Predicting oscillations in relay feedback systems, using fixed points of Poincar\'e maps, and Hopf bifurcations

The relay autotuning method identifies plant parameters, from oscillations of the plant under relay feedback. To predict the presence and nature of such oscillations, we apply the following two approaches: (a) analysis of the switching dynamics, while using an ideal relay, and (b) bifurcation analysis, while using a smooth approximation of the relay. For stable plants with positive DC gains, our analyses predict that: (i) a periodic orbit is guaranteed, for a class of non-minimum phase plants of relative degree one, whose step response starts with an inverse response, and (ii) for a wider class of plants, whose root locus diagrams cross the imaginary axis at complex conjugate values, limit cycles are merely suggested.

==> figuresAndData/19switchLimitCycle_5ththOrder_numeratorDoubleZeroAt0pt12.csv <==
   0.0000000e+00   0.0000000e+00
   2.2204460e-17   2.2204460e-17
   2.2204460e-17   2.2204460e-17
   2.2204460e-16   2.2204460e-16
   2.2204460e-16   2.2204460e-16
   2.0095091e-05   2.0094082e-05
   1.2057055e-04   1.2053421e-04
   6.2294784e-04   6.2197824e-04
   3.1348343e-03   3.1103381e-03
   9.9600579e-03   9.7143443e-03
   1.7338914e-02   1.6599371e-02
   2.5958786e-02   2.4314397e-02
   3.5701655e-02   3.2619326e-02
   4.5891973e-02   4.0846901e-02
   5.6177159e-02   4.8689045e-02
   6.6503079e-02   5.6109030e-02
   7.6870448e-02   6.3115540e-02
   8.7279681e-02   6.9716958e-02
   9.7731205e-02   7.5921596e-02
   1.0822545e-01   8.1737705e-02
   1.1876286e-01   8.7173467e-02
   1.3015878e-01   9.2610931e-02
   1.4257876e-01   9.8033015e-02
   1.5561468e-01   1.0317977e-01
   1.6870841e-01   1.0781047e-01
   1.8272170e-01   1.1219303e-01
   1.9762962e-01   1.1623334e-01
   2.1337910e-01   1.1983826e-01
   2.2992921e-01   1.2292928e-01
   2.4724673e-01   1.2544032e-01
   2.6530367e-01   1.2731641e-01
   2.8407580e-01   1.2851286e-01
   3.0354154e-01   1.2899472e-01
   3.2368129e-01   1.2873633e-01
   3.4447686e-01   1.2772089e-01
   3.6591116e-01   1.2594010e-01
   3.8796780e-01   1.2339376e-01
   4.1063091e-01   1.2008937e-01
   4.3388486e-01   1.1604170e-01
   4.5771413e-01   1.1127233e-01
   4.8210309e-01   1.0580918e-01
   5.0703584e-01   9.9685990e-02
   5.3249605e-01   9.2941821e-02
   5.5846676e-01   8.5620483e-02
   5.8493022e-01   7.7769999e-02
   6.1186763e-01   6.9442041e-02
   6.3925896e-01   6.0691361e-02
   6.6708266e-01   5.1575228e-02
   6.9531537e-01   4.2152868e-02
   7.2393153e-01   3.2484917e-02
   7.5290299e-01   2.2632885e-02
   7.8222173e-01   1.2650730e-02
   8.1189980e-01   2.5844499e-03
   8.1955484e-01   2.4936650e-16
   8.1955484e-01  -2.1467203e-15
   8.4960468e-01  -1.0067723e-02
   8.7438269e-01  -1.8229624e-02
   8.9976359e-01  -2.6407969e-02
   9.2563060e-01  -3.4508823e-02
   9.2829588e-01  -3.5328452e-02
   9.2829588e-01  -3.5328452e-02
   9.5464364e-01  -4.3264560e-02
   9.8151352e-01  -5.1021292e-02
   1.0088382e+00  -5.8527276e-02
   1.0365046e+00  -6.5705442e-02
   1.0645269e+00  -7.2518515e-02
   1.0929177e+00  -7.8931159e-02
   1.1216907e+00  -8.4910576e-02
   1.1508601e+00  -9.0426457e-02
   1.1804417e+00  -9.5450955e-02
   1.2104518e+00  -9.9958644e-02
   1.2409086e+00  -1.0392648e-01
   1.2718313e+00  -1.0733376e-01
   1.3032408e+00  -1.1016211e-01
   1.3351599e+00  -1.1239537e-01
   1.3676134e+00  -1.1401964e-01
   1.4006284e+00  -1.1502315e-01
   1.4342348e+00  -1.1539625e-01
   1.4684656e+00  -1.1513132e-01
   1.5033574e+00  -1.1422270e-01
   1.5389513e+00  -1.1266660e-01
   1.5752934e+00  -1.1046102e-01
   1.6124359e+00  -1.0760555e-01
   1.6504388e+00  -1.0410126e-01
   1.6893714e+00  -9.9950466e-02
   1.7293145e+00  -9.5156387e-02
   1.7703643e+00  -8.9722758e-02
   1.8126366e+00  -8.3653197e-02
   1.8562741e+00  -7.6950290e-02
   1.9014565e+00  -6.9614141e-02
   1.9484180e+00  -6.1639983e-02
   1.9974760e+00  -5.3013955e-02
   2.0457325e+00  -4.4315269e-02
   2.0930154e+00  -3.5660531e-02
   2.1396482e+00  -2.7063238e-02
   2.1858562e+00  -1.8543254e-02
   2.2318000e+00  -1.0124717e-02
   2.2776010e+00  -1.8334114e-03
   2.2878302e+00   1.4116312e-16
   2.2878302e+00   5.2247703e-15
   2.3149402e+00   4.8139584e-03
   2.3420501e+00   9.5286209e-03
   2.3696890e+00   1.4191867e-02
   2.3977550e+00   1.8741682e-02
   2.4262347e+00   2.3134059e-02
   2.4550884e+00   2.7324141e-02
   2.4843309e+00   3.1278339e-02
   2.5139766e+00   3.4965366e-02
   2.5440410e+00   3.8356350e-02
   2.5745407e+00   4.1424810e-02
   2.6054937e+00   4.4146616e-02
   2.6369191e+00   4.6499962e-02
   2.6688379e+00   4.8465332e-02
   2.7012725e+00   5.0025462e-02
   2.7342475e+00   5.1165310e-02
   2.7677897e+00   5.1872013e-02
   2.8019284e+00   5.2134854e-02
   2.8366960e+00   5.1945211e-02
   2.8721283e+00   5.1296520e-02
   2.9082651e+00   5.0184213e-02
   2.9451509e+00   4.8605664e-02
   2.9828361e+00   4.6560116e-02
   3.0213779e+00   4.4048591e-02
   3.0608418e+00   4.1073783e-02
   3.1013040e+00   3.7639913e-02
   3.1428536e+00   3.3752530e-02
   3.1855970e+00   2.9418241e-02
   3.2296632e+00   2.4644301e-02
   3.2752115e+00   1.9437998e-02
   3.3224449e+00   1.3805651e-02
   3.3716298e+00   7.7509228e-03
   3.4231326e+00   1.2717104e-03
   3.4331559e+00   2.3592239e-16
   3.4331559e+00  -3.3738203e-15
   3.4603681e+00  -3.4564425e-03
   3.4811891e+00  -6.0835089e-03
   3.4811891e+00  -6.0835089e-03
   3.5084014e+00  -9.4598555e-03
   3.5365005e+00  -1.2842084e-02
   3.5650346e+00  -1.6132175e-02
   3.5939779e+00  -1.9288147e-02
   3.6233093e+00  -2.2271570e-02
   3.6530436e+00  -2.5050611e-02
   3.6831965e+00  -2.7595774e-02
   3.7137842e+00  -2.9879941e-02
   3.7448244e+00  -3.1878345e-02
   3.7763363e+00  -3.3568533e-02
   3.8083403e+00  -3.4930341e-02
   3.8408586e+00  -3.5945857e-02
   3.8739155e+00  -3.6599389e-02
   3.9075373e+00  -3.6877433e-02
   3.9417527e+00  -3.6768637e-02
   3.9765935e+00  -3.6263758e-02
   4.0120947e+00  -3.5355631e-02
   4.0482950e+00  -3.4039115e-02
   4.0852380e+00  -3.2311049e-02
   4.1229723e+00  -3.0170194e-02
   4.1615535e+00  -2.7617158e-02
   4.2010446e+00  -2.4654320e-02
   4.2415188e+00  -2.1285710e-02
   4.2830613e+00  -1.7516872e-02
   4.3257730e+00  -1.3354656e-02
   4.3697756e+00  -8.8069247e-03
   4.4152182e+00  -3.8821086e-03
   4.4498801e+00   1.9819216e-16
   4.4498801e+00   6.6392204e-15
   4.4772237e+00   3.1170455e-03
   4.5045673e+00   6.2393677e-03
   4.5324463e+00   9.3841703e-03
   4.5607525e+00   1.2496922e-02
   4.5895091e+00   1.5539693e-02
   4.6187012e+00   1.8472411e-02
   4.6482870e+00   2.1255149e-02
   4.6782824e+00   2.3856487e-02
   4.7087029e+00   2.6247279e-02
   4.7395655e+00   2.8400735e-02
   4.7708882e+00   3.0292389e-02
   4.8026905e+00   3.1900068e-02
   4.8349934e+00   3.3203862e-02
   4.8678196e+00   3.4186090e-02
   4.9011939e+00   3.4831271e-02
   4.9351433e+00   3.5126090e-02
   4.9696974e+00   3.5059361e-02
   5.0048885e+00   3.4621996e-02
   5.0407527e+00   3.3806961e-02
   5.0773298e+00   3.2609237e-02
   5.1146645e+00   3.1025771e-02
   5.1528069e+00   2.9055425e-02
   5.1918141e+00   2.6698910e-02
   5.2317512e+00   2.3958705e-02
   5.2726936e+00   2.0838960e-02
   5.3147294e+00   1.7345360e-02
   5.3579633e+00   1.3484936e-02
   5.4025214e+00   9.2657921e-03
   5.4485587e+00   4.6966930e-03
   5.4942245e+00   2.2377933e-16
   5.4942245e+00  -5.7098423e-15
   5.5215656e+00  -2.8651721e-03
   5.5489067e+00  -5.7261257e-03
   5.5767905e+00  -8.5963497e-03
   5.6051048e+00  -1.1422337e-02
   5.6338730e+00  -1.4166480e-02
   5.6630374e+00  -1.6785682e-02
   5.6925974e+00  -1.9245241e-02
   5.7225679e+00  -2.1514319e-02
   5.7529650e+00  -2.3564443e-02
   5.7838055e+00  -2.5369500e-02
   5.8151078e+00  -2.6905711e-02
   5.8468916e+00  -2.8151595e-02
   5.8791781e+00  -2.9087942e-02
   5.9119904e+00  -2.9697780e-02
   5.9453535e+00  -2.9966344e-02
   5.9792948e+00  -2.9881041e-02
   6.0138444e+00  -2.9431418e-02
   6.0490352e+00  -2.8609123e-02
   6.0849039e+00  -2.7407871e-02
   6.1214912e+00  -2.5823393e-02
   6.1588425e+00  -2.3853396e-02
   6.1970092e+00  -2.1497504e-02
   6.2360498e+00  -1.8757190e-02
   6.2760313e+00  -1.5635694e-02
   6.3170312e+00  -1.2137916e-02
   6.3591408e+00  -8.2702703e-03
   6.4024684e+00  -4.0404768e-03
   6.4419535e+00  -5.7029034e-15
   6.4419535e+00   2.2724878e-16
   6.4693854e+00   2.8875776e-03
   6.4968173e+00   5.7968456e-03
   6.5247707e+00   8.7391919e-03
   6.5531523e+00   1.1662873e-02
   6.5819850e+00   1.4530048e-02
   6.6112762e+00   1.7303067e-02
   6.6409627e+00   1.9940130e-02
   6.6710607e+00   2.2409800e-02
   6.7015859e+00   2.4682868e-02
   6.7325552e+00   2.6732475e-02
   6.7639867e+00   2.8534072e-02
   6.7959001e+00   3.0065399e-02
   6.8283165e+00   3.1306443e-02
   6.8612586e+00   3.2239419e-02
   6.8947514e+00   3.2848728e-02
   6.9288218e+00   3.3120930e-02
   6.9634996e+00   3.3044708e-02
   6.9988174e+00   3.2610834e-02
   7.0348112e+00   3.1812130e-02
   7.0715209e+00   3.0643429e-02
   7.1089915e+00   2.9101525e-02
   7.1472731e+00   2.7185129e-02
   7.1864229e+00   2.4894799e-02
   7.2265062e+00   2.2232874e-02
   7.2675984e+00   1.9203369e-02
   7.3097878e+00   1.5811857e-02
   7.3531789e+00   1.2065288e-02
   7.3978978e+00   7.9717344e-03
   7.4440994e+00   3.5400023e-03
   7.4798357e+00   5.8160941e-15
   7.4798357e+00   1.2403273e-16
   7.5071917e+00  -2.7550307e-03
   7.5345477e+00  -5.5073344e-03
   7.5624488e+00  -8.2686592e-03
   7.5907815e+00  -1.0986079e-02
   7.6195696e+00  -1.3622150e-02
   7.6487451e+00  -1.6133391e-02
   7.6783170e+00  -1.8486291e-02
   7.7083005e+00  -2.0650217e-02
   7.7387114e+00  -2.2596918e-02
   7.7695668e+00  -2.4300508e-02
   7.8008851e+00  -2.5737427e-02
   7.8326861e+00  -2.6886419e-02
   7.8649911e+00  -2.7728497e-02
   7.8978233e+00  -2.8246913e-02
   7.9312080e+00  -2.8427127e-02
   7.9651726e+00  -2.8256772e-02
   7.9997475e+00  -2.7725622e-02
   8.0349658e+00  -2.6825555e-02
   8.0708644e+00  -2.5550516e-02
   8.1074842e+00  -2.3896472e-02
   8.1448713e+00  -2.1861368e-02
   8.1830774e+00  -1.9445068e-02
   8.2221615e+00  -1.6649293e-02
   8.2621912e+00  -1.3477537e-02
   8.3032451e+00  -9.9349573e-03
   8.3454153e+00  -6.0282334e-03
   8.3888118e+00  -1.7653585e-03
   8.4061768e+00   1.8843434e-16
   8.4061768e+00   1.1847077e-14
   8.4336300e+00   2.8445508e-03
   8.4610832e+00   5.7157990e-03
   8.4890580e+00   8.6243131e-03
   8.5174609e+00   1.1518484e-02
   8.5463144e+00   1.4360451e-02
   8.5756384e+00   1.7113661e-02
   8.6053577e+00   1.9735128e-02
   8.6354889e+00   2.2193330e-02
   8.6660477e+00   2.4458953e-02
   8.6970510e+00   2.6505024e-02
   8.7285170e+00   2.8306882e-02
   8.7604652e+00   2.9842149e-02
   8.7929166e+00   3.1090692e-02
   8.8258942e+00   3.2034600e-02
   8.8594227e+00   3.2658148e-02
   8.8935293e+00   3.2947763e-02
   8.9282434e+00   3.2891995e-02
   8.9635978e+00   3.2481478e-02
   8.9996283e+00   3.1708893e-02
   9.0363749e+00   3.0568927e-02
   9.0738823e+00   2.9058231e-02
   9.1122006e+00   2.7175363e-02
   9.1513869e+00   2.4920733e-02
   9.1915062e+00   2.2296525e-02
   9.1994233e+00   2.1743540e-02
   9.1994233e+00   2.1743540e-02
   9.2405508e+00   1.8699007e-02
   9.2802473e+00   1.5510118e-02
   9.3208469e+00   1.2026502e-02
   9.3623352e+00   8.2679480e-03
   9.4047727e+00   4.2507935e-03
   9.4481594e+00   1.1445705e-14
   9.4481594e+00   1.5092094e-16
   9.4755433e+00  -2.7346691e-03
   9.5029272e+00  -5.4660123e-03
   9.5308308e+00  -8.2028072e-03
   9.5591671e+00  -1.0894986e-02
   9.5879592e+00  -1.3505106e-02
   9.6171325e+00  -1.5989313e-02
   9.6467028e+00  -1.8314813e-02
   9.6766849e+00  -2.0451079e-02
   9.7070947e+00  -2.2369978e-02
   9.7379495e+00  -2.4045739e-02
   9.7692675e+00  -2.5454922e-02
   9.8010686e+00  -2.6576388e-02
   9.8333743e+00  -2.7391271e-02
   9.8662077e+00  -2.7882941e-02
   9.8995943e+00  -2.8036980e-02
   9.9335615e+00  -2.7841143e-02
   9.9681397e+00  -2.7285327e-02
   1.0003362e+01  -2.6361536e-02
   1.0039266e+01  -2.5063840e-02
   1.0075893e+01  -2.3388336e-02
   1.0113288e+01  -2.1333098e-02
   1.0151503e+01  -1.8898124e-02
   1.0190599e+01  -1.6085269e-02
   1.0230642e+01  -1.2898165e-02
   1.0271712e+01  -9.3421129e-03
   1.0313901e+01  -5.4239345e-03
   1.0357321e+01  -1.1517702e-03
   1.0368672e+01   1.6349769e-16
   1.0368672e+01   1.1765979e-14
   1.0396130e+01   2.8318116e-03
   1.0423588e+01   5.6913356e-03
   1.0451567e+01   8.5888696e-03
   1.0479975e+01   1.1472821e-02
   1.0508833e+01   1.4305300e-02
   1.0538163e+01   1.7049935e-02
   1.0567891e+01   1.9663697e-02
   1.0598030e+01   2.2114810e-02
   1.0628597e+01   2.4373912e-02
   1.0659609e+01   2.6413976e-02
   1.0691083e+01   2.8210290e-02
   1.0723040e+01   2.9740419e-02
   1.0755499e+01   3.0984175e-02
   1.0788485e+01   3.1923592e-02
   1.0822022e+01   3.2542886e-02
   1.0856136e+01   3.2828428e-02
   1.0890858e+01   3.2768707e-02
   1.0926220e+01   3.2354297e-02
   1.0962258e+01   3.1577818e-02
   1.0999012e+01   3.0433894e-02
   1.1036526e+01   2.8919111e-02
   1.1074851e+01   2.7031961e-02
   1.1114043e+01   2.4772787e-02
   1.1154168e+01   2.2143702e-02
   1.1195300e+01   1.9148499e-02
   1.1237527e+01   1.5792527e-02
   1.1280953e+01   1.2082514e-02
   1.1325702e+01   8.0263193e-03
   1.1371929e+01   3.6325554e-03
   1.1408900e+01   1.1458716e-14
   1.1408900e+01   1.5135462e-16
   1.1436260e+01  -2.7348949e-03
   1.1463620e+01  -5.4674275e-03
   1.1491526e+01  -8.2091257e-03
   1.1519865e+01  -1.0907234e-02
   1.1548659e+01  -1.3524399e-02
   1.1577835e+01  -1.6016750e-02
   1.1607407e+01  -1.8351500e-02
   1.1637392e+01  -2.0498131e-02
   1.1667804e+01  -2.2428516e-02
   1.1698661e+01  -2.4116893e-02
   1.1729982e+01  -2.5539828e-02
   1.1761786e+01  -2.6676189e-02
   1.1794095e+01  -2.7507114e-02
   1.1826932e+01  -2.8015981e-02
   1.1860321e+01  -2.8188377e-02
   1.1894292e+01  -2.8012061e-02
   1.1928874e+01  -2.7476938e-02
   1.1964100e+01  -2.6575016e-02
   1.2000008e+01  -2.5300372e-02
   1.2036639e+01  -2.3649109e-02
   1.2074038e+01  -2.1619310e-02
   1.2112258e+01  -1.9210982e-02
   1.2151359e+01  -1.6425993e-02
   1.2191407e+01  -1.3267989e-02
   1.2232483e+01  -9.7422875e-03
   1.2274678e+01  -5.8557363e-03
   1.2318105e+01  -1.6165069e-03
   1.2334121e+01  -1.1224745e-14
   1.2334121e+01   3.4109000e-16
   1.2361574e+01   2.8216560e-03
   1.2389026e+01   5.6691543e-03
   1.2417000e+01   8.5526263e-03
   1.2445403e+01   1.1420509e-02
   1.2474255e+01   1.4234910e-02
   1.2503579e+01   1.6959317e-02
   1.2533298e+01   1.9550731e-02
   1.2563429e+01   2.1977613e-02
   1.2593988e+01   2.4210630e-02
   1.2624991e+01   2.6222796e-02
   1.2656456e+01   2.7989433e-02
   1.2688403e+01   2.9488147e-02
   1.2720854e+01   3.0698793e-02
   1.2753830e+01   3.1603444e-02
   1.2787357e+01   3.2186361e-02
   1.2821463e+01   3.2433958e-02
   1.2856175e+01   3.2334770e-02
   1.2891527e+01   3.1879416e-02
   1.2927556e+01   3.1060562e-02
   1.2964300e+01   2.9872882e-02
   1.3001805e+01   2.8313005e-02
   1.3040120e+01   2.6379473e-02
   1.3079303e+01   2.4072673e-02
   1.3119418e+01   2.1394762e-02
   1.3160541e+01   1.8349574e-02
   1.3202760e+01   1.4942494e-02
   1.3246177e+01   1.1180279e-02
   1.3290920e+01   7.0708056e-03
   1.3337141e+01   2.6226842e-03
   1.3363611e+01   1.1384556e-14
   1.3363611e+01   1.9081958e-17
   1.3390978e+01  -2.7513892e-03
   1.3418345e+01  -5.5033985e-03
   1.3446257e+01  -8.2678094e-03
   1.3474601e+01  -1.0991779e-02
   1.3503401e+01  -1.3637941e-02
   1.3532589e+01  -1.6162906e-02
   1.3562174e+01  -1.8533145e-02
   1.3592172e+01  -2.0718062e-02
   1.3622597e+01  -2.2689446e-02
   1.3653466e+01  -2.4421440e-02
   1.3684800e+01  -2.5890520e-02
   1.3716617e+01  -2.7075459e-02
   1.3748938e+01  -2.7957300e-02
   1.3781787e+01  -2.8519323e-02
   1.3815189e+01  -2.8747014e-02
   1.3849172e+01  -2.8628033e-02
   1.3883766e+01  -2.8152179e-02
   1.3919005e+01  -2.7311358e-02
   1.3954924e+01  -2.6099541e-02
   1.3991566e+01  -2.4512724e-02
   1.4028976e+01  -2.2548883e-02
   1.4067206e+01  -2.0207919e-02
   1.4106316e+01  -1.7491593e-02
   1.4146373e+01  -1.4403449e-02
   1.4187455e+01  -1.0948704e-02
   1.4229656e+01  -7.1341158e-03
   1.4273086e+01  -2.9677748e-03
   1.4302779e+01   1.2359905e-16
   1.4302779e+01   1.1651270e-14
   1.4330218e+01   2.8087461e-03
   1.4357658e+01   5.6390208e-03
   1.4385620e+01   8.5008170e-03
   1.4414010e+01   1.1342638e-02
   1.4442851e+01   1.4126622e-02
   1.4472152e+01   1.6815275e-02
   1.4501849e+01   1.9366877e-02
   1.4531958e+01   2.1749991e-02
   1.4562493e+01   2.3935416e-02
   1.4593473e+01   2.5896294e-02
   1.4624916e+01   2.7608084e-02
   1.4656840e+01   2.9048527e-02
   1.4689268e+01   3.0197620e-02
   1.4722221e+01   3.1037579e-02
   1.4755726e+01   3.1552810e-02
   1.4789808e+01   3.1729877e-02
   1.4824498e+01   3.1557467e-02
   1.4859828e+01   3.1026354e-02
   1.4895834e+01   3.0129361e-02
   1.4932556e+01   2.8861319e-02
   1.4970039e+01   2.7219019e-02
   1.5008334e+01   2.5201165e-02
   1.5047497e+01   2.2808305e-02
   1.5087594e+01   2.0042757e-02
   1.5128701e+01   1.6908512e-02
   1.5170904e+01   1.3411106e-02
   1.5214310e+01   9.5574342e-03
   1.5259045e+01   5.3554938e-03
   1.5305262e+01   8.1398394e-04
   1.5313367e+01   4.2901880e-16
   1.5313367e+01  -1.1021132e-14
   1.5340745e+01  -2.7755195e-03
   1.5368123e+01  -5.5565437e-03
   1.5396046e+01  -8.3551760e-03
   1.5424399e+01  -1.1118418e-02
   1.5453208e+01  -1.3808842e-02
   1.5482418e+01  -1.6384069e-02
   1.5512026e+01  -1.8809086e-02
   1.5542045e+01  -2.1053148e-02
   1.5569565e+01  -2.2903293e-02
   1.5569565e+01  -2.2903293e-02
   1.5600012e+01  -2.4704193e-02
   1.5631324e+01  -2.6273995e-02
   1.5663109e+01  -2.7565028e-02
   1.5695396e+01  -2.8558378e-02
   1.5728209e+01  -2.9236881e-02
   1.5761571e+01  -2.9585590e-02
   1.5795510e+01  -2.9591731e-02
   1.5830057e+01  -2.9244669e-02
   1.5865243e+01  -2.8535879e-02
   1.5901106e+01  -2.7458899e-02
   1.5937685e+01  -2.6009297e-02
   1.5975027e+01  -2.4184624e-02
   1.6013181e+01  -2.1984360e-02
   1.6052206e+01  -1.9409854e-02
   1.6092168e+01  -1.6464245e-02
   1.6133144e+01  -1.3152367e-02
   1.6175224e+01  -9.4806168e-03
   1.6218515e+01  -5.4567636e-03
   1.6263147e+01  -1.0896814e-03
   1.6273991e+01  -2.2642912e-14
   1.6273991e+01   3.1029866e-16
   1.6301405e+01   2.7907439e-03
   1.6328819e+01   5.5969488e-03
   1.6356764e+01   8.4292909e-03
   1.6385138e+01   1.1235557e-02
   1.6413964e+01   1.3977973e-02
   1.6443234e+01   1.6617586e-02
   1.6472899e+01   1.9114615e-02
   1.6502976e+01   2.1437796e-02
   1.6533479e+01   2.3558134e-02
   1.6564427e+01   2.5448985e-02
   1.6595838e+01   2.7086022e-02
   1.6627730e+01   2.8447209e-02
   1.6660126e+01   2.9512765e-02
   1.6693047e+01   3.0265136e-02
   1.6726520e+01   3.0688962e-02
   1.6760571e+01   3.0771044e-02
   1.6795229e+01   3.0500309e-02
   1.6830529e+01   2.9867778e-02
   1.6866505e+01   2.8866523e-02
   1.6903198e+01   2.7491627e-02
   1.6940654e+01   2.5740139e-02
   1.6978922e+01   2.3611018e-02
   1.7018061e+01   2.1105072e-02
   1.7058135e+01   1.8224878e-02
   1.7099222e+01   1.4974682e-02
   1.7141410e+01   1.1360266e-02
   1.7184806e+01   7.3887602e-03
   1.7229535e+01   3.0683705e-03
   1.7260159e+01   2.3068786e-14
   1.7260159e+01  -5.2041704e-18
   1.7287562e+01  -2.8021099e-03
   1.7314966e+01  -5.6159672e-03
   1.7342902e+01  -8.4529249e-03
   1.7371270e+01  -1.1260841e-02
   1.7400091e+01  -1.4002178e-02
   1.7429332e+01  -1.6636009e-02
   1.7458969e+01  -1.9125263e-02
   1.7489018e+01  -2.1438993e-02
   1.7519496e+01  -2.3548565e-02
   1.7550418e+01  -2.5427700e-02
   1.7581803e+01  -2.7052437e-02
   1.7613672e+01  -2.8401109e-02
   1.7646044e+01  -2.9454311e-02
   1.7678944e+01  -3.0194864e-02
   1.7712396e+01  -3.0607792e-02
   1.7746428e+01  -3.0680282e-02
   1.7781070e+01  -3.0401654e-02
   1.7816355e+01  -2.9763326e-02
   1.7852319e+01  -2.8758776e-02
   1.7889003e+01  -2.7383500e-02
   1.7926452e+01  -2.5634970e-02
   1.7964719e+01  -2.3512575e-02
   1.8003860e+01  -2.1017569e-02
   1.8043944e+01  -1.8152984e-02
   1.8085046e+01  -1.4923538e-02
   1.8127259e+01  -1.1335502e-02
   1.8170689e+01  -7.3965108e-03
   1.8215467e+01  -3.1152940e-03
   1.8246900e+01   1.2229801e-16
   1.8246900e+01   2.2939116e-14
   1.8274295e+01   2.7691075e-03
   1.8301690e+01   5.5468316e-03
   1.8329618e+01   8.3437662e-03
   1.8357976e+01   1.1107760e-02
   1.8386787e+01   1.3801139e-02
   1.8416021e+01   1.6383276e-02
   1.8445652e+01   1.8816692e-02
   1.8475693e+01   2.1070345e-02
   1.8506162e+01   2.3115503e-02
   1.8537075e+01   2.4925788e-02
   1.8568451e+01   2.6477148e-02
   1.8600309e+01   2.7747822e-02
   1.8632670e+01   2.8718312e-02
   1.8665558e+01   2.9371348e-02
   1.8698997e+01   2.9691864e-02
   1.8733015e+01   2.9666955e-02
   1.8767641e+01   2.9285851e-02
   1.8802909e+01   2.8539878e-02
   1.8838855e+01   2.7422418e-02
   1.8875520e+01   2.5928868e-02
   1.8912948e+01   2.4056596e-02
   1.8951191e+01   2.1804882e-02
   1.8990307e+01   1.9174856e-02
   1.9030362e+01   1.6169418e-02
   1.9071434e+01   1.2793135e-02
   1.9113611e+01   9.0520997e-03
   1.9157003e+01   4.9537404e-03
   1.9201737e+01   5.0653229e-04
   1.9206712e+01   4.4625761e-16
   1.9206712e+01  -2.2757404e-14
   1.9234133e+01  -2.8232695e-03
   1.9261554e+01  -5.6650911e-03
   1.9289508e+01  -8.5369857e-03
   1.9317891e+01  -1.1386641e-02
   1.9346727e+01  -1.4176411e-02
   1.9376003e+01  -1.6867113e-02
   1.9405675e+01  -1.9419294e-02
   1.9435760e+01  -2.1801778e-02
   1.9466272e+01  -2.3985661e-02
   1.9497229e+01  -2.5944386e-02
   1.9528649e+01  -2.7653714e-02
   1.9560552e+01  -2.9091692e-02
   1.9592959e+01  -3.0238622e-02
   1.9625892e+01  -3.1077033e-02
   1.9659378e+01  -3.1591646e-02
   1.9693443e+01  -3.1769344e-02
   1.9728117e+01  -3.1599137e-02
   1.9763432e+01  -3.1072127e-02
   1.9799426e+01  -3.0181472e-02
   1.9836139e+01  -2.8922343e-02
   1.9873615e+01  -2.7291881e-02
   1.9911906e+01  -2.5289146e-02
   1.9951069e+01  -2.2915053e-02
   1.9991171e+01  -2.0172299e-02
   2.0032288e+01  -1.7065269e-02
   2.0074509e+01  -1.3599903e-02
   2.0117941e+01  -9.7835213e-03
   2.0162712e+01  -5.6245615e-03
   2.0208981e+01  -1.1321799e-03
   2.0220384e+01  -2.2416097e-14
   2.0220384e+01   2.4676441e-16
   2.0247753e+01   2.7443013e-03
   2.0275122e+01   5.4907194e-03
   2.0303035e+01   8.2506598e-03
   2.0331380e+01   1.0971137e-02
   2.0360178e+01   1.3614613e-02
   2.0389380e+01   1.6138856e-02
   2.0418978e+01   1.8508674e-02
   2.0448987e+01   2.0693260e-02
   2.0479424e+01   2.2664159e-02
   2.0510305e+01   2.4395276e-02
   2.0541649e+01   2.5862842e-02
   2.0573475e+01   2.7045387e-02
   2.0605805e+01   2.7923707e-02
   2.0638662e+01   2.8480833e-02
   2.0672071e+01   2.8702001e-02
   2.0706059e+01   2.8574616e-02
   2.0740657e+01   2.8088222e-02
   2.0775898e+01   2.7234461e-02
   2.0811818e+01   2.6007038e-02
   2.0848458e+01   2.4401681e-02
   2.0885864e+01   2.2416084e-02
   2.0924087e+01   2.0049865e-02
   2.0963185e+01   1.7304491e-02
   2.1003227e+01   1.4183198e-02
   2.1044290e+01   1.0690890e-02
   2.1086464e+01   6.8339894e-03
   2.1129859e+01   2.6202396e-03
   2.1155797e+01   2.3389710e-14
   2.1155797e+01   1.1926224e-16
   2.1183246e+01  -2.8372029e-03
   2.1210695e+01  -5.6992934e-03
   2.1238666e+01  -8.5968644e-03
   2.1267066e+01  -1.1478412e-02
   2.1295917e+01  -1.4306165e-02
   2.1325229e+01  -1.7042694e-02
   2.1354936e+01  -1.9646224e-02
   2.1385056e+01  -2.2085363e-02
   2.1415603e+01  -2.4330948e-02
   2.1446595e+01  -2.6356161e-02
   2.1478050e+01  -2.8136496e-02
   2.1509988e+01  -2.9649728e-02
   2.1542429e+01  -3.0875885e-02
   2.1575397e+01  -3.1797213e-02
   2.1608917e+01  -3.2398149e-02
   2.1643015e+01  -3.2665284e-02
   2.1677722e+01  -3.2587333e-02
   2.1713069e+01  -3.2155098e-02
   2.1749094e+01  -3.1361431e-02
   2.1785836e+01  -3.0201193e-02
   2.1823340e+01  -2.8671210e-02
   2.1861657e+01  -2.6770223e-02
   2.1900844e+01  -2.4498825e-02
   2.1940966e+01  -2.1859389e-02
   2.1960593e+01  -2.0461783e-02
   2.1960593e+01  -2.0461783e-02
   2.2001726e+01  -1.7326450e-02
   2.2041415e+01  -1.4062553e-02
   2.2082007e+01  -1.0514185e-02
   2.2123487e+01  -6.7019419e-03
   2.2165914e+01  -2.6427753e-03
   2.2192829e+01   2.0036056e-16
   2.2192829e+01   2.2719673e-14
   2.2220214e+01   2.7255864e-03
   2.2247598e+01   5.4480903e-03
   2.2275502e+01   8.1760333e-03
   2.2303838e+01   1.0859346e-02
   2.2332630e+01   1.3460550e-02
   2.2361807e+01   1.5936094e-02
   2.2391381e+01   1.8252741e-02
   2.2421366e+01   2.0379904e-02
   2.2451779e+01   2.2289382e-02
   2.2482637e+01   2.3955338e-02
   2.2513958e+01   2.5354262e-02
   2.2545762e+01   2.6464947e-02
   2.2578069e+01   2.7268458e-02
   2.2610905e+01   2.7748097e-02
   2.2644293e+01   2.7889374e-02
   2.2678262e+01   2.7679973e-02
   2.2712841e+01   2.7109722e-02
   2.2748064e+01   2.6170548e-02
   2.2783967e+01   2.4856449e-02
   2.2820593e+01   2.3163445e-02
   2.2857986e+01   2.1089530e-02
   2.2896199e+01   1.8634623e-02
   2.2935291e+01   1.5800494e-02
   2.2975330e+01   1.2590686e-02
   2.3016393e+01   9.0104067e-03
   2.3058575e+01   5.0663796e-03
   2.3101984e+01   7.6663853e-04
   2.3109505e+01   2.9078302e-16
   2.3109505e+01  -2.2978256e-14
   2.3136969e+01  -2.8413082e-03
   2.3164433e+01  -5.7122772e-03
   2.3192418e+01  -8.6233954e-03
   2.3220831e+01  -1.1523070e-02
   2.3249695e+01  -1.4373440e-02
   2.3279032e+01  -1.7138163e-02
   2.3308768e+01  -1.9774332e-02
   2.3338916e+01  -2.2249993e-02
   2.3369491e+01  -2.4535784e-02
   2.3400512e+01  -2.6604675e-02
   2.3431995e+01  -2.8431946e-02
   2.3463961e+01  -2.9995153e-02
   2.3496430e+01  -3.1274103e-02
   2.3529425e+01  -3.2250817e-02
   2.3562972e+01  -3.2909502e-02
   2.3597097e+01  -3.3236517e-02
   2.3631830e+01  -3.3220340e-02
   2.3667203e+01  -3.2851531e-02
   2.3703252e+01  -3.2122697e-02
   2.3740017e+01  -3.1028450e-02
   2.3777544e+01  -2.9565364e-02
   2.3815881e+01  -2.7731922e-02
   2.3855086e+01  -2.5528455e-02
   2.3895224e+01  -2.2957074e-02
   2.3936370e+01  -2.0021573e-02
   2.3978611e+01  -1.6727306e-02
   2.4022052e+01  -1.3081020e-02
   2.4066817e+01  -9.0906077e-03
   2.4113060e+01  -4.7647371e-03
   2.4160974e+01  -1.1225940e-04
   2.4162112e+01  -2.2170918e-14
   2.4162112e+01   2.5603434e-16
   2.4189453e+01   2.7088455e-03
   2.4216793e+01   5.4116773e-03
   2.4244692e+01   8.1207483e-03
   2.4273023e+01   1.0782264e-02
   2.4301803e+01   1.3358230e-02
   2.4330963e+01   1.5805675e-02
   2.4360521e+01   1.8091886e-02
   2.4390491e+01   2.0186437e-02
   2.4420888e+01   2.2061296e-02
   2.4451730e+01   2.3690795e-02
   2.4483036e+01   2.5051599e-02
   2.4514825e+01   2.6122678e-02
   2.4547118e+01   2.6885272e-02
   2.4579939e+01   2.7322865e-02
   2.4613314e+01   2.7421150e-02
   2.4647269e+01   2.7167997e-02
   2.4681836e+01   2.6553421e-02
   2.4717048e+01   2.5569543e-02
   2.4752941e+01   2.4210554e-02
   2.4789557e+01   2.2472670e-02
   2.4826942e+01   2.0354089e-02
   2.4865149e+01   1.7854931e-02
   2.4904237e+01   1.4977176e-02
   2.4944274e+01   1.1724576e-02
   2.4985339e+01   8.1025490e-03
   2.5027525e+01   4.1180326e-03
   2.5068786e+01   4.2674198e-16
   2.5068786e+01  -2.2799471e-14
   2.5096266e+01  -2.8390220e-03
   2.5123746e+01  -5.7099544e-03
   2.5151739e+01  -8.6222513e-03
   2.5180159e+01  -1.1525133e-02
   2.5209030e+01  -1.4380659e-02
   2.5238372e+01  -1.7152424e-02
   2.5268124e+01  -1.9798292e-02
   2.5298287e+01  -2.2285262e-02
   2.5328878e+01  -2.4583865e-02
   2.5359913e+01  -2.6666947e-02
   2.5391411e+01  -2.8509664e-02
   2.5423392e+01  -3.0089448e-02
   2.5455876e+01  -3.1385974e-02
   2.5488886e+01  -3.2381137e-02
   2.5522447e+01  -3.3059008e-02
   2.5556585e+01  -3.3405814e-02
   2.5591332e+01  -3.3409896e-02
   2.5626717e+01  -3.3061675e-02
   2.5662779e+01  -3.2353618e-02
   2.5699556e+01  -3.1280192e-02
   2.5737093e+01  -2.9837825e-02
   2.5775440e+01  -2.8024849e-02
   2.5814654e+01  -2.5841446e-02
   2.5854799e+01  -2.3289570e-02
   2.5895949e+01  -2.0372857e-02
   2.5938193e+01  -1.7096500e-02
   2.5981633e+01  -1.3467085e-02
   2.6026394e+01  -9.4923427e-03
   2.6072627e+01  -5.1807833e-03
   2.6120524e+01  -5.4111317e-04
   2.6126017e+01   1.6328085e-16
   2.6126017e+01   2.2597917e-14
   2.6153357e+01   2.7095362e-03
   2.6180698e+01   5.4126731e-03
   2.6208596e+01   8.1217446e-03
   2.6236927e+01   1.0783007e-02
   2.6265703e+01   1.3358144e-02
   2.6294861e+01   1.5804644e-02
   2.6324416e+01   1.8089858e-02
   2.6354382e+01   2.0183429e-02
   2.6384777e+01   2.2057395e-02
   2.6415616e+01   2.3686158e-02
   2.6446919e+01   2.5046453e-02
   2.6478706e+01   2.6117320e-02
   2.6510997e+01   2.6880072e-02
   2.6543817e+01   2.7318264e-02
   2.6577190e+01   2.7417662e-02
   2.6611144e+01   2.7166209e-02
   2.6645710e+01   2.6553996e-02
   2.6680922e+01   2.5573218e-02
   2.6716815e+01   2.4218143e-02
   2.6753433e+01   2.2485068e-02
   2.6790820e+01   2.0372270e-02
   2.6829030e+01   1.7879953e-02
   2.6868121e+01   1.5010180e-02
   2.6908163e+01   1.1766794e-02
   2.6949235e+01   8.1553053e-03
   2.6991430e+01   4.1827471e-03
   2.7033462e+01   2.9230091e-16
   2.7033462e+01  -2.2874064e-14
   2.7060940e+01  -2.8309048e-03
   2.7088417e+01  -5.6928276e-03
   2.7116407e+01  -8.5950521e-03
   2.7144825e+01  -1.1486799e-02
   2.7173693e+01  -1.4330099e-02
   2.7203033e+01  -1.7088524e-02
   2.7232781e+01  -1.9719968e-02
   2.7262942e+01  -2.2191399e-02
   2.7293529e+01  -2.4473336e-02
   2.7324562e+01  -2.6538612e-02
   2.7356057e+01  -2.8362371e-02
   2.7388034e+01  -2.9922032e-02
   2.7420514e+01  -3.1197259e-02
   2.7453520e+01  -3.2169935e-02
   2.7487077e+01  -3.2824123e-02
   2.7521211e+01  -3.3146036e-02
   2.7555953e+01  -3.3124007e-02
   2.7591334e+01  -3.2748446e-02
   2.7627391e+01  -3.2011809e-02
   2.7664162e+01  -3.0908552e-02
   2.7701694e+01  -2.9435092e-02
   2.7740035e+01  -2.7589748e-02
   2.7779242e+01  -2.5372685e-02
   2.7819380e+01  -2.2785841e-02
   2.7860523e+01  -1.9832830e-02
   2.7902759e+01  -1.6518822e-02
   2.7946190e+01  -1.2850367e-02
   2.7990941e+01  -8.8351545e-03
   2.8037164e+01  -4.4816398e-03
   2.8083018e+01  -2.2191450e-14
   2.8083018e+01   3.6082248e-16
   2.8110375e+01   2.7266383e-03
   2.8137732e+01   5.4492239e-03
   2.8165636e+01   8.1792332e-03
   2.8193972e+01   1.0864005e-02
   2.8222757e+01   1.3465579e-02
   2.8251924e+01   1.5940931e-02
   2.8281488e+01   1.8257374e-02
   2.8311464e+01   2.0384500e-02
   2.8341868e+01   2.2294296e-02
   2.8352294e+01   2.2888803e-02
   2.8352294e+01   2.2888803e-02
   2.8383143e+01   2.4460493e-02
   2.8414618e+01   2.5767219e-02
   2.8446581e+01   2.6779951e-02
   2.8479057e+01   2.7480857e-02
   2.8512069e+01   2.7854174e-02
   2.8545643e+01   2.7886341e-02
   2.8579809e+01   2.7565963e-02
   2.8614597e+01   2.6883778e-02
   2.8650043e+01   2.5832617e-02
   2.8686184e+01   2.4407369e-02
   2.8723063e+01   2.2604936e-02
   2.8760729e+01   2.0424186e-02
   2.8799236e+01   1.7865890e-02
   2.8838647e+01   1.4932659e-02
   2.8879033e+01   1.1628852e-02
   2.8920477e+01   7.9604598e-03
   2.8963079e+01   3.9349406e-03
   2.9002644e+01   5.4643789e-16
   2.9002644e+01  -2.2550538e-14
   2.9030106e+01  -2.8184807e-03
   2.9057568e+01  -5.6638872e-03
   2.9085546e+01  -8.5456369e-03
   2.9113951e+01  -1.1412719e-02
   2.9142807e+01  -1.4227189e-02
   2.9172135e+01  -1.6952632e-02
   2.9201863e+01  -1.9546192e-02
   2.9232001e+01  -2.1975896e-02
   2.9262568e+01  -2.4212347e-02
   2.9293578e+01  -2.6228487e-02
   2.9325051e+01  -2.7999569e-02
   2.9357006e+01  -2.9503124e-02
   2.9389464e+01  -3.0718933e-02
   2.9422448e+01  -3.1628997e-02
   2.9455982e+01  -3.2217499e-02
   2.9490094e+01  -3.2470778e-02
   2.9524813e+01  -3.2377290e-02
   2.9560172e+01  -3.1927577e-02
   2.9596206e+01  -3.1114223e-02
   2.9632956e+01  -2.9931819e-02
   2.9670465e+01  -2.8376913e-02
   2.9708785e+01  -2.6447960e-02
   2.9747971e+01  -2.4145258e-02
   2.9788089e+01  -2.1470877e-02
   2.9829213e+01  -1.8428559e-02
   2.9871431e+01  -1.5023593e-02
   2.9914847e+01  -1.1262641e-02
   2.9959586e+01  -7.1534822e-03
   3.0005799e+01  -2.7046292e-03
   3.0033073e+01   1.1275703e-17
   3.0033073e+01   2.2768679e-14
   3.0060441e+01   2.7548074e-03
   3.0087809e+01   5.5105081e-03
   3.0115722e+01   8.2789842e-03
   3.0144068e+01   1.1007406e-02
   3.0172869e+01   1.3658437e-02
   3.0202057e+01   1.6188568e-02
   3.0231642e+01   1.8564438e-02
   3.0261639e+01   2.0755481e-02
   3.0292065e+01   2.2733513e-02
   3.0322935e+01   2.4472707e-02
   3.0354269e+01   2.5949567e-02
   3.0386086e+01   2.7142895e-02
   3.0418408e+01   2.8033763e-02
   3.0451259e+01   2.8605478e-02
   3.0484662e+01   2.8843557e-02
   3.0518647e+01   2.8735688e-02
   3.0553242e+01   2.8271701e-02
   3.0588482e+01   2.7443531e-02
   3.0624404e+01   2.6245179e-02
   3.0661049e+01   2.4672673e-02
   3.0698462e+01   2.2724022e-02
   3.0736696e+01   2.0399161e-02
   3.0775809e+01   1.7699886e-02
   3.0815871e+01   1.4629780e-02
   3.0856959e+01   1.1194103e-02
   3.0899166e+01   7.3996561e-03
   3.0942603e+01   3.2545812e-03
   3.0975287e+01   2.9837244e-16
   3.0975287e+01  -2.2698857e-14
   3.1002723e+01  -2.8008290e-03
   3.1030159e+01  -5.6218497e-03
   3.1058117e+01  -8.4729136e-03
   3.1086503e+01  -1.1302539e-02
   3.1115341e+01  -1.4072855e-02
   3.1144637e+01  -1.6746189e-02
   3.1174328e+01  -1.9281051e-02
   3.1204431e+01  -2.1646017e-02
   3.1234961e+01  -2.3811898e-02
   3.1265935e+01  -2.5751855e-02
   3.1297371e+01  -2.7441364e-02
   3.1329290e+01  -2.8858185e-02
   3.1361711e+01  -2.9982331e-02
   3.1394658e+01  -3.0796040e-02
   3.1428156e+01  -3.1283738e-02
   3.1462232e+01  -3.1432011e-02
   3.1496915e+01  -3.1229566e-02
   3.1532238e+01  -3.0667200e-02
   3.1568237e+01  -2.9737759e-02
   3.1604952e+01  -2.8436094e-02
   3.1642428e+01  -2.6759022e-02
   3.1680716e+01  -2.4705266e-02
   3.1719872e+01  -2.2275393e-02
   3.1759962e+01  -1.9471741e-02
   3.1801060e+01  -1.6298317e-02
   3.1843257e+01  -1.2760666e-02
   3.1886656e+01  -8.8656892e-03
   3.1931383e+01  -4.6213775e-03
   3.1977594e+01  -3.6409900e-05
   3.1977954e+01   4.7853973e-17
   3.1977954e+01   2.3037772e-14
   3.2005338e+01   2.7881388e-03
   3.2032722e+01   5.5841926e-03
   3.2060650e+01   8.4004643e-03
   3.2089009e+01   1.1183896e-02
   3.2117823e+01   1.3897052e-02
   3.2147043e+01   1.6497957e-02
   3.2176661e+01   1.8951014e-02
   3.2206690e+01   2.1225427e-02
   3.2237148e+01   2.3292742e-02
   3.2268050e+01   2.5126858e-02
   3.2299416e+01   2.6704000e-02
   3.2331265e+01   2.8002687e-02
   3.2363619e+01   2.9003702e-02
   3.2396500e+01   2.9690059e-02
   3.2429934e+01   3.0046975e-02
   3.2463948e+01   3.0061837e-02
   3.2498573e+01   2.9724167e-02
   3.2533841e+01   2.9025586e-02
   3.2569790e+01   2.7959779e-02
   3.2606460e+01   2.6522455e-02
   3.2643896e+01   2.4711297e-02
   3.2682151e+01   2.2525914e-02
   3.2721283e+01   1.9967776e-02
   3.2761360e+01   1.7040137e-02
   3.2802458e+01   1.3747939e-02
   3.2844670e+01   1.0097669e-02
   3.2888105e+01   6.0971794e-03
   3.2932894e+01   1.7554011e-03
   3.2950480e+01   4.5741405e-14
   3.2950480e+01   2.4069288e-17
   3.2977884e+01  -2.7764860e-03
   3.3005287e+01  -5.5648727e-03
   3.3033223e+01  -8.3757576e-03
   3.3061588e+01  -1.1156896e-02
   3.3090406e+01  -1.3870541e-02
   3.3119658e+01  -1.6477000e-02
   3.3149306e+01  -1.8937501e-02
   3.3179365e+01  -2.1220869e-02
   3.3209852e+01  -2.3298217e-02
   3.3240782e+01  -2.5143010e-02
   3.3272175e+01  -2.6731033e-02
   3.3304050e+01  -2.8040364e-02
   3.3336428e+01  -2.9051338e-02
   3.3369332e+01  -2.9746520e-02
   3.3402788e+01  -3.0110672e-02
   3.3436821e+01  -3.0130718e-02
   3.3471463e+01  -2.9795712e-02
   3.3506745e+01  -2.9096800e-02
   3.3542705e+01  -2.8027186e-02
   3.3579382e+01  -2.6582082e-02
   3.3616822e+01  -2.4758671e-02
   3.3655075e+01  -2.2556043e-02
   3.3694200e+01  -1.9975138e-02
   3.3734261e+01  -1.7018664e-02
   3.3775336e+01  -1.3690993e-02
   3.3817515e+01  -9.9980292e-03
   3.3860902e+01  -5.9470104e-03
   3.3905628e+01  -1.5462341e-03
   3.3920891e+01   1.0495077e-16
   3.3920891e+01   4.6477579e-14
   3.3948306e+01   2.8192860e-03
   3.3975720e+01   5.6547487e-03
   3.4003668e+01   8.5179463e-03
   3.4032046e+01   1.1356636e-02
   3.4060876e+01   1.4133235e-02
   3.4090139e+01   1.6807794e-02
   3.4119798e+01   1.9341899e-02
   3.4149869e+01   2.1704480e-02
   3.4180367e+01   2.3866756e-02
   3.4211311e+01   2.5802297e-02
   3.4242718e+01   2.7486990e-02
   3.4274608e+01   2.8899012e-02
   3.4307002e+01   3.0018797e-02
   3.4339923e+01   3.0829007e-02
   3.4373397e+01   3.1314496e-02
   3.4407450e+01   3.1462287e-02
   3.4442112e+01   3.1261526e-02
   3.4477417e+01   3.0703459e-02
   3.4513401e+01   2.9781387e-02
   3.4550104e+01   2.8490627e-02
   3.4587572e+01   2.6828469e-02
   3.4625856e+01   2.4794124e-02
   3.4665013e+01   2.2388661e-02
   3.4705111e+01   1.9614933e-02
   3.4744016e+01   1.6653083e-02
   3.4744016e+01   1.6653083e-02
   3.4785131e+01   1.3266113e-02
   3.4824820e+01   9.7780425e-03
   3.4865411e+01   6.0212811e-03
   3.4906890e+01   2.0181372e-03
   3.4927278e+01   3.4304157e-16
   3.4927278e+01  -4.4998727e-14
   3.4954683e+01  -2.7496013e-03
   3.4982088e+01  -5.5025855e-03
   3.5010004e+01  -8.2669609e-03
   3.5038352e+01  -1.0993062e-02
   3.5067153e+01  -1.3643233e-02
   3.5096363e+01  -1.6175696e-02
   3.5125970e+01  -1.8554616e-02
   3.5155987e+01  -2.0749114e-02
   3.5186432e+01  -2.2730653e-02
   3.5217322e+01  -2.4473051e-02
   3.5248674e+01  -2.5952456e-02
   3.5280508e+01  -2.7147311e-02
   3.5312846e+01  -2.8038325e-02
   3.5345710e+01  -2.8608439e-02
   3.5379126e+01  -2.8842801e-02
   3.5413122e+01  -2.8728724e-02
   3.5447726e+01  -2.8255658e-02
   3.5482973e+01  -2.7415153e-02
   3.5518899e+01  -2.6200818e-02
   3.5555544e+01  -2.4608280e-02
   3.5592955e+01  -2.2635138e-02
   3.5631181e+01  -2.0280906e-02
   3.5670283e+01  -1.7546946e-02
   3.5710326e+01  -1.4436390e-02
   3.5751389e+01  -1.0954033e-02
   3.5793562e+01  -7.1061867e-03
   3.5836953e+01  -2.9004835e-03
   3.5865666e+01  -4.5843971e-14
   3.5865666e+01   7.5503839e-16
   3.5893114e+01   2.8405930e-03
   3.5920561e+01   5.7057370e-03
   3.5948532e+01   8.6061400e-03
   3.5976931e+01   1.1490314e-02
   3.6005781e+01   1.4320522e-02
   3.6035089e+01   1.7059070e-02
   3.6064794e+01   1.9664535e-02
   3.6094910e+01   2.2105571e-02
   3.6125454e+01   2.4353061e-02
   3.6156443e+01   2.6380235e-02
   3.6187895e+01   2.8162635e-02
   3.6219830e+01   2.9678086e-02
   3.6252269e+01   3.0906665e-02
   3.6285234e+01   3.1830667e-02
   3.6318751e+01   3.2434579e-02
   3.6352847e+01   3.2705044e-02
   3.6387552e+01   3.2630828e-02
   3.6422898e+01   3.2202784e-02
   3.6458921e+01   3.1413817e-02
   3.6495663e+01   3.0258845e-02
   3.6533166e+01   2.8734748e-02
   3.6571483e+01   2.6840323e-02
   3.6610671e+01   2.4576223e-02
   3.6650795e+01   2.1944882e-02
   3.6691930e+01   1.8950422e-02
   3.6734167e+01   1.5598530e-02
   3.6777609e+01   1.1896283e-02
   3.6822384e+01   7.8518987e-03
   3.6868648e+01   3.4743535e-03
   3.6904217e+01   4.8615625e-16
   3.6904217e+01  -4.4436677e-14
   3.6931573e+01  -2.7156636e-03
   3.6958928e+01  -5.4274478e-03
   3.6986830e+01  -8.1464089e-03
   3.7015163e+01  -1.0819775e-02
   3.7043952e+01  -1.3410107e-02
   3.7073126e+01  -1.5873846e-02
   3.7102696e+01  -1.8177774e-02
   3.7132678e+01  -2.0291296e-02
   3.7163087e+01  -2.2186207e-02
   3.7193941e+01  -2.3836661e-02
   3.7225258e+01  -2.5219147e-02
   3.7257058e+01  -2.6312452e-02
   3.7289362e+01  -2.7097637e-02
   3.7322193e+01  -2.7558000e-02
   3.7355576e+01  -2.7679049e-02
   3.7389540e+01  -2.7448465e-02
   3.7424114e+01  -2.6856071e-02
   3.7459332e+01  -2.5893795e-02
   3.7495230e+01  -2.4555630e-02
   3.7531850e+01  -2.2837592e-02
   3.7569238e+01  -2.0737673e-02
   3.7607445e+01  -1.8255785e-02
   3.7646530e+01  -1.5393693e-02
   3.7686562e+01  -1.2154932e-02
   3.7727618e+01  -8.5446961e-03
   3.7769792e+01  -4.5696944e-03
   3.7813193e+01  -2.3793829e-04
   3.7815516e+01   2.1060627e-17
   3.7815516e+01   4.6656093e-14
   3.7842987e+01   2.8488403e-03
   3.7870457e+01   5.7293561e-03
   3.7898449e+01   8.6521500e-03
   3.7926868e+01   1.1565613e-02
   3.7955738e+01   1.4431885e-02
   3.7985080e+01   1.7214629e-02
   3.8014826e+01   1.9871238e-02
   3.8044984e+01   2.2369332e-02
   3.8075569e+01   2.4679516e-02
   3.8106600e+01   2.6774720e-02
   3.8138094e+01   2.8630182e-02
   3.8170070e+01   3.0223419e-02
   3.8202550e+01   3.1534191e-02
   3.8235556e+01   3.2544475e-02
   3.8269113e+01   3.3238432e-02
   3.8303249e+01   3.3602373e-02
   3.8337993e+01   3.3624727e-02
   3.8373377e+01   3.3296004e-02
   3.8409437e+01   3.2608762e-02
   3.8446214e+01   3.1557562e-02
   3.8483751e+01   3.0138925e-02
   3.8522099e+01   2.8351284e-02
   3.8561316e+01   2.6194921e-02
   3.8601464e+01   2.3671897e-02
   3.8642621e+01   2.0785959e-02
   3.8684872e+01   1.7542423e-02
   3.8728323e+01   1.3947999e-02
   3.8773097e+01   1.0010559e-02
   3.8819347e+01   5.7387651e-03
   3.8867266e+01   1.1414916e-03
   3.8878946e+01   5.7722924e-16
   3.8878946e+01  -4.4003863e-14
   3.8906281e+01  -2.6903436e-03
   3.8933616e+01  -5.3718160e-03
   3.8961509e+01  -8.0563722e-03
   3.8989835e+01  -1.0690328e-02
   3.9018603e+01  -1.3235110e-02
   3.9047752e+01  -1.5648546e-02
   3.9077298e+01  -1.7898002e-02
   3.9107256e+01  -1.9953140e-02
   3.9137642e+01  -2.1786020e-02
   3.9168473e+01  -2.3371070e-02
   3.9199767e+01  -2.4685049e-02
   3.9231544e+01  -2.5707025e-02
   3.9263826e+01  -2.6418337e-02
   3.9296636e+01  -2.6802570e-02
   3.9329999e+01  -2.6845521e-02
   3.9363943e+01  -2.6535164e-02
   3.9398499e+01  -2.5861618e-02
   3.9433700e+01  -2.4817114e-02
   3.9469583e+01  -2.3395949e-02
   3.9506190e+01  -2.1594452e-02
   3.9543566e+01  -1.9410928e-02
   3.9581764e+01  -1.6845608e-02
   3.9620844e+01  -1.3900579e-02
   3.9660875e+01  -1.0579700e-02
   3.9701935e+01  -6.8884934e-03
   3.9744119e+01  -2.8339889e-03
   3.9772267e+01   9.6277153e-17
   3.9772267e+01   4.6633704e-14
   3.9799761e+01   2.8476674e-03
   3.9827256e+01   5.7315345e-03
   3.9855262e+01   8.6611170e-03
   3.9883696e+01   1.1585595e-02
   3.9912580e+01   1.4466998e-02
   3.9941935e+01   1.7268892e-02
   3.9971710e+01   1.9950052e-02
   4.0001897e+01   2.2476234e-02
   4.0032512e+01   2.4817870e-02
   4.0063571e+01   2.6947680e-02
   4.0095094e+01   2.8840692e-02
   4.0127099e+01   3.0474204e-02
   4.0159607e+01   3.1827761e-02
   4.0192642e+01   3.2883114e-02
   4.0226228e+01   3.3624199e-02
   4.0260391e+01   3.4037096e-02
   4.0295162e+01   3.4110000e-02
   4.0330572e+01   3.3833183e-02
   4.0366658e+01   3.3198959e-02
   4.0403459e+01   3.2201642e-02
   4.0441020e+01   3.0837503e-02
   4.0479390e+01   2.9104719e-02
   4.0518626e+01   2.7003311e-02
   4.0558791e+01   2.4535077e-02
   4.0599962e+01   2.1703498e-02
   4.0642224e+01   1.8513620e-02
   4.0685679e+01   1.4971889e-02
   4.0730452e+01   1.1085912e-02
   4.0776693e+01   6.8641064e-03
   4.0824592e+01   2.3151325e-03
   4.0848423e+01   4.4640940e-14
   4.0848423e+01   1.9081958e-16
   4.0875765e+01  -2.6821069e-03
   4.0903106e+01  -5.3533209e-03
   4.0931007e+01  -8.0255395e-03
   4.0959342e+01  -1.0645178e-02
   4.0988100e+01  -1.3171981e-02
   4.1017239e+01  -1.5565838e-02
   4.1046775e+01  -1.7794235e-02
   4.1076724e+01  -1.9826991e-02
   4.1107100e+01  -2.1636324e-02
   4.1135739e+01  -2.3095696e-02
   4.1135739e+01  -2.3095696e-02
   4.1166561e+01  -2.4388133e-02
   4.1198298e+01  -2.5409607e-02
   4.1230529e+01  -2.6121005e-02
   4.1263286e+01  -2.6506247e-02
   4.1296596e+01  -2.6551106e-02
   4.1330485e+01  -2.6243544e-02
   4.1364983e+01  -2.5573674e-02
   4.1400125e+01  -2.4533724e-02
   4.1435946e+01  -2.3117995e-02
   4.1472489e+01  -2.1322827e-02
   4.1509798e+01  -1.9146544e-02
   4.1547928e+01  -1.6589403e-02
   4.1586935e+01  -1.3653528e-02
   4.1626890e+01  -1.0342824e-02
   4.1667870e+01  -6.6628748e-03
   4.1709970e+01  -2.6207895e-03
   4.1736058e+01   1.6566609e-16
   4.1736058e+01   4.6550437e-14
   4.1763567e+01   2.8404454e-03
   4.1791075e+01   5.7179546e-03
   4.1819095e+01   8.6417250e-03
   4.1847543e+01   1.1560945e-02
   4.1876440e+01   1.4437550e-02
   4.1905808e+01   1.7235015e-02
   4.1935592e+01   1.9911666e-02
   4.1965788e+01   2.2433616e-02
   4.1996412e+01   2.4771209e-02
   4.2027481e+01   2.6897086e-02
   4.2059012e+01   2.8786194e-02
   4.2091025e+01   3.0415751e-02
   4.2123542e+01   3.1765217e-02
   4.2156585e+01   3.2816264e-02
   4.2190179e+01   3.3552740e-02
   4.2224350e+01   3.3960641e-02
   4.2259128e+01   3.4028074e-02
   4.2294545e+01   3.3745224e-02
   4.2330638e+01   3.3104315e-02
   4.2367445e+01   3.2099568e-02
   4.2405011e+01   3.0727160e-02
   4.2443386e+01   2.8985169e-02
   4.2482625e+01   2.6873519e-02
   4.2522794e+01   2.4393902e-02
   4.2563965e+01   2.1549692e-02
   4.2606227e+01   1.8345822e-02
   4.2649680e+01   1.4788618e-02
   4.2694447e+01   1.0885565e-02
   4.2740680e+01   6.6449464e-03
   4.2788565e+01   2.0752849e-03
   4.2809836e+01   3.2222489e-16
   4.2809836e+01  -4.4294863e-14
   4.2837181e+01  -2.6932146e-03
   4.2864526e+01  -5.3768745e-03
   4.2892430e+01  -8.0631196e-03
   4.2920768e+01  -1.0698344e-02
   4.2949529e+01  -1.3242336e-02
   4.2978672e+01  -1.5654932e-02
   4.3008213e+01  -1.7903627e-02
   4.3038165e+01  -1.9958250e-02
   4.3068546e+01  -2.1791024e-02
   4.3099372e+01  -2.3376541e-02
   4.3130662e+01  -2.4691727e-02
   4.3162436e+01  -2.5715815e-02
   4.3194715e+01  -2.6430313e-02
   4.3227523e+01  -2.6818974e-02
   4.3260885e+01  -2.6867766e-02
   4.3294830e+01  -2.6564835e-02
   4.3329386e+01  -2.5900477e-02
   4.3364589e+01  -2.4867096e-02
   4.3400476e+01  -2.3459174e-02
   4.3437088e+01  -2.1673221e-02
   4.3474471e+01  -1.9507732e-02
   4.3512679e+01  -1.6963133e-02
   4.3551771e+01  -1.4041711e-02
   4.3591816e+01  -1.0747534e-02
   4.3632895e+01  -7.0863403e-03
   4.3675102e+01  -3.0653889e-03
   4.3705783e+01  -4.5796700e-14
   4.3705783e+01   4.3975240e-16
   4.3733280e+01   2.8285550e-03
   4.3760777e+01   5.6909029e-03
   4.3788787e+01   8.5961297e-03
   4.3817224e+01   1.1493378e-02
   4.3846111e+01   1.4344578e-02
   4.3875469e+01   1.7113198e-02
   4.3905237e+01   1.9757063e-02
   4.3935416e+01   2.2242979e-02
   4.3966023e+01   2.4541335e-02
   4.3997075e+01   2.6624835e-02
   4.4028589e+01   2.8468487e-02
   4.4060585e+01   3.0049575e-02
   4.4093084e+01   3.1347628e-02
   4.4126109e+01   3.2344386e-02
   4.4159684e+01   3.3023771e-02
   4.4193837e+01   3.3371852e-02
   4.4228596e+01   3.3376811e-02
   4.4263995e+01   3.3028912e-02
   4.4300069e+01   3.2320455e-02
   4.4336857e+01   3.1245743e-02
   4.4374404e+01   2.9801031e-02
   4.4412759e+01   2.7984479e-02
   4.4451980e+01   2.5796088e-02
   4.4492129e+01   2.3237626e-02
   4.4533283e+01   2.0312539e-02
   4.4575526e+01   1.7025823e-02
   4.4618962e+01   1.3383859e-02
   4.4663713e+01   9.3941642e-03
   4.4709931e+01   5.0650317e-03
   4.4757805e+01   4.0494585e-04
   4.4761896e+01   4.5187378e-14
   4.4761896e+01   1.1926224e-16
   4.4789250e+01  -2.7236139e-03
   4.4816604e+01  -5.4423038e-03
   4.4844517e+01  -8.1687013e-03
   4.4872863e+01  -1.0849023e-02
   4.4901642e+01  -1.3443956e-02
   4.4930804e+01  -1.5912078e-02
   4.4960363e+01  -1.8220760e-02
   4.4990334e+01  -2.0339687e-02
   4.5020733e+01  -2.2240936e-02
   4.5051578e+01  -2.3898947e-02
   4.5082887e+01  -2.5290495e-02
   4.5114679e+01  -2.6394655e-02
   4.5146977e+01  -2.7192777e-02
   4.5179803e+01  -2.7668453e-02
   4.5213183e+01  -2.7807485e-02
   4.5247145e+01  -2.7597852e-02
   4.5281719e+01  -2.7029679e-02
   4.5316939e+01  -2.6095202e-02
   4.5352842e+01  -2.4788724e-02
   4.5389470e+01  -2.3106584e-02
   4.5426868e+01  -2.1047099e-02
   4.5465089e+01  -1.8610519e-02
   4.5504193e+01  -1.5798959e-02
   4.5544249e+01  -1.2616315e-02
   4.5585335e+01  -9.0681635e-03
   4.5627547e+01  -5.1616121e-03
   4.5670996e+01  -9.0509726e-04
   4.5679970e+01  -6.0932162e-17
   4.5679970e+01   4.6009854e-14
   4.5707436e+01   2.8117874e-03
   4.5734902e+01   5.6503060e-03
   4.5762889e+01   8.5253671e-03
   4.5791304e+01   1.1385340e-02
   4.5820170e+01   1.4192221e-02
   4.5849504e+01   1.6909120e-02
   4.5879233e+01   1.9493280e-02
   4.5909373e+01   2.1913054e-02
   4.5939941e+01   2.4139010e-02
   4.5970953e+01   2.6144058e-02
   4.6002427e+01   2.7903418e-02
   4.6034384e+01   2.9394593e-02
   4.6066843e+01   3.0597330e-02
   4.6099827e+01   3.1493599e-02
   4.6133363e+01   3.2067552e-02
   4.6167475e+01   3.2305496e-02
   4.6202195e+01   3.2195855e-02
   4.6237553e+01   3.1729137e-02
   4.6273588e+01   3.0897893e-02
   4.6310337e+01   2.9696679e-02
   4.6347845e+01   2.8122008e-02
   4.6386164e+01   2.6172295e-02
   4.6425348e+01   2.3847802e-02
   4.6465464e+01   2.1150555e-02
   4.6506585e+01   1.8084251e-02
   4.6548800e+01   1.4654129e-02
   4.6592211e+01   1.0866796e-02
   4.6636943e+01   6.7299674e-03
   4.6683149e+01   2.2520840e-03
   4.6705748e+01   3.6862874e-16
   4.6705748e+01  -4.5307508e-14
   4.6733129e+01  -2.7667814e-03
   4.6760511e+01  -5.5361524e-03
   4.6788438e+01  -8.3201859e-03
   4.6816798e+01  -1.1065979e-02
   4.6845611e+01  -1.3735954e-02
   4.6874806e+01  -1.6286291e-02
   4.6904398e+01  -1.8684130e-02
   4.6934403e+01  -2.0898877e-02
   4.6964835e+01  -2.2902328e-02
   4.6995713e+01  -2.4668638e-02
   4.7027055e+01  -2.6174288e-02
   4.7058880e+01  -2.7398058e-02
   4.7091210e+01  -2.8320996e-02
   4.7124068e+01  -2.8926386e-02
   4.7157480e+01  -2.9199718e-02
   4.7191473e+01  -2.9128655e-02
   4.7226077e+01  -2.8703000e-02
   4.7261326e+01  -2.7914661e-02
   4.7297256e+01  -2.6757612e-02
   4.7333910e+01  -2.5227854e-02
   4.7371332e+01  -2.3323369e-02
   4.7409575e+01  -2.1044065e-02
   4.7448698e+01  -1.8391718e-02
   4.7488769e+01  -1.5369886e-02
   4.7527462e+01  -1.2189252e-02
   4.7527462e+01  -1.2189252e-02
   4.7568560e+01  -8.5620464e-03
   4.7608249e+01  -4.8484736e-03
   4.7648840e+01  -8.7002442e-04
   4.7657508e+01   1.2511693e-16
   4.7657508e+01   4.5943284e-14
   4.7684964e+01   2.7905659e-03
   4.7712420e+01   5.5981255e-03
   4.7740379e+01   8.4302732e-03
   4.7768768e+01   1.1237585e-02
   4.7797609e+01   1.3982123e-02
   4.7826891e+01   1.6624634e-02
   4.7856568e+01   1.9125472e-02
   4.7886657e+01   2.1453265e-02
   4.7917173e+01   2.3578913e-02
   4.7948133e+01   2.5475662e-02
   4.7979555e+01   2.7119080e-02
   4.8011459e+01   2.8487018e-02
   4.8043866e+01   2.9559584e-02
   4.8076799e+01   3.0319111e-02
   4.8110283e+01   3.0750125e-02
   4.8144344e+01   3.0839310e-02
   4.8179013e+01   3.0575475e-02
   4.8214322e+01   2.9949521e-02
   4.8250308e+01   2.8954396e-02
   4.8287010e+01   2.7585059e-02
   4.8324473e+01   2.5838430e-02
   4.8362748e+01   2.3713337e-02
   4.8401892e+01   2.1210453e-02
   4.8441971e+01   1.8332217e-02
   4.8483060e+01   1.5082733e-02
   4.8525248e+01   1.1467635e-02
   4.8568640e+01   7.4939030e-03
   4.8613364e+01   3.1695872e-03
   4.8644941e+01   4.5753332e-16
   4.8644941e+01  -4.5796266e-14
   4.8672355e+01  -2.8099152e-03
   4.8699770e+01  -5.6320739e-03
   4.8727718e+01  -8.4780009e-03
   4.8756098e+01  -1.1295530e-02
   4.8784931e+01  -1.4047132e-02
   4.8814173e+01  -1.6690739e-02
   4.8843811e+01  -1.9190556e-02
   4.8873862e+01  -2.1515662e-02
   4.8904340e+01  -2.3637474e-02
   4.8935264e+01  -2.5529760e-02
   4.8966651e+01  -2.7168608e-02
   4.8998522e+01  -2.8532400e-02
   4.9030897e+01  -2.9601778e-02
   4.9063799e+01  -3.0359612e-02
   4.9097254e+01  -3.0790972e-02
   4.9131290e+01  -3.0883095e-02
   4.9165936e+01  -3.0625351e-02
   4.9201225e+01  -3.0009205e-02
   4.9237194e+01  -2.9028187e-02
   4.9273883e+01  -2.7677844e-02
   4.9311339e+01  -2.5955700e-02
   4.9349613e+01  -2.3861202e-02
   4.9388762e+01  -2.1395660e-02
   4.9428855e+01  -1.8562169e-02
   4.9469968e+01  -1.5365514e-02
   4.9512192e+01  -1.1812037e-02
   4.9555636e+01  -7.9094568e-03
   4.9600430e+01  -3.6665926e-03
   4.9637682e+01  -4.4960563e-14
   4.9637682e+01   4.4885970e-16
   4.9665081e+01   2.7547363e-03
   4.9692479e+01   5.5157281e-03
   4.9720412e+01   8.2932808e-03
   4.9748774e+01   1.1035246e-02
   4.9777590e+01   1.3703899e-02
   4.9806816e+01   1.6257409e-02
   4.9836438e+01   1.8659688e-02
   4.9866471e+01   2.0879708e-02
   4.9896931e+01   2.2888775e-02
   4.9927835e+01   2.4660553e-02
   4.9959202e+01   2.6171030e-02
   4.9991051e+01   2.7398489e-02
   5.0023403e+01   2.8323475e-02
   5.0056281e+01   2.8928765e-02
   5.0089710e+01   2.9199339e-02
   5.0123719e+01   2.9122340e-02
   5.0158336e+01   2.8687047e-02
   5.0193594e+01   2.7884833e-02
   5.0229530e+01   2.6709131e-02
   5.0266185e+01   2.5155388e-02
   5.0303604e+01   2.3221019e-02
   5.0341837e+01   2.0905352e-02
   5.0380944e+01   1.8209562e-02
   5.0420990e+01   1.5136589e-02
   5.0462052e+01   1.1691037e-02
   5.0504221e+01   7.8790251e-03
   5.0547605e+01   3.7079949e-03
   5.0584427e+01   4.6800671e-14
   5.0584427e+01   1.6783450e-16
   5.0611879e+01  -2.8422553e-03
   5.0639332e+01  -5.7073536e-03
   5.0667307e+01  -8.6061026e-03
   5.0695712e+01  -1.1487024e-02
   5.0724570e+01  -1.4312404e-02
   5.0753867e+01  -1.7042892e-02
   5.0783561e+01  -1.9638993e-02
   5.0813667e+01  -2.2069437e-02
   5.0844201e+01  -2.4305219e-02
   5.0875180e+01  -2.6319681e-02
   5.0906622e+01  -2.8088480e-02
   5.0938547e+01  -2.9589554e-02
   5.0970977e+01  -3.0803095e-02
   5.1003933e+01  -3.1711519e-02
   5.1037442e+01  -3.2299431e-02
   5.1071529e+01  -3.2553593e-02
   5.1106226e+01  -3.2462895e-02
   5.1141565e+01  -3.2018315e-02
   5.1177582e+01  -3.1212885e-02
   5.1214317e+01  -3.0041649e-02
   5.1251816e+01  -2.8501621e-02
   5.1290130e+01  -2.6591730e-02
   5.1329315e+01  -2.4312765e-02
   5.1369438e+01  -2.1667299e-02
   5.1410575e+01  -1.8659596e-02
   5.1452815e+01  -1.5295486e-02
   5.1496265e+01  -1.1582193e-02
   5.1541050e+01  -7.5280794e-03
   5.1587330e+01  -3.1422646e-03
   5.1619501e+01  -4.4418896e-14
   5.1619501e+01   4.5363019e-16
   5.1646867e+01   2.7136168e-03
   5.1674233e+01   5.4235293e-03
   5.1702144e+01   8.1406663e-03
   5.1730487e+01   1.0812185e-02
   5.1759283e+01   1.3400286e-02
   5.1788460e+01   1.5861357e-02
   5.1818033e+01   1.8162473e-02
   5.1848018e+01   2.0272980e-02
   5.1878430e+01   2.2164621e-02
   5.1909287e+01   2.3811501e-02
   5.1940606e+01   2.5190055e-02
   5.1972408e+01   2.6279019e-02
   5.2004714e+01   2.7059401e-02
   5.2037547e+01   2.7514447e-02
   5.2070932e+01   2.7629611e-02
   5.2104898e+01   2.7392520e-02
   5.2139473e+01   2.6792942e-02
   5.2174692e+01   2.5822748e-02
   5.2210590e+01   2.4475875e-02
   5.2247210e+01   2.2748279e-02
   5.2284597e+01   2.0637894e-02
   5.2322803e+01   1.8144568e-02
   5.2361886e+01   1.5270003e-02
   5.2401915e+01   1.2017665e-02
   5.2442968e+01   8.3926774e-03
   5.2485136e+01   4.4016741e-03
   5.2528531e+01   5.2585487e-05
   5.2529042e+01   4.6768219e-14
   5.2529042e+01   2.6732360e-17
   5.2556526e+01  -2.8572094e-03
   5.2584009e+01  -5.7472223e-03
   5.2612014e+01  -8.6807771e-03
   5.2640447e+01  -1.1606223e-02
   5.2669331e+01  -1.4485685e-02
   5.2698686e+01  -1.7282627e-02
   5.2728437e+01  -1.9953897e-02
   5.2758600e+01  -2.2467896e-02
   5.2789191e+01  -2.4795221e-02
   5.2820227e+01  -2.6908813e-02
   5.2851727e+01  -2.8783916e-02
   5.2883709e+01  -3.0398052e-02
   5.2916195e+01  -3.1730989e-02
   5.2949207e+01  -3.2764708e-02
   5.2982772e+01  -3.3483373e-02
   5.3016914e+01  -3.3873300e-02
   5.3051665e+01  -3.3922921e-02
   5.3087057e+01  -3.3622751e-02
   5.3123125e+01  -3.2965348e-02
   5.3159910e+01  -3.1945278e-02
   5.3197456e+01  -3.0559066e-02
   5.3235813e+01  -2.8805150e-02
   5.3275039e+01  -2.6683817e-02
   5.3315197e+01  -2.4197138e-02
   5.3356364e+01  -2.1348871e-02
   5.3398627e+01  -1.8144348e-02
   5.3442089e+01  -1.4590303e-02
   5.3486876e+01  -1.0694638e-02
   5.3533140e+01  -6.4660610e-03
   5.3581074e+01  -1.9135130e-03
   5.3600806e+01  -4.4039642e-14
   5.3600806e+01   2.8015784e-16
   5.3628362e+01   2.6950056e-03
   5.3655917e+01   5.3781711e-03
   5.3683959e+01   8.0532972e-03
   5.3712355e+01   1.0666348e-02
   5.3741122e+01   1.3179987e-02
   5.3770271e+01   1.5559111e-02
   5.3799818e+01   1.7771078e-02
   5.3829776e+01   1.9785671e-02
   5.3860163e+01   2.1575070e-02
   5.3890995e+01   2.3113820e-02
   5.3919185e+01   2.4266894e-02
   5.3919185e+01   2.4266894e-02
   5.3950481e+01   2.5255626e-02
   5.3982718e+01   2.5949041e-02
   5.4015471e+01   2.6314495e-02
   5.4048775e+01   2.6337926e-02
   5.4082657e+01   2.6007185e-02
   5.4117149e+01   2.5312277e-02
   5.4152282e+01   2.4245320e-02
   5.4188095e+01   2.2800507e-02
   5.4224627e+01   2.0974062e-02
   5.4261925e+01   1.8764194e-02
   5.4300040e+01   1.6171039e-02
   5.4339033e+01   1.3196596e-02
   5.4378969e+01   9.8446416e-03
   5.4419929e+01   6.1206186e-03
   5.4462005e+01   2.0314891e-03
   5.4482058e+01   6.9952724e-16
   5.4482058e+01  -4.5924202e-14
   5.4509794e+01  -2.8804956e-03
   5.4537530e+01  -5.8016195e-03
   5.4565784e+01  -8.7725150e-03
   5.4594443e+01  -1.1738550e-02
   5.4623473e+01  -1.4655509e-02
   5.4652887e+01  -1.7486681e-02
   5.4682700e+01  -2.0197685e-02
   5.4712925e+01  -2.2756533e-02
   5.4743579e+01  -2.5133595e-02
   5.4774679e+01  -2.7301572e-02
   5.4806242e+01  -2.9235464e-02
   5.4838289e+01  -3.0912541e-02
   5.4870840e+01  -3.2312311e-02
   5.4903919e+01  -3.3416491e-02
   5.4937549e+01  -3.4208971e-02
   5.4971759e+01  -3.4675786e-02
   5.5006577e+01  -3.4805081e-02
   5.5042036e+01  -3.4587074e-02
   5.5078171e+01  -3.4014021e-02
   5.5115024e+01  -3.3080175e-02
   5.5152637e+01  -3.1781742e-02
   5.5191061e+01  -3.0116830e-02
   5.5230353e+01  -2.8085393e-02
   5.5270576e+01  -2.5689157e-02
   5.5311806e+01  -2.2931531e-02
   5.5354130e+01  -1.9817490e-02
   5.5397649e+01  -1.6353413e-02
   5.5442488e+01  -1.2546848e-02
   5.5488798e+01  -8.4061650e-03
   5.5536769e+01  -3.9399985e-03
   5.5577932e+01   1.5612511e-16
   5.5577932e+01   4.4113151e-14
   5.5605491e+01   2.6711225e-03
   5.5633049e+01   5.3260892e-03
   5.5661069e+01   7.9661582e-03
   5.5689445e+01   1.0540075e-02
   5.5718191e+01   1.3010712e-02
   5.5747320e+01   1.5343229e-02
   5.5776847e+01   1.7505245e-02
   5.5806786e+01   1.9466807e-02
   5.5837154e+01   2.1200362e-02
   5.5867967e+01   2.2680725e-02
   5.5899245e+01   2.3885049e-02
   5.5931007e+01   2.4792800e-02
   5.5963274e+01   2.5385718e-02
   5.5996072e+01   2.5647793e-02
   5.6029424e+01   2.5565231e-02
   5.6063359e+01   2.5126420e-02
   5.6097908e+01   2.4321899e-02
   5.6133105e+01   2.3144317e-02
   5.6168986e+01   2.1588400e-02
   5.6205594e+01   1.9650906e-02
   5.6242976e+01   1.7330573e-02
   5.6281185e+01   1.4628067e-02
   5.6320281e+01   1.1545912e-02
   5.6360334e+01   8.0884024e-03
   5.6401425e+01   4.2614871e-03
   5.6443650e+01   7.2614319e-05
   5.6444361e+01   4.6349955e-14
   5.6444361e+01  -5.9576909e-17
   5.6472263e+01  -2.8864502e-03
   5.6500164e+01  -5.8173046e-03
   5.6528495e+01  -8.7915735e-03
   5.6557184e+01  -1.1758642e-02
   5.6586245e+01  -1.4679283e-02
   5.6615690e+01  -1.7516554e-02
   5.6645534e+01  -2.0235937e-02
   5.6675790e+01  -2.2805296e-02
   5.6706476e+01  -2.5194854e-02
   5.6737608e+01  -2.7377163e-02
   5.6769203e+01  -2.9327069e-02
   5.6801282e+01  -3.1021683e-02
   5.6833866e+01  -3.2440355e-02
   5.6866977e+01  -3.3564637e-02
   5.6900640e+01  -3.4378252e-02
   5.6934881e+01  -3.4867063e-02
   5.6969731e+01  -3.5019041e-02
   5.7005223e+01  -3.4824223e-02
   5.7041390e+01  -3.4274684e-02
   5.7078274e+01  -3.3364487e-02
   5.7115918e+01  -3.2089645e-02
   5.7154372e+01  -3.0448069e-02
   5.7193693e+01  -2.8439508e-02
   5.7233945e+01  -2.6065478e-02
   5.7275201e+01  -2.3329174e-02
   5.7317549e+01  -2.0235349e-02
   5.7361090e+01  -1.6790155e-02
   5.7405947e+01  -1.3000909e-02
   5.7452269e+01  -8.8757474e-03
   5.7500245e+01  -4.4230799e-03
   5.7546507e+01  -2.5066754e-16
   5.7546507e+01   4.3712430e-14
   5.7574061e+01   2.6710031e-03
   5.7601615e+01   5.3255970e-03
   5.7629631e+01   7.9651588e-03
   5.7658003e+01   1.0538522e-02
   5.7686745e+01   1.3008659e-02
   5.7715871e+01   1.5340822e-02
   5.7745394e+01   1.7502729e-02
   5.7775330e+01   1.9464524e-02
   5.7805694e+01   2.1198751e-02
   5.7836505e+01   2.2680322e-02
   5.7867780e+01   2.3886491e-02
   5.7899540e+01   2.4796819e-02
   5.7931807e+01   2.5393148e-02
   5.7964603e+01   2.5659568e-02
   5.7997955e+01   2.5582387e-02
   5.8031890e+01   2.5150094e-02
   5.8066440e+01   2.4353332e-02
   5.8101637e+01   2.3184857e-02
   5.8137521e+01   2.1639503e-02
   5.8174132e+01   1.9714137e-02
   5.8211519e+01   1.7407611e-02
   5.8249733e+01   1.4720709e-02
   5.8288836e+01   1.1656075e-02
   5.8328899e+01   8.2181305e-03
   5.8370001e+01   4.4129568e-03
   5.8412240e+01   2.4814307e-04
   5.8414685e+01   7.2522283e-16
   5.8414685e+01  -4.5494587e-14
   5.8442581e+01  -2.8734881e-03
   5.8470477e+01  -5.7897472e-03
   5.8498804e+01  -8.7475686e-03
   5.8527488e+01  -1.1696348e-02
   5.8556543e+01  -1.4596837e-02
   5.8585983e+01  -1.7412077e-02
   5.8615821e+01  -2.0107529e-02
   5.8646072e+01  -2.2651045e-02
   5.8676751e+01  -2.5012831e-02
   5.8707877e+01  -2.7165425e-02
   5.8739466e+01  -2.9083662e-02
   5.8771538e+01  -3.0744641e-02
   5.8804114e+01  -3.2127701e-02
   5.8837217e+01  -3.3214385e-02
   5.8870873e+01  -3.3988407e-02
   5.8905106e+01  -3.4435622e-02
   5.8939948e+01  -3.4543992e-02
   5.8975430e+01  -3.4303549e-02
   5.9011588e+01  -3.3706358e-02
   5.9048462e+01  -3.2746474e-02
   5.9086096e+01  -3.1419903e-02
   5.9124539e+01  -2.9724542e-02
   5.9163849e+01  -2.7660129e-02
   5.9204088e+01  -2.5228162e-02
   5.9245332e+01  -2.2431814e-02
   5.9287666e+01  -1.9275808e-02
   5.9331192e+01  -1.5766256e-02
   5.9376033e+01  -1.1910421e-02
   5.9422338e+01  -7.7163631e-03
   5.9470295e+01  -3.1923851e-03
   5.9503270e+01  -4.4147411e-14
   5.9503270e+01   2.4893282e-16
   5.9530838e+01   2.7006576e-03
   5.9558406e+01   5.3887591e-03
   5.9586435e+01   8.0660793e-03
   5.9614821e+01   1.0681259e-02
   5.9643577e+01   1.3197190e-02
   5.9672717e+01   1.5579040e-02
   5.9702254e+01   1.7794438e-02
   5.9732204e+01   1.9813440e-02
   5.9762583e+01   2.1608495e-02
   5.9793409e+01   2.3154424e-02
   5.9824698e+01   2.4428380e-02
   5.9856473e+01   2.5409828e-02
   5.9888754e+01   2.6080507e-02
   5.9921565e+01   2.6424403e-02
   5.9954931e+01   2.6427717e-02
   5.9988881e+01   2.6078835e-02
   6.0023445e+01   2.5368287e-02
   6.0058657e+01   2.4288721e-02
   6.0094554e+01   2.2834859e-02
   6.0131179e+01   2.1003456e-02
   6.0168579e+01   1.8793256e-02
   6.0206806e+01   1.6204931e-02
   6.0245921e+01   1.3241021e-02
   6.0285994e+01   9.9058457e-03
   6.0310908e+01   7.6947514e-03
   6.0310908e+01   7.6947514e-03
   6.0352020e+01   3.8409746e-03
   6.0390805e+01   5.6161673e-16
   6.0390805e+01  -4.5520445e-14
   6.0418683e+01  -2.8595640e-03
   6.0446561e+01  -5.7549531e-03
   6.0474851e+01  -8.6828648e-03
   6.0503497e+01  -1.1594829e-02
   6.0532515e+01  -1.4451704e-02
   6.0561917e+01  -1.7216678e-02
   6.0591717e+01  -1.9855366e-02
   6.0621929e+01  -2.2335774e-02
   6.0652569e+01  -2.4628274e-02
   6.0683655e+01  -2.6705570e-02
   6.0715204e+01  -2.8542666e-02
   6.0747236e+01  -3.0116843e-02
   6.0779771e+01  -3.1407619e-02
   6.0812834e+01  -3.2396724e-02
   6.0846447e+01  -3.3068066e-02
   6.0880640e+01  -3.3407694e-02
   6.0915440e+01  -3.3403773e-02
   6.0950880e+01  -3.3046537e-02
   6.0986996e+01  -3.2328261e-02
   6.1023828e+01  -3.1243213e-02
   6.1061421e+01  -2.9787611e-02
   6.1099823e+01  -2.7959570e-02
   6.1139092e+01  -2.5759042e-02
   6.1179292e+01  -2.3187739e-02
   6.1220498e+01  -2.0249041e-02
   6.1262796e+01  -1.6947869e-02
   6.1306289e+01  -1.3290515e-02
   6.1351100e+01  -9.2843942e-03
   6.1397381e+01  -4.9376713e-03
   6.1445322e+01  -2.5867496e-04
   6.1447929e+01  -4.4309608e-14
   6.1447929e+01   8.4009405e-16
   6.1475529e+01   2.7533370e-03
   6.1503129e+01   5.5018337e-03
   6.1531190e+01   8.2478522e-03
   6.1559608e+01   1.0939582e-02
   6.1588396e+01   1.3539663e-02
   6.1617568e+01   1.6013006e-02
   6.1647138e+01   1.8326976e-02
   6.1677120e+01   2.0451358e-02
   6.1707531e+01   2.2358330e-02
   6.1738388e+01   2.4022431e-02
   6.1769710e+01   2.5420531e-02
   6.1801516e+01   2.6531806e-02
   6.1833828e+01   2.7337700e-02
   6.1866670e+01   2.7821900e-02
   6.1900067e+01   2.7970303e-02
   6.1934046e+01   2.7770985e-02
   6.1968639e+01   2.7214163e-02
   6.2003879e+01   2.6292165e-02
   6.2039803e+01   2.4999393e-02
   6.2076454e+01   2.3332276e-02
   6.2113876e+01   2.1289228e-02
   6.2152125e+01   1.8870594e-02
   6.2191258e+01   1.6078586e-02
   6.2231346e+01   1.2917199e-02
   6.2272468e+01   9.3921111e-03
   6.2314718e+01   5.5105330e-03
   6.2358211e+01   1.2810075e-03
   6.2370982e+01   4.5274548e-14
   6.2370982e+01  -6.2406677e-16
   6.2398774e+01  -2.8337491e-03
   6.2426566e+01  -5.6920680e-03
   6.2454794e+01  -8.5743656e-03
   6.2483379e+01  -1.1429813e-02
   6.2512334e+01  -1.4219603e-02
   6.2541672e+01  -1.6907223e-02
   6.2571408e+01  -1.9458592e-02
   6.2601555e+01  -2.1842031e-02
   6.2632131e+01  -2.4028233e-02
   6.2663151e+01  -2.5990231e-02
   6.2694634e+01  -2.7703369e-02
   6.2726600e+01  -2.9145271e-02
   6.2759069e+01  -3.0295812e-02
   6.2792065e+01  -3.1137082e-02
   6.2825612e+01  -3.1653358e-02
   6.2859737e+01  -3.1831070e-02
   6.2894471e+01  -3.1658765e-02
   6.2929844e+01  -3.1127072e-02
   6.2965895e+01  -3.0228664e-02
   6.3002662e+01  -2.8958217e-02
   6.3040190e+01  -2.7312360e-02
   6.3078530e+01  -2.5289623e-02
   6.3117739e+01  -2.2890376e-02
   6.3157881e+01  -2.0116748e-02
   6.3199033e+01  -1.6972531e-02
   6.3241281e+01  -1.3463045e-02
   6.3284731e+01  -9.5949581e-03
   6.3329508e+01  -5.3760204e-03
   6.3375767e+01  -8.1466355e-04
   6.3383848e+01  -4.5540178e-14
   6.3383848e+01   4.3270509e-16
   6.3411508e+01   2.8150556e-03
   6.3439167e+01   5.6362163e-03
   6.3467278e+01   8.4654341e-03
   6.3495746e+01   1.1251272e-02
   6.3524584e+01   1.3955973e-02
   6.3553807e+01   1.6544053e-02
   6.3583427e+01   1.8982476e-02
   6.3613459e+01   2.1240621e-02
   6.3643921e+01   2.3290248e-02
   6.3674828e+01   2.5105475e-02
   6.3706200e+01   2.6662743e-02
   6.3738056e+01   2.7940788e-02
   6.3770417e+01   2.8920609e-02
   6.3803307e+01   2.9585440e-02
   6.3836752e+01   2.9920718e-02
   6.3870778e+01   2.9914048e-02
   6.3905417e+01   2.9555173e-02
   6.3940701e+01   2.8835938e-02
   6.3976667e+01   2.7750253e-02
   6.4013357e+01   2.6294052e-02
   6.4050817e+01   2.4465245e-02
   6.4089099e+01   2.2263672e-02
   6.4128262e+01   1.9691037e-02
   6.4168373e+01   1.6750828e-02
   6.4209512e+01   1.3448224e-02
   6.4251772e+01   9.7899509e-03
   6.4295262e+01   5.7840982e-03
   6.4340116e+01   1.4398301e-03
   6.4354581e+01   9.1121772e-14
   6.4354581e+01   6.3751088e-17
   6.4382295e+01  -2.7962423e-03
   6.4410008e+01  -5.6035317e-03
   6.4438165e+01  -8.4219654e-03
   6.4466678e+01  -1.1200437e-02
   6.4495561e+01  -1.3900572e-02
   6.4524827e+01  -1.6486288e-02
   6.4554490e+01  -1.8923942e-02
   6.4584565e+01  -2.1182306e-02
   6.4615067e+01  -2.3232529e-02
   6.4646013e+01  -2.5048111e-02
   6.4677423e+01  -2.6604873e-02
   6.4709315e+01  -2.7880926e-02
   6.4741710e+01  -2.8856639e-02
   6.4774633e+01  -2.9514607e-02
   6.4808107e+01  -2.9839622e-02
   6.4842159e+01  -2.9818638e-02
   6.4876821e+01  -2.9440735e-02
   6.4912124e+01  -2.8697084e-02
   6.4948106e+01  -2.7580911e-02
   6.4984806e+01  -2.6087449e-02
   6.5022269e+01  -2.4213893e-02
   6.5060547e+01  -2.1959345e-02
   6.5099698e+01  -1.9324751e-02
   6.5139787e+01  -1.6312814e-02
   6.5180892e+01  -1.2927895e-02
   6.5223102e+01  -9.1758676e-03
   6.5266524e+01  -5.0639272e-03
   6.5311286e+01  -6.0029906e-04
   6.5317160e+01  -9.2863976e-14
   6.5317160e+01   3.3425953e-16
   6.5344893e+01   2.8675796e-03
   6.5372625e+01   5.7543459e-03
   6.5400802e+01   8.6616775e-03
   6.5429336e+01   1.1538402e-02
   6.5458240e+01   1.4346289e-02
   6.5487529e+01   1.7049386e-02
   6.5517215e+01   1.9614180e-02
   6.5547314e+01   2.2009562e-02
   6.5577842e+01   2.4206799e-02
   6.5608816e+01   2.6179501e-02
   6.5640254e+01   2.7903595e-02
   6.5672176e+01   2.9357295e-02
   6.5704603e+01   3.0521067e-02
   6.5737558e+01   3.1377602e-02
   6.5771067e+01   3.1911784e-02
   6.5805156e+01   3.2110657e-02
   6.5839857e+01   3.1963393e-02
   6.5875201e+01   3.1461256e-02
   6.5911226e+01   3.0597565e-02
   6.5947972e+01   2.9367653e-02
   6.5985484e+01   2.7768827e-02
   6.6023814e+01   2.5800311e-02
   6.6063021e+01   2.3463188e-02
   6.6103170e+01   2.0760329e-02
   6.6144339e+01   1.7696294e-02
   6.6186619e+01   1.4277205e-02
   6.6230117e+01   1.0510571e-02
   6.6274962e+01   6.4050269e-03
   6.6321317e+01   1.9699308e-03
   6.6341395e+01   1.1965255e-15
   6.6341395e+01  -8.8607940e-14
   6.6369034e+01  -2.7435617e-03
   6.6396672e+01  -5.4847554e-03
   6.6424762e+01  -8.2242629e-03
   6.6453207e+01  -1.0910766e-02
   6.6482023e+01  -1.3506396e-02
   6.6511221e+01  -1.5975570e-02
   6.6540816e+01  -1.8285157e-02
   6.6570823e+01  -2.0404447e-02
   6.6601258e+01  -2.2305117e-02
   6.6632137e+01  -2.3961205e-02
   6.6663479e+01  -2.5349078e-02
   6.6695304e+01  -2.6447402e-02
   6.6702632e+01  -2.6655302e-02
   6.6702632e+01  -2.6655302e-02
   6.6734961e+01  -2.7370187e-02
   6.6767942e+01  -2.7759340e-02
   6.6801479e+01  -2.7805394e-02
   6.6835603e+01  -2.7496424e-02
   6.6870344e+01  -2.6822588e-02
   6.6905737e+01  -2.5776137e-02
   6.6941819e+01  -2.4351374e-02
   6.6978632e+01  -2.2544607e-02
   6.7016223e+01  -2.0354106e-02
   6.7054646e+01  -1.7780037e-02
   6.7093961e+01  -1.4824395e-02
   6.7134237e+01  -1.1490915e-02
   6.7175557e+01  -7.7849500e-03
   6.7218016e+01  -3.7133154e-03
   6.7254803e+01  -4.0635897e-16
   6.7254803e+01   9.3303837e-14
   6.7282623e+01   2.8991290e-03
   6.7310443e+01   5.8309513e-03
   6.7338694e+01   8.7954185e-03
   6.7367303e+01   1.1742191e-02
   6.7396283e+01   1.4632555e-02
   6.7425647e+01   1.7430087e-02
   6.7455410e+01   2.0100792e-02
   6.7485586e+01   2.2613072e-02
   6.7516190e+01   2.4937692e-02
   6.7547241e+01   2.7047755e-02
   6.7578756e+01   2.8918669e-02
   6.7610754e+01   3.0528115e-02
   6.7643258e+01   3.1856022e-02
   6.7676289e+01   3.2884532e-02
   6.7709873e+01   3.3597967e-02
   6.7744037e+01   3.3982802e-02
   6.7778812e+01   3.4027626e-02
   6.7814228e+01   3.3723113e-02
   6.7850324e+01   3.3061979e-02
   6.7887138e+01   3.2038947e-02
   6.7924716e+01   3.0650699e-02
   6.7963108e+01   2.8895830e-02
   6.8002372e+01   2.6774787e-02
   6.8042574e+01   2.4289796e-02
   6.8083788e+01   2.1444775e-02
   6.8126103e+01   1.8245211e-02
   6.8169625e+01   1.4697994e-02
   6.8214479e+01   1.0811177e-02
   6.8260821e+01   6.5936073e-03
   6.8308846e+01   2.0543463e-03
   6.8330134e+01   1.0746612e-15
   6.8330134e+01  -8.7153375e-14
   6.8357709e+01  -2.6836937e-03
   6.8385284e+01  -5.3539103e-03
   6.8413321e+01  -8.0118566e-03
   6.8441714e+01  -1.0605959e-02
   6.8470476e+01  -1.3098846e-02
   6.8499621e+01  -1.5455427e-02
   6.8529164e+01  -1.7643071e-02
   6.8559118e+01  -1.9631573e-02
   6.8589500e+01  -2.1393125e-02
   6.8620327e+01  -2.2902287e-02
   6.8651618e+01  -2.4135953e-02
   6.8683393e+01  -2.5073328e-02
   6.8715673e+01  -2.5695888e-02
   6.8748481e+01  -2.5987358e-02
   6.8781844e+01  -2.5933674e-02
   6.8815788e+01  -2.5522951e-02
   6.8850344e+01  -2.4745449e-02
   6.8885546e+01  -2.3593540e-02
   6.8921431e+01  -2.2061662e-02
   6.8958041e+01  -2.0146282e-02
   6.8995422e+01  -1.7845840e-02
   6.9033627e+01  -1.5160702e-02
   6.9072715e+01  -1.2093077e-02
   6.9112756e+01  -8.6469432e-03
   6.9153830e+01  -4.8279211e-03
   6.9196031e+01  -6.4312384e-04
   6.9202313e+01  -3.2428487e-16
   6.9202313e+01   9.3142399e-14
   6.9230206e+01   2.9054149e-03
   6.9258098e+01   5.8552182e-03
   6.9286421e+01   8.8488370e-03
   6.9315102e+01   1.1835716e-02
   6.9344155e+01   1.4776739e-02
   6.9373592e+01   1.7635078e-02
   6.9403428e+01   2.0376325e-02
   6.9433677e+01   2.2968457e-02
   6.9464356e+01   2.5381810e-02
   6.9495481e+01   2.7589046e-02
   6.9527070e+01   2.9565124e-02
   6.9559143e+01   3.1287269e-02
   6.9591721e+01   3.2734941e-02
   6.9624826e+01   3.3889807e-02
   6.9658484e+01   3.4735706e-02
   6.9692722e+01   3.5258615e-02
   6.9727569e+01   3.5446622e-02
   6.9763057e+01   3.5289885e-02
   6.9799223e+01   3.4780596e-02
   6.9836106e+01   3.3912945e-02
   6.9873751e+01   3.2683073e-02
   6.9912207e+01   3.1089021e-02
   6.9951531e+01   2.9130676e-02
   6.9991788e+01   2.6809699e-02
   7.0033052e+01   2.4129438e-02
   7.0075410e+01   2.1094810e-02
   7.0118965e+01   1.7712145e-02
   7.0163840e+01   1.3988957e-02
   7.0210186e+01   9.9336030e-03
   7.0258192e+01   5.5547396e-03
   7.0308103e+01   8.6042358e-04
   7.0317129e+01   8.6312468e-14
   7.0317129e+01  -5.2930750e-16
   7.0344659e+01  -2.6334257e-03
   7.0372189e+01  -5.2461435e-03
   7.0400191e+01  -7.8400285e-03
   7.0428549e+01  -1.0363029e-02
   7.0457277e+01  -1.2778178e-02
   7.0486389e+01  -1.5050780e-02
   7.0515897e+01  -1.7148603e-02
   7.0545818e+01  -1.9041846e-02
   7.0576168e+01  -2.0703112e-02
   7.0606963e+01  -2.2107372e-02
   7.0638223e+01  -2.3231942e-02
   7.0669967e+01  -2.4056449e-02
   7.0702218e+01  -2.4562801e-02
   7.0734997e+01  -2.4735158e-02
   7.0768333e+01  -2.4559896e-02
   7.0802251e+01  -2.4025580e-02
   7.0836784e+01  -2.3122925e-02
   7.0871964e+01  -2.1844760e-02
   7.0907831e+01  -2.0185992e-02
   7.0944425e+01  -1.8143561e-02
   7.0981794e+01  -1.5716389e-02
   7.1019991e+01  -1.2905326e-02
   7.1059076e+01  -9.7130768e-03
   7.1099121e+01  -6.1441121e-03
   7.1140207e+01  -2.2045516e-03
   7.1162131e+01  -9.2362749e-14
   7.1162131e+01   4.5276283e-16
   7.1190082e+01   2.8952523e-03
   7.1218032e+01   5.8423989e-03
   7.1246407e+01   8.8397149e-03
   7.1275140e+01   1.1837084e-02
   7.1304245e+01   1.4795103e-02
   7.1333736e+01   1.7676666e-02
   7.1363625e+01   2.0447079e-02
   7.1393928e+01   2.3074028e-02
   7.1424660e+01   2.5527553e-02
   7.1455839e+01   2.7780014e-02
   7.1487482e+01   2.9806062e-02
   7.1519609e+01   3.1582608e-02
   7.1552240e+01   3.3088794e-02
   7.1585400e+01   3.4305959e-02
   7.1619112e+01   3.5217610e-02
   7.1653403e+01   3.5809386e-02
   7.1688303e+01   3.6069028e-02
   7.1723844e+01   3.5986341e-02
   7.1760061e+01   3.5553160e-02
   7.1796994e+01   3.4763306e-02
   7.1834688e+01   3.3612545e-02
   7.1873191e+01   3.2098539e-02
   7.1912560e+01   3.0220785e-02
   7.1952859e+01   2.7980548e-02
   7.1994161e+01   2.5380775e-02
   7.2036552e+01   2.2425979e-02
   7.2080134e+01   1.9122083e-02
   7.2125027e+01   1.5476202e-02
   7.2171380e+01   1.1496309e-02
   7.2219378e+01   7.1907225e-03
   7.2269260e+01   2.5672390e-03
   7.2296461e+01   1.2841291e-15
   7.2296461e+01  -8.4971960e-14
   7.2323976e+01  -2.6129619e-03
   7.2351492e+01  -5.2026492e-03
   7.2379480e+01  -7.7708286e-03
   7.2407824e+01  -1.0265773e-02
   7.2436538e+01  -1.2650736e-02
   7.2465636e+01  -1.4891244e-02
   7.2495132e+01  -1.6955291e-02
   7.2525040e+01  -1.8813303e-02
   7.2555378e+01  -2.0438110e-02
   7.2586161e+01  -2.1804915e-02
   7.2617410e+01  -2.2891266e-02
   7.2649144e+01  -2.3677026e-02
   7.2681384e+01  -2.4144339e-02
   7.2714155e+01  -2.4277605e-02
   7.2747482e+01  -2.4063445e-02
   7.2781394e+01  -2.3490667e-02
   7.2815921e+01  -2.2550238e-02
   7.2851097e+01  -2.1235239e-02
   7.2886961e+01  -1.9540835e-02
   7.2923555e+01  -1.7464227e-02
   7.2960926e+01  -1.5004606e-02
   7.2999127e+01  -1.2163092e-02
   7.3038221e+01  -8.9426680e-03
   7.3078278e+01  -5.3480899e-03
   7.3094355e+01  -3.8292748e-03
   7.3094355e+01  -3.8292748e-03
   7.3133178e+01  -8.2399365e-18
   7.3133178e+01   9.2197951e-14
   7.3161149e+01   2.8794081e-03
   7.3189121e+01   5.8120660e-03
   7.3217511e+01   8.7952586e-03
   7.3246259e+01   1.1779401e-02
   7.3275380e+01   1.4724967e-02
   7.3304886e+01   1.7594735e-02
   7.3334790e+01   2.0353898e-02
   7.3365108e+01   2.2970028e-02
   7.3395856e+01   2.5413046e-02
   7.3427049e+01   2.7655195e-02
   7.3458707e+01   2.9671007e-02
   7.3490849e+01   3.1437274e-02
   7.3523496e+01   3.2933016e-02
   7.3556669e+01   3.4139449e-02
   7.3590395e+01   3.5039955e-02
   7.3624700e+01   3.5620048e-02
   7.3659613e+01   3.5867339e-02
   7.3695166e+01   3.5771504e-02
   7.3731396e+01   3.5324244e-02
   7.3768340e+01   3.4519243e-02
   7.3806044e+01   3.3352129e-02
   7.3844557e+01   3.1820418e-02
   7.3883934e+01   2.9923460e-02
   7.3924240e+01   2.7662368e-02
   7.3965546e+01   2.5039927e-02
   7.4007940e+01   2.2060483e-02
   7.4051520e+01   1.8729783e-02
   7.4096409e+01   1.5054757e-02
   7.4142752e+01   1.1043180e-02
   7.4190735e+01   6.7031609e-03
   7.4240593e+01   2.0422781e-03
   7.4262064e+01   8.5620747e-14
   7.4262064e+01  -1.2381589e-15
   7.4289586e+01  -2.6330310e-03
   7.4317107e+01  -5.2451661e-03
   7.4345102e+01  -7.8385167e-03
   7.4373452e+01  -1.0361280e-02
   7.4402173e+01  -1.2776715e-02
   7.4431278e+01  -1.5050351e-02
   7.4460780e+01  -1.7150182e-02
   7.4490696e+01  -1.9046633e-02
   7.4521041e+01  -2.0712532e-02
   7.4551832e+01  -2.2123079e-02
   7.4583088e+01  -2.3255817e-02
   7.4614830e+01  -2.4090604e-02
   7.4647079e+01  -2.4609578e-02
   7.4679858e+01  -2.4797132e-02
   7.4713194e+01  -2.4639877e-02
   7.4747115e+01  -2.4126615e-02
   7.4781652e+01  -2.3248303e-02
   7.4816838e+01  -2.1998015e-02
   7.4852712e+01  -2.0370910e-02
   7.4889316e+01  -1.8364182e-02
   7.4926698e+01  -1.5977019e-02
   7.4964911e+01  -1.3210542e-02
   7.5004016e+01  -1.0067741e-02
   7.5044085e+01  -6.5533831e-03
   7.5085200e+01  -2.6739014e-03
   7.5112137e+01  -2.0773314e-16
   7.5112137e+01   9.1692279e-14
   7.5140073e+01   2.8635196e-03
   7.5168010e+01   5.7746092e-03
   7.5196370e+01   8.7310221e-03
   7.5225089e+01   1.1682669e-02
   7.5254179e+01   1.4590104e-02
   7.5283654e+01   1.7416183e-02
   7.5313527e+01   2.0126177e-02
   7.5343813e+01   2.2687743e-02
   7.5374528e+01   2.5070893e-02
   7.5405689e+01   2.7247961e-02
   7.5437313e+01   2.9193577e-02
   7.5469421e+01   3.0884634e-02
   7.5502033e+01   3.2300257e-02
   7.5535171e+01   3.3421773e-02
   7.5568862e+01   3.4232676e-02
   7.5603130e+01   3.4718597e-02
   7.5638007e+01   3.4867270e-02
   7.5673523e+01   3.4668492e-02
   7.5709715e+01   3.4114090e-02
   7.5746622e+01   3.3197879e-02
   7.5784288e+01   3.1915614e-02
   7.5822762e+01   3.0264944e-02
   7.5862100e+01   2.8245346e-02
   7.5902367e+01   2.5858059e-02
   7.5943635e+01   2.3105987e-02
   7.5985990e+01   1.9993587e-02
   7.6029533e+01   1.6526700e-02
   7.6074385e+01   1.2712321e-02
   7.6120694e+01   8.5582549e-03
   7.6168645e+01   4.0725707e-03
   7.6210918e+01   4.2847670e-16
   7.6210918e+01  -8.8145637e-14
   7.6238477e+01  -2.6922955e-03
   7.6266037e+01  -5.3708809e-03
   7.6294059e+01  -8.0375484e-03
   7.6322437e+01  -1.0641105e-02
   7.6351185e+01  -1.3144575e-02
   7.6380318e+01  -1.5513261e-02
   7.6409848e+01  -1.7714927e-02
   7.6439791e+01  -1.9719765e-02
   7.6470164e+01  -2.1500363e-02
   7.6500983e+01  -2.3031676e-02
   7.6532267e+01  -2.4291001e-02
   7.6564036e+01  -2.5257939e-02
   7.6596312e+01  -2.5914373e-02
   7.6629118e+01  -2.6244433e-02
   7.6662481e+01  -2.6234464e-02
   7.6696427e+01  -2.5872997e-02
   7.6730989e+01  -2.5150714e-02
   7.6766199e+01  -2.4060412e-02
   7.6802097e+01  -2.2596968e-02
   7.6838723e+01  -2.0757295e-02
   7.6876125e+01  -1.8540295e-02
   7.6914356e+01  -1.5946808e-02
   7.6953477e+01  -1.2979540e-02
   7.6993559e+01  -9.6429870e-03
   7.7034682e+01  -5.9433193e-03
   7.7076944e+01  -1.8882336e-03
   7.7095866e+01  -1.7780916e-16
   7.7095866e+01   9.1567379e-14
   7.7123729e+01   2.8451023e-03
   7.7151591e+01   5.7257521e-03
   7.7179884e+01   8.6404070e-03
   7.7208533e+01   1.1538603e-02
   7.7237553e+01   1.4381175e-02
   7.7266957e+01   1.7131254e-02
   7.7296759e+01   1.9754399e-02
   7.7326973e+01   2.2218560e-02
   7.7357616e+01   2.4494053e-02
   7.7388703e+01   2.6553526e-02
   7.7420253e+01   2.8371929e-02
   7.7452286e+01   2.9926485e-02
   7.7484823e+01   3.1196659e-02
   7.7517886e+01   3.2164124e-02
   7.7551500e+01   3.2812733e-02
   7.7585692e+01   3.3128479e-02
   7.7620492e+01   3.3099469e-02
   7.7655931e+01   3.2715882e-02
   7.7692046e+01   3.1969932e-02
   7.7728876e+01   3.0855829e-02
   7.7766466e+01   2.9369729e-02
   7.7804865e+01   2.7509684e-02
   7.7844130e+01   2.5275578e-02
   7.7884324e+01   2.2669054e-02
   7.7925523e+01   1.9693416e-02
   7.7967813e+01   1.6353505e-02
   7.8011296e+01   1.2655523e-02
   7.8056095e+01   8.6067857e-03
   7.8102361e+01   4.2153452e-03
   7.8145178e+01   3.5561831e-16
   7.8145178e+01  -9.0471033e-14
   7.8172797e+01  -2.7726877e-03
   7.8200415e+01  -5.5432852e-03
   7.8228487e+01  -8.3134736e-03
   7.8256914e+01  -1.1032308e-02
   7.8285712e+01  -1.3662384e-02
   7.8314895e+01  -1.6168584e-02
   7.8344475e+01  -1.8518240e-02
   7.8374467e+01  -2.0681104e-02
   7.8404889e+01  -2.2629319e-02
   7.8435757e+01  -2.4337386e-02
   7.8467090e+01  -2.5782139e-02
   7.8498908e+01  -2.6942711e-02
   7.8531232e+01  -2.7800506e-02
   7.8564085e+01  -2.8339167e-02
   7.8597494e+01  -2.8544547e-02
   7.8631485e+01  -2.8404676e-02
   7.8666090e+01  -2.7909725e-02
   7.8701343e+01  -2.7051977e-02
   7.8737279e+01  -2.5825784e-02
   7.8773942e+01  -2.4227528e-02
   7.8811378e+01  -2.2255580e-02
   7.8849639e+01  -1.9910239e-02
   7.8888785e+01  -1.7193677e-02
   7.8928886e+01  -1.4109853e-02
   7.8970021e+01  -1.0664416e-02
   7.9012284e+01  -6.8645590e-03
   7.9055788e+01  -2.7188237e-03
   7.9083233e+01   1.3747684e-16
   7.9083233e+01   9.1414289e-14
   7.9111000e+01   2.8126338e-03
   7.9138767e+01   5.6445903e-03
   7.9166971e+01   8.4950722e-03
   7.9195530e+01   1.1313405e-02
   7.9224460e+01   1.4060888e-02
   7.9253773e+01   1.6701116e-02
   7.9283483e+01   1.9200123e-02
   7.9313604e+01   2.1526347e-02
   7.9344153e+01   2.3650600e-02
   7.9375147e+01   2.5546040e-02
   7.9406603e+01   2.7188139e-02
   7.9438542e+01   2.8554654e-02
   7.9470984e+01   2.9625591e-02
   7.9486078e+01   3.0013886e-02
   7.9486078e+01   3.0013886e-02
   7.9519046e+01   3.0618701e-02
   7.9552829e+01   3.0894036e-02
   7.9587198e+01   3.0821561e-02
   7.9622189e+01   3.0390998e-02
   7.9657837e+01   2.9594056e-02
   7.9694179e+01   2.8424474e-02
   7.9731257e+01   2.6877973e-02
   7.9769119e+01   2.4952204e-02
   7.9807818e+01   2.2646695e-02
   7.9847414e+01   1.9962775e-02
   7.9887978e+01   1.6903488e-02
   7.9929591e+01   1.3473476e-02
   7.9972347e+01   9.6788250e-03
   8.0016361e+01   5.5268370e-03
   8.0061772e+01   1.0257044e-03
   8.0071862e+01   9.1579522e-14
   8.0071862e+01  -1.2476999e-15
   8.0099558e+01  -2.8491803e-03
   8.0127253e+01  -5.7114255e-03
   8.0155395e+01  -8.5885270e-03
   8.0183895e+01  -1.1429246e-02
   8.0212765e+01  -1.4195631e-02
   8.0242020e+01  -1.6852006e-02
   8.0271672e+01  -1.9365138e-02
   8.0301737e+01  -2.1704205e-02
   8.0332231e+01  -2.3840760e-02
   8.0363171e+01  -2.5748710e-02
   8.0394575e+01  -2.7404279e-02
   8.0426464e+01  -2.8785984e-02
   8.0458858e+01  -2.9874599e-02
   8.0491781e+01  -3.0653128e-02
   8.0525259e+01  -3.1106773e-02
   8.0559317e+01  -3.1222900e-02
   8.0593988e+01  -3.0991010e-02
   8.0629304e+01  -3.0402701e-02
   8.0665301e+01  -2.9451631e-02
   8.0702022e+01  -2.8133481e-02
   8.0739511e+01  -2.6445906e-02
   8.0777821e+01  -2.4388488e-02
   8.0817009e+01  -2.1962675e-02
   8.0857145e+01  -1.9171702e-02
   8.0898305e+01  -1.6020502e-02
   8.0940582e+01  -1.2515568e-02
   8.0984084e+01  -8.6647768e-03
   8.1028945e+01  -4.4771178e-03
   8.1074945e+01  -1.0333748e-14
   8.1074945e+01   7.9710544e-14
   8.1102616e+01   2.7564718e-03
   8.1130286e+01   5.5148737e-03
   8.1158400e+01   8.2749813e-03
   8.1186870e+01   1.0986074e-02
   8.1215710e+01   1.3610047e-02
   8.1244932e+01   1.6111096e-02
   8.1274551e+01   1.8455865e-02
   8.1304581e+01   2.0613414e-02
   8.1335039e+01   2.2555190e-02
   8.1365941e+01   2.4254995e-02
   8.1397306e+01   2.5688961e-02
   8.1429154e+01   2.6835511e-02
   8.1461505e+01   2.7675336e-02
   8.1494383e+01   2.8191359e-02
   8.1527814e+01   2.8368704e-02
   8.1561823e+01   2.8194665e-02
   8.1596442e+01   2.7658665e-02
   8.1631703e+01   2.6752228e-02
   8.1667644e+01   2.5468931e-02
   8.1704304e+01   2.3804367e-02
   8.1741730e+01   2.1756095e-02
   8.1779972e+01   1.9323581e-02
   8.1819089e+01   1.6508134e-02
   8.1859148e+01   1.3312819e-02
   8.1900227e+01   9.7423491e-03
   8.1942417e+01   5.8029374e-03
   8.1985825e+01   1.5020896e-03
   8.2000487e+01   9.3958912e-14
   8.2000487e+01   7.0256301e-17
   8.2028283e+01  -2.9008730e-03
   8.2056080e+01  -5.8318545e-03
   8.2084313e+01  -8.7936740e-03
   8.2112903e+01  -1.1735563e-02
   8.2141865e+01  -1.4618963e-02
   8.2171211e+01  -1.7407602e-02
   8.2200955e+01  -2.0067635e-02
   8.2231113e+01  -2.2567617e-02
   8.2261699e+01  -2.4878469e-02
   8.2292732e+01  -2.6973448e-02
   8.2324229e+01  -2.8828122e-02
   8.2356210e+01  -3.0420334e-02
   8.2388696e+01  -3.1730174e-02
   8.2421710e+01  -3.2739951e-02
   8.2455278e+01  -3.3434155e-02
   8.2489426e+01  -3.3799431e-02
   8.2524184e+01  -3.3824543e-02
   8.2559586e+01  -3.3500340e-02
   8.2595667e+01  -3.2819718e-02
   8.2632469e+01  -3.1777585e-02
   8.2670035e+01  -3.0370809e-02
   8.2708417e+01  -2.8598178e-02
   8.2747672e+01  -2.6460334e-02
   8.2787866e+01  -2.3959705e-02
   8.2829076e+01  -2.1100414e-02
   8.2871391e+01  -1.7888161e-02
   8.2914916e+01  -1.4330050e-02
   8.2959778e+01  -1.0434355e-02
   8.3006135e+01  -6.2101420e-03
   8.3054185e+01  -1.6666835e-03
   8.3071475e+01   8.0014120e-17
   8.3071475e+01   8.8118098e-14
   8.3099053e+01   2.6782043e-03
   8.3126631e+01   5.3428735e-03
   8.3154671e+01   7.9950470e-03
   8.3183066e+01   1.0583092e-02
   8.3211831e+01   1.3069564e-02
   8.3240978e+01   1.5419299e-02
   8.3270523e+01   1.7599594e-02
   8.3300479e+01   1.9580171e-02
   8.3330863e+01   2.1333149e-02
   8.3361692e+01   2.2833014e-02
   8.3392985e+01   2.4056590e-02
   8.3424760e+01   2.4983005e-02
   8.3457041e+01   2.5593665e-02
   8.3489849e+01   2.5872218e-02
   8.3523212e+01   2.5804525e-02
   8.3557155e+01   2.5378627e-02
   8.3591710e+01   2.4584708e-02
   8.3626911e+01   2.3415059e-02
   8.3662793e+01   2.1864040e-02
   8.3699400e+01   1.9928036e-02
   8.3736777e+01   1.7605405e-02
   8.3774977e+01   1.4896423e-02
   8.3814059e+01   1.1803211e-02
   8.3854093e+01   8.3296476e-03
   8.3895158e+01   4.4812552e-03
   8.3937347e+01   2.6503727e-04
   8.3939922e+01   9.2446504e-14
   8.3939922e+01  -1.3222388e-15
   8.3967823e+01  -2.9166534e-03
   8.3995724e+01  -5.8798751e-03
   8.4024056e+01  -8.8892702e-03
   8.4052745e+01  -1.1894263e-02
   8.4081807e+01  -1.4855745e-02
   8.4111253e+01  -1.7736890e-02
   8.4141099e+01  -2.0503292e-02
   8.4171358e+01  -2.3122928e-02
   8.4202046e+01  -2.5566131e-02
   8.4233181e+01  -2.7805562e-02
   8.4264781e+01  -2.9816173e-02
   8.4296865e+01  -3.1575185e-02
   8.4329453e+01  -3.3062049e-02
   8.4362570e+01  -3.4258424e-02
   8.4396240e+01  -3.5148137e-02
   8.4430490e+01  -3.5717157e-02
   8.4465349e+01  -3.5953557e-02
   8.4500851e+01  -3.5847483e-02
   8.4537030e+01  -3.5391116e-02
   8.4573926e+01  -3.4578632e-02
   8.4611585e+01  -3.3406158e-02
   8.4650056e+01  -3.1871727e-02
   8.4689396e+01  -2.9975217e-02
   8.4729669e+01  -2.7718282e-02
   8.4770949e+01  -2.5104270e-02
   8.4813324e+01  -2.2138106e-02
   8.4856897e+01  -1.8826139e-02
   8.4901790e+01  -1.5175915e-02
   8.4948155e+01  -1.1195849e-02
   8.4996181e+01  -6.8946912e-03
   8.5046113e+01  -2.2806444e-03
   8.5070390e+01  -2.6541269e-16
   8.5070390e+01   8.5522301e-14
   8.5097905e+01   2.5980122e-03
   8.5125421e+01   5.1712574e-03
   8.5153409e+01   7.7211274e-03
   8.5181753e+01   1.0195825e-02
   8.5210466e+01   1.2558487e-02
   8.5239563e+01   1.4774525e-02
   8.5269057e+01   1.6811820e-02
   8.5298964e+01   1.8640683e-02
   8.5329299e+01   2.0233833e-02
   8.5360080e+01   2.1566360e-02
   8.5391325e+01   2.2615701e-02
   8.5423054e+01   2.3361607e-02
   8.5455290e+01   2.3786110e-02
   8.5488056e+01   2.3873500e-02
   8.5521377e+01   2.3610282e-02
   8.5555281e+01   2.2985153e-02
   8.5589800e+01   2.1988961e-02
   8.5624967e+01   2.0614672e-02
   8.5660820e+01   1.8857328e-02
   8.5697402e+01   1.6714006e-02
   8.5734759e+01   1.4183764e-02
   8.5772945e+01   1.1267587e-02
   8.5812022e+01   7.9683109e-03
   8.5852058e+01   4.2905322e-03
   8.5877801e+01   1.7829156e-03
   8.5877801e+01   1.7829156e-03
   8.5895498e+01   4.0462425e-16
   8.5895498e+01  -9.2394842e-14
   8.5923498e+01  -2.9036385e-03
   8.5951497e+01  -5.8666416e-03
   8.5979915e+01  -8.8866254e-03
   8.6008693e+01  -1.1913945e-02
   8.6037843e+01  -1.4909054e-02
   8.6067378e+01  -1.7834703e-02
   8.6097313e+01  -2.0656051e-02
   8.6127663e+01  -2.3340634e-02
   8.6158442e+01  -2.5858332e-02
   8.6189668e+01  -2.8181341e-02
   8.6221360e+01  -3.0284143e-02
   8.6253536e+01  -3.2143474e-02
   8.6286217e+01  -3.3738294e-02
   8.6319426e+01  -3.5049756e-02
   8.6353189e+01  -3.6061174e-02
   8.6387531e+01  -3.6757990e-02
   8.6422482e+01  -3.7127743e-02
   8.6458075e+01  -3.7160030e-02
   8.6494344e+01  -3.6846472e-02
   8.6531330e+01  -3.6180676e-02
   8.6569076e+01  -3.5158187e-02
   8.6607632e+01  -3.3776443e-02
   8.6647053e+01  -3.2034720e-02
   8.6687403e+01  -2.9934059e-02
   8.6728756e+01  -2.7477189e-02
   8.6771196e+01  -2.4668410e-02
   8.6814825e+01  -2.1513452e-02
   8.6859762e+01  -1.8019256e-02
   8.6906154e+01  -1.4193669e-02
   8.6954186e+01  -1.0044944e-02
   8.7004092e+01  -5.5809380e-03
   8.7056186e+01  -8.0768619e-04
   8.7064918e+01  -8.2768211e-14
   8.7064918e+01   1.4387363e-15
   8.7092393e+01   2.5434047e-03
   8.7119868e+01   5.0563361e-03
   8.7147829e+01   7.5408956e-03
   8.7176145e+01   9.9447172e-03
   8.7204832e+01   1.2231348e-02
   8.7233903e+01   1.4366600e-02
   8.7263371e+01   1.6318753e-02
   8.7293253e+01   1.8058526e-02
   8.7323563e+01   1.9559047e-02
   8.7354320e+01   2.0795821e-02
   8.7385543e+01   2.1746703e-02
   8.7417251e+01   2.2391867e-02
   8.7449466e+01   2.2713774e-02
   8.7482213e+01   2.2697145e-02
   8.7515516e+01   2.2328926e-02
   8.7549405e+01   2.1598255e-02
   8.7583910e+01   2.0496433e-02
   8.7619067e+01   1.9016882e-02
   8.7654912e+01   1.7155107e-02
   8.7691489e+01   1.4908655e-02
   8.7728846e+01   1.2277064e-02
   8.7767036e+01   9.2618023e-03
   8.7806122e+01   5.8661986e-03
   8.7846176e+01   2.0953488e-03
   8.7867298e+01   9.1185740e-14
   8.7867298e+01  -5.1608023e-16
   8.7895347e+01  -2.8779783e-03
   8.7923395e+01  -5.8213572e-03
   8.7951862e+01  -8.8270962e-03
   8.7980689e+01  -1.1845403e-02
   8.8009889e+01  -1.4836489e-02
   8.8039475e+01  -1.7762862e-02
   8.8069461e+01  -2.0589435e-02
   8.8099861e+01  -2.3283489e-02
   8.8130691e+01  -2.5814647e-02
   8.8161969e+01  -2.8154843e-02
   8.8193712e+01  -3.0278292e-02
   8.8225939e+01  -3.2161457e-02
   8.8258672e+01  -3.3783021e-02
   8.8291933e+01  -3.5123854e-02
   8.8325747e+01  -3.6166982e-02
   8.8360140e+01  -3.6897552e-02
   8.8395142e+01  -3.7302804e-02
   8.8430785e+01  -3.7372027e-02
   8.8467104e+01  -3.7096531e-02
   8.8504139e+01  -3.6469602e-02
   8.8541932e+01  -3.5486457e-02
   8.8580534e+01  -3.4144202e-02
   8.8620000e+01  -3.2441768e-02
   8.8660392e+01  -3.0379848e-02
   8.8701783e+01  -2.7960810e-02
   8.8744258e+01  -2.5188590e-02
   8.8787916e+01  -2.2068543e-02
   8.8832875e+01  -1.8607237e-02
   8.8879281e+01  -1.4812143e-02
   8.8927313e+01  -1.0691158e-02
   8.8977202e+01  -6.2518208e-03
   8.9029254e+01  -1.4999453e-03
   8.9045501e+01  -8.5868812e-16
   8.9045501e+01   8.3272365e-14
   8.9072972e+01   2.5407762e-03
   8.9100443e+01   5.0512257e-03
   8.9128400e+01   7.5335507e-03
   8.9156713e+01   9.9355621e-03
   8.9185397e+01   1.2220949e-02
   8.9214465e+01   1.4355662e-02
   8.9243931e+01   1.6308126e-02
   8.9273810e+01   1.8049200e-02
   8.9304119e+01   1.9552155e-02
   8.9334875e+01   2.0792638e-02
   8.9366097e+01   2.1748646e-02
   8.9397805e+01   2.2400497e-02
   8.9430021e+01   2.2730798e-02
   8.9462769e+01   2.2724413e-02
   8.9496075e+01   2.2368438e-02
   8.9529967e+01   2.1652159e-02
   8.9564476e+01   2.0567027e-02
   8.9599638e+01   1.9106619e-02
   8.9635490e+01   1.7266597e-02
   8.9672076e+01   1.5044670e-02
   8.9709442e+01   1.2440540e-02
   8.9747645e+01   9.4558485e-03
   8.9786746e+01   6.0941044e-03
   8.9826817e+01   2.3605919e-03
   8.9850810e+01   9.1680136e-16
   8.9850810e+01  -9.0212993e-14
   8.9878849e+01  -2.8580236e-03
   8.9906888e+01  -5.7786832e-03
   8.9935346e+01  -8.7586114e-03
   8.9964163e+01  -1.1748025e-02
   8.9993353e+01  -1.4707108e-02
   9.0022929e+01  -1.7598340e-02
   9.0052904e+01  -2.0386610e-02
   9.0083293e+01  -2.3039177e-02
   9.0114112e+01  -2.5525645e-02
   9.0145377e+01  -2.7817930e-02
   9.0177108e+01  -2.9890231e-02
   9.0209322e+01  -3.1718999e-02
   9.0242042e+01  -3.3282903e-02
   9.0275289e+01  -3.4562804e-02
   9.0309088e+01  -3.5541720e-02
   9.0343467e+01  -3.6204791e-02
   9.0378453e+01  -3.6539250e-02
   9.0414080e+01  -3.6534383e-02
   9.0450382e+01  -3.6181493e-02
   9.0487399e+01  -3.5473860e-02
   9.0525174e+01  -3.4406698e-02
   9.0563756e+01  -3.2977102e-02
   9.0603201e+01  -3.1183991e-02
   9.0643572e+01  -2.9028043e-02
   9.0684940e+01  -2.6511601e-02
   9.0727391e+01  -2.3638568e-02
   9.0771023e+01  -2.0414250e-02
   9.0815955e+01  -1.6845143e-02
   9.0862332e+01  -1.2938618e-02
   9.0910332e+01  -8.7024241e-03
   9.0960187e+01  -4.1438851e-03
   9.1004457e+01  -8.4658842e-14
   9.1004457e+01   1.1544585e-15
   9.1031961e+01   2.5978794e-03
   9.1059464e+01   5.1713813e-03
   9.1087441e+01   7.7223282e-03
   9.1115775e+01   1.0199344e-02
   9.1144479e+01   1.2565954e-02
   9.1173567e+01   1.4787960e-02
   9.1203053e+01   1.6833632e-02
   9.1232953e+01   1.8673672e-02
   9.1263283e+01   2.0281188e-02
   9.1294059e+01   2.1631662e-02
   9.1325302e+01   2.2702925e-02
   9.1357030e+01   2.3475121e-02
   9.1389267e+01   2.3930681e-02
   9.1422035e+01   2.4054293e-02
   9.1455361e+01   2.3832867e-02
   9.1489273e+01   2.3255509e-02
   9.1523802e+01   2.2313481e-02
   9.1558983e+01   2.1000171e-02
   9.1594854e+01   1.9311053e-02
   9.1631457e+01   1.7243645e-02
   9.1668840e+01   1.4797462e-02
   9.1707058e+01   1.1973959e-02
   9.1746173e+01   8.7764662e-03
   9.1786256e+01   5.2100970e-03
   9.1827391e+01   1.2816365e-03
   9.1840287e+01   7.5590575e-16
   9.1840287e+01  -9.0416390e-14
   9.1868251e+01  -2.8456571e-03
   9.1896215e+01  -5.7421740e-03
   9.1924603e+01  -8.6868591e-03
   9.1953349e+01  -1.1629524e-02
   9.1982467e+01  -1.4530567e-02
   9.2011970e+01  -1.7352683e-02
   9.2041871e+01  -2.0060982e-02
   9.2072185e+01  -2.2622957e-02
   9.2102928e+01  -2.5008451e-02
   9.2134117e+01  -2.7189632e-02
   9.2165769e+01  -2.9140957e-02
   9.2197905e+01  -3.0839145e-02
   9.2230545e+01  -3.2263145e-02
   9.2263711e+01  -3.3394102e-02
   9.2269524e+01  -3.3559307e-02
   9.2269524e+01  -3.3559307e-02
   9.2303242e+01  -3.4323480e-02
   9.2337642e+01  -3.4763780e-02
   9.2372652e+01  -3.4865375e-02
   9.2408307e+01  -3.4618260e-02
   9.2444644e+01  -3.4014407e-02
   9.2481702e+01  -3.3047763e-02
   9.2519526e+01  -3.1714205e-02
   9.2558166e+01  -3.0011486e-02
   9.2597679e+01  -2.7939174e-02
   9.2638130e+01  -2.5498578e-02
   9.2679594e+01  -2.2692649e-02
   9.2722158e+01  -1.9525859e-02
   9.2765925e+01  -1.6004029e-02
   9.2811019e+01  -1.2134077e-02
   9.2857593e+01  -7.9236589e-03
   9.2905835e+01  -3.3805769e-03
   9.2940791e+01  -8.7912750e-14
   9.2940791e+01   8.2789678e-16
   9.2968349e+01   2.6978371e-03
   9.2995907e+01   5.3828955e-03
   9.3023929e+01   8.0573188e-03
   9.3052307e+01   1.0669793e-02
   9.3081057e+01   1.3183418e-02
   9.3110190e+01   1.5563568e-02
   9.3139721e+01   1.7778077e-02
   9.3169666e+01   1.9797207e-02
   9.3200040e+01   2.1593616e-02
   9.3230861e+01   2.3142329e-02
   9.3262147e+01   2.4420712e-02
   9.3293919e+01   2.5408436e-02
   9.3326198e+01   2.6087452e-02
   9.3359008e+01   2.6441961e-02
   9.3392375e+01   2.6458377e-02
   9.3426326e+01   2.6125303e-02
   9.3460893e+01   2.5433492e-02
   9.3496109e+01   2.4375815e-02
   9.3532013e+01   2.2947223e-02
   9.3568647e+01   2.1144707e-02
   9.3606057e+01   1.8967250e-02
   9.3644298e+01   1.6415776e-02
   9.3683431e+01   1.3493084e-02
   9.3723525e+01   1.0203765e-02
   9.3764663e+01   6.5540958e-03
   9.3806942e+01   2.5518918e-03
   9.3832755e+01   5.2822330e-16
   9.3832755e+01  -9.0691777e-14
   9.3860603e+01  -2.8257576e-03
   9.3888452e+01  -5.6835982e-03
   9.3916730e+01  -8.5717145e-03
   9.3945364e+01  -1.1439710e-02
   9.3974370e+01  -1.4248442e-02
   9.4003759e+01  -1.6961069e-02
   9.4033545e+01  -1.9543180e-02
   9.4063743e+01  -2.1962758e-02
   9.4094369e+01  -2.4190152e-02
   9.4125440e+01  -2.6198047e-02
   9.4156974e+01  -2.7961433e-02
   9.4188990e+01  -2.9457575e-02
   9.4221509e+01  -3.0665982e-02
   9.4254554e+01  -3.1568372e-02
   9.4288150e+01  -3.2148647e-02
   9.4322324e+01  -3.2392850e-02
   9.4357105e+01  -3.2289140e-02
   9.4392525e+01  -3.1827747e-02
   9.4428620e+01  -3.1000941e-02
   9.4465430e+01  -2.9802984e-02
   9.4503000e+01  -2.8230086e-02
   9.4541378e+01  -2.6280352e-02
   9.4580622e+01  -2.3953715e-02
   9.4620795e+01  -2.1251863e-02
   9.4661973e+01  -1.8178140e-02
   9.4704241e+01  -1.4737415e-02
   9.4747702e+01  -1.0935904e-02
   9.4792480e+01  -6.7809122e-03
   9.4838725e+01  -2.2804495e-03
   9.4861496e+01  -7.7195195e-17
   9.4861496e+01   9.1743453e-14
   9.4889139e+01   2.8084165e-03
   9.4916782e+01   5.6207543e-03
   9.4944878e+01   8.4391168e-03
   9.4973329e+01   1.1212307e-02
   9.5002152e+01   1.3902787e-02
   9.5031359e+01   1.6475297e-02
   9.5060964e+01   1.8897024e-02
   9.5090982e+01   2.1137571e-02
   9.5121430e+01   2.3168929e-02
   9.5152323e+01   2.4965441e-02
   9.5183682e+01   2.6503781e-02
   9.5215525e+01   2.7762918e-02
   9.5247874e+01   2.8724086e-02
   9.5280753e+01   2.9370759e-02
   9.5314188e+01   2.9688612e-02
   9.5348205e+01   2.9665497e-02
   9.5382836e+01   2.9291404e-02
   9.5418113e+01   2.8558431e-02
   9.5454075e+01   2.7460742e-02
   9.5490763e+01   2.5994534e-02
   9.5528222e+01   2.4157987e-02
   9.5566506e+01   2.1951214e-02
   9.5605674e+01   1.9376200e-02
   9.5645794e+01   1.6436726e-02
   9.5686947e+01   1.3138270e-02
   9.5729226e+01   9.4878727e-03
   9.5772742e+01   5.4939457e-03
   9.5817631e+01   1.1659891e-03
   9.5829419e+01   9.0445013e-14
   9.5829419e+01   5.9197439e-17
   9.5857134e+01  -2.7754031e-03
   9.5884849e+01  -5.5608122e-03
   9.5913007e+01  -8.3559135e-03
   9.5941521e+01  -1.1109582e-02
   9.5970405e+01  -1.3783364e-02
   9.5999672e+01  -1.6341098e-02
   9.6029335e+01  -1.8749068e-02
   9.6059410e+01  -2.0975965e-02
   9.6089912e+01  -2.2992867e-02
   9.6120858e+01  -2.4773197e-02
   9.6152267e+01  -2.6292704e-02
   9.6184157e+01  -2.7529423e-02
   9.6216551e+01  -2.8463649e-02
   9.6249471e+01  -2.9077906e-02
   9.6282942e+01  -2.9356912e-02
   9.6316992e+01  -2.9287545e-02
   9.6351650e+01  -2.8858811e-02
   9.6386948e+01  -2.8061806e-02
   9.6422924e+01  -2.6889676e-02
   9.6459618e+01  -2.5337575e-02
   9.6497074e+01  -2.3402615e-02
   9.6535344e+01  -2.1083812e-02
   9.6574484e+01  -1.8382016e-02
   9.6614562e+01  -1.5299833e-02
   9.6655653e+01  -1.1841511e-02
   9.6697847e+01  -8.0128058e-03
   9.6741251e+01  -3.8207718e-03
   9.6778975e+01  -9.2816380e-14
   9.6778975e+01   1.0577476e-15
   9.6806736e+01   2.8937397e-03
   9.6834497e+01   5.8119220e-03
   9.6862695e+01   8.7554806e-03
   9.6891251e+01   1.1673914e-02
   9.6920177e+01   1.4528934e-02
   9.6949488e+01   1.7284539e-02
   9.6979197e+01   1.9907161e-02
   9.7009320e+01   2.2365633e-02
   9.7039871e+01   2.4631162e-02
   9.7070869e+01   2.6677295e-02
   9.7102332e+01   2.8479889e-02
   9.7134278e+01   3.0017087e-02
   9.7166731e+01   3.1269281e-02
   9.7199712e+01   3.2219085e-02
   9.7233247e+01   3.2851302e-02
   9.7267363e+01   3.3152893e-02
   9.7302091e+01   3.3112945e-02
   9.7337463e+01   3.2722635e-02
   9.7373516e+01   3.1975194e-02
   9.7410290e+01   3.0865867e-02
   9.7447832e+01   2.9391872e-02
   9.7486191e+01   2.7552349e-02
   9.7525427e+01   2.5348301e-02
   9.7565606e+01   2.2782521e-02
   9.7606805e+01   1.9859508e-02
   9.7649115e+01   1.6585336e-02
   9.7692642e+01   1.2967491e-02
   9.7737516e+01   9.0146196e-03
   9.7783898e+01   4.7361505e-03
   9.7831988e+01   1.4167871e-04
   9.7833450e+01   5.8815257e-16
   9.7833450e+01  -8.7582095e-14
   9.7861043e+01  -2.6849464e-03
   9.7888636e+01  -5.3587990e-03
   9.7916691e+01  -8.0225116e-03
   9.7945101e+01  -1.0624221e-02
   9.7973880e+01  -1.3126294e-02
   9.8003042e+01  -1.5493377e-02
   9.8032601e+01  -1.7692572e-02
   9.8062571e+01  -1.9693409e-02
   9.8092968e+01  -2.1467812e-02
   9.8123810e+01  -2.2990070e-02
   9.8155116e+01  -2.4236805e-02
   9.8186903e+01  -2.5186946e-02
   9.8219196e+01  -2.5821695e-02
   9.8252015e+01  -2.6124495e-02
   9.8285388e+01  -2.6081000e-02
   9.8319340e+01  -2.5679037e-02
   9.8353904e+01  -2.4908579e-02
   9.8389112e+01  -2.3761700e-02
   9.8425000e+01  -2.2232540e-02
   9.8461611e+01  -2.0317258e-02
   9.8498991e+01  -1.8013984e-02
   9.8537191e+01  -1.5322761e-02
   9.8576271e+01  -1.2245473e-02
   9.8616299e+01  -8.7857551e-03
   9.8657354e+01  -4.9488801e-03
   9.8661247e+01  -4.5711463e-03
   9.8661247e+01  -4.5711463e-03
   9.8703422e+01  -3.4098257e-04
   9.8706722e+01   1.7938125e-16
   9.8706722e+01   9.4361476e-14
   9.8734634e+01   2.9303873e-03
   9.8762546e+01   5.9071428e-03
   9.8790871e+01   8.9281268e-03
   9.8819554e+01   1.1944807e-02
   9.8848609e+01   1.4918135e-02
   9.8878049e+01   1.7811383e-02
   9.8907888e+01   2.0590240e-02
   9.8938141e+01   2.3222780e-02
   9.8968824e+01   2.5679434e-02
   9.8999953e+01   2.7932957e-02
   9.9031547e+01   2.9958401e-02
   9.9063626e+01   3.1733082e-02
   9.9096210e+01   3.3236551e-02
   9.9129323e+01   3.4450564e-02
   9.9162989e+01   3.5359048e-02
   9.9197236e+01   3.5948073e-02
   9.9232092e+01   3.6205814e-02
   9.9267592e+01   3.6122520e-02
   9.9303770e+01   3.5690476e-02
   9.9340666e+01   3.4903967e-02
   9.9378326e+01   3.3759229e-02
   9.9416799e+01   3.2254409e-02
   9.9456141e+01   3.0389503e-02
   9.9496419e+01   2.8166290e-02
   9.9537707e+01   2.5588246e-02
   9.9580091e+01   2.2660436e-02
   9.9623676e+01   1.9389355e-02
   9.9668585e+01   1.5782713e-02
   9.9714970e+01   1.1849102e-02
   9.9763023e+01   7.5974687e-03
   9.9812989e+01   3.0362386e-03
   9.9845668e+01   8.4879152e-14
   9.9845668e+01  -4.9005938e-17
   9.9873174e+01  -2.5697000e-03
   9.9900681e+01  -5.1117014e-03
   9.9928661e+01  -7.6269570e-03
   9.9956996e+01  -1.0063813e-02
   9.9985701e+01  -1.2385435e-02
   1.0001479e+02  -1.4557270e-02
   1.0004427e+02  -1.6547232e-02
   1.0007417e+02  -1.8325672e-02
   1.0010450e+02  -1.9865346e-02
   1.0013527e+02  -2.1141385e-02
   1.0016650e+02  -2.2131270e-02
   1.0019822e+02  -2.2814793e-02
   1.0023045e+02  -2.3174034e-02
   1.0026320e+02  -2.3193326e-02
   1.0029651e+02  -2.2859224e-02
   1.0033041e+02  -2.2160472e-02
   1.0036492e+02  -2.1087968e-02
   1.0040007e+02  -1.9634726e-02
   1.0043592e+02  -1.7795838e-02
   1.0047249e+02  -1.5568426e-02
   1.0050983e+02  -1.2951596e-02
   1.0054801e+02  -9.9463738e-03
   1.0058707e+02  -6.5556335e-03
   1.0062710e+02  -2.7840024e-03
   1.0065496e+02  -3.4520997e-16
   1.0065496e+02   9.2530150e-14
   1.0068299e+02   2.9131446e-03
   1.0071103e+02   5.8922543e-03
   1.0073948e+02   8.9349866e-03
   1.0076830e+02   1.1991615e-02
   1.0079749e+02   1.5022505e-02
   1.0082706e+02   1.7990320e-02
   1.0085704e+02   2.0860121e-02
   1.0088743e+02   2.3599343e-02
   1.0091825e+02   2.6177761e-02
   1.0094952e+02   2.8567458e-02
   1.0098125e+02   3.0742799e-02
   1.0101347e+02   3.2680400e-02
   1.0104619e+02   3.4359092e-02
   1.0107945e+02   3.5759898e-02
   1.0111325e+02   3.6865996e-02
   1.0114764e+02   3.7662686e-02
   1.0118264e+02   3.8137361e-02
   1.0121828e+02   3.8279469e-02
   1.0125460e+02   3.8080478e-02
   1.0129163e+02   3.7533838e-02
   1.0132942e+02   3.6634935e-02
   1.0136803e+02   3.5381049e-02
   1.0140750e+02   3.3771293e-02
   1.0144790e+02   3.1806553e-02
   1.0148930e+02   2.9489402e-02
   1.0153179e+02   2.6824001e-02
   1.0157547e+02   2.3815949e-02
   1.0162045e+02   2.0472086e-02
   1.0166689e+02   1.6800196e-02
   1.0171496e+02   1.2808536e-02
   1.0176490e+02   8.5050776e-03
   1.0181702e+02   3.8961551e-03
   1.0186047e+02   2.7321895e-16
   1.0186047e+02  -8.1575805e-14
   1.0188792e+02  -2.4658975e-03
   1.0191537e+02  -4.8940493e-03
   1.0194330e+02  -7.2854957e-03
   1.0197160e+02  -9.5885208e-03
   1.0200026e+02  -1.1766937e-02
   1.0202930e+02  -1.3786830e-02
   1.0205875e+02  -1.5616762e-02
   1.0208860e+02  -1.7227737e-02
   1.0211889e+02  -1.8593171e-02
   1.0214962e+02  -1.9688865e-02
   1.0218082e+02  -2.0492972e-02
   1.0221251e+02  -2.0985968e-02
   1.0224470e+02  -2.1150623e-02
   1.0227742e+02  -2.0971970e-02
   1.0231070e+02  -2.0437270e-02
   1.0234457e+02  -1.9535984e-02
   1.0237906e+02  -1.8259736e-02
   1.0241420e+02  -1.6602275e-02
   1.0245003e+02  -1.4559439e-02
   1.0248659e+02  -1.2129107e-02
   1.0252393e+02  -9.3111490e-03
   1.0256212e+02  -6.1073676e-03
   1.0260120e+02  -2.5214199e-03
   1.0262700e+02  -9.0030414e-14
   1.0262700e+02   8.7430063e-16
   1.0265514e+02   2.8699111e-03
   1.0268328e+02   5.8188068e-03
   1.0271184e+02   8.8426650e-03
   1.0274076e+02   1.1892074e-02
   1.0277006e+02   1.4926992e-02
   1.0279974e+02   1.7909670e-02
   1.0282982e+02   2.0804753e-02
   1.0286032e+02   2.3579245e-02
   1.0289124e+02   2.6202480e-02
   1.0292262e+02   2.8646093e-02
   1.0295447e+02   3.0883986e-02
   1.0298680e+02   3.2892300e-02
   1.0301963e+02   3.4649387e-02
   1.0305300e+02   3.6135770e-02
   1.0308692e+02   3.7334122e-02
   1.0312142e+02   3.8229223e-02
   1.0315653e+02   3.8807936e-02
   1.0319228e+02   3.9059165e-02
   1.0322871e+02   3.8973821e-02
   1.0326586e+02   3.8544785e-02
   1.0330376e+02   3.7766862e-02
   1.0334248e+02   3.6636734e-02
   1.0338205e+02   3.5152908e-02
   1.0342256e+02   3.3315648e-02
   1.0346406e+02   3.1126896e-02
   1.0350664e+02   2.8590171e-02
   1.0355041e+02   2.5710428e-02
   1.0359547e+02   2.2493869e-02
   1.0364197e+02   1.8947654e-02
   1.0369008e+02   1.5079472e-02
   1.0374004e+02   1.0896822e-02
   1.0379213e+02   6.4057915e-03
   1.0384678e+02   1.6087636e-03
   1.0386499e+02   2.7768586e-14
   1.0386499e+02  -5.2625222e-14
   1.0389241e+02  -2.4176671e-03
   1.0391983e+02  -4.7946755e-03
   1.0394775e+02  -7.1329694e-03
   1.0397602e+02  -9.3800468e-03
   1.0400467e+02  -1.1500088e-02
   1.0403370e+02  -1.3459530e-02
   1.0406313e+02  -1.5227288e-02
   1.0409297e+02  -1.6774722e-02
   1.0412324e+02  -1.8075605e-02
   1.0415397e+02  -1.9106099e-02
   1.0418515e+02  -1.9844721e-02
   1.0421683e+02  -2.0272314e-02
   1.0424901e+02  -2.0372019e-02
   1.0428173e+02  -2.0129242e-02
   1.0431501e+02  -1.9531624e-02
   1.0434887e+02  -1.8569010e-02
   1.0438336e+02  -1.7233411e-02
   1.0441850e+02  -1.5518974e-02
   1.0445433e+02  -1.3421935e-02
   1.0449091e+02  -1.0940584e-02
   1.0452826e+02  -8.0752090e-03
   1.0456646e+02  -4.8280369e-03
   1.0460556e+02  -1.2031614e-03
   1.0461792e+02  -1.0523266e-15
   1.0461792e+02   8.8495183e-14
   1.0464610e+02   2.8326053e-03
   1.0467427e+02   5.7468025e-03
   1.0470286e+02   8.7378355e-03
   1.0473182e+02   1.1756226e-02
   1.0476114e+02   1.4761763e-02
   1.0479086e+02   1.7716531e-02
   1.0482098e+02   2.0585003e-02
   1.0485151e+02   2.3334011e-02
   1.0488247e+02   2.5932715e-02
   1.0491388e+02   2.8352572e-02
   1.0494576e+02   3.0567305e-02
   1.0497812e+02   3.2552874e-02
   1.0501099e+02   3.4287444e-02
   1.0504439e+02   3.5751352e-02
   1.0505297e+02   3.6078128e-02
   1.0505297e+02   3.6078128e-02
   1.0508692e+02   3.7174074e-02
   1.0512161e+02   3.7968230e-02
   1.0515691e+02   3.8442345e-02
   1.0519286e+02   3.8585725e-02
   1.0522950e+02   3.8389570e-02
   1.0526686e+02   3.7847033e-02
   1.0530500e+02   3.6953174e-02
   1.0534395e+02   3.5704913e-02
   1.0538378e+02   3.4100971e-02
   1.0542455e+02   3.2141799e-02
   1.0546634e+02   2.9829492e-02
   1.0550923e+02   2.7167680e-02
   1.0555332e+02   2.4161374e-02
   1.0559873e+02   2.0816754e-02
   1.0564562e+02   1.7140851e-02
   1.0569417e+02   1.3141057e-02
   1.0574461e+02   8.8243153e-03
   1.0579727e+02   4.1957110e-03
   1.0584427e+02   8.0802552e-14
   1.0584427e+02  -7.1036926e-16
   1.0587171e+02  -2.4554422e-03
   1.0589915e+02  -4.8741214e-03
   1.0592708e+02  -7.2575913e-03
   1.0595537e+02  -9.5542385e-03
   1.0598402e+02  -1.1728220e-02
   1.0601306e+02  -1.3745965e-02
   1.0604250e+02  -1.5576373e-02
   1.0607236e+02  -1.7190792e-02
   1.0610264e+02  -1.8562978e-02
   1.0613338e+02  -1.9669073e-02
   1.0616458e+02  -2.0487575e-02
   1.0619626e+02  -2.0999305e-02
   1.0622846e+02  -2.1187381e-02
   1.0626119e+02  -2.1037183e-02
   1.0629448e+02  -2.0536328e-02
   1.0632836e+02  -1.9674635e-02
   1.0636286e+02  -1.8444090e-02
   1.0639802e+02  -1.6838813e-02
   1.0643387e+02  -1.4855021e-02
   1.0647045e+02  -1.2490981e-02
   1.0650783e+02  -9.7469667e-03
   1.0654604e+02  -6.6251966e-03
   1.0658516e+02  -3.1297650e-03
   1.0661785e+02  -1.5222199e-16
   1.0661785e+02   8.9362111e-14
   1.0664597e+02   2.8210782e-03
   1.0667409e+02   5.7141521e-03
   1.0670262e+02   8.6744074e-03
   1.0673152e+02   1.1652445e-02
   1.0676078e+02   1.4608147e-02
   1.0679044e+02   1.7503699e-02
   1.0682049e+02   2.0303684e-02
   1.0685096e+02   2.2975053e-02
   1.0688186e+02   2.5487089e-02
   1.0691320e+02   2.7811383e-02
   1.0694502e+02   2.9921800e-02
   1.0697731e+02   3.1794449e-02
   1.0701011e+02   3.3407651e-02
   1.0704344e+02   3.4741909e-02
   1.0707732e+02   3.5779875e-02
   1.0711179e+02   3.6506315e-02
   1.0714686e+02   3.6908079e-02
   1.0718257e+02   3.6974062e-02
   1.0721895e+02   3.6695166e-02
   1.0725605e+02   3.6064263e-02
   1.0729391e+02   3.5076147e-02
   1.0733257e+02   3.3727486e-02
   1.0737209e+02   3.2016764e-02
   1.0741254e+02   2.9944210e-02
   1.0745398e+02   2.7511718e-02
   1.0749650e+02   2.4722731e-02
   1.0754020e+02   2.1582094e-02
   1.0758519e+02   1.8095848e-02
   1.0763161e+02   1.4270922e-02
   1.0767964e+02   1.0114661e-02
   1.0772951e+02   5.6340639e-03
   1.0778151e+02   8.3445797e-04
   1.0779045e+02   8.4489707e-14
   1.0779045e+02  -5.1521287e-16
   1.0781793e+02  -2.5701258e-03
   1.0784541e+02  -5.1141769e-03
   1.0787337e+02  -7.6349750e-03
   1.0790170e+02  -1.0080303e-02
   1.0793039e+02  -1.2413945e-02
   1.0795947e+02  -1.4601941e-02
   1.0798894e+02  -1.6612802e-02
   1.0801883e+02  -1.8417473e-02
   1.0804915e+02  -1.9989306e-02
   1.0807992e+02  -2.1304031e-02
   1.0811116e+02  -2.2339724e-02
   1.0814288e+02  -2.3076781e-02
   1.0817511e+02  -2.3497886e-02
   1.0820787e+02  -2.3587981e-02
   1.0824120e+02  -2.3334236e-02
   1.0827510e+02  -2.2726018e-02
   1.0830963e+02  -2.1754855e-02
   1.0834482e+02  -2.0414406e-02
   1.0838069e+02  -1.8700418e-02
   1.0841730e+02  -1.6610692e-02
   1.0845469e+02  -1.4145028e-02
   1.0849292e+02  -1.1305177e-02
   1.0853205e+02  -8.0947718e-03
   1.0857215e+02  -4.5192377e-03
   1.0861331e+02  -5.8568254e-04
   1.0861923e+02  -1.1443754e-15
   1.0861923e+02   8.9169123e-14
   1.0864721e+02   2.8207924e-03
   1.0867518e+02   5.6929607e-03
   1.0870358e+02   8.6133261e-03
   1.0873234e+02   1.1531663e-02
   1.0876147e+02   1.4408264e-02
   1.0879099e+02   1.7205719e-02
   1.0882090e+02   1.9889035e-02
   1.0885123e+02   2.2425599e-02
   1.0888198e+02   2.4785151e-02
   1.0891318e+02   2.6939750e-02
   1.0894485e+02   2.8863750e-02
   1.0897699e+02   3.0533761e-02
   1.0900965e+02   3.1928624e-02
   1.0904282e+02   3.3029378e-02
   1.0907655e+02   3.3819224e-02
   1.0911086e+02   3.4283497e-02
   1.0914577e+02   3.4409627e-02
   1.0918132e+02   3.4187106e-02
   1.0921755e+02   3.3607448e-02
   1.0925449e+02   3.2664145e-02
   1.0929218e+02   3.1352627e-02
   1.0933068e+02   2.9670205e-02
   1.0937005e+02   2.7616011e-02
   1.0941034e+02   2.5190924e-02
   1.0945162e+02   2.2397480e-02
   1.0949399e+02   1.9239747e-02
   1.0953754e+02   1.5723166e-02
   1.0958239e+02   1.1854311e-02
   1.0962868e+02   7.6405464e-03
   1.0967661e+02   3.0894855e-03
   1.0970827e+02   8.9388132e-14
   1.0970827e+02  -1.4571677e-16
   1.0973584e+02  -2.7253073e-03
   1.0976341e+02  -5.4418596e-03
   1.0979145e+02  -8.1520602e-03
   1.0981984e+02  -1.0804636e-02
   1.0984860e+02  -1.3362659e-02
   1.0987775e+02  -1.5791472e-02
   1.0990729e+02  -1.8058879e-02
   1.0993725e+02  -2.0135104e-02
   1.0996764e+02  -2.1992769e-02
   1.0999848e+02  -2.3606861e-02
   1.1002978e+02  -2.4954700e-02
   1.1006156e+02  -2.6015916e-02
   1.1009386e+02  -2.6772414e-02
   1.1012668e+02  -2.7208346e-02
   1.1016007e+02  -2.7310077e-02
   1.1019403e+02  -2.7066160e-02
   1.1022862e+02  -2.6467295e-02
   1.1026385e+02  -2.5506304e-02
   1.1029977e+02  -2.4178084e-02
   1.1033642e+02  -2.2479578e-02
   1.1037385e+02  -2.0409721e-02
   1.1041211e+02  -1.7969392e-02
   1.1045126e+02  -1.5161353e-02
   1.1049138e+02  -1.1990166e-02
   1.1053253e+02  -8.4620926e-03
   1.1057483e+02  -4.5849503e-03
   1.1061838e+02  -3.6790808e-04
   1.1062209e+02  -8.9248867e-14
   1.1062209e+02   1.2284011e-15
   1.1064989e+02   2.7941809e-03
   1.1067769e+02   5.6122978e-03
   1.1070593e+02   8.4529613e-03
   1.1073452e+02   1.1265279e-02
   1.1076349e+02   1.4010268e-02
   1.1079284e+02   1.6651242e-02
   1.1082258e+02   1.9153948e-02
   1.1085274e+02   2.1486535e-02
   1.1088332e+02   2.3619526e-02
   1.1091435e+02   2.5525781e-02
   1.1094584e+02   2.7180476e-02
   1.1097781e+02   2.8561062e-02
   1.1101028e+02   2.9647242e-02
   1.1104329e+02   3.0420937e-02
   1.1107684e+02   3.0866250e-02
   1.1111096e+02   3.0969435e-02
   1.1114570e+02   3.0718865e-02
   1.1118107e+02   3.0104991e-02
   1.1121712e+02   2.9120302e-02
   1.1125389e+02   2.7759286e-02
   1.1129141e+02   2.6018380e-02
   1.1132974e+02   2.3895915e-02
   1.1136894e+02   2.1392049e-02
   1.1140907e+02   1.8508691e-02
   1.1144469e+02   1.5702670e-02
   1.1144469e+02   1.5702670e-02
   1.1148583e+02   1.2204422e-02
   1.1152552e+02   8.5975037e-03
   1.1156611e+02   4.7056142e-03
   1.1160759e+02   5.5005358e-04
   1.1161296e+02   9.2639113e-14
   1.1161296e+02  -6.2038048e-16
   1.1164068e+02  -2.8654755e-03
   1.1166840e+02  -5.7456510e-03
   1.1169654e+02  -8.6403241e-03
   1.1172504e+02  -1.1500692e-02
   1.1175392e+02  -1.4288890e-02
   1.1178317e+02  -1.6969368e-02
   1.1181283e+02  -1.9509019e-02
   1.1184289e+02  -2.1877143e-02
   1.1187339e+02  -2.4045418e-02
   1.1190434e+02  -2.5987872e-02
   1.1193575e+02  -2.7680851e-02
   1.1196764e+02  -2.9102993e-02
   1.1200004e+02  -3.0235191e-02
   1.1203297e+02  -3.1060571e-02
   1.1206645e+02  -3.1564456e-02
   1.1210052e+02  -3.1734335e-02
   1.1213520e+02  -3.1559831e-02
   1.1217053e+02  -3.1032667e-02
   1.1220654e+02  -3.0146629e-02
   1.1224327e+02  -2.8897529e-02
   1.1228078e+02  -2.7283160e-02
   1.1231911e+02  -2.5303245e-02
   1.1235832e+02  -2.2959384e-02
   1.1239848e+02  -2.0254975e-02
   1.1243966e+02  -1.7195123e-02
   1.1248197e+02  -1.3786520e-02
   1.1252551e+02  -1.0037261e-02
   1.1257041e+02  -5.9565858e-03
   1.1261684e+02  -1.5544788e-03
   1.1263287e+02  -8.8169489e-14
   1.1263287e+02   4.6252065e-16
   1.1266051e+02   2.7069208e-03
   1.1268814e+02   5.4093175e-03
   1.1271623e+02   8.1071464e-03
   1.1274468e+02   1.0749063e-02
   1.1277350e+02   1.3297062e-02
   1.1280269e+02   1.5715427e-02
   1.1283229e+02   1.7970897e-02
   1.1286229e+02   2.0032629e-02
   1.1289272e+02   2.1872174e-02
   1.1292360e+02   2.3463441e-02
   1.1295494e+02   2.4782671e-02
   1.1298676e+02   2.5808403e-02
   1.1301908e+02   2.6521446e-02
   1.1305193e+02   2.6904846e-02
   1.1308534e+02   2.6943851e-02
   1.1311932e+02   2.6625882e-02
   1.1315391e+02   2.5940494e-02
   1.1318914e+02   2.4879341e-02
   1.1322505e+02   2.3436135e-02
   1.1326168e+02   2.1606600e-02
   1.1329908e+02   1.9388427e-02
   1.1333729e+02   1.6781210e-02
   1.1337638e+02   1.3786377e-02
   1.1341641e+02   1.0407106e-02
   1.1345747e+02   6.6482042e-03
   1.1349963e+02   2.5159578e-03
   1.1352417e+02   9.4147346e-14
   1.1352417e+02  -5.0003404e-16
   1.1355203e+02  -2.9373873e-03
   1.1357989e+02  -5.9171494e-03
   1.1360819e+02  -8.9395863e-03
   1.1363684e+02  -1.1954365e-02
   1.1366586e+02  -1.4922699e-02
   1.1369527e+02  -1.7808088e-02
   1.1372508e+02  -2.0576454e-02
   1.1375530e+02  -2.3196104e-02
   1.1378595e+02  -2.5637708e-02
   1.1381705e+02  -2.7874260e-02
   1.1384861e+02  -2.9881057e-02
   1.1388066e+02  -3.1635663e-02
   1.1391322e+02  -3.3117879e-02
   1.1394630e+02  -3.4309717e-02
   1.1397994e+02  -3.5195364e-02
   1.1401416e+02  -3.5761150e-02
   1.1404899e+02  -3.5995520e-02
   1.1408446e+02  -3.5888997e-02
   1.1412061e+02  -3.5434143e-02
   1.1415748e+02  -3.4625526e-02
   1.1419512e+02  -3.3459677e-02
   1.1423357e+02  -3.1935037e-02
   1.1427290e+02  -3.0051909e-02
   1.1431316e+02  -2.7812387e-02
   1.1435444e+02  -2.5220270e-02
   1.1439682e+02  -2.2280955e-02
   1.1444040e+02  -1.9001283e-02
   1.1448532e+02  -1.5389314e-02
   1.1453172e+02  -1.1453997e-02
   1.1457980e+02  -7.2046375e-03
   1.1462982e+02  -2.6499928e-03
   1.1465846e+02  -4.7011006e-16
   1.1465846e+02   8.4039546e-14
   1.1468597e+02   2.5568068e-03
   1.1471347e+02   5.0850876e-03
   1.1474145e+02   7.5854841e-03
   1.1476979e+02   1.0006284e-02
   1.1479850e+02   1.2310558e-02
   1.1482758e+02   1.4463657e-02
   1.1485707e+02   1.6433403e-02
   1.1488697e+02   1.8190053e-02
   1.1491729e+02   1.9706270e-02
   1.1494806e+02   2.0957093e-02
   1.1497930e+02   2.1919908e-02
   1.1501102e+02   2.2574416e-02
   1.1504324e+02   2.2902604e-02
   1.1507599e+02   2.2888712e-02
   1.1510930e+02   2.2519200e-02
   1.1514319e+02   2.1782718e-02
   1.1517769e+02   2.0670066e-02
   1.1521284e+02   1.9174161e-02
   1.1524868e+02   1.7289993e-02
   1.1528524e+02   1.5014581e-02
   1.1532258e+02   1.2346924e-02
   1.1536074e+02   9.2879335e-03
   1.1539980e+02   5.8403641e-03
   1.1543981e+02   2.0087151e-03
   1.1545972e+02   5.0567189e-16
   1.1545972e+02  -9.2704490e-14
   1.1548778e+02  -2.9279305e-03
   1.1551583e+02  -5.9262957e-03
   1.1554431e+02  -8.9929727e-03
   1.1557315e+02  -1.2078214e-02
   1.1560236e+02  -1.5142387e-02
   1.1563196e+02  -1.8148148e-02
   1.1566195e+02  -2.1060552e-02
   1.1569237e+02  -2.3847022e-02
   1.1572321e+02  -2.6477315e-02
   1.1575451e+02  -2.8923500e-02
   1.1578626e+02  -3.1159916e-02
   1.1581851e+02  -3.3163155e-02
   1.1585126e+02  -3.4912020e-02
   1.1588454e+02  -3.6387500e-02
   1.1591838e+02  -3.7572739e-02
   1.1595279e+02  -3.8452999e-02
   1.1598782e+02  -3.9015635e-02
   1.1602349e+02  -3.9250051e-02
   1.1605984e+02  -3.9147673e-02
   1.1609691e+02  -3.8701905e-02
   1.1613473e+02  -3.7908089e-02
   1.1617337e+02  -3.6763463e-02
   1.1621288e+02  -3.5267097e-02
   1.1625331e+02  -3.3419843e-02
   1.1629475e+02  -3.1224244e-02
   1.1633728e+02  -2.8684443e-02
   1.1638100e+02  -2.5806039e-02
   1.1642602e+02  -2.2595897e-02
   1.1647250e+02  -1.9061863e-02
   1.1652062e+02  -1.5212314e-02
   1.1657060e+02  -1.1055430e-02
   1.1662277e+02  -6.5979031e-03
   1.1667755e+02  -1.8425050e-03
   1.1669867e+02   1.0560129e-16
   1.1669867e+02   7.9443396e-14
   1.1672608e+02   2.3833130e-03
   1.1675350e+02   4.7220827e-03
   1.1678141e+02   7.0175341e-03
   1.1680968e+02   9.2171595e-03
   1.1683832e+02   1.1285012e-02
   1.1686734e+02   1.3187407e-02
   1.1689676e+02   1.4893138e-02
   1.1692660e+02   1.6373447e-02
   1.1695686e+02   1.7601992e-02
   1.1698757e+02   1.8554817e-02
   1.1701875e+02   1.9210326e-02
   1.1705041e+02   1.9549248e-02
   1.1708259e+02   1.9554612e-02
   1.1711529e+02   1.9211710e-02
   1.1714855e+02   1.8508070e-02
   1.1718240e+02   1.7433421e-02
   1.1721687e+02   1.5979656e-02
   1.1725199e+02   1.4140801e-02
   1.1728781e+02   1.1912966e-02
   1.1732436e+02   9.2943076e-03
   1.1736169e+02   6.2849707e-03
   1.1739986e+02   2.8870283e-03
   1.1742995e+02   8.9817476e-14
   1.1742995e+02  -6.2883726e-17
   1.1745820e+02  -2.8560791e-03
   1.1748644e+02  -5.8055523e-03
   1.1751510e+02  -8.8434230e-03
   1.1754413e+02  -1.1920679e-02
   1.1757352e+02  -1.4997065e-02
   1.1760331e+02  -1.8034618e-02
   1.1763350e+02  -2.0997757e-02
   1.1766411e+02  -2.3853247e-02
   1.1769515e+02  -2.6570169e-02
   1.1772663e+02  -2.9119895e-02
   1.1775859e+02  -3.1476050e-02
   1.1779104e+02  -3.3614488e-02
   1.1782399e+02  -3.5513257e-02
   1.1783642e+02  -3.6155914e-02
   1.1783642e+02  -3.6155914e-02
   1.1786990e+02  -3.7685420e-02
   1.1790416e+02  -3.8942096e-02
   1.1793900e+02  -3.9900717e-02
   1.1797447e+02  -4.0548749e-02
   1.1801059e+02  -4.0875472e-02
   1.1804741e+02  -4.0872150e-02
   1.1808496e+02  -4.0531991e-02
   1.1812329e+02  -3.9850102e-02
   1.1816245e+02  -3.8823444e-02
   1.1820249e+02  -3.7450773e-02
   1.1824349e+02  -3.5732577e-02
   1.1828551e+02  -3.3670991e-02
   1.1832865e+02  -3.1269692e-02
   1.1837300e+02  -2.8533756e-02
   1.1841870e+02  -2.5469455e-02
   1.1846590e+02  -2.2083955e-02
   1.1851477e+02  -1.8384851e-02
   1.1856558e+02  -1.4379384e-02
   1.1861864e+02  -1.0073088e-02
   1.1867440e+02  -5.4671879e-03
   1.1873356e+02  -5.5309398e-04
   1.1874023e+02  -7.4386352e-14
   1.1874023e+02   1.0019112e-15
   1.1876759e+02   2.2562615e-03
   1.1879496e+02   4.4608532e-03
   1.1882284e+02   6.6148746e-03
   1.1885108e+02   8.6657161e-03
   1.1887969e+02   1.0578106e-02
   1.1890868e+02   1.2319027e-02
   1.1893808e+02   1.3857945e-02
   1.1896789e+02   1.5166780e-02
   1.1899813e+02   1.6219873e-02
   1.1902882e+02   1.6993957e-02
   1.1905997e+02   1.7468132e-02
   1.1909162e+02   1.7623830e-02
   1.1912377e+02   1.7444788e-02
   1.1915646e+02   1.6917016e-02
   1.1918972e+02   1.6028767e-02
   1.1922356e+02   1.4770503e-02
   1.1925803e+02   1.3134864e-02
   1.1929315e+02   1.1116627e-02
   1.1932897e+02   8.7126687e-03
   1.1936554e+02   5.9219210e-03
   1.1940289e+02   2.7453182e-03
   1.1943263e+02   7.2858386e-16
   1.1943263e+02  -8.5997182e-14
   1.1946100e+02  -2.7759035e-03
   1.1948937e+02  -5.6569796e-03
   1.1951815e+02  -8.6362029e-03
   1.1954729e+02  -1.1664918e-02
   1.1957681e+02  -1.4702526e-02
   1.1960672e+02  -1.7710724e-02
   1.1963703e+02  -2.0653575e-02
   1.1966776e+02  -2.3497481e-02
   1.1969893e+02  -2.6211150e-02
   1.1973055e+02  -2.8765567e-02
   1.1976264e+02  -3.1133961e-02
   1.1979521e+02  -3.3291779e-02
   1.1982830e+02  -3.5216648e-02
   1.1986192e+02  -3.6888352e-02
   1.1989609e+02  -3.8288792e-02
   1.1993085e+02  -3.9401958e-02
   1.1996622e+02  -4.0213894e-02
   1.2000224e+02  -4.0712666e-02
   1.2003894e+02  -4.0888319e-02
   1.2007635e+02  -4.0732846e-02
   1.2011453e+02  -4.0240139e-02
   1.2015351e+02  -3.9405949e-02
   1.2019336e+02  -3.8227826e-02
   1.2023414e+02  -3.6705065e-02
   1.2027591e+02  -3.4838622e-02
   1.2031876e+02  -3.2631026e-02
   1.2036278e+02  -3.0086248e-02
   1.2040809e+02  -2.7209528e-02
   1.2045483e+02  -2.4007124e-02
   1.2050316e+02  -2.0485930e-02
   1.2055330e+02  -1.6652868e-02
   1.2060554e+02  -1.2513853e-02
   1.2066024e+02  -8.0719144e-03
   1.2071798e+02  -3.3234398e-03
   1.2075832e+02  -7.4087871e-14
   1.2075832e+02   7.2988490e-16
   1.2078568e+02   2.2393320e-03
   1.2081304e+02   4.4280681e-03
   1.2084092e+02   6.5673270e-03
   1.2086916e+02   8.6047790e-03
   1.2089777e+02   1.0505383e-02
   1.2092676e+02   1.2236351e-02
   1.2095615e+02   1.3767382e-02
   1.2098596e+02   1.5070623e-02
   1.2101621e+02   1.6120649e-02
   1.2104690e+02   1.6894424e-02
   1.2107806e+02   1.7371279e-02
   1.2110971e+02   1.7532881e-02
   1.2114187e+02   1.7363201e-02
   1.2117457e+02   1.6848488e-02
   1.2120783e+02   1.5977234e-02
   1.2124168e+02   1.4740144e-02
   1.2127616e+02   1.3130105e-02
   1.2131130e+02   1.1142146e-02
   1.2134714e+02   8.7734030e-03
   1.2138372e+02   6.0230729e-03
   1.2142110e+02   2.8923653e-03
   1.2145284e+02   8.4541315e-14
   1.2145284e+02  -1.2147401e-15
   1.2148120e+02  -2.7425711e-03
   1.2150956e+02  -5.5863830e-03
   1.2153833e+02  -8.5238653e-03
   1.2156746e+02  -1.1506349e-02
   1.2159696e+02  -1.4493168e-02
   1.2162686e+02  -1.7445959e-02
   1.2165716e+02  -2.0328728e-02
   1.2168788e+02  -2.3107824e-02
   1.2171903e+02  -2.5751903e-02
   1.2175063e+02  -2.8231903e-02
   1.2178270e+02  -3.0521012e-02
   1.2181526e+02  -3.2594633e-02
   1.2184833e+02  -3.4430359e-02
   1.2188193e+02  -3.6007936e-02
   1.2191608e+02  -3.7309236e-02
   1.2195082e+02  -3.8318219e-02
   1.2198617e+02  -3.9020903e-02
   1.2202217e+02  -3.9405324e-02
   1.2205884e+02  -3.9461505e-02
   1.2209623e+02  -3.9181413e-02
   1.2213437e+02  -3.8558913e-02
   1.2217333e+02  -3.7589728e-02
   1.2221315e+02  -3.6271377e-02
   1.2225389e+02  -3.4603112e-02
   1.2229563e+02  -3.2585844e-02
   1.2233844e+02  -3.0222037e-02
   1.2238243e+02  -2.7515581e-02
   1.2242769e+02  -2.4471604e-02
   1.2247438e+02  -2.1096213e-02
   1.2252266e+02  -1.7396092e-02
   1.2257275e+02  -1.3377862e-02
   1.2262492e+02  -9.0470042e-03
   1.2267956e+02  -4.4058908e-03
   1.2273083e+02  -4.8225313e-15
   1.2273083e+02   7.3514111e-14
   1.2275823e+02   2.3535193e-03
   1.2278563e+02   4.6650799e-03
   1.2281354e+02   6.9360442e-03
   1.2284180e+02   9.1148064e-03
   1.2287043e+02   1.1166053e-02
   1.2289945e+02   1.3056733e-02
   1.2292887e+02   1.4756279e-02
   1.2295871e+02   1.6236566e-02
   1.2298897e+02   1.7471890e-02
   1.2301969e+02   1.8438932e-02
   1.2305087e+02   1.9116737e-02
   1.2308255e+02   1.9486678e-02
   1.2311473e+02   1.9532430e-02
   1.2314745e+02   1.9239937e-02
   1.2318073e+02   1.8597388e-02
   1.2321461e+02   1.7595178e-02
   1.2324911e+02   1.6225881e-02
   1.2328427e+02   1.4484212e-02
   1.2332012e+02   1.2366992e-02
   1.2335672e+02   9.8731049e-03
   1.2339411e+02   7.0034485e-03
   1.2343235e+02   3.7608803e-03
   1.2347150e+02   1.5014484e-04
   1.2347307e+02   2.6406557e-15
   1.2347307e+02  -8.4633608e-14
   1.2350127e+02  -2.7640449e-03
   1.2352947e+02  -5.6088448e-03
   1.2355809e+02  -8.5284393e-03
   1.2358706e+02  -1.1473317e-02
   1.2361641e+02  -1.4403075e-02
   1.2364615e+02  -1.7279613e-02
   1.2367629e+02  -2.0067217e-02
   1.2370684e+02  -2.2732536e-02
   1.2373783e+02  -2.5244543e-02
   1.2376926e+02  -2.7574512e-02
   1.2380116e+02  -2.9695983e-02
   1.2383354e+02  -3.1584731e-02
   1.2386643e+02  -3.3218739e-02
   1.2389985e+02  -3.4578159e-02
   1.2393382e+02  -3.5645289e-02
   1.2396838e+02  -3.6404528e-02
   1.2400354e+02  -3.6842354e-02
   1.2403934e+02  -3.6947278e-02
   1.2407581e+02  -3.6709812e-02
   1.2411300e+02  -3.6122425e-02
   1.2415095e+02  -3.5179501e-02
   1.2418970e+02  -3.3877287e-02
   1.2422814e+02  -3.2267739e-02
   1.2422814e+02  -3.2267739e-02
   1.2426775e+02  -3.0301187e-02
   1.2430745e+02  -2.8041721e-02
   1.2434801e+02  -2.5462546e-02
   1.2438946e+02  -2.2573306e-02
   1.2443185e+02  -1.9384313e-02
   1.2447525e+02  -1.5907738e-02
   1.2451974e+02  -1.2157552e-02
   1.2456540e+02  -8.1495112e-03
   1.2461233e+02  -3.9011322e-03
   1.2465454e+02  -8.3168715e-14
   1.2465454e+02   1.4849233e-15
   1.2468205e+02   2.5623283e-03
   1.2470955e+02   5.0992181e-03
   1.2473752e+02   7.6107135e-03
   1.2476584e+02   1.0047733e-02
   1.2479453e+02   1.2374202e-02
   1.2482361e+02   1.4556357e-02
   1.2485308e+02   1.6562901e-02
   1.2488297e+02   1.8364975e-02
   1.2491330e+02   1.9936123e-02
   1.2494407e+02   2.1252269e-02
   1.2497530e+02   2.2291684e-02
   1.2500703e+02   2.3034960e-02
   1.2503926e+02   2.3464977e-02
   1.2507203e+02   2.3566876e-02
   1.2510536e+02   2.3328026e-02
   1.2513928e+02   2.2737996e-02
   1.2517382e+02   2.1788521e-02
   1.2520901e+02   2.0473467e-02
   1.2524490e+02   1.8788797e-02
   1.2528152e+02   1.6732530e-02
   1.2531893e+02   1.4304693e-02
   1.2535718e+02   1.1507274e-02
   1.2539634e+02   8.3441489e-03
   1.2543647e+02   4.8210053e-03
   1.2547766e+02   9.4522705e-04
   1.2548735e+02   8.9510647e-14
   1.2548735e+02   1.7065342e-16
   1.2551531e+02  -2.7877504e-03
   1.2554328e+02  -5.6231257e-03
   1.2557166e+02  -8.5024355e-03
   1.2560041e+02  -1.1375503e-02
   1.2562953e+02  -1.4202596e-02
   1.2565903e+02  -1.6946289e-02
   1.2568893e+02  -1.9571570e-02
   1.2571924e+02  -2.2045816e-02
   1.2574998e+02  -2.4338755e-02
   1.2578117e+02  -2.6422441e-02
   1.2581282e+02  -2.8271222e-02
   1.2584495e+02  -2.9861707e-02
   1.2587758e+02  -3.1172739e-02
   1.2591074e+02  -3.2185358e-02
   1.2594445e+02  -3.2882771e-02
   1.2597874e+02  -3.3250320e-02
   1.2601363e+02  -3.3275443e-02
   1.2604916e+02  -3.2947640e-02
   1.2608537e+02  -3.2258434e-02
   1.2612229e+02  -3.1201329e-02
   1.2615996e+02  -2.9771761e-02
   1.2619844e+02  -2.7967044e-02
   1.2623778e+02  -2.5786311e-02
   1.2627804e+02  -2.3230436e-02
   1.2631930e+02  -2.0301937e-02
   1.2636164e+02  -1.7004852e-02
   1.2640516e+02  -1.3344569e-02
   1.2644998e+02  -9.3275821e-03
   1.2649624e+02  -4.9611308e-03
   1.2654413e+02  -2.5264011e-04
   1.2654666e+02  -1.1380870e-15
   1.2654666e+02   8.9952080e-14
   1.2657426e+02   2.7800676e-03
   1.2660186e+02   5.5599314e-03
   1.2662993e+02   8.3427182e-03
   1.2665835e+02   1.1076789e-02
   1.2668715e+02   1.3725050e-02
   1.2671633e+02   1.6252673e-02
   1.2674591e+02   1.8627282e-02
   1.2677590e+02   2.0818917e-02
   1.2680632e+02   2.2800012e-02
   1.2683719e+02   2.4545355e-02
   1.2686852e+02   2.6032070e-02
   1.2690035e+02   2.7239579e-02
   1.2693268e+02   2.8149577e-02
   1.2696554e+02   2.8746000e-02
   1.2699895e+02   2.9014994e-02
   1.2703296e+02   2.8944887e-02
   1.2706757e+02   2.8526153e-02
   1.2710284e+02   2.7751379e-02
   1.2713880e+02   2.6615234e-02
   1.2717548e+02   2.5114423e-02
   1.2721294e+02   2.3247650e-02
   1.2725123e+02   2.1015563e-02
   1.2729042e+02   1.8420699e-02
   1.2733056e+02   1.5467409e-02
   1.2737174e+02   1.2161757e-02
   1.2741406e+02   8.5113924e-03
   1.2745763e+02   4.5253590e-03
   1.2750259e+02   2.1380861e-04
   1.2750478e+02   1.1746788e-15
   1.2750478e+02  -8.7927495e-14
   1.2753250e+02  -2.7369169e-03
   1.2756023e+02  -5.4832393e-03
   1.2758839e+02  -8.2378713e-03
   1.2761692e+02  -1.0949626e-02
   1.2764581e+02  -1.3579878e-02
   1.2767508e+02  -1.6092293e-02
   1.2770476e+02  -1.8452985e-02
   1.2773484e+02  -2.0630478e-02
   1.2776535e+02  -2.2595677e-02
   1.2779630e+02  -2.4321840e-02
   1.2782771e+02  -2.5784544e-02
   1.2785961e+02  -2.6961658e-02
   1.2789201e+02  -2.7833307e-02
   1.2792493e+02  -2.8381845e-02
   1.2795841e+02  -2.8591818e-02
   1.2799246e+02  -2.8449933e-02
   1.2802711e+02  -2.7945021e-02
   1.2806241e+02  -2.7068001e-02
   1.2809839e+02  -2.5811838e-02
   1.2813507e+02  -2.4171500e-02
   1.2817252e+02  -2.2143909e-02
   1.2821079e+02  -1.9727881e-02
   1.2824991e+02  -1.6924058e-02
   1.2828998e+02  -1.3734823e-02
   1.2833105e+02  -1.0164190e-02
   1.2837322e+02  -6.2176566e-03
   1.2841660e+02  -1.9019960e-03
   1.2843502e+02  -1.5785984e-16
   1.2843502e+02   1.8945696e-13
   1.2846282e+02   2.9301056e-03
   1.2849061e+02   5.8930693e-03
   1.2851884e+02   8.8903588e-03
   1.2854743e+02   1.1871348e-02
   1.2857639e+02   1.4797713e-02
   1.2860574e+02   1.7633412e-02
   1.2863549e+02   2.0344827e-02
   1.2866565e+02   2.2900740e-02
   1.2869624e+02   2.5272294e-02
   1.2872727e+02   2.7432973e-02
   1.2875877e+02   2.9358563e-02
   1.2879076e+02   3.1027130e-02
   1.2882325e+02   3.2418985e-02
   1.2885628e+02   3.3516656e-02
   1.2888986e+02   3.4304854e-02
   1.2892402e+02   3.4770447e-02
   1.2895879e+02   3.4902423e-02
   1.2899421e+02   3.4691860e-02
   1.2903031e+02   3.4131887e-02
   1.2906713e+02   3.3217648e-02
   1.2910472e+02   3.1946261e-02
   1.2914313e+02   3.0316771e-02
   1.2918242e+02   2.8330094e-02
   1.2922265e+02   2.5988949e-02
   1.2926390e+02   2.3297778e-02
   1.2930627e+02   2.0262626e-02
   1.2934985e+02   1.6890993e-02
   1.2939478e+02   1.3191600e-02
   1.2944122e+02   9.1740402e-03
   1.2948936e+02   4.8482165e-03
   1.2953948e+02   2.2337677e-04
   1.2954188e+02   1.9712422e-15
   1.2954188e+02  -1.6764037e-13
   1.2956940e+02  -2.5692778e-03
   1.2959693e+02  -5.1131928e-03
   1.2962493e+02  -7.6322972e-03
   1.2965329e+02  -1.0074469e-02
   1.2968201e+02  -1.2402470e-02
   1.2971112e+02  -1.4581343e-02
   1.2974062e+02  -1.6578596e-02
   1.2977054e+02  -1.8364171e-02
   1.2980088e+02  -1.9910415e-02
   1.2983166e+02  -2.1192049e-02
   1.2986291e+02  -2.2186135e-02
   1.2989465e+02  -2.2872052e-02
   1.2992688e+02  -2.3231458e-02
   1.2995965e+02  -2.3248262e-02
   1.2999297e+02  -2.2908592e-02
   1.3002686e+02  -2.2200758e-02
   1.3006138e+02  -2.1115217e-02
   1.3009653e+02  -1.9644538e-02
   1.3013237e+02  -1.7783358e-02
   1.3016893e+02  -1.5528337e-02
   1.3020627e+02  -1.2878106e-02
   1.3024442e+02  -9.8332014e-03
   1.3028347e+02  -6.3959953e-03
   1.3032346e+02  -2.5705941e-03
   1.3034883e+02  -1.7134731e-15
   1.3034883e+02   1.8631451e-13
   1.3037688e+02   2.9517933e-03
   1.3040493e+02   5.9743784e-03
   1.3043339e+02   9.0661562e-03
   1.3046222e+02   1.2177459e-02
   1.3049142e+02   1.5268796e-02
   1.3052101e+02   1.8302967e-02
   1.3055100e+02   2.1245168e-02
   1.3058140e+02   2.4062961e-02
   1.3061224e+02   2.6726248e-02
   1.3061986e+02   2.7351998e-02
   1.3061986e+02   2.7351998e-02
   1.3065115e+02   2.9776043e-02
   1.3068302e+02   3.1995619e-02
   1.3071538e+02   3.3978642e-02
   1.3074825e+02   3.5704770e-02
   1.3078165e+02   3.7155652e-02
   1.3081562e+02   3.8315091e-02
   1.3085018e+02   3.9169001e-02
   1.3088536e+02   3.9705379e-02
   1.3092118e+02   3.9914270e-02
   1.3095770e+02   3.9787732e-02
   1.3099495e+02   3.9319795e-02
   1.3103297e+02   3.8506423e-02
   1.3107182e+02   3.7345465e-02
   1.3111155e+02   3.5836602e-02
   1.3115223e+02   3.3981284e-02
   1.3119393e+02   3.1782646e-02
   1.3123675e+02   2.9245405e-02
   1.3128079e+02   2.6375720e-02
   1.3132618e+02   2.3180979e-02
   1.3137307e+02   1.9669500e-02
   1.3142165e+02   1.5850033e-02
   1.3147219e+02   1.1730949e-02
   1.3152501e+02   7.3187660e-03
   1.3158060e+02   2.6152883e-03
   1.3161145e+02   1.5289202e-13
   1.3161145e+02  -1.1770099e-15
   1.3163884e+02  -2.3091498e-03
   1.3166623e+02  -4.5679680e-03
   1.3169413e+02  -6.7768692e-03
   1.3172238e+02  -8.8834532e-03
   1.3175101e+02  -1.0851895e-02
   1.3178001e+02  -1.2648635e-02
   1.3180942e+02  -1.4242598e-02
   1.3183924e+02  -1.5605157e-02
   1.3186948e+02  -1.6710105e-02
   1.3190018e+02  -1.7533628e-02
   1.3193134e+02  -1.8054271e-02
   1.3196299e+02  -1.8252908e-02
   1.3199514e+02  -1.8112715e-02
   1.3202783e+02  -1.7619137e-02
   1.3206108e+02  -1.6759852e-02
   1.3209491e+02  -1.5524745e-02
   1.3212936e+02  -1.3905864e-02
   1.3216447e+02  -1.1897391e-02
   1.3220027e+02  -9.4955909e-03
   1.3223680e+02  -6.6987732e-03
   1.3227412e+02  -3.5072322e-03
   1.3231150e+02  -1.7626742e-13
   1.3231150e+02   1.5347966e-15
   1.3233985e+02   2.8430715e-03
   1.3236820e+02   5.7936547e-03
   1.3239696e+02   8.8459207e-03
   1.3242609e+02   1.1951292e-02
   1.3245559e+02   1.5069380e-02
   1.3248548e+02   1.8162086e-02
   1.3251578e+02   2.1193678e-02
   1.3254650e+02   2.4130760e-02
   1.3257765e+02   2.6942239e-02
   1.3260925e+02   2.9599297e-02
   1.3264133e+02   3.2075360e-02
   1.3267389e+02   3.4346069e-02
   1.3270697e+02   3.6389245e-02
   1.3274057e+02   3.8184864e-02
   1.3277474e+02   3.9715021e-02
   1.3280949e+02   4.0963899e-02
   1.3284486e+02   4.1917736e-02
   1.3288087e+02   4.2564792e-02
   1.3291756e+02   4.2895313e-02
   1.3295497e+02   4.2901493e-02
   1.3299315e+02   4.2577435e-02
   1.3303214e+02   4.1919106e-02
   1.3307199e+02   4.0924285e-02
   1.3311278e+02   3.9592509e-02
   1.3315456e+02   3.7924998e-02
   1.3319743e+02   3.5924568e-02
   1.3324148e+02   3.3595513e-02
   1.3328683e+02   3.0943442e-02
   1.3333360e+02   2.7975045e-02
   1.3338199e+02   2.4697735e-02
   1.3343220e+02   2.1119076e-02
   1.3348452e+02   1.7245798e-02
   1.3353935e+02   1.3082006e-02
   1.3359725e+02   8.6255501e-03
   1.3365913e+02   3.8597389e-03
   1.3370979e+02   1.3175225e-15
   1.3370979e+02  -1.3614804e-13
   1.3373710e+02  -2.0462266e-03
   1.3376441e+02  -4.0292221e-03
   1.3379226e+02  -5.9477484e-03
   1.3382047e+02  -7.7500850e-03
   1.3384905e+02  -9.4015495e-03
   1.3387801e+02  -1.0869728e-02
   1.3390737e+02  -1.2124697e-02
   1.3393715e+02  -1.3138994e-02
   1.3396736e+02  -1.3887587e-02
   1.3399802e+02  -1.4347844e-02
   1.3402915e+02  -1.4499503e-02
   1.3406077e+02  -1.4324647e-02
   1.3409290e+02  -1.3807668e-02
   1.3412557e+02  -1.2935243e-02
   1.3415881e+02  -1.1696296e-02
   1.3419263e+02  -1.0081968e-02
   1.3422709e+02  -8.0855853e-03
   1.3426220e+02  -5.7026173e-03
   1.3429802e+02  -2.9306385e-03
   1.3433204e+02  -1.3270635e-16
   1.3433204e+02   1.6396780e-13
   1.3436068e+02   2.6697271e-03
   1.3438932e+02   5.4739093e-03
   1.3441837e+02   8.4028059e-03
   1.3444779e+02   1.1408624e-02
   1.3447758e+02   1.4450456e-02
   1.3450777e+02   1.7489679e-02
   1.3453837e+02   2.0490007e-02
   1.3456940e+02   2.3417465e-02
   1.3460086e+02   2.6240352e-02
   1.3463278e+02   2.8929216e-02
   1.3466517e+02   3.1456821e-02
   1.3469806e+02   3.3798113e-02
   1.3473147e+02   3.5930198e-02
   1.3476541e+02   3.7832301e-02
   1.3479992e+02   3.9485740e-02
   1.3483501e+02   4.0873891e-02
   1.3487073e+02   4.1982157e-02
   1.3490709e+02   4.2797929e-02
   1.3494414e+02   4.3310558e-02
   1.3498192e+02   4.3511310e-02
   1.3502046e+02   4.3393327e-02
   1.3505982e+02   4.2951588e-02
   1.3510006e+02   4.2182851e-02
   1.3514122e+02   4.1085602e-02
   1.3518338e+02   3.9659983e-02
   1.3522663e+02   3.7907706e-02
   1.3527106e+02   3.5831943e-02
   1.3531678e+02   3.3437173e-02
   1.3536392e+02   3.0728968e-02
   1.3541266e+02   2.7713668e-02
   1.3546320e+02   2.4397877e-02
   1.3551581e+02   2.0787607e-02
   1.3557086e+02   1.6886760e-02
   1.3562889e+02   1.2694153e-02
   1.3569069e+02   8.1969646e-03
   1.3575652e+02   3.4377368e-03
   1.3580488e+02   1.1466522e-15
   1.3580488e+02  -1.2686987e-13
   1.3583218e+02  -1.9014729e-03
   1.3585947e+02  -3.7373737e-03
   1.3588731e+02  -5.5047136e-03
   1.3591550e+02  -7.1530899e-03
   1.3594407e+02  -8.6484559e-03
   1.3597302e+02  -9.9590474e-03
   1.3600237e+02  -1.1055596e-02
   1.3603215e+02  -1.1911294e-02
   1.3606235e+02  -1.2501770e-02
   1.3609301e+02  -1.2805057e-02
   1.3612414e+02  -1.2801564e-02
   1.3615576e+02  -1.2474047e-02
   1.3618790e+02  -1.1807582e-02
   1.3622058e+02  -1.0789530e-02
   1.3625383e+02  -9.4095130e-03
   1.3628767e+02  -7.6593775e-03
   1.3632214e+02  -5.5331626e-03
   1.3635729e+02  -3.0270644e-03
   1.3639314e+02  -1.3939621e-04
   1.3639477e+02  -1.9528378e-15
   1.3639477e+02   1.5336847e-13
   1.3642356e+02   2.5475670e-03
   1.3645234e+02   5.2380305e-03
   1.3648152e+02   8.0597264e-03
   1.3651108e+02   1.0964916e-02
   1.3654102e+02   1.3912484e-02
   1.3657135e+02   1.6863594e-02
   1.3660210e+02   1.9781736e-02
   1.3663327e+02   2.2632701e-02
   1.3666488e+02   2.5384544e-02
   1.3669695e+02   2.8007557e-02
   1.3672950e+02   3.0474236e-02
   1.3676255e+02   3.2759255e-02
   1.3679611e+02   3.4839427e-02
   1.3683022e+02   3.6693682e-02
   1.3686489e+02   3.8303025e-02
   1.3690015e+02   3.9650510e-02
   1.3693603e+02   4.0721205e-02
   1.3697257e+02   4.1502155e-02
   1.3700979e+02   4.1982348e-02
   1.3701159e+02   4.1997579e-02
   1.3701159e+02   4.1997579e-02
   1.3704954e+02   4.2152928e-02
   1.3708830e+02   4.1991153e-02
   1.3712788e+02   4.1506627e-02
   1.3716833e+02   4.0695767e-02
   1.3720972e+02   3.9556697e-02
   1.3725212e+02   3.8089171e-02
   1.3729561e+02   3.6294489e-02
   1.3734028e+02   3.4175379e-02
   1.3738625e+02   3.1735842e-02
   1.3743364e+02   2.8980929e-02
   1.3748264e+02   2.5916414e-02
   1.3753344e+02   2.2548272e-02
   1.3758632e+02   1.8881819e-02
   1.3764138e+02   1.4938759e-02
   1.3769884e+02   1.0739878e-02
   1.3775915e+02   6.2976415e-03
   1.3782291e+02   1.6212730e-03
   1.3784524e+02   1.3128582e-13
   1.3784524e+02  -3.5713620e-16
   1.3787254e+02  -1.9594876e-03
   1.3789984e+02  -3.8593125e-03
   1.3792768e+02  -5.6978930e-03
   1.3795589e+02  -7.4242052e-03
   1.3798447e+02  -9.0042234e-03
   1.3801343e+02  -1.0406190e-02
   1.3804280e+02  -1.1600839e-02
   1.3807258e+02  -1.2561365e-02
   1.3810280e+02  -1.3263396e-02
   1.3813347e+02  -1.3684960e-02
   1.3816462e+02  -1.3806462e-02
   1.3819625e+02  -1.3610651e-02
   1.3822841e+02  -1.3082596e-02
   1.3826110e+02  -1.2209651e-02
   1.3829436e+02  -1.0981429e-02
   1.3832822e+02  -9.3897715e-03
   1.3836271e+02  -7.4287129e-03
   1.3839788e+02  -5.0944494e-03
   1.3843374e+02  -2.3852995e-03
   1.3846238e+02  -1.5602276e-13
   1.3846238e+02   1.4419889e-15
   1.3849104e+02   2.5626969e-03
   1.3851969e+02   5.2531272e-03
   1.3854875e+02   8.0598391e-03
   1.3857817e+02   1.0934994e-02
   1.3860797e+02   1.3837475e-02
   1.3863817e+02   1.6728460e-02
   1.3866878e+02   1.9571473e-02
   1.3869980e+02   2.2332349e-02
   1.3873127e+02   2.4979210e-02
   1.3876319e+02   2.7482426e-02
   1.3879559e+02   2.9814591e-02
   1.3882848e+02   3.1950489e-02
   1.3886188e+02   3.3867066e-02
   1.3889582e+02   3.5543391e-02
   1.3893033e+02   3.6960632e-02
   1.3896542e+02   3.8102017e-02
   1.3900112e+02   3.8952802e-02
   1.3903748e+02   3.9500237e-02
   1.3907452e+02   3.9733525e-02
   1.3911228e+02   3.9643786e-02
   1.3915081e+02   3.9224013e-02
   1.3919014e+02   3.8469022e-02
   1.3923035e+02   3.7375405e-02
   1.3927149e+02   3.5941459e-02
   1.3931362e+02   3.4167116e-02
   1.3935683e+02   3.2053844e-02
   1.3940121e+02   2.9604526e-02
   1.3944687e+02   2.6823288e-02
   1.3949395e+02   2.3715257e-02
   1.3954262e+02   2.0286202e-02
   1.3959307e+02   1.6541966e-02
   1.3964558e+02   1.2487522e-02
   1.3970050e+02   8.1252934e-03
   1.3975836e+02   3.4518976e-03
   1.3980085e+02   1.4596224e-13
   1.3980085e+02  -1.7845968e-15
   1.3982821e+02  -2.2133824e-03
   1.3985557e+02  -4.3809408e-03
   1.3988346e+02  -6.5038168e-03
   1.3991170e+02  -8.5302068e-03
   1.3994032e+02  -1.0425449e-02
   1.3996932e+02  -1.2157136e-02
   1.3999872e+02  -1.3695342e-02
   1.4002854e+02  -1.5012596e-02
   1.4005879e+02  -1.6083845e-02
   1.4008950e+02  -1.6886434e-02
   1.4012067e+02  -1.7400070e-02
   1.4015234e+02  -1.7606798e-02
   1.4018452e+02  -1.7490972e-02
   1.4021724e+02  -1.7039225e-02
   1.4025052e+02  -1.6240436e-02
   1.4028440e+02  -1.5085707e-02
   1.4031891e+02  -1.3568324e-02
   1.4035409e+02  -1.1683731e-02
   1.4038996e+02  -9.4294850e-03
   1.4042659e+02  -6.8052247e-03
   1.4046402e+02  -3.8126190e-03
   1.4050230e+02  -4.5531347e-04
   1.4050726e+02  -1.6734601e-13
   1.4050726e+02   4.3590348e-16
   1.4053557e+02   2.6739066e-03
   1.4056387e+02   5.4379503e-03
   1.4059259e+02   8.2840180e-03
   1.4062167e+02   1.1163029e-02
   1.4065113e+02   1.4034271e-02
   1.4068097e+02   1.6859336e-02
   1.4071122e+02   1.9602197e-02
   1.4074188e+02   2.2229178e-02
   1.4077297e+02   2.4708923e-02
   1.4080452e+02   2.7012365e-02
   1.4083653e+02   2.9112696e-02
   1.4086903e+02   3.0985334e-02
   1.4090203e+02   3.2607896e-02
   1.4093556e+02   3.3960159e-02
   1.4096965e+02   3.5024035e-02
   1.4100432e+02   3.5783532e-02
   1.4103960e+02   3.6224719e-02
   1.4107552e+02   3.6335696e-02
   1.4111211e+02   3.6106547e-02
   1.4114942e+02   3.5529305e-02
   1.4118748e+02   3.4597905e-02
   1.4122635e+02   3.3308132e-02
   1.4126608e+02   3.1657563e-02
   1.4130673e+02   2.9645498e-02
   1.4134837e+02   2.7272875e-02
   1.4139108e+02   2.4542159e-02
   1.4143496e+02   2.1457197e-02
   1.4148012e+02   1.8023013e-02
   1.4152669e+02   1.4245519e-02
   1.4157485e+02   1.0131066e-02
   1.4162481e+02   5.6857344e-03
   1.4167684e+02   9.1413117e-04
   1.4168668e+02   2.9577035e-16
   1.4168668e+02  -1.6901953e-13
   1.4171416e+02  -2.5618988e-03
   1.4174164e+02  -5.1020588e-03
   1.4176961e+02  -7.6236294e-03
   1.4179794e+02  -1.0074765e-02
   1.4182664e+02  -1.2419602e-02
   1.4185572e+02  -1.4624530e-02
   1.4188520e+02  -1.6658408e-02
   1.4191510e+02  -1.8492528e-02
   1.4194543e+02  -2.0100587e-02
   1.4197621e+02  -2.1458658e-02
   1.4200746e+02  -2.2545165e-02
   1.4203920e+02  -2.3340848e-02
   1.4207145e+02  -2.3828736e-02
   1.4210423e+02  -2.3994121e-02
   1.4213757e+02  -2.3824524e-02
   1.4217151e+02  -2.3309668e-02
   1.4220606e+02  -2.2441442e-02
   1.4224128e+02  -2.1213875e-02
   1.4227718e+02  -1.9623095e-02
   1.4231383e+02  -1.7667292e-02
   1.4235127e+02  -1.5346678e-02
   1.4238955e+02  -1.2663433e-02
   1.4242873e+02  -9.6216454e-03
   1.4246890e+02  -6.2272339e-03
   1.4251013e+02  -2.4878413e-03
   1.4253628e+02  -1.2906343e-15
   1.4253628e+02   1.7465283e-13
   1.4256421e+02   2.7372911e-03
   1.4259213e+02   5.5133109e-03
   1.4262048e+02   8.3237056e-03
   1.4264919e+02   1.1118472e-02
   1.4267826e+02   1.3857951e-02
   1.4270772e+02   1.6504795e-02
   1.4273758e+02   1.9024081e-02
   1.4276785e+02   2.1383278e-02
   1.4279855e+02   2.3552216e-02
   1.4282969e+02   2.5503056e-02
   1.4286129e+02   2.7210257e-02
   1.4289337e+02   2.8650551e-02
   1.4292596e+02   2.9802905e-02
   1.4295907e+02   3.0648491e-02
   1.4299273e+02   3.1170653e-02
   1.4302697e+02   3.1354874e-02
   1.4306181e+02   3.1188740e-02
   1.4309729e+02   3.0661903e-02
   1.4313344e+02   2.9766038e-02
   1.4317031e+02   2.8494803e-02
   1.4320793e+02   2.6843789e-02
   1.4324635e+02   2.4810465e-02
   1.4328563e+02   2.2394110e-02
   1.4332584e+02   1.9595737e-02
   1.4336704e+02   1.6417988e-02
   1.4340331e+02   1.3387040e-02
   1.4340331e+02   1.3387040e-02
   1.4344559e+02   9.6088518e-03
   1.4348527e+02   5.8541101e-03
   1.4352589e+02   1.8323024e-03
   1.4354389e+02   1.8510345e-13
   1.4354389e+02  -1.4235575e-15
   1.4357160e+02  -2.8643740e-03
   1.4359930e+02  -5.7435423e-03
   1.4362743e+02  -8.6373011e-03
   1.4365592e+02  -1.1497697e-02
   1.4368478e+02  -1.4287251e-02
   1.4371402e+02  -1.6970812e-02
   1.4374366e+02  -1.9515665e-02
   1.4377372e+02  -2.1891508e-02
   1.4380421e+02  -2.4070416e-02
   1.4383515e+02  -2.6026813e-02
   1.4386655e+02  -2.7737445e-02
   1.4389844e+02  -2.9181350e-02
   1.4393083e+02  -3.0339827e-02
   1.4396376e+02  -3.1196406e-02
   1.4399725e+02  -3.1736821e-02
   1.4403132e+02  -3.1948975e-02
   1.4406601e+02  -3.1822913e-02
   1.4410134e+02  -3.1350785e-02
   1.4413736e+02  -3.0526815e-02
   1.4417412e+02  -2.9347260e-02
   1.4421164e+02  -2.7810375e-02
   1.4425000e+02  -2.5916360e-02
   1.4428924e+02  -2.3667310e-02
   1.4432944e+02  -2.1067146e-02
   1.4437068e+02  -1.8121525e-02
   1.4441304e+02  -1.4837728e-02
   1.4445666e+02  -1.1224487e-02
   1.4450165e+02  -7.2917407e-03
   1.4454819e+02  -3.0502413e-03
   1.4458078e+02  -1.7084034e-13
   1.4458078e+02   8.8340793e-16
   1.4460839e+02   2.6157435e-03
   1.4463601e+02   5.2181883e-03
   1.4466407e+02   7.8058922e-03
   1.4469249e+02   1.0327843e-02
   1.4472128e+02   1.2746071e-02
   1.4475045e+02   1.5024907e-02
   1.4478002e+02   1.7131143e-02
   1.4480999e+02   1.9033995e-02
   1.4484039e+02   2.0705078e-02
   1.4487124e+02   2.2118371e-02
   1.4490255e+02   2.3250191e-02
   1.4493434e+02   2.4079156e-02
   1.4496663e+02   2.4586159e-02
   1.4499945e+02   2.4754334e-02
   1.4503282e+02   2.4569023e-02
   1.4506676e+02   2.4017739e-02
   1.4510132e+02   2.3090135e-02
   1.4513652e+02   2.1777962e-02
   1.4517239e+02   2.0075028e-02
   1.4520898e+02   1.7977150e-02
   1.4524634e+02   1.5482106e-02
   1.4528452e+02   1.2589568e-02
   1.4532356e+02   9.3010292e-03
   1.4536355e+02   5.6197102e-03
   1.4540456e+02   1.5504332e-03
   1.4541951e+02   1.9041344e-13
   1.4541951e+02  -2.5652223e-16
   1.4544749e+02  -2.9811009e-03
   1.4547547e+02  -6.0255067e-03
   1.4550387e+02  -9.1332068e-03
   1.4553263e+02  -1.2254229e-02
   1.4556176e+02  -1.5349521e-02
   1.4559129e+02  -1.8382311e-02
   1.4562121e+02  -2.1318233e-02
   1.4565155e+02  -2.4125291e-02
   1.4568232e+02  -2.6773835e-02
   1.4571354e+02  -2.9236524e-02
   1.4574522e+02  -3.1488304e-02
   1.4577740e+02  -3.3506373e-02
   1.4581008e+02  -3.5270151e-02
   1.4584329e+02  -3.6761253e-02
   1.4587705e+02  -3.7963454e-02
   1.4591140e+02  -3.8862664e-02
   1.4594637e+02  -3.9446887e-02
   1.4598197e+02  -3.9706198e-02
   1.4601826e+02  -3.9632701e-02
   1.4605528e+02  -3.9220498e-02
   1.4609305e+02  -3.8465644e-02
   1.4613165e+02  -3.7366109e-02
   1.4617111e+02  -3.5921725e-02
   1.4621152e+02  -3.4134125e-02
   1.4625294e+02  -3.2006672e-02
   1.4629546e+02  -2.9544363e-02
   1.4633918e+02  -2.6753694e-02
   1.4638423e+02  -2.3642482e-02
   1.4643076e+02  -2.0219577e-02
   1.4647896e+02  -1.6494426e-02
   1.4652907e+02  -1.2476328e-02
   1.4658143e+02  -8.1731130e-03
   1.4663649e+02  -3.5885626e-03
   1.4667953e+02  -1.4220396e-15
   1.4667953e+02   1.4991784e-13
   1.4670692e+02   2.2664150e-03
   1.4673431e+02   4.4792855e-03
   1.4676221e+02   6.6378185e-03
   1.4679046e+02   8.6900302e-03
   1.4681908e+02   1.0599970e-02
   1.4684808e+02   1.2333963e-02
   1.4687748e+02   1.3860823e-02
   1.4690729e+02   1.5151812e-02
   1.4693753e+02   1.6180615e-02
   1.4696822e+02   1.6923307e-02
   1.4699937e+02   1.7358326e-02
   1.4703101e+02   1.7466442e-02
   1.4706316e+02   1.7230723e-02
   1.4709584e+02   1.6636506e-02
   1.4712907e+02   1.5671365e-02
   1.4716289e+02   1.4325073e-02
   1.4719733e+02   1.2589570e-02
   1.4723242e+02   1.0458920e-02
   1.4726821e+02   7.9292718e-03
   1.4730472e+02   4.9988077e-03
   1.4734202e+02   1.6676881e-03
   1.4735947e+02   4.3307372e-15
   1.4735947e+02  -1.7298988e-13
   1.4738790e+02  -2.8485404e-03
   1.4741632e+02  -5.8159926e-03
   1.4744516e+02  -8.8966312e-03
   1.4747436e+02  -1.2041935e-02
   1.4750394e+02  -1.5211535e-02
   1.4753391e+02  -1.8367339e-02
   1.4756429e+02  -2.1473611e-02
   1.4759508e+02  -2.4496941e-02
   1.4762632e+02  -2.7406210e-02
   1.4765801e+02  -3.0172564e-02
   1.4769017e+02  -3.2769384e-02
   1.4772283e+02  -3.5172252e-02
   1.4775600e+02  -3.7358924e-02
   1.4778970e+02  -3.9309296e-02
   1.4782396e+02  -4.1005378e-02
   1.4785881e+02  -4.2431254e-02
   1.4789428e+02  -4.3573060e-02
   1.4793040e+02  -4.4418941e-02
   1.4796720e+02  -4.4959023e-02
   1.4800473e+02  -4.5185374e-02
   1.4804302e+02  -4.5091966e-02
   1.4808213e+02  -4.4674632e-02
   1.4812210e+02  -4.3931022e-02
   1.4816301e+02  -4.2860542e-02
   1.4820493e+02  -4.1464295e-02
   1.4824793e+02  -3.9744996e-02
   1.4829212e+02  -3.7706865e-02
   1.4833761e+02  -3.5355481e-02
   1.4838454e+02  -3.2697571e-02
   1.4843308e+02  -2.9740687e-02
   1.4848344e+02  -2.6492692e-02
   1.4853593e+02  -2.2960881e-02
   1.4859092e+02  -1.9150371e-02
   1.4864899e+02  -1.5060856e-02
   1.4871104e+02  -1.0679196e-02
   1.4877869e+02  -5.9588813e-03
   1.4884670e+02  -1.3460099e-03
   1.4886707e+02   1.1861172e-16
   1.4886707e+02   1.1948710e-13
   1.4889433e+02   1.7647746e-03
   1.4892160e+02   3.4541790e-03
   1.4894942e+02   5.0631869e-03
   1.4897759e+02   6.5416083e-03
   1.4900614e+02   7.8553951e-03
   1.4903507e+02   8.9727927e-03
   1.4906441e+02   9.8645466e-03
   1.4909416e+02   1.0503869e-02
   1.4912435e+02   1.0866411e-02
   1.4915498e+02   1.0930232e-02
   1.4918609e+02   1.0675770e-02
   1.4921769e+02   1.0085816e-02
   1.4924981e+02   9.1454771e-03
   1.4928246e+02   7.8421520e-03
   1.4931568e+02   6.1654959e-03
   1.4934950e+02   4.1073879e-03
   1.4938395e+02   1.6618958e-03
   1.4940502e+02   8.6632090e-15
   1.4940502e+02  -1.4006721e-13
   1.4944014e+02  -3.0211401e-03
   1.4946920e+02  -5.7033445e-03
   1.4949875e+02  -8.5418849e-03
   1.4952867e+02  -1.1483584e-02
   1.4955899e+02  -1.4488058e-02
   1.4958971e+02  -1.7517043e-02
   1.4962085e+02  -2.0534568e-02
   1.4965243e+02  -2.3506915e-02
   1.4968446e+02  -2.6402592e-02
   1.4971696e+02  -2.9192303e-02
   1.4974994e+02  -3.1848917e-02
   1.4978344e+02  -3.4347437e-02
   1.4979503e+02  -3.5162386e-02
   1.4979503e+02  -3.5162386e-02
   1.4982906e+02  -3.7401398e-02
   1.4986384e+02  -3.9445026e-02
   1.4989921e+02  -4.1261909e-02
   1.4993519e+02  -4.2836220e-02
   1.4997182e+02  -4.4153811e-02
   1.5000913e+02  -4.5202470e-02
   1.5004717e+02  -4.5971876e-02
   1.5008597e+02  -4.6453568e-02
   1.5012557e+02  -4.6640896e-02
   1.5016604e+02  -4.6528986e-02
   1.5020743e+02  -4.6114686e-02
   1.5024980e+02  -4.5396511e-02
   1.5029324e+02  -4.4374573e-02
   1.5033783e+02  -4.3050501e-02
   1.5038367e+02  -4.1427325e-02
   1.5043090e+02  -3.9509331e-02
   1.5047965e+02  -3.7301841e-02
   1.5053013e+02  -3.4810889e-02
   1.5058256e+02  -3.2042689e-02
   1.5063726e+02  -2.9002742e-02
   1.5069467e+02  -2.5694171e-02
   1.5075541e+02  -2.2114339e-02
   1.5082051e+02  -1.8246955e-02
   1.5089188e+02  -1.4039372e-02
   1.5096273e+02  -9.9629768e-03
   1.5103339e+02  -6.0567303e-03
   1.5110420e+02  -2.3523582e-03
   1.5115183e+02  -8.1911474e-14
   1.5115183e+02   5.5884117e-15
   1.5117906e+02   1.2823899e-03
   1.5120629e+02   2.4849575e-03
   1.5123409e+02   3.5953750e-03
   1.5126225e+02   4.5677695e-03
   1.5129078e+02   5.3695060e-03
   1.5131971e+02   5.9703032e-03
   1.5134904e+02   6.3423867e-03
   1.5137879e+02   6.4604576e-03
   1.5140898e+02   6.3016645e-03
   1.5143963e+02   5.8455750e-03
   1.5147075e+02   5.0741478e-03
   1.5150237e+02   3.9717042e-03
   1.5153452e+02   2.5248992e-03
   1.5156721e+02   7.2269207e-04
   1.5157888e+02   4.8908360e-16
   1.5157888e+02  -1.1530523e-13
   1.5161215e+02  -2.2693790e-03
   1.5164198e+02  -4.5200778e-03
   1.5167226e+02  -6.9569391e-03
   1.5170293e+02  -9.5321793e-03
   1.5173401e+02  -1.2205365e-02
   1.5176551e+02  -1.4938216e-02
   1.5179745e+02  -1.7694679e-02
   1.5182983e+02  -2.0440891e-02
   1.5186269e+02  -2.3145155e-02
   1.5189603e+02  -2.5777903e-02
   1.5192987e+02  -2.8311668e-02
   1.5196425e+02  -3.0721055e-02
   1.5199917e+02  -3.2982706e-02
   1.5203467e+02  -3.5075272e-02
   1.5207077e+02  -3.6979376e-02
   1.5210750e+02  -3.8677587e-02
   1.5214489e+02  -4.0154383e-02
   1.5218297e+02  -4.1396114e-02
   1.5222179e+02  -4.2390972e-02
   1.5226138e+02  -4.3128953e-02
   1.5230179e+02  -4.3601814e-02
   1.5234307e+02  -4.3803032e-02
   1.5238528e+02  -4.3727761e-02
   1.5242848e+02  -4.3372772e-02
   1.5247276e+02  -4.2736400e-02
   1.5251819e+02  -4.1818459e-02
   1.5256488e+02  -4.0620154e-02
   1.5261295e+02  -3.9143955e-02
   1.5266253e+02  -3.7393417e-02
   1.5271381e+02  -3.5372931e-02
   1.5276700e+02  -3.3087327e-02
   1.5282239e+02  -3.0541224e-02
   1.5288036e+02  -2.7737885e-02
   1.5294146e+02  -2.4677022e-02
   1.5300651e+02  -2.1350045e-02
   1.5307693e+02  -1.7727966e-02
   1.5315106e+02  -1.3956780e-02
   1.5322479e+02  -1.0307345e-02
   1.5329850e+02  -6.8114195e-03
   1.5337253e+02  -3.4979753e-03
   1.5344714e+02  -3.9499317e-04
   1.5345711e+02  -7.0841933e-14
   1.5345711e+02   7.8095082e-16
   1.5348432e+02   1.0466963e-03
   1.5351153e+02   2.0192263e-03
   1.5353934e+02   2.9019443e-03
   1.5356750e+02   3.6508572e-03
   1.5359605e+02   4.2340299e-03
   1.5362499e+02   4.6219039e-03
   1.5365433e+02   4.7874286e-03
   1.5368410e+02   4.7060317e-03
   1.5371431e+02   4.3555913e-03
   1.5374498e+02   3.7164088e-03
   1.5377613e+02   2.7711814e-03
   1.5380778e+02   1.5049747e-03
   1.5383820e+02   1.5751289e-15
   1.5383820e+02  -9.6715387e-14
   1.5387038e+02  -1.8810867e-03
   1.5390063e+02  -3.8692852e-03
   1.5393132e+02  -6.0478181e-03
   1.5396240e+02  -8.3715232e-03
   1.5399390e+02  -1.0800160e-02
   1.5402582e+02  -1.3295662e-02
   1.5405819e+02  -1.5822157e-02
   1.5409102e+02  -1.8345940e-02
   1.5412433e+02  -2.0835439e-02
   1.5415813e+02  -2.3261187e-02
   1.5419245e+02  -2.5595791e-02
   1.5422731e+02  -2.7813898e-02
   1.5426273e+02  -2.9892169e-02
   1.5429873e+02  -3.1809241e-02
   1.5433535e+02  -3.3545698e-02
   1.5437261e+02  -3.5084039e-02
   1.5441055e+02  -3.6408643e-02
   1.5444919e+02  -3.7505733e-02
   1.5448858e+02  -3.8363342e-02
   1.5452876e+02  -3.8971275e-02
   1.5456978e+02  -3.9321065e-02
   1.5461169e+02  -3.9405935e-02
   1.5465455e+02  -3.9220746e-02
   1.5469843e+02  -3.8761942e-02
   1.5474340e+02  -3.8027484e-02
   1.5478955e+02  -3.7016773e-02
   1.5483699e+02  -3.5730552e-02
   1.5488584e+02  -3.4170766e-02
   1.5493623e+02  -3.2340384e-02
   1.5498837e+02  -3.0243125e-02
   1.5504246e+02  -2.7883038e-02
   1.5509881e+02  -2.5263819e-02
   1.5515780e+02  -2.2387594e-02
   1.5521999e+02  -1.9252589e-02
   1.5528625e+02  -1.5848095e-02
   1.5535804e+02  -1.2141585e-02
   1.5543347e+02  -8.2902749e-03
   1.5550849e+02  -4.5611449e-03
   1.5558351e+02  -9.8389024e-04
   1.5560485e+02  -8.2744358e-14
   1.5560485e+02   4.2110412e-16
   1.5563207e+02   1.2242657e-03
   1.5565929e+02   2.3827700e-03
   1.5568711e+02   3.4636476e-03
   1.5571529e+02   4.4210204e-03
   1.5574384e+02   5.2227858e-03
   1.5577279e+02   5.8391808e-03
   1.5580215e+02   6.2429470e-03
   1.5583193e+02   6.4093000e-03
   1.5586215e+02   6.3159022e-03
   1.5589282e+02   5.9428357e-03
   1.5592398e+02   5.2725753e-03
   1.5595564e+02   4.2899615e-03
   1.5598783e+02   2.9821737e-03
   1.5602056e+02   1.3387032e-03
   1.5604356e+02   1.2597779e-14
   1.5604356e+02  -9.9166335e-14
   1.5607688e+02  -2.1876423e-03
   1.5610659e+02  -4.3334928e-03
   1.5613675e+02  -6.6439076e-03
   1.5616730e+02  -9.0708383e-03
   1.5618676e+02  -1.0641832e-02
   1.5618676e+02  -1.0641832e-02
   1.5621771e+02  -1.3151336e-02
   1.5624934e+02  -1.5696577e-02
   1.5628142e+02  -1.8221017e-02
   1.5631395e+02  -2.0692394e-02
   1.5634695e+02  -2.3080186e-02
   1.5638045e+02  -2.5356017e-02
   1.5641447e+02  -2.7493616e-02
   1.5644902e+02  -2.9468788e-02
   1.5648413e+02  -3.1259378e-02
   1.5651982e+02  -3.2845245e-02
   1.5655612e+02  -3.4208221e-02
   1.5659307e+02  -3.5332085e-02
   1.5663069e+02  -3.6202523e-02
   1.5666902e+02  -3.6807090e-02
   1.5670810e+02  -3.7135179e-02
   1.5674797e+02  -3.7177969e-02
   1.5678868e+02  -3.6928391e-02
   1.5683029e+02  -3.6381070e-02
   1.5687286e+02  -3.5532270e-02
   1.5691646e+02  -3.4379828e-02
   1.5696116e+02  -3.2923071e-02
   1.5700707e+02  -3.1162711e-02
   1.5705428e+02  -2.9100708e-02
   1.5710295e+02  -2.6740079e-02
   1.5715321e+02  -2.4084621e-02
   1.5720528e+02  -2.1138494e-02
   1.5725940e+02  -1.7905544e-02
   1.5731591e+02  -1.4388146e-02
   1.5737527e+02  -1.0585064e-02
   1.5743818e+02  -6.4870535e-03
   1.5750575e+02  -2.0664908e-03
   1.5753750e+02  -9.3241387e-16
   1.5753750e+02   1.1713113e-13
   1.5756476e+02   1.7569637e-03
   1.5759202e+02   3.4626326e-03
   1.5761987e+02   5.1152565e-03
   1.5764808e+02   6.6632549e-03
   1.5767667e+02   8.0734729e-03
   1.5770564e+02   9.3149967e-03
   1.5773502e+02   1.0359407e-02
   1.5776482e+02   1.1180745e-02
   1.5779506e+02   1.1755488e-02
   1.5782576e+02   1.2062518e-02
   1.5785693e+02   1.2083095e-02
   1.5788860e+02   1.1800835e-02
   1.5792079e+02   1.1201675e-02
   1.5795352e+02   1.0273852e-02
   1.5798683e+02   9.0078722e-03
   1.5802075e+02   7.3964833e-03
   1.5805530e+02   5.4346472e-03
   1.5809053e+02   3.1195088e-03
   1.5812648e+02   4.5036356e-04
   1.5813218e+02   1.4223540e-14
   1.5813218e+02  -1.3058088e-13
   1.5816092e+02  -2.3683007e-03
   1.5818965e+02  -4.8612525e-03
   1.5821879e+02  -7.4645435e-03
   1.5824830e+02  -1.0130487e-02
   1.5827819e+02  -1.2817785e-02
   1.5830847e+02  -1.5487443e-02
   1.5833916e+02  -1.8102812e-02
   1.5837028e+02  -2.0629555e-02
   1.5840183e+02  -2.3035619e-02
   1.5843384e+02  -2.5291205e-02
   1.5846633e+02  -2.7368734e-02
   1.5849931e+02  -2.9242819e-02
   1.5853280e+02  -3.0890232e-02
   1.5856683e+02  -3.2289868e-02
   1.5860143e+02  -3.3422720e-02
   1.5863661e+02  -3.4271838e-02
   1.5867241e+02  -3.4822297e-02
   1.5870886e+02  -3.5061160e-02
   1.5874599e+02  -3.4977440e-02
   1.5878384e+02  -3.4562056e-02
   1.5882246e+02  -3.3807791e-02
   1.5886190e+02  -3.2709240e-02
   1.5890220e+02  -3.1262750e-02
   1.5894342e+02  -2.9466356e-02
   1.5898565e+02  -2.7319695e-02
   1.5902895e+02  -2.4823904e-02
   1.5907342e+02  -2.1981477e-02
   1.5911917e+02  -1.8796084e-02
   1.5916633e+02  -1.5272300e-02
   1.5921507e+02  -1.1415202e-02
   1.5926560e+02  -7.2297531e-03
   1.5931816e+02  -2.7197573e-03
   1.5934922e+02  -6.9779252e-16
   1.5934922e+02   1.5952474e-13
   1.5937669e+02   2.4225028e-03
   1.5940415e+02   4.8233304e-03
   1.5943210e+02   7.2043908e-03
   1.5946041e+02   9.5150440e-03
   1.5948910e+02   1.1720189e-02
   1.5951817e+02   1.3786989e-02
   1.5954764e+02   1.5685077e-02
   1.5957753e+02   1.7386524e-02
   1.5960786e+02   1.8865808e-02
   1.5963864e+02   2.0099791e-02
   1.5966989e+02   2.1067684e-02
   1.5970163e+02   2.1751026e-02
   1.5973388e+02   2.2133651e-02
   1.5976668e+02   2.2201663e-02
   1.5980004e+02   2.1943405e-02
   1.5983399e+02   2.1349434e-02
   1.5986857e+02   2.0412489e-02
   1.5990382e+02   1.9127459e-02
   1.5993977e+02   1.7491356e-02
   1.5997647e+02   1.5503277e-02
   1.6001396e+02   1.3164365e-02
   1.6005231e+02   1.0477767e-02
   1.6009158e+02   7.4485732e-03
   1.6013185e+02   4.0837530e-03
   1.6017320e+02   3.9205445e-04
   1.6017746e+02   7.6636831e-16
   1.6017746e+02  -1.6723287e-13
   1.6020542e+02  -2.6185951e-03
   1.6023338e+02  -5.2758199e-03
   1.6026176e+02  -7.9652967e-03
   1.6029051e+02  -1.0637070e-02
   1.6031962e+02  -1.3251220e-02
   1.6034911e+02  -1.5770147e-02
   1.6037900e+02  -1.8158677e-02
   1.6040931e+02  -2.0384025e-02
   1.6044004e+02  -2.2415769e-02
   1.6047121e+02  -2.4225819e-02
   1.6050285e+02  -2.5788383e-02
   1.6053496e+02  -2.7079939e-02
   1.6056758e+02  -2.8079200e-02
   1.6060072e+02  -2.8767084e-02
   1.6063442e+02  -2.9126678e-02
   1.6066868e+02  -2.9143207e-02
   1.6070355e+02  -2.8803994e-02
   1.6073906e+02  -2.8098422e-02
   1.6077524e+02  -2.7017895e-02
   1.6081212e+02  -2.5555791e-02
   1.6084976e+02  -2.3707412e-02
   1.6088820e+02  -2.1469925e-02
   1.6092750e+02  -1.8842295e-02
   1.6096772e+02  -1.5825197e-02
   1.6100893e+02  -1.2420916e-02
   1.6105121e+02  -8.6331989e-03
   1.6109467e+02  -4.4670696e-03
   1.6113873e+02  -5.3342747e-16
   1.6113873e+02   2.0904979e-13
   1.6116648e+02   2.9148483e-03
   1.6119424e+02   5.8617261e-03
   1.6122244e+02   8.8429426e-03
   1.6125099e+02   1.1808631e-02
   1.6127992e+02   1.4721282e-02
   1.6130923e+02   1.7545665e-02
   1.6133895e+02   2.0248978e-02
   1.6136908e+02   2.2800816e-02
   1.6139965e+02   2.5173143e-02
   1.6143066e+02   2.7340261e-02
   1.6146214e+02   2.9278783e-02
   1.6149411e+02   3.0967601e-02
   1.6152659e+02   3.2387861e-02
   1.6155961e+02   3.3522931e-02
   1.6159318e+02   3.4358374e-02
   1.6162734e+02   3.4881915e-02
   1.6166212e+02   3.5083414e-02
   1.6169755e+02   3.4954834e-02
   1.6173366e+02   3.4490209e-02
   1.6177051e+02   3.3685609e-02
   1.6180814e+02   3.2539104e-02
   1.6184660e+02   3.1050725e-02
   1.6188594e+02   2.9222411e-02
   1.6192625e+02   2.7057956e-02
   1.6196760e+02   2.4562935e-02
   1.6201007e+02   2.1744605e-02
   1.6205380e+02   1.8611767e-02
   1.6209890e+02   1.5174560e-02
   1.6214556e+02   1.1444145e-02
   1.6219398e+02   7.4321676e-03
   1.6224445e+02   3.1498268e-03
   1.6228116e+02   7.3769116e-16
   1.6228116e+02  -1.5569447e-13
   1.6230864e+02  -2.3579684e-03
   1.6233613e+02  -4.6746804e-03
   1.6236409e+02  -6.9473549e-03
   1.6239240e+02  -9.1248165e-03
   1.6242108e+02  -1.1169946e-02
   1.6245014e+02  -1.3047931e-02
   1.6247960e+02  -1.4726432e-02
   1.6250947e+02  -1.6175558e-02
   1.6253977e+02  -1.7367827e-02
   1.6257051e+02  -1.8278144e-02
   1.6257848e+02  -1.8463680e-02
   1.6257848e+02  -1.8463680e-02
   1.6260968e+02  -1.8986227e-02
   1.6264149e+02  -1.9181490e-02
   1.6267381e+02  -1.9029238e-02
   1.6270666e+02  -1.8514189e-02
   1.6274007e+02  -1.7623245e-02
   1.6277407e+02  -1.6345488e-02
   1.6280868e+02  -1.4672137e-02
   1.6284396e+02  -1.2596512e-02
   1.6287992e+02  -1.0113984e-02
   1.6291661e+02  -7.2219258e-03
   1.6295409e+02  -3.9196496e-03
   1.6299241e+02  -2.0833521e-04
   1.6299447e+02  -5.0748793e-16
   1.6299447e+02   1.8401895e-13
   1.6302279e+02   2.9471645e-03
   1.6305111e+02   6.0073341e-03
   1.6307984e+02   9.1775336e-03
   1.6310894e+02   1.2408947e-02
   1.6313842e+02   1.5661786e-02
   1.6316829e+02   1.8898526e-02
   1.6319857e+02   2.2084010e-02
   1.6322927e+02   2.5185405e-02
   1.6326040e+02   2.8172182e-02
   1.6329199e+02   3.1016081e-02
   1.6332405e+02   3.3691081e-02
   1.6335660e+02   3.6173373e-02
   1.6338967e+02   3.8441328e-02
   1.6342328e+02   4.0475467e-02
   1.6345744e+02   4.2258432e-02
   1.6349220e+02   4.3774953e-02
   1.6352757e+02   4.5011820e-02
   1.6356359e+02   4.5957848e-02
   1.6360030e+02   4.6603848e-02
   1.6363774e+02   4.6942588e-02
   1.6367595e+02   4.6968763e-02
   1.6371498e+02   4.6678952e-02
   1.6375488e+02   4.6071576e-02
   1.6379573e+02   4.5146852e-02
   1.6383758e+02   4.3906728e-02
   1.6388054e+02   4.2354816e-02
   1.6392470e+02   4.0496293e-02
   1.6397017e+02   3.8337770e-02
   1.6401710e+02   3.5887097e-02
   1.6406567e+02   3.3153067e-02
   1.6411612e+02   3.0144930e-02
   1.6416874e+02   2.6871545e-02
   1.6422395e+02   2.3339784e-02
   1.6428236e+02   1.9551220e-02
   1.6434499e+02   1.5494231e-02
   1.6441373e+02   1.1120692e-02
   1.6448523e+02   6.7366370e-03
   1.6455634e+02   2.6156098e-03
   1.6460431e+02   9.0486646e-14
   1.6460431e+02  -5.9015293e-15
   1.6463154e+02  -1.4113541e-03
   1.6465877e+02  -2.7341988e-03
   1.6468656e+02  -3.9573958e-03
   1.6471471e+02  -5.0333323e-03
   1.6474324e+02  -5.9284006e-03
   1.6477215e+02  -6.6113361e-03
   1.6480146e+02  -7.0533812e-03
   1.6483119e+02  -7.2282535e-03
   1.6486135e+02  -7.1121159e-03
   1.6489197e+02  -6.6835480e-03
   1.6492306e+02  -5.9235159e-03
   1.6495464e+02  -4.8153423e-03
   1.6498673e+02  -3.3446755e-03
   1.6501937e+02  -1.4994580e-03
   1.6504226e+02  -1.4127154e-14
   1.6504226e+02   1.1164051e-13
   1.6507547e+02   2.4554580e-03
   1.6510524e+02   4.8851259e-03
   1.6513546e+02   7.5160177e-03
   1.6516607e+02   1.0300275e-02
   1.6519708e+02   1.3197823e-02
   1.6522852e+02   1.6170721e-02
   1.6526040e+02   1.9183247e-02
   1.6529272e+02   2.2201856e-02
   1.6532552e+02   2.5195160e-02
   1.6535880e+02   2.8133891e-02
   1.6539259e+02   3.0990872e-02
   1.6542691e+02   3.3740987e-02
   1.6546178e+02   3.6361150e-02
   1.6549723e+02   3.8830275e-02
   1.6553328e+02   4.1129240e-02
   1.6556996e+02   4.3240863e-02
   1.6560731e+02   4.5149865e-02
   1.6564535e+02   4.6842836e-02
   1.6568413e+02   4.8308209e-02
   1.6572368e+02   4.9536218e-02
   1.6576406e+02   5.0518866e-02
   1.6580531e+02   5.1249887e-02
   1.6584750e+02   5.1724708e-02
   1.6589069e+02   5.1940401e-02
   1.6593496e+02   5.1895632e-02
   1.6598039e+02   5.1590606e-02
   1.6602709e+02   5.1026993e-02
   1.6607518e+02   5.0207831e-02
   1.6612480e+02   4.9137397e-02
   1.6617613e+02   4.7821022e-02
   1.6622940e+02   4.6264801e-02
   1.6628489e+02   4.4475110e-02
   1.6634301e+02   4.2457758e-02
   1.6640431e+02   4.0216318e-02
   1.6646965e+02   3.7748466e-02
   1.6654055e+02   3.5036406e-02
   1.6662025e+02   3.2013317e-02
   1.6669982e+02   2.9090806e-02
   1.6677780e+02   2.6376229e-02
   1.6685480e+02   2.3887008e-02
   1.6693140e+02   2.1633635e-02
   1.6700598e+02   1.9679340e-02
   1.6707902e+02   1.8011453e-02
   1.6715131e+02   1.6611892e-02
   1.6722330e+02   1.5471690e-02
   1.6729535e+02   1.4585752e-02
   1.6736770e+02   1.3950455e-02
   1.6744057e+02   1.3562548e-02
   1.6751414e+02   1.3418592e-02
   1.6758861e+02   1.3514651e-02
   1.6766414e+02   1.3846120e-02
   1.6774091e+02   1.4407632e-02
   1.6781911e+02   1.5193024e-02
   1.6789893e+02   1.6195322e-02
   1.6798062e+02   1.7406779e-02
   1.6806442e+02   1.8818934e-02
   1.6815066e+02   2.0422732e-02
   1.6823971e+02   2.2208722e-02
   1.6833206e+02   2.4167398e-02
   1.6842834e+02   2.6289829e-02
   1.6852945e+02   2.8568892e-02
   1.6863675e+02   3.1001998e-02
   1.6875254e+02   3.3598134e-02
   1.6887548e+02   3.6271369e-02
   1.6897020e+02   3.8242991e-02
   1.6897020e+02   3.8242991e-02
   1.6900923e+02   3.9028057e-02
   1.6904826e+02   3.9795442e-02
   1.6908881e+02   4.0572900e-02
   1.6913022e+02   4.1344859e-02
   1.6917258e+02   4.2110185e-02
   1.6921595e+02   4.2867219e-02
   1.6926041e+02   4.3614207e-02
   1.6930603e+02   4.4349278e-02
   1.6935292e+02   4.5070422e-02
   1.6940119e+02   4.5775476e-02
   1.6945098e+02   4.6462092e-02
   1.6950245e+02   4.7127712e-02
   1.6955582e+02   4.7769515e-02
   1.6961133e+02   4.8384366e-02
   1.6966932e+02   4.8968729e-02
   1.6973027e+02   4.9518544e-02
   1.6979483e+02   5.0029048e-02
   1.6986406e+02   5.0494467e-02
   1.6993988e+02   5.0907509e-02
   1.7002084e+02   5.1238363e-02
   1.7010057e+02   5.1454978e-02
   1.7017985e+02   5.1565474e-02
   1.7025935e+02   5.1574168e-02
   1.7033956e+02   5.1482713e-02
   1.7041850e+02   5.1298040e-02
   1.7049635e+02   5.1027682e-02
   1.7057389e+02   5.0675241e-02
   1.7065162e+02   5.0242602e-02
   1.7072994e+02   4.9730593e-02
   1.7080919e+02   4.9139253e-02
   1.7088966e+02   4.8467915e-02
   1.7097169e+02   4.7715210e-02
   1.7105560e+02   4.6878960e-02
   1.7114179e+02   4.5955980e-02
   1.7123071e+02   4.4941706e-02
   1.7132297e+02   4.3829551e-02
   1.7141936e+02   4.2609708e-02
   1.7152107e+02   4.1266717e-02
   1.7163004e+02   3.9773799e-02
   1.7174106e+02   3.8205260e-02
   1.7184903e+02   3.6643300e-02
   1.7195514e+02   3.5081674e-02
   1.7206029e+02   3.3515860e-02
   1.7216508e+02   3.1944175e-02
   1.7226997e+02   3.0366313e-02
   1.7237531e+02   2.8782661e-02
   1.7248144e+02   2.7193965e-02
   1.7258866e+02   2.5601144e-02
   1.7269724e+02   2.4005165e-02
   1.7280749e+02   2.2406957e-02
   1.7291886e+02   2.0819553e-02
   1.7303104e+02   1.9251549e-02
   1.7314442e+02   1.7701955e-02
   1.7325935e+02   1.6170216e-02
   1.7337617e+02   1.4655947e-02
   1.7349526e+02   1.3158805e-02
   1.7361704e+02   1.1678367e-02
   1.7374198e+02   1.0214007e-02
   1.7387067e+02   8.7647304e-03
   1.7400380e+02   7.3289321e-03
   1.7414231e+02   5.9039963e-03
   1.7428750e+02   4.4855498e-03
   1.7444131e+02   3.0658913e-03
   1.7460704e+02   1.6300692e-03
   1.7477850e+02   2.4441988e-04
   1.7481008e+02   2.4085551e-16
   1.7481008e+02  -1.3741395e-14
   1.7483687e+02  -1.9855165e-04
   1.7486366e+02  -3.5932401e-04
   1.7489151e+02  -4.5328859e-04
   1.7491972e+02  -4.4269771e-04
   1.7494831e+02  -2.9732146e-04
   1.7497651e+02  -2.4059801e-14
   1.7497651e+02   4.2495304e-16
   1.7500550e+02   4.7453398e-04
   1.7503971e+02   1.2230165e-03
   1.7507430e+02   2.1426663e-03
   1.7510938e+02   3.1991962e-03
   1.7514498e+02   4.3584443e-03
   1.7518110e+02   5.5882704e-03
   1.7521778e+02   6.8584776e-03
   1.7525503e+02   8.1407834e-03
   1.7529287e+02   9.4087890e-03
   1.7533134e+02   1.0637949e-02
   1.7536192e+02   1.1559001e-02
   1.7536192e+02   1.1559001e-02
   1.7540104e+02   1.2649637e-02
   1.7544075e+02   1.3643237e-02
   1.7548129e+02   1.4527941e-02
   1.7552273e+02   1.5287106e-02
   1.7556511e+02   1.5905456e-02
   1.7560849e+02   1.6368883e-02
   1.7565288e+02   1.6664003e-02
   1.7569823e+02   1.6779873e-02
   1.7574460e+02   1.6708279e-02
   1.7579205e+02   1.6442455e-02
   1.7584068e+02   1.5977055e-02
   1.7589055e+02   1.5308094e-02
   1.7594179e+02   1.4432878e-02
   1.7599449e+02   1.3349914e-02
   1.7604881e+02   1.2058799e-02
   1.7610491e+02   1.0560064e-02
   1.7616299e+02   8.8549520e-03
   1.7622331e+02   6.9450800e-03
   1.7628619e+02   4.8318970e-03
   1.7635208e+02   2.5157425e-03
   1.7642142e+02   6.6398276e-14
   1.7642142e+02  -3.4651101e-16
   1.7644872e+02  -9.9843629e-04
   1.7647602e+02  -1.9645084e-03
   1.7650390e+02  -2.8816632e-03
   1.7653213e+02  -3.7075964e-03
   1.7656075e+02  -4.4107433e-03
   1.7658977e+02  -4.9619186e-03
   1.7661919e+02  -5.3344337e-03
   1.7664904e+02  -5.5040688e-03
   1.7667934e+02  -5.4490465e-03
   1.7671009e+02  -5.1500068e-03
   1.7674133e+02  -4.5899822e-03
   1.7677308e+02  -3.7543732e-03
   1.7680536e+02  -2.6309246e-03
   1.7683820e+02  -1.2097022e-03
   1.7686215e+02  -6.5559537e-15
   1.7686215e+02   9.0705004e-14
   1.7689558e+02   1.9105202e-03
   1.7692523e+02   3.7710466e-03
   1.7695534e+02   5.7643270e-03
   1.7698583e+02   7.8429814e-03
   1.7701672e+02   9.9665188e-03
   1.7704803e+02   1.2096662e-02
   1.7707977e+02   1.4197406e-02
   1.7711195e+02   1.6234985e-02
   1.7714459e+02   1.8177845e-02
   1.7717772e+02   1.9996609e-02
   1.7721134e+02   2.1664051e-02
   1.7724549e+02   2.3155057e-02
   1.7728018e+02   2.4446603e-02
   1.7731543e+02   2.5517711e-02
   1.7735128e+02   2.6349427e-02
   1.7738775e+02   2.6924777e-02
   1.7742487e+02   2.7228737e-02
   1.7746268e+02   2.7248195e-02
   1.7750121e+02   2.6971907e-02
   1.7754050e+02   2.6390460e-02
   1.7758060e+02   2.5496222e-02
   1.7762157e+02   2.4283287e-02
   1.7766345e+02   2.2747421e-02
   1.7770632e+02   2.0885982e-02
   1.7775025e+02   1.8697839e-02
   1.7779532e+02   1.6183257e-02
   1.7784164e+02   1.3343751e-02
   1.7788933e+02   1.0181884e-02
   1.7793852e+02   6.7009797e-03
   1.7798940e+02   2.9046896e-03
   1.7802692e+02   5.6508617e-16
   1.7802692e+02  -1.4212329e-13
   1.7805443e+02  -2.1693864e-03
   1.7808194e+02  -4.3335276e-03
   1.7810993e+02  -6.4902307e-03
   1.7813828e+02  -8.5918647e-03
   1.7816701e+02  -1.0604174e-02
   1.7819613e+02  -1.2495199e-02
   1.7822565e+02  -1.4235445e-02
   1.7825560e+02  -1.5797851e-02
   1.7828598e+02  -1.7157762e-02
   1.7831682e+02  -1.8292903e-02
   1.7834814e+02  -1.9183354e-02
   1.7837995e+02  -1.9811519e-02
   1.7841229e+02  -2.0162104e-02
   1.7844517e+02  -2.0222091e-02
   1.7847862e+02  -1.9980709e-02
   1.7851268e+02  -1.9429414e-02
   1.7854737e+02  -1.8561860e-02
   1.7858273e+02  -1.7373876e-02
   1.7861881e+02  -1.5863439e-02
   1.7865565e+02  -1.4030651e-02
   1.7869330e+02  -1.1877702e-02
   1.7873182e+02  -9.4088492e-03
   1.7877128e+02  -6.6303677e-03
   1.7881176e+02  -3.5505082e-03
   1.7885336e+02  -1.7942697e-04
   1.7885551e+02  -1.5626064e-16
   1.7885551e+02   1.5170978e-13
   1.7888345e+02   2.3626499e-03
   1.7891139e+02   4.7512558e-03
   1.7893976e+02   7.1557706e-03
   1.7896849e+02   9.5269017e-03
   1.7899758e+02   1.1824770e-02
   1.7902706e+02   1.4011838e-02
   1.7905693e+02   1.6052999e-02
   1.7908721e+02   1.7915552e-02
   1.7911792e+02   1.9569163e-02
   1.7914908e+02   2.0985839e-02
   1.7918069e+02   2.2139895e-02
   1.7921278e+02   2.3007924e-02
   1.7924538e+02   2.3568761e-02
   1.7927850e+02   2.3803454e-02
   1.7931216e+02   2.3695226e-02
   1.7934641e+02   2.3229440e-02
   1.7938125e+02   2.2393562e-02
   1.7941673e+02   2.1177123e-02
   1.7945288e+02   1.9571670e-02
   1.7948973e+02   1.7570722e-02
   1.7952734e+02   1.5169713e-02
   1.7956575e+02   1.2365931e-02
   1.7960502e+02   9.1584378e-03
   1.7964520e+02   5.5479813e-03
   1.7968638e+02   1.5368701e-03
   1.7970142e+02   1.8717384e-13
   1.7970142e+02  -9.3479911e-16
   1.7972939e+02  -2.9457653e-03
   1.7975736e+02  -5.9646238e-03
   1.7978576e+02  -9.0577649e-03
   1.7981452e+02  -1.2176403e-02
   1.7984367e+02  -1.5282735e-02
   1.7987320e+02  -1.8341230e-02
   1.7990313e+02  -2.1318752e-02
   1.7993349e+02  -2.4184532e-02
   1.7996429e+02  -2.6910139e-02
   1.7999553e+02  -2.9469448e-02
   1.8002725e+02  -3.1838618e-02
   1.8005947e+02  -3.3996057e-02
   1.8009219e+02  -3.5922396e-02
   1.8012546e+02  -3.7600464e-02
   1.8015929e+02  -3.9015254e-02
   1.8019372e+02  -4.0153900e-02
   1.8022876e+02  -4.1005648e-02
   1.8026447e+02  -4.1561826e-02
   1.8030086e+02  -4.1815819e-02
   1.8033800e+02  -4.1763034e-02
   1.8037592e+02  -4.1400879e-02
   1.8041467e+02  -4.0728721e-02
   1.8045432e+02  -3.9747860e-02
   1.8049493e+02  -3.8461481e-02
   1.8053659e+02  -3.6874610e-02
   1.8057938e+02  -3.4994050e-02
   1.8062342e+02  -3.2828294e-02
   1.8066884e+02  -3.0387401e-02
   1.8071581e+02  -2.7682798e-02
   1.8076454e+02  -2.4726962e-02
   1.8081529e+02  -2.1532841e-02
   1.8086845e+02  -1.8112773e-02
   1.8092457e+02  -1.4476230e-02
   1.8098450e+02  -1.0624498e-02
   1.8104981e+02  -6.5355542e-03
   1.8112048e+02  -2.3200124e-03
   1.8116155e+02  -9.6086333e-14
   1.8116155e+02   4.2674198e-15
   1.8118880e+02   1.4711521e-03
   1.8121604e+02   2.8519875e-03
   1.8124384e+02   4.1310983e-03
   1.8127200e+02   5.2596179e-03
   1.8130053e+02   6.2028652e-03
   1.8132944e+02   6.9285002e-03
   1.8135876e+02   7.4066895e-03
   1.8138848e+02   7.6100733e-03
   1.8141864e+02   7.5137354e-03
   1.8144924e+02   7.0951729e-03
   1.8148031e+02   6.3342652e-03
   1.8151187e+02   5.2132427e-03
   1.8154394e+02   3.7166543e-03
   1.8157654e+02   1.8313339e-03
   1.8160352e+02   1.3175420e-13
   1.8160352e+02   1.6935238e-16
   1.8163669e+02  -2.5656819e-03
   1.8166645e+02  -5.1086229e-03
   1.8169666e+02  -7.8669617e-03
   1.8172727e+02  -1.0793258e-02
   1.8175365e+02  -1.3387785e-02
   1.8175365e+02  -1.3387785e-02
   1.8178466e+02  -1.6486447e-02
   1.8181647e+02  -1.9682635e-02
   1.8184873e+02  -2.2906401e-02
   1.8188146e+02  -2.6127339e-02
   1.8191468e+02  -2.9316408e-02
   1.8194840e+02  -3.2446664e-02
   1.8198266e+02  -3.5493215e-02
   1.8201746e+02  -3.8433192e-02
   1.8205285e+02  -4.1245719e-02
   1.8208883e+02  -4.3911879e-02
   1.8212545e+02  -4.6414689e-02
   1.8216274e+02  -4.8739067e-02
   1.8220072e+02  -5.0871803e-02
   1.8223944e+02  -5.2801526e-02
   1.8227894e+02  -5.4518675e-02
   1.8231927e+02  -5.6015471e-02
   1.8236047e+02  -5.7285880e-02
   1.8240262e+02  -5.8325585e-02
   1.8244576e+02  -5.9131951e-02
   1.8248999e+02  -5.9703987e-02
   1.8253539e+02  -6.0042312e-02
   1.8258206e+02  -6.0149102e-02
   1.8263013e+02  -6.0028040e-02
   1.8267973e+02  -5.9684244e-02
   1.8273106e+02  -5.9124161e-02
   1.8278434e+02  -5.8355415e-02
   1.8283986e+02  -5.7386548e-02
   1.8289802e+02  -5.6226556e-02
   1.8295939e+02  -5.4883950e-02
   1.8302485e+02  -5.3364647e-02
   1.8309594e+02  -5.1666272e-02
   1.8317519e+02  -4.9777317e-02
   1.8325331e+02  -4.7980055e-02
   1.8333089e+02  -4.6310379e-02
   1.8340795e+02  -4.4806396e-02
   1.8348467e+02  -4.3494039e-02
   1.8355934e+02  -4.2416683e-02
   1.8363251e+02  -4.1567363e-02
   1.8370494e+02  -4.0936780e-02
   1.8377712e+02  -4.0520621e-02
   1.8384939e+02  -4.0316281e-02
   1.8392199e+02  -4.0321420e-02
   1.8399516e+02  -4.0533322e-02
   1.8406909e+02  -4.0948570e-02
   1.8414397e+02  -4.1562878e-02
   1.8421997e+02  -4.2371005e-02
   1.8429729e+02  -4.3366707e-02
   1.8437612e+02  -4.4542727e-02
   1.8445670e+02  -4.5890795e-02
   1.8453927e+02  -4.7401660e-02
   1.8462412e+02  -4.9065141e-02
   1.8471162e+02  -5.0870218e-02
   1.8480221e+02  -5.2805204e-02
   1.8489646e+02  -5.4858061e-02
   1.8499519e+02  -5.7017044e-02
   1.8509957e+02  -5.9272128e-02
   1.8520523e+02  -6.1489447e-02
   1.8531180e+02  -6.3624935e-02
   1.8541958e+02  -6.5650806e-02
   1.8552886e+02  -6.7540278e-02
   1.8563994e+02  -6.9267539e-02
   1.8575161e+02  -7.0788592e-02
   1.8586428e+02  -7.2089395e-02
   1.8597830e+02  -7.3156284e-02
   1.8609401e+02  -7.3976171e-02
   1.8621176e+02  -7.4536394e-02
   1.8632899e+02  -7.4821234e-02
   1.8644633e+02  -7.4838851e-02
   1.8656429e+02  -7.4595157e-02
   1.8668328e+02  -7.4094813e-02
   1.8680372e+02  -7.3341817e-02
   1.8692596e+02  -7.2339792e-02
   1.8705039e+02  -7.1092097e-02
   1.8717742e+02  -6.9601815e-02
   1.8730750e+02  -6.7871629e-02
   1.8744114e+02  -6.5903565e-02
   1.8757896e+02  -6.3698557e-02
   1.8772171e+02  -6.1255709e-02
   1.8787039e+02  -5.8571021e-02
   1.8802636e+02  -5.5635023e-02
   1.8814537e+02  -5.3333050e-02
   1.8814537e+02  -5.3333050e-02
   1.8818410e+02  -5.2575210e-02
   1.8822283e+02  -5.1813873e-02
   1.8826337e+02  -5.1013524e-02
   1.8830478e+02  -5.0193382e-02
   1.8834712e+02  -4.9352054e-02
   1.8839048e+02  -4.8488663e-02
   1.8843491e+02  -4.7602184e-02
   1.8848052e+02  -4.6691431e-02
   1.8852739e+02  -4.5755019e-02
   1.8857564e+02  -4.4791304e-02
   1.8862540e+02  -4.3798307e-02
   1.8867685e+02  -4.2773602e-02
   1.8873019e+02  -4.1714145e-02
   1.8878566e+02  -4.0616020e-02
   1.8884362e+02  -3.9474006e-02
   1.8890452e+02  -3.8280832e-02
   1.8896901e+02  -3.7025741e-02
   1.8903817e+02  -3.5691356e-02
   1.8911387e+02  -3.4245374e-02
   1.8919486e+02  -3.2717412e-02
   1.8927460e+02  -3.1233888e-02
   1.8935388e+02  -2.9780898e-02
   1.8943337e+02  -2.8347582e-02
   1.8951357e+02  -2.6926719e-02
   1.8959253e+02  -2.5553381e-02
   1.8967039e+02  -2.4225021e-02
   1.8974793e+02  -2.2928607e-02
   1.8982566e+02  -2.1656064e-02
   1.8990397e+02  -2.0401929e-02
   1.8998319e+02  -1.9162132e-02
   1.9006365e+02  -1.7933370e-02
   1.9014565e+02  -1.6712728e-02
   1.9022953e+02  -1.5497405e-02
   1.9031568e+02  -1.4284458e-02
   1.9040457e+02  -1.3070504e-02
   1.9049677e+02  -1.1851298e-02
   1.9059310e+02  -1.0621010e-02
   1.9069472e+02  -9.3708062e-03
   1.9080356e+02  -8.0855231e-03
   1.9091463e+02  -6.8302851e-03
   1.9102264e+02  -5.6633659e-03
   1.9112877e+02  -4.5672129e-03
   1.9123393e+02  -3.5293624e-03
   1.9133872e+02  -2.5417338e-03
   1.9144360e+02  -1.5986356e-03
   1.9154894e+02  -6.9580628e-04
   1.9163379e+02   2.1553939e-16
   1.9163379e+02   1.4836656e-14
   1.9166088e+02   2.0999684e-04
   1.9168797e+02   3.8063993e-04
   1.9171583e+02   4.8156666e-04
   1.9174404e+02   4.7704882e-04
   1.9177264e+02   3.3688675e-04
   1.9180164e+02   3.3378453e-05
   1.9180407e+02   1.0217318e-15
   1.9180407e+02  -2.4460875e-14
   1.9183347e+02  -4.9988833e-04
   1.9186755e+02  -1.2697341e-03
   1.9190201e+02  -2.2114269e-03
   1.9193697e+02  -3.2902950e-03
   1.9197244e+02  -4.4719644e-03
   1.9200843e+02  -5.7240859e-03
   1.9204496e+02  -7.0162620e-03
   1.9208207e+02  -8.3200175e-03
   1.9211976e+02  -9.6087691e-03
   1.9215808e+02  -1.0857795e-02
   1.9219703e+02  -1.2044205e-02
   1.9223666e+02  -1.3146905e-02
   1.9227700e+02  -1.4146573e-02
   1.9231807e+02  -1.5025618e-02
   1.9235992e+02  -1.5768152e-02
   1.9240259e+02  -1.6359956e-02
   1.9244612e+02  -1.6788441e-02
   1.9249056e+02  -1.7042616e-02
   1.9253597e+02  -1.7113042e-02
   1.9258241e+02  -1.6991796e-02
   1.9262994e+02  -1.6672419e-02
   1.9267866e+02  -1.6149867e-02
   1.9272864e+02  -1.5420446e-02
   1.9277999e+02  -1.4481741e-02
   1.9283284e+02  -1.3332521e-02
   1.9288732e+02  -1.1972616e-02
   1.9294361e+02  -1.0402753e-02
   1.9300191e+02  -8.6243096e-03
   1.9306250e+02  -6.6389406e-03
   1.9312572e+02  -4.4479677e-03
   1.9319203e+02  -2.0513054e-03
   1.9324730e+02  -7.6501305e-16
   1.9324730e+02   6.7326787e-14
   1.9327460e+02   1.0186679e-03
   1.9330190e+02   2.0050643e-03
   1.9332977e+02   2.9431176e-03
   1.9335801e+02   3.7902195e-03
   1.9338663e+02   4.5147749e-03
   1.9341564e+02   5.0875628e-03
   1.9344507e+02   5.4818591e-03
   1.9347492e+02   5.6734077e-03
   1.9350521e+02   5.6403948e-03
   1.9353597e+02   5.3634237e-03
   1.9356721e+02   4.8254893e-03
   1.9359896e+02   4.0119545e-03
   1.9363124e+02   2.9105259e-03
   1.9366407e+02   1.5112305e-03
   1.9369395e+02   4.9721512e-16
   1.9369395e+02  -9.8236306e-14
   1.9372737e+02  -1.9366510e-03
   1.9375698e+02  -3.8158027e-03
   1.9378704e+02  -5.8260335e-03
   1.9381749e+02  -7.9198172e-03
   1.9384833e+02  -1.0056623e-02
   1.9387959e+02  -1.2198134e-02
   1.9391127e+02  -1.4308312e-02
   1.9394341e+02  -1.6353362e-02
   1.9397600e+02  -1.8301703e-02
   1.9400907e+02  -2.0123936e-02
   1.9404264e+02  -2.1792816e-02
   1.9407673e+02  -2.3283216e-02
   1.9411136e+02  -2.4572100e-02
   1.9414655e+02  -2.5638487e-02
   1.9418234e+02  -2.6463416e-02
   1.9421874e+02  -2.7029917e-02
   1.9425580e+02  -2.7322972e-02
   1.9429354e+02  -2.7329475e-02
   1.9433200e+02  -2.7038199e-02
   1.9437123e+02  -2.6439744e-02
   1.9441126e+02  -2.5526500e-02
   1.9445215e+02  -2.4292585e-02
   1.9449395e+02  -2.2733790e-02
   1.9453674e+02  -2.0847505e-02
   1.9453709e+02  -2.0830801e-02
   1.9453709e+02  -2.0830801e-02
   1.9458094e+02  -1.8613731e-02
   1.9462060e+02  -1.6382824e-02
   1.9466126e+02  -1.3895301e-02
   1.9470280e+02  -1.1164451e-02
   1.9474529e+02  -8.1964148e-03
   1.9478880e+02  -4.9987603e-03
   1.9483341e+02  -1.5801682e-03
   1.9485351e+02  -1.4295856e-13
   1.9485351e+02   1.0219690e-15
   1.9488106e+02   2.1925509e-03
   1.9490860e+02   4.3806695e-03
   1.9493660e+02   6.5596203e-03
   1.9496495e+02   8.6844705e-03
   1.9499369e+02   1.0720864e-02
   1.9502281e+02   1.2636787e-02
   1.9505234e+02   1.4402693e-02
   1.9508229e+02   1.5991464e-02
   1.9511268e+02   1.7378391e-02
   1.9514352e+02   1.8541142e-02
   1.9517485e+02   1.9459739e-02
   1.9520666e+02   2.0116527e-02
   1.9523900e+02   2.0496152e-02
   1.9527189e+02   2.0585535e-02
   1.9530534e+02   2.0373843e-02
   1.9533940e+02   1.9852468e-02
   1.9537410e+02   1.9015001e-02
   1.9540946e+02   1.7857204e-02
   1.9544555e+02   1.6376987e-02
   1.9548239e+02   1.4574381e-02
   1.9552004e+02   1.2451510e-02
   1.9555856e+02   1.0012556e-02
   1.9559802e+02   7.2637230e-03
   1.9563850e+02   4.2131872e-03
   1.9568009e+02   8.7103022e-04
   1.9569057e+02   1.5017024e-13
   1.9569057e+02  -1.9448419e-15
   1.9571850e+02  -2.3636341e-03
   1.9574642e+02  -4.7506018e-03
   1.9577477e+02  -7.1509403e-03
   1.9580348e+02  -9.5154084e-03
   1.9583256e+02  -1.1804191e-02
   1.9586201e+02  -1.3979813e-02
   1.9589187e+02  -1.6007239e-02
   1.9592213e+02  -1.7853833e-02
   1.9595282e+02  -1.9489332e-02
   1.9598396e+02  -2.0885817e-02
   1.9601555e+02  -2.2017678e-02
   1.9604763e+02  -2.2861582e-02
   1.9608020e+02  -2.3396444e-02
   1.9611330e+02  -2.3603391e-02
   1.9614695e+02  -2.3465728e-02
   1.9618117e+02  -2.2968903e-02
   1.9621599e+02  -2.2100468e-02
   1.9625145e+02  -2.0850039e-02
   1.9628758e+02  -1.9209253e-02
   1.9632442e+02  -1.7171719e-02
   1.9636201e+02  -1.4732962e-02
   1.9640040e+02  -1.1890362e-02
   1.9643964e+02  -8.6430735e-03
   1.9647981e+02  -4.9919362e-03
   1.9652097e+02  -9.3934908e-04
   1.9653011e+02  -2.4246013e-15
   1.9653011e+02   1.8587052e-13
   1.9655809e+02   2.9511572e-03
   1.9658607e+02   5.9775348e-03
   1.9661449e+02   9.0803172e-03
   1.9664327e+02   1.2210660e-02
   1.9667242e+02   1.5330696e-02
   1.9670197e+02   1.8404828e-02
   1.9673192e+02   2.1399852e-02
   1.9676229e+02   2.4284931e-02
   1.9679310e+02   2.7031561e-02
   1.9682436e+02   2.9613545e-02
   1.9685609e+02   3.2006966e-02
   1.9688832e+02   3.4190154e-02
   1.9692106e+02   3.6143663e-02
   1.9695434e+02   3.7850238e-02
   1.9698819e+02   3.9294792e-02
   1.9702263e+02   4.0464371e-02
   1.9705769e+02   4.1348134e-02
   1.9709341e+02   4.1937320e-02
   1.9712982e+02   4.2225220e-02
   1.9716697e+02   4.2207150e-02
   1.9720490e+02   4.1880418e-02
   1.9724367e+02   4.1244294e-02
   1.9728333e+02   4.0299977e-02
   1.9732395e+02   3.9050547e-02
   1.9736562e+02   3.7500928e-02
   1.9740842e+02   3.5657814e-02
   1.9745247e+02   3.3529593e-02
   1.9749790e+02   3.1126220e-02
   1.9754487e+02   2.8459022e-02
   1.9759360e+02   2.5540385e-02
   1.9764435e+02   2.2383194e-02
   1.9769749e+02   1.8999767e-02
   1.9775358e+02   1.5399667e-02
   1.9781346e+02   1.1584539e-02
   1.9787867e+02   7.5335437e-03
   1.9794946e+02   3.3389640e-03
   1.9800958e+02   9.3194116e-14
   1.9800958e+02  -4.2522409e-15
   1.9803682e+02  -1.4265411e-03
   1.9806406e+02  -2.7613443e-03
   1.9809186e+02  -3.9922683e-03
   1.9812002e+02  -5.0708986e-03
   1.9814854e+02  -5.9626832e-03
   1.9817745e+02  -6.6354181e-03
   1.9820676e+02  -7.0594068e-03
   1.9823648e+02  -7.2074272e-03
   1.9826663e+02  -7.0547021e-03
   1.9829724e+02  -6.5788683e-03
   1.9832831e+02  -5.7599461e-03
   1.9835986e+02  -4.5803079e-03
   1.9839193e+02  -3.0246459e-03
   1.9842454e+02  -1.0799382e-03
   1.9844046e+02  -1.4044018e-13
   1.9844046e+02   1.7928367e-15
   1.9847362e+02   2.5059514e-03
   1.9850348e+02   5.0065460e-03
   1.9853378e+02   7.7263559e-03
   1.9856448e+02   1.0618258e-02
   1.9859559e+02   1.3642894e-02
   1.9862712e+02   1.6763017e-02
   1.9865910e+02   1.9943568e-02
   1.9869154e+02   2.3151653e-02
   1.9872445e+02   2.6356503e-02
   1.9875785e+02   2.9529450e-02
   1.9879177e+02   3.2643893e-02
   1.9882622e+02   3.5675271e-02
   1.9886124e+02   3.8601031e-02
   1.9889683e+02   4.1400599e-02
   1.9893304e+02   4.4055346e-02
   1.9896989e+02   4.6548563e-02
   1.9900741e+02   4.8865428e-02
   1.9904565e+02   5.0992974e-02
   1.9908463e+02   5.2920064e-02
   1.9912440e+02   5.4637354e-02
   1.9916501e+02   5.6137265e-02
   1.9920651e+02   5.7413954e-02
   1.9924896e+02   5.8463276e-02
   1.9929244e+02   5.9282755e-02
   1.9933702e+02   5.9871546e-02
   1.9938279e+02   6.0230398e-02
   1.9942985e+02   6.0361602e-02
   1.9947834e+02   6.0268942e-02
   1.9952841e+02   5.9957619e-02
   1.9958024e+02   5.9434145e-02
   1.9963408e+02   5.8706186e-02
   1.9969023e+02   5.7782293e-02
   1.9974911e+02   5.6671408e-02
   1.9981133e+02   5.5381858e-02
   1.9987786e+02   5.3919033e-02
   1.9995041e+02   5.2278870e-02
   2.0003186e+02   5.0446973e-02
   2.0011177e+02   4.8720974e-02
   2.0018997e+02   4.7150581e-02
   2.0026736e+02   4.5751174e-02
   2.0034448e+02   4.4539439e-02
   2.0041915e+02   4.3560819e-02
   2.0049251e+02   4.2799494e-02
   2.0056526e+02   4.2248036e-02
   2.0063784e+02   4.1902997e-02
   2.0071058e+02   4.1762079e-02
   2.0078372e+02   4.1822990e-02
   2.0085749e+02   4.2082924e-02
   2.0092882e+02   4.2514497e-02
   2.0092882e+02   4.2514497e-02
   2.0096823e+02   4.2825019e-02
   2.0100764e+02   4.3184276e-02
   2.0104820e+02   4.3602568e-02
   2.0108963e+02   4.4078272e-02
   2.0113201e+02   4.4612555e-02
   2.0117540e+02   4.5206440e-02
   2.0121987e+02   4.5860921e-02
   2.0126552e+02   4.6576973e-02
   2.0131243e+02   4.7355574e-02
   2.0136073e+02   4.8197740e-02
   2.0141055e+02   4.9104578e-02
   2.0146206e+02   5.0077365e-02
   2.0151546e+02   5.1117679e-02
   2.0157101e+02   5.2227606e-02
   2.0162906e+02   5.3410101e-02
   2.0169007e+02   5.4669656e-02
   2.0175470e+02   5.6013616e-02
   2.0182403e+02   5.7455181e-02
   2.0190001e+02   5.9021655e-02
   2.0198094e+02   6.0659856e-02
   2.0206065e+02   6.2227778e-02
   2.0213994e+02   6.3728984e-02
   2.0221944e+02   6.5164038e-02
   2.0229967e+02   6.6529632e-02
   2.0237858e+02   6.7782840e-02
   2.0245642e+02   6.8923883e-02
   2.0253396e+02   6.9960025e-02
   2.0261170e+02   7.0893085e-02
   2.0269003e+02   7.1721886e-02
   2.0276930e+02   7.2443402e-02
   2.0284980e+02   7.3053262e-02
   2.0293186e+02   7.3545939e-02
   2.0301581e+02   7.3914753e-02
   2.0310204e+02   7.4151704e-02
   2.0319102e+02   7.4247111e-02
   2.0328335e+02   7.4188936e-02
   2.0337983e+02   7.3961537e-02
   2.0348165e+02   7.3543177e-02
   2.0359078e+02   7.2900352e-02
   2.0370173e+02   7.2051606e-02
   2.0380966e+02   7.1049086e-02
   2.0391575e+02   6.9905623e-02
   2.0402088e+02   6.8629831e-02
   2.0412567e+02   6.7229111e-02
   2.0423056e+02   6.5710026e-02
   2.0433592e+02   6.4078493e-02
   2.0444207e+02   6.2339909e-02
   2.0454931e+02   6.0499223e-02
   2.0465792e+02   5.8560961e-02
   2.0476821e+02   5.6529221e-02
   2.0487958e+02   5.4424692e-02
   2.0499179e+02   5.2263018e-02
   2.0510519e+02   5.0047681e-02
   2.0522015e+02   4.7782103e-02
   2.0533701e+02   4.5469433e-02
   2.0545615e+02   4.3112438e-02
   2.0557798e+02   4.0713357e-02
   2.0570299e+02   3.8273711e-02
   2.0583175e+02   3.5793986e-02
   2.0596498e+02   3.3273147e-02
   2.0610360e+02   3.0707766e-02
   2.0624893e+02   2.8090382e-02
   2.0640293e+02   2.5406028e-02
   2.0656893e+02   2.2623538e-02
   2.0674032e+02   1.9878973e-02
   2.0690866e+02   1.7315056e-02
   2.0707446e+02   1.4920578e-02
   2.0723651e+02   1.2706642e-02
   2.0732054e+02   1.1607888e-02
   2.0732054e+02   1.1607888e-02
   2.0735927e+02   1.1112727e-02
   2.0739800e+02   1.0624649e-02
   2.0743855e+02   1.0121231e-02
   2.0747995e+02   9.6151457e-03
   2.0752230e+02   9.1057970e-03
   2.0756565e+02   8.5929479e-03
   2.0761009e+02   8.0763022e-03
   2.0765569e+02   7.5555060e-03
   2.0770256e+02   7.0301314e-03
   2.0775081e+02   6.4996556e-03
   2.0780058e+02   5.9634305e-03
   2.0785202e+02   5.4206391e-03
   2.0790536e+02   4.8702302e-03
   2.0796084e+02   4.3108156e-03
   2.0801879e+02   3.7405013e-03
   2.0807969e+02   3.1565877e-03
   2.0814419e+02   2.5549900e-03
   2.0821334e+02   1.9289625e-03
   2.0828905e+02   1.2656861e-03
   2.0837003e+02   5.8112973e-04
   2.0844126e+02   4.5709964e-16
   2.0844126e+02  -1.4138213e-14
   2.0846848e+02  -2.1056590e-04
   2.0849571e+02  -3.8124222e-04
   2.0852356e+02  -4.8094199e-04
   2.0855178e+02  -4.7492034e-04
   2.0858038e+02  -3.3298933e-04
   2.0860938e+02  -2.7470890e-05
   2.0861138e+02  -2.6080822e-16
   2.0861138e+02   2.5180914e-14
   2.0864079e+02   4.9926055e-04
   2.0867487e+02   1.2683464e-03
   2.0870934e+02   2.2092384e-03
   2.0874431e+02   3.2872737e-03
   2.0877977e+02   4.4680879e-03
   2.0881577e+02   5.7193418e-03
   2.0885231e+02   7.0106470e-03
   2.0888942e+02   8.3135371e-03
   2.0892713e+02   9.6014376e-03
   2.0896545e+02   1.0849635e-02
   2.0900441e+02   1.2035246e-02
   2.0904405e+02   1.3137185e-02
   2.0908439e+02   1.4136137e-02
   2.0912547e+02   1.5014517e-02
   2.0916733e+02   1.5756446e-02
   2.0921000e+02   1.6347708e-02
   2.0925354e+02   1.6775722e-02
   2.0929799e+02   1.7029501e-02
   2.0934341e+02   1.7099613e-02
   2.0938986e+02   1.6978137e-02
   2.0943740e+02   1.6658621e-02
   2.0948613e+02   1.6136023e-02
   2.0953612e+02   1.5406655e-02
   2.0958749e+02   1.4468102e-02
   2.0964034e+02   1.3319137e-02
   2.0969484e+02   1.1959594e-02
   2.0975114e+02   1.0390200e-02
   2.0980946e+02   8.6123332e-03
   2.0987007e+02   6.6276477e-03
   2.0993331e+02   4.4374625e-03
   2.0999964e+02   2.0416855e-03
   2.1005469e+02   1.2390262e-15
   2.1005469e+02  -6.6798130e-14
   2.1008199e+02  -1.0178316e-03
   2.1010929e+02  -2.0033882e-03
   2.1013716e+02  -2.9405873e-03
   2.1016540e+02  -3.7868237e-03
   2.1019402e+02  -4.5105038e-03
   2.1022304e+02  -5.0824081e-03
   2.1025246e+02  -5.4758139e-03
   2.1028231e+02  -5.6664664e-03
   2.1031260e+02  -5.6325534e-03
   2.1034336e+02  -5.3546795e-03
   2.1037460e+02  -4.8158414e-03
   2.1040635e+02  -4.0014032e-03
   2.1043863e+02  -2.8990732e-03
   2.1047146e+02  -1.4988799e-03
   2.1050110e+02  -1.2793586e-16
   2.1050110e+02   9.8542485e-14
   2.1053452e+02   1.9355880e-03
   2.1056413e+02   3.8139851e-03
   2.1059419e+02   5.8235307e-03
   2.1062464e+02   7.9167045e-03
   2.1065549e+02   1.0052977e-02
   2.1068675e+02   1.2194034e-02
   2.1071844e+02   1.4303837e-02
   2.1075057e+02   1.6348593e-02
   2.1078316e+02   1.8296722e-02
   2.1081624e+02   2.0118826e-02
   2.1084981e+02   2.1787660e-02
   2.1088390e+02   2.3278099e-02
   2.1091853e+02   2.4567106e-02
   2.1095373e+02   2.5633699e-02
   2.1098952e+02   2.6458921e-02
   2.1102593e+02   2.7025798e-02
   2.1106298e+02   2.7319314e-02
   2.1110073e+02   2.7326362e-02
   2.1113919e+02   2.7035713e-02
   2.1117842e+02   2.6437969e-02
   2.1121845e+02   2.5525517e-02
   2.1125935e+02   2.4292475e-02
   2.1130116e+02   2.2734632e-02
   2.1134395e+02   2.0849378e-02
   2.1138779e+02   1.8635611e-02
   2.1143278e+02   1.6093631e-02
   2.1147901e+02   1.3224988e-02
   2.1152660e+02   1.0032281e-02
   2.1157570e+02   6.5188696e-03
   2.1162648e+02   2.6884380e-03
   2.1166088e+02   5.7896396e-16
   2.1166088e+02  -1.4334671e-13
   2.1168839e+02  -2.1889466e-03
   2.1171590e+02  -4.3734871e-03
   2.1174389e+02  -6.5516597e-03
   2.1177225e+02  -8.6757290e-03
   2.1180098e+02  -1.0711385e-02
   2.1183010e+02  -1.2626611e-02
   2.1185963e+02  -1.4391853e-02
   2.1188958e+02  -1.5979994e-02
   2.1191997e+02  -1.7366319e-02
   2.1195081e+02  -1.8528494e-02
   2.1198213e+02  -1.9446536e-02
   2.1201395e+02  -2.0102789e-02
   2.1204628e+02  -2.0481895e-02
   2.1207917e+02  -2.0570771e-02
   2.1211262e+02  -2.0358584e-02
   2.1214668e+02  -1.9836722e-02
   2.1218137e+02  -1.8998772e-02
   2.1221674e+02  -1.7840496e-02
   2.1225282e+02  -1.6359800e-02
   2.1228966e+02  -1.4556714e-02
   2.1232731e+02  -1.2433359e-02
   2.1236583e+02  -9.9939152e-03
   2.1240529e+02  -7.2445854e-03
   2.1244576e+02  -4.1935440e-03
   2.1248735e+02  -8.5087117e-04
   2.1249759e+02   2.1250363e-16
   2.1249759e+02   1.5231837e-13
   2.1252552e+02   2.3636079e-03
   2.1255344e+02   4.7506572e-03
   2.1258179e+02   7.1511803e-03
   2.1261050e+02   9.5159355e-03
   2.1263958e+02   1.1805104e-02
   2.1266903e+02   1.3981211e-02
   2.1269889e+02   1.6009214e-02
   2.1272915e+02   1.7856476e-02
   2.1275985e+02   1.9492733e-02
   2.1279098e+02   2.0890061e-02
   2.1282258e+02   2.2022846e-02
   2.1285465e+02   2.2867754e-02
   2.1288723e+02   2.3403696e-02
   2.1292033e+02   2.3611796e-02
   2.1295398e+02   2.3475355e-02
   2.1298820e+02   2.2979817e-02
   2.1302302e+02   2.2112731e-02
   2.1305848e+02   2.0863710e-02
   2.1309461e+02   1.9224387e-02
   2.1313145e+02   1.7188367e-02
   2.1316904e+02   1.4751171e-02
   2.1320743e+02   1.1910176e-02
   2.1324668e+02   8.6645327e-03
   2.1328684e+02   5.0150762e-03
   2.1332800e+02   9.6420214e-04
   2.1333738e+02   1.8840897e-13
   2.1333738e+02   1.2088854e-16
   2.1336537e+02  -2.9509449e-03
   2.1339335e+02  -5.9770219e-03
   2.1342177e+02  -9.0794157e-03
   2.1345054e+02  -1.2209284e-02
   2.1347970e+02  -1.5328763e-02
   2.1350924e+02  -1.8402258e-02
   2.1353919e+02  -2.1396567e-02
   2.1356956e+02  -2.4280857e-02
   2.1360037e+02  -2.7026625e-02
   2.1363163e+02  -2.9607680e-02
   2.1366337e+02  -3.2000105e-02
   2.1369559e+02  -3.4182236e-02
   2.1371226e+02  -3.5210089e-02
   2.1371226e+02  -3.5210089e-02
   2.1374501e+02  -3.7024307e-02
   2.1377857e+02  -3.8599915e-02
   2.1381271e+02  -3.9906335e-02
   2.1384746e+02  -4.0932023e-02
   2.1388285e+02  -4.1667185e-02
   2.1391891e+02  -4.2104100e-02
   2.1395568e+02  -4.2237085e-02
   2.1399322e+02  -4.2062466e-02
   2.1403156e+02  -4.1578547e-02
   2.1407077e+02  -4.0785577e-02
   2.1411091e+02  -3.9685711e-02
   2.1415205e+02  -3.8282968e-02
   2.1419427e+02  -3.6583177e-02
   2.1423769e+02  -3.4593900e-02
   2.1428241e+02  -3.2324337e-02
   2.1432859e+02  -2.9785168e-02
   2.1437642e+02  -2.6988308e-02
   2.1442612e+02  -2.3946489e-02
   2.1447802e+02  -2.0672495e-02
   2.1453257e+02  -1.7177649e-02
   2.1459043e+02  -1.3468497e-02
   2.1465273e+02  -9.5383520e-03
   2.1472173e+02  -5.3398053e-03
   2.1479204e+02  -1.3076710e-03
   2.1481605e+02  -9.5097107e-14
   2.1481605e+02   2.4719810e-15
   2.1484329e+02   1.4286128e-03
   2.1487054e+02   2.7655153e-03
   2.1489834e+02   3.9984291e-03
   2.1492649e+02   5.0791125e-03
   2.1495502e+02   5.9730055e-03
   2.1498393e+02   6.6478993e-03
   2.1501324e+02   7.0740923e-03
   2.1504296e+02   7.2243574e-03
   2.1507311e+02   7.0739121e-03
   2.1510371e+02   6.6003881e-03
   2.1513478e+02   5.7838006e-03
   2.1516634e+02   4.6065166e-03
   2.1519841e+02   3.0532229e-03
   2.1523101e+02   1.1108923e-03
   2.1524739e+02   1.2798465e-13
   2.1524739e+02  -3.6927926e-16
   2.1528056e+02  -2.5084986e-03
   2.1531040e+02  -5.0108994e-03
   2.1534070e+02  -7.7323565e-03
   2.1537140e+02  -1.0625733e-02
   2.1540250e+02  -1.3651668e-02
   2.1543404e+02  -1.6772910e-02
   2.1546601e+02  -1.9954401e-02
   2.1549844e+02  -2.3163243e-02
   2.1553135e+02  -2.6368665e-02
   2.1556475e+02  -2.9541998e-02
   2.1559866e+02  -3.2656641e-02
   2.1563311e+02  -3.5688033e-02
   2.1566812e+02  -3.8613621e-02
   2.1570371e+02  -4.1412829e-02
   2.1573991e+02  -4.4067031e-02
   2.1577676e+02  -4.6559519e-02
   2.1581427e+02  -4.8875472e-02
   2.1585250e+02  -5.1001926e-02
   2.1589147e+02  -5.2927745e-02
   2.1593124e+02  -5.4643588e-02
   2.1597184e+02  -5.6141880e-02
   2.1601334e+02  -5.7416781e-02
   2.1605578e+02  -5.8464150e-02
   2.1609925e+02  -5.9281516e-02
   2.1614383e+02  -5.9868039e-02
   2.1618959e+02  -6.0224470e-02
   2.1623665e+02  -6.0353109e-02
   2.1628513e+02  -6.0257744e-02
   2.1633519e+02  -5.9943581e-02
   2.1638701e+02  -5.9417139e-02
   2.1644084e+02  -5.8686089e-02
   2.1649697e+02  -5.7758985e-02
   2.1655584e+02  -5.6644772e-02
   2.1661806e+02  -5.5351776e-02
   2.1668457e+02  -5.3885376e-02
   2.1675710e+02  -5.2241476e-02
   2.1683854e+02  -5.0405693e-02
   2.1691843e+02  -4.8676117e-02
   2.1699661e+02  -4.7102493e-02
   2.1707398e+02  -4.5700180e-02
   2.1715108e+02  -4.4485819e-02
   2.1722574e+02  -4.3504980e-02
   2.1729908e+02  -4.2741794e-02
   2.1737181e+02  -4.2188802e-02
   2.1744438e+02  -4.1842543e-02
   2.1751709e+02  -4.1700711e-02
   2.1759022e+02  -4.1761012e-02
   2.1766397e+02  -4.2020637e-02
   2.1773854e+02  -4.2476003e-02
   2.1781411e+02  -4.3122612e-02
   2.1789088e+02  -4.3954979e-02
   2.1796903e+02  -4.4966600e-02
   2.1804878e+02  -4.6149939e-02
   2.1813036e+02  -4.7496440e-02
   2.1821404e+02  -4.8996556e-02
   2.1830014e+02  -5.0639801e-02
   2.1838903e+02  -5.2414856e-02
   2.1848122e+02  -5.4309745e-02
   2.1857736e+02  -5.6312207e-02
   2.1867835e+02  -5.8410443e-02
   2.1878560e+02  -6.0594912e-02
   2.1890148e+02  -6.2863248e-02
   2.1903109e+02  -6.5238162e-02
   2.1915719e+02  -6.7340695e-02
   2.1928101e+02  -6.9170613e-02
   2.1940385e+02  -7.0730570e-02
   2.1952657e+02  -7.2016197e-02
   2.1964866e+02  -7.3012721e-02
   2.1976817e+02  -7.3709159e-02
   2.1988640e+02  -7.4125366e-02
   2.2000424e+02  -7.4272999e-02
   2.2010399e+02  -7.4193948e-02
   2.2010399e+02  -7.4193948e-02
   2.2014305e+02  -7.4113208e-02
   2.2018211e+02  -7.4005000e-02
   2.2022266e+02  -7.3864027e-02
   2.2026407e+02  -7.3690423e-02
   2.2030644e+02  -7.3482456e-02
   2.2034981e+02  -7.3238307e-02
   2.2039426e+02  -7.2955980e-02
   2.2043989e+02  -7.2633260e-02
   2.2048678e+02  -7.2267668e-02
   2.2053505e+02  -7.1856390e-02
   2.2058484e+02  -7.1396192e-02
   2.2063632e+02  -7.0883286e-02
   2.2068969e+02  -7.0313140e-02
   2.2074520e+02  -6.9680191e-02
   2.2080320e+02  -6.8977373e-02
   2.2086415e+02  -6.8195312e-02
   2.2092872e+02  -6.7320795e-02
   2.2099796e+02  -6.6333493e-02
   2.2107379e+02  -6.5197406e-02
   2.2115475e+02  -6.3926393e-02
   2.2123448e+02  -6.2621340e-02
   2.2131376e+02  -6.1276054e-02
   2.2139326e+02  -5.9884566e-02
   2.2147347e+02  -5.8442504e-02
   2.2155241e+02  -5.6990572e-02
   2.2163026e+02  -5.5531164e-02
   2.2170780e+02  -5.4054862e-02
   2.2178553e+02  -5.2555889e-02
   2.2186385e+02  -5.1030286e-02
   2.2194310e+02  -4.9474920e-02
   2.2202358e+02  -4.7886963e-02
   2.2210560e+02  -4.6263542e-02
   2.2218952e+02  -4.4601436e-02
   2.2227571e+02  -4.2896733e-02
   2.2236464e+02  -4.1144357e-02
   2.2245690e+02  -3.9337331e-02
   2.2255330e+02  -3.7465456e-02
   2.2265502e+02  -3.5512665e-02
   2.2276400e+02  -3.3450816e-02
   2.2287502e+02  -3.1387462e-02
   2.2298298e+02  -2.9420705e-02
   2.2308909e+02  -2.7529630e-02
   2.2319424e+02  -2.5699428e-02
   2.2329903e+02  -2.3921120e-02
   2.2340392e+02  -2.2188808e-02
   2.2350926e+02  -2.0498372e-02
   2.2361540e+02  -1.8846793e-02
   2.2372261e+02  -1.7231764e-02
   2.2383120e+02  -1.5651440e-02
   2.2394145e+02  -1.4104270e-02
   2.2405282e+02  -1.2600350e-02
   2.2416501e+02  -1.1144957e-02
   2.2427839e+02  -9.7344897e-03
   2.2439332e+02  -8.3661244e-03
   2.2451014e+02  -7.0374908e-03
   2.2462923e+02  -5.7465022e-03
   2.2475102e+02  -4.4912189e-03
   2.2487597e+02  -3.2697196e-03
   2.2500466e+02  -2.0799591e-03
   2.2513780e+02  -9.1957845e-04
   2.2524944e+02  -1.4033588e-14
   2.2524944e+02   5.6248409e-16
   2.2527637e+02   2.0847771e-04
   2.2530330e+02   3.7827047e-04
   2.2533116e+02   4.7987874e-04
   2.2535937e+02   4.7639582e-04
   2.2538796e+02   3.3760803e-04
   2.2541695e+02   3.5784475e-05
   2.2541956e+02   1.2975732e-15
   2.2541956e+02  -2.4145853e-14
   2.2544897e+02  -4.9911599e-04
   2.2548305e+02  -1.2681885e-03
   2.2551752e+02  -2.2090749e-03
   2.2555248e+02  -3.2871149e-03
   2.2558795e+02  -4.4679432e-03
   2.2562394e+02  -5.7192194e-03
   2.2566049e+02  -7.0105545e-03
   2.2569760e+02  -8.3134812e-03
   2.2573530e+02  -9.6014241e-03
   2.2577362e+02  -1.0849669e-02
   2.2581258e+02  -1.2035331e-02
   2.2585222e+02  -1.3137326e-02
   2.2589256e+02  -1.4136336e-02
   2.2593364e+02  -1.5014776e-02
   2.2597550e+02  -1.5756766e-02
   2.2601817e+02  -1.6348090e-02
   2.2606171e+02  -1.6776167e-02
   2.2610616e+02  -1.7030007e-02
   2.2615158e+02  -1.7100179e-02
   2.2619802e+02  -1.6978762e-02
   2.2624557e+02  -1.6659302e-02
   2.2629429e+02  -1.6136758e-02
   2.2634429e+02  -1.5407439e-02
   2.2639565e+02  -1.4468933e-02
   2.2644851e+02  -1.3320010e-02
   2.2649571e+02  -1.2151905e-02
   2.2649571e+02  -1.2151905e-02
   2.2653529e+02  -1.1079504e-02
   2.2657486e+02  -9.9307988e-03
   2.2661542e+02  -8.6828254e-03
   2.2665686e+02  -7.3424573e-03
   2.2669925e+02  -5.9125469e-03
   2.2674265e+02  -4.3964238e-03
   2.2678713e+02  -2.7977344e-03
   2.2683279e+02  -1.1204278e-03
   2.2686287e+02   1.6609977e-16
   2.2686287e+02   6.8207376e-14
   2.2689029e+02   1.0222041e-03
   2.2691770e+02   2.0116976e-03
   2.2694558e+02   2.9482344e-03
   2.2697382e+02   3.7936061e-03
   2.2700245e+02   4.5161645e-03
   2.2703146e+02   5.0867123e-03
   2.2706089e+02   5.4785476e-03
   2.2709074e+02   5.6674364e-03
   2.2712104e+02   5.6315866e-03
   2.2715180e+02   5.3516230e-03
   2.2718305e+02   4.8105623e-03
   2.2721480e+02   3.9937884e-03
   2.2724708e+02   2.8890291e-03
   2.2727992e+02   1.4863323e-03
   2.2730929e+02   9.7682929e-14
   2.2730929e+02  -9.9096079e-16
   2.2734272e+02  -1.9359419e-03
   2.2737233e+02  -3.8143901e-03
   2.2740239e+02  -5.8239821e-03
   2.2743284e+02  -7.9171920e-03
   2.2746368e+02  -1.0053491e-02
   2.2749494e+02  -1.2194564e-02
   2.2752663e+02  -1.4304375e-02
   2.2755876e+02  -1.6349130e-02
   2.2759136e+02  -1.8297249e-02
   2.2762443e+02  -2.0119335e-02
   2.2765800e+02  -2.1788143e-02
   2.2769209e+02  -2.3278548e-02
   2.2772673e+02  -2.4567514e-02
   2.2776192e+02  -2.5634059e-02
   2.2779771e+02  -2.6459226e-02
   2.2783412e+02  -2.7026043e-02
   2.2787118e+02  -2.7319492e-02
   2.2790892e+02  -2.7326468e-02
   2.2794739e+02  -2.7035742e-02
   2.2798661e+02  -2.6437916e-02
   2.2802665e+02  -2.5525377e-02
   2.2806754e+02  -2.4292244e-02
   2.2810935e+02  -2.2734307e-02
   2.2815214e+02  -2.0848954e-02
   2.2819599e+02  -1.8635086e-02
   2.2824098e+02  -1.6093002e-02
   2.2828721e+02  -1.3224251e-02
   2.2833480e+02  -1.0031434e-02
   2.2838390e+02  -6.5179105e-03
   2.2843468e+02  -2.6873644e-03
   2.2846906e+02  -1.4324479e-15
   2.2846906e+02   1.4249669e-13
   2.2849657e+02   2.1889812e-03
   2.2852408e+02   4.3735578e-03
   2.2855207e+02   6.5517686e-03
   2.2858043e+02   8.6758779e-03
   2.2860916e+02   1.0711575e-02
   2.2863828e+02   1.2626844e-02
   2.2866781e+02   1.4392132e-02
   2.2869776e+02   1.5980318e-02
   2.2872815e+02   1.7366691e-02
   2.2875899e+02   1.8528914e-02
   2.2879031e+02   1.9447005e-02
   2.2882213e+02   2.0103308e-02
   2.2885447e+02   2.0482465e-02
   2.2888735e+02   2.0571394e-02
   2.2892080e+02   2.0359259e-02
   2.2895486e+02   1.9837449e-02
   2.2898955e+02   1.8999553e-02
   2.2902492e+02   1.7841329e-02
   2.2906100e+02   1.6360687e-02
   2.2909784e+02   1.4557654e-02
   2.2913549e+02   1.2434352e-02
   2.2917401e+02   9.9949616e-03
   2.2921347e+02   7.2456842e-03
   2.2925395e+02   4.1946947e-03
   2.2929553e+02   8.5207299e-04
   2.2930578e+02   1.5189824e-13
   2.2930578e+02  -2.0827524e-16
   2.2933371e+02  -2.3636090e-03
   2.2936164e+02  -4.7506550e-03
   2.2938999e+02  -7.1511705e-03
   2.2941870e+02  -9.5159136e-03
   2.2944777e+02  -1.1805066e-02
   2.2947723e+02  -1.3981152e-02
   2.2950709e+02  -1.6009131e-02
   2.2953735e+02  -1.7856366e-02
   2.2956804e+02  -1.9492591e-02
   2.2959918e+02  -2.0889884e-02
   2.2963077e+02  -2.2022630e-02
   2.2966285e+02  -2.2867497e-02
   2.2969542e+02  -2.3403394e-02
   2.2972852e+02  -2.3611445e-02
   2.2976217e+02  -2.3474953e-02
   2.2979639e+02  -2.2979362e-02
   2.2983122e+02  -2.2112220e-02
   2.2986668e+02  -2.0863140e-02
   2.2990280e+02  -1.9223756e-02
   2.2993964e+02  -1.7187672e-02
   2.2997723e+02  -1.4750412e-02
   2.3001562e+02  -1.1909349e-02
   2.3005487e+02  -8.6636372e-03
   2.3009504e+02  -5.0141105e-03
   2.3013620e+02  -9.6316495e-04
   2.3014557e+02  -1.9168694e-15
   2.3014557e+02   1.8637164e-13
   2.3017355e+02   2.9509538e-03
   2.3020154e+02   5.9770433e-03
   2.3022995e+02   9.0794534e-03
   2.3025873e+02   1.2209341e-02
   2.3028788e+02   1.5328844e-02
   2.3031743e+02   1.8402365e-02
   2.3034738e+02   2.1396705e-02
   2.3037775e+02   2.4281027e-02
   2.3040856e+02   2.7026831e-02
   2.3043982e+02   2.9607925e-02
   2.3047155e+02   3.2000391e-02
   2.3050378e+02   3.4182566e-02
   2.3053652e+02   3.6135005e-02
   2.3056980e+02   3.7840456e-02
   2.3060365e+02   3.9283836e-02
   2.3063808e+02   4.0452194e-02
   2.3067314e+02   4.1334693e-02
   2.3070886e+02   4.1922575e-02
   2.3074527e+02   4.2209135e-02
   2.3078242e+02   4.2189692e-02
   2.3082035e+02   4.1861559e-02
   2.3085912e+02   4.1224010e-02
   2.3089878e+02   4.0278245e-02
   2.3093940e+02   3.9027353e-02
   2.3098107e+02   3.7476257e-02
   2.3102387e+02   3.5631659e-02
   2.3106792e+02   3.3501950e-02
   2.3111335e+02   3.1097088e-02
   2.3116032e+02   2.8428405e-02
   2.3120905e+02   2.5508292e-02
   2.3125980e+02   2.2349633e-02
   2.3131294e+02   1.8964750e-02
   2.3136903e+02   1.5363201e-02
   2.3142891e+02   1.1546617e-02
   2.3149413e+02   7.4941136e-03
   2.3156491e+02   3.2986888e-03
   2.3162427e+02   9.1239516e-14
   2.3162427e+02  -6.3239344e-15
   2.3165151e+02  -1.4283447e-03
   2.3167875e+02  -2.7650068e-03
   2.3170655e+02  -3.9978749e-03
   2.3173470e+02  -5.0785160e-03
   2.3176323e+02  -5.9723731e-03
   2.3179214e+02  -6.6472368e-03
   2.3182145e+02  -7.0734051e-03
   2.3185117e+02  -7.2236505e-03
   2.3188132e+02  -7.0731900e-03
   2.3191192e+02  -6.5996550e-03
   2.3194299e+02  -5.7830602e-03
   2.3197455e+02  -4.6057723e-03
   2.3200662e+02  -3.0524777e-03
   2.3203922e+02  -1.1101490e-03
   2.3205559e+02  -3.2591117e-16
   2.3205559e+02   1.2802173e-13
   2.3208876e+02   2.5083806e-03
   2.3211860e+02   5.0107052e-03
   2.3214890e+02   7.7320927e-03
   2.3217960e+02   1.0625407e-02
   2.3221070e+02   1.3651287e-02
   2.3224224e+02   1.6772483e-02
   2.3227421e+02   1.9953934e-02
   2.3230664e+02   2.3162744e-02
   2.3233955e+02   2.6368143e-02
   2.3237295e+02   2.9541460e-02
   2.3240686e+02   3.2656095e-02
   2.3244131e+02   3.5687487e-02
   2.3247632e+02   3.8613083e-02
   2.3251191e+02   4.1412306e-02
   2.3254811e+02   4.4066532e-02
   2.3258496e+02   4.6559052e-02
   2.3262248e+02   4.8875043e-02
   2.3266070e+02   5.1001544e-02
   2.3269968e+02   5.2927417e-02
   2.3273944e+02   5.4643321e-02
   2.3278004e+02   5.6141682e-02
   2.3282154e+02   5.7416659e-02
   2.3286399e+02   5.8464110e-02
   2.3288743e+02   5.8936082e-02
   2.3288743e+02   5.8936082e-02
   2.3293090e+02   5.9620748e-02
   2.3297057e+02   6.0041520e-02
   2.3301122e+02   6.0285050e-02
   2.3305275e+02   6.0353057e-02
   2.3309523e+02   6.0250123e-02
   2.3313874e+02   5.9981887e-02
   2.3318333e+02   5.9555064e-02
   2.3322911e+02   5.8977439e-02
   2.3327616e+02   5.8257866e-02
   2.3332462e+02   5.7406264e-02
   2.3337461e+02   5.6433622e-02
   2.3342631e+02   5.5352002e-02
   2.3347993e+02   5.4174551e-02
   2.3353573e+02   5.2915504e-02
   2.3359407e+02   5.1590177e-02
   2.3365543e+02   5.0214904e-02
   2.3372051e+02   4.8806822e-02
   2.3379044e+02   4.7383122e-02
   2.3386732e+02   4.5958260e-02
   2.3394446e+02   4.4706392e-02
   2.3401948e+02   4.3681743e-02
   2.3409301e+02   4.2876845e-02
   2.3416582e+02   4.2283127e-02
   2.3423839e+02   4.1896661e-02
   2.3431106e+02   4.1715036e-02
   2.3438409e+02   4.1736008e-02
   2.3445770e+02   4.1956897e-02
   2.3453209e+02   4.2374285e-02
   2.3460745e+02   4.2983859e-02
   2.3468397e+02   4.3780331e-02
   2.3476184e+02   4.4757399e-02
   2.3484126e+02   4.5907727e-02
   2.3492247e+02   4.7222958e-02
   2.3500571e+02   4.8693734e-02
   2.3509131e+02   5.0309748e-02
   2.3517962e+02   5.2059832e-02
   2.3527113e+02   5.3932118e-02
   2.3536643e+02   5.5914356e-02
   2.3546638e+02   5.7994565e-02
   2.3557226e+02   6.0162526e-02
   2.3568230e+02   6.2338702e-02
   2.3578975e+02   6.4354159e-02
   2.3589559e+02   6.6204855e-02
   2.3600062e+02   6.7886320e-02
   2.3610539e+02   6.9391074e-02
   2.3621035e+02   7.0710523e-02
   2.3631584e+02   7.1835815e-02
   2.3642219e+02   7.2758234e-02
   2.3652968e+02   7.3469360e-02
   2.3663860e+02   7.3961118e-02
   2.3674926e+02   7.4225750e-02
   2.3686078e+02   7.4256641e-02
   2.3697320e+02   7.4054574e-02
   2.3708689e+02   7.3620867e-02
   2.3720220e+02   7.2956428e-02
   2.3731948e+02   7.2061827e-02
   2.3743913e+02   7.0937234e-02
   2.3756157e+02   6.9582251e-02
   2.3768728e+02   6.7995596e-02
   2.3781688e+02   6.6174581e-02
   2.3795111e+02   6.4114207e-02
   2.3809097e+02   6.1805592e-02
   2.3823686e+02   5.9250958e-02
   2.3838923e+02   5.6455342e-02
   2.3854974e+02   5.3404734e-02
   2.3872044e+02   5.0080235e-02
   2.3888849e+02   4.6763407e-02
   2.3905368e+02   4.3492760e-02
   2.3921540e+02   4.0307830e-02
   2.3927916e+02   3.9061979e-02
   2.3927916e+02   3.9061979e-02
   2.3931789e+02   3.8308746e-02
   2.3935662e+02   3.7558547e-02
   2.3939716e+02   3.6776697e-02
   2.3943857e+02   3.5982367e-02
   2.3948091e+02   3.5174425e-02
   2.3952427e+02   3.4352269e-02
   2.3956871e+02   3.3515177e-02
   2.3961431e+02   3.2662303e-02
   2.3966118e+02   3.1792645e-02
   2.3970943e+02   3.0905001e-02
   2.3975920e+02   2.9997903e-02
   2.3981064e+02   2.9069533e-02
   2.3986398e+02   2.8117583e-02
   2.3991946e+02   2.7139053e-02
   2.3997741e+02   2.6129902e-02
   2.4003831e+02   2.5084445e-02
   2.4010281e+02   2.3994193e-02
   2.4017196e+02   2.2845301e-02
   2.4024767e+02   2.1611792e-02
   2.4032865e+02   2.0320851e-02
   2.4040839e+02   1.9079268e-02
   2.4048768e+02   1.7874131e-02
   2.4056717e+02   1.6695537e-02
   2.4064736e+02   1.5536909e-02
   2.4072633e+02   1.4425995e-02
   2.4080419e+02   1.3359628e-02
   2.4088173e+02   1.2326473e-02
   2.4095945e+02   1.1319463e-02
   2.4103776e+02   1.0333795e-02
   2.4111699e+02   9.3658928e-03
   2.4119745e+02   8.4128820e-03
   2.4127945e+02   7.4722701e-03
   2.4136333e+02   6.5417228e-03
   2.4144948e+02   5.6188646e-03
   2.4153836e+02   4.7010564e-03
   2.4163057e+02   3.7850866e-03
   2.4172689e+02   2.8666546e-03
   2.4182852e+02   1.9393596e-03
   2.4193736e+02   9.9233646e-04
   2.4204843e+02   7.3618576e-05
   2.4205758e+02   3.5202689e-16
   2.4205758e+02  -1.4244302e-14
   2.4208467e+02  -2.0956063e-04
   2.4211175e+02  -3.7981905e-04
   2.4213960e+02  -4.8045395e-04
   2.4216782e+02  -4.7567304e-04
   2.4219642e+02  -3.3527581e-04
   2.4222541e+02  -3.1558564e-05
   2.4222771e+02  -1.0174560e-16
   2.4222771e+02   2.5341620e-14
   2.4225712e+02   4.9920432e-04
   2.4229120e+02   1.2682991e-03
   2.4232567e+02   2.2092046e-03
   2.4236063e+02   3.2872588e-03
   2.4239610e+02   4.4680969e-03
   2.4243210e+02   5.7193789e-03
   2.4246864e+02   7.0107159e-03
   2.4250575e+02   8.3136408e-03
   2.4254345e+02   9.6015786e-03
   2.4258177e+02   1.0849815e-02
   2.4262073e+02   1.2035467e-02
   2.4266037e+02   1.3137448e-02
   2.4270071e+02   1.4136442e-02
   2.4274179e+02   1.5014864e-02
   2.4278365e+02   1.5756834e-02
   2.4282633e+02   1.6348136e-02
   2.4286986e+02   1.6776190e-02
   2.4291431e+02   1.7030006e-02
   2.4295973e+02   1.7100152e-02
   2.4300618e+02   1.6978709e-02
   2.4305372e+02   1.6659223e-02
   2.4310245e+02   1.6136651e-02
   2.4315244e+02   1.5407305e-02
   2.4320380e+02   1.4468772e-02
   2.4325666e+02   1.3319822e-02
   2.4331115e+02   1.1960290e-02
   2.4336746e+02   1.0390902e-02
   2.4342578e+02   8.6130366e-03
   2.4348638e+02   6.6283483e-03
   2.4354962e+02   4.4381561e-03
   2.4361595e+02   2.0423684e-03
   2.4367102e+02   4.4669130e-16
   2.4367102e+02  -6.7596536e-14
   2.4369832e+02  -1.0178651e-03
   2.4372562e+02  -2.0034554e-03
   2.4375349e+02  -2.9406886e-03
   2.4378173e+02  -3.7869596e-03
   2.4381035e+02  -4.5106747e-03
   2.4383936e+02  -5.0826143e-03
   2.4386879e+02  -5.4760556e-03
   2.4389864e+02  -5.6667439e-03
   2.4392893e+02  -5.6328669e-03
   2.4395969e+02  -5.3550291e-03
   2.4399093e+02  -4.8162270e-03
   2.4402268e+02  -4.0018249e-03
   2.4405496e+02  -2.8995309e-03
   2.4408779e+02  -1.4993735e-03
   2.4411744e+02  -9.6345458e-14
   2.4411744e+02   2.3273484e-15
   2.4415086e+02   1.9356305e-03
   2.4418047e+02   3.8140578e-03
   2.4421053e+02   5.8236308e-03
   2.4424098e+02   7.9168290e-03
   2.4427182e+02   1.0053123e-02
   2.4430308e+02   1.2194198e-02
   2.4433477e+02   1.4304016e-02
   2.4436691e+02   1.6348784e-02
   2.4439950e+02   1.8296921e-02
   2.4443257e+02   2.0119031e-02
   2.4446615e+02   2.1787867e-02
   2.4450024e+02   2.3278304e-02
   2.4453487e+02   2.4567306e-02
   2.4457007e+02   2.5633891e-02
   2.4460585e+02   2.6459100e-02
   2.4464226e+02   2.7025963e-02
   2.4467932e+02   2.7319460e-02
   2.4471706e+02   2.7326487e-02
   2.4475553e+02   2.7035813e-02
   2.4479475e+02   2.6438040e-02
   2.4483479e+02   2.5525556e-02
   2.4487568e+02   2.4292479e-02
   2.4491749e+02   2.2734598e-02
   2.4496028e+02   2.0849303e-02
   2.4500413e+02   1.8635492e-02
   2.4504912e+02   1.6093465e-02
   2.4509535e+02   1.3224772e-02
   2.4514294e+02   1.0032012e-02
   2.4519204e+02   6.5185438e-03
   2.4524282e+02   2.6880534e-03
   2.4527721e+02   1.4361385e-13
   2.4527721e+02  -3.1528599e-16
   2.4530472e+02  -2.1889799e-03
   2.4533223e+02  -4.3735552e-03
   2.4536022e+02  -6.5517643e-03
   2.4538858e+02  -8.6758720e-03
   2.4541731e+02  -1.0711568e-02
   2.4544643e+02  -1.2626835e-02
   2.4547596e+02  -1.4392120e-02
   2.4550591e+02  -1.5980305e-02
   2.4553630e+02  -1.7366675e-02
   2.4556714e+02  -1.8528897e-02
   2.4559846e+02  -1.9446986e-02
   2.4563028e+02  -2.0103287e-02
   2.4566261e+02  -2.0482441e-02
   2.4567088e+02  -2.0532825e-02
   2.4567088e+02  -2.0532825e-02
   2.4570376e+02  -2.0547109e-02
   2.4573737e+02  -2.0258628e-02
   2.4577158e+02  -1.9658690e-02
   2.4580644e+02  -1.8741406e-02
   2.4584198e+02  -1.7503076e-02
   2.4587824e+02  -1.5942136e-02
   2.4591528e+02  -1.4059140e-02
   2.4595314e+02  -1.1856723e-02
   2.4599188e+02  -9.3395731e-03
   2.4603159e+02  -6.5143884e-03
   2.4607233e+02  -3.3898245e-03
   2.4611393e+02  -1.5947747e-14
   2.4611393e+02   1.3616105e-13
   2.4614186e+02   2.3639992e-03
   2.4616979e+02   4.7514355e-03
   2.4619814e+02   7.1519398e-03
   2.4622685e+02   9.5166656e-03
   2.4625593e+02   1.1805788e-02
   2.4628539e+02   1.3981833e-02
   2.4631524e+02   1.6009760e-02
   2.4634551e+02   1.7856933e-02
   2.4637620e+02   1.9493087e-02
   2.4640733e+02   2.0890300e-02
   2.4643893e+02   2.2022959e-02
   2.4647101e+02   2.2867731e-02
   2.4650358e+02   2.3403527e-02
   2.4653668e+02   2.3611472e-02
   2.4657033e+02   2.3474869e-02
   2.4660455e+02   2.2979162e-02
   2.4663937e+02   2.2111901e-02
   2.4667483e+02   2.0862699e-02
   2.4671096e+02   1.9223191e-02
   2.4674780e+02   1.7186982e-02
   2.4678539e+02   1.4749594e-02
   2.4682378e+02   1.1908404e-02
   2.4686303e+02   8.6625649e-03
   2.4690320e+02   5.0129114e-03
   2.4694436e+02   9.6184022e-04
   2.4695372e+02   1.8760590e-13
   2.4695372e+02  -6.8250527e-16
   2.4698170e+02  -2.9509532e-03
   2.4700968e+02  -5.9770420e-03
   2.4703810e+02  -9.0794515e-03
   2.4706688e+02  -1.2209339e-02
   2.4709603e+02  -1.5328840e-02
   2.4712557e+02  -1.8402360e-02
   2.4715552e+02  -2.1396699e-02
   2.4718590e+02  -2.4281019e-02
   2.4721670e+02  -2.7026822e-02
   2.4724796e+02  -2.9607914e-02
   2.4727970e+02  -3.2000379e-02
   2.4731193e+02  -3.4182552e-02
   2.4734467e+02  -3.6134989e-02
   2.4737795e+02  -3.7840439e-02
   2.4741179e+02  -3.9283816e-02
   2.4744623e+02  -4.0452172e-02
   2.4748129e+02  -4.1334669e-02
   2.4751701e+02  -4.1922549e-02
   2.4755342e+02  -4.2209106e-02
   2.4759057e+02  -4.2189661e-02
   2.4762850e+02  -4.1861525e-02
   2.4766726e+02  -4.1223973e-02
   2.4770693e+02  -4.0278206e-02
   2.4774755e+02  -3.9027311e-02
   2.4778922e+02  -3.7476213e-02
   2.4783202e+02  -3.5631612e-02
   2.4787607e+02  -3.3501900e-02
   2.4792150e+02  -3.1097036e-02
   2.4796847e+02  -2.8428350e-02
   2.4801719e+02  -2.5508234e-02
   2.4806794e+02  -2.2349573e-02
   2.4812109e+02  -1.8964687e-02
   2.4817718e+02  -1.5363136e-02
   2.4823706e+02  -1.1546549e-02
   2.4830227e+02  -7.4940429e-03
   2.4837306e+02  -3.2986165e-03
   2.4843242e+02  -9.0383864e-14
   2.4843242e+02   7.1800205e-15
   2.4845966e+02   1.4283480e-03
   2.4848689e+02   2.7650134e-03
   2.4851470e+02   3.9978850e-03
   2.4854285e+02   5.0785298e-03
   2.4857138e+02   5.9723907e-03
   2.4860028e+02   6.6472582e-03
   2.4862959e+02   7.0734304e-03
   2.4865931e+02   7.2236798e-03
   2.4868947e+02   7.0732234e-03
   2.4872007e+02   6.5996926e-03
   2.4875114e+02   5.7831020e-03
   2.4878270e+02   4.6058184e-03
   2.4881477e+02   3.0525281e-03
   2.4884737e+02   1.1102036e-03
   2.4886374e+02   1.2937004e-13
   2.4886374e+02  -9.8358821e-16
   2.4889690e+02  -2.5083850e-03
   2.4892675e+02  -5.0107127e-03
   2.4895705e+02  -7.7321031e-03
   2.4898774e+02  -1.0625420e-02
   2.4901885e+02  -1.3651303e-02
   2.4905038e+02  -1.6772500e-02
   2.4908236e+02  -1.9953953e-02
   2.4911479e+02  -2.3162764e-02
   2.4914769e+02  -2.6368164e-02
   2.4918109e+02  -2.9541482e-02
   2.4921501e+02  -3.2656117e-02
   2.4924946e+02  -3.5687509e-02
   2.4928446e+02  -3.8613104e-02
   2.4932006e+02  -4.1412328e-02
   2.4935626e+02  -4.4066552e-02
   2.4939310e+02  -4.6559071e-02
   2.4943062e+02  -4.8875061e-02
   2.4946885e+02  -5.1001560e-02
   2.4950782e+02  -5.2927430e-02
   2.4954759e+02  -5.4643332e-02
   2.4958819e+02  -5.6141690e-02
   2.4962969e+02  -5.7416664e-02
   2.4967214e+02  -5.8464112e-02
   2.4971561e+02  -5.9281564e-02
   2.4976018e+02  -5.9868178e-02
   2.4980594e+02  -6.0224708e-02
   2.4985300e+02  -6.0353450e-02
   2.4990148e+02  -6.0258195e-02
   2.4995154e+02  -5.9944146e-02
   2.5000000e+02  -5.9457600e-02


==> figuresAndData/4switch_limitCycle_sixthOrderRelay_WithNumeratorSpower4_startingAtAllOnes.csv <==
   0.0000000e+00
   4.0190183e-03
   2.4114110e-02
   5.8186158e-02
   9.2336369e-02
   1.2669461e-01
   1.6129523e-01
   1.9617689e-01
   2.3138270e-01
   2.6696149e-01
   3.0296951e-01
   3.3919435e-01
   3.7553851e-01
   4.1203815e-01
   4.4873086e-01
   4.8565694e-01
   5.2286027e-01
   5.6038945e-01
   5.9829919e-01
   6.3665223e-01
   6.7552191e-01
   7.1499590e-01
   7.4737970e-01
   7.4737970e-01
   7.8756543e-01
   8.2575331e-01
   8.6335372e-01
   9.0049238e-01
   9.3724810e-01
   9.7368594e-01
   1.0098614e+00
   1.0458229e+00
   1.0816135e+00
   1.1172723e+00
   1.1528354e+00
   1.1883365e+00
   1.2238079e+00
   1.2592809e+00
   1.2947863e+00
   1.3313387e+00
   1.3689788e+00
   1.4076841e+00
   1.4461991e+00
   1.4845519e+00
   1.5227884e+00
   1.5609513e+00
   1.5995948e+00
   1.6392102e+00
   1.6797797e+00
   1.7212956e+00
   1.7637600e+00
   1.8071850e+00
   1.8513465e+00
   1.8668791e+00
   1.8668791e+00
   1.9108623e+00
   1.9604878e+00
   2.0107986e+00
   2.0620674e+00
   2.1145025e+00
   2.1683849e+00
   2.2211372e+00
   2.2727976e+00
   2.3236161e+00
   2.3737858e+00
   2.4234584e+00
   2.4727587e+00
   2.5217934e+00
   2.5706573e+00
   2.6194371e+00
   2.6682145e+00
   2.7170693e+00
   2.7660811e+00
   2.8153317e+00
   2.8649077e+00
   2.9149031e+00
   2.9654225e+00
   3.0165864e+00
   3.0676344e+00
   3.1183214e+00
   3.1687570e+00
   3.2190431e+00
   3.2692732e+00
   3.3195367e+00
   3.3699214e+00
   3.4205160e+00
   3.4714132e+00
   3.5227126e+00
   3.5745242e+00
   3.6269734e+00
   3.6802074e+00
   3.7344055e+00
   3.7897940e+00
   3.8466725e+00
   3.9034319e+00
   3.9588274e+00
   4.0131605e+00
   4.0666910e+00
   4.1196170e+00
   4.1720969e+00
   4.2242639e+00
   4.2762345e+00
   4.3281149e+00
   4.3800048e+00
   4.4320017e+00
   4.4842036e+00
   4.5367124e+00
   4.5896375e+00
   4.6430999e+00
   4.6972380e+00
   4.7516305e+00
   4.8055861e+00
   4.8592361e+00
   4.9127056e+00
   4.9661092e+00
   5.0195560e+00
   5.0731531e+00
   5.1270096e+00
   5.1812410e+00
   5.2359727e+00
   5.2913466e+00
   5.3475282e+00
   5.4047187e+00
   5.4631725e+00
   5.5232279e+00
   5.5834971e+00
   5.6421607e+00
   5.6995780e+00
   5.7560661e+00
   5.8118612e+00
   5.8671492e+00
   5.9220843e+00
   5.9768004e+00
   6.0314188e+00
   6.0860536e+00
   6.1408161e+00
   6.1958188e+00
   6.2511794e+00
   6.3070252e+00
   6.3634988e+00
   6.4207510e+00
   6.4774651e+00
   6.4814678e+00
   6.4814678e+00
   6.5377888e+00
   6.5871170e+00
   6.6365458e+00
   6.6861497e+00
   6.7360152e+00
   6.7862343e+00
   6.8369072e+00
   6.8881468e+00
   6.9400838e+00
   6.9918918e+00
   7.0433364e+00
   7.0945349e+00
   7.1455958e+00
   7.1966193e+00
   7.2477014e+00
   7.2989370e+00
   7.3504228e+00
   7.4022610e+00
   7.4545625e+00
   7.5074518e+00
   7.5610731e+00
   7.6155993e+00
   7.6712458e+00
   7.7282930e+00
   7.7863638e+00
   7.8429020e+00
   7.8982204e+00
   7.9526248e+00
   8.0063428e+00
   8.0595521e+00
   8.1123998e+00
   8.1650123e+00
   8.2175034e+00
   8.2699791e+00
   8.3225420e+00
   8.3752946e+00
   8.4283427e+00
   8.4817995e+00
   8.5357900e+00
   8.5904566e+00
   8.6455470e+00
   8.7001758e+00
   8.7544796e+00
   8.8087436e+00
   8.8633303e+00
   8.9183320e+00
   8.9738416e+00
   9.0299572e+00
   9.0867857e+00
   9.1444488e+00
   9.2030899e+00
   9.2628848e+00
   9.3240579e+00
   9.3869106e+00
   9.4486908e+00
   9.5084906e+00
   9.5668189e+00
   9.6240611e+00
   9.6804917e+00
   9.7363205e+00
   9.7917168e+00
   9.8468247e+00
   9.9017721e+00
   9.9566767e+00
   1.0011652e+01
   1.0066809e+01
   1.0122264e+01
   1.0178139e+01
   1.0234570e+01
   1.0291711e+01
   1.0349742e+01
   1.0408888e+01
   1.0468218e+01
   1.0527361e+01
   1.0586460e+01
   1.0645652e+01
   1.0705075e+01
   1.0764870e+01
   1.0825193e+01
   1.0861401e+01
   1.0861401e+01
   1.0907201e+01
   1.0953000e+01
   1.0998857e+01
   1.1044832e+01
   1.1090994e+01
   1.1137414e+01
   1.1184166e+01
   1.1231334e+01
   1.1279011e+01
   1.1327303e+01
   1.1376338e+01
   1.1426271e+01
   1.1476248e+01
   1.1526089e+01
   1.1575885e+01
   1.1625723e+01
   1.1675691e+01
   1.1725877e+01
   1.1776372e+01
   1.1827276e+01
   1.1878699e+01
   1.1930767e+01
   1.1983627e+01
   1.2037462e+01
   1.2092501e+01
   1.2147213e+01
   1.2200351e+01
   1.2252271e+01
   1.2303265e+01
   1.2353549e+01
   1.2403289e+01
   1.2452616e+01
   1.2501646e+01
   1.2550476e+01
   1.2599196e+01
   1.2647892e+01
   1.2696645e+01
   1.2745535e+01
   1.2794644e+01
   1.2844061e+01
   1.2893879e+01
   1.2944203e+01
   1.2995151e+01
   1.3046867e+01
   1.3099522e+01
   1.3152573e+01
   1.3205450e+01
   1.3258261e+01
   1.3311110e+01
   1.3364102e+01
   1.3417344e+01
   1.3470945e+01
   1.3525028e+01
   1.3579833e+01
   1.3635765e+01
   1.3692988e+01
   1.3751725e+01
   1.3811378e+01
   1.3869002e+01
   1.3925043e+01
   1.3979915e+01
   1.4033904e+01
   1.4087222e+01
   1.4140039e+01
   1.4192494e+01
   1.4244706e+01
   1.4296784e+01
   1.4348828e+01
   1.4400935e+01
   1.4453200e+01
   1.4505723e+01
   1.4558606e+01
   1.4611964e+01
   1.4665924e+01
   1.4720635e+01
   1.4776273e+01
   1.4833062e+01
   1.4889916e+01
   1.4946658e+01
   1.5003412e+01
   1.5060302e+01
   1.5117450e+01
   1.5174987e+01
   1.5233055e+01
   1.5291813e+01
   1.5351446e+01
   1.5359348e+01
   1.5359348e+01
   1.5404937e+01
   1.5450527e+01
   1.5496095e+01
   1.5541713e+01
   1.5587446e+01
   1.5633359e+01
   1.5679522e+01
   1.5726009e+01
   1.5772900e+01
   1.5820287e+01
   1.5868271e+01
   1.5916978e+01
   1.5966556e+01
   1.6016789e+01
   1.6066881e+01
   1.6116919e+01
   1.6166993e+01
   1.6217189e+01
   1.6267598e+01
   1.6318310e+01
   1.6369425e+01
   1.6421053e+01
   1.6473320e+01
   1.6526373e+01
   1.6580392e+01
   1.6635603e+01
   1.6690157e+01
   1.6743108e+01
   1.6794830e+01
   1.6845619e+01
   1.6895691e+01
   1.6945210e+01
   1.6994311e+01
   1.7043106e+01
   1.7091694e+01
   1.7140162e+01
   1.7188596e+01
   1.7237074e+01
   1.7285676e+01
   1.7334483e+01
   1.7383579e+01
   1.7433054e+01
   1.7483010e+01
   1.7533560e+01
   1.7584838e+01
   1.7637007e+01
   1.7690269e+01
   1.7743462e+01
   1.7796565e+01
   1.7849684e+01
   1.7902926e+01
   1.7956396e+01
   1.8010206e+01
   1.8064476e+01
   1.8119340e+01
   1.8174954e+01
   1.8231504e+01
   1.8289223e+01
   1.8348064e+01
   1.8404837e+01
   1.8459991e+01
   1.8513949e+01
   1.8567003e+01
   1.8619366e+01
   1.8671205e+01
   1.8722660e+01
   1.8773847e+01
   1.8824871e+01
   1.8875828e+01
   1.8926811e+01
   1.8977909e+01
   1.9029214e+01
   1.9080822e+01
   1.9132833e+01
   1.9185362e+01
   1.9238537e+01
   1.9292511e+01
   1.9347468e+01
   1.9403295e+01
   1.9458943e+01
   1.9514530e+01
   1.9570172e+01
   1.9625985e+01
   1.9682089e+01
   1.9738608e+01
   1.9795682e+01
   1.9853466e+01
   1.9903197e+01
   1.9903197e+01
   1.9948643e+01
   1.9994089e+01
   2.0039478e+01
   2.0084884e+01
   2.0130372e+01
   2.0176007e+01
   2.0221854e+01
   2.0267983e+01
   2.0314472e+01
   2.0361404e+01
   2.0408874e+01
   2.0456993e+01
   2.0505893e+01
   2.0555739e+01
   2.0605685e+01
   2.0655532e+01
   2.0705366e+01
   2.0755275e+01
   2.0805345e+01
   2.0855665e+01
   2.0906328e+01
   2.0957438e+01
   2.0998671e+01
   2.0998671e+01
   2.1050340e+01
   2.1095570e+01
   2.1140429e+01
   2.1185064e+01
   2.1229549e+01
   2.1273949e+01
   2.1318329e+01
   2.1354448e+01
   2.1354448e+01
   2.1398868e+01
   2.1457515e+01
   2.1516073e+01
   2.1574616e+01
   2.1633285e+01
   2.1692224e+01
   2.1751578e+01
   2.1811511e+01
   2.1872205e+01
   2.1933877e+01
   2.1996795e+01
   2.2061165e+01
   2.2125292e+01
   2.2189359e+01
   2.2253551e+01
   2.2318056e+01
   2.2383066e+01
   2.2448797e+01
   2.2515495e+01
   2.2583463e+01
   2.2653086e+01
   2.2723479e+01
   2.2791080e+01
   2.2856612e+01
   2.2920686e+01
   2.2983714e+01
   2.3045994e+01
   2.3107760e+01
   2.3169207e+01
   2.3230508e+01
   2.3291825e+01
   2.3353311e+01
   2.3415124e+01
   2.3477431e+01
   2.3540415e+01
   2.3604287e+01
   2.3669301e+01
   2.3735779e+01
   2.3802649e+01
   2.3869368e+01
   2.3936133e+01
   2.4003142e+01
   2.4070597e+01
   2.4138713e+01
   2.4207737e+01
   2.4277960e+01
   2.4349747e+01
   2.4423583e+01
   2.4495853e+01
   2.4565626e+01
   2.4633632e+01
   2.4700401e+01
   2.4738421e+01
   2.4738421e+01
   2.4784014e+01
   2.4829608e+01
   2.4875497e+01
   2.4921712e+01
   2.4968334e+01
   2.5015454e+01
   2.5040122e+01
   2.5040122e+01
   2.5087844e+01
   2.5148576e+01
   2.5210273e+01
   2.5273538e+01
   2.5334530e+01
   2.5393760e+01
   2.5451716e+01
   2.5508734e+01
   2.5565059e+01
   2.5620884e+01
   2.5676368e+01
   2.5731649e+01
   2.5786856e+01
   2.5842105e+01
   2.5897516e+01
   2.5916979e+01
   2.5916979e+01
   2.5972670e+01
   2.6025477e+01
   2.6078703e+01
   2.6132439e+01
   2.6186820e+01
   2.6242004e+01
   2.6298184e+01
   2.6355601e+01
   2.6413278e+01
   2.6470838e+01
   2.6528418e+01
   2.6586155e+01
   2.6644185e+01
   2.6702654e+01
   2.6761719e+01
   2.6821562e+01
   2.6882396e+01
   2.6944489e+01
   2.7008188e+01
   2.7070150e+01
   2.7130164e+01
   2.7188761e+01
   2.7246320e+01
   2.7303111e+01
   2.7359343e+01
   2.7415187e+01
   2.7470790e+01
   2.7526283e+01
   2.7581789e+01
   2.7637427e+01
   2.7693320e+01
   2.7749594e+01
   2.7806386e+01
   2.7863853e+01
   2.7922176e+01
   2.7981576e+01
   2.8042336e+01
   2.8103238e+01
   2.8164028e+01
   2.8224868e+01
   2.8285914e+01
   2.8347331e+01
   2.8409291e+01
   2.8471989e+01
   2.8535653e+01
   2.8600563e+01
   2.8667080e+01
   2.8733270e+01
   2.8797065e+01
   2.8859092e+01
   2.8919844e+01
   2.8979665e+01
   2.9038807e+01
   2.9097473e+01
   2.9155832e+01
   2.9214036e+01
   2.9272223e+01
   2.9330527e+01
   2.9389082e+01
   2.9448028e+01
   2.9507515e+01
   2.9567716e+01
   2.9628828e+01
   2.9691096e+01
   2.9754799e+01
   2.9818250e+01
   2.9881617e+01
   2.9945071e+01
   3.0008784e+01
   3.0072931e+01
   3.0137701e+01
   3.0203310e+01
   3.0229097e+01
   3.0229097e+01
   3.0275495e+01
   3.0321892e+01
   3.0368421e+01
   3.0415134e+01
   3.0462106e+01
   3.0509414e+01
   3.0557145e+01
   3.0605394e+01
   3.0654272e+01
   3.0703911e+01
   3.0754474e+01
   3.0805619e+01
   3.0856627e+01
   3.0907592e+01
   3.0958610e+01
   3.1009772e+01
   3.1061174e+01
   3.1077095e+01
   3.1077095e+01
   3.1128837e+01
   3.1176145e+01
   3.1222984e+01
   3.1269508e+01
   3.1315808e+01
   3.1361963e+01
   3.1408047e+01
   3.1415885e+01
   3.1415885e+01
   3.1461968e+01
   3.1532536e+01
   3.1601702e+01
   3.1668737e+01
   3.1734246e+01
   3.1798681e+01
   3.1862367e+01
   3.1925560e+01
   3.1988474e+01
   3.2051302e+01
   3.2114221e+01
   3.2177411e+01
   3.2241055e+01
   3.2305355e+01
   3.2370541e+01
   3.2436888e+01
   3.2504746e+01
   3.2573779e+01
   3.2642599e+01
   3.2711439e+01
   3.2780531e+01
   3.2850115e+01
   3.2920453e+01
   3.2991844e+01
   3.3064653e+01
   3.3139357e+01
   3.3214331e+01
   3.3286158e+01
   3.3355716e+01
   3.3423704e+01
   3.3490585e+01
   3.3556695e+01
   3.3622298e+01
   3.3687617e+01
   3.3752849e+01
   3.3818183e+01
   3.3883803e+01
   3.3949902e+01
   3.4016689e+01
   3.4084405e+01
   3.4153337e+01
   3.4223849e+01
   3.4294765e+01
   3.4365520e+01
   3.4436346e+01
   3.4507470e+01
   3.4579130e+01
   3.4651582e+01
   3.4725123e+01
   3.4800113e+01
   3.4877015e+01
   3.4940128e+01
   3.4940128e+01
   3.4986431e+01
   3.5032733e+01
   3.5079325e+01
   3.5126224e+01
   3.5173511e+01
   3.5221277e+01
   3.5269627e+01
   3.5318681e+01
   3.5368589e+01
   3.5419495e+01
   3.5470232e+01
   3.5516343e+01
   3.5516343e+01
   3.5567004e+01
   3.5618639e+01
   3.5669462e+01
   3.5719620e+01
   3.5769267e+01
   3.5818532e+01
   3.5867523e+01
   3.5916336e+01
   3.5965060e+01
   3.5973366e+01
   3.5973366e+01
   3.6022084e+01
   3.6088525e+01
   3.6154952e+01
   3.6221539e+01
   3.6288505e+01
   3.6356079e+01
   3.6424519e+01
   3.6494125e+01
   3.6565272e+01
   3.6638460e+01
   3.6709579e+01
   3.6778195e+01
   3.6845070e+01
   3.6910735e+01
   3.6975559e+01
   3.7039826e+01
   3.7103770e+01
   3.7167597e+01
   3.7231498e+01
   3.7295660e+01
   3.7360277e+01
   3.7425561e+01
   3.7491753e+01
   3.7559140e+01
   3.7628092e+01
   3.7698425e+01
   3.7768531e+01
   3.7838656e+01
   3.7909054e+01
   3.7979983e+01
   3.8051727e+01
   3.8124612e+01
   3.8199045e+01
   3.8275564e+01
   3.8350948e+01
   3.8423284e+01
   3.8493478e+01
   3.8562191e+01
   3.8629867e+01
   3.8696834e+01
   3.8763355e+01
   3.8829655e+01
   3.8895937e+01
   3.8962398e+01
   3.9029235e+01
   3.9096657e+01
   3.9164900e+01
   3.9234235e+01
   3.9305001e+01
   3.9377208e+01
   3.9449141e+01
   3.9521036e+01
   3.9593138e+01
   3.9665691e+01
   3.9738956e+01
   3.9813229e+01
   3.9881727e+01
   3.9881727e+01
   3.9928414e+01
   3.9975101e+01
   4.0022061e+01
   4.0069319e+01
   4.0116960e+01
   4.0165075e+01
   4.0213768e+01
   4.0263161e+01
   4.0313403e+01
   4.0364678e+01
   4.0415884e+01
   4.0467002e+01
   4.0518130e+01
   4.0569361e+01
   4.0570554e+01
   4.0570554e+01
   4.0621983e+01
   4.0670913e+01
   4.0719266e+01
   4.0767201e+01
   4.0814826e+01
   4.0862233e+01
   4.0909507e+01
   4.0918994e+01
   4.0918994e+01
   4.0966213e+01
   4.1033226e+01
   4.1100863e+01
   4.1169824e+01
   4.1240513e+01
   4.1311498e+01
   4.1379691e+01
   4.1445856e+01
   4.1510610e+01
   4.1574367e+01
   4.1637433e+01
   4.1700050e+01
   4.1762423e+01
   4.1824737e+01
   4.1887166e+01
   4.1949885e+01
   4.2013076e+01
   4.2076939e+01
   4.2141702e+01
   4.2207641e+01
   4.2275107e+01
   4.2343627e+01
   4.2411950e+01
   4.2480305e+01
   4.2548922e+01
   4.2618038e+01
   4.2687912e+01
   4.2758840e+01
   4.2831187e+01
   4.2905426e+01
   4.2979688e+01
   4.3050873e+01
   4.3119843e+01
   4.3187276e+01
   4.3253623e+01
   4.3319210e+01
   4.3384298e+01
   4.3449103e+01
   4.3513821e+01
   4.3578635e+01
   4.3643726e+01
   4.3709283e+01
   4.3775510e+01
   4.3842642e+01
   4.3910957e+01
   4.3980807e+01
   4.4051196e+01
   4.4121411e+01
   4.4191677e+01
   4.4262220e+01
   4.4333268e+01
   4.4405074e+01
   4.4477923e+01
   4.4552162e+01
   4.4628231e+01
   4.4633946e+01
   4.4633946e+01
   4.4680335e+01
   4.4726723e+01
   4.4773384e+01
   4.4820338e+01
   4.4867667e+01
   4.4915459e+01
   4.4963816e+01
   4.5012859e+01
   4.5062729e+01
   4.5113606e+01
   4.5164497e+01
   4.5215295e+01
   4.5266094e+01
   4.5301525e+01
   4.5301525e+01
   4.5352418e+01
   4.5401892e+01
   4.5450726e+01
   4.5499075e+01
   4.5547058e+01
   4.5594775e+01
   4.5642317e+01
   4.5683397e+01
   4.5683397e+01
   4.5730845e+01
   4.5798142e+01
   4.5865961e+01
   4.5934905e+01
   4.6005330e+01
   4.6077714e+01
   4.6148473e+01
   4.6216669e+01
   4.6283066e+01
   4.6348207e+01
   4.6412469e+01
   4.6476136e+01
   4.6539443e+01
   4.6602590e+01
   4.6665766e+01
   4.6729151e+01
   4.6792929e+01
   4.6857299e+01
   4.6922484e+01
   4.6988747e+01
   4.7056415e+01
   4.7125923e+01
   4.7195222e+01
   4.7264463e+01
   4.7333887e+01
   4.7403738e+01
   4.7474275e+01
   4.7545794e+01
   4.7618650e+01
   4.7693297e+01
   4.7769516e+01
   4.7842312e+01
   4.7912602e+01
   4.7981180e+01
   4.8048556e+01
   4.8115091e+01
   4.8181065e+01
   4.8246712e+01
   4.8312235e+01
   4.8377827e+01
   4.8443676e+01
   4.8509976e+01
   4.8576936e+01
   4.8644793e+01
   4.8713833e+01
   4.8784410e+01
   4.8855668e+01
   4.8926736e+01
   4.8997846e+01
   4.9069231e+01
   4.9141129e+01
   4.9213800e+01
   4.9287539e+01
   4.9362704e+01
   4.9439755e+01
   4.9462403e+01
   4.9462403e+01
   4.9508800e+01
   4.9555198e+01
   4.9601880e+01
   4.9648866e+01
   4.9696236e+01
   4.9744082e+01
   4.9792508e+01
   4.9841635e+01
   4.9891610e+01
   4.9942618e+01
   4.9993478e+01
   5.0044256e+01
   5.0095048e+01
   5.0100254e+01
   5.0100254e+01
   5.0151152e+01
   5.0201184e+01
   5.0250533e+01
   5.0299354e+01
   5.0347775e+01
   5.0395902e+01
   5.0443830e+01
   5.0491643e+01
   5.0498692e+01
   5.0498692e+01
   5.0546471e+01
   5.0613269e+01
   5.0680434e+01
   5.0748416e+01
   5.0817504e+01
   5.0888056e+01
   5.0960545e+01
   5.1031732e+01
   5.1100302e+01
   5.1167026e+01
   5.1232465e+01
   5.1297005e+01
   5.1360938e+01
   5.1424502e+01
   5.1487901e+01
   5.1551326e+01
   5.1614959e+01
   5.1678987e+01
   5.1743611e+01
   5.1809057e+01
   5.1875591e+01
   5.1943546e+01
   5.2013361e+01
   5.2082954e+01
   5.2152491e+01
   5.2222219e+01
   5.2292383e+01
   5.2363249e+01
   5.2435118e+01
   5.2508353e+01
   5.2583420e+01
   5.2659725e+01
   5.2732639e+01
   5.2803087e+01
   5.2871847e+01
   5.2939423e+01
   5.3006174e+01
   5.3072380e+01
   5.3138273e+01
   5.3204059e+01
   5.3269932e+01
   5.3336083e+01
   5.3402709e+01
   5.3470024e+01
   5.3538274e+01
   5.3607753e+01
   5.3678832e+01
   5.3750344e+01
   5.3821694e+01
   5.3893118e+01
   5.3964851e+01
   5.4037138e+01
   5.4110244e+01
   5.4184477e+01
   5.4260213e+01
   5.4334914e+01
   5.4334914e+01
   5.4381352e+01
   5.4427789e+01
   5.4474510e+01
   5.4521536e+01
   5.4568947e+01
   5.4616836e+01
   5.4665307e+01
   5.4714481e+01
   5.4764506e+01
   5.4815567e+01
   5.4866466e+01
   5.4917285e+01
   5.4968118e+01
   5.4973484e+01
   5.4973484e+01
   5.5024424e+01
   5.5074420e+01
   5.5123739e+01
   5.5172537e+01
   5.5220939e+01
   5.5269053e+01
   5.5316972e+01
   5.5364780e+01
   5.5368654e+01
   5.5368654e+01
   5.5416431e+01
   5.5483158e+01
   5.5550254e+01
   5.5618171e+01
   5.5687196e+01
   5.5757688e+01
   5.5830121e+01
   5.5901183e+01
   5.5969643e+01
   5.6036269e+01
   5.6101618e+01
   5.6166074e+01
   5.6229925e+01
   5.6293409e+01
   5.6356729e+01
   5.6420075e+01
   5.6483629e+01
   5.6547576e+01
   5.6612118e+01
   5.6677477e+01
   5.6743920e+01
   5.6811778e+01
   5.6881486e+01
   5.6950991e+01
   5.7020437e+01
   5.7090070e+01
   5.7160136e+01
   5.7230897e+01
   5.7302652e+01
   5.7375761e+01
   5.7450687e+01
   5.7526994e+01
   5.7599895e+01
   5.7670311e+01
   5.7739029e+01
   5.7806554e+01
   5.7873249e+01
   5.7939392e+01
   5.8005217e+01
   5.8070930e+01
   5.8136724e+01
   5.8202788e+01
   5.8269319e+01
   5.8336531e+01
   5.8404666e+01
   5.8474016e+01
   5.8544946e+01
   5.8616392e+01
   5.8687667e+01
   5.8759006e+01
   5.8830644e+01
   5.8902822e+01
   5.8975806e+01
   5.9049899e+01
   5.9125473e+01
   5.9203006e+01
   5.9205908e+01
   5.9205908e+01
   5.9252336e+01
   5.9298763e+01
   5.9345476e+01
   5.9392492e+01
   5.9439894e+01
   5.9487773e+01
   5.9536233e+01
   5.9585395e+01
   5.9635407e+01
   5.9686454e+01
   5.9737346e+01
   5.9788156e+01
   5.9838981e+01
   5.9844634e+01
   5.9844634e+01
   5.9895566e+01
   5.9945565e+01
   5.9994886e+01
   6.0000000e+01
   1.0000000e+00
   9.9995965e-01
   9.9855354e-01
   9.9164292e-01
   9.7913208e-01
   9.6107604e-01
   9.3754767e-01
   9.0862448e-01
   8.7438772e-01
   8.3492091e-01
   7.9030769e-01
   7.4102359e-01
   6.8750134e-01
   6.3002360e-01
   5.6887982e-01
   5.0436583e-01
   4.3678409e-01
   3.6644392e-01
   2.9366150e-01
   2.1875985e-01
   1.4206846e-01
   6.3922609e-02
   3.6082248e-16
  -1.3641865e-14
  -7.7015269e-02
  -1.4612456e-01
  -2.0995668e-01
  -2.6861230e-01
  -3.2211308e-01
  -3.7046468e-01
  -4.1366477e-01
  -4.5170760e-01
  -4.8458712e-01
  -5.1229904e-01
  -5.3484236e-01
  -5.5222041e-01
  -5.6444152e-01
  -5.7151957e-01
  -5.7347424e-01
  -5.7017227e-01
  -5.6121530e-01
  -5.4623895e-01
  -5.2567886e-01
  -4.9977162e-01
  -4.6874461e-01
  -4.3282487e-01
  -3.9166344e-01
  -3.4475444e-01
  -2.9210665e-01
  -2.3378643e-01
  -1.6991801e-01
  -1.0068378e-01
  -2.6746301e-02
  -1.8041124e-16
   2.4445723e-14
   7.5619034e-02
   1.5912126e-01
   2.4127919e-01
   3.2187483e-01
   4.0051070e-01
   4.7680449e-01
   5.4661166e-01
   6.0991062e-01
   6.6698691e-01
   7.1804738e-01
   7.6324866e-01
   8.0272001e-01
   8.3657680e-01
   8.6492870e-01
   8.8788499e-01
   9.0555787e-01
   9.1806472e-01
   9.2552947e-01
   9.2808338e-01
   9.2586528e-01
   9.1902145e-01
   9.0770479e-01
   8.9207351e-01
   8.7266374e-01
   8.5000876e-01
   8.2451903e-01
   7.9658523e-01
   7.6658420e-01
   7.3488218e-01
   7.0183711e-01
   6.6780037e-01
   6.3311821e-01
   5.9813287e-01
   5.6318376e-01
   5.2860856e-01
   4.9474460e-01
   4.6193059e-01
   4.3050906e-01
   4.0082998e-01
   3.7415213e-01
   3.5121003e-01
   3.3187816e-01
   3.1604592e-01
   3.0362234e-01
   2.9452233e-01
   2.8865880e-01
   2.8593802e-01
   2.8625680e-01
   2.8950055e-01
   2.9554199e-01
   3.0424013e-01
   3.1543939e-01
   3.2896883e-01
   3.4464137e-01
   3.6225283e-01
   3.8136900e-01
   4.0138229e-01
   4.2195449e-01
   4.4275530e-01
   4.6345596e-01
   4.8372703e-01
   5.0323645e-01
   5.2164744e-01
   5.3861607e-01
   5.5378827e-01
   5.6679560e-01
   5.7724935e-01
   5.8473164e-01
   5.8878133e-01
   5.8887035e-01
   5.8456661e-01
   5.7596624e-01
   5.6321006e-01
   5.4640142e-01
   5.2562934e-01
   5.0097893e-01
   4.7253664e-01
   4.4039324e-01
   4.0464544e-01
   3.6539669e-01
   3.2275738e-01
   2.7684451e-01
   2.2778087e-01
   1.7569353e-01
   1.2071143e-01
   6.2976521e-02
   4.1975407e-03
   7.6414569e-16
  -5.8886923e-14
  -5.6490406e-02
  -1.0167627e-01
  -1.4297035e-01
  -1.8047543e-01
  -2.1431651e-01
  -2.4463330e-01
  -2.7158139e-01
  -2.9533354e-01
  -3.1608123e-01
  -3.3372953e-01
  -3.4855039e-01
  -3.6094657e-01
  -3.7130101e-01
  -3.7998156e-01
  -3.8734548e-01
  -3.9374288e-01
  -3.9951959e-01
  -4.0501971e-01
  -4.1058840e-01
  -4.1657492e-01
  -4.2333677e-01
  -4.3124542e-01
  -4.4069507e-01
  -4.5211690e-01
  -4.6580955e-01
  -4.8135274e-01
  -4.9882500e-01
  -5.1829267e-01
  -5.3979014e-01
  -5.6332407e-01
  -5.8887661e-01
  -6.1640750e-01
  -6.4585544e-01
  -6.7713909e-01
  -7.1015765e-01
  -7.4479130e-01
  -7.8090131e-01
  -8.1833005e-01
  -8.5690081e-01
  -8.9641747e-01
  -9.3635935e-01
  -9.7571897e-01
  -1.0142292e+00
  -1.0517246e+00
  -1.0880685e+00
  -1.1229100e+00
  -1.1558748e+00
  -1.1865659e+00
  -1.2145616e+00
  -1.2394139e+00
  -1.2606435e+00
  -1.2777330e+00
  -1.2901135e+00
  -1.2971428e+00
  -1.2981708e+00
  -1.2934244e+00
  -1.2832322e+00
  -1.2678250e+00
  -1.2473814e+00
  -1.2220525e+00
  -1.1919749e+00
  -1.1572777e+00
  -1.1180871e+00
  -1.0745284e+00
  -1.0267277e+00
  -9.7481190e-01
  -9.1890810e-01
  -8.5914223e-01
  -7.9563625e-01
  -7.2850377e-01
  -6.5784287e-01
  -5.8372437e-01
  -5.0774304e-01
  -4.3088228e-01
  -3.5347616e-01
  -2.7585295e-01
  -1.9833870e-01
  -1.2125662e-01
  -4.4926482e-02
   1.5265567e-16
   1.4001994e-13
   5.3619509e-02
   1.0180087e-01
   1.4465492e-01
   1.8231326e-01
   2.1492396e-01
   2.4264859e-01
   2.6566317e-01
   2.8415887e-01
   2.9834279e-01
   3.0843871e-01
   3.1468791e-01
   3.1735007e-01
   3.1674844e-01
   3.1338562e-01
   3.0777152e-01
   3.0040350e-01
   2.9177032e-01
   2.8235554e-01
   2.7264059e-01
   2.6310787e-01
   2.5424432e-01
   2.4654585e-01
   2.4052337e-01
   2.3671159e-01
   2.3568269e-01
   2.3793274e-01
   2.4356636e-01
   2.5260297e-01
   2.6506166e-01
   2.8095112e-01
   3.0026542e-01
   3.2298235e-01
   3.4906271e-01
   3.7845012e-01
   4.1107099e-01
   4.4683467e-01
   4.8563359e-01
   5.2734347e-01
   5.7182352e-01
   6.1891665e-01
   6.6844989e-01
   7.2023475e-01
   7.7406800e-01
   8.2973293e-01
   8.8700145e-01
   9.4481102e-01
   1.0020320e+00
   1.0582710e+00
   1.1131300e+00
   1.1662014e+00
   1.2170669e+00
   1.2652954e+00
   1.3104401e+00
   1.3521085e+00
   1.3899364e+00
   1.4232745e+00
   1.4514179e+00
   1.4733002e+00
   1.4877080e+00
   1.4951411e+00
   1.4959736e+00
   1.4904727e+00
   1.4788484e+00
   1.4612794e+00
   1.4379272e+00
   1.4089453e+00
   1.3744835e+00
   1.3346915e+00
   1.2897204e+00
   1.2397238e+00
   1.1848575e+00
   1.1252787e+00
   1.0611441e+00
   9.9260633e-01
   9.1980911e-01
   8.4287818e-01
   7.6190716e-01
   6.7895653e-01
   5.9489296e-01
   5.1014091e-01
   4.2511903e-01
   3.4024243e-01
   2.5592284e-01
   1.7256870e-01
   9.0585040e-02
   1.0373074e-02
   2.4563684e-15
  -1.4633607e-13
  -5.6526962e-02
  -1.0677397e-01
  -1.5076017e-01
  -1.8863457e-01
  -2.2055112e-01
  -2.4667659e-01
  -2.6719149e-01
  -2.8229085e-01
  -2.9218477e-01
  -2.9709884e-01
  -2.9727435e-01
  -2.9296829e-01
  -2.8445301e-01
  -2.7212770e-01
  -2.5671119e-01
  -2.3878767e-01
  -2.1892656e-01
  -1.9768797e-01
  -1.7562624e-01
  -1.5329321e-01
  -1.3124158e-01
  -1.1002856e-01
  -9.0220533e-02
  -7.2399256e-02
  -5.7170844e-02
  -4.5179609e-02
  -3.7351753e-02
  -3.3960832e-02
  -3.4948620e-02
  -4.0277882e-02
  -4.9919518e-02
  -6.3840609e-02
  -8.1998432e-02
  -1.0433733e-01
  -1.3078702e-01
  -1.6126164e-01
  -1.9565931e-01
  -2.3386189e-01
  -2.7573496e-01
  -3.2112795e-01
  -3.6987438e-01
  -4.2179227e-01
  -4.7668488e-01
  -5.3434170e-01
  -5.9454029e-01
  -6.5704922e-01
  -7.2163336e-01
  -7.8632964e-01
  -8.5052460e-01
  -9.1376232e-01
  -9.7557991e-01
  -1.0355057e+00
  -1.0930572e+00
  -1.1477388e+00
  -1.1990376e+00
  -1.2464178e+00
  -1.2893124e+00
  -1.3271097e+00
  -1.3589618e+00
  -1.3829303e+00
  -1.3995714e+00
  -1.4093144e+00
  -1.4124577e+00
  -1.4092297e+00
  -1.3998204e+00
  -1.3843991e+00
  -1.3631244e+00
  -1.3361507e+00
  -1.3036316e+00
  -1.2657228e+00
  -1.2225831e+00
  -1.1743750e+00
  -1.1212643e+00
  -1.0634192e+00
  -1.0010079e+00
  -9.3419528e-01
  -8.6313717e-01
  -7.8797078e-01
  -7.0929563e-01
  -6.2915407e-01
  -5.4800483e-01
  -4.6629200e-01
  -3.8445584e-01
  -3.0293357e-01
  -2.2215996e-01
  -1.4256793e-01
  -6.4589130e-02
  -2.8808900e-13
   1.3600232e-15
   5.4651217e-02
   1.0290423e-01
   1.4473248e-01
   1.8028263e-01
   2.0970254e-01
   2.3315219e-01
   2.5080473e-01
   2.6284718e-01
   2.6948096e-01
   2.7092216e-01
   2.6740158e-01
   2.5916452e-01
   2.4647005e-01
   2.2958953e-01
   2.0926527e-01
   1.8617840e-01
   1.6090628e-01
   1.3401504e-01
   1.0606372e-01
   7.7607489e-02
   4.9200716e-02
   2.1400228e-02
   1.0176582e-13
  -1.3076346e-14
  -2.2413237e-02
  -3.5865871e-02
  -4.3412316e-02
  -4.5144637e-02
  -4.1143151e-02
  -3.1501956e-02
  -1.6330272e-02
  -6.8695050e-16
   1.1312132e-13
   2.2878947e-02
   5.5001654e-02
   8.9138528e-02
   1.2517483e-01
   1.6301746e-01
   2.0255858e-01
   2.4367654e-01
   2.8623688e-01
   3.3009388e-01
   3.7509281e-01
   4.2107377e-01
   4.6777558e-01
   5.1352905e-01
   5.5803718e-01
   6.0099984e-01
   6.4210407e-01
   6.8102341e-01
   7.1741589e-01
   7.5092009e-01
   7.8114837e-01
   8.0767520e-01
   8.2962686e-01
   8.4587073e-01
   8.5693748e-01
   8.6321060e-01
   8.6495412e-01
   8.6237029e-01
   8.5562793e-01
   8.4487716e-01
   8.3025770e-01
   8.1190356e-01
   7.8994569e-01
   7.6451301e-01
   7.3573218e-01
   7.0372605e-01
   6.6861022e-01
   6.3048685e-01
   5.8943363e-01
   5.4646301e-01
   5.0236374e-01
   4.5745867e-01
   4.1205953e-01
   3.6647008e-01
   3.2098615e-01
   2.7589511e-01
   2.3147451e-01
   1.8798929e-01
   1.4568612e-01
   1.0699920e-01
   7.2463566e-02
   4.1655060e-02
   1.4280506e-02
   8.2104462e-14
  -4.3021142e-16
  -1.3811800e-02
  -2.2285506e-02
  -2.5666862e-02
  -2.4140388e-02
  -1.7917202e-02
  -7.2250749e-03
  -7.0480947e-14
   9.9399655e-16
   1.4625924e-02
   3.1899904e-02
   4.7485547e-02
   6.0975209e-02
   7.1225762e-02
   7.8307047e-02
   8.2282840e-02
   8.3191364e-02
   8.1065102e-02
   7.5940512e-02
   6.7862724e-02
   5.6887942e-02
   4.3084688e-02
   2.6534411e-02
   7.3317165e-03
   8.6691071e-14
  -6.7740952e-16
  -1.9515746e-02
  -3.4643065e-02
  -4.6740108e-02
  -5.5956444e-02
  -6.2467847e-02
  -6.6468308e-02
  -6.8171666e-02
  -6.7813706e-02
  -6.5719125e-02
  -6.2311408e-02
  -5.8008409e-02
  -5.3220761e-02
  -4.8355753e-02
  -4.3820880e-02
  -4.0027682e-02
  -3.7396521e-02
  -3.6363225e-02
  -3.7389230e-02
  -4.0978315e-02
  -4.7226295e-02
  -5.6088789e-02
  -6.7563235e-02
  -8.1643880e-02
  -9.8312233e-02
  -1.1753490e-01
  -1.3926285e-01
  -1.6343118e-01
  -1.8995911e-01
  -2.1875008e-01
  -2.4969188e-01
  -2.8265680e-01
  -3.1750184e-01
  -3.5406900e-01
  -3.9218569e-01
  -4.3166555e-01
  -4.7230988e-01
  -5.1391065e-01
  -5.5518395e-01
  -5.9550083e-01
  -6.3451281e-01
  -6.7186221e-01
  -7.0717961e-01
  -7.4008143e-01
  -7.7016609e-01
  -7.9700767e-01
  -8.2014596e-01
  -8.3906951e-01
  -8.5278249e-01
  -8.6093792e-01
  -8.6394709e-01
  -8.6209854e-01
  -8.5560117e-01
  -8.4462311e-01
  -8.2931118e-01
  -8.0980142e-01
  -7.8622505e-01
  -7.5871195e-01
  -7.2739250e-01
  -6.9239830e-01
  -6.5386189e-01
  -6.1191538e-01
  -5.6668775e-01
  -5.1830010e-01
  -4.6685759e-01
  -4.1246222e-01
  -3.5699334e-01
  -3.0080871e-01
  -2.4424944e-01
  -1.8765258e-01
  -1.3135140e-01
  -7.5675403e-02
  -2.0950203e-02
  -1.8146595e-13
   1.7277846e-15
   3.4666242e-02
   6.3957551e-02
   8.8054952e-02
   1.0709861e-01
   1.2125442e-01
   1.3070394e-01
   1.3564496e-01
   1.3629191e-01
   1.3287623e-01
   1.2564651e-01
   1.1486846e-01
   1.0098679e-01
   8.4706304e-02
   6.6569724e-02
   4.7108565e-02
   2.6848025e-02
   6.3103081e-03
   8.9549895e-14
  -2.4025920e-16
  -1.7434447e-02
  -2.8002945e-02
  -3.3281418e-02
  -3.3347397e-02
  -2.8272871e-02
  -1.8141960e-02
  -3.0526726e-03
  -9.0102838e-14
   4.7921736e-16
   1.8653840e-02
   4.8419175e-02
   7.9084447e-02
   1.1026171e-01
   1.4212157e-01
   1.7476964e-01
   2.0825141e-01
   2.4257077e-01
   2.7769997e-01
   3.1358532e-01
   3.5015052e-01
   3.8729886e-01
   4.2491456e-01
   4.6286371e-01
   5.0099503e-01
   5.3914065e-01
   5.7711754e-01
   6.1430646e-01
   6.4955488e-01
   6.8261792e-01
   7.1323363e-01
   7.4111727e-01
   7.6595914e-01
   7.8741905e-01
   8.0511587e-01
   8.1860855e-01
   8.2717799e-01
   8.3056473e-01
   8.2926050e-01
   8.2359680e-01
   8.1380851e-01
   8.0008108e-01
   7.8257270e-01
   7.6142568e-01
   7.3677271e-01
   7.0874016e-01
   6.7744937e-01
   6.4301641e-01
   6.0555007e-01
   5.6514773e-01
   5.2188774e-01
   4.7581582e-01
   4.2805264e-01
   3.7941135e-01
   3.3017633e-01
   2.8062191e-01
   2.3101466e-01
   1.8161220e-01
   1.3266110e-01
   8.4393130e-02
   3.7018345e-02
   2.4920344e-13
  -1.0991208e-14
  -2.3870939e-02
  -4.2607733e-02
  -5.6479114e-02
  -6.5637787e-02
  -7.0279734e-02
  -7.0617948e-02
  -6.6883026e-02
  -5.9323514e-02
  -4.8206113e-02
  -3.3827694e-02
  -1.6992910e-02
  -1.7309071e-13
   9.5756736e-16
   1.7479826e-02
   3.1174994e-02
   4.0354679e-02
   4.5054518e-02
   4.5322417e-02
   4.1210928e-02
   3.2781734e-02
   2.0108357e-02
   3.2777473e-03
   1.6956922e-15
  -1.8098457e-13
  -1.9230491e-02
  -4.4470880e-02
  -6.8778245e-02
  -9.2447029e-02
  -1.1578138e-01
  -1.3908332e-01
  -1.6265911e-01
  -1.8682721e-01
  -2.1193044e-01
  -2.3835684e-01
  -2.6475993e-01
  -2.9099680e-01
  -3.1733109e-01
  -3.4392460e-01
  -3.7086238e-01
  -3.9817858e-01
  -4.2586957e-01
  -4.5390119e-01
  -4.8221285e-01
  -5.1071992e-01
  -5.3931502e-01
  -5.6786841e-01
  -5.9622766e-01
  -6.2421656e-01
  -6.5163323e-01
  -6.7800139e-01
  -7.0234723e-01
  -7.2443848e-01
  -7.4402293e-01
  -7.6082281e-01
  -7.7453128e-01
  -7.8480478e-01
  -7.9124869e-01
  -7.9339100e-01
  -7.9089263e-01
  -7.8409430e-01
  -7.7333503e-01
  -7.5883894e-01
  -7.4077730e-01
  -7.1929478e-01
  -6.9452164e-01
  -6.6658018e-01
  -6.3558805e-01
  -6.0165976e-01
  -5.6490658e-01
  -5.2543515e-01
  -4.8334416e-01
  -4.3871841e-01
  -3.9161824e-01
  -3.4235630e-01
  -2.9250473e-01
  -2.4233471e-01
  -1.9210409e-01
  -1.4206676e-01
  -9.2471165e-02
  -4.3558456e-02
  -2.8069908e-13
   2.9143354e-15
   2.6544388e-02
   4.8049880e-02
   6.4782968e-02
   7.6892139e-02
   8.4567674e-02
   8.8016848e-02
   8.7464624e-02
   8.3154149e-02
   7.5347191e-02
   6.4324409e-02
   5.0769631e-02
   3.5248154e-02
   1.8291060e-02
   4.2191726e-04
   9.0628460e-16
  -1.6001984e-13
  -1.5665039e-02
  -2.5718619e-02
  -3.0844883e-02
  -3.1105411e-02
  -2.6560561e-02
  -1.7281134e-02
  -3.3506929e-03
  -1.3726000e-15
   1.6365121e-13
   1.7193258e-02
   4.1907586e-02
   6.7429371e-02
   9.4259894e-02
   1.2280295e-01
   1.5268268e-01
   1.8264183e-01
   2.1294057e-01
   2.4377986e-01
   2.7526750e-01
   3.0745189e-01
   3.4033979e-01
   3.7390575e-01
   4.0809742e-01
   4.4283873e-01
   4.7803191e-01
   5.1355865e-01
   5.4928071e-01
   5.8504021e-01
   6.2065968e-01
   6.5594223e-01
   6.9021051e-01
   7.2244312e-01
   7.5239173e-01
   7.7978903e-01
   8.0434374e-01
   8.2573786e-01
   8.4362018e-01
   8.5759461e-01
   8.6719872e-01
   8.7179640e-01
   8.7135991e-01
   8.6633864e-01
   8.5703195e-01
   8.4365623e-01
   8.2638554e-01
   8.0537061e-01
   7.8074882e-01
   7.5264952e-01
   7.2119687e-01
   6.8651080e-01
   6.4870654e-01
   6.0789249e-01
   5.6416594e-01
   5.1760543e-01
   4.6825714e-01
   4.1718412e-01
   3.6534063e-01
   3.1301079e-01
   2.6046915e-01
   2.0798375e-01
   1.5581482e-01
   1.0421266e-01
   5.3414093e-02
   3.6360466e-03
   2.8874169e-13
   2.6020852e-18
  -2.6823205e-02
  -4.8487584e-02
  -6.5262986e-02
  -7.7297537e-02
  -8.4783766e-02
  -8.7931147e-02
  -8.6966772e-02
  -8.2135806e-02
  -7.3701855e-02
  -6.1947136e-02
  -4.7545991e-02
  -3.1092076e-02
  -1.3125022e-02
  -1.6915809e-13
   1.4415552e-15
   1.6730669e-02
   2.8307018e-02
   3.5010858e-02
   3.6895974e-02
   3.4016960e-02
   2.6437411e-02
   1.4232810e-02
   3.7178594e-14
  -1.3902594e-13
  -1.8379392e-02
  -4.4535684e-02
  -7.1197242e-02
  -9.8821574e-02
  -1.2777331e-01
  -1.5847431e-01
  -1.8953913e-01
  -2.2054179e-01
  -2.5176038e-01
  -2.8337286e-01
  -3.1547251e-01
  -3.4809776e-01
  -3.8124749e-01
  -4.1488922e-01
  -4.4896397e-01
  -4.8338909e-01
  -5.1806002e-01
  -5.5285124e-01
  -5.8761667e-01
  -6.2218968e-01
  -6.5638286e-01
  -6.8998807e-01
  -7.2160573e-01
  -7.5096103e-01
  -7.7780528e-01
  -8.0186485e-01
  -8.2283922e-01
  -8.4039572e-01
  -8.5415931e-01
  -8.6369386e-01
  -8.6844282e-01
  -8.6812612e-01
  -8.6323911e-01
  -8.5410705e-01
  -8.4095779e-01
  -8.2397084e-01
  -8.0329947e-01
  -7.7908184e-01
  -7.5144708e-01
  -7.2051843e-01
  -6.8641443e-01
  -6.4924857e-01
  -6.0912731e-01
  -5.6614596e-01
  -5.2038115e-01
  -4.7187756e-01
  -4.2157311e-01
  -3.7050978e-01
  -3.1896496e-01
  -2.6720570e-01
  -2.1549234e-01
  -1.6407714e-01
  -1.1320188e-01
  -6.3093949e-02
  -1.3959328e-02
  -2.7715850e-13
   7.9623808e-16
   2.5737501e-02
   4.6338544e-02
   6.2077320e-02
   7.3103742e-02
   7.9613049e-02
   8.1817494e-02
   7.9947026e-02
   7.4249736e-02
   6.4992199e-02
   5.2459591e-02
   3.7406272e-02
   2.0389618e-02
   1.9481747e-03
   6.7220535e-16
  -1.6985653e-13
  -1.6845966e-02
  -2.8869425e-02
  -3.6120221e-02
  -3.8647487e-02
  -3.6502968e-02
  -2.9746500e-02
  -1.8449224e-02
  -2.6954874e-03
  -1.7643222e-13
   5.2432017e-16
   1.8499704e-02
   4.4167079e-02
   6.9950653e-02
   9.6243218e-02
   1.2337419e-01
   1.5170231e-01
   1.8163663e-01
   2.1198416e-01
   2.4218926e-01
   2.7253478e-01
   3.0320710e-01
   3.3430528e-01
   3.6587206e-01
   3.9790970e-01
   4.3038857e-01
   4.6325203e-01
   4.9641942e-01
   5.2978776e-01
   5.6323270e-01
   5.9660879e-01
   6.2974932e-01
   6.6246579e-01
   6.9454738e-01
   7.2463309e-01
   7.5245912e-01
   7.7777864e-01
   8.0031962e-01
   8.1978271e-01
   8.3583569e-01
   8.4810273e-01
   8.5614469e-01
   8.5941027e-01
   8.5776720e-01
   8.5168325e-01
   8.4146338e-01
   8.2732382e-01
   8.0943674e-01
   7.8795035e-01
   7.6299914e-01
   7.3470938e-01
   7.0320191e-01
   6.6859312e-01
   6.3099439e-01
   5.9050980e-01
   5.4723172e-01
   5.0123271e-01
   4.5255115e-01
   4.0234641e-01
   3.5146775e-01
   3.0018627e-01
   2.4876453e-01
   1.9745856e-01
   1.4651624e-01
   9.6174743e-02
   4.6656243e-02
   2.7300384e-13
  -3.7678194e-15
  -2.5646516e-02
  -4.6172010e-02
  -6.1849757e-02
  -7.2831099e-02
  -7.9311218e-02
  -8.1502331e-02
  -7.9634364e-02
  -7.3955409e-02
  -6.4732079e-02
  -5.2249635e-02
  -3.7266676e-02
  -2.0335976e-02
  -1.9950924e-03
  -1.8227607e-15
   1.6761158e-13
   1.6727602e-02
   2.8597719e-02
   3.5693241e-02
   3.8063932e-02
   3.5761931e-02
   2.8847626e-02
   1.7392798e-02
   1.4824848e-03
   1.7441929e-13
  -1.2752386e-15
  -1.8369794e-02
  -4.3841189e-02
  -6.9444640e-02
  -9.5573821e-02
  -1.2255949e-01
  -1.5076206e-01
  -1.8059276e-01
  -2.1083188e-01
  -2.4095811e-01
  -2.7125112e-01
  -3.0189403e-01
  -3.3298393e-01
  -3.6456220e-01
  -3.9663016e-01
  -4.2915744e-01
  -4.6208685e-01
  -4.9533729e-01
  -5.2880546e-01
  -5.6236677e-01
  -5.9587567e-01
  -6.2916545e-01
  -6.6204784e-01
  -6.9431246e-01
  -7.2460343e-01
  -7.5264618e-01
  -7.7819319e-01
  -8.0097190e-01
  -8.2068266e-01
  -8.3699327e-01
  -8.4952842e-01
  -8.5785032e-01
  -8.6140810e-01
  -8.6002944e-01
  -8.5418790e-01
  -8.4419242e-01
  -8.3026120e-01
  -8.1256750e-01
  -7.9126016e-01
  -7.6647406e-01
  -7.3833573e-01
  -7.0696623e-01
  -6.7248217e-01
  -6.3499520e-01
  -5.9460983e-01
  -5.5141908e-01
  -5.0549659e-01
  -4.5688257e-01
  -4.0666311e-01
  -3.5575095e-01
  -3.0441852e-01
  -2.5292918e-01
  -2.0153980e-01
  -1.5049916e-01
  -1.0004546e-01
  -5.0402122e-02
  -1.7702293e-03
  -2.7581973e-13
   1.2823943e-15
   2.5674753e-02
   4.6225595e-02
   6.1926389e-02
   7.2927302e-02
   7.9423538e-02
   8.1627329e-02
   7.9768617e-02
   7.4095506e-02
   6.4874619e-02
   5.2391232e-02
   3.7401361e-02
   2.0459736e-02
   2.1041894e-03
   2.2026651e-15
  -1.6745156e-13
  -1.6749851e-02
  -2.8646035e-02
  -3.5766255e-02
  -3.6236022e-02


==> figuresAndData/KLTrelayNegativeInitialState.csv <==
   0.0000000e+00  -7.0000000e-01
   2.2222222e-01  -7.2141913e-01
   4.4444444e-01  -7.4130899e-01
   6.6666667e-01  -7.5977878e-01
   8.8888889e-01  -7.7692988e-01
   1.1111111e+00  -7.9285643e-01
   1.3333333e+00  -8.0764588e-01
   1.5555556e+00  -8.2137941e-01
   1.7777778e+00  -8.3413240e-01
   2.0000000e+00  -8.4597486e-01
   2.0000000e+00  -8.4597486e-01
   2.4265581e+00  -6.0130913e-01
   2.8531161e+00  -3.8907142e-01
   3.2796742e+00  -2.0496372e-01
   3.7062322e+00  -4.5257678e-02
   4.1327903e+00   9.3280904e-02
   4.5593484e+00   2.1345757e-01
   4.9859064e+00   3.1770600e-01
   5.4124645e+00   4.0813733e-01
   5.8390226e+00   4.8658288e-01
   5.8390226e+00   4.8658288e-01
   6.1934048e+00   3.2095201e-01
   6.5477871e+00   1.7377527e-01
   6.9021693e+00   4.2996537e-02
   7.2565516e+00  -7.3211194e-02
   7.6109339e+00  -1.7647139e-01
   7.9653161e+00  -2.6822662e-01
   8.3196984e+00  -3.4975875e-01
   8.6740807e+00  -4.2220679e-01
   9.0284629e+00  -4.8658288e-01
   9.0284629e+00  -4.8658288e-01
   9.3828452e+00  -3.2095201e-01
   9.7372274e+00  -1.7377527e-01
   1.0091610e+01  -4.2996537e-02
   1.0445992e+01   7.3211194e-02
   1.0800374e+01   1.7647139e-01
   1.1154756e+01   2.6822662e-01
   1.1509139e+01   3.4975875e-01
   1.1863521e+01   4.2220679e-01
   1.2217903e+01   4.8658288e-01
   1.2217903e+01   4.8658288e-01
   1.2572286e+01   3.2095201e-01
   1.2926668e+01   1.7377527e-01
   1.3281050e+01   4.2996537e-02
   1.3635432e+01  -7.3211194e-02
   1.3989815e+01  -1.7647139e-01
   1.4344197e+01  -2.6822662e-01
   1.4698579e+01  -3.4975875e-01
   1.5052961e+01  -4.2220679e-01
   1.5407344e+01  -4.8658288e-01


==> figuresAndData/almostPeriodicTransient_limitCycle_sixthOrderRelay_WithNumeratorZeroMinus1Minus1Minus1plus1Minus1_startingAtAllOnes.csv <==
   0.0000000e+00
   4.0190183e-03
   2.4114110e-02
   5.6481630e-02
   8.8872341e-02
   1.2133116e-01
   1.5388254e-01
   1.8655182e-01
   2.1936549e-01
   2.5235159e-01
   2.8554019e-01
   3.1896395e-01
   3.5265884e-01
   3.8666495e-01
   4.2102771e-01
   4.5579937e-01
   4.9076339e-01
   5.2584278e-01
   5.6107060e-01
   5.9648128e-01
   6.3211172e-01
   6.6800206e-01
   7.0419661e-01
   7.4074513e-01
   7.7770444e-01
   8.1514064e-01
   8.5313222e-01
   8.9177460e-01
   9.1193894e-01
   9.1193894e-01
   9.5135129e-01
   9.8423641e-01
   1.0165912e+00
   1.0485932e+00
   1.0802964e+00
   1.1117449e+00
   1.1429771e+00
   1.1740265e+00
   1.2049234e+00
   1.2356950e+00
   1.2663666e+00
   1.2973125e+00
   1.3292431e+00
   1.3621203e+00
   1.3959125e+00
   1.4301420e+00
   1.4640625e+00
   1.4977135e+00
   1.5321008e+00
   1.5673323e+00
   1.6033748e+00
   1.6402021e+00
   1.6777947e+00
   1.7161391e+00
   1.7552274e+00
   1.7950568e+00
   1.8356296e+00
   1.8759422e+00
   1.9159150e+00
   1.9556141e+00
   1.9950991e+00
   2.0344231e+00
   2.0736349e+00
   2.0743382e+00
   2.0743382e+00
   2.1134833e+00
   2.1518985e+00
   2.1907215e+00
   2.2300025e+00
   2.2698167e+00
   2.3102542e+00
   2.3514251e+00
   2.3943786e+00
   2.4392259e+00
   2.4836620e+00
   2.5277470e+00
   2.5715640e+00
   2.6151861e+00
   2.6586799e+00
   2.7021068e+00
   2.7455132e+00
   2.7888970e+00
   2.8323154e+00
   2.8758249e+00
   2.9194442e+00
   2.9631116e+00
   3.0068842e+00
   3.0508202e+00
   3.0949801e+00
   3.1394285e+00
   3.1842355e+00
   3.2294791e+00
   3.2752484e+00
   3.3212693e+00
   3.3669952e+00
   3.4125031e+00
   3.4578684e+00
   3.5031608e+00
   3.5484465e+00
   3.5937900e+00
   3.6392555e+00
   3.6849089e+00
   3.7308190e+00
   3.7770597e+00
   3.8208309e+00
   3.8208309e+00
   3.8674832e+00
   3.9114018e+00
   3.9546664e+00
   3.9974404e+00
   4.0398231e+00
   4.0818972e+00
   4.1237344e+00
   4.1653982e+00
   4.2069466e+00
   4.2484336e+00
   4.2899107e+00
   4.3314280e+00
   4.3730355e+00
   4.4146790e+00
   4.4563692e+00
   4.4981560e+00
   4.5400901e+00
   4.5822242e+00
   4.6246144e+00
   4.6673212e+00
   4.7104112e+00
   4.7539599e+00
   4.7980257e+00
   4.8417963e+00
   4.8853389e+00
   4.9287218e+00
   4.9720080e+00
   5.0152568e+00
   5.0447196e+00
   5.0447196e+00
   5.0879881e+00
   5.1307489e+00
   5.1740743e+00
   5.2180482e+00
   5.2627924e+00
   5.3073645e+00
   5.3512046e+00
   5.3944450e+00
   5.4372039e+00
   5.4795780e+00
   5.5216487e+00
   5.5634867e+00
   5.6051546e+00
   5.6467100e+00
   5.6882062e+00
   5.7296946e+00
   5.7712248e+00
   5.8128466e+00
   5.8546105e+00
   5.8965689e+00
   5.9387771e+00
   5.9812949e+00
   6.0240316e+00
   6.0670312e+00
   6.1103571e+00
   6.1540787e+00
   6.1982749e+00
   6.2423270e+00
   6.2860861e+00
   6.3296251e+00
   6.3730116e+00
   6.4163078e+00
   6.4595723e+00
   6.4935719e+00
   6.4935719e+00
   6.5368614e+00
   6.5796636e+00
   6.6230436e+00
   6.6670871e+00
   6.7119194e+00
   6.7576980e+00
   6.8042191e+00
   6.8501127e+00
   6.8954836e+00
   6.9404434e+00
   6.9850858e+00
   7.0294924e+00
   7.0737356e+00
   7.1178819e+00
   7.1619940e+00
   7.2060806e+00
   7.2500898e+00
   7.2940817e+00
   7.3381152e+00
   7.3822489e+00
   7.4265422e+00
   7.4710568e+00
   7.5158584e+00
   7.5610184e+00
   7.6066080e+00
   7.6523387e+00
   7.6980662e+00
   7.7434966e+00
   7.7887083e+00
   7.8337754e+00
   7.8787664e+00
   7.9237462e+00
   7.9687781e+00
   8.0139249e+00
   8.0592509e+00
   8.1048231e+00
   8.1507132e+00
   8.1969998e+00
   8.2133979e+00
   8.2133979e+00
   8.2601690e+00
   8.3058931e+00
   8.3508954e+00
   8.3953272e+00
   8.4393060e+00
   8.4829283e+00
   8.5262768e+00
   8.5694238e+00
   8.6124346e+00
   8.6553697e+00
   8.6982863e+00
   8.7411034e+00
   8.7838586e+00
   8.8266075e+00
   8.8694038e+00
   8.9123016e+00
   8.9553556e+00
   8.9986230e+00
   9.0421645e+00
   9.0860458e+00
   9.1303400e+00
   9.1748250e+00
   9.2193013e+00
   9.2634880e+00
   9.3074585e+00
   9.3512817e+00
   9.3896188e+00
   9.3896188e+00
   9.4333586e+00
   9.4765237e+00
   9.5201226e+00
   9.5642244e+00
   9.6089237e+00
   9.6543334e+00
   9.7005923e+00
   9.7472758e+00
   9.7932139e+00
   9.8385347e+00
   9.8833657e+00
   9.9278116e+00
   9.9719610e+00
   1.0015891e+01
   1.0059671e+01
   1.0103365e+01
   1.0147032e+01
   1.0190683e+01
   1.0234262e+01
   1.0277828e+01
   1.0321439e+01
   1.0365150e+01
   1.0409021e+01
   1.0453110e+01
   1.0497482e+01
   1.0542207e+01
   1.0587361e+01
   1.0633031e+01
   1.0678547e+01
   1.0723767e+01
   1.0768769e+01
   1.0813627e+01
   1.0858408e+01
   1.0903175e+01
   1.0947992e+01
   1.0992920e+01
   1.1031718e+01
   1.1031718e+01
   1.1076820e+01
   1.1121704e+01
   1.1167393e+01
   1.1213941e+01
   1.1259700e+01
   1.1304796e+01
   1.1349365e+01
   1.1393516e+01
   1.1437341e+01
   1.1480919e+01
   1.1524322e+01
   1.1567613e+01
   1.1610851e+01
   1.1654095e+01
   1.1697400e+01
   1.1740823e+01
   1.1784273e+01
   1.1827798e+01
   1.1871453e+01
   1.1915297e+01
   1.1959391e+01
   1.2003802e+01
   1.2048602e+01
   1.2093872e+01
   1.2139129e+01
   1.2184054e+01
   1.2228725e+01
   1.2273217e+01
   1.2317600e+01
   1.2361937e+01
   1.2406289e+01
   1.2450717e+01
   1.2495280e+01
   1.2540043e+01
   1.2585070e+01
   1.2613171e+01
   1.2613171e+01
   1.2658533e+01
   1.2703842e+01
   1.2749368e+01
   1.2794176e+01
   1.2838391e+01
   1.2882132e+01
   1.2925499e+01
   1.2968575e+01
   1.3011434e+01
   1.3054140e+01
   1.3096754e+01
   1.3139332e+01
   1.3181929e+01
   1.3224599e+01
   1.3267338e+01
   1.3310105e+01
   1.3352954e+01
   1.3395939e+01
   1.3439116e+01
   1.3482544e+01
   1.3526288e+01
   1.3570417e+01
   1.3615009e+01
   1.3659518e+01
   1.3703710e+01
   1.3747660e+01
   1.3791440e+01
   1.3833179e+01
   1.3833179e+01
   1.3876853e+01
   1.3919940e+01
   1.3963430e+01
   1.4007389e+01
   1.4051905e+01
   1.4097084e+01
   1.4143052e+01
   1.4189969e+01
   1.4236400e+01
   1.4282154e+01
   1.4327365e+01
   1.4372148e+01
   1.4416597e+01
   1.4460795e+01
   1.4504815e+01
   1.4548724e+01
   1.4592583e+01
   1.4636452e+01
   1.4680389e+01
   1.4724454e+01
   1.4768705e+01
   1.4813140e+01
   1.4857717e+01
   1.4902500e+01
   1.4947554e+01
   1.4992949e+01
   1.5038766e+01
   1.5085091e+01
   1.5131743e+01
   1.5178068e+01
   1.5224148e+01
   1.5270062e+01
   1.5315884e+01
   1.5361683e+01
   1.5407525e+01
   1.5453476e+01
   1.5499605e+01
   1.5545981e+01
   1.5592007e+01
   1.5592007e+01
   1.5638705e+01
   1.5685477e+01
   1.5731483e+01
   1.5776750e+01
   1.5821428e+01
   1.5865637e+01
   1.5909479e+01
   1.5953036e+01
   1.5996383e+01
   1.6039587e+01
   1.6082709e+01
   1.6125807e+01
   1.6168936e+01
   1.6212154e+01
   1.6255515e+01
   1.6299078e+01
   1.6342756e+01
   1.6386591e+01
   1.6430646e+01
   1.6474982e+01
   1.6519671e+01
   1.6564787e+01
   1.6610420e+01
   1.6656182e+01
   1.6701644e+01
   1.6746884e+01
   1.6791976e+01
   1.6836990e+01
   1.6881990e+01
   1.6927040e+01
   1.6972204e+01
   1.6996245e+01
   1.6996245e+01
   1.7041586e+01
   1.7086684e+01
   1.7132528e+01
   1.7179243e+01
   1.7225206e+01
   1.7270427e+01
   1.7315057e+01
   1.7359216e+01
   1.7403005e+01
   1.7446508e+01
   1.7489798e+01
   1.7532942e+01
   1.7576002e+01
   1.7619035e+01
   1.7662098e+01
   1.7705245e+01
   1.7748533e+01
   1.7792020e+01
   1.7835617e+01
   1.7879368e+01
   1.7923331e+01
   1.7967571e+01
   1.8012156e+01
   1.8057161e+01
   1.8102673e+01
   1.8148374e+01
   1.8193771e+01
   1.8238940e+01
   1.8283958e+01
   1.8328891e+01
   1.8353877e+01
   1.8353877e+01
   1.8398791e+01
   1.8443214e+01
   1.8488138e+01
   1.8533643e+01
   1.8579843e+01
   1.8626874e+01
   1.8674840e+01
   1.8721981e+01
   1.8768432e+01
   1.8814337e+01
   1.8859814e+01
   1.8904961e+01
   1.8949862e+01
   1.8994593e+01
   1.9039223e+01
   1.9083816e+01
   1.9128366e+01
   1.9172835e+01
   1.9217286e+01
   1.9261779e+01
   1.9306375e+01
   1.9351135e+01
   1.9396122e+01
   1.9441404e+01
   1.9487056e+01
   1.9533160e+01
   1.9579808e+01
   1.9626247e+01
   1.9672386e+01
   1.9718309e+01
   1.9764092e+01
   1.9809807e+01
   1.9855520e+01
   1.9901299e+01
   1.9947210e+01
   1.9993319e+01
   2.0039699e+01
   2.0086425e+01
   2.0125366e+01
   2.0125366e+01
   2.0172523e+01
   2.0219403e+01
   2.0265488e+01
   2.0310931e+01
   2.0355866e+01
   2.0400401e+01
   2.0444627e+01
   2.0488623e+01
   2.0532460e+01
   2.0576203e+01
   2.0619913e+01
   2.0663534e+01
   2.0707079e+01
   2.0750606e+01
   2.0794173e+01
   2.0837836e+01
   2.0881653e+01
   2.0925684e+01
   2.0969992e+01
   2.1014646e+01
   2.1059723e+01
   2.1105309e+01
   2.1150870e+01
   2.1196126e+01
   2.1241156e+01
   2.1286035e+01
   2.1330830e+01
   2.1375607e+01
   2.1382423e+01
   2.1382423e+01
   2.1427243e+01
   2.1471615e+01
   2.1516515e+01
   2.1562029e+01
   2.1608275e+01
   2.1655399e+01
   2.1702720e+01
   2.1749271e+01
   2.1795192e+01
   2.1840614e+01
   2.1885647e+01
   2.1930381e+01
   2.1974896e+01
   2.2019263e+01
   2.2063550e+01
   2.2107817e+01
   2.2151995e+01
   2.2196111e+01
   2.2240223e+01
   2.2284392e+01
   2.2328676e+01
   2.2373135e+01
   2.2417834e+01
   2.2462839e+01
   2.2508223e+01
   2.2554071e+01
   2.2600448e+01
   2.2646465e+01
   2.2692201e+01
   2.2737738e+01
   2.2783150e+01
   2.2828506e+01
   2.2873870e+01
   2.2919309e+01
   2.2926404e+01
   2.2926404e+01
   2.2971981e+01
   2.3017155e+01
   2.3063009e+01
   2.3109654e+01
   2.3157250e+01
   2.3204302e+01
   2.3250637e+01
   2.3296399e+01
   2.3341710e+01
   2.3386671e+01
   2.3431367e+01
   2.3475875e+01
   2.3520265e+01
   2.3564600e+01
   2.3608914e+01
   2.3653130e+01
   2.3697310e+01
   2.3741515e+01
   2.3785803e+01
   2.3830234e+01
   2.3874870e+01
   2.3919777e+01
   2.3965025e+01
   2.4010690e+01
   2.4056863e+01
   2.4103152e+01
   2.4149116e+01
   2.4194838e+01
   2.4240394e+01
   2.4285857e+01
   2.4331295e+01
   2.4376772e+01
   2.4422355e+01
   2.4468107e+01
   2.4514099e+01
   2.4560402e+01
   2.4604955e+01
   2.4604955e+01
   2.4651650e+01
   2.4698558e+01
   2.4744718e+01
   2.4790198e+01
   2.4835139e+01
   2.4879653e+01
   2.4923835e+01
   2.4967767e+01
   2.5011521e+01
   2.5055163e+01
   2.5098755e+01
   2.5142283e+01
   2.5185718e+01
   2.5229117e+01
   2.5272538e+01
   2.5316037e+01
   2.5359670e+01
   2.5403497e+01
   2.5447578e+01
   2.5491980e+01
   2.5536776e+01
   2.5582049e+01
   2.5627592e+01
   2.5672807e+01
   2.5717771e+01
   2.5762560e+01
   2.5807243e+01
   2.5808210e+01
   2.5808210e+01
   2.5852852e+01
   2.5896963e+01
   2.5941496e+01
   2.5986525e+01
   2.6032145e+01
   2.6078470e+01
   2.6125639e+01
   2.6173470e+01
   2.6220486e+01
   2.6266827e+01
   2.6312634e+01
   2.6358021e+01
   2.6403087e+01
   2.6447913e+01
   2.6492574e+01
   2.6537139e+01
   2.6581672e+01
   2.6626154e+01
   2.6670558e+01
   2.6714948e+01
   2.6759382e+01
   2.6803922e+01
   2.6848628e+01
   2.6893564e+01
   2.6938799e+01
   2.6984404e+01
   2.7030464e+01
   2.7077071e+01
   2.7123423e+01
   2.7169480e+01
   2.7215324e+01
   2.7261033e+01
   2.7306675e+01
   2.7352320e+01
   2.7398032e+01
   2.7443877e+01
   2.7489922e+01
   2.7516580e+01
   2.7516580e+01
   2.7562897e+01
   2.7609057e+01
   2.7656151e+01
   2.7703036e+01
   2.7749190e+01
   2.7794752e+01
   2.7839847e+01
   2.7884577e+01
   2.7929030e+01
   2.7973281e+01
   2.8017402e+01
   2.8061454e+01
   2.8105495e+01
   2.8149426e+01
   2.8193308e+01
   2.8237199e+01
   2.8281158e+01
   2.8325245e+01
   2.8369517e+01
   2.8414039e+01
   2.8458877e+01
   2.8504107e+01
   2.8549810e+01
   2.8595903e+01
   2.8641651e+01
   2.8687133e+01
   2.8732429e+01
   2.8777611e+01
   2.8822746e+01
   2.8867900e+01
   2.8913136e+01
   2.8958517e+01
   2.9004110e+01
   2.9027218e+01
   2.9027218e+01
   2.9073093e+01
   2.9118837e+01
   2.9165488e+01
   2.9212070e+01
   2.9257921e+01
   2.9303176e+01
   2.9347959e+01
   2.9392373e+01
   2.9436505e+01
   2.9480429e+01
   2.9524215e+01
   2.9567927e+01
   2.9611623e+01
   2.9655200e+01
   2.9698719e+01
   2.9742238e+01
   2.9785812e+01
   2.9829500e+01
   2.9873358e+01
   2.9917449e+01
   2.9961836e+01
   3.0006591e+01
   3.0051791e+01
   3.0097528e+01
   3.0142966e+01
   3.0188122e+01
   3.0233076e+01
   3.0277899e+01
   3.0299856e+01
   3.0299856e+01
   3.0344616e+01
   3.0388834e+01
   3.0433489e+01
   3.0478654e+01
   3.0524429e+01
   3.0570930e+01
   3.0618302e+01
   3.0666049e+01
   3.0713004e+01
   3.0759306e+01
   3.0805092e+01
   3.0850476e+01
   3.0895550e+01
   3.0940398e+01
   3.0985092e+01
   3.1029700e+01
   3.1074286e+01
   3.1118895e+01
   3.1163438e+01
   3.1207976e+01
   3.1252571e+01
   3.1297282e+01
   3.1342172e+01
   3.1387306e+01
   3.1432753e+01
   3.1478589e+01
   3.1524900e+01
   3.1571783e+01
   3.1618427e+01
   3.1664790e+01
   3.1710954e+01
   3.1756996e+01
   3.1802987e+01
   3.1848995e+01
   3.1895087e+01
   3.1941331e+01
   3.1987797e+01
   3.2034558e+01
   3.2081695e+01
   3.2086839e+01
   3.2086839e+01
   3.2134440e+01
   3.2181634e+01
   3.2227977e+01
   3.2273635e+01
   3.2318750e+01
   3.2363439e+01
   3.2407794e+01
   3.2451900e+01
   3.2495829e+01
   3.2539647e+01
   3.2583416e+01
   3.2627196e+01
   3.2670903e+01
   3.2714578e+01
   3.2758278e+01
   3.2802061e+01
   3.2845984e+01
   3.2890108e+01
   3.2934495e+01
   3.2979215e+01
   3.3024340e+01
   3.3069957e+01
   3.3115954e+01
   3.3161627e+01
   3.3207052e+01
   3.3252309e+01
   3.3297466e+01
   3.3342592e+01
   3.3387751e+01
   3.3416964e+01
   3.3416964e+01
   3.3462219e+01
   3.3507168e+01
   3.3552756e+01
   3.3599089e+01
   3.3646314e+01
   3.3693293e+01
   3.3739516e+01
   3.3785128e+01
   3.3830256e+01
   3.3875006e+01
   3.3919466e+01
   3.3963715e+01
   3.4007822e+01
   3.4051852e+01
   3.4095867e+01
   3.4139864e+01
   3.4183801e+01
   3.4227737e+01
   3.4271731e+01
   3.4315842e+01
   3.4360129e+01
   3.4404654e+01
   3.4449485e+01
   3.4494694e+01
   3.4540363e+01
   3.4586586e+01
   3.4632624e+01
   3.4678383e+01
   3.4723942e+01
   3.4769376e+01
   3.4814753e+01
   3.4854183e+01
   3.4854183e+01
   3.4899569e+01
   3.4944539e+01
   3.4990077e+01
   3.5036275e+01
   3.5083263e+01
   3.5131202e+01
   3.5178598e+01
   3.5225255e+01
   3.5271324e+01
   3.5316929e+01
   3.5362174e+01
   3.5407147e+01
   3.5451927e+01
   3.5496584e+01
   3.5541184e+01
   3.5585708e+01
   3.5630131e+01
   3.5674517e+01
   3.5718925e+01
   3.5763417e+01
   3.5808052e+01
   3.5852894e+01
   3.5898009e+01
   3.5943467e+01
   3.5989347e+01
   3.6035739e+01
   3.6082436e+01
   3.6128806e+01
   3.6174931e+01
   3.6220890e+01
   3.6266758e+01
   3.6312603e+01
   3.6358493e+01
   3.6404493e+01
   3.6450673e+01
   3.6497101e+01
   3.6543855e+01
   3.6591015e+01
   3.6607192e+01
   3.6607192e+01
   3.6654852e+01
   3.6701660e+01
   3.6747680e+01
   3.6793076e+01
   3.6837977e+01
   3.6882491e+01
   3.6926705e+01
   3.6970699e+01
   3.7014542e+01
   3.7058299e+01
   3.7101990e+01
   3.7145552e+01
   3.7189046e+01
   3.7232529e+01
   3.7276059e+01
   3.7319692e+01
   3.7363486e+01
   3.7407501e+01
   3.7451801e+01
   3.7496456e+01
   3.7541541e+01
   3.7587146e+01
   3.7632819e+01
   3.7678195e+01
   3.7723354e+01
   3.7768369e+01
   3.7813308e+01
   3.7817299e+01
   3.7817299e+01
   3.7862227e+01
   3.7906654e+01
   3.7951544e+01
   3.7996977e+01
   3.8043056e+01
   3.8089908e+01
   3.8137690e+01
   3.8185118e+01
   3.8231796e+01
   3.8277871e+01
   3.8323469e+01
   3.8368698e+01
   3.8413646e+01
   3.8458393e+01
   3.8503008e+01
   3.8547559e+01
   3.8592041e+01
   3.8636414e+01
   3.8680741e+01
   3.8725083e+01
   3.8769499e+01
   3.8814050e+01
   3.8858797e+01
   3.8903806e+01
   3.8949147e+01
   3.8994898e+01
   3.9041144e+01
   3.9087823e+01
   3.9134164e+01
   3.9180248e+01
   3.9226156e+01
   3.9271963e+01
   3.9317737e+01
   3.9363545e+01
   3.9409454e+01
   3.9445438e+01
   3.9445438e+01
   3.9491514e+01
   3.9537375e+01
   3.9584028e+01
   3.9631610e+01
   3.9678804e+01
   3.9725257e+01
   3.9771116e+01
   3.9816506e+01
   3.9861530e+01
   3.9906278e+01
   3.9950827e+01
   3.9995247e+01
   4.0039604e+01
   4.0083884e+01
   4.0128057e+01
   4.0172186e+01
   4.0216331e+01
   4.0260550e+01
   4.0304904e+01
   4.0349453e+01
   4.0394262e+01
   4.0439400e+01
   4.0484943e+01
   4.0530978e+01
   4.0577478e+01
   4.0623640e+01
   4.0669545e+01
   4.0715271e+01
   4.0760894e+01
   4.0806481e+01
   4.0852099e+01
   4.0897813e+01
   4.0943690e+01
   4.0989799e+01
   4.1036211e+01
   4.1062871e+01
   4.1062871e+01
   4.1109668e+01
   4.1156467e+01
   4.1203070e+01
   4.1248939e+01
   4.1294215e+01
   4.1339021e+01
   4.1383459e+01
   4.1427616e+01
   4.1471568e+01
   4.1515382e+01
   4.1559124e+01
   4.1602777e+01
   4.1646314e+01
   4.1689794e+01
   4.1733276e+01
   4.1776816e+01
   4.1820471e+01
   4.1864298e+01
   4.1908359e+01
   4.1952719e+01
   4.1997447e+01
   4.2042624e+01
   4.2088339e+01
   4.2133933e+01
   4.2179248e+01
   4.2224361e+01
   4.2269344e+01
   4.2270582e+01
   4.2270582e+01
   4.2315503e+01
   4.2359870e+01
   4.2404646e+01
   4.2449902e+01
   4.2495733e+01
   4.2542251e+01
   4.2589591e+01
   4.2637861e+01
   4.2685274e+01
   4.2731971e+01
   4.2778103e+01
   4.2823790e+01
   4.2869135e+01
   4.2914223e+01
   4.2959131e+01
   4.3003931e+01
   4.3048687e+01
   4.3093349e+01
   4.3137923e+01
   4.3182472e+01
   4.3227058e+01
   4.3271740e+01
   4.3316581e+01
   4.3361644e+01
   4.3406997e+01
   4.3452713e+01
   4.3498876e+01
   4.3545577e+01
   4.3592344e+01
   4.3638804e+01
   4.3685038e+01
   4.3731125e+01
   4.3777139e+01
   4.3823148e+01
   4.3869220e+01
   4.3915421e+01
   4.3961822e+01
   4.4008493e+01
   4.4036965e+01
   4.4036965e+01
   4.4083985e+01
   4.4130948e+01
   4.4178067e+01
   4.4224418e+01
   4.4270140e+01
   4.4315364e+01
   4.4360199e+01
   4.4404735e+01
   4.4449051e+01
   4.4493218e+01
   4.4537302e+01
   4.4581329e+01
   4.4625231e+01
   4.4669068e+01
   4.4712901e+01
   4.4756787e+01
   4.4800786e+01
   4.4844954e+01
   4.4889356e+01
   4.4934056e+01
   4.4979127e+01
   4.5024648e+01
   4.5070712e+01
   4.5116693e+01
   4.5162388e+01
   4.5207874e+01
   4.5253228e+01
   4.5298519e+01
   4.5343812e+01
   4.5389171e+01
   4.5434661e+01
   4.5464808e+01
   4.5464808e+01
   4.5510495e+01
   4.5556011e+01
   4.5602317e+01
   4.5649550e+01
   4.5696271e+01
   4.5742271e+01
   4.5787694e+01
   4.5832662e+01
   4.5877274e+01
   4.5921616e+01
   4.5965764e+01
   4.6009786e+01
   4.6053746e+01
   4.6097608e+01
   4.6141365e+01
   4.6185075e+01
   4.6228799e+01
   4.6272593e+01
   4.6316516e+01
   4.6360626e+01
   4.6404986e+01
   4.6449663e+01
   4.6494730e+01
   4.6540270e+01
   4.6586366e+01
   4.6632121e+01
   4.6677613e+01
   4.6722921e+01
   4.6768117e+01
   4.6793890e+01
   4.6793890e+01
   4.6839041e+01
   4.6883672e+01
   4.6928779e+01
   4.6974440e+01
   4.7020762e+01
   4.7067876e+01
   4.7115944e+01
   4.7163666e+01
   4.7210644e+01
   4.7257024e+01
   4.7302934e+01
   4.7348481e+01
   4.7393753e+01
   4.7438830e+01
   4.7483785e+01
   4.7528683e+01
   4.7573419e+01
   4.7618056e+01
   4.7662657e+01
   4.7707285e+01
   4.7751999e+01
   4.7796862e+01
   4.7841938e+01
   4.7887292e+01
   4.7933000e+01
   4.7979140e+01
   4.8025804e+01
   4.8072611e+01
   4.8119095e+01
   4.8165342e+01
   4.8211430e+01
   4.8257433e+01
   4.8303420e+01
   4.8349459e+01
   4.8395618e+01
   4.8441964e+01
   4.8488569e+01
   4.8535510e+01
   4.8582871e+01
   4.8592466e+01
   4.8592466e+01
   4.8640342e+01
   4.8687401e+01
   4.8733669e+01
   4.8779309e+01
   4.8824453e+01
   4.8869208e+01
   4.8913665e+01
   4.8957903e+01
   4.9001992e+01
   4.9045998e+01
   4.9089849e+01
   4.9133573e+01
   4.9177233e+01
   4.9220889e+01
   4.9264596e+01
   4.9308413e+01
   4.9352398e+01
   4.9396612e+01
   4.9441120e+01
   4.9485993e+01
   4.9531310e+01
   4.9577162e+01
   4.9622897e+01
   4.9668345e+01
   4.9713583e+01
   4.9758686e+01
   4.9803722e+01
   4.9848755e+01
   4.9849989e+01
   4.9849989e+01
   4.9895084e+01
   4.9939728e+01
   4.9984916e+01
   5.0030736e+01
   5.0077312e+01
   5.0124793e+01
   5.0172281e+01
   5.0219008e+01
   5.0265118e+01
   5.0310739e+01
   5.0355981e+01
   5.0400933e+01
   5.0445675e+01
   5.0490280e+01
   5.0534814e+01
   5.0579193e+01
   5.0623456e+01
   5.0667667e+01
   5.0711887e+01
   5.0756174e+01
   5.0800589e+01
   5.0845193e+01
   5.0890050e+01
   5.0935229e+01
   5.0980806e+01
   5.1026866e+01
   5.1073394e+01
   5.1119576e+01
   5.1165494e+01
   5.1211226e+01
   5.1256848e+01
   5.1302429e+01
   5.1348034e+01
   5.1372423e+01
   5.1372423e+01
   5.1418118e+01
   5.1463443e+01
   5.1509419e+01
   5.1556154e+01
   5.1603800e+01
   5.1651470e+01
   5.1698375e+01
   5.1744657e+01
   5.1790449e+01
   5.1835859e+01
   5.1880979e+01
   5.1925889e+01
   5.1970662e+01
   5.2015365e+01
   5.2059920e+01
   5.2104362e+01
   5.2148755e+01
   5.2193160e+01
   5.2237637e+01
   5.2282247e+01
   5.2327051e+01
   5.2372115e+01
   5.2417509e+01
   5.2463311e+01
   5.2509608e+01
   5.2556306e+01
   5.2602663e+01
   5.2648759e+01
   5.2694676e+01
   5.2740489e+01
   5.2786266e+01
   5.2832074e+01
   5.2877981e+01
   5.2924053e+01
   5.2970360e+01
   5.3016975e+01
   5.3063980e+01
   5.3086873e+01
   5.3086873e+01
   5.3134357e+01
   5.3181355e+01
   5.3227558e+01
   5.3273124e+01
   5.3318185e+01
   5.3362850e+01
   5.3407210e+01
   5.3451345e+01
   5.3495325e+01
   5.3539215e+01
   5.3582954e+01
   5.3626562e+01
   5.3670098e+01
   5.3713622e+01
   5.3757192e+01
   5.3800862e+01
   5.3844693e+01
   5.3888742e+01
   5.3933076e+01
   5.3977762e+01
   5.4022878e+01
   5.4068512e+01
   5.4114159e+01
   5.4159508e+01
   5.4204638e+01
   5.4249622e+01
   5.4266440e+01
   5.4266440e+01
   5.4311347e+01
   5.4355698e+01
   5.4400464e+01
   5.4445716e+01
   5.4491551e+01
   5.4538080e+01
   5.4585442e+01
   5.4633768e+01
   5.4681249e+01
   5.4728022e+01
   5.4774236e+01
   5.4820012e+01
   5.4865452e+01
   5.4910640e+01
   5.4955655e+01
   5.5000566e+01
   5.5045390e+01
   5.5090066e+01
   5.5134661e+01
   5.5179237e+01
   5.5223855e+01
   5.5268576e+01
   5.5313462e+01
   5.5358578e+01
   5.5403991e+01
   5.5449777e+01
   5.5496017e+01
   5.5542808e+01
   5.5589488e+01
   5.5635867e+01
   5.5682031e+01
   5.5728057e+01
   5.5774016e+01
   5.5819978e+01
   5.5866009e+01
   5.5912177e+01
   5.5958550e+01
   5.5973759e+01
   5.5973759e+01
   5.6020411e+01
   5.6066811e+01
   5.6114137e+01
   5.6161517e+01
   5.6208139e+01
   5.6254143e+01
   5.6299660e+01
   5.6344796e+01
   5.6389643e+01
   5.6434279e+01
   5.6478777e+01
   5.6523202e+01
   5.6567471e+01
   5.6611625e+01
   5.6655727e+01
   5.6699838e+01
   5.6744015e+01
   5.6788319e+01
   5.6832810e+01
   5.6877551e+01
   5.6922612e+01
   5.6968068e+01
   5.7014002e+01
   5.7060449e+01
   5.7106548e+01
   5.7152379e+01
   5.7198023e+01
   5.7243553e+01
   5.7289038e+01
   5.7334545e+01
   5.7380138e+01
   5.7425884e+01
   5.7471849e+01
   5.7514691e+01
   5.7514691e+01
   5.7560948e+01
   5.7607264e+01
   5.7654563e+01
   5.7701116e+01
   5.7746979e+01
   5.7792294e+01
   5.7837178e+01
   5.7881726e+01
   5.7926023e+01
   5.7970143e+01
   5.8014151e+01
   5.8058048e+01
   5.8101791e+01
   5.8145443e+01
   5.8189064e+01
   5.8232711e+01
   5.8276442e+01
   5.8320314e+01
   5.8364388e+01
   5.8408725e+01
   5.8453394e+01
   5.8498470e+01
   5.8544037e+01
   5.8589887e+01
   5.8635415e+01
   5.8680699e+01
   5.8725816e+01
   5.8750322e+01
   5.8750322e+01
   5.8795342e+01
   5.8839778e+01
   5.8884626e+01
   5.8929959e+01
   5.8975871e+01
   5.9022475e+01
   5.9069909e+01
   5.9118344e+01
   5.9165968e+01
   5.9212876e+01
   5.9259217e+01
   5.9305115e+01
   5.9350671e+01
   5.9395972e+01
   5.9441097e+01
   5.9486116e+01
   5.9531058e+01
   5.9575849e+01
   5.9620558e+01
   5.9665246e+01
   5.9709976e+01
   5.9754810e+01
   5.9799808e+01
   5.9845037e+01
   5.9890564e+01
   5.9936466e+01
   5.9982825e+01
   6.0029738e+01
   6.0076681e+01
   6.0123323e+01
   6.0169747e+01
   6.0216033e+01
   6.0262254e+01
   6.0308478e+01
   6.0354775e+01
   6.0401213e+01
   6.0447862e+01
   6.0494795e+01
   6.0542094e+01
   6.0558314e+01
   6.0558314e+01
   6.0606066e+01
   6.0653575e+01
   6.0700236e+01
   6.0746214e+01
   6.0791652e+01
   6.0836664e+01
   6.0881347e+01
   6.0925784e+01
   6.0970049e+01
   6.1014210e+01
   6.1058256e+01
   6.1102154e+01
   6.1145969e+01
   6.1189760e+01
   6.1233586e+01
   6.1277505e+01
   6.1321574e+01
   6.1365855e+01
   6.1410412e+01
   6.1455315e+01
   6.1500641e+01
   6.1546477e+01
   6.1592600e+01
   6.1638411e+01
   6.1683988e+01
   6.1729408e+01
   6.1774742e+01
   6.1820057e+01
   6.1865417e+01
   6.1900116e+01
   6.1900116e+01
   6.1945586e+01
   6.1990795e+01
   6.2036677e+01
   6.2083344e+01
   6.2130956e+01
   6.2178005e+01
   6.2224329e+01
   6.2270074e+01
   6.2315362e+01
   6.2360295e+01
   6.2404960e+01
   6.2449434e+01
   6.2493786e+01
   6.2538057e+01
   6.2582163e+01
   6.2626168e+01
   6.2670134e+01
   6.2714119e+01
   6.2758183e+01
   6.2802384e+01
   6.2846783e+01
   6.2891443e+01
   6.2936435e+01
   6.2981833e+01
   6.3027723e+01
   6.3074090e+01
   6.3120126e+01
   6.3165909e+01
   6.3211519e+01
   6.3257029e+01
   6.3302505e+01
   6.3303844e+01
   6.3303844e+01
   6.3349354e+01
   6.3394365e+01
   6.3439912e+01
   6.3486081e+01
   6.3532994e+01
   6.3580801e+01
   6.3628927e+01
   6.3676255e+01
   6.3722929e+01
   6.3769088e+01
   6.3814846e+01
   6.3860299e+01
   6.3905528e+01
   6.3950610e+01
   6.3995538e+01
   6.4040275e+01
   6.4084891e+01
   6.4129450e+01
   6.4174015e+01
   6.4218646e+01
   6.4263404e+01
   6.4308352e+01
   6.4353556e+01
   6.4399086e+01
   6.4445019e+01
   6.4491442e+01
   6.4538457e+01
   6.4585146e+01
   6.4631566e+01
   6.4677800e+01
   6.4723923e+01
   6.4770007e+01
   6.4816121e+01
   6.4862332e+01
   6.4908707e+01
   6.4955319e+01
   6.5002242e+01
   6.5049558e+01
   6.5092656e+01
   6.5092656e+01
   6.5140457e+01
   6.5187359e+01
   6.5233510e+01
   6.5279068e+01
   6.5324157e+01
   6.5368881e+01
   6.5413327e+01
   6.5457571e+01
   6.5501684e+01
   6.5545580e+01
   6.5589303e+01
   6.5632917e+01
   6.5676482e+01
   6.5720056e+01
   6.5763697e+01
   6.5807462e+01
   6.5851409e+01
   6.5895600e+01
   6.5940100e+01
   6.5984983e+01
   6.6030328e+01
   6.6076230e+01
   6.6121941e+01
   6.6167382e+01
   6.6212631e+01
   6.6257762e+01
   6.6288989e+01
   6.6288989e+01
   6.6334068e+01
   6.6378642e+01
   6.6423683e+01
   6.6469268e+01
   6.6515504e+01
   6.6562517e+01
   6.6610466e+01
   6.6658226e+01
   6.6705229e+01
   6.6751621e+01
   6.6797532e+01
   6.6843071e+01
   6.6888328e+01
   6.6933383e+01
   6.6978308e+01
   6.7023043e+01
   6.7067605e+01
   6.7112061e+01
   6.7156475e+01
   6.7200909e+01
   6.7245422e+01
   6.7290074e+01
   6.7334929e+01
   6.7380052e+01
   6.7425515e+01
   6.7471396e+01
   6.7517783e+01
   6.7564588e+01
   6.7611062e+01
   6.7657285e+01
   6.7703339e+01
   6.7749297e+01
   6.7795229e+01
   6.7841203e+01
   6.7887285e+01
   6.7901923e+01
   6.7901923e+01
   6.7948182e+01
   6.7994099e+01
   6.8040783e+01
   6.8088361e+01
   6.8136166e+01
   6.8183189e+01
   6.8229572e+01
   6.8275452e+01
   6.8320938e+01
   6.8366125e+01
   6.8411094e+01
   6.8455919e+01
   6.8500573e+01
   6.8545042e+01
   6.8589391e+01
   6.8633687e+01
   6.8677988e+01
   6.8722356e+01
   6.8766850e+01
   6.8811532e+01
   6.8856466e+01
   6.8901721e+01
   6.8947374e+01
   6.8993509e+01
   6.9040226e+01
   6.9086663e+01
   6.9132830e+01
   6.9178809e+01
   6.9224674e+01
   6.9270497e+01
   6.9316344e+01
   6.9362282e+01
   6.9408378e+01
   6.9454701e+01
   6.9501326e+01
   6.9548333e+01
   6.9557601e+01
   6.9557601e+01
   6.9605078e+01
   6.9652422e+01
   6.9698979e+01
   6.9744851e+01
   6.9790179e+01
   6.9835081e+01
   6.9879651e+01
   6.9923973e+01
   6.9968120e+01
   7.0012119e+01
   7.0055901e+01
   7.0099534e+01
   7.0143079e+01
   7.0186597e+01
   7.0230144e+01
   7.0273778e+01
   7.0317556e+01
   7.0361537e+01
   7.0405784e+01
   7.0450364e+01
   7.0495353e+01
   7.0540835e+01
   7.0586711e+01
   7.0632270e+01
   7.0677586e+01
   7.0722737e+01
   7.0730010e+01
   7.0730010e+01
   7.0775066e+01
   7.0819539e+01
   7.0864399e+01
   7.0909717e+01
   7.0955584e+01
   7.1002107e+01
   7.1049416e+01
   7.1097672e+01
   7.1145717e+01
   7.1192999e+01
   7.1239665e+01
   7.1285847e+01
   7.1331655e+01
   7.1377180e+01
   7.1422504e+01
   7.1467701e+01
   7.1512715e+01
   7.1557557e+01
   7.1602297e+01
   7.1646997e+01
   7.1691721e+01
   7.1736530e+01
   7.1781486e+01
   7.1826652e+01
   7.1872096e+01
   7.1917891e+01
   7.1964118e+01
   7.2010868e+01
   7.2057927e+01
   7.2104660e+01
   7.2151151e+01
   7.2197480e+01
   7.2243724e+01
   7.2289951e+01
   7.2336230e+01
   7.2382630e+01
   7.2429221e+01
   7.2476074e+01
   7.2506438e+01
   7.2506438e+01
   7.2553632e+01
   7.2600770e+01
   7.2648317e+01
   7.2695081e+01
   7.2741199e+01
   7.2786809e+01
   7.2832021e+01
   7.2876927e+01
   7.2921610e+01
   7.2966142e+01
   7.3010502e+01
   7.3054670e+01
   7.3098713e+01
   7.3142694e+01
   7.3186672e+01
   7.3230707e+01
   7.3274857e+01
   7.3319182e+01
   7.3363745e+01
   7.3408612e+01
   7.3453857e+01
   7.3499561e+01
   7.3545818e+01
   7.3591995e+01
   7.3637889e+01
   7.3683579e+01
   7.3729142e+01
   7.3774645e+01
   7.3820158e+01
   7.3865743e+01
   7.3911468e+01
   7.3957399e+01
   7.3959739e+01
   7.3959739e+01
   7.4005948e+01
   7.4051849e+01
   7.4098609e+01
   7.4146088e+01
   7.4192763e+01
   7.4238768e+01
   7.4284244e+01
   7.4329304e+01
   7.4374044e+01
   7.4418545e+01
   7.4462880e+01
   7.4507060e+01
   7.4551032e+01
   7.4594863e+01
   7.4638617e+01
   7.4682353e+01
   7.4726128e+01
   7.4770002e+01
   7.4814031e+01
   7.4858278e+01
   7.4902805e+01
   7.4947684e+01
   7.4992991e+01
   7.5038816e+01
   7.5084836e+01
   7.5130552e+01
   7.5176042e+01
   7.5221383e+01
   7.5247392e+01
   7.5247392e+01
   7.5292652e+01
   7.5337346e+01
   7.5382482e+01
   7.5428134e+01
   7.5474404e+01
   7.5521413e+01
   7.5569310e+01
   7.5617724e+01
   7.5665326e+01
   7.5712259e+01
   7.5758665e+01
   7.5804662e+01
   7.5850345e+01
   7.5895801e+01
   7.5941104e+01
   7.5986242e+01
   7.6031186e+01
   7.6076005e+01
   7.6120764e+01
   7.6165528e+01
   7.6210358e+01
   7.6255315e+01
   7.6300463e+01
   7.6345869e+01
   7.6391603e+01
   7.6437744e+01
   7.6484381e+01
   7.6531615e+01
   7.6578514e+01
   7.6625144e+01
   7.6671588e+01
   7.6717923e+01
   7.6764221e+01
   7.6810552e+01
   7.6856984e+01
   7.6903585e+01
   7.6950429e+01
   7.6997591e+01
   7.7045156e+01
   7.7077340e+01
   7.7077340e+01
   7.7125400e+01
   7.7172566e+01
   7.7218961e+01
   7.7264748e+01
   7.7310056e+01
   7.7354989e+01
   7.7399637e+01
   7.7444079e+01
   7.7488385e+01
   7.7532462e+01
   7.7576361e+01
   7.7620149e+01
   7.7663886e+01
   7.7707632e+01
   7.7751443e+01
   7.7795378e+01
   7.7839495e+01
   7.7883858e+01
   7.7928533e+01
   7.7973592e+01
   7.8019119e+01
   7.8065206e+01
   7.8111108e+01
   7.8156739e+01
   7.8202178e+01
   7.8247498e+01
   7.8292768e+01
   7.8335890e+01
   7.8335890e+01
   7.8381175e+01
   7.8426088e+01
   7.8471567e+01
   7.8517704e+01
   7.8564628e+01
   7.8612499e+01
   7.8660027e+01
   7.8706814e+01
   7.8753006e+01
   7.8798731e+01
   7.8844093e+01
   7.8889182e+01
   7.8934077e+01
   7.8978847e+01
   7.9023387e+01
   7.9067759e+01
   7.9112032e+01
   7.9156267e+01
   7.9200525e+01
   7.9244866e+01
   7.9289349e+01
   7.9334036e+01
   7.9378993e+01
   7.9424290e+01
   7.9470006e+01
   7.9516228e+01
   7.9562852e+01
   7.9609149e+01
   7.9655199e+01
   7.9701082e+01
   7.9746873e+01
   7.9792638e+01
   7.9828586e+01
   7.9828586e+01
   7.9874393e+01
   7.9919811e+01
   7.9965847e+01
   8.0012601e+01
   8.0060217e+01
   8.0108529e+01
   8.0156015e+01
   8.0202815e+01
   8.0249076e+01
   8.0294916e+01
   8.0340432e+01
   8.0385710e+01
   8.0430827e+01
   8.0475785e+01
   8.0520539e+01
   8.0565160e+01
   8.0609713e+01
   8.0654260e+01
   8.0698863e+01
   8.0743582e+01
   8.0788480e+01
   8.0833620e+01
   8.0879073e+01
   8.0924915e+01
   8.0971231e+01
   8.1018118e+01
   8.1064871e+01
   8.1111340e+01
   8.1157608e+01
   8.1203752e+01
   8.1249844e+01
   8.1295953e+01
   8.1342146e+01
   8.1388491e+01
   8.1435060e+01
   8.1481926e+01
   8.1529169e+01
   8.1576880e+01
   8.1585437e+01
   8.1585437e+01
   8.1633718e+01
   8.1680609e+01
   8.1726748e+01
   8.1772299e+01
   8.1817389e+01
   8.1862118e+01
   8.1906573e+01
   8.1950832e+01
   8.1994953e+01
   8.2038835e+01
   8.2082549e+01
   8.2126157e+01
   8.2169720e+01
   8.2213296e+01
   8.2256943e+01
   8.2300717e+01
   8.2344677e+01
   8.2388884e+01
   8.2433406e+01
   8.2478315e+01
   8.2523693e+01
   8.2569633e+01
   8.2615336e+01
   8.2660774e+01
   8.2706025e+01
   8.2738187e+01
   8.2738187e+01
   8.2783324e+01
   8.2827863e+01
   8.2872807e+01
   8.2918229e+01
   8.2964223e+01
   8.3010900e+01
   8.3058396e+01
   8.3106882e+01
   8.3154740e+01
   8.3201865e+01
   8.3248407e+01
   8.3294492e+01
   8.3340225e+01
   8.3385696e+01
   8.3430982e+01
   8.3476148e+01
   8.3521087e+01
   8.3565871e+01
   8.3610567e+01
   8.3655239e+01
   8.3699948e+01
   8.3744757e+01
   8.3789726e+01
   8.3834920e+01
   8.3880409e+01
   8.3926265e+01
   8.3972573e+01
   8.4019427e+01
   8.4066388e+01
   8.4113043e+01
   8.4159474e+01
   8.4205762e+01
   8.4251980e+01
   8.4298197e+01
   8.4344482e+01
   8.4390902e+01
   8.4437529e+01
   8.4440670e+01
   8.4440670e+01
   8.4487577e+01
   8.4534129e+01
   8.4581591e+01
   8.4629431e+01
   8.4676480e+01
   8.4722878e+01
   8.4768764e+01
   8.4814249e+01
   8.4859428e+01
   8.4904384e+01
   8.4949190e+01
   8.4993807e+01
   8.5038232e+01
   8.5082535e+01
   8.5126779e+01
   8.5171024e+01
   8.5215332e+01
   8.5259760e+01
   8.5304372e+01
   8.5349230e+01
   8.5394402e+01
   8.5439966e+01
   8.5486003e+01
   8.5532612e+01
   8.5579038e+01
   8.5625187e+01
   8.5671141e+01
   8.5716975e+01
   8.5762761e+01
   8.5808565e+01
   8.5854454e+01
   8.5900495e+01
   8.5946756e+01
   8.5993312e+01
   8.6019603e+01
   8.6019603e+01
   8.6066532e+01
   8.6113448e+01
   8.6160573e+01
   8.6206940e+01
   8.6252685e+01
   8.6297938e+01
   8.6342807e+01
   8.6387382e+01
   8.6431742e+01
   8.6475958e+01
   8.6519955e+01
   8.6563765e+01
   8.6607455e+01
   8.6651085e+01
   8.6694715e+01
   8.6738401e+01
   8.6782201e+01
   8.6826173e+01
   8.6870379e+01
   8.6914884e+01
   8.6959759e+01
   8.7005084e+01
   8.7050950e+01
   8.7096781e+01
   8.7142331e+01
   8.7187676e+01
   8.7210913e+01
   8.7210913e+01
   8.7256127e+01
   8.7300713e+01
   8.7345682e+01
   8.7391103e+01
   8.7437067e+01
   8.7483681e+01
   8.7531073e+01
   8.7579402e+01
   8.7627684e+01
   8.7675187e+01
   8.7722058e+01
   8.7768434e+01
   8.7814425e+01
   8.7860126e+01
   8.7905619e+01
   8.7950979e+01
   8.7996145e+01
   8.8041135e+01
   8.8086018e+01
   8.8130859e+01
   8.8175720e+01
   8.8220665e+01
   8.8265755e+01
   8.8311054e+01
   8.8356630e+01
   8.8402558e+01
   8.8448918e+01
   8.8495803e+01
   8.8543102e+01
   8.8590071e+01
   8.8636795e+01
   8.8683355e+01
   8.8729827e+01
   8.8776283e+01
   8.8822793e+01
   8.8869426e+01
   8.8916251e+01
   8.8963343e+01
   8.9010782e+01
   8.9041196e+01
   8.9041196e+01
   8.9089068e+01
   8.9136814e+01
   8.9183716e+01
   8.9229935e+01
   8.9275615e+01
   8.9320872e+01
   8.9365802e+01
   8.9410491e+01
   8.9455011e+01
   8.9499358e+01
   8.9543497e+01
   8.9587494e+01
   8.9631415e+01
   8.9675318e+01
   8.9719263e+01
   8.9763307e+01
   8.9807511e+01
   8.9851936e+01
   8.9896646e+01
   8.9941713e+01
   8.9987216e+01
   9.0033245e+01
   9.0079523e+01
   9.0125497e+01
   9.0171247e+01
   9.0216849e+01
   9.0262374e+01
   9.0307890e+01
   9.0353462e+01
   9.0399155e+01
   9.0400757e+01
   9.0400757e+01
   9.0446639e+01
   9.0492156e+01
   9.0538396e+01
   9.0585480e+01
   9.0633225e+01
   9.0680157e+01
   9.0726414e+01
   9.0772136e+01
   9.0817440e+01
   9.0862421e+01
   9.0907164e+01
   9.0951742e+01
   9.0996146e+01
   9.1040342e+01
   9.1084399e+01
   9.1128380e+01
   9.1172347e+01
   9.1216357e+01
   9.1260470e+01
   9.1304744e+01
   9.1349242e+01
   9.1394030e+01
   9.1439179e+01
   9.1484768e+01
   9.1530888e+01
   9.1577195e+01
   9.1623203e+01
   9.1668991e+01
   9.1714635e+01
   9.1760207e+01
   9.1762089e+01
   9.1762089e+01
   9.1807656e+01
   9.1852694e+01
   9.1898227e+01
   9.1944337e+01
   9.1991137e+01
   9.2038764e+01
   9.2087391e+01
   9.2135529e+01
   9.2182932e+01
   9.2229751e+01
   9.2276112e+01
   9.2322121e+01
   9.2367868e+01
   9.2413389e+01
   9.2458609e+01
   9.2503606e+01
   9.2548453e+01
   9.2593219e+01
   9.2637967e+01
   9.2682759e+01
   9.2727657e+01
   9.2772722e+01
   9.2818020e+01
   9.2863621e+01
   9.2909601e+01
   9.2956043e+01
   9.3003043e+01
   9.3050099e+01
   9.3096855e+01
   9.3143397e+01
   9.3189802e+01
   9.3236144e+01
   9.3282495e+01
   9.3328922e+01
   9.3375495e+01
   9.3422284e+01
   9.3469364e+01
   9.3516817e+01
   9.3564732e+01
   9.3592409e+01
   9.3592409e+01
   9.3640889e+01
   9.3687909e+01
   9.3734206e+01
   9.3779943e+01
   9.3825241e+01
   9.3870197e+01
   9.3914899e+01
   9.3959331e+01
   9.4003468e+01
   9.4047387e+01
   9.4091156e+01
   9.4134838e+01
   9.4178493e+01
   9.4222180e+01
   9.4265954e+01
   9.4309875e+01
   9.4354002e+01
   9.4398399e+01
   9.4443134e+01
   9.4488283e+01
   9.4533931e+01
   9.4580000e+01
   9.4625751e+01
   9.4671261e+01
   9.4716608e+01
   9.4761863e+01
   9.4776478e+01
   9.4776478e+01
   9.4821708e+01
   9.4866436e+01
   9.4911637e+01
   9.4957390e+01
   9.5003804e+01
   9.5051006e+01
   9.5099161e+01
   9.5147219e+01
   9.5194521e+01
   9.5241213e+01
   9.5287426e+01
   9.5333267e+01
   9.5378830e+01
   9.5424184e+01
   9.5469218e+01
   9.5514013e+01
   9.5558641e+01
   9.5603172e+01
   9.5647667e+01
   9.5692189e+01
   9.5736798e+01
   9.5781555e+01
   9.5826523e+01
   9.5871769e+01
   9.5917366e+01
   9.5963393e+01
   9.6009941e+01
   9.6056840e+01
   9.6103417e+01
   9.6149753e+01
   9.6195930e+01
   9.6242022e+01
   9.6288097e+01
   9.6334224e+01
   9.6367161e+01
   9.6367161e+01
   9.6413408e+01
   9.6459349e+01
   9.6506017e+01
   9.6553535e+01
   9.6602079e+01
   9.6649785e+01
   9.6696789e+01
   9.6743241e+01
   9.6789261e+01
   9.6834950e+01
   9.6880396e+01
   9.6925578e+01
   9.6970476e+01
   9.7015169e+01
   9.7059726e+01
   9.7104212e+01
   9.7148691e+01
   9.7193224e+01
   9.7237869e+01
   9.7282690e+01
   9.7327751e+01
   9.7373120e+01
   9.7418874e+01
   9.7465095e+01
   9.7511882e+01
   9.7558630e+01
   9.7605090e+01
   9.7651345e+01
   9.7697472e+01
   9.7743543e+01
   9.7789627e+01
   9.7835792e+01
   9.7882105e+01
   9.7928637e+01
   9.7975462e+01
   9.8022660e+01
   9.8070061e+01
   9.8070061e+01
   9.8117721e+01
   9.8164997e+01
   9.8211500e+01
   9.8257383e+01
   9.8302776e+01
   9.8347787e+01
   9.8392507e+01
   9.8437009e+01
   9.8481180e+01
   9.8525099e+01
   9.8568837e+01
   9.8612460e+01
   9.8656028e+01
   9.8699600e+01
   9.8743233e+01
   9.8786983e+01
   9.8830909e+01
   9.8875073e+01
   9.8919540e+01
   9.8964381e+01
   9.9009677e+01
   9.9055518e+01
   9.9101314e+01
   9.9146833e+01
   9.9192153e+01
   9.9202097e+01
   9.9202097e+01
   9.9247290e+01
   9.9291866e+01
   9.9336807e+01
   9.9382181e+01
   9.9428076e+01
   9.9474596e+01
   9.9521862e+01
   9.9570027e+01
   9.9618779e+01
   9.9666712e+01
   9.9713971e+01
   9.9760700e+01
   9.9807017e+01
   9.9853022e+01
   9.9898799e+01
   9.9944301e+01
   9.9989535e+01
   1.0003458e+02
   1.0007950e+02
   1.0012436e+02
   1.0016924e+02
   1.0021419e+02
   1.0025927e+02
   1.0030454e+02
   1.0035008e+02
   1.0039596e+02
   1.0044226e+02
   1.0048906e+02
   1.0053642e+02
   1.0058344e+02
   1.0063020e+02
   1.0067677e+02
   1.0072325e+02
   1.0076970e+02
   1.0081619e+02
   1.0086279e+02
   1.0090956e+02
   1.0095659e+02
   1.0098671e+02
   1.0098671e+02
   1.0103408e+02
   1.0108136e+02
   1.0112941e+02
   1.0117666e+02
   1.0122324e+02
   1.0126929e+02
   1.0131493e+02
   1.0136025e+02
   1.0140535e+02
   1.0145015e+02
   1.0149468e+02
   1.0153901e+02
   1.0158322e+02
   1.0162737e+02
   1.0167151e+02
   1.0171571e+02
   1.0176002e+02
   1.0180452e+02
   1.0184925e+02
   1.0189429e+02
   1.0193972e+02
   1.0198560e+02
   1.0203205e+02
   1.0207845e+02
   1.0212456e+02
   1.0217047e+02
   1.0221626e+02
   1.0226199e+02
   1.0230773e+02
   1.0235355e+02
   1.0239951e+02
   1.0244569e+02
   1.0247455e+02
   1.0247455e+02
   1.0252101e+02
   1.0256739e+02
   1.0261472e+02
   1.0266204e+02
   1.0270862e+02
   1.0275460e+02
   1.0280011e+02
   1.0284525e+02
   1.0289011e+02
   1.0293474e+02
   1.0297905e+02
   1.0302312e+02
   1.0306702e+02
   1.0311082e+02
   1.0315457e+02
   1.0319834e+02
   1.0324218e+02
   1.0328614e+02
   1.0333030e+02
   1.0337471e+02
   1.0341944e+02
   1.0346457e+02
   1.0351017e+02
   1.0355635e+02
   1.0360226e+02
   1.0364791e+02
   1.0369338e+02
   1.0371110e+02
   1.0371110e+02
   1.0375646e+02
   1.0380121e+02
   1.0384636e+02
   1.0389199e+02
   1.0393818e+02
   1.0398505e+02
   1.0403273e+02
   1.0408139e+02
   1.0412978e+02
   1.0417741e+02
   1.0422444e+02
   1.0427099e+02
   1.0431718e+02
   1.0436310e+02
   1.0440883e+02
   1.0445426e+02
   1.0449947e+02
   1.0454451e+02
   1.0458947e+02
   1.0463440e+02
   1.0467937e+02
   1.0472445e+02
   1.0476968e+02
   1.0481515e+02
   1.0486092e+02
   1.0490706e+02
   1.0495366e+02
   1.0500082e+02
   1.0504821e+02
   1.0509529e+02
   1.0514216e+02
   1.0518888e+02
   1.0523553e+02
   1.0528220e+02
   1.0532894e+02
   1.0537582e+02
   1.0542292e+02
   1.0547032e+02
   1.0551810e+02
   1.0556634e+02
   1.0557638e+02
   1.0557638e+02
   1.0562519e+02
   1.0567252e+02
   1.0571908e+02
   1.0576506e+02
   1.0581057e+02
   1.0585572e+02
   1.0590060e+02
   1.0594528e+02
   1.0598964e+02
   1.0603377e+02
   1.0607774e+02
   1.0612162e+02
   1.0616545e+02
   1.0620931e+02
   1.0625325e+02
   1.0629733e+02
   1.0634160e+02
   1.0638614e+02
   1.0643101e+02
   1.0647629e+02
   1.0652206e+02
   1.0656842e+02
   1.0661452e+02
   1.0666037e+02
   1.0670604e+02
   1.0675161e+02
   1.0679715e+02
   1.0684144e+02
   1.0684144e+02
   1.0688701e+02
   1.0693225e+02
   1.0697808e+02
   1.0702461e+02
   1.0707198e+02
   1.0712033e+02
   1.0716784e+02
   1.0721463e+02
   1.0726087e+02
   1.0730668e+02
   1.0735214e+02
   1.0739736e+02
   1.0744236e+02
   1.0748706e+02
   1.0753155e+02
   1.0757590e+02
   1.0762016e+02
   1.0766441e+02
   1.0770871e+02
   1.0775311e+02
   1.0779767e+02
   1.0784245e+02
   1.0788753e+02
   1.0793298e+02
   1.0797888e+02
   1.0802531e+02
   1.0807200e+02
   1.0811839e+02
   1.0816455e+02
   1.0821058e+02
   1.0825654e+02
   1.0829432e+02
   1.0829432e+02
   1.0834028e+02
   1.0838578e+02
   1.0843187e+02
   1.0847862e+02
   1.0852617e+02
   1.0857469e+02
   1.0862292e+02
   1.0867039e+02
   1.0871725e+02
   1.0876363e+02
   1.0880964e+02
   1.0885537e+02
   1.0890091e+02
   1.0894616e+02
   1.0899116e+02
   1.0903601e+02
   1.0908076e+02
   1.0912548e+02
   1.0917023e+02
   1.0921508e+02
   1.0926008e+02
   1.0930531e+02
   1.0935082e+02
   1.0939669e+02
   1.0944301e+02
   1.0948987e+02
   1.0953710e+02
   1.0958402e+02
   1.0963070e+02
   1.0967723e+02
   1.0972368e+02
   1.0977013e+02
   1.0981664e+02
   1.0986329e+02
   1.0991014e+02
   1.0995727e+02
   1.1000475e+02
   1.1005269e+02
   1.1010118e+02
   1.1010240e+02
   1.1010240e+02
   1.1015156e+02
   1.1019836e+02
   1.1024446e+02
   1.1029003e+02
   1.1033518e+02
   1.1038000e+02
   1.1042459e+02
   1.1046891e+02
   1.1051296e+02
   1.1055680e+02
   1.1060050e+02
   1.1064413e+02
   1.1068774e+02
   1.1073140e+02
   1.1077515e+02
   1.1081906e+02
   1.1086319e+02
   1.1090759e+02
   1.1095235e+02
   1.1099754e+02
   1.1104324e+02
   1.1108933e+02
   1.1113510e+02
   1.1118066e+02
   1.1122606e+02
   1.1122682e+02
   1.1122682e+02
   1.1127214e+02
   1.1131689e+02
   1.1136204e+02
   1.1140766e+02
   1.1145384e+02
   1.1150070e+02
   1.1154837e+02
   1.1159701e+02
   1.1164527e+02
   1.1169276e+02
   1.1173966e+02
   1.1178607e+02
   1.1183213e+02
   1.1187790e+02
   1.1192349e+02
   1.1196878e+02
   1.1201383e+02
   1.1205872e+02
   1.1210352e+02
   1.1214829e+02
   1.1219309e+02
   1.1223799e+02
   1.1228305e+02
   1.1232834e+02
   1.1237391e+02
   1.1241986e+02
   1.1246625e+02
   1.1251318e+02
   1.1256043e+02
   1.1260737e+02
   1.1265408e+02
   1.1270064e+02
   1.1274713e+02
   1.1279362e+02
   1.1284017e+02
   1.1288687e+02
   1.1291848e+02
   1.1291848e+02
   1.1296538e+02
   1.1301207e+02
   1.1305964e+02
   1.1310808e+02
   1.1315568e+02
   1.1320258e+02
   1.1324893e+02
   1.1329485e+02
   1.1334044e+02
   1.1338579e+02
   1.1343090e+02
   1.1347573e+02
   1.1352035e+02
   1.1356483e+02
   1.1360925e+02
   1.1365365e+02
   1.1369811e+02
   1.1374268e+02
   1.1378743e+02
   1.1383241e+02
   1.1387770e+02
   1.1392337e+02
   1.1396951e+02
   1.1401620e+02
   1.1406302e+02
   1.1410954e+02
   1.1415586e+02
   1.1420204e+02
   1.1424817e+02
   1.1429430e+02
   1.1434052e+02
   1.1438689e+02
   1.1443347e+02
   1.1448034e+02
   1.1452759e+02
   1.1454687e+02
   1.1454687e+02
   1.1459458e+02
   1.1464227e+02
   1.1468912e+02
   1.1473529e+02
   1.1478091e+02
   1.1482610e+02
   1.1487097e+02
   1.1491558e+02
   1.1495995e+02
   1.1500403e+02
   1.1504790e+02
   1.1509162e+02
   1.1513526e+02
   1.1517889e+02
   1.1522255e+02
   1.1526630e+02
   1.1531020e+02
   1.1535432e+02
   1.1539871e+02
   1.1544344e+02
   1.1548859e+02
   1.1553426e+02
   1.1558038e+02
   1.1562619e+02
   1.1567176e+02
   1.1568470e+02
   1.1568470e+02
   1.1573012e+02
   1.1577488e+02
   1.1581999e+02
   1.1586551e+02
   1.1591154e+02
   1.1595817e+02
   1.1600552e+02
   1.1605374e+02
   1.1610284e+02
   1.1615108e+02
   1.1619860e+02
   1.1624556e+02
   1.1629209e+02
   1.1633827e+02
   1.1638421e+02
   1.1642994e+02
   1.1647538e+02
   1.1652062e+02
   1.1656571e+02
   1.1661074e+02
   1.1665577e+02
   1.1670085e+02
   1.1674605e+02
   1.1679144e+02
   1.1683708e+02
   1.1688305e+02
   1.1692942e+02
   1.1697628e+02
   1.1702374e+02
   1.1707110e+02
   1.1711819e+02
   1.1716508e+02
   1.1721185e+02
   1.1725859e+02
   1.1730535e+02
   1.1735222e+02
   1.1739925e+02
   1.1744653e+02
   1.1749414e+02
   1.1753838e+02
   1.1753838e+02
   1.1758640e+02
   1.1763447e+02
   1.1768169e+02
   1.1772823e+02
   1.1777422e+02
   1.1781978e+02
   1.1786502e+02
   1.1791002e+02
   1.1795477e+02
   1.1799923e+02
   1.1804350e+02
   1.1808762e+02
   1.1813167e+02
   1.1817572e+02
   1.1821980e+02
   1.1826400e+02
   1.1830836e+02
   1.1835295e+02
   1.1839783e+02
   1.1844309e+02
   1.1848878e+02
   1.1853502e+02
   1.1858150e+02
   1.1862769e+02
   1.1867366e+02
   1.1871948e+02
   1.1876524e+02
   1.1881100e+02
   1.1885683e+02
   1.1890278e+02
   1.1892526e+02
   1.1892526e+02
   1.1897142e+02
   1.1901735e+02
   1.1906408e+02
   1.1911173e+02
   1.1915924e+02
   1.1920599e+02
   1.1925214e+02
   1.1929781e+02
   1.1934312e+02
   1.1938814e+02
   1.1943296e+02
   1.1947747e+02
   1.1952174e+02
   1.1956584e+02
   1.1960983e+02
   1.1965378e+02
   1.1969775e+02
   1.1974179e+02
   1.1978597e+02
   1.1983034e+02
   1.1987497e+02
   1.1991993e+02
   1.1996529e+02
   1.2001113e+02
   1.2005756e+02
   1.2010378e+02
   1.2014975e+02
   1.2019553e+02
   1.2023165e+02
   1.2023165e+02
   1.2027733e+02
   1.2032241e+02
   1.2036793e+02
   1.2041397e+02
   1.2046065e+02
   1.2050807e+02
   1.2055640e+02
   1.2060555e+02
   1.2065388e+02
   1.2070152e+02
   1.2074862e+02
   1.2079530e+02
   1.2084167e+02
   1.2088763e+02
   1.2093324e+02
   1.2097859e+02
   1.2102374e+02
   1.2106878e+02
   1.2111377e+02
   1.2115877e+02
   1.2120385e+02
   1.2124906e+02
   1.2129448e+02
   1.2134017e+02
   1.2138621e+02
   1.2143267e+02
   1.2147965e+02
   1.2152717e+02
   1.2157436e+02
   1.2162129e+02
   1.2166804e+02
   1.2171471e+02
   1.2176134e+02
   1.2180803e+02
   1.2185484e+02
   1.2190184e+02
   1.2194910e+02
   1.2199670e+02
   1.2204474e+02
   1.2209330e+02
   1.2211105e+02
   1.2211105e+02
   1.2216026e+02
   1.2220743e+02
   1.2225391e+02
   1.2229986e+02
   1.2234541e+02
   1.2239063e+02
   1.2243542e+02
   1.2247986e+02
   1.2252403e+02
   1.2256801e+02
   1.2261186e+02
   1.2265565e+02
   1.2269944e+02
   1.2274328e+02
   1.2278723e+02
   1.2283135e+02
   1.2287571e+02
   1.2292036e+02
   1.2296539e+02
   1.2301087e+02
   1.2305689e+02
   1.2310300e+02
   1.2314883e+02
   1.2319445e+02
   1.2323993e+02
   1.2328535e+02
   1.2328625e+02
   1.2328625e+02
   1.2333167e+02
   1.2337660e+02
   1.2342201e+02
   1.2346799e+02
   1.2351465e+02
   1.2356212e+02
   1.2361058e+02
   1.2365888e+02
   1.2370643e+02
   1.2375338e+02
   1.2379986e+02
   1.2384599e+02
   1.2389176e+02
   1.2393713e+02
   1.2398220e+02
   1.2402704e+02
   1.2407173e+02
   1.2411633e+02
   1.2416091e+02
   1.2420553e+02
   1.2425025e+02
   1.2429513e+02
   1.2434024e+02
   1.2438564e+02
   1.2443141e+02
   1.2447763e+02
   1.2452439e+02
   1.2457136e+02
   1.2461802e+02
   1.2466446e+02
   1.2471075e+02
   1.2475698e+02
   1.2480320e+02
   1.2484399e+02
   1.2484399e+02
   1.2489028e+02
   1.2493623e+02
   1.2498286e+02
   1.2503028e+02
   1.2507865e+02
   1.2512721e+02
   1.2517499e+02
   1.2522215e+02
   1.2526882e+02
   1.2531511e+02
   1.2536107e+02
   1.2540662e+02
   1.2545185e+02
   1.2549684e+02
   1.2554167e+02
   1.2558640e+02
   1.2563110e+02
   1.2567584e+02
   1.2572067e+02
   1.2576566e+02
   1.2581086e+02
   1.2585636e+02
   1.2590221e+02
   1.2594852e+02
   1.2599535e+02
   1.2604250e+02
   1.2608934e+02
   1.2613594e+02
   1.2618239e+02
   1.2622876e+02
   1.2627513e+02
   1.2632156e+02
   1.2636812e+02
   1.2641488e+02
   1.2646192e+02
   1.2650932e+02
   1.2655716e+02
   1.2660555e+02
   1.2660688e+02
   1.2660688e+02
   1.2665593e+02
   1.2670307e+02
   1.2674950e+02
   1.2679538e+02
   1.2684084e+02
   1.2688597e+02
   1.2693068e+02
   1.2697502e+02
   1.2701908e+02
   1.2706293e+02
   1.2710665e+02
   1.2715030e+02
   1.2719392e+02
   1.2723759e+02
   1.2728136e+02
   1.2732529e+02
   1.2736943e+02
   1.2741386e+02
   1.2745863e+02
   1.2750384e+02
   1.2754956e+02
   1.2759559e+02
   1.2764131e+02
   1.2768681e+02
   1.2769218e+02
   1.2769218e+02
   1.2773753e+02
   1.2778224e+02
   1.2782729e+02
   1.2787274e+02
   1.2791869e+02
   1.2796523e+02
   1.2801248e+02
   1.2806058e+02
   1.2810971e+02
   1.2815837e+02
   1.2820630e+02
   1.2825364e+02
   1.2830053e+02
   1.2834707e+02
   1.2839325e+02
   1.2843904e+02
   1.2848453e+02
   1.2852981e+02
   1.2857495e+02
   1.2862002e+02
   1.2866508e+02
   1.2871020e+02
   1.2875543e+02
   1.2880085e+02
   1.2884652e+02
   1.2889250e+02
   1.2893889e+02
   1.2898577e+02
   1.2903323e+02
   1.2908058e+02
   1.2912764e+02
   1.2917451e+02
   1.2922125e+02
   1.2926796e+02
   1.2931469e+02
   1.2936151e+02
   1.2940851e+02
   1.2945574e+02
   1.2948149e+02
   1.2948149e+02
   1.2952905e+02
   1.2957646e+02
   1.2962492e+02
   1.2967276e+02
   1.2971990e+02
   1.2976648e+02
   1.2981263e+02
   1.2985845e+02
   1.2990385e+02
   1.2994890e+02
   1.2999366e+02
   1.3003822e+02
   1.3008264e+02
   1.3012700e+02
   1.3017135e+02
   1.3021576e+02
   1.3026028e+02
   1.3030497e+02
   1.3034991e+02
   1.3039515e+02
   1.3044078e+02
   1.3048687e+02
   1.3053352e+02
   1.3058020e+02
   1.3062660e+02
   1.3067279e+02
   1.3071885e+02
   1.3076485e+02
   1.3081086e+02
   1.3085696e+02
   1.3090320e+02
   1.3094966e+02
   1.3099641e+02
   1.3101759e+02
   1.3101759e+02
   1.3106471e+02
   1.3111176e+02
   1.3115964e+02
   1.3120673e+02
   1.3125316e+02
   1.3129907e+02
   1.3134458e+02
   1.3138978e+02
   1.3143454e+02
   1.3147895e+02
   1.3152309e+02
   1.3156705e+02
   1.3161089e+02
   1.3165466e+02
   1.3169843e+02
   1.3174226e+02
   1.3178621e+02
   1.3183032e+02
   1.3187468e+02
   1.3191933e+02
   1.3196436e+02
   1.3200984e+02
   1.3205586e+02
   1.3210194e+02
   1.3214773e+02
   1.3218907e+02
   1.3218907e+02
   1.3223466e+02
   1.3227949e+02
   1.3232468e+02
   1.3237028e+02
   1.3241640e+02
   1.3246313e+02
   1.3251058e+02
   1.3255891e+02
   1.3260831e+02
   1.3265695e+02
   1.3270486e+02
   1.3275221e+02
   1.3279912e+02
   1.3284570e+02
   1.3289190e+02
   1.3293773e+02
   1.3298328e+02
   1.3302863e+02
   1.3307384e+02
   1.3311900e+02
   1.3316416e+02
   1.3320939e+02
   1.3325474e+02
   1.3330030e+02
   1.3334611e+02
   1.3339227e+02
   1.3343884e+02
   1.3348592e+02
   1.3353362e+02
   1.3358128e+02
   1.3362866e+02
   1.3367587e+02
   1.3372297e+02
   1.3377004e+02
   1.3381716e+02
   1.3386439e+02
   1.3391181e+02
   1.3395949e+02
   1.3400752e+02
   1.3405599e+02
   1.3409486e+02
   1.3409486e+02
   1.3414387e+02
   1.3419150e+02
   1.3423839e+02
   1.3428470e+02
   1.3433056e+02
   1.3437607e+02
   1.3442118e+02
   1.3446592e+02
   1.3451036e+02
   1.3455458e+02
   1.3459865e+02
   1.3464264e+02
   1.3468661e+02
   1.3473061e+02
   1.3477471e+02
   1.3481896e+02
   1.3486343e+02
   1.3490817e+02
   1.3495327e+02
   1.3499880e+02
   1.3504485e+02
   1.3509152e+02
   1.3513788e+02
   1.3518401e+02
   1.3522998e+02
   1.3527587e+02
   1.3532174e+02
   1.3536767e+02
   1.3537555e+02
   1.3537555e+02
   1.3542160e+02
   1.3546726e+02
   1.3551358e+02
   1.3556065e+02
   1.3560864e+02
   1.3565689e+02
   1.3570436e+02
   1.3575118e+02
   1.3579749e+02
   1.3584341e+02
   1.3588901e+02
   1.3593418e+02
   1.3597902e+02
   1.3602360e+02
   1.3606800e+02
   1.3611230e+02
   1.3615654e+02
   1.3620080e+02
   1.3624513e+02
   1.3628960e+02
   1.3633426e+02
   1.3637917e+02
   1.3642442e+02
   1.3647007e+02
   1.3651621e+02
   1.3656295e+02
   1.3660967e+02
   1.3665613e+02
   1.3670241e+02
   1.3674859e+02
   1.3677331e+02
   1.3677331e+02
   1.3681945e+02
   1.3686505e+02
   1.3691118e+02
   1.3695791e+02
   1.3700537e+02
   1.3705371e+02
   1.3710311e+02
   1.3715170e+02
   1.3719957e+02
   1.3724688e+02
   1.3729374e+02
   1.3734021e+02
   1.3738620e+02
   1.3743182e+02
   1.3747716e+02
   1.3752230e+02
   1.3756731e+02
   1.3761225e+02
   1.3765720e+02
   1.3770221e+02
   1.3774735e+02
   1.3779268e+02
   1.3783827e+02
   1.3788419e+02
   1.3793051e+02
   1.3797734e+02
   1.3802477e+02
   1.3807224e+02
   1.3811944e+02
   1.3816645e+02
   1.3821335e+02
   1.3826022e+02
   1.3830712e+02
   1.3835412e+02
   1.3840131e+02
   1.3844875e+02
   1.3849653e+02
   1.3854472e+02
   1.3859344e+02
   1.3864279e+02
   1.3864515e+02
   1.3864515e+02
   1.3869527e+02
   1.3874223e+02
   1.3878853e+02
   1.3883436e+02
   1.3887981e+02
   1.3892474e+02
   1.3896928e+02
   1.3901349e+02
   1.3905748e+02
   1.3910130e+02
   1.3914501e+02
   1.3918869e+02
   1.3923239e+02
   1.3927616e+02
   1.3932007e+02
   1.3936417e+02
   1.3940852e+02
   1.3945320e+02
   1.3949828e+02
   1.3954384e+02
   1.3958997e+02
   1.3963613e+02
   1.3968203e+02
   1.3972774e+02
   1.3974045e+02
   1.3974045e+02
   1.3978605e+02
   1.3983106e+02
   1.3987647e+02
   1.3992234e+02
   1.3996878e+02
   1.4001589e+02
   1.4006382e+02
   1.4011272e+02
   1.4016158e+02
   1.4020966e+02
   1.4025711e+02
   1.4030408e+02
   1.4035067e+02
   1.4039678e+02
   1.4044247e+02
   1.4048785e+02
   1.4053300e+02
   1.4057798e+02
   1.4062288e+02
   1.4066775e+02
   1.4071265e+02
   1.4075766e+02
   1.4080283e+02
   1.4084822e+02
   1.4089391e+02
   1.4093997e+02
   1.4098649e+02
   1.4103356e+02
   1.4108109e+02
   1.4112832e+02
   1.4117532e+02
   1.4122217e+02
   1.4126896e+02
   1.4131575e+02
   1.4136262e+02
   1.4140963e+02
   1.4141128e+02
   1.4141128e+02
   1.4145851e+02
   1.4150532e+02
   1.4155296e+02
   1.4160159e+02
   1.4165013e+02
   1.4169792e+02
   1.4174509e+02
   1.4179177e+02
   1.4183809e+02
   1.4188391e+02
   1.4192932e+02
   1.4197443e+02
   1.4201930e+02
   1.4206402e+02
   1.4210865e+02
   1.4215326e+02
   1.4219791e+02
   1.4224265e+02
   1.4228755e+02
   1.4233268e+02
   1.4237811e+02
   1.4242389e+02
   1.4247013e+02
   1.4251691e+02
   1.4256422e+02
   1.4261121e+02
   1.4265797e+02
   1.4270458e+02
   1.4275112e+02
   1.4279766e+02
   1.4284427e+02
   1.4289102e+02
   1.4293798e+02
   1.4298523e+02
   1.4303284e+02
   1.4308091e+02
   1.4310660e+02
   1.4310660e+02
   1.4315523e+02
   1.4320274e+02
   1.4324949e+02
   1.4329566e+02
   1.4334137e+02
   1.4338668e+02
   1.4343150e+02
   1.4347592e+02
   1.4352005e+02
   1.4356395e+02
   1.4360769e+02
   1.4365134e+02
   1.4369496e+02
   1.4373861e+02
   1.4378234e+02
   1.4382621e+02
   1.4387028e+02
   1.4391461e+02
   1.4395927e+02
   1.4400434e+02
   1.4404990e+02
   1.4409605e+02
   1.4414210e+02
   1.4417778e+02
   1.4417778e+02
   1.4422359e+02
   1.4426858e+02
   1.4431388e+02
   1.4435955e+02
   1.4440567e+02
   1.4445235e+02
   1.4449968e+02
   1.4454780e+02
   1.4459688e+02
   1.4464628e+02
   1.4469487e+02
   1.4474279e+02
   1.4479020e+02
   1.4483720e+02
   1.4488377e+02
   1.4492990e+02
   1.4497569e+02
   1.4502123e+02
   1.4506660e+02
   1.4511187e+02
   1.4515711e+02
   1.4520237e+02
   1.4524773e+02
   1.4529324e+02
   1.4533898e+02
   1.4538501e+02
   1.4543142e+02
   1.4547828e+02
   1.4552569e+02
   1.4557362e+02
   1.4562124e+02
   1.4566862e+02
   1.4571586e+02
   1.4576302e+02
   1.4581019e+02
   1.4585743e+02
   1.4590481e+02
   1.4595242e+02
   1.4600034e+02
   1.4604863e+02
   1.4605570e+02
   1.4605570e+02
   1.4610447e+02
   1.4615302e+02
   1.4620088e+02
   1.4624804e+02
   1.4629464e+02
   1.4634081e+02
   1.4638655e+02
   1.4643182e+02
   1.4647673e+02
   1.4652135e+02
   1.4656578e+02
   1.4661007e+02
   1.4665430e+02
   1.4669852e+02
   1.4674279e+02
   1.4678718e+02
   1.4683174e+02
   1.4687653e+02
   1.4692163e+02
   1.4696711e+02
   1.4701305e+02
   1.4705954e+02
   1.4710637e+02
   1.4715291e+02
   1.4719923e+02
   1.4724543e+02
   1.4729156e+02
   1.4733771e+02
   1.4738393e+02
   1.4743030e+02
   1.4747689e+02
   1.4748544e+02
   1.4748544e+02
   1.4753232e+02
   1.4757894e+02
   1.4762648e+02
   1.4767463e+02
   1.4772199e+02
   1.4776869e+02
   1.4781488e+02
   1.4786066e+02
   1.4790597e+02
   1.4795085e+02
   1.4799539e+02
   1.4803967e+02
   1.4808376e+02
   1.4812773e+02
   1.4817165e+02
   1.4821557e+02
   1.4825956e+02
   1.4830366e+02
   1.4834795e+02
   1.4839248e+02
   1.4843731e+02
   1.4848253e+02
   1.4852822e+02
   1.4857447e+02
   1.4862092e+02
   1.4866710e+02
   1.4871308e+02
   1.4871743e+02
   1.4871743e+02
   1.4876329e+02
   1.4880851e+02
   1.4885412e+02
   1.4890018e+02
   1.4894680e+02
   1.4899408e+02
   1.4904215e+02
   1.4909118e+02
   1.4914075e+02
   1.4918952e+02
   1.4923761e+02
   1.4928519e+02
   1.4933232e+02
   1.4937890e+02
   1.4942505e+02
   1.4947086e+02
   1.4951643e+02
   1.4956183e+02
   1.4960714e+02
   1.4965242e+02
   1.4969773e+02
   1.4974313e+02
   1.4978871e+02
   1.4983451e+02
   1.4988061e+02
   1.4992709e+02
   1.4997403e+02
   1.5002153e+02
   1.5006948e+02
   1.5011712e+02
   1.5016453e+02
   1.5021180e+02
   1.5025900e+02
   1.5030621e+02
   1.5035350e+02
   1.5040094e+02
   1.5044861e+02
   1.5049659e+02
   1.5054497e+02
   1.5059383e+02
   1.5064330e+02
   1.5065679e+02
   1.5065679e+02
   1.5070698e+02
   1.5075438e+02
   1.5080112e+02
   1.5084736e+02
   1.5089308e+02
   1.5093828e+02
   1.5098307e+02
   1.5102755e+02
   1.5107179e+02
   1.5111586e+02
   1.5115984e+02
   1.5120377e+02
   1.5124773e+02
   1.5129177e+02
   1.5133594e+02
   1.5138032e+02
   1.5142496e+02
   1.5146993e+02
   1.5151531e+02
   1.5156118e+02
   1.5160764e+02
   1.5165404e+02
   1.5170018e+02
   1.5174614e+02
   1.5179200e+02
   1.5183015e+02
   1.5183015e+02
   1.5187598e+02
   1.5192135e+02
   1.5196723e+02
   1.5201373e+02
   1.5206095e+02
   1.5210905e+02
   1.5215821e+02
   1.5220662e+02
   1.5225432e+02
   1.5230146e+02
   1.5234817e+02
   1.5239431e+02
   1.5243998e+02
   1.5248529e+02
   1.5253033e+02
   1.5257516e+02
   1.5261987e+02
   1.5266452e+02
   1.5270917e+02
   1.5275388e+02
   1.5279872e+02
   1.5284374e+02
   1.5288902e+02
   1.5293462e+02
   1.5298062e+02
   1.5302711e+02
   1.5307419e+02
   1.5312135e+02
   1.5316823e+02
   1.5321493e+02
   1.5326151e+02
   1.5330804e+02
   1.5333729e+02
   1.5333729e+02
   1.5338386e+02
   1.5342997e+02
   1.5347671e+02
   1.5352417e+02
   1.5357250e+02
   1.5362188e+02
   1.5367071e+02
   1.5371881e+02
   1.5376633e+02
   1.5381340e+02
   1.5385991e+02
   1.5390595e+02
   1.5395162e+02
   1.5399700e+02
   1.5404219e+02
   1.5408724e+02
   1.5413223e+02
   1.5417722e+02
   1.5422228e+02
   1.5426746e+02
   1.5431283e+02
   1.5435847e+02
   1.5440443e+02
   1.5445081e+02
   1.5449768e+02
   1.5454516e+02
   1.5459267e+02
   1.5463991e+02
   1.5468696e+02
   1.5473390e+02
   1.5478081e+02
   1.5482775e+02
   1.5487480e+02
   1.5492203e+02
   1.5496952e+02
   1.5501734e+02
   1.5506559e+02
   1.5511435e+02
   1.5516376e+02
   1.5517979e+02
   1.5517979e+02
   1.5522997e+02
   1.5527699e+02
   1.5532337e+02
   1.5536929e+02
   1.5541465e+02
   1.5545952e+02
   1.5550401e+02
   1.5554820e+02
   1.5559217e+02
   1.5563599e+02
   1.5567972e+02
   1.5572342e+02
   1.5576716e+02
   1.5581098e+02
   1.5585495e+02
   1.5589912e+02
   1.5594357e+02
   1.5598835e+02
   1.5603355e+02
   1.5607926e+02
   1.5612556e+02
   1.5617167e+02
   1.5621006e+02
   1.5621006e+02
   1.5625593e+02
   1.5630099e+02
   1.5634637e+02
   1.5639213e+02
   1.5643836e+02
   1.5648516e+02
   1.5653263e+02
   1.5658091e+02
   1.5663019e+02
   1.5667966e+02
   1.5672834e+02
   1.5677638e+02
   1.5682391e+02
   1.5687097e+02
   1.5691749e+02
   1.5696359e+02
   1.5700937e+02
   1.5705492e+02
   1.5710031e+02
   1.5714560e+02
   1.5719087e+02
   1.5723619e+02
   1.5728160e+02
   1.5732719e+02
   1.5737302e+02
   1.5741915e+02
   1.5746567e+02
   1.5751266e+02
   1.5756022e+02
   1.5760812e+02
   1.5765572e+02
   1.5770310e+02
   1.5775034e+02
   1.5779753e+02
   1.5784473e+02
   1.5789202e+02
   1.5793947e+02
   1.5798716e+02
   1.5799707e+02
   1.5799707e+02
   1.5804508e+02
   1.5809277e+02
   1.5814150e+02
   1.5819012e+02
   1.5823799e+02
   1.5828525e+02
   1.5833205e+02
   1.5837831e+02
   1.5842407e+02
   1.5846944e+02
   1.5851451e+02
   1.5855936e+02
   1.5860406e+02
   1.5864869e+02
   1.5869330e+02
   1.5873795e+02
   1.5878272e+02
   1.5882765e+02
   1.5887281e+02
   1.5891828e+02
   1.5896412e+02
   1.5901043e+02
   1.5905729e+02
   1.5910454e+02
   1.5915150e+02
   1.5919823e+02
   1.5924482e+02
   1.5929136e+02
   1.5933790e+02
   1.5938452e+02
   1.5943129e+02
   1.5947827e+02
   1.5952556e+02
   1.5957322e+02
   1.5960425e+02
   1.5960425e+02
   1.5965238e+02
   1.5970066e+02
   1.5974811e+02
   1.5979489e+02
   1.5984114e+02
   1.5988691e+02
   1.5993213e+02
   1.5997690e+02
   1.6002133e+02
   1.6006548e+02
   1.6010945e+02
   1.6015329e+02
   1.6019707e+02
   1.6024084e+02
   1.6028467e+02
   1.6032861e+02
   1.6037273e+02
   1.6041707e+02
   1.6046172e+02
   1.6050674e+02
   1.6055221e+02
   1.6059822e+02
   1.6064457e+02
   1.6068839e+02
   1.6068839e+02
   1.6073445e+02
   1.6077961e+02
   1.6082505e+02
   1.6087086e+02
   1.6091710e+02
   1.6096388e+02
   1.6101130e+02
   1.6105948e+02
   1.6110860e+02
   1.6115859e+02
   1.6120772e+02
   1.6125616e+02
   1.6130403e+02
   1.6135149e+02
   1.6139838e+02
   1.6144481e+02
   1.6149088e+02
   1.6153669e+02
   1.6158232e+02
   1.6162783e+02
   1.6167331e+02
   1.6171880e+02
   1.6176438e+02
   1.6181011e+02
   1.6185607e+02
   1.6190231e+02
   1.6194892e+02
   1.6199598e+02
   1.6204359e+02
   1.6209186e+02
   1.6213992e+02
   1.6218773e+02
   1.6223539e+02
   1.6228297e+02
   1.6233055e+02
   1.6237820e+02
   1.6242600e+02
   1.6247403e+02
   1.6252236e+02
   1.6257108e+02
   1.6262029e+02
   1.6264223e+02
   1.6264223e+02
   1.6269205e+02
   1.6274011e+02
   1.6278743e+02
   1.6283418e+02
   1.6288049e+02
   1.6292622e+02
   1.6297148e+02
   1.6301636e+02
   1.6306097e+02
   1.6310537e+02
   1.6314964e+02
   1.6319383e+02
   1.6323802e+02
   1.6328225e+02
   1.6332660e+02
   1.6337112e+02
   1.6341587e+02
   1.6346092e+02
   1.6350634e+02
   1.6355222e+02
   1.6359865e+02
   1.6364563e+02
   1.6369232e+02
   1.6373879e+02
   1.6378512e+02
   1.6383139e+02
   1.6387766e+02
   1.6392402e+02
   1.6395513e+02
   1.6395513e+02
   1.6400163e+02
   1.6404788e+02
   1.6409487e+02
   1.6414274e+02
   1.6419157e+02
   1.6423956e+02
   1.6428685e+02
   1.6433359e+02
   1.6437989e+02
   1.6442561e+02
   1.6447088e+02
   1.6451578e+02
   1.6456042e+02
   1.6460486e+02
   1.6464917e+02
   1.6469342e+02
   1.6473766e+02
   1.6478197e+02
   1.6482639e+02
   1.6487099e+02
   1.6491583e+02
   1.6496098e+02
   1.6500652e+02
   1.6505253e+02
   1.6509911e+02
   1.6514607e+02
   1.6519276e+02
   1.6523924e+02
   1.6527198e+02
   1.6527198e+02
   1.6531834e+02
   1.6536405e+02
   1.6541020e+02
   1.6545688e+02
   1.6550419e+02
   1.6555225e+02
   1.6560122e+02
   1.6565131e+02
   1.6570064e+02
   1.6574925e+02
   1.6579729e+02
   1.6584463e+02
   1.6589137e+02
   1.6593765e+02
   1.6598357e+02
   1.6602923e+02
   1.6607470e+02
   1.6612006e+02
   1.6616536e+02
   1.6621069e+02
   1.6625610e+02
   1.6630165e+02
   1.6634741e+02
   1.6639346e+02
   1.6643986e+02
   1.6648671e+02
   1.6653409e+02
   1.6658212e+02
   1.6663001e+02
   1.6667764e+02
   1.6672511e+02
   1.6677249e+02
   1.6681986e+02
   1.6686730e+02
   1.6691487e+02
   1.6696266e+02
   1.6701074e+02
   1.6705919e+02
   1.6710812e+02
   1.6715762e+02
   1.6720783e+02
   1.6722706e+02
   1.6722706e+02
   1.6727812e+02
   1.6732534e+02
   1.6737188e+02
   1.6741773e+02
   1.6746302e+02
   1.6750786e+02
   1.6755235e+02
   1.6759658e+02
   1.6764063e+02
   1.6768455e+02
   1.6772841e+02
   1.6777227e+02
   1.6781619e+02
   1.6786022e+02
   1.6790444e+02
   1.6794889e+02
   1.6799364e+02
   1.6803877e+02
   1.6808437e+02
   1.6813051e+02
   1.6817707e+02
   1.6822334e+02
   1.6826941e+02
   1.6829487e+02
   1.6829487e+02
   1.6834081e+02
   1.6838612e+02
   1.6843184e+02
   1.6847803e+02
   1.6852480e+02
   1.6857227e+02
   1.6862056e+02
   1.6866986e+02
   1.6871929e+02
   1.6876794e+02
   1.6881596e+02
   1.6886335e+02
   1.6891008e+02
   1.6895629e+02
   1.6900211e+02
   1.6904762e+02
   1.6909290e+02
   1.6913803e+02
   1.6918309e+02
   1.6922813e+02
   1.6927321e+02
   1.6931841e+02
   1.6936378e+02
   1.6940939e+02
   1.6945531e+02
   1.6950162e+02
   1.6954841e+02
   1.6959577e+02
   1.6964354e+02
   1.6969101e+02
   1.6973828e+02
   1.6978541e+02
   1.6983249e+02
   1.6987959e+02
   1.6992620e+02
   1.6992620e+02
   1.6997339e+02
   1.7002028e+02
   1.7006792e+02
   1.7011646e+02
   1.7016607e+02
   1.7021509e+02
   1.7026339e+02
   1.7031112e+02
   1.7035812e+02
   1.7040453e+02
   1.7045048e+02
   1.7049608e+02
   1.7054140e+02
   1.7058653e+02
   1.7063155e+02
   1.7067651e+02
   1.7072148e+02
   1.7076652e+02
   1.7081170e+02
   1.7085708e+02
   1.7090273e+02
   1.7094872e+02
   1.7099513e+02
   1.7104206e+02
   1.7108960e+02
   1.7113719e+02
   1.7118451e+02
   1.7123166e+02
   1.7127870e+02
   1.7132572e+02
   1.7137279e+02
   1.7141997e+02
   1.7146735e+02
   1.7151500e+02
   1.7156300e+02
   1.7161144e+02
   1.7166042e+02
   1.7171007e+02
   1.7171830e+02
   1.7171830e+02
   1.7176875e+02
   1.7181606e+02
   1.7186273e+02
   1.7190869e+02
   1.7195403e+02
   1.7199889e+02
   1.7204337e+02
   1.7208755e+02
   1.7213151e+02
   1.7217532e+02
   1.7221904e+02
   1.7226274e+02
   1.7230647e+02
   1.7235030e+02
   1.7239426e+02
   1.7243844e+02
   1.7248289e+02
   1.7252767e+02
   1.7257288e+02
   1.7261859e+02
   1.7266490e+02
   1.7270187e+02
   1.7270187e+02
   1.7274811e+02
   1.7279339e+02
   1.7283893e+02
   1.7288479e+02
   1.7293105e+02
   1.7297780e+02
   1.7302512e+02
   1.7307315e+02
   1.7312203e+02
   1.7317193e+02
   1.7322194e+02
   1.7327116e+02
   1.7331974e+02
   1.7336769e+02
   1.7341499e+02
   1.7346176e+02
   1.7350812e+02
   1.7355418e+02
   1.7360001e+02
   1.7364570e+02
   1.7369131e+02
   1.7373691e+02
   1.7378257e+02
   1.7382835e+02
   1.7387431e+02
   1.7392054e+02
   1.7396709e+02
   1.7401406e+02
   1.7406154e+02
   1.7410963e+02
   1.7415791e+02
   1.7420590e+02
   1.7425371e+02
   1.7430139e+02
   1.7434905e+02
   1.7439674e+02
   1.7444455e+02
   1.7449255e+02
   1.7454083e+02
   1.7458945e+02
   1.7460391e+02
   1.7460391e+02
   1.7465298e+02
   1.7470187e+02
   1.7475062e+02
   1.7479864e+02
   1.7484606e+02
   1.7489278e+02
   1.7493888e+02
   1.7498451e+02
   1.7502976e+02
   1.7507472e+02
   1.7511948e+02
   1.7516410e+02
   1.7520865e+02
   1.7525320e+02
   1.7529780e+02
   1.7534251e+02
   1.7538740e+02
   1.7543253e+02
   1.7547798e+02
   1.7552381e+02
   1.7557011e+02
   1.7561698e+02
   1.7566426e+02
   1.7571125e+02
   1.7575803e+02
   1.7580468e+02
   1.7585127e+02
   1.7589789e+02
   1.7594459e+02
   1.7599145e+02
   1.7603854e+02
   1.7608594e+02
   1.7610534e+02
   1.7610534e+02
   1.7615313e+02
   1.7620085e+02
   1.7624940e+02
   1.7629716e+02
   1.7634427e+02
   1.7639074e+02
   1.7643655e+02
   1.7648181e+02
   1.7652664e+02
   1.7657115e+02
   1.7661541e+02
   1.7665949e+02
   1.7670346e+02
   1.7674738e+02
   1.7679131e+02
   1.7683532e+02
   1.7687945e+02
   1.7692377e+02
   1.7696834e+02
   1.7701323e+02
   1.7705852e+02
   1.7710429e+02
   1.7715063e+02
   1.7719717e+02
   1.7722850e+02
   1.7722850e+02
   1.7727478e+02
   1.7732020e+02
   1.7736593e+02
   1.7741203e+02
   1.7745858e+02
   1.7750568e+02
   1.7755344e+02
   1.7760199e+02
   1.7765150e+02
   1.7770194e+02
   1.7775153e+02
   1.7780042e+02
   1.7784871e+02
   1.7789627e+02
   1.7794327e+02
   1.7798983e+02
   1.7803604e+02
   1.7808201e+02
   1.7812780e+02
   1.7817349e+02
   1.7821915e+02
   1.7826485e+02
   1.7831065e+02
   1.7835661e+02
   1.7840281e+02
   1.7844932e+02
   1.7849622e+02
   1.7854360e+02
   1.7859155e+02
   1.7864020e+02
   1.7868857e+02
   1.7873672e+02
   1.7878472e+02
   1.7883267e+02
   1.7888063e+02
   1.7892870e+02
   1.7897693e+02
   1.7902541e+02
   1.7907423e+02
   1.7912348e+02
   1.7917325e+02
   1.7922368e+02
   1.7924568e+02
   1.7924568e+02
   1.7929689e+02
   1.7934462e+02
   1.7939168e+02
   1.7943799e+02
   1.7948370e+02
   1.7952894e+02
   1.7957380e+02
   1.7961838e+02
   1.7966275e+02
   1.7970698e+02
   1.7975114e+02
   1.7979529e+02
   1.7983949e+02
   1.7988380e+02
   1.7992827e+02
   1.7997297e+02
   1.8001797e+02
   1.8006334e+02
   1.8010917e+02
   1.8015554e+02
   1.8020256e+02
   1.8024939e+02
   1.8029600e+02
   1.8034247e+02
   1.8038887e+02
   1.8043311e+02
   1.8043311e+02
   1.8047952e+02
   1.8052553e+02
   1.8057213e+02
   1.8061942e+02
   1.8066754e+02
   1.8071666e+02
   1.8076572e+02
   1.8081402e+02
   1.8086169e+02
   1.8090866e+02
   1.8095498e+02
   1.8100080e+02
   1.8104622e+02
   1.8109134e+02
   1.8113624e+02
   1.8118100e+02
   1.8122567e+02
   1.8127032e+02
   1.8131501e+02
   1.8135982e+02
   1.8140478e+02
   1.8144998e+02
   1.8149548e+02
   1.8154136e+02
   1.8158770e+02
   1.8163459e+02
   1.8168215e+02
   1.8172948e+02
   1.8177658e+02
   1.8182354e+02
   1.8185636e+02
   1.8185636e+02
   1.8190326e+02
   1.8194958e+02
   1.8199644e+02
   1.8204392e+02
   1.8209215e+02
   1.8214129e+02
   1.8219152e+02
   1.8224104e+02
   1.8228982e+02
   1.8233800e+02
   1.8238542e+02
   1.8243224e+02
   1.8247859e+02
   1.8252458e+02
   1.8257029e+02
   1.8261581e+02
   1.8266122e+02
   1.8270657e+02
   1.8275193e+02
   1.8279737e+02
   1.8284296e+02
   1.8288875e+02
   1.8293482e+02
   1.8298125e+02
   1.8302811e+02
   1.8307551e+02
   1.8312355e+02
   1.8317172e+02
   1.8321963e+02
   1.8326737e+02
   1.8331502e+02
   1.8336266e+02
   1.8341035e+02
   1.8345819e+02
   1.8350624e+02
   1.8355458e+02
   1.8360331e+02
   1.8365250e+02
   1.8370229e+02
   1.8375279e+02
   1.8380416e+02
   1.8381254e+02
   1.8381254e+02
   1.8386497e+02
   1.8391190e+02
   1.8395797e+02
   1.8400342e+02
   1.8404838e+02
   1.8409296e+02
   1.8413724e+02
   1.8418131e+02
   1.8422523e+02
   1.8426906e+02
   1.8431287e+02
   1.8435671e+02
   1.8440065e+02
   1.8444474e+02
   1.8448904e+02
   1.8453361e+02
   1.8457853e+02
   1.8462388e+02
   1.8466974e+02
   1.8471621e+02
   1.8476275e+02
   1.8477692e+02
   1.8477692e+02
   1.8482323e+02
   1.8486877e+02
   1.8491461e+02
   1.8496081e+02
   1.8500746e+02
   1.8505466e+02
   1.8510251e+02
   1.8515114e+02
   1.8520073e+02
   1.8525111e+02
   1.8530063e+02
   1.8534944e+02
   1.8539762e+02
   1.8544507e+02
   1.8549196e+02
   1.8553839e+02
   1.8558448e+02
   1.8563031e+02
   1.8567596e+02
   1.8572151e+02
   1.8576702e+02
   1.8581257e+02
   1.8585820e+02
   1.8590400e+02
   1.8595002e+02
   1.8599635e+02
   1.8604305e+02
   1.8609021e+02
   1.8613794e+02
   1.8618635e+02
   1.8623459e+02
   1.8628259e+02
   1.8633045e+02
   1.8637824e+02
   1.8642604e+02
   1.8647393e+02
   1.8652197e+02
   1.8654554e+02
   1.8654554e+02
   1.8659382e+02
   1.8664182e+02
   1.8669077e+02
   1.8674055e+02
   1.8678948e+02
   1.8683772e+02
   1.8688528e+02
   1.8693214e+02
   1.8697844e+02
   1.8702431e+02
   1.8706984e+02
   1.8711511e+02
   1.8716021e+02
   1.8720521e+02
   1.8725017e+02
   1.8729516e+02
   1.8734023e+02
   1.8738546e+02
   1.8743090e+02
   1.8747663e+02
   1.8752271e+02
   1.8756924e+02
   1.8761631e+02
   1.8766402e+02
   1.8771176e+02
   1.8775927e+02
   1.8780660e+02
   1.8785386e+02
   1.8790111e+02
   1.8794843e+02
   1.8799588e+02
   1.8804355e+02
   1.8809151e+02
   1.8813985e+02
   1.8818866e+02
   1.8823806e+02
   1.8826873e+02
   1.8826873e+02
   1.8831883e+02
   1.8836639e+02
   1.8841330e+02
   1.8845945e+02
   1.8850496e+02
   1.8854995e+02
   1.8859455e+02
   1.8863884e+02
   1.8868289e+02
   1.8872678e+02
   1.8877057e+02
   1.8881432e+02
   1.8885810e+02
   1.8890196e+02
   1.8894595e+02
   1.8899014e+02
   1.8903459e+02
   1.8907938e+02
   1.8912456e+02
   1.8917024e+02
   1.8921650e+02
   1.8922357e+02
   1.8922357e+02
   1.8927011e+02
   1.8931579e+02
   1.8936168e+02
   1.8940783e+02
   1.8945433e+02
   1.8950127e+02
   1.8954872e+02
   1.8959680e+02
   1.8964565e+02
   1.8969541e+02
   1.8974629e+02
   1.8979643e+02
   1.8984582e+02
   1.8989461e+02
   1.8994265e+02
   1.8999008e+02
   1.9003702e+02
   1.9008359e+02
   1.9012988e+02
   1.9017598e+02
   1.9022196e+02
   1.9026789e+02
   1.9031384e+02
   1.9035987e+02
   1.9040606e+02
   1.9045246e+02
   1.9049916e+02
   1.9054624e+02
   1.9059378e+02
   1.9064187e+02
   1.9069065e+02
   1.9073935e+02
   1.9078780e+02
   1.9083610e+02
   1.9088432e+02
   1.9093255e+02
   1.9098086e+02
   1.9102933e+02
   1.9107804e+02
   1.9112707e+02
   1.9117652e+02
   1.9122650e+02
   1.9123867e+02
   1.9123867e+02
   1.9128928e+02
   1.9133799e+02
   1.9138595e+02
   1.9143326e+02
   1.9147983e+02
   1.9152581e+02
   1.9157133e+02
   1.9161649e+02
   1.9166137e+02
   1.9170606e+02
   1.9175063e+02
   1.9179513e+02
   1.9183964e+02
   1.9188421e+02
   1.9192890e+02
   1.9197377e+02
   1.9201890e+02
   1.9206435e+02
   1.9211019e+02
   1.9215652e+02
   1.9220344e+02
   1.9225085e+02
   1.9229797e+02
   1.9234490e+02
   1.9239171e+02
   1.9243848e+02
   1.9248528e+02
   1.9253217e+02
   1.9257923e+02
   1.9261974e+02
   1.9261974e+02
   1.9266705e+02
   1.9271431e+02
   1.9276250e+02
   1.9281142e+02
   1.9285953e+02
   1.9290697e+02
   1.9295372e+02
   1.9299978e+02
   1.9304530e+02
   1.9309038e+02
   1.9313514e+02
   1.9317964e+02
   1.9322397e+02
   1.9326818e+02
   1.9331235e+02
   1.9335653e+02
   1.9340079e+02
   1.9344518e+02
   1.9348976e+02
   1.9353460e+02
   1.9357977e+02
   1.9362535e+02
   1.9367141e+02
   1.9371807e+02
   1.9376506e+02
   1.9380356e+02
   1.9380356e+02
   1.9385029e+02
   1.9389614e+02
   1.9394232e+02
   1.9398891e+02
   1.9403599e+02
   1.9408367e+02
   1.9413206e+02
   1.9418131e+02
   1.9423161e+02
   1.9428243e+02
   1.9433244e+02
   1.9438145e+02
   1.9442963e+02
   1.9447715e+02
   1.9452416e+02
   1.9457076e+02
   1.9461707e+02
   1.9466316e+02
   1.9470911e+02
   1.9475499e+02
   1.9480087e+02
   1.9484682e+02
   1.9489291e+02
   1.9493919e+02
   1.9498575e+02
   1.9503266e+02
   1.9508000e+02
   1.9512788e+02
   1.9517640e+02
   1.9522513e+02
   1.9527360e+02
   1.9532188e+02
   1.9537007e+02
   1.9541823e+02
   1.9546646e+02
   1.9551483e+02
   1.9556341e+02
   1.9561229e+02
   1.9566156e+02
   1.9571131e+02
   1.9576167e+02
   1.9581276e+02
   1.9586474e+02
   1.9587778e+02
   1.9587778e+02
   1.9593085e+02
   1.9597805e+02
   1.9602436e+02
   1.9607007e+02
   1.9611531e+02
   1.9616018e+02
   1.9620476e+02
   1.9624914e+02
   1.9629338e+02
   1.9633755e+02
   1.9638172e+02
   1.9642593e+02
   1.9647025e+02
   1.9651474e+02
   1.9655946e+02
   1.9660448e+02
   1.9664988e+02
   1.9669573e+02
   1.9674213e+02
   1.9678918e+02
   1.9683601e+02
   1.9688263e+02
   1.9692869e+02
   1.9692869e+02
   1.9697516e+02
   1.9702100e+02
   1.9706727e+02
   1.9711407e+02
   1.9716151e+02
   1.9720970e+02
   1.9725881e+02
   1.9730903e+02
   1.9735883e+02
   1.9740775e+02
   1.9745572e+02
   1.9750295e+02
   1.9754959e+02
   1.9759577e+02
   1.9764160e+02
   1.9768716e+02
   1.9773253e+02
   1.9777779e+02
   1.9782300e+02
   1.9786823e+02
   1.9791354e+02
   1.9795900e+02
   1.9800467e+02
   1.9805061e+02
   1.9809692e+02
   1.9814366e+02
   1.9819093e+02
   1.9823885e+02
   1.9828685e+02
   1.9833459e+02
   1.9838216e+02
   1.9842965e+02
   1.9847712e+02
   1.9847832e+02
   1.9847832e+02
   1.9852586e+02
   1.9857285e+02
   1.9862050e+02
   1.9866890e+02
   1.9871823e+02
   1.9876867e+02
   1.9881877e+02
   1.9886798e+02
   1.9891624e+02
   1.9896374e+02
   1.9901066e+02
   1.9905711e+02
   1.9910321e+02
   1.9914904e+02
   1.9919469e+02
   1.9924022e+02
   1.9928571e+02
   1.9933123e+02
   1.9937683e+02
   1.9942258e+02
   1.9946855e+02
   1.9951481e+02
   1.9956144e+02
   1.9960853e+02
   1.9965616e+02
   1.9970446e+02
   1.9975274e+02
   1.9980077e+02
   1.9984864e+02
   1.9989643e+02
   1.9994423e+02
   1.9999210e+02
   2.0004011e+02
   2.0008836e+02
   2.0013692e+02
   2.0018588e+02
   2.0023534e+02
   2.0028541e+02
   2.0033622e+02
   2.0038795e+02
   2.0042960e+02
   2.0042960e+02
   2.0048244e+02
   2.0052897e+02
   2.0057470e+02
   2.0061989e+02
   2.0066467e+02
   2.0070911e+02
   2.0075330e+02
   2.0079732e+02
   2.0084124e+02
   2.0088510e+02
   2.0092898e+02
   2.0097293e+02
   2.0101700e+02
   2.0106127e+02
   2.0110579e+02
   2.0115063e+02
   2.0119586e+02
   2.0124157e+02
   2.0128559e+02
   2.0128559e+02
   2.0133188e+02
   2.0137774e+02
   2.0142378e+02
   2.0147008e+02
   2.0151669e+02
   2.0156372e+02
   2.0161123e+02
   2.0165935e+02
   2.0170819e+02
   2.0175791e+02
   2.0180869e+02
   2.0185982e+02
   2.0191014e+02
   2.0195946e+02
   2.0200794e+02
   2.0205576e+02
   2.0210305e+02
   2.0214994e+02
   2.0219652e+02
   2.0224290e+02
   2.0228913e+02
   2.0233530e+02
   2.0238147e+02
   2.0242771e+02
   2.0247409e+02
   2.0252068e+02
   2.0256755e+02
   2.0261478e+02
   2.0266246e+02
   2.0271069e+02
   2.0275958e+02
   2.0280857e+02
   2.0285729e+02
   2.0290584e+02
   2.0295430e+02
   2.0300276e+02
   2.0305129e+02
   2.0309997e+02
   2.0314888e+02
   2.0319810e+02
   2.0320788e+02
   2.0320788e+02
   2.0325751e+02
   2.0330682e+02
   2.0335696e+02
   2.0340628e+02
   2.0345458e+02
   2.0350203e+02
   2.0354883e+02
   2.0359510e+02
   2.0364097e+02
   2.0368653e+02
   2.0373186e+02
   2.0377704e+02
   2.0382214e+02
   2.0386722e+02
   2.0391234e+02
   2.0395758e+02
   2.0400299e+02
   2.0404864e+02
   2.0409461e+02
   2.0414096e+02
   2.0418779e+02
   2.0423520e+02
   2.0428327e+02
   2.0433105e+02
   2.0437861e+02
   2.0442604e+02
   2.0447341e+02
   2.0452080e+02
   2.0456829e+02
   2.0461594e+02
   2.0466384e+02
   2.0471206e+02
   2.0476071e+02
   2.0480986e+02
   2.0485071e+02
   2.0485071e+02
   2.0490050e+02
   2.0494890e+02
   2.0499631e+02
   2.0504285e+02
   2.0508869e+02
   2.0513399e+02
   2.0517886e+02
   2.0522339e+02
   2.0526767e+02
   2.0531176e+02
   2.0535575e+02
   2.0539968e+02
   2.0544362e+02
   2.0548763e+02
   2.0553176e+02
   2.0557608e+02
   2.0562064e+02
   2.0566553e+02
   2.0571080e+02
   2.0575655e+02
   2.0578488e+02
   2.0578488e+02
   2.0583120e+02
   2.0587721e+02
   2.0592337e+02
   2.0596977e+02
   2.0601647e+02
   2.0606354e+02
   2.0611109e+02
   2.0615920e+02
   2.0620800e+02
   2.0625763e+02
   2.0630826e+02
   2.0635988e+02
   2.0641064e+02
   2.0646047e+02
   2.0650939e+02
   2.0655759e+02
   2.0660523e+02
   2.0665242e+02
   2.0669929e+02
   2.0674591e+02
   2.0679238e+02
   2.0683876e+02
   2.0688512e+02
   2.0693154e+02
   2.0697809e+02
   2.0702482e+02
   2.0707182e+02
   2.0711917e+02
   2.0716694e+02
   2.0721524e+02
   2.0726418e+02
   2.0731389e+02
   2.0736331e+02
   2.0741254e+02
   2.0746166e+02
   2.0751075e+02
   2.0755991e+02
   2.0760920e+02
   2.0765872e+02
   2.0770855e+02
   2.0775879e+02
   2.0780953e+02
   2.0786091e+02
   2.0791306e+02
   2.0791985e+02
   2.0791985e+02
   2.0797294e+02
   2.0802111e+02
   2.0806827e+02
   2.0811474e+02
   2.0816064e+02
   2.0820612e+02
   2.0825125e+02
   2.0829614e+02
   2.0834085e+02
   2.0838545e+02
   2.0843001e+02
   2.0847459e+02
   2.0851925e+02
   2.0856405e+02
   2.0860905e+02
   2.0865433e+02
   2.0869995e+02
   2.0874599e+02
   2.0879255e+02
   2.0883972e+02
   2.0888752e+02
   2.0893506e+02
   2.0898243e+02
   2.0902970e+02
   2.0907694e+02
   2.0912424e+02
   2.0916731e+02
   2.0916731e+02
   2.0921473e+02
   2.0926193e+02
   2.0930991e+02
   2.0935880e+02
   2.0940879e+02
   2.0945792e+02
   2.0950611e+02
   2.0955339e+02
   2.0959995e+02
   2.0964594e+02
   2.0969148e+02
   2.0973668e+02
   2.0978162e+02
   2.0982637e+02
   2.0987101e+02
   2.0991560e+02
   2.0996020e+02
   2.1000487e+02
   2.1004968e+02
   2.1009468e+02
   2.1013995e+02
   2.1018556e+02
   2.1023157e+02
   2.1027810e+02
   2.1032522e+02
   2.1037305e+02
   2.1042061e+02
   2.1042392e+02
   2.1042392e+02
   2.1047129e+02
   2.1051793e+02
   2.1056496e+02
   2.1061243e+02
   2.1066047e+02
   2.1070918e+02
   2.1075869e+02
   2.1080919e+02
   2.1086090e+02
   2.1091170e+02
   2.1096131e+02
   2.1100997e+02
   2.1105791e+02
   2.1110528e+02
   2.1115220e+02
   2.1119878e+02
   2.1124512e+02
   2.1129128e+02
   2.1133735e+02
   2.1138340e+02
   2.1142949e+02
   2.1147570e+02
   2.1152208e+02
   2.1156871e+02
   2.1161566e+02
   2.1166302e+02
   2.1171089e+02
   2.1175936e+02
   2.1180857e+02
   2.1185768e+02
   2.1190657e+02
   2.1195533e+02
   2.1200406e+02
   2.1205282e+02
   2.1210170e+02
   2.1215077e+02
   2.1220014e+02
   2.1224987e+02
   2.1230008e+02
   2.1235088e+02
   2.1240239e+02
   2.1245479e+02
   2.1250826e+02
   2.1256307e+02
   2.1256987e+02
   2.1256987e+02
   2.1262369e+02
   2.1266992e+02
   2.1271546e+02
   2.1276056e+02
   2.1280531e+02
   2.1284980e+02
   2.1289410e+02
   2.1293828e+02
   2.1298241e+02
   2.1302655e+02
   2.1307075e+02
   2.1311507e+02
   2.1315958e+02
   2.1320434e+02
   2.1324942e+02
   2.1329489e+02
   2.1334084e+02
   2.1338736e+02
   2.1343458e+02
   2.1345771e+02
   2.1345771e+02
   2.1350480e+02
   2.1355103e+02
   2.1359757e+02
   2.1364447e+02
   2.1369182e+02
   2.1373973e+02
   2.1378831e+02
   2.1383769e+02
   2.1388805e+02
   2.1393961e+02
   2.1399026e+02
   2.1403972e+02
   2.1408824e+02
   2.1413603e+02
   2.1418325e+02
   2.1423002e+02
   2.1427645e+02
   2.1432263e+02
   2.1436864e+02
   2.1441455e+02
   2.1446044e+02
   2.1450636e+02
   2.1455239e+02
   2.1459859e+02
   2.1464504e+02
   2.1469180e+02
   2.1473896e+02
   2.1478662e+02
   2.1483487e+02
   2.1488383e+02
   2.1493277e+02
   2.1498150e+02
   2.1503008e+02
   2.1507862e+02
   2.1512719e+02
   2.1515714e+02
   2.1515714e+02
   2.1520582e+02
   2.1525407e+02
   2.1530314e+02
   2.1535318e+02
   2.1540441e+02
   2.1545473e+02
   2.1550387e+02
   2.1555210e+02
   2.1559961e+02
   2.1564656e+02
   2.1569308e+02
   2.1573926e+02
   2.1578519e+02
   2.1583096e+02
   2.1587663e+02
   2.1592228e+02
   2.1596796e+02
   2.1601375e+02
   2.1605972e+02
   2.1610592e+02
   2.1615244e+02
   2.1619935e+02
   2.1624674e+02
   2.1629472e+02
   2.1634341e+02
   2.1639216e+02
   2.1644068e+02
   2.1648906e+02
   2.1653738e+02
   2.1658574e+02
   2.1663419e+02
   2.1668283e+02
   2.1673173e+02
   2.1678098e+02
   2.1683068e+02
   2.1688093e+02
   2.1693187e+02
   2.1698363e+02
   2.1703641e+02
   2.1709044e+02
   2.1712920e+02
   2.1712920e+02
   2.1718289e+02
   2.1722873e+02
   2.1727390e+02
   2.1731866e+02
   2.1736309e+02
   2.1740727e+02
   2.1745129e+02
   2.1749520e+02
   2.1753907e+02
   2.1758295e+02
   2.1762691e+02
   2.1767100e+02
   2.1771529e+02
   2.1775983e+02
   2.1780469e+02
   2.1783323e+02
   2.1783323e+02
   2.1787849e+02
   2.1792540e+02
   2.1797233e+02
   2.1801937e+02
   2.1806657e+02
   2.1811402e+02
   2.1816179e+02
   2.1820997e+02
   2.1825865e+02
   2.1830795e+02
   2.1835800e+02
   2.1840894e+02
   2.1846100e+02
   2.1851353e+02
   2.1856487e+02
   2.1861507e+02
   2.1866440e+02
   2.1871304e+02
   2.1876116e+02
   2.1880886e+02
   2.1885627e+02
   2.1890345e+02
   2.1895051e+02
   2.1899750e+02
   2.1904452e+02
   2.1909162e+02
   2.1913888e+02
   2.1918637e+02
   2.1923417e+02
   2.1928237e+02
   2.1933105e+02
   2.1938034e+02
   2.1943035e+02
   2.1948049e+02
   2.1953039e+02
   2.1958014e+02
   2.1962983e+02
   2.1967955e+02
   2.1972938e+02
   2.1977941e+02
   2.1982972e+02
   2.1988041e+02
   2.1993159e+02
   2.1995104e+02
   2.1995104e+02
   2.2000282e+02
   2.2005319e+02
   2.2010228e+02
   2.2015038e+02
   2.2019772e+02
   2.2024446e+02
   2.2029072e+02
   2.2033662e+02
   2.2038225e+02
   2.2042768e+02
   2.2047300e+02
   2.2051826e+02
   2.2056353e+02
   2.2060888e+02
   2.2065436e+02
   2.2070006e+02
   2.2074603e+02
   2.2079235e+02
   2.2083911e+02
   2.2088640e+02
   2.2093432e+02
   2.2098281e+02
   2.2103103e+02
   2.2107908e+02
   2.2112703e+02
   2.2117496e+02
   2.2122296e+02
   2.2127109e+02
   2.2131944e+02
   2.2136808e+02
   2.2141712e+02
   2.2146663e+02
   2.2151675e+02
   2.2152808e+02
   2.2152808e+02
   2.2157892e+02
   2.2162753e+02
   2.2167500e+02
   2.2172160e+02
   2.2176751e+02
   2.2181289e+02
   2.2185785e+02
   2.2190248e+02
   2.2194686e+02
   2.2199106e+02
   2.2203516e+02
   2.2207921e+02
   2.2212328e+02
   2.2216742e+02
   2.2221170e+02
   2.2225617e+02
   2.2230089e+02
   2.2234595e+02
   2.2239141e+02
   2.2240368e+02
   2.2240368e+02
   2.2244963e+02
   2.2249647e+02
   2.2254339e+02
   2.2259047e+02
   2.2263777e+02
   2.2268538e+02
   2.2273337e+02
   2.2278185e+02
   2.2283091e+02
   2.2288068e+02
   2.2293131e+02
   2.2298299e+02
   2.2303597e+02
   2.2308763e+02
   2.2313809e+02
   2.2318762e+02
   2.2323643e+02
   2.2328467e+02
   2.2333248e+02
   2.2337996e+02
   2.2342721e+02
   2.2347431e+02
   2.2352133e+02
   2.2356836e+02
   2.2361546e+02
   2.2366269e+02
   2.2371015e+02
   2.2375790e+02
   2.2380602e+02
   2.2385461e+02
   2.2390378e+02
   2.2395365e+02
   2.2400436e+02
   2.2405488e+02
   2.2410522e+02
   2.2415549e+02
   2.2420577e+02
   2.2425615e+02
   2.2430671e+02
   2.2435755e+02
   2.2440877e+02
   2.2446046e+02
   2.2451276e+02
   2.2456579e+02
   2.2461974e+02
   2.2467481e+02
   2.2470883e+02
   2.2470883e+02
   2.2476530e+02
   2.2481238e+02
   2.2485868e+02
   2.2490449e+02
   2.2494993e+02
   2.2499508e+02
   2.2504004e+02
   2.2508486e+02
   2.2512961e+02
   2.2517437e+02
   2.2521918e+02
   2.2526412e+02
   2.2530924e+02
   2.2535462e+02
   2.2540031e+02
   2.2544641e+02
   2.2549300e+02
   2.2554017e+02
   2.2558806e+02
   2.2563634e+02
   2.2568442e+02
   2.2573237e+02
   2.2578029e+02
   2.2580993e+02
   2.2580993e+02
   2.2585788e+02
   2.2590538e+02
   2.2595355e+02
   2.2600248e+02
   2.2605236e+02
   2.2610337e+02
   2.2615340e+02
   2.2620222e+02
   2.2625008e+02
   2.2629721e+02
   2.2634376e+02
   2.2638985e+02
   2.2643558e+02
   2.2648105e+02
   2.2652634e+02
   2.2657152e+02
   2.2661664e+02
   2.2666179e+02
   2.2670701e+02
   2.2675239e+02
   2.2679797e+02
   2.2684383e+02
   2.2689004e+02
   2.2693670e+02
   2.2698388e+02
   2.2703171e+02
   2.2708031e+02
   2.2711870e+02
   2.2711870e+02
   2.2716726e+02
   2.2721489e+02
   2.2726294e+02
   2.2731148e+02
   2.2736063e+02
   2.2741052e+02
   2.2746129e+02
   2.2751314e+02
   2.2756537e+02
   2.2761618e+02
   2.2766587e+02
   2.2771468e+02
   2.2776282e+02
   2.2781043e+02
   2.2785764e+02
   2.2790453e+02
   2.2795121e+02
   2.2799775e+02
   2.2804422e+02
   2.2809070e+02
   2.2813726e+02
   2.2818396e+02
   2.2823088e+02
   2.2827808e+02
   2.2832566e+02
   2.2837370e+02
   2.2842230e+02
   2.2847159e+02
   2.2852170e+02
   2.2857167e+02
   2.2862147e+02
   2.2867119e+02
   2.2872092e+02
   2.2877073e+02
   2.2882072e+02
   2.2887097e+02
   2.2892158e+02
   2.2897265e+02
   2.2902429e+02
   2.2907663e+02
   2.2912985e+02
   2.2918413e+02
   2.2923974e+02
   2.2929434e+02
   2.2934751e+02
   2.2939957e+02
   2.2945078e+02
   2.2946023e+02
   2.2946023e+02
   2.2951080e+02
   2.2955588e+02
   2.2960062e+02
   2.2964514e+02
   2.2968952e+02
   2.2973382e+02
   2.2977810e+02
   2.2982243e+02
   2.2986686e+02
   2.2991146e+02
   2.2995628e+02
   2.3000141e+02
   2.3004690e+02
   2.3005808e+02
   2.3005808e+02
   2.3010403e+02
   2.3015182e+02
   2.3019966e+02
   2.3024764e+02
   2.3029583e+02
   2.3034430e+02
   2.3039315e+02
   2.3044247e+02
   2.3049237e+02
   2.3054297e+02
   2.3059443e+02
   2.3064693e+02
   2.3070073e+02
   2.3075300e+02
   2.3080398e+02
   2.3085398e+02
   2.3090322e+02
   2.3095188e+02
   2.3100007e+02
   2.3104793e+02
   2.3109554e+02
   2.3114298e+02
   2.3119035e+02
   2.3123771e+02
   2.3128514e+02
   2.3133270e+02
   2.3138048e+02
   2.3142856e+02
   2.3147701e+02
   2.3152594e+02
   2.3157544e+02
   2.3162565e+02
   2.3167672e+02
   2.3172759e+02
   2.3177830e+02
   2.3182892e+02
   2.3187956e+02
   2.3193030e+02
   2.3197080e+02
   2.3197080e+02
   2.3202173e+02
   2.3207225e+02
   2.3212389e+02
   2.3217582e+02
   2.3222637e+02
   2.3227582e+02
   2.3232441e+02
   2.3237235e+02
   2.3241976e+02
   2.3246677e+02
   2.3251349e+02
   2.3255999e+02
   2.3260636e+02
   2.3265267e+02
   2.3269898e+02
   2.3274538e+02
   2.3279192e+02
   2.3283868e+02
   2.3288573e+02
   2.3293315e+02
   2.3298103e+02
   2.3302948e+02
   2.3307861e+02
   2.3312856e+02
   2.3317840e+02
   2.3322806e+02
   2.3327765e+02
   2.3332723e+02
   2.3337691e+02
   2.3342676e+02
   2.3347687e+02
   2.3352734e+02
   2.3357826e+02
   2.3362975e+02
   2.3368195e+02
   2.3373501e+02
   2.3378913e+02
   2.3384457e+02
   2.3389900e+02
   2.3395198e+02
   2.3400387e+02
   2.3405492e+02
   2.3410532e+02
   2.3415522e+02
   2.3420476e+02
   2.3425403e+02
   2.3430313e+02
   2.3435216e+02
   2.3440119e+02
   2.3445031e+02
   2.3449959e+02
   2.3454913e+02
   2.3459900e+02
   2.3464932e+02
   2.3470018e+02
   2.3475171e+02
   2.3480407e+02
   2.3485686e+02
   2.3490941e+02
   2.3496183e+02
   2.3501422e+02
   2.3506669e+02
   2.3511933e+02
   2.3517225e+02
   2.3522556e+02
   2.3527936e+02
   2.3533380e+02
   2.3538904e+02
   2.3544527e+02
   2.3550272e+02
   2.3556139e+02
   2.3561839e+02
   2.3567390e+02
   2.3572829e+02
   2.3578185e+02
   2.3583476e+02
   2.3588719e+02
   2.3593928e+02
   2.3599114e+02
   2.3604288e+02
   2.3609460e+02
   2.3614638e+02
   2.3619833e+02
   2.3625054e+02
   2.3630312e+02
   2.3635617e+02
   2.3640981e+02
   2.3646421e+02
   2.3651953e+02
   2.3657506e+02
   2.3663035e+02
   2.3668553e+02
   2.3674071e+02
   2.3679602e+02
   2.3685155e+02
   2.3690744e+02
   2.3696381e+02
   2.3702080e+02
   2.3707859e+02
   2.3712499e+02
   2.3712499e+02
   2.3718376e+02
   2.3723399e+02
   2.3728325e+02
   2.3733189e+02
   2.3738006e+02
   2.3742787e+02
   2.3747542e+02
   2.3752280e+02
   2.3757009e+02
   2.3761736e+02
   2.3766468e+02
   2.3771214e+02
   2.3775980e+02
   2.3780774e+02
   2.3785605e+02
   2.3790482e+02
   2.3795415e+02
   2.3800417e+02
   2.3805502e+02
   2.3810597e+02
   2.3815673e+02
   2.3820739e+02
   2.3825805e+02
   2.3830879e+02
   2.3835970e+02
   2.3841089e+02
   2.3846244e+02
   2.3851448e+02
   2.3856711e+02
   2.3862049e+02
   2.3867479e+02
   2.3873022e+02
   2.3878707e+02
   2.3884239e+02
   2.3889626e+02
   2.3894905e+02
   2.3900101e+02
   2.3905234e+02
   2.3910318e+02
   2.3915368e+02
   2.3920393e+02
   2.3925405e+02
   2.3930411e+02
   2.3935421e+02
   2.3940444e+02
   2.3945488e+02
   2.3950562e+02
   2.3955677e+02
   2.3960843e+02
   2.3966073e+02
   2.3971381e+02
   2.3976787e+02
   2.3982163e+02
   2.3987522e+02
   2.3992875e+02
   2.3998231e+02
   2.4003603e+02
   2.4009000e+02
   2.4014434e+02
   2.4019918e+02
   2.4025465e+02
   2.4031092e+02
   2.4036833e+02
   2.4042734e+02
   2.4048769e+02
   2.4054601e+02
   2.4060273e+02
   2.4065827e+02
   2.4071292e+02
   2.4076691e+02
   2.4082040e+02
   2.4087353e+02
   2.4092643e+02
   2.4097921e+02
   2.4103198e+02
   2.4108483e+02
   2.4113786e+02
   2.4119118e+02
   2.4124489e+02
   2.4129912e+02
   2.4135401e+02
   2.4140971e+02
   2.4146642e+02
   2.4152439e+02
   2.4158217e+02
   2.4163987e+02
   2.4169762e+02
   2.4175555e+02
   2.4181380e+02
   2.4187250e+02
   2.4193180e+02
   2.4199189e+02
   2.4205297e+02
   2.4211531e+02
   2.4217924e+02
   2.4224167e+02
   2.4228202e+02
   2.4228202e+02
   2.4234249e+02
   2.4239121e+02
   2.4243931e+02
   2.4248708e+02
   2.4253461e+02
   2.4258198e+02
   2.4262928e+02
   2.4267659e+02
   2.4272396e+02
   2.4277148e+02
   2.4281922e+02
   2.4286727e+02
   2.4291570e+02
   2.4296461e+02
   2.4301412e+02
   2.4306434e+02
   2.4311544e+02
   2.4316760e+02
   2.4321965e+02
   2.4327163e+02
   2.4332362e+02
   2.4337573e+02
   2.4342806e+02
   2.4348071e+02
   2.4353379e+02
   2.4358742e+02
   2.4364175e+02
   2.4369694e+02
   2.4375320e+02
   2.4381079e+02
   2.4386688e+02
   2.4392134e+02
   2.4397456e+02
   2.4402685e+02
   2.4407843e+02
   2.4412947e+02
   2.4418011e+02
   2.4423045e+02
   2.4428062e+02
   2.4433069e+02
   2.4438077e+02
   2.4443093e+02
   2.4448127e+02
   2.4453187e+02
   2.4458283e+02
   2.4463425e+02
   2.4468625e+02
   2.4473897e+02
   2.4479258e+02
   2.4484727e+02
   2.4490229e+02
   2.4495719e+02
   2.4501208e+02
   2.4506709e+02
   2.4512233e+02
   2.4517791e+02
   2.4523397e+02
   2.4529064e+02
   2.4534811e+02
   2.4540656e+02
   2.4546625e+02
   2.4552706e+02
   2.4558570e+02
   2.4564265e+02
   2.4569837e+02
   2.4575315e+02
   2.4580724e+02
   2.4586081e+02
   2.4591400e+02
   2.4596694e+02
   2.4601974e+02
   2.4607251e+02
   2.4612534e+02
   2.4617835e+02
   2.4623162e+02
   2.4628527e+02
   2.4633942e+02
   2.4639420e+02
   2.4644976e+02
   2.4650630e+02
   2.4656406e+02
   2.4662290e+02
   2.4668163e+02
   2.4674040e+02
   2.4679933e+02
   2.4685857e+02
   2.4691826e+02
   2.4697856e+02
   2.4703966e+02
   2.4710177e+02
   2.4716517e+02
   2.4723021e+02
   2.4729267e+02
   2.4735313e+02
   2.4741216e+02
   2.4747014e+02
   2.4752735e+02
   2.4756082e+02
   2.4756082e+02
   2.4761746e+02
   2.4766536e+02
   2.4771294e+02
   2.4776037e+02
   2.4780771e+02
   2.4785505e+02
   2.4790247e+02
   2.4795002e+02
   2.4799779e+02
   2.4804587e+02
   2.4809432e+02
   2.4814325e+02
   2.4819278e+02
   2.4824301e+02
   2.4829412e+02
   2.4834629e+02
   2.4839932e+02
   2.4845226e+02
   2.4850522e+02
   2.4855830e+02
   2.4861161e+02
   2.4866525e+02
   2.4871935e+02
   2.4877403e+02
   2.4882945e+02
   2.4888578e+02
   2.4894325e+02
   2.4900111e+02
   2.4905692e+02
   2.4911114e+02
   2.4916419e+02
   2.4921636e+02
   2.4926785e+02
   2.4931882e+02
   2.4936941e+02
   2.4941973e+02
   2.4946988e+02
   2.4951997e+02
   2.4957006e+02
   2.4962026e+02
   2.4967065e+02
   2.4972132e+02
   2.4977236e+02
   2.4982389e+02
   2.4987601e+02
   2.4992889e+02
   2.4998268e+02
   2.5003760e+02
   2.5009355e+02
   2.5014940e+02
   2.5020528e+02
   2.5026129e+02
   2.5031756e+02
   2.5037423e+02
   2.5043142e+02
   2.5048929e+02
   2.5054803e+02
   2.5060786e+02
   2.5066907e+02
   2.5072940e+02
   2.5078768e+02
   2.5084443e+02
   2.5090007e+02
   2.5095486e+02
   2.5100901e+02
   2.5106269e+02
   2.5111604e+02
   2.5116919e+02
   2.5122224e+02
   2.5127529e+02
   2.5132845e+02
   2.5138182e+02
   2.5143551e+02
   2.5148963e+02
   2.5154430e+02
   2.5159967e+02
   2.5165591e+02
   2.5171323e+02
   2.5177190e+02
   2.5183128e+02
   2.5189060e+02
   2.5195002e+02
   2.5200968e+02
   2.5206971e+02
   2.5213028e+02
   2.5219156e+02
   2.5225376e+02
   2.5231712e+02
   2.5238197e+02
   2.5244591e+02
   2.5250756e+02
   2.5256752e+02
   2.5262627e+02
   2.5268412e+02
   2.5274130e+02
   2.5279801e+02
   2.5285441e+02
   2.5291064e+02
   2.5296681e+02
   2.5298017e+02
   2.5298017e+02
   2.5303642e+02
   2.5308462e+02
   2.5313270e+02
   2.5318078e+02
   2.5322893e+02
   2.5327723e+02
   2.5332576e+02
   2.5337460e+02
   2.5342384e+02
   2.5347359e+02
   2.5352396e+02
   2.5357508e+02
   2.5362712e+02
   2.5368030e+02
   2.5373441e+02
   2.5378845e+02
   2.5384253e+02
   2.5389677e+02
   2.5395126e+02
   2.5400614e+02
   2.5406152e+02
   2.5411756e+02
   2.5417443e+02
   2.5423232e+02
   2.5429151e+02
   2.5434934e+02
   2.5440524e+02
   2.5445972e+02
   2.5451313e+02
   2.5456573e+02
   2.5461772e+02
   2.5466925e+02
   2.5472044e+02
   2.5477141e+02
   2.5482226e+02
   2.5487309e+02
   2.5492399e+02
   2.5497504e+02
   2.5502633e+02
   2.5507798e+02
   2.5513008e+02
   2.5518276e+02
   2.5523614e+02
   2.5529041e+02
   2.5534576e+02
   2.5540247e+02
   2.5545944e+02
   2.5551640e+02
   2.5557348e+02
   2.5563079e+02
   2.5568848e+02
   2.5574668e+02
   2.5580557e+02
   2.5586533e+02
   2.5592618e+02
   2.5598842e+02
   2.5604975e+02
   2.5610891e+02
   2.5616648e+02
   2.5622288e+02
   2.5627840e+02
   2.5633326e+02
   2.5638763e+02
   2.5644166e+02
   2.5649549e+02
   2.5654921e+02
   2.5660294e+02
   2.5665679e+02
   2.5671086e+02
   2.5676526e+02
   2.5682011e+02
   2.5687554e+02
   2.5693171e+02
   2.5698879e+02
   2.5704700e+02
   2.5710664e+02
   2.5716680e+02
   2.5722694e+02
   2.5728719e+02
   2.5734772e+02
   2.5740866e+02
   2.5747019e+02
   2.5753250e+02
   2.5759580e+02
   2.5766037e+02
   2.5772656e+02
   2.5779063e+02
   2.5785252e+02
   2.5791284e+02
   2.5797203e+02
   2.5803039e+02
   2.5808814e+02
   2.5814547e+02
   2.5820253e+02
   2.5825946e+02
   2.5831640e+02
   2.5837347e+02
   2.5843079e+02
   2.5848850e+02
   2.5854675e+02
   2.5859121e+02
   2.5859121e+02
   2.5865015e+02
   2.5869985e+02
   2.5874964e+02
   2.5879959e+02
   2.5884978e+02
   2.5890032e+02
   2.5895130e+02
   2.5900283e+02
   2.5905505e+02
   2.5910812e+02
   2.5916222e+02
   2.5921761e+02
   2.5927361e+02
   2.5932956e+02
   2.5938561e+02
   2.5944186e+02
   2.5949846e+02
   2.5955552e+02
   2.5961322e+02
   2.5967172e+02
   2.5973124e+02
   2.5979203e+02
   2.5985250e+02
   2.5991075e+02
   2.5996734e+02
   2.6002272e+02
   2.6007719e+02
   2.6013098e+02
   2.6018426e+02
   2.6023717e+02
   2.6028983e+02
   2.6034237e+02
   2.6039489e+02
   2.6044747e+02
   2.6050024e+02
   2.6055328e+02
   2.6060670e+02
   2.6066064e+02
   2.6071521e+02
   2.6077059e+02
   2.6082696e+02
   2.6088458e+02
   2.6094354e+02
   2.6100242e+02
   2.6106133e+02
   2.6112043e+02
   2.6117985e+02
   2.6123975e+02
   2.6130029e+02
   2.6136167e+02
   2.6142413e+02
   2.6148795e+02
   2.6155190e+02
   2.6161336e+02
   2.6167298e+02
   2.6173126e+02
   2.6178856e+02
   2.6184513e+02
   2.6190115e+02
   2.6195680e+02
   2.6201222e+02
   2.6206752e+02
   2.6212283e+02
   2.6217827e+02
   2.6223394e+02
   2.6228996e+02
   2.6234648e+02
   2.6240362e+02
   2.6246157e+02
   2.6252051e+02
   2.6258072e+02
   2.6264250e+02
   2.6270439e+02
   2.6276629e+02
   2.6282837e+02
   2.6289078e+02
   2.6295370e+02
   2.6301731e+02
   2.6308184e+02
   2.6314753e+02
   2.6321473e+02
   2.6328206e+02
   2.6334676e+02
   2.6340953e+02
   2.6347093e+02
   2.6353132e+02
   2.6359099e+02
   2.6365016e+02
   2.6370900e+02
   2.6376766e+02
   2.6382630e+02
   2.6388505e+02
   2.6394405e+02
   2.6400345e+02
   2.6406339e+02
   2.6412406e+02
   2.6418565e+02
   2.6424842e+02
   2.6426654e+02
   2.6426654e+02
   2.6431781e+02
   2.6436909e+02
   2.6442045e+02
   2.6447199e+02
   2.6452381e+02
   2.6457600e+02
   2.6462869e+02
   2.6468200e+02
   2.6473608e+02
   2.6479111e+02
   2.6484733e+02
   2.6490502e+02
   2.6496278e+02
   2.6502055e+02
   2.6507848e+02
   2.6513669e+02
   2.6519534e+02
   2.6525457e+02
   2.6531458e+02
   2.6537558e+02
   2.6543783e+02
   2.6550104e+02
   2.6556169e+02
   2.6562041e+02
   2.6567774e+02
   2.6573406e+02
   2.6578961e+02
   2.6584459e+02
   2.6589917e+02
   2.6595348e+02
   2.6600766e+02
   2.6606180e+02
   2.6611603e+02
   2.6617045e+02
   2.6622518e+02
   2.6628034e+02
   2.6633605e+02
   2.6639248e+02
   2.6644981e+02
   2.6650825e+02
   2.6656809e+02
   2.6662884e+02
   2.6668953e+02
   2.6675033e+02
   2.6681138e+02
   2.6687284e+02
   2.6693490e+02
   2.6699774e+02
   2.6706159e+02
   2.6712676e+02
   2.6719360e+02
   2.6725779e+02
   2.6731976e+02
   2.6738017e+02
   2.6743944e+02
   2.6749787e+02
   2.6755569e+02
   2.6761307e+02
   2.6767019e+02
   2.6772717e+02
   2.6778414e+02
   2.6784123e+02
   2.6789857e+02
   2.6795628e+02
   2.6801451e+02
   2.6807342e+02
   2.6813319e+02
   2.6819404e+02
   2.6825626e+02
   2.6832008e+02
   2.6838379e+02
   2.6844756e+02
   2.6851155e+02
   2.6857594e+02
   2.6864093e+02
   2.6870673e+02
   2.6877358e+02
   2.6884179e+02
   2.6891176e+02
   2.6897984e+02
   2.6904547e+02
   2.6910937e+02
   2.6917204e+02
   2.6923383e+02
   2.6929498e+02
   2.6935572e+02
   2.6941623e+02
   2.6947666e+02
   2.6953716e+02
   2.6959790e+02
   2.6965901e+02
   2.6972068e+02
   2.6978309e+02
   2.6980434e+02
   2.6980434e+02
   2.6986770e+02
   2.6991858e+02
   2.6996946e+02
   2.7002044e+02
   2.7007160e+02
   2.7012306e+02
   2.7017491e+02
   2.7022726e+02
   2.7028023e+02
   2.7033399e+02
   2.7038871e+02
   2.7044462e+02
   2.7050201e+02
   2.7055930e+02
   2.7061662e+02
   2.7067409e+02
   2.7073186e+02
   2.7079006e+02
   2.7084885e+02
   2.7090842e+02
   2.7096896e+02
   2.7103075e+02
   2.7109342e+02
   2.7115359e+02
   2.7121186e+02
   2.7126877e+02
   2.7132467e+02
   2.7137982e+02
   2.7143441e+02
   2.7148859e+02
   2.7154251e+02
   2.7159628e+02
   2.7165002e+02
   2.7170384e+02
   2.7175784e+02
   2.7181214e+02
   2.7186684e+02
   2.7192209e+02
   2.7197802e+02
   2.7203482e+02
   2.7209269e+02
   2.7215191e+02
   2.7221224e+02
   2.7227250e+02
   2.7233283e+02
   2.7239339e+02
   2.7245434e+02
   2.7251584e+02
   2.7257809e+02
   2.7264129e+02
   2.7270573e+02
   2.7277175e+02
   2.7283595e+02
   2.7289785e+02
   2.7295810e+02
   2.7301715e+02
   2.7307531e+02
   2.7313283e+02
   2.7318988e+02
   2.7324662e+02
   2.7330320e+02
   2.7335974e+02
   2.7341637e+02
   2.7347321e+02
   2.7353038e+02
   2.7358802e+02
   2.7364627e+02
   2.7370532e+02
   2.7376537e+02
   2.7382666e+02
   2.7388955e+02
   2.7395298e+02
   2.7401640e+02
   2.7408000e+02
   2.7414393e+02
   2.7420838e+02
   2.7427355e+02
   2.7433968e+02
   2.7440704e+02
   2.7447598e+02
   2.7454463e+02
   2.7461059e+02
   2.7467459e+02
   2.7473722e+02
   2.7479885e+02
   2.7485976e+02
   2.7492018e+02
   2.7498030e+02
   2.7504028e+02
   2.7510026e+02
   2.7516041e+02
   2.7522086e+02
   2.7528177e+02
   2.7530941e+02
   2.7530941e+02
   2.7537096e+02
   2.7542129e+02
   2.7547158e+02
   2.7552193e+02
   2.7557245e+02
   2.7562322e+02
   2.7567433e+02
   2.7572589e+02
   2.7577802e+02
   2.7583085e+02
   2.7588455e+02
   2.7593931e+02
   2.7599539e+02
   2.7605220e+02
   2.7610897e+02
   2.7616585e+02
   2.7622294e+02
   2.7628040e+02
   2.7633837e+02
   2.7639700e+02
   2.7645648e+02
   2.7651704e+02
   2.7657897e+02
   2.7663970e+02
   2.7669827e+02
   2.7675524e+02
   2.7681106e+02
   2.7686600e+02
   2.7692028e+02
   2.7697409e+02
   2.7702755e+02
   2.7708081e+02
   2.7713396e+02
   2.7718712e+02
   2.7724038e+02
   2.7729387e+02
   2.7734767e+02
   2.7740192e+02
   2.7745674e+02
   2.7751227e+02
   2.7756870e+02
   2.7762625e+02
   2.7768520e+02
   2.7774499e+02
   2.7780474e+02
   2.7786460e+02
   2.7792471e+02
   2.7798524e+02
   2.7804635e+02
   2.7810822e+02
   2.7817108e+02
   2.7823520e+02
   2.7830095e+02
   2.7836407e+02
   2.7842503e+02
   2.7848444e+02
   2.7854272e+02
   2.7860018e+02
   2.7865701e+02
   2.7871341e+02
   2.7876953e+02
   2.7882549e+02
   2.7888142e+02
   2.7893744e+02
   2.7899368e+02
   2.7905024e+02
   2.7910727e+02
   2.7916491e+02
   2.7922332e+02
   2.7928270e+02
   2.7934331e+02
   2.7940547e+02
   2.7946857e+02
   2.7953166e+02
   2.7959491e+02
   2.7965848e+02
   2.7972255e+02
   2.7978732e+02
   2.7985302e+02
   2.7991991e+02
   2.7998835e+02
   2.8005653e+02
   2.8012199e+02
   2.8018546e+02
   2.8024753e+02
   2.8030860e+02
   2.8036893e+02
   2.8042875e+02
   2.8048824e+02
   2.8054758e+02
   2.8060689e+02
   2.8066634e+02
   2.8072605e+02
   2.8078619e+02
   2.8084691e+02
   2.8085010e+02
   2.8085010e+02
   2.8091158e+02
   2.8096183e+02
   2.8101207e+02
   2.8106240e+02
   2.8111292e+02
   2.8116370e+02
   2.8121486e+02
   2.8126650e+02
   2.8131874e+02
   2.8137171e+02
   2.8142560e+02
   2.8148061e+02
   2.8153702e+02
   2.8159405e+02
   2.8165108e+02
   2.8170824e+02
   2.8176566e+02
   2.8182348e+02
   2.8188186e+02
   2.8194095e+02
   2.8200097e+02
   2.8206215e+02
   2.8212475e+02
   2.8218472e+02
   2.8224267e+02
   2.8229918e+02
   2.8235463e+02
   2.8240928e+02
   2.8246334e+02
   2.8251695e+02
   2.8257027e+02
   2.8262342e+02
   2.8267649e+02
   2.8272960e+02
   2.8278285e+02
   2.8283634e+02
   2.8289019e+02
   2.8294452e+02
   2.8299945e+02
   2.8305514e+02
   2.8311179e+02
   2.8316962e+02
   2.8322894e+02
   2.8328895e+02
   2.8334896e+02
   2.8340912e+02
   2.8346959e+02
   2.8353051e+02
   2.8359207e+02
   2.8365446e+02
   2.8371793e+02
   2.8378276e+02
   2.8384770e+02
   2.8391000e+02
   2.8397035e+02
   2.8402932e+02
   2.8408725e+02
   2.8414443e+02
   2.8420104e+02
   2.8425727e+02
   2.8431326e+02
   2.8436913e+02
   2.8442501e+02
   2.8448101e+02
   2.8453726e+02
   2.8459388e+02
   2.8465099e+02
   2.8470876e+02
   2.8476736e+02
   2.8482699e+02
   2.8488792e+02
   2.8495051e+02
   2.8501368e+02
   2.8507688e+02
   2.8514029e+02
   2.8520407e+02
   2.8526841e+02
   2.8533351e+02
   2.8539961e+02
   2.8546699e+02
   2.8553604e+02
   2.8560327e+02
   2.8566799e+02
   2.8573093e+02
   2.8579261e+02
   2.8585336e+02
   2.8591345e+02
   2.8597309e+02
   2.8603246e+02
   2.8609170e+02
   2.8615097e+02
   2.8621041e+02
   2.8627016e+02
   2.8633038e+02
   2.8639122e+02
   2.8642751e+02
   2.8642751e+02
   2.8648917e+02
   2.8653967e+02
   2.8659018e+02
   2.8664082e+02
   2.8669167e+02
   2.8674282e+02
   2.8679437e+02
   2.8684644e+02
   2.8689916e+02
   2.8695268e+02
   2.8700718e+02
   2.8706289e+02
   2.8712013e+02
   2.8717759e+02
   2.8723510e+02
   2.8729279e+02
   2.8735079e+02
   2.8740926e+02
   2.8746834e+02
   2.8752823e+02
   2.8758914e+02
   2.8765134e+02
   2.8771310e+02
   2.8777246e+02
   2.8783007e+02
   2.8788639e+02
   2.8794176e+02
   2.8799641e+02
   2.8805054e+02
   2.8810428e+02
   2.8815778e+02
   2.8821114e+02
   2.8826449e+02
   2.8831792e+02
   2.8837154e+02
   2.8842545e+02
   2.8847978e+02
   2.8853465e+02
   2.8859021e+02
   2.8864662e+02
   2.8870410e+02
   2.8876292e+02
   2.8882343e+02
   2.8888388e+02
   2.8894440e+02
   2.8900516e+02
   2.8906631e+02
   2.8912802e+02
   2.8919047e+02
   2.8925390e+02
   2.8931858e+02
   2.8938485e+02
   2.8944851e+02
   2.8950989e+02
   2.8956966e+02
   2.8962826e+02
   2.8968600e+02
   2.8974309e+02
   2.8979973e+02
   2.8985607e+02
   2.8991225e+02
   2.8996838e+02
   2.9002460e+02
   2.9008102e+02
   2.9013776e+02
   2.9019496e+02
   2.9025276e+02
   2.9031134e+02
   2.9037088e+02
   2.9043163e+02
   2.9049392e+02
   2.9055746e+02
   2.9062099e+02
   2.9068466e+02
   2.9074865e+02
   2.9081315e+02
   2.9087836e+02
   2.9094449e+02
   2.9101184e+02
   2.9108074e+02
   2.9114917e+02
   2.9121484e+02
   2.9127854e+02
   2.9134083e+02
   2.9140210e+02
   2.9146265e+02
   2.9152269e+02
   2.9158241e+02
   2.9164197e+02
   2.9170152e+02
   2.9176120e+02
   2.9182117e+02
   2.9188157e+02
   2.9194257e+02
   2.9200435e+02
   2.9201091e+02
   2.9201091e+02
   2.9207371e+02
   2.9212439e+02
   2.9217510e+02
   2.9222594e+02
   2.9227698e+02
   2.9232834e+02
   2.9238011e+02
   2.9243241e+02
   2.9248536e+02
   2.9253913e+02
   2.9259390e+02
   2.9264991e+02
   2.9270748e+02
   2.9276521e+02
   2.9282299e+02
   2.9288096e+02
   2.9293926e+02
   2.9299804e+02
   2.9305746e+02
   2.9311771e+02
   2.9317902e+02
   2.9324167e+02
   2.9330335e+02
   2.9336270e+02
   2.9342034e+02
   2.9347674e+02
   2.9353221e+02
   2.9358699e+02
   2.9364126e+02
   2.9369516e+02
   2.9374883e+02
   2.9380239e+02
   2.9385594e+02
   2.9390960e+02
   2.9396346e+02
   2.9401763e+02
   2.9407225e+02
   2.9412743e+02
   2.9418333e+02
   2.9424013e+02
   2.9429805e+02
   2.9435738e+02
   2.9441814e+02
   2.9447885e+02
   2.9453968e+02
   2.9460078e+02
   2.9466230e+02
   2.9472442e+02
   2.9478734e+02
   2.9485130e+02
   2.9491659e+02
   2.9498274e+02
   2.9504604e+02
   2.9510722e+02
   2.9516690e+02
   2.9522548e+02
   2.9528325e+02
   2.9534042e+02
   2.9539718e+02
   2.9545367e+02
   2.9551002e+02
   2.9556637e+02
   2.9562284e+02
   2.9567953e+02
   2.9573659e+02
   2.9579415e+02
   2.9585236e+02
   2.9591139e+02
   2.9597147e+02
   2.9603285e+02
   2.9609590e+02
   2.9615968e+02
   2.9622350e+02
   2.9628752e+02
   2.9635192e+02
   2.9641689e+02
   2.9648263e+02
   2.9654940e+02
   2.9661748e+02
   2.9668728e+02
   2.9675496e+02
   2.9682012e+02
   2.9688351e+02
   2.9694564e+02
   2.9700686e+02
   2.9706743e+02
   2.9712756e+02
   2.9718742e+02
   2.9724718e+02
   2.9730698e+02
   2.9736697e+02
   2.9742731e+02
   2.9748814e+02
   2.9754964e+02
   2.9758450e+02
   2.9758450e+02
   2.9764687e+02
   2.9769756e+02
   2.9774826e+02
   2.9779907e+02
   2.9785009e+02
   2.9790141e+02
   2.9795312e+02
   2.9800536e+02
   2.9805823e+02
   2.9811190e+02
   2.9816654e+02
   2.9822240e+02
   2.9827977e+02
   2.9833754e+02
   2.9839534e+02
   2.9845332e+02
   2.9851161e+02
   2.9857036e+02
   2.9862974e+02
   2.9868992e+02
   2.9875114e+02
   2.9881366e+02
   2.9887565e+02
   2.9893522e+02
   2.9899302e+02
   2.9904954e+02
   2.9910510e+02
   2.9915994e+02
   2.9921425e+02
   2.9926819e+02
   2.9932188e+02
   2.9937545e+02
   2.9942900e+02
   2.9948263e+02
   2.9953647e+02
   2.9959061e+02
   2.9964517e+02
   2.9970029e+02
   2.9975610e+02
   2.9981280e+02
   2.9987059e+02
   2.9992975e+02
   2.9999056e+02
   3.0000000e+02
   1.0000000e+00
   1.0039706e+00
   1.0223700e+00
   1.0469212e+00
   1.0652393e+00
   1.0773816e+00
   1.0833951e+00
   1.0833347e+00
   1.0772628e+00
   1.0652492e+00
   1.0473706e+00
   1.0237105e+00
   9.9435811e-01
   9.5940761e-01
   9.1895674e-01
   8.7310483e-01
   8.2237047e-01
   7.6718906e-01
   7.0786666e-01
   6.4471725e-01
   5.7806253e-01
   5.0823237e-01
   4.3556518e-01
   3.6040828e-01
   2.8311820e-01
   2.0406091e-01
   1.2361192e-01
   4.2155902e-02
   2.9837244e-16
  -1.4516166e-14
  -1.5698591e-01
  -2.8158482e-01
  -3.9802996e-01
  -5.0681354e-01
  -6.0795946e-01
  -7.0146708e-01
  -7.8732558e-01
  -8.6551915e-01
  -9.3603069e-01
  -9.9884438e-01
  -1.0539476e+00
  -1.1018312e+00
  -1.1430253e+00
  -1.1766580e+00
  -1.2019080e+00
  -1.2178615e+00
  -1.2241663e+00
  -1.2211621e+00
  -1.2086993e+00
  -1.1862696e+00
  -1.1534497e+00
  -1.1099101e+00
  -1.0554153e+00
  -9.8982538e-01
  -9.1309798e-01
  -8.2529077e-01
  -7.2656363e-01
  -6.1995657e-01
  -5.0666597e-01
  -3.8749547e-01
  -2.6322224e-01
  -1.3460775e-01
  -2.4020888e-03
  -1.6306401e-16
   9.6925506e-14
   2.1028948e-01
   4.1261748e-01
   6.1200900e-01
   8.0755192e-01
   9.9840331e-01
   1.1837059e+00
   1.3625849e+00
   1.5377259e+00
   1.7070936e+00
   1.8604089e+00
   1.9974736e+00
   2.1182183e+00
   2.2225758e+00
   2.3104897e+00
   2.3819217e+00
   2.4368432e+00
   2.4752372e+00
   2.4972215e+00
   2.5029394e+00
   2.4925765e+00
   2.4664640e+00
   2.4249935e+00
   2.3685807e+00
   2.2976659e+00
   2.2127140e+00
   2.1142127e+00
   2.0026702e+00
   1.8786113e+00
   1.7437151e+00
   1.6008761e+00
   1.4513082e+00
   1.2961782e+00
   1.1366323e+00
   9.7380148e-01
   8.0880650e-01
   6.4276164e-01
   4.7677820e-01
   3.1196799e-01
   1.4944697e-01
   6.9388939e-16
  -9.4646513e-14
  -2.4224989e-01
  -4.5537761e-01
  -6.5000390e-01
  -8.2648667e-01
  -9.8490481e-01
  -1.1252997e+00
  -1.2477024e+00
  -1.3521487e+00
  -1.4386896e+00
  -1.5073975e+00
  -1.5583711e+00
  -1.5917383e+00
  -1.6076580e+00
  -1.6063461e+00
  -1.5881784e+00
  -1.5535827e+00
  -1.5030167e+00
  -1.4369692e+00
  -1.3559604e+00
  -1.2605414e+00
  -1.1512928e+00
  -1.0288229e+00
  -8.9385325e-01
  -7.5014660e-01
  -5.9905066e-01
  -4.4185398e-01
  -2.7982295e-01
  -1.1420876e-01
  -2.0122792e-15
   2.1900537e-13
   2.5140672e-01
   4.9206082e-01
   7.2634002e-01
   9.5269338e-01
   1.1696277e+00
   1.3708464e+00
   1.5529864e+00
   1.7162062e+00
   1.8606318e+00
   1.9863271e+00
   2.0933263e+00
   2.1816558e+00
   2.2513478e+00
   2.3024495e+00
   2.3350290e+00
   2.3491793e+00
   2.3450209e+00
   2.3227028e+00
   2.2824033e+00
   2.2243294e+00
   2.1487157e+00
   2.0558216e+00
   1.9463582e+00
   1.8208781e+00
   1.6799327e+00
   1.5240976e+00
   1.3539685e+00
   1.1731508e+00
   9.8383458e-01
   7.8731563e-01
   5.8485575e-01
   3.7769919e-01
   1.6707800e-01
   2.7888802e-13
  -1.0824674e-15
  -2.9625548e-01
  -5.8099507e-01
  -8.5959882e-01
  -1.1305468e+00
  -1.3924118e+00
  -1.6437318e+00
  -1.8809981e+00
  -2.0958341e+00
  -2.2883283e+00
  -2.4586442e+00
  -2.6068974e+00
  -2.7331849e+00
  -2.8376057e+00
  -2.9202731e+00
  -2.9813242e+00
  -3.0208916e+00
  -3.0392282e+00
  -3.0367949e+00
  -3.0140782e+00
  -2.9715931e+00
  -2.9098854e+00
  -2.8295327e+00
  -2.7311446e+00
  -2.6153612e+00
  -2.4828753e+00
  -2.3356601e+00
  -2.1756349e+00
  -2.0055293e+00
  -1.8268474e+00
  -1.6410428e+00
  -1.4495412e+00
  -1.2537489e+00
  -1.0550583e+00
  -8.5485277e-01
  -6.5451177e-01
  -4.5541476e-01
  -2.5894607e-01
  -6.6500178e-02
  -4.5534410e-13
   2.3592239e-15
   2.7311930e-01
   5.2209775e-01
   7.4819522e-01
   9.5167545e-01
   1.1326636e+00
   1.2912261e+00
   1.4274088e+00
   1.5412594e+00
   1.6328430e+00
   1.7022518e+00
   1.7496112e+00
   1.7750379e+00
   1.7789430e+00
   1.7617934e+00
   1.7240892e+00
   1.6663665e+00
   1.5891989e+00
   1.4931991e+00
   1.3790184e+00
   1.2473461e+00
   1.0989074e+00
   9.3562392e-01
   7.5973296e-01
   5.7411984e-01
   3.8034739e-01
   1.7993237e-01
   7.3552275e-15
  -5.3132498e-13
  -2.9257151e-01
  -5.7571963e-01
  -8.5414640e-01
  -1.1261473e+00
  -1.3900730e+00
  -1.6442377e+00
  -1.8869047e+00
  -2.1134754e+00
  -2.3169576e+00
  -2.4974991e+00
  -2.6552793e+00
  -2.7904056e+00
  -2.9029524e+00
  -2.9929873e+00
  -3.0605871e+00
  -3.1058489e+00
  -3.1288972e+00
  -3.1298989e+00
  -3.1091980e+00
  -3.0672520e+00
  -3.0045456e+00
  -2.9215936e+00
  -2.8189423e+00
  -2.6971700e+00
  -2.5568863e+00
  -2.3987294e+00
  -2.2233629e+00
  -2.0314695e+00
  -1.8273113e+00
  -1.6133853e+00
  -1.3912094e+00
  -1.1622609e+00
  -9.2799503e-01
  -6.8985176e-01
  -4.4926048e-01
  -2.0764459e-01
  -3.1918912e-15
   6.0268457e-13
   3.2475423e-01
   6.3503450e-01
   9.3573809e-01
   1.2245123e+00
   1.4894205e+00
   1.7306361e+00
   1.9484456e+00
   2.1430261e+00
   2.3144958e+00
   2.4629495e+00
   2.5884807e+00
   2.6911963e+00
   2.7712265e+00
   2.8287307e+00
   2.8639025e+00
   2.8769715e+00
   2.8682713e+00
   2.8383329e+00
   2.7877259e+00
   2.7170546e+00
   2.6269589e+00
   2.5181139e+00
   2.3912279e+00
   2.2470395e+00
   2.0884212e+00
   1.9182979e+00
   1.7382956e+00
   1.5499782e+00
   1.3548760e+00
   1.1544949e+00
   9.5032389e-01
   7.4384058e-01
   5.3651659e-01
   3.2982229e-01
   1.2523173e-01
   4.8572257e-15
  -4.9721338e-13
  -2.8352447e-01
  -5.5036273e-01
  -8.0018955e-01
  -1.0265709e+00
  -1.2296149e+00
  -1.4094533e+00
  -1.5661530e+00
  -1.6997537e+00
  -1.8102936e+00
  -1.8978251e+00
  -1.9624260e+00
  -2.0042060e+00
  -2.0233115e+00
  -2.0199282e+00
  -1.9943321e+00
  -1.9470088e+00
  -1.8784977e+00
  -1.7893760e+00
  -1.6802600e+00
  -1.5518049e+00
  -1.4047043e+00
  -1.2396876e+00
  -1.0575163e+00
  -8.6187433e-01
  -6.5568400e-01
  -4.4056200e-01
  -2.1807565e-01
  -4.4408921e-16
   5.9965921e-13
   3.1616041e-01
   6.2304567e-01
   9.2572890e-01
   1.2224806e+00
   1.5116310e+00
   1.7914807e+00
   2.0602897e+00
   2.3162604e+00
   2.5496355e+00
   2.7587721e+00
   2.9439116e+00
   3.1052250e+00
   3.2428269e+00
   3.3568097e+00
   3.4472652e+00
   3.5142994e+00
   3.5580413e+00
   3.5786489e+00
   3.5763134e+00
   3.5512608e+00
   3.5037523e+00
   3.4342047e+00
   3.3432853e+00
   3.2316107e+00
   3.0998313e+00
   2.9486288e+00
   2.7787129e+00
   2.5908150e+00
   2.3869709e+00
   2.1718392e+00
   1.9471313e+00
   1.7144830e+00
   1.4754999e+00
   1.2317666e+00
   9.8485232e-01
   7.3631697e-01
   4.8771537e-01
   2.4060200e-01
   1.0103030e-14
  -5.7692739e-13
  -3.2650864e-01
  -6.3602808e-01
  -9.2146937e-01
  -1.1822862e+00
  -1.4188195e+00
  -1.6312793e+00
  -1.8197941e+00
  -1.9844558e+00
  -2.1253481e+00
  -2.2425648e+00
  -2.3362215e+00
  -2.4064637e+00
  -2.4534721e+00
  -2.4774665e+00
  -2.4787067e+00
  -2.4574940e+00
  -2.4143550e+00
  -2.3499207e+00
  -2.2648588e+00
  -2.1598771e+00
  -2.0357226e+00
  -1.8931793e+00
  -1.7330642e+00
  -1.5581607e+00
  -1.3720218e+00
  -1.1764204e+00
  -9.7306707e-01
  -7.6364213e-01
  -5.4980498e-01
  -3.3320127e-01
  -1.1546919e-01
  -1.0844103e-12
   4.9404925e-15
   3.0222830e-01
   5.9009920e-01
   8.6759549e-01
   1.1326083e+00
   1.3739860e+00
   1.5911147e+00
   1.7842394e+00
   1.9534964e+00
   2.0989571e+00
   2.2206674e+00
   2.3186726e+00
   2.3930339e+00
   2.4438381e+00
   2.4712048e+00
   2.4752908e+00
   2.4562920e+00
   2.4144453e+00
   2.3500279e+00
   2.2636872e+00
   2.1560488e+00
   2.0277595e+00
   1.8795049e+00
   1.7120077e+00
   1.5260244e+00
   1.3223395e+00
   1.1038108e+00
   8.7472127e-01
   6.3680643e-01
   3.9174033e-01
   1.4117380e-01
   3.5527137e-15
  -1.2857493e-12
  -3.4151876e-01
  -6.7192774e-01
  -9.9642312e-01
  -1.3131031e+00
  -1.6201397e+00
  -1.9156660e+00
  -2.1973752e+00
  -2.4530866e+00
  -2.6830115e+00
  -2.8874689e+00
  -3.0666605e+00
  -3.2207266e+00
  -3.3497835e+00
  -3.4539479e+00
  -3.5333525e+00
  -3.5881554e+00
  -3.6185193e+00
  -3.6247942e+00
  -3.6075073e+00
  -3.5672136e+00
  -3.5045001e+00
  -3.4199872e+00
  -3.3143311e+00
  -3.1882220e+00
  -3.0423831e+00
  -2.8775666e+00
  -2.6945467e+00
  -2.4978963e+00
  -2.2900803e+00
  -2.0728136e+00
  -1.8477629e+00
  -1.6165655e+00
  -1.3808374e+00
  -1.1421797e+00
  -9.0218436e-01
  -6.6243912e-01
  -4.2453239e-01
  -1.9005861e-01
  -2.8310687e-15
   1.0904611e-12
   3.1187529e-01
   6.0232232e-01
   8.6697862e-01
   1.1061302e+00
   1.3199994e+00
   1.5087146e+00
   1.6723615e+00
   1.8110164e+00
   1.9247670e+00
   2.0137260e+00
   2.0780403e+00
   2.1178237e+00
   2.1334920e+00
   2.1255758e+00
   2.0946407e+00
   2.0412907e+00
   1.9661712e+00
   1.8699702e+00
   1.7534186e+00
   1.6172892e+00
   1.4623951e+00
   1.2895848e+00
   1.1024364e+00
   9.0413336e-01
   6.9646966e-01
   4.8118389e-01
   2.5998635e-01
   3.4568104e-02
   1.1394011e-12
  -1.4523105e-14
  -3.1370423e-01
  -6.1608199e-01
  -9.1157334e-01
  -1.1981917e+00
  -1.4740045e+00
  -1.7370190e+00
  -1.9808905e+00
  -2.1993138e+00
  -2.3924684e+00
  -2.5605385e+00
  -2.7036319e+00
  -2.8218234e+00
  -2.9151837e+00
  -2.9837974e+00
  -3.0277751e+00
  -3.0472600e+00
  -3.0424835e+00
  -3.0139092e+00
  -2.9620560e+00
  -2.8874755e+00
  -2.7907552e+00
  -2.6725200e+00
  -2.5334321e+00
  -2.3741900e+00
  -2.1955261e+00
  -1.9982011e+00
  -1.7831252e+00
  -1.5561889e+00
  -1.3191743e+00
  -1.0737662e+00
  -8.2161902e-01
  -5.6436608e-01
  -3.0362602e-01
  -4.1008510e-02
  -1.3017643e-12
   1.2163881e-14
   3.4956936e-01
   6.8476583e-01
   1.0113497e+00
   1.3273243e+00
   1.6307990e+00
   1.9101155e+00
   2.1634494e+00
   2.3911239e+00
   2.5933668e+00
   2.7703313e+00
   2.9221382e+00
   3.0489036e+00
   3.1507563e+00
   3.2278496e+00
   3.2803417e+00
   3.3084541e+00
   3.3127133e+00
   3.2936741e+00
   3.2519230e+00
   3.1880816e+00
   3.1028083e+00
   2.9967988e+00
   2.8707853e+00
   2.7255334e+00
   2.5618381e+00
   2.3824964e+00
   2.1911526e+00
   1.9895876e+00
   1.7795122e+00
   1.5626025e+00
   1.3405095e+00
   1.1148672e+00
   8.8729783e-01
   6.5941848e-01
   4.3284574e-01
   2.0920158e-01
   1.0475787e-12
  -2.0261570e-15
  -3.0013428e-01
  -5.8241035e-01
  -8.3947318e-01
  -1.0710358e+00
  -1.2773094e+00
  -1.4584121e+00
  -1.6144139e+00
  -1.7453723e+00
  -1.8513545e+00
  -1.9324520e+00
  -1.9887900e+00
  -2.0205020e+00
  -2.0279242e+00
  -2.0115703e+00
  -1.9719886e+00
  -1.9097661e+00
  -1.8255312e+00
  -1.7199550e+00
  -1.5937518e+00
  -1.4476785e+00
  -1.2825322e+00
  -1.0991467e+00
  -8.9974163e-01
  -6.8885379e-01
  -4.6830009e-01
  -2.3982350e-01
  -5.1382667e-03
  -1.1800734e-12
   2.8415638e-14
   3.2452178e-01
   6.3967457e-01
   9.5008599e-01
   1.2538451e+00
   1.5490944e+00
   1.8339394e+00
   2.1064344e+00
   2.3627072e+00
   2.5932143e+00
   2.7981540e+00
   2.9777842e+00
   3.1322619e+00
   3.2616951e+00
   3.3661757e+00
   3.4458017e+00
   3.5006908e+00
   3.5309890e+00
   3.5368879e+00
   3.5187931e+00
   3.4772224e+00
   3.4127224e+00
   3.3258728e+00
   3.2172877e+00
   3.0876163e+00
   2.9375420e+00
   2.7677798e+00
   2.5790717e+00
   2.3721788e+00
   2.1523305e+00
   1.9218368e+00
   1.6823861e+00
   1.4356264e+00
   1.1831804e+00
   9.2665341e-01
   6.6763843e-01
   4.0772164e-01
   1.4848672e-01
   1.2539414e-12
  -6.1062266e-15
  -3.4218543e-01
  -6.6757924e-01
  -9.8134842e-01
  -1.2735139e+00
  -1.5397253e+00
  -1.7802619e+00
  -1.9953544e+00
  -2.1851522e+00
  -2.3497683e+00
  -2.4893094e+00
  -2.6038940e+00
  -2.6936656e+00
  -2.7587935e+00
  -2.7993992e+00
  -2.8160052e+00
  -2.8091629e+00
  -2.7794569e+00
  -2.7275085e+00
  -2.6539781e+00
  -2.5595661e+00
  -2.4450125e+00
  -2.3110953e+00
  -2.1586275e+00
  -1.9891444e+00
  -1.8071485e+00
  -1.6144750e+00
  -1.4128723e+00
  -1.2040504e+00
  -9.8969279e-01
  -7.7146388e-01
  -5.5101633e-01
  -3.2999692e-01
  -1.1005215e-01
  -7.1609385e-15
   1.0697832e-12
   3.0190667e-01
   5.8732397e-01
   8.6021476e-01
   1.1124365e+00
   1.3392094e+00
   1.5406868e+00
   1.7170057e+00
   1.8682399e+00
   1.9944405e+00
   2.0956617e+00
   2.1719777e+00
   2.2234932e+00
   2.2503503e+00
   2.2527705e+00
   2.2312476e+00
   2.1863082e+00
   2.1185158e+00
   2.0284734e+00
   1.9168255e+00
   1.7842586e+00
   1.6315002e+00
   1.4593172e+00
   1.2685117e+00
   1.0599156e+00
   8.3908304e-01
   6.0810721e-01
   3.6872412e-01
   1.2263657e-01
   3.0947467e-15
  -1.2727458e-12
  -3.3846372e-01
  -6.6699278e-01
  -9.9065361e-01
  -1.3075448e+00
  -1.6158284e+00
  -1.9136325e+00
  -2.1990382e+00
  -2.4664023e+00
  -2.7077410e+00
  -2.9233105e+00
  -3.1133855e+00
  -3.2781411e+00
  -3.4177033e+00
  -3.5321823e+00
  -3.6216930e+00
  -3.6863696e+00
  -3.7263737e+00
  -3.7418992e+00
  -3.7332739e+00
  -3.7010317e+00
  -3.6457353e+00
  -3.5679798e+00
  -3.4683943e+00
  -3.3476428e+00
  -3.2064228e+00
  -3.0454628e+00
  -2.8655176e+00
  -2.6673598e+00
  -2.4560849e+00
  -2.2340309e+00
  -2.0029240e+00
  -1.7644475e+00
  -1.5202581e+00
  -1.2719933e+00
  -1.0212774e+00
  -7.6972695e-01
  -5.1895564e-01
  -2.7057907e-01
  -2.6220280e-02
  -4.1217030e-15
   2.3095484e-12
   3.2831813e-01
   6.3449139e-01
   9.1448637e-01
   1.1686960e+00
   1.3974088e+00
   1.6007926e+00
   1.7789566e+00
   1.9319900e+00
   2.0599860e+00
   2.1630581e+00
   2.2413502e+00
   2.2950435e+00
   2.3243053e+00
   2.3296375e+00
   2.3116041e+00
   2.2708056e+00
   2.2078831e+00
   2.1235194e+00
   2.0184397e+00
   1.8934118e+00
   1.7492433e+00
   1.5867790e+00
   1.4077412e+00
   1.2167388e+00
   1.0156371e+00
   8.0622116e-01
   5.9024218e-01
   3.6942835e-01
   1.4549258e-01
   2.2601643e-12
  -4.8572257e-15
  -3.1124316e-01
  -6.0962423e-01
  -8.9907464e-01
  -1.1774980e+00
  -1.4428422e+00
  -1.6863832e+00
  -1.9044358e+00
  -2.0972035e+00
  -2.2648429e+00
  -2.4074417e+00
  -2.5250610e+00
  -2.6177619e+00
  -2.6856226e+00
  -2.7287497e+00
  -2.7472851e+00
  -2.7414358e+00
  -2.7116224e+00
  -2.6583696e+00
  -2.5822372e+00
  -2.4838227e+00
  -2.3637627e+00
  -2.2227336e+00
  -2.0614499e+00
  -1.8806621e+00
  -1.6811519e+00
  -1.4637248e+00
  -1.2335515e+00
  -9.9326096e-01
  -7.4459526e-01
  -4.8925793e-01
  -2.2893173e-01
  -2.6432190e-12
   6.3282712e-15
   3.5142289e-01
   6.9065464e-01
   1.0228332e+00
   1.3459811e+00
   1.6582020e+00
   1.9575537e+00
   2.2325539e+00
   2.4812782e+00
   2.7040695e+00
   2.9011705e+00
   3.0727433e+00
   3.2189148e+00
   3.3398050e+00
   3.4355449e+00
   3.5062890e+00
   3.5521616e+00
   3.5735010e+00
   3.5708357e+00
   3.5447205e+00
   3.4957413e+00
   3.4245182e+00
   3.3317071e+00
   3.2179997e+00
   3.0841227e+00
   2.9308345e+00
   2.7589199e+00
   2.5704849e+00
   2.3699536e+00
   2.1591347e+00
   1.9397575e+00
   1.7135166e+00
   1.4820811e+00
   1.2471028e+00
   1.0102215e+00
   7.7307143e-01
   5.3728573e-01
   3.0450238e-01
   7.6370319e-02
   2.1015412e-12
  -3.0309089e-14
  -3.0911766e-01
  -5.9258532e-01
  -8.5001936e-01
  -1.0817604e+00
  -1.2880026e+00
  -1.4688552e+00
  -1.6243922e+00
  -1.7546833e+00
  -1.8598139e+00
  -1.9398970e+00
  -1.9950427e+00
  -2.0254601e+00
  -2.0316545e+00
  -2.0141632e+00
  -1.9735596e+00
  -1.9104571e+00
  -1.8255117e+00
  -1.7194229e+00
  -1.5929335e+00
  -1.4468294e+00
  -1.2819360e+00
  -1.0991146e+00
  -9.0172958e-01
  -6.9339112e-01
  -4.7592769e-01
  -2.5111075e-01
  -2.0685442e-02
  -2.3503040e-12
   8.2434060e-15
   3.2031899e-01
   6.3049726e-01
   9.3503611e-01
   1.2319557e+00
   1.5193288e+00
   1.7951816e+00
   2.0574742e+00
   2.2969285e+00
   2.5106224e+00
   2.6988010e+00
   2.8616454e+00
   2.9992673e+00
   3.1117510e+00
   3.1991795e+00
   3.2616518e+00
   3.2992935e+00
   3.3122628e+00
   3.3009198e+00
   3.2657680e+00
   3.2073401e+00
   3.1262013e+00
   3.0229520e+00
   2.8982294e+00
   2.7527066e+00
   2.5870914e+00
   2.4021225e+00
   2.1985635e+00
   1.9780009e+00
   1.7459111e+00
   1.5040790e+00
   1.2542040e+00
   9.9795697e-01
   7.3698825e-01
   4.7293463e-01
   2.0742451e-01
   6.1617378e-15
  -2.6067482e-12
  -3.5090899e-01
  -6.8679066e-01
  -1.0125700e+00
  -1.3261853e+00
  -1.6166928e+00
  -1.8809532e+00
  -2.1192910e+00
  -2.3319518e+00
  -2.5190969e+00
  -2.6808503e+00
  -2.8173279e+00
  -2.9286573e+00
  -3.0149899e+00
  -3.0764261e+00
  -3.1132613e+00
  -3.1260247e+00
  -3.1152735e+00
  -3.0815972e+00
  -3.0256212e+00
  -2.9480088e+00
  -2.8494621e+00
  -2.7307215e+00
  -2.5925634e+00
  -2.4357965e+00
  -2.2617447e+00
  -2.0752083e+00
  -1.8780412e+00
  -1.6720077e+00
  -1.4588342e+00
  -1.2402201e+00
  -1.0178461e+00
  -7.9338071e-01
  -5.6848660e-01
  -3.4482591e-01
  -1.2406638e-01
  -2.0908275e-12
   5.6482596e-15
   3.0080861e-01
   5.8314514e-01
   8.4392217e-01
   1.0790080e+00
   1.2885757e+00
   1.4727657e+00
   1.6316545e+00
   1.7652959e+00
   1.8737475e+00
   1.9570873e+00
   2.0154253e+00
   2.0488736e+00
   2.0577578e+00
   2.0425804e+00
   2.0038773e+00
   1.9422221e+00
   1.8582294e+00
   1.7525564e+00
   1.6259038e+00
   1.4790148e+00
   1.3126738e+00
   1.1277029e+00
   9.2495603e-01
   7.0903630e-01
   4.8283741e-01
   2.4815194e-01
   6.7299427e-03
   2.1163626e-15
  -2.4704856e-12
  -3.3229755e-01
  -6.5543923e-01
  -9.7420183e-01
  -1.2866554e+00
  -1.5909249e+00
  -1.8851021e+00
  -2.1672319e+00
  -2.4349567e+00
  -2.6765068e+00
  -2.8920975e+00
  -3.0820425e+00
  -3.2465344e+00
  -3.3857027e+00
  -3.4996531e+00
  -3.5884916e+00
  -3.6523402e+00
  -3.6913474e+00
  -3.7056888e+00
  -3.6957926e+00
  -3.6621794e+00
  -3.6053972e+00
  -3.5260258e+00
  -3.4246786e+00
  -3.3020040e+00
  -3.1586840e+00
  -2.9954325e+00
  -2.8129903e+00
  -2.6121187e+00
  -2.3963517e+00
  -2.1694223e+00
  -1.9330750e+00
  -1.6889937e+00
  -1.4388344e+00
  -1.1842327e+00
  -9.2681042e-01
  -6.6818079e-01
  -4.0995307e-01
  -1.5373738e-01
  -2.4178715e-12
   1.9040325e-14
   3.3783569e-01
   6.5748413e-01
   9.5829969e-01
   1.2329639e+00
   1.4817255e+00
   1.7048374e+00
   1.9024579e+00
   2.0747003e+00
   2.2216668e+00
   2.3434690e+00
   2.4402422e+00
   2.5121069e+00
   2.5592261e+00
   2.5821193e+00
   2.5813345e+00
   2.5574534e+00
   2.5110948e+00
   2.4429175e+00
   2.3536216e+00
   2.2439486e+00
   2.1146802e+00
   1.9666359e+00
   1.8006682e+00
   1.6206317e+00
   1.4294051e+00
   1.2288017e+00
   1.0205824e+00
   8.0647880e-01
   5.8820185e-01
   3.6744956e-01
   1.4591330e-01
   2.1602997e-12
  -3.1724623e-14
  -3.0544717e-01
  -5.9601286e-01
  -8.7537344e-01
  -1.1413309e+00
  -1.3836136e+00
  -1.6002891e+00
  -1.7915514e+00
  -1.9575252e+00
  -2.0982798e+00
  -2.2138670e+00
  -2.3043459e+00
  -2.3697976e+00
  -2.4103354e+00
  -2.4261040e+00
  -2.4174902e+00
  -2.3849958e+00
  -2.3291560e+00
  -2.2505431e+00
  -2.1497692e+00
  -2.0274875e+00
  -1.8843925e+00
  -1.7212185e+00
  -1.5387372e+00
  -1.3377527e+00
  -1.1191569e+00
  -8.8900590e-01
  -6.4913665e-01
  -4.0129312e-01
  -1.4719152e-01
  -2.5856539e-12
   2.3037128e-14
   3.4665536e-01
   6.8256734e-01
   1.0129714e+00
   1.3359228e+00
   1.6495473e+00
   1.9519345e+00
   2.2411225e+00
   2.5070356e+00
   2.7465251e+00
   2.9599079e+00
   3.1474272e+00
   3.3092461e+00
   3.4454923e+00
   3.5562864e+00
   3.6417608e+00
   3.7020714e+00
   3.7373181e+00
   3.7480035e+00
   3.7346570e+00
   3.6978340e+00
   3.6381207e+00
   3.5561370e+00
   3.4525377e+00
   3.3280127e+00
   3.1832849e+00
   3.0191071e+00
   2.8362558e+00
   2.6376685e+00
   2.4272753e+00
   2.2068564e+00
   1.9781221e+00
   1.7427502e+00
   1.5023944e+00
   1.2586920e+00
   1.0132691e+00
   7.6774650e-01
   5.2374397e-01
   2.8288600e-01
   4.6807588e-02
   5.0306981e-15
  -2.2046046e-12
  -3.1870734e-01
  -6.1172836e-01
  -8.7841154e-01
  -1.1191222e+00
  -1.3340783e+00
  -1.5234083e+00
  -1.6872020e+00
  -1.8255432e+00
  -1.9385300e+00
  -2.0262877e+00
  -2.0888247e+00
  -2.1265533e+00
  -2.1399908e+00
  -2.1296850e+00
  -2.0962199e+00
  -2.0402193e+00
  -1.9623494e+00
  -1.8633197e+00
  -1.7438837e+00
  -1.6048374e+00
  -1.4470167e+00
  -1.2712933e+00
  -1.0818064e+00
  -8.8138991e-01
  -6.7186505e-01
  -4.5500439e-01
  -2.3255348e-01
  -6.2396978e-03
  -3.1729827e-14
   2.2667970e-12
   3.1454582e-01
   6.1738925e-01
   9.1300435e-01
   1.1993503e+00
   1.4744401e+00
   1.7362208e+00
   1.9772452e+00
   2.1924214e+00
   2.3819369e+00
   2.5459615e+00
   2.6845953e+00
   2.7979105e+00
   2.8859793e+00
   2.9488911e+00
   2.9867637e+00
   2.9997484e+00
   2.9882923e+00
   2.9528971e+00
   2.8940945e+00
   2.8124507e+00
   2.7085690e+00
   2.5830910e+00
   2.4366965e+00
   2.2701023e+00
   2.0840585e+00
   1.8793436e+00
   1.6573118e+00
   1.4236847e+00
   1.1802661e+00
   9.2877036e-01
   6.7088342e-01
   4.0827149e-01
   1.4258766e-01
   3.2474023e-14
  -2.6266211e-12
  -3.5391658e-01
  -6.9422905e-01
  -1.0262864e+00
  -1.3480776e+00
  -1.6576870e+00
  -1.9468216e+00
  -2.2094435e+00
  -2.4458519e+00
  -2.6563207e+00
  -2.8410299e+00
  -3.0001148e+00
  -3.1336988e+00
  -3.2419134e+00
  -3.3249123e+00
  -3.3827361e+00
  -3.4158260e+00
  -3.4247127e+00
  -3.4099525e+00
  -3.3721329e+00
  -3.3118759e+00
  -3.2298401e+00
  -3.1267217e+00
  -3.0032532e+00
  -2.8602015e+00
  -2.6983637e+00
  -2.5193309e+00
  -2.3277821e+00
  -2.1255561e+00
  -1.9144036e+00
  -1.6960374e+00
  -1.4721430e+00
  -1.2443865e+00
  -1.0144215e+00
  -7.8389451e-01
  -5.5445078e-01
  -3.2773969e-01
  -1.0542126e-01
  -2.0539404e-12
   1.9387270e-14
   3.0193069e-01
   5.8061308e-01
   8.3318028e-01
   1.0599078e+00
   1.2609820e+00
   1.4365043e+00
   1.5865410e+00
   1.7111550e+00
   1.8104252e+00
   1.8844602e+00
   1.9333033e+00
   1.9573408e+00
   1.9570767e+00
   1.9330469e+00
   1.8858245e+00
   1.8160234e+00
   1.7243006e+00
   1.6113572e+00
   1.4779382e+00
   1.3248319e+00
   1.1528668e+00
   9.6290698e-01
   7.5864696e-01
   5.4355471e-01
   3.1945379e-01
   8.8113781e-02
   2.3913510e-12
  -1.4432899e-15
  -3.2423512e-01
  -6.3924634e-01
  -9.4969027e-01
  -1.2536209e+00
  -1.5491444e+00
  -1.8343302e+00
  -2.1071960e+00
  -2.3654699e+00
  -2.5975947e+00
  -2.8037472e+00
  -2.9842068e+00
  -3.1391423e+00
  -3.2686665e+00
  -3.3728741e+00
  -3.4518638e+00
  -3.5057541e+00
  -3.5346739e+00
  -3.5389078e+00
  -3.5189530e+00
  -3.4753312e+00
  -3.4085932e+00
  -3.3193232e+00
  -3.2081403e+00
  -3.0756993e+00
  -2.9226895e+00
  -2.7498322e+00
  -2.5578759e+00
  -2.3475889e+00
  -2.1235643e+00
  -1.8887985e+00
  -1.6450178e+00
  -1.3938999e+00
  -1.1370975e+00
  -8.7624517e-01
  -6.1296579e-01
  -3.4887512e-01
  -8.5586681e-02
  -6.4115380e-15
   2.5454777e-12
   3.4802476e-01
   6.7866729e-01
   9.9780799e-01
   1.2969927e+00
   1.5697734e+00
   1.8164235e+00
   2.0372025e+00
   2.2322781e+00
   2.4017752e+00
   2.5458085e+00
   2.6645032e+00
   2.7580080e+00
   2.8263202e+00
   2.8698894e+00
   2.8892465e+00
   2.8849503e+00
   2.8575922e+00
   2.8078008e+00
   2.7362439e+00
   2.6436293e+00
   2.5307052e+00
   2.3982579e+00
   2.2471092e+00
   2.0783488e+00
   1.8968790e+00
   1.7045764e+00
   1.5032232e+00
   1.2945621e+00
   1.0803080e+00
   8.6215608e-01
   6.4178926e-01
   4.2088422e-01
   2.0111734e-01
   2.0854707e-12
  -2.4313884e-14
  -2.9947036e-01
  -5.8248098e-01
  -8.5197803e-01
  -1.0960592e+00
  -1.3143463e+00
  -1.5070334e+00
  -1.6742260e+00
  -1.8159846e+00
  -1.9323596e+00
  -2.0234138e+00
  -2.0892363e+00
  -2.1299109e+00
  -2.1457038e+00
  -2.1371008e+00
  -2.1046177e+00
  -2.0488063e+00
  -1.9702576e+00
  -1.8696045e+00
  -1.7475228e+00
  -1.6047313e+00
  -1.4419904e+00
  -1.2600998e+00
  -1.0598930e+00
  -8.4372126e-01
  -6.1638819e-01
  -3.7972187e-01
  -1.3547816e-01
  -2.5175417e-12
   1.1907142e-14
   3.3862174e-01
   6.6773160e-01
   9.9246991e-01
   1.3109104e+00
   1.6211879e+00
   1.9214052e+00
   2.2096210e+00
   2.4838305e+00
   2.7318225e+00
   2.9535572e+00
   3.1493620e+00
   3.3194447e+00
   3.4639480e+00
   3.5829893e+00
   3.6766852e+00
   3.7451682e+00
   3.7885709e+00
   3.8071271e+00
   3.8013446e+00
   3.7717536e+00
   3.7189115e+00
   3.6434071e+00
   3.5458630e+00
   3.4269364e+00
   3.2873181e+00
   3.1277303e+00
   2.9489220e+00
   2.7516616e+00
   2.5396802e+00
   2.3165106e+00
   2.0839125e+00
   1.8435866e+00
   1.5972051e+00
   1.3464192e+00
   1.0928659e+00
   8.3817303e-01
   5.8396449e-01
   3.3186496e-01
   8.3505173e-02
   1.2434498e-14
  -2.3153979e-12
  -3.3076857e-01
  -6.4020864e-01
  -9.2311917e-01
  -1.1798677e+00
  -1.4107470e+00
  -1.6159308e+00
  -1.7955348e+00
  -1.9496557e+00
  -2.0783960e+00
  -2.1818797e+00
  -2.2601522e+00
  -2.3134467e+00
  -2.3422766e+00
  -2.3471831e+00
  -2.3287404e+00
  -2.2875605e+00
  -2.2242958e+00
  -2.1396412e+00
  -2.0343345e+00
  -1.9091558e+00
  -1.7649257e+00
  -1.6025011e+00
  -1.4240702e+00
  -1.2338859e+00
  -1.0338193e+00
  -8.2566777e-01
  -6.1119646e-01
  -3.9214796e-01
  -1.7025040e-01
  -7.6327833e-15
   2.2218893e-12
   3.0885506e-01
   6.0447609e-01
   8.9058103e-01
   1.1650311e+00
   1.4257253e+00
   1.6622573e+00
   1.8730140e+00
   2.0582003e+00
   2.2179455e+00
   2.3523240e+00
   2.4613932e+00
   2.5452180e+00
   2.6038855e+00
   2.6375046e+00
   2.6462838e+00
   2.6307019e+00
   2.5912656e+00
   2.5285143e+00
   2.4430243e+00
   2.3354114e+00
   2.2063315e+00
   2.0564805e+00
   1.8865930e+00
   1.6974387e+00
   1.4898174e+00
   1.2651235e+00
   1.0291358e+00
   7.8368129e-01
   5.3050100e-01
   2.7130983e-01
   7.8048753e-03
   4.8807312e-14
  -2.6024417e-12
  -3.5299153e-01
  -6.9396311e-01
  -1.0284629e+00
  -1.3545068e+00
  -1.6701942e+00
  -1.9735828e+00
  -2.2583176e+00
  -2.5163334e+00
  -2.7479184e+00
  -2.9533728e+00
  -3.1328918e+00
  -3.2866192e+00
  -3.4146820e+00
  -3.5172124e+00
  -3.5942556e+00
  -3.6460283e+00
  -3.6730397e+00
  -3.6758155e+00
  -3.6549052e+00
  -3.6108878e+00
  -3.5443755e+00
  -3.4560155e+00
  -3.3464910e+00
  -3.2165198e+00
  -3.0668520e+00
  -2.8982655e+00
  -2.7115575e+00
  -2.5120976e+00
  -2.3018357e+00
  -2.0825248e+00
  -1.8558782e+00
  -1.6235813e+00
  -1.3872999e+00
  -1.1486863e+00
  -9.0938503e-01
  -6.7103817e-01
  -4.3529082e-01
  -2.0379704e-01
  -4.1778248e-12
   4.1661119e-14
   3.0741231e-01
   5.8833874e-01
   8.4296657e-01
   1.0716084e+00
   1.2744375e+00
   1.4515558e+00
   1.6030393e+00
   1.7289664e+00
   1.8294353e+00
   1.9043641e+00
   1.9541611e+00
   1.9793212e+00
   1.9803653e+00
   1.9578474e+00
   1.9123598e+00
   1.8445361e+00
   1.7550535e+00
   1.6446334e+00
   1.5140413e+00
   1.3640854e+00
   1.1956136e+00
   1.0095079e+00
   8.1052081e-01
   6.0117279e-01
   3.8328628e-01
   1.5864313e-01
   1.0352830e-14
  -4.6401494e-12
  -3.1810501e-01
  -6.2608046e-01
  -9.2836844e-01
  -1.2229668e+00
  -1.5079245e+00
  -1.7812419e+00
  -2.0408512e+00
  -2.2782901e+00
  -2.4896979e+00
  -2.6752968e+00
  -2.8352652e+00
  -2.9697132e+00
  -3.0787242e+00
  -3.1623819e+00
  -3.2207875e+00
  -3.2540108e+00
  -3.2624333e+00
  -3.2465389e+00
  -3.2068349e+00
  -3.1438577e+00
  -3.0581774e+00
  -2.9504000e+00
  -2.8211685e+00
  -2.6711624e+00
  -2.5010958e+00
  -2.3117139e+00
  -2.1037861e+00
  -1.8790438e+00
  -1.6429585e+00
  -1.3973236e+00
  -1.1438496e+00
  -8.8421947e-01
  -6.2009704e-01
  -3.5313323e-01
  -8.4971403e-02
  -4.2632564e-14
   5.2309546e-12
   3.5500804e-01
   6.9453105e-01
   1.0243554e+00
   1.3424033e+00
   1.6415303e+00
   1.9139948e+00
   2.1600802e+00
   2.3800760e+00
   2.5741702e+00
   2.7425018e+00
   2.8851952e+00
   3.0023820e+00
   3.0940497e+00
   3.1604433e+00
   3.2020750e+00
   3.2194754e+00
   3.2132005e+00
   3.1838379e+00
   3.1320104e+00
   3.0583782e+00
   2.9636403e+00
   2.8485336e+00
   2.7138313e+00
   2.5603395e+00
   2.3888902e+00
   2.2043496e+00
   2.0088521e+00
   1.8041847e+00
   1.5920914e+00
   1.3742871e+00
   1.1524665e+00
   9.2831085e-01
   7.0349434e-01
   4.7968961e-01
   2.5857390e-01
   4.1835610e-02
   4.0489972e-12
  -4.0224768e-14
  -2.9919106e-01
  -5.7771662e-01
  -8.3036355e-01
  -1.0570238e+00
  -1.2579000e+00
  -1.4331010e+00
  -1.5826908e+00
  -1.7067243e+00
  -1.8052696e+00
  -1.8783651e+00
  -1.9261088e+00
  -1.9489688e+00
  -1.9474374e+00
  -1.9220370e+00
  -1.8733264e+00
  -1.8019049e+00
  -1.7084141e+00
  -1.5935399e+00
  -1.4580120e+00
  -1.3026034e+00
  -1.1281278e+00
  -9.3543497e-01
  -7.2632500e-01
  -5.0596643e-01
  -2.7622366e-01
  -3.8883505e-02
  -4.8607507e-12
   1.1157741e-14
   3.2999940e-01
   6.5130365e-01
   9.6867541e-01
   1.2801760e+00
   1.5839186e+00
   1.8779855e+00
   2.1604142e+00
   2.4291789e+00
   2.6754888e+00
   2.8954999e+00
   3.0894901e+00
   3.2576828e+00
   3.4002233e+00
   3.5172237e+00
   3.6087912e+00
   3.6750459e+00
   3.7160555e+00
   3.7321939e+00
   3.7239575e+00
   3.6918633e+00
   3.6364545e+00
   3.5583051e+00
   3.4580231e+00
   3.3362509e+00
   3.1936648e+00
   3.0309733e+00
   2.8489128e+00
   2.6482410e+00
   2.4312586e+00
   2.2027929e+00
   1.9646207e+00
   1.7184419e+00
   1.4659265e+00
   1.2087235e+00
   9.4846703e-01
   6.8678155e-01
   4.2528705e-01
   1.6560351e-01
   6.2505556e-14
  -4.8594462e-12
  -3.4164741e-01
  -6.6516330e-01
  -9.7144205e-01
  -1.2512040e+00
  -1.5046792e+00
  -1.7321417e+00
  -1.9337643e+00
  -2.1096710e+00
  -2.2599726e+00
  -2.3847888e+00
  -2.4840900e+00
  -2.5580855e+00
  -2.6072819e+00
  -2.6322057e+00
  -2.6334108e+00
  -2.6114846e+00
  -2.5670519e+00
  -2.5007775e+00
  -2.4133677e+00
  -2.3055701e+00
  -2.1781730e+00
  -2.0320023e+00
  -1.8679167e+00
  -1.6897703e+00
  -1.5004420e+00
  -1.3017596e+00
  -1.0954984e+00
  -8.8340384e-01
  -6.6720089e-01
  -4.4860132e-01
  -2.2931031e-01
  -1.1032525e-02
  -2.8721817e-14
   4.2562637e-12
   3.0338019e-01
   5.8989613e-01
   8.6436105e-01
   1.1229847e+00
   1.3556635e+00
   1.5624890e+00
   1.7436407e+00
   1.8992124e+00
   2.0292606e+00
   2.1338370e+00
   2.2130091e+00
   2.2668186e+00
   2.2954562e+00
   2.2993864e+00
   2.2790985e+00
   2.2351123e+00
   2.1679838e+00
   2.0783085e+00
   1.9667236e+00
   1.8339082e+00
   1.6805832e+00
   1.5075095e+00
   1.3154845e+00
   1.1053362e+00
   8.8004840e-01
   6.4408098e-01
   3.9924740e-01
   1.4729843e-01
   1.7208457e-15
  -5.1782190e-12
  -3.4611327e-01
  -6.8206148e-01
  -1.0131594e+00
  -1.3374600e+00
  -1.6530839e+00
  -1.9581189e+00
  -2.2506064e+00
  -2.5254722e+00
  -2.7735908e+00
  -2.9952287e+00
  -3.1906889e+00
  -3.3601679e+00
  -3.5038089e+00
  -3.6217373e+00
  -3.7140835e+00
  -3.7808972e+00
  -3.8224338e+00
  -3.8392004e+00
  -3.8317201e+00
  -3.8005392e+00
  -3.7462331e+00
  -3.6694096e+00
  -3.5707107e+00
  -3.4508134e+00
  -3.3104276e+00
  -3.1502943e+00
  -2.9711792e+00
  -2.7738645e+00
  -2.5639899e+00
  -2.3434663e+00
  -2.1140343e+00
  -1.8773970e+00
  -1.6352308e+00
  -1.3891927e+00
  -1.1409271e+00
  -8.9207065e-01
  -6.4425729e-01
  -3.9912368e-01
  -1.5831478e-01
  -7.9380946e-15
   4.4063919e-12
   3.1948435e-01
   6.1239194e-01
   8.7876903e-01
   1.1189748e+00
   1.3332170e+00
   1.5216219e+00
   1.6842829e+00
   1.8212914e+00
   1.9327556e+00
   2.0185512e+00
   2.0791111e+00
   2.1149389e+00
   2.1265624e+00
   2.1145413e+00
   2.0794725e+00
   2.0219933e+00
   1.9427845e+00
   1.8425705e+00
   1.7221198e+00
   1.5822436e+00
   1.4237929e+00
   1.2476536e+00
   1.0583899e+00
   8.5852737e-01
   6.4990105e-01
   4.3430268e-01
   2.1349851e-01
   9.9359410e-13
  -3.5290937e-12
  -3.1197597e-01
  -6.1235840e-01
  -9.0508577e-01
  -1.1880813e+00
  -1.4593126e+00
  -1.7166742e+00
  -1.9509277e+00
  -2.1591774e+00
  -2.3416237e+00
  -2.4984129e+00
  -2.6296322e+00
  -2.7353488e+00
  -2.8156358e+00
  -2.8705874e+00
  -2.9002620e+00
  -2.9051149e+00
  -2.8856291e+00
  -2.8423136e+00
  -2.7757092e+00
  -2.6863927e+00
  -2.5749791e+00
  -2.4421224e+00
  -2.2885154e+00
  -2.1148874e+00
  -1.9220012e+00
  -1.7106462e+00
  -1.4826747e+00
  -1.2435503e+00
  -9.9508345e-01
  -7.3900453e-01
  -4.7701805e-01
  -2.1081097e-01
  -4.0841497e-12
   4.0976111e-12
   3.5647216e-01
   6.9995602e-01
   1.0357266e+00
   1.3617691e+00
   1.6761591e+00
   1.9748458e+00
   2.2466617e+00
   2.4918689e+00
   2.7108039e+00
   2.9036829e+00
   3.0706603e+00
   3.2118675e+00
   3.3274380e+00
   3.4174072e+00
   3.4819388e+00
   3.5215451e+00
   3.5367537e+00
   3.5281149e+00
   3.4962085e+00
   3.4416474e+00
   3.3650805e+00
   3.2671936e+00
   3.1487086e+00
   3.0103825e+00
   2.8530024e+00
   2.6773796e+00
   2.4877808e+00
   2.2869280e+00
   2.0766120e+00
   1.8585725e+00
   1.6345187e+00
   1.4061377e+00
   1.1751021e+00
   9.4307561e-01
   7.1171870e-01
   4.8269429e-01
   2.5767394e-01
   3.8345195e-02
   3.6991243e-14
  -4.0217621e-12
  -3.0177255e-01
  -5.7387596e-01
  -8.1964412e-01
  -1.0394289e+00
  -1.2333816e+00
  -1.4015883e+00
  -1.5441139e+00
  -1.6610292e+00
  -1.7524098e+00
  -1.8182007e+00
  -1.8588737e+00
  -1.8749221e+00
  -1.8668666e+00
  -1.8352630e+00
  -1.7807062e+00
  -1.7038336e+00
  -1.6053269e+00
  -1.4859130e+00
  -1.3463629e+00
  -1.1874908e+00
  -1.0101504e+00
  -8.1522925e-01
  -6.0789183e-01
  -3.9047810e-01
  -1.6481024e-01
  -1.3516965e-14
   4.6905813e-12
   3.2202005e-01
   6.3488053e-01
   9.4337242e-01
   1.2455250e+00
   1.5394198e+00
   1.8231014e+00
   2.0945630e+00
   2.3517228e+00
   2.5839231e+00
   2.7899648e+00
   2.9701167e+00
   3.1245562e+00
   3.2533996e+00
   3.3567415e+00
   3.4346794e+00
   3.4873224e+00
   3.5147710e+00
   3.5175047e+00
   3.4960193e+00
   3.4508339e+00
   3.3824973e+00
   3.2915910e+00
   3.1787319e+00
   3.0445727e+00
   2.8898008e+00
   2.7151358e+00
   2.5213250e+00
   2.3091354e+00
   2.0820727e+00
   1.8441592e+00
   1.5971529e+00
   1.3427516e+00
   1.0826275e+00
   8.1843475e-01
   5.5181537e-01
   2.8440447e-01
   1.7834900e-02
   5.1434516e-12
  -1.7905816e-14
  -3.5309550e-01
  -6.8835353e-01
  -1.0123894e+00
  -1.3187830e+00
  -1.5984688e+00
  -1.8517092e+00
  -2.0788000e+00
  -2.2799309e+00
  -2.4552403e+00
  -2.6048507e+00
  -2.7288917e+00
  -2.8273061e+00
  -2.9003712e+00
  -2.9486009e+00
  -2.9725272e+00
  -2.9727087e+00
  -2.9497357e+00
  -2.9042353e+00
  -2.8368729e+00
  -2.7483544e+00
  -2.6394252e+00
  -2.5108695e+00
  -2.3635065e+00
  -2.1981855e+00
  -2.0192479e+00
  -1.8291921e+00
  -1.6298329e+00
  -1.4229372e+00
  -1.2102419e+00
  -9.9346297e-01
  -7.7430302e-01
  -5.5445738e-01
  -3.3562033e-01
  -1.1949122e-01
  -2.7131075e-14
   4.0689951e-12
   2.9678955e-01
   5.7519190e-01
   8.3433887e-01
   1.0674631e+00
   1.2746879e+00
   1.4561582e+00
   1.6119499e+00
   1.7421139e+00
   1.8467043e+00
   1.9257962e+00
   1.9793668e+00
   2.0077940e+00
   2.0115538e+00
   1.9911495e+00
   1.9471180e+00
   1.8800348e+00
   1.7905172e+00
   1.6792257e+00
   1.5468650e+00
   1.3941830e+00
   1.2219693e+00
   1.0310514e+00
   8.2228872e-01
   5.9996488e-01
   3.6741645e-01
   1.2646035e-01
   3.2529535e-14
  -4.9512894e-12
  -3.3682837e-01
  -6.6473519e-01
  -9.8889876e-01
  -1.3073814e+00
  -1.6183028e+00
  -1.9197537e+00
  -2.2097844e+00
  -2.4863863e+00
  -2.7414668e+00
  -2.9700150e+00
  -3.1723236e+00
  -3.3486458e+00
  -3.4991479e+00
  -3.6239564e+00
  -3.7231890e+00
  -3.7969737e+00
  -3.8453588e+00
  -3.8687277e+00
  -3.8675843e+00
  -3.8424511e+00
  -3.7938755e+00
  -3.7224354e+00
  -3.6287413e+00
  -3.5134379e+00
  -3.3772036e+00
  -3.2207488e+00
  -3.0448114e+00
  -2.8501509e+00
  -2.6385434e+00
  -2.4151796e+00
  -2.1818624e+00
  -1.9403106e+00
  -1.6922111e+00
  -1.4392277e+00
  -1.1830081e+00
  -9.2518921e-01
  -6.6740247e-01
  -4.1127833e-01
  -1.5845147e-01
  -1.9761970e-14
   4.6696258e-12
   3.3334986e-01
   6.4599636e-01
   9.3189450e-01
   1.1913971e+00
   1.4248031e+00
   1.6322926e+00
   1.8139884e+00
   1.9699946e+00
   2.1004218e+00
   2.2052509e+00
   2.2846197e+00
   2.3390300e+00
   2.3690034e+00
   2.3750883e+00
   2.3578664e+00
   2.3179578e+00
   2.2560232e+00
   2.1727662e+00
   2.0689331e+00
   1.9453131e+00
   1.8027353e+00
   1.6420654e+00
   1.4657045e+00
   1.2777232e+00
   1.0800009e+00
   8.7434727e-01
   6.6253984e-01
   4.4633403e-01
   2.2747117e-01
   7.6852549e-03
   3.5878418e-12
  -7.7537195e-13
  -3.0637233e-01
  -5.9788853e-01
  -8.7913536e-01
  -1.1479016e+00
  -1.4002208e+00
  -1.6265380e+00
  -1.8269638e+00
  -2.0016822e+00
  -2.1507909e+00
  -2.2743499e+00
  -2.3724143e+00
  -2.4450545e+00
  -2.4923081e+00
  -2.5144222e+00
  -2.5118633e+00
  -2.4851216e+00
  -2.4347179e+00
  -2.3612086e+00
  -2.2651889e+00
  -2.1472949e+00
  -2.0082036e+00
  -1.8486327e+00
  -1.6693382e+00
  -1.4711103e+00
  -1.2547672e+00
  -1.0234570e+00
  -7.8163651e-01
  -5.3111465e-01
  -2.7363952e-01
  -1.0937084e-02
  -3.3572103e-14
   5.2544878e-12
   3.5324126e-01
   6.9525777e-01
   1.0315308e+00
   1.3600814e+00
   1.6790084e+00
   1.9863739e+00
   2.2801886e+00
   2.5492347e+00
   2.7913214e+00
   3.0067857e+00
   3.1958744e+00
   3.3587586e+00
   3.4955774e+00
   3.6063696e+00
   3.6911231e+00
   3.7503497e+00
   3.7845610e+00
   3.7942791e+00
   3.7800461e+00
   3.7424317e+00
   3.6820368e+00
   3.5994967e+00
   3.4954819e+00
   3.3706976e+00
   3.2258819e+00
   3.0618014e+00
   2.8792445e+00
   2.6816919e+00
   2.4726606e+00
   2.2539454e+00
   2.0272790e+00
   1.7943629e+00
   1.5568759e+00
   1.3164807e+00
   1.0748302e+00
   8.3357278e-01
   5.9435730e-01
   3.5883909e-01
   1.2868658e-01
   4.1456005e-12
  -2.6784130e-14
  -3.0884131e-01
  -5.8694318e-01
  -8.3839975e-01
  -1.0635696e+00
  -1.2626089e+00
  -1.4356154e+00
  -1.5826703e+00
  -1.7036419e+00
  -1.7986282e+00
  -1.8681092e+00
  -1.9125741e+00
  -1.9325315e+00
  -1.9285190e+00
  -1.9011097e+00
  -1.8509166e+00
  -1.7785957e+00
  -1.6848472e+00
  -1.5704164e+00
  -1.4360932e+00
  -1.2827098e+00
  -1.1111378e+00
  -9.2304036e-01
  -7.2333154e-01
  -5.1391238e-01
  -2.9660446e-01
  -7.3198732e-02
  -3.8871684e-14
   4.5294324e-12
   3.1503614e-01
   6.1989528e-01
   9.1893062e-01
   1.2101163e+00
   1.4914757e+00
   1.7609807e+00
   2.0165309e+00
   2.2501140e+00
   2.4574107e+00
   2.6386202e+00
   2.7939116e+00
   2.9233897e+00
   3.0271355e+00
   3.1052176e+00
   3.1575952e+00
   3.1847345e+00
   3.1871073e+00
   3.1652003e+00
   3.1195245e+00
   3.0506219e+00
   2.9590689e+00
   2.8454786e+00
   2.7105018e+00
   2.5548263e+00
   2.3791745e+00
   2.1842994e+00
   1.9709778e+00
   1.7413956e+00
   1.5007686e+00
   1.2508920e+00
   9.9348482e-01
   7.3024023e-01
   4.6283384e-01
   1.9292959e-01
   5.3153315e-12
  -5.8841820e-15
  -3.5775015e-01
  -7.0101844e-01
  -1.0351131e+00
  -1.3579741e+00
  -1.6676258e+00
  -1.9501564e+00
  -2.2057843e+00
  -2.4348651e+00
  -2.6376265e+00
  -2.8142293e+00
  -2.9648095e+00
  -3.0892642e+00
  -3.1877377e+00
  -3.2607440e+00
  -3.3087996e+00
  -3.3324342e+00
  -3.3322010e+00
  -3.3086831e+00
  -3.2624973e+00
  -3.1942978e+00
  -3.1047764e+00
  -2.9946631e+00
  -2.8647246e+00
  -2.7157602e+00
  -2.5485965e+00
  -2.3669643e+00
  -2.1739083e+00
  -1.9712468e+00
  -1.7607416e+00
  -1.5441224e+00
  -1.3230967e+00
  -1.0993564e+00
  -8.7458486e-01
  -6.5046221e-01
  -4.2867156e-01
  -2.1090542e-01
  -3.9233894e-12
   3.6221026e-14
   2.9300307e-01
   5.6286939e-01
   8.0629504e-01
   1.0234984e+00
   1.2146348e+00
   1.3797881e+00
   1.5190166e+00
   1.6323686e+00
   1.7196290e+00
   1.7812568e+00
   1.8177194e+00
   1.8295012e+00
   1.8171138e+00
   1.7811034e+00
   1.7220558e+00
   1.6405992e+00
   1.5374061e+00
   1.4131944e+00
   1.2687263e+00
   1.1048076e+00
   9.2228376e-01
   7.2203454e-01
   5.0832252e-01
   2.8437519e-01
   5.2030564e-02
   4.7306048e-12
  -4.3333392e-14
  -3.2650647e-01
  -6.4484042e-01
  -9.5974275e-01
  -1.2692682e+00
  -1.5715202e+00
  -1.8645733e+00
  -2.1464601e+00
  -2.4151534e+00
  -2.6660540e+00
  -2.8903270e+00
  -3.0881925e+00
  -3.2599127e+00
  -3.4056535e+00
  -3.5255355e+00
  -3.6196673e+00
  -3.6880133e+00
  -3.7308803e+00
  -3.7487550e+00
  -3.7421318e+00
  -3.7115226e+00
  -3.6574644e+00
  -3.5805247e+00
  -3.4813040e+00
  -3.3604375e+00
  -3.2185944e+00
  -3.0564764e+00
  -2.8748139e+00
  -2.6743597e+00
  -2.4561071e+00
  -2.2260367e+00
  -1.9859581e+00
  -1.7375853e+00
  -1.4826010e+00
  -1.2226651e+00
  -9.5942196e-01
  -6.9450560e-01
  -4.2954456e-01
  -1.6616655e-01
  -4.9080184e-12
   7.3219208e-14
   3.4607555e-01
   6.7402781e-01
   9.8722023e-01
   1.2735109e+00
   1.5331000e+00
   1.7662922e+00
   1.9732805e+00
   2.1542029e+00
   2.3091804e+00
   2.4379842e+00
   2.5409064e+00
   2.6184546e+00
   2.6711426e+00
   2.6995018e+00
   2.7040905e+00
   2.6855002e+00
   2.6443596e+00
   2.5813375e+00
   2.4971439e+00
   2.3925307e+00
   2.2682900e+00
   2.1252518e+00
   1.9642788e+00
   1.7890924e+00
   1.6026573e+00
   1.4068162e+00
   1.2033579e+00
   9.9404029e-01
   7.8060025e-01
   5.6476108e-01
   3.4823914e-01
   1.3275014e-01
   6.4948047e-15
  -4.1470438e-12
  -2.9773263e-01
  -5.7873397e-01
  -8.4656751e-01
  -1.0933197e+00
  -1.3138688e+00
  -1.5083438e+00
  -1.6768689e+00
  -1.8195108e+00
  -1.9363184e+00
  -2.0272981e+00
  -2.0923931e+00
  -2.1320535e+00
  -2.1467391e+00
  -2.1369294e+00
  -2.1031326e+00
  -2.0458918e+00
  -1.9657896e+00
  -1.8634501e+00
  -1.7395408e+00
  -1.5947721e+00
  -1.4298967e+00
  -1.2457066e+00
  -1.0430289e+00
  -8.2271818e-01
  -5.9056116e-01
  -3.4879471e-01
  -9.9207122e-02
  -5.0775911e-12
   3.7608805e-14
   3.4422990e-01
   6.7913068e-01
   1.0099941e+00
   1.3348768e+00
   1.6518972e+00
   1.9591451e+00
   2.2546698e+00
   2.5364619e+00
   2.7948817e+00
   3.0264313e+00
   3.2314267e+00
   3.4101181e+00
   3.5626760e+00
   3.6892366e+00
   3.7899306e+00
   3.8646634e+00
   3.9138853e+00
   3.9381031e+00
   3.9378332e+00
   3.9136113e+00
   3.8659997e+00
   3.7955910e+00
   3.7030112e+00
   3.5889206e+00
   3.4540129e+00
   3.2990128e+00
   3.1246720e+00
   2.9317612e+00
   2.7230510e+00
   2.5028806e+00
   2.2730529e+00
   2.0352999e+00
   1.7913231e+00
   1.5428015e+00
   1.2913983e+00
   1.0387669e+00
   7.8655569e-01
   5.3641307e-01
   2.8999313e-01
   4.8961800e-02
   4.3792608e-12
  -3.9378223e-14
  -3.2446581e-01
  -6.1787032e-01
  -8.8444600e-01
  -1.1246291e+00
  -1.3386217e+00
  -1.5265506e+00
  -1.6885149e+00
  -1.8245804e+00
  -1.9345067e+00
  -2.0187855e+00
  -2.0779146e+00
  -2.1124075e+00
  -2.1228034e+00
  -2.1096746e+00
  -2.0736318e+00
  -2.0153270e+00
  -1.9354559e+00
  -1.8347587e+00
  -1.7140196e+00
  -1.5740657e+00
  -1.4157636e+00
  -1.2400136e+00
  -1.0518291e+00
  -8.5339805e-01
  -6.4657011e-01
  -4.3315732e-01
  -2.1494762e-01
  -5.3429483e-14
   4.3755555e-12
   3.0895207e-01
   6.0585919e-01
   8.9449232e-01
   1.1727228e+00
   1.4384616e+00
   1.6893948e+00
   1.9140620e+00
   2.1125635e+00
   2.2851134e+00
   2.4318285e+00
   2.5527811e+00
   2.6480346e+00
   2.7176008e+00
   2.7615719e+00
   2.7804053e+00
   2.7745707e+00
   2.7445585e+00
   2.6908885e+00
   2.6141150e+00
   2.5148297e+00
   2.3936642e+00
   2.2512895e+00
   2.0884160e+00
   1.9057904e+00
   1.7041917e+00
   1.4844239e+00
   1.2493493e+00
   1.0037657e+00
   7.4948468e-01
   4.8825314e-01
   2.2179574e-01
   6.2033712e-14
  -5.2964022e-12
  -3.5892325e-01
  -7.0539223e-01
  -1.0448648e+00
  -1.3753205e+00
  -1.6948272e+00
  -2.0014094e+00
  -2.2847476e+00
  -2.5410495e+00
  -2.7706608e+00
  -2.9738560e+00
  -3.1508214e+00
  -3.3017034e+00
  -3.4266397e+00
  -3.5254472e+00
  -3.5985799e+00
  -3.6465534e+00
  -3.6698920e+00
  -3.6691383e+00
  -3.6448618e+00
  -3.5976632e+00
  -3.5281777e+00
  -3.4370767e+00
  -3.3250675e+00
  -3.1928923e+00
  -3.0413246e+00
  -2.8711636e+00
  -2.6843721e+00
  -2.4855508e+00
  -2.2765511e+00
  -2.0591440e+00
  -1.8350655e+00
  -1.6060261e+00
  -1.3737185e+00
  -1.1398242e+00
  -9.0601895e-01
  -6.7397849e-01
  -4.4538454e-01
  -2.2193175e-01
  -5.3363055e-03
  -8.0838114e-16
   3.9559632e-12
   3.0107347e-01
   5.6587892e-01
   8.0410955e-01
   1.0161809e+00
   1.2022161e+00
   1.3622918e+00
   1.4964774e+00
   1.6046399e+00
   1.6869397e+00
   1.7438499e+00
   1.7758567e+00
   1.7834698e+00
   1.7672307e+00
   1.7277187e+00
   1.6655544e+00
   1.5814028e+00
   1.4759743e+00
   1.3500248e+00
   1.2043551e+00
   1.0398086e+00
   8.5726695e-01
   6.5870640e-01
   4.4902569e-01
   2.3012977e-01
   3.8505584e-03
   4.1804667e-14
  -4.5601478e-12
  -3.1841655e-01
  -6.2820223e-01
  -9.3377666e-01
  -1.2331469e+00
  -1.5243663e+00
  -1.8054515e+00
  -2.0743665e+00
  -2.3289998e+00
  -2.5599118e+00
  -2.7644847e+00
  -2.9429690e+00
  -3.0955477e+00
  -3.2223385e+00
  -3.3234350e+00
  -3.3989330e+00
  -3.4487969e+00
  -3.4734731e+00
  -3.4734407e+00
  -3.4491934e+00
  -3.4012480e+00
  -3.3301511e+00
  -3.2364826e+00
  -3.1208580e+00
  -2.9839286e+00
  -2.8263807e+00
  -2.6489334e+00
  -2.4523330e+00
  -2.2373463e+00
  -2.0064694e+00
  -1.7647040e+00
  -1.5138397e+00
  -1.2555939e+00
  -9.9165872e-01
  -7.2370843e-01
  -4.5340534e-01
  -1.8240508e-01
  -1.4127588e-14
   5.2126636e-12
   3.5676952e-01
   6.9732526e-01
   1.0270410e+00
   1.3428163e+00
   1.6315205e+00
   1.8933887e+00
   2.1287728e+00
   2.3378967e+00
   2.5209183e+00
   2.6779706e+00
   2.8090051e+00
   2.9140529e+00
   2.9936278e+00
   3.0482476e+00
   3.0784444e+00
   3.0847747e+00
   3.0678254e+00
   3.0282190e+00
   2.9666159e+00
   2.8837161e+00
   2.7802595e+00
   2.6570241e+00
   2.5148237e+00
   2.3545024e+00
   2.1790904e+00
   1.9921333e+00
   1.7954880e+00
   1.5909482e+00
   1.3802750e+00
   1.1652061e+00
   9.4746428e-01
   7.2876354e-01
   5.1081547e-01
   2.9533558e-01
   8.4050191e-02
   5.7551186e-14
  -3.8748726e-12
  -2.9234516e-01
  -5.6442251e-01
  -8.1010398e-01
  -1.0295588e+00
  -1.2229770e+00
  -1.3904538e+00
  -1.5320443e+00
  -1.6477983e+00
  -1.7376384e+00
  -1.8016866e+00
  -1.8403986e+00
  -1.8542449e+00
  -1.8437202e+00
  -1.8093516e+00
  -1.7517043e+00
  -1.6713851e+00
  -1.5690446e+00
  -1.4453784e+00
  -1.3011268e+00
  -1.1370739e+00
  -9.5404424e-01
  -7.5289868e-01
  -5.3525710e-01
  -3.0667680e-01
  -6.9048650e-02
  -1.0547119e-15
   4.8729631e-12
   3.3342056e-01
   6.5883657e-01
   9.8126660e-01
   1.2987643e+00
   1.6094340e+00
   1.9113548e+00
   2.2025688e+00
   2.4810657e+00
   2.7439133e+00
   2.9799141e+00
   3.1893070e+00
   3.3724133e+00
   3.5294360e+00
   3.6605180e+00
   3.7657811e+00
   3.8452876e+00
   3.8991136e+00
   3.9277551e+00
   3.9317123e+00
   3.9114988e+00
   3.8676512e+00
   3.8007339e+00
   3.7113434e+00
   3.6001095e+00
   3.4676954e+00
   3.3147969e+00
   3.1421382e+00
   2.9504670e+00
   2.7405444e+00
   2.5170620e+00
   2.2830111e+00
   2.0401425e+00
   1.7901596e+00
   1.5347400e+00
   1.2755429e+00
   1.0142148e+00
   7.5239514e-01
   4.9172020e-01
   2.3382868e-01
   4.6869175e-12
  -5.0931481e-14
  -3.3694117e-01
  -6.5429278e-01
  -9.4463974e-01
  -1.2083188e+00
  -1.4456435e+00
  -1.6568059e+00
  -1.8419385e+00
  -2.0011550e+00
  -2.1343471e+00
  -2.2415900e+00
  -2.3233868e+00
  -2.3802479e+00
  -2.4127012e+00
  -2.4213019e+00
  -2.4066385e+00
  -2.3693382e+00
  -2.3100690e+00
  -2.2295414e+00
  -2.1285096e+00
  -2.0077700e+00
  -1.8681592e+00
  -1.7105502e+00
  -1.5374176e+00
  -1.3527435e+00
  -1.1584193e+00
  -9.5626855e-01
  -7.4808221e-01
  -5.3562944e-01
  -3.2066533e-01
  -1.0493787e-01
  -4.1993908e-12
   3.4264258e-14
   3.0105788e-01
   5.8694305e-01
   8.6149514e-01
   1.1224410e+00
   1.3613951e+00
   1.5742026e+00
   1.7610143e+00
   1.9219554e+00
   2.0570930e+00
   2.1664769e+00
   2.2501651e+00
   2.3080546e+00
   2.3405755e+00
   2.3481867e+00
   2.3313664e+00
   2.2906214e+00
   2.2264928e+00
   2.1395607e+00
   2.0304460e+00
   1.8998119e+00
   1.7483636e+00
   1.5768469e+00
   1.3860452e+00
   1.1767744e+00
   9.4987473e-01
   7.1102120e-01
   4.6269397e-01
   2.0668229e-01
   5.2271243e-12
  -1.9734214e-14
  -3.5271685e-01
  -6.9495264e-01
  -1.0323768e+00
  -1.3630147e+00
  -1.6849654e+00
  -1.9962962e+00
  -2.2950304e+00
  -2.5776447e+00
  -2.8327906e+00
  -3.0607201e+00
  -3.2617670e+00
  -3.4361512e+00
  -3.5840353e+00
  -3.7051459e+00
  -3.7998782e+00
  -3.8687637e+00
  -3.9123187e+00
  -3.9310623e+00
  -3.9255286e+00
  -3.8962754e+00
  -3.8438894e+00
  -3.7689900e+00
  -3.6722310e+00
  -3.5543005e+00
  -3.4159202e+00
  -3.2578411e+00
  -3.0808387e+00
  -2.8860418e+00
  -2.6788818e+00
  -2.4612114e+00
  -2.2347883e+00
  -2.0013333e+00
  -1.7625405e+00
  -1.5200849e+00
  -1.2756285e+00
  -1.0308260e+00
  -7.8732979e-01
  -5.4679551e-01
  -3.1088809e-01
  -8.1289220e-02
  -5.1986193e-14
   4.0753512e-12
   3.1061648e-01
   5.8615152e-01
   8.3468212e-01
   1.0566102e+00
   1.2520799e+00
   1.4211894e+00
   1.5634190e+00
   1.6792752e+00
   1.7692552e+00
   1.8338495e+00
   1.8735597e+00
   1.8889110e+00
   1.8804604e+00
   1.8488030e+00
   1.7945751e+00
   1.7184574e+00
   1.6211760e+00
   1.5035027e+00
   1.3662541e+00
   1.2102892e+00
   1.0365051e+00
   8.4817671e-01
   6.4894058e-01
   4.4068312e-01
   2.2523336e-01
   4.3933049e-03
   8.0941330e-14
  -4.3853020e-12
  -3.1116119e-01
  -6.1188066e-01
  -9.0647711e-01
  -1.1928925e+00
  -1.4691168e+00
  -1.7330835e+00
  -1.9826466e+00
  -2.2094360e+00
  -2.4096942e+00
  -2.5836040e+00
  -2.7313155e+00
  -2.8529225e+00
  -2.9483442e+00
  -3.0176591e+00
  -3.0613442e+00
  -3.0798665e+00
  -3.0736989e+00
  -3.0433326e+00
  -2.9892854e+00
  -2.9121082e+00
  -2.8123876e+00
  -2.6907482e+00
  -2.5478531e+00
  -2.3844027e+00
  -2.2011319e+00
  -1.9988059e+00
  -1.7782122e+00
  -1.5424968e+00
  -1.2962179e+00
  -1.0411661e+00
  -7.7906886e-01
  -5.1163073e-01
  -2.4054060e-01
  -5.3309301e-12
   3.6304293e-14
   3.6096586e-01
   7.0813671e-01
   1.0468553e+00
   1.3750720e+00
   1.6908384e+00
   1.9863683e+00
   2.2545150e+00
   2.4955729e+00
   2.7098334e+00
   2.8974941e+00
   3.0585488e+00
   3.1927898e+00
   3.3007714e+00
   3.3830234e+00
   3.4400669e+00
   3.4724307e+00
   3.4806631e+00
   3.4653397e+00
   3.4270680e+00
   3.3664916e+00
   3.2842910e+00
   3.1811847e+00
   3.0579276e+00
   2.9153084e+00
   2.7541442e+00
   2.5765936e+00
   2.3869327e+00
   2.1870237e+00
   1.9786510e+00
   1.7635627e+00
   1.5434809e+00
   1.3201098e+00
   1.0951421e+00
   8.7026507e-01
   6.4716656e-01
   4.2754118e-01
   2.1309765e-01
   5.5679605e-03
   1.8626593e-14
  -3.7759830e-12
  -2.9171891e-01
  -5.4999470e-01
  -7.8145315e-01
  -9.8643747e-01
  -1.1650589e+00
  -1.3173848e+00
  -1.4430188e+00
  -1.5423230e+00
  -1.6157698e+00
  -1.6638280e+00
  -1.6869789e+00
  -1.6857287e+00
  -1.6606170e+00
  -1.6122219e+00
  -1.5411643e+00
  -1.4481097e+00
  -1.3337700e+00
  -1.1989030e+00
  -1.0443119e+00
  -8.7084221e-01
  -6.7937803e-01
  -4.7228939e-01
  -2.5431583e-01
  -2.7351485e-02
  -4.6274824e-12
   1.4370449e-14
   3.2145177e-01
   6.3542964e-01
   9.4652535e-01
   1.2527870e+00
   1.5523068e+00
   1.8431500e+00
   2.1233428e+00
   2.3908549e+00
   2.6435745e+00
   2.8715960e+00
   3.0728610e+00
   3.2476339e+00
   3.3961062e+00
   3.5184094e+00
   3.6144693e+00
   3.6844350e+00
   3.7288083e+00
   3.7480779e+00
   3.7427349e+00
   3.7132859e+00
   3.6602611e+00
   3.5842203e+00
   3.4857561e+00
   3.3654953e+00
   3.2240994e+00
   3.0622626e+00
   2.8807087e+00
   2.6801850e+00
   2.4614529e+00
   2.2294546e+00
   1.9871254e+00
   1.7362053e+00
   1.4783898e+00
   1.2153507e+00
   9.4874295e-01
   6.8021040e-01
   4.1139068e-01
   1.4391982e-01
   1.0095952e-11
  -1.4183099e-14
  -3.5156701e-01
  -6.8488303e-01
  -1.0056956e+00
  -1.3006428e+00
  -1.5684536e+00
  -1.8094495e+00
  -2.0238536e+00
  -2.2118232e+00
  -2.3729645e+00
  -2.5075805e+00
  -2.6162052e+00
  -2.6993566e+00
  -2.7575542e+00
  -2.7913339e+00
  -2.8012569e+00
  -2.7879169e+00
  -2.7519447e+00
  -2.6940103e+00
  -2.6148255e+00
  -2.5151433e+00
  -2.3957573e+00
  -2.2574992e+00
  -2.1012336e+00
  -1.9303148e+00
  -1.7479601e+00
  -1.5560328e+00
  -1.3563367e+00
  -1.1506439e+00
  -9.4070371e-01
  -7.2825108e-01
  -5.1501323e-01
  -3.0271604e-01
  -9.3090646e-02
  -7.9131979e-12
   2.5132674e-14
   2.9156394e-01
   5.6457789e-01
   8.2165809e-01
   1.0522266e+00
   1.2563257e+00
   1.4341051e+00
   1.5856407e+00
   1.7109623e+00
   1.8097381e+00
   1.8824355e+00
   1.9295100e+00
   1.9514191e+00
   1.9486375e+00
   1.9216674e+00
   1.8710460e+00
   1.7973500e+00
   1.7011987e+00
   1.5832553e+00
   1.4442278e+00
   1.2848682e+00
   1.1059702e+00
   9.0836588e-01
   6.9291895e-01
   4.6361340e-01
   2.2422430e-01
   1.0009493e-11
  -1.6653345e-15
  -3.4120344e-01
  -6.7348171e-01
  -1.0027524e+00
  -1.3270713e+00
  -1.6445559e+00
  -1.9532993e+00
  -2.2513601e+00
  -2.5367472e+00
  -2.8073970e+00
  -3.0512423e+00
  -3.2679750e+00
  -3.4579298e+00
  -3.6213299e+00
  -3.7583361e+00
  -3.8688040e+00
  -3.9529781e+00
  -4.0113838e+00
  -4.0445310e+00
  -4.0529302e+00
  -4.0371055e+00
  -3.9976034e+00
  -3.9349984e+00
  -3.8498966e+00
  -3.7429369e+00
  -3.6147920e+00
  -3.4661659e+00
  -3.2977910e+00
  -3.1104217e+00
  -2.9048247e+00
  -2.6854524e+00
  -2.4554842e+00
  -2.2167010e+00
  -1.9708337e+00
  -1.7195866e+00
  -1.4646448e+00
  -1.2076804e+00
  -9.5035776e-01
  -6.9433824e-01
  -4.4128567e-01
  -1.9287194e-01
  -8.8065943e-12
   6.9416695e-14
   3.2661458e-01
   6.2256026e-01
   8.9136381e-01
   1.1334377e+00
   1.3489850e+00
   1.5381389e+00
   1.7005713e+00
   1.8364279e+00
   1.9462267e+00
   2.0304713e+00
   2.0896679e+00
   2.1243401e+00
   2.1350386e+00
   2.1223485e+00
   2.0868939e+00
   2.0293412e+00
   1.9504008e+00
   1.8508279e+00
   1.7314219e+00
   1.5930252e+00
   1.4365193e+00
   1.2628184e+00
   1.0772206e+00
   8.8169579e-01
   6.7811363e-01
   4.6830959e-01
   2.5409617e-01
   3.7271366e-02
   8.5766116e-12
  -2.9892755e-14
  -3.0527441e-01
  -5.9709517e-01
  -8.7970689e-01
  -1.1508981e+00
  -1.4085010e+00
  -1.6462344e+00
  -1.8574823e+00
  -2.0423793e+00
  -2.2010778e+00
  -2.3336616e+00
  -2.4401462e+00
  -2.5203418e+00
  -2.5747171e+00
  -2.6037296e+00
  -2.6078394e+00
  -2.5875234e+00
  -2.5432855e+00
  -2.4756628e+00
  -2.3852299e+00
  -2.2726012e+00
  -2.1384318e+00
  -1.9834179e+00
  -1.8082943e+00
  -1.6138320e+00
  -1.4008319e+00
  -1.1701163e+00
  -9.2635731e-01
  -6.7303989e-01
  -4.1197287e-01
  -1.4492307e-01
  -1.3514190e-13
   1.0568102e-11
   3.6073829e-01
   7.0974850e-01
   1.0527346e+00
   1.3876716e+00
   1.7126200e+00
   2.0256030e+00
   2.3245927e+00
   2.5962326e+00
   2.8403717e+00
   3.0573865e+00
   3.2475274e+00
   3.4107829e+00
   3.5469485e+00
   3.6566103e+00
   3.7403128e+00
   3.7985789e+00
   3.8319302e+00
   3.8409012e+00
   3.8260488e+00
   3.7879580e+00
   3.7272463e+00
   3.6445660e+00
   3.5406047e+00
   3.4160846e+00
   3.2717599e+00
   3.1084121e+00
   2.9268420e+00
   2.7307418e+00
   2.5235153e+00
   2.3069883e+00
   2.0829292e+00
   1.8530760e+00
   1.6191449e+00
   1.3828374e+00
   1.1458459e+00
   9.0985986e-01
   6.7657103e-01
   4.4768030e-01
   2.2490529e-01
   9.9904731e-03
   2.1108115e-14
  -7.6553989e-12
  -2.9973882e-01
  -5.5755881e-01
  -7.8832468e-01
  -9.9248321e-01
  -1.1701145e+00
  -1.3206319e+00
  -1.4445696e+00
  -1.5424270e+00
  -1.6146850e+00
  -1.6618279e+00
  -1.6843589e+00
  -1.6828101e+00
  -1.6577494e+00
  -1.6097854e+00
  -1.5395704e+00
  -1.4478024e+00
  -1.3352259e+00
  -1.2026316e+00
  -1.0508552e+00
  -8.8077385e-01
  -6.9330105e-01
  -4.9237475e-01
  -2.8137745e-01
  -6.2205341e-02
  -3.2404635e-14
   8.9114202e-12
   3.1401891e-01
   6.1945073e-01
   9.2073443e-01
   1.2158433e+00
   1.5027959e+00
   1.7795725e+00
   2.0440989e+00
   2.2942218e+00
   2.5221624e+00
   2.7233762e+00
   2.8980751e+00
   3.0464431e+00
   3.1685972e+00
   3.2642697e+00
   3.3338715e+00
   3.3778950e+00
   3.3968148e+00
   3.3911073e+00
   3.3612641e+00
   3.3078016e+00
   3.2312665e+00
   3.1322394e+00
   3.0113372e+00
   2.8692128e+00
   2.7065546e+00
   2.5240836e+00
   2.3225482e+00
   2.1027162e+00
   1.8663790e+00
   1.6193038e+00
   1.3633067e+00
   1.1001255e+00
   8.3147306e-01
   5.5904561e-01
   2.8452835e-01
   9.6006199e-03
   9.1478266e-12
  -1.4508273e-12
  -3.6346565e-01
  -7.0993600e-01
  -1.0461972e+00
  -1.3700917e+00
  -1.6720347e+00
  -1.9465051e+00
  -2.1938240e+00
  -2.4142754e+00
  -2.6080530e+00
  -2.7745556e+00
  -2.9143486e+00
  -3.0279905e+00
  -3.1160094e+00
  -3.1789270e+00
  -3.2172747e+00
  -3.2316048e+00
  -3.2224984e+00
  -3.1905701e+00
  -3.1364715e+00
  -3.0608929e+00
  -2.9645640e+00
  -2.8482525e+00
  -2.7127622e+00
  -2.5589275e+00
  -2.3881085e+00
  -2.2051491e+00
  -2.0119598e+00
  -1.8103660e+00
  -1.6021563e+00
  -1.3890931e+00
  -1.1729210e+00
  -9.5537381e-01
  -7.3818095e-01
  -5.2307382e-01
  -3.1179274e-01
  -1.0609511e-01
  -2.3356317e-14
   7.3863415e-12
   2.8483363e-01
   5.4135219e-01
   7.7103726e-01
   9.7415010e-01
   1.1508062e+00
   1.3009368e+00
   1.4242196e+00
   1.5211493e+00
   1.5921935e+00
   1.6378107e+00
   1.6584690e+00
   1.6546603e+00
   1.6269080e+00
   1.5757742e+00
   1.5018628e+00
   1.4058222e+00
   1.2883471e+00
   1.1501781e+00
   9.9210120e-01
   8.1494550e-01
   6.1957895e-01
   4.0690166e-01
   1.8181941e-01
   9.3421659e-12
  -7.5467410e-14
  -3.2862885e-01
  -6.4951454e-01
  -9.6835229e-01
  -1.2831792e+00
  -1.5920832e+00
  -1.8931302e+00
  -2.1843539e+00
  -2.4637415e+00
  -2.7292123e+00
  -2.9746110e+00
  -3.1928658e+00
  -3.3842418e+00
  -3.5490067e+00
  -3.6873368e+00
  -3.7990677e+00
  -3.8844285e+00
  -3.9439512e+00
  -3.9781401e+00
  -3.9874918e+00
  -3.9725110e+00
  -3.9337211e+00
  -3.8716713e+00
  -3.7869407e+00
  -3.6801410e+00
  -3.5519173e+00
  -3.4029469e+00
  -3.2339369e+00
  -3.0456192e+00
  -2.8387425e+00
  -2.6147626e+00
  -2.3794641e+00
  -2.1346634e+00
  -1.8820909e+00
  -1.6234477e+00
  -1.3604134e+00
  -1.0946533e+00
  -8.2782279e-01
  -5.6157273e-01
  -2.9755396e-01
  -3.7422447e-02
  -3.8226367e-14
   9.5752573e-12
   3.4595312e-01
   6.7008931e-01
   9.6797128e-01
   1.2386455e+00
   1.4824313e+00
   1.6995438e+00
   1.8897658e+00
   2.0529666e+00
   2.1897152e+00
   2.3005426e+00
   2.3859625e+00
   2.4464920e+00
   2.4826657e+00
   2.4950451e+00
   2.4842253e+00
   2.4508398e+00
   2.3955628e+00
   2.3191116e+00
   2.2222465e+00
   2.1057701e+00
   1.9705256e+00
   1.8173916e+00
   1.6485308e+00
   1.4681448e+00
   1.2781513e+00
   1.0803976e+00
   8.7669797e-01
   6.6884449e-01
   4.5861500e-01
   2.4778031e-01
   3.8110996e-02
   3.5825509e-14
  -8.0501716e-12
  -2.9502410e-01
  -5.7276774e-01
  -8.3760725e-01
  -1.0848960e+00
  -1.3055962e+00
  -1.4997781e+00
  -1.6675849e+00
  -1.8090887e+00
  -1.9239786e+00
  -2.0124836e+00
  -2.0750707e+00
  -2.1121907e+00
  -2.1242974e+00
  -2.1118627e+00
  -2.0753868e+00
  -2.0154046e+00
  -1.9324903e+00
  -1.8272601e+00
  -1.7003735e+00
  -1.5525336e+00
  -1.3844860e+00
  -1.1970162e+00
  -9.9094530e-01
  -7.6712295e-01
  -5.2887870e-01
  -2.8076461e-01
  -2.4634206e-02
  -1.0306866e-11
   2.9108660e-15
   3.5033620e-01
   6.9172196e-01
   1.0295182e+00
   1.3617542e+00
   1.6865205e+00
   2.0018824e+00
   2.3058685e+00
   2.5964549e+00
   2.8682351e+00
   3.1122017e+00
   3.3286363e+00
   3.5178544e+00
   3.6798955e+00
   3.8145082e+00
   3.9223203e+00
   4.0038989e+00
   4.0597743e+00
   4.0904661e+00
   4.0964999e+00
   4.0784189e+00
   4.0367908e+00
   3.9722134e+00
   3.8853168e+00
   3.7767650e+00
   3.6472551e+00
   3.4975152e+00
   3.3282997e+00
   3.1403822e+00
   2.9355777e+00
   2.7190171e+00
   2.4925499e+00
   2.2579431e+00
   2.0169301e+00
   1.7712202e+00
   1.5225052e+00
   1.2724660e+00
   1.0227770e+00
   7.7511236e-01
   5.3115071e-01
   2.9258227e-01
   6.1116846e-02
   8.1640111e-12
  -1.5779045e-14
  -3.1425960e-01
  -5.8795980e-01
  -8.3424924e-01
  -1.0535916e+00
  -1.2455680e+00
  -1.4102247e+00
  -1.5481365e+00
  -1.6598275e+00
  -1.7457981e+00
  -1.8065492e+00
  -1.8425979e+00
  -1.8544888e+00
  -1.8428008e+00
  -1.8081528e+00
  -1.7512069e+00
  -1.6726704e+00
  -1.5732972e+00
  -1.4538874e+00
  -1.3152860e+00
  -1.1583804e+00
  -9.8409448e-01
  -7.9664396e-01
  -5.9896047e-01
  -3.9294858e-01
  -1.8046821e-01
  -3.3945069e-14
   8.6308738e-12
   3.0685959e-01
   6.0284092e-01
   8.9203137e-01
   1.1723056e+00
   1.4415814e+00
   1.6977102e+00
   1.9384477e+00
   2.1528187e+00
   2.3403915e+00
   2.5013637e+00
   2.6358520e+00
   2.7434413e+00
   2.8246277e+00
   2.8799074e+00
   2.9097481e+00
   2.9146137e+00
   2.8949809e+00
   2.8513497e+00
   2.7842513e+00
   2.6942520e+00
   2.5819566e+00
   2.4480089e+00
   2.2930921e+00
   2.1179271e+00
   1.9232688e+00
   1.7099005e+00
   1.4786251e+00
   1.2335853e+00
   9.7875520e-01
   7.1594021e-01
   4.4689646e-01
   1.7336101e-01
   3.9912518e-14
  -1.0763140e-11
  -3.6557458e-01
  -7.1785121e-01
  -1.0626273e+00
  -1.3978386e+00
  -1.7215231e+00
  -2.0316747e+00
  -2.3158903e+00
  -2.5723472e+00
  -2.8014092e+00
  -3.0033414e+00
  -3.1776055e+00
  -3.3246560e+00
  -3.4450982e+00
  -3.5394854e+00
  -3.6083479e+00
  -3.6522147e+00
  -3.6716278e+00
  -3.6671517e+00
  -3.6393801e+00
  -3.5889403e+00
  -3.5164952e+00
  -3.4227448e+00
  -3.3084255e+00
  -3.1743076e+00
  -3.0211917e+00
  -2.8499007e+00
  -2.6640691e+00
  -2.4669929e+00
  -2.2605215e+00
  -2.0464467e+00
  -1.8265288e+00
  -1.6025052e+00
  -1.3760986e+00
  -1.1490224e+00
  -9.2298742e-01
  -6.9970776e-01
  -4.8090770e-01
  -2.6833021e-01
  -6.3747826e-02
  -6.8306472e-14
   7.0855821e-12
   2.8543848e-01
   5.2936727e-01
   7.4614476e-01
   9.3615906e-01
   1.0988112e+00
   1.2344722e+00
   1.3436622e+00
   1.4268641e+00
   1.4845502e+00
   1.5172029e+00
   1.5253282e+00
   1.5094641e+00
   1.4701875e+00
   1.4081182e+00
   1.3239214e+00
   1.2183095e+00
   1.0920423e+00
   9.4592682e-01
   7.8081479e-01
   5.9759941e-01
   3.9720880e-01
   1.8491450e-01
   1.0075274e-14
  -8.9063756e-12
  -3.1631077e-01
  -6.2491359e-01
  -9.3118918e-01
  -1.2331461e+00
  -1.5288408e+00
  -1.8163036e+00
  -2.0935276e+00
  -2.3584516e+00
  -2.6089352e+00
  -2.8383327e+00
  -3.0406804e+00
  -3.2162026e+00
  -3.3651174e+00
  -3.4873643e+00
  -3.5829165e+00
  -3.6523312e+00
  -3.6961188e+00
  -3.7147670e+00
  -3.7087630e+00
  -3.6786068e+00
  -3.6248215e+00
  -3.5479586e+00
  -3.4486024e+00
  -3.3273713e+00
  -3.1849187e+00
  -3.0219310e+00
  -2.8391249e+00
  -2.6372417e+00
  -2.4170381e+00
  -2.1810881e+00
  -1.9344998e+00
  -1.6790703e+00
  -1.4165267e+00
  -1.1485707e+00
  -8.7688673e-01
  -6.0314758e-01
  -3.2901921e-01
  -5.6165610e-02
  -3.3660574e-14
   1.0257836e-11
   3.6000752e-01
   7.0105312e-01
   1.0300657e+00
   1.3367913e+00
   1.6159060e+00
   1.8677176e+00
   2.0924982e+00
   2.2897286e+00
   2.4596730e+00
   2.6029429e+00
   2.7200937e+00
   2.8116542e+00
   2.8781501e+00
   2.9201197e+00
   2.9381248e+00
   2.9327578e+00
   2.9046470e+00
   2.8544594e+00
   2.7829029e+00
   2.6907269e+00
   2.5787209e+00
   2.4477129e+00
   2.2985643e+00
   2.1331876e+00
   1.9559162e+00
   1.7686705e+00
   1.5732940e+00
   1.3715947e+00
   1.1653555e+00
   9.5634278e-01
   7.4631347e-01
   5.3702196e-01
   3.3022676e-01
   1.2769801e-01
   7.3422934e-12
  -3.4833247e-14
  -2.8178155e-01
  -5.4339784e-01
  -7.7810743e-01
  -9.8598091e-01
  -1.1671711e+00
  -1.3215872e+00
  -1.4488867e+00
  -1.5495897e+00
  -1.6241723e+00
  -1.6730888e+00
  -1.6967963e+00
  -1.6957699e+00
  -1.6705142e+00
  -1.6215695e+00
  -1.5495172e+00
  -1.4549826e+00
  -1.3386369e+00
  -1.2011974e+00
  -1.0434273e+00
  -8.6613345e-01
  -6.7016355e-01
  -4.5639971e-01
  -2.2736783e-01
  -9.5129737e-12
   1.1535217e-13
   3.3600255e-01
   6.6395569e-01
   9.9023575e-01
   1.3128838e+00
   1.6299960e+00
   1.9396494e+00
   2.2398927e+00
   2.5287337e+00
   2.8041202e+00
   3.0626746e+00
   3.2936107e+00
   3.4971825e+00
   3.6737171e+00
   3.8234299e+00
   3.9459085e+00
   4.0417290e+00
   4.1114551e+00
   4.1556104e+00
   4.1747049e+00
   4.1692524e+00
   4.1397829e+00
   4.0868498e+00
   4.0110354e+00
   3.9129532e+00
   3.7932493e+00
   3.6526018e+00
   3.4917184e+00
   3.3113316e+00
   3.1121911e+00
   2.8950513e+00
   2.6656439e+00
   2.4263072e+00
   2.1788087e+00
   1.9248787e+00
   1.6662238e+00
   1.4045333e+00
   1.1414853e+00
   8.7875158e-01
   6.1800223e-01
   3.6091117e-01
   1.0916202e-01
   8.8858504e-12
  -7.6938456e-14
  -3.3419723e-01
  -6.3466439e-01
  -9.0756664e-01
  -1.1533785e+00
  -1.3723128e+00
  -1.5635823e+00
  -1.7277695e+00
  -1.8654501e+00
  -1.9771525e+00
  -2.0633890e+00
  -2.1246763e+00
  -2.1615504e+00
  -2.1745756e+00
  -2.1643512e+00
  -2.1315165e+00
  -2.0767537e+00
  -2.0007892e+00
  -1.9043950e+00
  -1.7883876e+00
  -1.6536261e+00
  -1.5010086e+00
  -1.3318874e+00
  -1.1511911e+00
  -9.6088956e-01
  -7.6287336e-01
  -5.5900005e-01
  -3.5110513e-01
  -1.4101056e-01
  -2.0150548e-14
   8.2071294e-12
   2.9771839e-01
   5.8118314e-01
   8.5393165e-01
   1.1136566e+00
   1.3576135e+00
   1.5747908e+00
   1.7652444e+00
   1.9291431e+00
   2.0665435e+00
   2.1770063e+00
   2.2610548e+00
   2.3191672e+00
   2.3517972e+00
   2.3593986e+00
   2.3424414e+00
   2.3014223e+00
   2.2368716e+00
   2.1493578e+00
   2.0394906e+00
   1.9079219e+00
   1.7553463e+00
   1.5824994e+00
   1.3901554e+00
   1.1791224e+00
   9.5023403e-01
   7.0585939e-01
   4.5154610e-01
   1.8916799e-01
   3.7109205e-14
  -1.0553308e-11
  -3.6058793e-01
  -7.1054504e-01
  -1.0558928e+00
  -1.3946102e+00
  -1.7247552e+00
  -2.0443567e+00
  -2.3514021e+00
  -2.6438198e+00
  -2.9085872e+00
  -3.1452659e+00
  -3.3542314e+00
  -3.5347695e+00
  -3.6875720e+00
  -3.8133265e+00
  -3.9126278e+00
  -3.9860227e+00
  -4.0340396e+00
  -4.0572081e+00
  -4.0560720e+00
  -4.0311981e+00
  -3.9831819e+00
  -3.9126510e+00
  -3.8202672e+00
  -3.7067263e+00
  -3.5727569e+00
  -3.4191169e+00
  -3.2465871e+00
  -3.0559616e+00
  -2.8521015e+00
  -2.6376357e+00
  -2.4143799e+00
  -2.1841038e+00
  -1.9485494e+00
  -1.7094382e+00
  -1.4684781e+00
  -1.2273692e+00
  -9.8780938e-01
  -7.5149987e-01
  -5.2015230e-01
  -2.9549683e-01
  -7.9293070e-02
  -5.3290705e-15
   7.3986373e-12
   2.9701691e-01
   5.4732249e-01
   7.6976530e-01
   9.6405271e-01
   1.1308988e+00
   1.2709011e+00
   1.3845844e+00
   1.4724425e+00
   1.5349656e+00
   1.5726578e+00
   1.5860493e+00
   1.5757043e+00
   1.5422271e+00
   1.4862654e+00
   1.4085132e+00
   1.3097119e+00
   1.1906506e+00
   1.0521654e+00
   8.9513713e-01
   7.2048681e-01
   5.3021990e-01
   3.2918654e-01
   1.1934991e-01
   3.0114800e-14
  -8.5691593e-12
  -3.0756105e-01
  -6.0635042e-01
  -9.0083547e-01
  -1.1889478e+00
  -1.4686635e+00
  -1.7379168e+00
  -1.9945821e+00
  -2.2364470e+00
  -2.4565328e+00
  -2.6495062e+00
  -2.8155397e+00
  -2.9543881e+00
  -3.0661579e+00
  -3.1514564e+00
  -3.2108100e+00
  -3.2447018e+00
  -3.2536012e+00
  -3.2379838e+00
  -3.1983436e+00
  -3.1352018e+00
  -3.0491119e+00
  -2.9406631e+00
  -2.8104817e+00
  -2.6592313e+00
  -2.4876113e+00
  -2.2963536e+00
  -2.0862170e+00
  -1.8579782e+00
  -1.6139222e+00
  -1.3596201e+00
  -1.0968965e+00
  -8.2750544e-01
  -5.5317899e-01
  -2.7563476e-01
  -9.0394914e-12
   1.7081891e-12
   3.6778424e-01
   7.2079282e-01
   1.0645504e+00
   1.3969419e+00
   1.7159714e+00
   2.0085163e+00
   2.2730552e+00
   2.5099526e+00
   2.7182835e+00
   2.8988217e+00
   3.0522677e+00
   3.1792235e+00
   3.2802405e+00
   3.3558509e+00
   3.4065879e+00
   3.4330000e+00
   3.4356601e+00
   3.4151719e+00
   3.3721741e+00
   3.3073428e+00
   3.2213926e+00
   3.1150762e+00
   2.9891826e+00
   2.8445327e+00
   2.6819727e+00
   2.5050691e+00
   2.3170569e+00
   2.1198121e+00
   1.9151537e+00
   1.7048696e+00
   1.4907255e+00
   1.2744728e+00
   1.0578548e+00
   8.4261391e-01
   6.3049764e-01
   4.2326680e-01
   2.2270489e-01
   3.0630599e-02
   3.0621339e-14
  -6.6965739e-12
  -2.7505106e-01
  -5.0916341e-01
  -7.1591517e-01
  -8.9478758e-01
  -1.0462161e+00
  -1.1707839e+00
  -1.2689957e+00
  -1.3413201e+00
  -1.3882190e+00
  -1.4101670e+00
  -1.4076641e+00
  -1.3812445e+00
  -1.3314824e+00
  -1.2589960e+00
  -1.1644496e+00
  -1.0485557e+00
  -9.1207457e-01
  -7.5581381e-01
  -5.8062607e-01
  -3.8740508e-01
  -1.7707894e-01
  -8.7975183e-12
   9.2731378e-14
   3.1915078e-01
   6.3154004e-01
   9.4309132e-01
   1.2518352e+00
   1.5558463e+00
   1.8531813e+00
   2.1418702e+00
   2.4199033e+00
   2.6852136e+00
   2.9356509e+00
   3.1639592e+00
   3.3648047e+00
   3.5384481e+00
   3.6847720e+00
   3.8038004e+00
   3.8961988e+00
   3.9625414e+00
   4.0033479e+00
   4.0191166e+00
   4.0103450e+00
   3.9775435e+00
   3.9212446e+00
   3.8420084e+00
   3.7404260e+00
   3.6171216e+00
   3.4727517e+00
   3.3080038e+00
   3.1235921e+00
   2.9202512e+00
   2.6987251e+00
   2.4625096e+00
   2.2159642e+00
   1.9608710e+00
   1.6989526e+00
   1.4319071e+00
   1.1614150e+00
   8.8914503e-01
   6.1675870e-01
   3.4591524e-01
   7.8276203e-02
   9.8034081e-12
  -1.7069679e-15
  -3.5346881e-01
  -6.8571909e-01
  -9.9528810e-01
  -1.2770582e+00
  -1.5313194e+00
  -1.7571815e+00
  -1.9552142e+00
  -2.1261226e+00
  -2.2705087e+00
  -2.3889192e+00
  -2.4818800e+00
  -2.5499174e+00
  -2.5935740e+00
  -2.6134180e+00
  -2.6100509e+00
  -2.5841116e+00
  -2.5362801e+00
  -2.4672791e+00
  -2.3778744e+00
  -2.2688745e+00
  -2.1411282e+00
  -1.9955207e+00
  -1.8339550e+00
  -1.6607483e+00
  -1.4778446e+00
  -1.2871142e+00
  -1.0903930e+00
  -8.8949316e-01
  -6.8621179e-01
  -4.8233837e-01
  -2.7966179e-01
  -7.9977672e-02
  -1.7985613e-14
   7.4288631e-12
   2.8262400e-01
   5.4604217e-01
   7.9268927e-01
   1.0123009e+00
   1.2048933e+00
   1.3702169e+00
   1.5080811e+00
   1.6190778e+00
   1.7037146e+00
   1.7624522e+00
   1.7957370e+00
   1.8040236e+00
   1.7877881e+00
   1.7475384e+00
   1.6838197e+00
   1.5972192e+00
   1.4883681e+00
   1.3579436e+00
   1.2066681e+00
   1.0353089e+00
   8.4467512e-01
   6.3561360e-01
   4.0900134e-01
   1.6829670e-01
   9.8769604e-12
  -2.8171909e-14
  -3.4456229e-01
  -6.8113338e-01
  -1.0159139e+00
  -1.3469372e+00
  -1.6722923e+00
  -1.9900503e+00
  -2.2982550e+00
  -2.5949106e+00
  -2.8779634e+00
  -3.1440766e+00
  -3.3819858e+00
  -3.5919576e+00
  -3.7741158e+00
  -3.9281013e+00
  -4.0546896e+00
  -4.1545353e+00
  -4.2282123e+00
  -4.2762553e+00
  -4.2991864e+00
  -4.2975326e+00
  -4.2718369e+00
  -4.2226663e+00
  -4.1506163e+00
  -4.0563138e+00
  -3.9404179e+00
  -3.8036191e+00
  -3.6466370e+00
  -3.4702144e+00
  -3.2751096e+00
  -3.0620822e+00
  -2.8372409e+00
  -2.6025946e+00
  -2.3599330e+00
  -2.1110115e+00
  -1.8575609e+00
  -1.6012948e+00
  -1.3439153e+00
  -1.0871181e+00
  -8.3259744e-01
  -5.8205231e-01
  -3.3719247e-01
  -9.9746982e-02
  -2.6964542e-14
   8.1177287e-12
   3.1921643e-01
   5.9279710e-01
   8.3850369e-01
   1.0556543e+00
   1.2450564e+00
   1.4073761e+00
   1.5431822e+00
   1.6529975e+00
   1.7373302e+00
   1.7966950e+00
   1.8316275e+00
   1.8426935e+00
   1.8304957e+00
   1.7956783e+00
   1.7389302e+00
   1.6609866e+00
   1.5626299e+00
   1.4446894e+00
   1.3080393e+00
   1.1535956e+00
   9.8230928e-01
   7.9910489e-01
   6.0636684e-01
   4.0602973e-01
   1.9999268e-01
   1.8695323e-12
  -6.3988814e-12
  -2.9989662e-01
  -5.8793161e-01
  -8.6784769e-01
  -1.1374153e+00
  -1.3944388e+00
  -1.6366325e+00
  -1.8561188e+00
  -2.0485306e+00
  -2.2140073e+00
  -2.3520531e+00
  -2.4630460e+00
  -2.5475611e+00
  -2.6060975e+00
  -2.6391179e+00
  -2.6470773e+00
  -2.6304417e+00
  -2.5897000e+00
  -2.5253719e+00
  -2.4380134e+00
  -2.3282194e+00
  -2.1966260e+00
  -2.0439102e+00
  -1.8707888e+00
  -1.6780158e+00
  -1.4663776e+00
  -1.2366847e+00
  -9.8975993e-01
  -7.3218936e-01
  -4.6621149e-01
  -1.9364414e-01
  -1.3530843e-13
   1.0655032e-11
   3.6900088e-01
   7.2586229e-01
   1.0767342e+00
   1.4195440e+00
   1.7523146e+00
   2.0730344e+00
   2.3796445e+00
   2.6588616e+00
   2.9098395e+00
   3.1328746e+00
   3.3272076e+00
   3.4936951e+00
   3.6330499e+00
   3.7458822e+00
   3.8327493e+00
   3.8941874e+00
   3.9307319e+00
   3.9429319e+00
   3.9313588e+00
   3.8966129e+00
   3.8393270e+00
   3.7601688e+00
   3.6598416e+00
   3.5390827e+00
   3.3986610e+00
   3.2393715e+00
   3.0620263e+00
   2.8701013e+00
   2.6672202e+00
   2.4552548e+00
   2.2360182e+00
   2.0112933e+00
   1.7828404e+00
   1.5524056e+00
   1.3217263e+00
   1.0925373e+00
   8.6657771e-01
   6.4559761e-01
   4.3136751e-01
   2.2569026e-01
   3.0417801e-02
   6.4886985e-12
  -6.2783112e-14
  -2.7940705e-01
  -5.0410279e-01
  -7.0002961e-01
  -8.6839003e-01
  -1.0098105e+00
  -1.1248193e+00
  -1.2139043e+00
  -1.2775435e+00
  -1.3162259e+00
  -1.3304648e+00
  -1.3208068e+00
  -1.2878380e+00
  -1.2321888e+00
  -1.1545360e+00
  -1.0556051e+00
  -9.3617059e-01
  -7.9705552e-01
  -6.3912997e-01
  -4.6330753e-01
  -2.7053948e-01
  -6.4790995e-02
  -8.3741070e-12
   6.8139938e-15
   3.0613671e-01
   6.0586176e-01
   9.0378439e-01
   1.1978760e+00
   1.4861457e+00
   1.7665775e+00
   2.0371188e+00
   2.2956624e+00
   2.5400233e+00
   2.7663323e+00
   2.9653883e+00
   3.1373714e+00
   3.2822932e+00
   3.3999557e+00
   3.4910338e+00
   3.5560995e+00
   3.5956613e+00
   3.6102015e+00
   3.6001994e+00
   3.5661464e+00
   3.5085564e+00
   3.4279717e+00
   3.3249673e+00
   3.2001528e+00
   3.0541729e+00
   2.8877062e+00
   2.7014617e+00
   2.4961739e+00
   2.2725940e+00
   2.0314757e+00
   1.7788375e+00
   1.5172716e+00
   1.2485453e+00
   9.7439434e-01
   6.9653719e-01
   4.1668065e-01
   1.3652503e-01
   5.1625371e-15
  -1.0501294e-11
  -3.6845879e-01
  -7.1922628e-01
  -1.0587965e+00
  -1.3829477e+00
  -1.6789213e+00
  -1.9469833e+00
  -2.1868374e+00
  -2.3983326e+00
  -2.5822808e+00
  -2.7393578e+00
  -2.8701529e+00
  -2.9752128e+00
  -3.0550707e+00
  -3.1102656e+00
  -3.1413545e+00
  -3.1489219e+00
  -3.1335853e+00
  -3.0959991e+00
  -3.0368575e+00
  -2.9568950e+00
  -2.8568861e+00
  -2.7376438e+00
  -2.6000153e+00
  -2.4448752e+00
  -2.2758448e+00
  -2.0960428e+00
  -1.9073760e+00
  -1.7116983e+00
  -1.5108332e+00
  -1.3065836e+00
  -1.1007397e+00
  -8.9508606e-01
  -6.9140849e-01
  -4.9150188e-01
  -2.9717902e-01
  -1.1028194e-01
  -6.2176653e-12
   1.7930102e-13
   2.6436463e-01
   4.9181392e-01
   6.9199523e-01
   8.6429985e-01
   1.0092033e+00
   1.1272881e+00
   1.2190522e+00
   1.2849541e+00
   1.3254445e+00
   1.3409862e+00
   1.3320674e+00
   1.2992104e+00
   1.2429780e+00
   1.1639772e+00
   1.0628620e+00
   9.4033448e-01
   7.9714511e-01
   6.3409208e-01
   4.5201905e-01
   2.5181123e-01
   3.4388804e-02
   8.8676635e-12
  -1.9720336e-14
  -3.2202735e-01
  -6.3932209e-01
  -9.5692972e-01
  -1.2728928e+00
  -1.5852857e+00
  -1.8921703e+00
  -2.1915888e+00
  -2.4815525e+00
  -2.7600280e+00
  -3.0249176e+00
  -3.2740294e+00
  -3.4961569e+00
  -3.6906561e+00
  -3.8578723e+00
  -3.9972712e+00
  -4.1095428e+00
  -4.1953453e+00
  -4.2552481e+00
  -4.2897759e+00
  -4.2994372e+00
  -4.2847428e+00
  -4.2462182e+00
  -4.1844112e+00
  -4.0998973e+00
  -3.9932820e+00
  -3.8652023e+00
  -3.7163254e+00
  -3.5473461e+00
  -3.3589814e+00
  -3.1519625e+00
  -2.9270203e+00
  -2.6893757e+00
  -2.4420077e+00
  -2.1866840e+00
  -1.9251304e+00
  -1.6590494e+00
  -1.3901268e+00
  -1.1200372e+00
  -8.5044860e-01
  -5.8302690e-01
  -3.1944115e-01
  -6.1369121e-02
  -9.9781294e-15
   9.1147923e-12
   3.4404802e-01
   6.5293422e-01
   9.3385983e-01
   1.1869623e+00
   1.4116167e+00
   1.6086467e+00
   1.7787348e+00
   1.9224667e+00
   2.0403808e+00
   2.1329998e+00
   2.2008516e+00
   2.2444832e+00
   2.2644703e+00
   2.2614242e+00
   2.2359957e+00
   2.1888790e+00
   2.1208128e+00
   2.0325812e+00
   1.9250132e+00
   1.7989805e+00
   1.6553936e+00
   1.4959114e+00
   1.3250779e+00
   1.1448736e+00
   9.5720579e-01
   7.6394880e-01
   5.6695493e-01
   3.6806322e-01
   1.6910720e-01
   4.2632564e-14
  -7.4840967e-12
  -2.8317992e-01
  -5.5010108e-01
  -8.0358963e-01
  -1.0393888e+00
  -1.2482023e+00
  -1.4300632e+00
  -1.5845783e+00
  -1.7118098e+00
  -1.8123452e+00
  -1.8866852e+00
  -1.9352843e+00
  -1.9585842e+00
  -1.9570350e+00
  -1.9311095e+00
  -1.8813115e+00
  -1.8081830e+00
  -1.7123071e+00
  -1.5943110e+00
  -1.4548667e+00
  -1.2946912e+00
  -1.1145443e+00
  -9.1522627e-01
  -6.9757257e-01
  -4.6244533e-01
  -2.1274469e-01
  -7.0249362e-14
   1.0131174e-11
   3.5513555e-01
   7.0122514e-01
   1.0450078e+00
   1.3844846e+00
   1.7177238e+00
   2.0427744e+00
   2.3576574e+00
   2.6603527e+00
   2.9487803e+00
   3.2168762e+00
   3.4561114e+00
   3.6654143e+00
   3.8457048e+00
   3.9979498e+00
   4.1229061e+00
   4.2212083e+00
   4.2934264e+00
   4.3401012e+00
   4.3617681e+00
   4.3589712e+00
   4.3322743e+00
   4.2822666e+00
   4.2095677e+00
   4.1148288e+00
   3.9987338e+00
   3.8619972e+00
   3.7053611e+00
   3.5295881e+00
   3.3354518e+00
   3.1262041e+00
   2.9059912e+00
   2.6766660e+00
   2.4400177e+00
   2.1978047e+00
   1.9517632e+00
   1.7036139e+00
   1.4550673e+00
   1.2078295e+00
   9.6360747e-01
   7.2411556e-01
   4.9108309e-01
   2.6626438e-01
   5.1452735e-02
   7.0327841e-12
  -7.5203732e-14
  -2.9904243e-01
  -5.3943035e-01
  -7.5066810e-01
  -9.3423156e-01
  -1.0907789e+00
  -1.2208654e+00
  -1.3250045e+00
  -1.4036994e+00
  -1.4574631e+00
  -1.4868321e+00
  -1.4923758e+00
  -1.4747031e+00
  -1.4344666e+00
  -1.3723657e+00
  -1.2891482e+00
  -1.1856115e+00
  -1.0626017e+00
  -9.2101261e-01
  -7.6178185e-01
  -5.8588500e-01
  -3.9851353e-01
  -2.0195280e-01
  -4.7267745e-13
   7.6260109e-12
   2.9793468e-01
   5.8629628e-01
   8.6953988e-01
   1.1455184e+00
   1.4121287e+00
   1.6672145e+00
   1.9085433e+00
   2.1337712e+00
   2.3336186e+00
   2.5054877e+00
   2.6492030e+00
   2.7656282e+00
   2.8554315e+00
   2.9191590e+00
   2.9572962e+00
   2.9703062e+00
   2.9586527e+00
   2.9228157e+00
   2.8633011e+00
   2.7806472e+00
   2.6754287e+00
   2.5482593e+00
   2.3997917e+00
   2.2307171e+00
   2.0417627e+00
   1.8336873e+00
   1.6072735e+00
   1.3633164e+00
   1.1064428e+00
   8.4058266e-01
   5.6755731e-01
   2.8914567e-01
   7.1108539e-03
   1.3747423e-13
  -1.3933100e-11
  -3.7440709e-01
  -7.3452836e-01
  -1.0871009e+00
  -1.4300079e+00
  -1.7612594e+00
  -2.0788264e+00
  -2.3709797e+00
  -2.6336467e+00
  -2.8664377e+00
  -3.0705201e+00
  -3.2467915e+00
  -3.3959673e+00
  -3.5186621e+00
  -3.6154393e+00
  -3.6868430e+00
  -3.7334178e+00
  -3.7557232e+00
  -3.7543425e+00
  -3.7298891e+00
  -3.6830106e+00
  -3.6143911e+00
  -3.5247515e+00
  -3.4148493e+00
  -3.2854752e+00
  -3.1374487e+00
  -2.9716085e+00
  -2.7919777e+00
  -2.6015442e+00
  -2.4021920e+00
  -2.1957531e+00
  -1.9840285e+00
  -1.7687976e+00
  -1.5518254e+00
  -1.3348696e+00
  -1.1196867e+00
  -9.0803916e-01
  -7.0170373e-01
  -5.0248171e-01
  -3.1221289e-01
  -1.3279533e-01
  -3.5006165e-12
   2.0576041e-12
   2.5207628e-01
   4.4809373e-01
   6.1587639e-01
   7.5661940e-01
   8.7086525e-01
   9.5909643e-01
   1.0217800e+00
   1.0593908e+00
   1.0724261e+00
   1.0614166e+00
   1.0269326e+00
   9.6958904e-01
   8.9004888e-01
   7.8902466e-01
   6.6727958e-01
   5.2562735e-01
   3.6493091e-01
   1.8609967e-01
   3.8108405e-14
  -7.9088125e-12
  -2.9665375e-01
  -5.9263418e-01
  -8.8944733e-01
  -1.1851360e+00
  -1.4777542e+00
  -1.7653438e+00
  -2.0459262e+00
  -2.3174915e+00
  -2.5779835e+00
  -2.8252794e+00
  -3.0571591e+00
  -3.2675451e+00
  -3.4502475e+00
  -3.6045380e+00
  -3.7311547e+00
  -3.8309221e+00
  -3.9044923e+00
  -3.9524208e+00
  -3.9752160e+00
  -3.9733697e+00
  -3.9473764e+00
  -3.8977462e+00
  -3.8250127e+00
  -3.7297381e+00
  -3.6125166e+00
  -3.4739746e+00
  -3.3147703e+00
  -3.1355910e+00
  -2.9371482e+00
  -2.7201687e+00
  -2.4853818e+00
  -2.2371538e+00
  -1.9794277e+00
  -1.7139733e+00
  -1.4425116e+00
  -1.1667428e+00
  -8.8835204e-01
  -6.0901517e-01
  -3.3040288e-01
  -5.4185291e-02
  -8.4376950e-14
   9.9718706e-12
   3.6490871e-01
   7.0859204e-01
   1.0364520e+00
   1.3358583e+00
   1.6050887e+00
   1.8452685e+00
   2.0574204e+00
   2.2423284e+00
   2.4006400e+00
   2.5329311e+00
   2.6397459e+00
   2.7216222e+00
   2.7791092e+00
   2.8127787e+00
   2.8232332e+00
   2.8111114e+00
   2.7770918e+00
   2.7218951e+00
   2.6462848e+00
   2.5510672e+00
   2.4370889e+00
   2.3052335e+00
   2.1564906e+00
   1.9956962e+00
   1.8248403e+00
   1.6458268e+00
   1.4605203e+00
   1.2707589e+00
   1.0783630e+00
   8.8514300e-01
   6.9290743e-01
   5.0347014e-01
   3.1865921e-01
   1.4032740e-01
   5.9693916e-12
  -1.0247359e-13
  -2.5426983e-01
  -4.7806951e-01
  -6.7315459e-01
  -8.4003599e-01
  -9.7949769e-01
  -1.0921389e+00
  -1.1784567e+00
  -1.2389028e+00
  -1.2739175e+00
  -1.2839517e+00
  -1.2694811e+00
  -1.2310157e+00
  -1.1691059e+00
  -1.0843471e+00
  -9.7738182e-01
  -8.4890175e-01
  -6.9964752e-01
  -5.3040814e-01
  -3.4201888e-01
  -1.3535741e-01
  -8.7901908e-14
   8.7728713e-12
   3.2040532e-01
   6.4124075e-01
   9.6338991e-01
   1.2849347e+00
   1.6039661e+00
   1.9185675e+00
   2.2268073e+00
   2.5267305e+00
   2.8163475e+00
   3.0936181e+00
   3.3564291e+00
   3.6014175e+00
   3.8179254e+00
   4.0055316e+00
   4.1644168e+00
   4.2955763e+00
   4.3997882e+00
   4.4776929e+00
   4.5298573e+00
   4.5568139e+00
   4.5590846e+00
   4.5371980e+00
   4.4916988e+00
   4.4231553e+00
   4.3321632e+00
   4.2193477e+00
   4.0853633e+00
   3.9308924e+00
   3.7566404e+00
   3.5633294e+00
   3.3516857e+00
   3.1224479e+00
   2.8823429e+00
   2.6332452e+00
   2.3769393e+00
   2.1151801e+00
   1.8497006e+00
   1.5822177e+00
   1.3144381e+00
   1.0480626e+00
   7.8479117e-01
   5.2632829e-01
   2.7438976e-01
   3.0711154e-02
   8.1363943e-12
  -6.4261096e-14
  -3.3211487e-01
  -6.0887232e-01
  -8.5576374e-01
  -1.0745107e+00
  -1.2659231e+00
  -1.4306456e+00
  -1.5692433e+00
  -1.6822463e+00
  -1.7701773e+00
  -1.8335710e+00
  -1.8729856e+00
  -1.8890124e+00
  -1.8822815e+00
  -1.8534658e+00
  -1.8032842e+00
  -1.7325029e+00
  -1.6419359e+00
  -1.5324447e+00
  -1.4049359e+00
  -1.2603571e+00
  -1.1000882e+00
  -9.2905708e-01
  -7.4930482e-01
  -5.6280133e-01
  -3.7148686e-01
  -1.7728281e-01
  -7.0582429e-14
   7.4019402e-12
   2.8397464e-01
   5.5362656e-01
   8.1202578e-01
   1.0567324e+00
   1.2852639e+00
   1.4864547e+00
   1.6595830e+00
   1.8047692e+00
   1.9228047e+00
   2.0142991e+00
   2.0797552e+00
   2.1196264e+00
   2.1343518e+00
   2.1243781e+00
   2.0901738e+00
   2.0322387e+00
   1.9511096e+00
   1.8473645e+00
   1.7216250e+00
   1.5745567e+00
   1.4068689e+00
   1.2193132e+00
   1.0126795e+00
   7.8779026e-01
   5.4549154e-01
   2.8680218e-01
   1.8950782e-02
   1.0412431e-11
  -2.6673108e-14
  -3.6575196e-01
  -7.2237487e-01
  -1.0759356e+00
  -1.4243813e+00
  -1.7657287e+00
  -2.0979744e+00
  -2.4190847e+00
  -2.7269818e+00
  -3.0195231e+00
  -3.2826472e+00
  -3.5146795e+00
  -3.7171540e+00
  -3.8912134e+00
  -4.0377124e+00
  -4.1573436e+00
  -4.2507112e+00
  -4.3183751e+00
  -4.3608794e+00
  -4.3787706e+00
  -4.3726104e+00
  -4.3429831e+00
  -4.2905016e+00
  -4.2158099e+00
  -4.1195845e+00
  -4.0025340e+00
  -3.8653965e+00
  -3.7089345e+00
  -3.5339271e+00
  -3.3411554e+00
  -3.1356450e+00
  -2.9201039e+00
  -2.6963903e+00
  -2.4663183e+00
  -2.2316747e+00
  -1.9942268e+00
  -1.7557284e+00
  -1.5179264e+00
  -1.2825663e+00
  -1.0513989e+00
  -8.2618815e-01
  -6.0872122e-01
  -4.0082252e-01
  -2.0437389e-01
  -2.1345350e-02
  -5.6574433e-12
   6.3213323e-15
   2.5923412e-01
   4.5556979e-01
   6.2415736e-01
   7.6617755e-01
   8.8215888e-01
   9.7259514e-01
   1.0379798e+00
   1.0788238e+00
   1.0956671e+00
   1.0890869e+00
   1.0597035e+00
   1.0081839e+00
   9.3524444e-01
   8.4165240e-01
   7.2822642e-01
   5.9583603e-01
   4.4539985e-01
   2.7788188e-01
   9.4284887e-02
   7.4529410e-12
  -6.4365180e-14
  -2.8914016e-01
  -5.7193842e-01
  -8.5303385e-01
  -1.1303333e+00
  -1.4017796e+00
  -1.6652878e+00
  -1.9187312e+00
  -2.1599228e+00
  -2.3865862e+00
  -2.5963134e+00
  -2.7784805e+00
  -2.9319516e+00
  -3.0578803e+00
  -3.1571205e+00
  -3.2303177e+00
  -3.2780079e+00
  -3.3006743e+00
  -3.2987815e+00
  -3.2727972e+00
  -3.2232058e+00
  -3.1505177e+00
  -3.0552744e+00
  -2.9380527e+00
  -2.7994656e+00
  -2.6401625e+00
  -2.4608271e+00
  -2.2621741e+00
  -2.0449429e+00
  -1.8098870e+00
  -1.5577588e+00
  -1.2941986e+00
  -1.0224940e+00
  -7.4444307e-01
  -4.6181183e-01
  -1.7635252e-01
  -1.0585754e-11
   1.2104207e-13
   3.7826899e-01
   7.4038458e-01
   1.0932015e+00
   1.4345391e+00
   1.7623830e+00
   2.0610828e+00
   2.3288505e+00
   2.5672333e+00
   2.7773822e+00
   2.9601559e+00
   3.1162481e+00
   3.2462632e+00
   3.3507617e+00
   3.4302896e+00
   3.4853972e+00
   3.5166522e+00
   3.5246483e+00
   3.5100116e+00
   3.4734035e+00
   3.4155241e+00
   3.3371118e+00
   3.2389430e+00
   3.1218298e+00
   2.9866142e+00
   2.8341600e+00
   2.6681663e+00
   2.4917284e+00
   2.3067695e+00
   2.1151613e+00
   1.9187452e+00
   1.7193420e+00
   1.5187596e+00
   1.3188005e+00
   1.1212691e+00
   9.2798004e-01
   7.4076809e-01
   5.6150135e-01
   3.9209925e-01
   2.3455899e-01
   9.0996323e-02
   1.1754486e-14
  -4.0139281e-12
  -2.0996009e-01
  -3.6260383e-01
  -4.8821923e-01
  -5.8777213e-01
  -6.6172305e-01
  -7.1051906e-01
  -7.3462051e-01
  -7.3451494e-01
  -7.1072645e-01
  -6.6382197e-01
  -5.9441564e-01
  -5.0317157e-01
  -3.9080557e-01
  -2.5808582e-01
  -1.0583265e-01
  -2.6700864e-14
   6.9307615e-12
   2.6737334e-01
   5.5076467e-01
   8.3841378e-01
   1.1283871e+00
   1.4187581e+00
   1.7076000e+00
   1.9929792e+00
   2.2729486e+00
   2.5455376e+00
   2.8087418e+00
   3.0605063e+00
   3.2987043e+00
   3.5211038e+00
   3.7221332e+00
   3.8941729e+00
   4.0377677e+00
   4.1540864e+00
   4.2439879e+00
   4.3081442e+00
   4.3471266e+00
   4.3614562e+00
   4.3516344e+00
   4.3181626e+00
   4.2615550e+00
   4.1823465e+00
   4.0810975e+00
   3.9583967e+00
   3.8148614e+00
   3.6511361e+00
   3.4678887e+00
   3.2658042e+00
   3.0455740e+00
   2.8078787e+00
   2.5572353e+00
   2.2975951e+00
   2.0307077e+00
   1.7582762e+00
   1.4819823e+00
   1.2034928e+00
   9.2446394e-01
   6.4654543e-01
   3.7138481e-01
   1.0063183e-01
   1.3637702e-13
  -9.2092167e-12
  -3.5878848e-01
  -6.8558669e-01
  -9.8109332e-01
  -1.2471574e+00
  -1.4850467e+00
  -1.6956744e+00
  -1.8797583e+00
  -2.0379097e+00
  -2.1706871e+00
  -2.2786295e+00
  -2.3622785e+00
  -2.4221930e+00
  -2.4589594e+00
  -2.4731983e+00
  -2.4655701e+00
  -2.4367775e+00
  -2.3875677e+00
  -2.3187336e+00
  -2.2311128e+00
  -2.1255859e+00
  -2.0030724e+00
  -1.8651269e+00
  -1.7160253e+00
  -1.5577713e+00
  -1.3922969e+00
  -1.2214993e+00
  -1.0472527e+00
  -8.7141740e-01
  -6.9584813e-01
  -5.2240273e-01
  -3.5295104e-01
  -1.8938573e-01
  -3.3636060e-02
  -5.3050411e-12
   4.6650184e-14
   2.3941848e-01
   4.4475315e-01
   6.2130795e-01
   7.7027087e-01
   8.9236917e-01
   9.8815056e-01
   1.0580761e+00
   1.1025716e+00
   1.1220593e+00
   1.1169771e+00
   1.0877915e+00
   1.0350066e+00
   9.5916899e-01
   8.6087219e-01
   7.4075839e-01
   5.9951970e-01
   4.3789808e-01
   2.5668423e-01
   5.6715066e-02
   8.1171181e-14
  -8.4066296e-12
  -3.0936619e-01
  -6.2945239e-01
  -9.5248789e-01
  -1.2765696e+00
  -1.5997878e+00
  -1.9202302e+00
  -2.2359756e+00
  -2.5450877e+00
  -2.8456056e+00
  -3.1355323e+00
  -3.4128188e+00
  -3.6753408e+00
  -3.9208639e+00
  -4.1355375e+00
  -4.3201186e+00
  -4.4760671e+00
  -4.6044308e+00
  -4.7060073e+00
  -4.7814547e+00
  -4.8313564e+00
  -4.8562597e+00
  -4.8567001e+00
  -4.8332179e+00
  -4.7863683e+00
  -4.7167281e+00
  -4.6248996e+00
  -4.5115122e+00
  -4.3772219e+00
  -4.2227092e+00
  -4.0486731e+00
  -3.8558229e+00
  -3.6448639e+00
  -3.4164744e+00
  -3.1771870e+00
  -2.9292153e+00
  -2.6743703e+00
  -2.4144299e+00
  -2.1511495e+00
  -1.8862673e+00
  -1.6215099e+00
  -1.3585968e+00
  -1.0992456e+00
  -8.4517745e-01
  -5.9812369e-01
  -3.5983533e-01
  -1.3209536e-01
  -6.3784811e-12
   4.9724114e-13
   3.0987793e-01
   5.4205660e-01
   7.4605962e-01
   9.2348232e-01
   1.0749215e+00
   1.2009136e+00
   1.3019806e+00
   1.3786518e+00
   1.4314786e+00
   1.4610441e+00
   1.4679704e+00
   1.4529235e+00
   1.4166163e+00
   1.3598113e+00
   1.2833215e+00
   1.1880110e+00
   1.0747934e+00
   9.4462987e-01
   7.9852368e-01
   6.3906138e-01
   4.7038171e-01
   2.9455527e-01
   1.1360250e-01
   6.9690642e-12
  -2.5673907e-14
  -2.7601824e-01
  -5.3937837e-01
  -7.9359474e-01
  -1.0362469e+00
  -1.2649306e+00
  -1.4771143e+00
  -1.6618251e+00
  -1.8180454e+00
  -1.9468716e+00
  -2.0490972e+00
  -2.1253128e+00
  -2.1760059e+00
  -2.2016176e+00
  -2.2025775e+00
  -2.1793246e+00
  -2.1323210e+00
  -2.0620609e+00
  -1.9690762e+00
  -1.8539402e+00
  -1.7172693e+00
  -1.5597239e+00
  -1.3820068e+00
  -1.1848613e+00
  -9.6906708e-01
  -7.3543271e-01
  -4.8478501e-01
  -2.1795122e-01
  -1.3780643e-13
   1.0318496e-11
   3.7512268e-01
   7.3918934e-01
   1.0999276e+00
   1.4552270e+00
   1.8030717e+00
   2.1414268e+00
   2.4682293e+00
   2.7813746e+00
   3.0735130e+00
   3.3335215e+00
   3.5631356e+00
   3.7638423e+00
   3.9366972e+00
   4.0825094e+00
   4.2019500e+00
   4.2956159e+00
   4.3640686e+00
   4.4078592e+00
   4.4275449e+00
   4.4237001e+00
   4.3969234e+00
   4.3478424e+00
   4.2771161e+00
   4.1854355e+00
   4.0735229e+00
   3.9421278e+00
   3.7920216e+00
   3.6239869e+00
   3.4388005e+00
   3.2418335e+00
   3.0355045e+00
   2.8217013e+00
   2.6022720e+00
   2.3790388e+00
   2.1538052e+00
   1.9283628e+00
   1.7044980e+00
   1.4839986e+00
   1.2686615e+00
   1.0603034e+00
   8.6077326e-01
   6.7197263e-01
   4.9588464e-01
   3.4167924e-01
   2.1069352e-01
   1.0176510e-01
   1.4035500e-02
   1.1031332e-12
  -1.5331278e-12
  -1.5946531e-01
  -2.7606445e-01
  -3.6761677e-01
  -4.3474732e-01
  -4.7794595e-01
  -4.9773101e-01
  -4.9465916e-01
  -4.6933149e-01
  -4.2239786e-01
  -3.5455977e-01
  -2.6657235e-01
  -1.5924535e-01
  -3.3443328e-02
  -1.9083693e-12
   3.6100151e-12
   2.3469286e-01
   4.8451600e-01
   7.3807084e-01
   9.9336186e-01
   1.2483913e+00
   1.5011584e+00
   1.7496516e+00
   1.9918385e+00
   2.2256540e+00
   2.4489841e+00
   2.6596431e+00
   2.8553403e+00
   3.0336282e+00
   3.1835204e+00
   3.3061593e+00
   3.4027294e+00
   3.4740559e+00
   3.5207657e+00
   3.5433831e+00
   3.5423836e+00
   3.5182261e+00
   3.4713730e+00
   3.4023027e+00
   3.3115177e+00
   3.1995495e+00
   3.0669610e+00
   2.9143471e+00
   2.7423335e+00
   2.5515732e+00
   2.3427406e+00
   2.1165219e+00
   1.8735999e+00
   1.6146299e+00
   1.3467976e+00
   1.0723019e+00
   7.9287165e-01
   5.1021665e-01
   2.2603569e-01
   1.0042966e-11
  -7.5855988e-14
  -3.7806801e-01
  -7.3740062e-01
  -1.0860688e+00
  -1.4154551e+00
  -1.7137357e+00
  -1.9825991e+00
  -2.2235114e+00
  -2.4375090e+00
  -2.6253835e+00
  -2.7877908e+00
  -2.9253152e+00
  -3.0385085e+00
  -3.1279156e+00
  -3.1940914e+00
  -3.2376119e+00
  -3.2590825e+00
  -3.2591430e+00
  -3.2384714e+00
  -3.1977855e+00
  -3.1378434e+00
  -3.0594433e+00
  -2.9634198e+00
  -2.8506393e+00
  -2.7219896e+00
  -2.5816350e+00
  -2.4319417e+00
  -2.2748374e+00
  -2.1122084e+00
  -1.9459141e+00
  -1.7777959e+00
  -1.6096866e+00
  -1.4434187e+00
  -1.2808333e+00
  -1.1237918e+00
  -9.7418988e-01
  -8.3397819e-01
  -7.0519173e-01
  -5.8999674e-01
  -4.9496677e-01
  -4.2090304e-01
  -3.6699785e-01
  -3.3265739e-01
  -3.1742110e-01
  -3.2088527e-01
  -3.4266088e-01
  -3.8234913e-01
  -4.3952665e-01
  -5.1373609e-01
  -6.0448024e-01
  -7.1121826e-01
  -8.3336345e-01
  -9.7028226e-01
  -1.1212944e+00
  -1.2856742e+00
  -1.4626532e+00
  -1.6514260e+00
  -1.8511589e+00
  -2.0586725e+00
  -2.2694115e+00
  -2.4817264e+00
  -2.6939900e+00
  -2.9045689e+00
  -3.1118168e+00
  -3.3140684e+00
  -3.5096316e+00
  -3.6967769e+00
  -3.8737238e+00
  -4.0386206e+00
  -4.1895155e+00
  -4.3243106e+00
  -4.4400921e+00
  -4.5300809e+00
  -4.5953529e+00
  -4.6371437e+00
  -4.6563306e+00
  -4.6535902e+00
  -4.6294912e+00
  -4.5845462e+00
  -4.5192421e+00
  -4.4340584e+00
  -4.3294780e+00
  -4.2059941e+00
  -4.0641125e+00
  -3.9043519e+00
  -3.7272405e+00
  -3.5333098e+00
  -3.3230836e+00
  -3.0970603e+00
  -2.8556843e+00
  -2.6036050e+00
  -2.3447801e+00
  -2.0806877e+00
  -1.8127645e+00
  -1.5424277e+00
  -1.2710779e+00
  -1.0000998e+00
  -7.3086318e-01
  -4.6472243e-01
  -2.0301553e-01
  -4.1577852e-14
   7.7797213e-12
   3.5709287e-01
   6.4036656e-01
   8.9727362e-01
   1.1298073e+00
   1.3386996e+00
   1.5245566e+00
   1.6879316e+00
   1.8293587e+00
   1.9493746e+00
   2.0485334e+00
   2.1274173e+00
   2.1866432e+00
   2.2268686e+00
   2.2487951e+00
   2.2531712e+00
   2.2407940e+00
   2.2125105e+00
   2.1692170e+00
   2.1118576e+00
   2.0427456e+00
   1.9642516e+00
   1.8782735e+00
   1.7866594e+00
   1.6912250e+00
   1.5937664e+00
   1.4960702e+00
   1.3999242e+00
   1.3071292e+00
   1.2195126e+00
   1.1389476e+00
   1.0673790e+00
   1.0068639e+00
   9.5963525e-01
   9.2950444e-01
   9.1627444e-01
   9.1955713e-01
   9.3907122e-01
   9.7457225e-01
   1.0258121e+00
   1.0925177e+00
   1.1743785e+00
   1.2710403e+00
   1.3821001e+00
   1.5071045e+00
   1.6455482e+00
   1.7968739e+00
   1.9604723e+00
   2.1356842e+00
   2.3218025e+00
   2.5180772e+00
   2.7237222e+00
   2.9379288e+00
   3.1539093e+00
   3.3701197e+00
   3.5850600e+00
   3.7972124e+00
   4.0050371e+00
   4.2069674e+00
   4.4014029e+00
   4.5866998e+00
   4.7611577e+00
   4.9230000e+00
   5.0707185e+00
   5.2025120e+00
   5.3147261e+00
   5.4001827e+00
   5.4606449e+00
   5.4975009e+00
   5.5117160e+00
   5.5040272e+00
   5.4750469e+00
   5.4253191e+00
   5.3553523e+00
   5.2656395e+00
   5.1566698e+00
   5.0289351e+00
   4.8829329e+00
   4.7191653e+00
   4.5381351e+00
   4.3403376e+00
   4.1262467e+00
   3.8962928e+00
   3.6508260e+00
   3.3900558e+00
   3.1222413e+00
   2.8490488e+00
   2.5719533e+00
   2.2924035e+00
   2.0118230e+00
   1.7316100e+00
   1.4531354e+00
   1.1777386e+00
   9.0672049e-01
   6.4133039e-01
   3.8274202e-01
   1.4509855e-01
   6.2052585e-12
  -1.8066104e-13
  -3.1775248e-01
  -5.5054337e-01
  -7.5942424e-01
  -9.4582398e-01
  -1.1103066e+00
  -1.2534155e+00
  -1.3757018e+00
  -1.4777383e+00
  -1.5601291e+00
  -1.6235170e+00
  -1.6685885e+00
  -1.6960779e+00
  -1.7067706e+00
  -1.7015060e+00
  -1.6811789e+00
  -1.6467417e+00
  -1.5992044e+00
  -1.5396337e+00
  -1.4711364e+00
  -1.3958372e+00
  -1.3157366e+00
  -1.2328049e+00
  -1.1489971e+00
  -1.0662648e+00
  -9.8657036e-01
  -9.1190208e-01
  -8.4429430e-01
  -7.8585508e-01
  -7.3880731e-01
  -7.0555367e-01
  -6.8921217e-01
  -6.8971844e-01
  -7.0671282e-01
  -7.3995444e-01
  -7.8924249e-01
  -8.5437210e-01
  -9.3511198e-01
  -1.0311923e+00
  -1.1422978e+00
  -1.2680642e+00
  -1.4080762e+00
  -1.5618663e+00
  -1.7289156e+00
  -1.9086540e+00
  -2.1004624e+00
  -2.3036757e+00
  -2.5175876e+00
  -2.7414583e+00
  -2.9745275e+00
  -3.2160368e+00
  -3.4606829e+00
  -3.7043936e+00
  -3.9455521e+00
  -4.1825277e+00
  -4.4136610e+00
  -4.6372580e+00
  -4.8515814e+00
  -5.0548389e+00
  -5.2451645e+00
  -5.4205915e+00
  -5.5790097e+00
  -5.7171624e+00
  -5.8267844e+00
  -5.9100137e+00
  -5.9685093e+00
  -6.0033990e+00
  -6.0155240e+00
  -6.0055670e+00
  -5.9741207e+00
  -5.9217286e+00
  -5.8489081e+00
  -5.7561656e+00
  -5.6440047e+00
  -5.5129303e+00
  -5.3634491e+00
  -5.1960661e+00
  -5.0112774e+00
  -4.8095577e+00
  -4.5913392e+00
  -4.3569780e+00
  -4.1066979e+00
  -3.8424799e+00
  -3.5716214e+00
  -3.2957178e+00
  -3.0163049e+00
  -2.7348850e+00
  -2.4529269e+00
  -2.1718637e+00
  -1.8930872e+00
  -1.6179396e+00
  -1.3476966e+00
  -1.0835375e+00
  -8.4396998e-01
  -6.2652233e-01
  -4.2890094e-01
  -2.4964256e-01
  -8.7720791e-02
  -3.8050813e-12
   8.2034379e-13
   2.4327366e-01
   4.2682219e-01
   5.8879825e-01
   7.3003639e-01
   8.5108725e-01
   9.5252381e-01
   1.0349527e+00
   1.0990213e+00
   1.1454234e+00
   1.1749037e+00
   1.1882610e+00
   1.1863520e+00
   1.1700943e+00
   1.1404691e+00
   1.0985239e+00
   1.0453748e+00
   9.8277182e-01
   9.1384566e-01
   8.4071013e-01
   7.6544640e-01
   6.9012277e-01
   6.1680927e-01
   5.4759329e-01
   4.8459820e-01
   4.3000766e-01
   3.8610010e-01
   3.5530069e-01
   3.4037596e-01
   3.4274599e-01
   3.6195364e-01
   3.9771315e-01
   4.4982735e-01
   5.1811663e-01
   6.0238548e-01
   7.0240535e-01
   8.1790546e-01
   9.4856776e-01
   1.0940243e+00
   1.2538559e+00
   1.4275925e+00
   1.6147131e+00
   1.8146483e+00
   2.0267822e+00
   2.2504572e+00
   2.4849800e+00
   2.7296320e+00
   2.9836860e+00
   3.2464349e+00
   3.5154578e+00
   3.7830729e+00
   4.0475743e+00
   4.3072518e+00
   4.5603628e+00
   4.8051265e+00
   5.0397152e+00
   5.2622404e+00
   5.4707330e+00
   5.6631124e+00
   5.8371375e+00
   5.9844338e+00
   6.1026012e+00
   6.1938937e+00
   6.2598936e+00
   6.3017061e+00
   6.3201760e+00
   6.3160009e+00
   6.2897938e+00
   6.2421198e+00
   6.1735185e+00
   6.0845175e+00
   5.9756404e+00
   5.8474093e+00
   5.7003450e+00
   5.5349619e+00
   5.3517587e+00
   5.1512031e+00
   4.9337052e+00
   4.6995755e+00
   4.4489525e+00
   4.1861919e+00
   3.9167135e+00
   3.6421423e+00
   3.3640514e+00
   3.0839743e+00
   2.8034036e+00
   2.5237871e+00
   2.2465200e+00
   1.9729310e+00
   1.7042569e+00
   1.4523520e+00
   1.2232171e+00
   1.0144012e+00
   8.2413969e-01
   6.5125351e-01
   4.9486766e-01
   3.5426769e-01
   2.2882241e-01
   1.1793886e-01
   2.1034164e-02
   2.6858411e-12
  -1.2745360e-13
  -1.8644636e-01
  -3.2541593e-01
  -4.4511327e-01
  -5.4620529e-01
  -6.2930286e-01
  -6.9506038e-01
  -7.4418174e-01
  -7.7742524e-01
  -7.9560792e-01
  -7.9960977e-01
  -7.9037804e-01
  -7.6893205e-01
  -7.3636853e-01
  -6.9386806e-01
  -6.4316751e-01
  -5.8723976e-01
  -5.2821385e-01
  -4.6819239e-01
  -4.0927132e-01
  -3.5355614e-01
  -3.0318013e-01
  -2.6032691e-01
  -2.2726109e-01
  -2.0637327e-01
  -2.0025032e-01
  -2.1077551e-01
  -2.3774458e-01
  -2.8086715e-01
  -3.3997260e-01
  -4.1491615e-01
  -5.0553789e-01
  -6.1164372e-01
  -7.3299553e-01
  -8.6930608e-01
  -1.0202365e+00
  -1.1853952e+00
  -1.3643380e+00
  -1.5565692e+00
  -1.7615427e+00
  -1.9786656e+00
  -2.2073016e+00
  -2.4467776e+00
  -2.6963933e+00
  -2.9554369e+00
  -3.2232118e+00
  -3.4990826e+00
  -3.7755754e+00
  -4.0489899e+00
  -4.3176133e+00
  -4.5797014e+00
  -4.8334703e+00
  -5.0770889e+00
  -5.3086658e+00
  -5.5262310e+00
  -5.7277061e+00
  -5.9108578e+00
  -6.0669374e+00
  -6.1932395e+00
  -6.2922360e+00
  -6.3656470e+00
  -6.4146588e+00
  -6.4401679e+00
  -6.4429067e+00
  -6.4235121e+00
  -6.3825661e+00
  -6.3206196e+00
  -6.2382074e+00
  -6.1358563e+00
  -6.0140885e+00
  -5.8734213e+00
  -5.7143617e+00
  -5.5373967e+00
  -5.3429760e+00
  -5.1314836e+00
  -4.9031909e+00
  -4.6581762e+00
  -4.4017980e+00
  -4.1385089e+00
  -3.8699136e+00
  -3.5975644e+00
  -3.3229683e+00
  -3.0475848e+00
  -2.7728202e+00
  -2.5000167e+00
  -2.2304331e+00
  -1.9652099e+00
  -1.7209590e+00
  -1.4980539e+00
  -1.2941427e+00
  -1.1076803e+00
  -9.3760868e-01
  -7.8312000e-01
  -6.4353687e-01
  -5.1824678e-01
  -4.0666302e-01
  -3.0819979e-01
  -2.2225534e-01
  -1.4819960e-01
  -8.5364579e-02
  -3.3035792e-02
  -2.4464944e-12
   2.6416369e-14
   1.4624949e-01
   2.5165037e-01
   3.4124506e-01
   4.1565944e-01
   4.7558650e-01
   5.2177687e-01
   5.5504459e-01
   5.7627298e-01
   5.8642158e-01
   5.8653461e-01
   5.7775230e-01
   5.6132660e-01
   5.3909005e-01
   5.1328252e-01
   4.8593159e-01
   4.5904898e-01
   4.3464916e-01
   4.1476831e-01
   4.0148688e-01
   3.9695961e-01
   4.0345875e-01
   4.2344123e-01
   4.5826492e-01
   5.0715959e-01
   5.7000983e-01
   6.4679993e-01
   7.3749058e-01
   8.4199627e-01
   9.6017767e-01
   1.0918386e+00
   1.2367248e+00
   1.3945243e+00
   1.5648679e+00
   1.7473306e+00
   1.9414335e+00
   2.1466459e+00
   2.3623887e+00
   2.5880396e+00
   2.8229396e+00
   3.0664047e+00
   3.3177437e+00
   3.5762903e+00
   3.8405425e+00
   4.1017609e+00
   4.3583190e+00
   4.6085777e+00
   4.8508539e+00
   5.0834149e+00
   5.3044676e+00
   5.5121418e+00
   5.7044637e+00
   5.8793132e+00
   6.0308238e+00
   6.1527423e+00
   6.2477653e+00
   6.3178284e+00
   6.3642223e+00
   6.3878943e+00
   6.3896002e+00
   6.3699839e+00
   6.3296233e+00
   6.2690574e+00
   6.1888018e+00
   6.0893584e+00
   5.9712184e+00
   5.8348612e+00
   5.6807484e+00
   5.5093122e+00
   5.3209349e+00
   5.1159155e+00
   4.8944129e+00
   4.6563474e+00
   4.4091462e+00
   4.1552554e+00
   3.8961570e+00
   3.6332801e+00
   3.3680003e+00
   3.1016338e+00
   2.8354268e+00
   2.5705355e+00
   2.3079925e+00
   2.0552909e+00
   1.8237128e+00
   1.6107682e+00
   1.4145173e+00
   1.2337065e+00
   1.0674318e+00
   9.1496882e-01
   7.7568434e-01
   6.4898599e-01
   5.3429121e-01
   4.3100651e-01
   3.3851258e-01
   2.5615241e-01
   1.8322073e-01
   1.1895319e-01
   6.2513674e-02
   1.2977522e-02
   2.4337823e-12
  -1.1650056e-13
  -1.3111402e-01
  -2.4767309e-01
  -3.5024193e-01
  -4.3943390e-01
  -5.1592714e-01
  -5.8045950e-01
  -6.3383567e-01
  -6.7693521e-01
  -7.1072254e-01
  -7.3626016e-01
  -7.5472766e-01
  -7.6745086e-01
  -7.7573889e-01
  -7.8148353e-01
  -7.8659939e-01
  -7.9299180e-01
  -8.0257672e-01
  -8.1730307e-01
  -8.3918103e-01
  -8.7032187e-01
  -9.1299878e-01
  -9.6909547e-01
  -1.0362282e+00
  -1.1145219e+00
  -1.2042010e+00
  -1.3053837e+00
  -1.4180929e+00
  -1.5422683e+00
  -1.6777741e+00
  -1.8244036e+00
  -1.9818835e+00
  -2.1498765e+00
  -2.3279843e+00
  -2.5157501e+00
  -2.7126619e+00
  -2.9181556e+00
  -3.1316202e+00
  -3.3524045e+00
  -3.5798284e+00
  -3.8132016e+00
  -4.0518571e+00
  -4.2917092e+00
  -4.5268479e+00
  -4.7557509e+00
  -4.9768568e+00
  -5.1885489e+00
  -5.3891466e+00
  -5.5768899e+00
  -5.7499157e+00
  -5.9062172e+00
  -6.0435782e+00
  -6.1521883e+00
  -6.2343705e+00
  -6.2922941e+00
  -6.3273613e+00
  -6.3405656e+00
  -6.3326781e+00
  -6.3043413e+00
  -6.2561215e+00
  -6.1885380e+00
  -6.1020813e+00
  -5.9972218e+00
  -5.8744137e+00
  -5.7340926e+00
  -5.5766690e+00
  -5.4025137e+00
  -5.2119342e+00
  -5.0051352e+00
  -4.7821513e+00
  -4.5432538e+00
  -4.2965737e+00
  -4.0435527e+00
  -3.7855462e+00
  -3.5238529e+00
  -3.2597098e+00
  -2.9942812e+00
  -2.7286405e+00
  -2.4637386e+00
  -2.2003478e+00
  -1.9538470e+00
  -1.7266070e+00
  -1.5161749e+00
  -1.3209058e+00
  -1.1396935e+00
  -9.7170432e-01
  -8.1624552e-01
  -6.7269354e-01
  -5.4045211e-01
  -4.1892520e-01
  -3.0749802e-01
  -2.0552229e-01
  -1.1230326e-01
  -2.7086415e-02
  -4.4842741e-12
   7.1425504e-14
   1.9393265e-01
   3.3223264e-01
   4.5525568e-01
   5.6364690e-01
   6.5804841e-01
   7.3915500e-01
   8.0772098e-01
   8.6456720e-01
   9.1058902e-01
   9.4676611e-01
   9.7417554e-01
   9.9401055e-01
   1.0076075e+00
   1.0162600e+00
   1.0219445e+00
   1.0266078e+00
   1.0321855e+00
   1.0406221e+00
   1.0538926e+00
   1.0740306e+00
   1.1031677e+00
   1.1435927e+00
   1.1971767e+00
   1.2617805e+00
   1.3375561e+00
   1.4247387e+00
   1.5234583e+00
   1.6337490e+00
   1.7555603e+00
   1.8887649e+00
   2.0331632e+00
   2.1884871e+00
   2.3544030e+00
   2.5305147e+00
   2.7163659e+00
   2.9114426e+00
   3.1151769e+00
   3.3269510e+00
   3.5461034e+00
   3.7719388e+00
   4.0037445e+00
   4.2408195e+00
   4.4801223e+00
   4.7148234e+00
   4.9433783e+00
   5.1642083e+00
   5.3756789e+00
   5.5760918e+00
   5.7636699e+00
   5.9365341e+00
   6.0926653e+00
   6.2298410e+00
   6.3396523e+00
   6.4224182e+00
   6.4803895e+00
   6.5150571e+00
   6.5274613e+00
   6.5183985e+00
   6.4885264e+00
   6.4384200e+00
   6.3686049e+00
   6.2795760e+00
   6.1718082e+00
   6.0457608e+00
   5.9018769e+00
   5.7405773e+00
   5.5622483e+00
   5.3672215e+00
   5.1557389e+00
   4.9278958e+00
   4.6835404e+00
   4.4282615e+00
   4.1662597e+00
   3.8989381e+00
   3.6276406e+00
   3.3536523e+00
   3.0781910e+00
   2.8023921e+00
   2.5272818e+00
   2.2537321e+00
   1.9912115e+00
   1.7497006e+00
   1.5265078e+00
   1.3196125e+00
   1.1277066e+00
   9.4984465e-01
   7.8526852e-01
   6.3331659e-01
   4.9337163e-01
   3.6482842e-01
   2.4707178e-01
   1.3946036e-01
   4.1313294e-02
   5.0789858e-12
  -2.3236274e-13
  -2.0066103e-01
  -3.4653847e-01
  -4.7618316e-01
  -5.9026196e-01
  -6.8941415e-01
  -7.7432890e-01
  -8.4575207e-01
  -9.0449277e-01
  -9.5143051e-01
  -9.8752353e-01
  -1.0138195e+00
  -1.0314702e+00
  -1.0417530e+00
  -1.0460727e+00
  -1.0462695e+00
  -1.0443625e+00
  -1.0423505e+00
  -1.0422310e+00
  -1.0460207e+00
  -1.0557801e+00
  -1.0736455e+00
  -1.1018767e+00
  -1.1429308e+00
  -1.1966160e+00
  -1.2621154e+00
  -1.3395960e+00
  -1.4292099e+00
  -1.5310219e+00
  -1.6450152e+00
  -1.7710971e+00
  -1.9091027e+00
  -2.0587987e+00
  -2.2198854e+00
  -2.3920000e+00
  -2.5747183e+00
  -2.7675572e+00
  -2.9699779e+00
  -3.1813890e+00
  -3.4011516e+00
  -3.6285864e+00
  -3.8629851e+00
  -4.1036302e+00
  -4.3498300e+00
  -4.5970958e+00
  -4.8395880e+00
  -5.0757098e+00
  -5.3038237e+00
  -5.5222368e+00
  -5.7291910e+00
  -5.9228472e+00
  -6.1012605e+00
  -6.2623384e+00
  -6.4037743e+00
  -6.5155246e+00
  -6.5999917e+00
  -6.6593815e+00
  -6.6951194e+00
  -6.7082148e+00
  -6.6994511e+00
  -6.6694808e+00
  -6.6188796e+00
  -6.5481764e+00
  -6.4578718e+00
  -6.3484481e+00
  -6.2203732e+00
  -6.0741001e+00
  -5.9100608e+00
  -5.7286544e+00
  -5.5302268e+00
  -5.3150369e+00
  -5.0832009e+00
  -4.8345949e+00
  -4.5730836e+00
  -4.3046085e+00
  -4.0306380e+00
  -3.7525761e+00
  -3.4717688e+00
  -3.1894955e+00
  -2.9069551e+00
  -2.6252411e+00
  -2.3452995e+00
  -2.0765209e+00
  -1.8295231e+00
  -1.6014853e+00
  -1.3902914e+00
  -1.1945829e+00
  -1.0133854e+00
  -8.4592342e-01
  -6.9152459e-01
  -5.4956489e-01
  -4.1943510e-01
  -3.0051811e-01
  -1.9217253e-01
  -9.3719366e-02
  -4.4297955e-03
  -5.0318855e-12
   3.5301623e-16
   1.9571238e-01
   3.3749751e-01
   4.6322261e-01
   5.7354450e-01
   6.6911928e-01
   7.5065520e-01
   8.1891932e-01
   8.7474430e-01
   9.1903585e-01
   9.5278171e-01
   9.7706351e-01
   9.9307315e-01
   1.0021374e+00
   1.0057278e+00
   1.0057677e+00
   1.0043101e+00
   1.0033926e+00
   1.0050574e+00
   1.0113737e+00
   1.0244642e+00
   1.0465422e+00
   1.0799672e+00
   1.1272885e+00
   1.1864357e+00
   1.2574902e+00
   1.3406714e+00
   1.4361100e+00
   1.5438476e+00
   1.6638453e+00
   1.7959892e+00
   1.9400941e+00
   2.0959072e+00
   2.2631100e+00
   2.4413215e+00
   2.6301004e+00
   2.8289474e+00
   3.0373087e+00
   3.2545797e+00
   3.4801106e+00
   3.7132149e+00
   3.9531831e+00
   4.1993061e+00
   4.4509188e+00
   4.7023757e+00
   4.9485466e+00
   5.1877967e+00
   5.4184439e+00
   5.6387471e+00
   5.8468955e+00
   6.0409896e+00
   6.2190127e+00
   6.3787822e+00
   6.5147084e+00
   6.6211203e+00
   6.7007960e+00
   6.7556852e+00
   6.7870749e+00
   6.7959035e+00
   6.7829155e+00
   6.7487420e+00
   6.6939464e+00
   6.6190512e+00
   6.5245535e+00
   6.4109330e+00
   6.2786552e+00
   6.1281687e+00
   5.9598982e+00
   5.7742301e+00
   5.5714894e+00
   5.3519005e+00
   5.1155221e+00
   4.8621321e+00
   4.5976654e+00
   4.3264844e+00
   4.0500513e+00
   3.7697687e+00
   3.4869771e+00
   3.2029458e+00
   2.9188554e+00
   2.6357688e+00
   2.3545801e+00
   2.0911843e+00
   1.8487125e+00
   1.6244202e+00
   1.4164708e+00
   1.2236487e+00
   1.0450529e+00
   8.7994607e-01
   7.2767451e-01
   5.8762090e-01
   4.5917463e-01
   3.4171136e-01
   2.3457764e-01
   1.3707804e-01
   4.8462739e-02
   3.9233269e-12
  -7.8024393e-13
  -1.9110549e-01
  -3.2993403e-01
  -4.5324572e-01
  -5.6168431e-01
  -6.5591800e-01
  -7.3666945e-01
  -8.0472268e-01
  -8.6093031e-01
  -9.0622187e-01
  -9.4161417e-01
  -9.6822536e-01
  -9.8729512e-01
  -1.0002158e+00
  -1.0083906e+00
  -1.0138056e+00
  -1.0185061e+00
  -1.0245286e+00
  -1.0339223e+00
  -1.0487734e+00
  -1.0712358e+00
  -1.1035752e+00
  -1.1482375e+00
  -1.2057497e+00
  -1.2746225e+00
  -1.3550651e+00
  -1.4473028e+00
  -1.5514543e+00
  -1.6675443e+00
  -1.7955143e+00
  -1.9352289e+00
  -2.0864807e+00
  -2.2489943e+00
  -2.4224288e+00
  -2.6063809e+00
  -2.8003874e+00
  -3.0039282e+00
  -3.2164296e+00
  -3.4372695e+00
  -3.6657834e+00
  -3.9012756e+00
  -4.1430365e+00
  -4.3903741e+00
  -4.6426647e+00
  -4.8902498e+00
  -5.1315051e+00
  -5.3647791e+00
  -5.5883626e+00
  -5.8004802e+00
  -5.9992752e+00
  -6.1827856e+00
  -6.3489044e+00
  -6.4953145e+00
  -6.6117375e+00
  -6.7004202e+00
  -6.7637264e+00
  -6.8031699e+00
  -6.8198088e+00
  -6.8144545e+00
  -6.7877769e+00
  -6.7403614e+00
  -6.6727420e+00
  -6.5854213e+00
  -6.4788808e+00
  -6.3535859e+00
  -6.2099852e+00
  -6.0485050e+00
  -5.8695378e+00
  -5.6734217e+00
  -5.4604076e+00
  -5.2306037e+00
  -4.9838791e+00
  -4.7227315e+00
  -4.4542902e+00
  -4.1800304e+00
  -3.9013564e+00
  -3.6196110e+00
  -3.3360664e+00
  -3.0519093e+00
  -2.7682144e+00
  -2.4858992e+00
  -2.2153025e+00
  -1.9662678e+00
  -1.7359202e+00
  -1.5221424e+00
  -1.3235773e+00
  -1.1392515e+00
  -9.6838960e-01
  -8.1031856e-01
  -6.6441285e-01
  -5.3006067e-01
  -4.0664120e-01
  -2.9350781e-01
  -1.8997435e-01
  -9.5302275e-02
  -8.6867837e-03
  -4.7376894e-12
   5.3755611e-14
   1.9615070e-01
   3.3693118e-01
   4.6241652e-01
   5.7325163e-01
   6.7010487e-01
   7.5369938e-01
   8.2482019e-01
   8.8432171e-01
   9.3313646e-01
   9.7228613e-01
   1.0028966e+00
   1.0262197e+00
   1.0436677e+00
   1.0565110e+00
   1.0667309e+00
   1.0763638e+00
   1.0874384e+00
   1.1019981e+00
   1.1221252e+00
   1.1499738e+00
   1.1878162e+00
   1.2381155e+00
   1.3006125e+00
   1.3740494e+00
   1.4587008e+00
   1.5548126e+00
   1.6625128e+00
   1.7818299e+00
   1.9127057e+00
   2.0550031e+00
   2.2085118e+00
   2.3729519e+00
   2.5479779e+00
   2.7331810e+00
   2.9280924e+00
   3.1321861e+00
   3.3448825e+00
   3.5655534e+00
   3.7935293e+00
   4.0281102e+00
   4.2685855e+00
   4.5142676e+00
   4.7630911e+00
   5.0067153e+00
   5.2435244e+00
   5.4718645e+00
   5.6900207e+00
   5.8962076e+00
   6.0885520e+00
   6.2650657e+00
   6.4236001e+00
   6.5601869e+00
   6.6668245e+00
   6.7464956e+00
   6.8013295e+00
   6.8326997e+00
   6.8415882e+00
   6.8287623e+00
   6.7948642e+00
   6.7404612e+00
   6.6660748e+00
   6.5721976e+00
   6.4593022e+00
   6.3278444e+00
   6.1782615e+00
   6.0109647e+00
   5.8263250e+00
   5.6246500e+00
   5.4061443e+00
   5.1708443e+00
   4.9185021e+00
   4.6543165e+00
   4.3832687e+00
   4.1067949e+00
   3.8262680e+00
   3.5429958e+00
   3.2582096e+00
   2.9730459e+00
   2.6885135e+00
   2.4054366e+00
   2.1409607e+00
   1.8970463e+00
   1.6709146e+00
   1.4607447e+00
   1.2653283e+00
   1.0837669e+00
   9.1532281e-01
   7.5934017e-01
   6.1519811e-01
   4.8228122e-01
   3.5995896e-01
   2.4756988e-01
   1.4440812e-01
   4.9709983e-02
   4.7071999e-12
  -3.3957559e-13
  -1.9926698e-01
  -3.4364615e-01
  -4.7261591e-01
  -5.8682672e-01
  -6.8694232e-01
  -7.7368030e-01
  -8.4781924e-01
  -9.1020620e-01
  -9.6176534e-01
  -1.0035087e+00
  -1.0365507e+00
  -1.0621294e+00
  -1.0816391e+00
  -1.0963363e+00
  -1.1081052e+00
  -1.1189901e+00
  -1.1310246e+00
  -1.1462539e+00
  -1.1667589e+00
  -1.1946880e+00
  -1.2323010e+00
  -1.2820390e+00
  -1.3441606e+00
  -1.4170877e+00
  -1.5010994e+00
  -1.5964665e+00
  -1.7033366e+00
  -1.8217538e+00
  -1.9516726e+00
  -2.0929673e+00
  -2.2454376e+00
  -2.4088127e+00
  -2.5827553e+00
  -2.7668643e+00
  -2.9606776e+00
  -3.1636752e+00
  -3.3752828e+00
  -3.5948766e+00
  -3.8217895e+00
  -4.0553225e+00
  -4.2947617e+00
  -4.5394110e+00
  -4.7882707e+00
  -4.8265289e+00


==> figuresAndData/asymptoticDecay_12ththOrder_numerator+1-2+1.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979905e-01
   1.2057055e-03   9.9879429e-01
   6.2294784e-03   9.9377056e-01
   1.7262091e-02   9.8273876e-01
   2.9425356e-02   9.7057883e-01
   4.2652466e-02   9.5736019e-01
   5.5956248e-02   9.4407215e-01
   6.9348206e-02   9.3070549e-01
   8.2830933e-02   9.1725996e-01
   9.6407180e-02   9.0373517e-01
   1.1007978e-01   8.9013070e-01
   1.2385164e-01   8.7644609e-01
   1.3772578e-01   8.6268084e-01
   1.5170531e-01   8.4883439e-01
   1.6579345e-01   8.3490615e-01
   1.7999351e-01   8.2089546e-01
   1.9447651e-01   8.0663683e-01
   2.0943502e-01   7.9194534e-01
   2.2486445e-01   7.7683118e-01
   2.4076327e-01   7.6130196e-01
   2.5713070e-01   7.4536501e-01
   2.7396677e-01   7.2902733e-01
   2.9127231e-01   7.1229563e-01
   3.0904901e-01   6.9517630e-01
   3.2729939e-01   6.7767540e-01
   3.4602689e-01   6.5979868e-01
   3.6523592e-01   6.4155153e-01
   3.8493187e-01   6.2293897e-01
   4.0484629e-01   6.0422328e-01
   4.2496583e-01   5.8542356e-01
   4.4529996e-01   5.6653761e-01
   4.6585824e-01   5.4756338e-01
   4.8665069e-01   5.2849870e-01
   5.0768787e-01   5.0934124e-01
   5.2898091e-01   4.9008849e-01
   5.5054157e-01   4.7073775e-01
   5.7238232e-01   4.5128609e-01
   5.9451640e-01   4.3173034e-01
   6.1695792e-01   4.1206705e-01
   6.3972195e-01   3.9229246e-01
   6.6282465e-01   3.7240243e-01
   6.8628338e-01   3.5239246e-01
   7.1011683e-01   3.3225756e-01
   7.3434526e-01   3.1199221e-01
   7.5899064e-01   2.9159032e-01
   7.8407692e-01   2.7104507e-01
   8.0963033e-01   2.5034885e-01
   8.3567968e-01   2.2949311e-01
   8.6225683e-01   2.0846817e-01
   8.8939720e-01   1.8726305e-01
   9.1714038e-01   1.6586516e-01
   9.4553092e-01   1.4426002e-01
   9.7461943e-01   1.2243079e-01
   1.0044638e+00   1.0035770e-01
   1.0351311e+00   7.8017334e-02
   1.0666996e+00   5.5381529e-02
   1.0992626e+00   3.2415955e-02
   1.1329324e+00   9.0779864e-03
   1.1461932e+00   3.4174052e-16
   1.1461932e+00  -9.3623026e-15
   1.1811086e+00  -2.2404951e-02
   1.2180581e+00  -4.3161792e-02
   1.2567282e+00  -6.1834666e-02
   1.2975123e+00  -7.8371117e-02
   1.3409412e+00  -9.2667661e-02
   1.3879006e+00  -1.0457489e-01
   1.4360441e+00  -1.1326363e-01
   1.4837827e+00  -1.1866235e-01
   1.5314474e+00  -1.2113674e-01
   1.5792933e+00  -1.2095167e-01
   1.6275168e+00  -1.1830711e-01
   1.6762835e+00  -1.1336016e-01
   1.7257419e+00  -1.0623743e-01
   1.7760333e+00  -9.7042377e-02
   1.8272979e+00  -8.5860052e-02
   1.8787178e+00  -7.3014692e-02
   1.9305353e+00  -5.8613635e-02
   1.9829570e+00  -4.2741036e-02
   2.0361654e+00  -2.5465373e-02
   2.0903321e+00  -6.8426127e-03
   2.1095904e+00  -1.1622647e-16
   2.1095904e+00   1.0057927e-14
   2.1648851e+00   1.7262277e-02
   2.2137464e+00   2.8546908e-02
   2.2633524e+00   3.6537667e-02
   2.3135945e+00   4.1388278e-02
   2.3644941e+00   4.3280999e-02
   2.4160708e+00   4.2392454e-02
   2.4683454e+00   3.8894137e-02
   2.5213398e+00   3.2952459e-02
   2.5750771e+00   2.4728809e-02
   2.6295814e+00   1.4379613e-02
   2.6848786e+00   2.0563836e-03
   2.6934361e+00   7.0269311e-15
   2.6934361e+00   1.3400739e-16
   2.7495531e+00  -1.1350007e-02
   2.7994971e+00  -1.7891478e-02
   2.8502156e+00  -2.1427204e-02
   2.9016026e+00  -2.2115249e-02
   2.9536809e+00  -2.0128835e-02
   3.0064719e+00  -1.5635866e-02
   3.0599982e+00  -8.7992158e-03
   3.1130685e+00  -4.9647786e-15
   3.1130685e+00   2.4806546e-16
   3.1673539e+00   8.0038234e-03
   3.2179250e+00   1.2179542e-02
   3.2692446e+00   1.3491449e-02
   3.3212515e+00   1.2104150e-02
   3.3739686e+00   8.1861781e-03
   3.4274182e+00   1.9009557e-03
   3.4407515e+00   6.6830222e-16
   3.4407515e+00  -3.5182360e-15
   3.4949573e+00  -6.1471756e-03
   3.5459274e+00  -8.7896397e-03
   3.5976500e+00  -8.6641573e-03
   3.6500721e+00  -5.9355829e-03
   3.7032173e+00  -7.6945092e-04
   3.7095906e+00  -9.2775180e-16
   3.7095906e+00   2.5720528e-15
   3.7634819e+00   4.8870946e-03
   3.8147325e+00   6.5003462e-03
   3.8667332e+00   5.4103199e-03
   3.9194422e+00   1.7820110e-03
   3.9375229e+00   2.4763178e-16
   3.9375229e+00  -2.7577766e-15
   3.9909640e+00  -3.9806712e-03
   4.0424230e+00  -4.8592442e-03
   4.0946261e+00  -3.0809427e-03
   4.1353625e+00  -2.1337099e-16
   4.1353625e+00   5.0584537e-15
   4.1882805e+00   3.3012638e-03
   4.2399007e+00   3.6315886e-03
   4.2922570e+00   1.3398658e-03
   4.3101333e+00   2.8189256e-16
   4.3101333e+00  -4.4077155e-15
   4.3632095e+00  -2.7932354e-03
   4.4149545e+00  -2.6635527e-03
   4.4666560e+00   2.1944252e-16
   4.4666560e+00   4.4413258e-15
   4.5191417e+00   2.3718188e-03
   4.5709921e+00   1.9083902e-03
   4.6083824e+00   4.0401710e-15
   4.6083824e+00   1.9559007e-16
   4.6609633e+00  -2.0390783e-03
   4.7128977e+00  -1.2713134e-03
   4.7378694e+00  -1.5937772e-15
   4.7378694e+00   2.0426369e-15
   4.7905373e+00   1.7605329e-03
   4.8425425e+00   7.3774116e-04
   4.8570635e+00   5.1962558e-15
   4.8570635e+00   2.0881734e-16
   4.9098048e+00  -1.5238497e-03
   4.9618704e+00  -2.8454504e-04
   4.9674810e+00  -4.8322891e-16
   4.9674810e+00   2.5426709e-15
   5.0202849e+00   1.3202571e-03
   5.0703260e+00   3.0435723e-15
   5.0703260e+00   2.2204460e-16
   5.0703260e+00  -2.6033037e-15
   5.1224438e+00  -1.1470609e-03
   5.1665707e+00   1.8496489e-16
   5.1665707e+00   2.8325866e-15
   5.2186885e+00   9.9423933e-04
   5.2570113e+00   2.8722684e-15
   5.2570113e+00   2.1944252e-16
   5.3091291e+00  -8.5930154e-04
   5.3423082e+00   2.1087732e-16
   5.3423082e+00   2.5679328e-15
   5.3944260e+00   7.3928197e-04
   5.4230151e+00   2.4893282e-16
   5.4230151e+00  -1.9849573e-15
   5.4751329e+00  -6.3183636e-04
   5.4996008e+00  -1.8605993e-15
   5.4996008e+00   2.6150956e-16
   5.5517185e+00   5.3508707e-04
   5.5724657e+00   2.2336733e-15
   5.5724657e+00   2.1217837e-16
   5.6245835e+00  -4.4751258e-04
   5.6419548e+00   2.1434677e-16
   5.6419548e+00   2.1444435e-15
   5.6940726e+00   3.6786683e-04
   5.7083671e+00   2.0663809e-15
   5.7083671e+00   2.1982199e-16
   5.7604849e+00  -2.9511963e-04
   5.7719633e+00  -1.5218946e-15
   5.7719633e+00   2.4779441e-16
   5.8240811e+00   2.2841185e-04
   5.8329728e+00   1.9003354e-15
   5.8329728e+00   2.0114661e-16
   5.8850905e+00  -1.6702135e-04
   5.8915976e+00   2.1022680e-16
   5.8915976e+00   1.8443092e-15
   5.9437154e+00   1.1033672e-04
   5.9480172e+00   2.2295262e-16
   5.9480172e+00  -1.6705116e-15
   6.0000000e+00  -6.1142792e-05


==> figuresAndData/asymptoticDecay_12ththOrder_repeatedPole-1_repeatedZero+0pt2.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.1771497e-05   9.9976054e-01
   1.3062898e-04   9.9856420e-01
   6.7491640e-04   9.9260567e-01
   3.3963535e-03   9.6338535e-01
   6.7793497e-03   9.2835716e-01
   1.0773762e-02   8.8877406e-01
   1.4987072e-02   8.4901203e-01
   1.9690497e-02   8.0691779e-01
   2.4785195e-02   7.6390354e-01
   3.0074248e-02   7.2192371e-01
   3.5426923e-02   6.8204561e-01
   4.0847167e-02   6.4417112e-01
   4.6486580e-02   6.0727405e-01
   5.2410534e-02   5.7109111e-01
   5.8599236e-02   5.3591808e-01
   6.5039855e-02   5.0196139e-01
   7.1723299e-02   4.6936928e-01
   7.8643303e-02   4.3824491e-01
   8.5795801e-02   4.0865597e-01
   9.3178517e-02   3.8064176e-01
   1.0079067e-01   3.5421871e-01
   1.0863280e-01   3.2938471e-01
   1.1670657e-01   3.0612263e-01
   1.2501475e-01   2.8440320e-01
   1.3356108e-01   2.6418738e-01
   1.4235027e-01   2.4542842e-01
   1.5138799e-01   2.2807349e-01
   1.6068085e-01   2.1206514e-01
   1.7023640e-01   1.9734254e-01
   1.8006320e-01   1.8384249e-01
   1.9017084e-01   1.7150034e-01
   2.0056998e-01   1.6025073e-01
   2.1127244e-01   1.5002822e-01
   2.2229129e-01   1.4076788e-01
   2.3364092e-01   1.3240568e-01
   2.4533716e-01   1.2487893e-01
   2.5739746e-01   1.1812660e-01
   2.6984096e-01   1.1208952e-01
   2.8268877e-01   1.0671066e-01
   2.9596411e-01   1.0193527e-01
   3.0969257e-01   9.7710969e-02
   3.2390241e-01   9.3987912e-02
   3.3859712e-01   9.0724459e-02
   3.5379111e-01   8.7876689e-02
   3.6951929e-01   8.5399385e-02
   3.8581932e-01   8.3250883e-02
   4.0273291e-01   8.1392726e-02
   4.2030642e-01   7.9789525e-02
   4.3859154e-01   7.8408811e-02
   4.5764614e-01   7.7220883e-02
   4.7753525e-01   7.6198661e-02
   4.9833228e-01   7.5317536e-02
   5.1951307e-01   7.4574588e-02
   5.4095392e-01   7.3946003e-02
   5.6266928e-01   7.3407544e-02
   5.8467201e-01   7.2939846e-02
   6.0697583e-01   7.2527405e-02
   6.2959537e-01   7.2157827e-02
   6.5254628e-01   7.1821218e-02
   6.7584538e-01   7.1509691e-02
   6.9951076e-01   7.1216963e-02
   7.2356195e-01   7.0938031e-02
   7.4802014e-01   7.0668907e-02
   7.7290837e-01   7.0406411e-02
   7.9825182e-01   7.0147993e-02
   8.2407811e-01   6.9891602e-02
   8.5041772e-01   6.9635566e-02
   8.7730439e-01   6.9378511e-02
   9.0477577e-01   6.9119277e-02
   9.3287414e-01   6.8856866e-02
   9.6164726e-01   6.8590385e-02
   9.9114962e-01   6.8319003e-02
   1.0214439e+00   6.8041915e-02
   1.0526033e+00   6.7758298e-02
   1.0847137e+00   6.7467273e-02
   1.1178785e+00   6.7167859e-02
   1.1522237e+00   6.6858915e-02
   1.1879068e+00   6.6539056e-02
   1.2251307e+00   6.6206531e-02
   1.2641666e+00   6.5859023e-02
   1.3053970e+00   6.5493275e-02
   1.3494026e+00   6.5104345e-02
   1.3971735e+00   6.4683791e-02
   1.4452158e+00   6.4262561e-02
   1.4929156e+00   6.3846021e-02
   1.5405970e+00   6.3431311e-02
   1.5885006e+00   6.3016340e-02
   1.6368154e+00   6.2599494e-02
   1.6857028e+00   6.2179426e-02
   1.7353093e+00   6.1754938e-02
   1.7857756e+00   6.1324902e-02
   1.8370583e+00   6.0889771e-02
   1.8885368e+00   6.0454859e-02
   1.9404550e+00   6.0018130e-02
   1.9930135e+00   5.9577949e-02
   2.0463919e+00   5.9132884e-02
   2.1007609e+00   5.8681605e-02
   2.1562907e+00   5.8222812e-02
   2.2131574e+00   5.7755183e-02
   2.2715499e+00   5.7277324e-02
   2.3316755e+00   5.6787724e-02
   2.3937676e+00   5.6284695e-02
   2.4580952e+00   5.5766314e-02
   2.5249751e+00   5.5230324e-02
   2.5947893e+00   5.4674017e-02
   2.6680111e+00   5.4094049e-02
   2.7452457e+00   5.3486146e-02
   2.8272990e+00   5.2844618e-02
   2.9153041e+00   5.2161449e-02
   3.0109843e+00   5.1424401e-02
   3.1155133e+00   5.0625925e-02
   3.2229372e+00   4.9812601e-02
   3.3337579e+00   4.8981207e-02
   3.4482442e+00   4.8130394e-02
   3.5651556e+00   4.7269955e-02
   3.6848875e+00   4.6397463e-02
   3.8048875e+00   4.5531770e-02
   3.9248875e+00   4.4674751e-02
   4.0448875e+00   4.3826320e-02
   4.1648875e+00   4.2986389e-02
   4.2848875e+00   4.2154875e-02
   4.4048875e+00   4.1331692e-02
   4.5248875e+00   4.0516758e-02
   4.6448875e+00   3.9709989e-02
   4.7648875e+00   3.8911303e-02
   4.8848875e+00   3.8120621e-02
   5.0048875e+00   3.7337861e-02
   5.1248875e+00   3.6562944e-02
   5.2448875e+00   3.5795792e-02
   5.3648875e+00   3.5036327e-02
   5.4848875e+00   3.4284471e-02
   5.6048875e+00   3.3540149e-02
   5.7248875e+00   3.2803285e-02
   5.8448875e+00   3.2073804e-02
   5.9648875e+00   3.1351632e-02
   6.0000000e+00   3.1141694e-02


==> figuresAndData/asymptoticDecay_3rdthOrder_numerator+4+1_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9959813e+00
   1.2057055e-03   9.9758975e+00
   6.2294784e-03   9.8757205e+00
   1.7262091e-02   9.6571346e+00
   2.9425356e-02   9.4183835e+00
   4.2652466e-02   9.1613971e+00
   5.5956248e-02   8.9056873e+00
   6.9348206e-02   8.6510703e+00
   8.2830933e-02   8.3975400e+00
   9.6407180e-02   8.1450913e+00
   1.1007978e-01   7.8937212e+00
   1.2385164e-01   7.6434293e+00
   1.3772578e-01   7.3942176e+00
   1.5170531e-01   7.1460903e+00
   1.6579345e-01   6.8990545e+00
   1.7999351e-01   6.6531192e+00
   1.9447651e-01   6.4054493e+00
   2.0943502e-01   6.1530027e+00
   2.2486445e-01   5.8961804e+00
   2.4076327e-01   5.6353408e+00
   2.5713070e-01   5.3708405e+00
   2.7396677e-01   5.1030346e+00
   2.9127231e-01   4.8322780e+00
   3.0904901e-01   4.5589260e+00
   3.2729939e-01   4.2833356e+00
   3.4602689e-01   4.0058661e+00
   3.6523592e-01   3.7268806e+00
   3.8493187e-01   3.4467463e+00
   4.0484629e-01   3.1696189e+00
   4.2496583e-01   2.8958974e+00
   4.4529996e-01   2.6256676e+00
   4.6585824e-01   2.3590287e+00
   4.8665069e-01   2.0960888e+00
   5.0768787e-01   1.8369649e+00
   5.2898091e-01   1.5817834e+00
   5.5054157e-01   1.3306803e+00
   5.7238232e-01   1.0838016e+00
   5.9451640e-01   8.4130328e-01
   6.1695792e-01   6.0335240e-01
   6.3972195e-01   3.7012698e-01
   6.6282465e-01   1.4181684e-01
   6.7762392e-01   6.5891737e-14
   6.7762392e-01  -1.3877788e-15
   7.0108265e-01  -2.1555517e-01
   7.2516513e-01  -4.2352899e-01
   7.4965051e-01  -6.2148052e-01
   7.7456766e-01  -8.0928940e-01
   7.9994175e-01  -9.8676935e-01
   8.2580059e-01  -1.1537199e+00
   8.5217485e-01  -1.3099239e+00
   8.7909852e-01  -1.4551459e+00
   9.0660953e-01  -1.5891301e+00
   9.3475047e-01  -1.7115980e+00
   9.6356952e-01  -1.8222454e+00
   9.9312165e-01  -1.9207376e+00
   1.0234702e+00  -2.0067050e+00
   1.0546889e+00  -2.0797352e+00
   1.0868650e+00  -2.1393634e+00
   1.1201030e+00  -2.1850586e+00
   1.1545306e+00  -2.2162034e+00
   1.1903078e+00  -2.2320634e+00
   1.2276412e+00  -2.2317390e+00
   1.2668077e+00  -2.2140837e+00
   1.3081994e+00  -2.1775549e+00
   1.3524153e+00  -2.1199086e+00
   1.4004865e+00  -2.0374624e+00
   1.4484967e+00  -1.9367630e+00
   1.4961863e+00  -1.8207581e+00
   1.5438764e+00  -1.6909443e+00
   1.5918029e+00  -1.5486457e+00
   1.6401524e+00  -1.3951063e+00
   1.6890849e+00  -1.2315344e+00
   1.7387463e+00  -1.0591354e+00
   1.7892771e+00  -8.7913597e-01
   1.8405638e+00  -6.9372823e-01
   1.8920645e+00  -5.0673512e-01
   1.9438595e+00  -3.1970145e-01
   1.9953021e+00  -1.3666406e-01
   2.0344959e+00  -9.7116759e-14
   2.0344959e+00   9.1593400e-16
   2.0856631e+00   1.6364070e-01
   2.1409473e+00   3.1273171e-01
   2.1974255e+00   4.3727226e-01
   2.2553793e+00   5.3798495e-01
   2.3150069e+00   6.1519883e-01
   2.3765340e+00   6.6917714e-01
   2.4382676e+00   6.9953638e-01
   2.5004316e+00   7.0845342e-01
   2.5632760e+00   6.9782117e-01
   2.6270684e+00   6.6929163e-01
   2.6921174e+00   6.2431441e-01
   2.7588040e+00   5.6414474e-01
   2.8243445e+00   4.9361011e-01
   2.8887252e+00   4.1558556e-01
   2.9520925e+00   3.3237174e-01
   3.0145971e+00   2.4588850e-01
   3.0763824e+00   1.5775487e-01
   3.1375808e+00   6.9349107e-02
   3.1856627e+00   6.1062266e-16
   3.1856627e+00  -4.0273340e-14
   3.2463964e+00  -7.2500283e-02
   3.2983561e+00  -1.1289187e-01
   3.3510002e+00  -1.3580483e-01
   3.4041155e+00  -1.4269622e-01
   3.4576407e+00  -1.3523319e-01
   3.5115166e+00  -1.1511976e-01
   3.5656907e+00  -8.4066425e-02
   3.6201189e+00  -4.3760112e-02
   3.6702950e+00   1.3877788e-17
   3.6702950e+00   2.6402491e-14
   3.7249424e+00   4.1994373e-02
   3.7803451e+00   6.8277097e-02
   3.8363194e+00   8.0133192e-02
   3.8927884e+00   7.9028783e-02
   3.9496768e+00   6.6483493e-02
   4.0069165e+00   4.4039147e-02
   4.0644494e+00   1.3227782e-02
   4.0858132e+00   3.6248782e-14
   4.0858132e+00  -1.1622647e-16
   4.1435926e+00  -2.7143906e-02
   4.1966004e+00  -3.6264110e-02
   4.2501273e+00  -3.2174124e-02
   4.3040527e+00  -1.6425837e-02
   4.3406546e+00  -1.2836954e-16
   4.3406546e+00   2.8640285e-14
   4.3949321e+00   2.0407138e-02
   4.4505787e+00   2.7895384e-02
   4.5067003e+00   2.3489731e-02
   4.5632436e+00   8.6631828e-03
   4.5863259e+00   2.1803739e-14
   4.5863259e+00  -1.2333884e-15
   4.6432332e+00  -1.4626856e-02
   4.6966920e+00  -1.4369978e-02
   4.7506195e+00  -2.2972404e-03
   4.7574864e+00  -1.9199052e-14
   4.7574864e+00   4.8355417e-16
   4.8117880e+00   1.2297831e-02
   4.8675537e+00   1.2580427e-02
   4.9237591e+00   1.9691584e-03
   4.9306440e+00   2.9013250e-16
   4.9306440e+00  -1.6532348e-14
   4.9872427e+00  -8.9116155e-03
   5.0000000e+00  -8.8825805e-03


==> figuresAndData/asymptoticDecay_4thOrder_numerator+1+2over4+1over16_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979903e-01
   1.2057055e-03   9.9879357e-01
   6.2294784e-03   9.9375122e-01
   1.7262091e-02   9.8259106e-01
   2.9425356e-02   9.7015230e-01
   4.2652466e-02   9.5647010e-01
   5.5956248e-02   9.4255077e-01
   6.9348206e-02   9.2838514e-01
   8.2830933e-02   9.1397328e-01
   9.6407180e-02   8.9931515e-01
   1.1007978e-01   8.8441068e-01
   1.2385164e-01   8.6925981e-01
   1.3772578e-01   8.5386244e-01
   1.5170531e-01   8.3821847e-01
   1.6579345e-01   8.2232779e-01
   1.7999351e-01   8.0619026e-01
   1.9447651e-01   7.8961334e-01
   2.0943502e-01   7.7237454e-01
   2.2486445e-01   7.5447581e-01
   2.4076327e-01   7.3591670e-01
   2.5713070e-01   7.1669712e-01
   2.7396677e-01   6.9681731e-01
   2.9127231e-01   6.7627789e-01
   3.0904901e-01   6.5507996e-01
   3.2729939e-01   6.3322506e-01
   3.4602689e-01   6.1071527e-01
   3.6523592e-01   5.8755324e-01
   3.8493187e-01   5.6374219e-01
   4.0484629e-01   5.3961927e-01
   4.2496583e-01   5.1521545e-01
   4.4529996e-01   4.9053487e-01
   4.6585824e-01   4.6558237e-01
   4.8665069e-01   4.4036308e-01
   5.0768787e-01   4.1488243e-01
   5.2898091e-01   3.8914626e-01
   5.5054157e-01   3.6316076e-01
   5.7238232e-01   3.3693256e-01
   5.9451640e-01   3.1046874e-01
   6.1695792e-01   2.8377691e-01
   6.3972195e-01   2.5686520e-01
   6.6282465e-01   2.2974235e-01
   6.8628338e-01   2.0241774e-01
   7.1011683e-01   1.7490146e-01
   7.3434526e-01   1.4720438e-01
   7.5899064e-01   1.1933821e-01
   7.8407692e-01   9.1315577e-02
   8.0963033e-01   6.3150118e-02
   8.3567968e-01   3.4856578e-02
   8.6225683e-01   6.4509052e-03
   8.6835647e-01   7.7091111e-15
   8.6835647e-01   2.0903418e-16
   8.9549685e-01  -2.7655146e-02
   9.2338387e-01  -5.4032241e-02
   9.5192457e-01  -7.8926687e-02
   9.8117555e-01  -1.0227815e-01
   1.0111964e+00  -1.2401508e-01
   1.0420565e+00  -1.4405819e-01
   1.0738371e+00  -1.6231859e-01
   1.1066352e+00  -1.7869563e-01
   1.1405684e+00  -1.9307380e-01
   1.1757825e+00  -2.0531831e-01
   1.2124630e+00  -2.1526848e-01
   1.2508549e+00  -2.2272720e-01
   1.2912967e+00  -2.2744300e-01
   1.3342879e+00  -2.2907647e-01
   1.3806427e+00  -2.2712772e-01
   1.4288755e+00  -2.2124028e-01
   1.4766529e+00  -2.1176611e-01
   1.5243105e+00  -1.9894463e-01
   1.5721158e+00  -1.8294267e-01
   1.6202717e+00  -1.6388906e-01
   1.6689474e+00  -1.4188997e-01
   1.7182932e+00  -1.1703812e-01
   1.7684511e+00  -8.9419019e-02
   1.8195612e+00  -5.9115693e-02
   1.8709425e+00  -2.6745654e-02
   1.9115548e+00  -9.2426067e-15
   1.9115548e+00   2.6367797e-16
   1.9632982e+00   3.2708763e-02
   2.0162019e+00   6.2204058e-02
   2.0699909e+00   8.8242567e-02
   2.1248446e+00   1.1084787e-01
   2.1809348e+00   1.3000732e-01
   2.2384425e+00   1.4568286e-01
   2.2975637e+00   1.5781351e-01
   2.3585161e+00   1.6631682e-01
   2.4215473e+00   1.7108893e-01
   2.4869455e+00   1.7200372e-01
   2.5550485e+00   1.6891082e-01
   2.6238348e+00   1.6194505e-01
   2.6934478e+00   1.5132976e-01
   2.7640243e+00   1.3728531e-01
   2.8357331e+00   1.2002662e-01
   2.9087864e+00   9.9760336e-02
   2.9834589e+00   7.6680203e-02
   3.0594721e+00   5.1183480e-02
   3.1363043e+00   2.3821616e-02
   3.2006739e+00   1.0675488e-14
   3.2006739e+00   6.9388939e-18
   3.2604932e+00  -1.9155558e-02
   3.3203124e+00  -3.2057652e-02
   3.3809451e+00  -3.9204949e-02
   3.4423824e+00  -4.0826784e-02
   3.5047306e+00  -3.7178722e-02
   3.5681176e+00  -2.8514781e-02
   3.6327031e+00  -1.5084515e-02
   3.6890388e+00  -1.3194307e-14
   3.6890388e+00   2.2204460e-16
   3.6890388e+00   8.5595811e-15
   3.7550269e+00   1.6948776e-02
   3.8206490e+00   2.9221771e-02
   3.8869161e+00   3.7281763e-02
   3.9538945e+00   4.1319262e-02
   4.0216779e+00   4.1530837e-02
   4.0903780e+00   3.8115230e-02
   4.1601312e+00   3.1272002e-02
   4.2311063e+00   2.1199712e-02
   4.3035173e+00   8.0932908e-03
   4.3424823e+00   1.2474397e-14
   4.3424823e+00   1.8214596e-16
   4.4166083e+00  -1.1839019e-02
   4.4785887e+00  -1.5672918e-02
   4.5417704e+00  -1.4405409e-02
   4.6060214e+00  -8.2577636e-03
   4.6582528e+00   1.5785984e-16
   4.6582528e+00   1.0625181e-14
   4.7237453e+00   9.8918494e-03
   4.7892378e+00   1.5655620e-02
   4.8565334e+00   1.7610920e-02
   4.9247494e+00   1.5840938e-02
   4.9940408e+00   1.0546510e-02
   5.0645772e+00   1.9270001e-03
   5.0776709e+00   7.2706598e-16
   5.0776709e+00  -7.8487564e-15
   5.1496677e+00  -7.2487437e-03
   5.2127571e+00  -8.0190191e-03
   5.2771070e+00  -3.9435734e-03
   5.3109244e+00   1.9168694e-16
   5.3109244e+00   7.8053883e-15
   5.3764732e+00   6.6949893e-03
   5.4420220e+00   9.4393251e-03
   5.5099007e+00   8.4696291e-03
   5.5788259e+00   3.8907434e-03
   5.6164514e+00   7.3990293e-15
   5.6164514e+00   2.0816682e-16
   5.6866213e+00  -4.8689488e-03
   5.7503892e+00  -4.0079395e-03
   5.8016379e+00  -9.6823591e-15
   5.8016379e+00   2.2551405e-16
   5.8666831e+00   4.8374720e-03
   5.9317283e+00   5.8777973e-03
   5.9999530e+00   3.2504563e-03
   6.0409174e+00   3.2265857e-16
   6.0409174e+00  -5.0085804e-15
   6.1102568e+00  -3.4479615e-03
   6.1744822e+00  -1.5356947e-03
   6.1946539e+00   1.9081958e-16
   6.1946539e+00   7.2765145e-15
   6.2601750e+00   3.6695748e-03
   6.3256962e+00   3.5459525e-03
   6.3908868e+00   4.6763808e-15
   6.3908868e+00   1.8995222e-16
   6.4593434e+00  -2.5009735e-03
   6.5224290e+00   1.8995222e-16
   6.5224290e+00   4.3814778e-15
   6.5869892e+00   2.8223447e-03
   6.6515494e+00   1.9922525e-03
   6.6885411e+00   2.1393477e-15
   6.6885411e+00  -1.7256162e-15
   6.7571431e+00  -1.8192461e-03
   6.8035702e+00   1.7499023e-16
   6.8035702e+00   5.6454407e-15
   6.8683807e+00   2.2151869e-03
   6.9331911e+00   7.7453868e-04
   6.9474660e+00   2.5446225e-16
   6.9474660e+00  -6.3848666e-15
   7.0000000e+00  -1.4878179e-03


==> figuresAndData/asymptoticDecay_4thOrder_numerator+1+5+6_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9979905e+00
   1.2057055e-03   9.9879422e+00
   6.2294784e-03   9.9376861e+00
   1.7262091e-02   9.8272361e+00
   2.9425356e-02   9.7053430e+00
   4.2652466e-02   9.5726553e+00
   5.5956248e-02   9.4390736e+00
   6.9348206e-02   9.3044959e+00
   8.2830933e-02   9.1689100e+00
   9.6407180e-02   9.0323023e+00
   1.1007978e-01   8.8946589e+00
   1.2385164e-01   8.7559655e+00
   1.3772578e-01   8.6162072e+00
   1.5170531e-01   8.4753687e+00
   1.6579345e-01   8.3334341e+00
   1.7999351e-01   8.1903870e+00
   1.9447651e-01   8.0445232e+00
   2.0943502e-01   7.8939249e+00
   2.2486445e-01   7.7386642e+00
   2.4076327e-01   7.5787861e+00
   2.5713070e-01   7.4143320e+00
   2.7396677e-01   7.2453395e+00
   2.9127231e-01   7.0718425e+00
   3.0904901e-01   6.8938715e+00
   3.2729939e-01   6.7114533e+00
   3.4602689e-01   6.5246112e+00
   3.6523592e-01   6.3333648e+00
   3.8493187e-01   6.1377300e+00
   4.0484629e-01   5.9404389e+00
   4.2496583e-01   5.7416818e+00
   4.4529996e-01   5.5414255e+00
   4.6585824e-01   5.3396396e+00
   4.8665069e-01   5.1362930e+00
   5.0768787e-01   4.9313536e+00
   5.2898091e-01   4.7247887e+00
   5.5054157e-01   4.5165643e+00
   5.7238232e-01   4.3066455e+00
   5.9451640e-01   4.0949959e+00
   6.1695792e-01   3.8815778e+00
   6.3972195e-01   3.6663518e+00
   6.6282465e-01   3.4492767e+00
   6.8628338e-01   3.2303090e+00
   7.1011683e-01   3.0094028e+00
   7.3434526e-01   2.7865094e+00
   7.5899064e-01   2.5615767e+00
   7.8407692e-01   2.3345488e+00
   8.0963033e-01   2.1053652e+00
   8.3567968e-01   1.8739599e+00
   8.6225683e-01   1.6402604e+00
   8.8939720e-01   1.4041862e+00
   9.1714038e-01   1.1656470e+00
   9.4553092e-01   9.2454054e-01
   9.7461943e-01   6.8074916e-01
   1.0044638e+00   4.3413572e-01
   1.0351311e+00   1.8453781e-01
   1.0581244e+00   1.1271539e-13
   1.0581244e+00  -5.5511151e-16
   1.0896929e+00  -2.4860624e-01
   1.1230632e+00  -5.0422415e-01
   1.1576000e+00  -7.6064680e-01
   1.1935043e+00  -1.0180613e+00
   1.2309855e+00  -1.2763906e+00
   1.2703287e+00  -1.5356655e+00
   1.3119392e+00  -1.7961136e+00
   1.3564416e+00  -2.0584080e+00
   1.4049261e+00  -2.3243554e+00
   1.4528959e+00  -2.5664600e+00
   1.5005740e+00  -2.7857513e+00
   1.5482773e+00  -2.9833169e+00
   1.5962358e+00  -3.1594344e+00
   1.6446330e+00  -3.3138684e+00
   1.6936270e+00  -3.4460190e+00
   1.7433630e+00  -3.5549963e+00
   1.7939813e+00  -3.6396573e+00
   1.8452766e+00  -3.6983177e+00
   1.8968098e+00  -3.7297265e+00
   1.9488170e+00  -3.7335385e+00
   2.0014942e+00  -3.7090380e+00
   2.0550190e+00  -3.6552257e+00
   2.1095614e+00  -3.5708606e+00
   2.1652921e+00  -3.4544799e+00
   2.2223891e+00  -3.3044036e+00
   2.2810434e+00  -3.1187296e+00
   2.3414661e+00  -2.8953182e+00
   2.4028402e+00  -2.6364895e+00
   2.4642909e+00  -2.3468214e+00
   2.5258900e+00  -2.0276757e+00
   2.5878431e+00  -1.6796751e+00
   2.6508177e+00  -1.3004232e+00
   2.7137049e+00  -8.9844924e-01
   2.7765785e+00  -4.7588504e-01
   2.8395145e+00  -3.4851378e-02
   2.8443915e+00   1.3877788e-17
   2.8443915e+00   2.0338592e-13
   2.9074661e+00   4.5421418e-01
   2.9692800e+00   9.0220834e-01
   3.0321419e+00   1.3565516e+00
   3.0961837e+00   1.8138837e+00
   3.1625296e+00   2.2772654e+00
   3.2315062e+00   2.7429438e+00
   3.3018141e+00   3.1957166e+00
   3.3730819e+00   3.6270898e+00
   3.4454924e+00   4.0320083e+00
   3.5174010e+00   4.3962552e+00
   3.5880292e+00   4.7132516e+00
   3.6576300e+00   4.9826574e+00
   3.7264207e+00   5.2040849e+00
   3.7945762e+00   5.3770742e+00
   3.8622421e+00   5.5011694e+00
   3.9295440e+00   5.5759663e+00
   3.9965935e+00   5.6011394e+00
   4.0634931e+00   5.5764587e+00
   4.1303387e+00   5.5018001e+00
   4.1968399e+00   5.3780054e+00
   4.2628742e+00   5.2066477e+00
   4.3285542e+00   4.9891264e+00
   4.3939833e+00   4.7268693e+00
   4.4592565e+00   4.4213551e+00
   4.5244219e+00   4.0743597e+00
   4.5891063e+00   3.6904343e+00
   4.6534120e+00   3.2719855e+00
   4.7174355e+00   2.8213905e+00
   4.7812651e+00   2.3410413e+00
   4.8449834e+00   1.8333559e+00
   4.9086695e+00   1.3007867e+00
   4.9724010e+00   7.4582721e-01
   5.0362550e+00   1.7101674e-01
   5.0549130e+00   5.1625371e-15
   5.0549130e+00  -5.1778026e-13
   5.1189685e+00  -5.9155402e-01
   5.1821626e+00  -1.1763063e+00
   5.2463771e+00  -1.7666567e+00
   5.3117526e+00  -2.3585543e+00
   5.3783231e+00  -2.9465117e+00
   5.4455080e+00  -3.5194681e+00
   5.5134236e+00  -4.0725090e+00
   5.5821954e+00  -4.6005302e+00
   5.6519734e+00  -5.0982743e+00
   5.7229402e+00  -5.5602719e+00
   5.7952122e+00  -5.9801422e+00
   5.8663590e+00  -6.3393069e+00
   5.9365697e+00  -6.6374157e+00
   6.0060465e+00  -6.8743043e+00
   6.0749553e+00  -7.0497241e+00
   6.1434370e+00  -7.1634241e+00
   6.2116148e+00  -7.2152046e+00
   6.2796005e+00  -7.2049502e+00
   6.3474980e+00  -7.1326495e+00
   6.4149070e+00  -6.9996195e+00
   6.4818094e+00  -6.8078058e+00
   6.5483261e+00  -6.5590405e+00
   6.6145664e+00  -6.2551709e+00
   6.6806301e+00  -5.8980902e+00
   6.7466110e+00  -5.4897559e+00
   6.8124730e+00  -5.0331238e+00
   6.8779255e+00  -4.5335928e+00
   6.9430686e+00  -3.9942131e+00
   7.0079971e+00  -3.4180150e+00
   7.0727991e+00  -2.8080517e+00
   7.1375587e+00  -2.1674115e+00
   7.2023579e+00  -1.4992278e+00
   7.2672784e+00  -8.0668616e-01
   7.3324034e+00  -9.3030304e-02
   7.3407879e+00  -6.2565231e-13
   7.3407879e+00   5.8425487e-15
   7.4062040e+00   7.2845655e-01
   7.4699814e+00   1.4380459e+00
   7.5341199e+00   2.1452284e+00
   7.5986786e+00   2.8447872e+00
   7.6637377e+00   3.5316017e+00
   7.7293872e+00   4.2004806e+00
   7.7957299e+00   4.8461439e+00
   7.8628850e+00   5.4631939e+00
   7.9309941e+00   6.0460746e+00
   8.0002288e+00   6.5890117e+00
   8.0708028e+00   7.0859240e+00
   8.1419950e+00   7.5246115e+00
   8.2122824e+00   7.8919132e+00
   8.2818313e+00   8.1875185e+00
   8.3508070e+00   8.4112301e+00
   8.4193501e+00   8.5628369e+00
   8.4875838e+00   8.6421752e+00
   8.5556197e+00   8.6491691e+00
   8.6235616e+00   8.5838552e+00
   8.6913528e+00   8.4467946e+00
   8.7586286e+00   8.2404310e+00
   8.8255081e+00   7.9669773e+00
   8.8921023e+00   7.6286479e+00
   8.9585126e+00   7.2277021e+00
   9.0248341e+00   6.7664682e+00
   9.0911583e+00   6.2473592e+00
   9.1571806e+00   5.6764495e+00
   9.2228815e+00   5.0582956e+00
   9.2883576e+00   4.3965222e+00
   9.3536999e+00   3.6947662e+00
   9.4189946e+00   2.9567010e+00
   9.4843260e+00   2.1860484e+00
   9.5497778e+00   1.3865884e+00
   9.6154352e+00   5.6216676e-01
   9.6594127e+00   3.3306691e-16
   9.6594127e+00  -1.4614976e-12
   9.7253645e+00  -8.4942176e-01
   9.7878923e+00  -1.6529746e+00
   9.8507691e+00  -2.4530953e+00
   9.9140399e+00  -3.2441571e+00
   9.9777810e+00  -4.0207971e+00
   1.0042078e+01  -4.7775827e+00
   1.0107027e+01  -5.5089935e+00
   1.0172740e+01  -6.2093922e+00
   1.0239349e+01  -6.8729852e+00
   1.0307013e+01  -7.4937633e+00
   1.0375928e+01  -8.0654169e+00
   1.0446345e+01  -8.5812053e+00
   1.0516832e+01  -9.0236712e+00
   1.0586567e+01  -9.3847190e+00
   1.0655703e+01  -9.6640938e+00
   1.0724383e+01  -9.8616143e+00
   1.0792734e+01  -9.9771371e+00
   1.0860867e+01  -1.0010605e+01
   1.0928888e+01  -9.9620789e+00
   1.0996896e+01  -9.8317567e+00
   1.1064519e+01  -9.6217217e+00
   1.1131723e+01  -9.3347414e+00
   1.1198620e+01  -8.9733747e+00
   1.1265315e+01  -8.5402164e+00
   1.1331903e+01  -8.0379315e+00
   1.1398479e+01  -7.4692751e+00
   1.1464960e+01  -6.8388113e+00
   1.1531098e+01  -6.1536153e+00
   1.1596991e+01  -5.4178790e+00
   1.1662733e+01  -4.6357821e+00
   1.1728412e+01  -3.8115394e+00
   1.1794113e+01  -2.9494159e+00
   1.1859923e+01  -2.0537391e+00
   1.1925927e+01  -1.1289080e+00
   1.1991865e+01  -1.8447241e-01
   1.2004615e+01  -1.4155344e-14
   1.2004615e+01   1.6329715e-12
   1.2070311e+01   9.5282434e-01
   1.2131812e+01   1.8420583e+00
   1.2193649e+01   2.7269445e+00
   1.2255858e+01   3.6015503e+00
   1.2318513e+01   4.4603018e+00
   1.2381696e+01   5.2975559e+00
   1.2445498e+01   6.1075823e+00
   1.2510025e+01   6.8845353e+00
   1.2575401e+01   7.6224136e+00
   1.2641775e+01   8.3150040e+00
   1.2709329e+01   8.9557981e+00
   1.2778293e+01   9.5378685e+00
   1.2848954e+01   1.0053563e+01
   1.2918862e+01   1.0478898e+01
   1.2988145e+01   1.0813434e+01
   1.3056951e+01   1.1057025e+01
   1.3125406e+01   1.1209548e+01
   1.3193625e+01   1.1270963e+01
   1.3261715e+01   1.1241352e+01
   1.3329776e+01   1.1120943e+01
   1.3397676e+01   1.0910977e+01
   1.3465137e+01   1.0614786e+01
   1.3532270e+01   1.0235255e+01
   1.3599182e+01   9.7752903e+00
   1.3665972e+01   9.2378695e+00
   1.3732734e+01   8.6260630e+00
   1.3799558e+01   7.9430519e+00
   1.3866048e+01   7.1978493e+00
   1.3932274e+01   6.3954657e+00
   1.3998331e+01   5.5405914e+00
   1.4064311e+01   4.6379470e+00
   1.4130299e+01   3.6923044e+00
   1.4196383e+01   2.7085005e+00
   1.4262651e+01   1.6914491e+00
   1.4328939e+01   6.5014481e-01
   1.4369757e+01   1.8005597e-12
   1.4369757e+01  -1.8318680e-14
   1.4435789e+01  -1.0567585e+00
   1.4497872e+01  -2.0464298e+00
   1.4560287e+01  -3.0303604e+00
   1.4623076e+01  -4.0020053e+00
   1.4686315e+01  -4.9551845e+00
   1.4750088e+01  -5.8836425e+00
   1.4814490e+01  -6.7810276e+00
   1.4879632e+01  -7.6408589e+00
   1.4945641e+01  -8.4564805e+00
   1.5012673e+01  -9.2209955e+00
   1.5080917e+01  -9.9271706e+00
   1.5150616e+01  -1.0567291e+01
   1.5221231e+01  -1.1126719e+01
   1.5291101e+01  -1.1587199e+01
   1.5360366e+01  -1.1948414e+01
   1.5429168e+01  -1.2210249e+01
   1.5497635e+01  -1.2372619e+01
   1.5565878e+01  -1.2435530e+01
   1.5634004e+01  -1.2399121e+01
   1.5702112e+01  -1.2263687e+01
   1.5770106e+01  -1.2030490e+01
   1.5837674e+01  -1.1703266e+01
   1.5904926e+01  -1.1285200e+01
   1.5971968e+01  -1.0779505e+01
   1.6038898e+01  -1.0189467e+01
   1.6105810e+01  -9.5184775e+00
   1.6172796e+01  -8.7700477e+00
   1.6239473e+01  -7.9538999e+00
   1.6305894e+01  -7.0757025e+00
   1.6372156e+01  -6.1406211e+00
   1.6438351e+01  -5.1538533e+00
   1.6504565e+01  -4.1206524e+00
   1.6570886e+01  -3.0463431e+00
   1.6637403e+01  -1.9363344e+00
   1.6703889e+01  -8.0162145e-01
   1.6750217e+01  -1.0214052e-14
   1.6750217e+01   3.9401815e-12
   1.6816458e+01   1.1513844e+00
   1.6879001e+01   2.2335484e+00
   1.6941873e+01   3.3086534e+00
   1.7005120e+01   4.3695996e+00
   1.7068820e+01   5.4096505e+00
   1.7133059e+01   6.4219890e+00
   1.7197935e+01   7.3996932e+00
   1.7263562e+01   8.3356991e+00
   1.7330071e+01   9.2227494e+00
   1.7397622e+01   1.0053319e+01
   1.7466412e+01   1.0819509e+01
   1.7536692e+01   1.1512878e+01
   1.7607273e+01   1.2112382e+01
   1.7677116e+01   1.2605060e+01
   1.7746368e+01   1.2990704e+01
   1.7815170e+01   1.3269230e+01
   1.7883647e+01   1.3440585e+01
   1.7951910e+01   1.3504819e+01
   1.8020065e+01   1.3462122e+01
   1.8088211e+01   1.3312851e+01
   1.8156281e+01   1.3058286e+01
   1.8223933e+01   1.2702536e+01
   1.8291279e+01   1.2249064e+01
   1.8358424e+01   1.1701360e+01
   1.8425465e+01   1.1063000e+01
   1.8492496e+01   1.0337666e+01
   1.8559611e+01   9.5291733e+00
   1.8626434e+01   8.6479125e+00
   1.8693009e+01   7.7001431e+00
   1.8759432e+01   6.6914666e+00
   1.8825795e+01   5.6275182e+00
   1.8892187e+01   4.5139935e+00
   1.8958695e+01   3.3566651e+00
   1.9025409e+01   2.1613959e+00
   1.9092050e+01   9.4102390e-01
   1.9142743e+01   2.6201263e-14
   1.9142743e+01  -4.2127413e-12
   1.9209148e+01  -1.2379956e+00
   1.9272061e+01  -2.4049428e+00
   1.9335300e+01  -3.5635987e+00
   1.9398914e+01  -4.7063570e+00
   1.9462984e+01  -5.8259731e+00
   1.9527597e+01  -6.9151166e+00
   1.9592853e+01  -7.9663444e+00
   1.9658869e+01  -8.9720597e+00
   1.9725779e+01  -9.9244553e+00
   1.9793747e+01  -1.0815432e+01
   1.9862976e+01  -1.1636480e+01
   1.9933724e+01  -1.2378493e+01
   2.0004279e+01  -1.3014576e+01
   2.0074101e+01  -1.3536630e+01
   2.0143343e+01  -1.3944547e+01
   2.0212146e+01  -1.4238267e+01
   2.0280632e+01  -1.4417770e+01
   2.0348912e+01  -1.4483145e+01
   2.0417092e+01  -1.4434630e+01
   2.0485269e+01  -1.4272638e+01
   2.0553402e+01  -1.3998453e+01
   2.0621125e+01  -1.3616531e+01
   2.0688549e+01  -1.3130590e+01
   2.0755778e+01  -1.2544378e+01
   2.0822911e+01  -1.1861729e+01
   2.0890042e+01  -1.1086599e+01
   2.0957263e+01  -1.0223078e+01
   2.1024202e+01  -9.2822220e+00
   2.1090900e+01  -8.2707884e+00
   2.1157452e+01  -7.1947774e+00
   2.1223951e+01  -6.0602247e+00
   2.1290485e+01  -4.8732305e+00
   2.1357143e+01  -3.6399768e+00
   2.1424015e+01  -2.3667423e+00
   2.1490781e+01  -1.0680612e+00
   2.1544958e+01  -2.5535130e-14
   2.1544958e+01   4.4764192e-12
   2.1611494e+01   1.3170503e+00
   2.1674709e+01   2.5614729e+00
   2.1738247e+01   3.7964615e+00
   2.1802161e+01   5.0139484e+00
   2.1866532e+01   6.2062259e+00
   2.1931449e+01   7.3654957e+00
   2.1997015e+01   8.4838397e+00
   2.2063348e+01   9.5531754e+00
   2.2130585e+01   1.0565194e+01
   2.2198894e+01   1.1511272e+01
   2.2268481e+01   1.2382342e+01
   2.2339611e+01   1.3168693e+01
   2.2410145e+01   1.3838094e+01
   2.2479951e+01   1.4386899e+01
   2.2549187e+01   1.4815086e+01
   2.2617990e+01   1.5122620e+01
   2.2686484e+01   1.5309511e+01
   2.2754779e+01   1.5375881e+01
   2.2822978e+01   1.5322012e+01
   2.2891182e+01   1.5148371e+01
   2.2959367e+01   1.4856241e+01
   2.3027148e+01   1.4450400e+01
   2.3094637e+01   1.3934797e+01
   2.3161936e+01   1.3313414e+01
   2.3229144e+01   1.2590325e+01
   2.3296356e+01   1.1769731e+01
   2.3363664e+01   1.0855976e+01
   2.3430698e+01   9.8607356e+00
   2.3497496e+01   8.7912116e+00
   2.3564153e+01   7.6537674e+00
   2.3630762e+01   6.4548043e+00
   2.3697412e+01   5.2007913e+00
   2.3764192e+01   3.8982842e+00
   2.3831194e+01   2.5539409e+00
   2.3898060e+01   1.1838489e+00
   2.3955077e+01   2.0650148e-14
   2.3955077e+01  -4.7220006e-12
   2.4021721e+01  -1.3890576e+00
   2.4085185e+01  -2.7041123e+00
   2.4148970e+01  -4.0086790e+00
   2.4213131e+01  -5.2942709e+00
   2.4277751e+01  -6.5527589e+00
   2.4342920e+01  -7.7759191e+00
   2.4408742e+01  -8.9554011e+00
   2.4475336e+01  -1.0082680e+01
   2.4542844e+01  -1.1148991e+01
   2.4611434e+01  -1.2145234e+01
   2.4681317e+01  -1.3061832e+01
   2.4752702e+01  -1.3887861e+01
   2.4823219e+01  -1.4587663e+01
   2.4893013e+01  -1.5160902e+01
   2.4962243e+01  -1.5607624e+01
   2.5031048e+01  -1.5927814e+01
   2.5099549e+01  -1.6121510e+01
   2.5167856e+01  -1.6188866e+01
   2.5236073e+01  -1.6130203e+01
   2.5304299e+01  -1.5946034e+01
   2.5372527e+01  -1.5637643e+01
   2.5440357e+01  -1.5210098e+01
   2.5507899e+01  -1.4667560e+01
   2.5575256e+01  -1.4014224e+01
   2.5642527e+01  -1.3254383e+01
   2.5709806e+01  -1.2392461e+01
   2.5777186e+01  -1.1433033e+01
   2.5844299e+01  -1.0388337e+01
   2.5911179e+01  -9.2659814e+00
   2.5977923e+01  -8.0726596e+00
   2.6044623e+01  -6.8151059e+00
   2.6111369e+01  -5.5001251e+00
   2.6178250e+01  -4.1346135e+00
   2.6245358e+01  -2.7255741e+00
   2.6312308e+01  -1.2905007e+00
   2.6371731e+01  -4.9449334e-12
   2.6371731e+01   1.3100632e-14
   2.6438463e+01   1.4545423e+00
   2.6502135e+01   2.8338738e+00
   2.6566127e+01   4.2017496e+00
   2.6630495e+01   5.5493020e+00
   2.6695322e+01   6.8680193e+00
   2.6760701e+01   8.1492910e+00
   2.6826737e+01   9.3843737e+00
   2.6893550e+01   1.0564341e+01
   2.6961283e+01   1.1680013e+01
   2.7030109e+01   1.2721856e+01
   2.7100239e+01   1.3679832e+01
   2.7171606e+01   1.4539325e+01
   2.7242109e+01   1.5267137e+01
   2.7311895e+01   1.5863002e+01
   2.7381123e+01   1.6326986e+01
   2.7449930e+01   1.6659096e+01
   2.7518438e+01   1.6859391e+01
   2.7586757e+01   1.6928056e+01
   2.7654988e+01   1.6865446e+01
   2.7723232e+01   1.6672118e+01
   2.7791498e+01   1.6349338e+01
   2.7859370e+01   1.5902444e+01
   2.7926958e+01   1.5335789e+01
   2.7994364e+01   1.4653761e+01
   2.8061687e+01   1.3860850e+01
   2.8129023e+01   1.2961684e+01
   2.8196463e+01   1.1961048e+01
   2.8263642e+01   1.0871663e+01
   2.8330592e+01   9.7015263e+00
   2.8397408e+01   8.4576342e+00
   2.8464185e+01   7.1470228e+00
   2.8531010e+01   5.7768024e+00
   2.8597976e+01   4.3541779e+00
   2.8665172e+01   2.8864661e+00
   2.8732193e+01   1.3923972e+00
   2.8793847e+01   4.6185278e-14
   2.8793847e+01  -5.1110227e-12
   2.8860654e+01  -1.5140279e+00
   2.8924502e+01  -2.9517694e+00
   2.8988668e+01  -4.3771692e+00
   2.9053210e+01  -5.7810145e+00
   2.9118212e+01  -7.1544462e+00
   2.9183768e+01  -8.4885027e+00
   2.9249984e+01  -9.7740845e+00
   2.9316982e+01  -1.1001900e+01
   2.9384905e+01  -1.2162394e+01
   2.9453929e+01  -1.3245637e+01
   2.9524268e+01  -1.4241173e+01
   2.9595620e+01  -1.5131036e+01
   2.9666111e+01  -1.5884264e+01
   2.9735890e+01  -1.6500656e+01
   2.9805117e+01  -1.6980298e+01
   2.9873927e+01  -1.7323215e+01
   2.9942441e+01  -1.7529487e+01
   3.0010769e+01  -1.7599325e+01
   3.0079013e+01  -1.7533117e+01
   3.0147272e+01  -1.7331456e+01
   3.0215571e+01  -1.6995597e+01
   3.0283478e+01  -1.6531120e+01
   3.0351104e+01  -1.5942553e+01
   3.0418551e+01  -1.5234459e+01
   3.0485919e+01  -1.4411510e+01
   3.0553302e+01  -1.3478517e+01
   3.0620793e+01  -1.2440454e+01
   3.0688028e+01  -1.1310485e+01
   3.0755036e+01  -1.0096961e+01
   3.0821915e+01  -8.8071496e+00
   3.0888755e+01  -7.4483626e+00
   3.0955648e+01  -6.0279869e+00
   3.1022684e+01  -4.5535084e+00
   3.1089955e+01  -3.0325284e+00
   3.1157036e+01  -1.4849015e+00
   3.1220573e+01  -3.9523940e-14
   3.1220573e+01   8.6310958e-12
   3.1287443e+01   1.5679965e+00
   3.1351440e+01   3.0587564e+00
   3.1415754e+01   4.5363659e+00
   3.1480444e+01   5.9912989e+00
   3.1545595e+01   7.4143815e+00
   3.1611302e+01   8.7963341e+00
   3.1677671e+01   1.0127734e+01
   3.1744825e+01   1.1398959e+01
   3.1812911e+01   1.2600112e+01
   3.1882103e+01   1.3720906e+01
   3.1952620e+01   1.4750506e+01
   3.2023960e+01   1.5667904e+01
   3.2094440e+01   1.6444176e+01
   3.2164214e+01   1.7079178e+01
   3.2233439e+01   1.7573011e+01
   3.2302252e+01   1.7925720e+01
   3.2370771e+01   1.8137403e+01
   3.2439107e+01   1.8208295e+01
   3.2507362e+01   1.8138811e+01
   3.2575635e+01   1.7929582e+01
   3.2643960e+01   1.7581848e+01
   3.2711898e+01   1.7101412e+01
   3.2779556e+01   1.6492959e+01
   3.2847039e+01   1.5761214e+01
   3.2914445e+01   1.4911009e+01
   3.2981868e+01   1.3947323e+01
   3.3049402e+01   1.2875305e+01
   3.3116685e+01   1.1708520e+01
   3.3183743e+01   1.0455636e+01
   3.3250673e+01   9.1241718e+00
   3.3317568e+01   7.7216855e+00
   3.3384519e+01   6.2558164e+00
   3.3451615e+01   4.7343046e+00
   3.3518949e+01   3.1650100e+00
   3.3586080e+01   1.5688084e+00
   3.3651220e+01   1.1053380e-12
   3.3651220e+01  -9.8889785e-12
   3.3718144e+01  -1.6169183e+00
   3.3782269e+01  -3.1557581e+00
   3.3846709e+01  -4.6807104e+00
   3.3911526e+01  -6.1819656e+00
   3.3976805e+01  -7.6500646e+00
   3.4042641e+01  -9.0754394e+00
   3.4109141e+01  -1.0448375e+01
   3.4176429e+01  -1.1758949e+01
   3.4244653e+01  -1.2996954e+01
   3.4313989e+01  -1.4151782e+01
   3.4384659e+01  -1.5212249e+01
   3.4455988e+01  -1.6154596e+01
   3.4526460e+01  -1.6951745e+01
   3.4596229e+01  -1.7603605e+01
   3.4665454e+01  -1.8110294e+01
   3.4734268e+01  -1.8471870e+01
   3.4802792e+01  -1.8688449e+01
   3.4871135e+01  -1.8760287e+01
   3.4939400e+01  -1.8687827e+01
   3.5007684e+01  -1.8471731e+01
   3.5076033e+01  -1.8113226e+01
   3.5143997e+01  -1.7618319e+01
   3.5211683e+01  -1.6991836e+01
   3.5279196e+01  -1.6238647e+01
   3.5346634e+01  -1.5363733e+01
   3.5414092e+01  -1.4372224e+01
   3.5481662e+01  -1.3269424e+01
   3.5548986e+01  -1.2069268e+01
   3.5616087e+01  -1.0780710e+01
   3.5683062e+01  -9.4114921e+00
   3.5750004e+01  -7.9693993e+00
   3.5817003e+01  -6.4622984e+00
   3.5884150e+01  -4.8981603e+00
   3.5951539e+01  -3.2850790e+00
   3.6018714e+01  -1.6448570e+00
   3.6085227e+01  -1.2434498e-13
   3.6085227e+01   1.1167955e-11
   3.6152196e+01   1.6612342e+00
   3.6216431e+01   3.2436419e+00
   3.6280981e+01   4.8114916e+00
   3.6345907e+01   6.3547169e+00
   3.6411296e+01   7.8636003e+00
   3.6477242e+01   9.3283132e+00
   3.6543855e+01   1.0738875e+01
   3.6611259e+01   1.2085092e+01
   3.6679602e+01   1.3356478e+01
   3.6749063e+01   1.4542129e+01
   3.6819864e+01   1.5630552e+01
   3.6891184e+01   1.6595489e+01
   3.6961649e+01   1.7411541e+01
   3.7031414e+01   1.8078664e+01
   3.7100638e+01   1.8596990e+01
   3.7169454e+01   1.8966591e+01
   3.7237982e+01   1.9187599e+01
   3.7306331e+01   1.9260288e+01
   3.7374604e+01   1.9185127e+01
   3.7442898e+01   1.8962805e+01
   3.7511268e+01   1.8594540e+01
   3.7579253e+01   1.8086518e+01
   3.7646964e+01   1.7443700e+01
   3.7714503e+01   1.6671084e+01
   3.7781969e+01   1.5773785e+01
   3.7849457e+01   1.4757071e+01
   3.7917059e+01   1.3626388e+01
   3.7984418e+01   1.2396005e+01
   3.8051555e+01   1.1075134e+01
   3.8118569e+01   9.6717206e+00
   3.8185551e+01   8.1937548e+00
   3.8252593e+01   6.6493096e+00
   3.8319784e+01   5.0465650e+00
   3.8387219e+01   3.3938268e+00
   3.8454432e+01   1.7137377e+00
   3.8521441e+01   1.7475754e-02
   3.8522128e+01   1.1532483e-11
   3.8522128e+01  -2.5979219e-14
   3.8589029e+01  -1.6986215e+00
   3.8653360e+01  -3.3205168e+00
   3.8718004e+01  -4.9272455e+00
   3.8783024e+01  -6.5085250e+00
   3.8848506e+01  -8.0544039e+00
   3.8914548e+01  -9.5548177e+00
   3.8981257e+01  -1.0999546e+01
   3.9048760e+01  -1.2378151e+01
   3.9117205e+01  -1.3679892e+01
   3.9186771e+01  -1.4893602e+01
   3.9257683e+01  -1.6007503e+01
   3.9328998e+01  -1.6993139e+01
   3.9399457e+01  -1.7826552e+01
   3.9469221e+01  -1.8507741e+01
   3.9538444e+01  -1.9036850e+01
   3.9607263e+01  -1.9413964e+01
   3.9675795e+01  -1.9639229e+01
   3.9744149e+01  -1.9712938e+01
   3.9812429e+01  -1.9635578e+01
   3.9880732e+01  -1.9407865e+01
   3.9949120e+01  -1.9031001e+01
   4.0017125e+01  -1.8511338e+01
   4.0084857e+01  -1.7853952e+01
   4.0152419e+01  -1.7063961e+01
   4.0219910e+01  -1.6146601e+01
   4.0287423e+01  -1.5107265e+01
   4.0355053e+01  -1.3951525e+01
   4.0422442e+01  -1.2693935e+01
   4.0489612e+01  -1.1343958e+01
   4.0556659e+01  -9.9097208e+00
   4.0623676e+01  -8.3993992e+00
   4.0690754e+01  -6.8212531e+00
   4.0757984e+01  -5.1836513e+00
   4.0825459e+01  -3.4950915e+00
   4.0892704e+01  -1.7789516e+00
   4.0959748e+01  -4.6440266e-02
   4.0961537e+01  -6.8139938e-15
   4.0961537e+01   1.1792949e-11
   4.1028474e+01   1.7349199e+00
   4.1092888e+01   3.3925256e+00
   4.1157614e+01   5.0344115e+00
   4.1222717e+01   6.6500849e+00
   4.1288282e+01   8.2293834e+00
   4.1354407e+01   9.7620285e+00
   4.1421202e+01   1.1237583e+01
   4.1488792e+01   1.2645387e+01
   4.1557326e+01   1.3974470e+01
   4.1626986e+01   1.5213424e+01
   4.1697997e+01   1.6350217e+01
   4.1769305e+01   1.7354347e+01
   4.1839759e+01   1.8203236e+01
   4.1909520e+01   1.8896919e+01
   4.1978743e+01   1.9435552e+01
   4.2047563e+01   1.9819231e+01
   4.2116098e+01   2.0048116e+01
   4.2184457e+01   2.0122515e+01
   4.2252743e+01   2.0042935e+01
   4.2321054e+01   1.9810116e+01
   4.2389456e+01   1.9425250e+01
   4.2457479e+01   1.8894840e+01
   4.2525229e+01   1.8224068e+01
   4.2592811e+01   1.7418159e+01
   4.2660322e+01   1.6482459e+01
   4.2727858e+01   1.5422474e+01
   4.2795512e+01   1.4243891e+01
   4.2862928e+01   1.2961542e+01
   4.2930125e+01   1.1585097e+01
   4.2997201e+01   1.0122852e+01
   4.3064248e+01   8.5831487e+00
   4.3131358e+01   6.9744170e+00
   4.3198621e+01   5.3051967e+00
   4.3266132e+01   3.5841591e+00
   4.3333405e+01   1.8353710e+00
   4.3400478e+01   7.0046488e-02
   4.3403129e+01   1.2001705e-11
   4.3403129e+01  -1.6348034e-14
   4.3470097e+01  -1.7677494e+00
   4.3534584e+01  -3.4576616e+00
   4.3599382e+01  -5.1313524e+00
   4.3664556e+01  -6.7781392e+00
   4.3730193e+01  -8.3876683e+00
   4.3796392e+01  -9.9494683e+00
   4.3863260e+01  -1.1452906e+01
   4.3930926e+01  -1.2887119e+01
   4.3999539e+01  -1.4240931e+01
   4.4069281e+01  -1.5502717e+01
   4.4140378e+01  -1.6660213e+01
   4.4211680e+01  -1.7681068e+01
   4.4282129e+01  -1.8543950e+01
   4.4351888e+01  -1.9248930e+01
   4.4421111e+01  -1.9796174e+01
   4.4489932e+01  -2.0185789e+01
   4.4558470e+01  -2.0417945e+01
   4.4626833e+01  -2.0492967e+01
   4.4695125e+01  -2.0411377e+01
   4.4763442e+01  -2.0173937e+01
   4.4831858e+01  -1.9781832e+01
   4.4899895e+01  -1.9241699e+01
   4.4967661e+01  -1.8558818e+01
   4.5035260e+01  -1.7738511e+01
   4.5102790e+01  -1.6786223e+01
   4.5170346e+01  -1.5707560e+01
   4.5238021e+01  -1.4508316e+01
   4.5305460e+01  -1.3203573e+01
   4.5372681e+01  -1.1803189e+01
   4.5439782e+01  -1.0315613e+01
   4.5506856e+01  -8.7493365e+00
   4.5573993e+01  -7.1129430e+00
   4.5641286e+01  -5.4151268e+00
   4.5708827e+01  -3.6647165e+00
   4.5776125e+01  -1.8864024e+00
   4.5843224e+01  -9.1402876e-02
   4.5846627e+01  -1.0574874e-14
   4.5846627e+01   1.2204848e-11
   4.5913623e+01   1.7974329e+00
   4.5978173e+01   3.5165610e+00
   4.6043034e+01   5.2190130e+00
   4.6108271e+01   6.8939349e+00
   4.6173972e+01   8.5308000e+00
   4.6240234e+01   1.0118962e+01
   4.6307167e+01   1.1647611e+01
   4.6374900e+01   1.3105703e+01
   4.6443582e+01   1.4481874e+01
   4.6513395e+01   1.5764302e+01
   4.6584568e+01   1.6940514e+01
   4.6655865e+01   1.7976487e+01
   4.6726310e+01   1.8852019e+01
   4.6796067e+01   1.9567211e+01
   4.6865290e+01   2.0122239e+01
   4.6934112e+01   2.0517217e+01
   4.7002652e+01   2.0752330e+01
   4.7071019e+01   2.0827911e+01
   4.7139315e+01   2.0744503e+01
   4.7207639e+01   2.0502883e+01
   4.7276066e+01   2.0104231e+01
   4.7344116e+01   1.9555306e+01
   4.7411896e+01   1.8861476e+01
   4.7479511e+01   1.8028149e+01
   4.7547056e+01   1.7060861e+01
   4.7614629e+01   1.5965310e+01
   4.7682323e+01   1.4747386e+01
   4.7749782e+01   1.3422394e+01
   4.7817025e+01   1.2000367e+01
   4.7884148e+01   1.0489888e+01
   4.7951245e+01   8.8995871e+00
   4.8018406e+01   7.2381844e+00
   4.8085724e+01   5.5145150e+00
   4.8153293e+01   3.7375494e+00
   4.8220612e+01   1.9325417e+00
   4.8287734e+01   1.1071428e-01
   4.8291797e+01   1.1241008e-15
   4.8291797e+01  -1.2392684e-11
   4.8358817e+01  -1.8242636e+00
   4.8423422e+01  -3.5698038e+00
   4.8488339e+01  -5.2982562e+00
   4.8553631e+01  -6.9986116e+00
   4.8619387e+01  -8.6601873e+00
   4.8685706e+01  -1.0272180e+01
   4.8752697e+01  -1.1823617e+01
   4.8820488e+01  -1.3303293e+01
   4.8889230e+01  -1.4699673e+01
   4.8959106e+01  -1.6000757e+01
   4.9030346e+01  -1.7193884e+01
   4.9101639e+01  -1.8243520e+01
   4.9172080e+01  -1.9130484e+01
   4.9241835e+01  -1.9854904e+01
   4.9311057e+01  -2.0416966e+01
   4.9379881e+01  -2.0816791e+01
   4.9448423e+01  -2.1054574e+01
   4.9516794e+01  -2.1130660e+01
   4.9585094e+01  -2.1045606e+01
   4.9653422e+01  -2.0800207e+01
   4.9721860e+01  -2.0395635e+01
   4.9789922e+01  -1.9838763e+01
   4.9857714e+01  -1.9135035e+01
   4.9925341e+01  -1.8289939e+01
   4.9992902e+01  -1.7309092e+01
   5.0060490e+01  -1.6198276e+01
   5.0128199e+01  -1.4963466e+01
   5.0195676e+01  -1.3620173e+01
   5.0262937e+01  -1.2178584e+01
   5.0330080e+01  -1.0647404e+01
   5.0397197e+01  -9.0353883e+00
   5.0464380e+01  -7.3513816e+00
   5.0531721e+01  -5.6043454e+00
   5.0599313e+01  -3.8033787e+00
   5.0666651e+01  -1.9742454e+00
   5.0733793e+01  -1.2817107e-01
   5.0738436e+01  -1.2510687e-11
   5.0738436e+01   4.4325654e-14
   5.0805477e+01   1.8485092e+00
   5.0870132e+01   3.6179200e+00
   5.0935097e+01   5.3698703e+00
   5.1000438e+01   7.0932107e+00
   5.1066244e+01   8.7771175e+00
   5.1132612e+01   1.0410644e+01
   5.1199653e+01   1.1982675e+01
   5.1267496e+01   1.3481855e+01
   5.1336291e+01   1.4896496e+01
   5.1406223e+01   1.6214438e+01
   5.1477521e+01   1.7422849e+01
   5.1548811e+01   1.8484830e+01
   5.1619249e+01   1.9382123e+01
   5.1689002e+01   2.0114880e+01
   5.1758224e+01   2.0683296e+01
   5.1827048e+01   2.1087500e+01
   5.1895593e+01   2.1327694e+01
   5.1963966e+01   2.1404235e+01
   5.2032270e+01   2.1317692e+01
   5.2100603e+01   2.1068877e+01
   5.2169050e+01   2.0658956e+01
   5.2237122e+01   2.0094901e+01
   5.2304925e+01   1.9382227e+01
   5.2372564e+01   1.8526496e+01
   5.2440137e+01   1.7533397e+01
   5.2507738e+01   1.6408787e+01
   5.2575462e+01   1.5158717e+01
   5.2642955e+01   1.3798887e+01
   5.2710232e+01   1.2339621e+01
   5.2777392e+01   1.0789736e+01
   5.2844527e+01   9.1580983e+00
   5.2911729e+01   7.4536667e+00
   5.2979090e+01   5.6855165e+00
   5.3046702e+01   3.8628626e+00
   5.3114058e+01   2.0119301e+00
   5.3181217e+01   1.4394706e-01
   5.3186372e+01   7.2691853e-14
   5.3186372e+01  -1.2627982e-11
   5.3253431e+01  -1.8704138e+00
   5.3318130e+01  -3.6613928e+00
   5.3383138e+01  -5.4345739e+00
   5.3448522e+01  -7.1786815e+00
   5.3514371e+01  -8.8827643e+00
   5.3580783e+01  -1.0535747e+01
   5.3647869e+01  -1.2126383e+01
   5.3715757e+01  -1.3643184e+01
   5.3784600e+01  -1.5074322e+01
   5.3854581e+01  -1.6407494e+01
   5.3925931e+01  -1.7629711e+01
   5.3997217e+01  -1.8702843e+01
   5.4067652e+01  -1.9609466e+01
   5.4137404e+01  -2.0349755e+01
   5.4206626e+01  -2.0923910e+01
   5.4275451e+01  -2.1332068e+01
   5.4343997e+01  -2.1574440e+01
   5.4412373e+01  -2.1651391e+01
   5.4480680e+01  -2.1563503e+01
   5.4549017e+01  -2.1311600e+01
   5.4617472e+01  -2.0896846e+01
   5.4685553e+01  -2.0326300e+01
   5.4753366e+01  -1.9605545e+01
   5.4821015e+01  -1.8740205e+01
   5.4888599e+01  -1.7736036e+01
   5.4956212e+01  -1.6598963e+01
   5.5023949e+01  -1.5335108e+01
   5.5091455e+01  -1.3960337e+01
   5.5158747e+01  -1.2485101e+01
   5.5225922e+01  -1.0918318e+01
   5.5293073e+01  -9.2689542e+00
   5.5360292e+01  -7.5460707e+00
   5.5427669e+01  -5.7588463e+00
   5.5495301e+01  -3.9166007e+00
   5.5562671e+01  -2.0459754e+00
   5.5629846e+01  -1.5820070e-01
   5.5635453e+01  -6.2283512e-14
   5.5635453e+01   1.2769924e-11
   5.5702529e+01   1.8901993e+00
   5.5767266e+01   3.7006619e+00
   5.5832313e+01   5.4930217e+00
   5.5897735e+01   7.2558886e+00
   5.5963622e+01   8.9781964e+00
   5.6030073e+01   1.0648754e+01
   5.6097198e+01   1.2256195e+01
   5.6165126e+01   1.3788911e+01
   5.6234011e+01   1.5234950e+01
   5.6304036e+01   1.6581878e+01
   5.6375432e+01   1.7816565e+01
   5.6446714e+01   1.8899769e+01
   5.6517148e+01   1.9814817e+01
   5.6586898e+01   2.0561908e+01
   5.6656120e+01   2.1141246e+01
   5.6724946e+01   2.1552976e+01
   5.6793493e+01   2.1797313e+01
   5.6861871e+01   2.1874635e+01
   5.6930182e+01   2.1785530e+01
   5.6998523e+01   2.1530838e+01
   5.7066985e+01   2.1111717e+01
   5.7135073e+01   2.0535309e+01
   5.7202894e+01   1.9807253e+01
   5.7270553e+01   1.8933234e+01
   5.7338146e+01   1.7919066e+01
   5.7405770e+01   1.6770735e+01
   5.7473518e+01   1.5494428e+01
   5.7541036e+01   1.4106162e+01
   5.7608341e+01   1.2616502e+01
   5.7675529e+01   1.1034456e+01
   5.7742695e+01   9.3690814e+00
   5.7809928e+01   7.6295320e+00
   5.7877321e+01   5.8250795e+00
   5.7944969e+01   3.9651385e+00
   5.8012352e+01   2.0767265e+00
   5.8079541e+01   1.7107623e-01
   5.8085549e+01   1.2767093e-11
   5.8085549e+01  -1.8393620e-13
   5.8152640e+01  -1.9080675e+00
   5.8217411e+01  -3.7361274e+00
   5.8282491e+01  -5.5458087e+00
   5.8347948e+01  -7.3256181e+00
   5.8413869e+01  -9.0643855e+00
   5.8480354e+01  -1.0750814e+01
   5.8547514e+01  -1.2373433e+01
   5.8615478e+01  -1.3920523e+01
   5.8684400e+01  -1.5380019e+01
   5.8754463e+01  -1.6739368e+01
   5.8825900e+01  -1.7985316e+01
   5.8897180e+01  -1.9077614e+01
   5.8967611e+01  -2.0000272e+01
   5.9037361e+01  -2.0753504e+01
   5.9106582e+01  -2.1337522e+01
   5.9175409e+01  -2.1752477e+01
   5.9243958e+01  -2.1998589e+01
   5.9312338e+01  -2.2076243e+01
   5.9380650e+01  -2.1986040e+01
   5.9448995e+01  -2.1728829e+01
   5.9517463e+01  -2.1305763e+01
   5.9585558e+01  -2.0724061e+01
   5.9653387e+01  -1.9989411e+01
   5.9721054e+01  -1.9107553e+01
   5.9788656e+01  -1.8084355e+01
   5.9856289e+01  -1.6925858e+01
   5.9924047e+01  -1.5638305e+01
   5.9991576e+01  -1.4237853e+01
   6.0058892e+01  -1.2735166e+01
   6.0126093e+01  -1.1139336e+01
   6.0193270e+01  -9.4595029e+00
   6.0260517e+01  -7.7049030e+00
   6.0327924e+01  -5.8848926e+00
   6.0395586e+01  -4.0089716e+00
   6.0462981e+01  -2.1044975e+00
   6.0530182e+01  -1.8270477e-01
   6.0536546e+01  -1.2916446e-11
   6.0536546e+01   1.4185875e-13
   6.0603649e+01   1.9242018e+00
   6.0668451e+01   3.7681526e+00
   6.0733561e+01   5.5934754e+00
   6.0799048e+01   7.3885840e+00
   6.0864999e+01   9.1422143e+00
   6.0931514e+01   1.0842975e+01
   6.0998706e+01   1.2479298e+01
   6.1066702e+01   1.4039366e+01
   6.1135656e+01   1.5511013e+01
   6.1205754e+01   1.6881578e+01
   6.1277227e+01   1.8137694e+01
   6.1348505e+01   1.9238203e+01
   6.1418934e+01   2.0167731e+01
   6.1488683e+01   2.0926508e+01
   6.1557904e+01   2.1514752e+01
   6.1626731e+01   2.1932617e+01
   6.1695281e+01   2.2180331e+01
   6.1763663e+01   2.2258286e+01
   6.1831978e+01   2.2167090e+01
   6.1900325e+01   2.1907604e+01
   6.1968799e+01   2.1480976e+01
   6.2036901e+01   2.0894492e+01
   6.2104736e+01   2.0153889e+01
   6.2172410e+01   1.9264953e+01
   6.2240020e+01   1.8233600e+01
   6.2307662e+01   1.7065923e+01
   6.2375428e+01   1.5768217e+01
   6.2442967e+01   1.4356760e+01
   6.2510293e+01   1.2842311e+01
   6.2577504e+01   1.1234035e+01
   6.2644693e+01   9.5411470e+00
   6.2711951e+01   7.7729577e+00
   6.2779370e+01   5.9388996e+00
   6.2847046e+01   4.0485500e+00
   6.2914451e+01   2.1295733e+00
   6.2981662e+01   1.9320540e-01
   6.2988343e+01   1.2917056e-11
   6.2988343e+01  -2.3805957e-13
   6.3055458e+01  -1.9387684e+00
   6.3120287e+01  -3.7970670e+00
   6.3185424e+01  -5.6365124e+00
   6.3250937e+01  -7.4454342e+00
   6.3316915e+01  -9.2124837e+00
   6.3383458e+01  -1.0926184e+01
   6.3450677e+01  -1.2574880e+01
   6.3518701e+01  -1.4146666e+01
   6.3587685e+01  -1.5629282e+01
   6.3657813e+01  -1.7009973e+01
   6.3729318e+01  -1.8275268e+01
   6.3800594e+01  -1.9383190e+01
   6.3871022e+01  -2.0318919e+01
   6.3940770e+01  -2.1082702e+01
   6.4009991e+01  -2.1674761e+01
   6.4078818e+01  -2.2095253e+01
   6.4147370e+01  -2.2344414e+01
   6.4215753e+01  -2.2422639e+01
   6.4284070e+01  -2.2330546e+01
   6.4352420e+01  -2.2069006e+01
   6.4420899e+01  -2.1639163e+01
   6.4489006e+01  -2.1048361e+01
   6.4556847e+01  -2.0302383e+01
   6.4624527e+01  -1.9407056e+01
   6.4692144e+01  -1.8368341e+01
   6.4759793e+01  -1.7192377e+01
   6.4827568e+01  -1.5885502e+01
   6.4895115e+01  -1.4464111e+01
   6.4962451e+01  -1.2939043e+01
   6.5029671e+01  -1.1319531e+01
   6.5096869e+01  -9.6148561e+00
   6.5164138e+01  -7.8343981e+00
   6.5231568e+01  -5.9876578e+00
   6.5299255e+01  -4.0842820e+00
   6.5366669e+01  -2.1522124e+00
   6.5433890e+01  -2.0268618e-01
   6.5440852e+01  -2.6100955e-11
   6.5440852e+01   3.8424819e-13
   6.5507977e+01   1.9519181e+00
   6.5572830e+01   3.8231696e+00
   6.5637992e+01   5.6753645e+00
   6.5703529e+01   7.4967563e+00
   6.5769531e+01   9.2759199e+00
   6.5836098e+01   1.1001301e+01
   6.5903341e+01   1.2661167e+01
   6.5971391e+01   1.4243530e+01
   6.6040401e+01   1.5736049e+01
   6.6110556e+01   1.7125881e+01
   6.6182090e+01   1.8399462e+01
   6.6253364e+01   1.9514075e+01
   6.6323790e+01   2.0455402e+01
   6.6393538e+01   2.1223703e+01
   6.6462759e+01   2.1819205e+01
   6.6531587e+01   2.2242069e+01
   6.6600139e+01   2.2492534e+01
   6.6668524e+01   2.2571004e+01
   6.6736843e+01   2.2478102e+01
   6.6805195e+01   2.2214706e+01
   6.6873677e+01   2.1781971e+01
   6.6941788e+01   2.1187276e+01
   6.7009635e+01   2.0436448e+01
   6.7077321e+01   1.9535355e+01
   6.7144944e+01   1.8489997e+01
   6.7212600e+01   1.7306554e+01
   6.7280382e+01   1.5991406e+01
   6.7347937e+01   1.4561049e+01
   6.7415280e+01   1.3026397e+01
   6.7482508e+01   1.1396744e+01
   6.7549716e+01   9.6814315e+00
   6.7616993e+01   7.8899000e+00
   6.7684433e+01   6.0317128e+00
   6.7752130e+01   4.1165795e+00
   6.7819553e+01   2.1726916e+00
   6.7886783e+01   2.1128780e-01
   6.7893997e+01   2.6534441e-11
   6.7893997e+01  -1.0860757e-13
   6.7961131e+01  -1.9637873e+00
   6.8026006e+01  -3.8467313e+00
   6.8091188e+01  -5.7104346e+00
   6.8156747e+01  -7.5430826e+00
   6.8222770e+01  -9.3331812e+00
   6.8289359e+01  -1.1069107e+01
   6.8356624e+01  -1.2739054e+01
   6.8424697e+01  -1.4330965e+01
   6.8493730e+01  -1.5832422e+01
   6.8563910e+01  -1.7230504e+01
   6.8635469e+01  -1.8511564e+01
   6.8706742e+01  -1.9632216e+01
   6.8777167e+01  -2.0578596e+01
   6.8846913e+01  -2.1350975e+01
   6.8916134e+01  -2.1949584e+01
   6.8984962e+01  -2.2374588e+01
   6.9053516e+01  -2.2626232e+01
   6.9121902e+01  -2.2704922e+01
   6.9190223e+01  -2.2611288e+01
   6.9258576e+01  -2.2346218e+01
   6.9327061e+01  -2.1910874e+01
   6.9395177e+01  -2.1312664e+01
   6.9463028e+01  -2.0557460e+01
   6.9530720e+01  -1.9651163e+01
   6.9598348e+01  -1.8599810e+01
   6.9666009e+01  -1.7409616e+01
   6.9733797e+01  -1.6087001e+01
   6.9801359e+01  -1.4648551e+01
   6.9868710e+01  -1.3105250e+01
   6.9935946e+01  -1.1466443e+01
   7.0000000e+01  -9.8244127e+00


==> figuresAndData/asymptoticDecay_4thOrder_numerator+4+4+1_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979897e-01
   1.2057055e-03   9.9879139e-01
   6.2294784e-03   9.9369311e-01
   1.7262091e-02   9.8214624e-01
   2.9425356e-02   9.6886423e-01
   4.2652466e-02   9.5377400e-01
   5.5956248e-02   9.3792835e-01
   6.9348206e-02   9.2131323e-01
   8.2830933e-02   9.0392448e-01
   9.6407180e-02   8.8575768e-01
   1.1007978e-01   8.6680824e-01
   1.2385164e-01   8.4707144e-01
   1.3772578e-01   8.2654235e-01
   1.5170531e-01   8.0521594e-01
   1.6579345e-01   7.8308698e-01
   1.7999351e-01   7.6015009e-01
   1.9447651e-01   7.3611809e-01
   2.0943502e-01   7.1063751e-01
   2.2486445e-01   6.8367114e-01
   2.4076327e-01   6.5517863e-01
   2.5713070e-01   6.2512032e-01
   2.7396677e-01   5.9345730e-01
   2.9127231e-01   5.6015152e-01
   3.0904901e-01   5.2516586e-01
   3.2729939e-01   4.8846421e-01
   3.4602689e-01   4.5001153e-01
   3.6523592e-01   4.0977389e-01
   3.8493187e-01   3.6771857e-01
   4.0484629e-01   3.2441716e-01
   4.2496583e-01   2.7991676e-01
   4.4529996e-01   2.3421721e-01
   4.6585824e-01   1.8731930e-01
   4.8665069e-01   1.3922412e-01
   5.0768787e-01   8.9933117e-02
   5.2898091e-01   3.9448136e-02
   5.4545947e-01   3.3306691e-16
   5.4545947e-01  -1.6715795e-14
   5.6702013e-01  -5.0223466e-02
   5.8908534e-01  -9.8339725e-02
   6.1145038e-01  -1.4375344e-01
   6.3413424e-01  -1.8639823e-01
   6.5715271e-01  -2.2619371e-01
   6.8052285e-01  -2.6305485e-01
   7.0426302e-01  -2.9689135e-01
   7.2839307e-01  -3.2760724e-01
   7.5293454e-01  -3.5510025e-01
   7.7791086e-01  -3.7926124e-01
   8.0334768e-01  -3.9997338e-01
   8.2927314e-01  -4.1711130e-01
   8.5571833e-01  -4.3053998e-01
   8.8271773e-01  -4.4011347e-01
   9.1030984e-01  -4.4567326e-01
   9.3853794e-01  -4.4704633e-01
   9.6745102e-01  -4.4404263e-01
   9.9710508e-01  -4.3645190e-01
   1.0275647e+00  -4.2403951e-01
   1.0589052e+00  -4.0654091e-01
   1.0912159e+00  -3.8365407e-01
   1.1246039e+00  -3.5502886e-01
   1.1592007e+00  -3.2025161e-01
   1.1951715e+00  -2.7882168e-01
   1.2327305e+00  -2.3011416e-01
   1.2721667e+00  -1.7331624e-01
   1.3138928e+00  -1.0730931e-01
   1.3585474e+00  -3.0422486e-02
   1.3753101e+00   1.9775848e-16
   1.3753101e+00   2.6329633e-14
   1.4238810e+00   8.3323499e-02
   1.4716928e+00   1.5375762e-01
   1.5193490e+00   2.1276851e-01
   1.5671287e+00   2.6098251e-01
   1.6152400e+00   2.9874949e-01
   1.6638544e+00   3.2624967e-01
   1.7131239e+00   3.4354763e-01
   1.7631909e+00   3.5062327e-01
   1.8141953e+00   3.4739063e-01
   1.8655533e+00   3.3397040e-01
   1.9172482e+00   3.1067624e-01
   1.9694975e+00   2.7770499e-01
   2.0224883e+00   2.3517416e-01
   2.0763942e+00   1.8314917e-01
   2.1313845e+00   1.2166143e-01
   2.1876320e+00   5.0721524e-02
   2.2246288e+00   2.1142810e-14
   2.2246288e+00  -1.8984814e-14
   2.2823160e+00  -7.1852128e-02
   2.3357970e+00  -1.2172536e-01
   2.3898456e+00  -1.5639437e-01
   2.4441476e+00  -1.7596195e-01
   2.4987411e+00  -1.8092351e-01
   2.5536658e+00  -1.7178843e-01
   2.6089656e+00  -1.4908032e-01
   2.6646899e+00  -1.1333552e-01
   2.7208941e+00  -6.5101568e-02
   2.7775023e+00  -5.0964285e-03
   2.7818853e+00  -1.2490009e-16
   2.7818853e+00   3.3124545e-14
   2.8384357e+00   5.8647825e-02
   2.8934737e+00   1.0161942e-01
   2.9492104e+00   1.3146269e-01
   3.0055344e+00   1.4820070e-01
   3.0621257e+00   1.5203961e-01
   3.1190289e+00   1.4343602e-01
   3.1762904e+00   1.2285949e-01
   3.2339622e+00   9.0792189e-02
   3.2921024e+00   4.7727596e-02
   3.3448654e+00   1.4085955e-15
   3.3448654e+00  -2.6416369e-14
   3.4035399e+00  -4.8448324e-02
   3.4582170e+00  -7.7923447e-02
   3.5132036e+00  -9.3001691e-02
   3.5685094e+00  -9.4149837e-02
   3.6241771e+00  -8.1869530e-02
   3.6802544e+00  -5.6676314e-02
   3.7367949e+00  -1.9098187e-02
   3.7604022e+00  -1.5612511e-16
   3.7604022e+00   2.3991226e-14
   3.8174668e+00   4.1157243e-02
   3.8733843e+00   6.7612706e-02
   3.9297042e+00   8.0968755e-02
   3.9863243e+00   8.1585715e-02
   4.0432896e+00   6.9923569e-02
   4.1006490e+00   4.6456055e-02
   4.1584574e+00   1.1669644e-02
   4.1746903e+00   1.6132928e-15
   4.1746903e+00  -4.0658449e-14
   4.2330095e+00  -3.5060673e-02
   4.2882046e+00  -5.3394507e-02
   4.3437411e+00  -5.7974891e-02
   4.3996356e+00  -4.9280108e-02
   4.4559355e+00  -2.7814748e-02
   4.5040202e+00  -3.7352066e-14
   4.5040202e+00   4.4408921e-16
   4.5607786e+00   3.0678107e-02
   4.6169615e+00   4.7490866e-02
   4.6734510e+00   5.1434711e-02
   4.7302845e+00   4.2964730e-02
   4.7875100e+00   2.2553128e-02
   4.8302169e+00   5.5164207e-16
   4.8302169e+00  -3.3462816e-14
   4.8878884e+00  -2.6707014e-02
   4.9434188e+00  -3.8141791e-02
   4.9993080e+00  -3.6223457e-02
   5.0555812e+00  -2.1437975e-02
   5.1021702e+00  -3.0753178e-14
   5.1021702e+00   2.7755576e-16
   5.1588783e+00   2.4006130e-02
   5.2151626e+00   3.4505097e-02
   5.2717798e+00   3.2333480e-02
   5.3287702e+00   1.7956290e-02
   5.3706968e+00   1.2594092e-15
   5.3706968e+00  -2.7183117e-14
   5.4281114e+00  -2.1193300e-02
   5.4838733e+00  -2.7858871e-02
   5.5400079e+00  -2.1445928e-02
   5.5965457e+00  -2.4446667e-03
   5.6019464e+00   1.6479873e-16
   5.6019464e+00   2.6458870e-14
   5.6589404e+00   1.9429635e-02
   5.7153027e+00   2.5442757e-02
   5.7720193e+00   1.8926527e-02
   5.8291303e+00   3.5247600e-04
   5.8299542e+00   5.7592819e-16
   5.8299542e+00  -2.3822415e-14
   5.8875131e+00  -1.7308380e-02
   5.9434430e+00  -2.0433597e-02
   5.9997591e+00  -1.0681419e-02
   6.0309238e+00  -2.2520180e-14
   6.0309238e+00   2.7408631e-16
   6.0876578e+00   1.5954053e-02
   6.1440827e+00   1.8766453e-02
   6.2008738e+00   9.1489933e-03
   6.2289620e+00   2.1555674e-14
   6.2289620e+00   1.9081958e-16
   6.2861632e+00  -1.4309177e-02
   6.3422216e+00  -1.4859754e-02
   6.3986723e+00  -2.6794324e-03
   6.4065696e+00  -4.0939474e-16
   6.4065696e+00   1.9717734e-14
   6.4634492e+00   1.3351704e-02
   6.5199238e+00   1.3630449e-02
   6.5767770e+00   1.5592490e-03
   6.5815655e+00   1.8998908e-14
   6.5815655e+00   8.6736174e-19
   6.6388413e+00  -1.2024691e-02
   6.6949995e+00  -1.0474781e-02
   6.7406229e+00  -2.4924507e-14
   6.7406229e+00   3.8857806e-16
   6.7971817e+00   1.1249508e-02
   6.8536983e+00   9.6204544e-03
   6.8973616e+00   2.9143354e-16
   6.8973616e+00  -1.6814675e-14
   6.9542625e+00  -1.0164173e-02
   7.0105020e+00  -7.0230253e-03
   7.0413445e+00  -5.2813656e-15
   7.0413445e+00   1.1016361e-14
   7.0979869e+00   9.5817694e-03
   7.1545377e+00   6.3297677e-03
   7.1832657e+00   1.0117775e-14
   7.1832657e+00  -9.8011876e-15
   7.2402087e+00  -8.6684428e-03
   7.2965140e+00  -4.1399028e-03
   7.3147629e+00  -1.4563004e-14
   7.3147629e+00   3.1398495e-16
   7.3714766e+00   8.1999942e-03
   7.4280565e+00   3.6056896e-03
   7.4444207e+00   1.4346163e-14
   7.4444207e+00   9.2807706e-17
   7.5013995e+00  -7.4191636e-03
   7.5577595e+00  -1.7304982e-03
   7.5654111e+00  -8.7258759e-15
   7.5654111e+00   9.0240315e-15
   7.6221841e+00   7.0364999e-03
   7.6787890e+00   1.3141114e-03
   7.6847530e+00   4.7223510e-15
   7.6847530e+00  -8.4346592e-15
   7.7417623e+00  -6.3601670e-03
   7.7967817e+00   1.3010426e-17
   7.7967817e+00   1.2693839e-14
   7.8531880e+00   6.0465352e-03
   7.9073264e+00   3.5128150e-16
   7.9073264e+00  -1.1860304e-14
   7.9639541e+00  -5.4595971e-03
   8.0116226e+00  -9.4542429e-17
   8.0116226e+00   2.3499432e-14
   8.0680698e+00   5.1954372e-03
   8.1145768e+00   9.5496527e-16
   8.1145768e+00  -2.1841036e-14
   8.1712235e+00  -4.6763939e-03
   8.2121343e+00  -2.1698789e-14
   8.2121343e+00   3.6776138e-16
   8.2686158e+00   4.4533072e-03
   8.3084726e+00   2.4112656e-16
   8.3084726e+00  -2.1131534e-14
   8.3651361e+00  -3.9904739e-03
   8.4001056e+00  -2.0330959e-14
   8.4001056e+00   3.9638431e-16
   8.4566171e+00   3.8005113e-03
   8.4906266e+00   2.0179171e-14
   8.4906266e+00   6.8087896e-17
   8.5473051e+00  -3.3847871e-03
   8.5770108e+00   2.1597307e-16
   8.5770108e+00   1.9759368e-14
   8.6335487e+00   3.2218624e-03
   8.6623766e+00   1.9151781e-14
   8.6623766e+00   1.5395671e-16
   8.7190685e+00  -2.8460444e-03
   8.7440786e+00   6.4618449e-17
   8.7440786e+00   1.8549398e-14
   8.8006401e+00   2.7054270e-03
   8.8248447e+00   1.8210260e-14
   8.8248447e+00   2.1293731e-16
   8.8815487e+00  -2.3637357e-03
   8.9023444e+00   1.4051260e-16
   8.9023444e+00   1.7675531e-14
   8.9589268e+00   2.2416987e-03
   8.9789810e+00   3.4087316e-16
   8.9789810e+00  -1.6754393e-14
   9.0356959e+00  -1.9294402e-03
   9.0526882e+00  -1.6358659e-14
   9.0526882e+00   3.2005648e-16
   9.1092895e+00   1.8230118e-03
   9.1255969e+00   2.4112656e-16
   9.1255969e+00  -1.6040121e-14
   9.1823219e+00  -1.5363322e-03
   9.1958645e+00   1.4896938e-16
   9.1958645e+00   1.6051396e-14
   9.2524828e+00   1.4431169e-03
   9.2653912e+00   1.5758228e-14
   9.2653912e+00   2.1900884e-16
   9.3221253e+00  -1.1788203e-03
   9.3325251e+00  -1.4887180e-14
   9.3325251e+00   3.0726290e-16
   9.3891589e+00   1.0968684e-03
   9.3989697e+00   1.5025307e-14
   9.3989697e+00   1.6241349e-16
   9.4557121e+00  -8.5228106e-04
   9.4632368e+00  -4.1091262e-17
   9.4632368e+00   1.4505758e-14
   9.5198846e+00   7.7999115e-04
   9.5268609e+00   1.4322961e-14
   9.5268609e+00   8.0447801e-17
   9.5836110e+00  -5.5285788e-04
   9.5884954e+00  -2.1966912e-14
   9.5884954e+00   2.6942424e-16
   9.6451561e+00   4.8890410e-04
   9.6495288e+00   1.1623623e-14
   9.6495288e+00  -1.1020481e-14
   9.7062861e+00  -2.7730861e-04
   9.7087376e+00  -1.9109063e-16
   9.7087376e+00   1.3213280e-14
   9.7654101e+00   2.2058500e-04
   9.7673829e+00   2.6736426e-16
   9.7673829e+00  -1.2878018e-14
   9.8241468e+00  -2.2887826e-05
   9.8243492e+00   1.1729373e-16
   9.8243492e+00   1.3014922e-14
   9.8807864e+00   2.2540224e-16
   9.8807864e+00  -1.2437805e-14
   9.9356737e+00   2.0055030e-16
   9.9356737e+00   1.2628814e-14
   9.9900629e+00   2.8170283e-16
   9.9900629e+00  -1.1923188e-14
   1.0000000e+01  -8.6379619e-04


==> figuresAndData/asymptoticDecay_4thOrder_numeratorDoublePlusOne_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9979905e+00
   1.2057055e-03   9.9879422e+00
   6.2294784e-03   9.9376862e+00
   1.7262091e-02   9.8272386e+00
   2.9425356e-02   9.7053557e+00
   4.2652466e-02   9.5726940e+00
   5.5956248e-02   9.4391608e+00
   6.9348206e-02   9.3046616e+00
   8.2830933e-02   9.1691919e+00
   9.6407180e-02   9.0327462e+00
   1.1007978e-01   8.8953188e+00
   1.2385164e-01   8.7569039e+00
   1.3772578e-01   8.6174956e+00
   1.5170531e-01   8.4770877e+00
   1.6579345e-01   8.3356741e+00
   1.7999351e-01   8.1932483e+00
   1.9447651e-01   8.0481256e+00
   2.0943502e-01   7.8984154e+00
   2.2486445e-01   7.7442106e+00
   2.4076327e-01   7.5855792e+00
   2.5713070e-01   7.4225878e+00
   2.7396677e-01   7.2553011e+00
   2.9127231e-01   7.0837829e+00
   3.0904901e-01   6.9080956e+00
   3.2729939e-01   6.7283008e+00
   3.4602689e-01   6.5444594e+00
   3.6523592e-01   6.3566316e+00
   3.8493187e-01   6.1648770e+00
   4.0484629e-01   5.9719120e+00
   4.2496583e-01   5.7779542e+00
   4.4529996e-01   5.5830033e+00
   4.6585824e-01   5.3870636e+00
   4.8665069e-01   5.1901400e+00
   5.0768787e-01   4.9922388e+00
   5.2898091e-01   4.7933673e+00
   5.5054157e-01   4.5935340e+00
   5.7238232e-01   4.3927489e+00
   5.9451640e-01   4.1910229e+00
   6.1695792e-01   3.9883686e+00
   6.3972195e-01   3.7848000e+00
   6.6282465e-01   3.5803324e+00
   6.8628338e-01   3.3749830e+00
   7.1011683e-01   3.1687703e+00
   7.3434526e-01   2.9617147e+00
   7.5899064e-01   2.7538383e+00
   7.8407692e-01   2.5451650e+00
   8.0963033e-01   2.3357203e+00
   8.3567968e-01   2.1255317e+00
   8.6225683e-01   1.9146282e+00
   8.8939720e-01   1.7030401e+00
   9.1714038e-01   1.4907991e+00
   9.4553092e-01   1.2779371e+00
   9.7461943e-01   1.0644861e+00
   1.0044638e+00   8.5047638e-01
   1.0351311e+00   6.3593473e-01
   1.0666996e+00   4.2088144e-01
   1.0992626e+00   2.0532556e-01
   1.1312322e+00   5.5511151e-16
   1.1312322e+00  -8.9039887e-14
   1.1649021e+00  -2.0825014e-01
   1.2011840e+00  -4.2212078e-01
   1.2390221e+00  -6.3340406e-01
   1.2787996e+00  -8.4245254e-01
   1.3209512e+00  -1.0492574e+00
   1.3661703e+00  -1.2541741e+00
   1.4146124e+00  -1.4541738e+00
   1.4624927e+00  -1.6319847e+00
   1.5101539e+00  -1.7893923e+00
   1.5578920e+00  -1.9275413e+00
   1.6059250e+00  -2.0469676e+00
   1.6544300e+00  -2.1478288e+00
   1.7035618e+00  -2.2300212e+00
   1.7534640e+00  -2.2932418e+00
   1.8042766e+00  -2.3370246e+00
   1.8555986e+00  -2.3606187e+00
   1.9072098e+00  -2.3639738e+00
   1.9593366e+00  -2.3472334e+00
   2.0121702e+00  -2.3103122e+00
   2.0658858e+00  -2.2529603e+00
   2.1206530e+00  -2.1748004e+00
   2.1766435e+00  -2.0753499e+00
   2.2340373e+00  -1.9540352e+00
   2.2930291e+00  -1.8102000e+00
   2.3538347e+00  -1.6431105e+00
   2.4166992e+00  -1.4519565e+00
   2.4819071e+00  -1.2358496e+00
   2.5497963e+00  -9.9381634e-01
   2.6196238e+00  -7.2927519e-01
   2.6899581e+00  -4.4953838e-01
   2.7607237e+00  -1.5745714e-01
   2.7980661e+00  -2.7755576e-17
   2.7980661e+00   1.2051471e-13
   2.8693884e+00   3.0017510e-01
   2.9492398e+00   6.2825536e-01
   3.0313424e+00   9.5292079e-01
   3.1129465e+00   1.2590901e+00
   3.1928320e+00   1.5394573e+00
   3.2713192e+00   1.7933232e+00
   3.3486913e+00   2.0201074e+00
   3.4251734e+00   2.2192281e+00
   3.5009512e+00   2.3901459e+00
   3.5758504e+00   2.5318215e+00
   3.6491259e+00   2.6430719e+00
   3.7210936e+00   2.7251863e+00
   3.7920181e+00   2.7792461e+00
   3.8621064e+00   2.8061746e+00
   3.9315274e+00   2.8068111e+00
   4.0004233e+00   2.7819550e+00
   4.0689179e+00   2.7323942e+00
   4.1371220e+00   2.6589228e+00
   4.2051375e+00   2.5623530e+00
   4.2730600e+00   2.4435234e+00
   4.3409822e+00   2.3033041e+00
   4.4089954e+00   2.1426006e+00
   4.4771916e+00   1.9623559e+00
   4.5456663e+00   1.7635518e+00
   4.6145201e+00   1.5472088e+00
   4.6838620e+00   1.3143852e+00
   4.7538124e+00   1.0661753e+00
   4.8245078e+00   8.0370468e-01
   4.8956106e+00   5.3006296e-01
   4.9670594e+00   2.4755011e-01
   5.0285744e+00   2.2898350e-13
   5.0285744e+00  -1.2767565e-15
   5.1004887e+00  -2.8722571e-01
   5.1815971e+00  -5.9989841e-01
   5.2649457e+00  -9.0558669e-01
   5.3502189e+00  -1.1986633e+00
   5.4334837e+00  -1.4626653e+00
   5.5150705e+00  -1.6975372e+00
   5.5953442e+00  -1.9034772e+00
   5.6745878e+00  -2.0805190e+00
   5.7530283e+00  -2.2286237e+00
   5.8295147e+00  -2.3459253e+00
   5.9043653e+00  -2.4340060e+00
   5.9779305e+00  -2.4943103e+00
   6.0504761e+00  -2.5280069e+00
   6.1222114e+00  -2.5361047e+00
   6.1933085e+00  -2.5195240e+00
   6.2639137e+00  -2.4791393e+00
   6.3341555e+00  -2.4158067e+00
   6.4041502e+00  -2.3303815e+00
   6.4740058e+00  -2.2237305e+00
   6.5438253e+00  -2.0967405e+00
   6.6137095e+00  -1.9503235e+00
   6.6837594e+00  -1.7854210e+00
   6.7540788e+00  -1.6030059e+00
   6.8247771e+00  -1.4040840e+00
   6.8959719e+00  -1.1896936e+00
   6.9677935e+00  -9.6090402e-01
   7.0403896e+00  -7.1881174e-01
   7.1133850e+00  -4.6645332e-01
   7.1867350e+00  -2.0598671e-01
   7.2437947e+00   1.6653345e-16
   7.2437947e+00   2.0636270e-13
   7.3176292e+00   2.6362129e-01
   7.4025105e+00   5.5409327e-01
   7.4898691e+00   8.3580775e-01
   7.5751286e+00   1.0908944e+00
   7.6586160e+00   1.3190773e+00
   7.7407155e+00   1.5204394e+00
   7.8217246e+00   1.6949279e+00
   7.9018821e+00   1.8424346e+00
   7.9804189e+00   1.9615425e+00
   8.0571866e+00   2.0528134e+00
   8.1325595e+00   2.1176710e+00
   8.2068313e+00   2.1572709e+00
   8.2802306e+00   2.1725988e+00
   8.3529438e+00   2.1645461e+00
   8.4251283e+00   2.1339560e+00
   8.4969217e+00   2.0816514e+00
   8.5684480e+00   2.0084538e+00
   8.6398218e+00   1.9151953e+00
   8.7111524e+00   1.8027272e+00
   8.7825466e+00   1.6719257e+00
   8.8541112e+00   1.5236960e+00
   8.9259560e+00   1.3589740e+00
   8.9981970e+00   1.1787283e+00
   9.0709591e+00   9.8395932e-01
   9.1443811e+00   7.7569806e-01
   9.2186206e+00   5.5500259e-01
   9.2932777e+00   3.2478166e-01
   9.3683181e+00   8.7069233e-02
   9.3954414e+00   2.5118796e-15
   9.3954414e+00  -3.6347314e-13
   9.4710050e+00  -2.3892083e-01
   9.5591194e+00  -5.0471201e-01
   9.6471382e+00  -7.5347293e-01
   9.7331674e+00  -9.7770370e-01
   9.8175868e+00  -1.1772358e+00
   9.9007437e+00  -1.3519738e+00
   9.9829123e+00  -1.5017585e+00
   1.0064239e+01  -1.6263156e+00
   1.0143500e+01  -1.7240528e+00
   1.0221125e+01  -1.7964536e+00
   1.0297470e+01  -1.8447278e+00
   1.0372805e+01  -1.8698712e+00
   1.0447347e+01  -1.8727617e+00
   1.0521274e+01  -1.8542151e+00
   1.0594739e+01  -1.8150193e+00
   1.0667879e+01  -1.7559560e+00
   1.0740819e+01  -1.6778143e+00
   1.0813676e+01  -1.5814006e+00
   1.0886564e+01  -1.4675445e+00
   1.0959596e+01  -1.3371039e+00
   1.1032888e+01  -1.1909669e+00
   1.1106560e+01  -1.0300535e+00
   1.1180743e+01  -8.5531595e-01
   1.1255579e+01  -6.6773761e-01
   1.1331231e+01  -4.6832982e-01
   1.1407458e+01  -2.5932814e-01
   1.1484061e+01  -4.3084203e-02
   1.1499125e+01  -1.5681900e-15
   1.1499125e+01   3.2415737e-13
   1.1576253e+01   2.1662456e-01
   1.1666683e+01   4.5769835e-01
   1.1755337e+01   6.7776189e-01
   1.1842144e+01   8.7514314e-01
   1.1927496e+01   1.0496646e+00
   1.2011708e+01   1.2011131e+00
   1.2095033e+01   1.3292647e+00
   1.2176916e+01   1.4330544e+00
   1.2256899e+01   1.5124383e+00
   1.2335389e+01   1.5686664e+00
   1.2412710e+01   1.6027633e+00
   1.2489113e+01   1.6156044e+00
   1.2564801e+01   1.6079860e+00
   1.2639948e+01   1.5806668e+00
   1.2714704e+01   1.5343932e+00
   1.2789206e+01   1.4699154e+00
   1.2863579e+01   1.3879983e+00
   1.2937945e+01   1.2894287e+00
   1.3012424e+01   1.1750201e+00
   1.3087137e+01   1.0456157e+00
   1.3162210e+01   9.0209038e-01
   1.3237778e+01   7.4535085e-01
   1.3313987e+01   5.7633535e-01
   1.3391005e+01   3.9601110e-01
   1.3468774e+01   2.0599634e-01
   1.3546907e+01   8.9277227e-03
   1.3550401e+01   2.8991913e-13
   1.3550401e+01  -6.6786854e-16
   1.3629055e+01  -1.9664283e-01
   1.3719895e+01  -4.1114150e-01
   1.3809112e+01  -6.0615572e-01
   1.3896673e+01  -7.8023201e-01
   1.3982929e+01  -9.3305422e-01
   1.4068164e+01  -1.0643251e+00
   1.4152615e+01  -1.1737780e+00
   1.4235072e+01  -1.2599063e+00
   1.4315783e+01  -1.3237043e+00
   1.4395134e+01  -1.3662383e+00
   1.4473421e+01  -1.3883927e+00
   1.4550879e+01  -1.3909508e+00
   1.4627703e+01  -1.3746459e+00
   1.4704060e+01  -1.3401918e+00
   1.4780099e+01  -1.2883019e+00
   1.4855957e+01  -1.2197016e+00
   1.4931763e+01  -1.1351365e+00
   1.5007644e+01  -1.0353774e+00
   1.5083727e+01  -9.2122453e-01
   1.5160142e+01  -7.9350885e-01
   1.5237028e+01  -6.5309350e-01
   1.5314537e+01  -5.0087327e-01
   1.5392838e+01  -3.3777288e-01
   1.5472094e+01  -1.6481872e-01
   1.5545107e+01  -2.4980018e-15
   1.5545107e+01   2.5737745e-13
   1.5624708e+01   1.7764939e-01
   1.5715928e+01   3.6894264e-01
   1.5805685e+01   5.4209265e-01
   1.5893965e+01   6.9578648e-01
   1.5981082e+01   8.2961601e-01
   1.6067295e+01   9.4323017e-01
   1.6152335e+01   1.0358592e+00
   1.6235352e+01   1.1068688e+00
   1.6316780e+01   1.1573517e+00
   1.6396973e+01   1.1882159e+00
   1.6476203e+01   1.2002396e+00
   1.6554691e+01   1.1941353e+00
   1.6632626e+01   1.1705874e+00
   1.6710170e+01   1.1302748e+00
   1.6787471e+01   1.0738853e+00
   1.6864668e+01   1.0021246e+00
   1.6941895e+01   9.1572298e-01
   1.7019284e+01   8.1543873e-01
   1.7096971e+01   7.0206091e-01
   1.7175098e+01   5.7641047e-01
   1.7253820e+01   4.3934036e-01
   1.7333308e+01   2.9173429e-01
   1.7413760e+01   1.3450374e-01
   1.7480148e+01   4.6423976e-13
   1.7480148e+01  -2.4980018e-15
   1.7561140e+01  -1.6187340e-01
   1.7652722e+01  -3.3287558e-01
   1.7742977e+01  -4.8683414e-01
   1.7831924e+01  -6.2258458e-01
   1.7919843e+01  -7.3966344e-01
   1.8006975e+01  -8.3768934e-01
   1.8092362e+01  -9.1542625e-01
   1.8175905e+01  -9.7326956e-01
   1.8258011e+01  -1.0121494e+00
   1.8339001e+01  -1.0328483e+00
   1.8419130e+01  -1.0360636e+00
   1.8498605e+01  -1.0224536e+00
   1.8577608e+01  -9.9266508e-01
   1.8656300e+01  -9.4735027e-01
   1.8734829e+01  -8.8717727e-01
   1.8813336e+01  -8.1283719e-01
   1.8891959e+01  -7.2504858e-01
   1.8970840e+01  -6.2456029e-01
   1.9050124e+01  -5.1215301e-01
   1.9129967e+01  -3.8863969e-01
   1.9210544e+01  -2.5486478e-01
   1.9292051e+01  -1.1170196e-01
   1.9353232e+01   5.5511151e-17
   1.9353232e+01   4.2089943e-13
   1.9435527e+01   1.4789956e-01
   1.9527451e+01   3.0128883e-01
   1.9618174e+01   4.3856530e-01
   1.9707743e+01   5.5868435e-01
   1.9796413e+01   6.6115299e-01
   1.9884266e+01   7.4545420e-01
   1.9969988e+01   8.1038770e-01
   2.0054034e+01   8.5689851e-01
   2.0136783e+01   8.8578776e-01
   2.0218529e+01   8.9774507e-01
   2.0299511e+01   8.9340711e-01
   2.0379926e+01   8.7339141e-01
   2.0459952e+01   8.3831655e-01
   2.0539746e+01   7.8881463e-01
   2.0619459e+01   7.2553922e-01
   2.0699236e+01   6.4917056e-01
   2.0779222e+01   5.6041874e-01
   2.0859565e+01   4.6002558e-01
   2.0940425e+01   3.4876544e-01
   2.1021974e+01   2.2744485e-01
   2.1104410e+01   9.6900846e-02
   2.1163057e+01   3.8126446e-13
   2.1163057e+01  -1.3877788e-17
   2.1246557e+01  -1.3556573e-01
   2.1338802e+01  -2.7372111e-01
   2.1429966e+01  -3.9654972e-01
   2.1520114e+01  -5.0310422e-01
   2.1609483e+01  -5.9288018e-01
   2.1697465e+01  -6.6489127e-01
   2.1783508e+01  -7.1892687e-01
   2.1868038e+01  -7.5579524e-01
   2.1951397e+01  -7.7618957e-01
   2.2033859e+01  -7.8073107e-01
   2.2115646e+01  -7.7001160e-01
   2.2196952e+01  -7.4461841e-01
   2.2277948e+01  -7.0514912e-01
   2.2358793e+01  -6.5222109e-01
   2.2439639e+01  -5.8647727e-01
   2.2520636e+01  -5.0859001e-01
   2.2601936e+01  -4.1926327e-01
   2.2683699e+01  -3.1923373e-01
   2.2766098e+01  -2.0927083e-01
   2.2849326e+01  -9.0175723e-02
   2.2909388e+01  -3.4433567e-13
   2.2909388e+01   2.9282132e-15
   2.2993668e+01   1.2426374e-01
   2.3086217e+01   2.4931715e-01
   2.3177796e+01   3.5971754e-01
   2.3268485e+01   4.5458833e-01
   2.3358503e+01   5.3342526e-01
   2.3446633e+01   5.9497874e-01
   2.3532990e+01   6.3972072e-01
   2.3617977e+01   6.6835640e-01
   2.3701908e+01   6.8150061e-01
   2.3785037e+01   6.7972446e-01
   2.3867579e+01   6.6358679e-01
   2.3949719e+01   6.3365264e-01
   2.4031628e+01   5.9050438e-01
   2.4113466e+01   5.3474876e-01
   2.4195386e+01   4.6702128e-01
   2.4277546e+01   3.8798881e-01
   2.4360105e+01   2.9835113e-01
   2.4443236e+01   1.9884125e-01
   2.4527127e+01   9.0224912e-02
   2.4593010e+01   1.7347235e-15
   2.4593010e+01  -3.1627478e-13
   2.4677879e+01  -1.1426181e-01
   2.4770713e+01  -2.2803933e-01
   2.4862682e+01  -3.2773249e-01
   2.4953871e+01  -4.1252308e-01
   2.5044216e+01  -4.8172888e-01
   2.5132498e+01  -5.3439623e-01
   2.5219160e+01  -5.7123328e-01
   2.5304576e+01  -5.9286220e-01
   2.5389039e+01  -5.9984080e-01
   2.5472790e+01  -5.9270356e-01
   2.5556033e+01  -5.7198520e-01
   2.5638951e+01  -5.3823461e-01
   2.5721713e+01  -4.9202326e-01
   2.5804481e+01  -4.3395048e-01
   2.5887413e+01  -3.6464668e-01
   2.5970671e+01  -2.8477514e-01
   2.6054426e+01  -1.9503281e-01
   2.6138864e+01  -9.6150205e-02
   2.6215590e+01  -2.8869962e-13
   2.6215590e+01   4.2049697e-15
   2.6300918e+01   1.0548746e-01
   2.6394022e+01   2.0955402e-01
   2.6486352e+01   3.0001503e-01
   2.6578003e+01   3.7610238e-01
   2.6668337e+01   4.3683917e-01
   2.6756771e+01   4.8195037e-01
   2.6843724e+01   5.1206045e-01
   2.6929542e+01   5.2772511e-01
   2.7014499e+01   5.2946048e-01
   2.7098823e+01   5.1777429e-01
   2.7182714e+01   4.9318374e-01
   2.7266353e+01   4.5622611e-01
   2.7349907e+01   4.0746525e-01
   2.7433541e+01   3.4749547e-01
   2.7517419e+01   2.7694386e-01
   2.7601709e+01   1.9647145e-01
   2.7686593e+01   1.0677348e-01
   2.7772271e+01   8.5787098e-03
   2.7779484e+01   3.0635217e-15
   2.7779484e+01  -2.6808590e-13
   2.7866185e+01  -9.8913047e-02
   2.7959545e+01  -1.9447490e-01
   2.8052205e+01  -2.7681244e-01
   2.8144274e+01  -3.4521773e-01
   2.8234597e+01  -3.9853463e-01
   2.8323165e+01  -4.3699622e-01
   2.8410378e+01  -4.6116304e-01
   2.8496555e+01  -4.7154171e-01
   2.8581956e+01  -4.6861779e-01
   2.8666802e+01  -4.5287960e-01
   2.8751286e+01  -4.2483197e-01
   2.8835587e+01  -3.8500443e-01
   2.8919875e+01  -3.3395604e-01
   2.9004315e+01  -2.7227835e-01
   2.9089078e+01  -2.0059699e-01
   2.9174340e+01  -1.1957226e-01
   2.9260296e+01  -2.9898935e-02
   2.9287528e+01  -3.7872483e-14
   2.9287528e+01   2.1456101e-13
   2.9374392e+01   9.1998738e-02
   2.9467989e+01   1.8032843e-01
   2.9560961e+01   2.5577977e-01
   2.9653391e+01   3.1766115e-01
   2.9743743e+01   3.6477054e-01
   2.9832461e+01   3.9766742e-01
   2.9919929e+01   4.1686367e-01
   3.0006447e+01   4.2283034e-01
   3.0092264e+01   4.1603071e-01
   3.0177593e+01   3.9693898e-01
   3.0262624e+01   3.6605110e-01
   3.0347536e+01   3.2389110e-01
   3.0432500e+01   2.7101481e-01
   3.0517684e+01   2.0801202e-01
   3.0603265e+01   1.3550756e-01
   3.0689430e+01   5.4161382e-02
   3.0742838e+01   9.5132235e-15
   3.0742838e+01  -2.2667979e-13
   3.0829791e+01  -8.5932455e-02
   3.0923608e+01  -1.6798463e-01
   3.1016868e+01  -2.3745186e-01
   3.1109201e+01  -2.9343179e-01
   3.1199589e+01  -3.3524133e-01
   3.1288457e+01  -3.6338760e-01
   3.1376165e+01  -3.7833935e-01
   3.1462999e+01  -3.8054122e-01
   3.1549198e+01  -3.7044003e-01
   3.1634970e+01  -3.4849973e-01
   3.1720504e+01  -3.1520996e-01
   3.1805976e+01  -2.7109101e-01
   3.1891561e+01  -2.1669673e-01
   3.1977431e+01  -1.5261602e-01
   3.2063769e+01  -7.9473487e-02
   3.2148651e+01  -2.3314684e-15
   3.2148651e+01   4.4167447e-13
   3.2235651e+01   8.0615616e-02
   3.2329673e+01   1.5719238e-01
   3.2423200e+01   2.2143383e-01
   3.2515459e+01   2.7229880e-01
   3.2605889e+01   3.0950217e-01
   3.2694898e+01   3.3351060e-01
   3.2782827e+01   3.4476045e-01
   3.2869950e+01   3.4367660e-01
   3.2956497e+01   3.3069375e-01
   3.3042674e+01   3.0626851e-01
   3.3128666e+01   2.7088621e-01
   3.3214653e+01   2.2506486e-01
   3.3300808e+01   1.6935734e-01
   3.3387311e+01   1.0435248e-01
   3.3474349e+01   3.0675239e-02
   3.3508192e+01   1.3673437e-13
   3.3508192e+01  -2.8260380e-13
   3.3595970e+01  -7.6562691e-02
   3.3690185e+01  -1.4824975e-01
   3.3783954e+01  -2.0780458e-01
   3.3876142e+01  -2.5410086e-01
   3.3966604e+01  -2.8717316e-01
   3.4055736e+01  -3.0745635e-01
   3.4143861e+01  -3.1536216e-01
   3.4231242e+01  -3.1130071e-01
   3.4318103e+01  -2.9569797e-01
   3.4404648e+01  -2.6900559e-01
   3.4491060e+01  -2.3170637e-01
   3.4577519e+01  -1.8431740e-01
   3.4664202e+01  -1.2739168e-01
   3.4751293e+01  -6.1518797e-02
   3.4824594e+01  -4.5866089e-15
   3.4824594e+01   3.9294956e-13
   3.4912287e+01   7.2334409e-02
   3.5006679e+01   1.3980395e-01
   3.5100675e+01   1.9532685e-01
   3.5192824e+01   2.3772674e-01
   3.5283334e+01   2.6727536e-01
   3.5372591e+01   2.8438268e-01
   3.5460903e+01   2.8944179e-01
   3.5548525e+01   2.8285169e-01
   3.5635678e+01   2.6503186e-01
   3.5722561e+01   2.3643037e-01
   3.5809358e+01   1.9752833e-01
   3.5896250e+01   1.4884238e-01
   3.5983417e+01   9.0925878e-02
   3.6071047e+01   2.4369240e-02
   3.6100840e+01   3.3483633e-13
   3.6100840e+01  -4.3489518e-14
   3.6189134e+01  -6.9098469e-02
   3.6283692e+01  -1.3275165e-01
   3.6377783e+01  -1.8455649e-01
   3.6469890e+01  -2.2343819e-01
   3.6560439e+01  -2.4979551e-01
   3.6649805e+01  -2.6401720e-01
   3.6738284e+01  -2.6648198e-01
   3.6826124e+01  -2.5758062e-01
   3.6913542e+01  -2.3772807e-01
   3.7000733e+01  -2.0737024e-01
   3.7087885e+01  -1.6698760e-01
   3.7175177e+01  -1.1709716e-01
   3.7262793e+01  -5.8253281e-02
   3.7339728e+01  -2.4286129e-15
   3.7339728e+01   3.5878245e-13
   3.7427860e+01   6.5697674e-02
   3.7522570e+01   1.2603401e-01
   3.7616555e+01   1.7453063e-01
   3.7708640e+01   2.1041025e-01
   3.7799242e+01   2.3404929e-01
   3.7888719e+01   2.4581743e-01
   3.7977359e+01   2.4608227e-01
   3.8065404e+01   2.3522818e-01
   3.8153067e+01   2.1366669e-01
   3.8240545e+01   1.8184212e-01
   3.8328021e+01   1.4023457e-01
   3.8415679e+01   8.9361449e-02
   3.8503706e+01   2.9778019e-02
   3.8543858e+01   3.9981213e-13
   3.8543858e+01  -2.1163626e-16
   3.8632449e+01  -6.3069878e-02
   3.8727303e+01  -1.2036744e-01
   3.8821183e+01  -1.6583619e-01
   3.8913242e+01  -1.9895735e-01
   3.9003886e+01  -2.2008930e-01
   3.9093459e+01  -2.2958657e-01
   3.9182242e+01  -2.2780817e-01
   3.9270473e+01  -2.1513386e-01
   3.9358360e+01  -1.9197295e-01
   3.9446099e+01  -1.5876910e-01
   3.9533876e+01  -1.1600276e-01
   3.9621874e+01  -6.4192312e-02
   3.9710284e+01  -3.8943690e-03
   3.9715632e+01  -1.7005494e-13
   3.9715632e+01   1.6220488e-13
   3.9804655e+01   6.0697042e-02
   3.9899641e+01   1.1526010e-01
   3.9993431e+01   1.5801645e-01
   4.0085469e+01   1.8866190e-01
   4.0176153e+01   2.0754012e-01
   4.0265816e+01   2.1499363e-01
   4.0354732e+01   2.1137483e-01
   4.0443133e+01   1.9706007e-01
   4.0531227e+01   1.7245727e-01
   4.0619208e+01   1.3800994e-01
   4.0707262e+01   9.4199217e-02
   4.0795576e+01   4.1544677e-02
   4.0857256e+01   5.9396932e-14
   4.0857256e+01  -2.6047914e-13
   4.0946022e+01  -5.8144907e-02
   4.1041131e+01  -1.1031130e-01
   4.1134855e+01  -1.5070980e-01
   4.1226887e+01  -1.7920450e-01
   4.1317618e+01  -1.9612691e-01
   4.1407371e+01  -2.0180997e-01
   4.1496413e+01  -1.9660080e-01
   4.1584974e+01  -1.8087309e-01
   4.1673260e+01  -1.5503373e-01
   4.1761465e+01  -1.1952623e-01
   4.1849775e+01  -7.4832372e-02
   4.1938379e+01  -2.1472815e-02
   4.1970751e+01  -3.0841302e-13
   4.1970751e+01   3.0184188e-16
   4.2059843e+01   5.6170056e-02
   4.2155068e+01   1.0609746e-01
   4.2248724e+01   1.4429192e-01
   4.2340743e+01   1.7076880e-01
   4.2431511e+01   1.8584959e-01
   4.2521342e+01   1.8985958e-01
   4.2610498e+01   1.8314191e-01
   4.2699205e+01   1.6606853e-01
   4.2787668e+01   1.3904599e-01
   4.2876080e+01   1.0251832e-01
   4.2964629e+01   5.6968385e-02
   4.3053504e+01   2.9182801e-03
   4.3057964e+01   2.5974145e-13
   4.3057964e+01  -3.8795789e-14
   4.3147365e+01  -5.4365791e-02
   4.3242696e+01  -1.0225180e-01
   4.3336292e+01  -1.3844328e-01
   4.3428302e+01  -1.6308386e-01
   4.3519105e+01  -1.7648671e-01
   4.3609009e+01  -1.7897096e-01
   4.3698270e+01  -1.7087672e-01
   4.3787113e+01  -1.5257479e-01
   4.3875740e+01  -1.2447171e-01
   4.3964345e+01  -8.7012260e-02
   4.4053117e+01  -4.0680536e-02
   4.4120584e+01  -4.2153780e-14
   4.4120584e+01   2.4709401e-13
   4.4209713e+01   5.2408279e-02
   4.4305021e+01   9.8436255e-02
   4.4398573e+01   1.3288271e-01
   4.4490584e+01   1.5592749e-01
   4.4581428e+01   1.6787536e-01
   4.4671405e+01   1.6904036e-01
   4.4760769e+01   1.5976007e-01
   4.4849740e+01   1.4040433e-01
   4.4938521e+01   1.1137970e-01
   4.5027305e+01   7.3131593e-02
   4.5116282e+01   2.6145102e-02
   4.5160154e+01   1.2455315e-15
   4.5160154e+01  -2.7948477e-13
   4.5249516e+01  -5.0874153e-02
   4.5344734e+01  -9.5116653e-02
   4.5438236e+01  -1.2791344e-01
   4.5530245e+01  -1.4944532e-01
   4.5621123e+01  -1.6000941e-01
   4.5711165e+01  -1.5991568e-01
   4.5800621e+01  -1.4949990e-01
   4.5889710e+01  -1.2913149e-01
   4.5978634e+01  -9.9217392e-02
   4.6067586e+01  -6.0203949e-02
   4.6156756e+01  -1.2577524e-02
   4.6178083e+01  -6.6786854e-16
   4.6178083e+01   2.7221454e-13
   4.6267667e+01   4.9457933e-02
   4.6362802e+01   9.2060303e-02
   4.6456260e+01   1.2333995e-01
   4.6548267e+01   1.4347875e-01
   4.6639177e+01   1.5276743e-01
   4.6729280e+01   1.5151268e-01
   4.6818822e+01   1.4004895e-01
   4.6908022e+01   1.1874549e-01
   4.6997080e+01   8.8009802e-02
   4.7086188e+01   4.8289268e-02
   4.7175540e+01   7.1552040e-05
   4.7175662e+01   2.6194720e-13
   4.7175662e+01  -3.6989454e-15
   4.7265453e+01  -4.8145511e-02
   4.7360513e+01  -8.9236114e-02
   4.7453931e+01  -1.1911591e-01
   4.7545937e+01  -1.3796785e-01
   4.7636877e+01  -1.4607735e-01
   4.7727038e+01  -1.4374845e-01
   4.7816661e+01  -1.3131464e-01
   4.7905964e+01  -1.0914523e-01
   4.7995147e+01  -7.7648442e-02
   4.8084403e+01  -3.7272729e-02
   4.8154072e+01  -5.5205840e-14
   4.8154072e+01   2.0372593e-13
   4.8243593e+01   4.6706175e-02
   4.8338581e+01   8.6448389e-02
   4.8431970e+01   1.1508728e-01
   4.8523982e+01   1.3280041e-01
   4.8614955e+01   1.3986856e-01
   4.8705172e+01   1.3659349e-01
   4.8794873e+01   1.2330789e-01
   4.8884274e+01   1.0038111e-01
   4.8973574e+01   6.8221980e-02
   4.9062967e+01   2.7279879e-02
   4.9114395e+01   4.7531423e-15
   4.9114395e+01  -2.4796484e-13
   4.9204075e+01  -4.5563924e-02
   4.9298999e+01  -8.4011761e-02
   4.9392356e+01  -1.1145003e-01
   4.9484368e+01  -1.2805737e-01
   4.9575368e+01  -1.3411079e-01
   4.9665636e+01  -1.2991036e-01
   4.9755408e+01  -1.1578835e-01
   4.9844900e+01  -9.2114491e-02
   4.9934311e+01  -5.9298450e-02
   5.0000000e+01  -2.9652913e-02


==> figuresAndData/asymptoticDecay_5thOrder_numerator+8+12+6+1_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979887e-01
   1.2057055e-03   9.9878775e-01
   6.2294784e-03   9.9359618e-01
   1.7262091e-02   9.8140307e-01
   2.9425356e-02   9.6670859e-01
   4.2652466e-02   9.4925396e-01
   5.5956248e-02   9.3016543e-01
   6.9348206e-02   9.0941659e-01
   8.2830933e-02   8.8699217e-01
   9.6407180e-02   8.6287655e-01
   1.1007978e-01   8.3705388e-01
   1.2385164e-01   8.0950807e-01
   1.3772578e-01   7.8022284e-01
   1.5170531e-01   7.4918164e-01
   1.6579345e-01   7.1636774e-01
   1.7999351e-01   6.8176418e-01
   1.9447651e-01   6.4491868e-01
   2.0943502e-01   6.0524929e-01
   2.2486445e-01   5.6264780e-01
   2.4076327e-01   5.1700160e-01
   2.5713070e-01   4.6819961e-01
   2.7396677e-01   4.1613253e-01
   2.9127231e-01   3.6069310e-01
   3.0904901e-01   3.0177636e-01
   3.2729939e-01   2.3927992e-01
   3.4602689e-01   1.7310422e-01
   3.6523592e-01   1.0315276e-01
   3.8493187e-01   2.9332372e-02
   3.9260975e-01   2.4633073e-16
   3.9260975e-01  -1.3402474e-14
   4.1252417e-01  -7.4320189e-02
   4.3272593e-01  -1.4528769e-01
   4.5314471e-01  -2.1246373e-01
   4.7379144e-01  -2.7571384e-01
   4.9467632e-01  -3.3489380e-01
   5.1581012e-01  -3.8985387e-01
   5.3720421e-01  -4.4043833e-01
   5.5887060e-01  -4.8648520e-01
   5.8082206e-01  -5.2782583e-01
   6.0307214e-01  -5.6428444e-01
   6.2563531e-01  -5.9567767e-01
   6.4852705e-01  -6.2181401e-01
   6.7176396e-01  -6.4249313e-01
   6.9536387e-01  -6.5750522e-01
   7.1934608e-01  -6.6663014e-01
   7.4373146e-01  -6.6963643e-01
   7.6854272e-01  -6.6628021e-01
   7.9380463e-01  -6.5630389e-01
   8.1954437e-01  -6.3943454e-01
   8.4579187e-01  -6.1538206e-01
   8.7258029e-01  -5.8383690e-01
   8.9994655e-01  -5.4446722e-01
   9.2793203e-01  -4.9691548e-01
   9.5658348e-01  -4.4079398e-01
   9.8595412e-01  -3.7567926e-01
   1.0161051e+00  -3.0110476e-01
   1.0471075e+00  -2.1655090e-01
   1.0790448e+00  -1.2143172e-01
   1.1120171e+00  -1.5075871e-02
   1.1164995e+00  -5.0574128e-14
   1.1164995e+00   4.5102810e-16
   1.1506281e+00   1.1018707e-01
   1.1862552e+00   2.1412906e-01
   1.2234027e+00   3.1033261e-01
   1.2623486e+00   3.9775937e-01
   1.3034681e+00   4.7509583e-01
   1.3473299e+00   5.4065727e-01
   1.3947417e+00   5.9197617e-01
   1.4417562e+00   6.2302538e-01
   1.4880672e+00   6.3460345e-01
   1.5337888e+00   6.2791442e-01
   1.5790194e+00   6.0403414e-01
   1.6238397e+00   5.6394442e-01
   1.6683172e+00   5.0856103e-01
   1.7125098e+00   4.3875267e-01
   1.7564682e+00   3.5535420e-01
   1.8002373e+00   2.5917601e-01
   1.8438578e+00   1.5101094e-01
   1.8873671e+00   3.1639441e-02
   1.8982777e+00   4.1765202e-14
   1.8982777e+00   1.2490009e-16
   1.9417104e+00  -1.1737284e-01
   1.9876925e+00  -2.2000118e-01
   2.0337106e+00  -3.0042154e-01
   2.0795910e+00  -3.5850669e-01
   2.1253037e+00  -3.9465236e-01
   2.1703173e+00  -4.0936201e-01
   2.2147392e+00  -4.0395430e-01
   2.2586667e+00  -3.7960643e-01
   2.3021793e+00  -3.3738732e-01
   2.3453430e+00  -2.7828977e-01
   2.3882145e+00  -2.0325220e-01
   2.4308428e+00  -1.1317374e-01
   2.4732714e+00  -8.9250140e-03
   2.4766577e+00  -4.5276283e-16
   2.4766577e+00   7.4823828e-14
   2.5189258e+00   1.0444423e-01
   2.5668172e+00   2.0454051e-01
   2.6149026e+00   2.8545241e-01
   2.6629925e+00   3.4675535e-01
   2.7109448e+00   3.8847569e-01
   2.7584577e+00   4.1092731e-01
   2.8052566e+00   4.1497805e-01
   2.8514589e+00   4.0178035e-01
   2.8971655e+00   3.7236481e-01
   2.9424588e+00   3.2767437e-01
   2.9874078e+00   2.6859070e-01
   3.0320717e+00   1.9595203e-01
   3.0765023e+00   1.1056548e-01
   3.1207455e+00   1.3215933e-02
   3.1263682e+00   5.6551985e-16
   3.1263682e+00  -6.6705322e-14
   3.1704658e+00  -9.4518690e-02
   3.2167094e+00  -1.7246629e-01
   3.2628294e+00  -2.2872154e-01
   3.3086960e+00  -2.6360081e-01
   3.3538716e+00  -2.7772422e-01
   3.3984640e+00  -2.7236237e-01
   3.4425693e+00  -2.4865149e-01
   3.4862661e+00  -2.0762646e-01
   3.5296199e+00  -1.5025099e-01
   3.5726870e+00  -7.7438069e-02
   3.6109817e+00  -1.1241008e-15
   3.6109817e+00   6.0632055e-14
   3.6538109e+00   8.5543751e-02
   3.7020971e+00   1.6384091e-01
   3.7503694e+00   2.2289818e-01
   3.7984979e+00   2.6276501e-01
   3.8462697e+00   2.8377742e-01
   3.8933073e+00   2.8670557e-01
   3.9397309e+00   2.7269472e-01
   3.9856449e+00   2.4276746e-01
   4.0311346e+00   1.9785769e-01
   4.0762711e+00   1.3883761e-01
   4.1211153e+00   6.6535926e-02
   4.1566490e+00   3.2515657e-14
   4.1566490e+00  -8.0296880e-14
   4.2012538e+00  -7.8730677e-02
   4.2476521e+00  -1.3997305e-01
   4.2939532e+00  -1.8026899e-01
   4.3395443e+00  -1.9990214e-01
   4.3845182e+00  -2.0014099e-01
   4.4289776e+00  -1.8213513e-01
   4.4730063e+00  -1.4692466e-01
   4.5166738e+00  -9.5473151e-02
   4.5600391e+00  -2.8689937e-02
   4.5761646e+00  -2.3245295e-16
   4.5761646e+00   1.0452750e-13
   4.6192791e+00   7.1845635e-02
   4.6675806e+00   1.3428682e-01
   4.7157524e+00   1.7764981e-01
   4.7637535e+00   2.0226467e-01
   4.8109850e+00   2.0864936e-01
   4.8575704e+00   1.9797635e-01
   4.9036207e+00   1.7128827e-01
   4.9492257e+00   1.2953131e-01
   4.9944601e+00   7.3585044e-02
   5.0393871e+00   4.2823066e-03
   5.0419084e+00   9.7211302e-14
   5.0419084e+00   2.0296265e-16
   5.0865829e+00  -6.6726779e-02
   5.1331448e+00  -1.1611774e-01
   5.1792932e+00  -1.4499488e-01
   5.2247667e+00  -1.5421556e-01
   5.2696737e+00  -1.4497684e-01
   5.3141077e+00  -1.1835264e-01
   5.3581455e+00  -7.5327136e-02
   5.4018517e+00  -1.6821430e-02
   5.4126579e+00  -5.7245875e-16
   5.4126579e+00   9.0330521e-14
   5.4560879e+00   6.1746203e-02
   5.5042537e+00   1.1225208e-01
   5.5523131e+00   1.4395253e-01
   5.5997932e+00   1.5717954e-01
   5.6465818e+00   1.5295225e-01
   5.6927950e+00   1.3235658e-01
   5.7385303e+00   9.6369438e-02
   5.7838674e+00   4.5891383e-02
   5.8170055e+00   8.4876550e-14
   5.8170055e+00  -1.8041124e-16
   5.8620117e+00  -5.7931966e-02
   5.9087193e+00  -9.8240697e-02
   5.9547688e+00  -1.1848273e-01
   6.0001814e+00  -1.1982833e-01
   6.0450630e+00  -1.0341094e-01
   6.0895010e+00  -7.0254148e-02
   6.1335674e+00  -2.1304490e-02
   6.1493452e+00  -2.0192181e-15
   6.1493452e+00   7.8263784e-14
   6.1931014e+00   5.3973636e-02
   6.2411502e+00   9.5295697e-02
   6.2889756e+00   1.1796453e-01
   6.3360480e+00   1.2257873e-01
   6.3824886e+00   1.1029016e-01
   6.4284056e+00   8.2125677e-02
   6.4738867e+00   3.9020167e-02
   6.5058230e+00   7.5939255e-14
   6.5058230e+00   2.2204460e-16
   6.5058230e+00  -7.5510452e-14
   6.5509412e+00  -5.0823074e-02
   6.5960595e+00  -8.3201196e-02
   6.6420375e+00  -9.7493518e-02
   6.6874363e+00  -9.3440786e-02
   6.7323274e+00  -7.2117296e-02
   6.7767935e+00  -3.4514368e-02
   6.8069172e+00  -5.4123372e-16
   6.8069172e+00   7.1338768e-14
   6.8510280e+00   4.7819562e-02
   6.8951388e+00   7.9814242e-02
   6.9425671e+00   9.6771261e-02
   6.9893708e+00   9.6090145e-02
   7.0355832e+00   7.8830717e-02
   7.0813033e+00   4.5986016e-02
   7.1253415e+00   1.2906343e-15
   7.1253415e+00  -6.6856243e-14
   7.1706514e+00  -4.5165846e-02
   7.2159613e+00  -7.2046064e-02
   7.2618928e+00  -8.0924967e-02
   7.3072645e+00  -7.1913738e-02
   7.3521491e+00  -4.6056586e-02
   7.3966264e+00  -4.3180582e-03
   7.4004492e+00  -1.3071141e-15
   7.4004492e+00   6.3750220e-14
   7.4445860e+00   4.2545780e-02
   7.4887228e+00   6.9257664e-02
   7.5358644e+00   8.0538558e-02
   7.5824150e+00   7.4524770e-02
   7.6284109e+00   5.2248629e-02
   7.6739443e+00   1.4673413e-02
   7.6880327e+00   1.2101431e-14
   7.6880327e+00  -4.9961771e-14
   7.7331808e+00  -4.0264300e-02
   7.7783289e+00  -6.2626970e-02
   7.8242247e+00  -6.7318630e-02
   7.8695810e+00  -5.4474103e-02
   7.9144662e+00  -2.5113032e-02
   7.9411694e+00  -3.6325110e-15
   7.9411694e+00   5.5778299e-14
   7.9856603e+00   3.8406488e-02
   8.0301513e+00   6.0736487e-02
   8.0770610e+00   6.7132283e-02
   8.1234009e+00   5.6519912e-02
   8.1692161e+00   2.9911397e-02
   8.2033117e+00   1.1350990e-13
   8.2033117e+00  -3.4000580e-16
   8.2486891e+00  -3.6414797e-02
   8.2940666e+00  -5.4958481e-02
   8.3399282e+00  -5.5864629e-02
   8.3852621e+00  -3.9540137e-02
   8.4301392e+00  -6.9856774e-03
   8.4376297e+00  -4.0794625e-14
   8.4376297e+00   6.8550200e-14
   8.4821248e+00   3.4696589e-02
   8.5266198e+00   5.3326232e-02
   8.5733438e+00   5.5876129e-02
   8.6195198e+00   4.1641284e-02
   8.6651939e+00   1.1616039e-02
   8.6784537e+00   6.2418820e-14
   8.6784537e+00  -4.2689810e-14
   8.7237090e+00  -3.2950851e-02
   8.7689643e+00  -4.8300716e-02
   8.8147975e+00  -4.6239553e-02
   8.8601174e+00  -2.7189757e-02
   8.8964788e+00   6.9388939e-18
   8.8964788e+00   1.0126622e-13
   8.9413529e+00   3.1732130e-02
   8.9862270e+00   4.7138516e-02
   9.0327951e+00   4.6165186e-02
   9.0788275e+00   2.8608607e-02
   9.1191927e+00   9.7699626e-14
   9.1191927e+00   9.3675068e-17
   9.1647433e+00  -3.0178276e-02
   9.2102940e+00  -4.2676002e-02
   9.2560979e+00  -3.7760215e-02
   9.3013954e+00  -1.6077353e-02
   9.3229814e+00  -1.3756357e-13
   9.3229814e+00   9.1940344e-16
   9.3678440e+00   2.8975836e-02
   9.4127066e+00   4.1649204e-02
   9.4591472e+00   3.7909257e-02
   9.5050675e+00   1.7743627e-02
   9.5301255e+00   6.7879730e-14
   9.5301255e+00  -2.3234886e-14
   9.5755794e+00  -2.7595641e-02
   9.6210334e+00  -3.7710996e-02
   9.6668128e+00  -3.0582877e-02
   9.7120965e+00  -6.8625135e-03
   9.7213747e+00  -1.4745150e-17
   9.7213747e+00   8.8186403e-14
   9.7662319e+00   2.6578259e-02
   9.8110890e+00   3.6873465e-02
   9.8574219e+00   3.0736875e-02
   9.9032472e+00   8.3102056e-03
   9.9149923e+00   8.4895632e-14
   9.9149923e+00  -5.3602955e-16
   9.9603644e+00  -2.5342721e-02
   1.0005737e+01  -3.3374969e-02
   1.0051493e+01  -2.4303290e-02
   1.0095118e+01  -5.7592819e-15
   1.0095118e+01   7.7059886e-14
   1.0140388e+01   2.4623081e-02
   1.0185658e+01   3.2680659e-02
   1.0231896e+01   2.4149192e-02
   1.0276876e+01   8.0071366e-14
   1.0276876e+01  -3.5735304e-16
   1.0322611e+01  -2.3500126e-02
   1.0368347e+01  -2.9508377e-02
   1.0414079e+01  -1.8396340e-02
   1.0447071e+01  -2.3290397e-14
   1.0447071e+01   5.4834609e-14
   1.0492319e+01   2.2735399e-02
   1.0537567e+01   2.8937191e-02
   1.0583726e+01   1.8575430e-02
   1.0618346e+01   1.0769163e-14
   1.0618346e+01  -6.5156214e-14
   1.0664012e+01  -2.1723004e-02
   1.0709679e+01  -2.6088664e-02
   1.0755390e+01  -1.3450584e-02
   1.0779625e+01  -7.3240025e-14
   1.0779625e+01   6.6786854e-16
   1.0824860e+01   2.1055612e-02
   1.0870095e+01   2.5602686e-02
   1.0916185e+01   1.3611610e-02
   1.0941566e+01   9.3675068e-16
   1.0941566e+01  -7.1014375e-14
   1.0987173e+01  -2.0136531e-02
   1.1032779e+01  -2.3032982e-02
   1.1078471e+01  -9.0255235e-03
   1.1094799e+01  -8.2919782e-16
   1.1094799e+01   6.9281386e-14
   1.1140022e+01   1.9549082e-02
   1.1185244e+01   2.2614065e-02
   1.1231274e+01   9.1678654e-03
   1.1248377e+01   5.8460181e-16
   1.1248377e+01  -6.7768707e-14
   1.1293931e+01  -1.8711538e-02
   1.1339484e+01  -2.0285890e-02
   1.1385158e+01  -5.0427180e-03
   1.1394314e+01  -1.5213525e-15
   1.1394314e+01   6.5166622e-14
   1.1439524e+01   1.8190448e-02
   1.1484735e+01   1.9920487e-02
   1.1530711e+01   5.1669074e-03
   1.1540355e+01   3.4781206e-16
   1.1540355e+01  -6.4745084e-14
   1.1585861e+01  -1.7424496e-02
   1.1631368e+01  -1.7802714e-02
   1.1677025e+01  -1.4388780e-03
   1.1679646e+01  -6.3336923e-14
   1.1679646e+01   2.4784862e-16
   1.1724845e+01   1.6959050e-02
   1.1770043e+01   1.7480559e-02
   1.1815972e+01   1.5459708e-03
   1.1818859e+01   6.1498983e-14
   1.1818859e+01  -6.3577615e-16
   1.1864324e+01  -1.6256243e-02
   1.1909790e+01  -1.5547037e-02
   1.1952074e+01  -5.9428157e-14
   1.1952074e+01   1.3201246e-15
   1.1997715e+01   1.5913054e-02
   1.2043356e+01   1.5083081e-02
   1.2085073e+01   5.5511151e-16
   1.2085073e+01  -5.8885188e-14
   1.2130956e+01  -1.5257100e-02
   1.2176839e+01  -1.3284840e-02
   1.2212712e+01  -9.5409791e-17
   1.2212712e+01   5.8050786e-14
   1.2258335e+01   1.4876806e-02
   1.2303958e+01   1.3037459e-02
   1.2340030e+01   8.2399365e-16
   1.2340030e+01  -5.6125243e-14
   1.2385875e+01  -1.4271824e-02
   1.2431721e+01  -1.1383921e-02
   1.2462535e+01  -9.0552565e-16
   1.2462535e+01   5.4872773e-14
   1.2508144e+01   1.3926424e-02
   1.2553752e+01   1.1160220e-02
   1.2584640e+01   1.1483869e-15
   1.2584640e+01  -5.3537036e-14
   1.2630451e+01  -1.3366503e-02
   1.2676262e+01  -9.6361948e-03
   1.2702403e+01  -5.4817262e-15
   1.2702403e+01   4.8121229e-14
   1.2747998e+01   1.3051311e-02
   1.2793593e+01   9.4324038e-03
   1.2819707e+01   7.7108459e-15
   1.2819707e+01  -4.4851275e-14
   1.2865487e+01  -1.2531766e-02
   1.2911267e+01  -8.0238057e-03
   1.2933077e+01  -2.4763178e-14
   1.2933077e+01   2.6820560e-14
   1.2978659e+01   1.2242895e-02
   1.3024241e+01   7.8369174e-03
   1.3045945e+01   2.7537000e-14
   1.3045945e+01  -2.7828434e-14
   1.3091696e+01  -1.1759651e-02
   1.3137448e+01  -6.5315835e-03
   1.3155233e+01  -4.9436150e-14
   1.3155233e+01   2.6367797e-16
   1.3200803e+01   1.1493852e-02
   1.3246373e+01   6.3591700e-03
   1.3263990e+01   5.5061858e-14
   1.3263990e+01   1.5178830e-16
   1.3309715e+01  -1.1043352e-02
   1.3355441e+01  -5.1465495e-03
   1.3369478e+01  -3.0097452e-16
   1.3369478e+01   6.2639997e-14
   1.3415036e+01   1.0797892e-02
   1.3460595e+01   4.9866330e-03
   1.3474413e+01   6.6968132e-14
   1.3474413e+01  -3.9898640e-17
   1.3520115e+01  -1.0377018e-02
   1.3565817e+01  -3.8575332e-03
   1.3576354e+01  -1.0234869e-16
   1.3576354e+01   5.0570659e-14
   1.3621901e+01   1.0149580e-02
   1.3667449e+01   3.7084893e-03
   1.3677729e+01   4.7011006e-16
   1.3677729e+01  -5.0776657e-14
   1.3723409e+01  -9.7555892e-03
   1.3769088e+01  -2.6548674e-03
   1.3776350e+01  -2.3960868e-14
   1.3776350e+01   2.5047672e-14
   1.3821887e+01   9.5441956e-03
   1.3867424e+01   2.5153511e-03
   1.3874399e+01   2.1891343e-14
   1.3874399e+01  -2.2193185e-14
   1.3920058e+01  -9.1746670e-03
   1.3965718e+01  -1.5301427e-03
   1.3969909e+01  -4.5623227e-15
   1.3969909e+01   3.8820726e-14
   1.4015436e+01   8.9776221e-03
   1.4060963e+01   1.3990319e-03
   1.4064843e+01   3.3853129e-15
   1.4064843e+01  -3.9318809e-14
   1.4110484e+01  -8.6304102e-03
   1.4156125e+01  -4.7600896e-04
   1.4157430e+01  -4.1313849e-14
   1.4157430e+01   7.3324593e-16
   1.4202948e+01   8.4462507e-03
   1.4248466e+01   3.5236089e-04
   1.4249443e+01   4.1377275e-14
   1.4249443e+01  -3.1441863e-17
   1.4295067e+01  -8.1194489e-03
   1.4339280e+01   1.2143064e-17
   1.4339280e+01   4.0812839e-14
   1.4384903e+01   7.9458975e-03
   1.4428546e+01   2.6714742e-16
   1.4428546e+01  -3.9905579e-14
   1.4474170e+01  -7.6385338e-03
   1.4515789e+01  -9.5401118e-15
   1.4515789e+01   3.0067962e-14
   1.4561413e+01   7.4744366e-03
   1.4602469e+01   2.9296877e-14
   1.4602469e+01  -9.7491459e-15
   1.4648092e+01  -7.1850349e-03
   1.4687263e+01  -1.7520707e-16
   1.4687263e+01   3.8322644e-14
   1.4732887e+01   7.0296214e-03
   1.4771502e+01   3.7766665e-14
   1.4771502e+01  -1.8214596e-16
   1.4817126e+01  -6.7566738e-03
   1.4853981e+01  -2.5925442e-15
   1.4853981e+01   3.4857534e-14
   1.4899604e+01   6.6092559e-03
   1.4935913e+01   6.0073474e-15
   1.4935913e+01  -3.0921446e-14
   1.4981536e+01  -6.3514174e-03
   1.5016198e+01  -2.5136143e-14
   1.5016198e+01   2.5525589e-14
   1.5061822e+01   6.2113791e-03
   1.5095946e+01   5.6812194e-16
   1.5095946e+01  -4.0444210e-14
   1.5141570e+01  -5.9674464e-03
   1.5174151e+01  -3.4973760e-14
   1.5174151e+01   5.1087606e-16
   1.5219775e+01   5.8342341e-03
   1.5251830e+01   2.5066754e-16
   1.5251830e+01  -3.4782073e-14
   1.5297453e+01  -5.6031273e-03
   1.5328058e+01  -3.4074306e-14
   1.5328058e+01   5.1521287e-16
   1.5373682e+01   5.4762423e-03
   1.5403772e+01   3.4177522e-14
   1.5403772e+01   1.4745150e-17
   1.5449396e+01  -5.2569896e-03
   1.5478122e+01  -1.6826818e-16
   1.5478122e+01   3.3553021e-14
   1.5523745e+01   5.1359813e-03
   1.5551968e+01   3.3043880e-14
   1.5551968e+01  -2.7842312e-16
   1.5597591e+01  -4.9277059e-03
   1.5624528e+01  -3.2679588e-14
   1.5624528e+01   2.3592239e-16
   1.5670151e+01   4.8121662e-03
   1.5696596e+01   3.2671782e-14
   1.5696596e+01   1.4484941e-16
   1.5742220e+01  -4.6140750e-03
   1.5767451e+01  -3.1830441e-14
   1.5767451e+01   3.1658703e-16
   1.5813075e+01   4.5036331e-03
   1.5837826e+01   1.0451709e-15
   1.5837826e+01  -3.0725422e-14
   1.5883449e+01  -4.3150072e-03
   1.5907053e+01   5.2909066e-17
   1.5907053e+01   3.1455741e-14
   1.5952676e+01   4.2093256e-03
   1.5975811e+01   3.0858996e-14
   1.5975811e+01  -1.8648277e-16
   1.6021435e+01  -4.0295115e-03
   1.6043484e+01  -6.1005020e-14
   1.6043484e+01   3.9378223e-16
   1.6089107e+01   3.9282823e-03
   1.6110699e+01   5.9845358e-14
   1.6110699e+01  -8.6822910e-16
   1.6156323e+01  -3.7566850e-03
   1.6176885e+01  -5.9533108e-14
   1.6176885e+01   5.1304447e-16
   1.6222508e+01   3.6596266e-03
   1.6242625e+01   5.8460181e-16
   1.6242625e+01  -5.8803656e-14
   1.6288248e+01  -3.4957031e-03
   1.6307387e+01  -5.7693000e-14
   1.6307387e+01   1.0629518e-15
   1.6353011e+01   3.4025575e-03
   1.6371715e+01   5.8176988e-14
   1.6371715e+01   5.0306981e-17
   1.6417339e+01  -3.2458110e-03
   1.6435114e+01  -5.6528567e-14
   1.6435114e+01   9.8532293e-16
   1.6480738e+01   3.1563414e-03
   1.6498090e+01   6.0758690e-16
   1.6498090e+01  -5.6309558e-14
   1.6543713e+01  -3.0063171e-03
   1.6560181e+01  -5.5697200e-14
   1.6560181e+01   6.2883726e-16
   1.6605805e+01   2.9203055e-03
   1.6621860e+01   5.5818631e-14
   1.6621860e+01   6.4184769e-17
   1.6667484e+01  -2.7765857e-03
   1.6682697e+01  -5.4778231e-14
   1.6682697e+01   4.0982842e-16
   1.6728320e+01   2.6938315e-03
   1.6743132e+01   4.9136042e-16
   1.6743132e+01  -5.4142888e-14
   1.6788756e+01  -2.5560322e-03
   1.6802763e+01  -4.6403853e-17
   1.6802763e+01   5.4048779e-14
   1.6848387e+01   2.4763500e-03
   1.6862003e+01   5.3765152e-14
   1.6862003e+01   2.0122792e-16
   1.6907627e+01  -2.3441177e-03
   1.6920476e+01  -1.0972126e-16
   1.6920476e+01   5.2932918e-14
   1.6966099e+01   2.2673361e-03
   1.6978567e+01   7.2034392e-16
   1.6978567e+01  -5.1812287e-14
   1.7024191e+01  -2.1403444e-03
   1.7035925e+01  -5.1569859e-14
   1.7035925e+01   4.6273749e-16
   1.7081549e+01   2.0663049e-03
   1.7092912e+01   6.2580149e-16
   1.7092912e+01  -5.0914568e-14
   1.7138536e+01  -1.9442524e-03
   1.7149197e+01  -5.0033328e-14
   1.7149197e+01   1.0260889e-15
   1.7194821e+01   1.8728077e-03
   1.7205120e+01   5.0288983e-14
   1.7205120e+01  -2.9642087e-16
   1.7250744e+01  -1.7554155e-03
   1.7260371e+01   1.3791052e-16
   1.7260371e+01   5.0258409e-14
   1.7305995e+01   1.6864289e-03
   1.7315270e+01   4.9706766e-14
   1.7315270e+01   4.2067044e-17
   1.7360894e+01  -1.5734386e-03
   1.7369525e+01  -4.8758306e-14
   1.7369525e+01   4.5926804e-16
   1.7415148e+01   1.5067830e-03
   1.7423436e+01   4.8907926e-14
   1.7423436e+01   1.3097162e-16
   1.7469060e+01  -1.3979547e-03
   1.7476729e+01  -2.3939184e-16
   1.7476729e+01   4.8105617e-14
   1.7522353e+01   1.3335117e-03
   1.7529688e+01   4.9309515e-16
   1.7529688e+01  -4.7428207e-14
   1.7575312e+01  -1.2286225e-03
   1.7582053e+01  -4.7213752e-14
   1.7582053e+01   2.9056618e-16
   1.7627677e+01   1.1662817e-03
   1.7634092e+01   4.7091237e-14
   1.7634092e+01  -2.6020852e-18
   1.7679716e+01  -1.0651242e-03
   1.7685561e+01  -4.6301504e-14
   1.7685561e+01   3.8944542e-16
   1.7731185e+01   1.0047824e-03
   1.7736712e+01   2.5196858e-16
   1.7736712e+01  -4.6042814e-14
   1.7782336e+01  -9.0716356e-04
   1.7787315e+01  -8.8317591e-14
   1.7787315e+01   6.2406677e-16
   1.7832939e+01   8.4872434e-04
   1.7837608e+01   6.2450479e-14
   1.7837608e+01  -1.4289785e-16
   1.7883232e+01  -7.5446394e-04
   1.7887373e+01  -3.0881873e-14
   1.7887373e+01   3.1194014e-14
   1.7932997e+01   6.9783709e-04
   1.7936836e+01   2.0584012e-14
   1.7936836e+01  -2.4191586e-14
   1.7982460e+01  -6.0676690e-04
   1.7985791e+01  -9.3028883e-15
   1.7985791e+01   3.5108309e-14
   1.8031415e+01   5.5186787e-04
   1.8034451e+01   5.9767729e-15
   1.8034451e+01  -3.8075988e-14
   1.8080075e+01  -4.6383061e-04
   1.8082622e+01  -1.4429105e-15
   1.8082622e+01   4.2257051e-14
   1.8128245e+01   4.1058005e-04
   1.8130504e+01   1.4018192e-15
   1.8130504e+01  -4.1951089e-14
   1.8176128e+01  -3.2542856e-04
   1.8177915e+01  -1.4132575e-16
   1.8177915e+01   4.2870113e-14
   1.8223539e+01   2.7375199e-04
   1.8225045e+01   4.2460501e-14
   1.8225045e+01  -2.1456361e-16
   1.8270669e+01  -1.9134837e-04
   1.8271720e+01  -4.1754415e-14
   1.8271720e+01   5.8948072e-16
   1.8317343e+01   1.4117574e-04
   1.8318120e+01   3.6087561e-14
   1.8318120e+01  -5.9303419e-15
   1.8363744e+01  -6.1390693e-05
   1.8364081e+01  -1.2284824e-15
   1.8364081e+01   4.0468483e-14
   1.8409705e+01   1.2656132e-05
   1.8409774e+01   4.1410612e-14
   1.8409774e+01   2.9862994e-17
   1.8455043e+01   1.9121938e-16
   1.8455043e+01   4.1259063e-14
   1.8500050e+01   4.0648454e-14
   1.8500050e+01  -1.1147631e-16
   1.8544647e+01  -4.1402293e-16
   1.8544647e+01   4.0047928e-14
   1.8588988e+01   3.9022469e-16
   1.8588988e+01  -3.9772540e-14
   1.8632933e+01  -4.9380666e-16
   1.8632933e+01   3.9381482e-14
   1.8676628e+01   2.7794200e-16
   1.8676628e+01  -3.9302878e-14
   1.8719940e+01  -5.6087811e-16
   1.8719940e+01   3.8739079e-14
   1.8763007e+01   3.8937413e-14
   1.8763007e+01  -7.9451690e-17
   1.8805703e+01  -3.8362332e-14
   1.8805703e+01   3.7934201e-16
   1.8848161e+01   3.8239038e-14
   1.8848161e+01  -2.2629332e-16
   1.8890259e+01  -1.8922038e-16
   1.8890259e+01   3.8010583e-14
   1.8932124e+01   2.3908691e-16
   1.8932124e+01  -3.7690581e-14
   1.8973640e+01  -3.2132364e-16
   1.8973640e+01   3.7348393e-14
   1.9014928e+01   6.8456525e-16
   1.9014928e+01  -3.6725898e-14
   1.9055878e+01  -1.0646188e-16
   1.9055878e+01   3.7053158e-14
   1.9096606e+01   4.6405208e-16
   1.9096606e+01  -3.6443105e-14
   1.9137005e+01   2.1163626e-16
   1.9137005e+01   3.6861742e-14
   1.9177187e+01   3.6467431e-14
   1.9177187e+01   6.2267086e-17
   1.9217051e+01  -3.5766935e-14
   1.9217051e+01   4.0381788e-16
   1.9256701e+01   3.5939588e-14
   1.9256701e+01   7.4403374e-18
   1.9296042e+01   1.3223201e-16
   1.9296042e+01   3.5826377e-14
   1.9335176e+01   3.5451636e-14
   1.9335176e+01  -8.8836816e-18
   1.9374008e+01  -2.5953767e-16
   1.9374008e+01   3.4972696e-14
   1.9412637e+01   3.0253984e-16
   1.9412637e+01  -3.4710455e-14
   1.9450974e+01   1.5102259e-16
   1.9450974e+01   3.4937195e-14
   1.9489112e+01   3.0976334e-16
   1.9489112e+01  -3.4255408e-14
   1.9526966e+01   1.4841372e-16
   1.9526966e+01   3.4492896e-14
   1.9564625e+01   4.7278669e-16
   1.9564625e+01  -3.3659436e-14
   1.9602007e+01   8.7861034e-17
   1.9602007e+01   3.4008569e-14
   1.9639199e+01   3.3710803e-14
   1.9639199e+01  -5.5971937e-18
   1.9676122e+01  -3.3211694e-14
   1.9676122e+01   2.9339866e-16
   1.9712859e+01   4.1927792e-16
   1.9712859e+01  -3.2880532e-14
   1.9749333e+01  -3.2816110e-14
   1.9749333e+01   2.8668338e-16
   1.9785625e+01   3.3068098e-14
   1.9785625e+01   1.6958616e-16
   1.9821662e+01   5.1665622e-17
   1.9821662e+01   3.2753040e-14
   1.9857520e+01   3.1445929e-16
   1.9857520e+01  -3.2190352e-14
   1.9893129e+01  -1.0441206e-16
   1.9893129e+01   3.2213561e-14
   1.9928563e+01   3.7711262e-16
   1.9928563e+01  -3.1748242e-14
   1.9963756e+01  -3.1694059e-14
   1.9963756e+01   2.4140778e-16
   1.9998776e+01   3.4896063e-16
   1.9998776e+01  -3.1402307e-14
   2.0000000e+01  -1.6487964e-04


==> figuresAndData/asymptoticDecay_6ththOrder_numeratorFourtuple+5_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1947681e-05   9.9999968e-01
   1.9168609e-04   9.9998844e-01
   9.9037812e-04   9.9969154e-01
   4.9838383e-03   9.9219094e-01
   1.7385011e-02   9.0506806e-01
   3.1138634e-02   6.9580709e-01
   4.7341764e-02   2.9797112e-01
   5.6530143e-02   2.7755576e-16
   5.6530143e-02  -1.5543122e-14
   7.3342566e-02  -5.0352038e-01
   9.0230729e-02  -8.2922643e-01
   1.0713971e-01  -9.7469592e-01
   1.2402387e-01  -9.4001943e-01
   1.4105696e-01  -7.2351492e-01
   1.5822576e-01  -3.2170150e-01
   1.6831664e-01  -2.8033131e-14
   1.6831664e-01   3.4028336e-14
   1.8560706e-01   5.1088423e-01
   2.0279788e-01   8.3168142e-01
   2.2001074e-01   9.6613926e-01
   2.3724925e-01   9.1397626e-01
   2.5451728e-01   6.7500632e-01
   2.7181878e-01   2.4913235e-01
   2.7951598e-01   1.2906343e-13
   2.7951598e-01  -2.2204460e-16
   2.9685500e-01  -5.0731719e-01
   3.1404015e-01  -8.2241517e-01
   3.3124745e-01  -9.5089215e-01
   3.4848043e-01  -8.9246404e-01
   3.6574295e-01  -6.4694410e-01
   3.8303895e-01  -2.1423460e-01
   3.8964189e-01  -1.9889645e-13
   3.8964189e-01   2.2204460e-16
   3.8964189e-01   1.2275708e-13
   4.0697543e-01   5.0301675e-01
   4.2416836e-01   8.1462363e-01
   4.4138360e-01   9.3992951e-01
   4.5862470e-01   8.7865609e-01
   4.7589553e-01   6.3062188e-01
   4.9320004e-01   1.9573435e-01
   4.9924710e-01   2.3292479e-13
   4.9924710e-01  -8.3266727e-16
   5.1658936e-01  -4.9856861e-01
   5.3377524e-01  -8.0489368e-01
   5.5098346e-01  -9.2458023e-01
   5.6821751e-01  -8.5734813e-01
   5.8548126e-01  -6.0301458e-01
   6.0277867e-01  -1.6148567e-01
   6.0775545e-01  -2.1926905e-15
   6.0775545e-01   2.3939184e-13
   6.2509057e-01   4.9441219e-01
   6.4228577e-01   7.9754858e-01
   6.5950348e-01   9.1442561e-01
   6.7674723e-01   8.4476944e-01
   6.9402090e-01   5.8840291e-01
   7.1132846e-01   1.4523772e-01
   7.1581714e-01   2.7927660e-13
   7.1581714e-01  -1.6375790e-15
   7.3316265e-01  -4.9006699e-01
   7.5034905e-01  -7.8785296e-01
   7.6755794e-01  -8.9897760e-01
   7.8479283e-01  -8.2316462e-01
   8.0205758e-01  -5.6023499e-01
   8.1935615e-01  -1.1009852e-01
   8.2274883e-01  -2.3624158e-13
   8.2274883e-01   1.8041124e-15
   8.4008528e-01   4.8605354e-01
   8.5728290e-01   7.8098052e-01
   8.7450320e-01   8.8969420e-01
   8.9174974e-01   8.1192514e-01
   9.0902639e-01   5.4750038e-01
   9.2633712e-01   9.6335746e-02
   9.2931566e-01   2.0584923e-13
   9.2931566e-01  -3.0531133e-14
   9.4666455e-01  -4.8180370e-01
   9.6385124e-01  -7.7127265e-01
   9.8106059e-01  -8.7405200e-01
   9.9829608e-01  -7.8986918e-01
   1.0155616e+00  -5.1854881e-01
   1.0328611e+00  -6.0004303e-02
   1.0347098e+00  -8.7645169e-14
   1.0347098e+00   3.8175019e-13
   1.0520473e+00   4.7793074e-01
   1.0692475e+00   7.6489886e-01
   1.0864705e+00   8.6570434e-01
   1.1037200e+00   7.8008204e-01
   1.1209998e+00   5.0786308e-01
   1.1383138e+00   4.8967324e-02
   1.1398285e+00   5.7572003e-14
   1.1398285e+00  -4.0847881e-13
   1.1571808e+00  -4.7376846e-01
   1.1743676e+00  -7.5513277e-01
   1.1915772e+00  -8.4977377e-01
   1.2088130e+00  -7.5742244e-01
   1.2260791e+00  -4.7790698e-01
   1.2433793e+00  -1.1144253e-02
   1.2437225e+00  -4.5990121e-13
   1.2437225e+00   2.9542341e-15
   1.2610609e+00   4.7003424e-01
   1.2782638e+00   7.4928378e-01
   1.2954897e+00   8.4242595e-01
   1.3127422e+00   7.4919979e-01
   1.3300252e+00   4.6944043e-01
   1.3473426e+00   3.0716155e-03
   1.3474377e+00   4.5570579e-13
   1.3474377e+00  -3.9109341e-15
   1.3647937e+00  -4.6595157e-01
   1.3819803e+00  -7.3941483e-01
   1.3991899e+00  -8.2611568e-01
   1.4164260e+00  -7.2578857e-01
   1.4336923e+00  -4.3826513e-01
   1.4498679e+00  -1.7069679e-13
   1.4498679e+00   2.8604896e-13
   1.4671685e+00   4.6154126e-01
   1.4843742e+00   7.3371774e-01
   1.5016031e+00   8.1984588e-01
   1.5188587e+00   7.1967004e-01
   1.5361450e+00   4.3302902e-01
   1.5522223e+00   3.0492275e-13
   1.5522223e+00  -1.4854784e-13
   1.5695432e+00  -4.5753204e-01
   1.5867295e+00  -7.2371219e-01
   1.6039389e+00  -8.0308494e-01
   1.6211748e+00  -6.9538927e-01
   1.6384411e+00  -4.0045997e-01
   1.6532234e+00  -1.6653345e-16
   1.6532234e+00   4.5002890e-13
   1.6705241e+00   4.5408234e-01
   1.6877328e+00   7.1899332e-01
   1.7049648e+00   7.9792010e-01
   1.7222237e+00   6.9061101e-01
   1.7395135e+00   3.9690863e-01
   1.7542578e+00   4.4614312e-13
   1.7542578e+00  -1.3322676e-15
   1.7715824e+00  -4.5013803e-01
   1.7887682e+00  -7.0880281e-01
   1.8059771e+00  -7.8061096e-01
   1.8232128e+00  -6.6530471e-01
   1.8404791e+00  -3.6272212e-01
   1.8538635e+00  -4.3948178e-13
   1.8538635e+00   5.0515148e-15
   1.8711644e+00   4.4682543e-01
   1.8883762e+00   7.0468117e-01
   1.9056114e+00   7.7662096e-01
   1.9228737e+00   6.6239703e-01
   1.9401670e+00   3.6185560e-01
   1.9536170e+00   8.8262730e-15
   1.9536170e+00  -4.3265391e-13
   1.9709453e+00  -4.4293629e-01
   1.9881304e+00  -6.9426682e-01
   2.0053388e+00  -7.5868684e-01
   2.0225741e+00  -6.3594173e-01
   2.0398401e+00  -3.2587276e-01
   2.0518601e+00  -2.1593838e-14
   2.0518601e+00   8.5520480e-13
   2.0691607e+00   4.3976105e-01
   2.0863757e+00   6.9076369e-01
   2.1036143e+00   7.5592250e-01
   2.1208801e+00   6.3499348e-01
   2.1381771e+00   3.2782640e-01
   2.1503697e+00   4.7184479e-15
   2.1503697e+00  -8.6641805e-13
   2.1677018e+00  -4.3591912e-01
   2.1848861e+00  -6.8009010e-01
   2.2020938e+00  -7.3729235e-01
   2.2193284e+00  -6.0727437e-01
   2.2365940e+00  -2.8988048e-01
   2.2472818e+00  -6.6335826e-14
   2.2472818e+00   7.9913853e-13
   2.2645821e+00   4.3288183e-01
   2.2818004e+00   6.7722490e-01
   2.2990424e+00   7.3579979e-01
   2.3163118e+00   6.0836620e-01
   2.3336125e+00   2.9477736e-01
   2.3445829e+00   4.0356607e-14
   2.3445829e+00  -8.1923357e-13
   2.3619190e+00  -4.2907927e-01
   2.3791022e+00  -6.6625938e-01
   2.3963091e+00  -7.1640859e-01
   2.4135430e+00  -5.7927837e-01
   2.4308079e+00  -2.5471611e-01
   2.4401949e+00  -2.0750068e-13
   2.4401949e+00   6.4703798e-13
   2.4574948e+00   4.2618076e-01
   2.4747164e+00   6.6404951e-01
   2.4919619e+00   7.1622898e-01
   2.5092350e+00   5.8248247e-01
   2.5265396e+00   2.6266656e-01
   2.5363214e+00   1.5726309e-13
   2.5363214e+00  -6.9144690e-13
   2.5536615e+00  -4.2240985e-01
   2.5708436e+00  -6.5276216e-01
   2.5880494e+00  -6.9601775e-01
   2.6052825e+00  -5.5193104e-01
   2.6225466e+00  -2.2035239e-01
   2.6306632e+00  -4.7975512e-13
   2.6306632e+00   3.6379233e-13
   2.6479625e+00   4.1965115e-01
   2.6651876e+00   6.5122295e-01
   2.6824367e+00   6.9718730e-01
   2.6997135e+00   5.5731098e-01
   2.7170219e+00   2.3145383e-01
   2.7256473e+00   3.6523562e-13
   2.7256473e+00  -4.7289950e-13
   2.7429914e+00  -4.1590437e-01
   2.7601723e+00  -6.3958661e-01
   2.7773770e+00  -6.7610307e-01
   2.7946090e+00  -5.2521101e-01
   2.8118723e+00  -1.8676372e-01
   2.8187481e+00  -2.7200464e-15
   2.8187481e+00   8.3025253e-13
   2.8360466e+00   4.1328663e-01
   2.8532752e+00   6.3873135e-01
   2.8705279e+00   6.7865301e-01
   2.8878085e+00   5.3282182e-01
   2.9051209e+00   2.0110077e-01
   2.9126205e+00   6.6263661e-13
   2.9126205e+00  -1.6503465e-13
   2.9299686e+00  -4.0955668e-01
   2.9471481e+00  -6.2672156e-01
   2.9643516e+00  -6.5664869e-01
   2.9815825e+00  -4.9909813e-01
   2.9988448e+00  -1.5392601e-01
   3.0045086e+00  -4.3576254e-15
   3.0045086e+00   8.1831764e-13
   3.0218062e+00   4.0708113e-01
   3.0390384e+00   6.2656144e-01
   3.0562948e+00   6.6060538e-01
   3.0735793e+00   5.0898645e-01
   3.0908957e+00   1.7157071e-01
   3.0972986e+00   9.8951403e-13
   3.0972986e+00  -6.8001160e-15
   3.1146509e+00  -4.0336093e-01
   3.1318289e+00  -6.1415641e-01
   3.1490310e+00  -6.3763960e-01
   3.1662607e+00  -4.7357332e-01
   3.1835219e+00  -1.2181648e-01
   3.1880017e+00  -5.0515148e-15
   3.1880017e+00   8.0760398e-13
   3.2052983e+00   4.0102884e-01
   3.2225341e+00   6.1470064e-01
   3.2397943e+00   6.4302468e-01
   3.2570826e+00   4.8577768e-01
   3.2744030e+00   1.4282870e-01
   3.2797372e+00   8.2434060e-15
   3.2797372e+00  -7.9930507e-13
   3.2970937e+00  -3.9731160e-01
   3.3142702e+00  -6.0188109e-01
   3.3314709e+00  -6.1906154e-01
   3.3486992e+00  -4.4861846e-01
   3.3659592e+00  -9.0413521e-02
   3.3692822e+00  -1.0506873e-12
   3.3692822e+00   1.5570878e-14
   3.3865778e+00   3.9512425e-01
   3.4038172e+00   6.0313692e-01
   3.4210812e+00   6.2589208e-01
   3.4383734e+00   4.6316961e-01
   3.4556979e+00   1.1484143e-01
   3.4599901e+00   1.2578966e-12
   3.4599901e+00  -1.3725132e-14
   3.4773508e+00  -3.9140343e-01
   3.4945256e+00  -5.8988602e-01
   3.5117248e+00  -6.0090094e-01
   3.5289518e+00  -4.2421634e-01
   3.5462104e+00  -5.9696558e-02
   3.5484032e+00  -5.5178084e-13
   3.5484032e+00   2.4150126e-13
   3.5656976e+00   3.8936207e-01
   3.5829407e+00   5.9185884e-01
   3.6002085e+00   6.0918971e-01
   3.6175047e+00   4.4113759e-01
   3.6348332e+00   8.7577218e-02
   3.6381088e+00   1.0204199e-12
   3.6381088e+00  -2.0539126e-15
   3.6554738e+00  -3.8563144e-01
   3.6726469e+00  -5.7816209e-01
   3.6898445e+00  -5.8314487e-01
   3.7070700e+00  -4.0035050e-01
   3.7243273e+00  -2.9645970e-02
   3.7254156e+00  -1.2167697e-13
   3.7254156e+00   6.6224803e-13
   3.7427087e+00   3.8373725e-01
   3.7599556e+00   5.8085552e-01
   3.7772272e+00   5.9290052e-01
   3.7945273e+00   4.1965817e-01
   3.8118599e+00   6.1005924e-02
   3.8141435e+00   6.0214334e-13
   3.8141435e+00  -1.7704588e-13
   3.8315126e+00  -3.7999090e-01
   3.8486840e+00  -5.6670061e-01
   3.8658800e+00  -5.6578097e-01
   3.8831040e+00  -3.7700523e-01
   3.9003599e+00  -2.4298464e-04
   3.9003688e+00  -3.4736111e-13
   3.9003688e+00   4.2742519e-13
   3.9176606e+00   3.7824498e-01
   3.9349111e+00   5.7011657e-01
   3.9521866e+00   5.7700833e-01
   3.9694907e+00   3.9870907e-01
   3.9868273e+00   3.5098905e-02
   3.9881422e+00   1.8626073e-13
   3.9881422e+00  -5.8388017e-13
   4.0055155e+00  -3.7447728e-01
   4.0226851e+00  -5.5549327e-01
   4.0398794e+00  -5.4879742e-01
   4.0571018e+00  -3.5416550e-01
   4.0733102e+00  -3.8175019e-13
   4.0733102e+00   1.1500800e-12
   4.0905647e+00   3.7229740e-01
   4.1078190e+00   5.5943505e-01
   4.1250982e+00   5.6168628e-01
   4.1424061e+00   3.7884362e-01
   4.1597468e+00   1.0789574e-02
   4.1601515e+00   1.5202995e-12
   4.1601515e+00  -2.3418767e-15
   4.1775289e+00  -3.6908504e-01
   4.1946967e+00  -5.4453176e-01
   4.2118893e+00  -5.3218343e-01
   4.2291101e+00  -3.3181826e-01
   4.2442859e+00  -7.7160500e-15
   4.2442859e+00   1.5063506e-12
   4.2615389e+00   3.6706560e-01
   4.2787918e+00   5.4917918e-01
   4.2960748e+00   5.4658105e-01
   4.3133867e+00   3.5898604e-01
   4.3302164e+00   2.3203661e-14
   4.3302164e+00  -1.4821477e-12
   4.3475611e+00  -3.6324452e-01
   4.3647271e+00  -5.3364540e-01
   4.3819179e+00  -5.1616705e-01
   4.3991370e+00  -3.1059092e-01
   4.4133402e+00  -5.8841820e-15
   4.4133402e+00   1.4916401e-12
   4.4305915e+00   3.6195182e-01
   4.4478429e+00   5.3916049e-01
   4.4651297e+00   5.3183322e-01
   4.4824455e+00   3.3960607e-01
   4.4983804e+00   5.9952043e-15
   4.4983804e+00  -1.4827584e-12
   4.5157292e+00  -3.5809608e-01
   4.5328932e+00  -5.2316525e-01
   4.5500823e+00  -5.0027123e-01
   4.5672997e+00  -2.8919784e-01
   4.5805160e+00  -1.5432100e-14
   4.5805160e+00   1.4649393e-12
   4.5977658e+00   3.5695435e-01
   4.6150156e+00   5.2937274e-01
   4.6323062e+00   5.1742689e-01
   4.6496258e+00   3.2067797e-01
   4.6646856e+00   1.4601098e-12
   4.6646856e+00  -1.1990409e-14
   4.6820383e+00  -3.5305846e-01
   4.6992005e+00  -5.1290933e-01
   4.7163878e+00  -4.8471300e-01
   4.7336036e+00  -2.6825563e-01
   4.7458547e+00  -6.0174088e-14
   4.7458547e+00   1.4038770e-12
   4.7631029e+00   3.5206818e-01
   4.7803511e+00   5.1980702e-01
   4.7976455e+00   5.0335009e-01
   4.8149691e+00   3.0218652e-01
   4.8291726e+00   1.4475088e-12
   4.8291726e+00  -8.4932061e-15
   4.8465293e+00  -3.4812813e-01
   4.8636896e+00  -5.0287096e-01
   4.8808751e+00  -4.6948276e-01
   4.8980892e+00  -2.4775193e-01
   4.9093966e+00  -2.2873370e-13
   4.9093966e+00   1.2196633e-12
   4.9266432e+00   3.4728962e-01
   4.9438898e+00   5.1045551e-01
   4.9611879e+00   4.8959064e-01
   4.9785152e+00   2.8411500e-01
   4.9918808e+00   1.4365176e-12
   4.9918808e+00  -3.4416914e-15
   5.0092415e+00  -3.4330169e-01
   5.0263999e+00  -4.9304373e-01
   5.0435836e+00  -4.5457122e-01
   5.0607960e+00  -2.2767481e-01
   5.0711802e+00  -5.6776805e-13
   5.0711802e+00   8.6497476e-13
   5.0884252e+00   3.4261513e-01
   5.1056703e+00   5.0131075e-01
   5.1229721e+00   4.7613695e-01
   5.1403032e+00   2.6644752e-01
   5.1528483e+00   3.8469228e-14
   5.1528483e+00  -1.3861134e-12
   5.1702128e+00  -3.3857591e-01
   5.1873693e+00  -4.8342148e-01
   5.2045513e+00  -4.3996948e-01
   5.2217620e+00  -2.0801276e-01
   5.2312433e+00  -1.2143064e-12
   5.2312433e+00   2.0305979e-13
   5.2484867e+00   3.3804134e-01
   5.2657301e+00   4.9236563e-01
   5.2830356e+00   4.6297797e-01
   5.3003705e+00   2.4916897e-01
   5.3121119e+00   1.3400392e-13
   5.3121119e+00  -1.2758961e-12
   5.3294803e+00  -3.3394768e-01
   5.3466349e+00  -4.7399828e-01
   5.3638151e+00  -4.2566892e-01
   5.3810241e+00  -1.8875464e-01
   5.3896221e+00  -1.1518564e-14
   5.3896221e+00   1.3909429e-12
   5.4068639e+00   3.3356501e-01
   5.4241058e+00   4.8361334e-01
   5.4414149e+00   4.5010318e-01
   5.4587534e+00   2.3226497e-01
   5.4697074e+00   3.6151637e-13
   5.4697074e+00  -1.0333956e-12
   5.4870796e+00  -3.2941404e-01
   5.5042324e+00  -4.6476842e-01
   5.5214108e+00  -4.1166125e-01
   5.5386182e+00  -1.6988969e-01
   5.5463519e+00  -2.1260771e-14
   5.5463519e+00   1.3666013e-12
   5.5635921e+00   3.2918302e-01
   5.5808324e+00   4.7504737e-01
   5.5981450e+00   4.3750255e-01
   5.6154873e+00   2.1572185e-01
   5.6256694e+00   7.6580409e-13
   5.6256694e+00  -6.1434191e-13
   5.6430453e+00  -3.2497215e-01
   5.6601963e+00  -4.5572643e-01
   5.6773729e+00  -3.9793846e-01
   5.6945787e+00  -1.5140752e-01
   5.7014667e+00  -1.3720691e-12
   5.7014667e+00   1.4155344e-15
   5.7187054e+00   3.2489239e-01
   5.7359441e+00   4.6666150e-01
   5.7532602e+00   4.2516652e-01
   5.7706061e+00   1.9952659e-01
   5.7800314e+00   1.3607726e-12
   5.7800314e+00  -5.4400928e-15
   5.7974110e+00  -3.2061929e-01
   5.8145602e+00  -4.4686702e-01
   5.8317351e+00  -3.8449282e-01
   5.8489392e+00  -1.3329805e-01
   5.8549996e+00  -1.3569423e-12
   5.8549996e+00   2.4980018e-15
   5.8722368e+00   3.2069027e-01
   5.8894739e+00   4.5844977e-01
   5.9067935e+00   4.1308595e-01
   5.9241429e+00   1.8366681e-01
   5.9328260e+00   1.3322676e-15
   5.9328260e+00  -1.3508916e-12
   5.9502093e+00  -3.1635285e-01
   5.9673566e+00  -4.3818508e-01
   5.9845298e+00  -3.7131684e-01
   6.0017323e+00  -1.1555152e-01
   6.0069826e+00  -1.3328089e-12
   6.0069826e+00   1.2947976e-14
   6.0242183e+00   3.1657392e-01
   6.0414539e+00   4.5040650e-01
   6.0587769e+00   4.0125217e-01
   6.0761298e+00   1.6813071e-01
   6.0840846e+00   8.0491169e-16
   6.0840846e+00  -1.3379298e-12
   6.1014715e+00  -3.1217031e-01
   6.1186170e+00  -4.2967573e-01
   6.1357886e+00  -3.5840332e-01
   6.1529895e+00  -9.8158505e-02
   6.1574469e+00  -1.3283541e-12
   6.1574469e+00   3.9135362e-15
   6.1746810e+00   3.1254069e-01
   6.1919151e+00   4.4252622e-01
   6.2092415e+00   3.8965685e-01
   6.2265978e+00   1.5290706e-01
   6.2338379e+00   1.3174462e-12
   6.2338379e+00  -7.8825835e-15
   6.2512283e+00  -3.0806928e-01
   6.2683721e+00  -4.2133422e-01
   6.2855421e+00  -3.4574527e-01
   6.3027414e+00  -8.1109842e-02
   6.3064224e+00  -1.3120893e-12
   6.3064224e+00   6.9111383e-15
   6.3236551e+00   3.0858807e-01
   6.3408877e+00   4.3480372e-01
   6.3582174e+00   3.7829208e-01
   6.3755770e+00   1.3798516e-01
   6.3821156e+00   8.0213614e-15
   6.3821156e+00  -1.3041512e-12
   6.3995094e+00  -3.0404744e-01
   6.4166516e+00  -4.1315598e-01
   6.4338199e+00  -3.3333594e-01
   6.4510177e+00  -6.4396664e-02
   6.4539385e+00  -1.2994605e-12
   6.4539385e+00   6.5503158e-15
   6.4711697e+00   3.0471362e-01
   6.4884009e+00   4.2723402e-01
   6.5057338e+00   3.6715028e-01
   6.5230967e+00   1.2335482e-01
   6.5289464e+00   6.6058270e-15
   6.5289464e+00  -1.2927159e-12
   6.5463436e+00  -3.0010256e-01
   6.5634841e+00  -4.0513660e-01
   6.5806508e+00  -3.2116878e-01
   6.5978472e+00  -4.8010372e-02
   6.6000235e+00  -1.2670420e-14
   6.6000235e+00   1.2806700e-12
   6.6172533e+00   3.0091501e-01
   6.6344831e+00   4.1981230e-01
   6.6518191e+00   3.5622424e-01
   6.6691853e+00   1.0900630e-01
   6.6743583e+00   1.2694151e-12
   6.6743583e+00  -1.7361113e-14
   6.6917589e+00  -2.9623252e-01
   6.7088977e+00  -3.9727183e-01
   6.7260629e+00  -3.0923747e-01
   6.7432578e+00  -3.1942626e-02
   6.7447049e+00  -1.2915849e-12
   6.7447049e+00   9.3119956e-15
   6.7619334e+00   2.9718999e-01
   6.7791618e+00   4.1253400e-01
   6.7965009e+00   3.4550703e-01
   6.8138703e+00   9.4930331e-02
   6.8183785e+00   1.2712886e-12
   6.8183785e+00  -3.0947467e-15
   6.8357823e+00  -2.9243525e-01
   6.8529196e+00  -3.8955755e-01
   6.8700833e+00  -2.9753590e-01
   6.8872767e+00  -1.6185337e-02
   6.8880096e+00  -2.3572810e-13
   6.8880096e+00   1.0329133e-12
   6.9052367e+00   2.9353642e-01
   6.9224638e+00   4.0539471e-01
   6.9398059e+00   3.3499205e-01
   6.9571784e+00   8.1118059e-02
   6.9610334e+00   2.3592239e-15
   6.9610334e+00  -1.2599644e-12
   6.9784404e+00  -2.8870877e-01
   6.9955761e+00  -3.8198979e-01
   7.0127383e+00  -2.8605812e-01
   7.0299304e+00  -7.3065633e-04
   7.0299635e+00  -1.2554688e-12
   7.0299635e+00   1.1745162e-15
   7.0471892e+00   2.8995221e-01
   7.0644150e+00   3.9839022e-01
   7.0817601e+00   3.2467298e-01
   7.0991356e+00   6.7561034e-02
   7.1023486e+00   1.4155344e-15
   7.1023486e+00  -1.2490009e-12
   7.1197586e+00  -2.8505117e-01
   7.1368928e+00  -3.7456469e-01
   7.1540537e+00  -2.7479838e-01
   7.1705917e+00  -1.1113332e-13
   7.1705917e+00   1.1333157e-12
   7.1877824e+00   2.8605122e-01
   7.2049732e+00   3.9145802e-01
   7.2223212e+00   3.1519883e-01
   7.2396995e+00   5.5620153e-02
   7.2423489e+00   1.2278789e-12
   7.2423489e+00  -1.0894063e-14
   7.2597619e+00  -2.8145911e-01
   7.2768947e+00  -3.6727863e-01
   7.2940541e+00  -2.6375279e-01
   7.3099190e+00  -1.2315704e-12
   7.3099190e+00   1.7208457e-15
   7.3271084e+00   2.8260559e-01
   7.3442978e+00   3.8472365e-01
   7.3616487e+00   3.0526737e-01
   7.3790299e+00   4.2564606e-02
   7.3810588e+00   1.2552459e-14
   7.3810588e+00  -1.2147713e-12
   7.3984747e+00  -2.7793385e-01
   7.4156060e+00  -3.6012788e-01
   7.4327642e+00  -2.5291266e-01
   7.4479691e+00  -1.1546319e-14
   7.4479691e+00   1.2106427e-12
   7.4651572e+00   2.7922349e-01
   7.4823453e+00   3.7811225e-01
   7.4996990e+00   2.9551426e-01
   7.5170831e+00   2.9740943e-02
   7.5185016e+00   1.2167940e-12
   7.5185016e+00  -1.8308272e-14
   7.5359204e+00  -2.7447216e-01
   7.5530504e+00  -3.5310901e-01
   7.5702072e+00  -2.4227439e-01
   7.5847652e+00  -1.9290125e-14
   7.5847652e+00   1.1916301e-12
   7.6019521e+00   2.7590314e-01
   7.6191390e+00   3.7162024e-01
   7.6364953e+00   2.8593420e-01
   7.6538822e+00   1.7142131e-02
   7.6547003e+00   3.1997321e-13
   7.6547003e+00  -8.8509408e-13
   7.6721220e+00  -2.7107237e-01
   7.6892506e+00  -3.4621866e-01
   7.7064062e+00  -2.3183291e-01
   7.7203298e+00  -1.3017365e-14
   7.7203298e+00   1.1868839e-12
   7.7375156e+00   2.7264282e-01
   7.7547013e+00   3.6524420e-01
   7.7720603e+00   2.7652210e-01
   7.7894498e+00   4.7614324e-03
   7.7896772e+00   1.0971259e-14
   7.7896772e+00  -1.1832653e-12
   7.8071017e+00  -2.6773290e-01
   7.8242290e+00  -3.3945356e-01
   7.8413834e+00  -2.2158328e-01
   7.8546851e+00  -9.3008934e-14
   7.8546851e+00   1.0960677e-12
   7.8718696e+00   2.6944089e-01
   7.8890542e+00   3.5898081e-01
   7.9064158e+00   2.6727309e-01
   7.9234540e+00   1.1709522e-12
   7.9234540e+00  -1.2601031e-14
   7.9408462e+00  -2.6411809e-01
   7.9579723e+00  -3.3286413e-01
   7.9751254e+00  -2.1196178e-01
   7.9878522e+00  -2.6872948e-13
   7.9878522e+00   9.0985552e-13
   8.0050356e+00   2.6629508e-01
   8.0222190e+00   3.5282694e-01
   8.0395831e+00   2.5818390e-01
   8.0560519e+00   7.5944806e-13
   8.0560519e+00  -1.5868973e-12
   8.0734466e+00  -2.6090071e-01
   8.0905715e+00  -3.2634709e-01
   8.1077235e+00  -2.0208955e-01
   8.1198521e+00  -6.9347306e-13
   8.1198521e+00   1.6430468e-12
   8.1370344e+00   2.6320521e-01
   8.1542168e+00   3.4677949e-01
   8.1715833e+00   2.4924726e-01
   8.1874913e+00   6.2450045e-15
   8.1874913e+00  -2.3197555e-12
   8.2048886e+00  -2.5773911e-01
   8.2220123e+00  -3.1994603e-01
   8.2391632e+00  -1.9239518e-01
   8.2507049e+00  -1.5327462e-12
   8.2507049e+00   7.8329010e-13
   8.2678862e+00   2.6016913e-01
   8.2850675e+00   3.4083555e-01
   8.3024365e+00   2.4046024e-01
   8.3177924e+00   3.8580250e-15
   8.3177924e+00  -2.3019642e-12
   8.3351920e+00  -2.5463189e-01
   8.3523146e+00  -3.1365809e-01
   8.3694645e+00  -1.8287431e-01
   8.3804304e+00  -3.0490888e-12
   8.3804304e+00   3.6248782e-14
   8.3976108e+00   2.5718540e-01
   8.4147911e+00   3.3499228e-01
   8.4321623e+00   2.3181870e-01
   8.4469745e+00   2.8116398e-14
   8.4469745e+00  -2.2575553e-12
   8.4643766e+00  -2.5157771e-01
   8.4814981e+00  -3.0748048e-01
   8.4986470e+00  -1.7352272e-01
   8.5090479e+00  -2.2698510e-12
   8.5090479e+00   6.6058270e-15
   8.5262273e+00   2.5425265e-01
   8.5434067e+00   3.2924697e-01
   8.5607802e+00   2.2331866e-01
   8.5750568e+00   1.6986412e-14
   8.5750568e+00  -2.2492286e-12
   8.5924612e+00  -2.4857527e-01
   8.6095817e+00  -3.0141050e-01
   8.6267296e+00  -1.6433631e-01
   8.6365760e+00  -1.4710455e-15
   8.6365760e+00   2.2556679e-12
   8.6537545e+00   2.5136955e-01
   8.6709330e+00   3.2359699e-01
   8.6883086e+00   2.1495631e-01
   8.7020578e+00   5.8952843e-14
   8.7020578e+00  -2.1880275e-12
   8.7194644e+00  -2.4562332e-01
   8.7365839e+00  -2.9544555e-01
   8.7537309e+00  -1.5531109e-01
   8.7630329e+00  -1.7430501e-14
   8.7630329e+00   2.2207791e-12
   8.7802106e+00   2.4853482e-01
   8.7973883e+00   3.1803983e-01
   8.8147660e+00   2.0672798e-01
   8.8279955e+00   1.8360313e-13
   8.8279955e+00  -2.0448088e-12
   8.8454042e+00  -2.4272063e-01
   8.8625228e+00  -2.8958309e-01
   8.8796689e+00  -1.4644319e-01
   8.8884366e+00  -2.2156443e-12
   8.8884366e+00   3.8025139e-15
   8.9056135e+00   2.4574723e-01
   8.9227903e+00   3.1257305e-01
   8.9401701e+00   1.9863012e-01
   8.9528875e+00   4.1858184e-13
   8.9528875e+00  -1.7910118e-12
   8.9702983e+00  -2.3986603e-01
   8.9874160e+00  -2.8382066e-01
   9.0045613e+00  -1.3772887e-01
   9.0128043e+00  -4.2188475e-15
   9.0128043e+00   2.1968538e-12
   9.0299804e+00   2.4300556e-01
   9.0471565e+00   3.0719431e-01
   9.0645383e+00   1.9065934e-01
   9.0767510e+00   8.4682261e-13
   9.0767510e+00  -1.3445356e-12
   9.0941639e+00  -2.3705838e-01
   9.1112807e+00  -2.7815587e-01
   9.1284252e+00  -1.2916447e-01
   9.1361530e+00  -2.1598001e-12
   9.1361530e+00   2.3175906e-14
   9.1533283e+00   2.4030868e-01
   9.1705037e+00   3.0190134e-01
   9.1878874e+00   1.8281236e-01
   9.1996027e+00   1.6318891e-12
   9.1996027e+00  -5.4151128e-13
   9.2170176e+00  -2.3429657e-01
   9.2341336e+00  -2.7258641e-01
   9.2512774e+00  -1.2074645e-01
   9.2584991e+00  -2.9337643e-14
   9.2584991e+00   2.1358054e-12
   9.2756738e+00   2.3765545e-01
   9.2928484e+00   2.9669198e-01
   9.3102341e+00   1.7508603e-01
   9.3214591e+00   2.8579639e-12
   9.3214591e+00  -5.3013149e-15
   9.3388759e+00  -2.3157953e-01
   9.3559911e+00  -2.6711004e-01
   9.3731342e+00  -1.1247136e-01
   9.3798589e+00  -2.5132674e-14
   9.3798589e+00   2.1224272e-12
   9.3970329e+00   2.3504481e-01
   9.4142068e+00   2.9156411e-01
   9.4315943e+00   1.6747732e-01
   9.4423360e+00   2.1269930e-12
   9.4423360e+00  -1.1463053e-14
   9.4597547e+00  -2.2890621e-01
   9.4768692e+00  -2.6172457e-01
   9.4940115e+00  -1.0433587e-01
   9.5002479e+00  -1.6764368e-14
   9.5002479e+00   2.1136148e-12
   9.5174213e+00   2.3247570e-01
   9.5345946e+00   2.8651571e-01
   9.5519839e+00   1.5998328e-01
   9.5622490e+00   2.1152802e-12
   9.5622490e+00  -6.3005157e-15
   9.5796695e+00  -2.2627561e-01
   9.5967833e+00  -2.5642788e-01
   9.6139250e+00  -9.6336727e-02
   9.6196816e+00  -2.9171110e-14
   9.6196816e+00   2.0842633e-12
   9.6368544e+00   2.2994711e-01
   9.6540272e+00   2.8154481e-01
   9.6714181e+00   1.5260110e-01
   9.6812133e+00   2.0959900e-12
   9.6812133e+00  -8.6874952e-15
   9.6986356e+00  -2.2368675e-01
   9.7157487e+00  -2.5121792e-01
   9.7328898e+00  -8.8470766e-02
   9.7381749e+00  -2.0469737e-14
   9.7381749e+00   2.0762975e-12
   9.7553471e+00   2.2745808e-01
   9.7725194e+00   2.7664953e-01
   9.7899120e+00   1.4532805e-01
   9.7992438e+00   1.7541524e-14
   9.7992438e+00  -2.0706492e-12
   9.8166677e+00  -2.2113868e-01
   9.8337802e+00  -2.4609270e-01
   9.8509208e+00  -8.0734922e-02
   9.8557424e+00  -2.0797808e-12
   9.8557424e+00   6.1062266e-16
   9.8729142e+00   2.2500764e-01
   9.8900859e+00   2.7182802e-01
   9.9074801e+00   1.3816150e-01
   9.9163549e+00   2.0419777e-12
   9.9163549e+00  -2.9976022e-14
   9.9337805e+00  -2.1863048e-01
   9.9508924e+00  -2.4105026e-01
   9.9680324e+00  -7.3126210e-02
   9.9723985e+00  -8.7707619e-15
   9.9723985e+00   2.0554114e-12
   9.9895698e+00   2.2259489e-01
   1.0006741e+01   2.6707854e-01
   1.0024137e+01   1.3109892e-01
   1.0032561e+01   7.7993167e-15
   1.0032561e+01  -2.0480284e-12
   1.0049988e+01  -2.1616126e-01
   1.0067099e+01  -2.3608874e-01
   1.0084239e+01  -6.5641729e-02
   1.0088157e+01  -2.5396352e-14
   1.0088157e+01   2.0229096e-12
   1.0105328e+01   2.2021893e-01
   1.0122499e+01   2.6239936e-01
   1.0139896e+01   1.2413786e-01
   1.0147875e+01   3.4444669e-14
   1.0147875e+01  -2.0056040e-12
   1.0165304e+01  -2.1373013e-01
   1.0182415e+01  -2.3120628e-01
   1.0199554e+01  -5.8278660e-02
   1.0203032e+01  -2.9407032e-14
   1.0203032e+01   2.0032240e-12
   1.0220202e+01   2.1787892e-01
   1.0237373e+01   2.5778884e-01
   1.0254771e+01   1.1727594e-01
   1.0262312e+01   1.7624791e-15
   1.0262312e+01  -2.0227570e-12
   1.0279742e+01  -2.1133627e-01
   1.0296853e+01  -2.2640113e-01
   1.0313991e+01  -5.1034258e-02
   1.0317036e+01  -2.0155405e-12
   1.0317036e+01   1.6445179e-15
   1.0334206e+01   2.1557401e-01
   1.0351376e+01   2.5324537e-01
   1.0368776e+01   1.1051089e-01
   1.0375884e+01   1.9859114e-14
   1.0375884e+01  -1.9893115e-12
   1.0393316e+01  -2.0897886e-01
   1.0410426e+01  -2.2167153e-01
   1.0427564e+01  -4.3905857e-02
   1.0430183e+01  -1.3745949e-14
   1.0430183e+01   1.9882221e-12
   1.0447353e+01   2.1330340e-01
   1.0464522e+01   2.4876741e-01
   1.0481924e+01   1.0384048e-01
   1.0488604e+01   5.5927485e-15
   1.0488604e+01  -1.9884927e-12
   1.0506037e+01  -2.0665708e-01
   1.0523147e+01  -2.1701582e-01
   1.0540285e+01  -3.6890863e-02
   1.0542485e+01  -2.3522850e-15
   1.0542485e+01   1.9846624e-12
   1.0559654e+01   2.1106631e-01
   1.0576824e+01   2.4435346e-01
   1.0594227e+01   9.7262577e-02
   1.0600486e+01   2.7422509e-14
   1.0600486e+01  -1.9518137e-12
   1.0617920e+01  -2.0437018e-01
   1.0635029e+01  -2.1243236e-01
   1.0652167e+01  -2.9986751e-02
   1.0653955e+01  -7.6050277e-15
   1.0653955e+01   1.9646541e-12
   1.0671124e+01   2.0886198e-01
   1.0688293e+01   2.4000207e-01
   1.0705697e+01   9.0775117e-02
   1.0711540e+01   2.9490299e-14
   1.0711540e+01  -1.9351465e-12
   1.0728976e+01  -2.0211740e-01
   1.0746084e+01  -2.0791955e-01
   1.0763222e+01  -2.3191066e-02
   1.0764604e+01  -2.9847652e-14
   1.0764604e+01   1.9278780e-12
   1.0781773e+01   2.0668968e-01
   1.0798942e+01   2.3571184e-01
   1.0816347e+01   8.4376095e-02
   1.0821780e+01   2.2745694e-14
   1.0821780e+01  -1.9274443e-12
   1.0839217e+01  -1.9989801e-01
   1.0856325e+01  -2.0347586e-01
   1.0873462e+01  -1.6501419e-02
   1.0874446e+01  -1.0935697e-14
   1.0874446e+01   1.9324785e-12
   1.0891615e+01   2.0454869e-01
   1.0908783e+01   2.3148141e-01
   1.0926190e+01   7.8063571e-02
   1.0931217e+01   1.5237811e-14
   1.0931217e+01  -1.9207413e-12
   1.0948655e+01  -1.9771129e-01
   1.0965763e+01  -1.9909976e-01
   1.0982900e+01  -9.9154864e-03
   1.0983491e+01  -9.2242533e-13
   1.0983491e+01   1.0068734e-12
   1.1000659e+01   2.0243832e-01
   1.1017828e+01   2.2730946e-01
   1.1035235e+01   7.1835670e-02
   1.1039862e+01   1.4946377e-14
   1.1039862e+01  -1.9070301e-12
   1.1057302e+01  -1.9555656e-01
   1.1074410e+01  -1.9478982e-01
   1.1091546e+01  -3.4310050e-03
   1.1091751e+01  -2.2684112e-14
   1.1091751e+01   1.8927104e-12
   1.1108919e+01   2.0035790e-01
   1.1126087e+01   2.2319472e-01
   1.1143496e+01   6.5690573e-02
   1.1147728e+01   3.2307490e-14
   1.1147728e+01  -1.8758883e-12
   1.1165168e+01  -1.9343314e-01
   1.1182276e+01  -1.9054458e-01
   1.1199237e+01  -1.8960389e-12
   1.1199237e+01   5.9396932e-15
   1.1216373e+01   1.9810375e-01
   1.1233510e+01   2.1938557e-01
   1.1250919e+01   6.0539480e-02
   1.1254825e+01   4.0863146e-14
   1.1254825e+01  -1.8537255e-12
   1.1272266e+01  -1.9133971e-01
   1.1289374e+01  -1.8636342e-01
   1.1305959e+01  -2.7416958e-13
   1.1305959e+01   1.6139035e-12
   1.1323096e+01   1.9608472e-01
   1.1340232e+01   2.1538919e-01
   1.1357642e+01   5.4563228e-02
   1.1361163e+01   3.2314429e-14
   1.1361163e+01  -1.8488752e-12
   1.1378606e+01  -1.8927698e-01
   1.1395713e+01  -1.8224352e-01
   1.1411930e+01  -3.2196468e-15
   1.1411930e+01   1.8716140e-12
   1.1429066e+01   1.9409372e-01
   1.1446202e+01   2.1144633e-01
   1.1463614e+01   4.8664567e-02
   1.1466755e+01   3.9052095e-14
   1.1466755e+01  -1.8288981e-12
   1.1484198e+01  -1.8724365e-01
   1.1501305e+01  -1.7818429e-01
   1.1517159e+01  -6.6613381e-16
   1.1517159e+01   1.8612056e-12
   1.1534295e+01   1.9213014e-01
   1.1551431e+01   2.0755587e-01
   1.1568843e+01   4.2841899e-02
   1.1571609e+01   2.7942926e-14
   1.1571609e+01  -1.8269899e-12
   1.1589053e+01  -1.8523911e-01
   1.1606160e+01  -1.7418445e-01
   1.1621656e+01  -1.7486013e-15
   1.1621656e+01   1.8468005e-12
   1.1638792e+01   1.9019340e-01
   1.1655928e+01   2.0371671e-01
   1.1673341e+01   3.7093667e-02
   1.1675736e+01   1.8332905e-12
   1.1675736e+01  -8.7707619e-15
   1.1693181e+01  -1.8326278e-01
   1.1710288e+01  -1.7024276e-01
   1.1725431e+01  -1.4016566e-14
   1.1725431e+01   1.8219593e-12
   1.1742567e+01   1.8828295e-01
   1.1759703e+01   1.9992779e-01
   1.1777117e+01   3.1418362e-02
   1.1779146e+01   3.9690473e-15
   1.1779146e+01  -1.8254218e-12
   1.1796592e+01  -1.8131409e-01
   1.1813699e+01  -1.6635800e-01
   1.1828495e+01  -1.7791324e-14
   1.1828495e+01   1.8052781e-12
   1.1845631e+01   1.8639824e-01
   1.1862767e+01   1.9618808e-01
   1.1880182e+01   2.5814515e-02
   1.1881849e+01   2.3609587e-14
   1.1881849e+01  -1.7932739e-12
   1.1899295e+01  -1.7939247e-01
   1.1916402e+01  -1.6252900e-01
   1.1930857e+01  -1.3813950e-13
   1.1930857e+01   1.6728563e-12
   1.1947993e+01   1.8453874e-01
   1.1965129e+01   1.9249656e-01
   1.1982544e+01   2.0280704e-02
   1.1983854e+01   1.6067009e-14
   1.1983854e+01  -1.7884791e-12
   1.2001302e+01  -1.7749739e-01
   1.2018409e+01  -1.5875461e-01
   1.2032526e+01  -3.2140957e-13
   1.2032526e+01   1.4772628e-12
   1.2049662e+01   1.8270393e-01
   1.2066798e+01   1.8885228e-01
   1.2084214e+01   1.4815546e-02
   1.2085171e+01   1.3461454e-14
   1.2085171e+01  -1.7789208e-12
   1.2102619e+01  -1.7562831e-01
   1.2119726e+01  -1.5503370e-01
   1.2133512e+01  -6.9200201e-13
   1.2133512e+01   1.0944023e-12
   1.2150648e+01   1.8089331e-01
   1.2167784e+01   1.8525428e-01
   1.2185201e+01   9.4176957e-03
   1.2185809e+01   1.0117705e-12
   1.2185809e+01  -7.6860393e-13
   1.2203258e+01  -1.7378472e-01
   1.2220365e+01  -1.5136518e-01
   1.2233824e+01  -1.4419577e-12
   1.2233824e+01   3.3262282e-13
   1.2250960e+01   1.7910639e-01
   1.2268096e+01   1.8170164e-01
   1.2285513e+01   4.0858487e-03
   1.2285777e+01   7.9334976e-14
   1.2285777e+01  -1.6891957e-12
   1.2303227e+01  -1.7196612e-01
   1.2320334e+01  -1.4774800e-01
   1.2333470e+01  -4.5241588e-15
   1.2333470e+01   1.7584545e-12
   1.2350606e+01   1.7734269e-01
   1.2367743e+01   1.7819347e-01
   1.2385084e+01   5.5788707e-15
   1.2385084e+01  -1.7512103e-12
   1.2402502e+01  -1.7004103e-01
   1.2419609e+01  -1.4440895e-01
   1.2432459e+01  -1.7478241e-12
   1.2432459e+01   3.4972025e-15
   1.2449596e+01   1.7560147e-01
   1.2466732e+01   1.7472948e-01
   1.2483738e+01   5.2791105e-14
   1.2483738e+01  -1.6925628e-12
   1.2501157e+01  -1.6827410e-01
   1.2518264e+01  -1.4089488e-01
   1.2530801e+01  -2.4119595e-14
   1.2530801e+01   1.7158774e-12
   1.2547937e+01   1.7388287e-01
   1.2565074e+01   1.7130767e-01
   1.2581748e+01   1.5470680e-12
   1.2581748e+01  -1.8679502e-13
   1.2599167e+01  -1.6653068e-01
   1.2616274e+01  -1.3742907e-01
   1.2628503e+01  -1.7253698e-12
   1.2628503e+01   3.1918912e-15
   1.2645639e+01   1.7218614e-01
   1.2662776e+01   1.6792779e-01
   1.2679122e+01   8.3266727e-16
   1.2679122e+01  -1.7218726e-12
   1.2696542e+01  -1.6481032e-01
   1.2713649e+01  -1.3401056e-01
   1.2725573e+01  -1.2961854e-14
   1.2725573e+01   1.7042479e-12
   1.2742710e+01   1.7051087e-01
   1.2759847e+01   1.6458903e-01
   1.2775869e+01   1.7112423e-12
   1.2775869e+01  -1.6653345e-16
   1.2793289e+01  -1.6311258e-01
   1.2810396e+01  -1.3063842e-01
   1.2822020e+01  -1.5681900e-14
   1.2822020e+01   1.6904811e-12
   1.2839157e+01   1.6885663e-01
   1.2856294e+01   1.6129062e-01
   1.2871996e+01   4.9682480e-15
   1.2871996e+01  -1.6957546e-12
   1.2889416e+01  -1.6143703e-01
   1.2906524e+01  -1.2731173e-01
   1.2917851e+01  -1.6901480e-12
   1.2917851e+01   5.1625371e-15
   1.2934988e+01   1.6722303e-01
   1.2952126e+01   1.5803179e-01
   1.2967511e+01   2.9670710e-14
   1.2967511e+01  -1.6603108e-12
   1.2984932e+01  -1.5978325e-01
   1.3002040e+01  -1.2402961e-01
   1.3013074e+01  -2.5340841e-14
   1.3013074e+01   1.6595197e-12
   1.3030212e+01   1.6560967e-01
   1.3047350e+01   1.5481182e-01
   1.3062422e+01   4.4741988e-14
   1.3062422e+01  -1.6342760e-12
   1.3079843e+01  -1.5815083e-01
   1.3096951e+01  -1.2079119e-01
   1.3107698e+01  -2.6131874e-14
   1.3107698e+01   1.6478485e-12
   1.3124836e+01   1.6401617e-01
   1.3141973e+01   1.5162998e-01
   1.3156736e+01   9.5590202e-14
   1.3156736e+01  -1.5729640e-12
   1.3174158e+01  -1.5653936e-01
   1.3191266e+01  -1.1759562e-01
   1.3201729e+01  -7.1692652e-14
   1.3201729e+01   1.5918933e-12
   1.3218867e+01   1.6244215e-01
   1.3236005e+01   1.4848556e-01
   1.3250462e+01   2.6095792e-13
   1.3250462e+01  -1.3972157e-12
   1.3267884e+01  -1.5494846e-01
   1.3284993e+01  -1.1444208e-01
   1.3295174e+01  -6.4503958e-14
   1.3295174e+01   1.5888818e-12
   1.3312312e+01   1.6088726e-01
   1.3329451e+01   1.4537790e-01
   1.3343605e+01   5.8014704e-13
   1.3343605e+01  -1.0677847e-12
   1.3361028e+01  -1.5337774e-01
   1.3378137e+01  -1.1132977e-01
   1.3388041e+01  -9.9489861e-14
   1.3388041e+01   1.5435431e-12
   1.3405180e+01   1.5935113e-01
   1.3422319e+01   1.4230631e-01
   1.3436174e+01   1.1378676e-12
   1.3436174e+01  -4.9987792e-13
   1.3453597e+01  -1.5182683e-01
   1.3470706e+01  -1.0825790e-01
   1.3480338e+01  -1.0451362e-13
   1.3480338e+01   1.5284579e-12
   1.3497477e+01   1.5783342e-01
   1.3514616e+01   1.3927016e-01
   1.3528176e+01   3.6082248e-15
   1.3528176e+01  -1.6242285e-12
   1.3545598e+01  -1.5029537e-01
   1.3562708e+01  -1.0522570e-01
   1.3572070e+01  -1.2624624e-13
   1.3572070e+01   1.4966917e-12
   1.3589209e+01   1.5633380e-01
   1.3606349e+01   1.3626881e-01
   1.3619616e+01   1.8957058e-14
   1.3619616e+01  -1.5989987e-12
   1.3637039e+01  -1.4878300e-01
   1.3654149e+01  -1.0223243e-01
   1.3663245e+01  -1.9655111e-13
   1.3663245e+01   1.4166446e-12
   1.3680385e+01   1.5485193e-01
   1.3697524e+01   1.3330164e-01
   1.3710503e+01   1.6041890e-12
   1.3710503e+01  -3.9135362e-15
   1.3727926e+01  -1.4728937e-01
   1.3745036e+01  -9.9277354e-02
   1.3753869e+01  -2.2311319e-13
   1.3753869e+01   1.3802987e-12
   1.3771009e+01   1.5338750e-01
   1.3788149e+01   1.3036805e-01
   1.3800842e+01   2.4175106e-14
   1.3800842e+01  -1.5742685e-12
   1.3818265e+01  -1.4581415e-01
   1.3835376e+01  -9.6359764e-02
   1.3843950e+01  -2.8482772e-13
   1.3843950e+01   1.3089946e-12
   1.3861090e+01   1.5194019e-01
   1.3878231e+01   1.2746746e-01
   1.3890640e+01   1.8207658e-14
   1.3890640e+01  -1.5704660e-12
   1.3908064e+01  -1.4435701e-01
   1.3925175e+01  -9.3478962e-02
   1.3933493e+01  -3.2515657e-13
   1.3933493e+01   1.2591456e-12
   1.3950633e+01   1.5050969e-01
   1.3967774e+01   1.2459930e-01
   1.3979904e+01   3.0739300e-14
   1.3979904e+01  -1.5487611e-12
   1.3997328e+01  -1.4291762e-01
   1.4014439e+01  -9.0634270e-02
   1.4022504e+01  -3.7975179e-13
   1.4022504e+01   1.1952245e-12
   1.4039646e+01   1.4909572e-01
   1.4056787e+01   1.2176300e-01
   1.4068640e+01   2.7311486e-14
   1.4068640e+01  -1.5428214e-12
   1.4086064e+01  -1.4149566e-01
   1.4103176e+01  -8.7825025e-02
   1.4110991e+01  -4.3305637e-13
   1.4110991e+01   1.1326079e-12
   1.4128133e+01   1.4769797e-01
   1.4145274e+01   1.1895802e-01
   1.4156854e+01   1.7486013e-14
   1.4156854e+01  -1.5434182e-12
   1.4174278e+01  -1.4009084e-01
   1.4191390e+01  -8.5050578e-02
   1.4198959e+01  -5.0025262e-13
   1.4198959e+01   1.0562662e-12
   1.4216101e+01   1.4631617e-01
   1.4233243e+01   1.1618383e-01
   1.4244552e+01   1.1241008e-15
   1.4244552e+01  -1.5505236e-12
   1.4261976e+01  -1.3870284e-01
   1.4279089e+01  -8.2310298e-02
   1.4286414e+01  -5.5770666e-13
   1.4286414e+01   9.8977770e-13
   1.4303557e+01   1.4495004e-01
   1.4320699e+01   1.1343991e-01
   1.4331741e+01   5.3734794e-14
   1.4331741e+01  -1.4891560e-12
   1.4349165e+01  -1.3733137e-01
   1.4366278e+01  -7.9603566e-02
   1.4373363e+01  -6.0226824e-13
   1.4373363e+01   9.3627883e-13
   1.4390505e+01   1.4359930e-01
   1.4407648e+01   1.1072576e-01
   1.4418425e+01   4.0689674e-14
   1.4418425e+01  -1.4932361e-12
   1.4435849e+01  -1.3597614e-01
   1.4452963e+01  -7.6929779e-02
   1.4459810e+01  -6.7280903e-13
   1.4459810e+01   8.5691176e-13
   1.4476953e+01   1.4226370e-01
   1.4494096e+01   1.0804087e-01
   1.4504611e+01   6.2463923e-14
   1.4504611e+01  -1.4626217e-12
   1.4522035e+01  -1.3463688e-01
   1.4539149e+01  -7.4288348e-02
   1.4545762e+01  -7.3301087e-13
   1.4545762e+01   7.8789753e-13
   1.4562905e+01   1.4094297e-01
   1.4580049e+01   1.0538477e-01
   1.4590305e+01   8.8817842e-14
   1.4590305e+01  -1.4277052e-12
   1.4607729e+01  -1.3331330e-01
   1.4624843e+01  -7.1678695e-02
   1.4631224e+01  -7.4730500e-13
   1.4631224e+01   7.6495754e-13
   1.4648368e+01   1.3963687e-01
   1.4665512e+01   1.0275698e-01
   1.4675511e+01   9.7380437e-14
   1.4675511e+01  -1.4105384e-12
   1.4692936e+01  -1.3200514e-01
   1.4710050e+01  -6.9100259e-02
   1.4716202e+01  -7.9825035e-13
   1.4716202e+01   7.9945772e-13
   1.4733346e+01   1.3834514e-01
   1.4750491e+01   1.0015704e-01
   1.4760236e+01   1.3963830e-13
   1.4760236e+01  -1.3596346e-12
   1.4777661e+01  -1.3071214e-01
   1.4794776e+01  -6.6552487e-02
   1.4800701e+01  -8.3169582e-13
   1.4800701e+01   8.5050023e-13
   1.4817846e+01   1.3706756e-01
   1.4834991e+01   9.7584494e-02
   1.4844485e+01   1.6366075e-13
   1.4844485e+01  -1.3272161e-12
   1.4861910e+01  -1.2943403e-01
   1.4879025e+01  -6.4034844e-02
   1.4884727e+01  -8.6033958e-13
   1.4884727e+01   8.5891017e-13
   1.4901872e+01   1.3580387e-01
   1.4919018e+01   9.5038910e-02
   1.4928264e+01   2.3592239e-13
   1.4928264e+01  -1.2466000e-12
   1.4945688e+01  -1.2817057e-01
   1.4962804e+01  -6.1546802e-02
   1.4968284e+01  -8.6806951e-13
   1.4968284e+01   8.6472496e-13
   1.4985431e+01   1.3455386e-01
   1.5002577e+01   9.2519852e-02
   1.5011576e+01   2.3434032e-13
   1.5011576e+01  -1.2400775e-12
   1.5029001e+01  -1.2692150e-01
   1.5046117e+01  -5.9087848e-02
   1.5051379e+01  -8.5756402e-13
   1.5051379e+01   8.6568253e-13
   1.5068526e+01   1.3331729e-01
   1.5085672e+01   9.0026900e-02
   1.5094429e+01   2.9717895e-13
   1.5094429e+01  -1.1690371e-12
   1.5111853e+01  -1.2568659e-01
   1.5128970e+01  -5.6657479e-02
   1.5134016e+01  -8.5890323e-13
   1.5134016e+01   8.5482316e-13
   1.5151163e+01   1.3209395e-01
   1.5168310e+01   8.7559641e-02
   1.5176826e+01   3.7789216e-13
   1.5176826e+01  -1.0803164e-12
   1.5194250e+01  -1.2446560e-01
   1.5211367e+01  -5.4255203e-02
   1.5216200e+01  -8.3051621e-13
   1.5216200e+01   8.5113860e-13
   1.5233347e+01   1.3088363e-01
   1.5250495e+01   8.5117671e-02
   1.5258772e+01   4.2429948e-13
   1.5258772e+01  -1.0259710e-12
   1.5276196e+01  -1.2325831e-01
   1.5293314e+01  -5.1880541e-02
   1.5297935e+01  -8.1158691e-13
   1.5297935e+01   8.1573637e-13
   1.5315084e+01   1.2968611e-01
   1.5332232e+01   8.2700596e-02
   1.5340273e+01   4.7220561e-13
   1.5340273e+01  -9.7014063e-13
   1.5357697e+01  -1.2206447e-01
   1.5374815e+01  -4.9533022e-02
   1.5379228e+01  -7.8578116e-13
   1.5379228e+01   7.8777262e-13
   1.5396377e+01   1.2850118e-01
   1.5413526e+01   8.0308031e-02
   1.5421333e+01   5.5126737e-13
   1.5421333e+01  -8.8337671e-13
   1.5438757e+01  -1.2088389e-01
   1.5455876e+01  -4.7212186e-02
   1.5460082e+01  -7.2950673e-13
   1.5460082e+01   7.4611844e-13
   1.5477232e+01   1.2732866e-01
   1.5494381e+01   7.7939597e-02
   1.5501958e+01   6.1303740e-13
   1.5501958e+01  -8.1389062e-13
   1.5519381e+01  -1.1971633e-01
   1.5536501e+01  -4.4917584e-02
   1.5540503e+01  -7.0354833e-13
   1.5540503e+01   7.1974371e-13
   1.5557653e+01   1.2616833e-01
   1.5574803e+01   7.5594926e-02
   1.5582150e+01   6.6301131e-13
   1.5582150e+01  -7.5632556e-13
   1.5599574e+01  -1.1856158e-01
   1.5616694e+01  -4.2648775e-02
   1.5620495e+01  -6.2513883e-13
   1.5620495e+01   7.9056206e-13
   1.5637645e+01   1.2502001e-01
   1.5654795e+01   7.3273655e-02
   1.5661917e+01   7.2235273e-13
   1.5661917e+01  -7.3352435e-13
   1.5679340e+01  -1.1741945e-01
   1.5696461e+01  -4.0405329e-02
   1.5700061e+01  -5.7027300e-13
   1.5700061e+01   8.3793389e-13
   1.5717212e+01   1.2388351e-01
   1.5734363e+01   7.0975430e-02
   1.5741260e+01   7.6358364e-13
   1.5741260e+01  -7.5053852e-13
   1.5758684e+01  -1.1628972e-01
   1.5775805e+01  -3.8186826e-02
   1.5779208e+01  -5.1883497e-13
   1.5779208e+01   8.8195423e-13
   1.5796360e+01   1.2275865e-01
   1.5813511e+01   6.8699906e-02
   1.5820186e+01   8.1123996e-13
   1.5820186e+01  -8.0405127e-13
   1.5837610e+01  -1.1517219e-01
   1.5854731e+01  -3.5992852e-02
   1.5857940e+01  -4.9069082e-13
   1.5857940e+01   9.0277785e-13
   1.5875092e+01   1.2164524e-01
   1.5892244e+01   6.6446741e-02
   1.5898699e+01   8.7777008e-13
   1.5898699e+01  -8.5934038e-13
   1.5916122e+01  -1.1406668e-01
   1.5933244e+01  -3.3823005e-02
   1.5936259e+01  -3.8112569e-13
   1.5936259e+01   1.0050710e-12
   1.5953412e+01   1.2054311e-01
   1.5970565e+01   6.4215605e-02
   1.5976802e+01   9.4400876e-13
   1.5976802e+01  -9.1372743e-13
   1.5994225e+01  -1.1297299e-01
   1.6011348e+01  -3.1676889e-02
   1.6014172e+01  -3.4161562e-13
   1.6014172e+01   2.4164351e-12
   1.6031325e+01   1.1945209e-01
   1.6048479e+01   6.2006171e-02
   1.6054501e+01   9.5563835e-13
   1.6054501e+01  -1.7950641e-12
   1.6071923e+01  -1.1189094e-01
   1.6089047e+01  -2.9554119e-02
   1.6091682e+01  -3.0210903e-13
   1.6091682e+01   2.4417274e-12
   1.6108836e+01   1.1837200e-01
   1.6125990e+01   5.9818121e-02
   1.6131799e+01   9.8614172e-13
   1.6131799e+01  -1.7504193e-12
   1.6149221e+01  -1.1082034e-01
   1.6166345e+01  -2.7454315e-02
   1.6168793e+01  -2.5397739e-13
   1.6168793e+01   2.4757765e-12
   1.6185948e+01   1.1730269e-01
   1.6203102e+01   5.7651142e-02
   1.6208700e+01   1.0209333e-12
   1.6208700e+01  -1.7016250e-12
   1.6226122e+01  -1.0976101e-01
   1.6243246e+01  -2.5377108e-02
   1.6245510e+01  -1.6085744e-13
   1.6245510e+01   2.5549562e-12
   1.6262665e+01   1.1624398e-01
   1.6279820e+01   5.5504928e-02
   1.6285208e+01   1.0030934e-12
   1.6285208e+01  -1.7055940e-12
   1.6302630e+01  -1.0871278e-01
   1.6319755e+01  -2.3322134e-02
   1.6321836e+01  -1.5881740e-13
   1.6321836e+01   2.5432156e-12
   1.6338991e+01   1.1519572e-01
   1.6356147e+01   5.3379179e-02
   1.6361328e+01   9.7550440e-13
   1.6361328e+01  -1.7194648e-12
   1.6378750e+01  -1.0767548e-01
   1.6395875e+01  -2.1289040e-02
   1.6397775e+01  -1.0383361e-13
   1.6397775e+01   2.5845437e-12
   1.6414931e+01   1.1415776e-01
   1.6432087e+01   5.1273600e-02
   1.6437063e+01   9.4859537e-13
   1.6437063e+01  -1.7328222e-12
   1.6454485e+01  -1.0664893e-01
   1.6471611e+01  -1.9277476e-02
   1.6473331e+01  -8.6482904e-14
   1.6473331e+01   2.5883982e-12
   1.6490488e+01   1.1312994e-01
   1.6507644e+01   4.9187905e-02
   1.6512418e+01   9.4281527e-13
   1.6512418e+01  -1.7251547e-12
   1.6529839e+01  -1.0563297e-01
   1.6546965e+01  -1.7287102e-02
   1.6548508e+01  -4.4832194e-14
   1.6548508e+01   2.6166742e-12
   1.6565665e+01   1.1211210e-01
   1.6582823e+01   4.7121810e-02
   1.6587395e+01   9.0343705e-13
   1.6587395e+01  -1.7512242e-12
   1.6604816e+01  -1.0462745e-01
   1.6621943e+01  -1.5317585e-02
   1.6623310e+01  -3.8549025e-14
   1.6623310e+01   2.6097145e-12
   1.6640468e+01   1.1110412e-01
   1.6657626e+01   4.5075038e-02
   1.6661999e+01   8.8758167e-13
   1.6661999e+01  -1.7539165e-12
   1.6679419e+01  -1.0363219e-01
   1.6696547e+01  -1.3368598e-02
   1.6697741e+01  -2.2221808e-14
   1.6697741e+01   2.6129342e-12
   1.6714899e+01   1.1010583e-01
   1.6732058e+01   4.3047317e-02
   1.6736233e+01   8.3257706e-13
   1.6736233e+01  -1.7958829e-12
   1.6753654e+01  -1.0264706e-01
   1.6770782e+01  -1.1439820e-02
   1.6771803e+01  -1.5012297e-14
   1.6771803e+01   2.6071680e-12
   1.6788962e+01   1.0911711e-01
   1.6806122e+01   4.1038382e-02
   1.6810102e+01   7.7086948e-13
   1.6810102e+01  -1.8446772e-12
   1.6827522e+01  -1.0167188e-01
   1.6844651e+01  -9.5309387e-03
   1.6845502e+01  -5.8286709e-15
   1.6845502e+01   2.6034938e-12
   1.6862661e+01   1.0813780e-01
   1.6879821e+01   3.9047971e-02
   1.6883608e+01   7.2299805e-13
   1.6883608e+01  -1.8797741e-12
   1.6901027e+01  -1.0070652e-01
   1.6918157e+01  -7.6416458e-03
   1.6918839e+01  -1.1423154e-14
   1.6918839e+01   2.5851717e-12
   1.6936000e+01   1.0716779e-01
   1.6953160e+01   3.7075828e-02
   1.6956755e+01   6.3805905e-13
   1.6956755e+01  -1.9520427e-12
   1.6974174e+01  -9.9750832e-02
   1.6991305e+01  -5.7716403e-03
   1.6991820e+01  -1.2494346e-14
   1.6991820e+01   2.5714977e-12
   1.7008981e+01   1.0620692e-01
   1.7026142e+01   3.5121701e-02
   1.7029547e+01   5.6322308e-13
   1.7029547e+01  -2.0143193e-12
   1.7046966e+01  -9.8804665e-02
   1.7064097e+01  -3.9206271e-03
   1.7064447e+01  -1.9743703e-12
   1.7064447e+01   5.9714039e-13
   1.7081608e+01   1.0525509e-01
   1.7098770e+01   3.3185345e-02
   1.7101986e+01   5.0846827e-13
   1.7101986e+01  -2.0566535e-12
   1.7119405e+01  -9.7867880e-02
   1.7136537e+01  -2.0883169e-03
   1.7136723e+01  -2.8150919e-13
   1.7136723e+01   2.2776394e-12
   1.7153886e+01   1.0431214e-01
   1.7171048e+01   3.1266515e-02
   1.7174078e+01   4.3619275e-13
   1.7174078e+01  -2.1166402e-12
   1.7191496e+01  -9.6940340e-02
   1.7208629e+01  -2.7442619e-04
   1.7208653e+01  -2.5432829e-12
   1.7208653e+01   3.6235663e-15
   1.7225816e+01   1.0337797e-01
   1.7242979e+01   2.9364977e-02
   1.7245824e+01   3.9929865e-13
   1.7245824e+01  -2.1413704e-12
   1.7263242e+01  -9.6021910e-02
   1.7280239e+01  -1.1476931e-14
   1.7280239e+01   2.5233010e-12
   1.7297372e+01   1.0242768e-01
   1.7314504e+01   2.8066166e-02
   1.7317228e+01   3.3904476e-13
   1.7317228e+01  -2.1895437e-12
   1.7334646e+01  -9.5112463e-02
   1.7351485e+01  -1.1422807e-13
   1.7351485e+01   2.4083513e-12
   1.7368618e+01   1.0151235e-01
   1.7385751e+01   2.6202324e-02
   1.7388294e+01   2.8991393e-13
   1.7388294e+01  -2.2267327e-12
   1.7405711e+01  -9.4211856e-02
   1.7422393e+01  -1.6720930e-12
   1.7422393e+01   8.3896778e-13
   1.7439527e+01   1.0060541e-01
   1.7456661e+01   2.4355057e-02
   1.7459024e+01   2.5769317e-13
   1.7459024e+01  -2.2471157e-12
   1.7476441e+01  -9.3319968e-02
   1.7492967e+01  -3.2251979e-14
   1.7492967e+01   2.4668045e-12
   1.7510102e+01   9.9706756e-02
   1.7527236e+01   2.2524145e-02
   1.7529421e+01   1.8584440e-13
   1.7529421e+01  -2.3072343e-12
   1.7546838e+01  -9.2436673e-02
   1.7563211e+01  -2.4749369e-12
   1.7563211e+01   1.2476131e-14
   1.7580346e+01   9.8816269e-02
   1.7597481e+01   2.0709371e-02
   1.7599490e+01   1.5708615e-13
   1.7599490e+01  -2.3243699e-12
   1.7616906e+01  -9.1561846e-02
   1.7633127e+01  -4.0661918e-15
   1.7633127e+01   2.4718283e-12
   1.7650262e+01   9.7933838e-02
   1.7667398e+01   1.8910523e-02
   1.7669232e+01   1.1145945e-13
   1.7669232e+01  -2.3584884e-12
   1.7686648e+01  -9.0695368e-02
   1.7702718e+01  -3.3029135e-15
   1.7702718e+01   2.4608787e-12
   1.7719854e+01   9.7059352e-02
   1.7736990e+01   1.7127393e-02
   1.7738651e+01   7.7826634e-14
   1.7738651e+01  -2.3807276e-12
   1.7756067e+01  -8.9837120e-02
   1.7771987e+01  -8.0907503e-15
   1.7771987e+01   2.4450719e-12
   1.7789124e+01   9.6192705e-02
   1.7806261e+01   1.5359776e-02
   1.7807750e+01   3.2059425e-14
   1.7807750e+01  -2.4151896e-12
   1.7825166e+01  -8.8986985e-02
   1.7840938e+01  -4.7170601e-14
   1.7840938e+01   2.3947094e-12
   1.7858075e+01   9.5333790e-02
   1.7875213e+01   1.3607471e-02
   1.7876532e+01   2.3016311e-14
   1.7876532e+01  -2.4130403e-12
   1.7893947e+01  -8.8144850e-02
   1.7909572e+01  -1.1395052e-13
   1.7909572e+01   2.3166191e-12
   1.7926710e+01   9.4482506e-02
   1.7943849e+01   1.1870280e-02
   1.7944999e+01   1.5909149e-14
   1.7944999e+01  -2.4090556e-12
   1.7962414e+01  -8.7310601e-02
   1.7977894e+01  -2.4524827e-13
   1.7977894e+01   2.1743302e-12
   1.7995033e+01   9.3638748e-02
   1.8012171e+01   1.0148010e-02
   1.8013155e+01   2.4117843e-12
   1.8013155e+01  -2.1857516e-15
   1.8030569e+01  -8.6484129e-02
   1.8045906e+01  -5.4406479e-13
   1.8045906e+01   1.8646057e-12
   1.8063045e+01   9.2802418e-02
   1.8080184e+01   8.4404692e-03
   1.8081002e+01   2.4009544e-12
   1.8081002e+01  -2.1250363e-15
   1.8098416e+01  -8.5665325e-02
   1.8113610e+01  -9.8930586e-13
   1.8113610e+01   1.4085677e-12
   1.8130750e+01   9.1973418e-02
   1.8147890e+01   6.7474711e-03
   1.8148543e+01   1.3895135e-14
   1.8148543e+01  -2.3783909e-12
   1.8165957e+01  -8.4854085e-02
   1.8181009e+01  -1.7556234e-12
   1.8181009e+01   6.3146710e-13
   1.8198150e+01   9.1151651e-02
   1.8215290e+01   5.0688312e-03
   1.8215781e+01   8.6736174e-16
   1.8215781e+01  -2.3807206e-12
   1.8233195e+01  -8.4050302e-02
   1.8248107e+01  -1.3530843e-14
   1.8248107e+01   2.3628322e-12
   1.8265248e+01   9.0337022e-02
   1.8282389e+01   3.4043687e-03
   1.8282719e+01   1.6781338e-12
   1.8282719e+01  -6.9285072e-13
   1.8300132e+01  -8.3253875e-02
   1.8314906e+01  -2.3619717e-12
   1.8314906e+01   3.9968029e-15
   1.8332047e+01   8.9529439e-02
   1.8349189e+01   1.7539057e-03
   1.8349359e+01   2.3868407e-13
   1.8349359e+01  -2.1217921e-12
   1.8366772e+01  -8.2464704e-02
   1.8381408e+01  -2.3550606e-12
   1.8381408e+01   3.3306691e-16
   1.8398550e+01   8.8728810e-02
   1.8415692e+01   1.1726746e-04
   1.8415704e+01   1.7633857e-14
   1.8415704e+01  -2.3324272e-12
   1.8433116e+01  -8.1682689e-02
   1.8447616e+01  -3.3861802e-15
   1.8447616e+01   2.3415297e-12
   1.8464759e+01   8.7935045e-02
   1.8481756e+01   2.3390456e-12
   1.8481756e+01  -8.8817842e-16
   1.8498899e+01  -8.1151217e-02
   1.8513532e+01  -2.8699265e-14
   1.8513532e+01   2.3060304e-12
   1.8530675e+01   8.7148115e-02
   1.8547518e+01   1.4042933e-13
   1.8547518e+01  -2.1889851e-12
   1.8564661e+01  -8.0394491e-02
   1.8579160e+01  -1.4030443e-14
   1.8579160e+01   2.3106655e-12
   1.8596304e+01   8.6367932e-02
   1.8612993e+01   1.6742996e-12
   1.8612993e+01  -6.4491468e-13
   1.8630136e+01  -7.9644497e-02
   1.8644502e+01  -2.8907432e-14
   1.8644502e+01   2.2855745e-12
   1.8661645e+01   8.5594408e-02
   1.8678183e+01   5.8703042e-15
   1.8678183e+01  -2.3036018e-12
   1.8695326e+01  -7.8901145e-02
   1.8709560e+01  -3.7914116e-14
   1.8709560e+01   2.2665203e-12
   1.8726703e+01   8.4827460e-02
   1.8743091e+01   2.3689384e-14
   1.8743091e+01  -2.2756380e-12
   1.8760234e+01  -7.8164345e-02
   1.8774337e+01  -2.4896751e-14
   1.8774337e+01   2.2694624e-12
   1.8791480e+01   8.4067005e-02
   1.8807718e+01   1.9428903e-15
   1.8807718e+01  -2.2877256e-12
   1.8824861e+01  -7.7434012e-02
   1.8838835e+01  -2.0053403e-14
   1.8838835e+01   2.2644941e-12
   1.8855978e+01   8.3312961e-02
   1.8872068e+01   2.2753049e-12
   1.8872068e+01  -4.3715032e-15
   1.8889211e+01  -7.6710060e-02
   1.8903056e+01  -5.6732397e-14
   1.8903056e+01   2.2181423e-12
   1.8920199e+01   8.2565247e-02
   1.8936143e+01   2.8865799e-15
   1.8936143e+01  -2.2670060e-12
   1.8953286e+01  -7.5992405e-02
   1.8967003e+01  -7.9589113e-14
   1.8967003e+01   2.1856544e-12
   1.8984146e+01   8.1823785e-02
   1.8999945e+01   5.2916005e-14
   1.8999945e+01  -2.2073732e-12
   1.9017088e+01  -7.5280963e-02
   1.9030679e+01  -5.7329141e-14
   1.9030679e+01   2.1982138e-12
   1.9047822e+01   8.1088497e-02
   1.9063476e+01   1.0152990e-13
   1.9063476e+01  -2.1494057e-12
   1.9080619e+01  -7.4575655e-02
   1.9094085e+01  -1.3151980e-13
   1.9094085e+01   2.1145169e-12
   1.9111228e+01   8.0359307e-02
   1.9126739e+01   2.3622770e-13
   1.9126739e+01  -2.0050905e-12
   1.9143882e+01  -7.3876401e-02
   1.9157223e+01  -1.5862311e-13
   1.9157223e+01   2.0780044e-12
   1.9174366e+01   7.9636140e-02
   1.9189736e+01   4.5526083e-13
   1.9189736e+01  -1.7766483e-12
   1.9206879e+01  -7.3183122e-02
   1.9220097e+01  -2.4003022e-13
   1.9220097e+01   1.9872159e-12
   1.9237240e+01   7.8918921e-02
   1.9252469e+01   8.9075969e-13
   1.9252469e+01  -1.3317958e-12
   1.9269612e+01  -7.2495741e-02
   1.9282708e+01  -2.9583280e-13
   1.9282708e+01   1.9222263e-12
   1.9299851e+01   7.8207578e-02
   1.9314940e+01   1.5643459e-12
   1.9314940e+01  -6.4898087e-13
   1.9332083e+01  -7.1814183e-02
   1.9345058e+01  -3.9523940e-13
   1.9345058e+01   1.8135909e-12
   1.9362201e+01   7.7502040e-02
   1.9377152e+01   2.6948999e-12
   1.9377152e+01  -2.5771052e-14
   1.9394295e+01  -7.1138373e-02
   1.9407150e+01  -4.9799054e-13
   1.9407150e+01   1.7017360e-12
   1.9424293e+01   7.6802237e-02
   1.9439107e+01   1.9137469e-14
   1.9439107e+01  -2.1759955e-12
   1.9456250e+01  -7.0468239e-02
   1.9468985e+01  -6.5884798e-13
   1.9468985e+01   1.5318302e-12
   1.9486128e+01   7.6108098e-02
   1.9500806e+01   1.8651747e-14
   1.9500806e+01  -2.1675023e-12
   1.9517949e+01  -6.9803708e-02
   1.9530567e+01  -8.5292884e-13
   1.9530567e+01   1.3286039e-12
   1.9547710e+01   7.5419557e-02
   1.9562253e+01   2.3439584e-14
   1.9562253e+01  -2.1538743e-12
   1.9579396e+01  -6.9144710e-02
   1.9591896e+01  -1.0478979e-12
   1.9591896e+01   1.1249612e-12
   1.9609039e+01   7.4736545e-02
   1.9623448e+01   3.8857806e-15
   1.9623448e+01  -2.1642410e-12
   1.9640591e+01  -6.8491175e-02
   1.9652975e+01  -1.2912310e-12
   1.9652975e+01   1.2784912e-12
   1.9670118e+01   7.4058998e-02
   1.9684395e+01   1.9803603e-14
   1.9684395e+01  -2.1397328e-12
   1.9701538e+01  -6.7843035e-02
   1.9713806e+01  -1.6530805e-12
   1.9713806e+01   1.6471408e-12
   1.9730949e+01   7.3386850e-02
   1.9745094e+01   2.0761171e-14
   1.9745094e+01  -2.1299074e-12
   1.9762237e+01  -6.7200223e-02
   1.9774391e+01  -1.9660523e-12
   1.9774391e+01   1.9581836e-12
   1.9791534e+01   7.2720038e-02
   1.9805549e+01   2.9934388e-14
   1.9805549e+01  -2.1121160e-12
   1.9822692e+01  -6.6562672e-02
   1.9834732e+01  -2.6367797e-15
   1.9834732e+01   2.3692021e-12
   1.9851875e+01   7.2058499e-02
   1.9865760e+01   6.4476202e-14
   1.9865760e+01  -2.0689422e-12
   1.9882903e+01  -6.5930319e-02
   1.9894831e+01  -2.8921865e-12
   1.9894831e+01   2.5118796e-15
   1.9911974e+01   7.1402170e-02
   1.9925731e+01   4.7184479e-14
   1.9925731e+01  -2.0778934e-12
   1.9942874e+01  -6.5303098e-02
   1.9954690e+01  -3.4520581e-12
   1.9954690e+01   2.7491898e-14
   1.9971833e+01   7.0750991e-02
   1.9985462e+01   9.8518416e-14
   1.9985462e+01  -2.0178720e-12
   2.0000000e+01  -6.7071755e-02


==> figuresAndData/asymptoticStability_12thOrder_numeratorTentupleMinusOne_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   6.9774623e-05   9.9993023e-01
   4.1864774e-04   9.9958135e-01
   2.1630133e-03   9.9783699e-01
   1.0884841e-02   9.8911537e-01
   2.2019473e-02   9.7798229e-01
   3.4758782e-02   9.6524810e-01
   4.8015266e-02   9.5200275e-01
   6.1354356e-02   9.3868298e-01
   7.4782648e-02   9.2528451e-01
   8.8302812e-02   9.1180701e-01
   1.0191763e-01   8.9825009e-01
   1.1562996e-01   8.8461331e-01
   1.2944277e-01   8.7089620e-01
   1.4335909e-01   8.5709822e-01
   1.5738209e-01   8.4321881e-01
   1.7151503e-01   8.2925735e-01
   1.8576127e-01   8.1521316e-01
   2.0043664e-01   8.0077868e-01
   2.1558480e-01   7.8591625e-01
   2.3120318e-01   7.7063423e-01
   2.4729054e-01   7.5494014e-01
   2.6384642e-01   7.3884118e-01
   2.8087118e-01   7.2234423e-01
   2.9836599e-01   7.0545586e-01
   3.1633287e-01   6.8818233e-01
   3.3477470e-01   6.7052959e-01
   3.5369531e-01   6.5250324e-01
   3.7309949e-01   6.3410853e-01
   3.9289749e-01   6.1544019e-01
   4.1289281e-01   5.9669130e-01
   4.3309724e-01   5.7785731e-01
   4.5352002e-01   5.5893627e-01
   4.7417092e-01   5.3992612e-01
   4.9506016e-01   5.2082459e-01
   5.1619852e-01   5.0162930e-01
   5.3759737e-01   4.8233767e-01
   5.5926875e-01   4.6294689e-01
   5.8122544e-01   4.4345396e-01
   6.0348100e-01   4.2385559e-01
   6.2604993e-01   4.0414821e-01
   6.4894771e-01   3.8432791e-01
   6.7219096e-01   3.6439043e-01
   6.9579757e-01   3.4433106e-01
   7.1978683e-01   3.2414461e-01
   7.4417965e-01   3.0382536e-01
   7.6899878e-01   2.8336691e-01
   7.9426903e-01   2.6276216e-01
   8.2001763e-01   2.4200313e-01
   8.4627456e-01   2.2108085e-01
   8.7307303e-01   1.9998513e-01
   9.0045005e-01   1.7870440e-01
   9.2844709e-01   1.5722534e-01
   9.5711100e-01   1.3553258e-01
   9.8649513e-01   1.1360820e-01
   1.0166608e+00   9.1431064e-02
   1.0476792e+00   6.8975990e-02
   1.0796343e+00   4.6212555e-02
   1.1126263e+00   2.3103403e-02
   1.1461932e+00   9.8983322e-15
   1.1461932e+00   2.0122792e-16
   1.1803440e+00  -2.1943994e-02
   1.2173076e+00  -4.2769177e-02
   1.2559361e+00  -6.1482135e-02
   1.2966737e+00  -7.8062232e-02
   1.3400425e+00  -9.2404727e-02
   1.3869185e+00  -1.0436161e-01
   1.4350717e+00  -1.1312136e-01
   1.4828132e+00  -1.1858271e-01
   1.5304749e+00  -1.2111363e-01
   1.5783132e+00  -1.2098064e-01
   1.6265256e+00  -1.1838474e-01
   1.6752778e+00  -1.1348374e-01
   1.7247188e+00  -1.0640477e-01
   1.7749900e+00  -9.7251705e-02
   1.8262313e+00  -8.6109920e-02
   1.8776454e+00  -7.3297951e-02
   1.9294521e+00  -5.8928393e-02
   1.9818591e+00  -4.3085727e-02
   2.0350491e+00  -2.5838721e-02
   2.0891940e+00  -7.2435774e-03
   2.1095904e+00  -1.4658413e-16
   2.1095904e+00   1.0028436e-14
   2.1648597e+00   1.7255456e-02
   2.2219620e+00   3.0103072e-02
   2.2806032e+00   3.8555531e-02
   2.3406627e+00   4.2754636e-02
   2.4015945e+00   4.2910600e-02
   2.4634387e+00   3.9326353e-02
   2.5262253e+00   3.2292477e-02
   2.5899859e+00   2.2088591e-02
   2.6547539e+00   8.9835098e-03
   2.6934361e+00   6.9944051e-15
   2.6934361e+00   1.0581813e-16
   2.7592469e+00  -1.2871134e-02
   2.8188587e+00  -1.9594471e-02
   2.8794876e+00  -2.2157746e-02
   2.9410151e+00  -2.0845651e-02
   3.0034737e+00  -1.5953284e-02
   3.0668945e+00  -7.7644934e-03
   3.1130685e+00   1.5785984e-16
   3.1130685e+00   5.3689692e-15
   3.1774842e+00   9.0833937e-03
   3.2378049e+00   1.3021527e-02
   3.2991226e+00   1.3010812e-02
   3.3613620e+00   9.3388592e-03
   3.4245559e+00   2.2923264e-03
   3.4407515e+00   2.8635948e-15
   3.4407515e+00  -1.3235940e-15
   3.5049322e+00  -6.8938130e-03
   3.5657053e+00  -9.0600886e-03
   3.6274763e+00  -7.4153131e-03
   3.6901841e+00  -2.2458256e-03
   3.7095907e+00  -5.7345621e-15
   3.7095907e+00   2.2594773e-16
   3.7732686e+00   5.4142613e-03
   3.8343595e+00   6.3965401e-03
   3.8964416e+00   3.6604795e-03
   3.9375230e+00   2.2681509e-16
   3.9375230e+00  -2.7807617e-15
   4.0005525e+00  -4.3551051e-03
   4.0618794e+00  -4.4959551e-03
   4.1241866e+00  -9.8480935e-04
   4.1353626e+00   1.5742616e-16
   4.1353626e+00   5.4268656e-15
   4.1986250e+00   3.5866745e-03
   4.2601289e+00   3.0447071e-03
   4.3101334e+00   5.1148322e-15
   4.3101334e+00   2.0426369e-16
   4.3726249e+00  -2.9706660e-03
   4.4342748e+00  -1.9504863e-03
   4.4666561e+00  -9.5431475e-16
   4.4666561e+00   3.2699538e-15
   4.5292787e+00   2.4915388e-03
   4.5910425e+00   1.0411500e-03
   4.6083827e+00   2.4090972e-16
   4.6083827e+00  -5.5860264e-15
   4.6711234e+00  -2.0973876e-03
   4.7329816e+00  -2.9274620e-04
   4.7378698e+00  -1.0430025e-16
   4.7378698e+00   3.4221215e-15
   4.8007086e+00   1.7673518e-03
   4.8570639e+00   1.4014397e-15
   4.8570639e+00  -1.8548531e-15
   4.9190015e+00  -1.4950260e-03
   4.9674814e+00  -7.8236029e-16
   4.9674814e+00   2.2432143e-15
   5.0294927e+00   1.2574501e-03
   5.0703265e+00   3.0322966e-15
   5.0703265e+00   2.0643209e-16
   5.1323963e+00  -1.0510080e-03
   5.1665713e+00   1.9862584e-16
   5.1665713e+00   2.8495001e-15
   5.2286921e+00   8.6992763e-04
   5.2570120e+00   2.7136496e-15
   5.2570120e+00   2.1868358e-16
   5.3191778e+00  -7.0980811e-04
   5.3423092e+00   2.2117724e-16
   5.3423092e+00   2.5776907e-15
   5.4045147e+00   5.6721025e-04
   5.4230163e+00   2.2421301e-16
   5.4230163e+00  -2.0090266e-15
   5.4852574e+00  -4.3940792e-04
   5.4996022e+00  -1.8901981e-15
   5.4996022e+00   2.3185663e-16
   5.5618752e+00   3.2421245e-04
   5.5724674e+00   2.2365465e-15
   5.5724674e+00   2.1494308e-16
   5.6347693e+00  -2.1984649e-04
   5.6419567e+00  -1.7039050e-15
   5.6419567e+00   2.2613747e-16
   5.7042847e+00   1.2485178e-04
   5.7083691e+00   2.3773843e-16
   5.7083691e+00  -1.9260852e-15
   5.7707210e+00  -3.8020672e-05
   5.7719655e+00   2.1230711e-16
   5.7719655e+00   1.9821113e-15
   5.8329750e+00   2.3789429e-16
   5.8329750e+00  -1.4608201e-15
   5.8915998e+00   2.2083165e-16
   5.8915998e+00   1.8569334e-15
   5.9480195e+00   6.6188510e-16
   5.9480195e+00  -9.1283724e-16
   6.0000000e+00  -6.1199878e-05


==> figuresAndData/asymptoticStability_6thOrder_numeratorFourtupleMinusOne_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999990e-01
   1.2057055e-03   9.9999637e-01
   6.2294784e-03   9.9990294e-01
   1.7262091e-02   9.9925425e-01
   2.9425356e-02   9.9783162e-01
   4.2652466e-02   9.9544119e-01
   5.5956248e-02   9.9214958e-01
   6.9348206e-02   9.8793689e-01
   8.2830933e-02   9.8278423e-01
   9.6407180e-02   9.7667233e-01
   1.1007978e-01   9.6958155e-01
   1.2385164e-01   9.6149189e-01
   1.3772578e-01   9.5238297e-01
   1.5170531e-01   9.4223404e-01
   1.6579345e-01   9.3102395e-01
   1.7999351e-01   9.1873116e-01
   1.9447651e-01   9.0517094e-01
   2.0943502e-01   8.9008774e-01
   2.2486445e-01   8.7338984e-01
   2.4076327e-01   8.5498227e-01
   2.5713070e-01   8.3476897e-01
   2.7396677e-01   8.1265288e-01
   2.9127231e-01   7.8853602e-01
   3.0904901e-01   7.6231964e-01
   3.2729939e-01   7.3390427e-01
   3.4602689e-01   7.0318986e-01
   3.6523592e-01   6.7007587e-01
   3.8493187e-01   6.3446138e-01
   4.0484629e-01   5.9677709e-01
   4.2496583e-01   5.5703295e-01
   4.4529996e-01   5.1519935e-01
   4.6585824e-01   4.7124745e-01
   4.8665069e-01   4.2514863e-01
   5.0768787e-01   3.7687461e-01
   5.2898091e-01   3.2639746e-01
   5.5054157e-01   2.7368975e-01
   5.7238232e-01   2.1872461e-01
   5.9451640e-01   1.6147581e-01
   6.1695792e-01   1.0191789e-01
   6.3972195e-01   4.0026248e-02
   6.5417357e-01   2.5673907e-16
   6.5417357e-01  -1.9567681e-14
   6.7727627e-01  -6.4563425e-02
   7.0096923e-01  -1.3094261e-01
   7.2504420e-01  -1.9838404e-01
   7.4952763e-01  -2.6677121e-01
   7.7444257e-01  -3.3595835e-01
   7.9981432e-01  -4.0578398e-01
   8.2567068e-01  -4.7606868e-01
   8.5204229e-01  -5.4661295e-01
   8.7896313e-01  -6.1719476e-01
   9.0647112e-01  -6.8756660e-01
   9.3460881e-01  -7.5745198e-01
   9.6342435e-01  -8.2654126e-01
   9.9297269e-01  -8.9448653e-01
   1.0233171e+00  -9.6089532e-01
   1.0545313e+00  -1.0253226e+00
   1.0867024e+00  -1.0872608e+00
   1.1199348e+00  -1.1461258e+00
   1.1543561e+00  -1.2012393e+00
   1.1901261e+00  -1.2518027e+00
   1.2274512e+00  -1.2968593e+00
   1.2666077e+00  -1.3352346e+00
   1.3079871e+00  -1.3654362e+00
   1.3521869e+00  -1.3854640e+00
   1.3986141e+00  -1.3924134e+00
   1.4443189e+00  -1.3847538e+00
   1.4893838e+00  -1.3628196e+00
   1.5339365e+00  -1.3269073e+00
   1.5780825e+00  -1.2772784e+00
   1.6219100e+00  -1.2141777e+00
   1.6654960e+00  -1.1378441e+00
   1.7089087e+00  -1.0485184e+00
   1.7522106e+00  -9.4644809e-01
   1.7954603e+00  -8.3189003e-01
   1.8387139e+00  -7.0511270e-01
   1.8820265e+00  -5.6639702e-01
   1.9254531e+00  -4.1603649e-01
   1.9690502e+00  -2.5433662e-01
   2.0138248e+00  -7.7770586e-02
   2.0327816e+00  -8.4376950e-15
   2.0327816e+00   1.0944023e-13
   2.0780999e+00   1.9054871e-01
   2.1178770e+00   3.6127380e-01
   2.1575258e+00   5.3363370e-01
   2.1971172e+00   7.0691207e-01
   2.2366957e+00   8.8028675e-01
   2.2763045e+00   1.0529320e+00
   2.3159865e+00   1.2240170e+00
   2.3557854e+00   1.3927037e+00
   2.3957477e+00   1.5581517e+00
   2.4368311e+00   1.7230920e+00
   2.4790177e+00   1.8859387e+00
   2.5223119e+00   2.0450509e+00
   2.5667348e+00   2.1986994e+00
   2.6123262e+00   2.3450589e+00
   2.6591475e+00   2.4821971e+00
   2.7072887e+00   2.6080577e+00
   2.7568777e+00   2.7204325e+00
   2.8080980e+00   2.8169126e+00
   2.8597661e+00   2.8929797e+00
   2.9102547e+00   2.9457994e+00
   2.9597855e+00   2.9762832e+00
   3.0085703e+00   2.9851785e+00
   3.0567718e+00   2.9730738e+00
   3.1045202e+00   2.9404680e+00
   3.1519241e+00   2.8878110e+00
   3.1990772e+00   2.8155294e+00
   3.2460630e+00   2.7240412e+00
   3.2929582e+00   2.6137668e+00
   3.3398352e+00   2.4851353e+00
   3.3867643e+00   2.3385876e+00
   3.4338153e+00   2.1745787e+00
   3.4810596e+00   1.9935779e+00
   3.5285718e+00   1.7960661e+00
   3.5764320e+00   1.5825330e+00
   3.6247284e+00   1.3534704e+00
   3.6735602e+00   1.1093626e+00
   3.7228328e+00   8.5179021e-01
   3.7717448e+00   5.8646125e-01
   3.8203876e+00   3.1464201e-01
   3.8688524e+00   3.7528144e-02
   3.8753475e+00   1.6089213e-13
   3.8753475e+00  -3.5110803e-15
   3.9237175e+00  -2.7927438e-01
   3.9681212e+00  -5.3347640e-01
   4.0126879e+00  -7.8471049e-01
   4.0574655e+00  -1.0314516e+00
   4.1025208e+00  -1.2722438e+00
   4.1479258e+00  -1.5056069e+00
   4.1937608e+00  -1.7300290e+00
   4.2401164e+00  -1.9439561e+00
   4.2870985e+00  -2.1457776e+00
   4.3348339e+00  -2.3338064e+00
   4.3834788e+00  -2.5062486e+00
   4.4332334e+00  -2.6611584e+00
   4.4843654e+00  -2.7963639e+00
   4.5347014e+00  -2.9045327e+00
   4.5840271e+00  -2.9856042e+00
   4.6325562e+00  -3.0405986e+00
   4.6804610e+00  -3.0703183e+00
   4.7278777e+00  -3.0754200e+00
   4.7749185e+00  -3.0564787e+00
   4.8216790e+00  -3.0140252e+00
   4.8682437e+00  -2.9485703e+00
   4.9146894e+00  -2.8606206e+00
   4.9610876e+00  -2.7506883e+00
   5.0075072e+00  -2.6192977e+00
   5.0540158e+00  -2.4669890e+00
   5.1006817e+00  -2.2943202e+00
   5.1475755e+00  -2.1018660e+00
   5.1947723e+00  -1.8902163e+00
   5.2423532e+00  -1.6599713e+00
   5.2904087e+00  -1.4117333e+00
   5.3383295e+00  -1.1500853e+00
   5.3858533e+00  -8.7835092e-01
   5.4330752e+00  -5.9794529e-01
   5.4800830e+00  -3.1023034e-01
   5.5269562e+00  -1.6547023e-02
   5.5295709e+00  -3.4035275e-15
   5.5295709e+00   3.5649261e-13
   5.5763830e+00   2.9626249e-01
   5.6199183e+00   5.7020821e-01
   5.6636073e+00   8.4165604e-01
   5.7074968e+00   1.1089777e+00
   5.7516492e+00   1.3706062e+00
   5.7961320e+00   1.6249518e+00
   5.8410198e+00   1.8703942e+00
   5.8863965e+00   2.1052723e+00
   5.9323596e+00   2.3278705e+00
   5.9790247e+00   2.5363992e+00
   6.0265334e+00   2.7289668e+00
   6.0750643e+00   2.9035374e+00
   6.1248530e+00   3.0578648e+00
   6.1752270e+00   3.1870994e+00
   6.2245752e+00   3.2863267e+00
   6.2730804e+00   3.3565882e+00
   6.3209244e+00   3.3987871e+00
   6.3682499e+00   3.4136498e+00
   6.4151735e+00   3.4018014e+00
   6.4617936e+00   3.3638128e+00
   6.5081964e+00   3.3002299e+00
   6.5544596e+00   3.2115924e+00
   6.6006551e+00   3.0984458e+00
   6.6468516e+00   2.9613493e+00
   6.6931158e+00   2.8008807e+00
   6.7395150e+00   2.6176381e+00
   6.7861180e+00   2.4122408e+00
   6.8329970e+00   2.1853266e+00
   6.8802302e+00   1.9375481e+00
   6.9279036e+00   1.6695650e+00
   6.9758164e+00   1.3838587e+00
   7.0233020e+00   1.0863149e+00
   7.0704540e+00   7.7855052e-01
   7.1173633e+00   4.6208511e-01
   7.1641112e+00   1.3841301e-01
   7.1838114e+00   2.4980018e-15
   7.1838114e+00  -3.9845904e-13
   7.2304727e+00  -3.2921346e-01
   7.2741658e+00  -6.3627371e-01
   7.3180060e+00  -9.4106426e-01
   7.3620422e+00  -1.2418167e+00
   7.4063372e+00  -1.5368216e+00
   7.4509586e+00  -1.8243470e+00
   7.4959809e+00  -2.1026307e+00
   7.5414882e+00  -2.3698697e+00
   7.5875775e+00  -2.6242065e+00
   7.6343639e+00  -2.8637095e+00
   7.6819881e+00  -3.0863450e+00
   7.7306273e+00  -3.2899355e+00
   7.7805143e+00  -3.4720940e+00
   7.8313230e+00  -3.6283191e+00
   7.8810860e+00  -3.7513817e+00
   7.9299827e+00  -3.8424446e+00
   7.9782012e+00  -3.9025504e+00
   8.0258892e+00  -3.9325315e+00
   8.0731664e+00  -3.9330993e+00
   8.1201342e+00  -3.9048998e+00
   8.1668808e+00  -3.8485483e+00
   8.2134857e+00  -3.7646510e+00
   8.2600227e+00  -3.6538198e+00
   8.3065619e+00  -3.5166812e+00
   8.3531718e+00  -3.3538820e+00
   8.3999210e+00  -3.1660920e+00
   8.4468801e+00  -2.9540046e+00
   8.4941235e+00  -2.7183347e+00
   8.5417312e+00  -2.4598139e+00
   8.5897921e+00  -2.1791831e+00
   8.6382505e+00  -1.8781752e+00
   8.6862805e+00  -1.5639660e+00
   8.7339763e+00  -1.2383942e+00
   8.7814314e+00  -9.0317715e-01
   8.8287294e+00  -5.6000126e-01
   8.8759476e+00  -2.1052947e-01
   8.9040722e+00  -1.8041124e-15
   8.9040722e+00   8.5187413e-13
   8.9512836e+00   3.5355799e-01
   8.9957870e+00   6.8337587e-01
   9.0405057e+00   1.0090461e+00
   9.0854899e+00   1.3285483e+00
   9.1308106e+00   1.6399525e+00
   9.1765458e+00   1.9412952e+00
   9.2227837e+00   2.2305676e+00
   9.2696266e+00   2.5057004e+00
   9.3171962e+00   2.7645411e+00
   9.3656416e+00   3.0048217e+00
   9.4151524e+00   3.2241103e+00
   9.4659793e+00   3.4197336e+00
   9.5162825e+00   3.5822919e+00
   9.5655481e+00   3.7102482e+00
   9.6139895e+00   3.8049181e+00
   9.6617848e+00   3.8673484e+00
   9.7090740e+00   3.8983827e+00
   9.7559717e+00   3.8987496e+00
   9.8025749e+00   3.8691161e+00
   9.8489691e+00   3.8101212e+00
   9.8952313e+00   3.7223976e+00
   9.9414332e+00   3.6065856e+00
   9.9876431e+00   3.4633419e+00
   1.0033928e+01   3.2933460e+00
   1.0080356e+01   3.0973017e+00
   1.0126995e+01   2.8759387e+00
   1.0173918e+01   2.6300095e+00
   1.0221206e+01   2.3602857e+00
   1.0268944e+01   2.0675490e+00
   1.0316768e+01   1.7556892e+00
   1.0364174e+01   1.4302658e+00
   1.0411256e+01   1.0931403e+00
   1.0458105e+01   7.4607911e-01
   1.0504801e+01   3.9081732e-01
   1.0551418e+01   2.9066589e-02
   1.0555133e+01   8.8989233e-13
   1.0555133e+01  -8.3266727e-17
   1.0601741e+01  -3.6456487e-01
   1.0645776e+01  -7.0677350e-01
   1.0689990e+01  -1.0457821e+00
   1.0734433e+01  -1.3795629e+00
   1.0779171e+01  -1.7061606e+00
   1.0824276e+01  -2.0235909e+00
   1.0869830e+01  -2.3298311e+00
   1.0915922e+01  -2.6228061e+00
   1.0962662e+01  -2.9003701e+00
   1.1010179e+01  -3.1602803e+00
   1.1058633e+01  -3.4001580e+00
   1.1108232e+01  -3.6174296e+00
   1.1158425e+01  -3.8063679e+00
   1.1208108e+01  -3.9612003e+00
   1.1257192e+01  -4.0814799e+00
   1.1305530e+01  -4.1672500e+00
   1.1353279e+01  -4.2194859e+00
   1.1400566e+01  -4.2390141e+00
   1.1447501e+01  -4.2265661e+00
   1.1494176e+01  -4.1828247e+00
   1.1540673e+01  -4.1084542e+00
   1.1587069e+01  -4.0041187e+00
   1.1633432e+01  -3.8704953e+00
   1.1679833e+01  -3.7082815e+00
   1.1726339e+01  -3.5181997e+00
   1.1773018e+01  -3.3009992e+00
   1.1819941e+01  -3.0574553e+00
   1.1867186e+01  -2.7883658e+00
   1.1914834e+01  -2.4945445e+00
   1.1962980e+01  -2.1768104e+00
   1.2010906e+01  -1.8418743e+00
   1.2058453e+01  -1.4934415e+00
   1.2105714e+01  -1.1334327e+00
   1.2152778e+01  -7.6370704e-01
   1.2199723e+01  -3.8609404e-01
   1.2246622e+01  -2.4009366e-03
   1.2246913e+01  -9.2847041e-13
   1.2246913e+01   7.5950531e-15
   1.2293837e+01   3.8569660e-01
   1.2338281e+01   7.4800975e-01
   1.2382926e+01   1.1064824e+00
   1.2427825e+01   1.4589570e+00
   1.2473047e+01   1.8033611e+00
   1.2518669e+01   2.1375899e+00
   1.2564775e+01   2.4594947e+00
   1.2611466e+01   2.7668677e+00
   1.2658858e+01   3.0574205e+00
   1.2707094e+01   3.3287527e+00
   1.2756355e+01   3.5783061e+00
   1.2806876e+01   3.8032923e+00
   1.2857322e+01   3.9948377e+00
   1.2907038e+01   4.1497400e+00
   1.2955889e+01   4.2680273e+00
   1.3004057e+01   4.3508879e+00
   1.3051691e+01   4.3992893e+00
   1.3098909e+01   4.4140542e+00
   1.3145815e+01   4.3959270e+00
   1.3192496e+01   4.3456144e+00
   1.3239032e+01   4.2638114e+00
   1.3285496e+01   4.1512187e+00
   1.3331959e+01   4.0085537e+00
   1.3378488e+01   3.8365571e+00
   1.3425153e+01   3.6359967e+00
   1.3472022e+01   3.4076682e+00
   1.3519171e+01   3.1523935e+00
   1.3566677e+01   2.8710160e+00
   1.3614630e+01   2.5643922e+00
   1.3662885e+01   2.2350863e+00
   1.3710706e+01   1.8904807e+00
   1.3758189e+01   1.5326672e+00
   1.3805426e+01   1.1636068e+00
   1.3852502e+01   7.8522232e-01
   1.3899491e+01   3.9940808e-01
   1.3946468e+01   8.0367039e-03
   1.3947428e+01   2.4581032e-15
   1.3947428e+01  -9.4972120e-13
   1.3994462e+01  -3.9279725e-01
   1.4039097e+01  -7.6163156e-01
   1.4083960e+01  -1.1258560e+00
   1.4129102e+01  -1.4832173e+00
   1.4174596e+01  -1.8315587e+00
   1.4220522e+01  -2.1686856e+00
   1.4266972e+01  -2.4923533e+00
   1.4314051e+01  -2.8002483e+00
   1.4361886e+01  -3.0899632e+00
   1.4410634e+01  -3.3589591e+00
   1.4460495e+01  -3.6045092e+00
   1.4511031e+01  -3.8208235e+00
   1.4561025e+01  -4.0008245e+00
   1.4610171e+01  -4.1434249e+00
   1.4658533e+01  -4.2494484e+00
   1.4706279e+01  -4.3199916e+00
   1.4753542e+01  -4.3559582e+00
   1.4800434e+01  -4.3581376e+00
   1.4847048e+01  -4.3272587e+00
   1.4893470e+01  -4.2640251e+00
   1.4939775e+01  -4.1691368e+00
   1.4986034e+01  -4.0433046e+00
   1.5032315e+01  -3.8872602e+00
   1.5078686e+01  -3.7017607e+00
   1.5125215e+01  -3.4875920e+00
   1.5171971e+01  -3.2455685e+00
   1.5219030e+01  -2.9765302e+00
   1.5266471e+01  -2.6813374e+00
   1.5314386e+01  -2.3608605e+00
   1.5362247e+01  -2.0205580e+00
   1.5409709e+01  -1.6654994e+00
   1.5456866e+01  -1.2977378e+00
   1.5503807e+01  -9.1923950e-01
   1.5550611e+01  -5.3193640e-01
   1.5597352e+01  -1.3773459e-01
   1.5613532e+01  -9.6650465e-13
   1.5613532e+01   3.1363800e-15
   1.5660281e+01   3.9806483e-01
   1.5704702e+01   7.7326147e-01
   1.5749326e+01   1.1445267e+00
   1.5794206e+01   1.5096140e+00
   1.5839411e+01   1.8663604e+00
   1.5885017e+01   2.2125689e+00
   1.5931111e+01   2.5459972e+00
   1.5977792e+01   2.8643411e+00
   1.6025178e+01   3.1652120e+00
   1.6073411e+01   3.4461043e+00
   1.6122674e+01   3.7043467e+00
   1.6173203e+01   3.9370262e+00
   1.6223207e+01   4.1333063e+00
   1.6272738e+01   4.2928522e+00
   1.6321496e+01   4.4148030e+00
   1.6369578e+01   4.5000701e+00
   1.6417129e+01   4.5496373e+00
   1.6464269e+01   4.5643477e+00
   1.6511098e+01   4.5449651e+00
   1.6557705e+01   4.4922159e+00
   1.6604167e+01   4.4068159e+00
   1.6650559e+01   4.2894877e+00
   1.6696950e+01   4.1409716e+00
   1.6743409e+01   3.9620332e+00
   1.6790002e+01   3.7534664e+00
   1.6836800e+01   3.5160948e+00
   1.6883876e+01   3.2507693e+00
   1.6931310e+01   2.9583637e+00
   1.6979188e+01   2.6397661e+00
   1.7027356e+01   2.2977218e+00
   1.7075091e+01   1.9398139e+00
   1.7122488e+01   1.5682087e+00
   1.7169641e+01   1.1849381e+00
   1.7216631e+01   7.9199497e-01
   1.7263534e+01   3.9134294e-01
   1.7308694e+01   1.7785218e-12
   1.7308694e+01  -1.7800206e-12
   1.7355584e+01  -4.0739254e-01
   1.7400218e+01  -7.9144621e-01
   1.7445074e+01  -1.1710036e+00
   1.7490204e+01  -1.5437513e+00
   1.7535681e+01  -1.9074670e+00
   1.7581583e+01  -2.2598915e+00
   1.7628002e+01  -2.5987157e+00
   1.7675041e+01  -2.9215630e+00
   1.7722826e+01  -3.2259636e+00
   1.7771511e+01  -3.5093185e+00
   1.7821292e+01  -3.7688434e+00
   1.7871628e+01  -3.9981038e+00
   1.7921414e+01  -4.1902587e+00
   1.7970749e+01  -4.3452530e+00
   1.8019291e+01  -4.4622108e+00
   1.8067200e+01  -4.5422674e+00
   1.8114614e+01  -4.5863816e+00
   1.8161647e+01  -4.5953851e+00
   1.8208394e+01  -4.5700428e+00
   1.8254942e+01  -4.5110895e+00
   1.8301367e+01  -4.4192545e+00
   1.8347742e+01  -4.2952773e+00
   1.8394135e+01  -4.1399180e+00
   1.8440613e+01  -3.9539630e+00
   1.8487246e+01  -3.7382284e+00
   1.8534104e+01  -3.4935600e+00
   1.8581261e+01  -3.2208308e+00
   1.8628799e+01  -2.9209352e+00
   1.8676807e+01  -2.5947793e+00
   1.8724777e+01  -2.2478125e+00
   1.8772342e+01  -1.8853859e+00
   1.8819596e+01  -1.5096381e+00
   1.8866630e+01  -1.1226135e+00
   1.8913523e+01  -7.2631961e-01
   1.8960350e+01  -3.2273595e-01
   1.8997348e+01  -4.0523140e-15
   1.8997348e+01   1.9870217e-12
   1.9044181e+01   4.0899027e-01
   1.9088792e+01   7.9466609e-01
   1.9133629e+01   1.1756947e+00
   1.9178745e+01   1.5497388e+00
   1.9224212e+01   1.9145535e+00
   1.9270110e+01   2.2678554e+00
   1.9316529e+01   2.6073104e+00
   1.9363576e+01   2.9305142e+00
   1.9411375e+01   3.2349668e+00
   1.9460085e+01   3.5180342e+00
   1.9509903e+01   3.7768910e+00
   1.9560095e+01   4.0042512e+00
   1.9609746e+01   4.1943352e+00
   1.9658952e+01   4.3470856e+00
   1.9707377e+01   4.4616657e+00
   1.9755181e+01   4.5391951e+00
   1.9802497e+01   4.5806224e+00
   1.9849439e+01   4.5867742e+00
   1.9896101e+01   4.5584129e+00
   1.9942568e+01   4.4962734e+00
   1.9988917e+01   4.4010863e+00
   2.0035218e+01   4.2735934e+00
   2.0081540e+01   4.1145580e+00
   2.0127950e+01   3.9247703e+00
   2.0174518e+01   3.7050508e+00
   2.0221312e+01   3.4562497e+00
   2.0268408e+01   3.1792446e+00
   2.0315886e+01   2.8749349e+00
   2.0363837e+01   2.5442308e+00
   2.0411691e+01   2.1931064e+00
   2.0459144e+01   1.8265381e+00
   2.0506290e+01   1.4466629e+00
   2.0553220e+01   1.0555308e+00
   2.0600011e+01   6.5515518e-01
   2.0646739e+01   2.4752204e-01
   2.0674805e+01   1.9904911e-12
   2.0674805e+01  -2.0816682e-14
   2.0721539e+01  -4.1255038e-01
   2.0766058e+01  -8.0202841e-01
   2.0810792e+01  -1.1871761e+00
   2.0855794e+01  -1.5656588e+00
   2.0901136e+01  -1.9352301e+00
   2.0946894e+01  -2.2936072e+00
   2.0993158e+01  -2.6384585e+00
   2.1040030e+01  -2.9673862e+00
   2.1087632e+01  -3.2779013e+00
   2.1136115e+01  -3.5673879e+00
   2.1185669e+01  -3.8330503e+00
   2.1235884e+01  -4.0689472e+00
   2.1285541e+01  -4.2673991e+00
   2.1334751e+01  -4.4283752e+00
   2.1383377e+01  -4.5513574e+00
   2.1431358e+01  -4.6366943e+00
   2.1478830e+01  -4.6853632e+00
   2.1525909e+01  -4.6982182e+00
   2.1572693e+01  -4.6760403e+00
   2.1619268e+01  -4.6195770e+00
   2.1665713e+01  -4.5295683e+00
   2.1712100e+01  -4.4067633e+00
   2.1758498e+01  -4.2519315e+00
   2.1804974e+01  -4.0658688e+00
   2.1851598e+01  -3.8494013e+00
   2.1898439e+01  -3.6033855e+00
   2.1945571e+01  -3.3287060e+00
   2.1993075e+01  -3.0262705e+00
   2.2041040e+01  -2.6969994e+00
   2.2089100e+01  -2.3453310e+00
   2.2136743e+01  -1.9776600e+00
   2.2184066e+01  -1.5961885e+00
   2.2231159e+01  -1.2030059e+00
   2.2278103e+01  -8.0016292e-01
   2.2324973e+01  -3.8968077e-01
   2.2368877e+01  -2.4036328e-14
   2.2368877e+01   2.0029534e-12
   2.2415746e+01   4.1675859e-01
   2.2460438e+01   8.1013370e-01
   2.2505358e+01   1.1987597e+00
   2.2550560e+01   1.5802576e+00
   2.2596117e+01   1.9523417e+00
   2.2642109e+01   2.3126873e+00
   2.2688629e+01   2.6589178e+00
   2.2735782e+01   2.9885853e+00
   2.2783696e+01   3.2991440e+00
   2.2832531e+01   3.5879110e+00
   2.2882488e+01   3.8520075e+00
   2.2932520e+01   4.0826591e+00
   2.2982014e+01   4.2757163e+00
   2.3031087e+01   4.4311902e+00
   2.3079526e+01   4.5484368e+00
   2.3127350e+01   4.6280990e+00
   2.3174692e+01   4.6711307e+00
   2.3221663e+01   4.6783714e+00
   2.3268357e+01   4.6505964e+00
   2.3314860e+01   4.5885540e+00
   2.3361247e+01   4.4929886e+00
   2.3407590e+01   4.3646565e+00
   2.3453958e+01   4.2043358e+00
   2.3500417e+01   4.0128323e+00
   2.3547037e+01   3.7909825e+00
   2.3593888e+01   3.5396532e+00
   2.3641045e+01   3.2597391e+00
   2.3688590e+01   2.9521563e+00
   2.3736614e+01   2.6178321e+00
   2.3784528e+01   2.2629574e+00
   2.3832044e+01   1.8924584e+00
   2.3879259e+01   1.5085100e+00
   2.3926261e+01   1.1132006e+00
   2.3973128e+01   7.0858136e-01
   2.4019936e+01   2.9667570e-01
   2.4053273e+01   2.0259905e-12
   2.4053273e+01  -4.2188475e-15
   2.4100092e+01  -4.1699768e-01
   2.4144737e+01  -8.1071119e-01
   2.4189608e+01  -1.1997546e+00
   2.4234757e+01  -1.5817458e+00
   2.4280258e+01  -1.9543947e+00
   2.4326190e+01  -2.3153724e+00
   2.4372644e+01  -2.6622987e+00
   2.4419727e+01  -2.9927223e+00
   2.4467563e+01  -3.3040952e+00
   2.4516311e+01  -3.5937336e+00
   2.4566169e+01  -3.8587596e+00
   2.4616183e+01  -4.0907777e+00
   2.4665655e+01  -4.2851354e+00
   2.4714701e+01  -4.4418357e+00
   2.4763153e+01  -4.5603171e+00
   2.4810985e+01  -4.6410579e+00
   2.4858329e+01  -4.6850165e+00
   2.4905297e+01  -4.6930361e+00
   2.4951985e+01  -4.6658945e+00
   2.4998478e+01  -4.6043406e+00
   2.5044851e+01  -4.5091193e+00
   2.5091176e+01  -4.3809866e+00
   2.5137523e+01  -4.2207205e+00
   2.5183958e+01  -4.0291264e+00
   2.5230550e+01  -3.8070406e+00
   2.5277370e+01  -3.5553300e+00
   2.5324491e+01  -3.2748894e+00
   2.5371995e+01  -2.9666360e+00
   2.5419972e+01  -2.6314983e+00
   2.5467867e+01  -2.2754318e+00
   2.5515360e+01  -1.9035977e+00
   2.5562547e+01  -1.5181794e+00
   2.5609516e+01  -1.1212696e+00
   2.5656348e+01  -7.1492368e-01
   2.5703115e+01  -3.0116861e-01
   2.5736766e+01  -2.0188295e-12
   2.5736766e+01   2.3425706e-14
   2.5783541e+01   4.1909355e-01
   2.5828149e+01   8.1497797e-01
   2.5872979e+01   1.2062943e+00
   2.5918085e+01   1.5906610e+00
   2.5963538e+01   1.9657876e+00
   2.6009418e+01   2.3293455e+00
   2.6055814e+01   2.6789555e+00
   2.6102833e+01   3.0121688e+00
   2.6150598e+01   3.3264415e+00
   2.6199265e+01   3.6190968e+00
   2.6249029e+01   3.8872681e+00
   2.6299043e+01   4.1229714e+00
   2.6348510e+01   4.3209269e+00
   2.6397546e+01   4.4811335e+00
   2.6446081e+01   4.6032229e+00
   2.6493988e+01   4.6873053e+00
   2.6541400e+01   4.7343498e+00
   2.6588430e+01   4.7452120e+00
   2.6635175e+01   4.7206781e+00
   2.6681720e+01   4.6615038e+00
   2.6728142e+01   4.5684392e+00
   2.6774512e+01   4.4422450e+00
   2.6820901e+01   4.2837033e+00
   2.6867375e+01   4.0936238e+00
   2.6914004e+01   3.8728467e+00
   2.6960856e+01   3.6222435e+00
   2.7008008e+01   3.3427136e+00
   2.7055540e+01   3.0351792e+00
   2.7103542e+01   2.7005747e+00
   2.7151521e+01   2.3443860e+00
   2.7199093e+01   1.9722188e+00
   2.7246354e+01   1.5862823e+00
   2.7293393e+01   1.1886870e+00
   2.7340292e+01   7.8150499e-01
   2.7387125e+01   3.6677933e-01
   2.7428026e+01   3.3306691e-14
   2.7428026e+01  -2.0141111e-12
   2.7474864e+01  -4.2058378e-01
   2.7519554e+01  -8.1780301e-01
   2.7564474e+01  -1.2102175e+00
   2.7609677e+01  -1.5954240e+00
   2.7655236e+01  -1.9711131e+00
   2.7701231e+01  -2.3349358e+00
   2.7747756e+01  -2.6844905e+00
   2.7794916e+01  -3.0173034e+00
   2.7842841e+01  -3.3308016e+00
   2.7891688e+01  -3.6222732e+00
   2.7941661e+01  -3.8888077e+00
   2.7991581e+01  -4.1209729e+00
   2.8040967e+01  -4.3153314e+00
   2.8089934e+01  -4.4719018e+00
   2.8138364e+01  -4.5902250e+00
   2.8186183e+01  -4.6706114e+00
   2.8233521e+01  -4.7140163e+00
   2.8280489e+01  -4.7212858e+00
   2.8327183e+01  -4.6932021e+00
   2.8373685e+01  -4.6305201e+00
   2.8420072e+01  -4.5339912e+00
   2.8466417e+01  -4.4043794e+00
   2.8512786e+01  -4.2424707e+00
   2.8559249e+01  -4.0490791e+00
   2.8605873e+01  -3.8250500e+00
   2.8652729e+01  -3.5712592e+00
   2.8699892e+01  -3.2886111e+00
   2.8747444e+01  -2.9780313e+00
   2.8795476e+01  -2.6404571e+00
   2.8843381e+01  -2.2822833e+00
   2.8890890e+01  -1.9083568e+00
   2.8938098e+01  -1.5208720e+00
   2.8985094e+01  -1.1219377e+00
   2.9031957e+01  -7.1362539e-01
   2.9078761e+01  -2.9797846e-01
   2.9111943e+01  -2.0327073e-12
   2.9111943e+01   1.6264767e-14
   2.9158759e+01   4.2075944e-01
   2.9203423e+01   8.1823559e-01
   2.9248312e+01   1.2110198e+00
   2.9293481e+01   1.5967095e+00
   2.9339002e+01   1.9729942e+00
   2.9384955e+01   2.3375249e+00
   2.9431431e+01   2.6879003e+00
   2.9478535e+01   3.0216480e+00
   2.9526396e+01   3.3361979e+00
   2.9575170e+01   3.6288435e+00
   2.9625056e+01   3.8966829e+00
   2.9674990e+01   4.1307601e+00
   2.9724383e+01   4.3270015e+00
   2.9773353e+01   4.4854184e+00
   2.9821817e+01   4.6056228e+00
   2.9869663e+01   4.6877777e+00
   2.9917021e+01   4.7328450e+00
   2.9964003e+01   4.7416757e+00
   3.0010705e+01   4.7150544e+00
   3.0057212e+01   4.6537370e+00
   3.0103600e+01   4.5584750e+00
   3.0149940e+01   4.4300313e+00
   3.0196303e+01   4.2691910e+00
   3.0242754e+01   4.0767668e+00
   3.0289362e+01   3.8536027e+00
   3.0336198e+01   3.6005734e+00
   3.0383337e+01   3.3185821e+00
   3.0430860e+01   3.0085543e+00
   3.0478856e+01   2.6714270e+00
   3.0526769e+01   2.3132151e+00
   3.0574281e+01   1.9391029e+00
   3.0621487e+01   1.5512939e+00
   3.0668476e+01   1.1519000e+00
   3.0715327e+01   7.4299540e-01
   3.0762115e+01   3.2662557e-01
   3.0798388e+01   2.0309865e-12
   3.0798388e+01  -2.4036328e-14
   3.0845184e+01  -4.2186834e-01
   3.0889836e+01  -8.2045715e-01
   3.0934713e+01  -1.2143506e+00
   3.0979870e+01  -1.6011456e+00
   3.1025378e+01  -1.9785310e+00
   3.1071319e+01  -2.3441571e+00
   3.1117782e+01  -2.6956224e+00
   3.1164875e+01  -3.0304543e+00
   3.1212723e+01  -3.3460826e+00
   3.1261483e+01  -3.6398010e+00
   3.1311356e+01  -3.9087084e+00
   3.1361303e+01  -4.1439369e+00
   3.1410709e+01  -4.3412489e+00
   3.1459691e+01  -4.5006549e+00
   3.1508172e+01  -4.6217745e+00
   3.1556034e+01  -4.7047527e+00
   3.1603408e+01  -4.7505549e+00
   3.1650407e+01  -4.7600357e+00
   3.1697125e+01  -4.7339828e+00
   3.1743649e+01  -4.6731547e+00
   3.1790053e+01  -4.5783055e+00
   3.1836410e+01  -4.4502012e+00
   3.1882789e+01  -4.2896290e+00
   3.1929257e+01  -4.0974047e+00
   3.1975883e+01  -3.8743749e+00
   3.2022737e+01  -3.6214171e+00
   3.2069895e+01  -3.3394374e+00
   3.2117437e+01  -3.0293642e+00
   3.2165454e+01  -2.6921375e+00
   3.2213381e+01  -2.3338324e+00
   3.2260906e+01  -1.9595940e+00
   3.2308127e+01  -1.5716310e+00
   3.2355130e+01  -1.1720611e+00
   3.2401997e+01  -7.6296373e-01
   3.2448802e+01  -3.4638992e-01
   3.2487255e+01  -4.1084913e-12
   3.2487255e+01   3.1641356e-15
   3.2534068e+01   4.2216343e-01
   3.2578745e+01   8.2099089e-01
   3.2623650e+01   1.2150203e+00
   3.2668838e+01   1.6018403e+00
   3.2714382e+01   1.9791331e+00
   3.2760362e+01   2.3445412e+00
   3.2806870e+01   2.6956547e+00
   3.2854012e+01   3.0299912e+00
   3.2901917e+01   3.3449693e+00
   3.2950744e+01   3.6378687e+00
   3.3000694e+01   3.9057704e+00
   3.3050601e+01   4.1392495e+00
   3.3099972e+01   4.3347921e+00
   3.3148925e+01   4.4924154e+00
   3.3197361e+01   4.6117015e+00
   3.3245186e+01   4.6928799e+00
   3.3292528e+01   4.7369099e+00
   3.3339500e+01   4.7446415e+00
   3.3386197e+01   4.7168602e+00
   3.3432702e+01   4.6543242e+00
   3.3479091e+01   4.5577878e+00
   3.3525437e+01   4.4280180e+00
   3.3571807e+01   4.2658037e+00
   3.3618270e+01   4.0719623e+00
   3.3664893e+01   3.8473423e+00
   3.3711748e+01   3.5928232e+00
   3.3758910e+01   3.3093128e+00
   3.3806459e+01   2.9977410e+00
   3.3854488e+01   2.6590489e+00
   3.3902384e+01   2.2996972e+00
   3.3949883e+01   1.9245127e+00
   3.3997080e+01   1.5356973e+00
   3.4044065e+01   1.1353680e+00
   3.4090916e+01   7.2560394e-01
   3.4137708e+01   3.0845595e-01
   3.4171918e+01   2.4202862e-14
   3.4171918e+01  -4.0899506e-12
   3.4218722e+01  -4.2237647e-01
   3.4263384e+01  -8.2146988e-01
   3.4308272e+01  -1.2158507e+00
   3.4353440e+01  -1.6031091e+00
   3.4398961e+01  -1.9809272e+00
   3.4444915e+01  -2.3469485e+00
   3.4491392e+01  -2.6987642e+00
   3.4538499e+01  -3.0338941e+00
   3.4586362e+01  -3.3497602e+00
   3.4635140e+01  -3.6436471e+00
   3.4685032e+01  -3.9126438e+00
   3.4734955e+01  -4.1476758e+00
   3.4784338e+01  -4.3447562e+00
   3.4833298e+01  -4.5038978e+00
   3.4881763e+01  -4.6247313e+00
   3.4929611e+01  -4.7073839e+00
   3.4976972e+01  -4.7528197e+00
   3.5023959e+01  -4.7618928e+00
   3.5070665e+01  -4.7353910e+00
   3.5117177e+01  -4.6740730e+00
   3.5163570e+01  -4.5786933e+00
   3.5209917e+01  -4.4500183e+00
   3.5256285e+01  -4.2888363e+00
   3.5302744e+01  -4.0959635e+00
   3.5349360e+01  -3.8722474e+00
   3.5396204e+01  -3.6185667e+00
   3.5443352e+01  -3.3358283e+00
   3.5490885e+01  -3.0249615e+00
   3.5538893e+01  -2.6869074e+00
   3.5586803e+01  -2.3278117e+00
   3.5634313e+01  -1.9527751e+00
   3.5681518e+01  -1.5640070e+00
   3.5728506e+01  -1.1636269e+00
   3.5775358e+01  -7.5371594e-01
   3.5822147e+01  -3.3632684e-01
   3.5859404e+01  -4.1094350e-12
   3.5859404e+01   1.1046719e-14
   3.5906202e+01   4.2292885e-01
   3.5950865e+01   8.2255381e-01
   3.5995756e+01   1.2174274e+00
   3.6040928e+01   1.6051379e+00
   3.6086453e+01   1.9833664e+00
   3.6132413e+01   2.3497548e+00
   3.6178898e+01   2.7018929e+00
   3.6226015e+01   3.0372986e+00
   3.6273891e+01   3.3533913e+00
   3.6322684e+01   3.6474528e+00
   3.6372596e+01   3.9165681e+00
   3.6422502e+01   4.1514775e+00
   3.6471870e+01   4.3484160e+00
   3.6520817e+01   4.5073992e+00
   3.6569273e+01   4.6280610e+00
   3.6617114e+01   4.7105272e+00
   3.6664470e+01   4.7557609e+00
   3.6711453e+01   4.7646161e+00
   3.6758158e+01   4.7378809e+00
   3.6804669e+01   4.6763151e+00
   3.6851063e+01   4.5806743e+00
   3.6897412e+01   4.4517261e+00
   3.6943784e+01   4.2902604e+00
   3.6990247e+01   4.0970950e+00
   3.7036869e+01   3.8730790e+00
   3.7083721e+01   3.6190925e+00
   3.7130877e+01   3.3360443e+00
   3.7178420e+01   3.0248650e+00
   3.7226440e+01   2.6864971e+00
   3.7274342e+01   2.3272660e+00
   3.7321844e+01   1.9521205e+00
   3.7369044e+01   1.5632686e+00
   3.7416028e+01   1.1628309e+00
   3.7462878e+01   7.5288958e-01
   3.7509666e+01   3.3549856e-01
   3.7546834e+01   5.3845817e-14
   3.7546834e+01  -4.0663028e-12
   3.7593632e+01  -4.2286392e-01
   3.7638298e+01  -8.2241396e-01
   3.7683192e+01  -1.2171832e+00
   3.7728369e+01  -1.6047577e+00
   3.7773900e+01  -1.9828167e+00
   3.7819866e+01  -2.3490000e+00
   3.7866359e+01  -2.7008949e+00
   3.7913485e+01  -3.0360164e+00
   3.7961373e+01  -3.3517809e+00
   3.8010180e+01  -3.6454661e+00
   3.8060108e+01  -3.9141515e+00
   3.8110001e+01  -4.1484412e+00
   3.8159357e+01  -4.3447544e+00
   3.8208295e+01  -4.5031080e+00
   3.8256737e+01  -4.6231257e+00
   3.8304566e+01  -4.7049566e+00
   3.8351911e+01  -4.7495619e+00
   3.8398885e+01  -4.7577940e+00
   3.8445582e+01  -4.7304402e+00
   3.8492087e+01  -4.6682598e+00
   3.8538475e+01  -4.5720085e+00
   3.8584819e+01  -4.4424541e+00
   3.8631187e+01  -4.2803866e+00
   3.8677646e+01  -4.0866243e+00
   3.8724266e+01  -3.8620167e+00
   3.8771116e+01  -3.6074445e+00
   3.8818271e+01  -3.3238166e+00
   3.8865814e+01  -3.0120642e+00
   3.8913835e+01  -2.6731301e+00
   3.8961726e+01  -2.3134410e+00
   3.9009220e+01  -1.9378655e+00
   3.9056412e+01  -1.5486096e+00
   3.9103389e+01  -1.1477937e+00
   3.9150233e+01  -7.3749997e-01
   3.9197016e+01  -3.1978230e-01
   3.9232420e+01  -4.0623060e-12
   3.9232420e+01   5.9618976e-14
   3.9279213e+01   4.2306642e-01
   3.9323872e+01   8.2284687e-01
   3.9368758e+01   1.2178948e+00
   3.9413924e+01   1.6057973e+00
   3.9459443e+01   1.9842339e+00
   3.9505395e+01   2.3508451e+00
   3.9551872e+01   2.7032191e+00
   3.9598980e+01   3.0388727e+00
   3.9646846e+01   3.3552241e+00
   3.9695626e+01   3.6495546e+00
   3.9745523e+01   3.9189484e+00
   3.9795426e+01   4.1542034e+00
   3.9844790e+01   4.3514734e+00
   3.9893733e+01   4.5107729e+00
   3.9942195e+01   4.6317583e+00
   3.9990040e+01   4.7145120e+00
   4.0000000e+01   4.7270998e+00


==> figuresAndData/conditionNumberVsSpectralRadius.csv <==
1.0850515512010908,8.679508562117192,1.0850515512010908,2.4433428813315623,3.1675607950164557,60.74462748075073,1.9463590523028031
1.094568833313642,8.740154878025637,1.094568833313642,2.461225442581969,3.1737894410735144,25.597030391726026,1.9674654653355672
1.1980128280862026,9.542761446092921,1.1980128280862026,2.6848484636688417,3.248945292945097,45.92160661029872,2.1655036463866537
1.3356186902834675,10.597679256594926,1.3356186902834675,2.9797836112467344,3.3324139518987916,65.87587057478048,2.430632929335465
1.0590949847744315,8.477649909975241,1.0590949847744315,2.3871510309195125,3.146438949310839,49.02539169480463,1.8965904517989713
1.0258017718056645,8.221900025120194,1.0258017718056645,2.31573448349705,3.1183333772982347,53.33732928033251,1.8319610381979048
1.0210663730114968,8.18559059134872,1.0210663730114968,2.3055917386227383,3.1142137709633344,54.68130606528382,1.8227428208283303
1.0520339286500162,8.424086005280387,1.0520339286500162,2.372141471421178,3.140669429127753,53.037216847196525,1.8827491542854164
1.107363356979742,8.851540721290059,1.107363356979742,2.4913472692774175,3.1849101446596926,64.47120999243108,1.9894022586679023
1.1396342584791905,9.099614651618444,1.1396342584791905,2.560633926530998,3.2089111378929576,66.92636060914145,2.051737742327881
1.3416241242978157,10.6361000614182,1.3416241242978157,2.991113830575413,3.334875028614014,38.87364521232941,2.4438263348311113
3.789355863592109,28.905083550778542,3.789355863592109,8.133582655012392,3.8369771155296886,9.353964817003137,7.230119279158996
1.2596707409237424,10.014245329225743,1.2596707409237424,2.81675511328685,3.288107829684715,46.93073195230053,2.28468033655651
1.1012207646344545,8.803442920600741,1.1012207646344545,2.477980922530998,3.180120320611101,58.38260453390429,1.9777150303921651
1.4624190160069739,11.560414348024954,1.4624190160069739,3.2496750976369957,3.3964220437761212,54.87089013037451,2.6762645980211013
1.370536188988175,10.855484434917823,1.370536188988175,3.05262688879658,3.3502254408334444,37.464069107466884,2.499904189805609
1.1362246910232359,9.034216660013085,1.1362246910232359,2.545356398368091,3.2024825738534037,12.193787578235803,2.0536246289049616
1.300191382242356,10.325729740053369,1.300191382242356,2.903776810135311,3.312306792351563,55.98340076971329,2.3625394536481235
1.1903942733227844,9.484623400887335,1.1903942733227844,2.6685748907602043,3.243881181284076,46.45328161378453,2.1507362907248773
5.1490592542848574,39.307474305458015,5.1490592542848574,11.039864983382452,3.9366974835964412,54.3239998232486,9.827039856985186
1.1280848529113974,9.008857709950627,1.1280848529113974,2.5354344296854516,3.200255683025711,53.55920991652691,2.029862839256186
1.114717653538318,8.908308567287653,1.114717653538318,2.507184071402723,3.1905065271354127,66.57534170045783,2.003565943236822
2.1047910550154163,16.424807477805242,2.1047910550154163,4.614016554687642,3.613980696716559,63.62901996842838,3.918821392883317
1.0556839429122633,8.450069442002636,1.0556839429122633,2.3795521442603493,3.1435000224761023,43.70969419603488,1.890271060159506
1.7551401102699695,13.782287598679266,1.7551401102699695,3.87252990805757,3.513258666970718,64.01142062499325,3.241986658403359
5.05906590394446,38.62379210482274,5.05906590394446,10.848491557886364,3.9319280943927395,47.03110254750334,9.654085531448573
2.6213600260502865,20.319205929403612,2.6213600260502865,5.707204841239703,3.717515134243582,64.06632481621743,4.919643542259381
1.0926704341843436,8.731788108076106,1.0926704341843436,2.4584174824357174,3.17292054696408,35.856910839128844,1.9624520576654723
1.4655614322743886,11.577846516071626,1.4655614322743886,3.255064765935992,3.3971521493808994,37.599391301743964,2.683735707573211
1.1262293283534113,8.992027010412148,1.1262293283534113,2.5309282225525926,3.1986252957194243,43.08717799834669,2.0268309611373314
1.5637148083315762,12.294307601402336,1.5637148083315762,3.4581695848429765,3.437062979001952,16.55642864369618,2.8798227153149676
1.074504313338526,8.576956886085418,1.074504313338526,2.416326892103867,3.157119786931356,17.934447558403452,1.9305688512980583
1.6927759630832278,13.302709718338447,1.6927759630832278,3.7385887096077193,3.49057259183514,42.06270480903626,3.122930148100503
1.9607406180959182,15.336502924046949,1.9607406180959182,4.308635597200468,3.5763375223482,61.87821765336412,3.6400166339301534
2.2768134500839,17.714255456190678,2.2768134500839,4.976597064817909,3.6522935764028426,44.528514376836334,4.2538467685849
1.7434386248308362,13.68511541678323,1.7434386248308362,3.845947419561219,3.508279042136615,40.25279991944329,3.2212154516430136
1.3050379477981842,10.35435976423585,1.3050379477981842,2.9124389326539273,3.314162707337662,33.135722248291984,2.3737067659083446
1.1810344147553982,9.41104887268636,1.1810344147553982,2.648145913626622,3.23735873001304,40.42635360927168,2.1330506247152674
1.406601115695455,11.135469961974565,1.406601115695455,3.1306370916755233,3.369331916761564,52.734218402501895,2.5684479376761
1.5785258701738247,12.443306950669557,1.5785258701738247,3.4970659997112428,3.4473873770797647,60.68172449908338,2.900502394462619
1.3160227800724564,10.43732762186833,1.3160227800724564,2.9357322101195247,3.32030159055246,32.02710667680252,2.3951163166233576
1.2891325361779784,10.23177401644772,1.2891325361779784,2.8782152911013084,3.304844193455824,31.029595327959502,2.343227068309772
1.0843512086710356,8.671011707599874,1.0843512086710356,2.4412048513209443,3.1667060035807197,45.13157107217743,1.9456724102989722
3.256447052256292,25.081871914768424,3.256447052256292,7.045712718387745,3.801237839888599,40.72306618304648,6.154840558163764
1.159466282858181,9.241737896743247,1.159466282858181,2.601118286780803,3.2220336642378133,31.459911262366592,2.092225077283371
1.2015357394890724,9.570965507626118,1.2015357394890724,2.6926416130224444,3.2514083316227906,50.67156856931635,2.172046938106257
1.8587243078269413,14.566019790268639,1.8587243078269413,4.092395688560655,3.5466387844052676,64.246255058292,3.442418287358952
1.1154554771918304,8.889652493443078,1.1154554771918304,2.5038208688969052,3.188644933573253,17.313847256058487,2.0102355705246877
4.545610509245226,34.747502071427675,4.545610509245226,9.761560453371398,3.903210598936696,33.27004298165702,8.661751916983478
1.5233636187541577,12.023747581315002,1.5233636187541577,3.379513235199991,3.423988578052557,56.636110604857436,2.7940267673698354
1.9273353838803684,15.085155686931277,1.9273353838803684,4.238021155829396,3.567023125547354,66.10540559212014,3.575116099905746
2.6645263176675704,20.642176823210207,2.6645263176675704,5.798043450453134,3.724279729770664,58.70564343196133,5.00378171726713
2.3369232736505894,18.131702832766397,2.3369232736505894,5.096594353007432,3.660946605707828,19.991150748355487,4.378194767196697
1.0513999186204528,8.418813839500077,1.0513999186204528,2.370699332647248,3.1401047410659344,51.043685322434584,1.8816054383688476
1.4818591663658744,11.709414560465614,1.4818591663658744,3.2913351575469876,3.4055633686521953,60.39788051311682,2.713577856235593
1.3398814349730692,10.625086868653542,1.3398814349730692,2.98785335659404,3.3341787483165057,44.470588828595375,2.439968253005603
1.1679204854321579,9.314397444505932,1.1679204854321579,2.620830256519935,3.228747482263655,54.15850461591664,2.1068776142876513
1.2544499121056925,9.978463976922166,1.2544499121056925,2.80642521261411,3.2853683759927854,66.73316599049106,2.273706254486062
1.4779173174665972,11.680776580814305,1.4779173174665972,3.283206145598014,3.4039066523297064,67.27295814901859,2.7056724933667367
1.0651566677689295,8.524724228578481,1.0651566677689295,2.4002595301252003,3.151441927732146,50.941292256932236,1.908233746894172
1.1358450217802043,9.063191893716619,1.1358450217802043,2.5510144629520193,3.205412820208864,36.12261202910415,2.0459909400653427
1.3691843759959132,10.852206533152085,1.3691843759959132,3.051162724965966,3.3503061733440362,59.2757178430292,2.495776563543712
2.4089534510639705,18.70708426861433,2.4089534510639705,5.255558197020127,3.678605783599141,40.64633201787375,4.510607263843469
1.5174974934616892,11.9747153413054,1.5174974934616892,3.366120046149523,3.420907451964003,42.95425360424046,2.783655549256829
1.6128417161809638,12.652598066679126,1.6128417161809638,3.5597642817162676,3.455303548515716,13.28329348299645,2.977979888022026
1.5151089513897675,11.952126370520878,1.5151089513897675,3.360136723995093,3.4193468023159492,34.65608233612653,2.7800013526866687
1.8730505310403092,14.655284593929867,1.8730505310403092,4.118941211722468,3.548825652771547,29.037891518949476,3.474305495634251
1.413213767299701,11.178723348468896,1.413213767299701,3.143306254498091,3.371830972265977,35.103925189405544,2.582757567732813
1.0646148476656694,8.51976298860516,1.0646148476656694,2.3989340758576905,3.1509250981334826,47.37411797041568,1.9073550656855152
1.2577361472262039,9.997785925864505,1.2577361472262039,2.8122786074234543,3.286747298319456,41.818536824133936,2.281303101309223
1.3709144033153475,10.865061488389987,1.3709144033153475,3.054788348511296,3.3511782323092927,57.746392420716106,2.4991899261852795
1.081418789446389,8.643865024585253,1.081418789446389,2.433971444876816,3.1639413629486115,32.70147045307948,1.9409871844778261
1.0827039115807384,8.662131369962735,1.0827039115807384,2.43843976410881,3.165770417445095,65.72776336729622,1.9416717847014329
1.3795098346990473,10.92580648827757,1.3795098346990473,3.0721701319453456,3.3551293307903216,41.933916590135865,2.5168215863797685
4.057093866336289,31.110775383387235,4.057093866336289,8.737776261461079,3.8737564263058486,56.42777211228016,7.706031659926827
1.1199952464892464,8.945763727633468,1.1199952464892464,2.5178809498736014,3.19415538711041,48.90985242263452,2.014432128901372
1.2681267419363977,10.079790571494149,1.2681267419363977,2.8350251237236814,3.2933235273648163,50.54553002562919,2.3008178977243126
1.339785697267066,10.629493894086055,1.339785697267066,2.9886887438214056,3.334701182746421,66.22586328119557,2.4386758839900016
1.1083612378980439,8.856847251817287,1.1083612378980439,2.493008123394925,3.1854352744299743,50.69332049013937,1.9918389745098593
1.766650920600243,13.861102945885195,1.766650920600243,3.8952921719728155,3.516185186994748,40.96213376742385,3.266066534996127
2.484809720115271,19.281917040744617,2.484809720115271,5.4166770759002905,3.6930799226276823,45.51836533346353,4.656899566178219
1.2294525126924207,9.782411419847893,1.2294525126924207,2.7519525441088475,3.2692478335938646,43.61308081223803,2.2264639917409244
1.1097391432650674,8.868332317110957,1.1097391432650674,2.496148196959079,3.186571036988672,55.19842842705004,1.9943105552014733
1.6747731490738964,13.171801915697712,1.6747731490738964,3.7014434447901094,3.484630941636252,56.39067902036985,3.0869149822323445
1.4271797413198086,11.294860396165841,1.4271797413198086,3.1750745600527503,3.3798391608188303,66.20808571023373,2.607619740070308
1.0646195455547,8.508554474999611,1.0646195455547,2.3966514434949713,3.149864567315183,23.79945498553497,1.9097849856863047
1.0691985268641728,8.488961759620127,1.0691985268641728,2.3953535683390568,3.1484677042313325,7.136564507126259,1.9305915077948246
2.1139831952179184,16.484045389545404,2.1139831952179184,4.631440026772226,3.6151009354257058,40.74056567268924,3.938844376650417
1.0178796378199406,8.162362521954659,1.0178796378199406,2.299013226740787,3.111530938409941,64.18371805764032,1.8162785408038231
1.1924058881149655,9.502827109790461,1.1924058881149655,2.6734509853235275,3.24552437941559,59.12251282249105,2.15402239804808


==> figuresAndData/fastAndSlowSwitches_limitCycle_sixthOrderRelay_WithNumeratorSpower4plusSpower2_startingAtAllOnes.csv <==
   0.0000000e+00
   4.0190183e-03
   2.4114110e-02
   5.8186158e-02
   9.2336369e-02
   1.2669461e-01
   1.6129523e-01
   1.9617689e-01
   2.3138270e-01
   2.6696149e-01
   3.0296951e-01
   3.3919435e-01
   3.7553851e-01
   4.1203815e-01
   4.4873086e-01
   4.8565694e-01
   5.2286027e-01
   5.6038945e-01
   5.9829919e-01
   6.3665223e-01
   6.7552191e-01
   7.1499590e-01
   7.4737970e-01
   7.4737970e-01
   7.8756543e-01
   8.2575331e-01
   8.6335372e-01
   9.0049238e-01
   9.3724810e-01
   9.7368594e-01
   1.0098614e+00
   1.0458229e+00
   1.0816135e+00
   1.1172723e+00
   1.1528354e+00
   1.1883365e+00
   1.2238079e+00
   1.2592809e+00
   1.2947863e+00
   1.3313387e+00
   1.3689788e+00
   1.4076841e+00
   1.4461991e+00
   1.4845519e+00
   1.5227884e+00
   1.5609513e+00
   1.5995948e+00
   1.6392102e+00
   1.6797797e+00
   1.7212956e+00
   1.7637600e+00
   1.8071850e+00
   1.8513465e+00
   1.8668791e+00
   1.8668791e+00
   1.9108623e+00
   1.9604878e+00
   2.0107986e+00
   2.0620674e+00
   2.1145025e+00
   2.1683849e+00
   2.2211372e+00
   2.2727976e+00
   2.3236161e+00
   2.3737858e+00
   2.4234584e+00
   2.4727587e+00
   2.5217934e+00
   2.5706573e+00
   2.6194371e+00
   2.6682145e+00
   2.7170693e+00
   2.7660811e+00
   2.8153317e+00
   2.8649077e+00
   2.9149031e+00
   2.9654225e+00
   3.0165864e+00
   3.0676344e+00
   3.1183214e+00
   3.1687570e+00
   3.2190431e+00
   3.2692732e+00
   3.3195367e+00
   3.3699214e+00
   3.4205160e+00
   3.4714132e+00
   3.5227126e+00
   3.5745242e+00
   3.6269734e+00
   3.6802074e+00
   3.7344055e+00
   3.7897940e+00
   3.8466725e+00
   3.9034319e+00
   3.9588274e+00
   4.0131605e+00
   4.0666910e+00
   4.1196170e+00
   4.1720969e+00
   4.2242639e+00
   4.2762345e+00
   4.3281149e+00
   4.3800048e+00
   4.4320017e+00
   4.4842036e+00
   4.5367124e+00
   4.5896375e+00
   4.6430999e+00
   4.6972380e+00
   4.7516305e+00
   4.8055861e+00
   4.8592361e+00
   4.9127056e+00
   4.9661092e+00
   5.0195560e+00
   5.0731531e+00
   5.1270096e+00
   5.1812410e+00
   5.2359727e+00
   5.2913466e+00
   5.3475282e+00
   5.4047187e+00
   5.4631725e+00
   5.5232279e+00
   5.5834971e+00
   5.6421607e+00
   5.6995780e+00
   5.7560661e+00
   5.8118612e+00
   5.8671492e+00
   5.9220843e+00
   5.9768004e+00
   6.0314188e+00
   6.0860536e+00
   6.1408161e+00
   6.1958188e+00
   6.2511794e+00
   6.3070252e+00
   6.3634988e+00
   6.4207510e+00
   6.4774651e+00
   6.4814678e+00
   6.4814678e+00
   6.5377888e+00
   6.5871170e+00
   6.6365458e+00
   6.6861497e+00
   6.7360152e+00
   6.7862343e+00
   6.8369072e+00
   6.8881468e+00
   6.9400838e+00
   6.9918918e+00
   7.0433364e+00
   7.0945349e+00
   7.1455958e+00
   7.1966193e+00
   7.2477014e+00
   7.2989370e+00
   7.3504228e+00
   7.4022610e+00
   7.4545625e+00
   7.5074518e+00
   7.5610731e+00
   7.6155993e+00
   7.6712458e+00
   7.7282930e+00
   7.7863638e+00
   7.8429020e+00
   7.8982204e+00
   7.9526248e+00
   8.0063428e+00
   8.0595521e+00
   8.1123998e+00
   8.1650123e+00
   8.2175034e+00
   8.2699791e+00
   8.3225420e+00
   8.3752946e+00
   8.4283427e+00
   8.4817995e+00
   8.5357900e+00
   8.5904566e+00
   8.6455470e+00
   8.7001758e+00
   8.7544796e+00
   8.8087436e+00
   8.8633303e+00
   8.9183320e+00
   8.9738416e+00
   9.0299572e+00
   9.0867857e+00
   9.1444488e+00
   9.2030899e+00
   9.2628848e+00
   9.3240579e+00
   9.3869106e+00
   9.4486908e+00
   9.5084906e+00
   9.5668189e+00
   9.6240611e+00
   9.6804917e+00
   9.7363205e+00
   9.7917168e+00
   9.8468247e+00
   9.9017721e+00
   9.9566767e+00
   1.0011652e+01
   1.0066809e+01
   1.0122264e+01
   1.0178139e+01
   1.0234570e+01
   1.0291711e+01
   1.0349742e+01
   1.0408888e+01
   1.0468218e+01
   1.0527361e+01
   1.0586460e+01
   1.0645652e+01
   1.0705075e+01
   1.0764870e+01
   1.0825193e+01
   1.0861401e+01
   1.0861401e+01
   1.0907201e+01
   1.0953000e+01
   1.0998857e+01
   1.1044832e+01
   1.1090994e+01
   1.1137414e+01
   1.1184166e+01
   1.1231334e+01
   1.1279011e+01
   1.1327303e+01
   1.1376338e+01
   1.1426271e+01
   1.1476248e+01
   1.1526089e+01
   1.1575885e+01
   1.1625723e+01
   1.1675691e+01
   1.1725877e+01
   1.1776372e+01
   1.1827276e+01
   1.1878699e+01
   1.1930767e+01
   1.1983627e+01
   1.2037462e+01
   1.2092501e+01
   1.2147213e+01
   1.2200351e+01
   1.2252271e+01
   1.2303265e+01
   1.2353549e+01
   1.2403289e+01
   1.2452616e+01
   1.2501646e+01
   1.2550476e+01
   1.2599196e+01
   1.2647892e+01
   1.2696645e+01
   1.2745535e+01
   1.2794644e+01
   1.2844061e+01
   1.2893879e+01
   1.2944203e+01
   1.2995151e+01
   1.3046867e+01
   1.3099522e+01
   1.3152573e+01
   1.3205450e+01
   1.3258261e+01
   1.3311110e+01
   1.3364102e+01
   1.3417344e+01
   1.3470945e+01
   1.3525028e+01
   1.3579833e+01
   1.3635765e+01
   1.3692988e+01
   1.3751725e+01
   1.3811378e+01
   1.3869002e+01
   1.3925043e+01
   1.3979915e+01
   1.4033904e+01
   1.4087222e+01
   1.4140039e+01
   1.4192494e+01
   1.4244706e+01
   1.4296784e+01
   1.4348828e+01
   1.4400935e+01
   1.4453200e+01
   1.4505723e+01
   1.4558606e+01
   1.4611964e+01
   1.4665924e+01
   1.4720635e+01
   1.4776273e+01
   1.4833062e+01
   1.4889916e+01
   1.4946658e+01
   1.5003412e+01
   1.5060302e+01
   1.5117450e+01
   1.5174987e+01
   1.5233055e+01
   1.5291813e+01
   1.5351446e+01
   1.5359348e+01
   1.5359348e+01
   1.5404937e+01
   1.5450527e+01
   1.5496095e+01
   1.5541713e+01
   1.5587446e+01
   1.5633359e+01
   1.5679522e+01
   1.5726009e+01
   1.5772900e+01
   1.5820287e+01
   1.5868271e+01
   1.5916978e+01
   1.5966556e+01
   1.6016789e+01
   1.6066881e+01
   1.6116919e+01
   1.6166993e+01
   1.6217189e+01
   1.6267598e+01
   1.6318310e+01
   1.6369425e+01
   1.6421053e+01
   1.6473320e+01
   1.6526373e+01
   1.6580392e+01
   1.6635603e+01
   1.6690157e+01
   1.6743108e+01
   1.6794830e+01
   1.6845619e+01
   1.6895691e+01
   1.6945210e+01
   1.6994311e+01
   1.7043106e+01
   1.7091694e+01
   1.7140162e+01
   1.7188596e+01
   1.7237074e+01
   1.7285676e+01
   1.7334483e+01
   1.7383579e+01
   1.7433054e+01
   1.7483010e+01
   1.7533560e+01
   1.7584838e+01
   1.7637007e+01
   1.7690269e+01
   1.7743462e+01
   1.7796565e+01
   1.7849684e+01
   1.7902926e+01
   1.7956396e+01
   1.8010206e+01
   1.8064476e+01
   1.8119340e+01
   1.8174954e+01
   1.8231504e+01
   1.8289223e+01
   1.8348064e+01
   1.8404837e+01
   1.8459991e+01
   1.8513949e+01
   1.8567003e+01
   1.8619366e+01
   1.8671205e+01
   1.8722660e+01
   1.8773847e+01
   1.8824871e+01
   1.8875828e+01
   1.8926811e+01
   1.8977909e+01
   1.9029214e+01
   1.9080822e+01
   1.9132833e+01
   1.9185362e+01
   1.9238537e+01
   1.9292511e+01
   1.9347468e+01
   1.9403295e+01
   1.9458943e+01
   1.9514530e+01
   1.9570172e+01
   1.9625985e+01
   1.9682089e+01
   1.9738608e+01
   1.9795682e+01
   1.9853466e+01
   1.9903197e+01
   1.9903197e+01
   1.9948643e+01
   1.9994089e+01
   2.0039478e+01
   2.0084884e+01
   2.0130372e+01
   2.0176007e+01
   2.0221854e+01
   2.0267983e+01
   2.0314472e+01
   2.0361404e+01
   2.0408874e+01
   2.0456993e+01
   2.0505893e+01
   2.0555739e+01
   2.0605685e+01
   2.0655532e+01
   2.0705366e+01
   2.0755275e+01
   2.0805345e+01
   2.0855665e+01
   2.0906328e+01
   2.0957438e+01
   2.0998671e+01
   2.0998671e+01
   2.1050340e+01
   2.1095570e+01
   2.1140429e+01
   2.1185064e+01
   2.1229549e+01
   2.1273949e+01
   2.1318329e+01
   2.1354448e+01
   2.1354448e+01
   2.1398868e+01
   2.1457515e+01
   2.1516073e+01
   2.1574616e+01
   2.1633285e+01
   2.1692224e+01
   2.1751578e+01
   2.1811511e+01
   2.1872205e+01
   2.1933877e+01
   2.1996795e+01
   2.2061165e+01
   2.2125292e+01
   2.2189359e+01
   2.2253551e+01
   2.2318056e+01
   2.2383066e+01
   2.2448797e+01
   2.2515495e+01
   2.2583463e+01
   2.2653086e+01
   2.2723479e+01
   2.2791080e+01
   2.2856612e+01
   2.2920686e+01
   2.2983714e+01
   2.3045994e+01
   2.3107760e+01
   2.3169207e+01
   2.3230508e+01
   2.3291825e+01
   2.3353311e+01
   2.3415124e+01
   2.3477431e+01
   2.3540415e+01
   2.3604287e+01
   2.3669301e+01
   2.3735779e+01
   2.3802649e+01
   2.3869368e+01
   2.3936133e+01
   2.4003142e+01
   2.4070597e+01
   2.4138713e+01
   2.4207737e+01
   2.4277960e+01
   2.4349747e+01
   2.4423583e+01
   2.4495853e+01
   2.4565626e+01
   2.4633632e+01
   2.4700401e+01
   2.4738421e+01
   2.4738421e+01
   2.4784014e+01
   2.4829608e+01
   2.4875497e+01
   2.4921712e+01
   2.4968334e+01
   2.5015454e+01
   2.5040122e+01
   2.5040122e+01
   2.5087844e+01
   2.5148576e+01
   2.5210273e+01
   2.5273538e+01
   2.5334530e+01
   2.5393760e+01
   2.5451716e+01
   2.5508734e+01
   2.5565059e+01
   2.5620884e+01
   2.5676368e+01
   2.5731649e+01
   2.5786856e+01
   2.5842105e+01
   2.5897516e+01
   2.5916979e+01
   2.5916979e+01
   2.5972670e+01
   2.6025477e+01
   2.6078703e+01
   2.6132439e+01
   2.6186820e+01
   2.6242004e+01
   2.6298184e+01
   2.6355601e+01
   2.6413278e+01
   2.6470838e+01
   2.6528418e+01
   2.6586155e+01
   2.6644185e+01
   2.6702654e+01
   2.6761719e+01
   2.6821562e+01
   2.6882396e+01
   2.6944489e+01
   2.7008188e+01
   2.7070150e+01
   2.7130164e+01
   2.7188761e+01
   2.7246320e+01
   2.7303111e+01
   2.7359343e+01
   2.7415187e+01
   2.7470790e+01
   2.7526283e+01
   2.7581789e+01
   2.7637427e+01
   2.7693320e+01
   2.7749594e+01
   2.7806386e+01
   2.7863853e+01
   2.7922176e+01
   2.7981576e+01
   2.8042336e+01
   2.8103238e+01
   2.8164028e+01
   2.8224868e+01
   2.8285914e+01
   2.8347331e+01
   2.8409291e+01
   2.8471989e+01
   2.8535653e+01
   2.8600563e+01
   2.8667080e+01
   2.8733270e+01
   2.8797065e+01
   2.8859092e+01
   2.8919844e+01
   2.8979665e+01
   2.9038807e+01
   2.9097473e+01
   2.9155832e+01
   2.9214036e+01
   2.9272223e+01
   2.9330527e+01
   2.9389082e+01
   2.9448028e+01
   2.9507515e+01
   2.9567716e+01
   2.9628828e+01
   2.9691096e+01
   2.9754799e+01
   2.9818250e+01
   2.9881617e+01
   2.9945071e+01
   3.0008784e+01
   3.0072931e+01
   3.0137701e+01
   3.0203310e+01
   3.0229097e+01
   3.0229097e+01
   3.0275495e+01
   3.0321892e+01
   3.0368421e+01
   3.0415134e+01
   3.0462106e+01
   3.0509414e+01
   3.0557145e+01
   3.0605394e+01
   3.0654272e+01
   3.0703911e+01
   3.0754474e+01
   3.0805619e+01
   3.0856627e+01
   3.0907592e+01
   3.0958610e+01
   3.1009772e+01
   3.1061174e+01
   3.1077095e+01
   3.1077095e+01
   3.1128837e+01
   3.1176145e+01
   3.1222984e+01
   3.1269508e+01
   3.1315808e+01
   3.1361963e+01
   3.1408047e+01
   3.1415885e+01
   3.1415885e+01
   3.1461968e+01
   3.1532536e+01
   3.1601702e+01
   3.1668737e+01
   3.1734246e+01
   3.1798681e+01
   3.1862367e+01
   3.1925560e+01
   3.1988474e+01
   3.2051302e+01
   3.2114221e+01
   3.2177411e+01
   3.2241055e+01
   3.2305355e+01
   3.2370541e+01
   3.2436888e+01
   3.2504746e+01
   3.2573779e+01
   3.2642599e+01
   3.2711439e+01
   3.2780531e+01
   3.2850115e+01
   3.2920453e+01
   3.2991844e+01
   3.3064653e+01
   3.3139357e+01
   3.3214331e+01
   3.3286158e+01
   3.3355716e+01
   3.3423704e+01
   3.3490585e+01
   3.3556695e+01
   3.3622298e+01
   3.3687617e+01
   3.3752849e+01
   3.3818183e+01
   3.3883803e+01
   3.3949902e+01
   3.4016689e+01
   3.4084405e+01
   3.4153337e+01
   3.4223849e+01
   3.4294765e+01
   3.4365520e+01
   3.4436346e+01
   3.4507470e+01
   3.4579130e+01
   3.4651582e+01
   3.4725123e+01
   3.4800113e+01
   3.4877015e+01
   3.4940128e+01
   3.4940128e+01
   3.4986431e+01
   3.5032733e+01
   3.5079325e+01
   3.5126224e+01
   3.5173511e+01
   3.5221277e+01
   3.5269627e+01
   3.5318681e+01
   3.5368589e+01
   3.5419495e+01
   3.5470232e+01
   3.5516343e+01
   3.5516343e+01
   3.5567004e+01
   3.5618639e+01
   3.5669462e+01
   3.5719620e+01
   3.5769267e+01
   3.5818532e+01
   3.5867523e+01
   3.5916336e+01
   3.5965060e+01
   3.5973366e+01
   3.5973366e+01
   3.6022084e+01
   3.6088525e+01
   3.6154952e+01
   3.6221539e+01
   3.6288505e+01
   3.6356079e+01
   3.6424519e+01
   3.6494125e+01
   3.6565272e+01
   3.6638460e+01
   3.6709579e+01
   3.6778195e+01
   3.6845070e+01
   3.6910735e+01
   3.6975559e+01
   3.7039826e+01
   3.7103770e+01
   3.7167597e+01
   3.7231498e+01
   3.7295660e+01
   3.7360277e+01
   3.7425561e+01
   3.7491753e+01
   3.7559140e+01
   3.7628092e+01
   3.7698425e+01
   3.7768531e+01
   3.7838656e+01
   3.7909054e+01
   3.7979983e+01
   3.8051727e+01
   3.8124612e+01
   3.8199045e+01
   3.8275564e+01
   3.8350948e+01
   3.8423284e+01
   3.8493478e+01
   3.8562191e+01
   3.8629867e+01
   3.8696834e+01
   3.8763355e+01
   3.8829655e+01
   3.8895937e+01
   3.8962398e+01
   3.9029235e+01
   3.9096657e+01
   3.9164900e+01
   3.9234235e+01
   3.9305001e+01
   3.9377208e+01
   3.9449141e+01
   3.9521036e+01
   3.9593138e+01
   3.9665691e+01
   3.9738956e+01
   3.9813229e+01
   3.9881727e+01
   3.9881727e+01
   3.9928414e+01
   3.9975101e+01
   4.0022061e+01
   4.0069319e+01
   4.0116960e+01
   4.0165075e+01
   4.0213768e+01
   4.0263161e+01
   4.0313403e+01
   4.0364678e+01
   4.0415884e+01
   4.0467002e+01
   4.0518130e+01
   4.0569361e+01
   4.0570554e+01
   4.0570554e+01
   4.0621983e+01
   4.0670913e+01
   4.0719266e+01
   4.0767201e+01
   4.0814826e+01
   4.0862233e+01
   4.0909507e+01
   4.0918994e+01
   4.0918994e+01
   4.0966213e+01
   4.1033226e+01
   4.1100863e+01
   4.1169824e+01
   4.1240513e+01
   4.1311498e+01
   4.1379691e+01
   4.1445856e+01
   4.1510610e+01
   4.1574367e+01
   4.1637433e+01
   4.1700050e+01
   4.1762423e+01
   4.1824737e+01
   4.1887166e+01
   4.1949885e+01
   4.2013076e+01
   4.2076939e+01
   4.2141702e+01
   4.2207641e+01
   4.2275107e+01
   4.2343627e+01
   4.2411950e+01
   4.2480305e+01
   4.2548922e+01
   4.2618038e+01
   4.2687912e+01
   4.2758840e+01
   4.2831187e+01
   4.2905426e+01
   4.2979688e+01
   4.3050873e+01
   4.3119843e+01
   4.3187276e+01
   4.3253623e+01
   4.3319210e+01
   4.3384298e+01
   4.3449103e+01
   4.3513821e+01
   4.3578635e+01
   4.3643726e+01
   4.3709283e+01
   4.3775510e+01
   4.3842642e+01
   4.3910957e+01
   4.3980807e+01
   4.4051196e+01
   4.4121411e+01
   4.4191677e+01
   4.4262220e+01
   4.4333268e+01
   4.4405074e+01
   4.4477923e+01
   4.4552162e+01
   4.4628231e+01
   4.4633946e+01
   4.4633946e+01
   4.4680335e+01
   4.4726723e+01
   4.4773384e+01
   4.4820338e+01
   4.4867667e+01
   4.4915459e+01
   4.4963816e+01
   4.5012859e+01
   4.5062729e+01
   4.5113606e+01
   4.5164497e+01
   4.5215295e+01
   4.5266094e+01
   4.5301525e+01
   4.5301525e+01
   4.5352418e+01
   4.5401892e+01
   4.5450726e+01
   4.5499075e+01
   4.5547058e+01
   4.5594775e+01
   4.5642317e+01
   4.5683397e+01
   4.5683397e+01
   4.5730845e+01
   4.5798142e+01
   4.5865961e+01
   4.5934905e+01
   4.6005330e+01
   4.6077714e+01
   4.6148473e+01
   4.6216669e+01
   4.6283066e+01
   4.6348207e+01
   4.6412469e+01
   4.6476136e+01
   4.6539443e+01
   4.6602590e+01
   4.6665766e+01
   4.6729151e+01
   4.6792929e+01
   4.6857299e+01
   4.6922484e+01
   4.6988747e+01
   4.7056415e+01
   4.7125923e+01
   4.7195222e+01
   4.7264463e+01
   4.7333887e+01
   4.7403738e+01
   4.7474275e+01
   4.7545794e+01
   4.7618650e+01
   4.7693297e+01
   4.7769516e+01
   4.7842312e+01
   4.7912602e+01
   4.7981180e+01
   4.8048556e+01
   4.8115091e+01
   4.8181065e+01
   4.8246712e+01
   4.8312235e+01
   4.8377827e+01
   4.8443676e+01
   4.8509976e+01
   4.8576936e+01
   4.8644793e+01
   4.8713833e+01
   4.8784410e+01
   4.8855668e+01
   4.8926736e+01
   4.8997846e+01
   4.9069231e+01
   4.9141129e+01
   4.9213800e+01
   4.9287539e+01
   4.9362704e+01
   4.9439755e+01
   4.9462403e+01
   4.9462403e+01
   4.9508800e+01
   4.9555198e+01
   4.9601880e+01
   4.9648866e+01
   4.9696236e+01
   4.9744082e+01
   4.9792508e+01
   4.9841635e+01
   4.9891610e+01
   4.9942618e+01
   4.9993478e+01
   5.0044256e+01
   5.0095048e+01
   5.0100254e+01
   5.0100254e+01
   5.0151152e+01
   5.0201184e+01
   5.0250533e+01
   5.0299354e+01
   5.0347775e+01
   5.0395902e+01
   5.0443830e+01
   5.0491643e+01
   5.0498692e+01
   5.0498692e+01
   5.0546471e+01
   5.0613269e+01
   5.0680434e+01
   5.0748416e+01
   5.0817504e+01
   5.0888056e+01
   5.0960545e+01
   5.1031732e+01
   5.1100302e+01
   5.1167026e+01
   5.1232465e+01
   5.1297005e+01
   5.1360938e+01
   5.1424502e+01
   5.1487901e+01
   5.1551326e+01
   5.1614959e+01
   5.1678987e+01
   5.1743611e+01
   5.1809057e+01
   5.1875591e+01
   5.1943546e+01
   5.2013361e+01
   5.2082954e+01
   5.2152491e+01
   5.2222219e+01
   5.2292383e+01
   5.2363249e+01
   5.2435118e+01
   5.2508353e+01
   5.2583420e+01
   5.2659725e+01
   5.2732639e+01
   5.2803087e+01
   5.2871847e+01
   5.2939423e+01
   5.3006174e+01
   5.3072380e+01
   5.3138273e+01
   5.3204059e+01
   5.3269932e+01
   5.3336083e+01
   5.3402709e+01
   5.3470024e+01
   5.3538274e+01
   5.3607753e+01
   5.3678832e+01
   5.3750344e+01
   5.3821694e+01
   5.3893118e+01
   5.3964851e+01
   5.4037138e+01
   5.4110244e+01
   5.4184477e+01
   5.4260213e+01
   5.4334914e+01
   5.4334914e+01
   5.4381352e+01
   5.4427789e+01
   5.4474510e+01
   5.4521536e+01
   5.4568947e+01
   5.4616836e+01
   5.4665307e+01
   5.4714481e+01
   5.4764506e+01
   5.4815567e+01
   5.4866466e+01
   5.4917285e+01
   5.4968118e+01
   5.4973484e+01
   5.4973484e+01
   5.5024424e+01
   5.5074420e+01
   5.5123739e+01
   5.5172537e+01
   5.5220939e+01
   5.5269053e+01
   5.5316972e+01
   5.5364780e+01
   5.5368654e+01
   5.5368654e+01
   5.5416431e+01
   5.5483158e+01
   5.5550254e+01
   5.5618171e+01
   5.5687196e+01
   5.5757688e+01
   5.5830121e+01
   5.5901183e+01
   5.5969643e+01
   5.6036269e+01
   5.6101618e+01
   5.6166074e+01
   5.6229925e+01
   5.6293409e+01
   5.6356729e+01
   5.6420075e+01
   5.6483629e+01
   5.6547576e+01
   5.6612118e+01
   5.6677477e+01
   5.6743920e+01
   5.6811778e+01
   5.6881486e+01
   5.6950991e+01
   5.7020437e+01
   5.7090070e+01
   5.7160136e+01
   5.7230897e+01
   5.7302652e+01
   5.7375761e+01
   5.7450687e+01
   5.7526994e+01
   5.7599895e+01
   5.7670311e+01
   5.7739029e+01
   5.7806554e+01
   5.7873249e+01
   5.7939392e+01
   5.8005217e+01
   5.8070930e+01
   5.8136724e+01
   5.8202788e+01
   5.8269319e+01
   5.8336531e+01
   5.8404666e+01
   5.8474016e+01
   5.8544946e+01
   5.8616392e+01
   5.8687667e+01
   5.8759006e+01
   5.8830644e+01
   5.8902822e+01
   5.8975806e+01
   5.9049899e+01
   5.9125473e+01
   5.9203006e+01
   5.9205908e+01
   5.9205908e+01
   5.9252336e+01
   5.9298763e+01
   5.9345476e+01
   5.9392492e+01
   5.9439894e+01
   5.9487773e+01
   5.9536233e+01
   5.9585395e+01
   5.9635407e+01
   5.9686454e+01
   5.9737346e+01
   5.9788156e+01
   5.9838981e+01
   5.9844634e+01
   5.9844634e+01
   5.9895566e+01
   5.9945565e+01
   5.9994886e+01
   6.0000000e+01
   1.0000000e+00
   9.9995965e-01
   9.9855354e-01
   9.9164292e-01
   9.7913208e-01
   9.6107604e-01
   9.3754767e-01
   9.0862448e-01
   8.7438772e-01
   8.3492091e-01
   7.9030769e-01
   7.4102359e-01
   6.8750134e-01
   6.3002360e-01
   5.6887982e-01
   5.0436583e-01
   4.3678409e-01
   3.6644392e-01
   2.9366150e-01
   2.1875985e-01
   1.4206846e-01
   6.3922609e-02
   3.6082248e-16
  -1.3641865e-14
  -7.7015269e-02
  -1.4612456e-01
  -2.0995668e-01
  -2.6861230e-01
  -3.2211308e-01
  -3.7046468e-01
  -4.1366477e-01
  -4.5170760e-01
  -4.8458712e-01
  -5.1229904e-01
  -5.3484236e-01
  -5.5222041e-01
  -5.6444152e-01
  -5.7151957e-01
  -5.7347424e-01
  -5.7017227e-01
  -5.6121530e-01
  -5.4623895e-01
  -5.2567886e-01
  -4.9977162e-01
  -4.6874461e-01
  -4.3282487e-01
  -3.9166344e-01
  -3.4475444e-01
  -2.9210665e-01
  -2.3378643e-01
  -1.6991801e-01
  -1.0068378e-01
  -2.6746301e-02
  -1.8041124e-16
   2.4445723e-14
   7.5619034e-02
   1.5912126e-01
   2.4127919e-01
   3.2187483e-01
   4.0051070e-01
   4.7680449e-01
   5.4661166e-01
   6.0991062e-01
   6.6698691e-01
   7.1804738e-01
   7.6324866e-01
   8.0272001e-01
   8.3657680e-01
   8.6492870e-01
   8.8788499e-01
   9.0555787e-01
   9.1806472e-01
   9.2552947e-01
   9.2808338e-01
   9.2586528e-01
   9.1902145e-01
   9.0770479e-01
   8.9207351e-01
   8.7266374e-01
   8.5000876e-01
   8.2451903e-01
   7.9658523e-01
   7.6658420e-01
   7.3488218e-01
   7.0183711e-01
   6.6780037e-01
   6.3311821e-01
   5.9813287e-01
   5.6318376e-01
   5.2860856e-01
   4.9474460e-01
   4.6193059e-01
   4.3050906e-01
   4.0082998e-01
   3.7415213e-01
   3.5121003e-01
   3.3187816e-01
   3.1604592e-01
   3.0362234e-01
   2.9452233e-01
   2.8865880e-01
   2.8593802e-01
   2.8625680e-01
   2.8950055e-01
   2.9554199e-01
   3.0424013e-01
   3.1543939e-01
   3.2896883e-01
   3.4464137e-01
   3.6225283e-01
   3.8136900e-01
   4.0138229e-01
   4.2195449e-01
   4.4275530e-01
   4.6345596e-01
   4.8372703e-01
   5.0323645e-01
   5.2164744e-01
   5.3861607e-01
   5.5378827e-01
   5.6679560e-01
   5.7724935e-01
   5.8473164e-01
   5.8878133e-01
   5.8887035e-01
   5.8456661e-01
   5.7596624e-01
   5.6321006e-01
   5.4640142e-01
   5.2562934e-01
   5.0097893e-01
   4.7253664e-01
   4.4039324e-01
   4.0464544e-01
   3.6539669e-01
   3.2275738e-01
   2.7684451e-01
   2.2778087e-01
   1.7569353e-01
   1.2071143e-01
   6.2976521e-02
   4.1975407e-03
   7.6414569e-16
  -5.8886923e-14
  -5.6490406e-02
  -1.0167627e-01
  -1.4297035e-01
  -1.8047543e-01
  -2.1431651e-01
  -2.4463330e-01
  -2.7158139e-01
  -2.9533354e-01
  -3.1608123e-01
  -3.3372953e-01
  -3.4855039e-01
  -3.6094657e-01
  -3.7130101e-01
  -3.7998156e-01
  -3.8734548e-01
  -3.9374288e-01
  -3.9951959e-01
  -4.0501971e-01
  -4.1058840e-01
  -4.1657492e-01
  -4.2333677e-01
  -4.3124542e-01
  -4.4069507e-01
  -4.5211690e-01
  -4.6580955e-01
  -4.8135274e-01
  -4.9882500e-01
  -5.1829267e-01
  -5.3979014e-01
  -5.6332407e-01
  -5.8887661e-01
  -6.1640750e-01
  -6.4585544e-01
  -6.7713909e-01
  -7.1015765e-01
  -7.4479130e-01
  -7.8090131e-01
  -8.1833005e-01
  -8.5690081e-01
  -8.9641747e-01
  -9.3635935e-01
  -9.7571897e-01
  -1.0142292e+00
  -1.0517246e+00
  -1.0880685e+00
  -1.1229100e+00
  -1.1558748e+00
  -1.1865659e+00
  -1.2145616e+00
  -1.2394139e+00
  -1.2606435e+00
  -1.2777330e+00
  -1.2901135e+00
  -1.2971428e+00
  -1.2981708e+00
  -1.2934244e+00
  -1.2832322e+00
  -1.2678250e+00
  -1.2473814e+00
  -1.2220525e+00
  -1.1919749e+00
  -1.1572777e+00
  -1.1180871e+00
  -1.0745284e+00
  -1.0267277e+00
  -9.7481190e-01
  -9.1890810e-01
  -8.5914223e-01
  -7.9563625e-01
  -7.2850377e-01
  -6.5784287e-01
  -5.8372437e-01
  -5.0774304e-01
  -4.3088228e-01
  -3.5347616e-01
  -2.7585295e-01
  -1.9833870e-01
  -1.2125662e-01
  -4.4926482e-02
   1.5265567e-16
   1.4001994e-13
   5.3619509e-02
   1.0180087e-01
   1.4465492e-01
   1.8231326e-01
   2.1492396e-01
   2.4264859e-01
   2.6566317e-01
   2.8415887e-01
   2.9834279e-01
   3.0843871e-01
   3.1468791e-01
   3.1735007e-01
   3.1674844e-01
   3.1338562e-01
   3.0777152e-01
   3.0040350e-01
   2.9177032e-01
   2.8235554e-01
   2.7264059e-01
   2.6310787e-01
   2.5424432e-01
   2.4654585e-01
   2.4052337e-01
   2.3671159e-01
   2.3568269e-01
   2.3793274e-01
   2.4356636e-01
   2.5260297e-01
   2.6506166e-01
   2.8095112e-01
   3.0026542e-01
   3.2298235e-01
   3.4906271e-01
   3.7845012e-01
   4.1107099e-01
   4.4683467e-01
   4.8563359e-01
   5.2734347e-01
   5.7182352e-01
   6.1891665e-01
   6.6844989e-01
   7.2023475e-01
   7.7406800e-01
   8.2973293e-01
   8.8700145e-01
   9.4481102e-01
   1.0020320e+00
   1.0582710e+00
   1.1131300e+00
   1.1662014e+00
   1.2170669e+00
   1.2652954e+00
   1.3104401e+00
   1.3521085e+00
   1.3899364e+00
   1.4232745e+00
   1.4514179e+00
   1.4733002e+00
   1.4877080e+00
   1.4951411e+00
   1.4959736e+00
   1.4904727e+00
   1.4788484e+00
   1.4612794e+00
   1.4379272e+00
   1.4089453e+00
   1.3744835e+00
   1.3346915e+00
   1.2897204e+00
   1.2397238e+00
   1.1848575e+00
   1.1252787e+00
   1.0611441e+00
   9.9260633e-01
   9.1980911e-01
   8.4287818e-01
   7.6190716e-01
   6.7895653e-01
   5.9489296e-01
   5.1014091e-01
   4.2511903e-01
   3.4024243e-01
   2.5592284e-01
   1.7256870e-01
   9.0585040e-02
   1.0373074e-02
   2.4563684e-15
  -1.4633607e-13
  -5.6526962e-02
  -1.0677397e-01
  -1.5076017e-01
  -1.8863457e-01
  -2.2055112e-01
  -2.4667659e-01
  -2.6719149e-01
  -2.8229085e-01
  -2.9218477e-01
  -2.9709884e-01
  -2.9727435e-01
  -2.9296829e-01
  -2.8445301e-01
  -2.7212770e-01
  -2.5671119e-01
  -2.3878767e-01
  -2.1892656e-01
  -1.9768797e-01
  -1.7562624e-01
  -1.5329321e-01
  -1.3124158e-01
  -1.1002856e-01
  -9.0220533e-02
  -7.2399256e-02
  -5.7170844e-02
  -4.5179609e-02
  -3.7351753e-02
  -3.3960832e-02
  -3.4948620e-02
  -4.0277882e-02
  -4.9919518e-02
  -6.3840609e-02
  -8.1998432e-02
  -1.0433733e-01
  -1.3078702e-01
  -1.6126164e-01
  -1.9565931e-01
  -2.3386189e-01
  -2.7573496e-01
  -3.2112795e-01
  -3.6987438e-01
  -4.2179227e-01
  -4.7668488e-01
  -5.3434170e-01
  -5.9454029e-01
  -6.5704922e-01
  -7.2163336e-01
  -7.8632964e-01
  -8.5052460e-01
  -9.1376232e-01
  -9.7557991e-01
  -1.0355057e+00
  -1.0930572e+00
  -1.1477388e+00
  -1.1990376e+00
  -1.2464178e+00
  -1.2893124e+00
  -1.3271097e+00
  -1.3589618e+00
  -1.3829303e+00
  -1.3995714e+00
  -1.4093144e+00
  -1.4124577e+00
  -1.4092297e+00
  -1.3998204e+00
  -1.3843991e+00
  -1.3631244e+00
  -1.3361507e+00
  -1.3036316e+00
  -1.2657228e+00
  -1.2225831e+00
  -1.1743750e+00
  -1.1212643e+00
  -1.0634192e+00
  -1.0010079e+00
  -9.3419528e-01
  -8.6313717e-01
  -7.8797078e-01
  -7.0929563e-01
  -6.2915407e-01
  -5.4800483e-01
  -4.6629200e-01
  -3.8445584e-01
  -3.0293357e-01
  -2.2215996e-01
  -1.4256793e-01
  -6.4589130e-02
  -2.8808900e-13
   1.3600232e-15
   5.4651217e-02
   1.0290423e-01
   1.4473248e-01
   1.8028263e-01
   2.0970254e-01
   2.3315219e-01
   2.5080473e-01
   2.6284718e-01
   2.6948096e-01
   2.7092216e-01
   2.6740158e-01
   2.5916452e-01
   2.4647005e-01
   2.2958953e-01
   2.0926527e-01
   1.8617840e-01
   1.6090628e-01
   1.3401504e-01
   1.0606372e-01
   7.7607489e-02
   4.9200716e-02
   2.1400228e-02
   1.0176582e-13
  -1.3076346e-14
  -2.2413237e-02
  -3.5865871e-02
  -4.3412316e-02
  -4.5144637e-02
  -4.1143151e-02
  -3.1501956e-02
  -1.6330272e-02
  -6.8695050e-16
   1.1312132e-13
   2.2878947e-02
   5.5001654e-02
   8.9138528e-02
   1.2517483e-01
   1.6301746e-01
   2.0255858e-01
   2.4367654e-01
   2.8623688e-01
   3.3009388e-01
   3.7509281e-01
   4.2107377e-01
   4.6777558e-01
   5.1352905e-01
   5.5803718e-01
   6.0099984e-01
   6.4210407e-01
   6.8102341e-01
   7.1741589e-01
   7.5092009e-01
   7.8114837e-01
   8.0767520e-01
   8.2962686e-01
   8.4587073e-01
   8.5693748e-01
   8.6321060e-01
   8.6495412e-01
   8.6237029e-01
   8.5562793e-01
   8.4487716e-01
   8.3025770e-01
   8.1190356e-01
   7.8994569e-01
   7.6451301e-01
   7.3573218e-01
   7.0372605e-01
   6.6861022e-01
   6.3048685e-01
   5.8943363e-01
   5.4646301e-01
   5.0236374e-01
   4.5745867e-01
   4.1205953e-01
   3.6647008e-01
   3.2098615e-01
   2.7589511e-01
   2.3147451e-01
   1.8798929e-01
   1.4568612e-01
   1.0699920e-01
   7.2463566e-02
   4.1655060e-02
   1.4280506e-02
   8.2104462e-14
  -4.3021142e-16
  -1.3811800e-02
  -2.2285506e-02
  -2.5666862e-02
  -2.4140388e-02
  -1.7917202e-02
  -7.2250749e-03
  -7.0480947e-14
   9.9399655e-16
   1.4625924e-02
   3.1899904e-02
   4.7485547e-02
   6.0975209e-02
   7.1225762e-02
   7.8307047e-02
   8.2282840e-02
   8.3191364e-02
   8.1065102e-02
   7.5940512e-02
   6.7862724e-02
   5.6887942e-02
   4.3084688e-02
   2.6534411e-02
   7.3317165e-03
   8.6691071e-14
  -6.7740952e-16
  -1.9515746e-02
  -3.4643065e-02
  -4.6740108e-02
  -5.5956444e-02
  -6.2467847e-02
  -6.6468308e-02
  -6.8171666e-02
  -6.7813706e-02
  -6.5719125e-02
  -6.2311408e-02
  -5.8008409e-02
  -5.3220761e-02
  -4.8355753e-02
  -4.3820880e-02
  -4.0027682e-02
  -3.7396521e-02
  -3.6363225e-02
  -3.7389230e-02
  -4.0978315e-02
  -4.7226295e-02
  -5.6088789e-02
  -6.7563235e-02
  -8.1643880e-02
  -9.8312233e-02
  -1.1753490e-01
  -1.3926285e-01
  -1.6343118e-01
  -1.8995911e-01
  -2.1875008e-01
  -2.4969188e-01
  -2.8265680e-01
  -3.1750184e-01
  -3.5406900e-01
  -3.9218569e-01
  -4.3166555e-01
  -4.7230988e-01
  -5.1391065e-01
  -5.5518395e-01
  -5.9550083e-01
  -6.3451281e-01
  -6.7186221e-01
  -7.0717961e-01
  -7.4008143e-01
  -7.7016609e-01
  -7.9700767e-01
  -8.2014596e-01
  -8.3906951e-01
  -8.5278249e-01
  -8.6093792e-01
  -8.6394709e-01
  -8.6209854e-01
  -8.5560117e-01
  -8.4462311e-01
  -8.2931118e-01
  -8.0980142e-01
  -7.8622505e-01
  -7.5871195e-01
  -7.2739250e-01
  -6.9239830e-01
  -6.5386189e-01
  -6.1191538e-01
  -5.6668775e-01
  -5.1830010e-01
  -4.6685759e-01
  -4.1246222e-01
  -3.5699334e-01
  -3.0080871e-01
  -2.4424944e-01
  -1.8765258e-01
  -1.3135140e-01
  -7.5675403e-02
  -2.0950203e-02
  -1.8146595e-13
   1.7277846e-15
   3.4666242e-02
   6.3957551e-02
   8.8054952e-02
   1.0709861e-01
   1.2125442e-01
   1.3070394e-01
   1.3564496e-01
   1.3629191e-01
   1.3287623e-01
   1.2564651e-01
   1.1486846e-01
   1.0098679e-01
   8.4706304e-02
   6.6569724e-02
   4.7108565e-02
   2.6848025e-02
   6.3103081e-03
   8.9549895e-14
  -2.4025920e-16
  -1.7434447e-02
  -2.8002945e-02
  -3.3281418e-02
  -3.3347397e-02
  -2.8272871e-02
  -1.8141960e-02
  -3.0526726e-03
  -9.0102838e-14
   4.7921736e-16
   1.8653840e-02
   4.8419175e-02
   7.9084447e-02
   1.1026171e-01
   1.4212157e-01
   1.7476964e-01
   2.0825141e-01
   2.4257077e-01
   2.7769997e-01
   3.1358532e-01
   3.5015052e-01
   3.8729886e-01
   4.2491456e-01
   4.6286371e-01
   5.0099503e-01
   5.3914065e-01
   5.7711754e-01
   6.1430646e-01
   6.4955488e-01
   6.8261792e-01
   7.1323363e-01
   7.4111727e-01
   7.6595914e-01
   7.8741905e-01
   8.0511587e-01
   8.1860855e-01
   8.2717799e-01
   8.3056473e-01
   8.2926050e-01
   8.2359680e-01
   8.1380851e-01
   8.0008108e-01
   7.8257270e-01
   7.6142568e-01
   7.3677271e-01
   7.0874016e-01
   6.7744937e-01
   6.4301641e-01
   6.0555007e-01
   5.6514773e-01
   5.2188774e-01
   4.7581582e-01
   4.2805264e-01
   3.7941135e-01
   3.3017633e-01
   2.8062191e-01
   2.3101466e-01
   1.8161220e-01
   1.3266110e-01
   8.4393130e-02
   3.7018345e-02
   2.4920344e-13
  -1.0991208e-14
  -2.3870939e-02
  -4.2607733e-02
  -5.6479114e-02
  -6.5637787e-02
  -7.0279734e-02
  -7.0617948e-02
  -6.6883026e-02
  -5.9323514e-02
  -4.8206113e-02
  -3.3827694e-02
  -1.6992910e-02
  -1.7309071e-13
   9.5756736e-16
   1.7479826e-02
   3.1174994e-02
   4.0354679e-02
   4.5054518e-02
   4.5322417e-02
   4.1210928e-02
   3.2781734e-02
   2.0108357e-02
   3.2777473e-03
   1.6956922e-15
  -1.8098457e-13
  -1.9230491e-02
  -4.4470880e-02
  -6.8778245e-02
  -9.2447029e-02
  -1.1578138e-01
  -1.3908332e-01
  -1.6265911e-01
  -1.8682721e-01
  -2.1193044e-01
  -2.3835684e-01
  -2.6475993e-01
  -2.9099680e-01
  -3.1733109e-01
  -3.4392460e-01
  -3.7086238e-01
  -3.9817858e-01
  -4.2586957e-01
  -4.5390119e-01
  -4.8221285e-01
  -5.1071992e-01
  -5.3931502e-01
  -5.6786841e-01
  -5.9622766e-01
  -6.2421656e-01
  -6.5163323e-01
  -6.7800139e-01
  -7.0234723e-01
  -7.2443848e-01
  -7.4402293e-01
  -7.6082281e-01
  -7.7453128e-01
  -7.8480478e-01
  -7.9124869e-01
  -7.9339100e-01
  -7.9089263e-01
  -7.8409430e-01
  -7.7333503e-01
  -7.5883894e-01
  -7.4077730e-01
  -7.1929478e-01
  -6.9452164e-01
  -6.6658018e-01
  -6.3558805e-01
  -6.0165976e-01
  -5.6490658e-01
  -5.2543515e-01
  -4.8334416e-01
  -4.3871841e-01
  -3.9161824e-01
  -3.4235630e-01
  -2.9250473e-01
  -2.4233471e-01
  -1.9210409e-01
  -1.4206676e-01
  -9.2471165e-02
  -4.3558456e-02
  -2.8069908e-13
   2.9143354e-15
   2.6544388e-02
   4.8049880e-02
   6.4782968e-02
   7.6892139e-02
   8.4567674e-02
   8.8016848e-02
   8.7464624e-02
   8.3154149e-02
   7.5347191e-02
   6.4324409e-02
   5.0769631e-02
   3.5248154e-02
   1.8291060e-02
   4.2191726e-04
   9.0628460e-16
  -1.6001984e-13
  -1.5665039e-02
  -2.5718619e-02
  -3.0844883e-02
  -3.1105411e-02
  -2.6560561e-02
  -1.7281134e-02
  -3.3506929e-03
  -1.3726000e-15
   1.6365121e-13
   1.7193258e-02
   4.1907586e-02
   6.7429371e-02
   9.4259894e-02
   1.2280295e-01
   1.5268268e-01
   1.8264183e-01
   2.1294057e-01
   2.4377986e-01
   2.7526750e-01
   3.0745189e-01
   3.4033979e-01
   3.7390575e-01
   4.0809742e-01
   4.4283873e-01
   4.7803191e-01
   5.1355865e-01
   5.4928071e-01
   5.8504021e-01
   6.2065968e-01
   6.5594223e-01
   6.9021051e-01
   7.2244312e-01
   7.5239173e-01
   7.7978903e-01
   8.0434374e-01
   8.2573786e-01
   8.4362018e-01
   8.5759461e-01
   8.6719872e-01
   8.7179640e-01
   8.7135991e-01
   8.6633864e-01
   8.5703195e-01
   8.4365623e-01
   8.2638554e-01
   8.0537061e-01
   7.8074882e-01
   7.5264952e-01
   7.2119687e-01
   6.8651080e-01
   6.4870654e-01
   6.0789249e-01
   5.6416594e-01
   5.1760543e-01
   4.6825714e-01
   4.1718412e-01
   3.6534063e-01
   3.1301079e-01
   2.6046915e-01
   2.0798375e-01
   1.5581482e-01
   1.0421266e-01
   5.3414093e-02
   3.6360466e-03
   2.8874169e-13
   2.6020852e-18
  -2.6823205e-02
  -4.8487584e-02
  -6.5262986e-02
  -7.7297537e-02
  -8.4783766e-02
  -8.7931147e-02
  -8.6966772e-02
  -8.2135806e-02
  -7.3701855e-02
  -6.1947136e-02
  -4.7545991e-02
  -3.1092076e-02
  -1.3125022e-02
  -1.6915809e-13
   1.4415552e-15
   1.6730669e-02
   2.8307018e-02
   3.5010858e-02
   3.6895974e-02
   3.4016960e-02
   2.6437411e-02
   1.4232810e-02
   3.7178594e-14
  -1.3902594e-13
  -1.8379392e-02
  -4.4535684e-02
  -7.1197242e-02
  -9.8821574e-02
  -1.2777331e-01
  -1.5847431e-01
  -1.8953913e-01
  -2.2054179e-01
  -2.5176038e-01
  -2.8337286e-01
  -3.1547251e-01
  -3.4809776e-01
  -3.8124749e-01
  -4.1488922e-01
  -4.4896397e-01
  -4.8338909e-01
  -5.1806002e-01
  -5.5285124e-01
  -5.8761667e-01
  -6.2218968e-01
  -6.5638286e-01
  -6.8998807e-01
  -7.2160573e-01
  -7.5096103e-01
  -7.7780528e-01
  -8.0186485e-01
  -8.2283922e-01
  -8.4039572e-01
  -8.5415931e-01
  -8.6369386e-01
  -8.6844282e-01
  -8.6812612e-01
  -8.6323911e-01
  -8.5410705e-01
  -8.4095779e-01
  -8.2397084e-01
  -8.0329947e-01
  -7.7908184e-01
  -7.5144708e-01
  -7.2051843e-01
  -6.8641443e-01
  -6.4924857e-01
  -6.0912731e-01
  -5.6614596e-01
  -5.2038115e-01
  -4.7187756e-01
  -4.2157311e-01
  -3.7050978e-01
  -3.1896496e-01
  -2.6720570e-01
  -2.1549234e-01
  -1.6407714e-01
  -1.1320188e-01
  -6.3093949e-02
  -1.3959328e-02
  -2.7715850e-13
   7.9623808e-16
   2.5737501e-02
   4.6338544e-02
   6.2077320e-02
   7.3103742e-02
   7.9613049e-02
   8.1817494e-02
   7.9947026e-02
   7.4249736e-02
   6.4992199e-02
   5.2459591e-02
   3.7406272e-02
   2.0389618e-02
   1.9481747e-03
   6.7220535e-16
  -1.6985653e-13
  -1.6845966e-02
  -2.8869425e-02
  -3.6120221e-02
  -3.8647487e-02
  -3.6502968e-02
  -2.9746500e-02
  -1.8449224e-02
  -2.6954874e-03
  -1.7643222e-13
   5.2432017e-16
   1.8499704e-02
   4.4167079e-02
   6.9950653e-02
   9.6243218e-02
   1.2337419e-01
   1.5170231e-01
   1.8163663e-01
   2.1198416e-01
   2.4218926e-01
   2.7253478e-01
   3.0320710e-01
   3.3430528e-01
   3.6587206e-01
   3.9790970e-01
   4.3038857e-01
   4.6325203e-01
   4.9641942e-01
   5.2978776e-01
   5.6323270e-01
   5.9660879e-01
   6.2974932e-01
   6.6246579e-01
   6.9454738e-01
   7.2463309e-01
   7.5245912e-01
   7.7777864e-01
   8.0031962e-01
   8.1978271e-01
   8.3583569e-01
   8.4810273e-01
   8.5614469e-01
   8.5941027e-01
   8.5776720e-01
   8.5168325e-01
   8.4146338e-01
   8.2732382e-01
   8.0943674e-01
   7.8795035e-01
   7.6299914e-01
   7.3470938e-01
   7.0320191e-01
   6.6859312e-01
   6.3099439e-01
   5.9050980e-01
   5.4723172e-01
   5.0123271e-01
   4.5255115e-01
   4.0234641e-01
   3.5146775e-01
   3.0018627e-01
   2.4876453e-01
   1.9745856e-01
   1.4651624e-01
   9.6174743e-02
   4.6656243e-02
   2.7300384e-13
  -3.7678194e-15
  -2.5646516e-02
  -4.6172010e-02
  -6.1849757e-02
  -7.2831099e-02
  -7.9311218e-02
  -8.1502331e-02
  -7.9634364e-02
  -7.3955409e-02
  -6.4732079e-02
  -5.2249635e-02
  -3.7266676e-02
  -2.0335976e-02
  -1.9950924e-03
  -1.8227607e-15
   1.6761158e-13
   1.6727602e-02
   2.8597719e-02
   3.5693241e-02
   3.8063932e-02
   3.5761931e-02
   2.8847626e-02
   1.7392798e-02
   1.4824848e-03
   1.7441929e-13
  -1.2752386e-15
  -1.8369794e-02
  -4.3841189e-02
  -6.9444640e-02
  -9.5573821e-02
  -1.2255949e-01
  -1.5076206e-01
  -1.8059276e-01
  -2.1083188e-01
  -2.4095811e-01
  -2.7125112e-01
  -3.0189403e-01
  -3.3298393e-01
  -3.6456220e-01
  -3.9663016e-01
  -4.2915744e-01
  -4.6208685e-01
  -4.9533729e-01
  -5.2880546e-01
  -5.6236677e-01
  -5.9587567e-01
  -6.2916545e-01
  -6.6204784e-01
  -6.9431246e-01
  -7.2460343e-01
  -7.5264618e-01
  -7.7819319e-01
  -8.0097190e-01
  -8.2068266e-01
  -8.3699327e-01
  -8.4952842e-01
  -8.5785032e-01
  -8.6140810e-01
  -8.6002944e-01
  -8.5418790e-01
  -8.4419242e-01
  -8.3026120e-01
  -8.1256750e-01
  -7.9126016e-01
  -7.6647406e-01
  -7.3833573e-01
  -7.0696623e-01
  -6.7248217e-01
  -6.3499520e-01
  -5.9460983e-01
  -5.5141908e-01
  -5.0549659e-01
  -4.5688257e-01
  -4.0666311e-01
  -3.5575095e-01
  -3.0441852e-01
  -2.5292918e-01
  -2.0153980e-01
  -1.5049916e-01
  -1.0004546e-01
  -5.0402122e-02
  -1.7702293e-03
  -2.7581973e-13
   1.2823943e-15
   2.5674753e-02
   4.6225595e-02
   6.1926389e-02
   7.2927302e-02
   7.9423538e-02
   8.1627329e-02
   7.9768617e-02
   7.4095506e-02
   6.4874619e-02
   5.2391232e-02
   3.7401361e-02
   2.0459736e-02
   2.1041894e-03
   2.2026651e-15
  -1.6745156e-13
  -1.6749851e-02
  -2.8646035e-02
  -3.5766255e-02
  -3.6236022e-02


==> figuresAndData/first_limitCycle_sixthOrderRelay_WithNumeratorMinusSpower4plusMinusSpower2_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9999992e+00
   1.2057055e-03   9.9999717e+00
   6.2294784e-03   9.9992440e+00
   1.7262091e-02   9.9942062e+00
   2.9425356e-02   9.9832008e+00
   4.2652466e-02   9.9647894e+00
   5.5956248e-02   9.9395538e+00
   6.9348206e-02   9.9074076e+00
   8.2830933e-02   9.8682756e+00
   9.6407180e-02   9.8220824e+00
   1.1007978e-01   9.7687533e+00
   1.2385164e-01   9.7082141e+00
   1.3772578e-01   9.6403914e+00
   1.5170531e-01   9.5652126e+00
   1.6579345e-01   9.4826062e+00
   1.7999351e-01   9.3925018e+00
   1.9447651e-01   9.2936469e+00
   2.0943502e-01   9.1843081e+00
   2.2486445e-01   9.0639744e+00
   2.4076327e-01   8.9321310e+00
   2.5713070e-01   8.7882764e+00
   2.7396677e-01   8.6319242e+00
   2.9127231e-01   8.4626056e+00
   3.0904901e-01   8.2798715e+00
   3.2729939e-01   8.0832952e+00
   3.4602689e-01   7.8724746e+00
   3.6523592e-01   7.6470352e+00
   3.8493187e-01   7.4066327e+00
   4.0484629e-01   7.1544989e+00
   4.2496583e-01   6.8909949e+00
   4.4529996e-01   6.6162296e+00
   4.6585824e-01   6.3303343e+00
   4.8665069e-01   6.0334599e+00
   5.0768787e-01   5.7257788e+00
   5.2898091e-01   5.4074871e+00
   5.5054157e-01   5.0788064e+00
   5.7238232e-01   4.7399860e+00
   5.9451640e-01   4.3913059e+00
   6.1695792e-01   4.0330787e+00
   6.3972195e-01   3.6656536e+00
   6.6282465e-01   3.2894188e+00
   6.8628338e-01   2.9048058e+00
   7.1011683e-01   2.5122932e+00
   7.3434526e-01   2.1124114e+00
   7.5899064e-01   1.7057477e+00
   7.8407692e-01   1.2929521e+00
   8.0963033e-01   8.7474375e-01
   8.3567968e-01   4.5191874e-01
   8.6225683e-01   2.5358395e-02
   8.6384808e-01   5.0653925e-16
   8.6384808e-01  -1.1267029e-13
   8.9098845e-01  -4.2963796e-01
   9.1876899e-01  -8.6293974e-01
   9.4719854e-01  -1.2981759e+00
   9.7632923e-01  -1.7340735e+00
   1.0062194e+00  -2.1691865e+00
   1.0369367e+00  -2.6018915e+00
   1.0685602e+00  -3.0303580e+00
   1.1011841e+00  -3.4525122e+00
   1.1349221e+00  -3.8659890e+00
   1.1699147e+00  -4.2680694e+00
   1.2063400e+00  -4.6555941e+00
   1.2444312e+00  -5.0248389e+00
   1.2837713e+00  -5.3653585e+00
   1.3226958e+00  -5.6594404e+00
   1.3612537e+00  -5.9070117e+00
   1.3995112e+00  -6.1081885e+00
   1.4375261e+00  -6.2630506e+00
   1.4753493e+00  -6.3716689e+00
   1.5142305e+00  -6.4353642e+00
   1.5541564e+00  -6.4497036e+00
   1.5950842e+00  -6.4104943e+00
   1.6369854e+00  -6.3139311e+00
   1.6786499e+00  -6.1617723e+00
   1.7198829e+00  -5.9568578e+00
   1.7607628e+00  -5.7014212e+00
   1.8013602e+00  -5.3975855e+00
   1.8428536e+00  -5.0370726e+00
   1.8854197e+00  -4.6168455e+00
   1.9290156e+00  -4.1361157e+00
   1.9730406e+00  -3.6019628e+00
   2.0173589e+00  -3.0182246e+00
   2.0620424e+00  -2.3866901e+00
   2.1071691e+00  -1.7092203e+00
   2.1528283e+00  -9.8770498e-01
   2.1991245e+00  -2.2402713e-01
   2.2123885e+00  -3.7747583e-15
   2.2123885e+00   4.7856163e-13
   2.2589659e+00   8.0463032e-01
   2.3048336e+00   1.6209838e+00
   2.3505623e+00   2.4529562e+00
   2.3962246e+00   3.2961237e+00
   2.4418870e+00   4.1460386e+00
   2.4876148e+00   4.9982624e+00
   2.5334730e+00   5.8483542e+00
   2.5795288e+00   6.6918599e+00
   2.6258521e+00   7.5242996e+00
   2.6725188e+00   8.3411539e+00
   2.7196119e+00   9.1378466e+00
   2.7672256e+00   9.9097226e+00
   2.8154688e+00   1.0652019e+01
   2.8650943e+00   1.1368500e+01
   2.9163073e+00   1.2052517e+01
   2.9692952e+00   1.2695705e+01
   3.0243322e+00   1.3289027e+01
   3.0781675e+00   1.3791193e+01
   3.1308377e+00   1.4204060e+01
   3.1826130e+00   1.4531632e+01
   3.2337005e+00   1.4776913e+01
   3.2842616e+00   1.4942287e+01
   3.3344283e+00   1.5029800e+01
   3.3843132e+00   1.5041310e+01
   3.4340156e+00   1.4978594e+01
   3.4836265e+00   1.4843405e+01
   3.5332316e+00   1.4637512e+01
   3.5829140e+00   1.4362724e+01
   3.6327572e+00   1.4020905e+01
   3.6828468e+00   1.3613976e+01
   3.7332736e+00   1.3143910e+01
   3.7841363e+00   1.2612721e+01
   3.8355454e+00   1.2022438e+01
   3.8876285e+00   1.1375060e+01
   3.9405370e+00   1.0672492e+01
   3.9932684e+00   9.9334870e+00
   4.0457600e+00   9.1658203e+00
   4.0981200e+00   8.3747721e+00
   4.1504500e+00   7.5654927e+00
   4.2028481e+00   6.7430451e+00
   4.2554116e+00   5.9124221e+00
   4.3082404e+00   5.0785599e+00
   4.3614401e+00   4.2463484e+00
   4.4151261e+00   3.4206401e+00
   4.4694282e+00   2.6062587e+00
   4.5244976e+00   1.8080066e+00
   4.5805161e+00   1.0306733e+00
   4.6377114e+00   2.7904143e-01
   4.6599062e+00   6.4021011e-13
   4.6599062e+00  -6.4948047e-14
   4.7185764e+00  -7.0403178e-01
   4.7780743e+00  -1.3658674e+00
   4.8357773e+00  -1.9530318e+00
   4.8920719e+00  -2.4703791e+00
   4.9473185e+00  -2.9221323e+00
   5.0017763e+00  -3.3112627e+00
   5.0556428e+00  -3.6400632e+00
   5.1090775e+00  -3.9104714e+00
   5.1622148e+00  -4.1242500e+00
   5.2151737e+00  -4.2830944e+00
   5.2680626e+00  -4.3887001e+00
   5.3209847e+00  -4.4428063e+00
   5.3740413e+00  -4.4472251e+00
   5.4273349e+00  -4.4038603e+00
   5.4809733e+00  -4.3147200e+00
   5.5350728e+00  -4.1819225e+00
   5.5897634e+00  -4.0076976e+00
   5.6451952e+00  -3.7943814e+00
   5.7015477e+00  -3.5444012e+00
   5.7578669e+00  -3.2663196e+00
   5.8139108e+00  -2.9668484e+00
   5.8698110e+00  -2.6509042e+00
   5.9256922e+00  -2.3232634e+00
   5.9816747e+00  -1.9886175e+00
   6.0378788e+00  -1.6516069e+00
   6.0944289e+00  -1.3168491e+00
   6.1514591e+00  -9.8896837e-01
   6.2091183e+00  -6.7262797e-01
   6.2675788e+00  -3.7257243e-01
   6.3270473e+00  -9.3685293e-02
   6.3486191e+00   0.0000000e+00
   6.3486191e+00   2.4125146e-13
   6.4093545e+00   2.4357872e-01
   6.4705774e+00   4.5726059e-01
   6.5335108e+00   6.3914399e-01
   6.5956554e+00   7.7737113e-01
   6.6560503e+00   8.6934979e-01
   6.7151345e+00   9.1678652e-01
   6.7732537e+00   9.2096403e-01
   6.8306624e+00   8.8291802e-01
   6.8875601e+00   8.0361007e-01
   6.9441127e+00   6.8401815e-01
   7.0004641e+00   5.2518617e-01
   7.0567458e+00   3.2825215e-01
   7.1130818e+00   9.4464059e-02
   7.1337280e+00   2.8865799e-15
   7.1337280e+00  -2.6346980e-13
   7.1902410e+00  -2.8452045e-01
   7.2456053e+00  -5.9944408e-01
   7.3014637e+00  -9.5017527e-01
   7.3579419e+00  -1.3347782e+00
   7.4152044e+00  -1.7513214e+00
   7.4734481e+00  -2.1978229e+00
   7.5316297e+00  -2.6618620e+00
   7.5895259e+00  -3.1363860e+00
   7.6472813e+00  -3.6172666e+00
   7.7050332e+00  -4.1004185e+00
   7.7629139e+00  -4.5817580e+00
   7.8210568e+00  -5.0571865e+00
   7.8796010e+00  -5.5225746e+00
   7.9386977e+00  -5.9737406e+00
   7.9985177e+00  -6.4064242e+00
   8.0592613e+00  -6.8162471e+00
   8.1211736e+00  -7.1986557e+00
   8.1845697e+00  -7.5488301e+00
   8.2498771e+00  -7.8615311e+00
   8.3131139e+00  -8.1144000e+00
   8.3746433e+00  -8.3106988e+00
   8.4349356e+00  -8.4536470e+00
   8.4943230e+00  -8.5455048e+00
   8.5530540e+00  -8.5880291e+00
   8.6113266e+00  -8.5827262e+00
   8.6693083e+00  -8.5309869e+00
   8.7271473e+00  -8.4341631e+00
   8.7849808e+00  -8.2936123e+00
   8.8429414e+00  -8.1107235e+00
   8.9011624e+00  -7.8869290e+00
   8.9597828e+00  -7.6237063e+00
   9.0189539e+00  -7.3225698e+00
   9.0788458e+00  -6.9850504e+00
   9.1396584e+00  -6.6126570e+00
   9.2014542e+00  -6.2080351e+00
   9.2628295e+00  -5.7846775e+00
   9.3239518e+00  -5.3465414e+00
   9.3849888e+00  -4.8973594e+00
   9.4460983e+00  -4.4407827e+00
   9.5074359e+00  -3.9803976e+00
   9.5691616e+00  -3.5197369e+00
   9.6314472e+00  -3.0622874e+00
   9.6944854e+00  -2.6114966e+00
   9.7585012e+00  -2.1707776e+00
   9.8237707e+00  -1.7435130e+00
   9.8906496e+00  -1.3330564e+00
   9.9596251e+00  -9.4272750e-01
   1.0026484e+01  -5.9965231e-01
   1.0091466e+01  -3.0196935e-01
   1.0155107e+01  -4.6329010e-02
   1.0167717e+01  -2.2591651e-13
   1.0167717e+01   1.8523377e-13
   1.0230397e+01   2.1256189e-01
   1.0295637e+01   4.0316654e-01
   1.0360109e+01   5.6023066e-01
   1.0424008e+01   6.8508281e-01
   1.0487558e+01   7.7915468e-01
   1.0550954e+01   8.4384485e-01
   1.0614377e+01   8.8057633e-01
   1.0678003e+01   8.9083454e-01
   1.0742009e+01   8.7619280e-01
   1.0806585e+01   8.3833038e-01
   1.0871945e+01   7.7904613e-01
   1.0938336e+01   7.0026921e-01
   1.1006063e+01   6.0406711e-01
   1.1073405e+01   4.9619840e-01
   1.1140438e+01   3.8046843e-01
   1.1207383e+01   2.6033124e-01
   1.1274450e+01   1.3916595e-01
   1.1341846e+01   2.0318489e-02
   1.1353695e+01   1.9380331e-13
   1.1353695e+01  -1.2143064e-16
   1.1421637e+01  -1.1616092e-01
   1.1487593e+01  -2.2683136e-01
   1.1554103e+01  -3.3254604e-01
   1.1621370e+01  -4.2978009e-01
   1.1689654e+01  -5.1495620e-01
   1.1759270e+01  -5.8433477e-01
   1.1830627e+01  -6.3389863e-01
   1.1904286e+01  -6.5914783e-01
   1.1976103e+01  -6.5598188e-01
   1.2045745e+01  -6.2498482e-01
   1.2113854e+01  -5.6699671e-01
   1.2180893e+01  -4.8267359e-01
   1.2247199e+01  -3.7264621e-01
   1.2313040e+01  -2.3759349e-01
   1.2378643e+01  -7.8276451e-02
   1.2407742e+01  -1.3322676e-15
   1.2407742e+01   3.1337433e-13
   1.2473311e+01   1.9686298e-01
   1.2535651e+01   4.1104512e-01
   1.2598511e+01   6.5123575e-01
   1.2662046e+01   9.1594215e-01
   1.2726474e+01   1.2037051e+00
   1.2792055e+01   1.5130221e+00
   1.2857979e+01   1.8367285e+00
   1.2923520e+01   2.1671889e+00
   1.2988884e+01   2.5012145e+00
   1.3054269e+01   2.8356711e+00
   1.3119865e+01   3.1674199e+00
   1.3185868e+01   3.4933061e+00
   1.3252483e+01   3.8101444e+00
   1.3319944e+01   4.1147011e+00
   1.3388524e+01   4.4036654e+00
   1.3458564e+01   4.6736071e+00
   1.3530509e+01   4.9209050e+00
   1.3604023e+01   5.1389933e+00
   1.3674958e+01   5.3137645e+00
   1.3743959e+01   5.4483832e+00
   1.3811614e+01   5.5453690e+00
   1.3878332e+01   5.6064928e+00
   1.3944422e+01   5.6331604e+00
   1.4010131e+01   5.6266066e+00
   1.4075678e+01   5.5879951e+00
   1.4141261e+01   5.5184727e+00
   1.4207072e+01   5.4191982e+00
   1.4273309e+01   5.2913550e+00
   1.4340182e+01   5.1361514e+00
   1.4407930e+01   4.9548067e+00
   1.4476833e+01   4.7485205e+00
   1.4546855e+01   4.5197330e+00
   1.4616371e+01   4.2770962e+00
   1.4685626e+01   4.0236976e+00
   1.4754857e+01   3.7624297e+00
   1.4824295e+01   3.4960934e+00
   1.4894167e+01   3.2274128e+00
   1.4964721e+01   2.9590445e+00
   1.5036231e+01   2.6935811e+00
   1.5109028e+01   2.4335517e+00
   1.5183524e+01   2.1814162e+00
   1.5260281e+01   1.9395499e+00
   1.5337244e+01   1.7180433e+00
   1.5411568e+01   1.5261721e+00
   1.5483995e+01   1.3614598e+00
   1.5555126e+01   1.2219278e+00
   1.5625389e+01   1.1061004e+00
   1.5695109e+01   1.0127127e+00
   1.5764558e+01   9.4056224e-01
   1.5833980e+01   8.8843041e-01
   1.5903606e+01   8.5503560e-01
   1.5973667e+01   8.3900201e-01
   1.6044411e+01   8.3883601e-01
   1.6116119e+01   8.5290500e-01
   1.6189122e+01   8.7941501e-01
   1.6263246e+01   9.1605665e-01
   1.6336832e+01   9.5911654e-01
   1.6410170e+01   1.0055918e+00
   1.6483542e+01   1.0525788e+00
   1.6557220e+01   1.0972115e+00
   1.6631483e+01   1.1366177e+00
   1.6706635e+01   1.1678734e+00
   1.6783031e+01   1.1879431e+00
   1.6861109e+01   1.1935900e+00
   1.6941452e+01   1.1812209e+00
   1.7023911e+01   1.1471395e+00
   1.7103158e+01   1.0923554e+00
   1.7180068e+01   1.0175425e+00
   1.7255422e+01   9.2309858e-01
   1.7329752e+01   8.0942466e-01
   1.7403452e+01   6.7698806e-01
   1.7476845e+01   5.2634155e-01
   1.7550217e+01   3.5812878e-01
   1.7623837e+01   1.7308221e-01
   1.7687954e+01   4.4686477e-15
   1.7687954e+01  -6.2727601e-13
   1.7762098e+01  -2.1754890e-01
   1.7830835e+01  -4.3792955e-01
   1.7900824e+01  -6.7787152e-01
   1.7972287e+01  -9.3580492e-01
   1.8043245e+01  -1.2013949e+00
   1.8113886e+01  -1.4716356e+00
   1.8184465e+01  -1.7438941e+00
   1.8255225e+01  -2.0155455e+00
   1.8326406e+01  -2.2839630e+00
   1.8398264e+01  -2.5465104e+00
   1.8471087e+01  -2.8005305e+00
   1.8545212e+01  -3.0433287e+00
   1.8621069e+01  -3.2721465e+00
   1.8699235e+01  -3.4841174e+00
   1.8777892e+01  -3.6703800e+00
   1.8853806e+01  -3.8224323e+00
   1.8927750e+01  -3.9430219e+00
   1.9000363e+01  -4.0342324e+00
   1.9072094e+01  -4.0975577e+00
   1.9143287e+01  -4.1342149e+00
   1.9214228e+01  -4.1452988e+00
   1.9285174e+01  -4.1318603e+00
   1.9356370e+01  -4.0949478e+00
   1.9428068e+01  -4.0356275e+00
   1.9500534e+01  -3.9549891e+00
   1.9574078e+01  -3.8541370e+00
   1.9649070e+01  -3.7341657e+00
   1.9724681e+01  -3.5985644e+00
   1.9799812e+01  -3.4522707e+00
   1.9874770e+01  -3.2978882e+00
   1.9949854e+01  -3.1378691e+00
   2.0025355e+01  -2.9745695e+00
   2.0101579e+01  -2.8102655e+00
   2.0178866e+01  -2.6471617e+00
   2.0257624e+01  -2.4873952e+00
   2.0338375e+01  -2.3330345e+00
   2.0421839e+01  -2.1860720e+00
   2.0504475e+01  -2.0552722e+00
   2.0584238e+01  -1.9443961e+00
   2.0662024e+01  -1.8517490e+00
   2.0738511e+01  -1.7760051e+00
   2.0814178e+01  -1.7160919e+00
   2.0889401e+01  -1.6710040e+00
   2.0964501e+01  -1.6397115e+00
   2.1039775e+01  -1.6211097e+00
   2.1115516e+01  -1.6139865e+00
   2.1192037e+01  -1.6169965e+00
   2.1269690e+01  -1.6286349e+00
   2.1348901e+01  -1.6472056e+00
   2.1428963e+01  -1.6703880e+00
   2.1508484e+01  -1.6952322e+00
   2.1587827e+01  -1.7192298e+00
   2.1667345e+01  -1.7399103e+00
   2.1747384e+01  -1.7547879e+00
   2.1828316e+01  -1.7613147e+00
   2.1910562e+01  -1.7568177e+00
   2.1994642e+01  -1.7384033e+00
   2.2081252e+01  -1.7027887e+00
   2.2170545e+01  -1.6466092e+00
   2.2256089e+01  -1.5730326e+00
   2.2338959e+01  -1.4826534e+00
   2.2420113e+01  -1.3757393e+00
   2.2500185e+01  -1.2526140e+00
   2.2579646e+01  -1.1136850e+00
   2.2658883e+01  -9.5944247e-01
   2.2738245e+01  -7.9045334e-01
   2.2818071e+01  -6.0734939e-01
   2.2898720e+01  -4.1080822e-01
   2.2980594e+01  -2.0152147e-01
   2.3056776e+01  -3.1086245e-15
   2.3056776e+01   6.0615402e-13
   2.3140363e+01   2.3297850e-01
   2.3214830e+01   4.5356764e-01
   2.3289769e+01   6.8474459e-01
   2.3364290e+01   9.2059366e-01
   2.3438691e+01   1.1587563e+00
   2.3513254e+01   1.3969199e+00
   2.3588263e+01   1.6327753e+00
   2.3664014e+01   1.8640129e+00
   2.3740841e+01   2.0883162e+00
   2.3819145e+01   2.3033527e+00
   2.3899439e+01   2.5067577e+00
   2.3982429e+01   2.6961091e+00
   2.4064579e+01   2.8603775e+00
   2.4143933e+01   2.9955346e+00
   2.4221359e+01   3.1040881e+00
   2.4297517e+01   3.1878494e+00
   2.4372876e+01   3.2481530e+00
   2.4447806e+01   3.2861162e+00
   2.4522622e+01   3.3027661e+00
   2.4597616e+01   3.2991031e+00
   2.4673080e+01   3.2761343e+00
   2.4749320e+01   3.2348880e+00
   2.4826684e+01   3.1764140e+00
   2.4905594e+01   3.1017696e+00
   2.4985447e+01   3.0133295e+00
   2.5064749e+01   2.9153061e+00
   2.5143861e+01   2.8100928e+00
   2.5223134e+01   2.6999230e+00
   2.5302912e+01   2.5869287e+00
   2.5383561e+01   2.4731593e+00
   2.5465494e+01   2.3605928e+00
   2.5549220e+01   2.2511430e+00
   2.5635411e+01   2.1466636e+00
   2.5724815e+01   2.0491841e+00
   2.5810428e+01   1.9678107e+00
   2.5893322e+01   1.9011907e+00
   2.5974477e+01   1.8480826e+00
   2.6054539e+01   1.8075414e+00
   2.6133985e+01   1.7786975e+00
   2.6213210e+01   1.7606536e+00
   2.6292565e+01   1.7524321e+00
   2.6372396e+01   1.7529431e+00
   2.6453064e+01   1.7609586e+00
   2.6534982e+01   1.7750852e+00
   2.6618648e+01   1.7937288e+00
   2.6703023e+01   1.8146130e+00
   2.6786852e+01   1.8351151e+00
   2.6870559e+01   1.8530142e+00
   2.6954555e+01   1.8660948e+00
   2.7039254e+01   1.8720967e+00
   2.7125106e+01   1.8686627e+00
   2.7212642e+01   1.8532619e+00
   2.7302549e+01   1.8230591e+00
   2.7395798e+01   1.7746624e+00
   2.7487414e+01   1.7089487e+00
   2.7575647e+01   1.6279346e+00
   2.7661665e+01   1.5319797e+00
   2.7746306e+01   1.4213684e+00
   2.7830161e+01   1.2964593e+00
   2.7913700e+01   1.1576854e+00
   2.7997335e+01   1.0055454e+00
   2.8081466e+01   8.4058992e-01
   2.8166507e+01   6.6339944e-01
   2.8252932e+01   4.7454698e-01
   2.8341320e+01   2.7453237e-01
   2.8429917e+01   6.9551420e-02
   2.8459735e+01   3.2890357e-15
   2.8459735e+01  -5.2764737e-13
   2.8547825e+01  -2.1330801e-01
   2.8626012e+01  -4.1321312e-01
   2.8703452e+01  -6.1793904e-01
   2.8780638e+01  -8.2567465e-01
   2.8857898e+01  -1.0342923e+00
   2.8935543e+01  -1.2416691e+00
   2.9013900e+01  -1.4456875e+00
   2.9093328e+01  -1.6442314e+00
   2.9174254e+01  -1.8351802e+00
   2.9257222e+01  -2.0163990e+00
   2.9342981e+01  -2.1857217e+00
   2.9428439e+01  -2.3341324e+00
   2.9510852e+01  -2.4565105e+00
   2.9591176e+01  -2.5552158e+00
   2.9670151e+01  -2.6319773e+00
   2.9748297e+01  -2.6880573e+00
   2.9826021e+01  -2.7245116e+00
   2.9903673e+01  -2.7423142e+00
   2.9981579e+01  -2.7424187e+00
   3.0060065e+01  -2.7257897e+00
   3.0139486e+01  -2.6934168e+00
   3.0220248e+01  -2.6463141e+00
   3.0302860e+01  -2.5855041e+00
   3.0385483e+01  -2.5142836e+00
   3.0467674e+01  -2.4355717e+00
   3.0549836e+01  -2.3515239e+00
   3.0632355e+01  -2.2641716e+00
   3.0715627e+01  -2.1754570e+00
   3.0800086e+01  -2.0872497e+00
   3.0886253e+01  -2.0013584e+00
   3.0974800e+01  -1.9195401e+00
   3.1066687e+01  -1.8435119e+00
   3.1156369e+01  -1.7795516e+00
   3.1242891e+01  -1.7284283e+00
   3.1327357e+01  -1.6890569e+00
   3.1410545e+01  -1.6605667e+00
   3.1493012e+01  -1.6421620e+00
   3.1575205e+01  -1.6330160e+00
   3.1657520e+01  -1.6322194e+00
   3.1740343e+01  -1.6387494e+00
   3.1824080e+01  -1.6514446e+00
   3.1909193e+01  -1.6689773e+00
   3.1996250e+01  -1.6898164e+00
   3.2083650e+01  -1.7115870e+00
   3.2170545e+01  -1.7319033e+00
   3.2257405e+01  -1.7487214e+00
   3.2344688e+01  -1.7599814e+00
   3.2432861e+01  -1.7635595e+00
   3.2522449e+01  -1.7572097e+00
   3.2614093e+01  -1.7384722e+00
   3.2708656e+01  -1.7045050e+00
   3.2806176e+01  -1.6525190e+00
   3.2899332e+01  -1.5858933e+00
   3.2989476e+01  -1.5052504e+00
   3.3077770e+01  -1.4108714e+00
   3.3164977e+01  -1.3030866e+00
   3.3251663e+01  -1.1822938e+00
   3.3338306e+01  -1.0489504e+00
   3.3425351e+01  -9.0356268e-01
   3.3513252e+01  -7.4666509e-01
   3.3602513e+01  -5.7878724e-01
   3.3693748e+01  -4.0039341e-01
   3.3785699e+01  -2.1595526e-01
   3.3877046e+01  -3.0506450e-02
   3.3892050e+01  -4.3749726e-15
   3.3892050e+01   9.2004876e-13
   3.3983324e+01   1.9292387e-01
   3.4063221e+01   3.7180430e-01
   3.4142347e+01   5.5521678e-01
   3.4221239e+01   7.4143817e-01
   3.4300244e+01   9.2842702e-01
   3.4379695e+01   1.1141499e+00
   3.4459945e+01   1.2965812e+00
   3.4541386e+01   1.4736984e+00
   3.4624491e+01   1.6434753e+00
   3.4709876e+01   1.8038709e+00
   3.4798411e+01   1.9528103e+00
   3.4884842e+01   2.0792680e+00
   3.4968372e+01   2.1824003e+00
   3.5049988e+01   2.2642883e+00
   3.5130393e+01   2.3263866e+00
   3.5210095e+01   2.3698053e+00
   3.5289501e+01   2.3955103e+00
   3.5368972e+01   2.4044182e+00
   3.5448856e+01   2.3974438e+00
   3.5529510e+01   2.3755227e+00
   3.5611336e+01   2.3396193e+00
   3.5694815e+01   2.2907209e+00
   3.5779668e+01   2.2305000e+00
   3.5863878e+01   2.1625659e+00
   3.5947873e+01   2.0890470e+00
   3.6032078e+01   2.0119187e+00
   3.6116907e+01   1.9330621e+00
   3.6202806e+01   1.8542834e+00
   3.6290293e+01   1.7773286e+00
   3.6380025e+01   1.7038937e+00
   3.6472911e+01   1.6356394e+00
   3.6565638e+01   1.5769332e+00
   3.6654774e+01   1.5304247e+00
   3.6741514e+01   1.4950654e+00
   3.6826771e+01   1.4699791e+00
   3.6911176e+01   1.4543930e+00
   3.6995224e+01   1.4475169e+00
   3.7079346e+01   1.4484855e+00
   3.7163952e+01   1.4563258e+00
   3.7249472e+01   1.4699322e+00
   3.7336394e+01   1.4880390e+00
   3.7425317e+01   1.5091852e+00
   3.7514680e+01   1.5310862e+00
   3.7603513e+01   1.5514185e+00
   3.7692321e+01   1.5682337e+00
   3.7781590e+01   1.5795654e+00
   3.7871823e+01   1.5833814e+00
   3.7963588e+01   1.5775248e+00
   3.8057587e+01   1.5596180e+00
   3.8154781e+01   1.5268825e+00
   3.8253608e+01   1.4775343e+00
   3.8348162e+01   1.4144147e+00
   3.8439842e+01   1.3380863e+00
   3.8529781e+01   1.2488543e+00
   3.8618734e+01   1.1470713e+00
   3.8707277e+01   1.0331507e+00
   3.8795907e+01   9.0756027e-01
   3.8885096e+01   7.7080915e-01
   3.8975341e+01   6.2342543e-01
   3.9067210e+01   4.6591658e-01
   3.9161419e+01   2.9869576e-01
   3.9255077e+01   1.2900053e-01
   3.9325798e+01   5.2846616e-13
   3.9325798e+01  -3.0120351e-13
   3.9419052e+01  -1.7780155e-01
   3.9499404e+01  -3.4132466e-01
   3.9579299e+01  -5.1051722e-01
   3.9658906e+01  -6.8286406e-01
   3.9738581e+01  -8.5633111e-01
   3.9818669e+01  -1.0289023e+00
   3.9899525e+01  -1.1985709e+00
   3.9981546e+01  -1.3633341e+00
   4.0065209e+01  -1.5211837e+00
   4.0151126e+01  -1.6700929e+00
   4.0240160e+01  -1.8079926e+00
   4.0327610e+01  -1.9253049e+00
   4.0412044e+01  -2.0202243e+00
   4.0494479e+01  -2.0947322e+00
   4.0575652e+01  -2.1502336e+00
   4.0656090e+01  -2.1877961e+00
   4.0736217e+01  -2.2083488e+00
   4.0816404e+01  -2.2127770e+00
   4.0897007e+01  -2.2019669e+00
   4.0978395e+01  -2.1768289e+00
   4.1060981e+01  -2.1383035e+00
   4.1145258e+01  -2.0873553e+00
   4.1230860e+01  -2.0257266e+00
   4.1315820e+01  -1.9569860e+00
   4.1400582e+01  -1.8831965e+00
   4.1485579e+01  -1.8062772e+00
   4.1571239e+01  -1.7280597e+00
   4.1658023e+01  -1.6503066e+00
   4.1746473e+01  -1.5747249e+00
   4.1837278e+01  -1.5029771e+00
   4.1931409e+01  -1.4366969e+00
   4.2024501e+01  -1.3807176e+00
   4.2114084e+01  -1.3367881e+00
   4.2201366e+01  -1.3038483e+00
   4.2287237e+01  -1.2810329e+00
   4.2372321e+01  -1.2675671e+00
   4.2457111e+01  -1.2626545e+00
   4.2542045e+01  -1.2654236e+00
   4.2627545e+01  -1.2748960e+00
   4.2714061e+01  -1.2899613e+00
   4.2802110e+01  -1.3093507e+00
   4.2892339e+01  -1.3315989e+00
   4.2982351e+01  -1.3541777e+00
   4.3071936e+01  -1.3749731e+00
   4.3161609e+01  -1.3920772e+00
   4.3251870e+01  -1.4035565e+00
   4.3343248e+01  -1.4074054e+00
   4.3436350e+01  -1.4014823e+00
   4.3531953e+01  -1.3834022e+00
   4.3631151e+01  -1.3503254e+00
   4.3729462e+01  -1.3020756e+00
   4.3823864e+01  -1.2406611e+00
   4.3915740e+01  -1.1665496e+00
   4.4006107e+01  -1.0800762e+00
   4.4095669e+01  -9.8162518e-01
   4.4184984e+01  -8.7163756e-01
   4.4274548e+01  -7.5060538e-01
   4.4364850e+01  -6.1905771e-01
   4.4456420e+01  -4.7753546e-01
   4.4549885e+01  -3.2654535e-01
   4.4644929e+01  -1.6837469e-01
   4.4739205e+01  -9.1123696e-03
   4.4744585e+01  -2.9906633e-15
   4.4744585e+01   7.6727860e-13
   4.4838675e+01   1.6754339e-01
   4.4918698e+01   3.2087404e-01
   4.4998739e+01   4.8136408e-01
   4.5078429e+01   6.4547576e-01
   4.5158126e+01   8.1114075e-01
   4.5238176e+01   9.7632291e-01
   4.5318932e+01   1.1389974e+00
   4.5400782e+01   1.2971434e+00
   4.5484185e+01   1.4487337e+00
   4.5569726e+01   1.5917185e+00
   4.5658217e+01   1.7239988e+00
   4.5746347e+01   1.8379922e+00
   4.5831285e+01   1.9297144e+00
   4.5914061e+01   2.0011226e+00
   4.5995465e+01   2.0536486e+00
   4.6076055e+01   2.0883573e+00
   4.6156265e+01   2.1061641e+00
   4.6236475e+01   2.1079361e+00
   4.6317042e+01   2.0945413e+00
   4.6398331e+01   2.0668714e+00
   4.6480746e+01   2.0258509e+00
   4.6564766e+01   1.9724307e+00
   4.6650577e+01   1.9079088e+00
   4.6735672e+01   1.8362474e+00
   4.6820497e+01   1.7595166e+00
   4.6905488e+01   1.6796341e+00
   4.6991073e+01   1.5984318e+00
   4.7077706e+01   1.5176748e+00
   4.7165913e+01   1.4390744e+00
   4.7256355e+01   1.3643001e+00
   4.7349947e+01   1.2949939e+00
   4.7443779e+01   1.2352940e+00
   4.7533899e+01   1.1882127e+00
   4.7621536e+01   1.1526206e+00
   4.7707644e+01   1.1275878e+00
   4.7792877e+01   1.1123169e+00
   4.7877746e+01   1.1060101e+00
   4.7962694e+01   1.1078072e+00
   4.8048144e+01   1.1167510e+00
   4.8134540e+01   1.1317620e+00
   4.8222386e+01   1.1516132e+00
   4.8312306e+01   1.1748968e+00
   4.8402492e+01   1.1992613e+00
   4.8492174e+01   1.2224382e+00
   4.8581869e+01   1.2425244e+00
   4.8672077e+01   1.2576058e+00
   4.8763321e+01   1.2657101e+00
   4.8856195e+01   1.2647495e+00
   4.8951443e+01   1.2524259e+00
   4.9050100e+01   1.2260500e+00
   4.9149190e+01   1.1844530e+00
   4.9244151e+01   1.1297111e+00
   4.9336394e+01   1.0623737e+00
   4.9427004e+01   9.8279796e-01
   4.9516720e+01   8.9137749e-01
   4.9606115e+01   7.8856075e-01
   4.9695692e+01   6.7484875e-01
   4.9785940e+01   5.5078462e-01
   4.9877381e+01   4.1693254e-01
   4.9970628e+01   2.7383880e-01
   5.0000000e+01   2.2770527e-01


==> figuresAndData/grazingTrajectoryUnderShootingPlantFromMaciejowski.csv <==
   1.4178905e-01   3.3517800e-01   9.1863326e-01
   1.4178905e-01   3.3517800e-01   9.1863326e-01
   1.4179139e-01   3.3512958e-01   9.1857986e-01
   1.4180309e-01   3.3488773e-01   9.1831279e-01
   1.4185049e-01   3.3392088e-01   9.1723910e-01
   1.4189850e-01   3.3296122e-01   9.1616369e-01
   1.4194712e-01   3.3200897e-01   9.1508683e-01
   1.4199633e-01   3.3106424e-01   9.1400871e-01
   1.4204615e-01   3.3012705e-01   9.1292937e-01
   1.4209656e-01   3.2919739e-01   9.1184885e-01
   1.4214758e-01   3.2827524e-01   9.1076719e-01
   1.4219920e-01   3.2736062e-01   9.0968443e-01
   1.4225141e-01   3.2645350e-01   9.0860060e-01
   1.4230424e-01   3.2555390e-01   9.0751575e-01
   1.4235766e-01   3.2466181e-01   9.0642990e-01
   1.4241169e-01   3.2377722e-01   9.0534311e-01
   1.4246632e-01   3.2290012e-01   9.0425540e-01
   1.4252156e-01   3.2203053e-01   9.0316682e-01
   1.4257740e-01   3.2116842e-01   9.0207739e-01
   1.4263385e-01   3.2031380e-01   9.0098717e-01
   1.4269090e-01   3.1946666e-01   8.9989618e-01
   1.4274856e-01   3.1862700e-01   8.9880446e-01
   1.4280683e-01   3.1779482e-01   8.9771205e-01
   1.4286571e-01   3.1697011e-01   8.9661898e-01
   1.4292519e-01   3.1615286e-01   8.9552529e-01
   1.4298528e-01   3.1534308e-01   8.9443102e-01
   1.4304599e-01   3.1454076e-01   8.9333621e-01
   1.4310730e-01   3.1374590e-01   8.9224088e-01
   1.4316922e-01   3.1295849e-01   8.9114508e-01
   1.4323175e-01   3.1217853e-01   8.9004884e-01
   1.4329490e-01   3.1140601e-01   8.8895219e-01
   1.4335865e-01   3.1064094e-01   8.8785518e-01
   1.4342302e-01   3.0988330e-01   8.8675783e-01
   1.4348800e-01   3.0913310e-01   8.8566019e-01
   1.4355359e-01   3.0839032e-01   8.8456228e-01
   1.4361980e-01   3.0765497e-01   8.8346414e-01
   1.4368662e-01   3.0692705e-01   8.8236581e-01
   1.4375405e-01   3.0620654e-01   8.8126733e-01
   1.4382209e-01   3.0549345e-01   8.8016871e-01
   1.4389075e-01   3.0478776e-01   8.7907001e-01
   1.4396003e-01   3.0408949e-01   8.7797125e-01
   1.4402992e-01   3.0339861e-01   8.7687247e-01
   1.4410043e-01   3.0271513e-01   8.7577370e-01
   1.4417155e-01   3.0203905e-01   8.7467498e-01
   1.4424329e-01   3.0137036e-01   8.7357634e-01
   1.4431564e-01   3.0070906e-01   8.7247781e-01
   1.4438861e-01   3.0005513e-01   8.7137943e-01
   1.4446220e-01   2.9940859e-01   8.7028124e-01
   1.4453641e-01   2.9876942e-01   8.6918325e-01
   1.4461123e-01   2.9813762e-01   8.6808552e-01
   1.4468667e-01   2.9751319e-01   8.6698806e-01
   1.4476273e-01   2.9689611e-01   8.6589092e-01
   1.4483941e-01   2.9628640e-01   8.6479412e-01
   1.4491670e-01   2.9568404e-01   8.6369771e-01
   1.4499462e-01   2.9508903e-01   8.6260171e-01
   1.4507315e-01   2.9450136e-01   8.6150615e-01
   1.4515230e-01   2.9392103e-01   8.6041107e-01
   1.4523208e-01   2.9334804e-01   8.5931650e-01
   1.4531247e-01   2.9278238e-01   8.5822247e-01
   1.4539348e-01   2.9222405e-01   8.5712901e-01
   1.4547511e-01   2.9167304e-01   8.5603617e-01
   1.4555736e-01   2.9112934e-01   8.5494396e-01
   1.4564023e-01   2.9059297e-01   8.5385242e-01
   1.4572373e-01   2.9006390e-01   8.5276158e-01
   1.4580784e-01   2.8954213e-01   8.5167148e-01
   1.4589257e-01   2.8902766e-01   8.5058214e-01
   1.4597793e-01   2.8852049e-01   8.4949359e-01
   1.4606390e-01   2.8802061e-01   8.4840588e-01
   1.4615050e-01   2.8752802e-01   8.4731903e-01
   1.4623772e-01   2.8704270e-01   8.4623306e-01
   1.4632556e-01   2.8656466e-01   8.4514802e-01
   1.4641402e-01   2.8609389e-01   8.4406393e-01
   1.4650310e-01   2.8563039e-01   8.4298082e-01
   1.4659281e-01   2.8517415e-01   8.4189873e-01
   1.4668313e-01   2.8472517e-01   8.4081769e-01
   1.4677408e-01   2.8428343e-01   8.3973771e-01
   1.4686565e-01   2.8384894e-01   8.3865885e-01
   1.4695785e-01   2.8342169e-01   8.3758112e-01
   1.4705066e-01   2.8300168e-01   8.3650456e-01
   1.4714410e-01   2.8258890e-01   8.3542920e-01
   1.4723816e-01   2.8218334e-01   8.3435506e-01
   1.4733284e-01   2.8178500e-01   8.3328219e-01
   1.4742814e-01   2.8139388e-01   8.3221060e-01
   1.4752407e-01   2.8100996e-01   8.3114032e-01
   1.4762062e-01   2.8063325e-01   8.3007140e-01
   1.4771779e-01   2.8026373e-01   8.2900385e-01
   1.4781558e-01   2.7990141e-01   8.2793771e-01
   1.4791400e-01   2.7954628e-01   8.2687301e-01
   1.4801304e-01   2.7919832e-01   8.2580977e-01
   1.4811270e-01   2.7885754e-01   8.2474803e-01
   1.4821298e-01   2.7852394e-01   8.2368781e-01
   1.4831389e-01   2.7819749e-01   8.2262916e-01
   1.4841541e-01   2.7787821e-01   8.2157208e-01
   1.4851756e-01   2.7756607e-01   8.2051661e-01
   1.4862034e-01   2.7726108e-01   8.1946279e-01
   1.4872373e-01   2.7696324e-01   8.1841064e-01
   1.4882788e-01   2.7667216e-01   8.1735883e-01
   1.4893305e-01   2.7638717e-01   8.1630483e-01
   1.4903925e-01   2.7610836e-01   8.1524870e-01
   1.4914647e-01   2.7583580e-01   8.1419050e-01
   1.4925472e-01   2.7556958e-01   8.1313029e-01
   1.4936402e-01   2.7530976e-01   8.1206815e-01
   1.4947436e-01   2.7505642e-01   8.1100412e-01
   1.4958575e-01   2.7480965e-01   8.0993828e-01
   1.4969819e-01   2.7456951e-01   8.0887070e-01
   1.4981170e-01   2.7433609e-01   8.0780143e-01
   1.4992628e-01   2.7410945e-01   8.0673055e-01
   1.5004193e-01   2.7388968e-01   8.0565812e-01
   1.5015866e-01   2.7367684e-01   8.0458420e-01
   1.5027647e-01   2.7347102e-01   8.0350888e-01
   1.5039538e-01   2.7327229e-01   8.0243220e-01
   1.5051537e-01   2.7308071e-01   8.0135425e-01
   1.5063647e-01   2.7289638e-01   8.0027509e-01
   1.5075868e-01   2.7271935e-01   7.9919479e-01
   1.5088200e-01   2.7254970e-01   7.9811342e-01
   1.5100644e-01   2.7238751e-01   7.9703105e-01
   1.5113199e-01   2.7223284e-01   7.9594776e-01
   1.5125868e-01   2.7208577e-01   7.9486361e-01
   1.5138650e-01   2.7194637e-01   7.9377869e-01
   1.5151546e-01   2.7181472e-01   7.9269305e-01
   1.5164557e-01   2.7169088e-01   7.9160677e-01
   1.5177683e-01   2.7157492e-01   7.9051993e-01
   1.5190924e-01   2.7146692e-01   7.8943260e-01
   1.5204281e-01   2.7136694e-01   7.8834485e-01
   1.5217755e-01   2.7127506e-01   7.8725676e-01
   1.5231347e-01   2.7119134e-01   7.8616841e-01
   1.5245056e-01   2.7111585e-01   7.8507988e-01
   1.5258883e-01   2.7104867e-01   7.8399123e-01
   1.5272829e-01   2.7098985e-01   7.8290254e-01
   1.5286895e-01   2.7093948e-01   7.8181390e-01
   1.5301080e-01   2.7089761e-01   7.8072538e-01
   1.5315386e-01   2.7086431e-01   7.7963706e-01
   1.5329813e-01   2.7083965e-01   7.7854902e-01
   1.5344361e-01   2.7082369e-01   7.7746134e-01
   1.5359031e-01   2.7081651e-01   7.7637410e-01
   1.5373824e-01   2.7081816e-01   7.7528737e-01
   1.5388740e-01   2.7082872e-01   7.7420125e-01
   1.5403779e-01   2.7084825e-01   7.7311581e-01
   1.5418943e-01   2.7087681e-01   7.7203113e-01
   1.5434231e-01   2.7091446e-01   7.7094730e-01
   1.5449645e-01   2.7096127e-01   7.6986439e-01
   1.5465184e-01   2.7101731e-01   7.6878250e-01
   1.5480849e-01   2.7108264e-01   7.6770171e-01
   1.5496641e-01   2.7115731e-01   7.6662209e-01
   1.5512561e-01   2.7124139e-01   7.6554375e-01
   1.5528608e-01   2.7133495e-01   7.6446675e-01
   1.5544783e-01   2.7143804e-01   7.6339120e-01
   1.5561088e-01   2.7155073e-01   7.6231716e-01
   1.5577521e-01   2.7167307e-01   7.6124474e-01
   1.5594085e-01   2.7180512e-01   7.6017401e-01
   1.5610778e-01   2.7194696e-01   7.5910508e-01
   1.5627603e-01   2.7209862e-01   7.5803801e-01
   1.5644559e-01   2.7226018e-01   7.5697291e-01
   1.5661647e-01   2.7243169e-01   7.5590986e-01
   1.5678867e-01   2.7261321e-01   7.5484896e-01
   1.5696220e-01   2.7280480e-01   7.5379029e-01
   1.5713707e-01   2.7300651e-01   7.5273394e-01
   1.5731327e-01   2.7321840e-01   7.5168001e-01
   1.5749082e-01   2.7344053e-01   7.5062859e-01
   1.5766972e-01   2.7367295e-01   7.4957976e-01
   1.5784998e-01   2.7391572e-01   7.4853363e-01
   1.5803159e-01   2.7416890e-01   7.4749029e-01
   1.5821456e-01   2.7443253e-01   7.4644982e-01
   1.5839891e-01   2.7470668e-01   7.4541232e-01
   1.5858463e-01   2.7499138e-01   7.4437790e-01
   1.5877173e-01   2.7528671e-01   7.4334663e-01
   1.5896022e-01   2.7559272e-01   7.4231863e-01
   1.5915009e-01   2.7590944e-01   7.4129398e-01
   1.5934136e-01   2.7623694e-01   7.4027279e-01
   1.5953403e-01   2.7657527e-01   7.3925514e-01
   1.5972810e-01   2.7692448e-01   7.3824114e-01
   1.5992359e-01   2.7728462e-01   7.3723089e-01
   1.6012049e-01   2.7765574e-01   7.3622448e-01
   1.6031880e-01   2.7803789e-01   7.3522201e-01
   1.6051855e-01   2.7843111e-01   7.3422359e-01
   1.6071972e-01   2.7883547e-01   7.3322930e-01
   1.6092233e-01   2.7925101e-01   7.3223927e-01
   1.6112638e-01   2.7967777e-01   7.3125358e-01
   1.6133188e-01   2.8011580e-01   7.3027233e-01
   1.6153882e-01   2.8056515e-01   7.2929563e-01
   1.6174723e-01   2.8102588e-01   7.2832359e-01
   1.6195709e-01   2.8149801e-01   7.2735630e-01
   1.6216842e-01   2.8198161e-01   7.2639387e-01
   1.6238122e-01   2.8247672e-01   7.2543640e-01
   1.6259550e-01   2.8298338e-01   7.2448400e-01
   1.6281126e-01   2.8350164e-01   7.2353677e-01
   1.6302851e-01   2.8403154e-01   7.2259482e-01
   1.6324726e-01   2.8457313e-01   7.2165826e-01
   1.6346750e-01   2.8512645e-01   7.2072719e-01
   1.6368924e-01   2.8569154e-01   7.1980172e-01
   1.6391250e-01   2.8626846e-01   7.1888196e-01
   1.6413726e-01   2.8685724e-01   7.1796802e-01
   1.6436356e-01   2.8745792e-01   7.1706000e-01
   1.6459137e-01   2.8807056e-01   7.1615802e-01
   1.6482072e-01   2.8869518e-01   7.1526219e-01
   1.6505161e-01   2.8933184e-01   7.1437261e-01
   1.6528404e-01   2.8998057e-01   7.1348941e-01
   1.6551802e-01   2.9064142e-01   7.1261269e-01
   1.6575355e-01   2.9131443e-01   7.1174256e-01
   1.6599065e-01   2.9199964e-01   7.1087914e-01
   1.6622932e-01   2.9269710e-01   7.1002254e-01
   1.6646956e-01   2.9340683e-01   7.0917288e-01
   1.6671138e-01   2.9412889e-01   7.0833027e-01
   1.6695479e-01   2.9486332e-01   7.0749483e-01
   1.6719979e-01   2.9561015e-01   7.0666668e-01
   1.6744640e-01   2.9636943e-01   7.0584593e-01
   1.6769461e-01   2.9714119e-01   7.0503270e-01
   1.6794444e-01   2.9792549e-01   7.0422711e-01
   1.6819589e-01   2.9872235e-01   7.0342929e-01
   1.6844896e-01   2.9953183e-01   7.0263935e-01
   1.6870368e-01   3.0035395e-01   7.0185741e-01
   1.6896003e-01   3.0118877e-01   7.0108359e-01
   1.6921804e-01   3.0203633e-01   7.0031803e-01
   1.6947771e-01   3.0289666e-01   6.9956083e-01
   1.6973905e-01   3.0376981e-01   6.9881214e-01
   1.7000207e-01   3.0465582e-01   6.9807207e-01
   1.7026677e-01   3.0555473e-01   6.9734075e-01
   1.7053316e-01   3.0646659e-01   6.9661830e-01
   1.7080126e-01   3.0739145e-01   6.9590487e-01
   1.7107107e-01   3.0832933e-01   6.9520057e-01
   1.7134260e-01   3.0928030e-01   6.9450554e-01
   1.7161587e-01   3.1024440e-01   6.9381991e-01
   1.7189088e-01   3.1122166e-01   6.9314382e-01
   1.7216764e-01   3.1221215e-01   6.9247739e-01
   1.7244617e-01   3.1321591e-01   6.9182077e-01
   1.7272647e-01   3.1423299e-01   6.9117409e-01
   1.7300856e-01   3.1526343e-01   6.9053749e-01
   1.7329245e-01   3.1630730e-01   6.8991111e-01
   1.7357815e-01   3.1736464e-01   6.8929510e-01
   1.7386568e-01   3.1843551e-01   6.8868959e-01
   1.7415505e-01   3.1951997e-01   6.8809473e-01
   1.7444628e-01   3.2061808e-01   6.8751066e-01
   1.7473937e-01   3.2172989e-01   6.8693755e-01
   1.7503402e-01   3.2285419e-01   6.8637616e-01
   1.7532939e-01   3.2398780e-01   6.8582812e-01
   1.7562549e-01   3.2513063e-01   6.8529347e-01
   1.7592231e-01   3.2628258e-01   6.8477221e-01
   1.7621984e-01   3.2744356e-01   6.8426437e-01
   1.7651808e-01   3.2861346e-01   6.8376997e-01
   1.7681702e-01   3.2979220e-01   6.8328902e-01
   1.7711666e-01   3.3097966e-01   6.8282156e-01
   1.7741698e-01   3.3217576e-01   6.8236760e-01
   1.7771798e-01   3.3338039e-01   6.8192715e-01
   1.7801966e-01   3.3459346e-01   6.8150024e-01
   1.7832201e-01   3.3581488e-01   6.8108688e-01
   1.7862514e-01   3.3704500e-01   6.8068695e-01
   1.7892915e-01   3.3828419e-01   6.8030034e-01
   1.7923404e-01   3.3953236e-01   6.7992711e-01
   1.7953980e-01   3.4078943e-01   6.7956729e-01
   1.7984643e-01   3.4205534e-01   6.7922094e-01
   1.8015393e-01   3.4333000e-01   6.7888810e-01
   1.8046229e-01   3.4461334e-01   6.7856882e-01
   1.8077151e-01   3.4590528e-01   6.7826314e-01
   1.8108158e-01   3.4720573e-01   6.7797112e-01
   1.8139250e-01   3.4851463e-01   6.7769279e-01
   1.8170428e-01   3.4983189e-01   6.7742822e-01
   1.8201690e-01   3.5115744e-01   6.7717744e-01
   1.8233036e-01   3.5249119e-01   6.7694050e-01
   1.8264465e-01   3.5383307e-01   6.7671744e-01
   1.8295979e-01   3.5518300e-01   6.7650833e-01
   1.8327538e-01   3.5653929e-01   6.7631342e-01
   1.8359083e-01   3.5789928e-01   6.7613304e-01
   1.8390613e-01   3.5926283e-01   6.7596710e-01
   1.8422128e-01   3.6062982e-01   6.7581553e-01
   1.8453627e-01   3.6200010e-01   6.7567824e-01
   1.8485109e-01   3.6337355e-01   6.7555515e-01
   1.8516574e-01   3.6475003e-01   6.7544618e-01
   1.8548021e-01   3.6612941e-01   6.7535125e-01
   1.8579448e-01   3.6751157e-01   6.7527027e-01
   1.8610856e-01   3.6889638e-01   6.7520318e-01
   1.8642243e-01   3.7028370e-01   6.7514989e-01
   1.8673609e-01   3.7167342e-01   6.7511031e-01
   1.8704954e-01   3.7306539e-01   6.7508437e-01
   1.8736276e-01   3.7445951e-01   6.7507199e-01
   1.8767574e-01   3.7585564e-01   6.7507310e-01
   1.8798848e-01   3.7725366e-01   6.7508760e-01
   1.8830098e-01   3.7865344e-01   6.7511543e-01
   1.8861322e-01   3.8005486e-01   6.7515650e-01
   1.8892520e-01   3.8145782e-01   6.7521073e-01
   1.8923692e-01   3.8286220e-01   6.7527805e-01
   1.8954836e-01   3.8426789e-01   6.7535838e-01
   1.8985953e-01   3.8567479e-01   6.7545165e-01
   1.9017043e-01   3.8708279e-01   6.7555777e-01
   1.9048104e-01   3.8849179e-01   6.7567667e-01
   1.9079136e-01   3.8990169e-01   6.7580828e-01
   1.9110139e-01   3.9131237e-01   6.7595252e-01
   1.9141113e-01   3.9272373e-01   6.7610931e-01
   1.9172056e-01   3.9413568e-01   6.7627859e-01
   1.9202969e-01   3.9554810e-01   6.7646027e-01
   1.9233850e-01   3.9696090e-01   6.7665429e-01
   1.9264700e-01   3.9837398e-01   6.7686056e-01
   1.9295518e-01   3.9978723e-01   6.7707903e-01
   1.9326304e-01   4.0120056e-01   6.7730961e-01
   1.9357056e-01   4.0261387e-01   6.7755223e-01
   1.9387776e-01   4.0402705e-01   6.7780683e-01
   1.9418461e-01   4.0544001e-01   6.7807332e-01
   1.9449112e-01   4.0685264e-01   6.7835164e-01
   1.9479728e-01   4.0826487e-01   6.7864172e-01
   1.9510309e-01   4.0967657e-01   6.7894348e-01
   1.9540855e-01   4.1108767e-01   6.7925686e-01
   1.9571364e-01   4.1249806e-01   6.7958178e-01
   1.9601836e-01   4.1390765e-01   6.7991817e-01
   1.9632271e-01   4.1531635e-01   6.8026597e-01
   1.9662668e-01   4.1672405e-01   6.8062510e-01
   1.9693028e-01   4.1813067e-01   6.8099549e-01
   1.9723349e-01   4.1953611e-01   6.8137707e-01
   1.9753630e-01   4.2094028e-01   6.8176977e-01
   1.9783873e-01   4.2234309e-01   6.8217353e-01
   1.9814075e-01   4.2374445e-01   6.8258827e-01
   1.9844237e-01   4.2514426e-01   6.8301393e-01
   1.9874358e-01   4.2654243e-01   6.8345043e-01
   1.9904438e-01   4.2793887e-01   6.8389771e-01
   1.9934476e-01   4.2933350e-01   6.8435570e-01
   1.9964472e-01   4.3072621e-01   6.8482432e-01
   1.9994425e-01   4.3211694e-01   6.8530351e-01
   2.0024335e-01   4.3350557e-01   6.8579321e-01
   2.0054201e-01   4.3489204e-01   6.8629333e-01
   2.0084024e-01   4.3627624e-01   6.8680382e-01
   2.0113802e-01   4.3765809e-01   6.8732460e-01
   2.0143534e-01   4.3903751e-01   6.8785561e-01
   2.0173222e-01   4.4041440e-01   6.8839678e-01
   2.0202864e-01   4.4178869e-01   6.8894804e-01
   2.0232459e-01   4.4316028e-01   6.8950932e-01
   2.0262008e-01   4.4452909e-01   6.9008055e-01
   2.0291510e-01   4.4589503e-01   6.9066167e-01
   2.0320964e-01   4.4725803e-01   6.9125261e-01
   2.0350370e-01   4.4861800e-01   6.9185329e-01
   2.0379728e-01   4.4997484e-01   6.9246366e-01
   2.0409037e-01   4.5132849e-01   6.9308363e-01
   2.0438297e-01   4.5267885e-01   6.9371316e-01
   2.0467507e-01   4.5402584e-01   6.9435216e-01
   2.0496667e-01   4.5536939e-01   6.9500057e-01
   2.0525777e-01   4.5670941e-01   6.9565832e-01
   2.0554835e-01   4.5804581e-01   6.9632534e-01
   2.0583843e-01   4.5937852e-01   6.9700157e-01
   2.0612799e-01   4.6070746e-01   6.9768694e-01
   2.0641702e-01   4.6203254e-01   6.9838138e-01
   2.0670554e-01   4.6335369e-01   6.9908482e-01
   2.0699352e-01   4.6467082e-01   6.9979720e-01
   2.0728097e-01   4.6598386e-01   7.0051844e-01
   2.0756789e-01   4.6729273e-01   7.0124848e-01
   2.0785426e-01   4.6859735e-01   7.0198726e-01
   2.0814009e-01   4.6989764e-01   7.0273469e-01
   2.0842537e-01   4.7119352e-01   7.0349073e-01
   2.0871011e-01   4.7248491e-01   7.0425529e-01
   2.0899428e-01   4.7377175e-01   7.0502831e-01
   2.0927790e-01   4.7505394e-01   7.0580973e-01
   2.0956096e-01   4.7633142e-01   7.0659947e-01
   2.0984345e-01   4.7760411e-01   7.0739747e-01
   2.1012537e-01   4.7887193e-01   7.0820366e-01
   2.1040671e-01   4.8013480e-01   7.0901797e-01
   2.1068749e-01   4.8139266e-01   7.0984034e-01
   2.1096768e-01   4.8264542e-01   7.1067070e-01
   2.1124729e-01   4.8389301e-01   7.1150898e-01
   2.1152631e-01   4.8513536e-01   7.1235511e-01
   2.1180475e-01   4.8637239e-01   7.1320902e-01
   2.1208259e-01   4.8760404e-01   7.1407065e-01
   2.1235983e-01   4.8883021e-01   7.1493994e-01
   2.1263648e-01   4.9005085e-01   7.1581680e-01
   2.1291253e-01   4.9126588e-01   7.1670119e-01
   2.1318797e-01   4.9247522e-01   7.1759302e-01
   2.1346280e-01   4.9367881e-01   7.1849223e-01
   2.1373702e-01   4.9487657e-01   7.1939875e-01
   2.1401063e-01   4.9606843e-01   7.2031252e-01
   2.1428362e-01   4.9725432e-01   7.2123347e-01
   2.1455600e-01   4.9843417e-01   7.2216153e-01
   2.1482775e-01   4.9960790e-01   7.2309664e-01
   2.1509888e-01   5.0077545e-01   7.2403873e-01
   2.1536938e-01   5.0193674e-01   7.2498772e-01
   2.1563925e-01   5.0309171e-01   7.2594356e-01
   2.1590849e-01   5.0424028e-01   7.2690618e-01
   2.1617709e-01   5.0538239e-01   7.2787550e-01
   2.1644506e-01   5.0651796e-01   7.2885147e-01
   2.1671239e-01   5.0764692e-01   7.2983402e-01
   2.1697908e-01   5.0876922e-01   7.3082307e-01
   2.1724512e-01   5.0988477e-01   7.3181857e-01
   2.1751052e-01   5.1099351e-01   7.3282044e-01
   2.1777527e-01   5.1209537e-01   7.3382862e-01
   2.1803938e-01   5.1319028e-01   7.3484305e-01
   2.1830283e-01   5.1427818e-01   7.3586365e-01
   2.1856563e-01   5.1535899e-01   7.3689037e-01
   2.1882778e-01   5.1643266e-01   7.3792313e-01
   2.1908927e-01   5.1749910e-01   7.3896187e-01
   2.1935010e-01   5.1855825e-01   7.4000653e-01
   2.1961027e-01   5.1961006e-01   7.4105703e-01
   2.1986978e-01   5.2065444e-01   7.4211331e-01
   2.2012863e-01   5.2169133e-01   7.4317532e-01
   2.2038682e-01   5.2272067e-01   7.4424297e-01
   2.2064434e-01   5.2374239e-01   7.4531621e-01
   2.2090120e-01   5.2475642e-01   7.4639498e-01
   2.2115739e-01   5.2576269e-01   7.4747920e-01
   2.2141291e-01   5.2676115e-01   7.4856881e-01
   2.2166777e-01   5.2775172e-01   7.4966376e-01
   2.2192196e-01   5.2873434e-01   7.5076397e-01
   2.2217548e-01   5.2970893e-01   7.5186938e-01
   2.2242833e-01   5.3067545e-01   7.5297993e-01
   2.2268051e-01   5.3163381e-01   7.5409555e-01
   2.2293202e-01   5.3258396e-01   7.5521619e-01
   2.2318286e-01   5.3352582e-01   7.5634178e-01
   2.2343303e-01   5.3445934e-01   7.5747226e-01
   2.2368253e-01   5.3538444e-01   7.5860756e-01
   2.2393136e-01   5.3630106e-01   7.5974763e-01
   2.2417953e-01   5.3720914e-01   7.6089240e-01
   2.2442702e-01   5.3810861e-01   7.6204181e-01
   2.2467385e-01   5.3899940e-01   7.6319581e-01
   2.2492001e-01   5.3988144e-01   7.6435434e-01
   2.2516550e-01   5.4075468e-01   7.6551732e-01
   2.2541033e-01   5.4161904e-01   7.6668472e-01
   2.2565450e-01   5.4247446e-01   7.6785646e-01
   2.2589801e-01   5.4332088e-01   7.6903249e-01
   2.2614085e-01   5.4415821e-01   7.7021276e-01
   2.2638304e-01   5.4498641e-01   7.7139720e-01
   2.2662457e-01   5.4580540e-01   7.7258577e-01
   2.2686545e-01   5.4661511e-01   7.7377840e-01
   2.2710568e-01   5.4741548e-01   7.7497505e-01
   2.2734526e-01   5.4820644e-01   7.7617566e-01
   2.2758400e-01   5.4898729e-01   7.7737921e-01
   2.2782135e-01   5.4975619e-01   7.7858279e-01
   2.2805731e-01   5.5051316e-01   7.7978631e-01
   2.2829190e-01   5.5125820e-01   7.8098967e-01
   2.2852512e-01   5.5199134e-01   7.8219278e-01
   2.2875698e-01   5.5271259e-01   7.8339554e-01
   2.2898748e-01   5.5342197e-01   7.8459787e-01
   2.2921663e-01   5.5411949e-01   7.8579967e-01
   2.2944445e-01   5.5480518e-01   7.8700085e-01
   2.2967093e-01   5.5547904e-01   7.8820132e-01
   2.2989608e-01   5.5614111e-01   7.8940098e-01
   2.3011992e-01   5.5679138e-01   7.9059976e-01
   2.3034244e-01   5.5742989e-01   7.9179756e-01
   2.3056366e-01   5.5805664e-01   7.9299428e-01
   2.3078359e-01   5.5867166e-01   7.9418985e-01
   2.3100222e-01   5.5927496e-01   7.9538418e-01
   2.3121957e-01   5.5986656e-01   7.9657717e-01
   2.3143564e-01   5.6044648e-01   7.9776874e-01
   2.3165044e-01   5.6101473e-01   7.9895880e-01
   2.3186397e-01   5.6157134e-01   8.0014728e-01
   2.3207625e-01   5.6211632e-01   8.0133408e-01
   2.3228728e-01   5.6264969e-01   8.0251911e-01
   2.3249707e-01   5.6317147e-01   8.0370230e-01
   2.3270562e-01   5.6368168e-01   8.0488356e-01
   2.3291294e-01   5.6418034e-01   8.0606280e-01
   2.3311903e-01   5.6466746e-01   8.0723995e-01
   2.3332391e-01   5.6514307e-01   8.0841492e-01
   2.3352758e-01   5.6560718e-01   8.0958762e-01
   2.3373005e-01   5.6605982e-01   8.1075799e-01
   2.3393131e-01   5.6650101e-01   8.1192592e-01
   2.3413139e-01   5.6693076e-01   8.1309135e-01
   2.3433029e-01   5.6734910e-01   8.1425420e-01
   2.3452800e-01   5.6775605e-01   8.1541437e-01
   2.3472455e-01   5.6815162e-01   8.1657180e-01
   2.3491993e-01   5.6853584e-01   8.1772641e-01
   2.3511416e-01   5.6890874e-01   8.1887811e-01
   2.3530723e-01   5.6927033e-01   8.2002683e-01
   2.3549916e-01   5.6962063e-01   8.2117249e-01
   2.3568995e-01   5.6995967e-01   8.2231501e-01
   2.3587962e-01   5.7028747e-01   8.2345432e-01
   2.3606815e-01   5.7060405e-01   8.2459033e-01
   2.3625557e-01   5.7090944e-01   8.2572298e-01
   2.3644188e-01   5.7120365e-01   8.2685218e-01
   2.3662709e-01   5.7148672e-01   8.2797786e-01
   2.3681120e-01   5.7175866e-01   8.2909994e-01
   2.3699422e-01   5.7201950e-01   8.3021836e-01
   2.3717615e-01   5.7226927e-01   8.3133303e-01
   2.3735701e-01   5.7250798e-01   8.3244389e-01
   2.3753680e-01   5.7273567e-01   8.3355085e-01
   2.3771552e-01   5.7295235e-01   8.3465385e-01
   2.3789319e-01   5.7315806e-01   8.3575280e-01
   2.3806981e-01   5.7335282e-01   8.3684765e-01
   2.3824539e-01   5.7353665e-01   8.3793832e-01
   2.3841993e-01   5.7370958e-01   8.3902473e-01
   2.3859344e-01   5.7387163e-01   8.4010681e-01
   2.3876593e-01   5.7402284e-01   8.4118450e-01
   2.3893741e-01   5.7416322e-01   8.4225772e-01
   2.3910788e-01   5.7429282e-01   8.4332640e-01
   2.3927735e-01   5.7441164e-01   8.4439047e-01
   2.3944583e-01   5.7451973e-01   8.4544986e-01
   2.3961332e-01   5.7461710e-01   8.4650451e-01
   2.3977984e-01   5.7470379e-01   8.4755434e-01
   2.3994538e-01   5.7477982e-01   8.4859928e-01
   2.4010996e-01   5.7484523e-01   8.4963927e-01
   2.4027359e-01   5.7490003e-01   8.5067424e-01
   2.4043626e-01   5.7494427e-01   8.5170412e-01
   2.4059800e-01   5.7497796e-01   8.5272884e-01
   2.4075880e-01   5.7500114e-01   8.5374834e-01
   2.4091868e-01   5.7501383e-01   8.5476255e-01
   2.4107764e-01   5.7501607e-01   8.5577140e-01
   2.4123569e-01   5.7500789e-01   8.5677483e-01
   2.4139284e-01   5.7498931e-01   8.5777276e-01
   2.4154909e-01   5.7496036e-01   8.5876514e-01
   2.4170446e-01   5.7492108e-01   8.5975191e-01
   2.4185895e-01   5.7487150e-01   8.6073298e-01
   2.4201257e-01   5.7481164e-01   8.6170831e-01
   2.4216533e-01   5.7474154e-01   8.6267782e-01
   2.4231724e-01   5.7466122e-01   8.6364145e-01
   2.4246830e-01   5.7457073e-01   8.6459915e-01
   2.4261852e-01   5.7447008e-01   8.6555083e-01
   2.4276792e-01   5.7435931e-01   8.6649645e-01
   2.4291650e-01   5.7423846e-01   8.6743593e-01
   2.4306426e-01   5.7410754e-01   8.6836922e-01
   2.4321123e-01   5.7396661e-01   8.6929625e-01
   2.4335740e-01   5.7381567e-01   8.7021696e-01
   2.4350279e-01   5.7365477e-01   8.7113128e-01
   2.4364740e-01   5.7348395e-01   8.7203917e-01
   2.4379125e-01   5.7330322e-01   8.7294054e-01
   2.4393434e-01   5.7311262e-01   8.7383535e-01
   2.4407668e-01   5.7291219e-01   8.7472353e-01
   2.4421829e-01   5.7270195e-01   8.7560502e-01
   2.4435917e-01   5.7248194e-01   8.7647975e-01
   2.4449933e-01   5.7225218e-01   8.7734768e-01
   2.4463878e-01   5.7201271e-01   8.7820873e-01
   2.4477753e-01   5.7176357e-01   8.7906286e-01
   2.4491560e-01   5.7150477e-01   8.7990998e-01
   2.4505299e-01   5.7123636e-01   8.8075006e-01
   2.4518971e-01   5.7095836e-01   8.8158302e-01
   2.4532577e-01   5.7067081e-01   8.8240881e-01
   2.4546119e-01   5.7037372e-01   8.8322737e-01
   2.4559598e-01   5.7006715e-01   8.8403864e-01
   2.4573014e-01   5.6975110e-01   8.8484255e-01
   2.4586369e-01   5.6942562e-01   8.8563906e-01
   2.4599663e-01   5.6909073e-01   8.8642809e-01
   2.4612899e-01   5.6874647e-01   8.8720960e-01
   2.4626077e-01   5.6839285e-01   8.8798351e-01
   2.4639198e-01   5.6802991e-01   8.8874978e-01
   2.4652264e-01   5.6765767e-01   8.8950835e-01
   2.4665276e-01   5.6727617e-01   8.9025914e-01
   2.4678236e-01   5.6688542e-01   8.9100211e-01
   2.4691143e-01   5.6648545e-01   8.9173720e-01
   2.4704001e-01   5.6607630e-01   8.9246434e-01
   2.4716810e-01   5.6565797e-01   8.9318348e-01
   2.4729571e-01   5.6523049e-01   8.9389455e-01
   2.4742286e-01   5.6479389e-01   8.9459750e-01
   2.4754957e-01   5.6434818e-01   8.9529227e-01
   2.4767584e-01   5.6389339e-01   8.9597880e-01
   2.4780170e-01   5.6342953e-01   8.9665702e-01
   2.4792716e-01   5.6295663e-01   8.9732688e-01
   2.4805205e-01   5.6247543e-01   8.9798731e-01
   2.4817570e-01   5.6198866e-01   8.9863479e-01
   2.4829817e-01   5.6149646e-01   8.9926952e-01
   2.4841948e-01   5.6099898e-01   8.9989165e-01
   2.4853967e-01   5.6049635e-01   9.0050137e-01
   2.4865877e-01   5.5998870e-01   9.0109884e-01
   2.4877682e-01   5.5947616e-01   9.0168420e-01
   2.4889384e-01   5.5895886e-01   9.0225763e-01
   2.4900987e-01   5.5843693e-01   9.0281925e-01
   2.4912493e-01   5.5791048e-01   9.0336920e-01
   2.4923905e-01   5.5737964e-01   9.0390763e-01
   2.4935227e-01   5.5684454e-01   9.0443466e-01
   2.4946459e-01   5.5630527e-01   9.0495041e-01
   2.4957606e-01   5.5576197e-01   9.0545500e-01
   2.4968670e-01   5.5521475e-01   9.0594856e-01
   2.4979652e-01   5.5466371e-01   9.0643119e-01
   2.4990556e-01   5.5410898e-01   9.0690301e-01
   2.5001383e-01   5.5355065e-01   9.0736411e-01
   2.5012136e-01   5.5298884e-01   9.0781462e-01
   2.5022817e-01   5.5242366e-01   9.0825462e-01
   2.5033428e-01   5.5185520e-01   9.0868421e-01
   2.5043970e-01   5.5128358e-01   9.0910350e-01
   2.5054447e-01   5.5070889e-01   9.0951258e-01
   2.5064860e-01   5.5013124e-01   9.0991153e-01
   2.5075210e-01   5.4955073e-01   9.1030044e-01
   2.5085500e-01   5.4896746e-01   9.1067942e-01
   2.5095732e-01   5.4838152e-01   9.1104853e-01
   2.5105907e-01   5.4779301e-01   9.1140787e-01
   2.5116027e-01   5.4720203e-01   9.1175752e-01
   2.5126094e-01   5.4660868e-01   9.1209755e-01
   2.5136109e-01   5.4601305e-01   9.1242806e-01
   2.5146075e-01   5.4541522e-01   9.1274911e-01
   2.5155992e-01   5.4481530e-01   9.1306079e-01
   2.5165863e-01   5.4421338e-01   9.1336317e-01
   2.5175688e-01   5.4360954e-01   9.1365632e-01
   2.5185470e-01   5.4300388e-01   9.1394033e-01
   2.5195210e-01   5.4239648e-01   9.1421525e-01
   2.5204909e-01   5.4178744e-01   9.1448117e-01
   2.5214569e-01   5.4117683e-01   9.1473816e-01
   2.5224191e-01   5.4056475e-01   9.1498628e-01
   2.5233777e-01   5.3995129e-01   9.1522560e-01
   2.5243329e-01   5.3933652e-01   9.1545620e-01
   2.5252847e-01   5.3872053e-01   9.1567814e-01
   2.5262332e-01   5.3810341e-01   9.1589148e-01
   2.5271787e-01   5.3748524e-01   9.1609630e-01
   2.5281213e-01   5.3686610e-01   9.1629266e-01
   2.5290610e-01   5.3624607e-01   9.1648062e-01
   2.5299981e-01   5.3562523e-01   9.1666025e-01
   2.5309325e-01   5.3500367e-01   9.1683161e-01
   2.5318646e-01   5.3438147e-01   9.1699477e-01
   2.5327943e-01   5.3375869e-01   9.1714978e-01
   2.5337219e-01   5.3313543e-01   9.1729672e-01
   2.5346474e-01   5.3251176e-01   9.1743564e-01
   2.5355709e-01   5.3188776e-01   9.1756660e-01
   2.5364926e-01   5.3126350e-01   9.1768967e-01
   2.5374126e-01   5.3063906e-01   9.1780491e-01
   2.5383310e-01   5.3001453e-01   9.1791237e-01
   2.5392480e-01   5.2938996e-01   9.1801212e-01
   2.5401635e-01   5.2876544e-01   9.1810421e-01
   2.5410778e-01   5.2814104e-01   9.1818871e-01
   2.5419910e-01   5.2751684e-01   9.1826568e-01
   2.5429031e-01   5.2689290e-01   9.1833517e-01
   2.5438143e-01   5.2626931e-01   9.1839724e-01
   2.5447246e-01   5.2564613e-01   9.1845195e-01
   2.5456343e-01   5.2502344e-01   9.1849936e-01
   2.5465433e-01   5.2440131e-01   9.1853953e-01
   2.5474519e-01   5.2377980e-01   9.1857251e-01
   2.5483600e-01   5.2315900e-01   9.1859837e-01
   2.5492679e-01   5.2253896e-01   9.1861715e-01
   2.5501755e-01   5.2191976e-01   9.1862892e-01
   2.5510831e-01   5.2130147e-01   9.1863373e-01
   2.5519907e-01   5.2068416e-01   9.1863164e-01
   2.5528984e-01   5.2006790e-01   9.1862271e-01
   2.5538063e-01   5.1945274e-01   9.1860699e-01
   2.5547146e-01   5.1883877e-01   9.1858454e-01
   2.5556232e-01   5.1822605e-01   9.1855542e-01
   2.5565323e-01   5.1761465e-01   9.1851968e-01
   2.5574421e-01   5.1700462e-01   9.1847737e-01
   2.5583525e-01   5.1639605e-01   9.1842856e-01
   2.5592637e-01   5.1578898e-01   9.1837330e-01
   2.5601759e-01   5.1518350e-01   9.1831164e-01
   2.5610890e-01   5.1457966e-01   9.1824365e-01
   2.5620031e-01   5.1397753e-01   9.1816937e-01
   2.5629185e-01   5.1337717e-01   9.1808886e-01
   2.5638351e-01   5.1277865e-01   9.1800218e-01
   2.5647531e-01   5.1218203e-01   9.1790939e-01
   2.5656725e-01   5.1158738e-01   9.1781053e-01
   2.5665935e-01   5.1099475e-01   9.1770566e-01
   2.5675161e-01   5.1040421e-01   9.1759485e-01
   2.5684404e-01   5.0981582e-01   9.1747814e-01
   2.5693666e-01   5.0922965e-01   9.1735558e-01
   2.5702946e-01   5.0864575e-01   9.1722725e-01
   2.5712246e-01   5.0806418e-01   9.1709318e-01
   2.5721567e-01   5.0748502e-01   9.1695344e-01
   2.5730910e-01   5.0690831e-01   9.1680807e-01
   2.5740276e-01   5.0633412e-01   9.1665714e-01
   2.5749665e-01   5.0576251e-01   9.1650070e-01
   2.5759078e-01   5.0519354e-01   9.1633881e-01
   2.5768516e-01   5.0462726e-01   9.1617152e-01
   2.5777981e-01   5.0406374e-01   9.1599888e-01
   2.5787473e-01   5.0350304e-01   9.1582095e-01
   2.5796992e-01   5.0294522e-01   9.1563779e-01
   2.5806541e-01   5.0239032e-01   9.1544945e-01
   2.5816119e-01   5.0183842e-01   9.1525598e-01
   2.5825727e-01   5.0128957e-01   9.1505745e-01
   2.5835367e-01   5.0074382e-01   9.1485390e-01
   2.5845039e-01   5.0020124e-01   9.1464539e-01
   2.5854745e-01   4.9966187e-01   9.1443198e-01
   2.5864484e-01   4.9912579e-01   9.1421372e-01
   2.5874258e-01   4.9859304e-01   9.1399067e-01
   2.5884068e-01   4.9806368e-01   9.1376287e-01
   2.5893914e-01   4.9753777e-01   9.1353040e-01
   2.5903798e-01   4.9701537e-01   9.1329330e-01
   2.5913721e-01   4.9649652e-01   9.1305162e-01
   2.5923682e-01   4.9598129e-01   9.1280543e-01
   2.5933684e-01   4.9546972e-01   9.1255478e-01
   2.5943727e-01   4.9496189e-01   9.1229972e-01
   2.5953812e-01   4.9445783e-01   9.1204031e-01
   2.5963939e-01   4.9395761e-01   9.1177660e-01
   2.5974110e-01   4.9346127e-01   9.1150866e-01
   2.5984326e-01   4.9296888e-01   9.1123653e-01
   2.5994587e-01   4.9248049e-01   9.1096027e-01
   2.6004894e-01   4.9199615e-01   9.1067994e-01
   2.6015249e-01   4.9151592e-01   9.1039559e-01
   2.6025651e-01   4.9103985e-01   9.1010728e-01
   2.6036103e-01   4.9056799e-01   9.0981506e-01
   2.6046605e-01   4.9010040e-01   9.0951900e-01
   2.6057158e-01   4.8963713e-01   9.0921914e-01
   2.6067762e-01   4.8917823e-01   9.0891554e-01
   2.6078419e-01   4.8872376e-01   9.0860825e-01
   2.6089130e-01   4.8827377e-01   9.0829734e-01
   2.6099896e-01   4.8782832e-01   9.0798286e-01
   2.6110717e-01   4.8738745e-01   9.0766487e-01
   2.6121595e-01   4.8695122e-01   9.0734341e-01
   2.6132531e-01   4.8651968e-01   9.0701855e-01
   2.6143524e-01   4.8609288e-01   9.0669035e-01
   2.6154578e-01   4.8567089e-01   9.0635885e-01
   2.6165692e-01   4.8525374e-01   9.0602412e-01
   2.6176867e-01   4.8484149e-01   9.0568621e-01
   2.6188106e-01   4.8443420e-01   9.0534518e-01
   2.6199407e-01   4.8403192e-01   9.0500108e-01
   2.6210774e-01   4.8363470e-01   9.0465397e-01
   2.6222206e-01   4.8324259e-01   9.0430390e-01
   2.6233705e-01   4.8285565e-01   9.0395094e-01
   2.6245272e-01   4.8247393e-01   9.0359513e-01
   2.6256908e-01   4.8209748e-01   9.0323654e-01
   2.6268615e-01   4.8172636e-01   9.0287522e-01
   2.6280392e-01   4.8136061e-01   9.0251123e-01
   2.6292242e-01   4.8100030e-01   9.0214462e-01
   2.6304166e-01   4.8064548e-01   9.0177545e-01
   2.6316165e-01   4.8029619e-01   9.0140377e-01
   2.6328240e-01   4.7995250e-01   9.0102964e-01
   2.6340393e-01   4.7961445e-01   9.0065312e-01
   2.6352624e-01   4.7928211e-01   9.0027426e-01
   2.6364936e-01   4.7895553e-01   8.9989312e-01
   2.6377329e-01   4.7863476e-01   8.9950975e-01
   2.6389805e-01   4.7831985e-01   8.9912422e-01
   2.6402365e-01   4.7801088e-01   8.9873657e-01
   2.6415011e-01   4.7770788e-01   8.9834686e-01
   2.6427744e-01   4.7741093e-01   8.9795514e-01
   2.6440567e-01   4.7712007e-01   8.9756148e-01
   2.6453439e-01   4.7683624e-01   8.9716716e-01
   2.6466354e-01   4.7655962e-01   8.9677249e-01
   2.6479312e-01   4.7629018e-01   8.9637755e-01
   2.6492315e-01   4.7602792e-01   8.9598242e-01
   2.6505362e-01   4.7577283e-01   8.9558716e-01
   2.6518455e-01   4.7552491e-01   8.9519186e-01
   2.6531592e-01   4.7528415e-01   8.9479660e-01
   2.6544776e-01   4.7505054e-01   8.9440144e-01
   2.6558005e-01   4.7482407e-01   8.9400646e-01
   2.6571282e-01   4.7460474e-01   8.9361174e-01
   2.6584605e-01   4.7439252e-01   8.9321735e-01
   2.6597976e-01   4.7418743e-01   8.9282337e-01
   2.6611395e-01   4.7398944e-01   8.9242985e-01
   2.6624862e-01   4.7379856e-01   8.9203688e-01
   2.6638377e-01   4.7361476e-01   8.9164453e-01
   2.6651942e-01   4.7343804e-01   8.9125287e-01
   2.6665555e-01   4.7326840e-01   8.9086196e-01
   2.6679219e-01   4.7310582e-01   8.9047189e-01
   2.6692932e-01   4.7295028e-01   8.9008270e-01
   2.6706696e-01   4.7280180e-01   8.8969449e-01
   2.6720510e-01   4.7266034e-01   8.8930731e-01
   2.6734376e-01   4.7252590e-01   8.8892123e-01
   2.6748292e-01   4.7239848e-01   8.8853632e-01
   2.6762261e-01   4.7227806e-01   8.8815265e-01
   2.6776281e-01   4.7216462e-01   8.8777028e-01
   2.6790353e-01   4.7205817e-01   8.8738927e-01
   2.6804478e-01   4.7195867e-01   8.8700971e-01
   2.6818656e-01   4.7186614e-01   8.8663164e-01
   2.6832887e-01   4.7178055e-01   8.8625514e-01
   2.6847172e-01   4.7170189e-01   8.8588026e-01
   2.6861510e-01   4.7163014e-01   8.8550709e-01
   2.6875902e-01   4.7156531e-01   8.8513566e-01
   2.6890348e-01   4.7150736e-01   8.8476606e-01
   2.6904849e-01   4.7145630e-01   8.8439835e-01
   2.6919405e-01   4.7141210e-01   8.8403258e-01
   2.6934015e-01   4.7137476e-01   8.8366882e-01
   2.6948681e-01   4.7134426e-01   8.8330713e-01
   2.6963403e-01   4.7132059e-01   8.8294757e-01
   2.6978181e-01   4.7130373e-01   8.8259021e-01
   2.6993015e-01   4.7129366e-01   8.8223510e-01
   2.7007905e-01   4.7129038e-01   8.8188231e-01
   2.7022852e-01   4.7129387e-01   8.8153190e-01
   2.7037856e-01   4.7130412e-01   8.8118392e-01
   2.7052917e-01   4.7132110e-01   8.8083844e-01
   2.7068035e-01   4.7134481e-01   8.8049552e-01
   2.7083211e-01   4.7137522e-01   8.8015521e-01
   2.7098446e-01   4.7141233e-01   8.7981757e-01
   2.7113738e-01   4.7145612e-01   8.7948267e-01
   2.7129089e-01   4.7150657e-01   8.7915056e-01
   2.7144499e-01   4.7156367e-01   8.7882130e-01
   2.7159968e-01   4.7162739e-01   8.7849495e-01
   2.7175497e-01   4.7169773e-01   8.7817157e-01
   2.7191084e-01   4.7177466e-01   8.7785121e-01
   2.7206732e-01   4.7185817e-01   8.7753392e-01
   2.7222440e-01   4.7194825e-01   8.7721978e-01
   2.7238209e-01   4.7204487e-01   8.7690883e-01
   2.7254038e-01   4.7214802e-01   8.7660114e-01
   2.7269929e-01   4.7225768e-01   8.7629675e-01
   2.7285880e-01   4.7237383e-01   8.7599573e-01
   2.7301894e-01   4.7249646e-01   8.7569813e-01
   2.7317969e-01   4.7262555e-01   8.7540400e-01
   2.7334107e-01   4.7276107e-01   8.7511341e-01
   2.7350307e-01   4.7290303e-01   8.7482641e-01
   2.7366570e-01   4.7305138e-01   8.7454306e-01
   2.7382897e-01   4.7320612e-01   8.7426340e-01
   2.7399287e-01   4.7336724e-01   8.7398750e-01
   2.7415741e-01   4.7353470e-01   8.7371541e-01
   2.7432259e-01   4.7370850e-01   8.7344719e-01
   2.7448843e-01   4.7388861e-01   8.7318289e-01
   2.7465491e-01   4.7407502e-01   8.7292257e-01
   2.7482205e-01   4.7426770e-01   8.7266628e-01
   2.7498985e-01   4.7446665e-01   8.7241408e-01
   2.7515831e-01   4.7467184e-01   8.7216603e-01
   2.7532744e-01   4.7488326e-01   8.7192217e-01
   2.7549724e-01   4.7510088e-01   8.7168257e-01
   2.7566772e-01   4.7532469e-01   8.7144727e-01
   2.7583889e-01   4.7555468e-01   8.7121634e-01
   2.7601074e-01   4.7579082e-01   8.7098984e-01
   2.7618328e-01   4.7603310e-01   8.7076780e-01
   2.7635652e-01   4.7628150e-01   8.7055031e-01
   2.7653047e-01   4.7653600e-01   8.7033740e-01
   2.7670512e-01   4.7679659e-01   8.7012913e-01
   2.7688049e-01   4.7706326e-01   8.6992557e-01
   2.7705659e-01   4.7733598e-01   8.6972676e-01
   2.7723341e-01   4.7761474e-01   8.6953277e-01
   2.7741098e-01   4.7789953e-01   8.6934365e-01
   2.7758928e-01   4.7819032e-01   8.6915947e-01
   2.7776834e-01   4.7848712e-01   8.6898027e-01
   2.7794815e-01   4.7878990e-01   8.6880612e-01
   2.7812874e-01   4.7909865e-01   8.6863708e-01
   2.7831010e-01   4.7941337e-01   8.6847320e-01
   2.7849225e-01   4.7973403e-01   8.6831455e-01
   2.7867520e-01   4.8006063e-01   8.6816119e-01
   2.7885895e-01   4.8039316e-01   8.6801317e-01
   2.7904353e-01   4.8073161e-01   8.6787057e-01
   2.7922893e-01   4.8107598e-01   8.6773345e-01
   2.7941517e-01   4.8142625e-01   8.6760187e-01
   2.7960227e-01   4.8178243e-01   8.6747589e-01
   2.7979023e-01   4.8214450e-01   8.6735558e-01
   2.7997908e-01   4.8251247e-01   8.6724101e-01
   2.8016883e-01   4.8288635e-01   8.6713225e-01
   2.8035898e-01   4.8326508e-01   8.6702964e-01
   2.8054850e-01   4.8364656e-01   8.6693371e-01
   2.8073742e-01   4.8403069e-01   8.6684437e-01
   2.8092576e-01   4.8441740e-01   8.6676154e-01
   2.8111354e-01   4.8480661e-01   8.6668515e-01
   2.8130077e-01   4.8519825e-01   8.6661512e-01
   2.8148749e-01   4.8559225e-01   8.6655137e-01
   2.8167370e-01   4.8598853e-01   8.6649385e-01
   2.8185941e-01   4.8638702e-01   8.6644249e-01
   2.8204465e-01   4.8678766e-01   8.6639722e-01
   2.8222943e-01   4.8719037e-01   8.6635798e-01
   2.8241375e-01   4.8759508e-01   8.6632472e-01
   2.8259764e-01   4.8800172e-01   8.6629737e-01
   2.8278110e-01   4.8841024e-01   8.6627589e-01
   2.8296414e-01   4.8882055e-01   8.6626021e-01
   2.8314677e-01   4.8923260e-01   8.6625029e-01
   2.8332900e-01   4.8964632e-01   8.6624607e-01
   2.8351084e-01   4.9006164e-01   8.6624751e-01
   2.8369230e-01   4.9047850e-01   8.6625456e-01
   2.8387339e-01   4.9089683e-01   8.6626717e-01
   2.8405410e-01   4.9131658e-01   8.6628529e-01
   2.8423445e-01   4.9173768e-01   8.6630889e-01
   2.8441445e-01   4.9216006e-01   8.6633790e-01
   2.8459409e-01   4.9258367e-01   8.6637230e-01
   2.8477339e-01   4.9300845e-01   8.6641203e-01
   2.8495235e-01   4.9343434e-01   8.6645706e-01
   2.8513098e-01   4.9386126e-01   8.6650735e-01
   2.8530928e-01   4.9428918e-01   8.6656285e-01
   2.8548725e-01   4.9471802e-01   8.6662352e-01
   2.8566490e-01   4.9514773e-01   8.6668932e-01
   2.8584223e-01   4.9557826e-01   8.6676021e-01
   2.8601924e-01   4.9600954e-01   8.6683616e-01
   2.8619595e-01   4.9644151e-01   8.6691713e-01
   2.8637234e-01   4.9687413e-01   8.6700307e-01
   2.8654843e-01   4.9730734e-01   8.6709396e-01
   2.8672422e-01   4.9774107e-01   8.6718974e-01
   2.8689971e-01   4.9817528e-01   8.6729039e-01
   2.8707491e-01   4.9860991e-01   8.6739587e-01
   2.8724981e-01   4.9904490e-01   8.6750614e-01
   2.8742441e-01   4.9948021e-01   8.6762117e-01
   2.8759873e-01   4.9991578e-01   8.6774091e-01
   2.8777276e-01   5.0035155e-01   8.6786534e-01
   2.8794650e-01   5.0078748e-01   8.6799442e-01
   2.8811996e-01   5.0122351e-01   8.6812811e-01
   2.8829313e-01   5.0165959e-01   8.6826637e-01
   2.8846603e-01   5.0209567e-01   8.6840918e-01
   2.8863864e-01   5.0253170e-01   8.6855650e-01
   2.8881098e-01   5.0296763e-01   8.6870828e-01
   2.8898304e-01   5.0340340e-01   8.6886451e-01
   2.8915482e-01   5.0383897e-01   8.6902514e-01
   2.8932633e-01   5.0427429e-01   8.6919014e-01
   2.8949757e-01   5.0470930e-01   8.6935947e-01
   2.8966853e-01   5.0514397e-01   8.6953310e-01
   2.8983923e-01   5.0557824e-01   8.6971100e-01
   2.9000965e-01   5.0601206e-01   8.6989313e-01
   2.9017980e-01   5.0644539e-01   8.7007945e-01
   2.9034969e-01   5.0687817e-01   8.7026995e-01
   2.9051931e-01   5.0731037e-01   8.7046457e-01
   2.9068866e-01   5.0774193e-01   8.7066329e-01
   2.9085775e-01   5.0817280e-01   8.7086607e-01
   2.9102657e-01   5.0860295e-01   8.7107288e-01
   2.9119513e-01   5.0903233e-01   8.7128369e-01
   2.9136343e-01   5.0946088e-01   8.7149845e-01
   2.9153146e-01   5.0988857e-01   8.7171715e-01
   2.9169923e-01   5.1031535e-01   8.7193974e-01
   2.9186674e-01   5.1074117e-01   8.7216619e-01
   2.9203399e-01   5.1116600e-01   8.7239647e-01
   2.9220099e-01   5.1158978e-01   8.7263055e-01
   2.9236772e-01   5.1201247e-01   8.7286838e-01
   2.9253419e-01   5.1243403e-01   8.7310994e-01
   2.9270041e-01   5.1285442e-01   8.7335520e-01
   2.9286637e-01   5.1327360e-01   8.7360412e-01
   2.9303207e-01   5.1369151e-01   8.7385666e-01
   2.9319751e-01   5.1410812e-01   8.7411280e-01
   2.9336271e-01   5.1452339e-01   8.7437250e-01
   2.9352765e-01   5.1493727e-01   8.7463573e-01
   2.9369233e-01   5.1534973e-01   8.7490245e-01
   2.9385676e-01   5.1576071e-01   8.7517264e-01
   2.9402094e-01   5.1617019e-01   8.7544625e-01
   2.9418487e-01   5.1657812e-01   8.7572325e-01
   2.9434855e-01   5.1698445e-01   8.7600362e-01
   2.9451198e-01   5.1738916e-01   8.7628731e-01
   2.9467516e-01   5.1779219e-01   8.7657430e-01
   2.9483809e-01   5.1819352e-01   8.7686456e-01
   2.9500078e-01   5.1859309e-01   8.7715804e-01
   2.9516322e-01   5.1899087e-01   8.7745471e-01
   2.9532541e-01   5.1938683e-01   8.7775455e-01
   2.9548736e-01   5.1978091e-01   8.7805752e-01
   2.9564907e-01   5.2017310e-01   8.7836358e-01
   2.9581054e-01   5.2056333e-01   8.7867271e-01
   2.9597177e-01   5.2095159e-01   8.7898487e-01
   2.9613275e-01   5.2133782e-01   8.7930002e-01
   2.9629350e-01   5.2172200e-01   8.7961814e-01
   2.9645401e-01   5.2210408e-01   8.7993919e-01
   2.9661429e-01   5.2248403e-01   8.8026314e-01
   2.9677433e-01   5.2286182e-01   8.8058995e-01
   2.9693414e-01   5.2323739e-01   8.8091960e-01
   2.9709372e-01   5.2361073e-01   8.8125204e-01
   2.9725308e-01   5.2398178e-01   8.8158725e-01
   2.9741220e-01   5.2435052e-01   8.8192520e-01
   2.9757110e-01   5.2471691e-01   8.8226585e-01
   2.9772977e-01   5.2508092e-01   8.8260917e-01
   2.9788822e-01   5.2544250e-01   8.8295513e-01
   2.9804645e-01   5.2580163e-01   8.8330369e-01
   2.9820447e-01   5.2615826e-01   8.8365482e-01
   2.9836227e-01   5.2651237e-01   8.8400849e-01
   2.9851985e-01   5.2686392e-01   8.8436468e-01
   2.9867723e-01   5.2721287e-01   8.8472333e-01
   2.9883440e-01   5.2755920e-01   8.8508444e-01
   2.9899136e-01   5.2790286e-01   8.8544795e-01
   2.9914812e-01   5.2824382e-01   8.8581385e-01
   2.9930468e-01   5.2858205e-01   8.8618209e-01
   2.9946104e-01   5.2891751e-01   8.8655266e-01
   2.9961721e-01   5.2925018e-01   8.8692551e-01
   2.9977319e-01   5.2958001e-01   8.8730062e-01
   2.9992899e-01   5.2990698e-01   8.8767795e-01
   3.0008460e-01   5.3023105e-01   8.8805748e-01
   3.0024003e-01   5.3055219e-01   8.8843918e-01
   3.0039529e-01   5.3087037e-01   8.8882301e-01
   3.0055037e-01   5.3118555e-01   8.8920894e-01
   3.0070529e-01   5.3149771e-01   8.8959695e-01
   3.0086005e-01   5.3180680e-01   8.8998701e-01
   3.0101465e-01   5.3211280e-01   8.9037909e-01
   3.0116909e-01   5.3241567e-01   8.9077315e-01
   3.0132340e-01   5.3271539e-01   8.9116918e-01
   3.0147755e-01   5.3301192e-01   8.9156713e-01
   3.0163158e-01   5.3330523e-01   8.9196700e-01
   3.0178547e-01   5.3359528e-01   8.9236874e-01
   3.0193924e-01   5.3388206e-01   8.9277234e-01
   3.0209290e-01   5.3416551e-01   8.9317777e-01
   3.0224644e-01   5.3444562e-01   8.9358499e-01
   3.0239988e-01   5.3472235e-01   8.9399400e-01
   3.0255323e-01   5.3499567e-01   8.9440475e-01
   3.0270649e-01   5.3526554e-01   8.9481724e-01
   3.0285968e-01   5.3553195e-01   8.9523144e-01
   3.0301279e-01   5.3579484e-01   8.9564732e-01
   3.0316585e-01   5.3605420e-01   8.9606487e-01
   3.0331845e-01   5.3630933e-01   8.9648296e-01
   3.0347035e-01   5.3655979e-01   8.9690084e-01
   3.0362156e-01   5.3680558e-01   8.9731846e-01
   3.0377208e-01   5.3704673e-01   8.9773578e-01
   3.0392193e-01   5.3728325e-01   8.9815275e-01
   3.0407111e-01   5.3751514e-01   8.9856933e-01
   3.0421962e-01   5.3774241e-01   8.9898548e-01
   3.0436749e-01   5.3796509e-01   8.9940115e-01
   3.0451471e-01   5.3818318e-01   8.9981629e-01
   3.0466130e-01   5.3839669e-01   9.0023088e-01
   3.0480725e-01   5.3860563e-01   9.0064486e-01
   3.0495259e-01   5.3881002e-01   9.0105820e-01
   3.0509732e-01   5.3900987e-01   9.0147084e-01
   3.0524144e-01   5.3920518e-01   9.0188275e-01
   3.0538496e-01   5.3939598e-01   9.0229389e-01
   3.0552790e-01   5.3958227e-01   9.0270422e-01
   3.0567025e-01   5.3976406e-01   9.0311369e-01
   3.0581203e-01   5.3994137e-01   9.0352228e-01
   3.0595324e-01   5.4011421e-01   9.0392992e-01
   3.0609389e-01   5.4028259e-01   9.0433660e-01
   3.0623398e-01   5.4044653e-01   9.0474226e-01
   3.0637354e-01   5.4060604e-01   9.0514686e-01
   3.0651255e-01   5.4076112e-01   9.0555038e-01
   3.0665103e-01   5.4091180e-01   9.0595277e-01
   3.0678899e-01   5.4105809e-01   9.0635399e-01
   3.0692643e-01   5.4119999e-01   9.0675400e-01
   3.0706336e-01   5.4133753e-01   9.0715277e-01
   3.0719979e-01   5.4147072e-01   9.0755026e-01
   3.0733572e-01   5.4159957e-01   9.0794643e-01
   3.0747116e-01   5.4172410e-01   9.0834125e-01
   3.0760613e-01   5.4184431e-01   9.0873467e-01
   3.0774061e-01   5.4196023e-01   9.0912667e-01
   3.0787464e-01   5.4207187e-01   9.0951720e-01
   3.0800820e-01   5.4217924e-01   9.0990623e-01
   3.0814131e-01   5.4228236e-01   9.1029373e-01
   3.0827397e-01   5.4238125e-01   9.1067966e-01
   3.0840619e-01   5.4247591e-01   9.1106398e-01
   3.0853799e-01   5.4256637e-01   9.1144666e-01
   3.0866936e-01   5.4265264e-01   9.1182767e-01
   3.0880031e-01   5.4273473e-01   9.1220697e-01
   3.0893086e-01   5.4281267e-01   9.1258453e-01
   3.0906100e-01   5.4288647e-01   9.1296031e-01
   3.0919075e-01   5.4295614e-01   9.1333429e-01
   3.0932012e-01   5.4302170e-01   9.1370642e-01
   3.0944910e-01   5.4308317e-01   9.1407668e-01
   3.0957772e-01   5.4314057e-01   9.1444503e-01
   3.0970597e-01   5.4319391e-01   9.1481144e-01
   3.0983386e-01   5.4324321e-01   9.1517588e-01
   3.0996141e-01   5.4328849e-01   9.1553832e-01
   3.1008862e-01   5.4332976e-01   9.1589873e-01
   3.1021550e-01   5.4336705e-01   9.1625707e-01
   3.1034206e-01   5.4340036e-01   9.1661332e-01
   3.1046830e-01   5.4342973e-01   9.1696744e-01
   3.1059424e-01   5.4345516e-01   9.1731940e-01
   3.1071988e-01   5.4347668e-01   9.1766918e-01
   3.1084523e-01   5.4349430e-01   9.1801674e-01
   3.1097030e-01   5.4350805e-01   9.1836206e-01
   3.1106889e-01   5.4351618e-01   9.1863319e-01


==> figuresAndData/halfPeriodData1.csv <==
0.000000 0.000000
0.001000 -0.008003
0.002000 -0.016004
0.003001 -0.024006
0.004001 -0.032003
0.005001 -0.040003
0.006001 -0.048004
0.007001 -0.056007
0.008002 -0.063999
0.009002 -0.071993
0.010002 -0.079990
0.011002 -0.087978
0.012002 -0.095966
0.013003 -0.103966
0.014003 -0.111938
0.015003 -0.119923
0.016003 -0.127888
0.017003 -0.135868
0.018004 -0.143856
0.019004 -0.151817
0.020004 -0.159775
0.021004 -0.167747
0.022004 -0.175697
0.023005 -0.183647
0.024005 -0.191605
0.025005 -0.199554
0.026005 -0.207481
0.027005 -0.215408
0.028006 -0.223335
0.029006 -0.231277
0.030006 -0.239189
0.031006 -0.247101
0.032006 -0.255013
0.033007 -0.262901
0.034007 -0.270805
0.035007 -0.278671
0.036007 -0.286545
0.037007 -0.294418
0.038008 -0.302292
0.039008 -0.310120
0.040008 -0.317978
0.041008 -0.325851
0.042008 -0.333649
0.043009 -0.341522
0.044009 -0.349319
0.045009 -0.357147
0.046009 -0.364914
0.047009 -0.372757
0.048010 -0.380508
0.049010 -0.388245
0.050010 -0.396042
0.051010 -0.403748
0.052010 -0.411545
0.053011 -0.419266
0.054011 -0.426987
0.055011 -0.434692
0.056011 -0.442413
0.057011 -0.450073
0.058012 -0.457718
0.059012 -0.465439
0.060012 -0.473129
0.061012 -0.480713
0.062012 -0.488388
0.063013 -0.496017
0.064013 -0.503601
0.065013 -0.511246
0.066013 -0.518845
0.067013 -0.526382
0.068014 -0.533936
0.069014 -0.541519
0.070014 -0.549042
0.071014 -0.556580
0.072014 -0.564056
0.073015 -0.571594
0.074015 -0.579041
0.075015 -0.586487
0.076015 -0.593964
0.077015 -0.601349
0.078016 -0.608765
0.079016 -0.616272
0.080016 -0.623627
0.081016 -0.630981
0.082016 -0.638336
0.083017 -0.645691
0.084017 -0.652985
0.085017 -0.660309
0.086017 -0.667725
0.087017 -0.674927
0.088018 -0.682159
0.089018 -0.689423
0.090018 -0.696594
0.091018 -0.703949
0.092018 -0.711090
0.093019 -0.718262
0.094019 -0.725433
0.095019 -0.732574
0.096019 -0.739685
0.097019 -0.746826
0.098020 -0.753876
0.099020 -0.761017
0.100020 -0.768036
0.101020 -0.775024
0.102020 -0.782074
0.103021 -0.789093
0.104021 -0.796143
0.105021 -0.803040
0.106021 -0.809998
0.107021 -0.816895
0.108022 -0.823822
0.109022 -0.830658
0.110022 -0.837616
0.111022 -0.844452
0.112022 -0.851227
0.113023 -0.857971
0.114023 -0.864716
0.115023 -0.871613
0.116023 -0.878174
0.117023 -0.884949
0.118024 -0.891632
0.119024 -0.898407
0.120024 -0.904999
0.121024 -0.911560
0.122024 -0.918304
0.123025 -0.924988
0.124025 -0.931427
0.125025 -0.937897
0.126025 -0.944458
0.127025 -0.951019
0.128026 -0.957428
0.129026 -0.963867
0.130026 -0.970306
0.131026 -0.976746
0.132026 -0.983002
0.133027 -0.989502
0.134027 -0.995789
0.135027 -1.002106
0.136027 -1.008392
0.137027 -1.014709
0.138028 -1.020874
0.139028 -1.027222
0.140028 -1.033356
0.141028 -1.039398
0.142028 -1.045654
0.143029 -1.051727
0.144029 -1.057922
0.145029 -1.063812
0.146029 -1.069977
0.147029 -1.075897
0.148030 -1.082001
0.149030 -1.087860
0.150030 -1.093811
0.151030 -1.099640
0.152030 -1.105530
0.153031 -1.111450
0.154031 -1.117371
0.155031 -1.122986
0.156031 -1.128845
0.157031 -1.134583
0.158032 -1.140381
0.159032 -1.146118
0.160032 -1.151611
0.161032 -1.157288
0.162032 -1.162903
0.163033 -1.168518
0.164033 -1.174255
0.165033 -1.179565
0.166033 -1.185059
0.167033 -1.190552
0.168034 -1.196045
0.169034 -1.201477
0.170034 -1.206726
0.171034 -1.212219
0.172034 -1.217407
0.173035 -1.222961
0.174035 -1.228088
0.175035 -1.233337
0.176035 -1.238525
0.177035 -1.243774
0.178036 -1.248962
0.179036 -1.253967
0.180036 -1.258972
0.181036 -1.264221
0.182036 -1.269165
0.183037 -1.274231
0.184037 -1.279114
0.185037 -1.284058
0.186037 -1.289124
0.187037 -1.294006
0.188038 -1.298706
0.189038 -1.303589
0.190038 -1.308411
0.191038 -1.313110
0.192038 -1.318054
0.193039 -1.322571
0.194039 -1.327454
0.195039 -1.331970
0.196039 -1.336731
0.197039 -1.341064
0.198040 -1.345703
0.199040 -1.350220
0.200040 -1.354553
0.201040 -1.359131
0.202040 -1.363708
0.203041 -1.368042
0.204041 -1.372314
0.205041 -1.376526
0.206041 -1.380737
0.207041 -1.385193
0.208042 -1.389282
0.209042 -1.393494
0.210042 -1.397705
0.211042 -1.401917
0.212042 -1.405945
0.213043 -1.410095
0.214043 -1.414001
0.215043 -1.418152
0.216043 -1.422119
0.217043 -1.425964
0.218044 -1.429810
0.219044 -1.433716
0.220044 -1.437622
0.221044 -1.441406
0.222044 -1.445007
0.223045 -1.448730
0.224045 -1.452576
0.225045 -1.456238
0.226045 -1.459778
0.227045 -1.463379
0.228046 -1.467102
0.229046 -1.470642
0.230046 -1.473938
0.231046 -1.477478
0.232046 -1.480835
0.233047 -1.484192
0.234047 -1.487732
0.235047 -1.490845
0.236047 -1.494202
0.237047 -1.497498
0.238048 -1.500854
0.239048 -1.504150
0.240048 -1.507141
0.241048 -1.510132
0.242048 -1.513367
0.243049 -1.516296
0.244049 -1.519531
0.245049 -1.522461
0.246049 -1.525208
0.247049 -1.528259
0.248050 -1.531189
0.249050 -1.533936
0.250050 -1.536865
0.251050 -1.539490
0.252050 -1.542114
0.253051 -1.544800
0.254051 -1.547729
0.255051 -1.550232
0.256051 -1.552612
0.257051 -1.555664
0.258052 -1.557800
0.259052 -1.560425
0.260052 -1.562866
0.261052 -1.565247
0.262052 -1.567688
0.263053 -1.569885
0.264053 -1.572449
0.265053 -1.574768
0.266053 -1.576965
0.267053 -1.579041
0.268054 -1.581238
0.269054 -1.583435
0.270054 -1.585632
0.271054 -1.587402
0.272054 -1.589355
0.273055 -1.591309
0.274055 -1.593567
0.275055 -1.595398
0.276055 -1.597412
0.277055 -1.599304
0.278056 -1.600952
0.279056 -1.602905
0.280056 -1.604431
0.281056 -1.606262
0.282056 -1.607666
0.283057 -1.609558
0.284057 -1.610901
0.285057 -1.612854
0.286057 -1.614319
0.287057 -1.615601
0.288058 -1.617310
0.289058 -1.618652
0.290058 -1.619690
0.291058 -1.621399
0.292058 -1.622559
0.293059 -1.623901
0.294059 -1.625000
0.295059 -1.626221
0.296059 -1.627441
0.297059 -1.628662
0.298060 -1.630005
0.299060 -1.630859
0.300060 -1.631470
0.301060 -1.632690
0.302060 -1.633789
0.303061 -1.634521
0.304061 -1.635498
0.305061 -1.636353
0.306061 -1.637146
0.307061 -1.637695
0.308062 -1.638611
0.309062 -1.639587
0.310062 -1.640137
0.311062 -1.640747
0.312062 -1.641235
0.313063 -1.641846
0.314063 -1.642456
0.315063 -1.642700
0.316063 -1.643677
0.317063 -1.643677
0.318064 -1.644165
0.319064 -1.644409
0.320064 -1.644653
0.321064 -1.644897
0.322064 -1.645264
0.323065 -1.645386
0.324065 -1.645508
0.325065 -1.645386
0.326065 -1.645752
0.327065 -1.645508
0.328066 -1.646118
0.329066 -1.645874
0.330066 -1.645996
0.331066 -1.645752
0.332066 -1.645508
0.333067 -1.645386
0.334067 -1.645386
0.335067 -1.645142
0.336067 -1.645020
0.337067 -1.644409
0.338068 -1.643799
0.339068 -1.644043
0.340068 -1.643188
0.341068 -1.642822
0.342068 -1.642456
0.343069 -1.641846
0.344069 -1.641479
0.345069 -1.640747
0.346069 -1.640259
0.347069 -1.639648
0.348070 -1.638794
0.349070 -1.638062
0.350070 -1.637085
0.351070 -1.636353
0.352070 -1.635864
0.353071 -1.634888
0.354071 -1.633911
0.355071 -1.633057
0.356071 -1.632202
0.357071 -1.631226
0.358072 -1.630127
0.359072 -1.629150
0.360072 -1.628174
0.361072 -1.626953
0.362072 -1.625488
0.363073 -1.624268
0.364073 -1.623291
0.365073 -1.621948
0.366073 -1.620972
0.367073 -1.619385
0.368074 -1.617920
0.369074 -1.616333
0.370074 -1.615234
0.371074 -1.613647
0.372074 -1.612061
0.373075 -1.610596
0.374075 -1.609009
0.375075 -1.607178
0.376075 -1.605835
0.377075 -1.603882
0.378076 -1.602661
0.379076 -1.600830
0.380076 -1.598999
0.381076 -1.597412
0.382076 -1.595337
0.383077 -1.593262
0.384077 -1.591431
0.385077 -1.589600
0.386077 -1.587524
0.387077 -1.585449
0.388078 -1.583862
0.389078 -1.581421
0.390078 -1.579590
0.391078 -1.577271
0.392078 -1.574951
0.393079 -1.572876
0.394079 -1.570923
0.395079 -1.568604
0.396079 -1.566040
0.397079 -1.563721
0.398080 -1.561768
0.399080 -1.558716
0.400080 -1.556885
0.401080 -1.554321
0.402080 -1.551636
0.403081 -1.549438
0.404081 -1.546997
0.405081 -1.544434
0.406081 -1.541748
0.407081 -1.539429
0.408082 -1.536499
0.409082 -1.533691
0.410082 -1.530884
0.411082 -1.528442
0.412082 -1.525269
0.413083 -1.522339
0.414083 -1.519775
0.415083 -1.516968
0.416083 -1.513916
0.417083 -1.511108
0.418084 -1.508179
0.419084 -1.505005
0.420084 -1.502197
0.421084 -1.499146
0.422084 -1.496216
0.423085 -1.493042
0.424085 -1.489746
0.425085 -1.486694
0.426085 -1.483398
0.427085 -1.480225
0.428086 -1.476685
0.429086 -1.473389
0.430086 -1.470215
0.431086 -1.466919
0.432086 -1.463379
0.433087 -1.460205
0.434087 -1.456787
0.435087 -1.453613
0.436087 -1.449707
0.437087 -1.446289
0.438088 -1.442871
0.439088 -1.439575
0.440088 -1.435669
0.441088 -1.432007
0.442088 -1.428467
0.443089 -1.424805
0.444089 -1.421021
0.445089 -1.416870
0.446089 -1.413330
0.447089 -1.409912
0.448090 -1.406128
0.449090 -1.402222
0.450090 -1.398560
0.451090 -1.394409
0.452090 -1.390259
0.453091 -1.386597
0.454091 -1.382446
0.455091 -1.378296
0.456091 -1.374268
0.457091 -1.370239
0.458092 -1.366455
0.459092 -1.362427
0.460092 -1.358276
0.461092 -1.353760
0.462092 -1.349731
0.463093 -1.345459
0.464093 -1.341187
0.465093 -1.336792
0.466093 -1.332886
0.467093 -1.328491
0.468094 -1.324219
0.469094 -1.319946
0.470094 -1.315308
0.471094 -1.310791
0.472094 -1.306641
0.473095 -1.302002
0.474095 -1.297729
0.475095 -1.293701
0.476095 -1.288940
0.477095 -1.284058
0.478096 -1.279785
0.479096 -1.275146
0.480096 -1.270752
0.481096 -1.265991
0.482096 -1.261353
0.483097 -1.256836
0.484097 -1.252319
0.485097 -1.247070
0.486097 -1.242554
0.487097 -1.237793
0.488098 -1.233154
0.489098 -1.227905
0.490098 -1.223267
0.491098 -1.218262
0.492098 -1.213501
0.493099 -1.208740
0.494099 -1.203613
0.495099 -1.198730
0.496099 -1.193481
0.497099 -1.188843
0.498100 -1.183960
0.499100 -1.178711
0.500100 -1.173584
0.501100 -1.168701
0.502100 -1.163940
0.503101 -1.158325
0.504101 -1.153442
0.505101 -1.148071
0.506101 -1.142822
0.507101 -1.137695
0.508102 -1.132324
0.509102 -1.127441
0.510102 -1.121826
0.511102 -1.116821
0.512102 -1.111694
0.513103 -1.106567
0.514103 -1.101440
0.515103 -1.095581
0.516103 -1.090210
0.517103 -1.084961
0.518104 -1.079468
0.519104 -1.074219
0.520104 -1.068604
0.521104 -1.063110
0.522104 -1.057251
0.523105 -1.052612
0.524105 -1.046631
0.525105 -1.041260
0.526105 -1.035522
0.527105 -1.030396
0.528106 -1.024780
0.529106 -1.018921
0.530106 -1.013428
0.531106 -1.007935
0.532106 -1.002319
0.533107 -0.996460
0.534107 -0.991089
0.535107 -0.985352
0.536107 -0.979370
0.537107 -0.973755
0.538108 -0.967773
0.539108 -0.962158
0.540108 -0.955933
0.541108 -0.950684
0.542108 -0.944458
0.543109 -0.939087
0.544109 -0.932861
0.545109 -0.927856
0.546109 -0.921753
0.547109 -0.915771
0.548110 -0.910034
0.549110 -0.904053
0.550110 -0.897949
0.551110 -0.892090
0.552110 -0.886230
0.553111 -0.880371
0.554111 -0.874268
0.555111 -0.867798
0.556111 -0.862427
0.557111 -0.856445
0.558112 -0.850586
0.559112 -0.844727
0.560112 -0.838623
0.561112 -0.832642
0.562112 -0.825562
0.563113 -0.820068
0.564113 -0.814209
0.565113 -0.807739
0.566113 -0.801880
0.567113 -0.795776
0.568114 -0.789551
0.569114 -0.783203
0.570114 -0.777100
0.571114 -0.771118
0.572114 -0.764404
0.573115 -0.758911
0.574115 -0.752197
0.575115 -0.745850
0.576115 -0.739502
0.577115 -0.733398
0.578116 -0.726807
0.579116 -0.720703
0.580116 -0.714722
0.581116 -0.708252
0.582116 -0.702759
0.583117 -0.696533
0.584117 -0.689819
0.585117 -0.683228
0.586117 -0.677002
0.587117 -0.670654
0.588118 -0.664795
0.589118 -0.658325
0.590118 -0.651367
0.591118 -0.644775
0.592118 -0.638428
0.593119 -0.632568
0.594119 -0.626221
0.595119 -0.619873
0.596119 -0.613159
0.597119 -0.606934
0.598120 -0.600464
0.599120 -0.594360
0.600120 -0.586914
0.601120 -0.580688
0.602120 -0.574951
0.603121 -0.567993
0.604121 -0.561768
0.605121 -0.554932
0.606121 -0.549194
0.607121 -0.541992
0.608122 -0.535767
0.609122 -0.528931
0.610122 -0.522339
0.611122 -0.516235
0.612122 -0.509521
0.613123 -0.503296
0.614123 -0.496704
0.615123 -0.490234
0.616123 -0.483765
0.617123 -0.476807
0.618124 -0.470337
0.619124 -0.463989
0.620124 -0.457153
0.621124 -0.450684
0.622124 -0.444824
0.623125 -0.437134
0.624125 -0.430786
0.625125 -0.424683
0.626125 -0.417480
0.627125 -0.411377
0.628126 -0.404297
0.629126 -0.397583
0.630126 -0.391235
0.631126 -0.384644
0.632126 -0.377686
0.633127 -0.371338
0.634127 -0.364868
0.635127 -0.358276
0.636127 -0.351685
0.637127 -0.344604
0.638128 -0.338135
0.639128 -0.332031
0.640128 -0.324951
0.641128 -0.318237
0.642128 -0.311646
0.643129 -0.305298
0.644129 -0.298584
0.645129 -0.291626
0.646129 -0.285156
0.647129 -0.278320
0.648130 -0.271484
0.649130 -0.265747
0.650130 -0.258301
0.651130 -0.252197
0.652130 -0.245605
0.653131 -0.238037
0.654131 -0.231934
0.655131 -0.224365
0.656131 -0.218628
0.657131 -0.211914
0.658132 -0.205444
0.659132 -0.198730
0.660132 -0.191162
0.661132 -0.185303
0.662132 -0.178589
0.663133 -0.172119
0.664133 -0.165771
0.665133 -0.158447
0.666133 -0.151978
0.667133 -0.145630
0.668134 -0.138306
0.669134 -0.131958
0.670134 -0.125366
0.671134 -0.118652
0.672134 -0.111816
0.673135 -0.105225
0.674135 -0.098633
0.675135 -0.092285
0.676135 -0.085571
0.677135 -0.078735
0.678136 -0.072266
0.679136 -0.065430
0.680136 -0.058472
0.681136 -0.051758
0.682136 -0.045044
0.683137 -0.039307
0.684137 -0.032227
0.685137 -0.025635
0.686137 -0.019043
0.687137 -0.012451
0.688138 -0.005493
0.689138 0.000854
0.690138 0.007324
0.691138 0.014160
0.692138 0.020142
0.693139 0.026855
0.694139 0.033691
0.695139 0.040649
0.696139 0.047729
0.697139 0.053711
0.698140 0.059814
0.699140 0.066406
0.700140 0.073608
0.701140 0.079834
0.702140 0.087158
0.703141 0.092773
0.704141 0.100098
0.705141 0.105957
0.706141 0.112549
0.707141 0.118652
0.708142 0.125000
0.709142 0.132080
0.710142 0.138428
0.711142 0.145020
0.712142 0.152100
0.713143 0.157959
0.714143 0.165039
0.715143 0.171387
0.716143 0.177979
0.717143 0.183594
0.718144 0.190918
0.719144 0.197754
0.720144 0.203125
0.721144 0.209717
0.722144 0.216309
0.723145 0.222656
0.724145 0.229248
0.725145 0.235352
0.726145 0.242188
0.727145 0.248535
0.728146 0.255371
0.729146 0.261230
0.730146 0.268555
0.731146 0.274902
0.732146 0.280762
0.733147 0.286865
0.734147 0.293457
0.735147 0.299805
0.736147 0.305664
0.737147 0.312744
0.738148 0.318848
0.739148 0.324707
0.740148 0.331299
0.741148 0.337891
0.742148 0.343994
0.743149 0.350098
0.744149 0.356201
0.745149 0.362549
0.746149 0.368896
0.747149 0.374512
0.748150 0.381592
0.749150 0.387451
0.750150 0.393799
0.751150 0.400391
0.752150 0.406250
0.753151 0.412842
0.754151 0.419189
0.755151 0.424805
0.756151 0.431152
0.757151 0.436768
0.758152 0.443115
0.759152 0.449951
0.760152 0.456299
0.761152 0.461670
0.762152 0.467773
0.763153 0.474609
0.764153 0.479492
0.765153 0.485840
0.766153 0.492432
0.767153 0.497803
0.768154 0.503906
0.769154 0.510498
0.770154 0.515869
0.771154 0.522217
0.772154 0.528564
0.773155 0.534424
0.774155 0.540283
0.775155 0.546143
0.776155 0.552246
0.777155 0.558350
0.778156 0.563965
0.779156 0.569824
0.780156 0.576172
0.781156 0.581543
0.782156 0.587646
0.783157 0.593750
0.784157 0.599609
0.785157 0.605225
0.786157 0.611328
0.787157 0.616943
0.788158 0.622559
0.789158 0.628662
0.790158 0.634521
0.791158 0.640137
0.792158 0.646484
0.793159 0.651611
0.794159 0.657715
0.795159 0.662842
0.796159 0.668945
0.797159 0.674561
0.798160 0.680176
0.799160 0.685547
0.800160 0.691406
0.801160 0.697510
0.802160 0.702393
0.803161 0.708496
0.804161 0.714111
0.805161 0.719482
0.806161 0.725586
0.807161 0.730713
0.808162 0.736328
0.809162 0.741699
0.810162 0.747070
0.811162 0.753174
0.812162 0.758057
0.813163 0.763672
0.814163 0.769287
0.815163 0.775391
0.816163 0.780029
0.817163 0.786621
0.818164 0.791504
0.819164 0.796631
0.820164 0.801758
0.821164 0.807373
0.822164 0.812988
0.823165 0.818115
0.824165 0.823730
0.825165 0.828613
0.826165 0.833740
0.827165 0.839355
0.828166 0.844727
0.829166 0.849365
0.830166 0.854980
0.831166 0.860107
0.832166 0.865479
0.833167 0.870850
0.834167 0.876465
0.835167 0.881592
0.836167 0.886719
0.837167 0.891357
0.838168 0.896240
0.839168 0.901611
0.840168 0.906982
0.841168 0.911621
0.842168 0.916748
0.843169 0.921875
0.844169 0.927246
0.845169 0.932373
0.846169 0.937500
0.847169 0.942383
0.848170 0.946777
0.849170 0.951904
0.850170 0.956787
0.851170 0.962402
0.852170 0.966797
0.853171 0.971680
0.854171 0.976562
0.855171 0.980957
0.856171 0.986572
0.857171 0.990723
0.858172 0.996338
0.859172 1.000732
0.860172 1.006104
0.861172 1.010742
0.862172 1.014404
0.863173 1.019531
0.864173 1.024658
0.865173 1.029297
0.866173 1.033936
0.867173 1.038086
0.868174 1.043457
0.869174 1.047607
0.870174 1.051758
0.871174 1.057373
0.872174 1.061768
0.873175 1.066406
0.874175 1.070801
0.875175 1.075195
0.876175 1.079590
0.877175 1.083984
0.878176 1.088623
0.879176 1.093506
0.880176 1.097656
0.881176 1.101807
0.882176 1.106934
0.883177 1.110840
0.884177 1.114990
0.885177 1.119873
0.886177 1.124023
0.887177 1.128418
0.888178 1.133057
0.889178 1.136963
0.890178 1.141357
0.891178 1.145264
0.892178 1.149658
0.893179 1.154297
0.894179 1.158447
0.895179 1.162354
0.896179 1.166504
0.897179 1.170898
0.898180 1.175293
0.899180 1.178711
0.900180 1.182617
0.901180 1.187012
0.902180 1.191406
0.903181 1.195801
0.904181 1.199951
0.905181 1.202881
0.906181 1.207275
0.907181 1.211182
0.908182 1.215576
0.909182 1.219482
0.910182 1.223389
0.911182 1.228027
0.912182 1.231201
0.913183 1.234863
0.914183 1.239258
0.915183 1.242676
0.916183 1.246582
0.917183 1.250488
0.918184 1.254639
0.919184 1.258057
0.920184 1.261719
0.921184 1.265381
0.922184 1.269775
0.923185 1.273193
0.924185 1.276855
0.925185 1.280518
0.926185 1.284180
0.927185 1.287842
0.928186 1.291016
0.929186 1.295166
0.930186 1.298096
0.931186 1.302002
0.932186 1.305420
0.933187 1.308838
0.934187 1.312988
0.935187 1.316650
0.936187 1.319336
0.937187 1.323242
0.938188 1.326416
0.939188 1.329834
0.940188 1.333740
0.941188 1.337158
0.942188 1.340332
0.943189 1.343750
0.944189 1.346680
0.945189 1.349854
0.946189 1.353516
0.947189 1.356934
0.948190 1.360107
0.949190 1.363281
0.950190 1.366455
0.951190 1.369385
0.952190 1.373047
0.953191 1.376709
0.954191 1.379395
0.955191 1.382568
0.956191 1.385498
0.957191 1.388428
0.958192 1.392334
0.959192 1.394775
0.960192 1.397461
0.961192 1.401367
0.962192 1.403809
0.963193 1.406250
0.964193 1.409424
0.965193 1.412842
0.966193 1.415527
0.967193 1.418457
0.968194 1.421387
0.969194 1.424561
0.970194 1.427979
0.971194 1.429932
0.972194 1.432617
0.973195 1.436523
0.974195 1.438721
0.975195 1.441650
0.976195 1.444580
0.977195 1.447510
0.978196 1.449951
0.979196 1.452393
0.980196 1.455078
0.981196 1.458008
0.982196 1.459961
0.983197 1.462402
0.984197 1.465332
0.985197 1.467529
0.986197 1.470459
0.987197 1.473389
0.988198 1.475342
0.989198 1.478271
0.990198 1.481201
0.991198 1.483643
0.992198 1.486328
0.993199 1.488281
0.994199 1.490479
0.995199 1.493652
0.996199 1.495361
0.997199 1.498535
0.998200 1.500000
0.999200 1.502441
1.000200 1.505371
1.001200 1.507324
1.002200 1.509521
1.003201 1.511719
1.004201 1.513916
1.005201 1.517090
1.006201 1.519287
1.007201 1.520264
1.008202 1.522705
1.009202 1.524658
1.010202 1.527588
1.011202 1.530029
1.012202 1.531006
1.013203 1.534180
1.014203 1.535645
1.015203 1.537598
1.016203 1.539551
1.017203 1.542236
1.018204 1.543701
1.019204 1.545654
1.020204 1.547852
1.021204 1.549805
1.022204 1.551758
1.023205 1.553711
1.024205 1.555420
1.025205 1.557129
1.026205 1.559082
1.027205 1.561279
1.028206 1.562500
1.029206 1.564697
1.030206 1.565918
1.031206 1.568359
1.032206 1.569824
1.033207 1.572021
1.034207 1.574219
1.035207 1.575684
1.036207 1.576904
1.037207 1.578125
1.038208 1.579834
1.039208 1.581787
1.040208 1.583008
1.041208 1.584717
1.042208 1.586670
1.043209 1.587891
1.044209 1.589355
1.045209 1.591553
1.046209 1.592285
1.047209 1.594482
1.048210 1.595947
1.049210 1.597412
1.050210 1.598145
1.051210 1.600098
1.052210 1.601562
1.053211 1.602783
1.054211 1.604248
1.055211 1.605957
1.056211 1.607422
1.057211 1.607910
1.058212 1.609375
1.059212 1.610840
1.060212 1.612549
1.061212 1.613525
1.062212 1.614746
1.063213 1.616455
1.064213 1.616943
1.065213 1.618652
1.066213 1.619873
1.067213 1.620850
1.068214 1.622070
1.069214 1.622559
1.070214 1.624268
1.071214 1.624512
1.072214 1.626221
1.073215 1.627197
1.074215 1.628662
1.075215 1.629639
1.076215 1.630127
1.077215 1.630859
1.078216 1.632812
1.079216 1.633301
1.080216 1.634521
1.081216 1.635498
1.082216 1.636475
1.083217 1.637939
1.084217 1.638184
1.085217 1.639160
1.086217 1.639648
1.087217 1.640381
1.088218 1.641113
1.089218 1.642578
1.090218 1.642822
1.091218 1.643555
1.092218 1.644043
1.093219 1.645020
1.094219 1.645508
1.095219 1.646484
1.096219 1.647461
1.097219 1.647949
1.098220 1.648438
1.099220 1.648682
1.100220 1.649902
1.101220 1.650391
1.102220 1.650635
1.103221 1.651123
1.104221 1.651611
1.105221 1.652832
1.106221 1.653564
1.107221 1.653809
1.108222 1.654053
1.109222 1.654053
1.110222 1.655029
1.111222 1.656006
1.112222 1.656494
1.113223 1.655762
1.114223 1.656738
1.115223 1.656494
1.116223 1.657715
1.117223 1.657471
1.118224 1.658203
1.119224 1.657959
1.120224 1.659180
1.121224 1.659180
1.122224 1.659668
1.123225 1.659668
1.124225 1.660156
1.125225 1.660889
1.126225 1.660645
1.127225 1.660645
1.128226 1.660889
1.129226 1.660889
1.130226 1.660645
1.131226 1.660889
1.132226 1.661133
1.133227 1.661865
1.134227 1.661377
1.135227 1.661133
1.136227 1.661133
1.137227 1.661865
1.138228 1.662109
1.139228 1.661621
1.140228 1.662109
1.141228 1.662109
1.142228 1.662109
1.143229 1.661865
1.144229 1.661621
1.145229 1.661621
1.146229 1.661621
1.147229 1.661621
1.148230 1.661865
1.149230 1.661865
1.150230 1.661133
1.151230 1.660645
1.152230 1.660156
1.153231 1.660889
1.154231 1.660400
1.155231 1.660645
1.156231 1.660156
1.157231 1.659668
1.158232 1.659180
1.159232 1.659424
1.160232 1.658936
1.161232 1.658447
1.162232 1.658203
1.163233 1.657715
1.164233 1.657227
1.165233 1.656982
1.166233 1.657227
1.167233 1.656738
1.168234 1.656006
1.169234 1.655762
1.170234 1.655029
1.171234 1.655518
1.172234 1.654053
1.173235 1.654053
1.174235 1.653564
1.175235 1.653076
1.176235 1.652344
1.177235 1.651611
1.178236 1.651855
1.179236 1.650391
1.180236 1.651123
1.181236 1.649902
1.182236 1.648926
1.183237 1.648682
1.184237 1.648438
1.185237 1.647461
1.186237 1.646973
1.187237 1.646484
1.188238 1.645752
1.189238 1.644531
1.190238 1.644043
1.191238 1.643555
1.192238 1.643311
1.193239 1.642090
1.194239 1.641357
1.195239 1.640381
1.196239 1.640625
1.197239 1.638916
1.198240 1.638428
1.199240 1.637695
1.200240 1.636719
1.201240 1.636719
1.202240 1.635010
1.203241 1.633789
1.204241 1.632568
1.205241 1.632568
1.206241 1.631836
1.207241 1.630615
1.208242 1.629883
1.209242 1.629639
1.210242 1.628174
1.211242 1.626953
1.212242 1.626221
1.213243 1.625244
1.214243 1.624756
1.215243 1.623047
1.216243 1.621582
1.217243 1.621582
1.218244 1.620361
1.219244 1.619385
1.220244 1.618652
1.221244 1.617188
1.222244 1.616699
1.223245 1.615234
1.224245 1.614014
1.225245 1.612549
1.226245 1.610840
1.227245 1.610352
1.228246 1.609131
1.229246 1.608154
1.230246 1.607178
1.231246 1.606201
1.232246 1.604980
1.233247 1.603271
1.234247 1.602051
1.235247 1.601074
1.236247 1.599854
1.237247 1.598877
1.238248 1.597168
1.239248 1.595703
1.240248 1.594971
1.241248 1.593262
1.242248 1.592529
1.243249 1.591064
1.244249 1.589844
1.245249 1.588623
1.246249 1.587158
1.247249 1.585693
1.248250 1.584229
1.249250 1.583008
1.250250 1.581543
1.251250 1.580078
1.252250 1.578369
1.253251 1.577393
1.254251 1.575684
1.255251 1.575195
1.256251 1.572510
1.257251 1.571533
1.258252 1.570068
1.259252 1.568848
1.260252 1.566650
1.261252 1.566406
1.262252 1.564453
1.263253 1.562500
1.264253 1.561035
1.265253 1.559570
1.266253 1.558105
1.267253 1.556641
1.268254 1.555420
1.269254 1.553467
1.270254 1.552490
1.271254 1.549805
1.272254 1.549072
1.273255 1.546387
1.274255 1.545410
1.275255 1.543701
1.276255 1.541748
1.277255 1.540771
1.278256 1.538818
1.279256 1.537598
1.280256 1.535156
1.281256 1.534180
1.282256 1.532959
1.283257 1.531250
1.284257 1.528564
1.285257 1.526855
1.286257 1.525146
1.287257 1.523682
1.288258 1.521973
1.289258 1.519531
1.290258 1.518311
1.291258 1.516846
1.292258 1.514648
1.293259 1.512939
1.294259 1.510986
1.295259 1.509766
1.296259 1.508057
1.297259 1.505615
1.298260 1.504395
1.299260 1.502197
1.300260 1.499756
1.301260 1.498291
1.302260 1.496338
1.303261 1.494873
1.304261 1.492432
1.305261 1.490234
1.306261 1.488281
1.307261 1.486328
1.308262 1.484863
1.309262 1.483643
1.310262 1.481689
1.311262 1.479980
1.312262 1.477783
1.313263 1.475586
1.314263 1.473389
1.315263 1.471436
1.316263 1.468994
1.317263 1.467285
1.318264 1.464844
1.319264 1.463867
1.320264 1.461670
1.321264 1.459717
1.322264 1.457520
1.323265 1.455566
1.324265 1.453125
1.325265 1.451172
1.326265 1.449463
1.327265 1.447021
1.328266 1.444580
1.329266 1.443115
1.330266 1.441162
1.331266 1.439209
1.332266 1.437012
1.333267 1.435059
1.334267 1.432861
1.335267 1.430176
1.336267 1.428467
1.337267 1.426025
1.338268 1.423340
1.339268 1.422119
1.340268 1.419434
1.341268 1.417480
1.342268 1.415527
1.343269 1.413086
1.344269 1.411133
1.345269 1.408203
1.346269 1.406738
1.347269 1.404053
1.348270 1.402588
1.349270 1.400391
1.350270 1.397705
1.351270 1.395508
1.352270 1.393066
1.353271 1.390869
1.354271 1.388916
1.355271 1.385742
1.356271 1.385010
1.357271 1.382324
1.358272 1.379395
1.359272 1.377686
1.360272 1.375977
1.361272 1.373291
1.362272 1.371338
1.363273 1.368896
1.364273 1.366211
1.365273 1.364258
1.366273 1.361084
1.367273 1.359619
1.368274 1.356201
1.369274 1.354492
1.370274 1.352539
1.371274 1.349609
1.372274 1.347412
1.373275 1.345459
1.374275 1.343018
1.375275 1.340332
1.376275 1.337158
1.377275 1.335449
1.378276 1.333252
1.379276 1.330566
1.380276 1.328125
1.381276 1.325684
1.382276 1.323975
1.383277 1.321289
1.384277 1.318848
1.385277 1.315918
1.386277 1.313721
1.387277 1.311523
1.388278 1.308350
1.389278 1.306641
1.390278 1.304199
1.391278 1.301025
1.392278 1.298828
1.393279 1.295898
1.394279 1.293945
1.395279 1.291260
1.396279 1.288818
1.397279 1.286621
1.398280 1.283691
1.399280 1.281982
1.400280 1.278809
1.401280 1.276367
1.402280 1.274170
1.403281 1.271729
1.404281 1.269287
1.405281 1.266357
1.406281 1.263672
1.407281 1.262451
1.408282 1.259277
1.409282 1.256592
1.410282 1.253906
1.411282 1.250977
1.412282 1.248779
1.413283 1.245850
1.414283 1.243408
1.415283 1.240479
1.416283 1.238525
1.417283 1.236572
1.418284 1.232910
1.419284 1.231445
1.420284 1.228516
1.421284 1.225586
1.422284 1.223145
1.423285 1.220459
1.424285 1.217773
1.425285 1.215332
1.426285 1.212158
1.427285 1.210693
1.428286 1.207275
1.429286 1.205322
1.430286 1.202637
1.431286 1.199463
1.432286 1.196777
1.433287 1.194092
1.434287 1.191650
1.435287 1.188965
1.436287 1.186279
1.437287 1.183350
1.438288 1.181396
1.439288 1.178223
1.440288 1.175049
1.441288 1.173096
1.442288 1.170166
1.443289 1.167969
1.444289 1.164795
1.445289 1.162354
1.446289 1.160156
1.447289 1.157227
1.448290 1.154297
1.449290 1.152100
1.450290 1.147949
1.451290 1.145996
1.452290 1.143066
1.453291 1.141113
1.454291 1.137695
1.455291 1.135742
1.456291 1.132812
1.457291 1.129639
1.458292 1.127197
1.459292 1.124756
1.460292 1.121826
1.461292 1.118896
1.462292 1.116211
1.463293 1.113037
1.464293 1.110840
1.465293 1.108887
1.466293 1.106201
1.467293 1.102783
1.468294 1.099609
1.469294 1.096680
1.470294 1.094482
1.471294 1.091797
1.472294 1.089600
1.473295 1.085938
1.474295 1.083008
1.475295 1.081055
1.476295 1.077637
1.477295 1.074951
1.478296 1.072021
1.479296 1.069580
1.480296 1.066162
1.481296 1.063721
1.482296 1.061768
1.483297 1.058105
1.484297 1.056152
1.485297 1.052490
1.486297 1.050781
1.487297 1.047607
1.488298 1.044434
1.489298 1.041748
1.490298 1.039551
1.491298 1.036133
1.492298 1.033691
1.493299 1.030518
1.494299 1.027100
1.495299 1.025635
1.496299 1.022705
1.497299 1.020020
1.498300 1.017334
1.499300 1.013672
1.500300 1.010986
1.501300 1.008789
1.502300 1.004883
1.503301 1.002441
1.504301 0.999756
1.505301 0.997070
1.506301 0.994385
1.507301 0.990967
1.508302 0.988525
1.509302 0.986328
1.510302 0.983398
1.511302 0.980713
1.512302 0.976807
1.513303 0.974609
1.514303 0.972168
1.515303 0.969482
1.516303 0.966309
1.517303 0.962891
1.518304 0.960693
1.519304 0.958008
1.520304 0.954834
1.521304 0.952393
1.522304 0.948730
1.523305 0.946533
1.524305 0.943604
1.525305 0.940674
1.526305 0.938232
1.527305 0.934082
1.528306 0.931885
1.529306 0.929688
1.530306 0.926514
1.531306 0.923584
1.532306 0.921631
1.533307 0.917725
1.534307 0.914795
1.535307 0.912354
1.536307 0.909424
1.537307 0.906494
1.538308 0.903320
1.539308 0.900146
1.540308 0.897705
1.541308 0.895264
1.542308 0.891602
1.543309 0.888916
1.544309 0.886475
1.545309 0.883789
1.546309 0.881104
1.547309 0.877686
1.548310 0.875732
1.549310 0.872070
1.550310 0.869873
1.551310 0.866943
1.552310 0.863281
1.553311 0.861084
1.554311 0.857178
1.555311 0.855469
1.556311 0.852295
1.557311 0.850098
1.558312 0.846680
1.559312 0.843750
1.560312 0.840820
1.561312 0.838135
1.562312 0.835938
1.563313 0.832275
1.564313 0.830078
1.565313 0.827393
1.566313 0.823975
1.567313 0.821533
1.568314 0.818359
1.569314 0.815674
1.570314 0.812012
1.571314 0.809814
1.572314 0.807129
1.573315 0.803955
1.574315 0.800293
1.575315 0.798096
1.576315 0.794922
1.577315 0.792969
1.578316 0.789795
1.579316 0.787109
1.580316 0.784180
1.581316 0.781494
1.582316 0.778809
1.583317 0.775635
1.584317 0.772705
1.585317 0.769531
1.586317 0.766602
1.587317 0.763916
1.588318 0.761719
1.589318 0.758545
1.590318 0.755615
1.591318 0.752930
1.592318 0.749512
1.593319 0.747070
1.594319 0.743896
1.595319 0.740967
1.596319 0.739258
1.597319 0.736572
1.598320 0.732910
1.599320 0.730469
1.600320 0.727295
1.601320 0.724854
1.602320 0.722168
1.603321 0.719238
1.604321 0.716553
1.605321 0.713623
1.606321 0.710693
1.607321 0.707275
1.608322 0.704834
1.609322 0.702148
1.610322 0.699219
1.611322 0.696045
1.612322 0.693115
1.613323 0.690430
1.614323 0.687500
1.615323 0.685303
1.616323 0.682861
1.617323 0.679443
1.618324 0.676514
1.619324 0.673340
1.620324 0.671143
1.621324 0.668213
1.622324 0.665039
1.623325 0.662354
1.624325 0.659424
1.625325 0.656982
1.626325 0.655029
1.627325 0.651123
1.628326 0.648438
1.629326 0.645264
1.630326 0.643555
1.631326 0.640381
1.632326 0.636963
1.633327 0.634521
1.634327 0.632324
1.635327 0.628906
1.636327 0.626953
1.637327 0.623535
1.638328 0.620850
1.639328 0.617920
1.640328 0.614990
1.641328 0.612549
1.642328 0.608887
1.643329 0.606689
1.644329 0.604004
1.645329 0.601074
1.646329 0.598145
1.647329 0.595703
1.648330 0.593018
1.649330 0.590820
1.650330 0.587402
1.651330 0.584717
1.652330 0.582275
1.653331 0.578857
1.654331 0.575928
1.655331 0.574463
1.656331 0.571045
1.657331 0.568115
1.658332 0.565430
1.659332 0.562744
1.660332 0.560547
1.661332 0.557373
1.662332 0.554443
1.663333 0.551758
1.664333 0.549072
1.665333 0.546631
1.666333 0.543701
1.667333 0.541016
1.668334 0.538818
1.669334 0.535156
1.670334 0.532715
1.671334 0.530518
1.672334 0.527832
1.673335 0.524902
1.674335 0.522217
1.675335 0.519531
1.676335 0.516846
1.677335 0.513916
1.678336 0.511719
1.679336 0.508545
1.680336 0.505127
1.681336 0.503418
1.682336 0.500244
1.683337 0.497070
1.684337 0.494873
1.685337 0.492676
1.686337 0.490234
1.687337 0.487549
1.688338 0.484131
1.689338 0.481445
1.690338 0.478760
1.691338 0.476318
1.692338 0.473389
1.693339 0.470215
1.694339 0.468262
1.695339 0.465820
1.696339 0.462891
1.697339 0.460449
1.698340 0.457031
1.699340 0.454834
1.700340 0.452148
1.701340 0.449463
1.702340 0.446533
1.703341 0.443604
1.704341 0.441895
1.705341 0.439209
1.706341 0.436523
1.707341 0.433838
1.708342 0.431152
1.709342 0.428955
1.710342 0.426025
1.711342 0.423096
1.712342 0.421143
1.713343 0.417969
1.714343 0.415771
1.715343 0.413086
1.716343 0.410645
1.717343 0.407715
1.718344 0.405518
1.719344 0.402100
1.720344 0.400146
1.721344 0.397217
1.722344 0.394775
1.723345 0.392578
1.724345 0.389404
1.725345 0.387207
1.726345 0.384277
1.727345 0.382080
1.728346 0.379395
1.729346 0.376953
1.730346 0.374023
1.731346 0.371338
1.732346 0.369629
1.733347 0.366699
1.734347 0.363770
1.735347 0.361328
1.736347 0.359375
1.737347 0.356445
1.738348 0.353760
1.739348 0.351318
1.740348 0.348389
1.741348 0.345703
1.742348 0.343506
1.743349 0.341064
1.744349 0.338623
1.745349 0.336670
1.746349 0.333740
1.747349 0.331055
1.748350 0.328613
1.749350 0.325928
1.750350 0.323730
1.751350 0.321045
1.752350 0.317627
1.753351 0.316406
1.754351 0.313965
1.755351 0.311279
1.756351 0.308350
1.757351 0.305908
1.758352 0.303223
1.759352 0.301025
1.760352 0.297852
1.761352 0.295166
1.762352 0.293457
1.763353 0.290771
1.764353 0.289307
1.765353 0.286377
1.766353 0.284180
1.767353 0.280762
1.768354 0.278809
1.769354 0.276367
1.770354 0.273438
1.771354 0.271484
1.772354 0.268799
1.773355 0.266602
1.774355 0.264648
1.775355 0.260986
1.776355 0.259766
1.777355 0.257080
1.778356 0.255127
1.779356 0.252441
1.780356 0.250732
1.781356 0.247070
1.782356 0.245361
1.783357 0.242676
1.784357 0.240479
1.785357 0.237793
1.786357 0.235107
1.787357 0.232910
1.788358 0.230713
1.789358 0.228271
1.790358 0.225830
1.791358 0.223877
1.792358 0.220947
1.793359 0.218994
1.794359 0.216553
1.795359 0.214844
1.796359 0.211670
1.797359 0.208984
1.798360 0.206787
1.799360 0.204834
1.800360 0.202881
1.801360 0.200439
1.802360 0.197998
1.803361 0.196289
1.804361 0.192871
1.805361 0.191162
1.806361 0.188965
1.807361 0.186768
1.808362 0.183838
1.809362 0.181641
1.810362 0.178955
1.811362 0.176514
1.812362 0.174316
1.813363 0.172363
1.814363 0.170410
1.815363 0.168701
1.816363 0.166260
1.817363 0.162354
1.818364 0.160645
1.819364 0.158447
1.820364 0.157227
1.821364 0.154053
1.822364 0.152344
1.823365 0.149414
1.824365 0.146973
1.825365 0.145020
1.826365 0.142334
1.827365 0.141113
1.828366 0.138428
1.829366 0.136963
1.830366 0.133789
1.831366 0.131592
1.832366 0.129395
1.833367 0.126953
1.834367 0.125244
1.835367 0.123291
1.836367 0.120361
1.837367 0.118408
1.838368 0.117188
1.839368 0.113770
1.840368 0.111328
1.841368 0.109863
1.842368 0.107910
1.843369 0.105713
1.844369 0.103027
1.845369 0.101318
1.846369 0.099121
1.847369 0.097168
1.848370 0.094727
1.849370 0.092285
1.850370 0.090576
1.851370 0.088135
1.852370 0.085938
1.853371 0.083984
1.854371 0.082031
1.855371 0.080811
1.856371 0.077881
1.857371 0.074951
1.858372 0.073486
1.859372 0.071533
1.860372 0.069092
1.861372 0.066895
1.862372 0.065674
1.863373 0.063232
1.864373 0.061279
1.865373 0.058594
1.866373 0.056641
1.867373 0.054443
1.868374 0.052002
1.869374 0.050781
1.870374 0.048584
1.871374 0.045654
1.872374 0.044434
1.873375 0.041748
1.874375 0.040771
1.875375 0.038086
1.876375 0.035889
1.877375 0.033691
1.878376 0.031982
1.879376 0.030273
1.880376 0.027588
1.881376 0.025879
1.882376 0.024170
1.883377 0.021484
1.884377 0.019775
1.885377 0.018311
1.886377 0.016113
1.887377 0.014160
1.888378 0.012207
1.889378 0.009766
1.890378 0.007568
1.891378 0.005615
1.892378 0.003662
1.893379 0.001953
1.894379 0.000488
1.895379 -0.002197
1.896379 -0.004395
1.897379 -0.005859
1.898380 -0.008057
1.899380 -0.009766
1.900380 -0.011963
1.901380 -0.014160
1.902380 -0.015381
1.903381 -0.017334
1.904381 -0.019287
1.905381 -0.022217
1.906381 -0.023438
1.907381 -0.024902
1.908382 -0.027100
1.909382 -0.029297
1.910382 -0.030762
1.911382 -0.032715
1.912382 -0.034912
1.913383 -0.036377
1.914383 -0.038818
1.915383 -0.041260
1.916383 -0.042725
1.917383 -0.044189
1.918384 -0.046387
1.919384 -0.047852
1.920384 -0.050293
1.921384 -0.051514
1.922384 -0.053711
1.923385 -0.056396
1.924385 -0.056885
1.925385 -0.059082
1.926385 -0.061035
1.927385 -0.062988
1.928386 -0.064697
1.929386 -0.066406
1.930386 -0.068604
1.931386 -0.070312
1.932386 -0.071533
1.933387 -0.074463
1.934387 -0.075928
1.935387 -0.077637
1.936387 -0.078857
1.937387 -0.082031
1.938388 -0.083008
1.939388 -0.084229
1.940388 -0.085938
1.941388 -0.087891
1.942388 -0.089844
1.943389 -0.091553
1.944389 -0.093018
1.945389 -0.095459
1.946389 -0.097412
1.947389 -0.098877
1.948390 -0.100586
1.949390 -0.102051
1.950390 -0.104248
1.951390 -0.104736
1.952390 -0.107178
1.953391 -0.108887
1.954391 -0.110352
1.955391 -0.112549
1.956391 -0.114014
1.957391 -0.115967
1.958392 -0.117432
1.959392 -0.120117
1.960392 -0.120850
1.961392 -0.123047
1.962392 -0.125244
1.963393 -0.125488
1.964393 -0.127686
1.965393 -0.129639
1.966393 -0.130859
1.967393 -0.132812
1.968394 -0.135010
1.969394 -0.136475
1.970394 -0.137695
1.971394 -0.139893
1.972394 -0.141357
1.973395 -0.142822
1.974395 -0.144775
1.975395 -0.146240
1.976395 -0.146729
1.977395 -0.149414
1.978396 -0.150879
1.979396 -0.152588
1.980396 -0.154785
1.981396 -0.155273
1.982396 -0.157471
1.983397 -0.159180
1.984397 -0.160645
1.985397 -0.162354
1.986397 -0.163330
1.987397 -0.165039
1.988398 -0.166992
1.989398 -0.168701
1.990398 -0.169434
1.991398 -0.171875
1.992398 -0.173340
1.993399 -0.174561
1.994399 -0.176270
1.995399 -0.177734
1.996399 -0.179932
1.997399 -0.180664
1.998400 -0.182129
1.999400 -0.184570
2.000400 -0.185059
2.001400 -0.187500
2.002400 -0.188232
2.003401 -0.189941
2.004401 -0.191406
2.005401 -0.193848
2.006401 -0.195312
2.007401 -0.196533
2.008402 -0.197266
2.009402 -0.199463
2.010402 -0.200684
2.011402 -0.201416
2.012402 -0.203369
2.013403 -0.205566
2.014403 -0.206299
2.015403 -0.208008
2.016403 -0.209229
2.017403 -0.210938
2.018404 -0.213379
2.019404 -0.213379
2.020404 -0.215088
2.021404 -0.216064
2.022404 -0.218018
2.023405 -0.219238
2.024405 -0.220459
2.025405 -0.222412
2.026405 -0.224121
2.027405 -0.225342
2.028406 -0.227051
2.029406 -0.227783
2.030406 -0.229492
2.031406 -0.230469
2.032406 -0.232422
2.033407 -0.233887
2.034407 -0.234863
2.035407 -0.236328
2.036407 -0.238037
2.037407 -0.239258
2.038408 -0.240479
2.039408 -0.241943
2.040408 -0.243652
2.041408 -0.244873
2.042408 -0.246338
2.043409 -0.247070
2.044409 -0.248047
2.045409 -0.250000
2.046409 -0.251709
2.047409 -0.252930
2.048410 -0.254150
2.049410 -0.255371
2.050410 -0.256592
2.051410 -0.257812
2.052410 -0.259277
2.053411 -0.260742
2.054411 -0.262451
2.055411 -0.262939
2.056411 -0.264648
2.057411 -0.265869
2.058412 -0.267334
2.059412 -0.268311
2.060412 -0.269531
2.061412 -0.271240
2.062412 -0.272461
2.063413 -0.273438
2.064413 -0.274414
2.065413 -0.275635
2.066413 -0.277344
2.067413 -0.278564
2.068414 -0.279541
2.069414 -0.281006
2.070414 -0.281982
2.071414 -0.283447
2.072414 -0.284668
2.073415 -0.285889
2.074415 -0.287598
2.075415 -0.288086
2.076415 -0.290039
2.077415 -0.290527
2.078416 -0.292480
2.079416 -0.293701
2.080416 -0.294189
2.081416 -0.295654
2.082416 -0.296875
2.083417 -0.298584
2.084417 -0.299316
2.085417 -0.300049
2.086417 -0.302246
2.087417 -0.302734
2.088418 -0.303467
2.089418 -0.305420
2.090418 -0.306152
2.091418 -0.307129
2.092418 -0.309082
2.093419 -0.309570
2.094419 -0.310791
2.095419 -0.312500
2.096419 -0.313232
2.097419 -0.314209
2.098420 -0.315430
2.099420 -0.316406
2.100420 -0.316895
2.101420 -0.319092
2.102420 -0.319580
2.103421 -0.320801
2.104421 -0.322021
2.105421 -0.322754
2.106421 -0.323975
2.107421 -0.325684
2.108422 -0.326416
2.109422 -0.327881
2.110422 -0.328857
2.111422 -0.329590
2.112422 -0.331055
2.113423 -0.332275
2.114423 -0.332275
2.115423 -0.333984
2.116423 -0.334961
2.117423 -0.336426
2.118424 -0.337158
2.119424 -0.338379
2.120424 -0.339600
2.121424 -0.340332
2.122424 -0.340820
2.123425 -0.341797
2.124425 -0.343506
2.125425 -0.344238
2.126425 -0.345459
2.127425 -0.346436
2.128426 -0.346680
2.129426 -0.348633
2.130426 -0.349854
2.131426 -0.349854
2.132426 -0.350830
2.133427 -0.352295
2.134427 -0.353516
2.135427 -0.354248
2.136427 -0.355469
2.137427 -0.356201
2.138428 -0.357666
2.139428 -0.357910
2.140428 -0.359131
2.141428 -0.359619
2.142428 -0.360840
2.143429 -0.361816
2.144429 -0.362793
2.145429 -0.363770
2.146429 -0.365234
2.147429 -0.365723
2.148430 -0.366943
2.149430 -0.368164
2.150430 -0.368896
2.151430 -0.370117
2.152430 -0.370361
2.153431 -0.370850
2.154431 -0.372070
2.155431 -0.373535
2.156431 -0.374023
2.157431 -0.375488
2.158432 -0.376465
2.159432 -0.376709
2.160432 -0.377441
2.161432 -0.377930
2.162432 -0.379150
2.163433 -0.379883
2.164433 -0.381348
2.165433 -0.382324
2.166433 -0.382812
2.167433 -0.383789
2.168434 -0.383545
2.169434 -0.385498
2.170434 -0.386475
2.171434 -0.386230
2.172434 -0.388428
2.173435 -0.388916
2.174435 -0.389160
2.175435 -0.390625
2.176435 -0.390869
2.177435 -0.392090
2.178436 -0.392578
2.179436 -0.394287
2.180436 -0.394287
2.181436 -0.395996
2.182436 -0.396729
2.183437 -0.396973
2.184437 -0.397217
2.185437 -0.398926
2.186437 -0.398438
2.187437 -0.400146
2.188438 -0.401123
2.189438 -0.401855
2.190438 -0.402832
2.191438 -0.402832
2.192438 -0.404297
2.193439 -0.404541
2.194439 -0.405273
2.195439 -0.406494
2.196439 -0.407227
2.197439 -0.408447
2.198440 -0.408691
2.199440 -0.409424
2.200440 -0.409180
2.201440 -0.410889
2.202440 -0.411133
2.203441 -0.411865
2.204441 -0.413086
2.205441 -0.413330
2.206441 -0.414795
2.207441 -0.414062
2.208442 -0.415283
2.209442 -0.416504
2.210442 -0.416992
2.211442 -0.417725
2.212442 -0.418945
2.213443 -0.419922
2.214443 -0.420166
2.215443 -0.420654
2.216443 -0.421631
2.217443 -0.421875
2.218444 -0.422119
2.219444 -0.423340
2.220444 -0.423828
2.221444 -0.424316
2.222444 -0.425293
2.223445 -0.425781
2.224445 -0.427002
2.225445 -0.427002
2.226445 -0.427734
2.227445 -0.428223
2.228446 -0.429443
2.229446 -0.429443
2.230446 -0.429688
2.231446 -0.430420
2.232446 -0.431152
2.233447 -0.432373
2.234447 -0.432861
2.235447 -0.433594
2.236447 -0.433838
2.237447 -0.434814
2.238448 -0.435791
2.239448 -0.435547
2.240448 -0.436279
2.241448 -0.436768
2.242448 -0.437500
2.243449 -0.438721
2.244449 -0.438721
2.245449 -0.439453
2.246449 -0.440186
2.247449 -0.440186
2.248450 -0.440674
2.249450 -0.441406
2.250450 -0.442139
2.251450 -0.442627
2.252450 -0.443604
2.253451 -0.443848
2.254451 -0.443848
2.255451 -0.444580
2.256451 -0.445801
2.257451 -0.446289
2.258452 -0.446045
2.259452 -0.446289
2.260452 -0.447266
2.261452 -0.447754
2.262452 -0.447754
2.263453 -0.448975
2.264453 -0.449707
2.265453 -0.450195
2.266453 -0.450684
2.267453 -0.450928
2.268454 -0.451172
2.269454 -0.451660
2.270454 -0.451660
2.271454 -0.452881
2.272454 -0.453857
2.273455 -0.453857
2.274455 -0.455078
2.275455 -0.455566
2.276455 -0.454834
2.277455 -0.456055
2.278456 -0.456299
2.279456 -0.456543
2.280456 -0.457764
2.281456 -0.457031
2.282456 -0.458008
2.283457 -0.458496
2.284457 -0.459473
2.285457 -0.459961
2.286457 -0.459473
2.287457 -0.459717
2.288458 -0.460693
2.289458 -0.461182
2.290458 -0.461182
2.291458 -0.462646
2.292458 -0.462158
2.293459 -0.463379
2.294459 -0.463623
2.295459 -0.463379
2.296459 -0.464355
2.297459 -0.464844
2.298460 -0.465088
2.299460 -0.465576
2.300460 -0.466064
2.301460 -0.465820
2.302460 -0.466064
2.303461 -0.467041
2.304461 -0.467041
2.305461 -0.467041
2.306461 -0.467773
2.307461 -0.468018
2.308462 -0.468994
2.309462 -0.469482
2.310462 -0.469727
2.311462 -0.470459
2.312462 -0.470459
2.313463 -0.470215
2.314463 -0.470947
2.315463 -0.471191
2.316463 -0.471436
2.317463 -0.471436
2.318464 -0.472168
2.319464 -0.472656
2.320464 -0.473145
2.321464 -0.473389
2.322464 -0.473633
2.323465 -0.473633
2.324465 -0.473877
2.325465 -0.474609
2.326465 -0.475342
2.327465 -0.474854
2.328466 -0.475342
2.329466 -0.475830
2.330466 -0.475342
2.331466 -0.475830
2.332466 -0.477051
2.333467 -0.477051
2.334467 -0.478027
2.335467 -0.477783
2.336467 -0.477295
2.337467 -0.477783
2.338468 -0.478760
2.339468 -0.478516
2.340468 -0.479248
2.341468 -0.478516
2.342468 -0.478516
2.343469 -0.479736
2.344469 -0.479492
2.345469 -0.480225
2.346469 -0.479980
2.347469 -0.480957
2.348470 -0.481934
2.349470 -0.481201
2.350470 -0.481201
2.351470 -0.481445
2.352470 -0.481445
2.353471 -0.481934
2.354471 -0.482178
2.355471 -0.482422
2.356471 -0.482910
2.357471 -0.482910
2.358472 -0.482910
2.359472 -0.483154
2.360472 -0.482910
2.361472 -0.484131
2.362472 -0.483887
2.363473 -0.483154
2.364473 -0.484619
2.365473 -0.484863
2.366473 -0.484131
2.367473 -0.484863
2.368474 -0.484375
2.369474 -0.484863
2.370474 -0.485352
2.371474 -0.484863
2.372474 -0.486084
2.373475 -0.485596
2.374475 -0.485840
2.375475 -0.485840
2.376475 -0.486572
2.377475 -0.486816
2.378476 -0.486572
2.379476 -0.487061
2.380476 -0.486816
2.381476 -0.487549
2.382476 -0.487061
2.383477 -0.487305
2.384477 -0.487549
2.385477 -0.487549
2.386477 -0.487305
2.387477 -0.487549
2.388478 -0.487793
2.389478 -0.488770
2.390478 -0.488037
2.391478 -0.488770
2.392478 -0.488525
2.393479 -0.488525
2.394479 -0.489258
2.395479 -0.489258
2.396479 -0.489258
2.397479 -0.488770
2.398480 -0.489014
2.399480 -0.489502
2.400480 -0.489502
2.401480 -0.489746
2.402480 -0.489502
2.403481 -0.489502
2.404481 -0.489258
2.405481 -0.490479
2.406481 -0.490234
2.407481 -0.489990
2.408482 -0.490234
2.409482 -0.490479
2.410482 -0.490479
2.411482 -0.490234
2.412482 -0.490723
2.413483 -0.490234
2.414483 -0.490479
2.415483 -0.489990
2.416483 -0.490479
2.417483 -0.490234
2.418484 -0.491211
2.419484 -0.490479
2.420484 -0.490723
2.421484 -0.490723
2.422484 -0.490479
2.423485 -0.491211
2.424485 -0.490723
2.425485 -0.491455
2.426485 -0.491211
2.427485 -0.490723
2.428486 -0.491211
2.429486 -0.490234
2.430486 -0.491211
2.431486 -0.490234
2.432486 -0.490723
2.433487 -0.490967
2.434487 -0.491455
2.435487 -0.491211
2.436487 -0.490723
2.437487 -0.490479
2.438488 -0.490723
2.439488 -0.490723
2.440488 -0.490723
2.441488 -0.490723
2.442488 -0.490479
2.443489 -0.491211
2.444489 -0.490967
2.445489 -0.490479
2.446489 -0.490723
2.447489 -0.490479
2.448490 -0.490234
2.449490 -0.490967
2.450490 -0.490479
2.451490 -0.490234
2.452490 -0.490723
2.453491 -0.489746
2.454491 -0.489746
2.455491 -0.489746
2.456491 -0.490723
2.457491 -0.489746
2.458492 -0.490234
2.459492 -0.490234
2.460492 -0.489746
2.461492 -0.489990
2.462492 -0.489746
2.463493 -0.490234
2.464493 -0.489746
2.465493 -0.489990
2.466493 -0.490479
2.467493 -0.490479
2.468494 -0.489746
2.469494 -0.489258
2.470494 -0.489502
2.471494 -0.489258
2.472494 -0.489990
2.473495 -0.489258
2.474495 -0.489258
2.475495 -0.488525
2.476495 -0.489502
2.477495 -0.488770
2.478496 -0.489258
2.479496 -0.489258
2.480496 -0.488525
2.481496 -0.487793
2.482496 -0.488525
2.483497 -0.488281
2.484497 -0.488281
2.485497 -0.488037
2.486497 -0.487793
2.487497 -0.488037
2.488498 -0.487305
2.489498 -0.487305
2.490498 -0.487549
2.491498 -0.487549
2.492498 -0.487061
2.493499 -0.486328
2.494499 -0.486328
2.495499 -0.487061
2.496499 -0.485840
2.497499 -0.486328
2.498500 -0.486084
2.499500 -0.486572
2.500500 -0.486572
2.501500 -0.485596
2.502501 -0.485596
2.503501 -0.484863
2.504501 -0.485107
2.505501 -0.485107
2.506501 -0.484131
2.507502 -0.485107
2.508502 -0.484863
2.509502 -0.484619
2.510502 -0.484619
2.511502 -0.484375
2.512503 -0.484131
2.513503 -0.483643
2.514503 -0.482666
2.515503 -0.483643
2.516503 -0.482666
2.517504 -0.483154
2.518504 -0.482666
2.519504 -0.482422
2.520504 -0.482178
2.521504 -0.481934
2.522505 -0.481934
2.523505 -0.482178
2.524505 -0.481445
2.525505 -0.481689
2.526505 -0.481445
2.527506 -0.480713
2.528506 -0.480957
2.529506 -0.480225
2.530506 -0.480225
2.531506 -0.480225
2.532507 -0.480713
2.533507 -0.479980
2.534507 -0.479736
2.535507 -0.479492
2.536507 -0.478760
2.537508 -0.478516
2.538508 -0.478027
2.539508 -0.477539
2.540508 -0.478760
2.541508 -0.477539
2.542509 -0.476807
2.543509 -0.477295
2.544509 -0.476807
2.545509 -0.476562
2.546509 -0.476562
2.547510 -0.476074
2.548510 -0.476074
2.549510 -0.475342
2.550510 -0.475342
2.551510 -0.475830
2.552511 -0.474609
2.553511 -0.475098
2.554511 -0.474365
2.555511 -0.473877
2.556511 -0.473389
2.557512 -0.473633
2.558512 -0.473389
2.559512 -0.472656
2.560512 -0.472656
2.561512 -0.472168
2.562513 -0.471680
2.563513 -0.471680
2.564513 -0.470947
2.565513 -0.471436
2.566513 -0.470459
2.567514 -0.470947
2.568514 -0.469971
2.569514 -0.470459
2.570514 -0.469238
2.571514 -0.469727
2.572515 -0.468994
2.573515 -0.468750
2.574515 -0.468994
2.575515 -0.468994
2.576515 -0.468018
2.577516 -0.467529
2.578516 -0.467529
2.579516 -0.467285
2.580516 -0.466797
2.581516 -0.466797
2.582517 -0.465820
2.583517 -0.465576
2.584517 -0.465332
2.585517 -0.464355
2.586517 -0.463867
2.587518 -0.464844
2.588518 -0.463379
2.589518 -0.463135
2.590518 -0.463379
2.591518 -0.462646
2.592519 -0.463379
2.593519 -0.462402
2.594519 -0.461670
2.595519 -0.461914
2.596519 -0.461182
2.597520 -0.460938
2.598520 -0.460938
2.599520 -0.459717
2.600520 -0.460205
2.601520 -0.459717
2.602521 -0.459229
2.603521 -0.458740
2.604521 -0.458496
2.605521 -0.458252
2.606521 -0.457275
2.607522 -0.458008
2.608522 -0.456787
2.609522 -0.457031
2.610522 -0.456299
2.611522 -0.456299
2.612523 -0.455322
2.613523 -0.454590
2.614523 -0.454590
2.615523 -0.454346
2.616523 -0.453857
2.617524 -0.453613
2.618524 -0.453125
2.619524 -0.452393
2.620524 -0.453125
2.621524 -0.451660
2.622525 -0.451660
2.623525 -0.451416
2.624525 -0.450684
2.625525 -0.449951
2.626525 -0.450439
2.627526 -0.449707
2.628526 -0.449463
2.629526 -0.448486
2.630526 -0.448486
2.631526 -0.447754
2.632527 -0.447021
2.633527 -0.447510
2.634527 -0.446289
2.635527 -0.445801
2.636527 -0.446289
2.637528 -0.445557
2.638528 -0.445557
2.639528 -0.444336
2.640528 -0.444580
2.641528 -0.443115
2.642529 -0.443604
2.643529 -0.442871
2.644529 -0.442627
2.645529 -0.442383
2.646529 -0.441650
2.647530 -0.441406
2.648530 -0.441650
2.649530 -0.440430
2.650530 -0.440186
2.651530 -0.439697
2.652531 -0.438721
2.653531 -0.438965
2.654531 -0.438232
2.655531 -0.437256
2.656531 -0.437012
2.657532 -0.436035
2.658532 -0.435791
2.659532 -0.436523
2.660532 -0.435547
2.661532 -0.434570
2.662533 -0.434326
2.663533 -0.434326
2.664533 -0.433838
2.665533 -0.433105
2.666533 -0.432617
2.667534 -0.432373
2.668534 -0.432373
2.669534 -0.431152
2.670534 -0.431152
2.671534 -0.430420
2.672535 -0.429932
2.673535 -0.429199
2.674535 -0.428711
2.675535 -0.428223
2.676535 -0.427490
2.677536 -0.427979
2.678536 -0.426758
2.679536 -0.425781
2.680536 -0.425293
2.681536 -0.425293
2.682537 -0.425293
2.683537 -0.423828
2.684537 -0.423828
2.685537 -0.423584
2.686537 -0.423096
2.687538 -0.422363
2.688538 -0.421631
2.689538 -0.422119
2.690538 -0.420654
2.691538 -0.421143
2.692539 -0.419678
2.693539 -0.419434
2.694539 -0.418945
2.695539 -0.418945
2.696539 -0.418213
2.697540 -0.417725
2.698540 -0.416992
2.699540 -0.416016
2.700540 -0.416016
2.701540 -0.415039
2.702541 -0.415039
2.703541 -0.414551
2.704541 -0.414551
2.705541 -0.413330
2.706541 -0.412354
2.707542 -0.412354
2.708542 -0.411621
2.709542 -0.411621
2.710542 -0.411133
2.711542 -0.410645
2.712543 -0.410400
2.713543 -0.409668
2.714543 -0.408691
2.715543 -0.408691
2.716543 -0.408203
2.717544 -0.407227
2.718544 -0.406494
2.719544 -0.407227
2.720544 -0.405273
2.721544 -0.404785
2.722545 -0.404541
2.723545 -0.404297
2.724545 -0.403809
2.725545 -0.402344
2.726545 -0.402344
2.727546 -0.401855
2.728546 -0.401611
2.729546 -0.400635
2.730546 -0.400635
2.731546 -0.399658
2.732547 -0.399414
2.733547 -0.398682
2.734547 -0.398193
2.735547 -0.397217
2.736547 -0.396729
2.737548 -0.395508
2.738548 -0.395752
2.739548 -0.395264
2.740548 -0.394043
2.741548 -0.394043
2.742549 -0.393799
2.743549 -0.393066
2.744549 -0.392334
2.745549 -0.391846
2.746549 -0.390869
2.747550 -0.390869
2.748550 -0.390137
2.749550 -0.389404
2.750550 -0.388672
2.751550 -0.388428
2.752551 -0.388184
2.753551 -0.387451
2.754551 -0.385986
2.755551 -0.385498
2.756551 -0.385010
2.757552 -0.385254
2.758552 -0.384277
2.759552 -0.383057
2.760552 -0.382324
2.761552 -0.382568
2.762553 -0.381592
2.763553 -0.380859
2.764553 -0.380371
2.765553 -0.380371
2.766553 -0.380371
2.767554 -0.378174
2.768554 -0.378174
2.769554 -0.377441
2.770554 -0.376953
2.771554 -0.375732
2.772555 -0.375977
2.773555 -0.375488
2.774555 -0.375000
2.775555 -0.374268
2.776555 -0.374023
2.777556 -0.372803
2.778556 -0.371582
2.779556 -0.371582
2.780556 -0.371582
2.781556 -0.370117
2.782557 -0.369873
2.783557 -0.368652
2.784557 -0.368896
2.785557 -0.368408
2.786557 -0.367188
2.787558 -0.366455
2.788558 -0.366211
2.789558 -0.365723
2.790558 -0.364502
2.791558 -0.364746
2.792559 -0.364258
2.793559 -0.363281
2.794559 -0.362793
2.795559 -0.362061
2.796559 -0.360840
2.797560 -0.360352
2.798560 -0.360352
2.799560 -0.359131
2.800560 -0.359375
2.801560 -0.358398
2.802561 -0.357666
2.803561 -0.356689
2.804561 -0.356689
2.805561 -0.355225
2.806561 -0.354736
2.807562 -0.354736
2.808562 -0.353516
2.809562 -0.353271
2.810562 -0.351318
2.811562 -0.352051
2.812563 -0.350586
2.813563 -0.350830
2.814563 -0.349365
2.815563 -0.348389
2.816563 -0.348877
2.817564 -0.347412
2.818564 -0.347168
2.819564 -0.347656
2.820564 -0.345215
2.821564 -0.344971
2.822565 -0.343506
2.823565 -0.344238
2.824565 -0.343506
2.825565 -0.342285
2.826565 -0.342041
2.827566 -0.341064
2.828566 -0.341064
2.829566 -0.339355
2.830566 -0.338867
2.831566 -0.338379
2.832567 -0.338379
2.833567 -0.337646
2.834567 -0.336670
2.835567 -0.335693
2.836567 -0.335205
2.837568 -0.334473
2.838568 -0.334473
2.839568 -0.333252
2.840568 -0.332031
2.841568 -0.331299
2.842569 -0.331543
2.843569 -0.330566
2.844569 -0.329346
2.845569 -0.328613
2.846569 -0.328613
2.847570 -0.327393
2.848570 -0.327148
2.849570 -0.327148
2.850570 -0.326660
2.851570 -0.325439
2.852571 -0.325439
2.853571 -0.324219
2.854571 -0.322998
2.855571 -0.322998
2.856571 -0.321777
2.857572 -0.322021
2.858572 -0.320557
2.859572 -0.320068
2.860572 -0.319092
2.861572 -0.318359
2.862573 -0.317383
2.863573 -0.317139
2.864573 -0.316650
2.865573 -0.315186
2.866573 -0.315430
2.867574 -0.313965
2.868574 -0.312744
2.869574 -0.313232
2.870574 -0.312744
2.871574 -0.311523
2.872575 -0.310791
2.873575 -0.309814
2.874575 -0.309814
2.875575 -0.308594
2.876575 -0.307373
2.877576 -0.307129
2.878576 -0.306396
2.879576 -0.306396
2.880576 -0.305420
2.881576 -0.305420
2.882577 -0.303711
2.883577 -0.303223
2.884577 -0.302490
2.885577 -0.301758
2.886577 -0.301025
2.887578 -0.301025
2.888578 -0.299316
2.889578 -0.299316
2.890578 -0.297852
2.891578 -0.296875
2.892579 -0.296631
2.893579 -0.295898
2.894579 -0.295654
2.895579 -0.294922
2.896579 -0.293457
2.897580 -0.293457
2.898580 -0.292969
2.899580 -0.291504
2.900580 -0.291992
2.901580 -0.290283
2.902581 -0.291260
2.903581 -0.289551
2.904581 -0.288574
2.905581 -0.287598
2.906581 -0.286865
2.907582 -0.286865
2.908582 -0.285645
2.909582 -0.283936
2.910582 -0.283203
2.911582 -0.283691
2.912583 -0.283203
2.913583 -0.282227
2.914583 -0.280762
2.915583 -0.280762
2.916583 -0.279053
2.917584 -0.278564
2.918584 -0.277832
2.919584 -0.277588
2.920584 -0.277100
2.921584 -0.276367
2.922585 -0.275146
2.923585 -0.273926
2.924585 -0.273438
2.925585 -0.273438
2.926585 -0.271973
2.927586 -0.272217
2.928586 -0.271484
2.929586 -0.270508
2.930586 -0.269287
2.931586 -0.269043
2.932587 -0.267822
2.933587 -0.267578
2.934587 -0.266113
2.935587 -0.265625
2.936587 -0.265625
2.937588 -0.264160
2.938588 -0.263916
2.939588 -0.263184
2.940588 -0.262451
2.941588 -0.261719
2.942589 -0.261230
2.943589 -0.260010
2.944589 -0.260010
2.945589 -0.258545
2.946589 -0.258057
2.947590 -0.257568
2.948590 -0.256592
2.949590 -0.255615
2.950590 -0.255859
2.951590 -0.254150
2.952591 -0.253418
2.953591 -0.252930
2.954591 -0.252197
2.955591 -0.251221
2.956591 -0.250244
2.957592 -0.249756
2.958592 -0.248779
2.959592 -0.247559
2.960592 -0.247803
2.961592 -0.246826
2.962593 -0.246094
2.963593 -0.245850
2.964593 -0.243896
2.965593 -0.243896
2.966593 -0.242432
2.967594 -0.241455
2.968594 -0.240479
2.969594 -0.240723
2.970594 -0.240479
2.971594 -0.238770
2.972595 -0.238770
2.973595 -0.237549
2.974595 -0.236328
2.975595 -0.235840
2.976595 -0.235840
2.977596 -0.235107
2.978596 -0.233154
2.979596 -0.232666
2.980596 -0.232422
2.981596 -0.231445
2.982597 -0.230957
2.983597 -0.229736
2.984597 -0.229248
2.985597 -0.227783
2.986597 -0.227783
2.987598 -0.227295
2.988598 -0.226562
2.989598 -0.224854
2.990598 -0.224365
2.991598 -0.224121
2.992599 -0.223389
2.993599 -0.222168
2.994599 -0.221924
2.995599 -0.220703
2.996599 -0.220459
2.997600 -0.219238
2.998600 -0.217773
2.999600 -0.217529
3.000600 -0.217041
3.001600 -0.216309
3.002601 -0.215820
3.003601 -0.214111
3.004601 -0.213867
3.005601 -0.213867
3.006601 -0.212402
3.007602 -0.212158
3.008602 -0.210693
3.009602 -0.210449
3.010602 -0.208496
3.011602 -0.208740
3.012603 -0.208008
3.013603 -0.206787
3.014603 -0.206299
3.015603 -0.205566
3.016603 -0.204590
3.017604 -0.204102
3.018604 -0.202637
3.019604 -0.202393
3.020604 -0.201660
3.021604 -0.200684
3.022605 -0.199707
3.023605 -0.199707
3.024605 -0.198975
3.025605 -0.197266
3.026605 -0.197510
3.027606 -0.196533
3.028606 -0.196289
3.029606 -0.194824
3.030606 -0.193115
3.031606 -0.193115
3.032607 -0.192627
3.033607 -0.191650
3.034607 -0.190674
3.035607 -0.189209
3.036607 -0.188965
3.037608 -0.188232
3.038608 -0.187744
3.039608 -0.186035
3.040608 -0.186035
3.041608 -0.184570
3.042609 -0.184082
3.043609 -0.183594
3.044609 -0.183105
3.045609 -0.182861
3.046609 -0.181396
3.047610 -0.179932
3.048610 -0.179443
3.049610 -0.178955
3.050610 -0.178711
3.051610 -0.177734
3.052611 -0.176758
3.053611 -0.175781
3.054611 -0.174805
3.055611 -0.174561
3.056611 -0.173584
3.057612 -0.173584
3.058612 -0.172363
3.059612 -0.171387
3.060612 -0.170410
3.061612 -0.169678
3.062613 -0.168701
3.063613 -0.167725
3.064613 -0.167236
3.065613 -0.166748
3.066613 -0.165771
3.067614 -0.164307
3.068614 -0.163818
3.069614 -0.163086
3.070614 -0.163086
3.071614 -0.161865
3.072615 -0.160889
3.073615 -0.159912
3.074615 -0.159180
3.075615 -0.158936
3.076615 -0.157715
3.077616 -0.156982
3.078616 -0.156738
3.079616 -0.155762
3.080616 -0.155518
3.081616 -0.153320
3.082617 -0.152832
3.083617 -0.152588
3.084617 -0.151367
3.085617 -0.150635
3.086617 -0.149902
3.087618 -0.148926
3.088618 -0.148682
3.089618 -0.147949
3.090618 -0.146973
3.091618 -0.146240
3.092619 -0.145264
3.093619 -0.144531
3.094619 -0.143311
3.095619 -0.143066
3.096619 -0.142334
3.097620 -0.141113
3.098620 -0.140381
3.099620 -0.139648
3.100620 -0.138672
3.101620 -0.138428
3.102621 -0.137695
3.103621 -0.136230
3.104621 -0.135498
3.105621 -0.135010
3.106621 -0.134033
3.107622 -0.133301
3.108622 -0.131592
3.109622 -0.131592
3.110622 -0.130859
3.111622 -0.130127
3.112623 -0.129639
3.113623 -0.127930
3.114623 -0.127686
3.115623 -0.126465
3.116623 -0.125977
3.117624 -0.124756
3.118624 -0.124023
3.119624 -0.123047
3.120624 -0.123291
3.121624 -0.121826
3.122625 -0.121338
3.123625 -0.120361
3.124625 -0.119385
3.125625 -0.118896
3.126625 -0.117676
3.127626 -0.117188
3.128626 -0.117188
3.129626 -0.116211
3.130626 -0.114746
3.131626 -0.113770
3.132627 -0.113525
3.133627 -0.112793
3.134627 -0.111816
3.135627 -0.111084
3.136627 -0.110352
3.137628 -0.109131
3.138628 -0.108154
3.139628 -0.107178
3.140628 -0.106689
3.141628 -0.106445
3.142629 -0.105469
3.143629 -0.104492
3.144629 -0.104248
3.145629 -0.102783
3.146629 -0.101807
3.147630 -0.101562
3.148630 -0.100098
3.149630 -0.098877
3.150630 -0.098389
3.151630 -0.097900
3.152631 -0.097168
3.153631 -0.096680
3.154631 -0.095459
3.155631 -0.095459
3.156631 -0.093750
3.157632 -0.093750
3.158632 -0.092041
3.159632 -0.091553
3.160632 -0.090820
3.161632 -0.090088
3.162633 -0.089600
3.163633 -0.088623
3.164633 -0.087402
3.165633 -0.086426
3.166633 -0.085693
3.167634 -0.084961
3.168634 -0.084229
3.169634 -0.083740
3.170634 -0.082764
3.171634 -0.082275
3.172635 -0.081055
3.173635 -0.080566
3.174635 -0.079590
3.175635 -0.078369
3.176635 -0.077881
3.177636 -0.077148
3.178636 -0.075928
3.179636 -0.075439
3.180636 -0.075439
3.181636 -0.073730
3.182637 -0.073242
3.183637 -0.072510
3.184637 -0.071045
3.185637 -0.070801
3.186637 -0.070312
3.187638 -0.068848
3.188638 -0.067627
3.189638 -0.067139
3.190638 -0.066162
3.191638 -0.066650
3.192639 -0.064697
3.193639 -0.063965
3.194639 -0.063721
3.195639 -0.062500
3.196639 -0.062012
3.197640 -0.061279
3.198640 -0.060303
3.199640 -0.059814
3.200640 -0.058594
3.201640 -0.058594
3.202641 -0.057617
3.203641 -0.056396
3.204641 -0.055664
3.205641 -0.054688
3.206641 -0.053955
3.207642 -0.052490
3.208642 -0.051758
3.209642 -0.051270
3.210642 -0.050781
3.211642 -0.049072
3.212643 -0.049316
3.213643 -0.048584
3.214643 -0.047363
3.215643 -0.046143
3.216643 -0.045654
3.217644 -0.045654
3.218644 -0.044434
3.219644 -0.043213
3.220644 -0.041504
3.221644 -0.041260
3.222645 -0.040771
3.223645 -0.040283
3.224645 -0.038818
3.225645 -0.038574
3.226645 -0.036621
3.227646 -0.036621
3.228646 -0.036133
3.229646 -0.035400
3.230646 -0.034424
3.231646 -0.033691
3.232647 -0.032471
3.233647 -0.031982
3.234647 -0.031494
3.235647 -0.030762
3.236647 -0.028809
3.237648 -0.029053
3.238648 -0.027832
3.239648 -0.026855
3.240648 -0.026123
3.241648 -0.026123
3.242649 -0.025635
3.243649 -0.024170
3.244649 -0.022949
3.245649 -0.021973
3.246649 -0.021973
3.247650 -0.020752
3.248650 -0.020264
3.249650 -0.019287
3.250650 -0.018311
3.251650 -0.017334
3.252651 -0.016602
3.253651 -0.015869
3.254651 -0.015137
3.255651 -0.014404
3.256651 -0.013184
3.257652 -0.013672
3.258652 -0.012207
3.259652 -0.011230
3.260652 -0.010498
3.261652 -0.010010
3.262653 -0.008545
3.263653 -0.008301
3.264653 -0.007812
3.265653 -0.006104
3.266653 -0.005371
3.267654 -0.004883
3.268654 -0.003906
3.269654 -0.003418
3.270654 -0.002930
3.271654 -0.001221
3.272655 -0.000977
3.273655 0.000244
3.274655 0.000732
3.275655 0.001953
3.276655 0.002197
3.277656 0.003662
3.278656 0.003174
3.279656 0.005371
3.280656 0.006104
3.281656 0.006836
3.282657 0.007080
3.283657 0.007812
3.284657 0.009033
3.285657 0.009277
3.286657 0.009277
3.287658 0.011230
3.288658 0.012939
3.289658 0.012695
3.290658 0.013428
3.291658 0.014404
3.292659 0.015137
3.293659 0.016602
3.294659 0.016357
3.295659 0.018066
3.296659 0.018799
3.297660 0.019287
3.298660 0.020020
3.299660 0.020508
3.300660 0.021973
3.301660 0.021973
3.302661 0.022949
3.303661 0.023438
3.304661 0.025391
3.305661 0.025635
3.306661 0.026123
3.307662 0.027100
3.308662 0.028076
3.309662 0.028809
3.310662 0.029297
3.311662 0.030273
3.312663 0.030518
3.313663 0.031738
3.314663 0.032715
3.315663 0.032715
3.316663 0.034424
3.317664 0.034912
3.318664 0.035400
3.319664 0.036133
3.320664 0.037109
3.321664 0.038330
3.322665 0.039551
3.323665 0.039551
3.324665 0.040771
3.325665 0.041748
3.326665 0.041748
3.327666 0.042969
3.328666 0.044434
3.329666 0.044678
3.330666 0.045898
3.331666 0.046387
3.332667 0.047119
3.333667 0.047607
3.334667 0.047852
3.335667 0.049316
3.336667 0.050293
3.337668 0.052002
3.338668 0.052002
3.339668 0.052734
3.340668 0.053467
3.341668 0.053955
3.342669 0.054443
3.343669 0.055908
3.344669 0.056885
3.345669 0.057373
3.346669 0.057373
3.347670 0.059570
3.348670 0.059326
3.349670 0.060791
3.350670 0.061768
3.351670 0.062012
3.352671 0.062988
3.353671 0.063477
3.354671 0.064209
3.355671 0.065186
3.356671 0.065918
3.357672 0.067139
3.358672 0.067383
3.359672 0.068359
3.360672 0.069092
3.361672 0.069824
3.362673 0.070557
3.363673 0.071777
3.364673 0.072266
3.365673 0.073242
3.366673 0.073730
3.367674 0.075195
3.368674 0.076416
3.369674 0.075928
3.370674 0.077393
3.371674 0.077881
3.372675 0.078125
3.373675 0.079102
3.374675 0.079834
3.375675 0.080566
3.376675 0.082520
3.377676 0.082764
3.378676 0.082764
3.379676 0.084473
3.380676 0.085449
3.381676 0.085693
3.382677 0.086914
3.383677 0.086914
3.384677 0.087891
3.385677 0.089111
3.386677 0.089355
3.387678 0.090820
3.388678 0.091309
3.389678 0.092529
3.390678 0.092529
3.391678 0.093262
3.392679 0.093994
3.393679 0.095459
3.394679 0.095459
3.395679 0.096436
3.396679 0.096924
3.397680 0.098145
3.398680 0.099121
3.399680 0.100586
3.400680 0.101074
3.401680 0.101318
3.402681 0.102051
3.403681 0.103027
3.404681 0.103516
3.405681 0.104736
3.406681 0.104980
3.407682 0.105713
3.408682 0.106445
3.409682 0.107178
3.410682 0.108154
3.411682 0.109131
3.412683 0.110107
3.413683 0.111328
3.414683 0.111084
3.415683 0.112061
3.416683 0.112549
3.417684 0.114258
3.418684 0.114502
3.419684 0.114746
3.420684 0.115967
3.421684 0.116699
3.422685 0.117188
3.423685 0.117920
3.424685 0.119385
3.425685 0.119629
3.426685 0.120605
3.427686 0.122070
3.428686 0.122314
3.429686 0.122559
3.430686 0.123535
3.431686 0.124268
3.432687 0.125977
3.433687 0.125977
3.434687 0.127197
3.435687 0.127930
3.436687 0.128418
3.437688 0.128174
3.438688 0.129395
3.439688 0.130615
3.440688 0.131104
3.441688 0.132324
3.442689 0.133057
3.443689 0.132812
3.444689 0.135010
3.445689 0.135010
3.446689 0.136230
3.447690 0.136230
3.448690 0.137939
3.449690 0.138672
3.450690 0.139160
3.451690 0.139160
3.452691 0.140625
3.453691 0.141113
3.454691 0.142334
3.455691 0.142822
3.456691 0.143799
3.457692 0.145020
3.458692 0.144287
3.459692 0.146240
3.460692 0.146973
3.461692 0.147461
3.462693 0.148682
3.463693 0.148682
3.464693 0.149658
3.465693 0.150146
3.466693 0.151123
3.467694 0.152100
3.468694 0.152832
3.469694 0.154053
3.470694 0.154297
3.471694 0.155029
3.472695 0.155518
3.473695 0.156738
3.474695 0.157959
3.475695 0.157959
3.476695 0.158691
3.477696 0.159912
3.478696 0.159912
3.479696 0.160889
3.480696 0.161621
3.481696 0.162354
3.482697 0.163574
3.483697 0.164307
3.484697 0.165771
3.485697 0.165283
3.486697 0.166504
3.487698 0.167236
3.488698 0.167725
3.489698 0.168701
3.490698 0.169434
3.491698 0.170410
3.492699 0.170898
3.493699 0.171631
3.494699 0.172607
3.495699 0.173340
3.496699 0.173584
3.497700 0.175049
3.498700 0.175537
3.499700 0.175781
3.500700 0.176758
3.501700 0.177246
3.502701 0.178467
3.503701 0.180176
3.504701 0.179688
3.505701 0.180908
3.506701 0.180664
3.507702 0.182373
3.508702 0.182617
3.509702 0.183838
3.510702 0.184570
3.511702 0.185303
3.512703 0.186035
3.513703 0.185791
3.514703 0.187256
3.515703 0.187988
3.516703 0.189209
3.517704 0.189209
3.518704 0.190430
3.519704 0.191650
3.520704 0.192139
3.521704 0.192871
3.522705 0.193359
3.523705 0.194092
3.524705 0.195312
3.525705 0.195557
3.526705 0.196045
3.527706 0.197266
3.528706 0.197266
3.529706 0.198730
3.530706 0.199707
3.531706 0.199707
3.532707 0.200439
3.533707 0.200928
3.534707 0.202148
3.535707 0.203125
3.536707 0.203613
3.537708 0.204834
3.538708 0.205078
3.539708 0.205566
3.540708 0.205811
3.541708 0.207520
3.542709 0.207031
3.543709 0.208740
3.544709 0.209717
3.545709 0.210449
3.546709 0.211670
3.547710 0.212646
3.548710 0.213623
3.549710 0.213379
3.550710 0.213379
3.551710 0.214111
3.552711 0.215332
3.553711 0.216309
3.554711 0.216553
3.555711 0.217529
3.556711 0.218750
3.557712 0.218750
3.558712 0.219727
3.559712 0.220703
3.560712 0.220947
3.561712 0.221924
3.562713 0.222412
3.563713 0.223877
3.564713 0.225342
3.565713 0.224121
3.566713 0.225830
3.567714 0.226074
3.568714 0.227783
3.569714 0.228027
3.570714 0.229004
3.571714 0.229248
3.572715 0.230225
3.573715 0.230713
3.574715 0.231201
3.575715 0.232178
3.576715 0.232666
3.577716 0.233398
3.578716 0.234619
3.579716 0.234619
3.580716 0.235596
3.581716 0.236572
3.582717 0.237061
3.583717 0.237549
3.584717 0.238525
3.585717 0.239258
3.586717 0.240967
3.587718 0.240723
3.588718 0.241943
3.589718 0.241699
3.590718 0.242432
3.591718 0.242920
3.592719 0.243896
3.593719 0.244385
3.594719 0.245605
3.595719 0.246094
3.596719 0.246826
3.597720 0.248291
3.598720 0.249023
3.599720 0.249268
3.600720 0.250488
3.601720 0.250732
3.602721 0.250732
3.603721 0.251221
3.604721 0.253174
3.605721 0.253906
3.606721 0.254639
3.607722 0.254883
3.608722 0.255859
3.609722 0.256104
3.610722 0.256592
3.611722 0.257812
3.612723 0.258057
3.613723 0.258545
3.614723 0.259521
3.615723 0.260498
3.616723 0.261719
3.617724 0.261475
3.618724 0.262451
3.619724 0.263672
3.620724 0.264160
3.621724 0.264648
3.622725 0.265625
3.623725 0.266113
3.624725 0.266846
3.625725 0.268311
3.626725 0.267822
3.627726 0.269775
3.628726 0.270020
3.629726 0.270996
3.630726 0.271240
3.631726 0.271973
3.632727 0.271973
3.633727 0.273438
3.634727 0.274902
3.635727 0.274902
3.636727 0.275391
3.637728 0.276123
3.638728 0.276855
3.639728 0.277832
3.640728 0.278809
3.641728 0.278809
3.642729 0.279785
3.643729 0.281006
3.644729 0.281982
3.645729 0.281494
3.646729 0.282227
3.647730 0.282715
3.648730 0.283691
3.649730 0.285156
3.650730 0.285400
3.651730 0.285889
3.652731 0.286133
3.653731 0.287842
3.654731 0.288330
3.655731 0.289307
3.656731 0.289307
3.657732 0.289551
3.658732 0.291016
3.659732 0.291504
3.660732 0.291992
3.661732 0.293457
3.662733 0.294189
3.663733 0.294922
3.664733 0.294678
3.665733 0.295410
3.666733 0.295654
3.667734 0.297119
3.668734 0.297852
3.669734 0.298096
3.670734 0.299561
3.671734 0.299561
3.672735 0.300781
3.673735 0.301025
3.674735 0.301758
3.675735 0.302490
3.676735 0.303711
3.677736 0.303955
3.678736 0.304199
3.679736 0.304932
3.680736 0.305176
3.681736 0.307129
3.682737 0.307129
3.683737 0.308105
3.684737 0.308350
3.685737 0.309082
3.686737 0.309814
3.687738 0.310547
3.688738 0.310791
3.689738 0.312500
3.690738 0.312500
3.691738 0.312744
3.692739 0.313721
3.693739 0.314209
3.694739 0.315186
3.695739 0.315674
3.696739 0.316162
3.697740 0.317627
3.698740 0.318115
3.699740 0.318359
3.700740 0.320312
3.701740 0.320068
3.702741 0.320557
3.703741 0.321289
3.704741 0.322266
3.705741 0.322998
3.706741 0.324219
3.707742 0.324463
3.708742 0.324707
3.709742 0.324951
3.710742 0.325928
3.711742 0.326660
3.712743 0.326904
3.713743 0.328857
3.714743 0.329102
3.715743 0.330078
3.716743 0.330566
3.717744 0.331055
3.718744 0.330811
3.719744 0.332031
3.720744 0.332764
3.721744 0.333984
3.722745 0.334229
3.723745 0.335205
3.724745 0.335449
3.725745 0.336670
3.726745 0.337158
3.727746 0.337402
3.728746 0.338623
3.729746 0.338867
3.730746 0.339111
3.731746 0.339355
3.732747 0.340576
3.733747 0.341797
3.734747 0.342773
3.735747 0.342285
3.736747 0.343750
3.737748 0.343994
3.738748 0.344482
3.739748 0.345703
3.740748 0.346191
3.741748 0.346924
3.742749 0.348145
3.743749 0.348389
3.744749 0.348877
3.745749 0.349365
3.746749 0.350098
3.747750 0.350342
3.748750 0.351807
3.749750 0.351562
3.750750 0.352783
3.751750 0.353271
3.752751 0.353760
3.753751 0.354492
3.754751 0.355469
3.755751 0.355713
3.756751 0.356934
3.757752 0.357666
3.758752 0.357910
3.759752 0.358398
3.760752 0.358887
3.761752 0.360107
3.762753 0.359863
3.763753 0.360596
3.764753 0.361572
3.765753 0.362305
3.766753 0.362549
3.767754 0.364258
3.768754 0.364990
3.769754 0.364258
3.770754 0.365967
3.771754 0.365967
3.772755 0.366211
3.773755 0.366943
3.774755 0.368164
3.775755 0.369385
3.776755 0.369629
3.777756 0.369873
3.778756 0.370117
3.779756 0.371338
3.780756 0.372559
3.781756 0.373047
3.782757 0.373535
3.783757 0.373779
3.784757 0.374512
3.785757 0.375488
3.786757 0.375977
3.787758 0.376709
3.788758 0.376953
3.789758 0.377930
3.790758 0.378418
3.791758 0.379150
3.792759 0.379395
3.793759 0.380615
3.794759 0.380371
3.795759 0.381592
3.796759 0.382812
3.797760 0.381836
3.798760 0.383545
3.799760 0.383789
3.800760 0.385010
3.801760 0.385498
3.802761 0.385742
3.803761 0.386963
3.804761 0.387207
3.805761 0.387939
3.806761 0.388672
3.807762 0.388916
3.808762 0.389404
3.809762 0.390137
3.810762 0.391357
3.811762 0.391113
3.812763 0.392334
3.813763 0.393311
3.814763 0.392822
3.815763 0.394775
3.816763 0.394531
3.817764 0.395264
3.818764 0.396240
3.819764 0.397217
3.820764 0.396484
3.821764 0.398438
3.822765 0.398438
3.823765 0.399414
3.824765 0.400146
3.825765 0.400391
3.826765 0.400635
3.827766 0.401123
3.828766 0.402100
3.829766 0.402344
3.830766 0.403320
3.831766 0.403809
3.832767 0.404297
3.833767 0.405029
3.834767 0.405762
3.835767 0.405762
3.836767 0.407227
3.837768 0.406982
3.838768 0.408447
3.839768 0.409668
3.840768 0.409912
3.841768 0.409912
3.842769 0.410889
3.843769 0.411377
3.844769 0.411621
3.845769 0.412842
3.846769 0.412598
3.847770 0.413574
3.848770 0.414307
3.849770 0.415527
3.850770 0.415283
3.851770 0.416748
3.852771 0.417236
3.853771 0.416992
3.854771 0.418213
3.855771 0.418701
3.856771 0.419189
3.857772 0.418945
3.858772 0.419922
3.859772 0.420654
3.860772 0.421631
3.861772 0.422119
3.862773 0.422607
3.863773 0.423096
3.864773 0.424072
3.865773 0.424561
3.866773 0.425781
3.867774 0.425781
3.868774 0.426758
3.869774 0.427002
3.870774 0.427734
3.871774 0.427979
3.872775 0.428955
3.873775 0.429199
3.874775 0.430420
3.875775 0.430908
3.876775 0.430908
3.877776 0.432373
3.878776 0.432129
3.879776 0.433594
3.880776 0.433594
3.881776 0.433838
3.882777 0.435547
3.883777 0.435547
3.884777 0.436035
3.885777 0.436279
3.886777 0.437256
3.887778 0.437988
3.888778 0.438965
3.889778 0.439697
3.890778 0.439209
3.891778 0.440186
3.892779 0.440186
3.893779 0.441650
3.894779 0.442627
3.895779 0.442383
3.896779 0.443115
3.897780 0.443848
3.898780 0.444092
3.899780 0.445068
3.900780 0.445557
3.901780 0.446045
3.902781 0.446289
3.903781 0.447754
3.904781 0.447754
3.905781 0.448975
3.906781 0.448242
3.907782 0.449463
3.908782 0.449463
3.909782 0.451172
3.910782 0.450684
3.911782 0.452637
3.912783 0.452881
3.913783 0.453369
3.914783 0.453857
3.915783 0.454834
3.916783 0.454590
3.917784 0.455811
3.918784 0.455811
3.919784 0.456787
3.920784 0.457520
3.921784 0.457764
3.922785 0.458740
3.923785 0.458984
3.924785 0.460205
3.925785 0.459717
3.926785 0.460693
3.927786 0.461182
3.928786 0.461182
3.929786 0.462646
3.930786 0.462646
3.931786 0.464111
3.932787 0.463623
3.933787 0.464844
3.934787 0.465820
3.935787 0.466309
3.936787 0.466553
3.937788 0.467041
3.938788 0.467041
3.939788 0.468262
3.940788 0.468506
3.941788 0.468750
3.942789 0.469971
3.943789 0.470703
3.944789 0.471191
3.945789 0.471680
3.946789 0.471924
3.947790 0.472168
3.948790 0.472656
3.949790 0.473877
3.950790 0.474365
3.951790 0.473877
3.952791 0.475342
3.953791 0.475586
3.954791 0.475586
3.955791 0.477539
3.956791 0.477783
3.957792 0.478760
3.958792 0.478516
3.959792 0.479980
3.960792 0.479980
3.961792 0.480225
3.962793 0.481201
3.963793 0.480957
3.964793 0.482178
3.965793 0.483154
3.966793 0.482666
3.967794 0.484131
3.968794 0.485107
3.969794 0.484863
3.970794 0.485840
3.971794 0.486084
3.972795 0.486328
3.973795 0.487305
3.974795 0.487305
3.975795 0.488037
3.976795 0.489014
3.977796 0.489258
3.978796 0.490234
3.979796 0.490234
3.980796 0.491211
3.981796 0.491455
3.982797 0.491455
3.983797 0.492188
3.984797 0.492676
3.985797 0.493652
3.986797 0.493896
3.987798 0.494629
3.988798 0.495361
3.989798 0.496338
3.990798 0.496338
3.991798 0.497559
3.992799 0.497803
3.993799 0.497559
3.994799 0.498779
3.995799 0.498779
3.996799 0.499512
3.997800 0.500488
3.998800 0.500977
3.999800 0.500977
4.000800 0.501709
4.001800 0.502441
4.002801 0.503174
4.003801 0.503418
4.004801 0.504639
4.005801 0.505127
4.006801 0.505859
4.007802 0.505615
4.008802 0.505859
4.009802 0.506836
4.010802 0.508057
4.011802 0.508057
4.012803 0.508301
4.013803 0.508545
4.014803 0.509277
4.015803 0.510010
4.016803 0.510010
4.017804 0.511230
4.018804 0.511475
4.019804 0.512695
4.020804 0.512939
4.021804 0.512939
4.022805 0.513916
4.023805 0.514160
4.024805 0.514648
4.025805 0.515381
4.026805 0.515869
4.027806 0.516846
4.028806 0.517090
4.029806 0.517822
4.030806 0.517822
4.031806 0.517822
4.032807 0.519043
4.033807 0.518799
4.034807 0.519531
4.035807 0.520508
4.036807 0.520996
4.037808 0.522217
4.038808 0.522705
4.039808 0.522949
4.040808 0.523193
4.041808 0.523682
4.042809 0.524658
4.043809 0.524658
4.044809 0.524902
4.045809 0.526123
4.046809 0.526367
4.047810 0.526855
4.048810 0.527100
4.049810 0.527832
4.050810 0.528809
4.051810 0.528564
4.052811 0.529297
4.053811 0.530029
4.054811 0.531006
4.055811 0.530762
4.056811 0.531494
4.057812 0.532471
4.058812 0.532471
4.059812 0.532715
4.060812 0.533691
4.061812 0.533936
4.062813 0.535400
4.063813 0.535645
4.064813 0.535645
4.065813 0.536377
4.066813 0.536377
4.067814 0.537354
4.068814 0.538086
4.069814 0.538330
4.070814 0.538330
4.071814 0.539551
4.072815 0.539551
4.073815 0.540283
4.074815 0.540771
4.075815 0.541260
4.076815 0.541992
4.077816 0.541992
4.078816 0.543701
4.079816 0.543945
4.080816 0.543457
4.081816 0.544189
4.082817 0.544434
4.083817 0.545410
4.084817 0.545898
4.085817 0.546387
4.086817 0.546875
4.087818 0.547363
4.088818 0.548096
4.089818 0.548584
4.090818 0.548828
4.091818 0.549316
4.092819 0.549316
4.093819 0.551270
4.094819 0.551514
4.095819 0.551514
4.096819 0.552002
4.097820 0.552246
4.098820 0.552246
4.099820 0.553223
4.100820 0.554199
4.101820 0.553711
4.102821 0.555176
4.103821 0.555176
4.104821 0.556152
4.105821 0.556396
4.106821 0.556885
4.107822 0.557617
4.108822 0.557617
4.109822 0.558105
4.110822 0.558838
4.111822 0.558838
4.112823 0.559326
4.113823 0.560059
4.114823 0.560791
4.115823 0.561768
4.116823 0.562012
4.117824 0.562500
4.118824 0.562500
4.119824 0.562744
4.120824 0.563965
4.121824 0.564697
4.122825 0.564941
4.123825 0.564941
4.124825 0.565430
4.125825 0.566406
4.126825 0.567139
4.127826 0.566650
4.128826 0.567383
4.129826 0.567871
4.130826 0.567871
4.131826 0.568359
4.132827 0.569092
4.133827 0.569580
4.134827 0.570068
4.135827 0.571289
4.136827 0.571289
4.137828 0.571777
4.138828 0.572754
4.139828 0.572998
4.140828 0.573242
4.141828 0.574463
4.142829 0.574463
4.143829 0.574707
4.144829 0.575684
4.145829 0.575439
4.146829 0.575928
4.147830 0.576904
4.148830 0.576904
4.149830 0.577637
4.150830 0.577637
4.151830 0.579346
4.152831 0.578857
4.153831 0.580078
4.154831 0.580811
4.155831 0.580566
4.156831 0.581299
4.157832 0.581543
4.158832 0.581787
4.159832 0.582275
4.160832 0.583008
4.161832 0.583252
4.162833 0.583984
4.163833 0.584473
4.164833 0.585205
4.165833 0.585938
4.166833 0.585693
4.167834 0.586426
4.168834 0.587158
4.169834 0.587158
4.170834 0.587646
4.171834 0.588379
4.172835 0.587891
4.173835 0.589600
4.174835 0.589600
4.175835 0.590088
4.176835 0.590576
4.177836 0.591064
4.178836 0.591553
4.179836 0.592041
4.180836 0.592041
4.181836 0.592529
4.182837 0.593262
4.183837 0.593262
4.184837 0.594482
4.185837 0.594727
4.186837 0.595215
4.187838 0.595947
4.188838 0.595947
4.189838 0.595703
4.190838 0.597168
4.191838 0.597168
4.192839 0.597900
4.193839 0.598877
4.194839 0.598633
4.195839 0.598877
4.196839 0.599365
4.197840 0.599854
4.198840 0.599854
4.199840 0.600830
4.200840 0.601074
4.201840 0.601562
4.202841 0.602539
4.203841 0.602539
4.204841 0.603760
4.205841 0.604248
4.206841 0.604736
4.207842 0.604980
4.208842 0.605469
4.209842 0.605225
4.210842 0.605713
4.211842 0.605957
4.212843 0.606934
4.213843 0.607666
4.214843 0.608398
4.215843 0.608154
4.216843 0.608398
4.217844 0.609863
4.218844 0.609375
4.219844 0.609863
4.220844 0.611084
4.221844 0.611084
4.222845 0.611572
4.223845 0.611328
4.224845 0.612061
4.225845 0.612305
4.226845 0.612549
4.227846 0.614014
4.228846 0.614014
4.229846 0.614258
4.230846 0.614502
4.231846 0.615234
4.232847 0.616211
4.233847 0.616455
4.234847 0.616211
4.235847 0.617676
4.236847 0.617676
4.237848 0.617676
4.238848 0.617920
4.239848 0.618408
4.240848 0.619141
4.241848 0.619385
4.242849 0.620117
4.243849 0.620850
4.244849 0.620605
4.245849 0.620850
4.246849 0.622070
4.247850 0.622559
4.248850 0.622559
4.249850 0.622314
4.250850 0.624023
4.251850 0.624023
4.252851 0.624268
4.253851 0.624268
4.254851 0.625488
4.255851 0.625732
4.256851 0.626465
4.257852 0.626953
4.258852 0.627441
4.259852 0.627441
4.260852 0.628174
4.261852 0.629150
4.262853 0.629883
4.263853 0.629395
4.264853 0.629639
4.265853 0.630127
4.266853 0.630615
4.267854 0.630859
4.268854 0.631592
4.269854 0.632324
4.270854 0.631592
4.271854 0.632812
4.272855 0.633301
4.273855 0.632812
4.274855 0.634277
4.275855 0.634766
4.276855 0.634521
4.277856 0.635010
4.278856 0.635254
4.279856 0.635986
4.280856 0.637451
4.281856 0.636719
4.282857 0.637451
4.283857 0.637695
4.284857 0.638184
4.285857 0.638184
4.286857 0.638672
4.287858 0.639160
4.288858 0.640137
4.289858 0.639893
4.290858 0.641357
4.291858 0.641602
4.292859 0.641846
4.293859 0.641357
4.294859 0.642578
4.295859 0.643066
4.296859 0.643066
4.297860 0.643555
4.298860 0.644043
4.299860 0.644531
4.300860 0.645264
4.301860 0.645752
4.302861 0.645752
4.303861 0.646240
4.304861 0.646729
4.305861 0.646240
4.306861 0.646973
4.307862 0.648193
4.308862 0.648193
4.309862 0.648438
4.310862 0.648438
4.311862 0.649414
4.312863 0.649902
4.313863 0.650635
4.314863 0.650635
4.315863 0.651123
4.316863 0.651611
4.317864 0.652100
4.318864 0.652100
4.319864 0.652588
4.320864 0.652832
4.321864 0.652588
4.322865 0.653564
4.323865 0.654785
4.324865 0.655762
4.325865 0.655273
4.326865 0.655273
4.327866 0.655518
4.328866 0.656006
4.329866 0.656494
4.330866 0.657471
4.331866 0.657715
4.332867 0.657959
4.333867 0.658203
4.334867 0.658936
4.335867 0.660645
4.336867 0.659668
4.337868 0.659668
4.338868 0.660645
4.339868 0.660156
4.340868 0.660400
4.341868 0.661133
4.342869 0.661865
4.343869 0.662109
4.344869 0.662842
4.345869 0.663330
4.346869 0.663574
4.347870 0.663818
4.348870 0.664307
4.349870 0.666016
4.350870 0.664795
4.351870 0.665283
4.352871 0.666260
4.353871 0.666260
4.354871 0.666748
4.355871 0.666992
4.356871 0.667480
4.357872 0.667725
4.358872 0.668213
4.359872 0.668701
4.360872 0.669189
4.361872 0.669434
4.362873 0.669434
4.363873 0.670898
4.364873 0.670654
4.365873 0.670654
4.366873 0.671387
4.367874 0.672119
4.368874 0.672852
4.369874 0.672363
4.370874 0.673340
4.371874 0.673584
4.372875 0.674561
4.373875 0.674072
4.374875 0.674316
4.375875 0.674316
4.376875 0.674805
4.377876 0.675293
4.378876 0.676270
4.379876 0.677002
4.380876 0.676514
4.381876 0.677246
4.382877 0.677979
4.383877 0.677734
4.384877 0.678711
4.385877 0.678955
4.386877 0.678955
4.387878 0.678955
4.388878 0.679443
4.389878 0.680908
4.390878 0.680664
4.391878 0.680908
4.392879 0.680908
4.393879 0.682373
4.394879 0.682373
4.395879 0.682617
4.396879 0.682861
4.397880 0.683594
4.398880 0.683105
4.399880 0.684082
4.400880 0.684326
4.401880 0.685059
4.402881 0.684814
4.403881 0.685303
4.404881 0.686279
4.405881 0.685547
4.406881 0.686768
4.407882 0.686768
4.408882 0.687256
4.409882 0.687256
4.410882 0.687988
4.411882 0.688721
4.412883 0.688965
4.413883 0.689453
4.414883 0.689697
4.415883 0.689941
4.416883 0.690430
4.417884 0.690186
4.418884 0.690918
4.419884 0.691406
4.420884 0.691895
4.421884 0.692139
4.422885 0.692627
4.423885 0.693848
4.424885 0.693848
4.425885 0.692871
4.426885 0.693359
4.427886 0.693848
4.428886 0.694336
4.429886 0.694824
4.430886 0.695312
4.431886 0.696045
4.432887 0.696045
4.433887 0.696045
4.434887 0.697266
4.435887 0.697510
4.436887 0.697754
4.437888 0.698242
4.438888 0.698242
4.439888 0.698975
4.440888 0.698975
4.441888 0.699707
4.442889 0.700195
4.443889 0.699951
4.444889 0.700439
4.445889 0.700928
4.446889 0.701660
4.447890 0.701660
4.448890 0.702393
4.449890 0.700928
4.450890 0.702393
4.451890 0.703369
4.452891 0.703125
4.453891 0.703857
4.454891 0.704102
4.455891 0.703857
4.456891 0.705566
4.457892 0.705322
4.458892 0.705811
4.459892 0.706543
4.460892 0.705811
4.461892 0.706299
4.462893 0.708252
4.463893 0.707520
4.464893 0.707764
4.465893 0.708252
4.466893 0.707764
4.467894 0.708496
4.468894 0.708740
4.469894 0.709473
4.470894 0.709717
4.471894 0.710205
4.472895 0.709717
4.473895 0.710205
4.474895 0.711426
4.475895 0.711426
4.476895 0.710938
4.477896 0.711914
4.478896 0.712158
4.479896 0.713379
4.480896 0.712891
4.481896 0.713379
4.482897 0.713867
4.483897 0.714844
4.484897 0.714600
4.485897 0.715332
4.486897 0.714844
4.487898 0.715576
4.488898 0.716553
4.489898 0.716553
4.490898 0.716797
4.491898 0.716797
4.492899 0.717285
4.493899 0.717773
4.494899 0.718262
4.495899 0.718506
4.496899 0.718018
4.497900 0.718506
4.498900 0.719482
4.499900 0.719238
4.500900 0.720215
4.501900 0.720215
4.502901 0.720947
4.503901 0.720215
4.504901 0.721191
4.505901 0.721924
4.506901 0.721924
4.507902 0.721680
4.508902 0.722900
4.509902 0.722656
4.510902 0.723877
4.511902 0.724365
4.512903 0.724609
4.513903 0.724854
4.514903 0.725098
4.515903 0.725830
4.516903 0.725342
4.517904 0.725830
4.518904 0.725830
4.519904 0.726562
4.520904 0.727539
4.521904 0.727051
4.522905 0.727783
4.523905 0.728271
4.524905 0.727783
4.525905 0.727783
4.526905 0.729004
4.527906 0.728516
4.528906 0.728271
4.529906 0.729980
4.530906 0.729980
4.531906 0.730469
4.532907 0.730469
4.533907 0.731201
4.534907 0.730957
4.535907 0.731934
4.536907 0.732422
4.537908 0.732422
4.538908 0.732422
4.539908 0.732666
4.540908 0.733643
4.541908 0.733398
4.542909 0.733643
4.543909 0.733643
4.544909 0.734863
4.545909 0.734863
4.546909 0.735596
4.547910 0.735596
4.548910 0.735840
4.549910 0.736084
4.550910 0.736816
4.551910 0.736572
4.552911 0.737549
4.553911 0.737549
4.554911 0.737793
4.555911 0.738281
4.556911 0.738281
4.557912 0.738281
4.558912 0.739258
4.559912 0.739502
4.560912 0.740234
4.561912 0.740234
4.562913 0.739990
4.563913 0.740723
4.564913 0.741699
4.565913 0.741211
4.566913 0.741211
4.567914 0.742676
4.568914 0.742676
4.569914 0.742676
4.570914 0.742676
4.571914 0.744141
4.572915 0.743652
4.573915 0.744141
4.574915 0.743896
4.575915 0.744385
4.576915 0.744141
4.577916 0.744873
4.578916 0.746338
4.579916 0.745850
4.580916 0.745605
4.581916 0.746826
4.582917 0.746582
4.583917 0.746582
4.584917 0.747803
4.585917 0.747314
4.586917 0.747559
4.587918 0.748291
4.588918 0.749268
4.589918 0.748291
4.590918 0.749268
4.591918 0.749756
4.592919 0.749756
4.593919 0.750488
4.594919 0.750488
4.595919 0.751221
4.596919 0.750244
4.597920 0.751221
4.598920 0.752441
4.599920 0.752441
4.600920 0.752686
4.601920 0.753174
4.602921 0.752197
4.603921 0.753418
4.604921 0.753906
4.605921 0.753418
4.606921 0.753906
4.607922 0.755371
4.608922 0.755127
4.609922 0.754639
4.610922 0.755371
4.611922 0.756104
4.612923 0.755859
4.613923 0.755615
4.614923 0.756348
4.615923 0.756348
4.616923 0.756104
4.617924 0.757080
4.618924 0.757812
4.619924 0.758301
4.620924 0.758301
4.621924 0.758545
4.622925 0.758301
4.623925 0.759033
4.624925 0.759277
4.625925 0.760010
4.626925 0.759766
4.627926 0.761230
4.628926 0.760010
4.629926 0.760742
4.630926 0.761230
4.631926 0.761963
4.632927 0.761963
4.633927 0.762207
4.634927 0.762939
4.635927 0.763184
4.636927 0.763672
4.637928 0.762207
4.638928 0.763672
4.639928 0.763428
4.640928 0.763916
4.641928 0.764648
4.642929 0.765381
4.643929 0.764648
4.644929 0.765137
4.645929 0.765625
4.646929 0.766602
4.647930 0.765869
4.648930 0.766113
4.649930 0.766357
4.650930 0.767090
4.651930 0.767090
4.652931 0.767090
4.653931 0.768311
4.654931 0.768311
4.655931 0.768555
4.656931 0.768799
4.657932 0.769531
4.658932 0.769287
4.659932 0.770264
4.660932 0.770020
4.661932 0.770508
4.662933 0.770020
4.663933 0.770752
4.664933 0.771729
4.665933 0.771729
4.666933 0.771484
4.667934 0.771973
4.668934 0.771973
4.669934 0.771973
4.670934 0.772705
4.671934 0.773438
4.672935 0.773193
4.673935 0.773682
4.674935 0.774170
4.675935 0.774902
4.676935 0.774902
4.677936 0.774414
4.678936 0.774414
4.679936 0.775391
4.680936 0.776123
4.681936 0.776123
4.682937 0.776123
4.683937 0.777100
4.684937 0.776855
4.685937 0.777100
4.686937 0.776855
4.687938 0.778076
4.688938 0.778076
4.689938 0.778076
4.690938 0.779297
4.691938 0.778809
4.692939 0.779297
4.693939 0.778564
4.694939 0.779785
4.695939 0.779785
4.696939 0.779785
4.697940 0.780029
4.698940 0.780518
4.699940 0.781250
4.700940 0.780762
4.701940 0.780518
4.702941 0.781982
4.703941 0.781738
4.704941 0.781982
4.705941 0.783203
4.706941 0.783203
4.707942 0.782959
4.708942 0.782959
4.709942 0.783203
4.710942 0.784668
4.711942 0.783691
4.712943 0.784424
4.713943 0.784424
4.714943 0.785156
4.715943 0.785400
4.716943 0.785400
4.717944 0.785645
4.718944 0.785645
4.719944 0.786133
4.720944 0.785889
4.721944 0.787109
4.722945 0.787598
4.723945 0.787842
4.724945 0.788330
4.725945 0.788086
4.726945 0.788086
4.727946 0.788330
4.728946 0.788330
4.729946 0.788086
4.730946 0.788818
4.731946 0.789307
4.732947 0.789795
4.733947 0.789795
4.734947 0.789795
4.735947 0.790527
4.736947 0.790527
4.737948 0.791016
4.738948 0.791748
4.739948 0.791260
4.740948 0.792236
4.741948 0.792236
4.742949 0.792236
4.743949 0.793213
4.744949 0.793213
4.745949 0.792480
4.746949 0.792969
4.747950 0.793213
4.748950 0.793701
4.749950 0.793945
4.750950 0.794189
4.751950 0.793945
4.752951 0.794678
4.753951 0.795410
4.754951 0.795654
4.755951 0.795654
4.756951 0.796143
4.757952 0.796387
4.758952 0.796875
4.759952 0.796875
4.760952 0.797119
4.761952 0.797119
4.762953 0.797119
4.763953 0.797607
4.764953 0.797119
4.765953 0.798340
4.766953 0.799316
4.767954 0.798096
4.768954 0.798584
4.769954 0.799072
4.770954 0.799561
4.771954 0.800049
4.772955 0.800049
4.773955 0.800049
4.774955 0.800293
4.775955 0.800293
4.776955 0.800537
4.777956 0.801270
4.778956 0.801514
4.779956 0.802246
4.780956 0.802490
4.781956 0.802734
4.782957 0.802246
4.783957 0.802246
4.784957 0.803223
4.785957 0.803223
4.786957 0.803467
4.787958 0.803467
4.788958 0.803711
4.789958 0.804443
4.790958 0.804932
4.791958 0.806152
4.792959 0.805176
4.793959 0.805664
4.794959 0.805664
4.795959 0.805664
4.796959 0.805664
4.797960 0.806396
4.798960 0.806885
4.799960 0.806885
4.800960 0.806641
4.801960 0.807129
4.802961 0.807617
4.803961 0.807861
4.804961 0.807861
4.805961 0.808105
4.806961 0.808594
4.807962 0.808350
4.808962 0.808838
4.809962 0.808838
4.810962 0.809326
4.811962 0.809570
4.812963 0.809570
4.813963 0.809814
4.814963 0.810547
4.815963 0.810547
4.816963 0.811279
4.817964 0.811279
4.818964 0.811768
4.819964 0.811279
4.820964 0.810791
4.821964 0.811523
4.822965 0.812744
4.823965 0.812988
4.824965 0.812988
4.825965 0.813477
4.826965 0.813965
4.827966 0.812988
4.828966 0.813965
4.829966 0.813721
4.830966 0.814209
4.831966 0.814941
4.832967 0.814941
4.833967 0.815430
4.834967 0.814941
4.835967 0.815186
4.836967 0.815674
4.837968 0.814941
4.838968 0.816406
4.839968 0.816406
4.840968 0.817139
4.841968 0.816895
4.842969 0.817627
4.843969 0.816406
4.844969 0.817139
4.845969 0.816895
4.846969 0.818359
4.847970 0.818604
4.848970 0.818359
4.849970 0.818848
4.850970 0.818359
4.851970 0.819092
4.852971 0.819580
4.853971 0.819580
4.854971 0.820068
4.855971 0.820312
4.856971 0.819824
4.857972 0.821045
4.858972 0.820557
4.859972 0.821045
4.860972 0.820557
4.861972 0.821533
4.862973 0.821533
4.863973 0.821533
4.864973 0.821533
4.865973 0.822754
4.866973 0.822266
4.867974 0.823486
4.868974 0.823242
4.869974 0.822998
4.870974 0.822754
4.871974 0.823242
4.872975 0.823975
4.873975 0.824219
4.874975 0.825195
4.875975 0.824463
4.876975 0.825439
4.877976 0.825439
4.878976 0.825195
4.879976 0.824951
4.880976 0.825928
4.881976 0.825684
4.882977 0.825928
4.883977 0.826660
4.884977 0.827148
4.885977 0.826660
4.886977 0.826660
4.887978 0.826904
4.888978 0.827393
4.889978 0.827881
4.890978 0.827393
4.891978 0.827881
4.892979 0.828369
4.893979 0.828613
4.894979 0.829102
4.895979 0.828857
4.896979 0.829102
4.897980 0.829590
4.898980 0.830322
4.899980 0.830322
4.900980 0.829590
4.901980 0.831055
4.902981 0.831055
4.903981 0.830322
4.904981 0.831543
4.905981 0.831543
4.906981 0.831787
4.907982 0.830811
4.908982 0.832275
4.909982 0.832275
4.910982 0.832764
4.911982 0.833008
4.912983 0.832031
4.913983 0.832764
4.914983 0.832764
4.915983 0.833008
4.916983 0.833984
4.917984 0.833252
4.918984 0.833496
4.919984 0.833984
4.920984 0.834961
4.921984 0.834717
4.922985 0.835449
4.923985 0.834717
4.924985 0.834473
4.925985 0.835449
4.926985 0.835938
4.927986 0.835693
4.928986 0.835449
4.929986 0.836182
4.930986 0.836426
4.931986 0.836670
4.932987 0.837158
4.933987 0.837402
4.934987 0.837158
4.935987 0.837891
4.936987 0.837891
4.937988 0.837402
4.938988 0.838379
4.939988 0.839111
4.940988 0.838867
4.941988 0.838867
4.942989 0.838867
4.943989 0.838867
4.944989 0.839600
4.945989 0.840088
4.946989 0.840332
4.947990 0.840332
4.948990 0.840088
4.949990 0.840576
4.950990 0.840088
4.951990 0.841064
4.952991 0.841064
4.953991 0.841309
4.954991 0.842041
4.955991 0.842041
4.956991 0.842529
4.957992 0.841553
4.958992 0.842529
4.959992 0.842773
4.960992 0.842529
4.961992 0.843018
4.962993 0.842529
4.963993 0.843750
4.964993 0.843750
4.965993 0.843750
4.966993 0.843750
4.967994 0.843750
4.968994 0.844238
4.969994 0.845215
4.970994 0.844727
4.971994 0.845215
4.972995 0.845703
4.973995 0.845947
4.974995 0.845703
4.975995 0.846436
4.976995 0.845459
4.977996 0.846191
4.978996 0.845703
4.979996 0.846924
4.980996 0.846924
4.981996 0.847412
4.982997 0.846680
4.983997 0.847168
4.984997 0.847168
4.985997 0.847168
4.986997 0.847900
4.987998 0.847900
4.988998 0.848389
4.989998 0.848389
4.990998 0.849365
4.991998 0.848877
4.992999 0.849365
4.993999 0.849121
4.994999 0.849365
4.995999 0.849365
4.996999 0.849365
4.998000 0.850342
4.999000 0.850830
5.000000 0.850342


==> figuresAndData/halfPeriodData_fourthOrder_oneZero_june2021.csv <==
0.000000 0.000000
0.175879 0.000225
0.351759 0.001746
0.527638 0.005600
0.703518 0.012285
0.879397 0.021438
1.055276 0.031453
1.231156 0.038971
1.407035 0.038073
1.582915 0.018641
1.758794 -0.037659
1.934673 -0.169100
2.110553 -0.475957
2.286432 -1.329929
2.462312 -4.929531
2.638191 -1.227999
2.814070 1.297185
2.989950 1.344830
3.165829 1.276489
3.341709 1.213987
3.517588 1.163199
3.693467 1.120892
3.869347 1.084144
4.045226 1.050989
4.221106 1.020152
4.396985 0.990774
4.572864 0.962238
4.748744 0.934046
4.924623 0.905748
5.100503 0.876883
5.276382 0.846927
5.452261 0.815243
5.628141 0.781006
5.804020 0.743105
5.979899 0.699976
6.155779 0.649321
6.331658 0.587619
6.507538 0.509183
6.683417 0.404305
6.859296 0.255291
7.035176 0.027683
7.211055 -0.348141
7.386935 -0.987990
7.562814 -1.733973
7.738693 -1.114374
7.914573 0.205339
8.090452 0.774800
8.266332 0.956578
8.442211 1.007904
8.618090 1.013671
8.793970 1.002261
8.969849 0.984039
9.145729 0.963057
9.321608 0.940922
9.497487 0.918213
9.673367 0.895043
9.849246 0.871283
10.025126 0.846664
10.201005 0.820800
10.376884 0.793191
10.552764 0.763188
10.728643 0.729940
10.904523 0.692302
11.080402 0.648689
11.256281 0.596850
11.432161 0.533483
11.608040 0.453632
11.783920 0.349707
11.959799 0.210146
12.135678 0.018649
12.311558 -0.240080
12.487437 -0.543483
12.663317 -0.724236
12.839196 -0.497463
13.015075 0.021220
13.190955 0.446791
13.366834 0.688046
13.542714 0.808431
13.718593 0.864580
13.894472 0.887481
14.070352 0.892677
14.246231 0.887980
14.422111 0.877410
14.597990 0.863059
14.773869 0.846003
14.949749 0.826739
15.125628 0.805414
15.301508 0.781930
15.477387 0.755990
15.653266 0.727105
15.829146 0.694570
16.005025 0.657406
16.180905 0.614272
16.356784 0.563336
16.532663 0.502097
16.708543 0.427196
16.884422 0.334325
17.060302 0.218721
17.236181 0.077616
17.412060 -0.081973
17.587940 -0.225985
17.763819 -0.278469
17.939698 -0.165758
18.115578 0.079425
18.291457 0.338947
18.467337 0.537208
18.643216 0.666126
18.819095 0.743276
18.994975 0.786564
19.170854 0.808470
19.346734 0.816779
19.522613 0.816182
19.698492 0.809474
19.874372 0.798301
20.050251 0.783595
20.226131 0.765830
20.402010 0.745160
20.577889 0.721496
20.753769 0.694536
20.929648 0.663774
21.105528 0.628483
21.281407 0.587682
21.457286 0.540108
21.633166 0.484205
21.809045 0.418219
21.984925 0.340547
22.160804 0.250726
22.336683 0.151697
22.512563 0.053994
22.688442 -0.019471
22.864322 -0.035465
23.040201 0.029692
23.216080 0.163610
23.391960 0.322664
23.567839 0.466430
23.743719 0.577189
23.919598 0.654678
24.095477 0.705368
24.271357 0.736334
24.447236 0.753226
24.623116 0.760067
24.798995 0.759575
24.974874 0.753528
25.150754 0.743049
25.326633 0.728803
25.502513 0.711129
25.678392 0.690111
25.854271 0.665632
26.030151 0.637400
26.206030 0.604957
26.381910 0.567702
26.557789 0.524921
26.733668 0.475878
26.909548 0.420013
27.085427 0.357374
27.261307 0.289431
27.437186 0.220400
27.613065 0.158854
27.788945 0.118308
27.964824 0.114109
28.140704 0.155179
28.316583 0.235862
28.492462 0.337378
28.668342 0.438746
28.844221 0.526120
29.020101 0.594363
29.195980 0.643981
29.371859 0.677823
29.547739 0.699123
29.723618 0.710690
29.899497 0.714698
30.075377 0.712731
30.251256 0.705888
30.427136 0.694892
30.603015 0.680178
30.778894 0.661961
30.954774 0.640277
31.130653 0.615024
31.306533 0.585993
31.482412 0.552912
31.658291 0.515510
31.834171 0.473637
32.010050 0.427468
32.185930 0.377843
32.361809 0.326776
32.537688 0.278074
32.713568 0.237767
32.889447 0.213689
33.065327 0.213421
33.241206 0.240738
33.417085 0.292706
33.592965 0.360210
33.768844 0.431940
33.944724 0.498653
34.120603 0.555070
34.296482 0.599435
34.472362 0.632178
34.648241 0.654706
34.824121 0.668654
35.000000 0.675517


==> figuresAndData/halfPeriodData_fourthOrder_threeZeros_june2021.csv <==
0.000000 0.000000
0.175879 -0.087486
0.351759 -0.172230
0.527638 -0.251416
0.703518 -0.322087
0.879397 -0.381103
1.055276 -0.425082
1.231156 -0.450199
1.407035 -0.451581
1.582915 -0.421598
1.758794 -0.345048
1.934673 -0.184115
2.110553 0.180545
2.286432 1.288188
2.462312 7.599312
2.638191 7.872470
2.814070 0.929694
2.989950 -0.032795
3.165829 -0.278110
3.341709 -0.358459
3.517588 -0.384589
3.693467 -0.389248
3.869347 -0.384545
4.045226 -0.375595
4.221106 -0.364706
4.396985 -0.352912
4.572864 -0.340616
4.748744 -0.327867
4.924623 -0.314500
5.100503 -0.300186
5.276382 -0.284442
5.452261 -0.266601
5.628141 -0.245740
5.804020 -0.220552
5.979899 -0.189109
6.155779 -0.148446
6.331658 -0.093767
6.507538 -0.016869
6.683417 0.097219
6.859296 0.278001
7.035176 0.588912
7.211055 1.178115
7.386935 2.383454
7.562814 4.421441
7.738693 4.652533
7.914573 2.477009
8.090452 1.103682
8.266332 0.473538
8.442211 0.167523
8.618090 0.004632
8.793970 -0.088575
8.969849 -0.144466
9.145729 -0.178646
9.321608 -0.199226
9.497487 -0.210662
9.673367 -0.215485
9.849246 -0.215128
10.025126 -0.210343
10.201005 -0.201408
10.376884 -0.188217
10.552764 -0.170293
10.728643 -0.146732
10.904523 -0.116064
11.080402 -0.076006
11.256281 -0.023010
11.432161 0.048524
11.608040 0.147659
11.783920 0.289480
11.959799 0.499626
12.135678 0.821163
12.311558 1.317634
12.487437 2.029109
12.663317 2.752526
12.839196 2.853846
13.015075 2.178971
13.190955 1.387042
13.366834 0.823102
13.542714 0.470307
13.718593 0.252091
13.894472 0.114219
14.070352 0.024994
14.246231 -0.033630
14.422111 -0.072098
14.597990 -0.096605
14.773869 -0.110889
14.949749 -0.117207
15.125628 -0.116860
15.301508 -0.110482
15.477387 -0.098187
15.653266 -0.079614
15.829146 -0.053902
16.005025 -0.019582
16.180905 0.025621
16.356784 0.085128
16.532663 0.164034
16.708543 0.269892
16.884422 0.413739
17.060302 0.610904
17.236181 0.879526
17.412060 1.229999
17.587940 1.631304
17.763819 1.956795
17.939698 2.012787
18.115578 1.748335
18.291457 1.332947
18.467337 0.942045
18.643216 0.640020
18.819095 0.423719
18.994975 0.272437
19.170854 0.167038
19.346734 0.093627
19.522613 0.042838
19.698492 0.008508
19.874372 -0.013377
20.050251 -0.025394
20.226131 -0.029128
20.402010 -0.025445
20.577889 -0.014641
20.753769 0.003491
20.929648 0.029656
21.105528 0.065120
21.281407 0.111822
21.457286 0.172555
21.633166 0.251189
21.809045 0.352865
21.984925 0.483938
22.160804 0.651013
22.336683 0.857631
22.512563 1.096203
22.688442 1.334565
22.864322 1.507908
23.040201 1.543757
23.216080 1.421352
23.391960 1.194299
23.567839 0.940624
23.743719 0.711929
23.919598 0.526596
24.095477 0.384146
24.271357 0.277520
24.447236 0.198970
24.623116 0.142015
24.798995 0.101765
24.974874 0.074709
25.150754 0.058425
25.326633 0.051321
25.502513 0.052458
25.678392 0.061422
25.854271 0.078268
26.030151 0.103493
26.206030 0.138051
26.381910 0.183389
26.557789 0.241487
26.733668 0.314857
26.909548 0.406396
27.085427 0.518882
27.261307 0.653720
27.437186 0.808388
27.613065 0.972350
27.788945 1.122975
27.964824 1.226724
28.140704 1.251928
28.316583 1.188740
28.492462 1.057052
28.668342 0.892667
28.844221 0.727375
29.020101 0.579774
29.195980 0.456777
29.371859 0.358498
29.547739 0.282175
29.723618 0.224355
29.899497 0.181860
30.075377 0.152099
30.251256 0.133118
30.427136 0.123538
30.603015 0.122474
30.778894 0.129476
30.954774 0.144476
31.130653 0.167760
31.306533 0.199950
31.482412 0.241983
31.658291 0.295068
31.834171 0.360562
32.010050 0.439702
32.185930 0.533060
32.361809 0.639563
32.537688 0.755003
32.713568 0.870328
32.889447 0.970844
33.065327 1.038318
33.241206 1.057173
33.417085 1.022191
33.592965 0.941692
33.768844 0.833144
33.944724 0.715126
34.120603 0.601616
34.296482 0.500556
34.472362 0.415101
34.648241 0.345499
34.824121 0.290601
35.000000 0.248788


==> figuresAndData/halfPeriodData_fourthOrder_twoZeros_june2021.csv <==
0.000000 0.000000
0.175879 -0.000681
0.351759 -0.005485
0.527638 -0.018704
0.703518 -0.044974
0.879397 -0.089494
1.055276 -0.158352
1.231156 -0.259146
1.407035 -0.402288
1.582915 -0.603807
1.758794 -0.891697
1.934673 -1.321445
2.110553 -2.018349
2.286432 -3.290006
2.462312 -4.449635
2.638191 9.933713
2.814070 5.259965
2.989950 3.305861
3.165829 2.390511
3.341709 1.857646
3.517588 1.503192
3.693467 1.245879
3.869347 1.047205
4.045226 0.886518
4.221106 0.751646
4.396985 0.634850
4.572864 0.530875
4.748744 0.435938
4.924623 0.347146
5.100503 0.262152
5.276382 0.178915
5.452261 0.095526
5.628141 0.010057
5.804020 -0.079590
5.979899 -0.175867
6.155779 -0.281802
6.331658 -0.401302
6.507538 -0.539528
6.683417 -0.703180
6.859296 -0.899836
7.035176 -1.132056
7.211055 -1.364475
7.386935 -1.353170
7.562814 -0.059644
7.738693 2.765080
7.914573 3.377510
8.090452 2.762491
8.266332 2.178572
8.442211 1.754936
8.618090 1.447760
8.793970 1.216237
8.969849 1.034257
9.145729 0.885635
9.321608 0.760079
9.497487 0.650787
9.673367 0.553072
9.849246 0.463562
10.025126 0.379714
10.201005 0.299516
10.376884 0.221282
10.552764 0.143520
10.728643 0.064831
10.904523 -0.016162
11.080402 -0.100848
11.256281 -0.190606
11.432161 -0.286637
11.608040 -0.389434
11.783920 -0.497292
11.959799 -0.602244
12.135678 -0.679042
12.311558 -0.657155
12.487437 -0.369720
12.663317 0.408054
12.839196 1.475080
13.015075 2.079927
13.190955 2.093877
13.366834 1.868935
13.542714 1.612134
13.718593 1.383689
13.894472 1.191564
14.070352 1.030645
14.246231 0.894092
14.422111 0.776024
14.597990 0.671861
14.773869 0.578111
14.949749 0.492104
15.125628 0.411759
15.301508 0.335417
15.477387 0.261722
15.653266 0.189548
15.829146 0.117955
16.005025 0.046196
16.180905 -0.026214
16.356784 -0.099315
16.532663 -0.172292
16.708543 -0.242627
16.884422 -0.304339
17.060302 -0.344492
17.236181 -0.336881
17.412060 -0.233788
17.587940 0.031431
17.763819 0.491010
17.939698 1.032758
18.115578 1.429157
18.291457 1.574437
18.467337 1.536467
18.643216 1.414902
18.819095 1.270160
18.994975 1.128368
19.170854 0.998213
19.346734 0.881151
19.522613 0.776046
19.698492 0.681040
19.874372 0.594260
20.050251 0.514036
20.226131 0.438955
20.402010 0.367853
20.577889 0.299789
20.753769 0.234036
20.929648 0.170102
21.105528 0.107778
21.281407 0.047269
21.457286 -0.010573
21.633166 -0.063824
21.809045 -0.108742
21.984925 -0.138551
22.160804 -0.141637
22.336683 -0.099654
22.512563 0.012066
22.688442 0.215487
22.864322 0.505681
23.040201 0.825911
23.216080 1.087042
23.391960 1.231818
23.567839 1.264585
23.743719 1.222483
23.919598 1.141730
24.095477 1.045955
24.271357 0.947752
24.447236 0.852904
24.623116 0.763584
24.798995 0.680214
24.974874 0.602447
25.150754 0.529647
25.326633 0.461123
25.502513 0.396249
25.678392 0.334517
25.854271 0.275594
26.030151 0.219367
26.206030 0.166035
26.381910 0.116241
26.557789 0.071283
26.733668 0.033444
26.909548 0.006466
27.085427 -0.003840
27.261307 0.010950
27.437186 0.061757
27.613065 0.159829
27.788945 0.310711
27.964824 0.504823
28.140704 0.711949
28.316583 0.890656
28.492462 1.009846
28.668342 1.062266
28.844221 1.059662
29.020101 1.020169
29.195980 0.959709
29.371859 0.889334
29.547739 0.815750
29.723618 0.742637
29.899497 0.671826
30.075377 0.604091
30.251256 0.539650
30.427136 0.478459
30.603015 0.420386
30.778894 0.365326
30.954774 0.313284
31.130653 0.264450
31.306533 0.219291
31.482412 0.178670
31.658291 0.144004
31.834171 0.117470
32.010050 0.102238
32.185930 0.102661
32.361809 0.124220
32.537688 0.172862
32.713568 0.253178
32.889447 0.365191
33.065327 0.500792
33.241206 0.642792
33.417085 0.769472
33.592965 0.863041
33.768844 0.915875
33.944724 0.930468
34.120603 0.915052
34.296482 0.879044
34.472362 0.830460
34.648241 0.775154
34.824121 0.717007
35.000000 0.658428


==> figuresAndData/halfPeriodData_secondOrder_june2021.csv <==
0.000000 0.000000
0.037594 -0.018744
0.075188 -0.037172
0.112782 -0.054977
0.150376 -0.071874
0.187970 -0.087604
0.225564 -0.101944
0.263158 -0.114712
0.300752 -0.125767
0.338346 -0.135013
0.375940 -0.142399
0.413534 -0.147913
0.451128 -0.151581
0.488722 -0.153462
0.526316 -0.153641
0.563910 -0.152228
0.601504 -0.149348
0.639098 -0.145136
0.676692 -0.139737
0.714286 -0.133296
0.751880 -0.125959
0.789474 -0.117867
0.827068 -0.109155
0.864662 -0.099952
0.902256 -0.090374
0.939850 -0.080532
0.977444 -0.070522
1.015038 -0.060433
1.052632 -0.050342
1.090226 -0.040317
1.127820 -0.030415
1.165414 -0.020687
1.203008 -0.011174
1.240602 -0.001909
1.278195 0.007080
1.315789 0.015772
1.353383 0.024152
1.390977 0.032207
1.428571 0.039932
1.466165 0.047322
1.503759 0.054378
1.541353 0.061101
1.578947 0.067496
1.616541 0.073569
1.654135 0.079328
1.691729 0.084780
1.729323 0.089937
1.766917 0.094807
1.804511 0.099403
1.842105 0.103735
1.879699 0.107814
1.917293 0.111652
1.954887 0.115260
1.992481 0.118649
2.030075 0.121831
2.067669 0.124815
2.105263 0.127613
2.142857 0.130235
2.180451 0.132690
2.218045 0.134988
2.255639 0.137138
2.293233 0.139148
2.330827 0.141027
2.368421 0.142783
2.406015 0.144423
2.443609 0.145955
2.481203 0.147384
2.518797 0.148717
2.556391 0.149962
2.593985 0.151122
2.631579 0.152203
2.669173 0.153212
2.706767 0.154151
2.744361 0.155027
2.781955 0.155842
2.819549 0.156602
2.857143 0.157309
2.894737 0.157967
2.932331 0.158580
2.969925 0.159150
3.007519 0.159681
3.045113 0.160175
3.082707 0.160634
3.120301 0.161061
3.157895 0.161459
3.195489 0.161828
3.233083 0.162172
3.270677 0.162491
3.308271 0.162788
3.345865 0.163064
3.383459 0.163321
3.421053 0.163560
3.458647 0.163781
3.496241 0.163987
3.533835 0.164179
3.571429 0.164356
3.609023 0.164522
3.646617 0.164675
3.684211 0.164818
3.721805 0.164950
3.759398 0.165073
3.796992 0.165187
3.834586 0.165293
3.872180 0.165392
3.909774 0.165483
3.947368 0.165568
3.984962 0.165647
4.022556 0.165720
4.060150 0.165788
4.097744 0.165851
4.135338 0.165910
4.172932 0.165964
4.210526 0.166015
4.248120 0.166062
4.285714 0.166105
4.323308 0.166146
4.360902 0.166183
4.398496 0.166218
4.436090 0.166250
4.473684 0.166280
4.511278 0.166308
4.548872 0.166334
4.586466 0.166358
4.624060 0.166380
4.661654 0.166401
4.699248 0.166420
4.736842 0.166438
4.774436 0.166454
4.812030 0.166470
4.849624 0.166484
4.887218 0.166497
4.924812 0.166509
4.962406 0.166521
5.000000 0.166531
5.037594 0.166541
5.075188 0.166550
5.112782 0.166559
5.150376 0.166566
5.187970 0.166574
5.225564 0.166580
5.263158 0.166587
5.300752 0.166592
5.338346 0.166598
5.375940 0.166603
5.413534 0.166607
5.451128 0.166612
5.488722 0.166616
5.526316 0.166619
5.563910 0.166623
5.601504 0.166626
5.639098 0.166629
5.676692 0.166632
5.714286 0.166634
5.751880 0.166636
5.789474 0.166639
5.827068 0.166641
5.864662 0.166643
5.902256 0.166644
5.939850 0.166646
5.977444 0.166647
6.015038 0.166649
6.052632 0.166650
6.090226 0.166651
6.127820 0.166652
6.165414 0.166653
6.203008 0.166654
6.240602 0.166655
6.278195 0.166656
6.315789 0.166657
6.353383 0.166658
6.390977 0.166658
6.428571 0.166659
6.466165 0.166659
6.503759 0.166660
6.541353 0.166660
6.578947 0.166661
6.616541 0.166661
6.654135 0.166662
6.691729 0.166662
6.729323 0.166662
6.766917 0.166663
6.804511 0.166663
6.842105 0.166663
6.879699 0.166663
6.917293 0.166664
6.954887 0.166664
6.992481 0.166664
7.030075 0.166664
7.067669 0.166664
7.105263 0.166665
7.142857 0.166665
7.180451 0.166665
7.218045 0.166665
7.255639 0.166665
7.293233 0.166665
7.330827 0.166665
7.368421 0.166665
7.406015 0.166666
7.443609 0.166666
7.481203 0.166666
7.518797 0.166666
7.556391 0.166666
7.593985 0.166666
7.631579 0.166666
7.669173 0.166666
7.706767 0.166666
7.744361 0.166666
7.781955 0.166666
7.819549 0.166666
7.857143 0.166666
7.894737 0.166666
7.932331 0.166666
7.969925 0.166666
8.007519 0.166666
8.045113 0.166666
8.082707 0.166666
8.120301 0.166666
8.157895 0.166666
8.195489 0.166666
8.233083 0.166666
8.270677 0.166666
8.308271 0.166666
8.345865 0.166666
8.383459 0.166667
8.421053 0.166667
8.458647 0.166667
8.496241 0.166667
8.533835 0.166667
8.571429 0.166667
8.609023 0.166667
8.646617 0.166667
8.684211 0.166667
8.721805 0.166667
8.759398 0.166667
8.796992 0.166667
8.834586 0.166667
8.872180 0.166667
8.909774 0.166667
8.947368 0.166667
8.984962 0.166667
9.022556 0.166667
9.060150 0.166667
9.097744 0.166667
9.135338 0.166667
9.172932 0.166667
9.210526 0.166667
9.248120 0.166667
9.285714 0.166667
9.323308 0.166667
9.360902 0.166667
9.398496 0.166667
9.436090 0.166667
9.473684 0.166667
9.511278 0.166667
9.548872 0.166667
9.586466 0.166667
9.624060 0.166667
9.661654 0.166667
9.699248 0.166667
9.736842 0.166667
9.774436 0.166667
9.812030 0.166667
9.849624 0.166667
9.887218 0.166667
9.924812 0.166667
9.962406 0.166667
10.000000 0.166667
10.037594 0.166667
10.075188 0.166667
10.112782 0.166667
10.150376 0.166667
10.187970 0.166667
10.225564 0.166667
10.263158 0.166667
10.300752 0.166667
10.338346 0.166667
10.375940 0.166667
10.413534 0.166667
10.451128 0.166667
10.488722 0.166667
10.526316 0.166667
10.563910 0.166667
10.601504 0.166667
10.639098 0.166667
10.676692 0.166667
10.714286 0.166667
10.751880 0.166667
10.789474 0.166667
10.827068 0.166667
10.864662 0.166667
10.902256 0.166667
10.939850 0.166667
10.977444 0.166667
11.015038 0.166667
11.052632 0.166667
11.090226 0.166667
11.127820 0.166667
11.165414 0.166667
11.203008 0.166667
11.240602 0.166667
11.278195 0.166667
11.315789 0.166667
11.353383 0.166667
11.390977 0.166667
11.428571 0.166667
11.466165 0.166667
11.503759 0.166667
11.541353 0.166667
11.578947 0.166667
11.616541 0.166667
11.654135 0.166667
11.691729 0.166667
11.729323 0.166667
11.766917 0.166667
11.804511 0.166667
11.842105 0.166667
11.879699 0.166667
11.917293 0.166667
11.954887 0.166667
11.992481 0.166667
12.030075 0.166667
12.067669 0.166667
12.105263 0.166667
12.142857 0.166667
12.180451 0.166667
12.218045 0.166667
12.255639 0.166667
12.293233 0.166667
12.330827 0.166667
12.368421 0.166667
12.406015 0.166667
12.443609 0.166667
12.481203 0.166667
12.518797 0.166667
12.556391 0.166667
12.593985 0.166667
12.631579 0.166667
12.669173 0.166667
12.706767 0.166667
12.744361 0.166667
12.781955 0.166667
12.819549 0.166667
12.857143 0.166667
12.894737 0.166667
12.932331 0.166667
12.969925 0.166667
13.007519 0.166667
13.045113 0.166667
13.082707 0.166667
13.120301 0.166667
13.157895 0.166667
13.195489 0.166667
13.233083 0.166667
13.270677 0.166667
13.308271 0.166667
13.345865 0.166667
13.383459 0.166667
13.421053 0.166667
13.458647 0.166667
13.496241 0.166667
13.533835 0.166667
13.571429 0.166667
13.609023 0.166667
13.646617 0.166667
13.684211 0.166667
13.721805 0.166667
13.759398 0.166667
13.796992 0.166667
13.834586 0.166667
13.872180 0.166667
13.909774 0.166667
13.947368 0.166667
13.984962 0.166667
14.022556 0.166667
14.060150 0.166667
14.097744 0.166667
14.135338 0.166667
14.172932 0.166667
14.210526 0.166667
14.248120 0.166667
14.285714 0.166667
14.323308 0.166667
14.360902 0.166667
14.398496 0.166667
14.436090 0.166667
14.473684 0.166667
14.511278 0.166667
14.548872 0.166667
14.586466 0.166667
14.624060 0.166667
14.661654 0.166667
14.699248 0.166667
14.736842 0.166667
14.774436 0.166667
14.812030 0.166667
14.849624 0.166667
14.887218 0.166667
14.924812 0.166667
14.962406 0.166667
15.000000 0.166667


==> figuresAndData/halfPeriodData_secondOrder_secondExample_june2021.csv <==
0.000000 0.000000
0.075377 -0.037671
0.150754 -0.075233
0.226131 -0.112579
0.301508 -0.149591
0.376884 -0.186148
0.452261 -0.222117
0.527638 -0.257353
0.603015 -0.291695
0.678392 -0.324964
0.753769 -0.356958
0.829146 -0.387452
0.904523 -0.416192
0.979899 -0.442894
1.055276 -0.467239
1.130653 -0.488872
1.206030 -0.507400
1.281407 -0.522390
1.356784 -0.533370
1.432161 -0.539832
1.507538 -0.541233
1.582915 -0.537009
1.658291 -0.526579
1.733668 -0.509364
1.809045 -0.484809
1.884422 -0.452406
1.959799 -0.411723
2.035176 -0.362441
2.110553 -0.304390
2.185930 -0.237581
2.261307 -0.162248
2.336683 -0.078865
2.412060 0.011835
2.487437 0.108860
2.562814 0.210979
2.638191 0.316759
2.713568 0.424614
2.788945 0.532881
2.864322 0.639886
2.939698 0.744026
3.015075 0.843834
3.090452 0.938040
3.165829 1.025606
3.241206 1.105753
3.316583 1.177959
3.391960 1.241954
3.467337 1.297687
3.542714 1.345302
3.618090 1.385098
3.693467 1.417490
3.768844 1.442982
3.844221 1.462126
3.919598 1.475504
3.994975 1.483702
4.070352 1.487294
4.145729 1.486834
4.221106 1.482840
4.296482 1.475797
4.371859 1.466150
4.447236 1.454302
4.522613 1.440618
4.597990 1.425426
4.673367 1.409016
4.748744 1.391648
4.824121 1.373548
4.899497 1.354917
4.974874 1.335931
5.050251 1.316744
5.125628 1.297488
5.201005 1.278280
5.276382 1.259221
5.351759 1.240398
5.427136 1.221886
5.502513 1.203750
5.577889 1.186043
5.653266 1.168814
5.728643 1.152103
5.804020 1.135942
5.879397 1.120360
5.954774 1.105380
6.030151 1.091020
6.105528 1.077295
6.180905 1.064217
6.256281 1.051793
6.331658 1.040028
6.407035 1.028926
6.482412 1.018487
6.557789 1.008707
6.633166 0.999585
6.708543 0.991113
6.783920 0.983285
6.859296 0.976090
6.934673 0.969518
7.010050 0.963557
7.085427 0.958192
7.160804 0.953410
7.236181 0.949193
7.311558 0.945524
7.386935 0.942385
7.462312 0.939755
7.537688 0.937615
7.613065 0.935942
7.688442 0.934715
7.763819 0.933912
7.839196 0.933507
7.914573 0.933479
7.989950 0.933802
8.065327 0.934452
8.140704 0.935404
8.216080 0.936634
8.291457 0.938118
8.366834 0.939830
8.442211 0.941746
8.517588 0.943844
8.592965 0.946099
8.668342 0.948489
8.743719 0.950993
8.819095 0.953588
8.894472 0.956254
8.969849 0.958973
9.045226 0.961724
9.120603 0.964492
9.195980 0.967259
9.271357 0.970010
9.346734 0.972731
9.422111 0.975408
9.497487 0.978031
9.572864 0.980587
9.648241 0.983067
9.723618 0.985463
9.798995 0.987766
9.874372 0.989972
9.949749 0.992073
10.025126 0.994067
10.100503 0.995949
10.175879 0.997717
10.251256 0.999368
10.326633 1.000904
10.402010 1.002322
10.477387 1.003624
10.552764 1.004810
10.628141 1.005883
10.703518 1.006846
10.778894 1.007699
10.854271 1.008448
10.929648 1.009095
11.005025 1.009644
11.080402 1.010100
11.155779 1.010466
11.231156 1.010748
11.306533 1.010950
11.381910 1.011076
11.457286 1.011132
11.532663 1.011123
11.608040 1.011053
11.683417 1.010928
11.758794 1.010751
11.834171 1.010529
11.909548 1.010265
11.984925 1.009963
12.060302 1.009630
12.135678 1.009267
12.211055 1.008881
12.286432 1.008474
12.361809 1.008050
12.437186 1.007614
12.512563 1.007167
12.587940 1.006714
12.663317 1.006257
12.738693 1.005800
12.814070 1.005344
12.889447 1.004892
12.964824 1.004446
13.040201 1.004008
13.115578 1.003581
13.190955 1.003165
13.266332 1.002761
13.341709 1.002373
13.417085 1.001999
13.492462 1.001642
13.567839 1.001302
13.643216 1.000979
13.718593 1.000674
13.793970 1.000388
13.869347 1.000121
13.944724 0.999872
14.020101 0.999642
14.095477 0.999431
14.170854 0.999238
14.246231 0.999063
14.321608 0.998906
14.396985 0.998766
14.472362 0.998644
14.547739 0.998537
14.623116 0.998447
14.698492 0.998371
14.773869 0.998310
14.849246 0.998262
14.924623 0.998227
15.000000 0.998205


==> figuresAndData/halfPeriodData_thirdOrder_doubleZeroAtZero_june2021.csv <==
0.000000 0.000000
0.678392 0.311239
1.356784 0.431769
2.035176 0.262982
2.713568 0.050376
3.391960 -0.042497
4.070352 -0.057122
4.748744 -0.046367
5.427136 -0.033912
6.105528 -0.026301
6.783920 -0.023146
7.462312 -0.022376
8.140704 -0.022368
8.819095 -0.022343
9.497487 -0.022103
10.175879 -0.021693
10.854271 -0.021206
11.532663 -0.020701
12.211055 -0.020207
12.889447 -0.019727
13.567839 -0.019260
14.246231 -0.018801
14.924623 -0.018348
15.603015 -0.017901
16.281407 -0.017460
16.959799 -0.017025
17.638191 -0.016596
18.316583 -0.016174
18.994975 -0.015758
19.673367 -0.015350
20.351759 -0.014948
21.030151 -0.014553
21.708543 -0.014166
22.386935 -0.013785
23.065327 -0.013412
23.743719 -0.013045
24.422111 -0.012686
25.100503 -0.012334
25.778894 -0.011990
26.457286 -0.011652
27.135678 -0.011322
27.814070 -0.010999
28.492462 -0.010683
29.170854 -0.010374
29.849246 -0.010072
30.527638 -0.009778
31.206030 -0.009490
31.884422 -0.009209
32.562814 -0.008935
33.241206 -0.008667
33.919598 -0.008406
34.597990 -0.008152
35.276382 -0.007904
35.954774 -0.007663
36.633166 -0.007428
37.311558 -0.007199
37.989950 -0.006976
38.668342 -0.006760
39.346734 -0.006549
40.025126 -0.006344
40.703518 -0.006144
41.381910 -0.005950
42.060302 -0.005762
42.738693 -0.005579
43.417085 -0.005401
44.095477 -0.005228
44.773869 -0.005060
45.452261 -0.004897
46.130653 -0.004739
46.809045 -0.004586
47.487437 -0.004437
48.165829 -0.004292
48.844221 -0.004152
49.522613 -0.004017
50.201005 -0.003885
50.879397 -0.003757
51.557789 -0.003633
52.236181 -0.003513
52.914573 -0.003397
53.592965 -0.003284
54.271357 -0.003175
54.949749 -0.003070
55.628141 -0.002967
56.306533 -0.002868
56.984925 -0.002772
57.663317 -0.002679
58.341709 -0.002589
59.020101 -0.002502
59.698492 -0.002418
60.376884 -0.002336
61.055276 -0.002258
61.733668 -0.002181
62.412060 -0.002107
63.090452 -0.002036
63.768844 -0.001967
64.447236 -0.001900
65.125628 -0.001835
65.804020 -0.001773
66.482412 -0.001712
67.160804 -0.001654
67.839196 -0.001597
68.517588 -0.001543
69.195980 -0.001490
69.874372 -0.001439
70.552764 -0.001390
71.231156 -0.001342
71.909548 -0.001296
72.587940 -0.001251
73.266332 -0.001208
73.944724 -0.001167
74.623116 -0.001126
75.301508 -0.001088
75.979899 -0.001050
76.658291 -0.001014
77.336683 -0.000979
78.015075 -0.000945
78.693467 -0.000912
79.371859 -0.000881
80.050251 -0.000850
80.728643 -0.000821
81.407035 -0.000792
82.085427 -0.000765
82.763819 -0.000738
83.442211 -0.000713
84.120603 -0.000688
84.798995 -0.000664
85.477387 -0.000641
86.155779 -0.000619
86.834171 -0.000597
87.512563 -0.000577
88.190955 -0.000556
88.869347 -0.000537
89.547739 -0.000518
90.226131 -0.000500
90.904523 -0.000483
91.582915 -0.000466
92.261307 -0.000450
92.939698 -0.000434
93.618090 -0.000419
94.296482 -0.000404
94.974874 -0.000390
95.653266 -0.000377
96.331658 -0.000364
97.010050 -0.000351
97.688442 -0.000339
98.366834 -0.000327
99.045226 -0.000315
99.723618 -0.000304
100.402010 -0.000294
101.080402 -0.000283
101.758794 -0.000274
102.437186 -0.000264
103.115578 -0.000255
103.793970 -0.000246
104.472362 -0.000237
105.150754 -0.000229
105.829146 -0.000221
106.507538 -0.000213
107.185930 -0.000206
107.864322 -0.000199
108.542714 -0.000192
109.221106 -0.000185
109.899497 -0.000178
110.577889 -0.000172
111.256281 -0.000166
111.934673 -0.000160
112.613065 -0.000155
113.291457 -0.000149
113.969849 -0.000144
114.648241 -0.000139
115.326633 -0.000134
116.005025 -0.000129
116.683417 -0.000125
117.361809 -0.000120
118.040201 -0.000116
118.718593 -0.000112
119.396985 -0.000108
120.075377 -0.000104
120.753769 -0.000101
121.432161 -0.000097
122.110553 -0.000094
122.788945 -0.000091
123.467337 -0.000087
124.145729 -0.000084
124.824121 -0.000081
125.502513 -0.000079
126.180905 -0.000076
126.859296 -0.000073
127.537688 -0.000071
128.216080 -0.000068
128.894472 -0.000066
129.572864 -0.000063
130.251256 -0.000061
130.929648 -0.000059
131.608040 -0.000057
132.286432 -0.000055
132.964824 -0.000053
133.643216 -0.000051
134.321608 -0.000049
135.000000 -0.000048


==> figuresAndData/halfPeriodData_thirdOrder_doubleZero_june2021.csv <==
0.000000 0.000000
0.018773 0.018339
0.037547 0.036721
0.056320 0.055189
0.075094 0.073785
0.093867 0.092553
0.112641 0.111538
0.131414 0.130784
0.150188 0.150337
0.168961 0.170244
0.187735 0.190551
0.206508 0.211307
0.225282 0.232557
0.244055 0.254349
0.262829 0.276725
0.281602 0.299728
0.300375 0.323389
0.319149 0.347736
0.337922 0.372779
0.356696 0.398510
0.375469 0.424892
0.394243 0.451850
0.413016 0.479255
0.431790 0.506906
0.450563 0.534505
0.469337 0.561629
0.488110 0.587693
0.506884 0.611912
0.525657 0.633264
0.544431 0.650459
0.563204 0.661932
0.581977 0.665887
0.600751 0.660401
0.619524 0.643632
0.638298 0.614118
0.657071 0.571144
0.675845 0.515094
0.694618 0.447656
0.713392 0.371771
0.732165 0.291273
0.750939 0.210317
0.769712 0.132748
0.788486 0.061614
0.807259 -0.001074
0.826033 -0.054342
0.844806 -0.098075
0.863579 -0.132769
0.882353 -0.159290
0.901126 -0.178673
0.919900 -0.191980
0.938673 -0.200220
0.957447 -0.204297
0.976220 -0.204996
0.994994 -0.202981
1.013767 -0.198804
1.032541 -0.192919
1.051314 -0.185695
1.070088 -0.177432
1.088861 -0.168370
1.107635 -0.158702
1.126408 -0.148584
1.145181 -0.138137
1.163955 -0.127462
1.182728 -0.116636
1.201502 -0.105722
1.220275 -0.094770
1.239049 -0.083820
1.257822 -0.072902
1.276596 -0.062043
1.295369 -0.051263
1.314143 -0.040579
1.332916 -0.030004
1.351690 -0.019550
1.370463 -0.009227
1.389237 0.000956
1.408010 0.010991
1.426783 0.020871
1.445557 0.030586
1.464330 0.040130
1.483104 0.049493
1.501877 0.058667
1.520651 0.067641
1.539424 0.076404
1.558198 0.084946
1.576971 0.093252
1.595745 0.101310
1.614518 0.109104
1.633292 0.116617
1.652065 0.123833
1.670839 0.130733
1.689612 0.137297
1.708385 0.143506
1.727159 0.149339
1.745932 0.154773
1.764706 0.159789
1.783479 0.164364
1.802253 0.168477
1.821026 0.172110
1.839800 0.175243
1.858573 0.177860
1.877347 0.179948
1.896120 0.181494
1.914894 0.182493
1.933667 0.182939
1.952441 0.182835
1.971214 0.182185
1.989987 0.181003
2.008761 0.179303
2.027534 0.177109
2.046308 0.174448
2.065081 0.171352
2.083855 0.167861
2.102628 0.164015
2.121402 0.159861
2.140175 0.155449
2.158949 0.150828
2.177722 0.146052
2.196496 0.141173
2.215269 0.136244
2.234043 0.131314
2.252816 0.126433
2.271589 0.121646
2.290363 0.116995
2.309136 0.112517
2.327910 0.108247
2.346683 0.104214
2.365457 0.100442
2.384230 0.096951
2.403004 0.093757
2.421777 0.090871
2.440551 0.088300
2.459324 0.086048
2.478098 0.084115
2.496871 0.082498
2.515645 0.081191
2.534418 0.080188
2.553191 0.079479
2.571965 0.079052
2.590738 0.078895
2.609512 0.078995
2.628285 0.079337
2.647059 0.079907
2.665832 0.080689
2.684606 0.081668
2.703379 0.082830
2.722153 0.084157
2.740926 0.085637
2.759700 0.087252
2.778473 0.088990
2.797247 0.090835
2.816020 0.092774
2.834793 0.094793
2.853567 0.096879
2.872340 0.099020
2.891114 0.101204
2.909887 0.103419
2.928661 0.105654
2.947434 0.107899
2.966208 0.110142
2.984981 0.112376
3.003755 0.114589
3.022528 0.116775
3.041302 0.118924
3.060075 0.121029
3.078849 0.123083
3.097622 0.125078
3.116395 0.127010
3.135169 0.128871
3.153942 0.130658
3.172716 0.132365
3.191489 0.133988
3.210263 0.135524
3.229036 0.136970
3.247810 0.138323
3.266583 0.139581
3.285357 0.140744
3.304130 0.141810
3.322904 0.142779
3.341677 0.143652
3.360451 0.144429
3.379224 0.145112
3.397997 0.145704
3.416771 0.146205
3.435544 0.146621
3.454318 0.146953
3.473091 0.147206
3.491865 0.147383
3.510638 0.147490
3.529412 0.147532
3.548185 0.147513
3.566959 0.147439
3.585732 0.147316
3.604506 0.147149
3.623279 0.146943
3.642053 0.146706
3.660826 0.146442
3.679599 0.146158
3.698373 0.145858
3.717146 0.145550
3.735920 0.145237
3.754693 0.144925
3.773467 0.144619
3.792240 0.144325
3.811014 0.144045
3.829787 0.143784
3.848561 0.143546
3.867334 0.143335
3.886108 0.143153
3.904881 0.143003
3.923655 0.142887
3.942428 0.142807
3.961202 0.142766
3.979975 0.142764
3.998748 0.142802
4.017522 0.142882
4.036295 0.143002
4.055069 0.143164
4.073842 0.143367
4.092616 0.143611
4.111389 0.143895
4.130163 0.144217
4.148936 0.144578
4.167710 0.144975
4.186483 0.145407
4.205257 0.145872
4.224030 0.146369
4.242804 0.146896
4.261577 0.147450
4.280350 0.148030
4.299124 0.148634
4.317897 0.149259
4.336671 0.149903
4.355444 0.150565
4.374218 0.151241
4.392991 0.151931
4.411765 0.152630
4.430538 0.153339
4.449312 0.154053
4.468085 0.154772
4.486859 0.155494
4.505632 0.156216
4.524406 0.156937
4.543179 0.157655
4.561952 0.158369
4.580726 0.159076
4.599499 0.159776
4.618273 0.160468
4.637046 0.161150
4.655820 0.161820
4.674593 0.162479
4.693367 0.163125
4.712140 0.163757
4.730914 0.164375
4.749687 0.164979
4.768461 0.165567
4.787234 0.166140
4.806008 0.166697
4.824781 0.167239
4.843554 0.167765
4.862328 0.168276
4.881101 0.168771
4.899875 0.169251
4.918648 0.169717
4.937422 0.170168
4.956195 0.170606
4.974969 0.171030
4.993742 0.171442
5.012516 0.171843
5.031289 0.172232
5.050063 0.172611
5.068836 0.172980
5.087610 0.173340
5.106383 0.173693
5.125156 0.174039
5.143930 0.174379
5.162703 0.174713
5.181477 0.175043
5.200250 0.175370
5.219024 0.175693
5.237797 0.176015
5.256571 0.176336
5.275344 0.176657
5.294118 0.176978
5.312891 0.177300
5.331665 0.177624
5.350438 0.177950
5.369212 0.178279
5.387985 0.178611
5.406758 0.178948
5.425532 0.179289
5.444305 0.179635
5.463079 0.179985
5.481852 0.180342
5.500626 0.180703
5.519399 0.181071
5.538173 0.181445
5.556946 0.181825
5.575720 0.182211
5.594493 0.182603
5.613267 0.183001
5.632040 0.183405
5.650814 0.183816
5.669587 0.184232
5.688360 0.184654
5.707134 0.185081
5.725907 0.185514
5.744681 0.185952
5.763454 0.186395
5.782228 0.186842
5.801001 0.187293
5.819775 0.187749
5.838548 0.188208
5.857322 0.188670
5.876095 0.189135
5.894869 0.189603
5.913642 0.190073
5.932416 0.190544
5.951189 0.191018
5.969962 0.191493
5.988736 0.191969
6.007509 0.192445
6.026283 0.192922
6.045056 0.193398
6.063830 0.193875
6.082603 0.194351
6.101377 0.194826
6.120150 0.195300
6.138924 0.195773
6.157697 0.196245
6.176471 0.196715
6.195244 0.197183
6.214018 0.197649
6.232791 0.198113
6.251564 0.198576
6.270338 0.199035
6.289111 0.199493
6.307885 0.199948
6.326658 0.200401
6.345432 0.200851
6.364205 0.201299
6.382979 0.201744
6.401752 0.202187
6.420526 0.202627
6.439299 0.203065
6.458073 0.203501
6.476846 0.203935
6.495620 0.204366
6.514393 0.204796
6.533166 0.205223
6.551940 0.205649
6.570713 0.206073
6.589487 0.206496
6.608260 0.206917
6.627034 0.207336
6.645807 0.207755
6.664581 0.208172
6.683354 0.208589
6.702128 0.209004
6.720901 0.209419
6.739675 0.209834
6.758448 0.210248
6.777222 0.210661
6.795995 0.211075
6.814768 0.211488
6.833542 0.211902
6.852315 0.212315
6.871089 0.212729
6.889862 0.213143
6.908636 0.213558
6.927409 0.213973
6.946183 0.214389
6.964956 0.214805
6.983730 0.215222
7.002503 0.215640
7.021277 0.216059
7.040050 0.216478
7.058824 0.216899
7.077597 0.217320
7.096370 0.217742
7.115144 0.218165
7.133917 0.218589
7.152691 0.219014
7.171464 0.219439
7.190238 0.219866
7.209011 0.220293
7.227785 0.220722
7.246558 0.221151
7.265332 0.221581
7.284105 0.222011
7.302879 0.222442
7.321652 0.222874
7.340426 0.223307
7.359199 0.223740
7.377972 0.224173
7.396746 0.224607
7.415519 0.225042
7.434293 0.225477
7.453066 0.225912
7.471840 0.226347
7.490613 0.226782
7.509387 0.227218
7.528160 0.227654
7.546934 0.228090
7.565707 0.228525
7.584481 0.228961
7.603254 0.229397
7.622028 0.229832
7.640801 0.230268
7.659574 0.230703
7.678348 0.231138
7.697121 0.231573
7.715895 0.232007
7.734668 0.232441
7.753442 0.232875
7.772215 0.233308
7.790989 0.233741
7.809762 0.234174
7.828536 0.234606
7.847309 0.235038
7.866083 0.235469
7.884856 0.235900
7.903630 0.236330
7.922403 0.236761
7.941176 0.237190
7.959950 0.237619
7.978723 0.238048
7.997497 0.238477
8.016270 0.238905
8.035044 0.239333
8.053817 0.239760
8.072591 0.240187
8.091364 0.240614
8.110138 0.241040
8.128911 0.241466
8.147685 0.241892
8.166458 0.242318
8.185232 0.242743
8.204005 0.243169
8.222778 0.243594
8.241552 0.244018
8.260325 0.244443
8.279099 0.244868
8.297872 0.245292
8.316646 0.245717
8.335419 0.246141
8.354193 0.246565
8.372966 0.246989
8.391740 0.247414
8.410513 0.247838
8.429287 0.248262
8.448060 0.248686
8.466834 0.249110
8.485607 0.249535
8.504380 0.249959
8.523154 0.250384
8.541927 0.250808
8.560701 0.251233
8.579474 0.251657
8.598248 0.252082
8.617021 0.252507
8.635795 0.252932
8.654568 0.253357
8.673342 0.253782
8.692115 0.254207
8.710889 0.254633
8.729662 0.255058
8.748436 0.255483
8.767209 0.255909
8.785982 0.256335
8.804756 0.256760
8.823529 0.257186
8.842303 0.257612
8.861076 0.258038
8.879850 0.258464
8.898623 0.258889
8.917397 0.259315
8.936170 0.259741
8.954944 0.260167
8.973717 0.260593
8.992491 0.261019
9.011264 0.261445
9.030038 0.261871
9.048811 0.262297
9.067584 0.262723
9.086358 0.263149
9.105131 0.263575
9.123905 0.264001
9.142678 0.264426
9.161452 0.264852
9.180225 0.265278
9.198999 0.265703
9.217772 0.266128
9.236546 0.266554
9.255319 0.266979
9.274093 0.267404
9.292866 0.267829
9.311640 0.268254
9.330413 0.268679
9.349186 0.269103
9.367960 0.269528
9.386733 0.269952
9.405507 0.270377
9.424280 0.270801
9.443054 0.271225
9.461827 0.271649
9.480601 0.272073
9.499374 0.272497
9.518148 0.272920
9.536921 0.273344
9.555695 0.273767
9.574468 0.274190
9.593242 0.274614
9.612015 0.275037
9.630788 0.275460
9.649562 0.275883
9.668335 0.276306
9.687109 0.276728
9.705882 0.277151
9.724656 0.277573
9.743429 0.277996
9.762203 0.278418
9.780976 0.278841
9.799750 0.279263
9.818523 0.279685
9.837297 0.280107
9.856070 0.280529
9.874844 0.280951
9.893617 0.281373
9.912390 0.281795
9.931164 0.282217
9.949937 0.282638
9.968711 0.283060
9.987484 0.283482
10.006258 0.283903
10.025031 0.284325
10.043805 0.284746
10.062578 0.285168
10.081352 0.285589
10.100125 0.286011
10.118899 0.286432
10.137672 0.286853
10.156446 0.287275
10.175219 0.287696
10.193992 0.288117
10.212766 0.288538
10.231539 0.288959
10.250313 0.289380
10.269086 0.289801
10.287860 0.290222
10.306633 0.290643
10.325407 0.291064
10.344180 0.291485
10.362954 0.291906
10.381727 0.292327
10.400501 0.292747
10.419274 0.293168
10.438048 0.293589
10.456821 0.294009
10.475594 0.294430
10.494368 0.294850
10.513141 0.295271
10.531915 0.295691
10.550688 0.296111
10.569462 0.296531
10.588235 0.296952
10.607009 0.297372
10.625782 0.297792
10.644556 0.298212
10.663329 0.298632
10.682103 0.299052
10.700876 0.299471
10.719650 0.299891
10.738423 0.300311
10.757196 0.300730
10.775970 0.301150
10.794743 0.301569
10.813517 0.301989
10.832290 0.302408
10.851064 0.302827
10.869837 0.303246
10.888611 0.303665
10.907384 0.304084
10.926158 0.304503
10.944931 0.304922
10.963705 0.305341
10.982478 0.305760
11.001252 0.306178
11.020025 0.306597
11.038798 0.307015
11.057572 0.307434
11.076345 0.307852
11.095119 0.308270
11.113892 0.308688
11.132666 0.309106
11.151439 0.309524
11.170213 0.309942
11.188986 0.310360
11.207760 0.310778
11.226533 0.311196
11.245307 0.311613
11.264080 0.312031
11.282854 0.312449
11.301627 0.312866
11.320401 0.313283
11.339174 0.313701
11.357947 0.314118
11.376721 0.314535
11.395494 0.314952
11.414268 0.315369
11.433041 0.315786
11.451815 0.316203
11.470588 0.316620
11.489362 0.317037
11.508135 0.317453
11.526909 0.317870
11.545682 0.318287
11.564456 0.318703
11.583229 0.319119
11.602003 0.319536
11.620776 0.319952
11.639549 0.320368
11.658323 0.320785
11.677096 0.321201
11.695870 0.321617
11.714643 0.322033
11.733417 0.322448
11.752190 0.322864
11.770964 0.323280
11.789737 0.323696
11.808511 0.324111
11.827284 0.324527
11.846058 0.324942
11.864831 0.325358
11.883605 0.325773
11.902378 0.326188
11.921151 0.326604
11.939925 0.327019
11.958698 0.327434
11.977472 0.327849
11.996245 0.328264
12.015019 0.328679
12.033792 0.329093
12.052566 0.329508
12.071339 0.329923
12.090113 0.330337
12.108886 0.330752
12.127660 0.331166
12.146433 0.331581
12.165207 0.331995
12.183980 0.332409
12.202753 0.332823
12.221527 0.333237
12.240300 0.333651
12.259074 0.334065
12.277847 0.334479
12.296621 0.334893
12.315394 0.335307
12.334168 0.335720
12.352941 0.336134
12.371715 0.336547
12.390488 0.336961
12.409262 0.337374
12.428035 0.337787
12.446809 0.338201
12.465582 0.338614
12.484355 0.339027
12.503129 0.339440
12.521902 0.339853
12.540676 0.340265
12.559449 0.340678
12.578223 0.341091
12.596996 0.341503
12.615770 0.341916
12.634543 0.342328
12.653317 0.342741
12.672090 0.343153
12.690864 0.343565
12.709637 0.343977
12.728411 0.344389
12.747184 0.344801
12.765957 0.345213
12.784731 0.345625
12.803504 0.346037
12.822278 0.346448
12.841051 0.346860
12.859825 0.347272
12.878598 0.347683
12.897372 0.348094
12.916145 0.348506
12.934919 0.348917
12.953692 0.349328
12.972466 0.349739
12.991239 0.350150
13.010013 0.350561
13.028786 0.350972
13.047559 0.351383
13.066333 0.351793
13.085106 0.352204
13.103880 0.352614
13.122653 0.353025
13.141427 0.353435
13.160200 0.353845
13.178974 0.354256
13.197747 0.354666
13.216521 0.355076
13.235294 0.355486
13.254068 0.355896
13.272841 0.356306
13.291615 0.356715
13.310388 0.357125
13.329161 0.357535
13.347935 0.357944
13.366708 0.358354
13.385482 0.358763
13.404255 0.359172
13.423029 0.359581
13.441802 0.359991
13.460576 0.360400
13.479349 0.360809
13.498123 0.361217
13.516896 0.361626
13.535670 0.362035
13.554443 0.362444
13.573217 0.362852
13.591990 0.363261
13.610763 0.363669
13.629537 0.364077
13.648310 0.364486
13.667084 0.364894
13.685857 0.365302
13.704631 0.365710
13.723404 0.366118
13.742178 0.366526
13.760951 0.366934
13.779725 0.367341
13.798498 0.367749
13.817272 0.368156
13.836045 0.368564
13.854819 0.368971
13.873592 0.369379
13.892365 0.369786
13.911139 0.370193
13.929912 0.370600
13.948686 0.371007
13.967459 0.371414
13.986233 0.371821
14.005006 0.372227
14.023780 0.372634
14.042553 0.373041
14.061327 0.373447
14.080100 0.373853
14.098874 0.374260
14.117647 0.374666
14.136421 0.375072
14.155194 0.375478
14.173967 0.375884
14.192741 0.376290
14.211514 0.376696
14.230288 0.377102
14.249061 0.377507
14.267835 0.377913
14.286608 0.378318
14.305382 0.378724
14.324155 0.379129
14.342929 0.379534
14.361702 0.379940
14.380476 0.380345
14.399249 0.380750
14.418023 0.381155
14.436796 0.381559
14.455569 0.381964
14.474343 0.382369
14.493116 0.382773
14.511890 0.383178
14.530663 0.383582
14.549437 0.383987
14.568210 0.384391
14.586984 0.384795
14.605757 0.385199
14.624531 0.385603
14.643304 0.386007
14.662078 0.386411
14.680851 0.386814
14.699625 0.387218
14.718398 0.387622
14.737171 0.388025
14.755945 0.388429
14.774718 0.388832
14.793492 0.389235
14.812265 0.389638
14.831039 0.390041
14.849812 0.390444
14.868586 0.390847
14.887359 0.391250
14.906133 0.391653
14.924906 0.392055
14.943680 0.392458
14.962453 0.392860
14.981227 0.393263
15.000000 0.393665


==> figuresAndData/halfPeriodData_thirdOrder_june2021.csv <==
0.000000 0.000000
0.037594 -0.000009
0.075188 -0.000071
0.112782 -0.000239
0.150376 -0.000565
0.187970 -0.001100
0.225564 -0.001896
0.263158 -0.003002
0.300752 -0.004465
0.338346 -0.006334
0.375940 -0.008652
0.413534 -0.011463
0.451128 -0.014811
0.488722 -0.018734
0.526316 -0.023273
0.563910 -0.028464
0.601504 -0.034344
0.639098 -0.040948
0.676692 -0.048307
0.714286 -0.056452
0.751880 -0.065412
0.789474 -0.075213
0.827068 -0.085876
0.864662 -0.097418
0.902256 -0.109849
0.939850 -0.123171
0.977444 -0.137374
1.015038 -0.152431
1.052632 -0.168295
1.090226 -0.184893
1.127820 -0.202115
1.165414 -0.219808
1.203008 -0.237762
1.240602 -0.255699
1.278195 -0.273258
1.315789 -0.289983
1.353383 -0.305311
1.390977 -0.318568
1.428571 -0.328977
1.466165 -0.335673
1.503759 -0.337750
1.541353 -0.334327
1.578947 -0.324636
1.616541 -0.308129
1.654135 -0.284586
1.691729 -0.254199
1.729323 -0.217603
1.766917 -0.175858
1.804511 -0.130349
1.842105 -0.082643
1.879699 -0.034334
1.917293 0.013116
1.954887 0.058481
1.992481 0.100831
2.030075 0.139548
2.067669 0.174293
2.105263 0.204965
2.142857 0.231640
2.180451 0.254519
2.218045 0.273881
2.255639 0.290045
2.293233 0.303342
2.330827 0.314099
2.368421 0.322623
2.406015 0.329198
2.443609 0.334080
2.481203 0.337497
2.518797 0.339650
2.556391 0.340714
2.593985 0.340842
2.631579 0.340167
2.669173 0.338800
2.706767 0.336842
2.744361 0.334375
2.781955 0.331472
2.819549 0.328195
2.857143 0.324598
2.894737 0.320725
2.932331 0.316617
2.969925 0.312307
3.007519 0.307825
3.045113 0.303195
3.082707 0.298439
3.120301 0.293576
3.157895 0.288623
3.195489 0.283593
3.233083 0.278501
3.270677 0.273356
3.308271 0.268168
3.345865 0.262947
3.383459 0.257700
3.421053 0.252435
3.458647 0.247158
3.496241 0.241876
3.533835 0.236595
3.571429 0.231320
3.609023 0.226057
3.646617 0.220813
3.684211 0.215592
3.721805 0.210400
3.759398 0.205242
3.796992 0.200126
3.834586 0.195057
3.872180 0.190041
3.909774 0.185086
3.947368 0.180198
3.984962 0.175385
4.022556 0.170655
4.060150 0.166016
4.097744 0.161476
4.135338 0.157045
4.172932 0.152732
4.210526 0.148547
4.248120 0.144499
4.285714 0.140600
4.323308 0.136859
4.360902 0.133288
4.398496 0.129897
4.436090 0.126697
4.473684 0.123699
4.511278 0.120913
4.548872 0.118350
4.586466 0.116020
4.624060 0.113932
4.661654 0.112093
4.699248 0.110512
4.736842 0.109195
4.774436 0.108148
4.812030 0.107374
4.849624 0.106875
4.887218 0.106653
4.924812 0.106707
4.962406 0.107034
5.000000 0.107629
5.037594 0.108486
5.075188 0.109597
5.112782 0.110951
5.150376 0.112538
5.187970 0.114343
5.225564 0.116351
5.263158 0.118546
5.300752 0.120911
5.338346 0.123427
5.375940 0.126074
5.413534 0.128834
5.451128 0.131685
5.488722 0.134608
5.526316 0.137583
5.563910 0.140589
5.601504 0.143609
5.639098 0.146624
5.676692 0.149616
5.714286 0.152569
5.751880 0.155467
5.789474 0.158298
5.827068 0.161048
5.864662 0.163705
5.902256 0.166261
5.939850 0.168705
5.977444 0.171031
6.015038 0.173232
6.052632 0.175304
6.090226 0.177242
6.127820 0.179044
6.165414 0.180708
6.203008 0.182234
6.240602 0.183621
6.278195 0.184870
6.315789 0.185982
6.353383 0.186961
6.390977 0.187807
6.428571 0.188526
6.466165 0.189119
6.503759 0.189592
6.541353 0.189947
6.578947 0.190191
6.616541 0.190326
6.654135 0.190359
6.691729 0.190294
6.729323 0.190136
6.766917 0.189890
6.804511 0.189562
6.842105 0.189155
6.879699 0.188677
6.917293 0.188131
6.954887 0.187522
6.992481 0.186856
7.030075 0.186138
7.067669 0.185372
7.105263 0.184563
7.142857 0.183716
7.180451 0.182836
7.218045 0.181926
7.255639 0.180992
7.293233 0.180037
7.330827 0.179067
7.368421 0.178084
7.406015 0.177093
7.443609 0.176098
7.481203 0.175102
7.518797 0.174109
7.556391 0.173123
7.593985 0.172146
7.631579 0.171183
7.669173 0.170236
7.706767 0.169307
7.744361 0.168401
7.781955 0.167519
7.819549 0.166664
7.857143 0.165838
7.894737 0.165044
7.932331 0.164283
7.969925 0.163558
8.007519 0.162870
8.045113 0.162220
8.082707 0.161610
8.120301 0.161041
8.157895 0.160515
8.195489 0.160031
8.233083 0.159590
8.270677 0.159193
8.308271 0.158841
8.345865 0.158532
8.383459 0.158268
8.421053 0.158047
8.458647 0.157870
8.496241 0.157735
8.533835 0.157642
8.571429 0.157591
8.609023 0.157579
8.646617 0.157605
8.684211 0.157669
8.721805 0.157769
8.759398 0.157903
8.796992 0.158069
8.834586 0.158266
8.872180 0.158491
8.909774 0.158743
8.947368 0.159021
8.984962 0.159320
9.022556 0.159641
9.060150 0.159979
9.097744 0.160334
9.135338 0.160703
9.172932 0.161085
9.210526 0.161476
9.248120 0.161875
9.285714 0.162279
9.323308 0.162688
9.360902 0.163098
9.398496 0.163508
9.436090 0.163917
9.473684 0.164322
9.511278 0.164722
9.548872 0.165115
9.586466 0.165499
9.624060 0.165875
9.661654 0.166239
9.699248 0.166591
9.736842 0.166931
9.774436 0.167256
9.812030 0.167567
9.849624 0.167862
9.887218 0.168140
9.924812 0.168402
9.962406 0.168646
10.000000 0.168873
10.037594 0.169082
10.075188 0.169273
10.112782 0.169445
10.150376 0.169600
10.187970 0.169736
10.225564 0.169854
10.263158 0.169955
10.300752 0.170038
10.338346 0.170103
10.375940 0.170152
10.413534 0.170185
10.451128 0.170202
10.488722 0.170203
10.526316 0.170190
10.563910 0.170162
10.601504 0.170122
10.639098 0.170068
10.676692 0.170003
10.714286 0.169926
10.751880 0.169838
10.789474 0.169741
10.827068 0.169635
10.864662 0.169520
10.902256 0.169398
10.939850 0.169269
10.977444 0.169135
11.015038 0.168995
11.052632 0.168851
11.090226 0.168703
11.127820 0.168552
11.165414 0.168399
11.203008 0.168244
11.240602 0.168089
11.278195 0.167934
11.315789 0.167779
11.353383 0.167625
11.390977 0.167473
11.428571 0.167323
11.466165 0.167176
11.503759 0.167032
11.541353 0.166892
11.578947 0.166756
11.616541 0.166625
11.654135 0.166498
11.691729 0.166377
11.729323 0.166262
11.766917 0.166152
11.804511 0.166049
11.842105 0.165952
11.879699 0.165861
11.917293 0.165777
11.954887 0.165700
11.992481 0.165630
12.030075 0.165566
12.067669 0.165510
12.105263 0.165460
12.142857 0.165417
12.180451 0.165381
12.218045 0.165351
12.255639 0.165328
12.293233 0.165312
12.330827 0.165301
12.368421 0.165297
12.406015 0.165299
12.443609 0.165306
12.481203 0.165318
12.518797 0.165336
12.556391 0.165359
12.593985 0.165386
12.631579 0.165418
12.669173 0.165454
12.706767 0.165493
12.744361 0.165536
12.781955 0.165582
12.819549 0.165631
12.857143 0.165682
12.894737 0.165736
12.932331 0.165792
12.969925 0.165849
13.007519 0.165907
13.045113 0.165967
13.082707 0.166027
13.120301 0.166088
13.157895 0.166148
13.195489 0.166209
13.233083 0.166270
13.270677 0.166329
13.308271 0.166388
13.345865 0.166447
13.383459 0.166503
13.421053 0.166559
13.458647 0.166612
13.496241 0.166664
13.533835 0.166715
13.571429 0.166763
13.609023 0.166808
13.646617 0.166852
13.684211 0.166893
13.721805 0.166932
13.759398 0.166968
13.796992 0.167002
13.834586 0.167032
13.872180 0.167061
13.909774 0.167086
13.947368 0.167109
13.984962 0.167129
14.022556 0.167147
14.060150 0.167162
14.097744 0.167174
14.135338 0.167184
14.172932 0.167191
14.210526 0.167196
14.248120 0.167198
14.285714 0.167198
14.323308 0.167196
14.360902 0.167192
14.398496 0.167185
14.436090 0.167177
14.473684 0.167167
14.511278 0.167155
14.548872 0.167142
14.586466 0.167127
14.624060 0.167111
14.661654 0.167093
14.699248 0.167075
14.736842 0.167055
14.774436 0.167035
14.812030 0.167014
14.849624 0.166992
14.887218 0.166969
14.924812 0.166946
14.962406 0.166923
15.000000 0.166900


==> figuresAndData/halfPeriodData_thirdOrder_noZeros_june2021.csv <==
0.000000 0.000000
0.075377 -0.000089
0.150754 -0.000712
0.226131 -0.002397
0.301508 -0.005661
0.376884 -0.011005
0.452261 -0.018916
0.527638 -0.029863
0.603015 -0.044299
0.678392 -0.062668
0.753769 -0.085410
0.829146 -0.112963
0.904523 -0.145769
0.979899 -0.184268
1.055276 -0.228879
1.130653 -0.279949
1.206030 -0.337643
1.281407 -0.401703
1.356784 -0.470948
1.432161 -0.542234
1.507538 -0.608225
1.582915 -0.652586
1.658291 -0.639586
1.733668 -0.492708
1.809045 -0.059638
1.884422 0.893463
1.959799 2.453640
2.035176 4.035307
2.110553 4.770626
2.185930 4.665146
2.261307 4.211958
2.336683 3.717817
2.412060 3.283765
2.487437 2.925166
2.562814 2.632714
2.638191 2.393073
2.713568 2.194473
2.788945 2.027670
2.864322 1.885656
2.939698 1.763163
3.015075 1.656216
3.090452 1.561788
3.165829 1.477552
3.241206 1.401696
3.316583 1.332793
3.391960 1.269710
3.467337 1.211536
3.542714 1.157533
3.618090 1.107098
3.693467 1.059736
3.768844 1.015039
3.844221 0.972671
3.919598 0.932354
3.994975 0.893863
4.070352 0.857020
4.145729 0.821685
4.221106 0.787763
4.296482 0.755198
4.371859 0.723978
4.447236 0.694139
4.522613 0.665776
4.597990 0.639049
4.673367 0.614201
4.748744 0.591578
4.824121 0.571655
4.899497 0.555071
4.974874 0.542670
5.050251 0.535552
5.125628 0.535136
5.201005 0.543220
5.276382 0.562034
5.351759 0.594265
5.427136 0.642999
5.502513 0.711523
5.577889 0.802896
5.653266 0.919192
5.728643 1.060419
5.804020 1.223271
5.879397 1.400225
5.954774 1.579657
6.030151 1.747539
6.105528 1.890443
6.180905 1.998685
6.256281 2.068159
6.331658 2.100215
6.407035 2.100051
6.482412 2.074658
6.557789 2.031132
6.633166 1.975677
6.708543 1.913216
6.783920 1.847394
6.859296 1.780758
6.934673 1.715002
7.010050 1.651195
7.085427 1.589958
7.160804 1.531616
7.236181 1.476291
7.311558 1.423984
7.386935 1.374616
7.462312 1.328070
7.537688 1.284207
7.613065 1.242886
7.688442 1.203971
7.763819 1.167338
7.839196 1.132881
7.914573 1.100513
7.989950 1.070167
8.065327 1.041801
8.140704 1.015397
8.216080 0.990965
8.291457 0.968540
8.366834 0.948189
8.442211 0.930012
8.517588 0.914143
8.592965 0.900752
8.668342 0.890048
8.743719 0.882282
8.819095 0.877744
8.894472 0.876762
8.969849 0.879702
9.045226 0.886951
9.120603 0.898909
9.195980 0.915963
9.271357 0.938455
9.346734 0.966642
9.422111 1.000643
9.497487 1.040379
9.572864 1.085514
9.648241 1.135400
9.723618 1.189048
9.798995 1.245127
9.874372 1.302009
9.949749 1.357872
10.025126 1.410832
10.100503 1.459106
10.175879 1.501170
10.251256 1.535880
10.326633 1.562549
10.402010 1.580949
10.477387 1.591272
10.552764 1.594047
10.628141 1.590039
10.703518 1.580149
10.778894 1.565330
10.854271 1.546517
10.929648 1.524586
11.005025 1.500320
11.080402 1.474406
11.155779 1.447427
11.231156 1.419867
11.306533 1.392129
11.381910 1.364538
11.457286 1.337355
11.532663 1.310792
11.608040 1.285017
11.683417 1.260168
11.758794 1.236357
11.834171 1.213677
11.909548 1.192210
11.984925 1.172029
12.060302 1.153202
12.135678 1.135796
12.211055 1.119880
12.286432 1.105523
12.361809 1.092800
12.437186 1.081788
12.512563 1.072570
12.587940 1.065234
12.663317 1.059868
12.738693 1.056563
12.814070 1.055407
12.889447 1.056481
12.964824 1.059857
13.040201 1.065589
13.115578 1.073709
13.190955 1.084218
13.266332 1.097075
13.341709 1.112194
13.417085 1.129435
13.492462 1.148596
13.567839 1.169411
13.643216 1.191550
13.718593 1.214625
13.793970 1.238195
13.869347 1.261785
13.944724 1.284899
14.020101 1.307044
14.095477 1.327752
14.170854 1.346598
14.246231 1.363222
14.321608 1.377343
14.396985 1.388765
14.472362 1.397379
14.547739 1.403163
14.623116 1.406172
14.698492 1.406528
14.773869 1.404405
14.849246 1.400018
14.924623 1.393606
15.000000 1.385426


==> figuresAndData/halfPeriodData_thirdOrder_thirdExample_june2021.csv <==
0.000000 0.000000
0.075377 0.037608
0.150754 0.074734
0.226131 0.110891
0.301508 0.145590
0.376884 0.178333
0.452261 0.208615
0.527638 0.235929
0.603015 0.259764
0.678392 0.279620
0.753769 0.295012
0.829146 0.305489
0.904523 0.310648
0.979899 0.310157
1.055276 0.303775
1.130653 0.291373
1.206030 0.272958
1.281407 0.248689
1.356784 0.218884
1.432161 0.184023
1.507538 0.144740
1.582915 0.101805
1.658291 0.056092
1.733668 0.008545
1.809045 -0.039866
1.884422 -0.088183
1.959799 -0.135504
2.035176 -0.181017
2.110553 -0.224020
2.185930 -0.263943
2.261307 -0.300353
2.336683 -0.332949
2.412060 -0.361557
2.487437 -0.386118
2.562814 -0.406665
2.638191 -0.423313
2.713568 -0.436234
2.788945 -0.445647
2.864322 -0.451800
2.939698 -0.454959
3.015075 -0.455395
3.090452 -0.453381
3.165829 -0.449180
3.241206 -0.443046
3.316583 -0.435217
3.391960 -0.425914
3.467337 -0.415344
3.542714 -0.403692
3.618090 -0.391129
3.693467 -0.377807
3.768844 -0.363863
3.844221 -0.349420
3.919598 -0.334584
3.994975 -0.319452
4.070352 -0.304106
4.145729 -0.288619
4.221106 -0.273053
4.296482 -0.257464
4.371859 -0.241896
4.447236 -0.226389
4.522613 -0.210976
4.597990 -0.195683
4.673367 -0.180532
4.748744 -0.165540
4.824121 -0.150721
4.899497 -0.136085
4.974874 -0.121639
5.050251 -0.107386
5.125628 -0.093328
5.201005 -0.079465
5.276382 -0.065795
5.351759 -0.052314
5.427136 -0.039018
5.502513 -0.025900
5.577889 -0.012955
5.653266 -0.000174
5.728643 0.012450
5.804020 0.024925
5.879397 0.037260
5.954774 0.049463
6.030151 0.061544
6.105528 0.073509
6.180905 0.085369
6.256281 0.097131
6.331658 0.108803
6.407035 0.120393
6.482412 0.131908
6.557789 0.143356
6.633166 0.154743
6.708543 0.166075
6.783920 0.177359
6.859296 0.188599
6.934673 0.199801
7.010050 0.210970
7.085427 0.222109
7.160804 0.233224
7.236181 0.244316
7.311558 0.255391
7.386935 0.266449
7.462312 0.277494
7.537688 0.288529
7.613065 0.299554
7.688442 0.310572
7.763819 0.321584
7.839196 0.332592
7.914573 0.343595
7.989950 0.354596
8.065327 0.365594
8.140704 0.376590
8.216080 0.387584
8.291457 0.398577
8.366834 0.409568
8.442211 0.420558
8.517588 0.431546
8.592965 0.442532
8.668342 0.453516
8.743719 0.464498
8.819095 0.475477
8.894472 0.486452
8.969849 0.497424
9.045226 0.508392
9.120603 0.519356
9.195980 0.530314
9.271357 0.541267
9.346734 0.552215
9.422111 0.563156
9.497487 0.574090
9.572864 0.585018
9.648241 0.595937
9.723618 0.606849
9.798995 0.617752
9.874372 0.628647
9.949749 0.639533
10.025126 0.650409
10.100503 0.661276
10.175879 0.672133
10.251256 0.682979
10.326633 0.693815
10.402010 0.704640
10.477387 0.715455
10.552764 0.726258
10.628141 0.737050
10.703518 0.747830
10.778894 0.758599
10.854271 0.769356
10.929648 0.780101
11.005025 0.790833
11.080402 0.801554
11.155779 0.812262
11.231156 0.822958
11.306533 0.833641
11.381910 0.844312
11.457286 0.854970
11.532663 0.865615
11.608040 0.876248
11.683417 0.886867
11.758794 0.897474
11.834171 0.908068
11.909548 0.918649
11.984925 0.929216
12.060302 0.939771
12.135678 0.950312
12.211055 0.960840
12.286432 0.971355
12.361809 0.981857
12.437186 0.992345
12.512563 1.002820
12.587940 1.013281
12.663317 1.023729
12.738693 1.034163
12.814070 1.044584
12.889447 1.054991
12.964824 1.065385
13.040201 1.075765
13.115578 1.086131
13.190955 1.096483
13.266332 1.106822
13.341709 1.117147
13.417085 1.127458
13.492462 1.137754
13.567839 1.148037
13.643216 1.158306
13.718593 1.168561
13.793970 1.178802
13.869347 1.189028
13.944724 1.199241
14.020101 1.209439
14.095477 1.219622
14.170854 1.229792
14.246231 1.239947
14.321608 1.250087
14.396985 1.260213
14.472362 1.270325
14.547739 1.280421
14.623116 1.290504
14.698492 1.300571
14.773869 1.310624
14.849246 1.320662
14.924623 1.330685
15.000000 1.340694


==> figuresAndData/halfPeriodData_thirdOrder_zeroAtZero_june2021.csv <==
0.000000 0.000000
0.150754 0.000285
0.301508 0.002274
0.452261 0.007630
0.603015 0.017940
0.753769 0.034669
0.904523 0.059114
1.055276 0.092347
1.206030 0.135125
1.356784 0.187781
1.507538 0.250064
1.658291 0.320940
1.809045 0.398365
1.959799 0.479096
2.110553 0.558615
2.261307 0.631316
2.412060 0.691057
2.562814 0.732083
2.713568 0.750151
2.864322 0.743487
3.015075 0.713186
3.165829 0.662883
3.316583 0.597847
3.467337 0.523859
3.618090 0.446273
3.768844 0.369436
3.919598 0.296493
4.070352 0.229450
4.221106 0.169390
4.371859 0.116705
4.522613 0.071326
4.673367 0.032894
4.824121 0.000891
4.974874 -0.025274
5.125628 -0.046209
5.276382 -0.062505
5.427136 -0.074721
5.577889 -0.083371
5.728643 -0.088926
5.879397 -0.091814
6.030151 -0.092421
6.180905 -0.091100
6.331658 -0.088168
6.482412 -0.083915
6.633166 -0.078605
6.783920 -0.072479
6.934673 -0.065757
7.085427 -0.058638
7.236181 -0.051304
7.386935 -0.043916
7.537688 -0.036621
7.688442 -0.029545
7.839196 -0.022796
7.989950 -0.016467
8.140704 -0.010629
8.291457 -0.005339
8.442211 -0.000635
8.592965 0.003460
8.743719 0.006938
8.894472 0.009807
9.045226 0.012084
9.195980 0.013799
9.346734 0.014990
9.497487 0.015701
9.648241 0.015981
9.798995 0.015883
9.949749 0.015461
10.100503 0.014769
10.251256 0.013859
10.402010 0.012782
10.552764 0.011584
10.703518 0.010308
10.854271 0.008993
11.005025 0.007672
11.155779 0.006375
11.306533 0.005126
11.457286 0.003945
11.608040 0.002848
11.758794 0.001845
11.909548 0.000945
12.060302 0.000153
12.211055 -0.000531
12.361809 -0.001107
12.512563 -0.001579
12.663317 -0.001951
12.814070 -0.002230
12.964824 -0.002422
13.115578 -0.002537
13.266332 -0.002582
13.417085 -0.002566
13.567839 -0.002499
13.718593 -0.002388
13.869347 -0.002243
14.020101 -0.002071
14.170854 -0.001880
14.321608 -0.001676
14.472362 -0.001465
14.623116 -0.001252
14.773869 -0.001043
14.924623 -0.000842
15.075377 -0.000651
15.226131 -0.000472
15.376884 -0.000309
15.527638 -0.000162
15.678392 -0.000032
15.829146 0.000080
15.979899 0.000175
16.130653 0.000253
16.281407 0.000315
16.432161 0.000361
16.582915 0.000394
16.733668 0.000413
16.884422 0.000421
17.035176 0.000419
17.185930 0.000409
17.336683 0.000391
17.487437 0.000368
17.638191 0.000340
17.788945 0.000309
17.939698 0.000276
18.090452 0.000241
18.241206 0.000207
18.391960 0.000172
18.542714 0.000139
18.693467 0.000108
18.844221 0.000079
18.994975 0.000052
19.145729 0.000028
19.296482 0.000007
19.447236 -0.000012
19.597990 -0.000028
19.748744 -0.000041
19.899497 -0.000051
20.050251 -0.000058
20.201005 -0.000064
20.351759 -0.000067
20.502513 -0.000069
20.653266 -0.000068
20.804020 -0.000067
20.954774 -0.000064
21.105528 -0.000060
21.256281 -0.000056
21.407035 -0.000051
21.557789 -0.000045
21.708543 -0.000040
21.859296 -0.000034
22.010050 -0.000028
22.160804 -0.000023
22.311558 -0.000018
22.462312 -0.000013
22.613065 -0.000009
22.763819 -0.000005
22.914573 -0.000001
23.065327 0.000002
23.216080 0.000004
23.366834 0.000006
23.517588 0.000008
23.668342 0.000009
23.819095 0.000010
23.969849 0.000011
24.120603 0.000011
24.271357 0.000011
24.422111 0.000011
24.572864 0.000010
24.723618 0.000010
24.874372 0.000009
25.025126 0.000008
25.175879 0.000007
25.326633 0.000007
25.477387 0.000006
25.628141 0.000005
25.778894 0.000004
25.929648 0.000003
26.080402 0.000002
26.231156 0.000001
26.381910 0.000001
26.532663 0.000000
26.683417 -0.000000
26.834171 -0.000001
26.984925 -0.000001
27.135678 -0.000001
27.286432 -0.000002
27.437186 -0.000002
27.587940 -0.000002
27.738693 -0.000002
27.889447 -0.000002
28.040201 -0.000002
28.190955 -0.000002
28.341709 -0.000002
28.492462 -0.000001
28.643216 -0.000001
28.793970 -0.000001
28.944724 -0.000001
29.095477 -0.000001
29.246231 -0.000001
29.396985 -0.000001
29.547739 -0.000000
29.698492 -0.000000
29.849246 -0.000000
30.000000 -0.000000


==> figuresAndData/halfPeriodData_twelfthOrder_june2021.csv <==
0.000000 0.000000
0.013251 0.000000
0.026501 0.000000
0.039752 -0.000000
0.053003 -0.000000
0.066253 -0.000000
0.079504 -0.000000
0.092755 -0.000000
0.106005 -0.000000
0.119256 -0.000000
0.132507 -0.000000
0.145757 -0.000000
0.159008 -0.000000
0.172259 -0.000000
0.185509 -0.000000
0.198760 -0.000000
0.212011 -0.000000
0.225261 -0.000000
0.238512 -0.000000
0.251763 -0.000000
0.265013 -0.000000
0.278264 -0.000000
0.291515 -0.000000
0.304765 -0.000000
0.318016 -0.000000
0.331267 -0.000000
0.344517 -0.000000
0.357768 -0.000000
0.371019 -0.000000
0.384269 -0.000000
0.397520 -0.000000
0.410771 -0.000000
0.424021 -0.000000
0.437272 -0.000000
0.450523 -0.000000
0.463773 -0.000000
0.477024 -0.000000
0.490275 -0.000000
0.503525 -0.000000
0.516776 -0.000000
0.530027 -0.000000
0.543277 -0.000000
0.556528 -0.000000
0.569778 -0.000000
0.583029 -0.000000
0.596280 -0.000000
0.609530 -0.000001
0.622781 -0.000001
0.636032 -0.000001
0.649282 -0.000001
0.662533 -0.000001
0.675784 -0.000002
0.689034 -0.000002
0.702285 -0.000002
0.715536 -0.000003
0.728786 -0.000003
0.742037 -0.000004
0.755288 -0.000005
0.768538 -0.000005
0.781789 -0.000006
0.795040 -0.000007
0.808290 -0.000009
0.821541 -0.000010
0.834792 -0.000012
0.848042 -0.000014
0.861293 -0.000016
0.874544 -0.000019
0.887794 -0.000022
0.901045 -0.000025
0.914296 -0.000029
0.927546 -0.000033
0.940797 -0.000038
0.954048 -0.000043
0.967298 -0.000050
0.980549 -0.000057
0.993800 -0.000065
1.007050 -0.000073
1.020301 -0.000083
1.033552 -0.000095
1.046802 -0.000107
1.060053 -0.000121
1.073304 -0.000137
1.086554 -0.000154
1.099805 -0.000173
1.113056 -0.000194
1.126306 -0.000217
1.139557 -0.000243
1.152808 -0.000271
1.166058 -0.000301
1.179309 -0.000334
1.192560 -0.000370
1.205810 -0.000408
1.219061 -0.000448
1.232312 -0.000491
1.245562 -0.000535
1.258813 -0.000580
1.272064 -0.000624
1.285314 -0.000668
1.298565 -0.000707
1.311816 -0.000740
1.325066 -0.000761
1.338317 -0.000767
1.351568 -0.000748
1.364818 -0.000695
1.378069 -0.000592
1.391320 -0.000420
1.404570 -0.000151
1.417821 0.000256
1.431072 0.000856
1.444322 0.001729
1.457573 0.002993
1.470824 0.004819
1.484074 0.007463
1.497325 0.011312
1.510576 0.016953
1.523826 0.025287
1.537077 0.037663
1.550328 0.056003
1.563578 0.082634
1.576829 0.119110
1.590080 0.162911
1.603330 0.203324
1.616581 0.224714
1.629831 0.220483
1.643082 0.198500
1.656333 0.170475
1.669583 0.143586
1.682834 0.120365
1.696085 0.101010
1.709335 0.084917
1.722586 0.071352
1.735837 0.059661
1.749087 0.049313
1.762338 0.039892
1.775589 0.031065
1.788839 0.022566
1.802090 0.014169
1.815341 0.005679
1.828591 -0.003079
1.841842 -0.012277
1.855093 -0.022080
1.868343 -0.032661
1.881594 -0.044207
1.894845 -0.056919
1.908095 -0.071026
1.921346 -0.086789
1.934597 -0.104513
1.947847 -0.124556
1.961098 -0.147346
1.974349 -0.173401
1.987599 -0.203353
2.000850 -0.237982
2.014101 -0.278263
2.027351 -0.325428
2.040602 -0.381053
2.053853 -0.447186
2.067103 -0.526518
2.080354 -0.622651
2.093605 -0.740472
2.106855 -0.886735
2.120106 -1.070912
2.133357 -1.306467
2.146607 -1.612648
2.159858 -2.016587
2.173109 -2.554128
2.186359 -3.262493
2.199610 -4.141834
2.212861 -5.035160
2.226111 -5.447775
2.239362 -4.783510
2.252613 -3.254884
2.265863 -1.720464
2.279114 -0.620021
2.292365 0.072289
2.305615 0.493420
2.318866 0.751388
2.332117 0.912971
2.345367 1.017039
2.358618 1.086143
2.371869 1.133584
2.385119 1.167391
2.398370 1.192527
2.411621 1.212131
2.424871 1.228228
2.438122 1.242146
2.451373 1.254770
2.464623 1.266700
2.477874 1.278340
2.491125 1.289971
2.504375 1.301785
2.517626 1.313912
2.530877 1.326445
2.544127 1.339446
2.557378 1.352955
2.570629 1.367002
2.583879 1.381603
2.597130 1.396770
2.610381 1.412508
2.623631 1.428821
2.636882 1.445709
2.650133 1.463172
2.663383 1.481209
2.676634 1.499819
2.689884 1.519000
2.703135 1.538751
2.716386 1.559072
2.729636 1.579962
2.742887 1.601423
2.756138 1.623455
2.769388 1.646060
2.782639 1.669242
2.795890 1.693003
2.809140 1.717347
2.822391 1.742280
2.835642 1.767807
2.848892 1.793935
2.862143 1.820670
2.875394 1.848020
2.888644 1.875995
2.901895 1.904602
2.915146 1.933852
2.928396 1.963756
2.941647 1.994325
2.954898 2.025571
2.968148 2.057507
2.981399 2.090146
2.994650 2.123503
3.007900 2.157592
3.021151 2.192430
3.034402 2.228032
3.047652 2.264415
3.060903 2.301599
3.074154 2.339601
3.087404 2.378441
3.100655 2.418139
3.113906 2.458717
3.127156 2.500198
3.140407 2.542603
3.153658 2.585957
3.166908 2.630286
3.180159 2.675615
3.193410 2.721972
3.206660 2.769384
3.219911 2.817882
3.233162 2.867495
3.246412 2.918256
3.259663 2.970199
3.272914 3.023357
3.286164 3.077767
3.299415 3.133467
3.312666 3.190496
3.325916 3.248895
3.339167 3.308706
3.352418 3.369975
3.365668 3.432747
3.378919 3.497073
3.392170 3.563001
3.405420 3.630587
3.418671 3.699886
3.431922 3.770955
3.445172 3.843856
3.458423 3.918653
3.471674 3.995412
3.484924 4.074205
3.498175 4.155105
3.511426 4.238188
3.524676 4.323537
3.537927 4.411237
3.551178 4.501376
3.564428 4.594050
3.577679 4.689358
3.590930 4.787403
3.604180 4.888296
3.617431 4.992152
3.630682 5.099093
3.643932 5.209247
3.657183 5.322750
3.670434 5.439745
3.683684 5.560381
3.696935 5.684818
3.710186 5.813225
3.723436 5.945777
3.736687 6.082662
3.749937 6.224077
3.763188 6.370231
3.776439 6.521344
3.789689 6.677648
3.802940 6.839387
3.816191 7.006821
3.829441 7.180221
3.842692 7.359872
3.855943 7.546076
3.869193 7.739147
3.882444 7.939415
3.895695 8.147224
3.908945 8.362929
3.922196 8.586900
3.935447 8.819515
3.948697 9.061158
3.961948 9.312216
3.975199 9.573071
3.988449 9.844093
4.001700 10.125626
4.014951 10.417975
4.028201 10.721382
4.041452 11.035998
4.054703 11.361845
4.067953 11.698762
4.081204 12.046337
4.094455 12.403808
4.107705 12.769938
4.120956 13.142836
4.134207 13.519718
4.147457 13.896576
4.160708 14.267722
4.173959 14.625154
4.187209 14.957669
4.200460 15.249618
4.213711 15.479148
4.226961 15.615714
4.240212 15.616541
4.253463 15.421618
4.266713 14.946671
4.279964 14.073470
4.293215 12.636988
4.306465 10.409686
4.319716 7.085579
4.332967 2.272494
4.346217 -4.487326
4.359468 -13.630072
4.372719 -25.366468
4.385969 -39.349456
4.399220 -54.356264
4.412471 -68.342343
4.425721 -79.140723
4.438972 -85.450739
4.452223 -87.298307
4.465473 -85.676504
4.478724 -81.863440
4.491975 -76.948742
4.505225 -71.680611
4.518476 -66.501340
4.531727 -61.638434
4.544977 -57.187377
4.558228 -53.169690
4.571479 -49.568933
4.584729 -46.351454
4.597980 -43.477682
4.611231 -40.907942
4.624481 -38.605198
4.637732 -36.536155
4.650983 -34.671494
4.664233 -32.985707
4.677484 -31.456740
4.690735 -30.065584
4.703985 -28.795878
4.717236 -27.633534
4.730487 -26.566417
4.743737 -25.584062
4.756988 -24.677441
4.770239 -23.838756
4.783489 -23.061261
4.796740 -22.339109
4.809990 -21.667203
4.823241 -21.041067
4.836492 -20.456727
4.849742 -19.910614
4.862993 -19.399488
4.876244 -18.920392
4.889494 -18.470619
4.902745 -18.047694
4.915996 -17.649371
4.929246 -17.273615
4.942497 -16.918592
4.955748 -16.582654
4.968998 -16.264319
4.982249 -15.962256
4.995500 -15.675263
5.008750 -15.402253
5.022001 -15.142240
5.035252 -14.894325
5.048502 -14.657684
5.061753 -14.431561
5.075004 -14.215257
5.088254 -14.008127
5.101505 -13.809568
5.114756 -13.619020
5.128006 -13.435956
5.141257 -13.259882
5.154508 -13.090330
5.167758 -12.926858
5.181009 -12.769043
5.194260 -12.616480
5.207510 -12.468782
5.220761 -12.325573
5.234012 -12.186489
5.247262 -12.051173
5.260513 -11.919277
5.273764 -11.790453
5.287014 -11.664358
5.300265 -11.540649
5.313516 -11.418979
5.326766 -11.298998
5.340017 -11.180348
5.353268 -11.062661
5.366518 -10.945559
5.379769 -10.828649
5.393020 -10.711517
5.406270 -10.593733
5.419521 -10.474840
5.432772 -10.354352
5.446022 -10.231752
5.459273 -10.106487
5.472524 -9.977959
5.485774 -9.845525
5.499025 -9.708487
5.512276 -9.566084
5.525526 -9.417488
5.538777 -9.261793
5.552028 -9.098002
5.565278 -8.925023
5.578529 -8.741648
5.591780 -8.546544
5.605030 -8.338237
5.618281 -8.115089
5.631532 -7.875283
5.644782 -7.616797
5.658033 -7.337377
5.671284 -7.034509
5.684534 -6.705387
5.697785 -6.346872
5.711036 -5.955455
5.724286 -5.527206
5.737537 -5.057730
5.750788 -4.542103
5.764038 -3.974819
5.777289 -3.349724
5.790540 -2.659947
5.803790 -1.897836
5.817041 -1.054897
5.830292 -0.121732
5.843542 0.911997
5.856793 2.057579
5.870044 3.327235
5.883294 4.734022
5.896545 6.291668
5.909795 8.014278
5.923046 9.915887
5.936297 12.009805
5.949547 14.307712
5.962798 16.818454
5.976049 19.546498
5.989299 22.490068
6.002550 25.638997
6.015801 28.972450
6.029051 32.456776
6.042302 36.043859
6.055553 39.670473
6.068803 43.259145
6.082054 46.720992
6.095305 49.960666
6.108555 52.883177
6.121806 55.401805
6.135057 57.445922
6.148307 58.967357
6.161558 59.944156
6.174809 60.381139
6.188059 60.307359
6.201310 59.771184
6.214561 58.834102
6.227811 57.564363
6.241062 56.031334
6.254313 54.301102
6.267563 52.433489
6.280814 50.480388
6.294065 48.485169
6.307315 46.482866
6.320566 44.500847
6.333817 42.559751
6.347067 40.674521
6.360318 38.855406
6.373569 37.108892
6.386819 35.438508
6.400070 33.845507
6.413321 32.329432
6.426571 30.888563
6.439822 29.520277
6.453073 28.221327
6.466323 26.988053
6.479574 25.816549
6.492825 24.702788
6.506075 23.642723
6.519326 22.632371
6.532577 21.667900
6.545827 20.745716
6.559078 19.862583
6.572329 19.015783
6.585579 18.203325
6.598830 17.424235
6.612081 16.678899
6.625331 15.969425
6.638582 15.299915
6.651833 14.676439
6.665083 14.106458
6.678334 13.597484
6.691585 13.155041
6.704835 12.780482
6.718086 12.469593
6.731337 12.212794
6.744587 11.997004
6.757838 11.808347
6.771089 11.634555
6.784339 11.466353
6.797590 11.297741
6.810841 11.125534
6.824091 10.948601
6.837342 10.767118
6.850593 10.581979
6.863843 10.394380
6.877094 10.205577
6.890345 10.016736
6.903595 9.828879
6.916846 9.642856
6.930097 9.459351
6.943347 9.278901
6.956598 9.101910
6.969848 8.928676
6.983099 8.759405
6.996350 8.594232
7.009600 8.433232
7.022851 8.276437
7.036102 8.123840
7.049352 7.975406
7.062603 7.831079
7.075854 7.690789
7.089104 7.554449
7.102355 7.421968
7.115606 7.293246
7.128856 7.168180
7.142107 7.046666
7.155358 6.928597
7.168608 6.813868
7.181859 6.702372
7.195110 6.594008
7.208360 6.488672
7.221611 6.386266
7.234862 6.286693
7.248112 6.189859
7.261363 6.095674
7.274614 6.004047
7.287864 5.914896
7.301115 5.828136
7.314366 5.743690
7.327616 5.661479
7.340867 5.581431
7.354118 5.503475
7.367368 5.427542
7.380619 5.353567
7.393870 5.281486
7.407120 5.211240
7.420371 5.142770
7.433622 5.076019
7.446872 5.010935
7.460123 4.947466
7.473374 4.885562
7.486624 4.825176
7.499875 4.766262
7.513126 4.708777
7.526376 4.652678
7.539627 4.597926
7.552878 4.544482
7.566128 4.492309
7.579379 4.441372
7.592630 4.391637
7.605880 4.343071
7.619131 4.295645
7.632382 4.249328
7.645632 4.204093
7.658883 4.159912
7.672134 4.116760
7.685384 4.074613
7.698635 4.033447
7.711886 3.993241
7.725136 3.953973
7.738387 3.915624
7.751638 3.878173
7.764888 3.841604
7.778139 3.805898
7.791390 3.771037
7.804640 3.737006
7.817891 3.703786
7.831142 3.671360
7.844392 3.639712
7.857643 3.608821
7.870894 3.578669
7.884144 3.549233
7.897395 3.520489
7.910646 3.492412
7.923896 3.464973
7.937147 3.438138
7.950398 3.411875
7.963648 3.386145
7.976899 3.360909
7.990150 3.336126
8.003400 3.311755
8.016651 3.287757
8.029901 3.264093
8.043152 3.240732
8.056403 3.217643
8.069653 3.194806
8.082904 3.172202
8.096155 3.149824
8.109405 3.127667
8.122656 3.105734
8.135907 3.084030
8.149157 3.062567
8.162408 3.041354
8.175659 3.020407
8.188909 2.999737
8.202160 2.979358
8.215411 2.959281
8.228661 2.939515
8.241912 2.920068
8.255163 2.900948
8.268413 2.882157
8.281664 2.863700
8.294915 2.845576
8.308165 2.827787
8.321416 2.810330
8.334667 2.793203
8.347917 2.776403
8.361168 2.759926
8.374419 2.743768
8.387669 2.727923
8.400920 2.712386
8.414171 2.697153
8.427421 2.682217
8.440672 2.667573
8.453923 2.653216
8.467173 2.639139
8.480424 2.625337
8.493675 2.611805
8.506925 2.598538
8.520176 2.585529
8.533427 2.572774
8.546677 2.560267
8.559928 2.548004
8.573179 2.535981
8.586429 2.524191
8.599680 2.512631
8.612931 2.501296
8.626181 2.490182
8.639432 2.479285
8.652683 2.468600
8.665933 2.458124
8.679184 2.447853
8.692435 2.437784
8.705685 2.427912
8.718936 2.418234
8.732187 2.408747
8.745437 2.399447
8.758688 2.390331
8.771939 2.381397
8.785189 2.372641
8.798440 2.364060
8.811691 2.355651
8.824941 2.347413
8.838192 2.339340
8.851443 2.331433
8.864693 2.323687
8.877944 2.316100
8.891195 2.308670
8.904445 2.301394
8.917696 2.294271
8.930947 2.287298
8.944197 2.280472
8.957448 2.273792
8.970699 2.267256
8.983949 2.260861
8.997200 2.254606
9.010451 2.248488
9.023701 2.242507
9.036952 2.236659
9.050203 2.230943
9.063453 2.225358
9.076704 2.219902
9.089954 2.214573
9.103205 2.209369
9.116456 2.204289
9.129706 2.199331
9.142957 2.194494
9.156208 2.189777
9.169458 2.185177
9.182709 2.180694
9.195960 2.176325
9.209210 2.172071
9.222461 2.167928
9.235712 2.163897
9.248962 2.159975
9.262213 2.156162
9.275464 2.152456
9.288714 2.148856
9.301965 2.145361
9.315216 2.141970
9.328466 2.138681
9.341717 2.135493
9.354968 2.132406
9.368218 2.129417
9.381469 2.126527
9.394720 2.123734
9.407970 2.121037
9.421221 2.118435
9.434472 2.115927
9.447722 2.113511
9.460973 2.111188
9.474224 2.108955
9.487474 2.106813
9.500725 2.104760
9.513976 2.102794
9.527226 2.100916
9.540477 2.099124
9.553728 2.097418
9.566978 2.095795
9.580229 2.094256
9.593480 2.092800
9.606730 2.091426
9.619981 2.090132
9.633232 2.088918
9.646482 2.087783
9.659733 2.086726
9.672984 2.085746
9.686234 2.084842
9.699485 2.084014
9.712736 2.083259
9.725986 2.082579
9.739237 2.081971
9.752488 2.081434
9.765738 2.080968
9.778989 2.080572
9.792240 2.080244
9.805490 2.079984
9.818741 2.079790
9.831992 2.079662
9.845242 2.079599
9.858493 2.079599
9.871744 2.079661
9.884994 2.079785
9.898245 2.079968
9.911496 2.080211
9.924746 2.080510
9.937997 2.080867
9.951248 2.081278
9.964498 2.081743
9.977749 2.082260
9.991000 2.082827
10.004250 2.083444
10.017501 2.084109
10.030752 2.084820
10.044002 2.085575
10.057253 2.086372
10.070504 2.087210
10.083754 2.088087
10.097005 2.089001
10.110256 2.089949
10.123506 2.090930
10.136757 2.091940
10.150008 2.092978
10.163258 2.094041
10.176509 2.095126
10.189759 2.096230
10.203010 2.097350
10.216261 2.098484
10.229511 2.099627
10.242762 2.100776
10.256013 2.101927
10.269263 2.103077
10.282514 2.104221
10.295765 2.105354
10.309015 2.106471
10.322266 2.107568
10.335517 2.108639
10.348767 2.109679
10.362018 2.110680
10.375269 2.111638
10.388519 2.112543
10.401770 2.113390
10.415021 2.114170
10.428271 2.114874
10.441522 2.115494
10.454773 2.116019
10.468023 2.116439
10.481274 2.116744
10.494525 2.116920
10.507775 2.116955
10.521026 2.116835
10.534277 2.116545
10.547527 2.116070
10.560778 2.115391
10.574029 2.114491
10.587279 2.113349
10.600530 2.111944
10.613781 2.110253
10.627031 2.108251
10.640282 2.105912
10.653533 2.103205
10.666783 2.100101
10.680034 2.096566
10.693285 2.092564
10.706535 2.088056
10.719786 2.083002
10.733037 2.077356
10.746287 2.071073
10.759538 2.064101
10.772789 2.056388
10.786039 2.047877
10.799290 2.038510
10.812541 2.028225
10.825791 2.016961
10.839042 2.004653
10.852293 1.991239
10.865543 1.976657
10.878794 1.960852
10.892045 1.943775
10.905295 1.925389
10.918546 1.905676
10.931797 1.884641
10.945047 1.862319
10.958298 1.838793
10.971549 1.814197
10.984799 1.788737
10.998050 1.762706
11.011301 1.736500
11.024551 1.710639
11.037802 1.685779
11.051053 1.662723
11.064303 1.642423
11.077554 1.625968
11.090805 1.614549
11.104055 1.609406
11.117306 1.611753
11.130557 1.622674
11.143807 1.643019
11.157058 1.673299
11.170309 1.713600
11.183559 1.763547
11.196810 1.822307
11.210061 1.888658
11.223311 1.961089
11.236562 2.037936
11.249812 2.117512
11.263063 2.198229
11.276314 2.278682
11.289564 2.357704
11.302815 2.434387
11.316066 2.508077
11.329316 2.578345
11.342567 2.644958
11.355818 2.707840
11.369068 2.767033
11.382319 2.822666
11.395570 2.874928
11.408820 2.924044
11.422071 2.970257
11.435322 3.013819
11.448572 3.054979
11.461823 3.093975
11.475074 3.131036
11.488324 3.166375
11.501575 3.200187
11.514826 3.232653
11.528076 3.263939
11.541327 3.294192
11.554578 3.323550
11.567828 3.352133
11.581079 3.380053
11.594330 3.407408
11.607580 3.434288
11.620831 3.460773
11.634082 3.486935
11.647332 3.512840
11.660583 3.538547
11.673834 3.564109
11.687084 3.589574
11.700335 3.614985
11.713586 3.640381
11.726836 3.665800
11.740087 3.691273
11.753338 3.716830
11.766588 3.742498
11.779839 3.768304
11.793090 3.794268
11.806340 3.820414
11.819591 3.846761
11.832842 3.873326
11.846092 3.900126
11.859343 3.927178
11.872594 3.954496
11.885844 3.982093
11.899095 4.009983
11.912346 4.038177
11.925596 4.066686
11.938847 4.095521
11.952098 4.124693
11.965348 4.154209
11.978599 4.184079
11.991850 4.214311
12.005100 4.244912
12.018351 4.275890
12.031602 4.307250
12.044852 4.338999
12.058103 4.371142
12.071354 4.403683
12.084604 4.436628
12.097855 4.469978
12.111106 4.503737
12.124356 4.537906
12.137607 4.572488
12.150858 4.607482
12.164108 4.642887
12.177359 4.678702
12.190610 4.714925
12.203860 4.751550
12.217111 4.788573
12.230362 4.825987
12.243612 4.863784
12.256863 4.901952
12.270114 4.940480
12.283364 4.979353
12.296615 5.018555
12.309865 5.058065
12.323116 5.097861
12.336367 5.137918
12.349617 5.178205
12.362868 5.218688
12.376119 5.259331
12.389369 5.300089
12.402620 5.340915
12.415871 5.381752
12.429121 5.422540
12.442372 5.463210
12.455623 5.503683
12.468873 5.543873
12.482124 5.583683
12.495375 5.623002
12.508625 5.661709
12.521876 5.699667
12.535127 5.736724
12.548377 5.772709
12.561628 5.807432
12.574879 5.840678
12.588129 5.872209
12.601380 5.901760
12.614631 5.929032
12.627881 5.953692
12.641132 5.975368
12.654383 5.993643
12.667633 6.008052
12.680884 6.018073
12.694135 6.023122
12.707385 6.022547
12.720636 6.015615
12.733887 6.001509
12.747137 5.979310
12.760388 5.947991
12.773639 5.906402
12.786889 5.853255
12.800140 5.787106
12.813391 5.706344
12.826641 5.609163
12.839892 5.493549
12.853143 5.357252
12.866393 5.197767
12.879644 5.012309
12.892895 4.797786
12.906145 4.550783
12.919396 4.267536
12.932647 3.943920
12.945897 3.575440
12.959148 3.157233
12.972399 2.684090
12.985649 2.150490
12.998900 1.550675
13.012151 0.878749
13.025401 0.128834
13.038652 -0.704729
13.051903 -1.627106
13.065153 -2.642628
13.078404 -3.754378
13.091655 -4.963702
13.104905 -6.269670
13.118156 -7.668516
13.131407 -9.153097
13.144657 -10.712441
13.157908 -12.331460
13.171159 -13.990921
13.184409 -15.667734
13.197660 -17.335623
13.210911 -18.966182
13.224161 -20.530247
13.237412 -21.999492
13.250663 -23.348063
13.263913 -24.554067
13.277164 -25.600746
13.290415 -26.477194
13.303665 -27.178572
13.316916 -27.705835
13.330167 -28.065055
13.343417 -28.266470
13.356668 -28.323400
13.369918 -28.251155
13.383169 -28.066033
13.396420 -27.784472
13.409670 -27.422394
13.422921 -26.994725
13.436172 -26.515090
13.449422 -25.995653
13.462673 -25.447059
13.475924 -24.878469
13.489174 -24.297641
13.502425 -23.711047
13.515676 -23.124013
13.528926 -22.540851
13.542177 -21.965001
13.555428 -21.399157
13.568678 -20.845381
13.581929 -20.305209
13.595180 -19.779742
13.608430 -19.269723
13.621681 -18.775603
13.634932 -18.297602
13.648182 -17.835749
13.661433 -17.389930
13.674684 -16.959914
13.687934 -16.545384
13.701185 -16.145958
13.714436 -15.761206
13.727686 -15.390664
13.740937 -15.033850
13.754188 -14.690266
13.767438 -14.359414
13.780689 -14.040793
13.793940 -13.733912
13.807190 -13.438286
13.820441 -13.153443
13.833692 -12.878926
13.846942 -12.614290
13.860193 -12.359108
13.873444 -12.112970
13.886694 -11.875481
13.899945 -11.646263
13.913196 -11.424955
13.926446 -11.211212
13.939697 -11.004704
13.952948 -10.805118
13.966198 -10.612154
13.979449 -10.425528
13.992700 -10.244967
14.005950 -10.070214
14.019201 -9.901024
14.032452 -9.737162
14.045702 -9.578406
14.058953 -9.424546
14.072204 -9.275379
14.085454 -9.130716
14.098705 -8.990373
14.111956 -8.854179
14.125206 -8.721969
14.138457 -8.593586
14.151708 -8.468881
14.164958 -8.347714
14.178209 -8.229948
14.191460 -8.115457
14.204710 -8.004118
14.217961 -7.895816
14.231212 -7.790439
14.244462 -7.687883
14.257713 -7.588047
14.270964 -7.490837
14.284214 -7.396163
14.297465 -7.303937
14.310716 -7.214077
14.323966 -7.126507
14.337217 -7.041150
14.350468 -6.957937
14.363718 -6.876800
14.376969 -6.797674
14.390220 -6.720498
14.403470 -6.645212
14.416721 -6.571762
14.429971 -6.500093
14.443222 -6.430154
14.456473 -6.361896
14.469723 -6.295271
14.482974 -6.230234
14.496225 -6.166741
14.509475 -6.104750
14.522726 -6.044220
14.535977 -5.985112
14.549227 -5.927389
14.562478 -5.871014
14.575729 -5.815951
14.588979 -5.762166
14.602230 -5.709627
14.615481 -5.658302
14.628731 -5.608160
14.641982 -5.559172
14.655233 -5.511309
14.668483 -5.464544
14.681734 -5.418850
14.694985 -5.374203
14.708235 -5.330578
14.721486 -5.287953
14.734737 -5.246305
14.747987 -5.205614
14.761238 -5.165861
14.774489 -5.127025
14.787739 -5.089090
14.800990 -5.052039
14.814241 -5.015857
14.827491 -4.980529
14.840742 -4.946041
14.853993 -4.912381
14.867243 -4.879538
14.880494 -4.847500
14.893745 -4.816259
14.906995 -4.785806
14.920246 -4.756133
14.933497 -4.727234
14.946747 -4.699104
14.959998 -4.671736
14.973249 -4.645129
14.986499 -4.619278
14.999750 -4.594183
15.013001 -4.569843
15.026251 -4.546257
15.039502 -4.523427
15.052753 -4.501355
15.066003 -4.480043
15.079254 -4.459496
15.092505 -4.439718
15.105755 -4.420715
15.119006 -4.402493
15.132257 -4.385059
15.145507 -4.368420
15.158758 -4.352585
15.172009 -4.337562
15.185259 -4.323359
15.198510 -4.309984
15.211761 -4.297445
15.225011 -4.285750
15.238262 -4.274904
15.251513 -4.264911
15.264763 -4.255773
15.278014 -4.247489
15.291265 -4.240052
15.304515 -4.233452
15.317766 -4.227671
15.331017 -4.222685
15.344267 -4.218459
15.357518 -4.214948
15.370769 -4.212091
15.384019 -4.209815
15.397270 -4.208027
15.410521 -4.206613
15.423771 -4.205438
15.437022 -4.204342
15.450273 -4.203138
15.463523 -4.201610
15.476774 -4.199517
15.490025 -4.196588
15.503275 -4.192530
15.516526 -4.187029
15.529776 -4.179759
15.543027 -4.170389
15.556278 -4.158597
15.569528 -4.144080
15.582779 -4.126571
15.596030 -4.105853
15.609280 -4.081770
15.622531 -4.054244
15.635782 -4.023280
15.649032 -3.988969
15.662283 -3.951492
15.675534 -3.911105
15.688784 -3.868137
15.702035 -3.822967
15.715286 -3.776014
15.728536 -3.727711
15.741787 -3.678495
15.755038 -3.628786
15.768288 -3.578975
15.781539 -3.529415
15.794790 -3.480416
15.808040 -3.432239
15.821291 -3.385097
15.834542 -3.339156
15.847792 -3.294540
15.861043 -3.251332
15.874294 -3.209584
15.887544 -3.169317
15.900795 -3.130528
15.914046 -3.093197
15.927296 -3.057287
15.940547 -3.022749
15.953798 -2.989528
15.967048 -2.957561
15.980299 -2.926782
15.993550 -2.897125
16.006800 -2.868522
16.020051 -2.840905
16.033302 -2.814209
16.046552 -2.788371
16.059803 -2.763328
16.073054 -2.739023
16.086304 -2.715400
16.099555 -2.692407
16.112806 -2.669992
16.126056 -2.648110
16.139307 -2.626716
16.152558 -2.605769
16.165808 -2.585228
16.179059 -2.565058
16.192310 -2.545223
16.205560 -2.525691
16.218811 -2.506432
16.232062 -2.487416
16.245312 -2.468616
16.258563 -2.450007
16.271814 -2.431563
16.285064 -2.413262
16.298315 -2.395082
16.311566 -2.377001
16.324816 -2.359000
16.338067 -2.341059
16.351318 -2.323159
16.364568 -2.305284
16.377819 -2.287416
16.391070 -2.269537
16.404320 -2.251633
16.417571 -2.233686
16.430822 -2.215682
16.444072 -2.197606
16.457323 -2.179442
16.470574 -2.161176
16.483824 -2.142793
16.497075 -2.124279
16.510326 -2.105620
16.523576 -2.086801
16.536827 -2.067807
16.550078 -2.048625
16.563328 -2.029240
16.576579 -2.009637
16.589829 -1.989802
16.603080 -1.969720
16.616331 -1.949375
16.629581 -1.928754
16.642832 -1.907839
16.656083 -1.886616
16.669333 -1.865068
16.682584 -1.843179
16.695835 -1.820932
16.709085 -1.798310
16.722336 -1.775295
16.735587 -1.751869
16.748837 -1.728014
16.762088 -1.703710
16.775339 -1.678939
16.788589 -1.653680
16.801840 -1.627911
16.815091 -1.601613
16.828341 -1.574763
16.841592 -1.547337
16.854843 -1.519314
16.868093 -1.490668
16.881344 -1.461374
16.894595 -1.431407
16.907845 -1.400741
16.921096 -1.369346
16.934347 -1.337195
16.947597 -1.304258
16.960848 -1.270505
16.974099 -1.235904
16.987349 -1.200421
17.000600 -1.164024
17.013851 -1.126676
17.027101 -1.088341
17.040352 -1.048982
17.053603 -1.008558
17.066853 -0.967030
17.080104 -0.924354
17.093355 -0.880488
17.106605 -0.835386
17.119856 -0.789000
17.133107 -0.741281
17.146357 -0.692180
17.159608 -0.641643
17.172859 -0.589616
17.186109 -0.536041
17.199360 -0.480861
17.212611 -0.424014
17.225861 -0.365437
17.239112 -0.305064
17.252363 -0.242827
17.265613 -0.178655
17.278864 -0.112475
17.292115 -0.044212
17.305365 0.026214
17.318616 0.098884
17.331867 0.173884
17.345117 0.251300
17.358368 0.331224
17.371619 0.413750
17.384869 0.498975
17.398120 0.587001
17.411371 0.677931
17.424621 0.771874
17.437872 0.868941
17.451123 0.969247
17.464373 1.072913
17.477624 1.180059
17.490875 1.290815
17.504125 1.405309
17.517376 1.523676
17.530627 1.646056
17.543877 1.772590
17.557128 1.903425
17.570379 2.038710
17.583629 2.178599
17.596880 2.323250
17.610131 2.472821
17.623381 2.627478
17.636632 2.787386
17.649882 2.952715
17.663133 3.123635
17.676384 3.300320
17.689634 3.482943
17.702885 3.671679
17.716136 3.866704
17.729386 4.068190
17.742637 4.276309
17.755888 4.491232
17.769138 4.713123
17.782389 4.942144
17.795640 5.178448
17.808890 5.422181
17.822141 5.673481
17.835392 5.932473
17.848642 6.199268
17.861893 6.473963
17.875144 6.756637
17.888394 7.047348
17.901645 7.346134
17.914896 7.653002
17.928146 7.967937
17.941397 8.290889
17.954648 8.621774
17.967898 8.960470
17.981149 9.306817
17.994400 9.660607
18.007650 10.021588
18.020901 10.389456
18.034152 10.763855
18.047402 11.144374
18.060653 11.530541
18.073904 11.921827
18.087154 12.317639
18.100405 12.717323
18.113656 13.120160
18.126906 13.525370
18.140157 13.932109
18.153408 14.339476
18.166658 14.746511
18.179909 15.152201
18.193160 15.555484
18.206410 15.955258
18.219661 16.350383
18.232912 16.739692
18.246162 17.121999
18.259413 17.496108
18.272664 17.860824
18.285914 18.214964
18.299165 18.557368
18.312416 18.886908
18.325666 19.202503
18.338917 19.503128
18.352168 19.787827
18.365418 20.055717
18.378669 20.306006
18.391920 20.537991
18.405170 20.751074
18.418421 20.944761
18.431672 21.118668
18.444922 21.272524
18.458173 21.406170
18.471424 21.519560
18.484674 21.612757
18.497925 21.685931
18.511176 21.739352
18.524426 21.773386
18.537677 21.788488
18.550928 21.785191
18.564178 21.764102
18.577429 21.725890
18.590680 21.671279
18.603930 21.601035
18.617181 21.515965
18.630432 21.416899
18.643682 21.304688
18.656933 21.180194
18.670184 21.044283
18.683434 20.897818
18.696685 20.741651
18.709935 20.576623
18.723186 20.403553
18.736437 20.223240
18.749687 20.036452
18.762938 19.843932
18.776189 19.646388
18.789439 19.444498
18.802690 19.238901
18.815941 19.030206
18.829191 18.818984
18.842442 18.605768
18.855693 18.391061
18.868943 18.175326
18.882194 17.958998
18.895445 17.742473
18.908695 17.526120
18.921946 17.310276
18.935197 17.095249
18.948447 16.881318
18.961698 16.668737
18.974949 16.457735
18.988199 16.248517
19.001450 16.041268
19.014701 15.836150
19.027951 15.633306
19.041202 15.432862
19.054453 15.234927
19.067703 15.039595
19.080954 14.846945
19.094205 14.657043
19.107455 14.469944
19.120706 14.285690
19.133957 14.104315
19.147207 13.925842
19.160458 13.750286
19.173709 13.577655
19.186959 13.407949
19.200210 13.241162
19.213461 13.077283
19.226711 12.916296
19.239962 12.758178
19.253213 12.602905
19.266463 12.450448
19.279714 12.300775
19.292965 12.153849
19.306215 12.009634
19.319466 11.868090
19.332717 11.729175
19.345967 11.592845
19.359218 11.459056
19.372469 11.327762
19.385719 11.198915
19.398970 11.072468
19.412221 10.948372
19.425471 10.826578
19.438722 10.707037
19.451973 10.589700
19.465223 10.474516
19.478474 10.361437
19.491725 10.250413
19.504975 10.141395
19.518226 10.034334
19.531477 9.929183
19.544727 9.825893
19.557978 9.724418
19.571229 9.624712
19.584479 9.526729
19.597730 9.430427
19.610981 9.335761
19.624231 9.242692
19.637482 9.151179
19.650733 9.061185
19.663983 8.972674
19.677234 8.885614
19.690485 8.799973
19.703735 8.715724
19.716986 8.632842
19.730237 8.551308
19.743487 8.471104
19.756738 8.392218
19.769988 8.314645
19.783239 8.238382
19.796490 8.163435
19.809740 8.089815
19.822991 8.017541
19.836242 7.946639
19.849492 7.877143
19.862743 7.809096
19.875994 7.742549
19.889244 7.677563
19.902495 7.614205
19.915746 7.552552
19.928996 7.492687
19.942247 7.434700
19.955498 7.378685
19.968748 7.324741
19.981999 7.272965
19.995250 7.223454
20.008500 7.176298
20.021751 7.131582
20.035002 7.089376
20.048252 7.049739
20.061503 7.012710
20.074754 6.978307
20.088004 6.946529
20.101255 6.917347
20.114506 6.890710
20.127756 6.866542
20.141007 6.844742
20.154258 6.825190
20.167508 6.807747
20.180759 6.792258
20.194010 6.778559
20.207260 6.766477
20.220511 6.755836
20.233762 6.746462
20.247012 6.738183
20.260263 6.730837
20.273514 6.724270
20.286764 6.718340
20.300015 6.712918
20.313266 6.707888
20.326516 6.703150
20.339767 6.698615
20.353018 6.694210
20.366268 6.689873
20.379519 6.685554
20.392770 6.681213
20.406020 6.676821
20.419271 6.672356
20.432522 6.667803
20.445772 6.663153
20.459023 6.658403
20.472274 6.653555
20.485524 6.648612
20.498775 6.643580
20.512026 6.638468
20.525276 6.633287
20.538527 6.628047
20.551778 6.622760
20.565028 6.617437
20.578279 6.612089
20.591530 6.606728
20.604780 6.601362
20.618031 6.596003
20.631282 6.590659
20.644532 6.585337
20.657783 6.580043
20.671034 6.574784
20.684284 6.569562
20.697535 6.564382
20.710786 6.559243
20.724036 6.554148
20.737287 6.549093
20.750538 6.544078
20.763788 6.539098
20.777039 6.534147
20.790290 6.529220
20.803540 6.524307
20.816791 6.519400
20.830042 6.514487
20.843292 6.509556
20.856543 6.504592
20.869793 6.499580
20.883044 6.494502
20.896295 6.489339
20.909545 6.484069
20.922796 6.478671
20.936047 6.473120
20.949297 6.467387
20.962548 6.461445
20.975799 6.455262
20.989049 6.448805
21.002300 6.442036
21.015551 6.434918
21.028801 6.427408
21.042052 6.419462
21.055303 6.411032
21.068553 6.402065
21.081804 6.392508
21.095055 6.382301
21.108305 6.371381
21.121556 6.359679
21.134807 6.347124
21.148057 6.333639
21.161308 6.319139
21.174559 6.303536
21.187809 6.286736
21.201060 6.268635
21.214311 6.249125
21.227561 6.228090
21.240812 6.205404
21.254063 6.180934
21.267313 6.154537
21.280564 6.126060
21.293815 6.095338
21.307065 6.062197
21.320316 6.026449
21.333567 5.987893
21.346817 5.946315
21.360068 5.901486
21.373319 5.853160
21.386569 5.801075
21.399820 5.744952
21.413071 5.684492
21.426321 5.619376
21.439572 5.549266
21.452823 5.473798
21.466073 5.392587
21.479324 5.305225
21.492575 5.211276
21.505825 5.110279
21.519076 5.001745
21.532327 4.885157
21.545577 4.759971
21.558828 4.625611
21.572079 4.481475
21.585329 4.326932
21.598580 4.161323
21.611831 3.983961
21.625081 3.794138
21.638332 3.591121
21.651583 3.374164
21.664833 3.142504
21.678084 2.895372
21.691335 2.632003
21.704585 2.351637
21.717836 2.053538
21.731087 1.737002
21.744337 1.401372
21.757588 1.046055
21.770839 0.670543
21.784089 0.274429
21.797340 -0.142565
21.810591 -0.580567
21.823841 -1.039529
21.837092 -1.519199
21.850343 -2.019096
21.863593 -2.538483
21.876844 -3.076344
21.890095 -3.631366
21.903345 -4.201918
21.916596 -4.786048
21.929846 -5.381475
21.943097 -5.985599
21.956348 -6.595518
21.969598 -7.208052
21.982849 -7.819787
21.996100 -8.427119
22.009350 -9.026319
22.022601 -9.613595
22.035852 -10.185169
22.049102 -10.737353
22.062353 -11.266629
22.075604 -11.769719
22.088854 -12.243659
22.102105 -12.685851
22.115356 -13.094117
22.128606 -13.466730
22.141857 -13.802433
22.155108 -14.100446
22.168358 -14.360455
22.181609 -14.582592
22.194860 -14.767402
22.208110 -14.915802
22.221361 -15.029033
22.234612 -15.108612
22.247862 -15.156277
22.261113 -15.173938
22.274364 -15.163625
22.287614 -15.127444
22.300865 -15.067536
22.314116 -14.986038
22.327366 -14.885056
22.340617 -14.766637
22.353868 -14.632749
22.367118 -14.485266
22.380369 -14.325957
22.393620 -14.156477
22.406870 -13.978364
22.420121 -13.793037
22.433372 -13.601799
22.446622 -13.405836
22.459873 -13.206224
22.473124 -13.003934
22.486374 -12.799836
22.499625 -12.594707
22.512876 -12.389235
22.526126 -12.184029
22.539377 -11.979624
22.552628 -11.776486
22.565878 -11.575019
22.579129 -11.375572
22.592380 -11.178442
22.605630 -10.983883
22.618881 -10.792106
22.632132 -10.603285
22.645382 -10.417563
22.658633 -10.235054
22.671884 -10.055845
22.685134 -9.880003
22.698385 -9.707573
22.711636 -9.538584
22.724886 -9.373048
22.738137 -9.210967
22.751388 -9.052329
22.764638 -8.897112
22.777889 -8.745288
22.791140 -8.596820
22.804390 -8.451665
22.817641 -8.309776
22.830892 -8.171101
22.844142 -8.035584
22.857393 -7.903169
22.870644 -7.773795
22.883894 -7.647400
22.897145 -7.523921
22.910396 -7.403295
22.923646 -7.285459
22.936897 -7.170346
22.950148 -7.057895
22.963398 -6.948040
22.976649 -6.840719
22.989899 -6.735869
23.003150 -6.633429
23.016401 -6.533338
23.029651 -6.435536
23.042902 -6.339965
23.056153 -6.246567
23.069403 -6.155286
23.082654 -6.066067
23.095905 -5.978856
23.109155 -5.893601
23.122406 -5.810251
23.135657 -5.728756
23.148907 -5.649068
23.162158 -5.571140
23.175409 -5.494925
23.188659 -5.420379
23.201910 -5.347458
23.215161 -5.276122
23.228411 -5.206328
23.241662 -5.138038
23.254913 -5.071212
23.268163 -5.005814
23.281414 -4.941807
23.294665 -4.879156
23.307915 -4.817828
23.321166 -4.757789
23.334417 -4.699008
23.347667 -4.641454
23.360918 -4.585096
23.374169 -4.529907
23.387419 -4.475857
23.400670 -4.422920
23.413921 -4.371070
23.427171 -4.320281
23.440422 -4.270529
23.453673 -4.221790
23.466923 -4.174041
23.480174 -4.127260
23.493425 -4.081426
23.506675 -4.036518
23.519926 -3.992516
23.533177 -3.949401
23.546427 -3.907155
23.559678 -3.865759
23.572929 -3.825196
23.586179 -3.785449
23.599430 -3.746503
23.612681 -3.708342
23.625931 -3.670951
23.639182 -3.634316
23.652433 -3.598422
23.665683 -3.563258
23.678934 -3.528809
23.692185 -3.495065
23.705435 -3.462012
23.718686 -3.429640
23.731937 -3.397938
23.745187 -3.366896
23.758438 -3.336503
23.771689 -3.306751
23.784939 -3.277629
23.798190 -3.249129
23.811441 -3.221243
23.824691 -3.193962
23.837942 -3.167279
23.851193 -3.141187
23.864443 -3.115677
23.877694 -3.090743
23.890945 -3.066379
23.904195 -3.042577
23.917446 -3.019331
23.930697 -2.996634
23.943947 -2.974481
23.957198 -2.952865
23.970449 -2.931780
23.983699 -2.911218
23.996950 -2.891174
24.010201 -2.871641
24.023451 -2.852611
24.036702 -2.834077
24.049952 -2.816031
24.063203 -2.798464
24.076454 -2.781368
24.089704 -2.764731
24.102955 -2.748544
24.116206 -2.732793
24.129456 -2.717467
24.142707 -2.702549
24.155958 -2.688026
24.169208 -2.673878
24.182459 -2.660087
24.195710 -2.646631
24.208960 -2.633487
24.222211 -2.620629
24.235462 -2.608028
24.248712 -2.595655
24.261963 -2.583476
24.275214 -2.571454
24.288464 -2.559551
24.301715 -2.547725
24.314966 -2.535930
24.328216 -2.524120
24.341467 -2.512244
24.354718 -2.500251
24.367968 -2.488085
24.381219 -2.475691
24.394470 -2.463011
24.407720 -2.449989
24.420971 -2.436567
24.434222 -2.422689
24.447472 -2.408300
24.460723 -2.393350
24.473974 -2.377790
24.487224 -2.361578
24.500475 -2.344678
24.513726 -2.327058
24.526976 -2.308697
24.540227 -2.289580
24.553478 -2.269701
24.566728 -2.249064
24.579979 -2.227682
24.593230 -2.205576
24.606480 -2.182778
24.619731 -2.159327
24.632982 -2.135268
24.646232 -2.110657
24.659483 -2.085552
24.672734 -2.060018
24.685984 -2.034120
24.699235 -2.007929
24.712486 -1.981514
24.725736 -1.954945
24.738987 -1.928292
24.752238 -1.901619
24.765488 -1.874991
24.778739 -1.848467
24.791990 -1.822102
24.805240 -1.795947
24.818491 -1.770048
24.831742 -1.744445
24.844992 -1.719173
24.858243 -1.694265
24.871494 -1.669745
24.884744 -1.645636
24.897995 -1.621954
24.911246 -1.598712
24.924496 -1.575921
24.937747 -1.553586
24.950998 -1.531711
24.964248 -1.510296
24.977499 -1.489339
24.990750 -1.468838
25.004000 -1.448786
25.017251 -1.429176
25.030502 -1.410001
25.043752 -1.391251
25.057003 -1.372917
25.070254 -1.354987
25.083504 -1.337451
25.096755 -1.320297
25.110006 -1.303514
25.123256 -1.287090
25.136507 -1.271014
25.149757 -1.255273
25.163008 -1.239857
25.176259 -1.224753
25.189509 -1.209951
25.202760 -1.195440
25.216011 -1.181208
25.229261 -1.167247
25.242512 -1.153544
25.255763 -1.140092
25.269013 -1.126880
25.282264 -1.113900
25.295515 -1.101142
25.308765 -1.088598
25.322016 -1.076261
25.335267 -1.064121
25.348517 -1.052172
25.361768 -1.040407
25.375019 -1.028818
25.388269 -1.017400
25.401520 -1.006145
25.414771 -0.995047
25.428021 -0.984101
25.441272 -0.973302
25.454523 -0.962643
25.467773 -0.952120
25.481024 -0.941727
25.494275 -0.931461
25.507525 -0.921316
25.520776 -0.911288
25.534027 -0.901373
25.547277 -0.891568
25.560528 -0.881867
25.573779 -0.872269
25.587029 -0.862768
25.600280 -0.853362
25.613531 -0.844048
25.626781 -0.834822
25.640032 -0.825681
25.653283 -0.816623
25.666533 -0.807645
25.679784 -0.798744
25.693035 -0.789917
25.706285 -0.781163
25.719536 -0.772478
25.732787 -0.763861
25.746037 -0.755309
25.759288 -0.746820
25.772539 -0.738392
25.785789 -0.730023
25.799040 -0.721712
25.812291 -0.713455
25.825541 -0.705252
25.838792 -0.697101
25.852043 -0.689000
25.865293 -0.680947
25.878544 -0.672941
25.891795 -0.664981
25.905045 -0.657064
25.918296 -0.649189
25.931547 -0.641355
25.944797 -0.633561
25.958048 -0.625805
25.971299 -0.618086
25.984549 -0.610403
25.997800 -0.602754
26.011051 -0.595138
26.024301 -0.587554
26.037552 -0.580001
26.050803 -0.572478
26.064053 -0.564984
26.077304 -0.557516
26.090555 -0.550076
26.103805 -0.542661
26.117056 -0.535270
26.130307 -0.527903
26.143557 -0.520558
26.156808 -0.513234
26.170059 -0.505931
26.183309 -0.498648
26.196560 -0.491384
26.209810 -0.484137
26.223061 -0.476907
26.236312 -0.469694
26.249562 -0.462495
26.262813 -0.455311
26.276064 -0.448141
26.289314 -0.440983
26.302565 -0.433837
26.315816 -0.426702
26.329066 -0.419578
26.342317 -0.412463
26.355568 -0.405356
26.368818 -0.398258
26.382069 -0.391167
26.395320 -0.384083
26.408570 -0.377004
26.421821 -0.369930
26.435072 -0.362860
26.448322 -0.355794
26.461573 -0.348731
26.474824 -0.341670
26.488074 -0.334610
26.501325 -0.327551
26.514576 -0.320492
26.527826 -0.313432
26.541077 -0.306371
26.554328 -0.299308
26.567578 -0.292242
26.580829 -0.285173
26.594080 -0.278099
26.607330 -0.271021
26.620581 -0.263937
26.633832 -0.256848
26.647082 -0.249752
26.660333 -0.242648
26.673584 -0.235536
26.686834 -0.228416
26.700085 -0.221287
26.713336 -0.214148
26.726586 -0.206998
26.739837 -0.199837
26.753088 -0.192664
26.766338 -0.185479
26.779589 -0.178282
26.792840 -0.171070
26.806090 -0.163845
26.819341 -0.156605
26.832592 -0.149349
26.845842 -0.142078
26.859093 -0.134790
26.872344 -0.127485
26.885594 -0.120163
26.898845 -0.112823
26.912096 -0.105464
26.925346 -0.098085
26.938597 -0.090687
26.951848 -0.083269
26.965098 -0.075830
26.978349 -0.068369
26.991600 -0.060887
27.004850 -0.053382
27.018101 -0.045854
27.031352 -0.038303
27.044602 -0.030728
27.057853 -0.023128
27.071104 -0.015504
27.084354 -0.007854
27.097605 -0.000178
27.110856 0.007525
27.124106 0.015255
27.137357 0.023012
27.150608 0.030798
27.163858 0.038612
27.177109 0.046455
27.190360 0.054328
27.203610 0.062231
27.216861 0.070165
27.230112 0.078131
27.243362 0.086128
27.256613 0.094158
27.269863 0.102221
27.283114 0.110319
27.296365 0.118450
27.309615 0.126617
27.322866 0.134819
27.336117 0.143058
27.349367 0.151334
27.362618 0.159648
27.375869 0.168001
27.389119 0.176393
27.402370 0.184825
27.415621 0.193299
27.428871 0.201814
27.442122 0.210372
27.455373 0.218974
27.468623 0.227620
27.481874 0.236311
27.495125 0.245049
27.508375 0.253835
27.521626 0.262668
27.534877 0.271551
27.548127 0.280484
27.561378 0.289469
27.574629 0.298507
27.587879 0.307597
27.601130 0.316743
27.614381 0.325944
27.627631 0.335203
27.640882 0.344519
27.654133 0.353895
27.667383 0.363331
27.680634 0.372829
27.693885 0.382390
27.707135 0.392016
27.720386 0.401706
27.733637 0.411464
27.746887 0.421289
27.760138 0.431183
27.773389 0.441149
27.786639 0.451186
27.799890 0.461296
27.813141 0.471481
27.826391 0.481741
27.839642 0.492079
27.852893 0.502496
27.866143 0.512992
27.879394 0.523570
27.892645 0.534231
27.905895 0.544976
27.919146 0.555807
27.932397 0.566725
27.945647 0.577731
27.958898 0.588828
27.972149 0.600016
27.985399 0.611297
27.998650 0.622673
28.011901 0.634145
28.025151 0.645714
28.038402 0.657383
28.051653 0.669153
28.064903 0.681026
28.078154 0.693003
28.091405 0.705086
28.104655 0.717277
28.117906 0.729578
28.131157 0.741991
28.144407 0.754516
28.157658 0.767158
28.170909 0.779916
28.184159 0.792795
28.197410 0.805795
28.210661 0.818919
28.223911 0.832170
28.237162 0.845550
28.250413 0.859061
28.263663 0.872707
28.276914 0.886490
28.290165 0.900413
28.303415 0.914479
28.316666 0.928692
28.329916 0.943055
28.343167 0.957573
28.356418 0.972248
28.369668 0.987086
28.382919 1.002091
28.396170 1.017268
28.409420 1.032623
28.422671 1.048160
28.435922 1.063886
28.449172 1.079808
28.462423 1.095933
28.475674 1.112269
28.488924 1.128822
28.502175 1.145603
28.515426 1.162621
28.528676 1.179887
28.541927 1.197410
28.555178 1.215204
28.568428 1.233281
28.581679 1.251655
28.594930 1.270340
28.608180 1.289354
28.621431 1.308712
28.634682 1.328434
28.647932 1.348538
28.661183 1.369047
28.674434 1.389981
28.687684 1.411366
28.700935 1.433226
28.714186 1.455587
28.727436 1.478478
28.740687 1.501927
28.753938 1.525966
28.767188 1.550627
28.780439 1.575943
28.793690 1.601947
28.806940 1.628676
28.820191 1.656164
28.833442 1.684449
28.846692 1.713566
28.859943 1.743554
28.873194 1.774447
28.886444 1.806282
28.899695 1.839094
28.912946 1.872916
28.926196 1.907780
28.939447 1.943716
28.952698 1.980752
28.965948 2.018911
28.979199 2.058216
28.992450 2.098685
29.005700 2.140334
29.018951 2.183172
29.032202 2.227209
29.045452 2.272447
29.058703 2.318885
29.071954 2.366521
29.085204 2.415347
29.098455 2.465351
29.111706 2.516520
29.124956 2.568838
29.138207 2.622286
29.151458 2.676842
29.164708 2.732485
29.177959 2.789191
29.191210 2.846937
29.204460 2.905698
29.217711 2.965451
29.230962 3.026172
29.244212 3.087840
29.257463 3.150433
29.270714 3.213932
29.283964 3.278319
29.297215 3.343578
29.310466 3.409696
29.323716 3.476660
29.336967 3.544460
29.350218 3.613090
29.363468 3.682543
29.376719 3.752815
29.389969 3.823905
29.403220 3.895813
29.416471 3.968539
29.429721 4.042087
29.442972 4.116461
29.456223 4.191666
29.469473 4.267708
29.482724 4.344594
29.495975 4.422331
29.509225 4.500928
29.522476 4.580392
29.535727 4.660732
29.548977 4.741954
29.562228 4.824068
29.575479 4.907078
29.588729 4.990993
29.601980 5.075817
29.615231 5.161554
29.628481 5.248207
29.641732 5.335778
29.654983 5.424268
29.668233 5.513673
29.681484 5.603991
29.694735 5.695216
29.707985 5.787340
29.721236 5.880352
29.734487 5.974239
29.747737 6.068984
29.760988 6.164569
29.774239 6.260971
29.787489 6.358164
29.800740 6.456119
29.813991 6.554801
29.827241 6.654173
29.840492 6.754192
29.853743 6.854812
29.866993 6.955982
29.880244 7.057643
29.893495 7.159734
29.906745 7.262187
29.919996 7.364927
29.933247 7.467875
29.946497 7.570943
29.959748 7.674038
29.972999 7.777060
29.986249 7.879900
29.999500 7.982442
30.012751 8.084562
30.026001 8.186129
30.039252 8.287002
30.052503 8.387032
30.065753 8.486059
30.079004 8.583917
30.092255 8.680428
30.105505 8.775405
30.118756 8.868650
30.132007 8.959958
30.145257 9.049110
30.158508 9.135879
30.171759 9.220026
30.185009 9.301304
30.198260 9.379454
30.211511 9.454206
30.224761 9.525283
30.238012 9.592395
30.251263 9.655244
30.264513 9.713524
30.277764 9.766919
30.291015 9.815105
30.304265 9.857754
30.317516 9.894528
30.330767 9.925086
30.344017 9.949083
30.357268 9.966172
30.370519 9.976004
30.383769 9.978232
30.397020 9.972509
30.410271 9.958497
30.423521 9.935862
30.436772 9.904281
30.450023 9.863443
30.463273 9.813053
30.476524 9.752833
30.489774 9.682528
30.503025 9.601910
30.516276 9.510777
30.529526 9.408963
30.542777 9.296338
30.556028 9.172812
30.569278 9.038342
30.582529 8.892933
30.595780 8.736643
30.609030 8.569587
30.622281 8.391939
30.635532 8.203937
30.648782 8.005884
30.662033 7.798152
30.675284 7.581179
30.688534 7.355475
30.701785 7.121617
30.715036 6.880250
30.728286 6.632085
30.741537 6.377894
30.754788 6.118508
30.768038 5.854806
30.781289 5.587717
30.794540 5.318204
30.807790 5.047259
30.821041 4.775896
30.834292 4.505134
30.847542 4.235996
30.860793 3.969490
30.874044 3.706603
30.887294 3.448289
30.900545 3.195460
30.913796 2.948974
30.927046 2.709631
30.940297 2.478161
30.953548 2.255220
30.966798 2.041386
30.980049 1.837154
30.993300 1.642932
31.006550 1.459045
31.019801 1.285731
31.033052 1.123145
31.046302 0.971362
31.059553 0.830380
31.072804 0.700124
31.086054 0.580456
31.099305 0.471175
31.112556 0.372027
31.125806 0.282711
31.139057 0.202885
31.152308 0.132173
31.165558 0.070172
31.178809 0.016458
31.192060 -0.029410
31.205310 -0.067881
31.218561 -0.099411
31.231812 -0.124456
31.245062 -0.143470
31.258313 -0.156898
31.271564 -0.165177
31.284814 -0.168731
31.298065 -0.167971
31.311316 -0.163290
31.324566 -0.155066
31.337817 -0.143658
31.351068 -0.129405
31.364318 -0.112628
31.377569 -0.093629
31.390820 -0.072690
31.404070 -0.050074
31.417321 -0.026027
31.430572 -0.000774
31.443822 0.025475
31.457073 0.052528
31.470324 0.080208
31.483574 0.108353
31.496825 0.136818
31.510076 0.165469
31.523326 0.194186
31.536577 0.222861
31.549827 0.251397
31.563078 0.279706
31.576329 0.307713
31.589579 0.335349
31.602830 0.362556
31.616081 0.389280
31.629331 0.415477
31.642582 0.441110
31.655833 0.466145
31.669083 0.490555
31.682334 0.514318
31.695585 0.537417
31.708835 0.559837
31.722086 0.581568
31.735337 0.602604
31.748587 0.622941
31.761838 0.642576
31.775089 0.661512
31.788339 0.679752
31.801590 0.697300
31.814841 0.714162
31.828091 0.730347
31.841342 0.745864
31.854593 0.760723
31.867843 0.774935
31.881094 0.788511
31.894345 0.801465
31.907595 0.813810
31.920846 0.825558
31.934097 0.836723
31.947347 0.847320
31.960598 0.857363
31.973849 0.866865
31.987099 0.875841
32.000350 0.884306
32.013601 0.892273
32.026851 0.899758
32.040102 0.906772
32.053353 0.913332
32.066603 0.919449
32.079854 0.925138
32.093105 0.930412
32.106355 0.935283
32.119606 0.939765
32.132857 0.943870
32.146107 0.947609
32.159358 0.950995
32.172609 0.954039
32.185859 0.956752
32.199110 0.959145
32.212361 0.961228
32.225611 0.963013
32.238862 0.964508
32.252113 0.965724
32.265363 0.966669
32.278614 0.967353
32.291865 0.967784
32.305115 0.967971
32.318366 0.967922
32.331617 0.967644
32.344867 0.967145
32.358118 0.966433
32.371369 0.965514
32.384619 0.964395
32.397870 0.963082
32.411121 0.961582
32.424371 0.959901
32.437622 0.958044
32.450873 0.956017
32.464123 0.953825
32.477374 0.951473
32.490625 0.948966
32.503875 0.946309
32.517126 0.943506
32.530377 0.940561
32.543627 0.937478
32.556878 0.934262
32.570129 0.930916
32.583379 0.927444
32.596630 0.923849
32.609880 0.920134
32.623131 0.916304
32.636382 0.912360
32.649632 0.908306
32.662883 0.904146
32.676134 0.899881
32.689384 0.895514
32.702635 0.891049
32.715886 0.886488
32.729136 0.881833
32.742387 0.877088
32.755638 0.872255
32.768888 0.867337
32.782139 0.862336
32.795390 0.857255
32.808640 0.852097
32.821891 0.846865
32.835142 0.841562
32.848392 0.836192
32.861643 0.830756
32.874894 0.825260
32.888144 0.819706
32.901395 0.814098
32.914646 0.808441
32.927896 0.802739
32.941147 0.796996
32.954398 0.791218
32.967648 0.785410
32.980899 0.779577
32.994150 0.773726
33.007400 0.767863
33.020651 0.761996
33.033902 0.756131
33.047152 0.750277
33.060403 0.744442
33.073654 0.738635
33.086904 0.732866
33.100155 0.727145
33.113406 0.721482
33.126656 0.715889
33.139907 0.710379
33.153158 0.704962
33.166408 0.699653
33.179659 0.694465
33.192910 0.689413
33.206160 0.684509
33.219411 0.679771
33.232662 0.675212
33.245912 0.670849
33.259163 0.666697
33.272414 0.662772
33.285664 0.659090
33.298915 0.655667
33.312166 0.652519
33.325416 0.649659
33.338667 0.647104
33.351918 0.644866
33.365168 0.642959
33.378419 0.641395
33.391670 0.640185
33.404920 0.639338
33.418171 0.638863
33.431422 0.638766
33.444672 0.639053
33.457923 0.639725
33.471174 0.640786
33.484424 0.642233
33.497675 0.644065
33.510926 0.646278
33.524176 0.648863
33.537427 0.651814
33.550678 0.655120
33.563928 0.658769
33.577179 0.662747
33.590430 0.667039
33.603680 0.671629
33.616931 0.676498
33.630182 0.681629
33.643432 0.687001
33.656683 0.692594
33.669933 0.698387
33.683184 0.704361
33.696435 0.710492
33.709685 0.716761
33.722936 0.723147
33.736187 0.729630
33.749437 0.736189
33.762688 0.742806
33.775939 0.749462
33.789189 0.756140
33.802440 0.762824
33.815691 0.769497
33.828941 0.776146
33.842192 0.782757
33.855443 0.789318
33.868693 0.795817
33.881944 0.802245
33.895195 0.808592
33.908445 0.814850
33.921696 0.821012
33.934947 0.827072
33.948197 0.833025
33.961448 0.838865
33.974699 0.844590
33.987949 0.850196
34.001200 0.855682
34.014451 0.861046
34.027701 0.866286
34.040952 0.871403
34.054203 0.876396
34.067453 0.881266
34.080704 0.886014
34.093955 0.890640
34.107205 0.895148
34.120456 0.899537
34.133707 0.903812
34.146957 0.907973
34.160208 0.912023
34.173459 0.915965
34.186709 0.919801
34.199960 0.923534
34.213211 0.927168
34.226461 0.930705
34.239712 0.934147
34.252963 0.937499
34.266213 0.940763
34.279464 0.943942
34.292715 0.947039
34.305965 0.950057
34.319216 0.952999
34.332467 0.955868
34.345717 0.958667
34.358968 0.961399
34.372219 0.964065
34.385469 0.966670
34.398720 0.969216
34.411971 0.971705
34.425221 0.974139
34.438472 0.976522
34.451723 0.978856
34.464973 0.981143
34.478224 0.983385
34.491475 0.985584
34.504725 0.987743
34.517976 0.989864
34.531227 0.991948
34.544477 0.993998
34.557728 0.996015
34.570979 0.998001
34.584229 0.999959
34.597480 1.001889
34.610731 1.003793
34.623981 1.005674
34.637232 1.007531
34.650483 1.009368
34.663733 1.011184
34.676984 1.012983
34.690235 1.014764
34.703485 1.016529
34.716736 1.018280
34.729986 1.020017
34.743237 1.021742
34.756488 1.023455
34.769738 1.025159
34.782989 1.026853
34.796240 1.028538
34.809490 1.030217
34.822741 1.031889
34.835992 1.033555
34.849242 1.035217
34.862493 1.036874
34.875744 1.038529
34.888994 1.040181
34.902245 1.041831
34.915496 1.043480
34.928746 1.045128
34.941997 1.046777
34.955248 1.048427
34.968498 1.050077
34.981749 1.051730
34.995000 1.053385
35.008250 1.055044
35.021501 1.056705
35.034752 1.058371
35.048002 1.060041
35.061253 1.061715
35.074504 1.063395
35.087754 1.065081
35.101005 1.066773
35.114256 1.068471
35.127506 1.070176
35.140757 1.071888
35.154008 1.073607
35.167258 1.075334
35.180509 1.077069
35.193760 1.078813
35.207010 1.080565
35.220261 1.082326
35.233512 1.084096
35.246762 1.085876
35.260013 1.087665
35.273264 1.089464
35.286514 1.091273
35.299765 1.093092
35.313016 1.094922
35.326266 1.096763
35.339517 1.098614
35.352768 1.100477
35.366018 1.102351
35.379269 1.104236
35.392520 1.106132
35.405770 1.108040
35.419021 1.109960
35.432272 1.111892
35.445522 1.113836
35.458773 1.115792
35.472024 1.117760
35.485274 1.119741
35.498525 1.121734
35.511776 1.123739
35.525026 1.125758
35.538277 1.127789
35.551528 1.129832
35.564778 1.131889
35.578029 1.133959
35.591280 1.136041
35.604530 1.138137
35.617781 1.140246
35.631032 1.142367
35.644282 1.144503
35.657533 1.146651
35.670784 1.148812
35.684034 1.150987
35.697285 1.153175
35.710536 1.155376
35.723786 1.157591
35.737037 1.159819
35.750288 1.162060
35.763538 1.164315
35.776789 1.166583
35.790040 1.168864
35.803290 1.171158
35.816541 1.173466
35.829791 1.175787
35.843042 1.178121
35.856293 1.180468
35.869543 1.182829
35.882794 1.185202
35.896045 1.187589
35.909295 1.189988
35.922546 1.192400
35.935797 1.194825
35.949047 1.197263
35.962298 1.199714
35.975549 1.202177
35.988799 1.204653
36.002050 1.207141
36.015301 1.209641
36.028551 1.212153
36.041802 1.214678
36.055053 1.217214
36.068303 1.219763
36.081554 1.222323
36.094805 1.224894
36.108055 1.227477
36.121306 1.230071
36.134557 1.232677
36.147807 1.235293
36.161058 1.237920
36.174309 1.240557
36.187559 1.243205
36.200810 1.245863
36.214061 1.248531
36.227311 1.251209
36.240562 1.253896
36.253813 1.256592
36.267063 1.259298
36.280314 1.262012
36.293565 1.264735
36.306815 1.267466
36.320066 1.270205
36.333317 1.272952
36.346567 1.275706
36.359818 1.278467
36.373069 1.281235
36.386319 1.284010
36.399570 1.286790
36.412821 1.289576
36.426071 1.292368
36.439322 1.295164
36.452573 1.297965
36.465823 1.300771
36.479074 1.303580
36.492325 1.306392
36.505575 1.309207
36.518826 1.312025
36.532077 1.314845
36.545327 1.317667
36.558578 1.320489
36.571829 1.323312
36.585079 1.326135
36.598330 1.328958
36.611581 1.331779
36.624831 1.334599
36.638082 1.337417
36.651333 1.340233
36.664583 1.343045
36.677834 1.345853
36.691085 1.348657
36.704335 1.351455
36.717586 1.354248
36.730837 1.357034
36.744087 1.359814
36.757338 1.362586
36.770589 1.365349
36.783839 1.368103
36.797090 1.370848
36.810341 1.373582
36.823591 1.376305
36.836842 1.379016
36.850093 1.381715
36.863343 1.384400
36.876594 1.387071
36.889844 1.389727
36.903095 1.392368
36.916346 1.394992
36.929596 1.397599
36.942847 1.400189
36.956098 1.402760
36.969348 1.405312
36.982599 1.407843
36.995850 1.410355
37.009100 1.412844
37.022351 1.415312
37.035602 1.417757
37.048852 1.420179
37.062103 1.422577
37.075354 1.424950
37.088604 1.427298
37.101855 1.429621
37.115106 1.431917
37.128356 1.434187
37.141607 1.436430
37.154858 1.438645
37.168108 1.440834
37.181359 1.442994
37.194610 1.445126
37.207860 1.447231
37.221111 1.449308
37.234362 1.451357
37.247612 1.453378
37.260863 1.455372
37.274114 1.457340
37.287364 1.459281
37.300615 1.461197
37.313866 1.463088
37.327116 1.464956
37.340367 1.466802
37.353618 1.468626
37.366868 1.470431
37.380119 1.472219
37.393370 1.473991
37.406620 1.475749
37.419871 1.477496
37.433122 1.479235
37.446372 1.480968
37.459623 1.482698
37.472874 1.484430
37.486124 1.486166
37.499375 1.487910
37.512626 1.489668
37.525876 1.491442
37.539127 1.493239
37.552378 1.495062
37.565628 1.496918
37.578879 1.498811
37.592130 1.500748
37.605380 1.502734
37.618631 1.504776
37.631882 1.506880
37.645132 1.509052
37.658383 1.511300
37.671634 1.513630
37.684884 1.516049
37.698135 1.518563
37.711386 1.521180
37.724636 1.523905
37.737887 1.526746
37.751138 1.529708
37.764388 1.532797
37.777639 1.536019
37.790890 1.539379
37.804140 1.542882
37.817391 1.546530
37.830642 1.550328
37.843892 1.554277
37.857143 1.558380
37.870394 1.562637
37.883644 1.567048
37.896895 1.571611
37.910146 1.576324
37.923396 1.581183
37.936647 1.586184
37.949897 1.591319
37.963148 1.596583
37.976399 1.601967
37.989649 1.607459
38.002900 1.613051
38.016151 1.618729
38.029401 1.624479
38.042652 1.630287
38.055903 1.636137
38.069153 1.642013
38.082404 1.647896
38.095655 1.653766
38.108905 1.659606
38.122156 1.665394
38.135407 1.671108
38.148657 1.676727
38.161908 1.682228
38.175159 1.687589
38.188409 1.692785
38.201660 1.697794
38.214911 1.702590
38.228161 1.707150
38.241412 1.711449
38.254663 1.715463
38.267913 1.719166
38.281164 1.722535
38.294415 1.725543
38.307665 1.728166
38.320916 1.730378
38.334167 1.732156
38.347417 1.733473
38.360668 1.734304
38.373919 1.734624
38.387169 1.734408
38.400420 1.733630
38.413671 1.732263
38.426921 1.730283
38.440172 1.727662
38.453423 1.724374
38.466673 1.720392
38.479924 1.715688
38.493175 1.710235
38.506425 1.704004
38.519676 1.696965
38.532927 1.689090
38.546177 1.680347
38.559428 1.670705
38.572679 1.660133
38.585929 1.648597
38.599180 1.636063
38.612431 1.622497
38.625681 1.607862
38.638932 1.592123
38.652183 1.575239
38.665433 1.557173
38.678684 1.537884
38.691935 1.517329
38.705185 1.495465
38.718436 1.472249
38.731687 1.447633
38.744937 1.421571
38.758188 1.394014
38.771439 1.364911
38.784689 1.334210
38.797940 1.301859
38.811191 1.267803
38.824441 1.231984
38.837692 1.194346
38.850943 1.154829
38.864193 1.113372
38.877444 1.069913
38.890695 1.024389
38.903945 0.976735
38.917196 0.926884
38.930447 0.874770
38.943697 0.820325
38.956948 0.763478
38.970199 0.704162
38.983449 0.642304
38.996700 0.577834
39.009950 0.510681
39.023201 0.440773
39.036452 0.368041
39.049702 0.292413
39.062953 0.213820
39.076204 0.132194
39.089454 0.047467
39.102705 -0.040424
39.115956 -0.131542
39.129206 -0.225948
39.142457 -0.323697
39.155708 -0.424841
39.168958 -0.529428
39.182209 -0.637501
39.195460 -0.749098
39.208710 -0.864248
39.221961 -0.982975
39.235212 -1.105295
39.248462 -1.231216
39.261713 -1.360734
39.274964 -1.493839
39.288214 -1.630506
39.301465 -1.770701
39.314716 -1.914377
39.327966 -2.061473
39.341217 -2.211914
39.354468 -2.365613
39.367718 -2.522463
39.380969 -2.682347
39.394220 -2.845126
39.407470 -3.010647
39.420721 -3.178741
39.433972 -3.349220
39.447222 -3.521878
39.460473 -3.696494
39.473724 -3.872828
39.486974 -4.050624
39.500225 -4.229611
39.513476 -4.409501
39.526726 -4.589992
39.539977 -4.770769
39.553228 -4.951505
39.566478 -5.131862
39.579729 -5.311493
39.592980 -5.490045
39.606230 -5.667157
39.619481 -5.842468
39.632732 -6.015613
39.645982 -6.186231
39.659233 -6.353962
39.672484 -6.518452
39.685734 -6.679357
39.698985 -6.836342
39.712236 -6.989082
39.725486 -7.137271
39.738737 -7.280617
39.751988 -7.418846
39.765238 -7.551705
39.778489 -7.678962
39.791740 -7.800407
39.804990 -7.915856
39.818241 -8.025145
39.831492 -8.128139
39.844742 -8.224728
39.857993 -8.314823
39.871244 -8.398366
39.884494 -8.475319
39.897745 -8.545671
39.910996 -8.609432
39.924246 -8.666636
39.937497 -8.717338
39.950748 -8.761612
39.963998 -8.799551
39.977249 -8.831266
39.990500 -8.856884
40.003750 -8.876544
40.017001 -8.890399
40.030252 -8.898614
40.043502 -8.901363
40.056753 -8.898826
40.070004 -8.891194
40.083254 -8.878659
40.096505 -8.861419
40.109755 -8.839675
40.123006 -8.813629
40.136257 -8.783483
40.149507 -8.749438
40.162758 -8.711695
40.176009 -8.670453
40.189259 -8.625906
40.202510 -8.578246
40.215761 -8.527659
40.229011 -8.474329
40.242262 -8.418432
40.255513 -8.360141
40.268763 -8.299621
40.282014 -8.237033
40.295265 -8.172531
40.308515 -8.106262
40.321766 -8.038368
40.335017 -7.968983
40.348267 -7.898238
40.361518 -7.826254
40.374769 -7.753148
40.388019 -7.679029
40.401270 -7.604004
40.414521 -7.528168
40.427771 -7.451617
40.441022 -7.374436
40.454273 -7.296708
40.467523 -7.218510
40.480774 -7.139913
40.494025 -7.060984
40.507275 -6.981786
40.520526 -6.902378
40.533777 -6.822812
40.547027 -6.743138
40.560278 -6.663404
40.573529 -6.583650
40.586779 -6.503916
40.600030 -6.424238
40.613281 -6.344648
40.626531 -6.265176
40.639782 -6.185848
40.653033 -6.106688
40.666283 -6.027719
40.679534 -5.948960
40.692785 -5.870427
40.706035 -5.792136
40.719286 -5.714100
40.732537 -5.636329
40.745787 -5.558835
40.759038 -5.481623
40.772289 -5.404701
40.785539 -5.328074
40.798790 -5.251746
40.812041 -5.175718
40.825291 -5.099992
40.838542 -5.024568
40.851793 -4.949445
40.865043 -4.874621
40.878294 -4.800094
40.891545 -4.725861
40.904795 -4.651916
40.918046 -4.578255
40.931297 -4.504872
40.944547 -4.431761
40.957798 -4.358916
40.971049 -4.286328
40.984299 -4.213990
40.997550 -4.141895
41.010801 -4.070033
41.024051 -3.998395
41.037302 -3.926971
41.050553 -3.855754
41.063803 -3.784731
41.077054 -3.713894
41.090305 -3.643231
41.103555 -3.572733
41.116806 -3.502388
41.130057 -3.432185
41.143307 -3.362113
41.156558 -3.292161
41.169808 -3.222317
41.183059 -3.152571
41.196310 -3.082909
41.209560 -3.013321
41.222811 -2.943796
41.236062 -2.874320
41.249312 -2.804882
41.262563 -2.735471
41.275814 -2.666075
41.289064 -2.596682
41.302315 -2.527279
41.315566 -2.457856
41.328816 -2.388400
41.342067 -2.318899
41.355318 -2.249342
41.368568 -2.179718
41.381819 -2.110014
41.395070 -2.040219
41.408320 -1.970321
41.421571 -1.900310
41.434822 -1.830173
41.448072 -1.759901
41.461323 -1.689481
41.474574 -1.618902
41.487824 -1.548155
41.501075 -1.477227
41.514326 -1.406109
41.527576 -1.334791
41.540827 -1.263261
41.554078 -1.191509
41.567328 -1.119527
41.580579 -1.047303
41.593830 -0.974829
41.607080 -0.902095
41.620331 -0.829091
41.633582 -0.755810
41.646832 -0.682241
41.660083 -0.608377
41.673334 -0.534209
41.686584 -0.459729
41.699835 -0.384930
41.713086 -0.309803
41.726336 -0.234342
41.739587 -0.158539
41.752838 -0.082388
41.766088 -0.005882
41.779339 0.070984
41.792590 0.148217
41.805840 0.225822
41.819091 0.303803
41.832342 0.382167
41.845592 0.460916
41.858843 0.540056
41.872094 0.619589
41.885344 0.699518
41.898595 0.779847
41.911846 0.860578
41.925096 0.941712
41.938347 1.023251
41.951598 1.105196
41.964848 1.187546
41.978099 1.270302
41.991350 1.353463
42.004600 1.437028
42.017851 1.520994
42.031102 1.605359
42.044352 1.690119
42.057603 1.775271
42.070854 1.860810
42.084104 1.946731
42.097355 2.033027
42.110606 2.119692
42.123856 2.206717
42.137107 2.294094
42.150358 2.381813
42.163608 2.469864
42.176859 2.558236
42.190110 2.646915
42.203360 2.735887
42.216611 2.825140
42.229861 2.914655
42.243112 3.004417
42.256363 3.094407
42.269613 3.184606
42.282864 3.274993
42.296115 3.365546
42.309365 3.456242
42.322616 3.547056
42.335867 3.637962
42.349117 3.728932
42.362368 3.819939
42.375619 3.910951
42.388869 4.001938
42.402120 4.092867
42.415371 4.183702
42.428621 4.274411
42.441872 4.364954
42.455123 4.455295
42.468373 4.545395
42.481624 4.635212
42.494875 4.724707
42.508125 4.813837
42.521376 4.902559
42.534627 4.990829
42.547877 5.078603
42.561128 5.165834
42.574379 5.252479
42.587629 5.338490
42.600880 5.423821
42.614131 5.508426
42.627381 5.592257
42.640632 5.675270
42.653883 5.757416
42.667133 5.838650
42.680384 5.918926
42.693635 5.998199
42.706885 6.076424
42.720136 6.153557
42.733387 6.229556
42.746637 6.304378
42.759888 6.377982
42.773139 6.450328
42.786389 6.521377
42.799640 6.591092
42.812891 6.659437
42.826141 6.726377
42.839392 6.791878
42.852643 6.855910
42.865893 6.918443
42.879144 6.979447
42.892395 7.038897
42.905645 7.096767
42.918896 7.153035
42.932147 7.207680
42.945397 7.260681
42.958648 7.312023
42.971899 7.361688
42.985149 7.409663
42.998400 7.455937
43.011651 7.500499
43.024901 7.543342
43.038152 7.584458
43.051403 7.623844
43.064653 7.661497
43.077904 7.697416
43.091155 7.731602
43.104405 7.764057
43.117656 7.794787
43.130907 7.823797
43.144157 7.851095
43.157408 7.876690
43.170659 7.900594
43.183909 7.922817
43.197160 7.943374
43.210411 7.962280
43.223661 7.979551
43.236912 7.995206
43.250163 8.009263
43.263413 8.021741
43.276664 8.032663
43.289914 8.042050
43.303165 8.049925
43.316416 8.056313
43.329666 8.061238
43.342917 8.064726
43.356168 8.066804
43.369418 8.067499
43.382669 8.066838
43.395920 8.064850
43.409170 8.061563
43.422421 8.057007
43.435672 8.051211
43.448922 8.044205
43.462173 8.036020
43.475424 8.026686
43.488674 8.016232
43.501925 8.004691
43.515176 7.992093
43.528426 7.978469
43.541677 7.963849
43.554928 7.948265
43.568178 7.931746
43.581429 7.914324
43.594680 7.896029
43.607930 7.876891
43.621181 7.856940
43.634432 7.836206
43.647682 7.814718
43.660933 7.792505
43.674184 7.769596
43.687434 7.746019
43.700685 7.721802
43.713936 7.696973
43.727186 7.671559
43.740437 7.645586
43.753688 7.619081
43.766938 7.592069
43.780189 7.564576
43.793440 7.536626
43.806690 7.508244
43.819941 7.479454
43.833192 7.450278
43.846442 7.420739
43.859693 7.390860
43.872944 7.360662
43.886194 7.330167
43.899445 7.299394
43.912696 7.268364
43.925946 7.237096
43.939197 7.205610
43.952448 7.173923
43.965698 7.142054
43.978949 7.110020
43.992200 7.077838
44.005450 7.045524
44.018701 7.013095
44.031952 6.980565
44.045202 6.947949
44.058453 6.915262
44.071704 6.882517
44.084954 6.849729
44.098205 6.816909
44.111456 6.784071
44.124706 6.751226
44.137957 6.718386
44.151208 6.685563
44.164458 6.652766
44.177709 6.620007
44.190960 6.587295
44.204210 6.554640
44.217461 6.522050
44.230712 6.489535
44.243962 6.457104
44.257213 6.424763
44.270464 6.392521
44.283714 6.360385
44.296965 6.328362
44.310216 6.296459
44.323466 6.264683
44.336717 6.233038
44.349967 6.201531
44.363218 6.170168
44.376469 6.138954
44.389719 6.107893
44.402970 6.076991
44.416221 6.046251
44.429471 6.015678
44.442722 5.985276
44.455973 5.955049
44.469223 5.924999
44.482474 5.895131
44.495725 5.865447
44.508975 5.835950
44.522226 5.806643
44.535477 5.777528
44.548727 5.748608
44.561978 5.719884
44.575229 5.691359
44.588479 5.663034
44.601730 5.634911
44.614981 5.606991
44.628231 5.579276
44.641482 5.551767
44.654733 5.524465
44.667983 5.497371
44.681234 5.470485
44.694485 5.443808
44.707735 5.417341
44.720986 5.391085
44.734237 5.365039
44.747487 5.339203
44.760738 5.313578
44.773989 5.288165
44.787239 5.262962
44.800490 5.237969
44.813741 5.213187
44.826991 5.188615
44.840242 5.164253
44.853493 5.140100
44.866743 5.116155
44.879994 5.092419
44.893245 5.068890
44.906495 5.045567
44.919746 5.022451
44.932997 4.999539
44.946247 4.976831
44.959498 4.954327
44.972749 4.932024
44.985999 4.909922
44.999250 4.888021
45.012501 4.866318
45.025751 4.844813
45.039002 4.823504
45.052253 4.802390
45.065503 4.781470
45.078754 4.760742
45.092005 4.740205
45.105255 4.719858
45.118506 4.699700
45.131757 4.679728
45.145007 4.659941
45.158258 4.640338
45.171509 4.620918
45.184759 4.601678
45.198010 4.582617
45.211261 4.563734
45.224511 4.545026
45.237762 4.526493
45.251013 4.508133
45.264263 4.489943
45.277514 4.471923
45.290765 4.454070
45.304015 4.436383
45.317266 4.418860
45.330517 4.401500
45.343767 4.384300
45.357018 4.367259
45.370269 4.350375
45.383519 4.333646
45.396770 4.317070
45.410021 4.300647
45.423271 4.284373
45.436522 4.268247
45.449772 4.252267
45.463023 4.236431
45.476274 4.220738
45.489524 4.205185
45.502775 4.189771
45.516026 4.174493
45.529276 4.159351
45.542527 4.144342
45.555778 4.129463
45.569028 4.114714
45.582279 4.100093
45.595530 4.085597
45.608780 4.071224
45.622031 4.056973
45.635282 4.042841
45.648532 4.028828
45.661783 4.014930
45.675034 4.001146
45.688284 3.987474
45.701535 3.973912
45.714786 3.960459
45.728036 3.947111
45.741287 3.933868
45.754538 3.920727
45.767788 3.907687
45.781039 3.894745
45.794290 3.881900
45.807540 3.869150
45.820791 3.856493
45.834042 3.843926
45.847292 3.831448
45.860543 3.819058
45.873794 3.806753
45.887044 3.794531
45.900295 3.782391
45.913546 3.770330
45.926796 3.758348
45.940047 3.746441
45.953298 3.734609
45.966548 3.722849
45.979799 3.711160
45.993050 3.699540
46.006300 3.687987
46.019551 3.676500
46.032802 3.665077
46.046052 3.653716
46.059303 3.642415
46.072554 3.631174
46.085804 3.619990
46.099055 3.608862
46.112306 3.597788
46.125556 3.586768
46.138807 3.575799
46.152058 3.564880
46.165308 3.554010
46.178559 3.543188
46.191810 3.532412
46.205060 3.521682
46.218311 3.510995
46.231562 3.500352
46.244812 3.489751
46.258063 3.479191
46.271314 3.468670
46.284564 3.458190
46.297815 3.447747
46.311066 3.437343
46.324316 3.426975
46.337567 3.416644
46.350818 3.406349
46.364068 3.396090
46.377319 3.385865
46.390570 3.375674
46.403820 3.365518
46.417071 3.355395
46.430322 3.345306
46.443572 3.335250
46.456823 3.325227
46.470074 3.315237
46.483324 3.305279
46.496575 3.295353
46.509825 3.285459
46.523076 3.275596
46.536327 3.265765
46.549577 3.255965
46.562828 3.246194
46.576079 3.236454
46.589329 3.226743
46.602580 3.217059
46.615831 3.207403
46.629081 3.197774
46.642332 3.188168
46.655583 3.178586
46.668833 3.169026
46.682084 3.159484
46.695335 3.149960
46.708585 3.140450
46.721836 3.130951
46.735087 3.121459
46.748337 3.111972
46.761588 3.102485
46.774839 3.092992
46.788089 3.083490
46.801340 3.073972
46.814591 3.064432
46.827841 3.054863
46.841092 3.045259
46.854343 3.035612
46.867593 3.025913
46.880844 3.016153
46.894095 3.006322
46.907345 2.996411
46.920596 2.986409
46.933847 2.976304
46.947097 2.966084
46.960348 2.955737
46.973599 2.945249
46.986849 2.934607
47.000100 2.923795
47.013351 2.912799
47.026601 2.901603
47.039852 2.890191
47.053103 2.878545
47.066353 2.866649
47.079604 2.854485
47.092855 2.842034
47.106105 2.829277
47.119356 2.816194
47.132607 2.802766
47.145857 2.788973
47.159108 2.774793
47.172359 2.760206
47.185609 2.745189
47.198860 2.729720
47.212111 2.713777
47.225361 2.697338
47.238612 2.680378
47.251863 2.662875
47.265113 2.644804
47.278364 2.626140
47.291615 2.606860
47.304865 2.586939
47.318116 2.566350
47.331367 2.545067
47.344617 2.523066
47.357868 2.500319
47.371119 2.476800
47.384369 2.452482
47.397620 2.427336
47.410871 2.401335
47.424121 2.374451
47.437372 2.346656
47.450623 2.317920
47.463873 2.288213
47.477124 2.257507
47.490375 2.225771
47.503625 2.192975
47.516876 2.159088
47.530127 2.124079
47.543377 2.087917
47.556628 2.050571
47.569878 2.012007
47.583129 1.972194
47.596380 1.931100
47.609630 1.888691
47.622881 1.844936
47.636132 1.799801
47.649382 1.753253
47.662633 1.705260
47.675884 1.655788
47.689134 1.604804
47.702385 1.552275
47.715636 1.498170
47.728886 1.442455
47.742137 1.385100
47.755388 1.326072
47.768638 1.265342
47.781889 1.202879
47.795140 1.138654
47.808390 1.072639
47.821641 1.004808
47.834892 0.935134
47.848142 0.863593
47.861393 0.790163
47.874644 0.714822
47.887894 0.637553
47.901145 0.558336
47.914396 0.477160
47.927646 0.394011
47.940897 0.308880
47.954148 0.221761
47.967398 0.132651
47.980649 0.041550
47.993900 -0.051537
48.007150 -0.146602
48.020401 -0.243634
48.033652 -0.342615
48.046902 -0.443526
48.060153 -0.546339
48.073404 -0.651025
48.086654 -0.757547
48.099905 -0.865863
48.113156 -0.975926
48.126406 -1.087683
48.139657 -1.201075
48.152908 -1.316037
48.166158 -1.432497
48.179409 -1.550379
48.192660 -1.669597
48.205910 -1.790063
48.219161 -1.911679
48.232412 -2.034342
48.245662 -2.157944
48.258913 -2.282368
48.272164 -2.407495
48.285414 -2.533197
48.298665 -2.659342
48.311916 -2.785793
48.325166 -2.912408
48.338417 -3.039041
48.351668 -3.165540
48.364918 -3.291754
48.378169 -3.417523
48.391420 -3.542690
48.404670 -3.667094
48.417921 -3.790572
48.431172 -3.912963
48.444422 -4.034102
48.457673 -4.153829
48.470924 -4.271984
48.484174 -4.388408
48.497425 -4.502947
48.510676 -4.615448
48.523926 -4.725764
48.537177 -4.833753
48.550428 -4.939278
48.563678 -5.042207
48.576929 -5.142416
48.590180 -5.239789
48.603430 -5.334214
48.616681 -5.425592
48.629931 -5.513827
48.643182 -5.598836
48.656433 -5.680543
48.669683 -5.758881
48.682934 -5.833792
48.696185 -5.905228
48.709435 -5.973150
48.722686 -6.037529
48.735937 -6.098344
48.749187 -6.155582
48.762438 -6.209242
48.775689 -6.259329
48.788939 -6.305856
48.802190 -6.348846
48.815441 -6.388328
48.828691 -6.424337
48.841942 -6.456919
48.855193 -6.486121
48.868443 -6.511999
48.881694 -6.534615
48.894945 -6.554034
48.908195 -6.570326
48.921446 -6.583566
48.934697 -6.593832
48.947947 -6.601205
48.961198 -6.605768
48.974449 -6.607607
48.987699 -6.606811
49.000950 -6.603468
49.014201 -6.597670
49.027451 -6.589506
49.040702 -6.579070
49.053953 -6.566452
49.067203 -6.551743
49.080454 -6.535035
49.093705 -6.516418
49.106955 -6.495980
49.120206 -6.473810
49.133457 -6.449995
49.146707 -6.424619
49.159958 -6.397766
49.173209 -6.369517
49.186459 -6.339952
49.199710 -6.309149
49.212961 -6.277182
49.226211 -6.244126
49.239462 -6.210052
49.252713 -6.175028
49.265963 -6.139121
49.279214 -6.102395
49.292465 -6.064913
49.305715 -6.026733
49.318966 -5.987914
49.332217 -5.948510
49.345467 -5.908575
49.358718 -5.868158
49.371969 -5.827309
49.385219 -5.786073
49.398470 -5.744496
49.411721 -5.702618
49.424971 -5.660482
49.438222 -5.618124
49.451473 -5.575581
49.464723 -5.532887
49.477974 -5.490077
49.491225 -5.447180
49.504475 -5.404225
49.517726 -5.361242
49.530977 -5.318255
49.544227 -5.275291
49.557478 -5.232372
49.570729 -5.189520
49.583979 -5.146755
49.597230 -5.104098
49.610481 -5.061567
49.623731 -5.019178
49.636982 -4.976948
49.650233 -4.934891
49.663483 -4.893021
49.676734 -4.851351
49.689984 -4.809893
49.703235 -4.768659
49.716486 -4.727658
49.729736 -4.686901
49.742987 -4.646395
49.756238 -4.606149
49.769488 -4.566169
49.782739 -4.526464
49.795990 -4.487039
49.809240 -4.447899
49.822491 -4.409049
49.835742 -4.370494
49.848992 -4.332238
49.862243 -4.294284
49.875494 -4.256636
49.888744 -4.219295
49.901995 -4.182265
49.915246 -4.145546
49.928496 -4.109141
49.941747 -4.073050
49.954998 -4.037275
49.968248 -4.001817
49.981499 -3.966674
49.994750 -3.931849
50.008000 -3.897339
50.021251 -3.863146
50.034502 -3.829268
50.047752 -3.795704
50.061003 -3.762454
50.074254 -3.729516
50.087504 -3.696889
50.100755 -3.664571
50.114006 -3.632561
50.127256 -3.600857
50.140507 -3.569457
50.153758 -3.538359
50.167008 -3.507562
50.180259 -3.477061
50.193510 -3.446856
50.206760 -3.416944
50.220011 -3.387322
50.233262 -3.357988
50.246512 -3.328939
50.259763 -3.300172
50.273014 -3.271685
50.286264 -3.243475
50.299515 -3.215538
50.312766 -3.187872
50.326016 -3.160474
50.339267 -3.133340
50.352518 -3.106467
50.365768 -3.079853
50.379019 -3.053495
50.392270 -3.027387
50.405520 -3.001529
50.418771 -2.975915
50.432022 -2.950543
50.445272 -2.925410
50.458523 -2.900511
50.471774 -2.875844
50.485024 -2.851405
50.498275 -2.827190
50.511526 -2.803195
50.524776 -2.779418
50.538027 -2.755854
50.551278 -2.732499
50.564528 -2.709350
50.577779 -2.686403
50.591030 -2.663654
50.604280 -2.641100
50.617531 -2.618735
50.630782 -2.596557
50.644032 -2.574561
50.657283 -2.552743
50.670534 -2.531100
50.683784 -2.509626
50.697035 -2.488317
50.710286 -2.467170
50.723536 -2.446180
50.736787 -2.425343
50.750038 -2.404653
50.763288 -2.384108
50.776539 -2.363701
50.789789 -2.343429
50.803040 -2.323286
50.816291 -2.303269
50.829541 -2.283372
50.842792 -2.263591
50.856043 -2.243920
50.869293 -2.224355
50.882544 -2.204891
50.895795 -2.185523
50.909045 -2.166245
50.922296 -2.147053
50.935547 -2.127942
50.948797 -2.108907
50.962048 -2.089942
50.975299 -2.071042
50.988549 -2.052203
51.001800 -2.033419
51.015051 -2.014684
51.028301 -1.995995
51.041552 -1.977345
51.054803 -1.958730
51.068053 -1.940144
51.081304 -1.921584
51.094555 -1.903043
51.107805 -1.884518
51.121056 -1.866003
51.134307 -1.847494
51.147557 -1.828986
51.160808 -1.810476
51.174059 -1.791958
51.187309 -1.773429
51.200560 -1.754885
51.213811 -1.736323
51.227061 -1.717737
51.240312 -1.699126
51.253563 -1.680487
51.266813 -1.661815
51.280064 -1.643109
51.293315 -1.624366
51.306565 -1.605583
51.319816 -1.586759
51.333067 -1.567891
51.346317 -1.548979
51.359568 -1.530021
51.372819 -1.511016
51.386069 -1.491962
51.399320 -1.472860
51.412571 -1.453709
51.425821 -1.434508
51.439072 -1.415259
51.452323 -1.395960
51.465573 -1.376614
51.478824 -1.357220
51.492075 -1.337779
51.505325 -1.318292
51.518576 -1.298761
51.531827 -1.279187
51.545077 -1.259571
51.558328 -1.239915
51.571579 -1.220221
51.584829 -1.200491
51.598080 -1.180726
51.611331 -1.160928
51.624581 -1.141100
51.637832 -1.121243
51.651083 -1.101360
51.664333 -1.081452
51.677584 -1.061522
51.690835 -1.041571
51.704085 -1.021602
51.717336 -1.001616
51.730587 -0.981616
51.743837 -0.961602
51.757088 -0.941578
51.770339 -0.921543
51.783589 -0.901501
51.796840 -0.881452
51.810091 -0.861398
51.823341 -0.841340
51.836592 -0.821278
51.849842 -0.801215
51.863093 -0.781150
51.876344 -0.761085
51.889594 -0.741020
51.902845 -0.720956
51.916096 -0.700892
51.929346 -0.680830
51.942597 -0.660768
51.955848 -0.640708
51.969098 -0.620649
51.982349 -0.600590
51.995600 -0.580532
52.008850 -0.560474
52.022101 -0.540414
52.035352 -0.520353
52.048602 -0.500289
52.061853 -0.480221
52.075104 -0.460149
52.088354 -0.440072
52.101605 -0.419987
52.114856 -0.399893
52.128106 -0.379790
52.141357 -0.359676
52.154608 -0.339549
52.167858 -0.319407
52.181109 -0.299248
52.194360 -0.279072
52.207610 -0.258875
52.220861 -0.238657
52.234112 -0.218415
52.247362 -0.198147
52.260613 -0.177850
52.273864 -0.157524
52.287114 -0.137165
52.300365 -0.116772
52.313616 -0.096342
52.326866 -0.075873
52.340117 -0.055362
52.353368 -0.034808
52.366618 -0.014208
52.379869 0.006441
52.393120 0.027141
52.406370 0.047895
52.419621 0.068704
52.432872 0.089571
52.446122 0.110500
52.459373 0.131492
52.472624 0.152550
52.485874 0.173677
52.499125 0.194875
52.512376 0.216146
52.525626 0.237494
52.538877 0.258921
52.552128 0.280430
52.565378 0.302022
52.578629 0.323702
52.591880 0.345471
52.605130 0.367332
52.618381 0.389288
52.631632 0.411342
52.644882 0.433496
52.658133 0.455753
52.671384 0.478115
52.684634 0.500585
52.697885 0.523167
52.711136 0.545862
52.724386 0.568673
52.737637 0.591603
52.750888 0.614655
52.764138 0.637832
52.777389 0.661135
52.790640 0.684569
52.803890 0.708134
52.817141 0.731835
52.830392 0.755675
52.843642 0.779654
52.856893 0.803777
52.870144 0.828046
52.883394 0.852464
52.896645 0.877033
52.909895 0.901757
52.923146 0.926637
52.936397 0.951677
52.949647 0.976878
52.962898 1.002245
52.976149 1.027780
52.989399 1.053484
53.002650 1.079362
53.015901 1.105415
53.029151 1.131646
53.042402 1.158058
53.055653 1.184654
53.068903 1.211436
53.082154 1.238406
53.095405 1.265568
53.108655 1.292924
53.121906 1.320476
53.135157 1.348227
53.148407 1.376180
53.161658 1.404337
53.174909 1.432701
53.188159 1.461274
53.201410 1.490058
53.214661 1.519057
53.227911 1.548272
53.241162 1.577706
53.254413 1.607361
53.267663 1.637240
53.280914 1.667345
53.294165 1.697679
53.307415 1.728242
53.320666 1.759039
53.333917 1.790071
53.347167 1.821340
53.360418 1.852848
53.373669 1.884597
53.386919 1.916590
53.400170 1.948828
53.413421 1.981313
53.426671 2.014048
53.439922 2.047033
53.453173 2.080272
53.466423 2.113764
53.479674 2.147513
53.492925 2.181520
53.506175 2.215786
53.519426 2.250313
53.532677 2.285102
53.545927 2.320155
53.559178 2.355472
53.572429 2.391055
53.585679 2.426905
53.598930 2.463023
53.612181 2.499410
53.625431 2.536066
53.638682 2.572993
53.651933 2.610190
53.665183 2.647659
53.678434 2.685400
53.691685 2.723412
53.704935 2.761697
53.718186 2.800254
53.731437 2.839083
53.744687 2.878184
53.757938 2.917557
53.771189 2.957200
53.784439 2.997114
53.797690 3.037297
53.810941 3.077749
53.824191 3.118469
53.837442 3.159455
53.850693 3.200706
53.863943 3.242220
53.877194 3.283995
53.890445 3.326031
53.903695 3.368323
53.916946 3.410871
53.930197 3.453672
53.943447 3.496722
53.956698 3.540020
53.969948 3.583562
53.983199 3.627344
53.996450 3.671364
54.009700 3.715617
54.022951 3.760100
54.036202 3.804808
54.049452 3.849738
54.062703 3.894883
54.075954 3.940240
54.089204 3.985803
54.102455 4.031568
54.115706 4.077528
54.128956 4.123677
54.142207 4.170010
54.155458 4.216520
54.168708 4.263200
54.181959 4.310044
54.195210 4.357045
54.208460 4.404194
54.221711 4.451485
54.234962 4.498909
54.248212 4.546459
54.261463 4.594125
54.274714 4.641900
54.287964 4.689773
54.301215 4.737735
54.314466 4.785778
54.327716 4.833891
54.340967 4.882064
54.354218 4.930287
54.367468 4.978549
54.380719 5.026839
54.393970 5.075146
54.407220 5.123458
54.420471 5.171764
54.433722 5.220052
54.446972 5.268310
54.460223 5.316525
54.473474 5.364684
54.486724 5.412775
54.499975 5.460785
54.513226 5.508699
54.526476 5.556505
54.539727 5.604189
54.552978 5.651737
54.566228 5.699134
54.579479 5.746366
54.592730 5.793420
54.605980 5.840279
54.619231 5.886929
54.632482 5.933356
54.645732 5.979544
54.658983 6.025478
54.672234 6.071143
54.685484 6.116523
54.698735 6.161602
54.711986 6.206366
54.725236 6.250799
54.738487 6.294884
54.751738 6.338607
54.764988 6.381951
54.778239 6.424902
54.791490 6.467443
54.804740 6.509558
54.817991 6.551233
54.831242 6.592451
54.844492 6.633197
54.857743 6.673457
54.870994 6.713214
54.884244 6.752454
54.897495 6.791161
54.910746 6.829322
54.923996 6.866920
54.937247 6.903943
54.950498 6.940376
54.963748 6.976204
54.976999 7.011414
54.990250 7.045993
55.003500 7.079927
55.016751 7.113204
55.030002 7.145810
55.043252 7.177734
55.056503 7.208963
55.069753 7.239486
55.083004 7.269291
55.096255 7.298368
55.109505 7.326705
55.122756 7.354293
55.136007 7.381121
55.149257 7.407181
55.162508 7.432463
55.175759 7.456958
55.189009 7.480658
55.202260 7.503555
55.215511 7.525642
55.228761 7.546912
55.242012 7.567358
55.255263 7.586974
55.268513 7.605754
55.281764 7.623693
55.295015 7.640786
55.308265 7.657029
55.321516 7.672417
55.334767 7.686947
55.348017 7.700615
55.361268 7.713419
55.374519 7.725356
55.387769 7.736424
55.401020 7.746621
55.414271 7.755947
55.427521 7.764399
55.440772 7.771978
55.454023 7.778682
55.467273 7.784512
55.480524 7.789468
55.493775 7.793551
55.507025 7.796761
55.520276 7.799099
55.533527 7.800566
55.546777 7.801164
55.560028 7.800895
55.573279 7.799759
55.586529 7.797760
55.599780 7.794898
55.613031 7.791176
55.626281 7.786596
55.639532 7.781160
55.652783 7.774870
55.666033 7.767729
55.679284 7.759739
55.692535 7.750901
55.705785 7.741218
55.719036 7.730692
55.732287 7.719325
55.745537 7.707118
55.758788 7.694073
55.772039 7.680191
55.785289 7.665473
55.798540 7.649922
55.811791 7.633536
55.825041 7.616318
55.838292 7.598266
55.851543 7.579382
55.864793 7.559665
55.878044 7.539114
55.891295 7.517729
55.904545 7.495508
55.917796 7.472450
55.931047 7.448553
55.944297 7.423815
55.957548 7.398233
55.970799 7.371805
55.984049 7.344527
55.997300 7.316395
56.010551 7.287407
56.023801 7.257557
56.037052 7.226841
56.050303 7.195253
56.063553 7.162789
56.076804 7.129443
56.090055 7.095209
56.103305 7.060080
56.116556 7.024049
56.129806 6.987110
56.143057 6.949256
56.156308 6.910478
56.169558 6.870768
56.182809 6.830118
56.196060 6.788520
56.209310 6.745965
56.222561 6.702444
56.235812 6.657947
56.249062 6.612465
56.262313 6.565988
56.275564 6.518506
56.288814 6.470009
56.302065 6.420486
56.315316 6.369928
56.328566 6.318324
56.341817 6.265662
56.355068 6.211934
56.368318 6.157127
56.381569 6.101231
56.394820 6.044235
56.408070 5.986129
56.421321 5.926903
56.434572 5.866545
56.447822 5.805047
56.461073 5.742397
56.474324 5.678586
56.487574 5.613604
56.500825 5.547444
56.514076 5.480095
56.527326 5.411550
56.540577 5.341802
56.553828 5.270843
56.567078 5.198666
56.580329 5.125267
56.593580 5.050640
56.606830 4.974782
56.620081 4.897688
56.633332 4.819358
56.646582 4.739790
56.659833 4.658984
56.673084 4.576941
56.686334 4.493665
56.699585 4.409159
56.712836 4.323429
56.726086 4.236482
56.739337 4.148326
56.752588 4.058973
56.765838 3.968435
56.779089 3.876727
56.792340 3.783863
56.805590 3.689863
56.818841 3.594748
56.832092 3.498540
56.845342 3.401264
56.858593 3.302948
56.871844 3.203621
56.885094 3.103317
56.898345 3.002069
56.911596 2.899916
56.924846 2.796898
56.938097 2.693057
56.951348 2.588439
56.964598 2.483092
56.977849 2.377068
56.991100 2.270419
57.004350 2.163201
57.017601 2.055475
57.030852 1.947300
57.044102 1.838740
57.057353 1.729863
57.070604 1.620735
57.083854 1.511429
57.097105 1.402017
57.110356 1.292574
57.123606 1.183176
57.136857 1.073902
57.150108 0.964831
57.163358 0.856045
57.176609 0.747626
57.189859 0.639657
57.203110 0.532221
57.216361 0.425403
57.229611 0.319288
57.242862 0.213960
57.256113 0.109502
57.269363 0.006000
57.282614 -0.096465
57.295865 -0.197811
57.309115 -0.297956
57.322366 -0.396822
57.335617 -0.494331
57.348867 -0.590409
57.362118 -0.684981
57.375369 -0.777978
57.388619 -0.869331
57.401870 -0.958975
57.415121 -1.046848
57.428371 -1.132892
57.441622 -1.217050
57.454873 -1.299271
57.468123 -1.379508
57.481374 -1.457714
57.494625 -1.533851
57.507875 -1.607880
57.521126 -1.679770
57.534377 -1.749492
57.547627 -1.817021
57.560878 -1.882337
57.574129 -1.945424
57.587379 -2.006269
57.600630 -2.064863
57.613881 -2.121202
57.627131 -2.175285
57.640382 -2.227115
57.653633 -2.276698
57.666883 -2.324045
57.680134 -2.369169
57.693385 -2.412085
57.706635 -2.452815
57.719886 -2.491381
57.733137 -2.527807
57.746387 -2.562122
57.759638 -2.594356
57.772889 -2.624541
57.786139 -2.652713
57.799390 -2.678909
57.812641 -2.703165
57.825891 -2.725523
57.839142 -2.746023
57.852393 -2.764709
57.865643 -2.781623
57.878894 -2.796811
57.892145 -2.810319
57.905395 -2.822191
57.918646 -2.832475
57.931897 -2.841218
57.945147 -2.848466
57.958398 -2.854268
57.971649 -2.858670
57.984899 -2.861720
57.998150 -2.863465
58.011401 -2.863951
58.024651 -2.863225
58.037902 -2.861333
58.051153 -2.858320
58.064403 -2.854231
58.077654 -2.849109
58.090905 -2.842999
58.104155 -2.835943
58.117406 -2.827983
58.130657 -2.819159
58.143907 -2.809513
58.157158 -2.799082
58.170409 -2.787906
58.183659 -2.776021
58.196910 -2.763464
58.210161 -2.750270
58.223411 -2.736473
58.236662 -2.722108
58.249912 -2.707205
58.263163 -2.691797
58.276414 -2.675914
58.289664 -2.659586
58.302915 -2.642840
58.316166 -2.625704
58.329416 -2.608205
58.342667 -2.590367
58.355918 -2.572217
58.369168 -2.553777
58.382419 -2.535070
58.395670 -2.516118
58.408920 -2.496942
58.422171 -2.477563
58.435422 -2.457999
58.448672 -2.438270
58.461923 -2.418393
58.475174 -2.398384
58.488424 -2.378262
58.501675 -2.358040
58.514926 -2.337734
58.528176 -2.317358
58.541427 -2.296926
58.554678 -2.276451
58.567928 -2.255944
58.581179 -2.235418
58.594430 -2.214884
58.607680 -2.194352
58.620931 -2.173832
58.634182 -2.153334
58.647432 -2.132868
58.660683 -2.112441
58.673934 -2.092061
58.687184 -2.071737
58.700435 -2.051476
58.713686 -2.031284
58.726936 -2.011168
58.740187 -1.991134
58.753438 -1.971187
58.766688 -1.951333
58.779939 -1.931578
58.793190 -1.911925
58.806440 -1.892379
58.819691 -1.872944
58.832942 -1.853625
58.846192 -1.834424
58.859443 -1.815344
58.872694 -1.796390
58.885944 -1.777563
58.899195 -1.758867
58.912446 -1.740304
58.925696 -1.721875
58.938947 -1.703583
58.952198 -1.685430
58.965448 -1.667416
58.978699 -1.649545
58.991950 -1.631816
59.005200 -1.614231
59.018451 -1.596792
59.031702 -1.579497
59.044952 -1.562350
59.058203 -1.545349
59.071454 -1.528496
59.084704 -1.511790
59.097955 -1.495232
59.111206 -1.478822
59.124456 -1.462560
59.137707 -1.446446
59.150958 -1.430479
59.164208 -1.414660
59.177459 -1.398987
59.190710 -1.383461
59.203960 -1.368080
59.217211 -1.352845
59.230462 -1.337754
59.243712 -1.322806
59.256963 -1.308001
59.270214 -1.293338
59.283464 -1.278816
59.296715 -1.264433
59.309965 -1.250189
59.323216 -1.236083
59.336467 -1.222113
59.349717 -1.208277
59.362968 -1.194575
59.376219 -1.181006
59.389469 -1.167567
59.402720 -1.154257
59.415971 -1.141075
59.429221 -1.128019
59.442472 -1.115087
59.455723 -1.102279
59.468973 -1.089591
59.482224 -1.077023
59.495475 -1.064572
59.508725 -1.052236
59.521976 -1.040015
59.535227 -1.027905
59.548477 -1.015905
59.561728 -1.004013
59.574979 -0.992227
59.588229 -0.980544
59.601480 -0.968963
59.614731 -0.957481
59.627981 -0.946096
59.641232 -0.934807
59.654483 -0.923610
59.667733 -0.912503
59.680984 -0.901485
59.694235 -0.890552
59.707485 -0.879703
59.720736 -0.868935
59.733987 -0.858245
59.747237 -0.847631
59.760488 -0.837091
59.773739 -0.826622
59.786989 -0.816222
59.800240 -0.805887
59.813491 -0.795616
59.826741 -0.785407
59.839992 -0.775255
59.853243 -0.765160
59.866493 -0.755118
59.879744 -0.745126
59.892995 -0.735183
59.906245 -0.725286
59.919496 -0.715431
59.932747 -0.705618
59.945997 -0.695842
59.959248 -0.686102
59.972499 -0.676396
59.985749 -0.666720
59.999000 -0.657073
60.012251 -0.647452
60.025501 -0.637855
60.038752 -0.628280
60.052003 -0.618725
60.065253 -0.609187
60.078504 -0.599664
60.091755 -0.590155
60.105005 -0.580657
60.118256 -0.571170
60.131507 -0.561690
60.144757 -0.552217
60.158008 -0.542749
60.171259 -0.533285
60.184509 -0.523822
60.197760 -0.514361
60.211011 -0.504899
60.224261 -0.495436
60.237512 -0.485971
60.250763 -0.476503
60.264013 -0.467031
60.277264 -0.457555
60.290515 -0.448074
60.303765 -0.438588
60.317016 -0.429097
60.330267 -0.419600
60.343517 -0.410097
60.356768 -0.400589
60.370019 -0.391075
60.383269 -0.381556
60.396520 -0.372033
60.409770 -0.362506
60.423021 -0.352974
60.436272 -0.343440
60.449522 -0.333904
60.462773 -0.324366
60.476024 -0.314828
60.489274 -0.305290
60.502525 -0.295753
60.515776 -0.286219
60.529026 -0.276689
60.542277 -0.267164
60.555528 -0.257645
60.568778 -0.248134
60.582029 -0.238632
60.595280 -0.229139
60.608530 -0.219658
60.621781 -0.210190
60.635032 -0.200737
60.648282 -0.191299
60.661533 -0.181878
60.674784 -0.172475
60.688034 -0.163093
60.701285 -0.153731
60.714536 -0.144393
60.727786 -0.135078
60.741037 -0.125788
60.754288 -0.116525
60.767538 -0.107290
60.780789 -0.098083
60.794040 -0.088906
60.807290 -0.079761
60.820541 -0.070648
60.833792 -0.061568
60.847042 -0.052523
60.860293 -0.043512
60.873544 -0.034538
60.886794 -0.025601
60.900045 -0.016701
60.913296 -0.007840
60.926546 0.000982
60.939797 0.009765
60.953048 0.018507
60.966298 0.027208
60.979549 0.035868
60.992800 0.044486
61.006050 0.053062
61.019301 0.061595
61.032552 0.070086
61.045802 0.078534
61.059053 0.086938
61.072304 0.095300
61.085554 0.103618
61.098805 0.111892
61.112056 0.120123
61.125306 0.128310
61.138557 0.136454
61.151808 0.144555
61.165058 0.152613
61.178309 0.160627
61.191560 0.168599
61.204810 0.176527
61.218061 0.184414
61.231312 0.192258
61.244562 0.200061
61.257813 0.207822
61.271064 0.215542
61.284314 0.223221
61.297565 0.230859
61.310816 0.238458
61.324066 0.246017
61.337317 0.253536
61.350568 0.261017
61.363818 0.268460
61.377069 0.275865
61.390320 0.283232
61.403570 0.290563
61.416821 0.297857
61.430072 0.305116
61.443322 0.312339
61.456573 0.319528
61.469823 0.326682
61.483074 0.333803
61.496325 0.340890
61.509575 0.347945
61.522826 0.354967
61.536077 0.361958
61.549327 0.368918
61.562578 0.375848
61.575829 0.382748
61.589079 0.389618
61.602330 0.396460
61.615581 0.403273
61.628831 0.410059
61.642082 0.416817
61.655333 0.423549
61.668583 0.430255
61.681834 0.436935
61.695085 0.443590
61.708335 0.450220
61.721586 0.456827
61.734837 0.463410
61.748087 0.469970
61.761338 0.476508
61.774589 0.483024
61.787839 0.489518
61.801090 0.495991
61.814341 0.502444
61.827591 0.508877
61.840842 0.515290
61.854093 0.521685
61.867343 0.528060
61.880594 0.534418
61.893845 0.540758
61.907095 0.547081
61.920346 0.553387
61.933597 0.559676
61.946847 0.565950
61.960098 0.572208
61.973349 0.578451
61.986599 0.584679
61.999850 0.590893
62.013101 0.597094
62.026351 0.603280
62.039602 0.609454
62.052853 0.615615
62.066103 0.621763
62.079354 0.627900
62.092605 0.634025
62.105855 0.640138
62.119106 0.646241
62.132357 0.652333
62.145607 0.658414
62.158858 0.664486
62.172109 0.670548
62.185359 0.676601
62.198610 0.682645
62.211861 0.688680
62.225111 0.694706
62.238362 0.700725
62.251613 0.706735
62.264863 0.712738
62.278114 0.718734
62.291365 0.724722
62.304615 0.730704
62.317866 0.736679
62.331117 0.742648
62.344367 0.748611
62.357618 0.754568
62.370869 0.760519
62.384119 0.766465
62.397370 0.772406
62.410621 0.778342
62.423871 0.784273
62.437122 0.790199
62.450373 0.796121
62.463623 0.802039
62.476874 0.807952
62.490125 0.813862
62.503375 0.819768
62.516626 0.825671
62.529876 0.831570
62.543127 0.837466
62.556378 0.843358
62.569628 0.849248
62.582879 0.855135
62.596130 0.861019
62.609380 0.866900
62.622631 0.872779
62.635882 0.878655
62.649132 0.884529
62.662383 0.890401
62.675634 0.896271
62.688884 0.902138
62.702135 0.908004
62.715386 0.913867
62.728636 0.919729
62.741887 0.925588
62.755138 0.931446
62.768388 0.937302
62.781639 0.943157
62.794890 0.949009
62.808140 0.954860
62.821391 0.960709
62.834642 0.966557
62.847892 0.972403
62.861143 0.978247
62.874394 0.984089
62.887644 0.989929
62.900895 0.995768
62.914146 1.001605
62.927396 1.007439
62.940647 1.013272
62.953898 1.019103
62.967148 1.024932
62.980399 1.030758
62.993650 1.036582
63.006900 1.042404
63.020151 1.048224
63.033402 1.054040
63.046652 1.059854
63.059903 1.065665
63.073154 1.071474
63.086404 1.077279
63.099655 1.083080
63.112906 1.088879
63.126156 1.094673
63.139407 1.100464
63.152658 1.106251
63.165908 1.112033
63.179159 1.117811
63.192410 1.123585
63.205660 1.129353
63.218911 1.135117
63.232162 1.140875
63.245412 1.146627
63.258663 1.152373
63.271914 1.158114
63.285164 1.163847
63.298415 1.169574
63.311666 1.175294
63.324916 1.181006
63.338167 1.186711
63.351418 1.192407
63.364668 1.198095
63.377919 1.203774
63.391170 1.209444
63.404420 1.215104
63.417671 1.220754
63.430922 1.226394
63.444172 1.232022
63.457423 1.237640
63.470674 1.243245
63.483924 1.248838
63.497175 1.254419
63.510426 1.259986
63.523676 1.265540
63.536927 1.271079
63.550178 1.276603
63.563428 1.282112
63.576679 1.287605
63.589929 1.293081
63.603180 1.298541
63.616431 1.303982
63.629681 1.309405
63.642932 1.314809
63.656183 1.320194
63.669433 1.325558
63.682684 1.330901
63.695935 1.336223
63.709185 1.341522
63.722436 1.346797
63.735687 1.352049
63.748937 1.357276
63.762188 1.362478
63.775439 1.367653
63.788689 1.372801
63.801940 1.377922
63.815191 1.383013
63.828441 1.388075
63.841692 1.393106
63.854943 1.398105
63.868193 1.403072
63.881444 1.408005
63.894695 1.412904
63.907945 1.417767
63.921196 1.422594
63.934447 1.427384
63.947697 1.432134
63.960948 1.436845
63.974199 1.441515
63.987449 1.446142
64.000700 1.450726
64.013951 1.455266
64.027201 1.459760
64.040452 1.464206
64.053703 1.468604
64.066953 1.472952
64.080204 1.477249
64.093455 1.481493
64.106705 1.485683
64.119956 1.489817
64.133207 1.493894
64.146457 1.497911
64.159708 1.501868
64.172959 1.505762
64.186209 1.509593
64.199460 1.513357
64.212711 1.517053
64.225961 1.520679
64.239212 1.524233
64.252463 1.527713
64.265713 1.531117
64.278964 1.534442
64.292215 1.537686
64.305465 1.540847
64.318716 1.543923
64.331967 1.546910
64.345217 1.549805
64.358468 1.552607
64.371719 1.555313
64.384969 1.557918
64.398220 1.560421
64.411471 1.562818
64.424721 1.565106
64.437972 1.567281
64.451223 1.569339
64.464473 1.571278
64.477724 1.573093
64.490975 1.574779
64.504225 1.576334
64.517476 1.577753
64.530727 1.579031
64.543977 1.580164
64.557228 1.581147
64.570479 1.581975
64.583729 1.582644
64.596980 1.583147
64.610231 1.583479
64.623481 1.583636
64.636732 1.583611
64.649982 1.583398
64.663233 1.582991
64.676484 1.582384
64.689734 1.581570
64.702985 1.580543
64.716236 1.579296
64.729486 1.577822
64.742737 1.576113
64.755988 1.574162
64.769238 1.571962
64.782489 1.569505
64.795740 1.566783
64.808990 1.563787
64.822241 1.560510
64.835492 1.556943
64.848742 1.553077
64.861993 1.548905
64.875244 1.544415
64.888494 1.539601
64.901745 1.534452
64.914996 1.528959
64.928246 1.523113
64.941497 1.516905
64.954748 1.510323
64.967998 1.503360
64.981249 1.496005
64.994500 1.488249
65.007750 1.480080
65.021001 1.471490
65.034252 1.462469
65.047502 1.453007
65.060753 1.443093
65.074004 1.432717
65.087254 1.421871
65.100505 1.410544
65.113756 1.398727
65.127006 1.386409
65.140257 1.373582
65.153508 1.360235
65.166758 1.346361
65.180009 1.331950
65.193260 1.316993
65.206510 1.301482
65.219761 1.285409
65.233012 1.268766
65.246262 1.251544
65.259513 1.233738
65.272764 1.215339
65.286014 1.196343
65.299265 1.176742
65.312516 1.156531
65.325766 1.135705
65.339017 1.114260
65.352268 1.092191
65.365518 1.069497
65.378769 1.046172
65.392020 1.022217
65.405270 0.997629
65.418521 0.972408
65.431772 0.946554
65.445022 0.920069
65.458273 0.892953
65.471524 0.865210
65.484774 0.836845
65.498025 0.807860
65.511276 0.778262
65.524526 0.748058
65.537777 0.717255
65.551028 0.685862
65.564278 0.653890
65.577529 0.621348
65.590780 0.588250
65.604030 0.554609
65.617281 0.520440
65.630532 0.485758
65.643782 0.450580
65.657033 0.414927
65.670284 0.378816
65.683534 0.342269
65.696785 0.305309
65.710036 0.267959
65.723286 0.230244
65.736537 0.192192
65.749787 0.153829
65.763038 0.115185
65.776289 0.076289
65.789539 0.037174
65.802790 -0.002127
65.816041 -0.041581
65.829291 -0.081153
65.842542 -0.120806
65.855793 -0.160502
65.869043 -0.200203
65.882294 -0.239870
65.895545 -0.279462
65.908795 -0.318937
65.922046 -0.358255
65.935297 -0.397372
65.948547 -0.436244
65.961798 -0.474828
65.975049 -0.513079
65.988299 -0.550952
66.001550 -0.588402
66.014801 -0.625385
66.028051 -0.661853
66.041302 -0.697763
66.054553 -0.733069
66.067803 -0.767726
66.081054 -0.801689
66.094305 -0.834914
66.107555 -0.867358
66.120806 -0.898977
66.134057 -0.929729
66.147307 -0.959573
66.160558 -0.988469
66.173809 -1.016378
66.187059 -1.043261
66.200310 -1.069081
66.213561 -1.093804
66.226811 -1.117396
66.240062 -1.139823
66.253313 -1.161055
66.266563 -1.181064
66.279814 -1.199822
66.293065 -1.217303
66.306315 -1.233484
66.319566 -1.248343
66.332817 -1.261861
66.346067 -1.274019
66.359318 -1.284803
66.372569 -1.294198
66.385819 -1.302193
66.399070 -1.308778
66.412321 -1.313947
66.425571 -1.317692
66.438822 -1.320012
66.452073 -1.320905
66.465323 -1.320371
66.478574 -1.318414
66.491825 -1.315037
66.505075 -1.310247
66.518326 -1.304053
66.531577 -1.296464
66.544827 -1.287492
66.558078 -1.277152
66.571329 -1.265457
66.584579 -1.252426
66.597830 -1.238075
66.611081 -1.222425
66.624331 -1.205496
66.637582 -1.187312
66.650833 -1.167894
66.664083 -1.147268
66.677334 -1.125459
66.690585 -1.102495
66.703835 -1.078402
66.717086 -1.053208
66.730337 -1.026944
66.743587 -0.999638
66.756838 -0.971322
66.770089 -0.942025
66.783339 -0.911780
66.796590 -0.880619
66.809840 -0.848573
66.823091 -0.815674
66.836342 -0.781957
66.849592 -0.747452
66.862843 -0.712195
66.876094 -0.676216
66.889344 -0.639550
66.902595 -0.602230
66.915846 -0.564288
66.929096 -0.525757
66.942347 -0.486669
66.955598 -0.447057
66.968848 -0.406953
66.982099 -0.366390
66.995350 -0.325397
67.008600 -0.284007
67.021851 -0.242249
67.035102 -0.200156
67.048352 -0.157755
67.061603 -0.115078
67.074854 -0.072152
67.088104 -0.029006
67.101355 0.014332
67.114606 0.057833
67.127856 0.101473
67.141107 0.145223
67.154358 0.189059
67.167608 0.232954
67.180859 0.276885
67.194110 0.320827
67.207360 0.364757
67.220611 0.408652
67.233862 0.452489
67.247112 0.496248
67.260363 0.539905
67.273614 0.583442
67.286864 0.626838
67.300115 0.670074
67.313366 0.713131
67.326616 0.755990
67.339867 0.798635
67.353118 0.841049
67.366368 0.883214
67.379619 0.925115
67.392870 0.966736
67.406120 1.008064
67.419371 1.049084
67.432622 1.089782
67.445872 1.130144
67.459123 1.170160
67.472374 1.209816
67.485624 1.249101
67.498875 1.288004
67.512126 1.326515
67.525376 1.364624
67.538627 1.402321
67.551878 1.439597
67.565128 1.476443
67.578379 1.512853
67.591630 1.548817
67.604880 1.584330
67.618131 1.619384
67.631382 1.653973
67.644632 1.688091
67.657883 1.721732
67.671134 1.754893
67.684384 1.787568
67.697635 1.819753
67.710886 1.851444
67.724136 1.882637
67.737387 1.913331
67.750638 1.943521
67.763888 1.973206
67.777139 2.002383
67.790390 2.031051
67.803640 2.059208
67.816891 2.086854
67.830142 2.113987
67.843392 2.140608
67.856643 2.166716
67.869893 2.192310
67.883144 2.217393
67.896395 2.241963
67.909645 2.266023
67.922896 2.289573
67.936147 2.312614
67.949397 2.335149
67.962648 2.357180
67.975899 2.378707
67.989149 2.399735
68.002400 2.420265
68.015651 2.440300
68.028901 2.459842
68.042152 2.478896
68.055403 2.497465
68.068653 2.515551
68.081904 2.533158
68.095155 2.550291
68.108405 2.566953
68.121656 2.583149
68.134907 2.598882
68.148157 2.614157
68.161408 2.628978
68.174659 2.643351
68.187909 2.657279
68.201160 2.670768
68.214411 2.683822
68.227661 2.696448
68.240912 2.708649
68.254163 2.720431
68.267413 2.731799
68.280664 2.742760
68.293915 2.753317
68.307165 2.763478
68.320416 2.773247
68.333667 2.782630
68.346917 2.791633
68.360168 2.800262
68.373419 2.808522
68.386669 2.816419
68.399920 2.823960
68.413171 2.831150
68.426421 2.837995
68.439672 2.844501
68.452923 2.850675
68.466173 2.856522
68.479424 2.862049
68.492675 2.867261
68.505925 2.872164
68.519176 2.876765
68.532427 2.881070
68.545677 2.885085
68.558928 2.888816
68.572179 2.892269
68.585429 2.895450
68.598680 2.898366
68.611931 2.901021
68.625181 2.903424
68.638432 2.905578
68.651683 2.907491
68.664933 2.909169
68.678184 2.910616
68.691435 2.911840
68.704685 2.912847
68.717936 2.913641
68.731187 2.914229
68.744437 2.914616
68.757688 2.914809
68.770939 2.914813
68.784189 2.914633
68.797440 2.914275
68.810691 2.913745
68.823941 2.913048
68.837192 2.912190
68.850443 2.911175
68.863693 2.910009
68.876944 2.908698
68.890195 2.907245
68.903445 2.905658
68.916696 2.903939
68.929946 2.902095
68.943197 2.900130
68.956448 2.898048
68.969698 2.895855
68.982949 2.893555
68.996200 2.891152
69.009450 2.888651
69.022701 2.886056
69.035952 2.883372
69.049202 2.880601
69.062453 2.877749
69.075704 2.874819
69.088954 2.871815
69.102205 2.868741
69.115456 2.865600
69.128706 2.862395
69.141957 2.859131
69.155208 2.855810
69.168458 2.852435
69.181709 2.849010
69.194960 2.845537
69.208210 2.842020
69.221461 2.838460
69.234712 2.834862
69.247962 2.831226
69.261213 2.827556
69.274464 2.823854
69.287714 2.820121
69.300965 2.816361
69.314216 2.812576
69.327466 2.808766
69.340717 2.804934
69.353968 2.801081
69.367218 2.797210
69.380469 2.793322
69.393720 2.789418
69.406970 2.785499
69.420221 2.781567
69.433472 2.777623
69.446722 2.773668
69.459973 2.769704
69.473224 2.765730
69.486474 2.761749
69.499725 2.757760
69.512976 2.753765
69.526226 2.749764
69.539477 2.745759
69.552728 2.741749
69.565978 2.737735
69.579229 2.733718
69.592480 2.729698
69.605730 2.725675
69.618981 2.721651
69.632232 2.717625
69.645482 2.713597
69.658733 2.709569
69.671984 2.705539
69.685234 2.701509
69.698485 2.697478
69.711736 2.693448
69.724986 2.689417
69.738237 2.685386
69.751488 2.681356
69.764738 2.677325
69.777989 2.673296
69.791240 2.669267
69.804490 2.665239
69.817741 2.661211
69.830992 2.657185
69.844242 2.653159
69.857493 2.649135
69.870744 2.645111
69.883994 2.641089
69.897245 2.637069
69.910496 2.633050
69.923746 2.629032
69.936997 2.625016
69.950248 2.621002
69.963498 2.616990
69.976749 2.612980
69.989999 2.608972
70.003250 2.604967
70.016501 2.600964
70.029751 2.596963
70.043002 2.592965
70.056253 2.588970
70.069503 2.584978
70.082754 2.580989
70.096005 2.577004
70.109255 2.573022
70.122506 2.569044
70.135757 2.565070
70.149007 2.561099
70.162258 2.557134
70.175509 2.553172
70.188759 2.549216
70.202010 2.545264
70.215261 2.541317
70.228511 2.537376
70.241762 2.533441
70.255013 2.529511
70.268263 2.525587
70.281514 2.521669
70.294765 2.517758
70.308015 2.513854
70.321266 2.509956
70.334517 2.506066
70.347767 2.502183
70.361018 2.498308
70.374269 2.494440
70.387519 2.490580
70.400770 2.486729
70.414021 2.482886
70.427271 2.479052
70.440522 2.475226
70.453773 2.471410
70.467023 2.467603
70.480274 2.463806
70.493525 2.460018
70.506775 2.456240
70.520026 2.452472
70.533277 2.448715
70.546527 2.444968
70.559778 2.441231
70.573029 2.437506
70.586279 2.433791
70.599530 2.430088
70.612781 2.426395
70.626031 2.422714
70.639282 2.419045
70.652533 2.415388
70.665783 2.411742
70.679034 2.408108
70.692285 2.404486
70.705535 2.400876
70.718786 2.397279
70.732037 2.393694
70.745287 2.390122
70.758538 2.386562
70.771789 2.383014
70.785039 2.379479
70.798290 2.375957
70.811541 2.372448
70.824791 2.368952
70.838042 2.365468
70.851293 2.361997
70.864543 2.358540
70.877794 2.355095
70.891045 2.351663
70.904295 2.348244
70.917546 2.344837
70.930797 2.341444
70.944047 2.338064
70.957298 2.334696
70.970549 2.331341
70.983799 2.327999
70.997050 2.324670
71.010301 2.321353
71.023551 2.318049
71.036802 2.314757
71.050053 2.311478
71.063303 2.308211
71.076554 2.304956
71.089804 2.301713
71.103055 2.298482
71.116306 2.295263
71.129556 2.292056
71.142807 2.288860
71.156058 2.285675
71.169308 2.282502
71.182559 2.279340
71.195810 2.276189
71.209060 2.273048
71.222311 2.269918
71.235562 2.266798
71.248812 2.263689
71.262063 2.260589
71.275314 2.257499
71.288564 2.254418
71.301815 2.251346
71.315066 2.248284
71.328316 2.245230
71.341567 2.242184
71.354818 2.239147
71.368068 2.236118
71.381319 2.233096
71.394570 2.230081
71.407820 2.227074
71.421071 2.224073
71.434322 2.221078
71.447572 2.218090
71.460823 2.215107
71.474074 2.212129
71.487324 2.209156
71.500575 2.206188
71.513826 2.203225
71.527076 2.200265
71.540327 2.197308
71.553578 2.194355
71.566828 2.191404
71.580079 2.188455
71.593330 2.185509
71.606580 2.182563
71.619831 2.179619
71.633082 2.176675
71.646332 2.173731
71.659583 2.170786
71.672834 2.167841
71.686084 2.164894
71.699335 2.161945
71.712586 2.158993
71.725836 2.156039
71.739087 2.153081
71.752338 2.150119
71.765588 2.147153
71.778839 2.144181
71.792090 2.141203
71.805340 2.138219
71.818591 2.135229
71.831842 2.132230
71.845092 2.129224
71.858343 2.126208
71.871594 2.123184
71.884844 2.120149
71.898095 2.117103
71.911346 2.114046
71.924596 2.110977
71.937847 2.107895
71.951098 2.104800
71.964348 2.101690
71.977599 2.098565
71.990850 2.095425
72.004100 2.092268
72.017351 2.089094
72.030602 2.085902
72.043852 2.082691
72.057103 2.079460
72.070354 2.076209
72.083604 2.072936
72.096855 2.069642
72.110106 2.066324
72.123356 2.062982
72.136607 2.059616
72.149857 2.056224
72.163108 2.052805
72.176359 2.049358
72.189609 2.045883
72.202860 2.042379
72.216111 2.038844
72.229361 2.035277
72.242612 2.031678
72.255863 2.028045
72.269113 2.024378
72.282364 2.020675
72.295615 2.016935
72.308865 2.013157
72.322116 2.009340
72.335367 2.005483
72.348617 2.001585
72.361868 1.997644
72.375119 1.993660
72.388369 1.989631
72.401620 1.985555
72.414871 1.981432
72.428121 1.977261
72.441372 1.973039
72.454623 1.968766
72.467873 1.964441
72.481124 1.960061
72.494375 1.955627
72.507625 1.951135
72.520876 1.946585
72.534127 1.941976
72.547377 1.937306
72.560628 1.932573
72.573879 1.927776
72.587129 1.922913
72.600380 1.917983
72.613631 1.912985
72.626881 1.907916
72.640132 1.902775
72.653383 1.897560
72.666633 1.892270
72.679884 1.886903
72.693135 1.881458
72.706385 1.875931
72.719636 1.870322
72.732887 1.864629
72.746137 1.858850
72.759388 1.852983
72.772639 1.847026
72.785889 1.840978
72.799140 1.834835
72.812391 1.828597
72.825641 1.822260
72.838892 1.815824
72.852143 1.809286
72.865393 1.802644
72.878644 1.795895
72.891895 1.789037
72.905145 1.782069
72.918396 1.774987
72.931647 1.767790
72.944897 1.760475
72.958148 1.753040
72.971399 1.745482
72.984649 1.737799
72.997900 1.729988
73.011151 1.722046
73.024401 1.713971
73.037652 1.705761
73.050903 1.697412
73.064153 1.688921
73.077404 1.680287
73.090655 1.671506
73.103905 1.662574
73.117156 1.653490
73.130407 1.644249
73.143657 1.634850
73.156908 1.625288
73.170159 1.615561
73.183409 1.605664
73.196660 1.595596
73.209910 1.585352
73.223161 1.574929
73.236412 1.564324
73.249662 1.553532
73.262913 1.542551
73.276164 1.531375
73.289414 1.520003
73.302665 1.508429
73.315916 1.496650
73.329166 1.484661
73.342417 1.472459
73.355668 1.460039
73.368918 1.447398
73.382169 1.434530
73.395420 1.421432
73.408670 1.408099
73.421921 1.394526
73.435172 1.380708
73.448422 1.366642
73.461673 1.352322
73.474924 1.337743
73.488174 1.322900
73.501425 1.307789
73.514676 1.292403
73.527926 1.276739
73.541177 1.260791
73.554428 1.244553
73.567678 1.228020
73.580929 1.211187
73.594180 1.194048
73.607430 1.176597
73.620681 1.158829
73.633932 1.140739
73.647182 1.122319
73.660433 1.103566
73.673684 1.084472
73.686934 1.065032
73.700185 1.045241
73.713436 1.025091
73.726686 1.004578
73.739937 0.983695
73.753188 0.962436
73.766438 0.940795
73.779689 0.918767
73.792940 0.896346
73.806190 0.873525
73.819441 0.850299
73.832692 0.826662
73.845942 0.802608
73.859193 0.778132
73.872444 0.753227
73.885694 0.727889
73.898945 0.702112
73.912196 0.675891
73.925446 0.649220
73.938697 0.622095
73.951948 0.594511
73.965198 0.566463
73.978449 0.537946
73.991700 0.508957
74.004950 0.479491
74.018201 0.449544
74.031452 0.419113
74.044702 0.388194
74.057953 0.356785
74.071204 0.324883
74.084454 0.292485
74.097705 0.259589
74.110956 0.226194
74.124206 0.192298
74.137457 0.157900
74.150708 0.123000
74.163958 0.087597
74.177209 0.051693
74.190460 0.015287
74.203710 -0.021619
74.216961 -0.059023
74.230212 -0.096923
74.243462 -0.135316
74.256713 -0.174199
74.269963 -0.213567
74.283214 -0.253416
74.296465 -0.293741
74.309715 -0.334536
74.322966 -0.375795
74.336217 -0.417510
74.349467 -0.459674
74.362718 -0.502278
74.375969 -0.545313
74.389219 -0.588769
74.402470 -0.632636
74.415721 -0.676902
74.428971 -0.721555
74.442222 -0.766583
74.455473 -0.811973
74.468723 -0.857709
74.481974 -0.903777
74.495225 -0.950161
74.508475 -0.996844
74.521726 -1.043810
74.534977 -1.091041
74.548227 -1.138518
74.561478 -1.186221
74.574729 -1.234130
74.587979 -1.282226
74.601230 -1.330485
74.614481 -1.378886
74.627731 -1.427407
74.640982 -1.476024
74.654233 -1.524712
74.667483 -1.573449
74.680734 -1.622207
74.693985 -1.670963
74.707235 -1.719689
74.720486 -1.768360
74.733737 -1.816948
74.746987 -1.865426
74.760238 -1.913767
74.773489 -1.961943
74.786739 -2.009925
74.799990 -2.057686
74.813241 -2.105197
74.826491 -2.152429
74.839742 -2.199354
74.852993 -2.245943
74.866243 -2.292168
74.879494 -2.338000
74.892745 -2.383411
74.905995 -2.428373
74.919246 -2.472858
74.932497 -2.516838
74.945747 -2.560286
74.958998 -2.603176
74.972249 -2.645481
74.985499 -2.687175
74.998750 -2.728233
75.012001 -2.768629
75.025251 -2.808341
75.038502 -2.847345
75.051753 -2.885618
75.065003 -2.923137
75.078254 -2.959883
75.091505 -2.995834
75.104755 -3.030972
75.118006 -3.065277
75.131257 -3.098733
75.144507 -3.131321
75.157758 -3.163028
75.171009 -3.193838
75.184259 -3.223737
75.197510 -3.252713
75.210761 -3.280754
75.224011 -3.307849
75.237262 -3.333990
75.250513 -3.359166
75.263763 -3.383372
75.277014 -3.406601
75.290265 -3.428846
75.303515 -3.450105
75.316766 -3.470373
75.330017 -3.489649
75.343267 -3.507930
75.356518 -3.525217
75.369768 -3.541511
75.383019 -3.556812
75.396270 -3.571124
75.409520 -3.584449
75.422771 -3.596793
75.436022 -3.608159
75.449272 -3.618555
75.462523 -3.627986
75.475774 -3.636460
75.489024 -3.643985
75.502275 -3.650570
75.515526 -3.656225
75.528776 -3.660959
75.542027 -3.664783
75.555278 -3.667708
75.568528 -3.669746
75.581779 -3.670910
75.595030 -3.671211
75.608280 -3.670664
75.621531 -3.669280
75.634782 -3.667075
75.648032 -3.664062
75.661283 -3.660256
75.674534 -3.655671
75.687784 -3.650322
75.701035 -3.644224
75.714286 -3.637392
75.727536 -3.629843
75.740787 -3.621590
75.754038 -3.612650
75.767288 -3.603038
75.780539 -3.592770
75.793790 -3.581862
75.807040 -3.570329
75.820291 -3.558186
75.833542 -3.545450
75.846792 -3.532136
75.860043 -3.518259
75.873294 -3.503834
75.886544 -3.488876
75.899795 -3.473401
75.913046 -3.457424
75.926296 -3.440959
75.939547 -3.424020
75.952798 -3.406622
75.966048 -3.388780
75.979299 -3.370506
75.992550 -3.351815
76.005800 -3.332720
76.019051 -3.313235
76.032302 -3.293372
76.045552 -3.273144
76.058803 -3.252564
76.072054 -3.231644
76.085304 -3.210396
76.098555 -3.188832
76.111806 -3.166963
76.125056 -3.144800
76.138307 -3.122356
76.151558 -3.099639
76.164808 -3.076661
76.178059 -3.053432
76.191310 -3.029962
76.204560 -3.006261
76.217811 -2.982337
76.231062 -2.958200
76.244312 -2.933860
76.257563 -2.909323
76.270814 -2.884600
76.284064 -2.859698
76.297315 -2.834624
76.310566 -2.809388
76.323816 -2.783995
76.337067 -2.758453
76.350318 -2.732770
76.363568 -2.706951
76.376819 -2.681003
76.390070 -2.654933
76.403320 -2.628747
76.416571 -2.602449
76.429821 -2.576047
76.443072 -2.549545
76.456323 -2.522948
76.469573 -2.496262
76.482824 -2.469491
76.496075 -2.442640
76.509325 -2.415713
76.522576 -2.388715
76.535827 -2.361650
76.549077 -2.334521
76.562328 -2.307332
76.575579 -2.280087
76.588829 -2.252789
76.602080 -2.225442
76.615331 -2.198049
76.628581 -2.170611
76.641832 -2.143134
76.655083 -2.115618
76.668333 -2.088066
76.681584 -2.060482
76.694835 -2.032866
76.708085 -2.005222
76.721336 -1.977551
76.734587 -1.949856
76.747837 -1.922137
76.761088 -1.894397
76.774339 -1.866637
76.787589 -1.838859
76.800840 -1.811063
76.814091 -1.783252
76.827341 -1.755427
76.840592 -1.727588
76.853843 -1.699736
76.867093 -1.671873
76.880344 -1.643998
76.893595 -1.616114
76.906845 -1.588220
76.920096 -1.560318
76.933347 -1.532406
76.946597 -1.504487
76.959848 -1.476560
76.973099 -1.448626
76.986349 -1.420685
76.999600 -1.392736
77.012851 -1.364781
77.026101 -1.336819
77.039352 -1.308850
77.052603 -1.280874
77.065853 -1.252891
77.079104 -1.224901
77.092355 -1.196903
77.105605 -1.168898
77.118856 -1.140884
77.132107 -1.112863
77.145357 -1.084832
77.158608 -1.056792
77.171859 -1.028743
77.185109 -1.000683
77.198360 -0.972613
77.211611 -0.944531
77.224861 -0.916438
77.238112 -0.888331
77.251363 -0.860212
77.264613 -0.832079
77.277864 -0.803931
77.291115 -0.775768
77.304365 -0.747589
77.317616 -0.719392
77.330867 -0.691178
77.344117 -0.662946
77.357368 -0.634694
77.370619 -0.606422
77.383869 -0.578129
77.397120 -0.549814
77.410371 -0.521476
77.423621 -0.493114
77.436872 -0.464728
77.450123 -0.436316
77.463373 -0.407878
77.476624 -0.379412
77.489874 -0.350917
77.503125 -0.322394
77.516376 -0.293840
77.529626 -0.265255
77.542877 -0.236638
77.556128 -0.207988
77.569378 -0.179304
77.582629 -0.150585
77.595880 -0.121830
77.609130 -0.093039
77.622381 -0.064210
77.635632 -0.035342
77.648882 -0.006436
77.662133 0.022511
77.675384 0.051498
77.688634 0.080527
77.701885 0.109599
77.715136 0.138714
77.728386 0.167872
77.741637 0.197076
77.754888 0.226324
77.768138 0.255619
77.781389 0.284960
77.794640 0.314348
77.807890 0.343784
77.821141 0.373268
77.834392 0.402801
77.847642 0.432382
77.860893 0.462013
77.874144 0.491694
77.887394 0.521425
77.900645 0.551206
77.913896 0.581038
77.927146 0.610920
77.940397 0.640853
77.953648 0.670836
77.966898 0.700871
77.980149 0.730956
77.993400 0.761092
78.006650 0.791278
78.019901 0.821514
78.033152 0.851800
78.046402 0.882135
78.059653 0.912519
78.072904 0.942952
78.086154 0.973433
78.099405 1.003961
78.112656 1.034536
78.125906 1.065157
78.139157 1.095823
78.152408 1.126532
78.165658 1.157286
78.178909 1.188081
78.192160 1.218917
78.205410 1.249793
78.218661 1.280708
78.231912 1.311661
78.245162 1.342649
78.258413 1.373672
78.271664 1.404727
78.284914 1.435815
78.298165 1.466932
78.311416 1.498077
78.324666 1.529248
78.337917 1.560443
78.351168 1.591662
78.364418 1.622900
78.377669 1.654157
78.390920 1.685431
78.404170 1.716719
78.417421 1.748018
78.430672 1.779327
78.443922 1.810644
78.457173 1.841965
78.470424 1.873289
78.483674 1.904613
78.496925 1.935934
78.510176 1.967250
78.523426 1.998557
78.536677 2.029854
78.549927 2.061138
78.563178 2.092405
78.576429 2.123653
78.589679 2.154879
78.602930 2.186080
78.616181 2.217253
78.629431 2.248395
78.642682 2.279502
78.655933 2.310573
78.669183 2.341603
78.682434 2.372589
78.695685 2.403529
78.708935 2.434419
78.722186 2.465255
78.735437 2.496035
78.748687 2.526755
78.761938 2.557412
78.775189 2.588002
78.788439 2.618522
78.801690 2.648969
78.814941 2.679339
78.828191 2.709629
78.841442 2.739836
78.854693 2.769955
78.867943 2.799983
78.881194 2.829918
78.894445 2.859755
78.907695 2.889491
78.920946 2.919122
78.934197 2.948645
78.947447 2.978056
78.960698 3.007352
78.973949 3.036530
78.987199 3.065585
79.000450 3.094514
79.013701 3.123315
79.026951 3.151982
79.040202 3.180513
79.053453 3.208904
79.066703 3.237152
79.079954 3.265253
79.093205 3.293204
79.106455 3.321001
79.119706 3.348641
79.132957 3.376120
79.146207 3.403436
79.159458 3.430584
79.172709 3.457561
79.185959 3.484364
79.199210 3.510989
79.212461 3.537434
79.225711 3.563694
79.238962 3.589767
79.252213 3.615650
79.265463 3.641338
79.278714 3.666830
79.291965 3.692122
79.305215 3.717210
79.318466 3.742092
79.331717 3.766765
79.344967 3.791226
79.358218 3.815471
79.371469 3.839498
79.384719 3.863304
79.397970 3.886886
79.411221 3.910242
79.424471 3.933368
79.437722 3.956261
79.450973 3.978920
79.464223 4.001342
79.477474 4.023524
79.490725 4.045463
79.503975 4.067157
79.517226 4.088604
79.530477 4.109802
79.543727 4.130747
79.556978 4.151439
79.570229 4.171874
79.583479 4.192051
79.596730 4.211967
79.609980 4.231621
79.623231 4.251010
79.636482 4.270133
79.649732 4.288988
79.662983 4.307574
79.676234 4.325888
79.689484 4.343929
79.702735 4.361695
79.715986 4.379185
79.729236 4.396398
79.742487 4.413332
79.755738 4.429986
79.768988 4.446358
79.782239 4.462448
79.795490 4.478255
79.808740 4.493777
79.821991 4.509014
79.835242 4.523964
79.848492 4.538627
79.861743 4.553003
79.874994 4.567090
79.888244 4.580888
79.901495 4.594396
79.914746 4.607615
79.927996 4.620543
79.941247 4.633180
79.954498 4.645526
79.967748 4.657582
79.980999 4.669346
79.994250 4.680819
80.007500 4.692000
80.020751 4.702891
80.034002 4.713490
80.047252 4.723799
80.060503 4.733817
80.073754 4.743546
80.087004 4.752984
80.100255 4.762133
80.113506 4.770994
80.126756 4.779566
80.140007 4.787851
80.153258 4.795850
80.166508 4.803562
80.179759 4.810989
80.193010 4.818132
80.206260 4.824991
80.219511 4.831568
80.232762 4.837864
80.246012 4.843879
80.259263 4.849616
80.272514 4.855074
80.285764 4.860255
80.299015 4.865161
80.312266 4.869793
80.325516 4.874152
80.338767 4.878239
80.352018 4.882057
80.365268 4.885606
80.378519 4.888887
80.391770 4.891903
80.405020 4.894656
80.418271 4.897145
80.431522 4.899375
80.444772 4.901345
80.458023 4.903057
80.471274 4.904514
80.484524 4.905717
80.497775 4.906668
80.511026 4.907368
80.524276 4.907820
80.537527 4.908025
80.550778 4.907985
80.564028 4.907701
80.577279 4.907177
80.590530 4.906413
80.603780 4.905412
80.617031 4.904175
80.630282 4.902704
80.643532 4.901002
80.656783 4.899069
80.670034 4.896909
80.683284 4.894523
80.696535 4.891912
80.709785 4.889080
80.723036 4.886027
80.736287 4.882755
80.749537 4.879268
80.762788 4.875565
80.776039 4.871651
80.789289 4.867525
80.802540 4.863191
80.815791 4.858649
80.829041 4.853903
80.842292 4.848953
80.855543 4.843802
80.868793 4.838451
80.882044 4.832902
80.895295 4.827157
80.908545 4.821218
80.921796 4.815087
80.935047 4.808764
80.948297 4.802253
80.961548 4.795554
80.974799 4.788669
80.988049 4.781601
81.001300 4.774349
81.014551 4.766917
81.027801 4.759305
81.041052 4.751516
81.054303 4.743550
81.067553 4.735409
81.080804 4.727094
81.094055 4.718608
81.107305 4.709951
81.120556 4.701124
81.133807 4.692129
81.147057 4.682968
81.160308 4.673641
81.173559 4.664149
81.186809 4.654494
81.200060 4.644678
81.213311 4.634700
81.226561 4.624562
81.239812 4.614265
81.253063 4.603810
81.266313 4.593198
81.279564 4.582429
81.292815 4.571505
81.306065 4.560427
81.319316 4.549195
81.332567 4.537810
81.345817 4.526272
81.359068 4.514583
81.372319 4.502742
81.385569 4.490751
81.398820 4.478609
81.412071 4.466318
81.425321 4.453877
81.438572 4.441288
81.451823 4.428549
81.465073 4.415663
81.478324 4.402628
81.491575 4.389445
81.504825 4.376115
81.518076 4.362636
81.531327 4.349010
81.544577 4.335236
81.557828 4.321314
81.571079 4.307244
81.584329 4.293027
81.597580 4.278660
81.610831 4.264145
81.624081 4.249482
81.637332 4.234669
81.650583 4.219706
81.663833 4.204593
81.677084 4.189329
81.690335 4.173914
81.703585 4.158348
81.716836 4.142628
81.730087 4.126756
81.743337 4.110729
81.756588 4.094548
81.769838 4.078211
81.783089 4.061717
81.796340 4.045066
81.809590 4.028256
81.822841 4.011287
81.836092 3.994156
81.849342 3.976864
81.862593 3.959408
81.875844 3.941788
81.889094 3.924002
81.902345 3.906048
81.915596 3.887926
81.928846 3.869634
81.942097 3.851170
81.955348 3.832533
81.968598 3.813720
81.981849 3.794731
81.995100 3.775564
82.008350 3.756216
82.021601 3.736686
82.034852 3.716972
82.048102 3.697072
82.061353 3.676984
82.074604 3.656706
82.087854 3.636236
82.101105 3.615572
82.114356 3.594711
82.127606 3.573651
82.140857 3.552390
82.154108 3.530926
82.167358 3.509256
82.180609 3.487378
82.193860 3.465289
82.207110 3.442986
82.220361 3.420468
82.233612 3.397732
82.246862 3.374774
82.260113 3.351592
82.273364 3.328184
82.286614 3.304547
82.299865 3.280678
82.313116 3.256574
82.326366 3.232232
82.339617 3.207649
82.352868 3.182823
82.366118 3.157750
82.379369 3.132428
82.392620 3.106853
82.405870 3.081023
82.419121 3.054935
82.432372 3.028585
82.445622 3.001971
82.458873 2.975089
82.472124 2.947936
82.485374 2.920511
82.498625 2.892808
82.511876 2.864826
82.525126 2.836562
82.538377 2.808012
82.551628 2.779174
82.564878 2.750044
82.578129 2.720620
82.591380 2.690900
82.604630 2.660880
82.617881 2.630557
82.631132 2.599929
82.644382 2.568994
82.657633 2.537748
82.670884 2.506190
82.684134 2.474317
82.697385 2.442127
82.710636 2.409618
82.723886 2.376788
82.737137 2.343634
82.750388 2.310156
82.763638 2.276351
82.776889 2.242218
82.790140 2.207756
82.803390 2.172963
82.816641 2.137839
82.829891 2.102383
82.843142 2.066594
82.856393 2.030471
82.869643 1.994015
82.882894 1.957226
82.896145 1.920104
82.909395 1.882649
82.922646 1.844862
82.935897 1.806744
82.949147 1.768297
82.962398 1.729521
82.975649 1.690420
82.988899 1.650994
83.002150 1.611247
83.015401 1.571181
83.028651 1.530799
83.041902 1.490105
83.055153 1.449102
83.068403 1.407795
83.081654 1.366188
83.094905 1.324286
83.108155 1.282094
83.121406 1.239618
83.134657 1.196864
83.147907 1.153838
83.161158 1.110547
83.174409 1.066999
83.187659 1.023200
83.200910 0.979159
83.214161 0.934884
83.227411 0.890385
83.240662 0.845670
83.253913 0.800749
83.267163 0.755632
83.280414 0.710330
83.293665 0.664854
83.306915 0.619215
83.320166 0.573424
83.333417 0.527495
83.346667 0.481439
83.359918 0.435269
83.373169 0.388999
83.386419 0.342643
83.399670 0.296215
83.412921 0.249728
83.426171 0.203199
83.439422 0.156641
83.452673 0.110071
83.465923 0.063504
83.479174 0.016957
83.492425 -0.029556
83.505675 -0.076016
83.518926 -0.122407
83.532177 -0.168712
83.545427 -0.214914
83.558678 -0.260996
83.571929 -0.306940
83.585179 -0.352728
83.598430 -0.398342
83.611681 -0.443765
83.624931 -0.488978
83.638182 -0.533964
83.651433 -0.578705
83.664683 -0.623182
83.677934 -0.667379
83.691185 -0.711276
83.704435 -0.754856
83.717686 -0.798101
83.730937 -0.840994
83.744187 -0.883518
83.757438 -0.925655
83.770689 -0.967388
83.783939 -1.008701
83.797190 -1.049578
83.810441 -1.090001
83.823691 -1.129956
83.836942 -1.169426
83.850193 -1.208397
83.863443 -1.246854
83.876694 -1.284783
83.889944 -1.322169
83.903195 -1.359000
83.916446 -1.395262
83.929696 -1.430943
83.942947 -1.466031
83.956198 -1.500514
83.969448 -1.534382
83.982699 -1.567624
83.995950 -1.600231
84.009200 -1.632192
84.022451 -1.663499
84.035702 -1.694145
84.048952 -1.724122
84.062203 -1.753422
84.075454 -1.782039
84.088704 -1.809969
84.101955 -1.837204
84.115206 -1.863742
84.128456 -1.889578
84.141707 -1.914708
84.154958 -1.939130
84.168208 -1.962842
84.181459 -1.985843
84.194710 -2.008130
84.207960 -2.029704
84.221211 -2.050565
84.234462 -2.070714
84.247712 -2.090151
84.260963 -2.108879
84.274214 -2.126900
84.287464 -2.144216
84.300715 -2.160830
84.313966 -2.176747
84.327216 -2.191971
84.340467 -2.206506
84.353718 -2.220357
84.366968 -2.233530
84.380219 -2.246030
84.393470 -2.257864
84.406720 -2.269039
84.419971 -2.279560
84.433222 -2.289436
84.446472 -2.298675
84.459723 -2.307282
84.472974 -2.315268
84.486224 -2.322641
84.499475 -2.329408
84.512726 -2.335579
84.525976 -2.341162
84.539227 -2.346168
84.552478 -2.350605
84.565728 -2.354483
84.578979 -2.357812
84.592230 -2.360601
84.605480 -2.362861
84.618731 -2.364600
84.631982 -2.365831
84.645232 -2.366562
84.658483 -2.366804
84.671734 -2.366567
84.684984 -2.365861
84.698235 -2.364697
84.711486 -2.363085
84.724736 -2.361035
84.737987 -2.358557
84.751238 -2.355663
84.764488 -2.352361
84.777739 -2.348663
84.790990 -2.344577
84.804240 -2.340115
84.817491 -2.335286
84.830742 -2.330100
84.843992 -2.324567
84.857243 -2.318696
84.870494 -2.312498
84.883744 -2.305981
84.896995 -2.299155
84.910246 -2.292029
84.923496 -2.284613
84.936747 -2.276915
84.949997 -2.268944
84.963248 -2.260710
84.976499 -2.252220
84.989749 -2.243483
85.003000 -2.234507
85.016251 -2.225301
85.029501 -2.215873
85.042752 -2.206230
85.056003 -2.196380
85.069253 -2.186332
85.082504 -2.176091
85.095755 -2.165667
85.109005 -2.155065
85.122256 -2.144293
85.135507 -2.133357
85.148757 -2.122265
85.162008 -2.111023
85.175259 -2.099637
85.188509 -2.088113
85.201760 -2.076459
85.215011 -2.064678
85.228261 -2.052778
85.241512 -2.040764
85.254763 -2.028642
85.268013 -2.016417
85.281264 -2.004093
85.294515 -1.991677
85.307765 -1.979173
85.321016 -1.966586
85.334267 -1.953921
85.347517 -1.941182
85.360768 -1.928374
85.374019 -1.915501
85.387269 -1.902567
85.400520 -1.889576
85.413771 -1.876532
85.427021 -1.863439
85.440272 -1.850301
85.453523 -1.837121
85.466773 -1.823902
85.480024 -1.810648
85.493275 -1.797363
85.506525 -1.784049
85.519776 -1.770709
85.533027 -1.757346
85.546277 -1.743964
85.559528 -1.730564
85.572779 -1.717150
85.586029 -1.703723
85.599280 -1.690287
85.612531 -1.676844
85.625781 -1.663395
85.639032 -1.649943
85.652283 -1.636491
85.665533 -1.623040
85.678784 -1.609592
85.692035 -1.596148
85.705285 -1.582712
85.718536 -1.569283
85.731787 -1.555865
85.745037 -1.542458
85.758288 -1.529064
85.771539 -1.515684
85.784789 -1.502320
85.798040 -1.488972
85.811291 -1.475643
85.824541 -1.462333
85.837792 -1.449043
85.851043 -1.435774
85.864293 -1.422528
85.877544 -1.409305
85.890795 -1.396106
85.904045 -1.382931
85.917296 -1.369782
85.930547 -1.356659
85.943797 -1.343563
85.957048 -1.330494
85.970299 -1.317453
85.983549 -1.304441
85.996800 -1.291457
86.010051 -1.278503
86.023301 -1.265578
86.036552 -1.252683
86.049802 -1.239819
86.063053 -1.226985
86.076304 -1.214181
86.089554 -1.201408
86.102805 -1.188666
86.116056 -1.175955
86.129306 -1.163276
86.142557 -1.150627
86.155808 -1.138009
86.169058 -1.125423
86.182309 -1.112867
86.195560 -1.100343
86.208810 -1.087849
86.222061 -1.075385
86.235312 -1.062952
86.248562 -1.050549
86.261813 -1.038176
86.275064 -1.025833
86.288314 -1.013519
86.301565 -1.001235
86.314816 -0.988979
86.328066 -0.976751
86.341317 -0.964552
86.354568 -0.952380
86.367818 -0.940235
86.381069 -0.928117
86.394320 -0.916026
86.407570 -0.903960
86.420821 -0.891920
86.434072 -0.879905
86.447322 -0.867915
86.460573 -0.855948
86.473824 -0.844005
86.487074 -0.832084
86.500325 -0.820186
86.513576 -0.808309
86.526826 -0.796454
86.540077 -0.784619
86.553328 -0.772805
86.566578 -0.761010
86.579829 -0.749233
86.593080 -0.737475
86.606330 -0.725734
86.619581 -0.714010
86.632832 -0.702303
86.646082 -0.690611
86.659333 -0.678935
86.672584 -0.667273
86.685834 -0.655624
86.699085 -0.643989
86.712336 -0.632367
86.725586 -0.620757
86.738837 -0.609158
86.752088 -0.597570
86.765338 -0.585992
86.778589 -0.574423
86.791840 -0.562864
86.805090 -0.551313
86.818341 -0.539769
86.831592 -0.528233
86.844842 -0.516704
86.858093 -0.505181
86.871344 -0.493663
86.884594 -0.482150
86.897845 -0.470642
86.911096 -0.459138
86.924346 -0.447638
86.937597 -0.436140
86.950848 -0.424645
86.964098 -0.413152
86.977349 -0.401660
86.990600 -0.390170
87.003850 -0.378681
87.017101 -0.367192
87.030352 -0.355703
87.043602 -0.344213
87.056853 -0.332723
87.070104 -0.321231
87.083354 -0.309738
87.096605 -0.298244
87.109855 -0.286747
87.123106 -0.275248
87.136357 -0.263747
87.149607 -0.252242
87.162858 -0.240735
87.176109 -0.229224
87.189359 -0.217709
87.202610 -0.206191
87.215861 -0.194669
87.229111 -0.183143
87.242362 -0.171613
87.255613 -0.160079
87.268863 -0.148540
87.282114 -0.136996
87.295365 -0.125448
87.308615 -0.113895
87.321866 -0.102338
87.335117 -0.090775
87.348367 -0.079208
87.361618 -0.067636
87.374869 -0.056058
87.388119 -0.044476
87.401370 -0.032889
87.414621 -0.021297
87.427871 -0.009700
87.441122 0.001902
87.454373 0.013509
87.467623 0.025120
87.480874 0.036737
87.494125 0.048358
87.507375 0.059984
87.520626 0.071615
87.533877 0.083251
87.547127 0.094891
87.560378 0.106535
87.573629 0.118184
87.586879 0.129838
87.600130 0.141496
87.613381 0.153158
87.626631 0.164824
87.639882 0.176495
87.653133 0.188169
87.666383 0.199848
87.679634 0.211531
87.692885 0.223217
87.706135 0.234908
87.719386 0.246602
87.732637 0.258301
87.745887 0.270003
87.759138 0.281709
87.772389 0.293418
87.785639 0.305132
87.798890 0.316849
87.812141 0.328569
87.825391 0.340294
87.838642 0.352022
87.851893 0.363754
87.865143 0.375489
87.878394 0.387228
87.891645 0.398971
87.904895 0.410718
87.918146 0.422469
87.931397 0.434223
87.944647 0.445982
87.957898 0.457744
87.971149 0.469511
87.984399 0.481282
87.997650 0.493057
88.010901 0.504836
88.024151 0.516620
88.037402 0.528408
88.050653 0.540201
88.063903 0.551999
88.077154 0.563802
88.090405 0.575610
88.103655 0.587423
88.116906 0.599241
88.130157 0.611064
88.143407 0.622894
88.156658 0.634729
88.169908 0.646570
88.183159 0.658417
88.196410 0.670270
88.209660 0.682130
88.222911 0.693997
88.236162 0.705870
88.249412 0.717750
88.262663 0.729638
88.275914 0.741533
88.289164 0.753436
88.302415 0.765347
88.315666 0.777265
88.328916 0.789192
88.342167 0.801128
88.355418 0.813072
88.368668 0.825025
88.381919 0.836988
88.395170 0.848959
88.408420 0.860941
88.421671 0.872932
88.434922 0.884933
88.448172 0.896945
88.461423 0.908967
88.474674 0.921001
88.487924 0.933045
88.501175 0.945100
88.514426 0.957167
88.527676 0.969245
88.540927 0.981336
88.554178 0.993439
88.567428 1.005554
88.580679 1.017681
88.593930 1.029822
88.607180 1.041976
88.620431 1.054143
88.633682 1.066323
88.646932 1.078517
88.660183 1.090725
88.673434 1.102948
88.686684 1.115184
88.699935 1.127435
88.713186 1.139701
88.726436 1.151982
88.739687 1.164278
88.752938 1.176589
88.766188 1.188916
88.779439 1.201259
88.792690 1.213617
88.805940 1.225991
88.819191 1.238381
88.832442 1.250788
88.845692 1.263211
88.858943 1.275651
88.872194 1.288107
88.885444 1.300580
88.898695 1.313070
88.911946 1.325578
88.925196 1.338102
88.938447 1.350643
88.951698 1.363202
88.964948 1.375779
88.978199 1.388372
88.991450 1.400984
89.004700 1.413613
89.017951 1.426259
89.031202 1.438923
89.044452 1.451605
89.057703 1.464305
89.070954 1.477022
89.084204 1.489757
89.097455 1.502510
89.110706 1.515280
89.123956 1.528068
89.137207 1.540873
89.150458 1.553696
89.163708 1.566537
89.176959 1.579394
89.190210 1.592269
89.203460 1.605161
89.216711 1.618070
89.229961 1.630996
89.243212 1.643938
89.256463 1.656898
89.269713 1.669873
89.282964 1.682864
89.296215 1.695872
89.309465 1.708895
89.322716 1.721934
89.335967 1.734988
89.349217 1.748057
89.362468 1.761141
89.375719 1.774239
89.388969 1.787351
89.402220 1.800476
89.415471 1.813616
89.428721 1.826768
89.441972 1.839933
89.455223 1.853110
89.468473 1.866299
89.481724 1.879499
89.494975 1.892710
89.508225 1.905932
89.521476 1.919164
89.534727 1.932405
89.547977 1.945654
89.561228 1.958913
89.574479 1.972179
89.587729 1.985452
89.600980 1.998732
89.614231 2.012017
89.627481 2.025308
89.640732 2.038604
89.653983 2.051903
89.667233 2.065205
89.680484 2.078510
89.693735 2.091816
89.706985 2.105124
89.720236 2.118431
89.733487 2.131737
89.746737 2.145041
89.759988 2.158343
89.773239 2.171642
89.786489 2.184935
89.799740 2.198224
89.812991 2.211505
89.826241 2.224779
89.839492 2.238045
89.852743 2.251301
89.865993 2.264546
89.879244 2.277779
89.892495 2.291000
89.905745 2.304205
89.918996 2.317396
89.932247 2.330569
89.945497 2.343725
89.958748 2.356861
89.971999 2.369976
89.985249 2.383069
89.998500 2.396139
90.011751 2.409183
90.025001 2.422202
90.038252 2.435192
90.051503 2.448153
90.064753 2.461082
90.078004 2.473979
90.091255 2.486842
90.104505 2.499669
90.117756 2.512458
90.131007 2.525208
90.144257 2.537916
90.157508 2.550581
90.170759 2.563202
90.184009 2.575776
90.197260 2.588301
90.210511 2.600775
90.223761 2.613197
90.237012 2.625564
90.250263 2.637875
90.263513 2.650127
90.276764 2.662317
90.290015 2.674445
90.303265 2.686507
90.316516 2.698502
90.329766 2.710427
90.343017 2.722280
90.356268 2.734058
90.369518 2.745759
90.382769 2.757380
90.396020 2.768920
90.409270 2.780376
90.422521 2.791744
90.435772 2.803023
90.449022 2.814209
90.462273 2.825301
90.475524 2.836295
90.488774 2.847189
90.502025 2.857979
90.515276 2.868664
90.528526 2.879240
90.541777 2.889704
90.555028 2.900053
90.568278 2.910285
90.581529 2.920396
90.594780 2.930383
90.608030 2.940243
90.621281 2.949973
90.634532 2.959570
90.647782 2.969031
90.661033 2.978352
90.674284 2.987530
90.687534 2.996561
90.700785 3.005443
90.714036 3.014172
90.727286 3.022745
90.740537 3.031158
90.753788 3.039407
90.767038 3.047490
90.780289 3.055401
90.793540 3.063139
90.806790 3.070699
90.820041 3.078078
90.833292 3.085272
90.846542 3.092277
90.859793 3.099089
90.873044 3.105706
90.886294 3.112122
90.899545 3.118334
90.912796 3.124339
90.926046 3.130132
90.939297 3.135709
90.952548 3.141067
90.965798 3.146202
90.979049 3.151110
90.992300 3.155787
91.005550 3.160228
91.018801 3.164430
91.032052 3.168389
91.045302 3.172102
91.058553 3.175562
91.071804 3.178768
91.085054 3.181715
91.098305 3.184399
91.111556 3.186815
91.124806 3.188960
91.138057 3.190830
91.151308 3.192421
91.164558 3.193729
91.177809 3.194749
91.191060 3.195479
91.204310 3.195913
91.217561 3.196048
91.230812 3.195881
91.244062 3.195407
91.257313 3.194622
91.270564 3.193523
91.283814 3.192106
91.297065 3.190367
91.310316 3.188303
91.323566 3.185909
91.336817 3.183183
91.350068 3.180121
91.363318 3.176719
91.376569 3.172974
91.389819 3.168882
91.403070 3.164441
91.416321 3.159647
91.429571 3.154498
91.442822 3.148989
91.456073 3.143119
91.469323 3.136885
91.482574 3.130283
91.495825 3.123311
91.509075 3.115967
91.522326 3.108248
91.535577 3.100152
91.548827 3.091677
91.562078 3.082821
91.575329 3.073582
91.588579 3.063959
91.601830 3.053950
91.615081 3.043553
91.628331 3.032767
91.641582 3.021592
91.654833 3.010025
91.668083 2.998068
91.681334 2.985718
91.694585 2.972977
91.707835 2.959842
91.721086 2.946316
91.734337 2.932397
91.747587 2.918087
91.760838 2.903386
91.774089 2.888296
91.787339 2.872816
91.800590 2.856949
91.813841 2.840696
91.827091 2.824059
91.840342 2.807041
91.853593 2.789643
91.866843 2.771868
91.880094 2.753720
91.893345 2.735200
91.906595 2.716313
91.919846 2.697063
91.933097 2.677453
91.946347 2.657487
91.959598 2.637171
91.972849 2.616508
91.986099 2.595504
91.999350 2.574165
92.012601 2.552495
92.025851 2.530501
92.039102 2.508190
92.052353 2.485566
92.065603 2.462638
92.078854 2.439413
92.092105 2.415897
92.105355 2.392098
92.118606 2.368025
92.131857 2.343685
92.145107 2.319087
92.158358 2.294239
92.171609 2.269150
92.184859 2.243831
92.198110 2.218289
92.211361 2.192534
92.224611 2.166578
92.237862 2.140429
92.251113 2.114099
92.264363 2.087597
92.277614 2.060934
92.290865 2.034122
92.304115 2.007171
92.317366 1.980094
92.330617 1.952901
92.343867 1.925603
92.357118 1.898214
92.370369 1.870744
92.383619 1.843205
92.396870 1.815611
92.410121 1.787972
92.423371 1.760301
92.436622 1.732611
92.449872 1.704914
92.463123 1.677222
92.476374 1.649548
92.489624 1.621903
92.502875 1.594302
92.516126 1.566755
92.529376 1.539275
92.542627 1.511875
92.555878 1.484566
92.569128 1.457361
92.582379 1.430273
92.595630 1.403312
92.608880 1.376490
92.622131 1.349820
92.635382 1.323312
92.648632 1.296978
92.661883 1.270830
92.675134 1.244877
92.688384 1.219132
92.701635 1.193603
92.714886 1.168303
92.728136 1.143240
92.741387 1.118424
92.754638 1.093865
92.767888 1.069573
92.781139 1.045555
92.794390 1.021821
92.807640 0.998380
92.820891 0.975239
92.834142 0.952405
92.847392 0.929887
92.860643 0.907691
92.873894 0.885825
92.887144 0.864294
92.900395 0.843104
92.913646 0.822262
92.926896 0.801773
92.940147 0.781642
92.953398 0.761873
92.966648 0.742471
92.979899 0.723440
92.993150 0.704783
93.006400 0.686504
93.019651 0.668606
93.032902 0.651091
93.046152 0.633961
93.059403 0.617219
93.072654 0.600866
93.085904 0.584903
93.099155 0.569332
93.112406 0.554152
93.125656 0.539365
93.138907 0.524970
93.152158 0.510966
93.165408 0.497354
93.178659 0.484132
93.191910 0.471300
93.205160 0.458855
93.218411 0.446796
93.231662 0.435122
93.244912 0.423829
93.258163 0.412916
93.271414 0.402379
93.284664 0.392216
93.297915 0.382425
93.311166 0.373000
93.324416 0.363940
93.337667 0.355240
93.350918 0.346897
93.364168 0.338906
93.377419 0.331263
93.390670 0.323964
93.403920 0.317005
93.417171 0.310380
93.430422 0.304086
93.443672 0.298117
93.456923 0.292469
93.470174 0.287136
93.483424 0.282113
93.496675 0.277396
93.509925 0.272978
93.523176 0.268855
93.536427 0.265021
93.549677 0.261470
93.562928 0.258198
93.576179 0.255199
93.589429 0.252466
93.602680 0.249996
93.615931 0.247781
93.629181 0.245817
93.642432 0.244098
93.655683 0.242619
93.668933 0.241373
93.682184 0.240355
93.695435 0.239560
93.708685 0.238982
93.721936 0.238616
93.735187 0.238456
93.748437 0.238497
93.761688 0.238733
93.774939 0.239160
93.788189 0.239771
93.801440 0.240562
93.814691 0.241528
93.827941 0.242663
93.841192 0.243962
93.854443 0.245420
93.867693 0.247033
93.880944 0.248795
93.894195 0.250701
93.907445 0.252748
93.920696 0.254930
93.933947 0.257242
93.947197 0.259681
93.960448 0.262242
93.973699 0.264919
93.986949 0.267710
94.000200 0.270610
94.013451 0.273614
94.026701 0.276719
94.039952 0.279921
94.053203 0.283216
94.066453 0.286599
94.079704 0.290068
94.092955 0.293618
94.106205 0.297247
94.119456 0.300950
94.132707 0.304724
94.145957 0.308566
94.159208 0.312473
94.172459 0.316441
94.185709 0.320467
94.198960 0.324548
94.212211 0.328682
94.225461 0.332865
94.238712 0.337095
94.251963 0.341369
94.265213 0.345684
94.278464 0.350038
94.291715 0.354428
94.304965 0.358852
94.318216 0.363307
94.331467 0.367792
94.344717 0.372303
94.357968 0.376840
94.371219 0.381398
94.384469 0.385978
94.397720 0.390576
94.410971 0.395191
94.424221 0.399822
94.437472 0.404465
94.450723 0.409120
94.463973 0.413784
94.477224 0.418457
94.490475 0.423137
94.503725 0.427822
94.516976 0.432511
94.530227 0.437202
94.543477 0.441894
94.556728 0.446586
94.569978 0.451277
94.583229 0.455965
94.596480 0.460650
94.609730 0.465330
94.622981 0.470004
94.636232 0.474671
94.649482 0.479331
94.662733 0.483982
94.675984 0.488624
94.689234 0.493255
94.702485 0.497876
94.715736 0.502484
94.728986 0.507081
94.742237 0.511664
94.755488 0.516233
94.768738 0.520788
94.781989 0.525329
94.795240 0.529853
94.808490 0.534363
94.821741 0.538855
94.834992 0.543332
94.848242 0.547791
94.861493 0.552232
94.874744 0.556656
94.887994 0.561062
94.901245 0.565450
94.914496 0.569818
94.927746 0.574169
94.940997 0.578500
94.954248 0.582812
94.967498 0.587105
94.980749 0.591378
94.994000 0.595632
95.007250 0.599866
95.020501 0.604081
95.033752 0.608276
95.047002 0.612451
95.060253 0.616607
95.073504 0.620743
95.086754 0.624860
95.100005 0.628957
95.113256 0.633035
95.126506 0.637093
95.139757 0.641133
95.153008 0.645153
95.166258 0.649154
95.179509 0.653137
95.192760 0.657101
95.206010 0.661046
95.219261 0.664973
95.232512 0.668883
95.245762 0.672774
95.259013 0.676649
95.272264 0.680505
95.285514 0.684345
95.298765 0.688168
95.312016 0.691975
95.325266 0.695766
95.338517 0.699540
95.351768 0.703299
95.365018 0.707043
95.378269 0.710771
95.391520 0.714486
95.404770 0.718185
95.418021 0.721871
95.431272 0.725543
95.444522 0.729202
95.457773 0.732847
95.471024 0.736481
95.484274 0.740101
95.497525 0.743710
95.510776 0.747307
95.524026 0.750893
95.537277 0.754468
95.550528 0.758033
95.563778 0.761587
95.577029 0.765132
95.590280 0.768667
95.603530 0.772193
95.616781 0.775710
95.630032 0.779218
95.643282 0.782719
95.656533 0.786211
95.669783 0.789696
95.683034 0.793174
95.696285 0.796646
95.709535 0.800110
95.722786 0.803569
95.736037 0.807022
95.749287 0.810469
95.762538 0.813910
95.775789 0.817347
95.789039 0.820779
95.802290 0.824207
95.815541 0.827630
95.828791 0.831050
95.842042 0.834465
95.855293 0.837878
95.868543 0.841287
95.881794 0.844693
95.895045 0.848096
95.908295 0.851496
95.921546 0.854894
95.934797 0.858290
95.948047 0.861684
95.961298 0.865076
95.974549 0.868466
95.987799 0.871854
96.001050 0.875241
96.014301 0.878626
96.027551 0.882010
96.040802 0.885393
96.054053 0.888774
96.067303 0.892155
96.080554 0.895534
96.093805 0.898913
96.107055 0.902290
96.120306 0.905667
96.133557 0.909042
96.146807 0.912417
96.160058 0.915791
96.173309 0.919163
96.186559 0.922535
96.199810 0.925906
96.213061 0.929275
96.226311 0.932644
96.239562 0.936011
96.252813 0.939377
96.266063 0.942741
96.279314 0.946104
96.292565 0.949465
96.305815 0.952825
96.319066 0.956183
96.332317 0.959539
96.345567 0.962892
96.358818 0.966244
96.372069 0.969593
96.385319 0.972939
96.398570 0.976283
96.411821 0.979624
96.425071 0.982961
96.438322 0.986296
96.451573 0.989627
96.464823 0.992954
96.478074 0.996277
96.491325 0.999597
96.504575 1.002912
96.517826 1.006223
96.531077 1.009528
96.544327 1.012830
96.557578 1.016125
96.570829 1.019416
96.584079 1.022701
96.597330 1.025980
96.610581 1.029254
96.623831 1.032521
96.637082 1.035781
96.650333 1.039035
96.663583 1.042282
96.676834 1.045522
96.690085 1.048755
96.703335 1.051980
96.716586 1.055197
96.729836 1.058406
96.743087 1.061607
96.756338 1.064800
96.769588 1.067983
96.782839 1.071158
96.796090 1.074324
96.809340 1.077480
96.822591 1.080627
96.835842 1.083764
96.849092 1.086891
96.862343 1.090008
96.875594 1.093114
96.888844 1.096210
96.902095 1.099295
96.915346 1.102369
96.928596 1.105432
96.941847 1.108483
96.955098 1.111523
96.968348 1.114551
96.981599 1.117567
96.994850 1.120572
97.008100 1.123563
97.021351 1.126543
97.034602 1.129509
97.047852 1.132463
97.061103 1.135404
97.074354 1.138331
97.087604 1.141245
97.100855 1.144146
97.114106 1.147033
97.127356 1.149907
97.140607 1.152766
97.153858 1.155611
97.167108 1.158442
97.180359 1.161259
97.193610 1.164061
97.206860 1.166848
97.220111 1.169621
97.233362 1.172378
97.246612 1.175121
97.259863 1.177848
97.273114 1.180559
97.286364 1.183255
97.299615 1.185936
97.312866 1.188601
97.326116 1.191249
97.339367 1.193882
97.352618 1.196498
97.365868 1.199098
97.379119 1.201682
97.392370 1.204249
97.405620 1.206799
97.418871 1.209333
97.432122 1.211849
97.445372 1.214348
97.458623 1.216830
97.471874 1.219295
97.485124 1.221742
97.498375 1.224171
97.511626 1.226583
97.524876 1.228977
97.538127 1.231352
97.551378 1.233709
97.564628 1.236048
97.577879 1.238369
97.591130 1.240671
97.604380 1.242954
97.617631 1.245218
97.630882 1.247462
97.644132 1.249688
97.657383 1.251894
97.670634 1.254081
97.683884 1.256248
97.697135 1.258395
97.710386 1.260522
97.723636 1.262629
97.736887 1.264715
97.750138 1.266781
97.763388 1.268826
97.776639 1.270850
97.789889 1.272853
97.803140 1.274834
97.816391 1.276794
97.829641 1.278733
97.842892 1.280649
97.856143 1.282543
97.869393 1.284415
97.882644 1.286265
97.895895 1.288091
97.909145 1.289895
97.922396 1.291675
97.935647 1.293432
97.948897 1.295165
97.962148 1.296874
97.975399 1.298559
97.988649 1.300220
98.001900 1.301855
98.015151 1.303466
98.028401 1.305052
98.041652 1.306612
98.054903 1.308146
98.068153 1.309654
98.081404 1.311136
98.094655 1.312591
98.107905 1.314019
98.121156 1.315419
98.134407 1.316792
98.147657 1.318137
98.160908 1.319454
98.174159 1.320742
98.187409 1.322001
98.200660 1.323231
98.213911 1.324430
98.227161 1.325600
98.240412 1.326740
98.253663 1.327848
98.266913 1.328926
98.280164 1.329971
98.293415 1.330985
98.306665 1.331966
98.319916 1.332914
98.333167 1.333829
98.346417 1.334711
98.359668 1.335558
98.372919 1.336370
98.386169 1.337147
98.399420 1.337889
98.412671 1.338595
98.425921 1.339264
98.439172 1.339896
98.452423 1.340491
98.465673 1.341047
98.478924 1.341565
98.492175 1.342044
98.505425 1.342483
98.518676 1.342882
98.531927 1.343241
98.545177 1.343557
98.558428 1.343832
98.571679 1.344065
98.584929 1.344254
98.598180 1.344400
98.611431 1.344501
98.624681 1.344558
98.637932 1.344569
98.651183 1.344533
98.664433 1.344451
98.677684 1.344321
98.690935 1.344143
98.704185 1.343916
98.717436 1.343640
98.730687 1.343313
98.743937 1.342935
98.757188 1.342505
98.770439 1.342022
98.783689 1.341487
98.796940 1.340897
98.810191 1.340253
98.823441 1.339553
98.836692 1.338796
98.849942 1.337982
98.863193 1.337110
98.876444 1.336180
98.889694 1.335189
98.902945 1.334138
98.916196 1.333026
98.929446 1.331851
98.942697 1.330613
98.955948 1.329311
98.969198 1.327944
98.982449 1.326511
98.995700 1.325011
99.008950 1.323443
99.022201 1.321807
99.035452 1.320101
99.048702 1.318324
99.061953 1.316475
99.075204 1.314553
99.088454 1.312558
99.101705 1.310488
99.114956 1.308342
99.128206 1.306120
99.141457 1.303819
99.154708 1.301439
99.167958 1.298980
99.181209 1.296439
99.194460 1.293815
99.207710 1.291109
99.220961 1.288317
99.234212 1.285440
99.247462 1.282476
99.260713 1.279425
99.273964 1.276284
99.287214 1.273052
99.300465 1.269729
99.313716 1.266313
99.326966 1.262804
99.340217 1.259199
99.353468 1.255497
99.366718 1.251698
99.379969 1.247800
99.393220 1.243802
99.406470 1.239702
99.419721 1.235499
99.432972 1.231193
99.446222 1.226781
99.459473 1.222262
99.472724 1.217636
99.485974 1.212900
99.499225 1.208054
99.512476 1.203096
99.525726 1.198024
99.538977 1.192838
99.552228 1.187536
99.565478 1.182117
99.578729 1.176579
99.591980 1.170922
99.605230 1.165143
99.618481 1.159241
99.631732 1.153215
99.644982 1.147064
99.658233 1.140786
99.671484 1.134380
99.684734 1.127845
99.697985 1.121179
99.711236 1.114380
99.724486 1.107449
99.737737 1.100382
99.750988 1.093179
99.764238 1.085839
99.777489 1.078360
99.790740 1.070741
99.803990 1.062980
99.817241 1.055077
99.830492 1.047030
99.843742 1.038837
99.856993 1.030498
99.870244 1.022012
99.883494 1.013376
99.896745 1.004590
99.909995 0.995653
99.923246 0.986564
99.936497 0.977321
99.949747 0.967923
99.962998 0.958369
99.976249 0.948659
99.989499 0.938790
100.002750 0.928763
100.016001 0.918576
100.029251 0.908228
100.042502 0.897718
100.055753 0.887046
100.069003 0.876210
100.082254 0.865210
100.095505 0.854045
100.108755 0.842715
100.122006 0.831218
100.135257 0.819555
100.148507 0.807724
100.161758 0.795725
100.175009 0.783558
100.188259 0.771223
100.201510 0.758718
100.214761 0.746044
100.228011 0.733200
100.241262 0.720187
100.254513 0.707005
100.267763 0.693653
100.281014 0.680131
100.294265 0.666440
100.307515 0.652580
100.320766 0.638551
100.334017 0.624354
100.347267 0.609989
100.360518 0.595458
100.373769 0.580759
100.387019 0.565895
100.400270 0.550867
100.413521 0.535675
100.426771 0.520320
100.440022 0.504803
100.453273 0.489127
100.466523 0.473292
100.479774 0.457300
100.493025 0.441153
100.506275 0.424852
100.519526 0.408400
100.532777 0.391798
100.546027 0.375048
100.559278 0.358153
100.572529 0.341116
100.585779 0.323939
100.599030 0.306624
100.612281 0.289175
100.625531 0.271594
100.638782 0.253885
100.652033 0.236050
100.665283 0.218094
100.678534 0.200020
100.691785 0.181832
100.705035 0.163532
100.718286 0.145127
100.731537 0.126619
100.744787 0.108013
100.758038 0.089313
100.771289 0.070525
100.784539 0.051652
100.797790 0.032700
100.811041 0.013674
100.824291 -0.005420
100.837542 -0.024579
100.850793 -0.043795
100.864043 -0.063063
100.877294 -0.082378
100.890545 -0.101734
100.903795 -0.121124
100.917046 -0.140541
100.930297 -0.159981
100.943547 -0.179436
100.956798 -0.198899
100.970049 -0.218364
100.983299 -0.237823
100.996550 -0.257271
101.009800 -0.276698
101.023051 -0.296100
101.036302 -0.315467
101.049552 -0.334792
101.062803 -0.354068
101.076054 -0.373288
101.089304 -0.392443
101.102555 -0.411525
101.115806 -0.430527
101.129056 -0.449440
101.142307 -0.468257
101.155558 -0.486969
101.168808 -0.505569
101.182059 -0.524047
101.195310 -0.542397
101.208560 -0.560608
101.221811 -0.578674
101.235062 -0.596586
101.248312 -0.614335
101.261563 -0.631913
101.274814 -0.649312
101.288064 -0.666524
101.301315 -0.683540
101.314566 -0.700353
101.327816 -0.716953
101.341067 -0.733333
101.354318 -0.749484
101.367568 -0.765399
101.380819 -0.781070
101.394070 -0.796489
101.407320 -0.811648
101.420571 -0.826539
101.433822 -0.841156
101.447072 -0.855489
101.460323 -0.869533
101.473574 -0.883280
101.486824 -0.896723
101.500075 -0.909854
101.513326 -0.922668
101.526576 -0.935158
101.539827 -0.947317
101.553078 -0.959139
101.566328 -0.970618
101.579579 -0.981748
101.592830 -0.992523
101.606080 -1.002938
101.619331 -1.012988
101.632582 -1.022667
101.645832 -1.031971
101.659083 -1.040894
101.672334 -1.049433
101.685584 -1.057583
101.698835 -1.065340
101.712086 -1.072701
101.725336 -1.079662
101.738587 -1.086218
101.751838 -1.092369
101.765088 -1.098109
101.778339 -1.103438
101.791590 -1.108352
101.804840 -1.112850
101.818091 -1.116929
101.831342 -1.120587
101.844592 -1.123824
101.857843 -1.126638
101.871094 -1.129028
101.884344 -1.130993
101.897595 -1.132533
101.910846 -1.133647
101.924096 -1.134336
101.937347 -1.134600
101.950598 -1.134438
101.963848 -1.133852
101.977099 -1.132842
101.990350 -1.131409
102.003600 -1.129555
102.016851 -1.127281
102.030102 -1.124589
102.043352 -1.121480
102.056603 -1.117957
102.069853 -1.114021
102.083104 -1.109675
102.096355 -1.104921
102.109605 -1.099763
102.122856 -1.094203
102.136107 -1.088244
102.149357 -1.081890
102.162608 -1.075143
102.175859 -1.068007
102.189109 -1.060486
102.202360 -1.052584
102.215611 -1.044304
102.228861 -1.035651
102.242112 -1.026629
102.255363 -1.017241
102.268613 -1.007493
102.281864 -0.997388
102.295115 -0.986932
102.308365 -0.976128
102.321616 -0.964982
102.334867 -0.953499
102.348117 -0.941682
102.361368 -0.929538
102.374619 -0.917072
102.387869 -0.904288
102.401120 -0.891191
102.414371 -0.877787
102.427621 -0.864081
102.440872 -0.850077
102.454123 -0.835783
102.467373 -0.821202
102.480624 -0.806341
102.493875 -0.791204
102.507125 -0.775797
102.520376 -0.760126
102.533627 -0.744195
102.546877 -0.728011
102.560128 -0.711579
102.573379 -0.694904
102.586629 -0.677991
102.599880 -0.660847
102.613131 -0.643477
102.626381 -0.625885
102.639632 -0.608079
102.652883 -0.590062
102.666133 -0.571840
102.679384 -0.553419
102.692635 -0.534805
102.705885 -0.516001
102.719136 -0.497015
102.732387 -0.477850
102.745637 -0.458513
102.758888 -0.439008
102.772139 -0.419341
102.785389 -0.399517
102.798640 -0.379540
102.811891 -0.359416
102.825141 -0.339151
102.838392 -0.318748
102.851643 -0.298213
102.864893 -0.277551
102.878144 -0.256767
102.891395 -0.235865
102.904645 -0.214851
102.917896 -0.193728
102.931147 -0.172502
102.944397 -0.151178
102.957648 -0.129759
102.970899 -0.108250
102.984149 -0.086656
102.997400 -0.064982
103.010651 -0.043231
103.023901 -0.021408
103.037152 0.000482
103.050403 0.022436
103.063653 0.044450
103.076904 0.066519
103.090155 0.088639
103.103405 0.110806
103.116656 0.133017
103.129906 0.155266
103.143157 0.177552
103.156408 0.199869
103.169658 0.222213
103.182909 0.244582
103.196160 0.266972
103.209410 0.289378
103.222661 0.311797
103.235912 0.334227
103.249162 0.356663
103.262413 0.379102
103.275664 0.401540
103.288914 0.423975
103.302165 0.446403
103.315416 0.468820
103.328666 0.491225
103.341917 0.513613
103.355168 0.535981
103.368418 0.558327
103.381669 0.580647
103.394920 0.602939
103.408170 0.625200
103.421421 0.647427
103.434672 0.669616
103.447922 0.691766
103.461173 0.713874
103.474424 0.735936
103.487674 0.757951
103.500925 0.779916
103.514176 0.801828
103.527426 0.823685
103.540677 0.845484
103.553928 0.867224
103.567178 0.888901
103.580429 0.910513
103.593680 0.932058
103.606930 0.953534
103.620181 0.974939
103.633432 0.996270
103.646682 1.017526
103.659933 1.038704
103.673184 1.059802
103.686434 1.080819
103.699685 1.101752
103.712936 1.122599
103.726186 1.143359
103.739437 1.164030
103.752688 1.184610
103.765938 1.205097
103.779189 1.225489
103.792440 1.245786
103.805690 1.265984
103.818941 1.286083
103.832192 1.306081
103.845442 1.325977
103.858693 1.345768
103.871944 1.365455
103.885194 1.385034
103.898445 1.404505
103.911696 1.423866
103.924946 1.443116
103.938197 1.462254
103.951448 1.481279
103.964698 1.500188
103.977949 1.518982
103.991200 1.537659
104.004450 1.556218
104.017701 1.574657
104.030952 1.592976
104.044202 1.611174
104.057453 1.629249
104.070704 1.647202
104.083954 1.665030
104.097205 1.682733
104.110456 1.700310
104.123706 1.717760
104.136957 1.735083
104.150208 1.752277
104.163458 1.769342
104.176709 1.786278
104.189959 1.803083
104.203210 1.819757
104.216461 1.836300
104.229711 1.852710
104.242962 1.868987
104.256213 1.885131
104.269463 1.901141
104.282714 1.917017
104.295965 1.932758
104.309215 1.948364
104.322466 1.963835
104.335717 1.979169
104.348967 1.994367
104.362218 2.009429
104.375469 2.024353
104.388719 2.039141
104.401970 2.053791
104.415221 2.068304
104.428471 2.082679
104.441722 2.096916
104.454973 2.111015
104.468223 2.124976
104.481474 2.138798
104.494725 2.152482
104.507975 2.166028
104.521226 2.179435
104.534477 2.192704
104.547727 2.205835
104.560978 2.218827
104.574229 2.231681
104.587479 2.244397
104.600730 2.256974
104.613981 2.269414
104.627231 2.281716
104.640482 2.293880
104.653733 2.305906
104.666983 2.317795
104.680234 2.329547
104.693485 2.341162
104.706735 2.352640
104.719986 2.363981
104.733237 2.375187
104.746487 2.386256
104.759738 2.397190
104.772989 2.407989
104.786239 2.418652
104.799490 2.429181
104.812741 2.439576
104.825991 2.449836
104.839242 2.459963
104.852493 2.469957
104.865743 2.479818
104.878994 2.489547
104.892245 2.499143
104.905495 2.508608
104.918746 2.517942
104.931997 2.527145
104.945247 2.536218
104.958498 2.545162
104.971749 2.553976
104.984999 2.562661
104.998250 2.571218
105.011501 2.579647
105.024751 2.587948
105.038002 2.596123
105.051253 2.604172
105.064503 2.612095
105.077754 2.619893
105.091005 2.627566
105.104255 2.635114
105.117506 2.642540
105.130757 2.649842
105.144007 2.657022
105.157258 2.664080
105.170509 2.671016
105.183759 2.677832
105.197010 2.684528
105.210261 2.691104
105.223511 2.697561
105.236762 2.703900
105.250013 2.710120
105.263263 2.716224
105.276514 2.722211
105.289764 2.728082
105.303015 2.733837
105.316266 2.739478
105.329516 2.745005
105.342767 2.750418
105.356018 2.755718
105.369268 2.760906
105.382519 2.765982
105.395770 2.770947
105.409020 2.775802
105.422271 2.780546
105.435522 2.785182
105.448772 2.789709
105.462023 2.794128
105.475274 2.798440
105.488524 2.802646
105.501775 2.806745
105.515026 2.810739
105.528276 2.814629
105.541527 2.818414
105.554778 2.822096
105.568028 2.825675
105.581279 2.829153
105.594530 2.832528
105.607780 2.835803
105.621031 2.838978
105.634282 2.842053
105.647532 2.845030
105.660783 2.847908
105.674034 2.850689
105.687284 2.853373
105.700535 2.855961
105.713786 2.858453
105.727036 2.860850
105.740287 2.863153
105.753538 2.865363
105.766788 2.867479
105.780039 2.869503
105.793290 2.871436
105.806540 2.873277
105.819791 2.875029
105.833042 2.876690
105.846292 2.878263
105.859543 2.879747
105.872794 2.881143
105.886044 2.882452
105.899295 2.883674
105.912546 2.884811
105.925796 2.885863
105.939047 2.886830
105.952298 2.887713
105.965548 2.888512
105.978799 2.889229
105.992050 2.889864
106.005300 2.890418
106.018551 2.890890
106.031802 2.891283
106.045052 2.891595
106.058303 2.891829
106.071554 2.891985
106.084804 2.892062
106.098055 2.892062
106.111306 2.891986
106.124556 2.891834
106.137807 2.891606
106.151058 2.891303
106.164308 2.890926
106.177559 2.890475
106.190810 2.889951
106.204060 2.889355
106.217311 2.888686
106.230562 2.887946
106.243812 2.887135
106.257063 2.886253
106.270314 2.885302
106.283564 2.884281
106.296815 2.883191
106.310066 2.882033
106.323316 2.880807
106.336567 2.879514
106.349817 2.878153
106.363068 2.876727
106.376319 2.875234
106.389569 2.873676
106.402820 2.872053
106.416071 2.870365
106.429321 2.868614
106.442572 2.866798
106.455823 2.864920
106.469073 2.862978
106.482324 2.860974
106.495575 2.858909
106.508825 2.856781
106.522076 2.854593
106.535327 2.852344
106.548577 2.850034
106.561828 2.847664
106.575079 2.845234
106.588329 2.842745
106.601580 2.840197
106.614831 2.837591
106.628081 2.834926
106.641332 2.832202
106.654583 2.829421
106.667833 2.826583
106.681084 2.823687
106.694335 2.820735
106.707585 2.817725
106.720836 2.814660
106.734087 2.811538
106.747337 2.808360
106.760588 2.805126
106.773839 2.801837
106.787089 2.798493
106.800340 2.795093
106.813591 2.791638
106.826841 2.788129
106.840092 2.784565
106.853343 2.780946
106.866593 2.777273
106.879844 2.773546
106.893095 2.769765
106.906345 2.765930
106.919596 2.762041
106.932847 2.758098
106.946097 2.754101
106.959348 2.750050
106.972599 2.745946
106.985849 2.741788
106.999100 2.737577
107.012351 2.733312
107.025601 2.728993
107.038852 2.724621
107.052103 2.720196
107.065353 2.715716
107.078604 2.711183
107.091855 2.706596
107.105105 2.701956
107.118356 2.697261
107.131607 2.692513
107.144857 2.687710
107.158108 2.682853
107.171359 2.677942
107.184609 2.672976
107.197860 2.667956
107.211111 2.662881
107.224361 2.657751
107.237612 2.652566
107.250863 2.647326
107.264113 2.642030
107.277364 2.636678
107.290615 2.631271
107.303865 2.625807
107.317116 2.620286
107.330367 2.614709
107.343617 2.609075
107.356868 2.603383
107.370119 2.597634
107.383369 2.591826
107.396620 2.585961
107.409870 2.580036
107.423121 2.574053
107.436372 2.568010
107.449622 2.561908
107.462873 2.555745
107.476124 2.549522
107.489374 2.543238
107.502625 2.536893
107.515876 2.530485
107.529126 2.524015
107.542377 2.517483
107.555628 2.510887
107.568878 2.504228
107.582129 2.497504
107.595380 2.490715
107.608630 2.483862
107.621881 2.476942
107.635132 2.469956
107.648382 2.462903
107.661633 2.455782
107.674884 2.448594
107.688134 2.441336
107.701385 2.434010
107.714636 2.426613
107.727886 2.419146
107.741137 2.411607
107.754388 2.403997
107.767638 2.396314
107.780889 2.388558
107.794140 2.380728
107.807390 2.372823
107.820641 2.364843
107.833892 2.356787
107.847142 2.348654
107.860393 2.340444
107.873644 2.332155
107.886894 2.323787
107.900145 2.315340
107.913396 2.306811
107.926646 2.298201
107.939897 2.289509
107.953148 2.280734
107.966398 2.271875
107.979649 2.262931
107.992900 2.253902
108.006150 2.244786
108.019401 2.235583
108.032652 2.226292
108.045902 2.216911
108.059153 2.207441
108.072404 2.197879
108.085654 2.188226
108.098905 2.178481
108.112156 2.168641
108.125406 2.158707
108.138657 2.148678
108.151908 2.138552
108.165158 2.128329
108.178409 2.118008
108.191660 2.107587
108.204910 2.097066
108.218161 2.086443
108.231412 2.075719
108.244662 2.064891
108.257913 2.053960
108.271164 2.042923
108.284414 2.031780
108.297665 2.020529
108.310916 2.009171
108.324166 1.997704
108.337417 1.986126
108.350668 1.974438
108.363918 1.962637
108.377169 1.950723
108.390420 1.938695
108.403670 1.926552
108.416921 1.914294
108.430172 1.901918
108.443422 1.889424
108.456673 1.876811
108.469923 1.864078
108.483174 1.851224
108.496425 1.838248
108.509675 1.825150
108.522926 1.811927
108.536177 1.798580
108.549427 1.785107
108.562678 1.771508
108.575929 1.757782
108.589179 1.743927
108.602430 1.729942
108.615681 1.715828
108.628931 1.701583
108.642182 1.687206
108.655433 1.672696
108.668683 1.658053
108.681934 1.643276
108.695185 1.628364
108.708435 1.613317
108.721686 1.598133
108.734937 1.582812
108.748187 1.567353
108.761438 1.551756
108.774689 1.536020
108.787939 1.520145
108.801190 1.504129
108.814441 1.487973
108.827691 1.471676
108.840942 1.455237
108.854193 1.438657
108.867443 1.421934
108.880694 1.405068
108.893945 1.388059
108.907195 1.370907
108.920446 1.353611
108.933697 1.336172
108.946947 1.318589
108.960198 1.300862
108.973449 1.282991
108.986699 1.264976
108.999950 1.246817
109.013201 1.228515
109.026451 1.210069
109.039702 1.191479
109.052953 1.172747
109.066203 1.153871
109.079454 1.134854
109.092705 1.115694
109.105955 1.096393
109.119206 1.076951
109.132457 1.057369
109.145707 1.037648
109.158958 1.017788
109.172209 0.997790
109.185459 0.977656
109.198710 0.957386
109.211961 0.936981
109.225211 0.916442
109.238462 0.895772
109.251713 0.874970
109.264963 0.854039
109.278214 0.832980
109.291465 0.811795
109.304715 0.790485
109.317966 0.769052
109.331217 0.747497
109.344467 0.725824
109.357718 0.704033
109.370969 0.682128
109.384219 0.660109
109.397470 0.637981
109.410721 0.615744
109.423971 0.593401
109.437222 0.570955
109.450473 0.548409
109.463723 0.525766
109.476974 0.503028
109.490225 0.480199
109.503475 0.457281
109.516726 0.434277
109.529976 0.411192
109.543227 0.388028
109.556478 0.364789
109.569728 0.341478
109.582979 0.318100
109.596230 0.294657
109.609480 0.271154
109.622731 0.247595
109.635982 0.223984
109.649232 0.200325
109.662483 0.176623
109.675734 0.152881
109.688984 0.129104
109.702235 0.105297
109.715486 0.081465
109.728736 0.057611
109.741987 0.033742
109.755238 0.009861
109.768488 -0.014026
109.781739 -0.037914
109.794990 -0.061798
109.808240 -0.085673
109.821491 -0.109534
109.834742 -0.133375
109.847992 -0.157191
109.861243 -0.180976
109.874494 -0.204725
109.887744 -0.228432
109.900995 -0.252091
109.914246 -0.275698
109.927496 -0.299246
109.940747 -0.322729
109.953998 -0.346142
109.967248 -0.369479
109.980499 -0.392733
109.993750 -0.415900
110.007000 -0.438973
110.020251 -0.461946
110.033502 -0.484813
110.046752 -0.507568
110.060003 -0.530206
110.073254 -0.552721
110.086504 -0.575106
110.099755 -0.597355
110.113006 -0.619464
110.126256 -0.641425
110.139507 -0.663233
110.152758 -0.684882
110.166008 -0.706367
110.179259 -0.727681
110.192510 -0.748820
110.205760 -0.769776
110.219011 -0.790546
110.232262 -0.811123
110.245512 -0.831501
110.258763 -0.851676
110.272014 -0.871642
110.285264 -0.891394
110.298515 -0.910927
110.311766 -0.930235
110.325016 -0.949315
110.338267 -0.968160
110.351518 -0.986766
110.364768 -1.005129
110.378019 -1.023244
110.391270 -1.041106
110.404520 -1.058711
110.417771 -1.076056
110.431022 -1.093135
110.444272 -1.109946
110.457523 -1.126483
110.470774 -1.142745
110.484024 -1.158726
110.497275 -1.174423
110.510526 -1.189834
110.523776 -1.204955
110.537027 -1.219783
110.550278 -1.234315
110.563528 -1.248549
110.576779 -1.262482
110.590030 -1.276111
110.603280 -1.289434
110.616531 -1.302450
110.629781 -1.315156
110.643032 -1.327551
110.656283 -1.339632
110.669533 -1.351398
110.682784 -1.362848
110.696035 -1.373981
110.709285 -1.384795
110.722536 -1.395290
110.735787 -1.405465
110.749037 -1.415319
110.762288 -1.424852
110.775539 -1.434063
110.788789 -1.442952
110.802040 -1.451520
110.815291 -1.459765
110.828541 -1.467689
110.841792 -1.475292
110.855043 -1.482574
110.868293 -1.489536
110.881544 -1.496179
110.894795 -1.502503
110.908045 -1.508509
110.921296 -1.514199
110.934547 -1.519574
110.947797 -1.524635
110.961048 -1.529383
110.974299 -1.533821
110.987549 -1.537949
111.000800 -1.541770
111.014051 -1.545285
111.027301 -1.548497
111.040552 -1.551407
111.053803 -1.554017
111.067053 -1.556331
111.080304 -1.558349
111.093555 -1.560075
111.106805 -1.561511
111.120056 -1.562659
111.133307 -1.563522
111.146557 -1.564103
111.159808 -1.564405
111.173059 -1.564430
111.186309 -1.564181
111.199560 -1.563660
111.212811 -1.562872
111.226061 -1.561819
111.239312 -1.560503
111.252563 -1.558929
111.265813 -1.557099
111.279064 -1.555016
111.292315 -1.552684
111.305565 -1.550105
111.318816 -1.547284
111.332067 -1.544222
111.345317 -1.540924
111.358568 -1.537393
111.371819 -1.533632
111.385069 -1.529644
111.398320 -1.525433
111.411571 -1.521002
111.424821 -1.516354
111.438072 -1.511494
111.451323 -1.506423
111.464573 -1.501145
111.477824 -1.495665
111.491075 -1.489984
111.504325 -1.484107
111.517576 -1.478037
111.530827 -1.471776
111.544077 -1.465329
111.557328 -1.458699
111.570579 -1.451888
111.583829 -1.444900
111.597080 -1.437739
111.610331 -1.430407
111.623581 -1.422908
111.636832 -1.415244
111.650083 -1.407420
111.663333 -1.399437
111.676584 -1.391300
111.689834 -1.383011
111.703085 -1.374573
111.716336 -1.365989
111.729586 -1.357261
111.742837 -1.348394
111.756088 -1.339390
111.769338 -1.330252
111.782589 -1.320982
111.795840 -1.311583
111.809090 -1.302059
111.822341 -1.292411
111.835592 -1.282643
111.848842 -1.272756
111.862093 -1.262755
111.875344 -1.252640
111.888594 -1.242416
111.901845 -1.232083
111.915096 -1.221646
111.928346 -1.211105
111.941597 -1.200464
111.954848 -1.189725
111.968098 -1.178889
111.981349 -1.167961
111.994600 -1.156940
112.007850 -1.145831
112.021101 -1.134634
112.034352 -1.123353
112.047602 -1.111988
112.060853 -1.100543
112.074104 -1.089018
112.087354 -1.077417
112.100605 -1.065740
112.113856 -1.053991
112.127106 -1.042170
112.140357 -1.030279
112.153608 -1.018321
112.166858 -1.006296
112.180109 -0.994207
112.193360 -0.982055
112.206610 -0.969842
112.219861 -0.957570
112.233112 -0.945239
112.246362 -0.932852
112.259613 -0.920410
112.272864 -0.907915
112.286114 -0.895367
112.299365 -0.882768
112.312616 -0.870120
112.325866 -0.857423
112.339117 -0.844680
112.352368 -0.831891
112.365618 -0.819058
112.378869 -0.806181
112.392120 -0.793262
112.405370 -0.780302
112.418621 -0.767302
112.431872 -0.754264
112.445122 -0.741187
112.458373 -0.728074
112.471624 -0.714925
112.484874 -0.701741
112.498125 -0.688522
112.511376 -0.675271
112.524626 -0.661988
112.537877 -0.648673
112.551128 -0.635328
112.564378 -0.621952
112.577629 -0.608548
112.590880 -0.595116
112.604130 -0.581656
112.617381 -0.568169
112.630632 -0.554656
112.643882 -0.541117
112.657133 -0.527554
112.670384 -0.513966
112.683634 -0.500354
112.696885 -0.486719
112.710136 -0.473062
112.723386 -0.459383
112.736637 -0.445682
112.749887 -0.431960
112.763138 -0.418217
112.776389 -0.404454
112.789639 -0.390672
112.802890 -0.376870
112.816141 -0.363049
112.829391 -0.349210
112.842642 -0.335352
112.855893 -0.321477
112.869143 -0.307584
112.882394 -0.293674
112.895645 -0.279747
112.908895 -0.265804
112.922146 -0.251844
112.935397 -0.237869
112.948647 -0.223877
112.961898 -0.209870
112.975149 -0.195848
112.988399 -0.181811
113.001650 -0.167759
113.014901 -0.153692
113.028151 -0.139611
113.041402 -0.125515
113.054653 -0.111406
113.067903 -0.097282
113.081154 -0.083145
113.094405 -0.068993
113.107655 -0.054829
113.120906 -0.040651
113.134157 -0.026459
113.147407 -0.012254
113.160658 0.001964
113.173909 0.016194
113.187159 0.030438
113.200410 0.044695
113.213661 0.058964
113.226911 0.073246
113.240162 0.087541
113.253413 0.101848
113.266663 0.116168
113.279914 0.130501
113.293165 0.144845
113.306415 0.159202
113.319666 0.173572
113.332917 0.187953
113.346167 0.202347
113.359418 0.216753
113.372669 0.231172
113.385919 0.245602
113.399170 0.260044
113.412421 0.274499
113.425671 0.288965
113.438922 0.303444
113.452173 0.317934
113.465423 0.332436
113.478674 0.346950
113.491925 0.361476
113.505175 0.376014
113.518426 0.390564
113.531677 0.405125
113.544927 0.419697
113.558178 0.434282
113.571429 0.448878
113.584679 0.463485
113.597930 0.478104
113.611181 0.492734
113.624431 0.507376
113.637682 0.522028
113.650933 0.536692
113.664183 0.551367
113.677434 0.566053
113.690685 0.580749
113.703935 0.595457
113.717186 0.610175
113.730437 0.624904
113.743687 0.639643
113.756938 0.654393
113.770189 0.669152
113.783439 0.683922
113.796690 0.698702
113.809940 0.713492
113.823191 0.728291
113.836442 0.743100
113.849692 0.757917
113.862943 0.772745
113.876194 0.787581
113.889444 0.802425
113.902695 0.817279
113.915946 0.832141
113.929196 0.847010
113.942447 0.861888
113.955698 0.876773
113.968948 0.891666
113.982199 0.906566
113.995450 0.921473
114.008700 0.936387
114.021951 0.951307
114.035202 0.966233
114.048452 0.981165
114.061703 0.996102
114.074954 1.011045
114.088204 1.025992
114.101455 1.040944
114.114706 1.055901
114.127956 1.070861
114.141207 1.085824
114.154458 1.100791
114.167708 1.115761
114.180959 1.130733
114.194210 1.145707
114.207460 1.160682
114.220711 1.175659
114.233962 1.190636
114.247212 1.205614
114.260463 1.220592
114.273714 1.235569
114.286964 1.250545
114.300215 1.265520
114.313466 1.280493
114.326716 1.295464
114.339967 1.310431
114.353218 1.325396
114.366468 1.340356
114.379719 1.355312
114.392970 1.370263
114.406220 1.385209
114.419471 1.400148
114.432722 1.415081
114.445972 1.430008
114.459223 1.444926
114.472474 1.459836
114.485724 1.474738
114.498975 1.489630
114.512226 1.504512
114.525476 1.519383
114.538727 1.534243
114.551978 1.549092
114.565228 1.563928
114.578479 1.578751
114.591730 1.593560
114.604980 1.608355
114.618231 1.623135
114.631482 1.637900
114.644732 1.652648
114.657983 1.667379
114.671234 1.682092
114.684484 1.696787
114.697735 1.711463
114.710986 1.726119
114.724236 1.740755
114.737487 1.755369
114.750738 1.769962
114.763988 1.784532
114.777239 1.799078
114.790490 1.813600
114.803740 1.828098
114.816991 1.842570
114.830242 1.857015
114.843492 1.871434
114.856743 1.885824
114.869993 1.900186
114.883244 1.914518
114.896495 1.928820
114.909745 1.943090
114.922996 1.957329
114.936247 1.971535
114.949497 1.985708
114.962748 1.999846
114.975999 2.013949
114.989249 2.028016
115.002500 2.042046
115.015751 2.056039
115.029001 2.069993
115.042252 2.083907
115.055503 2.097781
115.068753 2.111614
115.082004 2.125405
115.095255 2.139154
115.108505 2.152858
115.121756 2.166518
115.135007 2.180132
115.148257 2.193699
115.161508 2.207219
115.174759 2.220691
115.188009 2.234114
115.201260 2.247487
115.214511 2.260808
115.227761 2.274078
115.241012 2.287294
115.254263 2.300457
115.267513 2.313565
115.280764 2.326617
115.294015 2.339612
115.307265 2.352550
115.320516 2.365429
115.333767 2.378249
115.347017 2.391008
115.360268 2.403705
115.373519 2.416340
115.386769 2.428911
115.400020 2.441418
115.413271 2.453859
115.426521 2.466233
115.439772 2.478540
115.453023 2.490779
115.466273 2.502948
115.479524 2.515046
115.492775 2.527073
115.506025 2.539027
115.519276 2.550908
115.532527 2.562714
115.545777 2.574444
115.559028 2.586098
115.572279 2.597673
115.585529 2.609170
115.598780 2.620587
115.612031 2.631923
115.625281 2.643178
115.638532 2.654349
115.651783 2.665436
115.665033 2.676438
115.678284 2.687354
115.691535 2.698182
115.704785 2.708922
115.718036 2.719573
115.731287 2.730133
115.744537 2.740602
115.757788 2.750978
115.771039 2.761261
115.784289 2.771449
115.797540 2.781540
115.810791 2.791535
115.824041 2.801432
115.837292 2.811230
115.850543 2.820928
115.863793 2.830524
115.877044 2.840019
115.890295 2.849409
115.903545 2.858695
115.916796 2.867876
115.930047 2.876950
115.943297 2.885916
115.956548 2.894773
115.969798 2.903520
115.983049 2.912157
115.996300 2.920681
116.009550 2.929092
116.022801 2.937388
116.036052 2.945570
116.049302 2.953634
116.062553 2.961582
116.075804 2.969410
116.089054 2.977119
116.102305 2.984707
116.115556 2.992173
116.128806 2.999516
116.142057 3.006736
116.155308 3.013830
116.168558 3.020798
116.181809 3.027638
116.195060 3.034350
116.208310 3.040933
116.221561 3.047386
116.234812 3.053707
116.248062 3.059895
116.261313 3.065950
116.274564 3.071870
116.287814 3.077654
116.301065 3.083301
116.314316 3.088811
116.327566 3.094182
116.340817 3.099413
116.354068 3.104503
116.367318 3.109451
116.380569 3.114255
116.393820 3.118916
116.407070 3.123432
116.420321 3.127802
116.433572 3.132025
116.446822 3.136099
116.460073 3.140025
116.473324 3.143800
116.486574 3.147424
116.499825 3.150897
116.513076 3.154216
116.526326 3.157381
116.539577 3.160391
116.552828 3.163245
116.566078 3.165943
116.579329 3.168482
116.592580 3.170862
116.605830 3.173083
116.619081 3.175143
116.632332 3.177041
116.645582 3.178777
116.658833 3.180349
116.672084 3.181757
116.685334 3.182999
116.698585 3.184075
116.711836 3.184984
116.725086 3.185725
116.738337 3.186297
116.751588 3.186700
116.764838 3.186931
116.778089 3.186991
116.791340 3.186879
116.804590 3.186594
116.817841 3.186134
116.831092 3.185500
116.844342 3.184690
116.857593 3.183703
116.870844 3.182539
116.884094 3.181198
116.897345 3.179677
116.910596 3.177976
116.923846 3.176096
116.937097 3.174034
116.950348 3.171790
116.963598 3.169363
116.976849 3.166753
116.990100 3.163959
117.003350 3.160981
117.016601 3.157817
117.029851 3.154466
117.043102 3.150929
117.056353 3.147205
117.069603 3.143292
117.082854 3.139191
117.096105 3.134900
117.109355 3.130419
117.122606 3.125748
117.135857 3.120886
117.149107 3.115832
117.162358 3.110586
117.175609 3.105147
117.188859 3.099514
117.202110 3.093688
117.215361 3.087668
117.228611 3.081453
117.241862 3.075043
117.255113 3.068438
117.268363 3.061636
117.281614 3.054638
117.294865 3.047443
117.308115 3.040051
117.321366 3.032461
117.334617 3.024674
117.347867 3.016688
117.361118 3.008505
117.374369 3.000122
117.387619 2.991541
117.400870 2.982761
117.414121 2.973781
117.427371 2.964602
117.440622 2.955223
117.453873 2.945645
117.467123 2.935867
117.480374 2.925889
117.493625 2.915711
117.506875 2.905334
117.520126 2.894756
117.533377 2.883979
117.546627 2.873002
117.559878 2.861826
117.573129 2.850450
117.586379 2.838875
117.599630 2.827101
117.612881 2.815128
117.626131 2.802957
117.639382 2.790587
117.652633 2.778020
117.665883 2.765255
117.679134 2.752293
117.692385 2.739135
117.705635 2.725780
117.718886 2.712230
117.732137 2.698485
117.745387 2.684546
117.758638 2.670413
117.771889 2.656088
117.785139 2.641570
117.798390 2.626861
117.811641 2.611961
117.824891 2.596872
117.838142 2.581594
117.851393 2.566128
117.864643 2.550476
117.877894 2.534639
117.891145 2.518617
117.904395 2.502412
117.917646 2.486024
117.930897 2.469457
117.944147 2.452710
117.957398 2.435785
117.970649 2.418684
117.983899 2.401408
117.997150 2.383959
118.010401 2.366339
118.023651 2.348548
118.036902 2.330590
118.050153 2.312465
118.063403 2.294175
118.076654 2.275724
118.089904 2.257111
118.103155 2.238341
118.116406 2.219414
118.129656 2.200334
118.142907 2.181101
118.156158 2.161719
118.169408 2.142190
118.182659 2.122517
118.195910 2.102702
118.209160 2.082747
118.222411 2.062655
118.235662 2.042430
118.248912 2.022073
118.262163 2.001588
118.275414 1.980977
118.288664 1.960244
118.301915 1.939392
118.315166 1.918423
118.328416 1.897341
118.341667 1.876150
118.354918 1.854852
118.368168 1.833451
118.381419 1.811951
118.394670 1.790354
118.407920 1.768665
118.421171 1.746888
118.434422 1.725025
118.447672 1.703080
118.460923 1.681058
118.474174 1.658963
118.487424 1.636798
118.500675 1.614567
118.513926 1.592275
118.527176 1.569925
118.540427 1.547521
118.553678 1.525069
118.566928 1.502571
118.580179 1.480034
118.593430 1.457459
118.606680 1.434854
118.619931 1.412220
118.633182 1.389564
118.646432 1.366890
118.659683 1.344202
118.672934 1.321504
118.686184 1.298802
118.699435 1.276100
118.712686 1.253403
118.725936 1.230716
118.739187 1.208042
118.752438 1.185388
118.765688 1.162757
118.778939 1.140155
118.792190 1.117586
118.805440 1.095055
118.818691 1.072567
118.831942 1.050127
118.845192 1.027740
118.858443 1.005409
118.871694 0.983141
118.884944 0.960940
118.898195 0.938810
118.911446 0.916757
118.924696 0.894785
118.937947 0.872899
118.951198 0.851103
118.964448 0.829403
118.977699 0.807803
118.990950 0.786307
119.004200 0.764920
119.017451 0.743647
119.030702 0.722492
119.043952 0.701460
119.057203 0.680555
119.070454 0.659780
119.083704 0.639142
119.096955 0.618643
119.110206 0.598289
119.123456 0.578082
119.136707 0.558028
119.149957 0.538129
119.163208 0.518391
119.176459 0.498816
119.189709 0.479410
119.202960 0.460174
119.216211 0.441113
119.229461 0.422231
119.242712 0.403530
119.255963 0.385015
119.269213 0.366688
119.282464 0.348553
119.295715 0.330612
119.308965 0.312869
119.322216 0.295327
119.335467 0.277988
119.348717 0.260854
119.361968 0.243930
119.375219 0.227216
119.388469 0.210716
119.401720 0.194432
119.414971 0.178366
119.428221 0.162519
119.441472 0.146895
119.454723 0.131494
119.467973 0.116319
119.481224 0.101372
119.494475 0.086653
119.507725 0.072165
119.520976 0.057908
119.534227 0.043884
119.547477 0.030094
119.560728 0.016539
119.573979 0.003220
119.587229 -0.009862
119.600480 -0.022707
119.613731 -0.035313
119.626981 -0.047681
119.640232 -0.059810
119.653483 -0.071700
119.666733 -0.083350
119.679984 -0.094760
119.693235 -0.105931
119.706485 -0.116862
119.719736 -0.127553
119.732987 -0.138005
119.746237 -0.148219
119.759488 -0.158194
119.772739 -0.167931
119.785989 -0.177430
119.799240 -0.186693
119.812491 -0.195720
119.825741 -0.204513
119.838992 -0.213071
119.852243 -0.221396
119.865493 -0.229489
119.878744 -0.237351
119.891995 -0.244983
119.905245 -0.252387
119.918496 -0.259565
119.931747 -0.266516
119.944997 -0.273244
119.958248 -0.279749
119.971499 -0.286033
119.984749 -0.292097
119.998000 -0.297945
120.011251 -0.303576
120.024501 -0.308993
120.037752 -0.314198
120.051003 -0.319193
120.064253 -0.323979
120.077504 -0.328559
120.090755 -0.332935
120.104005 -0.337108
120.117256 -0.341081
120.130507 -0.344857
120.143757 -0.348436
120.157008 -0.351821
120.170259 -0.355015
120.183509 -0.358019
120.196760 -0.360837
120.210011 -0.363469
120.223261 -0.365919
120.236512 -0.368189
120.249762 -0.370281
120.263013 -0.372198
120.276264 -0.373941
120.289514 -0.375514
120.302765 -0.376918
120.316016 -0.378156
120.329266 -0.379230
120.342517 -0.380143
120.355768 -0.380897
120.369018 -0.381495
120.382269 -0.381938
120.395520 -0.382230
120.408770 -0.382373
120.422021 -0.382368
120.435272 -0.382219
120.448522 -0.381928
120.461773 -0.381497
120.475024 -0.380928
120.488274 -0.380225
120.501525 -0.379388
120.514776 -0.378422
120.528026 -0.377327
120.541277 -0.376106
120.554528 -0.374761
120.567778 -0.373296
120.581029 -0.371711
120.594280 -0.370010
120.607530 -0.368194
120.620781 -0.366265
120.634032 -0.364227
120.647282 -0.362080
120.660533 -0.359828
120.673784 -0.357472
120.687034 -0.355014
120.700285 -0.352457
120.713536 -0.349802
120.726786 -0.347052
120.740037 -0.344208
120.753288 -0.341273
120.766538 -0.338249
120.779789 -0.335137
120.793040 -0.331939
120.806290 -0.328658
120.819541 -0.325295
120.832792 -0.321852
120.846042 -0.318331
120.859293 -0.314734
120.872544 -0.311062
120.885794 -0.307317
120.899045 -0.303501
120.912296 -0.299616
120.925546 -0.295663
120.938797 -0.291644
120.952048 -0.287561
120.965298 -0.283415
120.978549 -0.279207
120.991800 -0.274940
121.005050 -0.270615
121.018301 -0.266233
121.031552 -0.261796
121.044802 -0.257305
121.058053 -0.252762
121.071304 -0.248167
121.084554 -0.243524
121.097805 -0.238832
121.111056 -0.234093
121.124306 -0.229308
121.137557 -0.224479
121.150808 -0.219607
121.164058 -0.214694
121.177309 -0.209739
121.190560 -0.204745
121.203810 -0.199713
121.217061 -0.194643
121.230312 -0.189538
121.243562 -0.184397
121.256813 -0.179223
121.270064 -0.174015
121.283314 -0.168776
121.296565 -0.163506
121.309815 -0.158206
121.323066 -0.152876
121.336317 -0.147519
121.349567 -0.142135
121.362818 -0.136724
121.376069 -0.131288
121.389319 -0.125828
121.402570 -0.120343
121.415821 -0.114836
121.429071 -0.109307
121.442322 -0.103756
121.455573 -0.098185
121.468823 -0.092594
121.482074 -0.086984
121.495325 -0.081355
121.508575 -0.075708
121.521826 -0.070045
121.535077 -0.064364
121.548327 -0.058668
121.561578 -0.052957
121.574829 -0.047231
121.588079 -0.041491
121.601330 -0.035737
121.614581 -0.029971
121.627831 -0.024192
121.641082 -0.018400
121.654333 -0.012598
121.667583 -0.006784
121.680834 -0.000960
121.694085 0.004874
121.707335 0.010718
121.720586 0.016571
121.733837 0.022433
121.747087 0.028303
121.760338 0.034181
121.773589 0.040067
121.786839 0.045961
121.800090 0.051861
121.813341 0.057767
121.826591 0.063681
121.839842 0.069600
121.853093 0.075524
121.866343 0.081454
121.879594 0.087390
121.892845 0.093330
121.906095 0.099274
121.919346 0.105223
121.932597 0.111176
121.945847 0.117133
121.959098 0.123094
121.972349 0.129058
121.985599 0.135025
121.998850 0.140995
122.012101 0.146969
122.025351 0.152944
122.038602 0.158923
122.051853 0.164903
122.065103 0.170886
122.078354 0.176871
122.091605 0.182858
122.104855 0.188846
122.118106 0.194836
122.131357 0.200828
122.144607 0.206821
122.157858 0.212815
122.171109 0.218811
122.184359 0.224807
122.197610 0.230805
122.210861 0.236803
122.224111 0.242803
122.237362 0.248803
122.250613 0.254803
122.263863 0.260804
122.277114 0.266806
122.290365 0.272808
122.303615 0.278811
122.316866 0.284814
122.330117 0.290817
122.343367 0.296821
122.356618 0.302824
122.369868 0.308828
122.383119 0.314832
122.396370 0.320836
122.409620 0.326840
122.422871 0.332844
122.436122 0.338848
122.449372 0.344852
122.462623 0.350855
122.475874 0.356859
122.489124 0.362862
122.502375 0.368866
122.515626 0.374869
122.528876 0.380871
122.542127 0.386874
122.555378 0.392876
122.568628 0.398877
122.581879 0.404879
122.595130 0.410880
122.608380 0.416880
122.621631 0.422880
122.634882 0.428880
122.648132 0.434879
122.661383 0.440877
122.674634 0.446875
122.687884 0.452873
122.701135 0.458870
122.714386 0.464866
122.727636 0.470861
122.740887 0.476856
122.754138 0.482849
122.767388 0.488842
122.780639 0.494835
122.793890 0.500826
122.807140 0.506816
122.820391 0.512806
122.833642 0.518794
122.846892 0.524781
122.860143 0.530767
122.873394 0.536752
122.886644 0.542736
122.899895 0.548718
122.913146 0.554699
122.926396 0.560679
122.939647 0.566657
122.952898 0.572634
122.966148 0.578608
122.979399 0.584582
122.992650 0.590553
123.005900 0.596523
123.019151 0.602491
123.032402 0.608456
123.045652 0.614420
123.058903 0.620382
123.072154 0.626341
123.085404 0.632298
123.098655 0.638252
123.111906 0.644204
123.125156 0.650154
123.138407 0.656100
123.151658 0.662044
123.164908 0.667985
123.178159 0.673923
123.191410 0.679857
123.204660 0.685789
123.217911 0.691717
123.231162 0.697642
123.244412 0.703563
123.257663 0.709480
123.270914 0.715393
123.284164 0.721303
123.297415 0.727208
123.310666 0.733110
123.323916 0.739007
123.337167 0.744899
123.350418 0.750787
123.363668 0.756670
123.376919 0.762549
123.390170 0.768422
123.403420 0.774290
123.416671 0.780153
123.429921 0.786010
123.443172 0.791862
123.456423 0.797709
123.469673 0.803549
123.482924 0.809383
123.496175 0.815211
123.509425 0.821033
123.522676 0.826849
123.535927 0.832658
123.549177 0.838460
123.562428 0.844255
123.575679 0.850043
123.588929 0.855824
123.602180 0.861597
123.615431 0.867363
123.628681 0.873121
123.641932 0.878871
123.655183 0.884613
123.668433 0.890347
123.681684 0.896073
123.694935 0.901790
123.708185 0.907498
123.721436 0.913197
123.734687 0.918888
123.747937 0.924569
123.761188 0.930241
123.774439 0.935903
123.787689 0.941555
123.800940 0.947197
123.814191 0.952830
123.827441 0.958452
123.840692 0.964063
123.853943 0.969664
123.867193 0.975254
123.880444 0.980833
123.893695 0.986401
123.906945 0.991957
123.920196 0.997502
123.933447 1.003035
123.946697 1.008556
123.959948 1.014065
123.973199 1.019561
123.986449 1.025045
123.999700 1.030517
124.012951 1.035975
124.026201 1.041421
124.039452 1.046853
124.052703 1.052271
124.065953 1.057676
124.079204 1.063067
124.092455 1.068444
124.105705 1.073806
124.118956 1.079154
124.132207 1.084487
124.145457 1.089805
124.158708 1.095109
124.171959 1.100396
124.185209 1.105668
124.198460 1.110925
124.211711 1.116165
124.224961 1.121389
124.238212 1.126597
124.251463 1.131788
124.264713 1.136962
124.277964 1.142119
124.291215 1.147258
124.304465 1.152380
124.317716 1.157484
124.330967 1.162570
124.344217 1.167638
124.357468 1.172687
124.370719 1.177717
124.383969 1.182728
124.397220 1.187720
124.410471 1.192692
124.423721 1.197645
124.436972 1.202577
124.450223 1.207489
124.463473 1.212380
124.476724 1.217251
124.489974 1.222100
124.503225 1.226928
124.516476 1.231734
124.529726 1.236518
124.542977 1.241280
124.556228 1.246020
124.569478 1.250736
124.582729 1.255430
124.595980 1.260099
124.609230 1.264746
124.622481 1.269368
124.635732 1.273965
124.648982 1.278538
124.662233 1.283086
124.675484 1.287609
124.688734 1.292106
124.701985 1.296577
124.715236 1.301022
124.728486 1.305440
124.741737 1.309831
124.754988 1.314195
124.768238 1.318531
124.781489 1.322839
124.794740 1.327119
124.807990 1.331370
124.821241 1.335591
124.834492 1.339784
124.847742 1.343946
124.860993 1.348078
124.874244 1.352179
124.887494 1.356250
124.900745 1.360289
124.913996 1.364296
124.927246 1.368271
124.940497 1.372213
124.953748 1.376122
124.966998 1.379998
124.980249 1.383840
124.993500 1.387648
125.006750 1.391420
125.020001 1.395158
125.033252 1.398860
125.046502 1.402526
125.059753 1.406155
125.073004 1.409747
125.086254 1.413302
125.099505 1.416819
125.112756 1.420297
125.126006 1.423736
125.139257 1.427137
125.152508 1.430497
125.165758 1.433817
125.179009 1.437096
125.192260 1.440334
125.205510 1.443529
125.218761 1.446683
125.232012 1.449793
125.245262 1.452860
125.258513 1.455884
125.271764 1.458862
125.285014 1.461796
125.298265 1.464684
125.311516 1.467526
125.324766 1.470321
125.338017 1.473069
125.351268 1.475769
125.364518 1.478421
125.377769 1.481024
125.391020 1.483578
125.404270 1.486081
125.417521 1.488534
125.430772 1.490935
125.444022 1.493285
125.457273 1.495582
125.470524 1.497826
125.483774 1.500017
125.497025 1.502153
125.510276 1.504235
125.523526 1.506260
125.536777 1.508230
125.550028 1.510143
125.563278 1.511999
125.576529 1.513797
125.589779 1.515536
125.603030 1.517216
125.616281 1.518836
125.629531 1.520395
125.642782 1.521894
125.656033 1.523330
125.669283 1.524704
125.682534 1.526015
125.695785 1.527263
125.709035 1.528445
125.722286 1.529563
125.735537 1.530615
125.748787 1.531601
125.762038 1.532520
125.775289 1.533371
125.788539 1.534154
125.801790 1.534868
125.815041 1.535512
125.828291 1.536086
125.841542 1.536589
125.854793 1.537020
125.868043 1.537379
125.881294 1.537666
125.894545 1.537879
125.907795 1.538017
125.921046 1.538081
125.934297 1.538070
125.947547 1.537982
125.960798 1.537818
125.974049 1.537577
125.987299 1.537257
126.000550 1.536859
126.013801 1.536382
126.027051 1.535825
126.040302 1.535188
126.053553 1.534469
126.066803 1.533670
126.080054 1.532788
126.093305 1.531823
126.106555 1.530776
126.119806 1.529644
126.133057 1.528428
126.146307 1.527128
126.159558 1.525742
126.172809 1.524270
126.186059 1.522711
126.199310 1.521066
126.212561 1.519333
126.225811 1.517513
126.239062 1.515604
126.252313 1.513607
126.265563 1.511521
126.278814 1.509345
126.292065 1.507079
126.305315 1.504723
126.318566 1.502276
126.331817 1.499738
126.345067 1.497109
126.358318 1.494388
126.371569 1.491576
126.384819 1.488671
126.398070 1.485674
126.411321 1.482584
126.424571 1.479401
126.437822 1.476125
126.451073 1.472756
126.464323 1.469294
126.477574 1.465739
126.490825 1.462090
126.504075 1.458347
126.517326 1.454511
126.530577 1.450581
126.543827 1.446557
126.557078 1.442440
126.570329 1.438230
126.583579 1.433926
126.596830 1.429529
126.610081 1.425039
126.623331 1.420456
126.636582 1.415780
126.649832 1.411013
126.663083 1.406153
126.676334 1.401201
126.689584 1.396158
126.702835 1.391024
126.716086 1.385800
126.729336 1.380485
126.742587 1.375081
126.755838 1.369588
126.769088 1.364006
126.782339 1.358337
126.795590 1.352581
126.808840 1.346738
126.822091 1.340809
126.835342 1.334796
126.848592 1.328698
126.861843 1.322517
126.875094 1.316254
126.888344 1.309910
126.901595 1.303485
126.914846 1.296980
126.928096 1.290398
126.941347 1.283738
126.954598 1.277002
126.967848 1.270192
126.981099 1.263308
126.994350 1.256351
127.007600 1.249324
127.020851 1.242227
127.034102 1.235062
127.047352 1.227831
127.060603 1.220534
127.073854 1.213173
127.087104 1.205751
127.100355 1.198268
127.113606 1.190727
127.126856 1.183128
127.140107 1.175475
127.153358 1.167768
127.166608 1.160010
127.179859 1.152202
127.193110 1.144346
127.206360 1.136445
127.219611 1.128501
127.232862 1.120514
127.246112 1.112489
127.259363 1.104426
127.272614 1.096328
127.285864 1.088197
127.299115 1.080035
127.312366 1.071846
127.325616 1.063630
127.338867 1.055391
127.352118 1.047130
127.365368 1.038851
127.378619 1.030555
127.391870 1.022246
127.405120 1.013925
127.418371 1.005596
127.431622 0.997260
127.444872 0.988921
127.458123 0.980581
127.471374 0.972242
127.484624 0.963908
127.497875 0.955581
127.511126 0.947264
127.524376 0.938959
127.537627 0.930670
127.550878 0.922399
127.564128 0.914148
127.577379 0.905921
127.590630 0.897720
127.603880 0.889548
127.617131 0.881408
127.630382 0.873303
127.643632 0.865235
127.656883 0.857208
127.670134 0.849224
127.683384 0.841285
127.696635 0.833396
127.709885 0.825557
127.723136 0.817773
127.736387 0.810046
127.749637 0.802378
127.762888 0.794773
127.776139 0.787233
127.789389 0.779761
127.802640 0.772359
127.815891 0.765030
127.829141 0.757777
127.842392 0.750602
127.855643 0.743509
127.868893 0.736498
127.882144 0.729574
127.895395 0.722737
127.908645 0.715992
127.921896 0.709340
127.935147 0.702783
127.948397 0.696324
127.961648 0.689966
127.974899 0.683709
127.988149 0.677557
128.001400 0.671512
128.014651 0.665576
128.027901 0.659750
128.041152 0.654037
128.054403 0.648438
128.067653 0.642956
128.080904 0.637592
128.094155 0.632349
128.107405 0.627227
128.120656 0.622228
128.133907 0.617355
128.147157 0.612608
128.160408 0.607989
128.173659 0.603499
128.186909 0.599140
128.200160 0.594913
128.213411 0.590820
128.226661 0.586860
128.239912 0.583036
128.253163 0.579348
128.266413 0.575797
128.279664 0.572385
128.292915 0.569112
128.306165 0.565978
128.319416 0.562985
128.332667 0.560133
128.345917 0.557422
128.359168 0.554853
128.372419 0.552427
128.385669 0.550143
128.398920 0.548003
128.412171 0.546005
128.425421 0.544151
128.438672 0.542440
128.451923 0.540873
128.465173 0.539449
128.478424 0.538168
128.491675 0.537030
128.504925 0.536035
128.518176 0.535182
128.531427 0.534472
128.544677 0.533903
128.557928 0.533475
128.571179 0.533188
128.584429 0.533040
128.597680 0.533032
128.610931 0.533163
128.624181 0.533431
128.637432 0.533836
128.650683 0.534377
128.663933 0.535054
128.677184 0.535864
128.690435 0.536808
128.703685 0.537884
128.716936 0.539090
128.730187 0.540427
128.743437 0.541892
128.756688 0.543484
128.769938 0.545202
128.783189 0.547045
128.796440 0.549011
128.809690 0.551098
128.822941 0.553307
128.836192 0.555634
128.849442 0.558078
128.862693 0.560639
128.875944 0.563313
128.889194 0.566101
128.902445 0.568999
128.915696 0.572007
128.928946 0.575122
128.942197 0.578344
128.955448 0.581669
128.968698 0.585098
128.981949 0.588627
128.995200 0.592255
129.008450 0.595980
129.021701 0.599801
129.034952 0.603715
129.048202 0.607722
129.061453 0.611817
129.074704 0.616002
129.087954 0.620272
129.101205 0.624626
129.114456 0.629063
129.127706 0.633581
129.140957 0.638177
129.154208 0.642850
129.167458 0.647598
129.180709 0.652418
129.193960 0.657310
129.207210 0.662271
129.220461 0.667300
129.233712 0.672394
129.246962 0.677551
129.260213 0.682771
129.273464 0.688050
129.286714 0.693387
129.299965 0.698780
129.313216 0.704227
129.326466 0.709727
129.339717 0.715277
129.352968 0.720877
129.366218 0.726523
129.379469 0.732214
129.392720 0.737949
129.405970 0.743726
129.419221 0.749543
129.432472 0.755397
129.445722 0.761289
129.458973 0.767215
129.472224 0.773174
129.485474 0.779165
129.498725 0.785185
129.511976 0.791234
129.525226 0.797309
129.538477 0.803409
129.551728 0.809533
129.564978 0.815678
129.578229 0.821844
129.591480 0.828028
129.604730 0.834230
129.617981 0.840448
129.631232 0.846680
129.644482 0.852924
129.657733 0.859181
129.670984 0.865447
129.684234 0.871723
129.697485 0.878005
129.710736 0.884294
129.723986 0.890588
129.737237 0.896885
129.750488 0.903184
129.763738 0.909484
129.776989 0.915785
129.790240 0.922083
129.803490 0.928380
129.816741 0.934672
129.829991 0.940960
129.843242 0.947242
129.856493 0.953516
129.869743 0.959783
129.882994 0.966041
129.896245 0.972288
129.909495 0.978525
129.922746 0.984749
129.935997 0.990961
129.949247 0.997158
129.962498 1.003341
129.975749 1.009508
129.988999 1.015658
130.002250 1.021792
130.015501 1.027906
130.028751 1.034002
130.042002 1.040078
130.055253 1.046134
130.068503 1.052168
130.081754 1.058180
130.095005 1.064170
130.108255 1.070136
130.121506 1.076079
130.134757 1.081996
130.148007 1.087889
130.161258 1.093755
130.174509 1.099596
130.187759 1.105409
130.201010 1.111195
130.214261 1.116953
130.227511 1.122682
130.240762 1.128382
130.254013 1.134053
130.267263 1.139694
130.280514 1.145305
130.293765 1.150885
130.307015 1.156434
130.320266 1.161951
130.333517 1.167436
130.346767 1.172890
130.360018 1.178310
130.373269 1.183698
130.386519 1.189053
130.399770 1.194374
130.413021 1.199661
130.426271 1.204915
130.439522 1.210134
130.452773 1.215319
130.466023 1.220469
130.479274 1.225585
130.492525 1.230665
130.505775 1.235710
130.519026 1.240720
130.532277 1.245694
130.545527 1.250632
130.558778 1.255535
130.572029 1.260402
130.585279 1.265232
130.598530 1.270027
130.611781 1.274786
130.625031 1.279508
130.638282 1.284194
130.651533 1.288843
130.664783 1.293457
130.678034 1.298034
130.691285 1.302574
130.704535 1.307078
130.717786 1.311546
130.731037 1.315977
130.744287 1.320371
130.757538 1.324730
130.770789 1.329052
130.784039 1.333337
130.797290 1.337587
130.810541 1.341800
130.823791 1.345977
130.837042 1.350118
130.850293 1.354223
130.863543 1.358293
130.876794 1.362326
130.890045 1.366324
130.903295 1.370286
130.916546 1.374212
130.929796 1.378104
130.943047 1.381960
130.956298 1.385781
130.969548 1.389566
130.982799 1.393317
130.996050 1.397034
131.009300 1.400716
131.022551 1.404363
131.035802 1.407976
131.049052 1.411555
131.062303 1.415100
131.075554 1.418611
131.088804 1.422088
131.102055 1.425532
131.115306 1.428943
131.128556 1.432321
131.141807 1.435665
131.155058 1.438977
131.168308 1.442257
131.181559 1.445504
131.194810 1.448718
131.208060 1.451901
131.221311 1.455052
131.234562 1.458171
131.247812 1.461259
131.261063 1.464315
131.274314 1.467340
131.287564 1.470335
131.300815 1.473298
131.314066 1.476231
131.327316 1.479134
131.340567 1.482007
131.353818 1.484850
131.367068 1.487663
131.380319 1.490446
131.393570 1.493200
131.406820 1.495925
131.420071 1.498621
131.433322 1.501288
131.446572 1.503926
131.459823 1.506536
131.473074 1.509118
131.486324 1.511671
131.499575 1.514197
131.512826 1.516695
131.526076 1.519166
131.539327 1.521609
131.552578 1.524024
131.565828 1.526413
131.579079 1.528775
131.592330 1.531110
131.605580 1.533419
131.618831 1.535701
131.632082 1.537958
131.645332 1.540188
131.658583 1.542392
131.671834 1.544570
131.685084 1.546723
131.698335 1.548850
131.711586 1.550952
131.724836 1.553029
131.738087 1.555080
131.751338 1.557107
131.764588 1.559109
131.777839 1.561086
131.791090 1.563039
131.804340 1.564967
131.817591 1.566871
131.830842 1.568751
131.844092 1.570606
131.857343 1.572438
131.870594 1.574245
131.883844 1.576029
131.897095 1.577789
131.910346 1.579526
131.923596 1.581239
131.936847 1.582928
131.950098 1.584594
131.963348 1.586237
131.976599 1.587857
131.989849 1.589453
132.003100 1.591026
132.016351 1.592576
132.029601 1.594104
132.042852 1.595608
132.056103 1.597089
132.069353 1.598548
132.082604 1.599983
132.095855 1.601396
132.109105 1.602786
132.122356 1.604153
132.135607 1.605498
132.148857 1.606820
132.162108 1.608119
132.175359 1.609396
132.188609 1.610650
132.201860 1.611881
132.215111 1.613090
132.228361 1.614276
132.241612 1.615440
132.254863 1.616581
132.268113 1.617699
132.281364 1.618795
132.294615 1.619867
132.307865 1.620918
132.321116 1.621945
132.334367 1.622950
132.347617 1.623931
132.360868 1.624891
132.374119 1.625827
132.387369 1.626740
132.400620 1.627630
132.413871 1.628498
132.427121 1.629342
132.440372 1.630163
132.453623 1.630961
132.466873 1.631736
132.480124 1.632487
132.493375 1.633215
132.506625 1.633920
132.519876 1.634601
132.533127 1.635259
132.546377 1.635893
132.559628 1.636503
132.572879 1.637089
132.586129 1.637652
132.599380 1.638190
132.612631 1.638705
132.625881 1.639195
132.639132 1.639661
132.652383 1.640102
132.665633 1.640519
132.678884 1.640912
132.692135 1.641279
132.705385 1.641622
132.718636 1.641940
132.731887 1.642233
132.745137 1.642501
132.758388 1.642743
132.771639 1.642960
132.784889 1.643152
132.798140 1.643318
132.811391 1.643458
132.824641 1.643572
132.837892 1.643660
132.851143 1.643721
132.864393 1.643757
132.877644 1.643765
132.890895 1.643748
132.904145 1.643703
132.917396 1.643631
132.930647 1.643532
132.943897 1.643406
132.957148 1.643253
132.970399 1.643072
132.983649 1.642863
132.996900 1.642626
133.010151 1.642361
133.023401 1.642068
133.036652 1.641746
133.049902 1.641396
133.063153 1.641017
133.076404 1.640608
133.089654 1.640171
133.102905 1.639704
133.116156 1.639208
133.129406 1.638682
133.142657 1.638126
133.155908 1.637539
133.169158 1.636923
133.182409 1.636275
133.195660 1.635597
133.208910 1.634888
133.222161 1.634148
133.235412 1.633376
133.248662 1.632573
133.261913 1.631738
133.275164 1.630871
133.288414 1.629971
133.301665 1.629039
133.314916 1.628074
133.328166 1.627077
133.341417 1.626045
133.354668 1.624981
133.367918 1.623883
133.381169 1.622750
133.394420 1.621584
133.407670 1.620383
133.420921 1.619147
133.434172 1.617876
133.447422 1.616570
133.460673 1.615229
133.473924 1.613852
133.487174 1.612439
133.500425 1.610989
133.513676 1.609503
133.526926 1.607980
133.540177 1.606420
133.553428 1.604822
133.566678 1.603187
133.579929 1.601514
133.593180 1.599802
133.606430 1.598052
133.619681 1.596263
133.632932 1.594435
133.646182 1.592567
133.659433 1.590659
133.672684 1.588712
133.685934 1.586724
133.699185 1.584695
133.712436 1.582625
133.725686 1.580514
133.738937 1.578361
133.752188 1.576166
133.765438 1.573929
133.778689 1.571649
133.791940 1.569326
133.805190 1.566960
133.818441 1.564550
133.831692 1.562096
133.844942 1.559598
133.858193 1.557054
133.871444 1.554466
133.884694 1.551833
133.897945 1.549153
133.911196 1.546428
133.924446 1.543656
133.937697 1.540837
133.950948 1.537970
133.964198 1.535057
133.977449 1.532095
133.990700 1.529085
134.003950 1.526026
134.017201 1.522918
134.030452 1.519761
134.043702 1.516553
134.056953 1.513296
134.070204 1.509988
134.083454 1.506628
134.096705 1.503218
134.109955 1.499755
134.123206 1.496241
134.136457 1.492674
134.149707 1.489053
134.162958 1.485380
134.176209 1.481653
134.189459 1.477871
134.202710 1.474035
134.215961 1.470144
134.229211 1.466198
134.242462 1.462196
134.255713 1.458137
134.268963 1.454022
134.282214 1.449850
134.295465 1.445621
134.308715 1.441334
134.321966 1.436989
134.335217 1.432585
134.348467 1.428122
134.361718 1.423600
134.374969 1.419018
134.388219 1.414375
134.401470 1.409672
134.414721 1.404908
134.427971 1.400083
134.441222 1.395196
134.454473 1.390247
134.467723 1.385235
134.480974 1.380160
134.494225 1.375021
134.507475 1.369819
134.520726 1.364553
134.533977 1.359222
134.547227 1.353826
134.560478 1.348365
134.573729 1.342839
134.586979 1.337246
134.600230 1.331587
134.613481 1.325861
134.626731 1.320068
134.639982 1.314208
134.653233 1.308280
134.666483 1.302283
134.679734 1.296219
134.692985 1.290085
134.706235 1.283882
134.719486 1.277610
134.732737 1.271268
134.745987 1.264856
134.759238 1.258374
134.772489 1.251821
134.785739 1.245197
134.798990 1.238502
134.812241 1.231735
134.825491 1.224897
134.838742 1.217987
134.851993 1.211004
134.865243 1.203949
134.878494 1.196822
134.891745 1.189621
134.904995 1.182348
134.918246 1.175001
134.931497 1.167581
134.944747 1.160088
134.957998 1.152521
134.971249 1.144879
134.984499 1.137164
134.997750 1.129375
135.011001 1.121512
135.024251 1.113574
135.037502 1.105563
135.050753 1.097476
135.064003 1.089316
135.077254 1.081081
135.090505 1.072772
135.103755 1.064388
135.117006 1.055930
135.130257 1.047397
135.143507 1.038791
135.156758 1.030110
135.170009 1.021355
135.183259 1.012527
135.196510 1.003624
135.209760 0.994648
135.223011 0.985599
135.236262 0.976477
135.249512 0.967281
135.262763 0.958013
135.276014 0.948673
135.289264 0.939260
135.302515 0.929776
135.315766 0.920220
135.329016 0.910593
135.342267 0.900895
135.355518 0.891128
135.368768 0.881290
135.382019 0.871383
135.395270 0.861408
135.408520 0.851364
135.421771 0.841252
135.435022 0.831074
135.448272 0.820828
135.461523 0.810517
135.474774 0.800141
135.488024 0.789700
135.501275 0.779196
135.514526 0.768628
135.527776 0.757998
135.541027 0.747307
135.554278 0.736556
135.567528 0.725744
135.580779 0.714874
135.594030 0.703947
135.607280 0.692962
135.620531 0.681922
135.633782 0.670827
135.647032 0.659678
135.660283 0.648477
135.673534 0.637224
135.686784 0.625921
135.700035 0.614569
135.713286 0.603170
135.726536 0.591724
135.739787 0.580232
135.753038 0.568697
135.766288 0.557120
135.779539 0.545502
135.792790 0.533844
135.806040 0.522148
135.819291 0.510415
135.832542 0.498648
135.845792 0.486847
135.859043 0.475014
135.872294 0.463151
135.885544 0.451260
135.898795 0.439342
135.912046 0.427400
135.925296 0.415434
135.938547 0.403446
135.951798 0.391440
135.965048 0.379416
135.978299 0.367376
135.991550 0.355322
136.004800 0.343257
136.018051 0.331182
136.031302 0.319099
136.044552 0.307011
136.057803 0.294920
136.071054 0.282827
136.084304 0.270734
136.097555 0.258645
136.110806 0.246561
136.124056 0.234485
136.137307 0.222418
136.150558 0.210363
136.163808 0.198322
136.177059 0.186298
136.190310 0.174294
136.203560 0.162310
136.216811 0.150350
136.230062 0.138416
136.243312 0.126511
136.256563 0.114637
136.269813 0.102797
136.283064 0.090992
136.296315 0.079226
136.309565 0.067501
136.322816 0.055820
136.336067 0.044184
136.349317 0.032597
136.362568 0.021062
136.375819 0.009580
136.389069 -0.001846
136.402320 -0.013213
136.415571 -0.024519
136.428821 -0.035761
136.442072 -0.046936
136.455323 -0.058042
136.468573 -0.069077
136.481824 -0.080037
136.495075 -0.090921
136.508325 -0.101725
136.521576 -0.112447
136.534827 -0.123085
136.548077 -0.133636
136.561328 -0.144098
136.574579 -0.154467
136.587829 -0.164742
136.601080 -0.174921
136.614331 -0.184999
136.627581 -0.194976
136.640832 -0.204849
136.654083 -0.214615
136.667333 -0.224272
136.680584 -0.233818
136.693835 -0.243249
136.707085 -0.252565
136.720336 -0.261763
136.733587 -0.270840
136.746837 -0.279794
136.760088 -0.288623
136.773339 -0.297325
136.786589 -0.305898
136.799840 -0.314339
136.813091 -0.322647
136.826341 -0.330820
136.839592 -0.338855
136.852843 -0.346750
136.866093 -0.354505
136.879344 -0.362116
136.892595 -0.369582
136.905845 -0.376902
136.919096 -0.384073
136.932347 -0.391094
136.945597 -0.397963
136.958848 -0.404679
136.972099 -0.411240
136.985349 -0.417644
136.998600 -0.423891
137.011851 -0.429978
137.025101 -0.435904
137.038352 -0.441668
137.051603 -0.447269
137.064853 -0.452705
137.078104 -0.457976
137.091355 -0.463080
137.104605 -0.468016
137.117856 -0.472783
137.131107 -0.477381
137.144357 -0.481807
137.157608 -0.486062
137.170859 -0.490145
137.184109 -0.494055
137.197360 -0.497791
137.210611 -0.501352
137.223861 -0.504738
137.237112 -0.507949
137.250363 -0.510984
137.263613 -0.513842
137.276864 -0.516523
137.290115 -0.519027
137.303365 -0.521354
137.316616 -0.523503
137.329866 -0.525474
137.343117 -0.527267
137.356368 -0.528882
137.369618 -0.530318
137.382869 -0.531577
137.396120 -0.532658
137.409370 -0.533561
137.422621 -0.534286
137.435872 -0.534834
137.449122 -0.535205
137.462373 -0.535398
137.475624 -0.535415
137.488874 -0.535256
137.502125 -0.534922
137.515376 -0.534412
137.528626 -0.533727
137.541877 -0.532869
137.555128 -0.531837
137.568378 -0.530632
137.581629 -0.529255
137.594880 -0.527706
137.608130 -0.525987
137.621381 -0.524098
137.634632 -0.522040
137.647882 -0.519815
137.661133 -0.517421
137.674384 -0.514862
137.687634 -0.512138
137.700885 -0.509249
137.714136 -0.506197
137.727386 -0.502983
137.740637 -0.499608
137.753888 -0.496073
137.767138 -0.492379
137.780389 -0.488528
137.793640 -0.484520
137.806890 -0.480357
137.820141 -0.476041
137.833392 -0.471571
137.846642 -0.466951
137.859893 -0.462181
137.873144 -0.457262
137.886394 -0.452195
137.899645 -0.446983
137.912896 -0.441627
137.926146 -0.436127
137.939397 -0.430486
137.952648 -0.424704
137.965898 -0.418784
137.979149 -0.412727
137.992400 -0.406533
138.005650 -0.400206
138.018901 -0.393746
138.032152 -0.387154
138.045402 -0.380433
138.058653 -0.373584
138.071904 -0.366607
138.085154 -0.359506
138.098405 -0.352281
138.111656 -0.344935
138.124906 -0.337467
138.138157 -0.329881
138.151408 -0.322178
138.164658 -0.314359
138.177909 -0.306426
138.191160 -0.298380
138.204410 -0.290224
138.217661 -0.281958
138.230912 -0.273584
138.244162 -0.265104
138.257413 -0.256519
138.270664 -0.247831
138.283914 -0.239042
138.297165 -0.230153
138.310416 -0.221166
138.323666 -0.212082
138.336917 -0.202903
138.350168 -0.193630
138.363418 -0.184265
138.376669 -0.174810
138.389919 -0.165265
138.403170 -0.155633
138.416421 -0.145916
138.429671 -0.136114
138.442922 -0.126229
138.456173 -0.116263
138.469423 -0.106218
138.482674 -0.096094
138.495925 -0.085893
138.509175 -0.075617
138.522426 -0.065267
138.535677 -0.054845
138.548927 -0.044351
138.562178 -0.033789
138.575429 -0.023158
138.588679 -0.012461
138.601930 -0.001699
138.615181 0.009127
138.628431 0.020015
138.641682 0.030964
138.654933 0.041972
138.668183 0.053039
138.681434 0.064162
138.694685 0.075341
138.707935 0.086574
138.721186 0.097860
138.734437 0.109197
138.747687 0.120584
138.760938 0.132020
138.774189 0.143503
138.787439 0.155033
138.800690 0.166607
138.813941 0.178226
138.827191 0.189886
138.840442 0.201588
138.853693 0.213330
138.866943 0.225111
138.880194 0.236929
138.893445 0.248784
138.906695 0.260673
138.919946 0.272597
138.933197 0.284554
138.946447 0.296542
138.959698 0.308561
138.972949 0.320609
138.986199 0.332686
138.999450 0.344790
139.012701 0.356920
139.025951 0.369075
139.039202 0.381253
139.052453 0.393455
139.065703 0.405679
139.078954 0.417923
139.092205 0.430187
139.105455 0.442470
139.118706 0.454771
139.131957 0.467088
139.145207 0.479421
139.158458 0.491769
139.171709 0.504131
139.184959 0.516505
139.198210 0.528891
139.211461 0.541288
139.224711 0.553695
139.237962 0.566111
139.251213 0.578536
139.264463 0.590967
139.277714 0.603405
139.290965 0.615848
139.304215 0.628296
139.317466 0.640748
139.330717 0.653202
139.343967 0.665658
139.357218 0.678116
139.370469 0.690573
139.383719 0.703030
139.396970 0.715486
139.410221 0.727940
139.423471 0.740391
139.436722 0.752838
139.449972 0.765280
139.463223 0.777717
139.476474 0.790148
139.489724 0.802572
139.502975 0.814988
139.516226 0.827397
139.529476 0.839795
139.542727 0.852185
139.555978 0.864563
139.569228 0.876930
139.582479 0.889285
139.595730 0.901628
139.608980 0.913957
139.622231 0.926272
139.635482 0.938572
139.648732 0.950857
139.661983 0.963125
139.675234 0.975377
139.688484 0.987611
139.701735 0.999827
139.714986 1.012024
139.728236 1.024202
139.741487 1.036359
139.754738 1.048496
139.767988 1.060612
139.781239 1.072705
139.794490 1.084776
139.807740 1.096824
139.820991 1.108848
139.834242 1.120847
139.847492 1.132822
139.860743 1.144771
139.873994 1.156694
139.887244 1.168590
139.900495 1.180458
139.913746 1.192299
139.926996 1.204111
139.940247 1.215895
139.953498 1.227648
139.966748 1.239372
139.979999 1.251065
139.993250 1.262726
140.006500 1.274356
140.019751 1.285953
140.033002 1.297518
140.046252 1.309049
140.059503 1.320546
140.072754 1.332009
140.086004 1.343437
140.099255 1.354829
140.112506 1.366186
140.125756 1.377506
140.139007 1.388789
140.152258 1.400034
140.165508 1.411242
140.178759 1.422411
140.192010 1.433541
140.205260 1.444632
140.218511 1.455682
140.231762 1.466693
140.245012 1.477662
140.258263 1.488591
140.271514 1.499477
140.284764 1.510321
140.298015 1.521122
140.311266 1.531880
140.324516 1.542595
140.337767 1.553265
140.351018 1.563891
140.364268 1.574472
140.377519 1.585007
140.390770 1.595496
140.404020 1.605940
140.417271 1.616336
140.430522 1.626685
140.443772 1.636986
140.457023 1.647240
140.470274 1.657445
140.483524 1.667601
140.496775 1.677707
140.510026 1.687764
140.523276 1.697771
140.536527 1.707727
140.549777 1.717632
140.563028 1.727486
140.576279 1.737287
140.589529 1.747037
140.602780 1.756734
140.616031 1.766378
140.629281 1.775969
140.642532 1.785505
140.655783 1.794988
140.669033 1.804416
140.682284 1.813789
140.695535 1.823106
140.708785 1.832368
140.722036 1.841574
140.735287 1.850723
140.748537 1.859815
140.761788 1.868850
140.775039 1.877828
140.788289 1.886747
140.801540 1.895608
140.814791 1.904410
140.828041 1.913154
140.841292 1.921837
140.854543 1.930461
140.867793 1.939025
140.881044 1.947528
140.894295 1.955971
140.907545 1.964352
140.920796 1.972672
140.934047 1.980930
140.947297 1.989125
140.960548 1.997258
140.973799 2.005329
140.987049 2.013336
141.000300 2.021279
141.013551 2.029158
141.026801 2.036974
141.040052 2.044724
141.053303 2.052410
141.066553 2.060031
141.079804 2.067586
141.093055 2.075076
141.106305 2.082499
141.119556 2.089856
141.132807 2.097147
141.146057 2.104370
141.159308 2.111526
141.172559 2.118614
141.185809 2.125635
141.199060 2.132587
141.212311 2.139471
141.225561 2.146286
141.238812 2.153032
141.252063 2.159709
141.265313 2.166317
141.278564 2.172854
141.291815 2.179321
141.305065 2.185718
141.318316 2.192044
141.331567 2.198300
141.344817 2.204484
141.358068 2.210597
141.371319 2.216638
141.384569 2.222607
141.397820 2.228504
141.411071 2.234328
141.424321 2.240080
141.437572 2.245759
141.450823 2.251365
141.464073 2.256898
141.477324 2.262356
141.490575 2.267742
141.503825 2.273053
141.517076 2.278289
141.530327 2.283452
141.543577 2.288539
141.556828 2.293552
141.570079 2.298489
141.583329 2.303352
141.596580 2.308138
141.609830 2.312849
141.623081 2.317484
141.636332 2.322043
141.649582 2.326526
141.662833 2.330932
141.676084 2.335261
141.689334 2.339514
141.702585 2.343689
141.715836 2.347787
141.729086 2.351808
141.742337 2.355751
141.755588 2.359617
141.768838 2.363404
141.782089 2.367113
141.795340 2.370744
141.808590 2.374297
141.821841 2.377771
141.835092 2.381166
141.848342 2.384483
141.861593 2.387720
141.874844 2.390878
141.888094 2.393956
141.901345 2.396956
141.914596 2.399875
141.927846 2.402715
141.941097 2.405475
141.954348 2.408154
141.967598 2.410754
141.980849 2.413273
141.994100 2.415712
142.007350 2.418070
142.020601 2.420347
142.033852 2.422543
142.047102 2.424659
142.060353 2.426693
142.073604 2.428646
142.086854 2.430518
142.100105 2.432308
142.113356 2.434017
142.126606 2.435644
142.139857 2.437189
142.153108 2.438652
142.166358 2.440033
142.179609 2.441332
142.192860 2.442548
142.206110 2.443683
142.219361 2.444734
142.232612 2.445704
142.245862 2.446590
142.259113 2.447394
142.272364 2.448114
142.285614 2.448752
142.298865 2.449307
142.312116 2.449778
142.325366 2.450166
142.338617 2.450471
142.351868 2.450692
142.365118 2.450829
142.378369 2.450883
142.391620 2.450853
142.404870 2.450739
142.418121 2.450541
142.431372 2.450259
142.444622 2.449892
142.457873 2.449442
142.471124 2.448907
142.484374 2.448287
142.497625 2.447583
142.510876 2.446795
142.524126 2.445921
142.537377 2.444963
142.550628 2.443919
142.563878 2.442791
142.577129 2.441578
142.590380 2.440279
142.603630 2.438895
142.616881 2.437425
142.630132 2.435870
142.643382 2.434230
142.656633 2.432503
142.669883 2.430691
142.683134 2.428793
142.696385 2.426809
142.709635 2.424739
142.722886 2.422583
142.736137 2.420341
142.749387 2.418012
142.762638 2.415597
142.775889 2.413095
142.789139 2.410506
142.802390 2.407831
142.815641 2.405069
142.828891 2.402220
142.842142 2.399284
142.855393 2.396261
142.868643 2.393151
142.881894 2.389954
142.895145 2.386669
142.908395 2.383297
142.921646 2.379837
142.934897 2.376289
142.948147 2.372654
142.961398 2.368931
142.974649 2.365120
142.987899 2.361221
143.001150 2.357234
143.014401 2.353158
143.027651 2.348995
143.040902 2.344743
143.054153 2.340402
143.067403 2.335973
143.080654 2.331455
143.093905 2.326849
143.107155 2.322154
143.120406 2.317370
143.133657 2.312497
143.146907 2.307535
143.160158 2.302484
143.173409 2.297343
143.186659 2.292114
143.199910 2.286795
143.213161 2.281387
143.226411 2.275889
143.239662 2.270301
143.252913 2.264624
143.266163 2.258858
143.279414 2.253001
143.292665 2.247055
143.305915 2.241019
143.319166 2.234893
143.332417 2.228678
143.345667 2.222372
143.358918 2.215976
143.372169 2.209490
143.385419 2.202914
143.398670 2.196248
143.411921 2.189492
143.425171 2.182645
143.438422 2.175709
143.451673 2.168682
143.464923 2.161565
143.478174 2.154358
143.491425 2.147060
143.504675 2.139673
143.517926 2.132195
143.531177 2.124627
143.544427 2.116969
143.557678 2.109220
143.570929 2.101382
143.584179 2.093454
143.597430 2.085436
143.610681 2.077327
143.623931 2.069129
143.637182 2.060842
143.650433 2.052464
143.663683 2.043997
143.676934 2.035441
143.690185 2.026795
143.703435 2.018059
143.716686 2.009235
143.729936 2.000322
143.743187 1.991320
143.756438 1.982229
143.769688 1.973049
143.782939 1.963782
143.796190 1.954426
143.809440 1.944982
143.822691 1.935450
143.835942 1.925831
143.849192 1.916125
143.862443 1.906331
143.875694 1.896451
143.888944 1.886484
143.902195 1.876431
143.915446 1.866292
143.928696 1.856068
143.941947 1.845758
143.955198 1.835363
143.968448 1.824884
143.981699 1.814320
143.994950 1.803673
144.008200 1.792942
144.021451 1.782128
144.034702 1.771232
144.047952 1.760253
144.061203 1.749193
144.074454 1.738052
144.087704 1.726830
144.100955 1.715528
144.114206 1.704146
144.127456 1.692686
144.140707 1.681147
144.153958 1.669530
144.167208 1.657836
144.180459 1.646065
144.193710 1.634218
144.206960 1.622297
144.220211 1.610300
144.233462 1.598230
144.246712 1.586086
144.259963 1.573871
144.273214 1.561583
144.286464 1.549225
144.299715 1.536797
144.312966 1.524300
144.326216 1.511735
144.339467 1.499102
144.352718 1.486403
144.365968 1.473638
144.379219 1.460809
144.392470 1.447917
144.405720 1.434961
144.418971 1.421945
144.432222 1.408868
144.445472 1.395731
144.458723 1.382536
144.471974 1.369284
144.485224 1.355976
144.498475 1.342613
144.511726 1.329197
144.524976 1.315728
144.538227 1.302208
144.551478 1.288638
144.564728 1.275019
144.577979 1.261353
144.591230 1.247642
144.604480 1.233885
144.617731 1.220086
144.630982 1.206244
144.644232 1.192362
144.657483 1.178442
144.670734 1.164484
144.683984 1.150490
144.697235 1.136461
144.710486 1.122400
144.723736 1.108308
144.736987 1.094185
144.750238 1.080035
144.763488 1.065859
144.776739 1.051658
144.789989 1.037433
144.803240 1.023188
144.816491 1.008923
144.829741 0.994640
144.842992 0.980341
144.856243 0.966027
144.869493 0.951701
144.882744 0.937365
144.895995 0.923020
144.909245 0.908667
144.922496 0.894310
144.935747 0.879950
144.948997 0.865588
144.962248 0.851227
144.975499 0.836868
144.988749 0.822514
145.002000 0.808167
145.015251 0.793828
145.028501 0.779500
145.041752 0.765184
145.055003 0.750882
145.068253 0.736598
145.081504 0.722332
145.094755 0.708086
145.108005 0.693864
145.121256 0.679666
145.134507 0.665495
145.147757 0.651352
145.161008 0.637241
145.174259 0.623163
145.187509 0.609121
145.200760 0.595115
145.214011 0.581149
145.227261 0.567224
145.240512 0.553343
145.253763 0.539508
145.267013 0.525720
145.280264 0.511983
145.293515 0.498297
145.306765 0.484665
145.320016 0.471089
145.333267 0.457572
145.346517 0.444114
145.359768 0.430719
145.373019 0.417389
145.386269 0.404124
145.399520 0.390928
145.412771 0.377803
145.426021 0.364750
145.439272 0.351771
145.452523 0.338869
145.465773 0.326044
145.479024 0.313301
145.492275 0.300639
145.505525 0.288061
145.518776 0.275570
145.532027 0.263166
145.545277 0.250852
145.558528 0.238629
145.571779 0.226500
145.585029 0.214466
145.598280 0.202528
145.611531 0.190689
145.624781 0.178951
145.638032 0.167314
145.651283 0.155781
145.664533 0.144353
145.677784 0.133032
145.691035 0.121819
145.704285 0.110716
145.717536 0.099725
145.730787 0.088846
145.744037 0.078081
145.757288 0.067433
145.770539 0.056901
145.783789 0.046488
145.797040 0.036194
145.810291 0.026022
145.823541 0.015972
145.836792 0.006045
145.850043 -0.003758
145.863293 -0.013434
145.876544 -0.022984
145.889794 -0.032406
145.903045 -0.041699
145.916296 -0.050862
145.929546 -0.059894
145.942797 -0.068795
145.956048 -0.077563
145.969298 -0.086197
145.982549 -0.094697
145.995800 -0.103063
146.009050 -0.111292
146.022301 -0.119386
146.035552 -0.127342
146.048802 -0.135161
146.062053 -0.142841
146.075304 -0.150383
146.088554 -0.157786
146.101805 -0.165049
146.115056 -0.172172
146.128306 -0.179155
146.141557 -0.185997
146.154808 -0.192698
146.168058 -0.199257
146.181309 -0.205675
146.194560 -0.211952
146.207810 -0.218086
146.221061 -0.224079
146.234312 -0.229930
146.247562 -0.235639
146.260813 -0.241205
146.274064 -0.246630
146.287314 -0.251913
146.300565 -0.257054
146.313816 -0.262053
146.327066 -0.266911
146.340317 -0.271627
146.353568 -0.276202
146.366818 -0.280637
146.380069 -0.284931
146.393320 -0.289084
146.406570 -0.293098
146.419821 -0.296973
146.433072 -0.300708
146.446322 -0.304305
146.459573 -0.307764
146.472824 -0.311085
146.486074 -0.314269
146.499325 -0.317316
146.512576 -0.320228
146.525826 -0.323004
146.539077 -0.325646
146.552328 -0.328154
146.565578 -0.330528
146.578829 -0.332769
146.592080 -0.334879
146.605330 -0.336857
146.618581 -0.338705
146.631832 -0.340424
146.645082 -0.342013
146.658333 -0.343475
146.671584 -0.344809
146.684834 -0.346017
146.698085 -0.347099
146.711336 -0.348057
146.724586 -0.348892
146.737837 -0.349603
146.751088 -0.350193
146.764338 -0.350662
146.777589 -0.351011
146.790840 -0.351242
146.804090 -0.351354
146.817341 -0.351349
146.830592 -0.351229
146.843842 -0.350994
146.857093 -0.350645
146.870344 -0.350183
146.883594 -0.349609
146.896845 -0.348924
146.910096 -0.348130
146.923346 -0.347227
146.936597 -0.346217
146.949847 -0.345101
146.963098 -0.343879
146.976349 -0.342552
146.989599 -0.341123
147.002850 -0.339592
147.016101 -0.337959
147.029351 -0.336227
147.042602 -0.334396
147.055853 -0.332467
147.069103 -0.330442
147.082354 -0.328321
147.095605 -0.326106
147.108855 -0.323798
147.122106 -0.321397
147.135357 -0.318906
147.148607 -0.316325
147.161858 -0.313655
147.175109 -0.310897
147.188359 -0.308053
147.201610 -0.305123
147.214861 -0.302108
147.228111 -0.299011
147.241362 -0.295831
147.254613 -0.292570
147.267863 -0.289229
147.281114 -0.285809
147.294365 -0.282311
147.307615 -0.278736
147.320866 -0.275085
147.334117 -0.271360
147.347367 -0.267561
147.360618 -0.263689
147.373869 -0.259746
147.387119 -0.255732
147.400370 -0.251648
147.413621 -0.247496
147.426871 -0.243276
147.440122 -0.238990
147.453373 -0.234638
147.466623 -0.230222
147.479874 -0.225742
147.493125 -0.221199
147.506375 -0.216595
147.519626 -0.211930
147.532877 -0.207205
147.546127 -0.202421
147.559378 -0.197579
147.572629 -0.192680
147.585879 -0.187726
147.599130 -0.182715
147.612381 -0.177651
147.625631 -0.172533
147.638882 -0.167363
147.652133 -0.162141
147.665383 -0.156868
147.678634 -0.151545
147.691885 -0.146173
147.705135 -0.140753
147.718386 -0.135285
147.731637 -0.129770
147.744887 -0.124210
147.758138 -0.118604
147.771389 -0.112954
147.784639 -0.107260
147.797890 -0.101524
147.811141 -0.095745
147.824391 -0.089925
147.837642 -0.084065
147.850893 -0.078165
147.864143 -0.072225
147.877394 -0.066247
147.890645 -0.060232
147.903895 -0.054179
147.917146 -0.048090
147.930397 -0.041965
147.943647 -0.035805
147.956898 -0.029610
147.970149 -0.023382
147.983399 -0.017121
147.996650 -0.010827
148.009900 -0.004501
148.023151 0.001857
148.036402 0.008245
148.049652 0.014663
148.062903 0.021111
148.076154 0.027588
148.089404 0.034093
148.102655 0.040626
148.115906 0.047187
148.129156 0.053774
148.142407 0.060388
148.155658 0.067027
148.168908 0.073692
148.182159 0.080382
148.195410 0.087096
148.208660 0.093833
148.221911 0.100595
148.235162 0.107379
148.248412 0.114185
148.261663 0.121013
148.274914 0.127863
148.288164 0.134734
148.301415 0.141626
148.314666 0.148538
148.327916 0.155470
148.341167 0.162421
148.354418 0.169391
148.367668 0.176380
148.380919 0.183387
148.394170 0.190411
148.407420 0.197454
148.420671 0.204513
148.433922 0.211589
148.447172 0.218682
148.460423 0.225790
148.473674 0.232914
148.486924 0.240054
148.500175 0.247208
148.513426 0.254378
148.526676 0.261561
148.539927 0.268759
148.553178 0.275970
148.566428 0.283195
148.579679 0.290433
148.592930 0.297684
148.606180 0.304947
148.619431 0.312223
148.632682 0.319510
148.645932 0.326810
148.659183 0.334120
148.672434 0.341442
148.685684 0.348775
148.698935 0.356119
148.712186 0.363473
148.725436 0.370837
148.738687 0.378211
148.751938 0.385594
148.765188 0.392988
148.778439 0.400390
148.791690 0.407801
148.804940 0.415221
148.818191 0.422650
148.831442 0.430086
148.844692 0.437531
148.857943 0.444984
148.871194 0.452444
148.884444 0.459912
148.897695 0.467387
148.910946 0.474870
148.924196 0.482359
148.937447 0.489854
148.950698 0.497356
148.963948 0.504864
148.977199 0.512379
148.990450 0.519899
149.003700 0.527425
149.016951 0.534956
149.030202 0.542493
149.043452 0.550035
149.056703 0.557582
149.069953 0.565133
149.083204 0.572689
149.096455 0.580250
149.109705 0.587815
149.122956 0.595383
149.136207 0.602956
149.149457 0.610533
149.162708 0.618113
149.175959 0.625696
149.189209 0.633283
149.202460 0.640872
149.215711 0.648465
149.228961 0.656060
149.242212 0.663658
149.255463 0.671258
149.268713 0.678860
149.281964 0.686465
149.295215 0.694071
149.308465 0.701679
149.321716 0.709288
149.334967 0.716899
149.348217 0.724511
149.361468 0.732124
149.374719 0.739738
149.387969 0.747353
149.401220 0.754968
149.414471 0.762583
149.427721 0.770199
149.440972 0.777815
149.454223 0.785430
149.467473 0.793046
149.480724 0.800660
149.493975 0.808274
149.507225 0.815888
149.520476 0.823500
149.533727 0.831111
149.546977 0.838720
149.560228 0.846328
149.573479 0.853934
149.586729 0.861539
149.599980 0.869141
149.613231 0.876741
149.626481 0.884338
149.639732 0.891933
149.652983 0.899524
149.666233 0.907113
149.679484 0.914699
149.692735 0.922281
149.705985 0.929859
149.719236 0.937434
149.732487 0.945004
149.745737 0.952570
149.758988 0.960132
149.772239 0.967689
149.785489 0.975241
149.798740 0.982788
149.811991 0.990330
149.825241 0.997866
149.838492 1.005397
149.851743 1.012921
149.864993 1.020440
149.878244 1.027952
149.891495 1.035457
149.904745 1.042955
149.917996 1.050447
149.931247 1.057931
149.944497 1.065407
149.957748 1.072876
149.970999 1.080337
149.984249 1.087789
149.997500 1.095233
150.010751 1.102668
150.024001 1.110094
150.037252 1.117511
150.050503 1.124918
150.063753 1.132315
150.077004 1.139703
150.090255 1.147080
150.103505 1.154446
150.116756 1.161802
150.130007 1.169147
150.143257 1.176480
150.156508 1.183801
150.169758 1.191111
150.183009 1.198408
150.196260 1.205693
150.209510 1.212965
150.222761 1.220223
150.236012 1.227469
150.249262 1.234701
150.262513 1.241919
150.275764 1.249122
150.289014 1.256311
150.302265 1.263485
150.315516 1.270644
150.328766 1.277788
150.342017 1.284915
150.355268 1.292027
150.368518 1.299122
150.381769 1.306200
150.395020 1.313262
150.408270 1.320305
150.421521 1.327331
150.434772 1.334339
150.448022 1.341329
150.461273 1.348300
150.474524 1.355252
150.487774 1.362184
150.501025 1.369097
150.514276 1.375989
150.527526 1.382861
150.540777 1.389712
150.554028 1.396542
150.567278 1.403351
150.580529 1.410138
150.593780 1.416902
150.607030 1.423644
150.620281 1.430362
150.633532 1.437058
150.646782 1.443729
150.660033 1.450377
150.673284 1.457000
150.686534 1.463598
150.699785 1.470171
150.713036 1.476718
150.726286 1.483239
150.739537 1.489734
150.752788 1.496202
150.766038 1.502642
150.779289 1.509055
150.792540 1.515440
150.805790 1.521797
150.819041 1.528125
150.832292 1.534423
150.845542 1.540692
150.858793 1.546931
150.872044 1.553139
150.885294 1.559316
150.898545 1.565462
150.911796 1.571576
150.925046 1.577658
150.938297 1.583708
150.951548 1.589724
150.964798 1.595707
150.978049 1.601656
150.991300 1.607570
151.004550 1.613450
151.017801 1.619294
151.031052 1.625102
151.044302 1.630875
151.057553 1.636611
151.070804 1.642309
151.084054 1.647971
151.097305 1.653594
151.110556 1.659178
151.123806 1.664724
151.137057 1.670231
151.150308 1.675697
151.163558 1.681123
151.176809 1.686509
151.190060 1.691853
151.203310 1.697155
151.216561 1.702415
151.229811 1.707632
151.243062 1.712807
151.256313 1.717937
151.269563 1.723023
151.282814 1.728065
151.296065 1.733061
151.309315 1.738012
151.322566 1.742917
151.335817 1.747775
151.349067 1.752585
151.362318 1.757349
151.375569 1.762064
151.388819 1.766730
151.402070 1.771347
151.415321 1.775915
151.428571 1.780432
151.441822 1.784898
151.455073 1.789314
151.468323 1.793678
151.481574 1.797989
151.494825 1.802248
151.508075 1.806453
151.521326 1.810605
151.534577 1.814702
151.547827 1.818745
151.561078 1.822732
151.574329 1.826663
151.587579 1.830538
151.600830 1.834356
151.614081 1.838117
151.627331 1.841820
151.640582 1.845464
151.653833 1.849049
151.667083 1.852575
151.680334 1.856040
151.693585 1.859446
151.706835 1.862789
151.720086 1.866072
151.733337 1.869292
151.746587 1.872449
151.759838 1.875544
151.773089 1.878574
151.786339 1.881541
151.799590 1.884442
151.812841 1.887278
151.826091 1.890049
151.839342 1.892753
151.852593 1.895390
151.865843 1.897960
151.879094 1.900462
151.892345 1.902896
151.905595 1.905260
151.918846 1.907556
151.932097 1.909781
151.945347 1.911936
151.958598 1.914020
151.971849 1.916032
151.985099 1.917973
151.998350 1.919841
152.011601 1.921636
152.024851 1.923358
152.038102 1.925005
152.051353 1.926579
152.064603 1.928077
152.077854 1.929500
152.091105 1.930848
152.104355 1.932119
152.117606 1.933313
152.130857 1.934430
152.144107 1.935469
152.157358 1.936430
152.170609 1.937312
152.183859 1.938116
152.197110 1.938840
152.210361 1.939484
152.223611 1.940047
152.236862 1.940530
152.250113 1.940932
152.263363 1.941252
152.276614 1.941490
152.289864 1.941646
152.303115 1.941718
152.316366 1.941708
152.329616 1.941614
152.342867 1.941436
152.356118 1.941174
152.369368 1.940828
152.382619 1.940396
152.395870 1.939879
152.409120 1.939276
152.422371 1.938587
152.435622 1.937812
152.448872 1.936951
152.462123 1.936002
152.475374 1.934967
152.488624 1.933844
152.501875 1.932633
152.515126 1.931334
152.528376 1.929947
152.541627 1.928472
152.554878 1.926908
152.568128 1.925255
152.581379 1.923513
152.594630 1.921682
152.607880 1.919761
152.621131 1.917751
152.634382 1.915651
152.647632 1.913461
152.660883 1.911182
152.674134 1.908812
152.687384 1.906352
152.700635 1.903801
152.713886 1.901161
152.727136 1.898430
152.740387 1.895608
152.753638 1.892696
152.766888 1.889694
152.780139 1.886601
152.793390 1.883418
152.806640 1.880144
152.819891 1.876780
152.833142 1.873325
152.846392 1.869781
152.859643 1.866146
152.872894 1.862421
152.886144 1.858607
152.899395 1.854703
152.912646 1.850709
152.925896 1.846626
152.939147 1.842454
152.952398 1.838193
152.965648 1.833843
152.978899 1.829405
152.992150 1.824879
153.005400 1.820265
153.018651 1.815564
153.031902 1.810776
153.045152 1.805901
153.058403 1.800939
153.071654 1.795891
153.084904 1.790758
153.098155 1.785540
153.111406 1.780237
153.124656 1.774850
153.137907 1.769379
153.151158 1.763825
153.164408 1.758189
153.177659 1.752470
153.190910 1.746670
153.204160 1.740789
153.217411 1.734828
153.230662 1.728788
153.243912 1.722668
153.257163 1.716470
153.270414 1.710195
153.283664 1.703843
153.296915 1.697416
153.310166 1.690912
153.323416 1.684335
153.336667 1.677684
153.349917 1.670960
153.363168 1.664165
153.376419 1.657298
153.389669 1.650362
153.402920 1.643356
153.416171 1.636282
153.429421 1.629141
153.442672 1.621934
153.455923 1.614661
153.469173 1.607325
153.482424 1.599925
153.495675 1.592464
153.508925 1.584941
153.522176 1.577359
153.535427 1.569719
153.548677 1.562020
153.561928 1.554266
153.575179 1.546456
153.588429 1.538593
153.601680 1.530677
153.614931 1.522710
153.628181 1.514692
153.641432 1.506626
153.654683 1.498513
153.667933 1.490353
153.681184 1.482148
153.694435 1.473900
153.707685 1.465611
153.720936 1.457280
153.734187 1.448910
153.747437 1.440503
153.760688 1.432059
153.773939 1.423580
153.787189 1.415068
153.800440 1.406524
153.813691 1.397950
153.826941 1.389346
153.840192 1.380716
153.853443 1.372059
153.866693 1.363378
153.879944 1.354675
153.893195 1.345950
153.906445 1.337206
153.919696 1.328443
153.932947 1.319664
153.946197 1.310871
153.959448 1.302064
153.972699 1.293245
153.985949 1.284417
153.999200 1.275580
154.012451 1.266737
154.025701 1.257888
154.038952 1.249036
154.052203 1.240182
154.065453 1.231328
154.078704 1.222476
154.091955 1.213627
154.105205 1.204782
154.118456 1.195944
154.131707 1.187113
154.144957 1.178293
154.158208 1.169484
154.171459 1.160688
154.184709 1.151906
154.197960 1.143141
154.211211 1.134393
154.224461 1.125665
154.237712 1.116958
154.250963 1.108273
154.264213 1.099613
154.277464 1.090979
154.290715 1.082372
154.303965 1.073794
154.317216 1.065246
154.330467 1.056731
154.343717 1.048249
154.356968 1.039802
154.370219 1.031392
154.383469 1.023020
154.396720 1.014687
154.409970 1.006396
154.423221 0.998147
154.436472 0.989942
154.449722 0.981782
154.462973 0.973668
154.476224 0.965603
154.489474 0.957588
154.502725 0.949623
154.515976 0.941710
154.529226 0.933850
154.542477 0.926045
154.555728 0.918296
154.568978 0.910604
154.582229 0.902971
154.595480 0.895397
154.608730 0.887884
154.621981 0.880432
154.635232 0.873044
154.648482 0.865719
154.661733 0.858460
154.674984 0.851267
154.688234 0.844141
154.701485 0.837083
154.714736 0.830094
154.727986 0.823176
154.741237 0.816328
154.754488 0.809553
154.767738 0.802850
154.780989 0.796221
154.794240 0.789666
154.807490 0.783187
154.820741 0.776783
154.833992 0.770456
154.847242 0.764207
154.860493 0.758035
154.873744 0.751943
154.886994 0.745930
154.900245 0.739996
154.913496 0.734143
154.926746 0.728372
154.939997 0.722681
154.953248 0.717073
154.966498 0.711548
154.979749 0.706105
154.993000 0.700745
155.006250 0.695470
155.019501 0.690278
155.032752 0.685171
155.046002 0.680148
155.059253 0.675211
155.072504 0.670358
155.085754 0.665591
155.099005 0.660909
155.112256 0.656313
155.125506 0.651803
155.138757 0.647379
155.152008 0.643041
155.165258 0.638790
155.178509 0.634624
155.191760 0.630544
155.205010 0.626551
155.218261 0.622644
155.231512 0.618823
155.244762 0.615087
155.258013 0.611438
155.271264 0.607875
155.284514 0.604397
155.297765 0.601004
155.311016 0.597697
155.324266 0.594474
155.337517 0.591337
155.350768 0.588284
155.364018 0.585315
155.377269 0.582430
155.390520 0.579629
155.403770 0.576911
155.417021 0.574276
155.430272 0.571724
155.443522 0.569254
155.456773 0.566866
155.470024 0.564559
155.483274 0.562333
155.496525 0.560188
155.509775 0.558123
155.523026 0.556137
155.536277 0.554230
155.549527 0.552402
155.562778 0.550652
155.576029 0.548980
155.589279 0.547385
155.602530 0.545866
155.615781 0.544423
155.629031 0.543055
155.642282 0.541762
155.655533 0.540543
155.668783 0.539397
155.682034 0.538325
155.695285 0.537324
155.708535 0.536396
155.721786 0.535538
155.735037 0.534750
155.748287 0.534033
155.761538 0.533384
155.774789 0.532803
155.788039 0.532290
155.801290 0.531844
155.814541 0.531464
155.827791 0.531150
155.841042 0.530901
155.854293 0.530716
155.867543 0.530594
155.880794 0.530535
155.894045 0.530538
155.907295 0.530602
155.920546 0.530727
155.933797 0.530911
155.947047 0.531155
155.960298 0.531457
155.973549 0.531816
155.986799 0.532233
156.000050 0.532705
156.013301 0.533234
156.026551 0.533816
156.039802 0.534453
156.053053 0.535143
156.066303 0.535886
156.079554 0.536680
156.092805 0.537525
156.106055 0.538421
156.119306 0.539366
156.132557 0.540360
156.145807 0.541402
156.159058 0.542491
156.172309 0.543627
156.185559 0.544809
156.198810 0.546036
156.212061 0.547308
156.225311 0.548624
156.238562 0.549983
156.251813 0.551384
156.265063 0.552826
156.278314 0.554310
156.291565 0.555834
156.304815 0.557398
156.318066 0.559001
156.331317 0.560642
156.344567 0.562320
156.357818 0.564036
156.371069 0.565787
156.384319 0.567575
156.397570 0.569397
156.410821 0.571253
156.424071 0.573143
156.437322 0.575067
156.450573 0.577022
156.463823 0.579009
156.477074 0.581028
156.490325 0.583077
156.503575 0.585155
156.516826 0.587264
156.530077 0.589400
156.543327 0.591565
156.556578 0.593757
156.569828 0.595977
156.583079 0.598222
156.596330 0.600494
156.609580 0.602790
156.622831 0.605112
156.636082 0.607457
156.649332 0.609826
156.662583 0.612218
156.675834 0.614632
156.689084 0.617069
156.702335 0.619527
156.715586 0.622006
156.728836 0.624505
156.742087 0.627024
156.755338 0.629563
156.768588 0.632120
156.781839 0.634696
156.795090 0.637290
156.808340 0.639902
156.821591 0.642530
156.834842 0.645175
156.848092 0.647837
156.861343 0.650514
156.874594 0.653206
156.887844 0.655913
156.901095 0.658634
156.914346 0.661370
156.927596 0.664119
156.940847 0.666881
156.954098 0.669656
156.967348 0.672444
156.980599 0.675243
156.993850 0.678054
157.007100 0.680876
157.020351 0.683709
157.033602 0.686553
157.046852 0.689406
157.060103 0.692270
157.073354 0.695143
157.086604 0.698025
157.099855 0.700915
157.113106 0.703814
157.126356 0.706722
157.139607 0.709637
157.152858 0.712559
157.166108 0.715488
157.179359 0.718425
157.192610 0.721368
157.205860 0.724317
157.219111 0.727272
157.232362 0.730233
157.245612 0.733199
157.258863 0.736170
157.272114 0.739146
157.285364 0.742127
157.298615 0.745112
157.311866 0.748101
157.325116 0.751093
157.338367 0.754090
157.351618 0.757089
157.364868 0.760092
157.378119 0.763098
157.391370 0.766106
157.404620 0.769116
157.417871 0.772129
157.431122 0.775144
157.444372 0.778160
157.457623 0.781178
157.470874 0.784197
157.484124 0.787218
157.497375 0.790239
157.510626 0.793261
157.523876 0.796283
157.537127 0.799306
157.550378 0.802329
157.563628 0.805352
157.576879 0.808375
157.590130 0.811397
157.603380 0.814419
157.616631 0.817440
157.629881 0.820460
157.643132 0.823479
157.656383 0.826497
157.669633 0.829513
157.682884 0.832528
157.696135 0.835541
157.709385 0.838553
157.722636 0.841562
157.735887 0.844570
157.749137 0.847575
157.762388 0.850577
157.775639 0.853578
157.788889 0.856575
157.802140 0.859570
157.815391 0.862561
157.828641 0.865550
157.841892 0.868535
157.855143 0.871518
157.868393 0.874496
157.881644 0.877471
157.894895 0.880443
157.908145 0.883410
157.921396 0.886374
157.934647 0.889333
157.947897 0.892289
157.961148 0.895240
157.974399 0.898187
157.987649 0.901129
158.000900 0.904067
158.014151 0.907000
158.027401 0.909928
158.040652 0.912851
158.053903 0.915769
158.067153 0.918682
158.080404 0.921590
158.093655 0.924492
158.106905 0.927389
158.120156 0.930281
158.133407 0.933166
158.146657 0.936046
158.159908 0.938921
158.173159 0.941789
158.186409 0.944651
158.199660 0.947507
158.212911 0.950357
158.226161 0.953200
158.239412 0.956037
158.252663 0.958867
158.265913 0.961691
158.279164 0.964508
158.292415 0.967318
158.305665 0.970122
158.318916 0.972918
158.332167 0.975707
158.345417 0.978489
158.358668 0.981263
158.371919 0.984030
158.385169 0.986790
158.398420 0.989542
158.411671 0.992286
158.424921 0.995022
158.438172 0.997750
158.451423 1.000471
158.464673 1.003183
158.477924 1.005887
158.491175 1.008582
158.504425 1.011270
158.517676 1.013948
158.530927 1.016618
158.544177 1.019279
158.557428 1.021932
158.570679 1.024575
158.583929 1.027209
158.597180 1.029834
158.610431 1.032450
158.623681 1.035057
158.636932 1.037653
158.650183 1.040241
158.663433 1.042818
158.676684 1.045386
158.689934 1.047943
158.703185 1.050491
158.716436 1.053028
158.729686 1.055555
158.742937 1.058071
158.756188 1.060577
158.769438 1.063073
158.782689 1.065557
158.795940 1.068031
158.809190 1.070493
158.822441 1.072944
158.835692 1.075384
158.848942 1.077813
158.862193 1.080229
158.875444 1.082635
158.888694 1.085028
158.901945 1.087409
158.915196 1.089779
158.928446 1.092136
158.941697 1.094480
158.954948 1.096812
158.968198 1.099132
158.981449 1.101439
158.994700 1.103732
159.007950 1.106013
159.021201 1.108280
159.034452 1.110534
159.047702 1.112775
159.060953 1.115002
159.074204 1.117215
159.087454 1.119414
159.100705 1.121599
159.113956 1.123770
159.127206 1.125926
159.140457 1.128068
159.153708 1.130195
159.166958 1.132307
159.180209 1.134404
159.193460 1.136486
159.206710 1.138552
159.219961 1.140603
159.233212 1.142638
159.246462 1.144658
159.259713 1.146661
159.272964 1.148648
159.286214 1.150619
159.299465 1.152573
159.312716 1.154510
159.325966 1.156431
159.339217 1.158335
159.352468 1.160221
159.365718 1.162090
159.378969 1.163941
159.392220 1.165774
159.405470 1.167590
159.418721 1.169387
159.431972 1.171167
159.445222 1.172927
159.458473 1.174669
159.471724 1.176392
159.484974 1.178096
159.498225 1.179781
159.511476 1.181446
159.524726 1.183092
159.537977 1.184718
159.551228 1.186324
159.564478 1.187910
159.577729 1.189475
159.590980 1.191020
159.604230 1.192544
159.617481 1.194047
159.630732 1.195529
159.643982 1.196989
159.657233 1.198428
159.670484 1.199845
159.683734 1.201240
159.696985 1.202613
159.710236 1.203964
159.723486 1.205292
159.736737 1.206597
159.749987 1.207879
159.763238 1.209138
159.776489 1.210373
159.789739 1.211585
159.802990 1.212773
159.816241 1.213937
159.829491 1.215077
159.842742 1.216193
159.855993 1.217283
159.869243 1.218349
159.882494 1.219389
159.895745 1.220405
159.908995 1.221394
159.922246 1.222358
159.935497 1.223296
159.948747 1.224208
159.961998 1.225094
159.975249 1.225952
159.988499 1.226784
160.001750 1.227589
160.015001 1.228367
160.028251 1.229117
160.041502 1.229839
160.054753 1.230533
160.068003 1.231199
160.081254 1.231837
160.094505 1.232446
160.107755 1.233026
160.121006 1.233578
160.134257 1.234099
160.147507 1.234592
160.160758 1.235054
160.174009 1.235487
160.187259 1.235890
160.200510 1.236262
160.213761 1.236603
160.227011 1.236914
160.240262 1.237193
160.253513 1.237441
160.266763 1.237658
160.280014 1.237842
160.293265 1.237995
160.306515 1.238116
160.319766 1.238204
160.333017 1.238259
160.346267 1.238282
160.359518 1.238271
160.372769 1.238227
160.386019 1.238150
160.399270 1.238039
160.412521 1.237894
160.425771 1.237714
160.439022 1.237500
160.452273 1.237252
160.465523 1.236968
160.478774 1.236650
160.492025 1.236296
160.505275 1.235906
160.518526 1.235481
160.531777 1.235020
160.545027 1.234522
160.558278 1.233989
160.571529 1.233418
160.584779 1.232811
160.598030 1.232167
160.611281 1.231486
160.624531 1.230767
160.637782 1.230010
160.651033 1.229216
160.664283 1.228384
160.677534 1.227513
160.690785 1.226604
160.704035 1.225656
160.717286 1.224670
160.730537 1.223644
160.743787 1.222580
160.757038 1.221476
160.770289 1.220332
160.783539 1.219149
160.796790 1.217925
160.810041 1.216662
160.823291 1.215358
160.836542 1.214014
160.849792 1.212629
160.863043 1.211204
160.876294 1.209737
160.889544 1.208230
160.902795 1.206681
160.916046 1.205091
160.929296 1.203459
160.942547 1.201786
160.955798 1.200070
160.969048 1.198313
160.982299 1.196514
160.995550 1.194672
161.008800 1.192789
161.022051 1.190862
161.035302 1.188893
161.048552 1.186882
161.061803 1.184828
161.075054 1.182730
161.088304 1.180590
161.101555 1.178407
161.114806 1.176181
161.128056 1.173911
161.141307 1.171598
161.154558 1.169242
161.167808 1.166842
161.181059 1.164399
161.194310 1.161912
161.207560 1.159382
161.220811 1.156808
161.234062 1.154191
161.247312 1.151529
161.260563 1.148825
161.273814 1.146076
161.287064 1.143284
161.300315 1.140448
161.313566 1.137569
161.326816 1.134646
161.340067 1.131679
161.353318 1.128668
161.366568 1.125615
161.379819 1.122517
161.393070 1.119377
161.406320 1.116193
161.419571 1.112965
161.432822 1.109695
161.446072 1.106381
161.459323 1.103025
161.472574 1.099625
161.485824 1.096183
161.499075 1.092699
161.512326 1.089172
161.525576 1.085602
161.538827 1.081991
161.552078 1.078337
161.565328 1.074642
161.578579 1.070905
161.591830 1.067127
161.605080 1.063307
161.618331 1.059447
161.631582 1.055546
161.644832 1.051604
161.658083 1.047623
161.671334 1.043601
161.684584 1.039540
161.697835 1.035439
161.711086 1.031300
161.724336 1.027122
161.737587 1.022905
161.750838 1.018650
161.764088 1.014358
161.777339 1.010028
161.790590 1.005662
161.803840 1.001259
161.817091 0.996820
161.830342 0.992345
161.843592 0.987834
161.856843 0.983289
161.870094 0.978710
161.883344 0.974097
161.896595 0.969450
161.909845 0.964770
161.923096 0.960058
161.936347 0.955314
161.949597 0.950539
161.962848 0.945733
161.976099 0.940896
161.989349 0.936030
162.002600 0.931135
162.015851 0.926211
162.029101 0.921260
162.042352 0.916281
162.055603 0.911276
162.068853 0.906245
162.082104 0.901189
162.095355 0.896108
162.108605 0.891003
162.121856 0.885875
162.135107 0.880725
162.148357 0.875553
162.161608 0.870360
162.174859 0.865147
162.188109 0.859915
162.201360 0.854664
162.214611 0.849395
162.227861 0.844110
162.241112 0.838808
162.254363 0.833491
162.267613 0.828160
162.280864 0.822815
162.294115 0.817457
162.307365 0.812088
162.320616 0.806708
162.333867 0.801318
162.347117 0.795919
162.360368 0.790512
162.373619 0.785098
162.386869 0.779678
162.400120 0.774252
162.413371 0.768823
162.426621 0.763390
162.439872 0.757956
162.453123 0.752520
162.466373 0.747084
162.479624 0.741649
162.492875 0.736216
162.506125 0.730786
162.519376 0.725360
162.532627 0.719940
162.545877 0.714525
162.559128 0.709118
162.572379 0.703720
162.585629 0.698331
162.598880 0.692953
162.612131 0.687587
162.625381 0.682233
162.638632 0.676894
162.651883 0.671570
162.665133 0.666262
162.678384 0.660972
162.691635 0.655700
162.704885 0.650448
162.718136 0.645217
162.731387 0.640009
162.744637 0.634823
162.757888 0.629662
162.771139 0.624527
162.784389 0.619418
162.797640 0.614338
162.810891 0.609286
162.824141 0.604265
162.837392 0.599275
162.850643 0.594318
162.863893 0.589395
162.877144 0.584506
162.890395 0.579654
162.903645 0.574839
162.916896 0.570063
162.930147 0.565326
162.943397 0.560630
162.956648 0.555976
162.969898 0.551364
162.983149 0.546797
162.996400 0.542276
163.009650 0.537800
163.022901 0.533373
163.036152 0.528994
163.049402 0.524664
163.062653 0.520386
163.075904 0.516159
163.089154 0.511985
163.102405 0.507866
163.115656 0.503801
163.128906 0.499793
163.142157 0.495842
163.155408 0.491949
163.168658 0.488115
163.181909 0.484342
163.195160 0.480629
163.208410 0.476979
163.221661 0.473392
163.234912 0.469869
163.248162 0.466411
163.261413 0.463019
163.274664 0.459693
163.287914 0.456435
163.301165 0.453246
163.314416 0.450126
163.327666 0.447076
163.340917 0.444097
163.354168 0.441190
163.367418 0.438356
163.380669 0.435595
163.393920 0.432908
163.407170 0.430296
163.420421 0.427759
163.433672 0.425298
163.446922 0.422915
163.460173 0.420608
163.473424 0.418380
163.486674 0.416231
163.499925 0.414161
163.513176 0.412170
163.526426 0.410261
163.539677 0.408432
163.552928 0.406684
163.566178 0.405018
163.579429 0.403435
163.592680 0.401935
163.605930 0.400517
163.619181 0.399183
163.632432 0.397934
163.645682 0.396768
163.658933 0.395687
163.672184 0.394691
163.685434 0.393780
163.698685 0.392955
163.711936 0.392215
163.725186 0.391561
163.738437 0.390994
163.751688 0.390512
163.764938 0.390117
163.778189 0.389808
163.791440 0.389586
163.804690 0.389451
163.817941 0.389403
163.831192 0.389441
163.844442 0.389566
163.857693 0.389777
163.870944 0.390076
163.884194 0.390461
163.897445 0.390933
163.910696 0.391491
163.923946 0.392135
163.937197 0.392866
163.950448 0.393683
163.963698 0.394586
163.976949 0.395574
163.990200 0.396648
164.003450 0.397808
164.016701 0.399052
164.029951 0.400381
164.043202 0.401794
164.056453 0.403291
164.069703 0.404872
164.082954 0.406536
164.096205 0.408284
164.109455 0.410114
164.122706 0.412026
164.135957 0.414019
164.149207 0.416094
164.162458 0.418250
164.175709 0.420487
164.188959 0.422803
164.202210 0.425198
164.215461 0.427672
164.228711 0.430225
164.241962 0.432855
164.255213 0.435562
164.268463 0.438346
164.281714 0.441206
164.294965 0.444141
164.308215 0.447151
164.321466 0.450235
164.334717 0.453392
164.347967 0.456622
164.361218 0.459924
164.374469 0.463297
164.387719 0.466741
164.400970 0.470255
164.414221 0.473838
164.427471 0.477489
164.440722 0.481208
164.453973 0.484995
164.467223 0.488847
164.480474 0.492765
164.493725 0.496747
164.506975 0.500793
164.520226 0.504903
164.533477 0.509074
164.546727 0.513307
164.559978 0.517601
164.573229 0.521954
164.586479 0.526366
164.599730 0.530837
164.612981 0.535364
164.626231 0.539948
164.639482 0.544588
164.652733 0.549282
164.665983 0.554030
164.679234 0.558831
164.692485 0.563685
164.705735 0.568589
164.718986 0.573544
164.732237 0.578548
164.745487 0.583601
164.758738 0.588701
164.771989 0.593849
164.785239 0.599042
164.798490 0.604280
164.811741 0.609562
164.824991 0.614888
164.838242 0.620256
164.851493 0.625665
164.864743 0.631115
164.877994 0.636605
164.891245 0.642133
164.904495 0.647700
164.917746 0.653303
164.930997 0.658942
164.944247 0.664617
164.957498 0.670326
164.970749 0.676068
164.983999 0.681843
164.997250 0.687650
165.010501 0.693487
165.023751 0.699355
165.037002 0.705251
165.050253 0.711176
165.063503 0.717128
165.076754 0.723106
165.090005 0.729110
165.103255 0.735139
165.116506 0.741191
165.129756 0.747267
165.143007 0.753365
165.156258 0.759484
165.169508 0.765624
165.182759 0.771783
165.196010 0.777961
165.209260 0.784157
165.222511 0.790371
165.235762 0.796601
165.249012 0.802847
165.262263 0.809107
165.275514 0.815381
165.288764 0.821669
165.302015 0.827969
165.315266 0.834281
165.328516 0.840604
165.341767 0.846937
165.355018 0.853279
165.368268 0.859630
165.381519 0.865989
165.394770 0.872355
165.408020 0.878727
165.421271 0.885105
165.434522 0.891488
165.447772 0.897875
165.461023 0.904266
165.474274 0.910660
165.487524 0.917056
165.500775 0.923453
165.514026 0.929851
165.527276 0.936250
165.540527 0.942647
165.553778 0.949044
165.567028 0.955439
165.580279 0.961831
165.593530 0.968220
165.606780 0.974605
165.620031 0.980986
165.633282 0.987362
165.646532 0.993733
165.659783 1.000097
165.673034 1.006455
165.686284 1.012805
165.699535 1.019147
165.712786 1.025480
165.726036 1.031805
165.739287 1.038120
165.752538 1.044424
165.765788 1.050718
165.779039 1.057001
165.792290 1.063272
165.805540 1.069531
165.818791 1.075776
165.832042 1.082009
165.845292 1.088227
165.858543 1.094431
165.871794 1.100621
165.885044 1.106795
165.898295 1.112953
165.911546 1.119096
165.924796 1.125221
165.938047 1.131329
165.951298 1.137420
165.964548 1.143493
165.977799 1.149547
165.991050 1.155583
166.004300 1.161599
166.017551 1.167596
166.030802 1.173572
166.044052 1.179528
166.057303 1.185463
166.070554 1.191377
166.083804 1.197269
166.097055 1.203140
166.110306 1.208988
166.123556 1.214813
166.136807 1.220615
166.150058 1.226394
166.163308 1.232149
166.176559 1.237880
166.189809 1.243586
166.203060 1.249268
166.216311 1.254925
166.229561 1.260556
166.242812 1.266162
166.256063 1.271742
166.269313 1.277296
166.282564 1.282823
166.295815 1.288324
166.309065 1.293797
166.322316 1.299243
166.335567 1.304662
166.348817 1.310052
166.362068 1.315415
166.375319 1.320749
166.388569 1.326055
166.401820 1.331332
166.415071 1.336580
166.428321 1.341799
166.441572 1.346988
166.454823 1.352148
166.468073 1.357278
166.481324 1.362377
166.494575 1.367447
166.507825 1.372486
166.521076 1.377494
166.534327 1.382471
166.547577 1.387418
166.560828 1.392333
166.574079 1.397216
166.587329 1.402069
166.600580 1.406889
166.613831 1.411678
166.627081 1.416434
166.640332 1.421159
166.653583 1.425851
166.666833 1.430510
166.680084 1.435137
166.693335 1.439732
166.706585 1.444293
166.719836 1.448821
166.733087 1.453317
166.746337 1.457779
166.759588 1.462207
166.772839 1.466602
166.786089 1.470964
166.799340 1.475292
166.812591 1.479586
166.825841 1.483846
166.839092 1.488072
166.852343 1.492264
166.865593 1.496422
166.878844 1.500545
166.892095 1.504634
166.905345 1.508689
166.918596 1.512709
166.931847 1.516694
166.945097 1.520645
166.958348 1.524561
166.971599 1.528442
166.984849 1.532288
166.998100 1.536100
167.011351 1.539876
167.024601 1.543617
167.037852 1.547322
167.051103 1.550993
167.064353 1.554628
167.077604 1.558228
167.090855 1.561793
167.104105 1.565321
167.117356 1.568815
167.130607 1.572273
167.143857 1.575695
167.157108 1.579082
167.170359 1.582432
167.183609 1.585748
167.196860 1.589027
167.210111 1.592270
167.223361 1.595478
167.236612 1.598649
167.249862 1.601785
167.263113 1.604885
167.276364 1.607948
167.289614 1.610976
167.302865 1.613967
167.316116 1.616923
167.329366 1.619842
167.342617 1.622725
167.355868 1.625572
167.369118 1.628382
167.382369 1.631156
167.395620 1.633894
167.408870 1.636596
167.422121 1.639261
167.435372 1.641889
167.448622 1.644482
167.461873 1.647037
167.475124 1.649557
167.488374 1.652040
167.501625 1.654486
167.514876 1.656895
167.528126 1.659269
167.541377 1.661605
167.554628 1.663905
167.567878 1.666168
167.581129 1.668394
167.594380 1.670584
167.607630 1.672737
167.620881 1.674853
167.634132 1.676933
167.647382 1.678975
167.660633 1.680981
167.673884 1.682950
167.687134 1.684881
167.700385 1.686776
167.713636 1.688634
167.726886 1.690455
167.740137 1.692239
167.753388 1.693986
167.766638 1.695696
167.779889 1.697369
167.793140 1.699004
167.806390 1.700603
167.819641 1.702164
167.832892 1.703688
167.846142 1.705174
167.859393 1.706624
167.872644 1.708036
167.885894 1.709410
167.899145 1.710747
167.912396 1.712047
167.925646 1.713310
167.938897 1.714534
167.952148 1.715722
167.965398 1.716871
167.978649 1.717983
167.991900 1.719057
168.005150 1.720094
168.018401 1.721093
168.031652 1.722054
168.044902 1.722977
168.058153 1.723862
168.071404 1.724710
168.084654 1.725519
168.097905 1.726291
168.111156 1.727024
168.124406 1.727719
168.137657 1.728376
168.150908 1.728995
168.164158 1.729575
168.177409 1.730118
168.190660 1.730621
168.203910 1.731087
168.217161 1.731514
168.230412 1.731902
168.243662 1.732252
168.256913 1.732563
168.270164 1.732835
168.283414 1.733069
168.296665 1.733264
168.309915 1.733420
168.323166 1.733537
168.336417 1.733615
168.349667 1.733654
168.362918 1.733653
168.376169 1.733614
168.389419 1.733535
168.402670 1.733417
168.415921 1.733260
168.429171 1.733063
168.442422 1.732826
168.455673 1.732550
168.468923 1.732234
168.482174 1.731879
168.495425 1.731484
168.508675 1.731048
168.521926 1.730573
168.535177 1.730058
168.548427 1.729502
168.561678 1.728907
168.574929 1.728271
168.588179 1.727595
168.601430 1.726878
168.614681 1.726121
168.627931 1.725323
168.641182 1.724484
168.654433 1.723605
168.667683 1.722685
168.680934 1.721724
168.694185 1.720722
168.707435 1.719679
168.720686 1.718595
168.733937 1.717469
168.747187 1.716302
168.760438 1.715094
168.773689 1.713844
168.786939 1.712552
168.800190 1.711219
168.813441 1.709844
168.826691 1.708428
168.839942 1.706969
168.853193 1.705468
168.866443 1.703925
168.879694 1.702340
168.892945 1.700712
168.906195 1.699042
168.919446 1.697330
168.932697 1.695575
168.945947 1.693777
168.959198 1.691936
168.972449 1.690053
168.985699 1.688127
168.998950 1.686157
169.012201 1.684145
169.025451 1.682089
169.038702 1.679990
169.051953 1.677847
169.065203 1.675661
169.078454 1.673431
169.091705 1.671158
169.104955 1.668841
169.118206 1.666480
169.131457 1.664075
169.144707 1.661626
169.157958 1.659133
169.171209 1.656595
169.184459 1.654014
169.197710 1.651388
169.210961 1.648717
169.224211 1.646002
169.237462 1.643242
169.250713 1.640437
169.263963 1.637588
169.277214 1.634693
169.290465 1.631754
169.303715 1.628770
169.316966 1.625740
169.330217 1.622665
169.343467 1.619545
169.356718 1.616379
169.369968 1.613168
169.383219 1.609912
169.396470 1.606609
169.409720 1.603262
169.422971 1.599868
169.436222 1.596428
169.449472 1.592943
169.462723 1.589412
169.475974 1.585834
169.489224 1.582211
169.502475 1.578541
169.515726 1.574825
169.528976 1.571063
169.542227 1.567255
169.555478 1.563400
169.568728 1.559499
169.581979 1.555552
169.595230 1.551557
169.608480 1.547517
169.621731 1.543430
169.634982 1.539296
169.648232 1.535115
169.661483 1.530888
169.674734 1.526614
169.687984 1.522294
169.701235 1.517927
169.714486 1.513513
169.727736 1.509052
169.740987 1.504544
169.754238 1.499990
169.767488 1.495389
169.780739 1.490741
169.793990 1.486046
169.807240 1.481305
169.820491 1.476516
169.833742 1.471681
169.846992 1.466800
169.860243 1.461871
169.873494 1.456896
169.886744 1.451874
169.899995 1.446806
169.913246 1.441691
169.926496 1.436530
169.939747 1.431322
169.952998 1.426068
169.966248 1.420767
169.979499 1.415420
169.992750 1.410028
170.006000 1.404589
170.019251 1.399103
170.032502 1.393573
170.045752 1.387996
170.059003 1.382373
170.072254 1.376705
170.085504 1.370992
170.098755 1.365233
170.112006 1.359429
170.125256 1.353579
170.138507 1.347685
170.151758 1.341746
170.165008 1.335763
170.178259 1.329734
170.191510 1.323662
170.204760 1.317545
170.218011 1.311385
170.231262 1.305181
170.244512 1.298933
170.257763 1.292642
170.271014 1.286308
170.284264 1.279930
170.297515 1.273511
170.310766 1.267048
170.324016 1.260544
170.337267 1.253998
170.350518 1.247410
170.363768 1.240780
170.377019 1.234110
170.390270 1.227399
170.403520 1.220647
170.416771 1.213855
170.430022 1.207023
170.443272 1.200152
170.456523 1.193242
170.469773 1.186292
170.483024 1.179304
170.496275 1.172279
170.509525 1.165215
170.522776 1.158114
170.536027 1.150976
170.549277 1.143801
170.562528 1.136590
170.575779 1.129344
170.589029 1.122062
170.602280 1.114746
170.615531 1.107395
170.628781 1.100010
170.642032 1.092592
170.655283 1.085141
170.668533 1.077657
170.681784 1.070142
170.695035 1.062595
170.708285 1.055017
170.721536 1.047409
170.734787 1.039771
170.748037 1.032104
170.761288 1.024408
170.774539 1.016684
170.787789 1.008933
170.801040 1.001155
170.814291 0.993351
170.827541 0.985521
170.840792 0.977666
170.854043 0.969787
170.867293 0.961884
170.880544 0.953958
170.893795 0.946010
170.907045 0.938040
170.920296 0.930050
170.933547 0.922039
170.946797 0.914009
170.960048 0.905960
170.973299 0.897893
170.986549 0.889809
170.999800 0.881708
171.013051 0.873592
171.026301 0.865461
171.039552 0.857316
171.052803 0.849158
171.066053 0.840987
171.079304 0.832805
171.092555 0.824612
171.105805 0.816409
171.119056 0.808197
171.132307 0.799977
171.145557 0.791749
171.158808 0.783515
171.172059 0.775276
171.185309 0.767032
171.198560 0.758784
171.211811 0.750533
171.225061 0.742281
171.238312 0.734028
171.251563 0.725775
171.264813 0.717522
171.278064 0.709272
171.291315 0.701025
171.304565 0.692782
171.317816 0.684543
171.331067 0.676311
171.344317 0.668085
171.357568 0.659867
171.370819 0.651658
171.384069 0.643460
171.397320 0.635272
171.410571 0.627096
171.423821 0.618933
171.437072 0.610784
171.450323 0.602650
171.463573 0.594532
171.476824 0.586432
171.490075 0.578350
171.503325 0.570287
171.516576 0.562244
171.529826 0.554223
171.543077 0.546225
171.556328 0.538250
171.569578 0.530299
171.582829 0.522375
171.596080 0.514477
171.609330 0.506607
171.622581 0.498766
171.635832 0.490954
171.649082 0.483174
171.662333 0.475427
171.675584 0.467712
171.688834 0.460032
171.702085 0.452387
171.715336 0.444778
171.728586 0.437208
171.741837 0.429675
171.755088 0.422183
171.768338 0.414731
171.781589 0.407320
171.794840 0.399953
171.808090 0.392629
171.821341 0.385351
171.834592 0.378118
171.847842 0.370932
171.861093 0.363795
171.874344 0.356706
171.887594 0.349667
171.900845 0.342680
171.914096 0.335744
171.927346 0.328862
171.940597 0.322033
171.953848 0.315260
171.967098 0.308542
171.980349 0.301882
171.993600 0.295279
172.006850 0.288736
172.020101 0.282252
172.033352 0.275828
172.046602 0.269467
172.059853 0.263168
172.073104 0.256932
172.086354 0.250760
172.099605 0.244654
172.112856 0.238614
172.126106 0.232640
172.139357 0.226735
172.152608 0.220898
172.165858 0.215130
172.179109 0.209432
172.192360 0.203805
172.205610 0.198250
172.218861 0.192767
172.232112 0.187358
172.245362 0.182022
172.258613 0.176761
172.271864 0.171575
172.285114 0.166465
172.298365 0.161432
172.311616 0.156476
172.324866 0.151598
172.338117 0.146799
172.351368 0.142079
172.364618 0.137438
172.377869 0.132878
172.391120 0.128399
172.404370 0.124001
172.417621 0.119685
172.430872 0.115452
172.444122 0.111301
172.457373 0.107234
172.470624 0.103251
172.483874 0.099352
172.497125 0.095538
172.510376 0.091809
172.523626 0.088165
172.536877 0.084608
172.550128 0.081136
172.563378 0.077752
172.576629 0.074454
172.589879 0.071243
172.603130 0.068120
172.616381 0.065085
172.629631 0.062137
172.642882 0.059278
172.656133 0.056508
172.669383 0.053826
172.682634 0.051233
172.695885 0.048729
172.709135 0.046314
172.722386 0.043988
172.735637 0.041752
172.748887 0.039605
172.762138 0.037548
172.775389 0.035581
172.788639 0.033703
172.801890 0.031915
172.815141 0.030217
172.828391 0.028609
172.841642 0.027090
172.854893 0.025661
172.868143 0.024322
172.881394 0.023072
172.894645 0.021912
172.907895 0.020841
172.921146 0.019860
172.934397 0.018967
172.947647 0.018164
172.960898 0.017450
172.974149 0.016824
172.987399 0.016287
173.000650 0.015839
173.013901 0.015478
173.027151 0.015205
173.040402 0.015021
173.053653 0.014923
173.066903 0.014913
173.080154 0.014990
173.093405 0.015153
173.106655 0.015402
173.119906 0.015738
173.133157 0.016159
173.146407 0.016666
173.159658 0.017257
173.172909 0.017934
173.186159 0.018694
173.199410 0.019539
173.212661 0.020467
173.225911 0.021478
173.239162 0.022571
173.252413 0.023747
173.265663 0.025005
173.278914 0.026345
173.292165 0.027765
173.305415 0.029266
173.318666 0.030846
173.331917 0.032507
173.345167 0.034246
173.358418 0.036064
173.371669 0.037960
173.384919 0.039934
173.398170 0.041984
173.411421 0.044112
173.424671 0.046315
173.437922 0.048594
173.451173 0.050947
173.464423 0.053375
173.477674 0.055877
173.490925 0.058453
173.504175 0.061101
173.517426 0.063821
173.530677 0.066613
173.543927 0.069475
173.557178 0.072409
173.570429 0.075412
173.583679 0.078484
173.596930 0.081625
173.610181 0.084834
173.623431 0.088111
173.636682 0.091454
173.649932 0.094864
173.663183 0.098339
173.676434 0.101879
173.689684 0.105484
173.702935 0.109153
173.716186 0.112884
173.729436 0.116678
173.742687 0.120535
173.755938 0.124452
173.769188 0.128430
173.782439 0.132468
173.795690 0.136566
173.808940 0.140722
173.822191 0.144937
173.835442 0.149209
173.848692 0.153538
173.861943 0.157923
173.875194 0.162364
173.888444 0.166860
173.901695 0.171410
173.914946 0.176014
173.928196 0.180670
173.941447 0.185380
173.954698 0.190141
173.967948 0.194953
173.981199 0.199816
173.994450 0.204729
174.007700 0.209691
174.020951 0.214702
174.034202 0.219761
174.047452 0.224867
174.060703 0.230020
174.073954 0.235219
174.087204 0.240464
174.100455 0.245753
174.113706 0.251087
174.126956 0.256465
174.140207 0.261885
174.153458 0.267348
174.166708 0.272853
174.179959 0.278400
174.193210 0.283986
174.206460 0.289613
174.219711 0.295280
174.232962 0.300985
174.246212 0.306728
174.259463 0.312509
174.272714 0.318327
174.285964 0.324182
174.299215 0.330073
174.312466 0.335998
174.325716 0.341959
174.338967 0.347954
174.352218 0.353982
174.365468 0.360043
174.378719 0.366137
174.391970 0.372262
174.405220 0.378419
174.418471 0.384607
174.431722 0.390825
174.444972 0.397072
174.458223 0.403349
174.471474 0.409654
174.484724 0.415987
174.497975 0.422348
174.511226 0.428735
174.524476 0.435149
174.537727 0.441589
174.550978 0.448055
174.564228 0.454545
174.577479 0.461059
174.590730 0.467597
174.603980 0.474159
174.617231 0.480743
174.630482 0.487349
174.643732 0.493978
174.656983 0.500627
174.670234 0.507297
174.683484 0.513988
174.696735 0.520698
174.709985 0.527428
174.723236 0.534176
174.736487 0.540943
174.749737 0.547728
174.762988 0.554530
174.776239 0.561349
174.789489 0.568184
174.802740 0.575035
174.815991 0.581902
174.829241 0.588784
174.842492 0.595681
174.855743 0.602591
174.868993 0.609516
174.882244 0.616453
174.895495 0.623404
174.908745 0.630367
174.921996 0.637342
174.935247 0.644328
174.948497 0.651325
174.961748 0.658333
174.974999 0.665352
174.988249 0.672380
175.001500 0.679417
175.014751 0.686464
175.028001 0.693519
175.041252 0.700582
175.054503 0.707653
175.067753 0.714731
175.081004 0.721816
175.094255 0.728908
175.107505 0.736006
175.120756 0.743109
175.134007 0.750218
175.147257 0.757332
175.160508 0.764451
175.173759 0.771573
175.187009 0.778700
175.200260 0.785830
175.213511 0.792963
175.226761 0.800098
175.240012 0.807236
175.253263 0.814376
175.266513 0.821517
175.279764 0.828660
175.293015 0.835803
175.306265 0.842947
175.319516 0.850091
175.332767 0.857235
175.346017 0.864378
175.359268 0.871520
175.372519 0.878661
175.385769 0.885800
175.399020 0.892937
175.412271 0.900072
175.425521 0.907204
175.438772 0.914333
175.452023 0.921458
175.465273 0.928580
175.478524 0.935698
175.491775 0.942811
175.505025 0.949920
175.518276 0.957023
175.531527 0.964121
175.544777 0.971214
175.558028 0.978300
175.571279 0.985380
175.584529 0.992453
175.597780 0.999519
175.611031 1.006578
175.624281 1.013628
175.637532 1.020671
175.650783 1.027706
175.664033 1.034732
175.677284 1.041749
175.690535 1.048756
175.703785 1.055754
175.717036 1.062742
175.730287 1.069720
175.743537 1.076687
175.756788 1.083644
175.770039 1.090589
175.783289 1.097522
175.796540 1.104444
175.809790 1.111354
175.823041 1.118251
175.836292 1.125135
175.849542 1.132007
175.862793 1.138865
175.876044 1.145709
175.889294 1.152539
175.902545 1.159356
175.915796 1.166157
175.929046 1.172944
175.942297 1.179715
175.955548 1.186471
175.968798 1.193211
175.982049 1.199935
175.995300 1.206643
176.008550 1.213334
176.021801 1.220008
176.035052 1.226665
176.048302 1.233304
176.061553 1.239925
176.074804 1.246528
176.088054 1.253112
176.101305 1.259678
176.114556 1.266224
176.127806 1.272751
176.141057 1.279259
176.154308 1.285746
176.167558 1.292213
176.180809 1.298660
176.194060 1.305085
176.207310 1.311490
176.220561 1.317873
176.233812 1.324234
176.247062 1.330573
176.260313 1.336889
176.273564 1.343183
176.286814 1.349454
176.300065 1.355702
176.313316 1.361926
176.326566 1.368127
176.339817 1.374303
176.353068 1.380454
176.366318 1.386581
176.379569 1.392683
176.392820 1.398759
176.406070 1.404810
176.419321 1.410835
176.432572 1.416834
176.445822 1.422806
176.459073 1.428751
176.472324 1.434669
176.485574 1.440559
176.498825 1.446422
176.512076 1.452257
176.525326 1.458063
176.538577 1.463841
176.551828 1.469590
176.565078 1.475310
176.578329 1.481000
176.591580 1.486660
176.604830 1.492290
176.618081 1.497890
176.631332 1.503459
176.644582 1.508997
176.657833 1.514503
176.671084 1.519978
176.684334 1.525421
176.697585 1.530832
176.710836 1.536210
176.724086 1.541555
176.737337 1.546868
176.750588 1.552147
176.763838 1.557392
176.777089 1.562603
176.790340 1.567780
176.803590 1.572922
176.816841 1.578029
176.830092 1.583101
176.843342 1.588137
176.856593 1.593138
176.869843 1.598103
176.883094 1.603031
176.896345 1.607922
176.909595 1.612776
176.922846 1.617593
176.936097 1.622373
176.949347 1.627114
176.962598 1.631818
176.975849 1.636482
176.989099 1.641108
177.002350 1.645695
177.015601 1.650243
177.028851 1.654750
177.042102 1.659218
177.055353 1.663646
177.068603 1.668033
177.081854 1.672379
177.095105 1.676683
177.108355 1.680947
177.121606 1.685168
177.134857 1.689348
177.148107 1.693485
177.161358 1.697580
177.174609 1.701631
177.187859 1.705639
177.201110 1.709604
177.214361 1.713525
177.227611 1.717402
177.240862 1.721235
177.254113 1.725023
177.267363 1.728765
177.280614 1.732463
177.293865 1.736115
177.307115 1.739721
177.320366 1.743281
177.333617 1.746795
177.346867 1.750262
177.360118 1.753682
177.373369 1.757055
177.386619 1.760380
177.399870 1.763658
177.413121 1.766887
177.426371 1.770068
177.439622 1.773200
177.452873 1.776284
177.466123 1.779318
177.479374 1.782303
177.492625 1.785238
177.505875 1.788123
177.519126 1.790958
177.532377 1.793742
177.545627 1.796475
177.558878 1.799158
177.572129 1.801789
177.585379 1.804368
177.598630 1.806895
177.611881 1.809371
177.625131 1.811794
177.638382 1.814164
177.651633 1.816482
177.664883 1.818746
177.678134 1.820957
177.691385 1.823114
177.704635 1.825217
177.717886 1.827266
177.731137 1.829261
177.744387 1.831201
177.757638 1.833086
177.770889 1.834916
177.784139 1.836691
177.797390 1.838410
177.810641 1.840073
177.823891 1.841680
177.837142 1.843231
177.850393 1.844725
177.863643 1.846163
177.876894 1.847543
177.890145 1.848867
177.903395 1.850133
177.916646 1.851341
177.929896 1.852492
177.943147 1.853584
177.956398 1.854618
177.969648 1.855594
177.982899 1.856511
177.996150 1.857369
178.009400 1.858168
178.022651 1.858908
178.035902 1.859588
178.049152 1.860209
178.062403 1.860770
178.075654 1.861271
178.088904 1.861711
178.102155 1.862091
178.115406 1.862411
178.128656 1.862670
178.141907 1.862868
178.155158 1.863005
178.168408 1.863080
178.181659 1.863095
178.194910 1.863047
178.208160 1.862938
178.221411 1.862767
178.234662 1.862535
178.247912 1.862240
178.261163 1.861882
178.274414 1.861463
178.287664 1.860980
178.300915 1.860436
178.314166 1.859828
178.327416 1.859157
178.340667 1.858424
178.353918 1.857627
178.367168 1.856767
178.380419 1.855844
178.393670 1.854857
178.406920 1.853807
178.420171 1.852693
178.433422 1.851515
178.446672 1.850274
178.459923 1.848968
178.473174 1.847599
178.486424 1.846166
178.499675 1.844669
178.512926 1.843107
178.526176 1.841482
178.539427 1.839792
178.552678 1.838038
178.565928 1.836219
178.579179 1.834337
178.592430 1.832390
178.605680 1.830378
178.618931 1.828302
178.632182 1.826162
178.645432 1.823958
178.658683 1.821689
178.671934 1.819355
178.685184 1.816958
178.698435 1.814496
178.711686 1.811969
178.724936 1.809379
178.738187 1.806724
178.751438 1.804004
178.764688 1.801221
178.777939 1.798374
178.791190 1.795462
178.804440 1.792487
178.817691 1.789447
178.830942 1.786344
178.844192 1.783177
178.857443 1.779947
178.870694 1.776653
178.883944 1.773295
178.897195 1.769874
178.910446 1.766390
178.923696 1.762843
178.936947 1.759234
178.950198 1.755561
178.963448 1.751826
178.976699 1.748028
178.989949 1.744168
179.003200 1.740246
179.016451 1.736262
179.029701 1.732216
179.042952 1.728109
179.056203 1.723940
179.069453 1.719711
179.082704 1.715420
179.095955 1.711069
179.109205 1.706657
179.122456 1.702186
179.135707 1.697654
179.148957 1.693063
179.162208 1.688412
179.175459 1.683702
179.188709 1.678934
179.201960 1.674107
179.215211 1.669222
179.228461 1.664279
179.241712 1.659278
179.254963 1.654220
179.268213 1.649105
179.281464 1.643934
179.294715 1.638707
179.307965 1.633424
179.321216 1.628085
179.334467 1.622692
179.347717 1.617243
179.360968 1.611741
179.374219 1.606185
179.387469 1.600575
179.400720 1.594913
179.413971 1.589198
179.427221 1.583431
179.440472 1.577612
179.453723 1.571742
179.466973 1.565822
179.480224 1.559851
179.493475 1.553831
179.506725 1.547762
179.519976 1.541644
179.533227 1.535478
179.546477 1.529264
179.559728 1.523004
179.572979 1.516697
179.586229 1.510344
179.599480 1.503946
179.612731 1.497503
179.625981 1.491016
179.639232 1.484486
179.652483 1.477912
179.665733 1.471297
179.678984 1.464639
179.692235 1.457941
179.705485 1.451202
179.718736 1.444424
179.731987 1.437606
179.745237 1.430751
179.758488 1.423857
179.771739 1.416927
179.784989 1.409960
179.798240 1.402958
179.811491 1.395921
179.824741 1.388850
179.837992 1.381745
179.851243 1.374608
179.864493 1.367439
179.877744 1.360239
179.890995 1.353008
179.904245 1.345748
179.917496 1.338459
179.930747 1.331143
179.943997 1.323799
179.957248 1.316429
179.970499 1.309033
179.983749 1.301612
179.997000 1.294168
180.010251 1.286701
180.023501 1.279211
180.036752 1.271700
180.050003 1.264169
180.063253 1.256618
180.076504 1.249048
180.089754 1.241461
180.103005 1.233856
180.116256 1.226236
180.129506 1.218600
180.142757 1.210950
180.156008 1.203286
180.169258 1.195611
180.182509 1.187923
180.195760 1.180225
180.209010 1.172517
180.222261 1.164801
180.235512 1.157077
180.248762 1.149346
180.262013 1.141608
180.275264 1.133866
180.288514 1.126120
180.301765 1.118371
180.315016 1.110619
180.328266 1.102867
180.341517 1.095114
180.354768 1.087362
180.368018 1.079612
180.381269 1.071864
180.394520 1.064120
180.407770 1.056380
180.421021 1.048646
180.434272 1.040919
180.447522 1.033199
180.460773 1.025487
180.474024 1.017785
180.487274 1.010093
180.500525 1.002413
180.513776 0.994745
180.527026 0.987090
180.540277 0.979450
180.553528 0.971824
180.566778 0.964215
180.580029 0.956623
180.593280 0.949049
180.606530 0.941494
180.619781 0.933959
180.633032 0.926445
180.646282 0.918953
180.659533 0.911484
180.672784 0.904038
180.686034 0.896617
180.699285 0.889221
180.712536 0.881852
180.725786 0.874511
180.739037 0.867197
180.752288 0.859913
180.765538 0.852659
180.778789 0.845436
180.792040 0.838244
180.805290 0.831086
180.818541 0.823961
180.831792 0.816870
180.845042 0.809815
180.858293 0.802796
180.871544 0.795814
180.884794 0.788870
180.898045 0.781964
180.911296 0.775098
180.924546 0.768272
180.937797 0.761487
180.951048 0.754743
180.964298 0.748043
180.977549 0.741386
180.990800 0.734772
181.004050 0.728204
181.017301 0.721681
181.030552 0.715205
181.043802 0.708775
181.057053 0.702394
181.070304 0.696060
181.083554 0.689776
181.096805 0.683541
181.110056 0.677357
181.123306 0.671224
181.136557 0.665142
181.149807 0.659113
181.163058 0.653137
181.176309 0.647214
181.189559 0.641345
181.202810 0.635531
181.216061 0.629772
181.229311 0.624068
181.242562 0.618421
181.255813 0.612831
181.269063 0.607298
181.282314 0.601823
181.295565 0.596406
181.308815 0.591048
181.322066 0.585748
181.335317 0.580509
181.348567 0.575329
181.361818 0.570210
181.375069 0.565152
181.388319 0.560155
181.401570 0.555219
181.414821 0.550346
181.428071 0.545535
181.441322 0.540786
181.454573 0.536100
181.467823 0.531478
181.481074 0.526919
181.494325 0.522423
181.507575 0.517992
181.520826 0.513625
181.534077 0.509323
181.547327 0.505086
181.560578 0.500913
181.573829 0.496805
181.587079 0.492763
181.600330 0.488787
181.613581 0.484876
181.626831 0.481031
181.640082 0.477251
181.653333 0.473538
181.666583 0.469891
181.679834 0.466310
181.693085 0.462796
181.706335 0.459348
181.719586 0.455966
181.732837 0.452651
181.746087 0.449402
181.759338 0.446220
181.772589 0.443104
181.785839 0.440055
181.799090 0.437072
181.812341 0.434156
181.825591 0.431306
181.838842 0.428522
181.852093 0.425805
181.865343 0.423154
181.878594 0.420569
181.891845 0.418050
181.905095 0.415596
181.918346 0.413209
181.931597 0.410887
181.944847 0.408631
181.958098 0.406440
181.971349 0.404315
181.984599 0.402254
181.997850 0.400258
182.011101 0.398327
182.024351 0.396460
182.037602 0.394658
182.050853 0.392919
182.064103 0.391245
182.077354 0.389634
182.090605 0.388086
182.103855 0.386601
182.117106 0.385179
182.130357 0.383820
182.143607 0.382522
182.156858 0.381287
182.170109 0.380114
182.183359 0.379002
182.196610 0.377951
182.209860 0.376960
182.223111 0.376031
182.236362 0.375161
182.249612 0.374351
182.262863 0.373601
182.276114 0.372910
182.289364 0.372277
182.302615 0.371703
182.315866 0.371187
182.329116 0.370729
182.342367 0.370328
182.355618 0.369984
182.368868 0.369697
182.382119 0.369466
182.395370 0.369290
182.408620 0.369170
182.421871 0.369105
182.435122 0.369095
182.448372 0.369139
182.461623 0.369237
182.474874 0.369388
182.488124 0.369592
182.501375 0.369849
182.514626 0.370158
182.527876 0.370519
182.541127 0.370931
182.554378 0.371394
182.567628 0.371907
182.580879 0.372471
182.594130 0.373084
182.607380 0.373746
182.620631 0.374457
182.633882 0.375216
182.647132 0.376023
182.660383 0.376878
182.673634 0.377779
182.686884 0.378727
182.700135 0.379721
182.713386 0.380761
182.726636 0.381846
182.739887 0.382976
182.753138 0.384150
182.766388 0.385368
182.779639 0.386629
182.792890 0.387933
182.806140 0.389280
182.819391 0.390669
182.832642 0.392099
182.845892 0.393571
182.859143 0.395083
182.872394 0.396636
182.885644 0.398228
182.898895 0.399860
182.912146 0.401531
182.925396 0.403240
182.938647 0.404988
182.951898 0.406773
182.965148 0.408595
182.978399 0.410454
182.991650 0.412350
183.004900 0.414281
183.018151 0.416247
183.031402 0.418249
183.044652 0.420285
183.057903 0.422356
183.071154 0.424460
183.084404 0.426597
183.097655 0.428768
183.110906 0.430971
183.124156 0.433205
183.137407 0.435472
183.150658 0.437770
183.163908 0.440098
183.177159 0.442457
183.190410 0.444846
183.203660 0.447264
183.216911 0.449711
183.230162 0.452188
183.243412 0.454692
183.256663 0.457225
183.269913 0.459785
183.283164 0.462372
183.296415 0.464986
183.309665 0.467626
183.322916 0.470293
183.336167 0.472985
183.349417 0.475702
183.362668 0.478444
183.375919 0.481211
183.389169 0.484001
183.402420 0.486815
183.415671 0.489653
183.428921 0.492514
183.442172 0.495397
183.455423 0.498303
183.468673 0.501230
183.481924 0.504180
183.495175 0.507150
183.508425 0.510141
183.521676 0.513153
183.534927 0.516185
183.548177 0.519236
183.561428 0.522308
183.574679 0.525398
183.587929 0.528507
183.601180 0.531635
183.614431 0.534781
183.627681 0.537944
183.640932 0.541126
183.654183 0.544324
183.667433 0.547539
183.680684 0.550771
183.693935 0.554020
183.707185 0.557284
183.720436 0.560563
183.733687 0.563859
183.746937 0.567169
183.760188 0.570494
183.773439 0.573833
183.786689 0.577187
183.799940 0.580555
183.813191 0.583936
183.826441 0.587330
183.839692 0.590738
183.852943 0.594158
183.866193 0.597591
183.879444 0.601036
183.892695 0.604492
183.905945 0.607961
183.919196 0.611441
183.932447 0.614932
183.945697 0.618434
183.958948 0.621947
183.972199 0.625470
183.985449 0.629003
183.998700 0.632546
184.011951 0.636098
184.025201 0.639660
184.038452 0.643231
184.051703 0.646811
184.064953 0.650400
184.078204 0.653997
184.091455 0.657602
184.104705 0.661215
184.117956 0.664836
184.131207 0.668465
184.144457 0.672100
184.157708 0.675743
184.170959 0.679392
184.184209 0.683048
184.197460 0.686711
184.210711 0.690379
184.223961 0.694054
184.237212 0.697734
184.250463 0.701420
184.263713 0.705111
184.276964 0.708807
184.290215 0.712508
184.303465 0.716214
184.316716 0.719924
184.329966 0.723638
184.343217 0.727357
184.356468 0.731079
184.369718 0.734805
184.382969 0.738535
184.396220 0.742268
184.409470 0.746004
184.422721 0.749743
184.435972 0.753484
184.449222 0.757229
184.462473 0.760975
184.475724 0.764724
184.488974 0.768475
184.502225 0.772227
184.515476 0.775981
184.528726 0.779737
184.541977 0.783494
184.555228 0.787252
184.568478 0.791011
184.581729 0.794770
184.594980 0.798530
184.608230 0.802291
184.621481 0.806052
184.634732 0.809813
184.647982 0.813573
184.661233 0.817334
184.674484 0.821094
184.687734 0.824853
184.700985 0.828612
184.714236 0.832369
184.727486 0.836126
184.740737 0.839881
184.753988 0.843634
184.767238 0.847387
184.780489 0.851137
184.793740 0.854885
184.806990 0.858631
184.820241 0.862375
184.833492 0.866117
184.846742 0.869856
184.859993 0.873592
184.873244 0.877325
184.886494 0.881056
184.899745 0.884783
184.912996 0.888506
184.926246 0.892226
184.939497 0.895943
184.952748 0.899655
184.965998 0.903364
184.979249 0.907068
184.992500 0.910768
185.005750 0.914463
185.019001 0.918154
185.032252 0.921840
185.045502 0.925522
185.058753 0.929198
185.072004 0.932868
185.085254 0.936534
185.098505 0.940193
185.111756 0.943847
185.125006 0.947495
185.138257 0.951137
185.151508 0.954773
185.164758 0.958403
185.178009 0.962026
185.191260 0.965642
185.204510 0.969251
185.217761 0.972854
185.231012 0.976449
185.244262 0.980037
185.257513 0.983618
185.270764 0.987191
185.284014 0.990756
185.297265 0.994313
185.310516 0.997862
185.323766 1.001403
185.337017 1.004935
185.350268 1.008459
185.363518 1.011974
185.376769 1.015481
185.390020 1.018978
185.403270 1.022466
185.416521 1.025944
185.429771 1.029413
185.443022 1.032873
185.456273 1.036322
185.469523 1.039761
185.482774 1.043191
185.496025 1.046610
185.509275 1.050018
185.522526 1.053416
185.535777 1.056802
185.549027 1.060178
185.562278 1.063543
185.575529 1.066896
185.588779 1.070237
185.602030 1.073567
185.615281 1.076885
185.628531 1.080192
185.641782 1.083485
185.655033 1.086767
185.668283 1.090036
185.681534 1.093292
185.694785 1.096535
185.708035 1.099765
185.721286 1.102982
185.734537 1.106186
185.747787 1.109376
185.761038 1.112552
185.774289 1.115714
185.787539 1.118862
185.800790 1.121996
185.814041 1.125116
185.827291 1.128220
185.840542 1.131310
185.853793 1.134385
185.867043 1.137445
185.880294 1.140489
185.893545 1.143517
185.906795 1.146530
185.920046 1.149527
185.933297 1.152508
185.946547 1.155473
185.959798 1.158421
185.973049 1.161352
185.986299 1.164267
185.999550 1.167165
186.012801 1.170045
186.026051 1.172908
186.039302 1.175753
186.052553 1.178581
186.065803 1.181390
186.079054 1.184181
186.092305 1.186955
186.105555 1.189709
186.118806 1.192445
186.132057 1.195162
186.145307 1.197859
186.158558 1.200538
186.171809 1.203196
186.185059 1.205836
186.198310 1.208455
186.211561 1.211054
186.224811 1.213633
186.238062 1.216191
186.251313 1.218729
186.264563 1.221246
186.277814 1.223742
186.291065 1.226217
186.304315 1.228670
186.317566 1.231101
186.330817 1.233511
186.344067 1.235899
186.357318 1.238264
186.370569 1.240607
186.383819 1.242927
186.397070 1.245225
186.410321 1.247499
186.423571 1.249751
186.436822 1.251979
186.450073 1.254183
186.463323 1.256363
186.476574 1.258520
186.489824 1.260652
186.503075 1.262760
186.516326 1.264843
186.529576 1.266902
186.542827 1.268935
186.556078 1.270944
186.569328 1.272927
186.582579 1.274884
186.595830 1.276816
186.609080 1.278721
186.622331 1.280601
186.635582 1.282454
186.648832 1.284281
186.662083 1.286081
186.675334 1.287854
186.688584 1.289599
186.701835 1.291318
186.715086 1.293009
186.728336 1.294672
186.741587 1.296308
186.754838 1.297915
186.768088 1.299494
186.781339 1.301045
186.794590 1.302567
186.807840 1.304060
186.821091 1.305524
186.834342 1.306959
186.847592 1.308365
186.860843 1.309741
186.874094 1.311088
186.887344 1.312404
186.900595 1.313690
186.913846 1.314946
186.927096 1.316172
186.940347 1.317367
186.953598 1.318531
186.966848 1.319664
186.980099 1.320766
186.993350 1.321837
187.006600 1.322877
187.019851 1.323884
187.033102 1.324860
187.046352 1.325804
187.059603 1.326716
187.072854 1.327595
187.086104 1.328442
187.099355 1.329256
187.112606 1.330038
187.125856 1.330787
187.139107 1.331502
187.152358 1.332185
187.165608 1.332834
187.178859 1.333449
187.192110 1.334031
187.205360 1.334579
187.218611 1.335093
187.231862 1.335573
187.245112 1.336019
187.258363 1.336431
187.271614 1.336808
187.284864 1.337150
187.298115 1.337458
187.311366 1.337731
187.324616 1.337969
187.337867 1.338172
187.351118 1.338340
187.364368 1.338473
187.377619 1.338570
187.390870 1.338632
187.404120 1.338658
187.417371 1.338649
187.430622 1.338603
187.443872 1.338522
187.457123 1.338405
187.470374 1.338252
187.483624 1.338063
187.496875 1.337838
187.510126 1.337577
187.523376 1.337279
187.536627 1.336945
187.549877 1.336574
187.563128 1.336167
187.576379 1.335724
187.589629 1.335244
187.602880 1.334727
187.616131 1.334174
187.629381 1.333584
187.642632 1.332957
187.655883 1.332293
187.669133 1.331593
187.682384 1.330856
187.695635 1.330082
187.708885 1.329272
187.722136 1.328424
187.735387 1.327540
187.748637 1.326619
187.761888 1.325661
187.775139 1.324667
187.788389 1.323635
187.801640 1.322567
187.814891 1.321463
187.828141 1.320322
187.841392 1.319144
187.854643 1.317929
187.867893 1.316679
187.881144 1.315391
187.894395 1.314068
187.907645 1.312708
187.920896 1.311312
187.934147 1.309879
187.947397 1.308411
187.960648 1.306907
187.973899 1.305367
187.987149 1.303791
188.000400 1.302180
188.013651 1.300533
188.026901 1.298851
188.040152 1.297133
188.053403 1.295380
188.066653 1.293593
188.079904 1.291770
188.093155 1.289913
188.106405 1.288022
188.119656 1.286096
188.132907 1.284136
188.146157 1.282142
188.159408 1.280115
188.172659 1.278053
188.185909 1.275959
188.199160 1.273831
188.212411 1.271670
188.225661 1.269477
188.238912 1.267251
188.252163 1.264993
188.265413 1.262703
188.278664 1.260381
188.291915 1.258027
188.305165 1.255642
188.318416 1.253227
188.331667 1.250781
188.344917 1.248304
188.358168 1.245797
188.371419 1.243260
188.384669 1.240694
188.397920 1.238099
188.411171 1.235475
188.424421 1.232822
188.437672 1.230141
188.450923 1.227432
188.464173 1.224695
188.477424 1.221932
188.490675 1.219142
188.503925 1.216325
188.517176 1.213482
188.530427 1.210613
188.543677 1.207719
188.556928 1.204801
188.570179 1.201857
188.583429 1.198890
188.596680 1.195899
188.609930 1.192884
188.623181 1.189847
188.636432 1.186788
188.649682 1.183706
188.662933 1.180603
188.676184 1.177479
188.689434 1.174334
188.702685 1.171169
188.715936 1.167985
188.729186 1.164781
188.742437 1.161559
188.755688 1.158318
188.768938 1.155060
188.782189 1.151784
188.795440 1.148492
188.808690 1.145184
188.821941 1.141859
188.835192 1.138520
188.848442 1.135166
188.861693 1.131798
188.874944 1.128417
188.888194 1.125022
188.901445 1.121615
188.914696 1.118196
188.927946 1.114765
188.941197 1.111324
188.954448 1.107873
188.967698 1.104412
188.980949 1.100941
188.994200 1.097463
189.007450 1.093976
189.020701 1.090482
189.033952 1.086981
189.047202 1.083474
189.060453 1.079961
189.073704 1.076444
189.086954 1.072922
189.100205 1.069396
189.113456 1.065867
189.126706 1.062335
189.139957 1.058802
189.153208 1.055267
189.166458 1.051731
189.179709 1.048195
189.192960 1.044660
189.206210 1.041126
189.219461 1.037593
189.232712 1.034063
189.245962 1.030536
189.259213 1.027012
189.272464 1.023492
189.285714 1.019978
189.298965 1.016468
189.312216 1.012965
189.325466 1.009468
189.338717 1.005979
189.351968 1.002498
189.365218 0.999025
189.378469 0.995561
189.391720 0.992107
189.404970 0.988664
189.418221 0.985231
189.431472 0.981810
189.444722 0.978402
189.457973 0.975006
189.471224 0.971623
189.484474 0.968255
189.497725 0.964901
189.510976 0.961562
189.524226 0.958239
189.537477 0.954933
189.550728 0.951644
189.563978 0.948372
189.577229 0.945118
189.590480 0.941883
189.603730 0.938667
189.616981 0.935471
189.630232 0.932296
189.643482 0.929141
189.656733 0.926008
189.669983 0.922898
189.683234 0.919809
189.696485 0.916744
189.709735 0.913703
189.722986 0.910685
189.736237 0.907693
189.749487 0.904725
189.762738 0.901784
189.775989 0.898869
189.789239 0.895980
189.802490 0.893118
189.815741 0.890285
189.828991 0.887479
189.842242 0.884702
189.855493 0.881954
189.868743 0.879236
189.881994 0.876548
189.895245 0.873890
189.908495 0.871263
189.921746 0.868667
189.934997 0.866103
189.948247 0.863570
189.961498 0.861071
189.974749 0.858604
189.987999 0.856170
190.001250 0.853770
190.014501 0.851404
190.027751 0.849073
190.041002 0.846776
190.054253 0.844514
190.067503 0.842287
190.080754 0.840096
190.094005 0.837941
190.107255 0.835822
190.120506 0.833739
190.133757 0.831694
190.147007 0.829685
190.160258 0.827714
190.173509 0.825781
190.186759 0.823885
190.200010 0.822027
190.213261 0.820208
190.226511 0.818427
190.239762 0.816685
190.253013 0.814982
190.266263 0.813317
190.279514 0.811692
190.292765 0.810107
190.306015 0.808561
190.319266 0.807055
190.332517 0.805589
190.345767 0.804163
190.359018 0.802776
190.372269 0.801431
190.385519 0.800125
190.398770 0.798860
190.412021 0.797635
190.425271 0.796451
190.438522 0.795308
190.451773 0.794205
190.465023 0.793143
190.478274 0.792122
190.491525 0.791142
190.504775 0.790202
190.518026 0.789303
190.531277 0.788445
190.544527 0.787628
190.557778 0.786852
190.571029 0.786117
190.584279 0.785422
190.597530 0.784768
190.610781 0.784154
190.624031 0.783581
190.637282 0.783049
190.650533 0.782557
190.663783 0.782105
190.677034 0.781694
190.690285 0.781323
190.703535 0.780991
190.716786 0.780700
190.730037 0.780448
190.743287 0.780237
190.756538 0.780064
190.769788 0.779931
190.783039 0.779838
190.796290 0.779783
190.809540 0.779767
190.822791 0.779790
190.836042 0.779851
190.849292 0.779951
190.862543 0.780089
190.875794 0.780265
190.889044 0.780479
190.902295 0.780730
190.915546 0.781018
190.928796 0.781344
190.942047 0.781706
190.955298 0.782105
190.968548 0.782540
190.981799 0.783012
190.995050 0.783519
191.008300 0.784062
191.021551 0.784640
191.034802 0.785254
191.048052 0.785902
191.061303 0.786585
191.074554 0.787302
191.087804 0.788052
191.101055 0.788837
191.114306 0.789655
191.127556 0.790506
191.140807 0.791390
191.154058 0.792306
191.167308 0.793255
191.180559 0.794235
191.193810 0.795247
191.207060 0.796290
191.220311 0.797364
191.233562 0.798468
191.246812 0.799603
191.260063 0.800768
191.273314 0.801962
191.286564 0.803185
191.299815 0.804438
191.313066 0.805719
191.326316 0.807028
191.339567 0.808365
191.352818 0.809730
191.366068 0.811121
191.379319 0.812540
191.392570 0.813985
191.405820 0.815456
191.419071 0.816953
191.432322 0.818476
191.445572 0.820023
191.458823 0.821596
191.472074 0.823192
191.485324 0.824813
191.498575 0.826457
191.511826 0.828125
191.525076 0.829815
191.538327 0.831528
191.551578 0.833263
191.564828 0.835020
191.578079 0.836799
191.591330 0.838599
191.604580 0.840419
191.617831 0.842260
191.631082 0.844121
191.644332 0.846001
191.657583 0.847901
191.670834 0.849820
191.684084 0.851757
191.697335 0.853713
191.710586 0.855686
191.723836 0.857677
191.737087 0.859686
191.750338 0.861711
191.763588 0.863752
191.776839 0.865810
191.790090 0.867883
191.803340 0.869972
191.816591 0.872076
191.829841 0.874195
191.843092 0.876328
191.856343 0.878475
191.869593 0.880635
191.882844 0.882809
191.896095 0.884996
191.909345 0.887196
191.922596 0.889408
191.935847 0.891632
191.949097 0.893868
191.962348 0.896115
191.975599 0.898373
191.988849 0.900641
192.002100 0.902920
192.015351 0.905209
192.028601 0.907508
192.041852 0.909816
192.055103 0.912133
192.068353 0.914459
192.081604 0.916793
192.094855 0.919136
192.108105 0.921486
192.121356 0.923844
192.134607 0.926209
192.147857 0.928581
192.161108 0.930959
192.174359 0.933344
192.187609 0.935735
192.200860 0.938131
192.214111 0.940533
192.227361 0.942940
192.240612 0.945352
192.253863 0.947768
192.267113 0.950189
192.280364 0.952614
192.293615 0.955042
192.306865 0.957474
192.320116 0.959909
192.333367 0.962347
192.346617 0.964788
192.359868 0.967231
192.373119 0.969676
192.386369 0.972123
192.399620 0.974572
192.412871 0.977022
192.426121 0.979473
192.439372 0.981925
192.452623 0.984378
192.465873 0.986831
192.479124 0.989284
192.492375 0.991737
192.505625 0.994190
192.518876 0.996642
192.532127 0.999094
192.545377 1.001544
192.558628 1.003993
192.571879 1.006441
192.585129 1.008886
192.598380 1.011330
192.611631 1.013772
192.624881 1.016212
192.638132 1.018649
192.651383 1.021083
192.664633 1.023514
192.677884 1.025942
192.691135 1.028367
192.704385 1.030788
192.717636 1.033205
192.730887 1.035618
192.744137 1.038027
192.757388 1.040432
192.770639 1.042832
192.783889 1.045228
192.797140 1.047618
192.810391 1.050004
192.823641 1.052384
192.836892 1.054758
192.850143 1.057127
192.863393 1.059491
192.876644 1.061848
192.889894 1.064199
192.903145 1.066544
192.916396 1.068883
192.929646 1.071214
192.942897 1.073539
192.956148 1.075857
192.969398 1.078168
192.982649 1.080472
192.995900 1.082768
193.009150 1.085057
193.022401 1.087338
193.035652 1.089611
193.048902 1.091876
193.062153 1.094133
193.075404 1.096381
193.088654 1.098622
193.101905 1.100853
193.115156 1.103076
193.128406 1.105290
193.141657 1.107495
193.154908 1.109691
193.168158 1.111878
193.181409 1.114055
193.194660 1.116223
193.207910 1.118381
193.221161 1.120530
193.234412 1.122668
193.247662 1.124797
193.260913 1.126915
193.274164 1.129024
193.287414 1.131122
193.300665 1.133209
193.313916 1.135286
193.327166 1.137352
193.340417 1.139407
193.353668 1.141452
193.366918 1.143485
193.380169 1.145507
193.393420 1.147518
193.406670 1.149518
193.419921 1.151506
193.433172 1.153483
193.446422 1.155448
193.459673 1.157401
193.472924 1.159342
193.486174 1.161272
193.499425 1.163189
193.512676 1.165094
193.525926 1.166987
193.539177 1.168867
193.552428 1.170735
193.565678 1.172591
193.578929 1.174434
193.592180 1.176264
193.605430 1.178081
193.618681 1.179885
193.631932 1.181677
193.645182 1.183455
193.658433 1.185220
193.671684 1.186971
193.684934 1.188710
193.698185 1.190435
193.711436 1.192146
193.724686 1.193844
193.737937 1.195527
193.751188 1.197197
193.764438 1.198854
193.777689 1.200496
193.790940 1.202124
193.804190 1.203738
193.817441 1.205338
193.830692 1.206923
193.843942 1.208494
193.857193 1.210050
193.870444 1.211592
193.883694 1.213119
193.896945 1.214632
193.910196 1.216130
193.923446 1.217612
193.936697 1.219080
193.949947 1.220533
193.963198 1.221970
193.976449 1.223392
193.989699 1.224799
194.002950 1.226191
194.016201 1.227567
194.029451 1.228928
194.042702 1.230272
194.055953 1.231602
194.069203 1.232915
194.082454 1.234212
194.095705 1.235494
194.108955 1.236759
194.122206 1.238009
194.135457 1.239242
194.148707 1.240459
194.161958 1.241659
194.175209 1.242843
194.188459 1.244011
194.201710 1.245161
194.214961 1.246296
194.228211 1.247413
194.241462 1.248513
194.254713 1.249597
194.267963 1.250664
194.281214 1.251713
194.294465 1.252745
194.307715 1.253760
194.320966 1.254758
194.334217 1.255738
194.347467 1.256701
194.360718 1.257646
194.373969 1.258573
194.387219 1.259483
194.400470 1.260375
194.413721 1.261249
194.426971 1.262105
194.440222 1.262943
194.453473 1.263762
194.466723 1.264563
194.479974 1.265346
194.493225 1.266111
194.506475 1.266857
194.519726 1.267584
194.532977 1.268293
194.546227 1.268983
194.559478 1.269654
194.572729 1.270306
194.585979 1.270939
194.599230 1.271553
194.612481 1.272148
194.625731 1.272723
194.638982 1.273279
194.652233 1.273816
194.665483 1.274333
194.678734 1.274830
194.691985 1.275308
194.705235 1.275765
194.718486 1.276203
194.731737 1.276621
194.744987 1.277019
194.758238 1.277396
194.771489 1.277754
194.784739 1.278090
194.797990 1.278407
194.811241 1.278703
194.824491 1.278978
194.837742 1.279233
194.850993 1.279466
194.864243 1.279679
194.877494 1.279871
194.890745 1.280041
194.903995 1.280191
194.917246 1.280319
194.930497 1.280426
194.943747 1.280512
194.956998 1.280575
194.970249 1.280618
194.983499 1.280638
194.996750 1.280637
195.010001 1.280614
195.023251 1.280568
195.036502 1.280501
195.049752 1.280411
195.063003 1.280300
195.076254 1.280165
195.089504 1.280009
195.102755 1.279830
195.116006 1.279628
195.129256 1.279403
195.142507 1.279156
195.155758 1.278886
195.169008 1.278592
195.182259 1.278276
195.195510 1.277936
195.208760 1.277574
195.222011 1.277187
195.235262 1.276778
195.248512 1.276345
195.261763 1.275888
195.275014 1.275407
195.288264 1.274903
195.301515 1.274375
195.314766 1.273823
195.328016 1.273247
195.341267 1.272646
195.354518 1.272022
195.367768 1.271373
195.381019 1.270700
195.394270 1.270002
195.407520 1.269280
195.420771 1.268533
195.434022 1.267761
195.447272 1.266965
195.460523 1.266143
195.473774 1.265297
195.487024 1.264426
195.500275 1.263529
195.513526 1.262608
195.526776 1.261661
195.540027 1.260689
195.553278 1.259691
195.566528 1.258668
195.579779 1.257620
195.593030 1.256545
195.606280 1.255446
195.619531 1.254320
195.632782 1.253168
195.646032 1.251991
195.659283 1.250788
195.672534 1.249559
195.685784 1.248303
195.699035 1.247022
195.712286 1.245714
195.725536 1.244380
195.738787 1.243020
195.752038 1.241633
195.765288 1.240220
195.778539 1.238781
195.791790 1.237315
195.805040 1.235822
195.818291 1.234303
195.831542 1.232757
195.844792 1.231185
195.858043 1.229586
195.871294 1.227960
195.884544 1.226307
195.897795 1.224627
195.911046 1.222921
195.924296 1.221187
195.937547 1.219427
195.950798 1.217640
195.964048 1.215826
195.977299 1.213984
195.990550 1.212116
196.003800 1.210221
196.017051 1.208298
196.030302 1.206349
196.043552 1.204372
196.056803 1.202369
196.070054 1.200338
196.083304 1.198280
196.096555 1.196195
196.109805 1.194083
196.123056 1.191944
196.136307 1.189778
196.149557 1.187585
196.162808 1.185365
196.176059 1.183118
196.189309 1.180843
196.202560 1.178542
196.215811 1.176214
196.229061 1.173858
196.242312 1.171476
196.255563 1.169067
196.268813 1.166632
196.282064 1.164169
196.295315 1.161680
196.308565 1.159164
196.321816 1.156621
196.335067 1.154052
196.348317 1.151456
196.361568 1.148834
196.374819 1.146185
196.388069 1.143510
196.401320 1.140809
196.414571 1.138081
196.427821 1.135328
196.441072 1.132548
196.454323 1.129743
196.467573 1.126911
196.480824 1.124054
196.494075 1.121171
196.507325 1.118263
196.520576 1.115330
196.533827 1.112371
196.547077 1.109387
196.560328 1.106377
196.573579 1.103343
196.586829 1.100284
196.600080 1.097201
196.613331 1.094093
196.626581 1.090960
196.639832 1.087803
196.653083 1.084623
196.666333 1.081418
196.679584 1.078189
196.692835 1.074937
196.706085 1.071662
196.719336 1.068363
196.732587 1.065041
196.745837 1.061696
196.759088 1.058329
196.772339 1.054939
196.785589 1.051527
196.798840 1.048093
196.812091 1.044636
196.825341 1.041159
196.838592 1.037659
196.851843 1.034139
196.865093 1.030597
196.878344 1.027035
196.891595 1.023453
196.904845 1.019850
196.918096 1.016227
196.931347 1.012584
196.944597 1.008922
196.957848 1.005241
196.971099 1.001541
196.984349 0.997822
196.997600 0.994084
197.010851 0.990329
197.024101 0.986556
197.037352 0.982765
197.050603 0.978957
197.063853 0.975133
197.077104 0.971292
197.090355 0.967434
197.103605 0.963561
197.116856 0.959672
197.130107 0.955768
197.143357 0.951849
197.156608 0.947915
197.169858 0.943967
197.183109 0.940006
197.196360 0.936030
197.209610 0.932042
197.222861 0.928041
197.236112 0.924028
197.249362 0.920003
197.262613 0.915966
197.275864 0.911918
197.289114 0.907859
197.302365 0.903790
197.315616 0.899711
197.328866 0.895623
197.342117 0.891525
197.355368 0.887419
197.368618 0.883304
197.381869 0.879182
197.395120 0.875052
197.408370 0.870915
197.421621 0.866772
197.434872 0.862623
197.448122 0.858468
197.461373 0.854308
197.474624 0.850143
197.487874 0.845975
197.501125 0.841802
197.514376 0.837626
197.527626 0.833448
197.540877 0.829268
197.554128 0.825085
197.567378 0.820902
197.580629 0.816718
197.593880 0.812533
197.607130 0.808349
197.620381 0.804166
197.633632 0.799983
197.646882 0.795803
197.660133 0.791625
197.673384 0.787451
197.686634 0.783279
197.699885 0.779111
197.713136 0.774948
197.726386 0.770790
197.739637 0.766638
197.752888 0.762492
197.766138 0.758352
197.779389 0.754220
197.792640 0.750095
197.805890 0.745979
197.819141 0.741871
197.832392 0.737774
197.845642 0.733686
197.858893 0.729608
197.872144 0.725542
197.885394 0.721488
197.898645 0.717446
197.911896 0.713416
197.925146 0.709400
197.938397 0.705399
197.951648 0.701411
197.964898 0.697439
197.978149 0.693483
197.991400 0.689543
198.004650 0.685619
198.017901 0.681714
198.031152 0.677826
198.044402 0.673957
198.057653 0.670107
198.070904 0.666276
198.084154 0.662466
198.097405 0.658677
198.110656 0.654910
198.123906 0.651164
198.137157 0.647441
198.150408 0.643741
198.163658 0.640065
198.176909 0.636414
198.190160 0.632787
198.203410 0.629185
198.216661 0.625610
198.229911 0.622061
198.243162 0.618539
198.256413 0.615045
198.269663 0.611579
198.282914 0.608142
198.296165 0.604735
198.309415 0.601357
198.322666 0.598009
198.335917 0.594693
198.349167 0.591407
198.362418 0.588154
198.375669 0.584934
198.388919 0.581746
198.402170 0.578592
198.415421 0.575472
198.428671 0.572386
198.441922 0.569336
198.455173 0.566321
198.468423 0.563342
198.481674 0.560400
198.494925 0.557495
198.508175 0.554627
198.521426 0.551797
198.534677 0.549006
198.547927 0.546254
198.561178 0.543541
198.574429 0.540868
198.587679 0.538235
198.600930 0.535642
198.614181 0.533091
198.627431 0.530582
198.640682 0.528114
198.653933 0.525689
198.667183 0.523306
198.680434 0.520967
198.693685 0.518671
198.706935 0.516420
198.720186 0.514212
198.733437 0.512050
198.746687 0.509932
198.759938 0.507860
198.773189 0.505833
198.786439 0.503853
198.799690 0.501919
198.812941 0.500031
198.826191 0.498191
198.839442 0.496399
198.852693 0.494653
198.865943 0.492956
198.879194 0.491307
198.892445 0.489707
198.905695 0.488156
198.918946 0.486653
198.932197 0.485200
198.945447 0.483796
198.958698 0.482442
198.971949 0.481139
198.985199 0.479885
198.998450 0.478682
199.011701 0.477529
199.024951 0.476427
199.038202 0.475377
199.051453 0.474377
199.064703 0.473429
199.077954 0.472532
199.091205 0.471687
199.104455 0.470893
199.117706 0.470152
199.130957 0.469463
199.144207 0.468825
199.157458 0.468240
199.170709 0.467707
199.183959 0.467227
199.197210 0.466799
199.210461 0.466424
199.223711 0.466101
199.236962 0.465831
199.250213 0.465614
199.263463 0.465450
199.276714 0.465338
199.289964 0.465279
199.303215 0.465273
199.316466 0.465319
199.329716 0.465418
199.342967 0.465571
199.356218 0.465775
199.369468 0.466033
199.382719 0.466343
199.395970 0.466706
199.409220 0.467121
199.422471 0.467589
199.435722 0.468109
199.448972 0.468681
199.462223 0.469306
199.475474 0.469982
199.488724 0.470711
199.501975 0.471491
199.515226 0.472324
199.528476 0.473208
199.541727 0.474143
199.554978 0.475130
199.568228 0.476168
199.581479 0.477256
199.594730 0.478396
199.607980 0.479586
199.621231 0.480827
199.634482 0.482118
199.647732 0.483460
199.660983 0.484851
199.674234 0.486291
199.687484 0.487782
199.700735 0.489321
199.713986 0.490909
199.727236 0.492547
199.740487 0.494232
199.753738 0.495966
199.766988 0.497748
199.780239 0.499578
199.793490 0.501455
199.806740 0.503379
199.819991 0.505350
199.833242 0.507368
199.846492 0.509433
199.859743 0.511543
199.872994 0.513699
199.886244 0.515900
199.899495 0.518147
199.912746 0.520438
199.925996 0.522774
199.939247 0.525154
199.952498 0.527578
199.965748 0.530045
199.978999 0.532556
199.992250 0.535109
200.005500 0.537705
200.018751 0.540343
200.032002 0.543023
200.045252 0.545744
200.058503 0.548506
200.071754 0.551308
200.085004 0.554151
200.098255 0.557034
200.111506 0.559957
200.124756 0.562918
200.138007 0.565919
200.151258 0.568957
200.164508 0.572034
200.177759 0.575149
200.191010 0.578300
200.204260 0.581488
200.217511 0.584713
200.230762 0.587974
200.244012 0.591270
200.257263 0.594602
200.270514 0.597968
200.283764 0.601369
200.297015 0.604803
200.310266 0.608271
200.323516 0.611773
200.336767 0.615306
200.350018 0.618873
200.363268 0.622471
200.376519 0.626100
200.389769 0.629760
200.403020 0.633451
200.416271 0.637172
200.429521 0.640923
200.442772 0.644703
200.456023 0.648512
200.469273 0.652349
200.482524 0.656215
200.495775 0.660107
200.509025 0.664027
200.522276 0.667974
200.535527 0.671947
200.548777 0.675945
200.562028 0.679969
200.575279 0.684018
200.588529 0.688092
200.601780 0.692189
200.615031 0.696310
200.628281 0.700454
200.641532 0.704621
200.654783 0.708811
200.668033 0.713022
200.681284 0.717254
200.694535 0.721508
200.707785 0.725782
200.721036 0.730076
200.734287 0.734390
200.747537 0.738724
200.760788 0.743076
200.774039 0.747446
200.787289 0.751835
200.800540 0.756241
200.813791 0.760664
200.827041 0.765103
200.840292 0.769559
200.853543 0.774031
200.866793 0.778518
200.880044 0.783021
200.893295 0.787537
200.906545 0.792068
200.919796 0.796613
200.933047 0.801171
200.946297 0.805741
200.959548 0.810324
200.972799 0.814920
200.986049 0.819527
200.999300 0.824145
201.012551 0.828773
201.025801 0.833413
201.039052 0.838062
201.052303 0.842721
201.065553 0.847389
201.078804 0.852065
201.092055 0.856750
201.105305 0.861444
201.118556 0.866144
201.131807 0.870852
201.145057 0.875567
201.158308 0.880288
201.171559 0.885015
201.184809 0.889747
201.198060 0.894485
201.211311 0.899228
201.224561 0.903975
201.237812 0.908726
201.251063 0.913481
201.264313 0.918239
201.277564 0.923000
201.290815 0.927764
201.304065 0.932530
201.317316 0.937298
201.330567 0.942067
201.343817 0.946838
201.357068 0.951609
201.370319 0.956380
201.383569 0.961152
201.396820 0.965923
201.410071 0.970693
201.423321 0.975463
201.436572 0.980231
201.449822 0.984997
201.463073 0.989762
201.476324 0.994524
201.489574 0.999283
201.502825 1.004039
201.516076 1.008791
201.529326 1.013540
201.542577 1.018285
201.555828 1.023025
201.569078 1.027761
201.582329 1.032491
201.595580 1.037216
201.608830 1.041936
201.622081 1.046649
201.635332 1.051356
201.648582 1.056056
201.661833 1.060750
201.675084 1.065436
201.688334 1.070114
201.701585 1.074785
201.714836 1.079447
201.728086 1.084101
201.741337 1.088746
201.754588 1.093382
201.767838 1.098008
201.781089 1.102625
201.794340 1.107232
201.807590 1.111829
201.820841 1.116415
201.834092 1.120990
201.847342 1.125554
201.860593 1.130107
201.873844 1.134648
201.887094 1.139177
201.900345 1.143694
201.913596 1.148199
201.926846 1.152690
201.940097 1.157169
201.953348 1.161634
201.966598 1.166086
201.979849 1.170524
201.993100 1.174948
202.006350 1.179358
202.019601 1.183753
202.032852 1.188133
202.046102 1.192498
202.059353 1.196848
202.072604 1.201183
202.085854 1.205501
202.099105 1.209804
202.112356 1.214090
202.125606 1.218360
202.138857 1.222612
202.152108 1.226848
202.165358 1.231067
202.178609 1.235268
202.191860 1.239452
202.205110 1.243617
202.218361 1.247765
202.231612 1.251894
202.244862 1.256004
202.258113 1.260096
202.271364 1.264169
202.284614 1.268222
202.297865 1.272256
202.311116 1.276271
202.324366 1.280265
202.337617 1.284240
202.350868 1.288194
202.364118 1.292128
202.377369 1.296041
202.390620 1.299933
202.403870 1.303804
202.417121 1.307653
202.430372 1.311482
202.443622 1.315288
202.456873 1.319073
202.470124 1.322835
202.483374 1.326576
202.496625 1.330294
202.509875 1.333989
202.523126 1.337661
202.536377 1.341311
202.549627 1.344937
202.562878 1.348540
202.576129 1.352119
202.589379 1.355675
202.602630 1.359206
202.615881 1.362714
202.629131 1.366198
202.642382 1.369656
202.655633 1.373091
202.668883 1.376500
202.682134 1.379885
202.695385 1.383245
202.708635 1.386579
202.721886 1.389888
202.735137 1.393171
202.748387 1.396429
202.761638 1.399660
202.774889 1.402866
202.788139 1.406045
202.801390 1.409198
202.814641 1.412325
202.827891 1.415424
202.841142 1.418497
202.854393 1.421543
202.867643 1.424562
202.880894 1.427553
202.894145 1.430517
202.907395 1.433453
202.920646 1.436362
202.933897 1.439243
202.947147 1.442095
202.960398 1.444920
202.973649 1.447716
202.986899 1.450484
203.000150 1.453223
203.013401 1.455934
203.026651 1.458615
203.039902 1.461268
203.053153 1.463891
203.066403 1.466485
203.079654 1.469050
203.092905 1.471585
203.106155 1.474091
203.119406 1.476567
203.132657 1.479013
203.145907 1.481428
203.159158 1.483814
203.172409 1.486169
203.185659 1.488494
203.198910 1.490789
203.212161 1.493052
203.225411 1.495285
203.238662 1.497487
203.251913 1.499658
203.265163 1.501798
203.278414 1.503906
203.291665 1.505983
203.304915 1.508029
203.318166 1.510043
203.331417 1.512025
203.344667 1.513975
203.357918 1.515893
203.371169 1.517780
203.384419 1.519634
203.397670 1.521455
203.410921 1.523245
203.424171 1.525002
203.437422 1.526726
203.450673 1.528417
203.463923 1.530076
203.477174 1.531702
203.490425 1.533294
203.503675 1.534854
203.516926 1.536380
203.530177 1.537873
203.543427 1.539332
203.556678 1.540758
203.569928 1.542150
203.583179 1.543509
203.596430 1.544833
203.609680 1.546124
203.622931 1.547380
203.636182 1.548603
203.649432 1.549791
203.662683 1.550945
203.675934 1.552065
203.689184 1.553149
203.702435 1.554200
203.715686 1.555216
203.728936 1.556196
203.742187 1.557143
203.755438 1.558054
203.768688 1.558930
203.781939 1.559771
203.795190 1.560576
203.808440 1.561347
203.821691 1.562082
203.834942 1.562782
203.848192 1.563446
203.861443 1.564074
203.874694 1.564667
203.887944 1.565224
203.901195 1.565746
203.914446 1.566231
203.927696 1.566680
203.940947 1.567094
203.954198 1.567471
203.967448 1.567812
203.980699 1.568116
203.993950 1.568385
204.007200 1.568617
204.020451 1.568812
204.033702 1.568971
204.046952 1.569094
204.060203 1.569180
204.073454 1.569229
204.086704 1.569241
204.099955 1.569216
204.113206 1.569155
204.126456 1.569056
204.139707 1.568921
204.152958 1.568748
204.166208 1.568539
204.179459 1.568292
204.192710 1.568008
204.205960 1.567687
204.219211 1.567328
204.232462 1.566932
204.245712 1.566499
204.258963 1.566028
204.272214 1.565520
204.285464 1.564974
204.298715 1.564390
204.311966 1.563769
204.325216 1.563111
204.338467 1.562415
204.351718 1.561681
204.364968 1.560909
204.378219 1.560099
204.391470 1.559252
204.404720 1.558367
204.417971 1.557444
204.431222 1.556483
204.444472 1.555484
204.457723 1.554448
204.470974 1.553373
204.484224 1.552260
204.497475 1.551110
204.510726 1.549922
204.523976 1.548695
204.537227 1.547431
204.550478 1.546128
204.563728 1.544788
204.576979 1.543409
204.590230 1.541993
204.603480 1.540538
204.616731 1.539046
204.629981 1.537515
204.643232 1.535947
204.656483 1.534341
204.669733 1.532696
204.682984 1.531014
204.696235 1.529294
204.709485 1.527535
204.722736 1.525739
204.735987 1.523905
204.749237 1.522034
204.762488 1.520124
204.775739 1.518176
204.788989 1.516191
204.802240 1.514168
204.815491 1.512108
204.828741 1.510010
204.841992 1.507874
204.855243 1.505700
204.868493 1.503489
204.881744 1.501241
204.894995 1.498955
204.908245 1.496632
204.921496 1.494272
204.934747 1.491874
204.947997 1.489439
204.961248 1.486968
204.974499 1.484459
204.987749 1.481913
205.001000 1.479330
205.014251 1.476710
205.027501 1.474054
205.040752 1.471361
205.054003 1.468632
205.067253 1.465866
205.080504 1.463064
205.093755 1.460226
205.107005 1.457351
205.120256 1.454440
205.133507 1.451494
205.146757 1.448511
205.160008 1.445493
205.173259 1.442439
205.186509 1.439350
205.199760 1.436226
205.213011 1.433066
205.226261 1.429871
205.239512 1.426641
205.252763 1.423377
205.266013 1.420077
205.279264 1.416743
205.292515 1.413375
205.305765 1.409973
205.319016 1.406536
205.332267 1.403066
205.345517 1.399562
205.358768 1.396024
205.372019 1.392453
205.385269 1.388849
205.398520 1.385211
205.411771 1.381541
205.425021 1.377838
205.438272 1.374103
205.451523 1.370335
205.464773 1.366535
205.478024 1.362704
205.491275 1.358841
205.504525 1.354946
205.517776 1.351020
205.531027 1.347063
205.544277 1.343075
205.557528 1.339057
205.570779 1.335009
205.584029 1.330930
205.597280 1.326821
205.610531 1.322683
205.623781 1.318516
205.637032 1.314319
205.650283 1.310094
205.663533 1.305840
205.676784 1.301558
205.690035 1.297248
205.703285 1.292910
205.716536 1.288544
205.729786 1.284152
205.743037 1.279732
205.756288 1.275286
205.769538 1.270814
205.782789 1.266316
205.796040 1.261792
205.809290 1.257242
205.822541 1.252668
205.835792 1.248069
205.849042 1.243446
205.862293 1.238798
205.875544 1.234127
205.888794 1.229432
205.902045 1.224714
205.915296 1.219974
205.928546 1.215211
205.941797 1.210426
205.955048 1.205620
205.968298 1.200793
205.981549 1.195944
205.994800 1.191075
206.008050 1.186186
206.021301 1.181277
206.034552 1.176349
206.047802 1.171402
206.061053 1.166436
206.074304 1.161452
206.087554 1.156450
206.100805 1.151431
206.114056 1.146395
206.127306 1.141343
206.140557 1.136274
206.153808 1.131190
206.167058 1.126091
206.180309 1.120976
206.193560 1.115848
206.206810 1.110705
206.220061 1.105549
206.233312 1.100380
206.246562 1.095198
206.259813 1.090004
206.273064 1.084799
206.286314 1.079582
206.299565 1.074355
206.312816 1.069117
206.326066 1.063870
206.339317 1.058613
206.352568 1.053347
206.365818 1.048073
206.379069 1.042792
206.392320 1.037502
206.405570 1.032206
206.418821 1.026904
206.432072 1.021596
206.445322 1.016282
206.458573 1.010964
206.471824 1.005641
206.485074 1.000314
206.498325 0.994984
206.511576 0.989652
206.524826 0.984317
206.538077 0.978980
206.551328 0.973642
206.564578 0.968303
206.577829 0.962964
206.591080 0.957625
206.604330 0.952287
206.617581 0.946951
206.630832 0.941617
206.644082 0.936285
206.657333 0.930956
206.670584 0.925630
206.683834 0.920309
206.697085 0.914992
206.710336 0.909681
206.723586 0.904375
206.736837 0.899076
206.750088 0.893783
206.763338 0.888498
206.776589 0.883220
206.789839 0.877951
206.803090 0.872691
206.816341 0.867441
206.829591 0.862200
206.842842 0.856971
206.856093 0.851752
206.869343 0.846546
206.882594 0.841351
206.895845 0.836169
206.909095 0.831001
206.922346 0.825847
206.935597 0.820707
206.948847 0.815582
206.962098 0.810473
206.975349 0.805380
206.988599 0.800304
207.001850 0.795244
207.015101 0.790203
207.028351 0.785179
207.041602 0.780175
207.054853 0.775190
207.068103 0.770225
207.081354 0.765280
207.094605 0.760356
207.107855 0.755453
207.121106 0.750573
207.134357 0.745715
207.147607 0.740880
207.160858 0.736068
207.174109 0.731281
207.187359 0.726518
207.200610 0.721780
207.213861 0.717067
207.227111 0.712381
207.240362 0.707721
207.253613 0.703089
207.266863 0.698484
207.280114 0.693906
207.293365 0.689358
207.306615 0.684838
207.319866 0.680348
207.333117 0.675887
207.346367 0.671457
207.359618 0.667058
207.372869 0.662691
207.386119 0.658354
207.399370 0.654051
207.412621 0.649779
207.425871 0.645541
207.439122 0.641337
207.452373 0.637166
207.465623 0.633029
207.478874 0.628928
207.492125 0.624861
207.505375 0.620831
207.518626 0.616836
207.531877 0.612877
207.545127 0.608955
207.558378 0.605071
207.571629 0.601224
207.584879 0.597415
207.598130 0.593644
207.611381 0.589912
207.624631 0.586218
207.637882 0.582564
207.651133 0.578950
207.664383 0.575376
207.677634 0.571842
207.690885 0.568349
207.704135 0.564897
207.717386 0.561486
207.730637 0.558116
207.743887 0.554789
207.757138 0.551503
207.770389 0.548260
207.783639 0.545060
207.796890 0.541903
207.810141 0.538789
207.823391 0.535719
207.836642 0.532692
207.849892 0.529709
207.863143 0.526771
207.876394 0.523877
207.889644 0.521028
207.902895 0.518223
207.916146 0.515464
207.929396 0.512750
207.942647 0.510082
207.955898 0.507459
207.969148 0.504882
207.982399 0.502352
207.995650 0.499867
208.008900 0.497429
208.022151 0.495037
208.035402 0.492692
208.048652 0.490394
208.061903 0.488143
208.075154 0.485938
208.088404 0.483781
208.101655 0.481672
208.114906 0.479609
208.128156 0.477594
208.141407 0.475627
208.154658 0.473707
208.167908 0.471835
208.181159 0.470011
208.194410 0.468235
208.207660 0.466506
208.220911 0.464826
208.234162 0.463193
208.247412 0.461609
208.260663 0.460072
208.273914 0.458584
208.287164 0.457143
208.300415 0.455751
208.313666 0.454407
208.326916 0.453111
208.340167 0.451863
208.353418 0.450663
208.366668 0.449511
208.379919 0.448407
208.393170 0.447351
208.406420 0.446343
208.419671 0.445383
208.432922 0.444471
208.446172 0.443606
208.459423 0.442789
208.472674 0.442020
208.485924 0.441298
208.499175 0.440624
208.512426 0.439997
208.525676 0.439417
208.538927 0.438885
208.552178 0.438399
208.565428 0.437960
208.578679 0.437569
208.591930 0.437224
208.605180 0.436925
208.618431 0.436673
208.631682 0.436468
208.644932 0.436308
208.658183 0.436195
208.671434 0.436127
208.684684 0.436105
208.697935 0.436128
208.711186 0.436197
208.724436 0.436312
208.737687 0.436471
208.750938 0.436675
208.764188 0.436924
208.777439 0.437217
208.790690 0.437554
208.803940 0.437936
208.817191 0.438361
208.830442 0.438831
208.843692 0.439343
208.856943 0.439899
208.870194 0.440498
208.883444 0.441140
208.896695 0.441824
208.909945 0.442551
208.923196 0.443320
208.936447 0.444131
208.949697 0.444984
208.962948 0.445878
208.976199 0.446813
208.989449 0.447790
209.002700 0.448807
209.015951 0.449864
209.029201 0.450962
209.042452 0.452100
209.055703 0.453277
209.068953 0.454494
209.082204 0.455750
209.095455 0.457045
209.108705 0.458379
209.121956 0.459751
209.135207 0.461161
209.148457 0.462609
209.161708 0.464095
209.174959 0.465618
209.188209 0.467178
209.201460 0.468774
209.214711 0.470407
209.227961 0.472077
209.241212 0.473782
209.254463 0.475523
209.267713 0.477299
209.280964 0.479110
209.294215 0.480956
209.307465 0.482836
209.320716 0.484751
209.333967 0.486699
209.347217 0.488681
209.360468 0.490696
209.373719 0.492744
209.386969 0.494825
209.400220 0.496938
209.413471 0.499084
209.426721 0.501261
209.439972 0.503469
209.453223 0.505709
209.466473 0.507979
209.479724 0.510281
209.492975 0.512612
209.506225 0.514973
209.519476 0.517364
209.532727 0.519785
209.545977 0.522234
209.559228 0.524712
209.572479 0.527219
209.585729 0.529753
209.598980 0.532316
209.612231 0.534906
209.625481 0.537523
209.638732 0.540167
209.651983 0.542838
209.665233 0.545535
209.678484 0.548258
209.691735 0.551007
209.704985 0.553781
209.718236 0.556581
209.731487 0.559405
209.744737 0.562253
209.757988 0.565126
209.771239 0.568023
209.784489 0.570943
209.797740 0.573886
209.810991 0.576853
209.824241 0.579842
209.837492 0.582853
209.850743 0.585887
209.863993 0.588942
209.877244 0.592019
209.890495 0.595117
209.903745 0.598236
209.916996 0.601375
209.930247 0.604535
209.943497 0.607715
209.956748 0.610914
209.969998 0.614133
209.983249 0.617371
209.996500 0.620628
210.009750 0.623903
210.023001 0.627197
210.036252 0.630509
210.049502 0.633838
210.062753 0.637185
210.076004 0.640549
210.089254 0.643929
210.102505 0.647326
210.115756 0.650740
210.129006 0.654169
210.142257 0.657614
210.155508 0.661075
210.168758 0.664551
210.182009 0.668041
210.195260 0.671546
210.208510 0.675066
210.221761 0.678599
210.235012 0.682146
210.248262 0.685707
210.261513 0.689281
210.274764 0.692868
210.288014 0.696468
210.301265 0.700079
210.314516 0.703704
210.327766 0.707340
210.341017 0.710987
210.354268 0.714646
210.367518 0.718316
210.380769 0.721997
210.394020 0.725689
210.407270 0.729391
210.420521 0.733102
210.433772 0.736824
210.447022 0.740555
210.460273 0.744296
210.473524 0.748045
210.486774 0.751804
210.500025 0.755570
210.513276 0.759346
210.526526 0.763129
210.539777 0.766920
210.553028 0.770718
210.566278 0.774524
210.579529 0.778337
210.592780 0.782156
210.606030 0.785982
210.619281 0.789815
210.632532 0.793653
210.645782 0.797498
210.659033 0.801348
210.672284 0.805203
210.685534 0.809064
210.698785 0.812929
210.712036 0.816799
210.725286 0.820673
210.738537 0.824552
210.751788 0.828435
210.765038 0.832321
210.778289 0.836211
210.791540 0.840104
210.804790 0.844000
210.818041 0.847899
210.831292 0.851800
210.844542 0.855704
210.857793 0.859610
210.871044 0.863518
210.884294 0.867428
210.897545 0.871339
210.910796 0.875252
210.924046 0.879165
210.937297 0.883079
210.950548 0.886994
210.963798 0.890909
210.977049 0.894825
210.990300 0.898740
211.003550 0.902655
211.016801 0.906570
211.030052 0.910484
211.043302 0.914397
211.056553 0.918309
211.069803 0.922219
211.083054 0.926128
211.096305 0.930036
211.109555 0.933941
211.122806 0.937844
211.136057 0.941745
211.149307 0.945643
211.162558 0.949539
211.175809 0.953431
211.189059 0.957321
211.202310 0.961207
211.215561 0.965089
211.228811 0.968968
211.242062 0.972842
211.255313 0.976712
211.268563 0.980578
211.281814 0.984440
211.295065 0.988296
211.308315 0.992148
211.321566 0.995994
211.334817 0.999835
211.348067 1.003671
211.361318 1.007500
211.374569 1.011324
211.387819 1.015141
211.401070 1.018952
211.414321 1.022757
211.427571 1.026554
211.440822 1.030345
211.454073 1.034128
211.467323 1.037905
211.480574 1.041673
211.493825 1.045434
211.507075 1.049187
211.520326 1.052932
211.533577 1.056669
211.546827 1.060397
211.560078 1.064116
211.573329 1.067826
211.586579 1.071528
211.599830 1.075220
211.613081 1.078903
211.626331 1.082576
211.639582 1.086239
211.652833 1.089892
211.666083 1.093535
211.679334 1.097167
211.692585 1.100789
211.705835 1.104400
211.719086 1.108001
211.732337 1.111590
211.745587 1.115168
211.758838 1.118734
211.772089 1.122288
211.785339 1.125831
211.798590 1.129361
211.811841 1.132880
211.825091 1.136385
211.838342 1.139879
211.851593 1.143359
211.864843 1.146826
211.878094 1.150281
211.891345 1.153721
211.904595 1.157149
211.917846 1.160562
211.931097 1.163962
211.944347 1.167347
211.957598 1.170718
211.970849 1.174075
211.984099 1.177417
211.997350 1.180744
212.010601 1.184056
212.023851 1.187353
212.037102 1.190635
212.050353 1.193901
212.063603 1.197151
212.076854 1.200385
212.090105 1.203604
212.103355 1.206805
212.116606 1.209991
212.129856 1.213160
212.143107 1.216311
212.156358 1.219446
212.169608 1.222564
212.182859 1.225664
212.196110 1.228747
212.209360 1.231812
212.222611 1.234859
212.235862 1.237888
212.249112 1.240899
212.262363 1.243891
212.275614 1.246865
212.288864 1.249819
212.302115 1.252755
212.315366 1.255672
212.328616 1.258569
212.341867 1.261447
212.355118 1.264305
212.368368 1.267143
212.381619 1.269961
212.394870 1.272758
212.408120 1.275536
212.421371 1.278293
212.434622 1.281029
212.447872 1.283744
212.461123 1.286438
212.474374 1.289110
212.487624 1.291762
212.500875 1.294391
212.514126 1.296999
212.527376 1.299585
212.540627 1.302148
212.553878 1.304690
212.567128 1.307208
212.580379 1.309705
212.593630 1.312178
212.606880 1.314628
212.620131 1.317055
212.633382 1.319459
212.646632 1.321839
212.659883 1.324195
212.673134 1.326528
212.686384 1.328837
212.699635 1.331121
212.712886 1.333381
212.726136 1.335616
212.739387 1.337827
212.752638 1.340013
212.765888 1.342174
212.779139 1.344310
212.792390 1.346420
212.805640 1.348505
212.818891 1.350564
212.832142 1.352597
212.845392 1.354604
212.858643 1.356586
212.871894 1.358540
212.885144 1.360469
212.898395 1.362371
212.911646 1.364246
212.924896 1.366094
212.938147 1.367914
212.951398 1.369708
212.964648 1.371474
212.977899 1.373213
212.991150 1.374924
213.004400 1.376607
213.017651 1.378263
213.030902 1.379890
213.044152 1.381488
213.057403 1.383059
213.070654 1.384600
213.083904 1.386113
213.097155 1.387598
213.110406 1.389053
213.123656 1.390479
213.136907 1.391876
213.150158 1.393243
213.163408 1.394581
213.176659 1.395889
213.189909 1.397167
213.203160 1.398415
213.216411 1.399634
213.229661 1.400822
213.242912 1.401979
213.256163 1.403107
213.269413 1.404203
213.282664 1.405269
213.295915 1.406305
213.309165 1.407309
213.322416 1.408282
213.335667 1.409224
213.348917 1.410135
213.362168 1.411014
213.375419 1.411862
213.388669 1.412678
213.401920 1.413463
213.415171 1.414215
213.428421 1.414936
213.441672 1.415625
213.454923 1.416281
213.468173 1.416906
213.481424 1.417498
213.494675 1.418057
213.507925 1.418585
213.521176 1.419079
213.534427 1.419541
213.547677 1.419970
213.560928 1.420367
213.574179 1.420730
213.587429 1.421060
213.600680 1.421358
213.613931 1.421622
213.627181 1.421853
213.640432 1.422051
213.653683 1.422215
213.666933 1.422346
213.680184 1.422443
213.693435 1.422507
213.706685 1.422538
213.719936 1.422535
213.733187 1.422498
213.746437 1.422427
213.759688 1.422323
213.772939 1.422185
213.786189 1.422013
213.799440 1.421807
213.812691 1.421567
213.825941 1.421293
213.839192 1.420985
213.852443 1.420644
213.865693 1.420268
213.878944 1.419858
213.892195 1.419414
213.905445 1.418936
213.918696 1.418424
213.931947 1.417878
213.945197 1.417298
213.958448 1.416684
213.971699 1.416036
213.984949 1.415354
213.998200 1.414638
214.011451 1.413887
214.024701 1.413103
214.037952 1.412285
214.051203 1.411432
214.064453 1.410546
214.077704 1.409626
214.090955 1.408672
214.104205 1.407684
214.117456 1.406663
214.130707 1.405607
214.143957 1.404518
214.157208 1.403396
214.170459 1.402239
214.183709 1.401050
214.196960 1.399826
214.210211 1.398570
214.223461 1.397280
214.236712 1.395957
214.249962 1.394601
214.263213 1.393211
214.276464 1.391789
214.289714 1.390334
214.302965 1.388846
214.316216 1.387325
214.329466 1.385772
214.342717 1.384186
214.355968 1.382568
214.369218 1.380918
214.382469 1.379236
214.395720 1.377521
214.408970 1.375775
214.422221 1.373997
214.435472 1.372187
214.448722 1.370346
214.461973 1.368474
214.475224 1.366570
214.488474 1.364636
214.501725 1.362670
214.514976 1.360674
214.528226 1.358648
214.541477 1.356591
214.554728 1.354504
214.567978 1.352387
214.581229 1.350240
214.594480 1.348063
214.607730 1.345857
214.620981 1.343622
214.634232 1.341358
214.647482 1.339065
214.660733 1.336743
214.673984 1.334393
214.687234 1.332015
214.700485 1.329609
214.713736 1.327175
214.726986 1.324713
214.740237 1.322225
214.753488 1.319709
214.766738 1.317166
214.779989 1.314597
214.793240 1.312002
214.806490 1.309380
214.819741 1.306733
214.832992 1.304061
214.846242 1.301363
214.859493 1.298640
214.872744 1.295892
214.885994 1.293120
214.899245 1.290324
214.912496 1.287505
214.925746 1.284661
214.938997 1.281794
214.952248 1.278905
214.965498 1.275993
214.978749 1.273058
214.992000 1.270101
215.005250 1.267123
215.018501 1.264124
215.031752 1.261103
215.045002 1.258061
215.058253 1.255000
215.071504 1.251918
215.084754 1.248816
215.098005 1.245695
215.111256 1.242555
215.124506 1.239397
215.137757 1.236220
215.151008 1.233025
215.164258 1.229812
215.177509 1.226582
215.190760 1.223335
215.204010 1.220072
215.217261 1.216793
215.230512 1.213498
215.243762 1.210187
215.257013 1.206862
215.270264 1.203522
215.283514 1.200167
215.296765 1.196799
215.310016 1.193417
215.323266 1.190023
215.336517 1.186615
215.349767 1.183196
215.363018 1.179764
215.376269 1.176321
215.389519 1.172867
215.402770 1.169402
215.416021 1.165928
215.429271 1.162443
215.442522 1.158949
215.455773 1.155446
215.469023 1.151934
215.482274 1.148415
215.495525 1.144887
215.508775 1.141352
215.522026 1.137811
215.535277 1.134263
215.548527 1.130709
215.561778 1.127149
215.575029 1.123584
215.588279 1.120015
215.601530 1.116441
215.614781 1.112864
215.628031 1.109283
215.641282 1.105699
215.654533 1.102112
215.667783 1.098524
215.681034 1.094934
215.694285 1.091342
215.707535 1.087750
215.720786 1.084157
215.734037 1.080565
215.747287 1.076973
215.760538 1.073382
215.773789 1.069792
215.787039 1.066205
215.800290 1.062619
215.813541 1.059036
215.826791 1.055457
215.840042 1.051881
215.853293 1.048309
215.866543 1.044742
215.879794 1.041179
215.893045 1.037622
215.906295 1.034070
215.919546 1.030525
215.932797 1.026987
215.946047 1.023455
215.959298 1.019931
215.972549 1.016415
215.985799 1.012907
215.999050 1.009408
216.012301 1.005918
216.025551 1.002438
216.038802 0.998967
216.052053 0.995507
216.065303 0.992058
216.078554 0.988620
216.091805 0.985194
216.105055 0.981780
216.118306 0.978378
216.131557 0.974989
216.144807 0.971614
216.158058 0.968252
216.171309 0.964904
216.184559 0.961570
216.197810 0.958252
216.211061 0.954948
216.224311 0.951660
216.237562 0.948388
216.250813 0.945132
216.264063 0.941893
216.277314 0.938671
216.290565 0.935467
216.303815 0.932280
216.317066 0.929111
216.330317 0.925961
216.343567 0.922829
216.356818 0.919717
216.370069 0.916624
216.383319 0.913551
216.396570 0.910498
216.409820 0.907465
216.423071 0.904454
216.436322 0.901463
216.449572 0.898494
216.462823 0.895547
216.476074 0.892621
216.489324 0.889718
216.502575 0.886838
216.515826 0.883980
216.529076 0.881146
216.542327 0.878335
216.555578 0.875548
216.568828 0.872785
216.582079 0.870046
216.595330 0.867332
216.608580 0.864642
216.621831 0.861978
216.635082 0.859339
216.648332 0.856725
216.661583 0.854138
216.674834 0.851576
216.688084 0.849040
216.701335 0.846531
216.714586 0.844049
216.727836 0.841593
216.741087 0.839165
216.754338 0.836763
216.767588 0.834390
216.780839 0.832044
216.794090 0.829725
216.807340 0.827435
216.820591 0.825173
216.833842 0.822939
216.847092 0.820734
216.860343 0.818558
216.873594 0.816410
216.886844 0.814291
216.900095 0.812202
216.913346 0.810141
216.926596 0.808110
216.939847 0.806109
216.953098 0.804137
216.966348 0.802195
216.979599 0.800283
216.992850 0.798400
217.006100 0.796548
217.019351 0.794726
217.032602 0.792934
217.045852 0.791172
217.059103 0.789441
217.072354 0.787740
217.085604 0.786069
217.098855 0.784430
217.112106 0.782821
217.125356 0.781242
217.138607 0.779694
217.151858 0.778177
217.165108 0.776691
217.178359 0.775236
217.191610 0.773811
217.204860 0.772418
217.218111 0.771055
217.231362 0.769723
217.244612 0.768422
217.257863 0.767153
217.271114 0.765913
217.284364 0.764705
217.297615 0.763528
217.310866 0.762382
217.324116 0.761266
217.337367 0.760182
217.350618 0.759128
217.363868 0.758104
217.377119 0.757112
217.390370 0.756150
217.403620 0.755219
217.416871 0.754319
217.430122 0.753449
217.443372 0.752609
217.456623 0.751800
217.469873 0.751021
217.483124 0.750273
217.496375 0.749554
217.509625 0.748866
217.522876 0.748208
217.536127 0.747579
217.549377 0.746981
217.562628 0.746412
217.575879 0.745873
217.589129 0.745363
217.602380 0.744883
217.615631 0.744432
217.628881 0.744011
217.642132 0.743618
217.655383 0.743255
217.668633 0.742920
217.681884 0.742614
217.695135 0.742337
217.708385 0.742088
217.721636 0.741867
217.734887 0.741675
217.748137 0.741510
217.761388 0.741374
217.774639 0.741265
217.787889 0.741184
217.801140 0.741131
217.814391 0.741105
217.827641 0.741105
217.840892 0.741133
217.854143 0.741188
217.867393 0.741270
217.880644 0.741378
217.893895 0.741512
217.907145 0.741672
217.920396 0.741859
217.933647 0.742071
217.946897 0.742309
217.960148 0.742573
217.973399 0.742862
217.986649 0.743175
217.999900 0.743514
218.013151 0.743878
218.026401 0.744266
218.039652 0.744679
218.052903 0.745115
218.066153 0.745576
218.079404 0.746060
218.092655 0.746569
218.105905 0.747100
218.119156 0.747655
218.132407 0.748233
218.145657 0.748833
218.158908 0.749457
218.172159 0.750102
218.185409 0.750770
218.198660 0.751460
218.211911 0.752172
218.225161 0.752905
218.238412 0.753660
218.251663 0.754436
218.264913 0.755233
218.278164 0.756051
218.291415 0.756889
218.304665 0.757748
218.317916 0.758627
218.331167 0.759526
218.344417 0.760444
218.357668 0.761383
218.370919 0.762340
218.384169 0.763317
218.397420 0.764312
218.410671 0.765326
218.423921 0.766359
218.437172 0.767410
218.450423 0.768479
218.463673 0.769566
218.476924 0.770670
218.490175 0.771792
218.503425 0.772931
218.516676 0.774087
218.529926 0.775260
218.543177 0.776450
218.556428 0.777655
218.569678 0.778877
218.582929 0.780115
218.596180 0.781369
218.609430 0.782638
218.622681 0.783922
218.635932 0.785222
218.649182 0.786536
218.662433 0.787865
218.675684 0.789209
218.688934 0.790566
218.702185 0.791938
218.715436 0.793324
218.728686 0.794723
218.741937 0.796135
218.755188 0.797561
218.768438 0.799000
218.781689 0.800451
218.794940 0.801916
218.808190 0.803392
218.821441 0.804881
218.834692 0.806381
218.847942 0.807894
218.861193 0.809418
218.874444 0.810953
218.887694 0.812500
218.900945 0.814057
218.914196 0.815626
218.927446 0.817204
218.940697 0.818793
218.953948 0.820393
218.967198 0.822002
218.980449 0.823621
218.993700 0.825250
219.006950 0.826888
219.020201 0.828535
219.033452 0.830191
219.046702 0.831856
219.059953 0.833530
219.073204 0.835212
219.086454 0.836902
219.099705 0.838600
219.112956 0.840306
219.126206 0.842020
219.139457 0.843741
219.152708 0.845470
219.165958 0.847206
219.179209 0.848948
219.192460 0.850698
219.205710 0.852454
219.218961 0.854216
219.232212 0.855984
219.245462 0.857759
219.258713 0.859539
219.271964 0.861325
219.285214 0.863117
219.298465 0.864914
219.311716 0.866716
219.324966 0.868523
219.338217 0.870335
219.351468 0.872151
219.364718 0.873972
219.377969 0.875797
219.391220 0.877626
219.404470 0.879459
219.417721 0.881296
219.430972 0.883137
219.444222 0.884981
219.457473 0.886828
219.470724 0.888679
219.483974 0.890532
219.497225 0.892389
219.510476 0.894247
219.523726 0.896109
219.536977 0.897973
219.550228 0.899838
219.563478 0.901706
219.576729 0.903576
219.589979 0.905447
219.603230 0.907320
219.616481 0.909195
219.629731 0.911070
219.642982 0.912947
219.656233 0.914825
219.669483 0.916703
219.682734 0.918582
219.695985 0.920462
219.709235 0.922342
219.722486 0.924222
219.735737 0.926102
219.748987 0.927982
219.762238 0.929862
219.775489 0.931742
219.788739 0.933621
219.801990 0.935499
219.815241 0.937377
219.828491 0.939253
219.841742 0.941129
219.854993 0.943003
219.868243 0.944876
219.881494 0.946748
219.894745 0.948617
219.907995 0.950486
219.921246 0.952352
219.934497 0.954216
219.947747 0.956078
219.960998 0.957938
219.974249 0.959795
219.987499 0.961650
220.000750 0.963502
220.014001 0.965351
220.027251 0.967197
220.040502 0.969041
220.053753 0.970881
220.067003 0.972717
220.080254 0.974551
220.093505 0.976380
220.106755 0.978206
220.120006 0.980029
220.133257 0.981847
220.146507 0.983661
220.159758 0.985471
220.173009 0.987277
220.186259 0.989078
220.199510 0.990875
220.212761 0.992667
220.226011 0.994454
220.239262 0.996236
220.252513 0.998013
220.265763 0.999785
220.279014 1.001552
220.292265 1.003314
220.305515 1.005069
220.318766 1.006820
220.332017 1.008564
220.345267 1.010303
220.358518 1.012036
220.371769 1.013762
220.385019 1.015483
220.398270 1.017197
220.411521 1.018905
220.424771 1.020606
220.438022 1.022301
220.451273 1.023988
220.464523 1.025669
220.477774 1.027343
220.491025 1.029010
220.504275 1.030670
220.517526 1.032322
220.530777 1.033967
220.544027 1.035604
220.557278 1.037234
220.570529 1.038856
220.583779 1.040470
220.597030 1.042077
220.610281 1.043675
220.623531 1.045265
220.636782 1.046846
220.650033 1.048420
220.663283 1.049984
220.676534 1.051541
220.689784 1.053088
220.703035 1.054627
220.716286 1.056157
220.729536 1.057677
220.742787 1.059189
220.756038 1.060691
220.769288 1.062185
220.782539 1.063668
220.795790 1.065142
220.809040 1.066607
220.822291 1.068062
220.835542 1.069506
220.848792 1.070941
220.862043 1.072366
220.875294 1.073781
220.888544 1.075186
220.901795 1.076580
220.915046 1.077963
220.928296 1.079337
220.941547 1.080699
220.954798 1.082051
220.968048 1.083392
220.981299 1.084722
220.994550 1.086041
221.007800 1.087349
221.021051 1.088645
221.034302 1.089930
221.047552 1.091204
221.060803 1.092466
221.074054 1.093717
221.087304 1.094956
221.100555 1.096183
221.113806 1.097398
221.127056 1.098601
221.140307 1.099792
221.153558 1.100971
221.166808 1.102137
221.180059 1.103291
221.193310 1.104433
221.206560 1.105562
221.219811 1.106678
221.233062 1.107781
221.246312 1.108872
221.259563 1.109950
221.272814 1.111014
221.286064 1.112066
221.299315 1.113104
221.312566 1.114129
221.325816 1.115140
221.339067 1.116138
221.352318 1.117122
221.365568 1.118093
221.378819 1.119050
221.392070 1.119992
221.405320 1.120921
221.418571 1.121836
221.431822 1.122737
221.445072 1.123623
221.458323 1.124496
221.471574 1.125353
221.484824 1.126197
221.498075 1.127025
221.511326 1.127839
221.524576 1.128638
221.537827 1.129423
221.551078 1.130192
221.564328 1.130947
221.577579 1.131686
221.590830 1.132410
221.604080 1.133119
221.617331 1.133812
221.630582 1.134491
221.643832 1.135153
221.657083 1.135800
221.670334 1.136431
221.683584 1.137047
221.696835 1.137647
221.710086 1.138231
221.723336 1.138799
221.736587 1.139350
221.749837 1.139886
221.763088 1.140405
221.776339 1.140909
221.789589 1.141395
221.802840 1.141866
221.816091 1.142320
221.829341 1.142757
221.842592 1.143178
221.855843 1.143581
221.869093 1.143969
221.882344 1.144339
221.895595 1.144692
221.908845 1.145029
221.922096 1.145348
221.935347 1.145650
221.948597 1.145935
221.961848 1.146203
221.975099 1.146453
221.988349 1.146686
222.001600 1.146902
222.014851 1.147100
222.028101 1.147280
222.041352 1.147443
222.054603 1.147588
222.067853 1.147716
222.081104 1.147826
222.094355 1.147918
222.107605 1.147992
222.120856 1.148048
222.134107 1.148086
222.147357 1.148106
222.160608 1.148108
222.173859 1.148092
222.187109 1.148057
222.200360 1.148005
222.213611 1.147934
222.226861 1.147845
222.240112 1.147738
222.253363 1.147612
222.266613 1.147468
222.279864 1.147305
222.293115 1.147124
222.306365 1.146924
222.319616 1.146706
222.332867 1.146469
222.346117 1.146214
222.359368 1.145940
222.372619 1.145648
222.385869 1.145336
222.399120 1.145006
222.412371 1.144658
222.425621 1.144290
222.438872 1.143904
222.452123 1.143499
222.465373 1.143075
222.478624 1.142633
222.491875 1.142171
222.505125 1.141691
222.518376 1.141192
222.531627 1.140674
222.544877 1.140138
222.558128 1.139582
222.571379 1.139008
222.584629 1.138415
222.597880 1.137803
222.611131 1.137173
222.624381 1.136523
222.637632 1.135855
222.650883 1.135168
222.664133 1.134462
222.677384 1.133738
222.690635 1.132995
222.703885 1.132233
222.717136 1.131452
222.730387 1.130653
222.743637 1.129835
222.756888 1.128999
222.770139 1.128144
222.783389 1.127270
222.796640 1.126378
222.809890 1.125468
222.823141 1.124539
222.836392 1.123592
222.849642 1.122627
222.862893 1.121643
222.876144 1.120641
222.889394 1.119621
222.902645 1.118583
222.915896 1.117527
222.929146 1.116453
222.942397 1.115361
222.955648 1.114251
222.968898 1.113123
222.982149 1.111978
222.995400 1.110815
223.008650 1.109635
223.021901 1.108437
223.035152 1.107221
223.048402 1.105989
223.061653 1.104739
223.074904 1.103472
223.088154 1.102188
223.101405 1.100887
223.114656 1.099569
223.127906 1.098235
223.141157 1.096883
223.154408 1.095516
223.167658 1.094132
223.180909 1.092731
223.194160 1.091315
223.207410 1.089882
223.220661 1.088434
223.233912 1.086969
223.247162 1.085489
223.260413 1.083994
223.273664 1.082482
223.286914 1.080956
223.300165 1.079415
223.313416 1.077858
223.326666 1.076287
223.339917 1.074700
223.353168 1.073100
223.366418 1.071484
223.379669 1.069855
223.392920 1.068211
223.406170 1.066554
223.419421 1.064882
223.432672 1.063197
223.445922 1.061499
223.459173 1.059787
223.472424 1.058062
223.485674 1.056324
223.498925 1.054574
223.512176 1.052811
223.525426 1.051035
223.538677 1.049247
223.551928 1.047448
223.565178 1.045636
223.578429 1.043813
223.591680 1.041978
223.604930 1.040133
223.618181 1.038276
223.631432 1.036408
223.644682 1.034530
223.657933 1.032641
223.671184 1.030743
223.684434 1.028834
223.697685 1.026915
223.710936 1.024988
223.724186 1.023050
223.737437 1.021104
223.750688 1.019149
223.763938 1.017186
223.777189 1.015214
223.790440 1.013234
223.803690 1.011246
223.816941 1.009250
223.830192 1.007248
223.843442 1.005238
223.856693 1.003221
223.869943 1.001197
223.883194 0.999168
223.896445 0.997132
223.909695 0.995090
223.922946 0.993043
223.936197 0.990990
223.949447 0.988933
223.962698 0.986870
223.975949 0.984803
223.989199 0.982732
224.002450 0.980657
224.015701 0.978579
224.028951 0.976497
224.042202 0.974411
224.055453 0.972323
224.068703 0.970233
224.081954 0.968140
224.095205 0.966045
224.108455 0.963949
224.121706 0.961851
224.134957 0.959752
224.148207 0.957652
224.161458 0.955552
224.174709 0.953451
224.187959 0.951351
224.201210 0.949251
224.214461 0.947151
224.227711 0.945053
224.240962 0.942956
224.254213 0.940860
224.267463 0.938766
224.280714 0.936675
224.293965 0.934586
224.307215 0.932500
224.320466 0.930417
224.333717 0.928337
224.346967 0.926261
224.360218 0.924189
224.373469 0.922122
224.386719 0.920059
224.399970 0.918001
224.413221 0.915949
224.426471 0.913902
224.439722 0.911860
224.452973 0.909825
224.466223 0.907797
224.479474 0.905775
224.492725 0.903761
224.505975 0.901754
224.519226 0.899755
224.532477 0.897764
224.545727 0.895781
224.558978 0.893807
224.572229 0.891841
224.585479 0.889886
224.598730 0.887939
224.611981 0.886003
224.625231 0.884077
224.638482 0.882161
224.651733 0.880256
224.664983 0.878363
224.678234 0.876481
224.691485 0.874610
224.704735 0.872752
224.717986 0.870905
224.731237 0.869072
224.744487 0.867251
224.757738 0.865444
224.770989 0.863650
224.784239 0.861869
224.797490 0.860103
224.810741 0.858352
224.823991 0.856614
224.837242 0.854892
224.850493 0.853185
224.863743 0.851494
224.876994 0.849818
224.890245 0.848158
224.903495 0.846515
224.916746 0.844888
224.929996 0.843278
224.943247 0.841685
224.956498 0.840109
224.969748 0.838551
224.982999 0.837011
224.996250 0.835489
225.009500 0.833986
225.022751 0.832501
225.036002 0.831035
225.049252 0.829588
225.062503 0.828160
225.075754 0.826752
225.089004 0.825364
225.102255 0.823996
225.115506 0.822648
225.128756 0.821320
225.142007 0.820014
225.155258 0.818728
225.168508 0.817463
225.181759 0.816220
225.195010 0.814999
225.208260 0.813799
225.221511 0.812621
225.234762 0.811465
225.248012 0.810332
225.261263 0.809221
225.274514 0.808133
225.287764 0.807068
225.301015 0.806026
225.314266 0.805007
225.327516 0.804011
225.340767 0.803040
225.354018 0.802092
225.367268 0.801167
225.380519 0.800267
225.393770 0.799391
225.407020 0.798540
225.420271 0.797713
225.433522 0.796911
225.446772 0.796133
225.460023 0.795380
225.473274 0.794652
225.486524 0.793950
225.499775 0.793273
225.513026 0.792621
225.526276 0.791994
225.539527 0.791393
225.552778 0.790818
225.566028 0.790268
225.579279 0.789745
225.592530 0.789247
225.605780 0.788775
225.619031 0.788330
225.632282 0.787910
225.645532 0.787517
225.658783 0.787150
225.672034 0.786810
225.685284 0.786496
225.698535 0.786208
225.711786 0.785947
225.725036 0.785712
225.738287 0.785504
225.751538 0.785322
225.764788 0.785168
225.778039 0.785039
225.791290 0.784938
225.804540 0.784863
225.817791 0.784815
225.831042 0.784794
225.844292 0.784799
225.857543 0.784831
225.870794 0.784890
225.884044 0.784975
225.897295 0.785087
225.910546 0.785226
225.923796 0.785391
225.937047 0.785583
225.950298 0.785802
225.963548 0.786047
225.976799 0.786319
225.990050 0.786617
226.003300 0.786941
226.016551 0.787292
226.029801 0.787669
226.043052 0.788073
226.056303 0.788502
226.069553 0.788958
226.082804 0.789440
226.096055 0.789947
226.109305 0.790481
226.122556 0.791040
226.135807 0.791625
226.149057 0.792236
226.162308 0.792872
226.175559 0.793533
226.188809 0.794220
226.202060 0.794932
226.215311 0.795670
226.228561 0.796432
226.241812 0.797219
226.255063 0.798031
226.268313 0.798867
226.281564 0.799728
226.294815 0.800614
226.308065 0.801523
226.321316 0.802457
226.334567 0.803415
226.347817 0.804396
226.361068 0.805402
226.374319 0.806430
226.387569 0.807483
226.400820 0.808558
226.414071 0.809657
226.427321 0.810778
226.440572 0.811923
226.453823 0.813090
226.467073 0.814279
226.480324 0.815491
226.493575 0.816724
226.506825 0.817980
226.520076 0.819257
226.533327 0.820557
226.546577 0.821877
226.559828 0.823219
226.573079 0.824581
226.586329 0.825965
226.599580 0.827369
226.612831 0.828793
226.626081 0.830238
226.639332 0.831703
226.652583 0.833188
226.665833 0.834693
226.679084 0.836217
226.692335 0.837760
226.705585 0.839322
226.718836 0.840903
226.732087 0.842503
226.745337 0.844122
226.758588 0.845758
226.771839 0.847413
226.785089 0.849085
226.798340 0.850775
226.811591 0.852482
226.824841 0.854207
226.838092 0.855948
226.851343 0.857706
226.864593 0.859481
226.877844 0.861272
226.891095 0.863079
226.904345 0.864901
226.917596 0.866740
226.930847 0.868594
226.944097 0.870463
226.957348 0.872346
226.970599 0.874245
226.983849 0.876158
226.997100 0.878085
227.010351 0.880026
227.023601 0.881981
227.036852 0.883950
227.050103 0.885932
227.063353 0.887927
227.076604 0.889934
227.089854 0.891955
227.103105 0.893988
227.116356 0.896032
227.129606 0.898089
227.142857 0.900158
227.156108 0.902238
227.169358 0.904329
227.182609 0.906431
227.195860 0.908544
227.209110 0.910667
227.222361 0.912800
227.235612 0.914944
227.248862 0.917097
227.262113 0.919260
227.275364 0.921433
227.288614 0.923614
227.301865 0.925804
227.315116 0.928003
227.328366 0.930210
227.341617 0.932426
227.354868 0.934649
227.368118 0.936880
227.381369 0.939118
227.394620 0.941364
227.407870 0.943616
227.421121 0.945876
227.434372 0.948142
227.447622 0.950414
227.460873 0.952692
227.474124 0.954976
227.487374 0.957266
227.500625 0.959561
227.513876 0.961861
227.527126 0.964166
227.540377 0.966476
227.553628 0.968790
227.566878 0.971109
227.580129 0.973431
227.593380 0.975758
227.606630 0.978087
227.619881 0.980421
227.633132 0.982757
227.646382 0.985097
227.659633 0.987439
227.672884 0.989783
227.686134 0.992130
227.699385 0.994479
227.712636 0.996829
227.725886 0.999182
227.739137 1.001535
227.752388 1.003890
227.765638 1.006246
227.778889 1.008603
227.792140 1.010960
227.805390 1.013317
227.818641 1.015675
227.831892 1.018033
227.845142 1.020390
227.858393 1.022747
227.871644 1.025103
227.884894 1.027459
227.898145 1.029813
227.911396 1.032166
227.924646 1.034517
227.937897 1.036867
227.951148 1.039215
227.964398 1.041561
227.977649 1.043905
227.990900 1.046246
228.004150 1.048585
228.017401 1.050921
228.030652 1.053253
228.043902 1.055583
228.057153 1.057909
228.070404 1.060232
228.083654 1.062551
228.096905 1.064866
228.110156 1.067176
228.123406 1.069483
228.136657 1.071785
228.149907 1.074082
228.163158 1.076375
228.176409 1.078662
228.189659 1.080944
228.202910 1.083221
228.216161 1.085493
228.229411 1.087758
228.242662 1.090018
228.255913 1.092272
228.269163 1.094520
228.282414 1.096761
228.295665 1.098995
228.308915 1.101223
228.322166 1.103445
228.335417 1.105659
228.348667 1.107866
228.361918 1.110065
228.375169 1.112257
228.388419 1.114442
228.401670 1.116618
228.414921 1.118787
228.428171 1.120947
228.441422 1.123100
228.454673 1.125243
228.467923 1.127379
228.481174 1.129505
228.494425 1.131623
228.507675 1.133732
228.520926 1.135831
228.534177 1.137922
228.547427 1.140002
228.560678 1.142074
228.573929 1.144135
228.587179 1.146187
228.600430 1.148229
228.613681 1.150260
228.626931 1.152282
228.640182 1.154293
228.653433 1.156293
228.666683 1.158283
228.679934 1.160262
228.693185 1.162230
228.706435 1.164187
228.719686 1.166133
228.732937 1.168068
228.746187 1.169991
228.759438 1.171903
228.772689 1.173803
228.785939 1.175691
228.799190 1.177568
228.812441 1.179432
228.825691 1.181284
228.838942 1.183124
228.852193 1.184952
228.865443 1.186767
228.878694 1.188569
228.891945 1.190359
228.905195 1.192136
228.918446 1.193900
228.931697 1.195651
228.944947 1.197389
228.958198 1.199113
228.971449 1.200824
228.984699 1.202522
228.997950 1.204206
229.011201 1.205876
229.024451 1.207533
229.037702 1.209176
229.050953 1.210804
229.064203 1.212419
229.077454 1.214020
229.090705 1.215606
229.103955 1.217177
229.117206 1.218735
229.130457 1.220277
229.143707 1.221805
229.156958 1.223318
229.170209 1.224817
229.183459 1.226300
229.196710 1.227768
229.209960 1.229222
229.223211 1.230660
229.236462 1.232082
229.249712 1.233489
229.262963 1.234881
229.276214 1.236257
229.289464 1.237617
229.302715 1.238962
229.315966 1.240291
229.329216 1.241604
229.342467 1.242900
229.355718 1.244181
229.368968 1.245446
229.382219 1.246694
229.395470 1.247926
229.408720 1.249141
229.421971 1.250340
229.435222 1.251523
229.448472 1.252688
229.461723 1.253837
229.474974 1.254970
229.488224 1.256085
229.501475 1.257183
229.514726 1.258265
229.527976 1.259329
229.541227 1.260376
229.554478 1.261405
229.567728 1.262418
229.580979 1.263413
229.594230 1.264390
229.607480 1.265350
229.620731 1.266293
229.633982 1.267217
229.647232 1.268124
229.660483 1.269013
229.673734 1.269885
229.686984 1.270738
229.700235 1.271573
229.713486 1.272390
229.726736 1.273189
229.739987 1.273970
229.753238 1.274733
229.766488 1.275477
229.779739 1.276203
229.792990 1.276910
229.806240 1.277599
229.819491 1.278269
229.832742 1.278921
229.845992 1.279554
229.859243 1.280168
229.872494 1.280764
229.885744 1.281340
229.898995 1.281898
229.912246 1.282436
229.925496 1.282956
229.938747 1.283456
229.951998 1.283938
229.965248 1.284400
229.978499 1.284843
229.991750 1.285266
230.005000 1.285671
230.018251 1.286055
230.031502 1.286421
230.044752 1.286767
230.058003 1.287093
230.071254 1.287400
230.084504 1.287687
230.097755 1.287954
230.111006 1.288202
230.124256 1.288430
230.137507 1.288638
230.150758 1.288826
230.164008 1.288994
230.177259 1.289142
230.190510 1.289270
230.203760 1.289378
230.217011 1.289466
230.230262 1.289534
230.243512 1.289582
230.256763 1.289609
230.270014 1.289617
230.283264 1.289603
230.296515 1.289570
230.309765 1.289516
230.323016 1.289442
230.336267 1.289347
230.349517 1.289232
230.362768 1.289097
230.376019 1.288940
230.389269 1.288764
230.402520 1.288566
230.415771 1.288348
230.429021 1.288109
230.442272 1.287850
230.455523 1.287570
230.468773 1.287269
230.482024 1.286947
230.495275 1.286605
230.508525 1.286241
230.521776 1.285857
230.535027 1.285452
230.548277 1.285026
230.561528 1.284579
230.574779 1.284111
230.588029 1.283622
230.601280 1.283112
230.614531 1.282581
230.627781 1.282029
230.641032 1.281456
230.654283 1.280862
230.667533 1.280247
230.680784 1.279611
230.694035 1.278953
230.707285 1.278275
230.720536 1.277575
230.733787 1.276854
230.747037 1.276112
230.760288 1.275349
230.773539 1.274565
230.786789 1.273759
230.800040 1.272932
230.813291 1.272085
230.826541 1.271215
230.839792 1.270325
230.853043 1.269414
230.866293 1.268481
230.879544 1.267527
230.892795 1.266552
230.906045 1.265556
230.919296 1.264538
230.932547 1.263500
230.945797 1.262440
230.959048 1.261359
230.972299 1.260257
230.985549 1.259134
230.998800 1.257989
231.012051 1.256824
231.025301 1.255637
231.038552 1.254430
231.051803 1.253201
231.065053 1.251951
231.078304 1.250681
231.091555 1.249389
231.104805 1.248076
231.118056 1.246742
231.131307 1.245388
231.144557 1.244012
231.157808 1.242616
231.171059 1.241199
231.184309 1.239761
231.197560 1.238302
231.210811 1.236822
231.224061 1.235322
231.237312 1.233801
231.250563 1.232260
231.263813 1.230698
231.277064 1.229115
231.290315 1.227512
231.303565 1.225888
231.316816 1.224244
231.330067 1.222580
231.343317 1.220896
231.356568 1.219191
231.369818 1.217466
231.383069 1.215721
231.396320 1.213956
231.409570 1.212170
231.422821 1.210365
231.436072 1.208540
231.449322 1.206696
231.462573 1.204831
231.475824 1.202947
231.489074 1.201043
231.502325 1.199120
231.515576 1.197177
231.528826 1.195215
231.542077 1.193234
231.555328 1.191233
231.568578 1.189214
231.581829 1.187175
231.595080 1.185117
231.608330 1.183041
231.621581 1.180945
231.634832 1.178832
231.648082 1.176699
231.661333 1.174548
231.674584 1.172379
231.687834 1.170191
231.701085 1.167986
231.714336 1.165762
231.727586 1.163520
231.740837 1.161260
231.754088 1.158983
231.767338 1.156688
231.780589 1.154376
231.793840 1.152046
231.807090 1.149699
231.820341 1.147335
231.833592 1.144954
231.846842 1.142557
231.860093 1.140142
231.873344 1.137711
231.886594 1.135263
231.899845 1.132799
231.913096 1.130319
231.926346 1.127823
231.939597 1.125311
231.952848 1.122784
231.966098 1.120240
231.979349 1.117682
231.992600 1.115108
232.005850 1.112519
232.019101 1.109915
232.032352 1.107296
232.045602 1.104663
232.058853 1.102015
232.072104 1.099353
232.085354 1.096676
232.098605 1.093986
232.111856 1.091282
232.125106 1.088565
232.138357 1.085834
232.151608 1.083090
232.164858 1.080333
232.178109 1.077563
232.191360 1.074781
232.204610 1.071986
232.217861 1.069179
232.231112 1.066359
232.244362 1.063528
232.257613 1.060686
232.270864 1.057831
232.284114 1.054966
232.297365 1.052090
232.310616 1.049203
232.323866 1.046305
232.337117 1.043397
232.350368 1.040479
232.363618 1.037550
232.376869 1.034612
232.390120 1.031665
232.403370 1.028709
232.416621 1.025743
232.429871 1.022769
232.443122 1.019786
232.456373 1.016795
232.469623 1.013796
232.482874 1.010789
232.496125 1.007774
232.509375 1.004752
232.522626 1.001723
232.535877 0.998687
232.549127 0.995645
232.562378 0.992596
232.575629 0.989542
232.588879 0.986481
232.602130 0.983415
232.615381 0.980344
232.628631 0.977268
232.641882 0.974187
232.655133 0.971101
232.668383 0.968012
232.681634 0.964918
232.694885 0.961821
232.708135 0.958721
232.721386 0.955617
232.734637 0.952511
232.747887 0.949402
232.761138 0.946291
232.774389 0.943177
232.787639 0.940063
232.800890 0.936947
232.814141 0.933829
232.827391 0.930711
232.840642 0.927593
232.853893 0.924474
232.867143 0.921356
232.880394 0.918238
232.893645 0.915120
232.906895 0.912004
232.920146 0.908888
232.933397 0.905775
232.946647 0.902663
232.959898 0.899554
232.973149 0.896447
232.986399 0.893342
232.999650 0.890241
233.012901 0.887144
233.026151 0.884050
233.039402 0.880960
233.052653 0.877875
233.065903 0.874794
233.079154 0.871718
233.092405 0.868648
233.105655 0.865583
233.118906 0.862524
233.132157 0.859471
233.145407 0.856425
233.158658 0.853385
233.171909 0.850353
233.185159 0.847329
233.198410 0.844312
233.211661 0.841303
233.224911 0.838303
233.238162 0.835312
233.251413 0.832329
233.264663 0.829356
233.277914 0.826393
233.291165 0.823440
233.304415 0.820497
233.317666 0.817565
233.330917 0.814643
233.344167 0.811733
233.357418 0.808835
233.370669 0.805948
233.383919 0.803074
233.397170 0.800213
233.410421 0.797364
233.423671 0.794528
233.436922 0.791706
233.450173 0.788897
233.463423 0.786103
233.476674 0.783323
233.489924 0.780558
233.503175 0.777808
233.516426 0.775073
233.529676 0.772353
233.542927 0.769650
233.556178 0.766963
233.569428 0.764292
233.582679 0.761638
233.595930 0.759001
233.609180 0.756382
233.622431 0.753780
233.635682 0.751197
233.648932 0.748631
233.662183 0.746084
233.675434 0.743556
233.688684 0.741047
233.701935 0.738558
233.715186 0.736088
233.728436 0.733638
233.741687 0.731209
233.754938 0.728799
233.768188 0.726411
233.781439 0.724044
233.794690 0.721698
233.807940 0.719374
233.821191 0.717071
233.834442 0.714791
233.847692 0.712533
233.860943 0.710297
233.874194 0.708085
233.887444 0.705895
233.900695 0.703729
233.913946 0.701587
233.927196 0.699468
233.940447 0.697373
233.953698 0.695303
233.966948 0.693257
233.980199 0.691236
233.993450 0.689240
234.006700 0.687270
234.019951 0.685324
234.033202 0.683405
234.046452 0.681511
234.059703 0.679643
234.072954 0.677802
234.086204 0.675987
234.099455 0.674199
234.112706 0.672437
234.125956 0.670703
234.139207 0.668996
234.152458 0.667317
234.165708 0.665665
234.178959 0.664041
234.192210 0.662445
234.205460 0.660877
234.218711 0.659337
234.231962 0.657826
234.245212 0.656344
234.258463 0.654890
234.271714 0.653465
234.284964 0.652070
234.298215 0.650704
234.311466 0.649367
234.324716 0.648059
234.337967 0.646782
234.351218 0.645534
234.364468 0.644316
234.377719 0.643128
234.390970 0.641970
234.404220 0.640843
234.417471 0.639746
234.430722 0.638680
234.443972 0.637644
234.457223 0.636639
234.470474 0.635664
234.483724 0.634721
234.496975 0.633809
234.510226 0.632927
234.523476 0.632077
234.536727 0.631258
234.549977 0.630470
234.563228 0.629714
234.576479 0.628989
234.589729 0.628296
234.602980 0.627634
234.616231 0.627004
234.629481 0.626405
234.642732 0.625838
234.655983 0.625303
234.669233 0.624799
234.682484 0.624328
234.695735 0.623888
234.708985 0.623480
234.722236 0.623104
234.735487 0.622760
234.748737 0.622447
234.761988 0.622167
234.775239 0.621919
234.788489 0.621702
234.801740 0.621517
234.814991 0.621365
234.828241 0.621244
234.841492 0.621155
234.854743 0.621097
234.867993 0.621072
234.881244 0.621079
234.894495 0.621117
234.907745 0.621187
234.920996 0.621289
234.934247 0.621422
234.947497 0.621587
234.960748 0.621784
234.973999 0.622012
234.987249 0.622271
235.000500 0.622562
235.013751 0.622885
235.027001 0.623238
235.040252 0.623623
235.053503 0.624039
235.066753 0.624486
235.080004 0.624964
235.093255 0.625473
235.106505 0.626013
235.119756 0.626583
235.133007 0.627184
235.146257 0.627816
235.159508 0.628478
235.172759 0.629171
235.186009 0.629893
235.199260 0.630646
235.212511 0.631429
235.225761 0.632242
235.239012 0.633084
235.252263 0.633957
235.265513 0.634858
235.278764 0.635790
235.292015 0.636750
235.305265 0.637740
235.318516 0.638758
235.331767 0.639806
235.345017 0.640882
235.358268 0.641987
235.371519 0.643121
235.384769 0.644283
235.398020 0.645473
235.411271 0.646691
235.424521 0.647936
235.437772 0.649210
235.451023 0.650511
235.464273 0.651840
235.477524 0.653195
235.490775 0.654578
235.504025 0.655988
235.517276 0.657424
235.530527 0.658887
235.543777 0.660377
235.557028 0.661892
235.570279 0.663434
235.583529 0.665001
235.596780 0.666594
235.610031 0.668213
235.623281 0.669857
235.636532 0.671526
235.649782 0.673220
235.663033 0.674938
235.676284 0.676681
235.689534 0.678449
235.702785 0.680241
235.716036 0.682056
235.729286 0.683896
235.742537 0.685758
235.755788 0.687645
235.769038 0.689554
235.782289 0.691486
235.795540 0.693441
235.808790 0.695419
235.822041 0.697419
235.835292 0.699441
235.848542 0.701484
235.861793 0.703550
235.875044 0.705637
235.888294 0.707745
235.901545 0.709874
235.914796 0.712024
235.928046 0.714195
235.941297 0.716386
235.954548 0.718597
235.967798 0.720828
235.981049 0.723079
235.994300 0.725350
236.007550 0.727639
236.020801 0.729948
236.034052 0.732275
236.047302 0.734621
236.060553 0.736986
236.073804 0.739368
236.087054 0.741769
236.100305 0.744187
236.113556 0.746622
236.126806 0.749075
236.140057 0.751545
236.153308 0.754032
236.166558 0.756535
236.179809 0.759054
236.193060 0.761590
236.206310 0.764141
236.219561 0.766708
236.232812 0.769290
236.246062 0.771887
236.259313 0.774500
236.272564 0.777127
236.285814 0.779768
236.299065 0.782424
236.312316 0.785094
236.325566 0.787777
236.338817 0.790474
236.352068 0.793184
236.365318 0.795907
236.378569 0.798643
236.391820 0.801392
236.405070 0.804153
236.418321 0.806925
236.431572 0.809710
236.444822 0.812507
236.458073 0.815315
236.471324 0.818134
236.484574 0.820964
236.497825 0.823804
236.511076 0.826655
236.524326 0.829517
236.537577 0.832388
236.550828 0.835269
236.564078 0.838160
236.577329 0.841060
236.590580 0.843969
236.603830 0.846887
236.617081 0.849813
236.630332 0.852748
236.643582 0.855691
236.656833 0.858642
236.670084 0.861600
236.683334 0.864566
236.696585 0.867539
236.709835 0.870519
236.723086 0.873506
236.736337 0.876500
236.749587 0.879500
236.762838 0.882506
236.776089 0.885517
236.789339 0.888535
236.802590 0.891557
236.815841 0.894585
236.829091 0.897618
236.842342 0.900656
236.855593 0.903698
236.868843 0.906744
236.882094 0.909795
236.895345 0.912849
236.908595 0.915907
236.921846 0.918968
236.935097 0.922032
236.948347 0.925100
236.961598 0.928170
236.974849 0.931243
236.988099 0.934318
237.001350 0.937395
237.014601 0.940474
237.027851 0.943554
237.041102 0.946636
237.054353 0.949719
237.067603 0.952803
237.080854 0.955888
237.094105 0.958974
237.107355 0.962060
237.120606 0.965146
237.133857 0.968232
237.147107 0.971318
237.160358 0.974403
237.173609 0.977488
237.186859 0.980572
237.200110 0.983654
237.213361 0.986736
237.226611 0.989816
237.239862 0.992894
237.253113 0.995970
237.266363 0.999044
237.279614 1.002116
237.292865 1.005185
237.306115 1.008252
237.319366 1.011316
237.332617 1.014376
237.345867 1.017434
237.359118 1.020487
237.372369 1.023537
237.385619 1.026583
237.398870 1.029625
237.412121 1.032663
237.425371 1.035696
237.438622 1.038725
237.451873 1.041749
237.465123 1.044767
237.478374 1.047781
237.491625 1.050789
237.504875 1.053791
237.518126 1.056787
237.531377 1.059778
237.544627 1.062762
237.557878 1.065740
237.571129 1.068711
237.584379 1.071676
237.597630 1.074634
237.610881 1.077584
237.624131 1.080527
237.637382 1.083463
237.650633 1.086391
237.663883 1.089312
237.677134 1.092224
237.690385 1.095128
237.703635 1.098024
237.716886 1.100911
237.730137 1.103789
237.743387 1.106659
237.756638 1.109519
237.769888 1.112370
237.783139 1.115212
237.796390 1.118044
237.809640 1.120867
237.822891 1.123679
237.836142 1.126482
237.849392 1.129274
237.862643 1.132055
237.875894 1.134826
237.889144 1.137587
237.902395 1.140336
237.915646 1.143075
237.928896 1.145802
237.942147 1.148517
237.955398 1.151221
237.968648 1.153914
237.981899 1.156594
237.995150 1.159262
238.008400 1.161918
238.021651 1.164562
238.034902 1.167193
238.048152 1.169812
238.061403 1.172418
238.074654 1.175010
238.087904 1.177590
238.101155 1.180156
238.114406 1.182709
238.127656 1.185248
238.140907 1.187773
238.154158 1.190285
238.167408 1.192782
238.180659 1.195265
238.193910 1.197734
238.207160 1.200188
238.220411 1.202628
238.233662 1.205053
238.246912 1.207462
238.260163 1.209857
238.273414 1.212237
238.286664 1.214601
238.299915 1.216950
238.313166 1.219283
238.326416 1.221600
238.339667 1.223901
238.352918 1.226186
238.366168 1.228455
238.379419 1.230708
238.392670 1.232944
238.405920 1.235164
238.419171 1.237367
238.432422 1.239552
238.445672 1.241721
238.458923 1.243873
238.472174 1.246008
238.485424 1.248125
238.498675 1.250224
238.511926 1.252306
238.525176 1.254370
238.538427 1.256416
238.551678 1.258444
238.564928 1.260454
238.578179 1.262446
238.591430 1.264419
238.604680 1.266374
238.617931 1.268310
238.631182 1.270227
238.644432 1.272125
238.657683 1.274004
238.670934 1.275865
238.684184 1.277705
238.697435 1.279527
238.710686 1.281329
238.723936 1.283111
238.737187 1.284874
238.750438 1.286617
238.763688 1.288340
238.776939 1.290042
238.790190 1.291725
238.803440 1.293387
238.816691 1.295029
238.829941 1.296651
238.843192 1.298251
238.856443 1.299832
238.869693 1.301391
238.882944 1.302929
238.896195 1.304447
238.909445 1.305943
238.922696 1.307418
238.935947 1.308871
238.949197 1.310304
238.962448 1.311714
238.975699 1.313103
238.988949 1.314471
239.002200 1.315816
239.015451 1.317140
239.028701 1.318441
239.041952 1.319721
239.055203 1.320978
239.068453 1.322213
239.081704 1.323426
239.094955 1.324616
239.108205 1.325783
239.121456 1.326928
239.134707 1.328050
239.147957 1.329150
239.161208 1.330226
239.174459 1.331280
239.187709 1.332310
239.200960 1.333318
239.214211 1.334302
239.227461 1.335263
239.240712 1.336200
239.253963 1.337114
239.267213 1.338005
239.280464 1.338871
239.293715 1.339715
239.306965 1.340534
239.320216 1.341330
239.333467 1.342102
239.346717 1.342849
239.359968 1.343573
239.373219 1.344273
239.386469 1.344948
239.399720 1.345600
239.412971 1.346227
239.426221 1.346830
239.439472 1.347408
239.452723 1.347962
239.465973 1.348491
239.479224 1.348996
239.492475 1.349477
239.505725 1.349932
239.518976 1.350363
239.532227 1.350769
239.545477 1.351150
239.558728 1.351507
239.571979 1.351838
239.585229 1.352145
239.598480 1.352426
239.611731 1.352683
239.624981 1.352914
239.638232 1.353121
239.651483 1.353302
239.664733 1.353458
239.677984 1.353588
239.691235 1.353694
239.704485 1.353774
239.717736 1.353829
239.730987 1.353858
239.744237 1.353863
239.757488 1.353841
239.770739 1.353795
239.783989 1.353722
239.797240 1.353625
239.810491 1.353502
239.823741 1.353353
239.836992 1.353179
239.850243 1.352979
239.863493 1.352754
239.876744 1.352504
239.889994 1.352227
239.903245 1.351925
239.916496 1.351598
239.929746 1.351245
239.942997 1.350866
239.956248 1.350462
239.969498 1.350032
239.982749 1.349577
239.996000 1.349096
240.009250 1.348589
240.022501 1.348057
240.035752 1.347500
240.049002 1.346917
240.062253 1.346308
240.075504 1.345674
240.088754 1.345014
240.102005 1.344329
240.115256 1.343618
240.128506 1.342882
240.141757 1.342121
240.155008 1.341334
240.168258 1.340522
240.181509 1.339685
240.194760 1.338822
240.208010 1.337934
240.221261 1.337021
240.234512 1.336083
240.247762 1.335120
240.261013 1.334131
240.274264 1.333118
240.287514 1.332079
240.300765 1.331016
240.314016 1.329928
240.327266 1.328815
240.340517 1.327677
240.353768 1.326514
240.367018 1.325327
240.380269 1.324115
240.393520 1.322879
240.406770 1.321618
240.420021 1.320333
240.433272 1.319024
240.446522 1.317690
240.459773 1.316332
240.473024 1.314951
240.486274 1.313545
240.499525 1.312115
240.512776 1.310661
240.526026 1.309184
240.539277 1.307683
240.552528 1.306158
240.565778 1.304610
240.579029 1.303039
240.592280 1.301444
240.605530 1.299826
240.618781 1.298185
240.632032 1.296522
240.645282 1.294835
240.658533 1.293125
240.671784 1.291393
240.685034 1.289639
240.698285 1.287862
240.711536 1.286063
240.724786 1.284241
240.738037 1.282398
240.751288 1.280532
240.764538 1.278645
240.777789 1.276736
240.791040 1.274806
240.804290 1.272855
240.817541 1.270882
240.830792 1.268888
240.844042 1.266873
240.857293 1.264837
240.870544 1.262781
240.883794 1.260704
240.897045 1.258607
240.910296 1.256490
240.923546 1.254352
240.936797 1.252195
240.950048 1.250018
240.963298 1.247822
240.976549 1.245606
240.989799 1.243371
241.003050 1.241117
241.016301 1.238844
241.029551 1.236552
241.042802 1.234242
241.056053 1.231914
241.069303 1.229567
241.082554 1.227203
241.095805 1.224820
241.109055 1.222420
241.122306 1.220003
241.135557 1.217569
241.148807 1.215117
241.162058 1.212649
241.175309 1.210164
241.188559 1.207663
241.201810 1.205146
241.215061 1.202613
241.228311 1.200064
241.241562 1.197499
241.254813 1.194919
241.268063 1.192325
241.281314 1.189715
241.294565 1.187090
241.307815 1.184451
241.321066 1.181798
241.334317 1.179131
241.347567 1.176450
241.360818 1.173756
241.374069 1.171048
241.387319 1.168327
241.400570 1.165594
241.413821 1.162848
241.427071 1.160089
241.440322 1.157319
241.453573 1.154536
241.466823 1.151742
241.480074 1.148937
241.493325 1.146121
241.506575 1.143293
241.519826 1.140455
241.533077 1.137607
241.546327 1.134749
241.559578 1.131881
241.572829 1.129003
241.586079 1.126116
241.599330 1.123220
241.612581 1.120316
241.625831 1.117402
241.639082 1.114481
241.652333 1.111552
241.665583 1.108615
241.678834 1.105670
241.692085 1.102718
241.705335 1.099760
241.718586 1.096795
241.731837 1.093823
241.745087 1.090846
241.758338 1.087863
241.771589 1.084874
241.784839 1.081880
241.798090 1.078882
241.811341 1.075878
241.824591 1.072871
241.837842 1.069859
241.851093 1.066843
241.864343 1.063825
241.877594 1.060802
241.890845 1.057777
241.904095 1.054750
241.917346 1.051720
241.930597 1.048688
241.943847 1.045654
241.957098 1.042619
241.970349 1.039583
241.983599 1.036546
241.996850 1.033508
242.010101 1.030470
242.023351 1.027432
242.036602 1.024395
242.049852 1.021358
242.063103 1.018322
242.076354 1.015287
242.089604 1.012253
242.102855 1.009222
242.116106 1.006192
242.129356 1.003165
242.142607 1.000141
242.155858 0.997120
242.169108 0.994102
242.182359 0.991087
242.195610 0.988077
242.208860 0.985070
242.222111 0.982068
242.235362 0.979071
242.248612 0.976079
242.261863 0.973092
242.275114 0.970111
242.288364 0.967135
242.301615 0.964166
242.314866 0.961203
242.328116 0.958248
242.341367 0.955299
242.354618 0.952357
242.367868 0.949424
242.381119 0.946498
242.394370 0.943580
242.407620 0.940671
242.420871 0.937771
242.434122 0.934880
242.447372 0.931998
242.460623 0.929125
242.473874 0.926263
242.487124 0.923411
242.500375 0.920569
242.513626 0.917738
242.526876 0.914918
242.540127 0.912109
242.553378 0.909312
242.566628 0.906526
242.579879 0.903753
242.593130 0.900992
242.606380 0.898244
242.619631 0.895508
242.632882 0.892785
242.646132 0.890076
242.659383 0.887381
242.672634 0.884699
242.685884 0.882032
242.699135 0.879378
242.712386 0.876740
242.725636 0.874116
242.738887 0.871508
242.752138 0.868914
242.765388 0.866337
242.778639 0.863775
242.791890 0.861229
242.805140 0.858700
242.818391 0.856187
242.831642 0.853690
242.844892 0.851211
242.858143 0.848749
242.871394 0.846304
242.884644 0.843877
242.897895 0.841468
242.911146 0.839077
242.924396 0.836704
242.937647 0.834349
242.950898 0.832013
242.964148 0.829696
242.977399 0.827398
242.990650 0.825120
243.003900 0.822860
243.017151 0.820621
243.030402 0.818401
243.043652 0.816201
243.056903 0.814021
243.070154 0.811862
243.083404 0.809723
243.096655 0.807605
243.109905 0.805508
243.123156 0.803432
243.136407 0.801377
243.149657 0.799343
243.162908 0.797331
243.176159 0.795341
243.189409 0.793372
243.202660 0.791426
243.215911 0.789501
243.229161 0.787599
243.242412 0.785719
243.255663 0.783862
243.268913 0.782027
243.282164 0.780215
243.295415 0.778426
243.308665 0.776660
243.321916 0.774917
243.335167 0.773198
243.348417 0.771502
243.361668 0.769829
243.374919 0.768180
243.388169 0.766554
243.401420 0.764953
243.414671 0.763375
243.427921 0.761821
243.441172 0.760292
243.454423 0.758786
243.467673 0.757305
243.480924 0.755848
243.494175 0.754416
243.507425 0.753008
243.520676 0.751624
243.533927 0.750265
243.547177 0.748931
243.560428 0.747621
243.573679 0.746337
243.586929 0.745077
243.600180 0.743842
243.613431 0.742632
243.626681 0.741447
243.639932 0.740287
243.653183 0.739152
243.666433 0.738043
243.679684 0.736958
243.692935 0.735898
243.706185 0.734864
243.719436 0.733855
243.732687 0.732871
243.745937 0.731913
243.759188 0.730980
243.772439 0.730072
243.785689 0.729189
243.798940 0.728332
243.812191 0.727499
243.825441 0.726693
243.838692 0.725911
243.851943 0.725155
243.865193 0.724424
243.878444 0.723718
243.891695 0.723038
243.904945 0.722383
243.918196 0.721753
243.931447 0.721148
243.944697 0.720568
243.957948 0.720014
243.971199 0.719485
243.984449 0.718980
243.997700 0.718501
244.010951 0.718047
244.024201 0.717617
244.037452 0.717213
244.050703 0.716833
244.063953 0.716478
244.077204 0.716148
244.090455 0.715843
244.103705 0.715562
244.116956 0.715306
244.130207 0.715075
244.143457 0.714867
244.156708 0.714685
244.169958 0.714526
244.183209 0.714392
244.196460 0.714282
244.209710 0.714196
244.222961 0.714134
244.236212 0.714096
244.249462 0.714082
244.262713 0.714091
244.275964 0.714125
244.289214 0.714182
244.302465 0.714262
244.315716 0.714366
244.328966 0.714493
244.342217 0.714643
244.355468 0.714817
244.368718 0.715013
244.381969 0.715232
244.395220 0.715475
244.408470 0.715739
244.421721 0.716027
244.434972 0.716337
244.448222 0.716669
244.461473 0.717024
244.474724 0.717401
244.487974 0.717799
244.501225 0.718220
244.514476 0.718663
244.527726 0.719127
244.540977 0.719613
244.554228 0.720120
244.567478 0.720648
244.580729 0.721198
244.593980 0.721769
244.607230 0.722360
244.620481 0.722973
244.633732 0.723606
244.646982 0.724259
244.660233 0.724933
244.673484 0.725628
244.686734 0.726342
244.699985 0.727076
244.713236 0.727831
244.726486 0.728605
244.739737 0.729398
244.752988 0.730211
244.766238 0.731043
244.779489 0.731894
244.792740 0.732765
244.805990 0.733654
244.819241 0.734562
244.832492 0.735488
244.845742 0.736433
244.858993 0.737396
244.872244 0.738377
244.885494 0.739376
244.898745 0.740393
244.911996 0.741428
244.925246 0.742480
244.938497 0.743549
244.951748 0.744636
244.964998 0.745739
244.978249 0.746860
244.991500 0.747997
245.004750 0.749151
245.018001 0.750321
245.031252 0.751508
245.044502 0.752710
245.057753 0.753929
245.071004 0.755163
245.084254 0.756413
245.097505 0.757678
245.110756 0.758959
245.124006 0.760255
245.137257 0.761565
245.150508 0.762891
245.163758 0.764231
245.177009 0.765586
245.190260 0.766955
245.203510 0.768338
245.216761 0.769735
245.230012 0.771146
245.243262 0.772571
245.256513 0.774009
245.269763 0.775461
245.283014 0.776926
245.296265 0.778404
245.309515 0.779895
245.322766 0.781398
245.336017 0.782914
245.349267 0.784442
245.362518 0.785983
245.375769 0.787536
245.389019 0.789100
245.402270 0.790676
245.415521 0.792264
245.428771 0.793863
245.442022 0.795474
245.455273 0.797095
245.468523 0.798728
245.481774 0.800371
245.495025 0.802025
245.508275 0.803689
245.521526 0.805363
245.534777 0.807048
245.548027 0.808742
245.561278 0.810447
245.574529 0.812160
245.587779 0.813884
245.601030 0.815616
245.614281 0.817358
245.627531 0.819109
245.640782 0.820868
245.654033 0.822636
245.667283 0.824413
245.680534 0.826198
245.693785 0.827991
245.707035 0.829792
245.720286 0.831601
245.733537 0.833417
245.746787 0.835242
245.760038 0.837073
245.773289 0.838912
245.786539 0.840758
245.799790 0.842610
245.813041 0.844470
245.826291 0.846336
245.839542 0.848208
245.852793 0.850087
245.866043 0.851972
245.879294 0.853862
245.892545 0.855759
245.905795 0.857661
245.919046 0.859569
245.932297 0.861482
245.945547 0.863400
245.958798 0.865323
245.972049 0.867252
245.985299 0.869184
245.998550 0.871122
246.011801 0.873064
246.025051 0.875010
246.038302 0.876960
246.051553 0.878915
246.064803 0.880873
246.078054 0.882834
246.091305 0.884800
246.104555 0.886768
246.117806 0.888740
246.131057 0.890715
246.144307 0.892693
246.157558 0.894674
246.170809 0.896657
246.184059 0.898643
246.197310 0.900632
246.210561 0.902622
246.223811 0.904615
246.237062 0.906609
246.250313 0.908605
246.263563 0.910603
246.276814 0.912603
246.290065 0.914603
246.303315 0.916605
246.316566 0.918608
246.329816 0.920612
246.343067 0.922617
246.356318 0.924622
246.369568 0.926628
246.382819 0.928634
246.396070 0.930641
246.409320 0.932647
246.422571 0.934654
246.435822 0.936660
246.449072 0.938666
246.462323 0.940672
246.475574 0.942677
246.488824 0.944681
246.502075 0.946685
246.515326 0.948687
246.528576 0.950688
246.541827 0.952688
246.555078 0.954687
246.568328 0.956684
246.581579 0.958680
246.594830 0.960673
246.608080 0.962665
246.621331 0.964655
246.634582 0.966643
246.647832 0.968628
246.661083 0.970611
246.674334 0.972591
246.687584 0.974569
246.700835 0.976543
246.714086 0.978515
246.727336 0.980484
246.740587 0.982449
246.753838 0.984412
246.767088 0.986370
246.780339 0.988325
246.793590 0.990277
246.806840 0.992225
246.820091 0.994168
246.833342 0.996108
246.846592 0.998043
246.859843 0.999975
246.873094 1.001901
246.886344 1.003823
246.899595 1.005741
246.912846 1.007653
246.926096 1.009561
246.939347 1.011464
246.952598 1.013361
246.965848 1.015254
246.979099 1.017140
246.992350 1.019022
247.005600 1.020897
247.018851 1.022767
247.032102 1.024631
247.045352 1.026489
247.058603 1.028341
247.071854 1.030187
247.085104 1.032026
247.098355 1.033859
247.111606 1.035686
247.124856 1.037505
247.138107 1.039318
247.151358 1.041124
247.164608 1.042923
247.177859 1.044715
247.191110 1.046500
247.204360 1.048277
247.217611 1.050047
247.230862 1.051809
247.244112 1.053564
247.257363 1.055311
247.270614 1.057049
247.283864 1.058780
247.297115 1.060503
247.310366 1.062218
247.323616 1.063924
247.336867 1.065622
247.350118 1.067311
247.363368 1.068991
247.376619 1.070663
247.389869 1.072326
247.403120 1.073980
247.416371 1.075625
247.429621 1.077260
247.442872 1.078887
247.456123 1.080504
247.469373 1.082111
247.482624 1.083709
247.495875 1.085298
247.509125 1.086876
247.522376 1.088445
247.535627 1.090003
247.548877 1.091552
247.562128 1.093090
247.575379 1.094618
247.588629 1.096136
247.601880 1.097643
247.615131 1.099139
247.628381 1.100625
247.641632 1.102100
247.654883 1.103564
247.668133 1.105018
247.681384 1.106460
247.694635 1.107891
247.707885 1.109311
247.721136 1.110719
247.734387 1.112116
247.747637 1.113501
247.760888 1.114875
247.774139 1.116237
247.787389 1.117587
247.800640 1.118926
247.813891 1.120252
247.827141 1.121566
247.840392 1.122869
247.853643 1.124158
247.866893 1.125436
247.880144 1.126701
247.893395 1.127954
247.906645 1.129194
247.919896 1.130421
247.933147 1.131635
247.946397 1.132837
247.959648 1.134026
247.972899 1.135202
247.986149 1.136364
247.999400 1.137514
248.012651 1.138650
248.025901 1.139772
248.039152 1.140882
248.052403 1.141978
248.065653 1.143060
248.078904 1.144129
248.092155 1.145183
248.105405 1.146225
248.118656 1.147252
248.131907 1.148265
248.145157 1.149264
248.158408 1.150249
248.171659 1.151220
248.184909 1.152177
248.198160 1.153119
248.211411 1.154047
248.224661 1.154960
248.237912 1.155859
248.251163 1.156743
248.264413 1.157613
248.277664 1.158468
248.290915 1.159308
248.304165 1.160133
248.317416 1.160943
248.330667 1.161738
248.343917 1.162519
248.357168 1.163284
248.370419 1.164034
248.383669 1.164768
248.396920 1.165488
248.410171 1.166192
248.423421 1.166880
248.436672 1.167553
248.449922 1.168211
248.463173 1.168853
248.476424 1.169479
248.489674 1.170090
248.502925 1.170685
248.516176 1.171264
248.529426 1.171828
248.542677 1.172375
248.555928 1.172907
248.569178 1.173422
248.582429 1.173922
248.595680 1.174406
248.608930 1.174873
248.622181 1.175324
248.635432 1.175759
248.648682 1.176178
248.661933 1.176581
248.675184 1.176967
248.688434 1.177337
248.701685 1.177691
248.714936 1.178028
248.728186 1.178349
248.741437 1.178653
248.754688 1.178941
248.767938 1.179212
248.781189 1.179467
248.794440 1.179705
248.807690 1.179927
248.820941 1.180131
248.834192 1.180320
248.847442 1.180491
248.860693 1.180646
248.873944 1.180785
248.887194 1.180906
248.900445 1.181011
248.913696 1.181099
248.926946 1.181170
248.940197 1.181225
248.953448 1.181262
248.966698 1.181283
248.979949 1.181287
248.993200 1.181275
249.006450 1.181245
249.019701 1.181199
249.032952 1.181136
249.046202 1.181056
249.059453 1.180959
249.072704 1.180845
249.085954 1.180715
249.099205 1.180568
249.112456 1.180404
249.125706 1.180223
249.138957 1.180025
249.152208 1.179811
249.165458 1.179580
249.178709 1.179332
249.191960 1.179068
249.205210 1.178787
249.218461 1.178489
249.231712 1.178174
249.244962 1.177843
249.258213 1.177496
249.271464 1.177131
249.284714 1.176751
249.297965 1.176353
249.311216 1.175939
249.324466 1.175509
249.337717 1.175063
249.350968 1.174600
249.364218 1.174120
249.377469 1.173625
249.390720 1.173113
249.403970 1.172585
249.417221 1.172040
249.430472 1.171480
249.443722 1.170904
249.456973 1.170311
249.470224 1.169703
249.483474 1.169079
249.496725 1.168438
249.509975 1.167782
249.523226 1.167111
249.536477 1.166424
249.549727 1.165721
249.562978 1.165002
249.576229 1.164268
249.589479 1.163519
249.602730 1.162755
249.615981 1.161975
249.629231 1.161180
249.642482 1.160370
249.655733 1.159544
249.668983 1.158704
249.682234 1.157850
249.695485 1.156980
249.708735 1.156096
249.721986 1.155197
249.735237 1.154283
249.748487 1.153355
249.761738 1.152413
249.774989 1.151457
249.788239 1.150486
249.801490 1.149502
249.814741 1.148503
249.827991 1.147491
249.841242 1.146465
249.854493 1.145425
249.867743 1.144372
249.880994 1.143306
249.894245 1.142226
249.907495 1.141133
249.920746 1.140027
249.933997 1.138908
249.947247 1.137776
249.960498 1.136632
249.973749 1.135475
249.986999 1.134306
250.000250 1.133124
250.013501 1.131930
250.026751 1.130724
250.040002 1.129506
250.053253 1.128277
250.066503 1.127035
250.079754 1.125782
250.093005 1.124518
250.106255 1.123243
250.119506 1.121956
250.132757 1.120659
250.146007 1.119350
250.159258 1.118031
250.172509 1.116702
250.185759 1.115362
250.199010 1.114012
250.212261 1.112652
250.225511 1.111282
250.238762 1.109902
250.252013 1.108513
250.265263 1.107114
250.278514 1.105706
250.291765 1.104289
250.305015 1.102863
250.318266 1.101428
250.331517 1.099985
250.344767 1.098533
250.358018 1.097073
250.371269 1.095605
250.384519 1.094129
250.397770 1.092645
250.411021 1.091153
250.424271 1.089655
250.437522 1.088148
250.450773 1.086635
250.464023 1.085115
250.477274 1.083589
250.490525 1.082056
250.503775 1.080516
250.517026 1.078971
250.530277 1.077419
250.543527 1.075862
250.556778 1.074299
250.570029 1.072731
250.583279 1.071158
250.596530 1.069579
250.609780 1.067996
250.623031 1.066408
250.636282 1.064816
250.649532 1.063220
250.662783 1.061619
250.676034 1.060015
250.689284 1.058407
250.702535 1.056796
250.715786 1.055181
250.729036 1.053563
250.742287 1.051943
250.755538 1.050320
250.768788 1.048694
250.782039 1.047066
250.795290 1.045436
250.808540 1.043805
250.821791 1.042171
250.835042 1.040537
250.848292 1.038901
250.861543 1.037264
250.874794 1.035626
250.888044 1.033987
250.901295 1.032348
250.914546 1.030709
250.927796 1.029070
250.941047 1.027431
250.954298 1.025793
250.967548 1.024155
250.980799 1.022518
250.994050 1.020881
251.007300 1.019247
251.020551 1.017613
251.033802 1.015981
251.047052 1.014351
251.060303 1.012723
251.073554 1.011097
251.086804 1.009474
251.100055 1.007853
251.113306 1.006236
251.126556 1.004621
251.139807 1.003009
251.153058 1.001401
251.166308 0.999797
251.179559 0.998196
251.192810 0.996600
251.206060 0.995007
251.219311 0.993420
251.232562 0.991836
251.245812 0.990258
251.259063 0.988685
251.272314 0.987117
251.285564 0.985554
251.298815 0.983997
251.312066 0.982446
251.325316 0.980900
251.338567 0.979361
251.351818 0.977829
251.365068 0.976303
251.378319 0.974783
251.391570 0.973271
251.404820 0.971766
251.418071 0.970268
251.431322 0.968777
251.444572 0.967295
251.457823 0.965820
251.471074 0.964353
251.484324 0.962894
251.497575 0.961444
251.510826 0.960002
251.524076 0.958570
251.537327 0.957146
251.550578 0.955731
251.563828 0.954325
251.577079 0.952929
251.590330 0.951542
251.603580 0.950165
251.616831 0.948798
251.630082 0.947441
251.643332 0.946095
251.656583 0.944758
251.669833 0.943433
251.683084 0.942117
251.696335 0.940813
251.709585 0.939520
251.722836 0.938238
251.736087 0.936967
251.749337 0.935708
251.762588 0.934460
251.775839 0.933224
251.789089 0.932000
251.802340 0.930788
251.815591 0.929588
251.828841 0.928401
251.842092 0.927225
251.855343 0.926063
251.868593 0.924912
251.881844 0.923775
251.895095 0.922651
251.908345 0.921539
251.921596 0.920441
251.934847 0.919356
251.948097 0.918284
251.961348 0.917226
251.974599 0.916182
251.987849 0.915151
252.001100 0.914134
252.014351 0.913131
252.027601 0.912142
252.040852 0.911167
252.054103 0.910206
252.067353 0.909259
252.080604 0.908327
252.093855 0.907410
252.107105 0.906507
252.120356 0.905618
252.133607 0.904744
252.146857 0.903886
252.160108 0.903042
252.173359 0.902212
252.186609 0.901398
252.199860 0.900599
252.213111 0.899816
252.226361 0.899047
252.239612 0.898294
252.252863 0.897556
252.266113 0.896834
252.279364 0.896127
252.292615 0.895435
252.305865 0.894759
252.319116 0.894099
252.332367 0.893454
252.345617 0.892826
252.358868 0.892212
252.372119 0.891615
252.385369 0.891034
252.398620 0.890468
252.411871 0.889918
252.425121 0.889384
252.438372 0.888866
252.451623 0.888364
252.464873 0.887879
252.478124 0.887409
252.491375 0.886955
252.504625 0.886517
252.517876 0.886095
252.531127 0.885690
252.544377 0.885300
252.557628 0.884926
252.570879 0.884569
252.584129 0.884228
252.597380 0.883902
252.610631 0.883593
252.623881 0.883300
252.637132 0.883023
252.650383 0.882762
252.663633 0.882518
252.676884 0.882289
252.690135 0.882076
252.703385 0.881879
252.716636 0.881698
252.729886 0.881534
252.743137 0.881385
252.756388 0.881252
252.769638 0.881135
252.782889 0.881034
252.796140 0.880948
252.809390 0.880879
252.822641 0.880825
252.835892 0.880787
252.849142 0.880764
252.862393 0.880757
252.875644 0.880766
252.888894 0.880790
252.902145 0.880830
252.915396 0.880885
252.928646 0.880956
252.941897 0.881042
252.955148 0.881143
252.968398 0.881260
252.981649 0.881391
252.994900 0.881538
253.008150 0.881700
253.021401 0.881876
253.034652 0.882068
253.047902 0.882274
253.061153 0.882496
253.074404 0.882732
253.087654 0.882982
253.100905 0.883247
253.114156 0.883527
253.127406 0.883821
253.140657 0.884129
253.153908 0.884452
253.167158 0.884788
253.180409 0.885139
253.193660 0.885504
253.206910 0.885883
253.220161 0.886275
253.233412 0.886681
253.246662 0.887101
253.259913 0.887535
253.273164 0.887982
253.286414 0.888442
253.299665 0.888916
253.312916 0.889402
253.326166 0.889902
253.339417 0.890415
253.352668 0.890941
253.365918 0.891479
253.379169 0.892030
253.392420 0.892594
253.405670 0.893170
253.418921 0.893759
253.432172 0.894359
253.445422 0.894972
253.458673 0.895597
253.471924 0.896234
253.485174 0.896883
253.498425 0.897544
253.511676 0.898216
253.524926 0.898899
253.538177 0.899594
253.551428 0.900300
253.564678 0.901018
253.577929 0.901746
253.591180 0.902486
253.604430 0.903236
253.617681 0.903997
253.630932 0.904768
253.644182 0.905550
253.657433 0.906343
253.670684 0.907145
253.683934 0.907958
253.697185 0.908780
253.710436 0.909613
253.723686 0.910455
253.736937 0.911307
253.750188 0.912168
253.763438 0.913038
253.776689 0.913918
253.789939 0.914807
253.803190 0.915705
253.816441 0.916612
253.829691 0.917528
253.842942 0.918452
253.856193 0.919385
253.869443 0.920326
253.882694 0.921275
253.895945 0.922233
253.909195 0.923198
253.922446 0.924172
253.935697 0.925153
253.948947 0.926141
253.962198 0.927137
253.975449 0.928141
253.988699 0.929152
254.001950 0.930169
254.015201 0.931194
254.028451 0.932226
254.041702 0.933264
254.054953 0.934309
254.068203 0.935361
254.081454 0.936418
254.094705 0.937482
254.107955 0.938552
254.121206 0.939628
254.134457 0.940710
254.147707 0.941797
254.160958 0.942890
254.174209 0.943989
254.187459 0.945092
254.200710 0.946201
254.213961 0.947315
254.227211 0.948434
254.240462 0.949558
254.253713 0.950686
254.266963 0.951819
254.280214 0.952956
254.293465 0.954098
254.306715 0.955243
254.319966 0.956393
254.333217 0.957547
254.346467 0.958704
254.359718 0.959865
254.372969 0.961030
254.386219 0.962198
254.399470 0.963369
254.412721 0.964543
254.425971 0.965721
254.439222 0.966901
254.452473 0.968084
254.465723 0.969270
254.478974 0.970458
254.492225 0.971649
254.505475 0.972842
254.518726 0.974037
254.531977 0.975234
254.545227 0.976433
254.558478 0.977634
254.571729 0.978836
254.584979 0.980040
254.598230 0.981246
254.611481 0.982452
254.624731 0.983660
254.637982 0.984869
254.651233 0.986079
254.664483 0.987290
254.677734 0.988502
254.690985 0.989714
254.704235 0.990926
254.717486 0.992139
254.730737 0.993353
254.743987 0.994566
254.757238 0.995779
254.770489 0.996993
254.783739 0.998206
254.796990 0.999418
254.810241 1.000631
254.823491 1.001842
254.836742 1.003053
254.849992 1.004264
254.863243 1.005473
254.876494 1.006681
254.889744 1.007889
254.902995 1.009095
254.916246 1.010299
254.929496 1.011502
254.942747 1.012704
254.955998 1.013904
254.969248 1.015102
254.982499 1.016299
254.995750 1.017493
255.009000 1.018686
255.022251 1.019876
255.035502 1.021063
255.048752 1.022249
255.062003 1.023432
255.075254 1.024612
255.088504 1.025789
255.101755 1.026964
255.115006 1.028136
255.128256 1.029305
255.141507 1.030470
255.154758 1.031633
255.168008 1.032792
255.181259 1.033948
255.194510 1.035100
255.207760 1.036248
255.221011 1.037393
255.234262 1.038534
255.247512 1.039671
255.260763 1.040804
255.274014 1.041933
255.287264 1.043058
255.300515 1.044178
255.313766 1.045294
255.327016 1.046406
255.340267 1.047513
255.353518 1.048615
255.366768 1.049712
255.380019 1.050805
255.393270 1.051893
255.406520 1.052975
255.419771 1.054053
255.433022 1.055125
255.446272 1.056192
255.459523 1.057254
255.472774 1.058310
255.486024 1.059360
255.499275 1.060405
255.512526 1.061444
255.525776 1.062477
255.539027 1.063505
255.552278 1.064526
255.565528 1.065541
255.578779 1.066550
255.592030 1.067553
255.605280 1.068550
255.618531 1.069540
255.631782 1.070523
255.645032 1.071500
255.658283 1.072470
255.671534 1.073434
255.684784 1.074390
255.698035 1.075340
255.711286 1.076283
255.724536 1.077219
255.737787 1.078147
255.751038 1.079069
255.764288 1.079983
255.777539 1.080889
255.790790 1.081788
255.804040 1.082680
255.817291 1.083564
255.830542 1.084441
255.843792 1.085309
255.857043 1.086170
255.870294 1.087023
255.883544 1.087868
255.896795 1.088705
255.910046 1.089534
255.923296 1.090354
255.936547 1.091166
255.949797 1.091970
255.963048 1.092766
255.976299 1.093553
255.989549 1.094332
256.002800 1.095102
256.016051 1.095863
256.029301 1.096616
256.042552 1.097360
256.055803 1.098095
256.069053 1.098821
256.082304 1.099538
256.095555 1.100246
256.108805 1.100945
256.122056 1.101634
256.135307 1.102315
256.148557 1.102986
256.161808 1.103648
256.175059 1.104300
256.188309 1.104943
256.201560 1.105576
256.214811 1.106200
256.228061 1.106813
256.241312 1.107418
256.254563 1.108012
256.267813 1.108597
256.281064 1.109171
256.294315 1.109736
256.307565 1.110291
256.320816 1.110835
256.334067 1.111370
256.347317 1.111894
256.360568 1.112408
256.373819 1.112912
256.387069 1.113405
256.400320 1.113888
256.413571 1.114361
256.426821 1.114823
256.440072 1.115274
256.453323 1.115715
256.466573 1.116146
256.479824 1.116565
256.493075 1.116974
256.506325 1.117372
256.519576 1.117759
256.532827 1.118135
256.546077 1.118501
256.559328 1.118855
256.572579 1.119198
256.585829 1.119530
256.599080 1.119851
256.612331 1.120161
256.625581 1.120460
256.638832 1.120748
256.652083 1.121024
256.665333 1.121289
256.678584 1.121542
256.691835 1.121784
256.705085 1.122015
256.718336 1.122234
256.731587 1.122441
256.744837 1.122637
256.758088 1.122822
256.771339 1.122995
256.784589 1.123156
256.797840 1.123305
256.811091 1.123443
256.824341 1.123568
256.837592 1.123682
256.850843 1.123785
256.864093 1.123875
256.877344 1.123953
256.890595 1.124020
256.903845 1.124074
256.917096 1.124117
256.930347 1.124147
256.943597 1.124166
256.956848 1.124172
256.970099 1.124166
256.983349 1.124148
256.996600 1.124118
257.009850 1.124076
257.023101 1.124022
257.036352 1.123955
257.049602 1.123876
257.062853 1.123785
257.076104 1.123681
257.089354 1.123565
257.102605 1.123437
257.115856 1.123297
257.129106 1.123144
257.142357 1.122979
257.155608 1.122801
257.168858 1.122611
257.182109 1.122409
257.195360 1.122194
257.208610 1.121966
257.221861 1.121726
257.235112 1.121474
257.248362 1.121209
257.261613 1.120932
257.274864 1.120642
257.288114 1.120340
257.301365 1.120025
257.314616 1.119698
257.327866 1.119358
257.341117 1.119005
257.354368 1.118641
257.367618 1.118263
257.380869 1.117873
257.394120 1.117471
257.407370 1.117055
257.420621 1.116628
257.433872 1.116188
257.447122 1.115735
257.460373 1.115270
257.473624 1.114792
257.486874 1.114302
257.500125 1.113799
257.513376 1.113284
257.526626 1.112756
257.539877 1.112216
257.553128 1.111664
257.566378 1.111098
257.579629 1.110521
257.592880 1.109931
257.606130 1.109329
257.619381 1.108714
257.632632 1.108087
257.645882 1.107448
257.659133 1.106796
257.672384 1.106132
257.685634 1.105455
257.698885 1.104767
257.712136 1.104066
257.725386 1.103353
257.738637 1.102628
257.751888 1.101890
257.765138 1.101141
257.778389 1.100379
257.791640 1.099606
257.804890 1.098820
257.818141 1.098022
257.831392 1.097213
257.844642 1.096391
257.857893 1.095558
257.871144 1.094712
257.884394 1.093855
257.897645 1.092986
257.910896 1.092106
257.924146 1.091214
257.937397 1.090310
257.950648 1.089394
257.963898 1.088467
257.977149 1.087529
257.990400 1.086579
258.003650 1.085618
258.016901 1.084645
258.030152 1.083661
258.043402 1.082666
258.056653 1.081660
258.069903 1.080642
258.083154 1.079614
258.096405 1.078574
258.109655 1.077524
258.122906 1.076463
258.136157 1.075391
258.149407 1.074308
258.162658 1.073215
258.175909 1.072111
258.189159 1.070996
258.202410 1.069871
258.215661 1.068736
258.228911 1.067590
258.242162 1.066434
258.255413 1.065268
258.268663 1.064092
258.281914 1.062906
258.295165 1.061710
258.308415 1.060504
258.321666 1.059288
258.334917 1.058063
258.348167 1.056828
258.361418 1.055584
258.374669 1.054330
258.387919 1.053067
258.401170 1.051795
258.414421 1.050514
258.427671 1.049224
258.440922 1.047924
258.454173 1.046616
258.467423 1.045299
258.480674 1.043974
258.493925 1.042640
258.507175 1.041298
258.520426 1.039947
258.533677 1.038588
258.546927 1.037221
258.560178 1.035846
258.573429 1.034463
258.586679 1.033072
258.599930 1.031674
258.613181 1.030268
258.626431 1.028855
258.639682 1.027434
258.652933 1.026007
258.666183 1.024572
258.679434 1.023130
258.692685 1.021681
258.705935 1.020226
258.719186 1.018764
258.732437 1.017296
258.745687 1.015821
258.758938 1.014340
258.772189 1.012853
258.785439 1.011360
258.798690 1.009861
258.811941 1.008357
258.825191 1.006847
258.838442 1.005332
258.851693 1.003811
258.864943 1.002286
258.878194 1.000755
258.891445 0.999220
258.904695 0.997679
258.917946 0.996135
258.931197 0.994586
258.944447 0.993032
258.957698 0.991475
258.970949 0.989913
258.984199 0.988348
258.997450 0.986779
259.010701 0.985207
259.023951 0.983631
259.037202 0.982052
259.050453 0.980470
259.063703 0.978885
259.076954 0.977298
259.090205 0.975707
259.103455 0.974115
259.116706 0.972520
259.129956 0.970923
259.143207 0.969324
259.156458 0.967723
259.169708 0.966121
259.182959 0.964517
259.196210 0.962912
259.209460 0.961306
259.222711 0.959699
259.235962 0.958091
259.249212 0.956483
259.262463 0.954874
259.275714 0.953265
259.288964 0.951656
259.302215 0.950046
259.315466 0.948437
259.328716 0.946829
259.341967 0.945221
259.355218 0.943614
259.368468 0.942008
259.381719 0.940402
259.394970 0.938799
259.408220 0.937196
259.421471 0.935596
259.434722 0.933997
259.447972 0.932400
259.461223 0.930805
259.474474 0.929213
259.487724 0.927623
259.500975 0.926036
259.514226 0.924451
259.527476 0.922870
259.540727 0.921292
259.553978 0.919718
259.567228 0.918147
259.580479 0.916580
259.593730 0.915016
259.606980 0.913457
259.620231 0.911903
259.633482 0.910352
259.646732 0.908807
259.659983 0.907266
259.673234 0.905731
259.686484 0.904200
259.699735 0.902675
259.712986 0.901156
259.726236 0.899642
259.739487 0.898135
259.752738 0.896633
259.765988 0.895138
259.779239 0.893649
259.792490 0.892167
259.805740 0.890692
259.818991 0.889223
259.832242 0.887762
259.845492 0.886309
259.858743 0.884862
259.871994 0.883424
259.885244 0.881993
259.898495 0.880571
259.911746 0.879157
259.924996 0.877751
259.938247 0.876354
259.951498 0.874965
259.964748 0.873586
259.977999 0.872216
259.991250 0.870854
260.004500 0.869503
260.017751 0.868161
260.031002 0.866829
260.044252 0.865506
260.057503 0.864194
260.070754 0.862892
260.084004 0.861601
260.097255 0.860320
260.110506 0.859050
260.123756 0.857791
260.137007 0.856543
260.150258 0.855306
260.163508 0.854081
260.176759 0.852867
260.190010 0.851665
260.203260 0.850475
260.216511 0.849297
260.229761 0.848131
260.243012 0.846977
260.256263 0.845836
260.269513 0.844708
260.282764 0.843592
260.296015 0.842489
260.309265 0.841400
260.322516 0.840323
260.335767 0.839260
260.349017 0.838210
260.362268 0.837174
260.375519 0.836152
260.388769 0.835144
260.402020 0.834149
260.415271 0.833169
260.428521 0.832203
260.441772 0.831252
260.455023 0.830315
260.468273 0.829393
260.481524 0.828485
260.494775 0.827593
260.508025 0.826715
260.521276 0.825853
260.534527 0.825006
260.547777 0.824174
260.561028 0.823358
260.574279 0.822557
260.587529 0.821772
260.600780 0.821003
260.614031 0.820250
260.627281 0.819513
260.640532 0.818791
260.653783 0.818087
260.667033 0.817398
260.680284 0.816726
260.693535 0.816070
260.706785 0.815431
260.720036 0.814809
260.733287 0.814203
260.746537 0.813615
260.759788 0.813043
260.773039 0.812488
260.786289 0.811951
260.799540 0.811430
260.812791 0.810927
260.826041 0.810441
260.839292 0.809972
260.852543 0.809521
260.865793 0.809087
260.879044 0.808671
260.892295 0.808273
260.905545 0.807892
260.918796 0.807529
260.932047 0.807184
260.945297 0.806857
260.958548 0.806547
260.971799 0.806256
260.985049 0.805982
260.998300 0.805727
261.011551 0.805489
261.024801 0.805270
261.038052 0.805069
261.051303 0.804886
261.064553 0.804721
261.077804 0.804575
261.091055 0.804447
261.104305 0.804337
261.117556 0.804245
261.130807 0.804172
261.144057 0.804117
261.157308 0.804081
261.170559 0.804062
261.183809 0.804063
261.197060 0.804081
261.210311 0.804118
261.223561 0.804174
261.236812 0.804248
261.250063 0.804340
261.263313 0.804451
261.276564 0.804580
261.289814 0.804727
261.303065 0.804893
261.316316 0.805077
261.329566 0.805280
261.342817 0.805501
261.356068 0.805740
261.369318 0.805998
261.382569 0.806274
261.395820 0.806568
261.409070 0.806880
261.422321 0.807211
261.435572 0.807560
261.448822 0.807927
261.462073 0.808312
261.475324 0.808715
261.488574 0.809136
261.501825 0.809575
261.515076 0.810032
261.528326 0.810507
261.541577 0.811000
261.554828 0.811510
261.568078 0.812039
261.581329 0.812585
261.594580 0.813148
261.607830 0.813730
261.621081 0.814328
261.634332 0.814945
261.647582 0.815578
261.660833 0.816229
261.674084 0.816898
261.687334 0.817583
261.700585 0.818286
261.713836 0.819005
261.727086 0.819742
261.740337 0.820495
261.753588 0.821266
261.766838 0.822053
261.780089 0.822857
261.793340 0.823677
261.806590 0.824514
261.819841 0.825367
261.833092 0.826237
261.846342 0.827122
261.859593 0.828024
261.872844 0.828942
261.886094 0.829876
261.899345 0.830826
261.912596 0.831792
261.925846 0.832773
261.939097 0.833770
261.952348 0.834782
261.965598 0.835809
261.978849 0.836852
261.992100 0.837910
262.005350 0.838983
262.018601 0.840071
262.031852 0.841174
262.045102 0.842291
262.058353 0.843423
262.071604 0.844570
262.084854 0.845731
262.098105 0.846906
262.111356 0.848095
262.124606 0.849298
262.137857 0.850515
262.151108 0.851746
262.164358 0.852990
262.177609 0.854248
262.190860 0.855520
262.204110 0.856804
262.217361 0.858102
262.230612 0.859413
262.243862 0.860736
262.257113 0.862073
262.270364 0.863422
262.283614 0.864783
262.296865 0.866157
262.310116 0.867543
262.323366 0.868941
262.336617 0.870351
262.349867 0.871773
262.363118 0.873206
262.376369 0.874651
262.389619 0.876108
262.402870 0.877575
262.416121 0.879054
262.429371 0.880544
262.442622 0.882044
262.455873 0.883555
262.469123 0.885077
262.482374 0.886609
262.495625 0.888151
262.508875 0.889704
262.522126 0.891266
262.535377 0.892838
262.548627 0.894420
262.561878 0.896011
262.575129 0.897612
262.588379 0.899222
262.601630 0.900841
262.614881 0.902469
262.628131 0.904105
262.641382 0.905750
262.654633 0.907404
262.667883 0.909066
262.681134 0.910736
262.694385 0.912414
262.707635 0.914100
262.720886 0.915794
262.734137 0.917495
262.747387 0.919204
262.760638 0.920920
262.773889 0.922642
262.787139 0.924372
262.800390 0.926109
262.813641 0.927852
262.826891 0.929602
262.840142 0.931358
262.853393 0.933120
262.866643 0.934888
262.879894 0.936662
262.893145 0.938442
262.906395 0.940227
262.919646 0.942018
262.932897 0.943814
262.946147 0.945615
262.959398 0.947421
262.972649 0.949231
262.985899 0.951046
262.999150 0.952866
263.012401 0.954690
263.025651 0.956518
263.038902 0.958350
263.052153 0.960186
263.065403 0.962026
263.078654 0.963869
263.091905 0.965715
263.105155 0.967565
263.118406 0.969418
263.131657 0.971274
263.144907 0.973132
263.158158 0.974993
263.171409 0.976856
263.184659 0.978722
263.197910 0.980590
263.211161 0.982460
263.224411 0.984332
263.237662 0.986205
263.250913 0.988080
263.264163 0.989956
263.277414 0.991834
263.290665 0.993712
263.303915 0.995592
263.317166 0.997472
263.330417 0.999353
263.343667 1.001234
263.356918 1.003116
263.370169 1.004998
263.383419 1.006880
263.396670 1.008762
263.409920 1.010643
263.423171 1.012525
263.436422 1.014405
263.449672 1.016285
263.462923 1.018164
263.476174 1.020042
263.489424 1.021919
263.502675 1.023794
263.515926 1.025669
263.529176 1.027541
263.542427 1.029412
263.555678 1.031281
263.568928 1.033148
263.582179 1.035013
263.595430 1.036875
263.608680 1.038735
263.621931 1.040593
263.635182 1.042448
263.648432 1.044300
263.661683 1.046149
263.674934 1.047995
263.688184 1.049837
263.701435 1.051677
263.714686 1.053512
263.727936 1.055344
263.741187 1.057173
263.754438 1.058997
263.767688 1.060817
263.780939 1.062633
263.794190 1.064445
263.807440 1.066252
263.820691 1.068055
263.833942 1.069853
263.847192 1.071646
263.860443 1.073434
263.873694 1.075217
263.886944 1.076994
263.900195 1.078767
263.913446 1.080534
263.926696 1.082295
263.939947 1.084050
263.953198 1.085800
263.966448 1.087543
263.979699 1.089281
263.992950 1.091012
264.006200 1.092736
264.019451 1.094455
264.032702 1.096166
264.045952 1.097871
264.059203 1.099569
264.072454 1.101261
264.085704 1.102945
264.098955 1.104621
264.112206 1.106291
264.125456 1.107953
264.138707 1.109607
264.151958 1.111254
264.165208 1.112893
264.178459 1.114524
264.191710 1.116147
264.204960 1.117762
264.218211 1.119369
264.231462 1.120967
264.244712 1.122557
264.257963 1.124138
264.271214 1.125711
264.284464 1.127274
264.297715 1.128829
264.310966 1.130375
264.324216 1.131912
264.337467 1.133440
264.350718 1.134958
264.363968 1.136467
264.377219 1.137966
264.390470 1.139456
264.403720 1.140936
264.416971 1.142406
264.430222 1.143866
264.443472 1.145316
264.456723 1.146756
264.469973 1.148186
264.483224 1.149605
264.496475 1.151014
264.509725 1.152413
264.522976 1.153801
264.536227 1.155178
264.549477 1.156544
264.562728 1.157900
264.575979 1.159244
264.589229 1.160578
264.602480 1.161900
264.615731 1.163211
264.628981 1.164511
264.642232 1.165799
264.655483 1.167076
264.668733 1.168341
264.681984 1.169594
264.695235 1.170836
264.708485 1.172065
264.721736 1.173283
264.734987 1.174489
264.748237 1.175682
264.761488 1.176864
264.774739 1.178033
264.787989 1.179190
264.801240 1.180334
264.814491 1.181466
264.827741 1.182585
264.840992 1.183691
264.854243 1.184785
264.867493 1.185866
264.880744 1.186934
264.893995 1.187989
264.907245 1.189031
264.920496 1.190060
264.933747 1.191076
264.946997 1.192078
264.960248 1.193067
264.973499 1.194043
264.986749 1.195005
265.000000 1.195954


==> figuresAndData/limitCycle_4thOrder_numerator+1+5+6_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9979905e+00
   1.2057055e-03   9.9879422e+00
   6.2294784e-03   9.9376861e+00
   1.7262091e-02   9.8272361e+00
   2.9425356e-02   9.7053430e+00
   4.2652466e-02   9.5726553e+00
   5.5956248e-02   9.4390736e+00
   6.9348206e-02   9.3044959e+00
   8.2830933e-02   9.1689100e+00
   9.6407180e-02   9.0323023e+00
   1.1007978e-01   8.8946589e+00
   1.2385164e-01   8.7559655e+00
   1.3772578e-01   8.6162072e+00
   1.5170531e-01   8.4753687e+00
   1.6579345e-01   8.3334341e+00
   1.7999351e-01   8.1903870e+00
   1.9447651e-01   8.0445232e+00
   2.0943502e-01   7.8939249e+00
   2.2486445e-01   7.7386642e+00
   2.4076327e-01   7.5787861e+00
   2.5713070e-01   7.4143320e+00
   2.7396677e-01   7.2453395e+00
   2.9127231e-01   7.0718425e+00
   3.0904901e-01   6.8938715e+00
   3.2729939e-01   6.7114533e+00
   3.4602689e-01   6.5246112e+00
   3.6523592e-01   6.3333648e+00
   3.8493187e-01   6.1377300e+00
   4.0484629e-01   5.9404389e+00
   4.2496583e-01   5.7416818e+00
   4.4529996e-01   5.5414255e+00
   4.6585824e-01   5.3396396e+00
   4.8665069e-01   5.1362930e+00
   5.0768787e-01   4.9313536e+00
   5.2898091e-01   4.7247887e+00
   5.5054157e-01   4.5165643e+00
   5.7238232e-01   4.3066455e+00
   5.9451640e-01   4.0949959e+00
   6.1695792e-01   3.8815778e+00
   6.3972195e-01   3.6663518e+00
   6.6282465e-01   3.4492767e+00
   6.8628338e-01   3.2303090e+00
   7.1011683e-01   3.0094028e+00
   7.3434526e-01   2.7865094e+00
   7.5899064e-01   2.5615767e+00
   7.8407692e-01   2.3345488e+00
   8.0963033e-01   2.1053652e+00
   8.3567968e-01   1.8739599e+00
   8.6225683e-01   1.6402604e+00
   8.8939720e-01   1.4041862e+00
   9.1714038e-01   1.1656470e+00
   9.4553092e-01   9.2454054e-01
   9.7461943e-01   6.8074916e-01
   1.0044638e+00   4.3413572e-01
   1.0351311e+00   1.8453781e-01
   1.0581244e+00   1.1271539e-13
   1.0581244e+00  -5.5511151e-16
   1.0896929e+00  -2.4860624e-01
   1.1230632e+00  -5.0422415e-01
   1.1576000e+00  -7.6064680e-01
   1.1935043e+00  -1.0180613e+00
   1.2309855e+00  -1.2763906e+00
   1.2703287e+00  -1.5356655e+00
   1.3119392e+00  -1.7961136e+00
   1.3564416e+00  -2.0584080e+00
   1.4049261e+00  -2.3243554e+00
   1.4528959e+00  -2.5664600e+00
   1.5005740e+00  -2.7857513e+00
   1.5482773e+00  -2.9833169e+00
   1.5962358e+00  -3.1594344e+00
   1.6446330e+00  -3.3138684e+00
   1.6936270e+00  -3.4460190e+00
   1.7433630e+00  -3.5549963e+00
   1.7939813e+00  -3.6396573e+00
   1.8452766e+00  -3.6983177e+00
   1.8968098e+00  -3.7297265e+00
   1.9488170e+00  -3.7335385e+00
   2.0014942e+00  -3.7090380e+00
   2.0550190e+00  -3.6552257e+00
   2.1095614e+00  -3.5708606e+00
   2.1652921e+00  -3.4544799e+00
   2.2223891e+00  -3.3044036e+00
   2.2810434e+00  -3.1187296e+00
   2.3414661e+00  -2.8953182e+00
   2.4028402e+00  -2.6364895e+00
   2.4642909e+00  -2.3468214e+00
   2.5258900e+00  -2.0276757e+00
   2.5878431e+00  -1.6796751e+00
   2.6508177e+00  -1.3004232e+00
   2.7137049e+00  -8.9844924e-01
   2.7765785e+00  -4.7588504e-01
   2.8395145e+00  -3.4851378e-02
   2.8443915e+00   1.3877788e-17
   2.8443915e+00   2.0338592e-13
   2.9074661e+00   4.5421418e-01
   2.9692800e+00   9.0220834e-01
   3.0321419e+00   1.3565516e+00
   3.0961837e+00   1.8138837e+00
   3.1625296e+00   2.2772654e+00
   3.2315062e+00   2.7429438e+00
   3.3018141e+00   3.1957166e+00
   3.3730819e+00   3.6270898e+00
   3.4454924e+00   4.0320083e+00
   3.5174010e+00   4.3962552e+00
   3.5880292e+00   4.7132516e+00
   3.6576300e+00   4.9826574e+00
   3.7264207e+00   5.2040849e+00
   3.7945762e+00   5.3770742e+00
   3.8622421e+00   5.5011694e+00
   3.9295440e+00   5.5759663e+00
   3.9965935e+00   5.6011394e+00
   4.0634931e+00   5.5764587e+00
   4.1303387e+00   5.5018001e+00
   4.1968399e+00   5.3780054e+00
   4.2628742e+00   5.2066477e+00
   4.3285542e+00   4.9891264e+00
   4.3939833e+00   4.7268693e+00
   4.4592565e+00   4.4213551e+00
   4.5244219e+00   4.0743597e+00
   4.5891063e+00   3.6904343e+00
   4.6534120e+00   3.2719855e+00
   4.7174355e+00   2.8213905e+00
   4.7812651e+00   2.3410413e+00
   4.8449834e+00   1.8333559e+00
   4.9086695e+00   1.3007867e+00
   4.9724010e+00   7.4582721e-01
   5.0362550e+00   1.7101674e-01
   5.0549130e+00   5.1625371e-15
   5.0549130e+00  -5.1778026e-13
   5.1189685e+00  -5.9155402e-01
   5.1821626e+00  -1.1763063e+00
   5.2463771e+00  -1.7666567e+00
   5.3117526e+00  -2.3585543e+00
   5.3783231e+00  -2.9465117e+00
   5.4455080e+00  -3.5194681e+00
   5.5134236e+00  -4.0725090e+00
   5.5821954e+00  -4.6005302e+00
   5.6519734e+00  -5.0982743e+00
   5.7229402e+00  -5.5602719e+00
   5.7952122e+00  -5.9801422e+00
   5.8663590e+00  -6.3393069e+00
   5.9365697e+00  -6.6374157e+00
   6.0060465e+00  -6.8743043e+00
   6.0749553e+00  -7.0497241e+00
   6.1434370e+00  -7.1634241e+00
   6.2116148e+00  -7.2152046e+00
   6.2796005e+00  -7.2049502e+00
   6.3474980e+00  -7.1326495e+00
   6.4149070e+00  -6.9996195e+00
   6.4818094e+00  -6.8078058e+00
   6.5483261e+00  -6.5590405e+00
   6.6145664e+00  -6.2551709e+00
   6.6806301e+00  -5.8980902e+00
   6.7466110e+00  -5.4897559e+00
   6.8124730e+00  -5.0331238e+00
   6.8779255e+00  -4.5335928e+00
   6.9430686e+00  -3.9942131e+00
   7.0079971e+00  -3.4180150e+00
   7.0727991e+00  -2.8080517e+00
   7.1375587e+00  -2.1674115e+00
   7.2023579e+00  -1.4992278e+00
   7.2672784e+00  -8.0668616e-01
   7.3324034e+00  -9.3030304e-02
   7.3407879e+00  -6.2565231e-13
   7.3407879e+00   5.8425487e-15
   7.4062040e+00   7.2845655e-01
   7.4699814e+00   1.4380459e+00
   7.5341199e+00   2.1452284e+00
   7.5986786e+00   2.8447872e+00
   7.6637377e+00   3.5316017e+00
   7.7293872e+00   4.2004806e+00
   7.7957299e+00   4.8461439e+00
   7.8628850e+00   5.4631939e+00
   7.9309941e+00   6.0460746e+00
   8.0002288e+00   6.5890117e+00
   8.0708028e+00   7.0859240e+00
   8.1419950e+00   7.5246115e+00
   8.2122824e+00   7.8919132e+00
   8.2818313e+00   8.1875185e+00
   8.3508070e+00   8.4112301e+00
   8.4193501e+00   8.5628369e+00
   8.4875838e+00   8.6421752e+00
   8.5556197e+00   8.6491691e+00
   8.6235616e+00   8.5838552e+00
   8.6913528e+00   8.4467946e+00
   8.7586286e+00   8.2404310e+00
   8.8255081e+00   7.9669773e+00
   8.8921023e+00   7.6286479e+00
   8.9585126e+00   7.2277021e+00
   9.0248341e+00   6.7664682e+00
   9.0911583e+00   6.2473592e+00
   9.1571806e+00   5.6764495e+00
   9.2228815e+00   5.0582956e+00
   9.2883576e+00   4.3965222e+00
   9.3536999e+00   3.6947662e+00
   9.4189946e+00   2.9567010e+00
   9.4843260e+00   2.1860484e+00
   9.5497778e+00   1.3865884e+00
   9.6154352e+00   5.6216676e-01
   9.6594127e+00   3.3306691e-16
   9.6594127e+00  -1.4614976e-12
   9.7253645e+00  -8.4942176e-01
   9.7878923e+00  -1.6529746e+00
   9.8507691e+00  -2.4530953e+00
   9.9140399e+00  -3.2441571e+00
   9.9777810e+00  -4.0207971e+00
   1.0042078e+01  -4.7775827e+00
   1.0107027e+01  -5.5089935e+00
   1.0172740e+01  -6.2093922e+00
   1.0239349e+01  -6.8729852e+00
   1.0307013e+01  -7.4937633e+00
   1.0375928e+01  -8.0654169e+00
   1.0446345e+01  -8.5812053e+00
   1.0516832e+01  -9.0236712e+00
   1.0586567e+01  -9.3847190e+00
   1.0655703e+01  -9.6640938e+00
   1.0724383e+01  -9.8616143e+00
   1.0792734e+01  -9.9771371e+00
   1.0860867e+01  -1.0010605e+01
   1.0928888e+01  -9.9620789e+00
   1.0996896e+01  -9.8317567e+00
   1.1064519e+01  -9.6217217e+00
   1.1131723e+01  -9.3347414e+00
   1.1198620e+01  -8.9733747e+00
   1.1265315e+01  -8.5402164e+00
   1.1331903e+01  -8.0379315e+00
   1.1398479e+01  -7.4692751e+00
   1.1464960e+01  -6.8388113e+00
   1.1531098e+01  -6.1536153e+00
   1.1596991e+01  -5.4178790e+00
   1.1662733e+01  -4.6357821e+00
   1.1728412e+01  -3.8115394e+00
   1.1794113e+01  -2.9494159e+00
   1.1859923e+01  -2.0537391e+00
   1.1925927e+01  -1.1289080e+00
   1.1991865e+01  -1.8447241e-01
   1.2004615e+01  -1.4155344e-14
   1.2004615e+01   1.6329715e-12
   1.2070311e+01   9.5282434e-01
   1.2131812e+01   1.8420583e+00
   1.2193649e+01   2.7269445e+00
   1.2255858e+01   3.6015503e+00
   1.2318513e+01   4.4603018e+00
   1.2381696e+01   5.2975559e+00
   1.2445498e+01   6.1075823e+00
   1.2510025e+01   6.8845353e+00
   1.2575401e+01   7.6224136e+00
   1.2641775e+01   8.3150040e+00
   1.2709329e+01   8.9557981e+00
   1.2778293e+01   9.5378685e+00
   1.2848954e+01   1.0053563e+01
   1.2918862e+01   1.0478898e+01
   1.2988145e+01   1.0813434e+01
   1.3056951e+01   1.1057025e+01
   1.3125406e+01   1.1209548e+01
   1.3193625e+01   1.1270963e+01
   1.3261715e+01   1.1241352e+01
   1.3329776e+01   1.1120943e+01
   1.3397676e+01   1.0910977e+01
   1.3465137e+01   1.0614786e+01
   1.3532270e+01   1.0235255e+01
   1.3599182e+01   9.7752903e+00
   1.3665972e+01   9.2378695e+00
   1.3732734e+01   8.6260630e+00
   1.3799558e+01   7.9430519e+00
   1.3866048e+01   7.1978493e+00
   1.3932274e+01   6.3954657e+00
   1.3998331e+01   5.5405914e+00
   1.4064311e+01   4.6379470e+00
   1.4130299e+01   3.6923044e+00
   1.4196383e+01   2.7085005e+00
   1.4262651e+01   1.6914491e+00
   1.4328939e+01   6.5014481e-01
   1.4369757e+01   1.8005597e-12
   1.4369757e+01  -1.8318680e-14
   1.4435789e+01  -1.0567585e+00
   1.4497872e+01  -2.0464298e+00
   1.4560287e+01  -3.0303604e+00
   1.4623076e+01  -4.0020053e+00
   1.4686315e+01  -4.9551845e+00
   1.4750088e+01  -5.8836425e+00
   1.4814490e+01  -6.7810276e+00
   1.4879632e+01  -7.6408589e+00
   1.4945641e+01  -8.4564805e+00
   1.5012673e+01  -9.2209955e+00
   1.5080917e+01  -9.9271706e+00
   1.5150616e+01  -1.0567291e+01
   1.5221231e+01  -1.1126719e+01
   1.5291101e+01  -1.1587199e+01
   1.5360366e+01  -1.1948414e+01
   1.5429168e+01  -1.2210249e+01
   1.5497635e+01  -1.2372619e+01
   1.5565878e+01  -1.2435530e+01
   1.5634004e+01  -1.2399121e+01
   1.5702112e+01  -1.2263687e+01
   1.5770106e+01  -1.2030490e+01
   1.5837674e+01  -1.1703266e+01
   1.5904926e+01  -1.1285200e+01
   1.5971968e+01  -1.0779505e+01
   1.6038898e+01  -1.0189467e+01
   1.6105810e+01  -9.5184775e+00
   1.6172796e+01  -8.7700477e+00
   1.6239473e+01  -7.9538999e+00
   1.6305894e+01  -7.0757025e+00
   1.6372156e+01  -6.1406211e+00
   1.6438351e+01  -5.1538533e+00
   1.6504565e+01  -4.1206524e+00
   1.6570886e+01  -3.0463431e+00
   1.6637403e+01  -1.9363344e+00
   1.6703889e+01  -8.0162145e-01
   1.6750217e+01  -1.0214052e-14
   1.6750217e+01   3.9401815e-12
   1.6816458e+01   1.1513844e+00
   1.6879001e+01   2.2335484e+00
   1.6941873e+01   3.3086534e+00
   1.7005120e+01   4.3695996e+00
   1.7068820e+01   5.4096505e+00
   1.7133059e+01   6.4219890e+00
   1.7197935e+01   7.3996932e+00
   1.7263562e+01   8.3356991e+00
   1.7330071e+01   9.2227494e+00
   1.7397622e+01   1.0053319e+01
   1.7466412e+01   1.0819509e+01
   1.7536692e+01   1.1512878e+01
   1.7607273e+01   1.2112382e+01
   1.7677116e+01   1.2605060e+01
   1.7746368e+01   1.2990704e+01
   1.7815170e+01   1.3269230e+01
   1.7883647e+01   1.3440585e+01
   1.7951910e+01   1.3504819e+01
   1.8020065e+01   1.3462122e+01
   1.8088211e+01   1.3312851e+01
   1.8156281e+01   1.3058286e+01
   1.8223933e+01   1.2702536e+01
   1.8291279e+01   1.2249064e+01
   1.8358424e+01   1.1701360e+01
   1.8425465e+01   1.1063000e+01
   1.8492496e+01   1.0337666e+01
   1.8559611e+01   9.5291733e+00
   1.8626434e+01   8.6479125e+00
   1.8693009e+01   7.7001431e+00
   1.8759432e+01   6.6914666e+00
   1.8825795e+01   5.6275182e+00
   1.8892187e+01   4.5139935e+00
   1.8958695e+01   3.3566651e+00
   1.9025409e+01   2.1613959e+00
   1.9092050e+01   9.4102390e-01
   1.9142743e+01   2.6201263e-14
   1.9142743e+01  -4.2127413e-12
   1.9209148e+01  -1.2379956e+00
   1.9272061e+01  -2.4049428e+00
   1.9335300e+01  -3.5635987e+00
   1.9398914e+01  -4.7063570e+00
   1.9462984e+01  -5.8259731e+00
   1.9527597e+01  -6.9151166e+00
   1.9592853e+01  -7.9663444e+00
   1.9658869e+01  -8.9720597e+00
   1.9725779e+01  -9.9244553e+00
   1.9793747e+01  -1.0815432e+01
   1.9862976e+01  -1.1636480e+01
   1.9933724e+01  -1.2378493e+01
   2.0004279e+01  -1.3014576e+01
   2.0074101e+01  -1.3536630e+01
   2.0143343e+01  -1.3944547e+01
   2.0212146e+01  -1.4238267e+01
   2.0280632e+01  -1.4417770e+01
   2.0348912e+01  -1.4483145e+01
   2.0417092e+01  -1.4434630e+01
   2.0485269e+01  -1.4272638e+01
   2.0553402e+01  -1.3998453e+01
   2.0621125e+01  -1.3616531e+01
   2.0688549e+01  -1.3130590e+01
   2.0755778e+01  -1.2544378e+01
   2.0822911e+01  -1.1861729e+01
   2.0890042e+01  -1.1086599e+01
   2.0957263e+01  -1.0223078e+01
   2.1024202e+01  -9.2822220e+00
   2.1090900e+01  -8.2707884e+00
   2.1157452e+01  -7.1947774e+00
   2.1223951e+01  -6.0602247e+00
   2.1290485e+01  -4.8732305e+00
   2.1357143e+01  -3.6399768e+00
   2.1424015e+01  -2.3667423e+00
   2.1490781e+01  -1.0680612e+00
   2.1544958e+01  -2.5535130e-14
   2.1544958e+01   4.4764192e-12
   2.1611494e+01   1.3170503e+00
   2.1674709e+01   2.5614729e+00
   2.1738247e+01   3.7964615e+00
   2.1802161e+01   5.0139484e+00
   2.1866532e+01   6.2062259e+00
   2.1931449e+01   7.3654957e+00
   2.1997015e+01   8.4838397e+00
   2.2063348e+01   9.5531754e+00
   2.2130585e+01   1.0565194e+01
   2.2198894e+01   1.1511272e+01
   2.2268481e+01   1.2382342e+01
   2.2339611e+01   1.3168693e+01
   2.2410145e+01   1.3838094e+01
   2.2479951e+01   1.4386899e+01
   2.2549187e+01   1.4815086e+01
   2.2617990e+01   1.5122620e+01
   2.2686484e+01   1.5309511e+01
   2.2754779e+01   1.5375881e+01
   2.2822978e+01   1.5322012e+01
   2.2891182e+01   1.5148371e+01
   2.2959367e+01   1.4856241e+01
   2.3027148e+01   1.4450400e+01
   2.3094637e+01   1.3934797e+01
   2.3161936e+01   1.3313414e+01
   2.3229144e+01   1.2590325e+01
   2.3296356e+01   1.1769731e+01
   2.3363664e+01   1.0855976e+01
   2.3430698e+01   9.8607356e+00
   2.3497496e+01   8.7912116e+00
   2.3564153e+01   7.6537674e+00
   2.3630762e+01   6.4548043e+00
   2.3697412e+01   5.2007913e+00
   2.3764192e+01   3.8982842e+00
   2.3831194e+01   2.5539409e+00
   2.3898060e+01   1.1838489e+00
   2.3955077e+01   2.0650148e-14
   2.3955077e+01  -4.7220006e-12
   2.4021721e+01  -1.3890576e+00
   2.4085185e+01  -2.7041123e+00
   2.4148970e+01  -4.0086790e+00
   2.4213131e+01  -5.2942709e+00
   2.4277751e+01  -6.5527589e+00
   2.4342920e+01  -7.7759191e+00
   2.4408742e+01  -8.9554011e+00
   2.4475336e+01  -1.0082680e+01
   2.4542844e+01  -1.1148991e+01
   2.4611434e+01  -1.2145234e+01
   2.4681317e+01  -1.3061832e+01
   2.4752702e+01  -1.3887861e+01
   2.4823219e+01  -1.4587663e+01
   2.4893013e+01  -1.5160902e+01
   2.4962243e+01  -1.5607624e+01
   2.5031048e+01  -1.5927814e+01
   2.5099549e+01  -1.6121510e+01
   2.5167856e+01  -1.6188866e+01
   2.5236073e+01  -1.6130203e+01
   2.5304299e+01  -1.5946034e+01
   2.5372527e+01  -1.5637643e+01
   2.5440357e+01  -1.5210098e+01
   2.5507899e+01  -1.4667560e+01
   2.5575256e+01  -1.4014224e+01
   2.5642527e+01  -1.3254383e+01
   2.5709806e+01  -1.2392461e+01
   2.5777186e+01  -1.1433033e+01
   2.5844299e+01  -1.0388337e+01
   2.5911179e+01  -9.2659814e+00
   2.5977923e+01  -8.0726596e+00
   2.6044623e+01  -6.8151059e+00
   2.6111369e+01  -5.5001251e+00
   2.6178250e+01  -4.1346135e+00
   2.6245358e+01  -2.7255741e+00
   2.6312308e+01  -1.2905007e+00
   2.6371731e+01  -4.9449334e-12
   2.6371731e+01   1.3100632e-14
   2.6438463e+01   1.4545423e+00
   2.6502135e+01   2.8338738e+00
   2.6566127e+01   4.2017496e+00
   2.6630495e+01   5.5493020e+00
   2.6695322e+01   6.8680193e+00
   2.6760701e+01   8.1492910e+00
   2.6826737e+01   9.3843737e+00
   2.6893550e+01   1.0564341e+01
   2.6961283e+01   1.1680013e+01
   2.7030109e+01   1.2721856e+01
   2.7100239e+01   1.3679832e+01
   2.7171606e+01   1.4539325e+01
   2.7242109e+01   1.5267137e+01
   2.7311895e+01   1.5863002e+01
   2.7381123e+01   1.6326986e+01
   2.7449930e+01   1.6659096e+01
   2.7518438e+01   1.6859391e+01
   2.7586757e+01   1.6928056e+01
   2.7654988e+01   1.6865446e+01
   2.7723232e+01   1.6672118e+01
   2.7791498e+01   1.6349338e+01
   2.7859370e+01   1.5902444e+01
   2.7926958e+01   1.5335789e+01
   2.7994364e+01   1.4653761e+01
   2.8061687e+01   1.3860850e+01
   2.8129023e+01   1.2961684e+01
   2.8196463e+01   1.1961048e+01
   2.8263642e+01   1.0871663e+01
   2.8330592e+01   9.7015263e+00
   2.8397408e+01   8.4576342e+00
   2.8464185e+01   7.1470228e+00
   2.8531010e+01   5.7768024e+00
   2.8597976e+01   4.3541779e+00
   2.8665172e+01   2.8864661e+00
   2.8732193e+01   1.3923972e+00
   2.8793847e+01   4.6185278e-14
   2.8793847e+01  -5.1110227e-12
   2.8860654e+01  -1.5140279e+00
   2.8924502e+01  -2.9517694e+00
   2.8988668e+01  -4.3771692e+00
   2.9053210e+01  -5.7810145e+00
   2.9118212e+01  -7.1544462e+00
   2.9183768e+01  -8.4885027e+00
   2.9249984e+01  -9.7740845e+00
   2.9316982e+01  -1.1001900e+01
   2.9384905e+01  -1.2162394e+01
   2.9453929e+01  -1.3245637e+01
   2.9524268e+01  -1.4241173e+01
   2.9595620e+01  -1.5131036e+01
   2.9666111e+01  -1.5884264e+01
   2.9735890e+01  -1.6500656e+01
   2.9805117e+01  -1.6980298e+01
   2.9873927e+01  -1.7323215e+01
   2.9942441e+01  -1.7529487e+01
   3.0010769e+01  -1.7599325e+01
   3.0079013e+01  -1.7533117e+01
   3.0147272e+01  -1.7331456e+01
   3.0215571e+01  -1.6995597e+01
   3.0283478e+01  -1.6531120e+01
   3.0351104e+01  -1.5942553e+01
   3.0418551e+01  -1.5234459e+01
   3.0485919e+01  -1.4411510e+01
   3.0553302e+01  -1.3478517e+01
   3.0620793e+01  -1.2440454e+01
   3.0688028e+01  -1.1310485e+01
   3.0755036e+01  -1.0096961e+01
   3.0821915e+01  -8.8071496e+00
   3.0888755e+01  -7.4483626e+00
   3.0955648e+01  -6.0279869e+00
   3.1022684e+01  -4.5535084e+00
   3.1089955e+01  -3.0325284e+00
   3.1157036e+01  -1.4849015e+00
   3.1220573e+01  -3.9523940e-14
   3.1220573e+01   8.6310958e-12
   3.1287443e+01   1.5679965e+00
   3.1351440e+01   3.0587564e+00
   3.1415754e+01   4.5363659e+00
   3.1480444e+01   5.9912989e+00
   3.1545595e+01   7.4143815e+00
   3.1611302e+01   8.7963341e+00
   3.1677671e+01   1.0127734e+01
   3.1744825e+01   1.1398959e+01
   3.1812911e+01   1.2600112e+01
   3.1882103e+01   1.3720906e+01
   3.1952620e+01   1.4750506e+01
   3.2023960e+01   1.5667904e+01
   3.2094440e+01   1.6444176e+01
   3.2164214e+01   1.7079178e+01
   3.2233439e+01   1.7573011e+01
   3.2302252e+01   1.7925720e+01
   3.2370771e+01   1.8137403e+01
   3.2439107e+01   1.8208295e+01
   3.2507362e+01   1.8138811e+01
   3.2575635e+01   1.7929582e+01
   3.2643960e+01   1.7581848e+01
   3.2711898e+01   1.7101412e+01
   3.2779556e+01   1.6492959e+01
   3.2847039e+01   1.5761214e+01
   3.2914445e+01   1.4911009e+01
   3.2981868e+01   1.3947323e+01
   3.3049402e+01   1.2875305e+01
   3.3116685e+01   1.1708520e+01
   3.3183743e+01   1.0455636e+01
   3.3250673e+01   9.1241718e+00
   3.3317568e+01   7.7216855e+00
   3.3384519e+01   6.2558164e+00
   3.3451615e+01   4.7343046e+00
   3.3518949e+01   3.1650100e+00
   3.3586080e+01   1.5688084e+00
   3.3651220e+01   1.1053380e-12
   3.3651220e+01  -9.8889785e-12
   3.3718144e+01  -1.6169183e+00
   3.3782269e+01  -3.1557581e+00
   3.3846709e+01  -4.6807104e+00
   3.3911526e+01  -6.1819656e+00
   3.3976805e+01  -7.6500646e+00
   3.4042641e+01  -9.0754394e+00
   3.4109141e+01  -1.0448375e+01
   3.4176429e+01  -1.1758949e+01
   3.4244653e+01  -1.2996954e+01
   3.4313989e+01  -1.4151782e+01
   3.4384659e+01  -1.5212249e+01
   3.4455988e+01  -1.6154596e+01
   3.4526460e+01  -1.6951745e+01
   3.4596229e+01  -1.7603605e+01
   3.4665454e+01  -1.8110294e+01
   3.4734268e+01  -1.8471870e+01
   3.4802792e+01  -1.8688449e+01
   3.4871135e+01  -1.8760287e+01
   3.4939400e+01  -1.8687827e+01
   3.5007684e+01  -1.8471731e+01
   3.5076033e+01  -1.8113226e+01
   3.5143997e+01  -1.7618319e+01
   3.5211683e+01  -1.6991836e+01
   3.5279196e+01  -1.6238647e+01
   3.5346634e+01  -1.5363733e+01
   3.5414092e+01  -1.4372224e+01
   3.5481662e+01  -1.3269424e+01
   3.5548986e+01  -1.2069268e+01
   3.5616087e+01  -1.0780710e+01
   3.5683062e+01  -9.4114921e+00
   3.5750004e+01  -7.9693993e+00
   3.5817003e+01  -6.4622984e+00
   3.5884150e+01  -4.8981603e+00
   3.5951539e+01  -3.2850790e+00
   3.6018714e+01  -1.6448570e+00
   3.6085227e+01  -1.2434498e-13
   3.6085227e+01   1.1167955e-11
   3.6152196e+01   1.6612342e+00
   3.6216431e+01   3.2436419e+00
   3.6280981e+01   4.8114916e+00
   3.6345907e+01   6.3547169e+00
   3.6411296e+01   7.8636003e+00
   3.6477242e+01   9.3283132e+00
   3.6543855e+01   1.0738875e+01
   3.6611259e+01   1.2085092e+01
   3.6679602e+01   1.3356478e+01
   3.6749063e+01   1.4542129e+01
   3.6819864e+01   1.5630552e+01
   3.6891184e+01   1.6595489e+01
   3.6961649e+01   1.7411541e+01
   3.7031414e+01   1.8078664e+01
   3.7100638e+01   1.8596990e+01
   3.7169454e+01   1.8966591e+01
   3.7237982e+01   1.9187599e+01
   3.7306331e+01   1.9260288e+01
   3.7374604e+01   1.9185127e+01
   3.7442898e+01   1.8962805e+01
   3.7511268e+01   1.8594540e+01
   3.7579253e+01   1.8086518e+01
   3.7646964e+01   1.7443700e+01
   3.7714503e+01   1.6671084e+01
   3.7781969e+01   1.5773785e+01
   3.7849457e+01   1.4757071e+01
   3.7917059e+01   1.3626388e+01
   3.7984418e+01   1.2396005e+01
   3.8051555e+01   1.1075134e+01
   3.8118569e+01   9.6717206e+00
   3.8185551e+01   8.1937548e+00
   3.8252593e+01   6.6493096e+00
   3.8319784e+01   5.0465650e+00
   3.8387219e+01   3.3938268e+00
   3.8454432e+01   1.7137377e+00
   3.8521441e+01   1.7475754e-02
   3.8522128e+01   1.1532483e-11
   3.8522128e+01  -2.5979219e-14
   3.8589029e+01  -1.6986215e+00
   3.8653360e+01  -3.3205168e+00
   3.8718004e+01  -4.9272455e+00
   3.8783024e+01  -6.5085250e+00
   3.8848506e+01  -8.0544039e+00
   3.8914548e+01  -9.5548177e+00
   3.8981257e+01  -1.0999546e+01
   3.9048760e+01  -1.2378151e+01
   3.9117205e+01  -1.3679892e+01
   3.9186771e+01  -1.4893602e+01
   3.9257683e+01  -1.6007503e+01
   3.9328998e+01  -1.6993139e+01
   3.9399457e+01  -1.7826552e+01
   3.9469221e+01  -1.8507741e+01
   3.9538444e+01  -1.9036850e+01
   3.9607263e+01  -1.9413964e+01
   3.9675795e+01  -1.9639229e+01
   3.9744149e+01  -1.9712938e+01
   3.9812429e+01  -1.9635578e+01
   3.9880732e+01  -1.9407865e+01
   3.9949120e+01  -1.9031001e+01
   4.0017125e+01  -1.8511338e+01
   4.0084857e+01  -1.7853952e+01
   4.0152419e+01  -1.7063961e+01
   4.0219910e+01  -1.6146601e+01
   4.0287423e+01  -1.5107265e+01
   4.0355053e+01  -1.3951525e+01
   4.0422442e+01  -1.2693935e+01
   4.0489612e+01  -1.1343958e+01
   4.0556659e+01  -9.9097208e+00
   4.0623676e+01  -8.3993992e+00
   4.0690754e+01  -6.8212531e+00
   4.0757984e+01  -5.1836513e+00
   4.0825459e+01  -3.4950915e+00
   4.0892704e+01  -1.7789516e+00
   4.0959748e+01  -4.6440266e-02
   4.0961537e+01  -6.8139938e-15
   4.0961537e+01   1.1792949e-11
   4.1028474e+01   1.7349199e+00
   4.1092888e+01   3.3925256e+00
   4.1157614e+01   5.0344115e+00
   4.1222717e+01   6.6500849e+00
   4.1288282e+01   8.2293834e+00
   4.1354407e+01   9.7620285e+00
   4.1421202e+01   1.1237583e+01
   4.1488792e+01   1.2645387e+01
   4.1557326e+01   1.3974470e+01
   4.1626986e+01   1.5213424e+01
   4.1697997e+01   1.6350217e+01
   4.1769305e+01   1.7354347e+01
   4.1839759e+01   1.8203236e+01
   4.1909520e+01   1.8896919e+01
   4.1978743e+01   1.9435552e+01
   4.2047563e+01   1.9819231e+01
   4.2116098e+01   2.0048116e+01
   4.2184457e+01   2.0122515e+01
   4.2252743e+01   2.0042935e+01
   4.2321054e+01   1.9810116e+01
   4.2389456e+01   1.9425250e+01
   4.2457479e+01   1.8894840e+01
   4.2525229e+01   1.8224068e+01
   4.2592811e+01   1.7418159e+01
   4.2660322e+01   1.6482459e+01
   4.2727858e+01   1.5422474e+01
   4.2795512e+01   1.4243891e+01
   4.2862928e+01   1.2961542e+01
   4.2930125e+01   1.1585097e+01
   4.2997201e+01   1.0122852e+01
   4.3064248e+01   8.5831487e+00
   4.3131358e+01   6.9744170e+00
   4.3198621e+01   5.3051967e+00
   4.3266132e+01   3.5841591e+00
   4.3333405e+01   1.8353710e+00
   4.3400478e+01   7.0046488e-02
   4.3403129e+01   1.2001705e-11
   4.3403129e+01  -1.6348034e-14
   4.3470097e+01  -1.7677494e+00
   4.3534584e+01  -3.4576616e+00
   4.3599382e+01  -5.1313524e+00
   4.3664556e+01  -6.7781392e+00
   4.3730193e+01  -8.3876683e+00
   4.3796392e+01  -9.9494683e+00
   4.3863260e+01  -1.1452906e+01
   4.3930926e+01  -1.2887119e+01
   4.3999539e+01  -1.4240931e+01
   4.4069281e+01  -1.5502717e+01
   4.4140378e+01  -1.6660213e+01
   4.4211680e+01  -1.7681068e+01
   4.4282129e+01  -1.8543950e+01
   4.4351888e+01  -1.9248930e+01
   4.4421111e+01  -1.9796174e+01
   4.4489932e+01  -2.0185789e+01
   4.4558470e+01  -2.0417945e+01
   4.4626833e+01  -2.0492967e+01
   4.4695125e+01  -2.0411377e+01
   4.4763442e+01  -2.0173937e+01
   4.4831858e+01  -1.9781832e+01
   4.4899895e+01  -1.9241699e+01
   4.4967661e+01  -1.8558818e+01
   4.5035260e+01  -1.7738511e+01
   4.5102790e+01  -1.6786223e+01
   4.5170346e+01  -1.5707560e+01
   4.5238021e+01  -1.4508316e+01
   4.5305460e+01  -1.3203573e+01
   4.5372681e+01  -1.1803189e+01
   4.5439782e+01  -1.0315613e+01
   4.5506856e+01  -8.7493365e+00
   4.5573993e+01  -7.1129430e+00
   4.5641286e+01  -5.4151268e+00
   4.5708827e+01  -3.6647165e+00
   4.5776125e+01  -1.8864024e+00
   4.5843224e+01  -9.1402876e-02
   4.5846627e+01  -1.0574874e-14
   4.5846627e+01   1.2204848e-11
   4.5913623e+01   1.7974329e+00
   4.5978173e+01   3.5165610e+00
   4.6043034e+01   5.2190130e+00
   4.6108271e+01   6.8939349e+00
   4.6173972e+01   8.5308000e+00
   4.6240234e+01   1.0118962e+01
   4.6307167e+01   1.1647611e+01
   4.6374900e+01   1.3105703e+01
   4.6443582e+01   1.4481874e+01
   4.6513395e+01   1.5764302e+01
   4.6584568e+01   1.6940514e+01
   4.6655865e+01   1.7976487e+01
   4.6726310e+01   1.8852019e+01
   4.6796067e+01   1.9567211e+01
   4.6865290e+01   2.0122239e+01
   4.6934112e+01   2.0517217e+01
   4.7002652e+01   2.0752330e+01
   4.7071019e+01   2.0827911e+01
   4.7139315e+01   2.0744503e+01
   4.7207639e+01   2.0502883e+01
   4.7276066e+01   2.0104231e+01
   4.7344116e+01   1.9555306e+01
   4.7411896e+01   1.8861476e+01
   4.7479511e+01   1.8028149e+01
   4.7547056e+01   1.7060861e+01
   4.7614629e+01   1.5965310e+01
   4.7682323e+01   1.4747386e+01
   4.7749782e+01   1.3422394e+01
   4.7817025e+01   1.2000367e+01
   4.7884148e+01   1.0489888e+01
   4.7951245e+01   8.8995871e+00
   4.8018406e+01   7.2381844e+00
   4.8085724e+01   5.5145150e+00
   4.8153293e+01   3.7375494e+00
   4.8220612e+01   1.9325417e+00
   4.8287734e+01   1.1071428e-01
   4.8291797e+01   1.1241008e-15
   4.8291797e+01  -1.2392684e-11
   4.8358817e+01  -1.8242636e+00
   4.8423422e+01  -3.5698038e+00
   4.8488339e+01  -5.2982562e+00
   4.8553631e+01  -6.9986116e+00
   4.8619387e+01  -8.6601873e+00
   4.8685706e+01  -1.0272180e+01
   4.8752697e+01  -1.1823617e+01
   4.8820488e+01  -1.3303293e+01
   4.8889230e+01  -1.4699673e+01
   4.8959106e+01  -1.6000757e+01
   4.9030346e+01  -1.7193884e+01
   4.9101639e+01  -1.8243520e+01
   4.9172080e+01  -1.9130484e+01
   4.9241835e+01  -1.9854904e+01
   4.9311057e+01  -2.0416966e+01
   4.9379881e+01  -2.0816791e+01
   4.9448423e+01  -2.1054574e+01
   4.9516794e+01  -2.1130660e+01
   4.9585094e+01  -2.1045606e+01
   4.9653422e+01  -2.0800207e+01
   4.9721860e+01  -2.0395635e+01
   4.9789922e+01  -1.9838763e+01
   4.9857714e+01  -1.9135035e+01
   4.9925341e+01  -1.8289939e+01
   4.9992902e+01  -1.7309092e+01
   5.0060490e+01  -1.6198276e+01
   5.0128199e+01  -1.4963466e+01
   5.0195676e+01  -1.3620173e+01
   5.0262937e+01  -1.2178584e+01
   5.0330080e+01  -1.0647404e+01
   5.0397197e+01  -9.0353883e+00
   5.0464380e+01  -7.3513816e+00
   5.0531721e+01  -5.6043454e+00
   5.0599313e+01  -3.8033787e+00
   5.0666651e+01  -1.9742454e+00
   5.0733793e+01  -1.2817107e-01
   5.0738436e+01  -1.2510687e-11
   5.0738436e+01   4.4325654e-14
   5.0805477e+01   1.8485092e+00
   5.0870132e+01   3.6179200e+00
   5.0935097e+01   5.3698703e+00
   5.1000438e+01   7.0932107e+00
   5.1066244e+01   8.7771175e+00
   5.1132612e+01   1.0410644e+01
   5.1199653e+01   1.1982675e+01
   5.1267496e+01   1.3481855e+01
   5.1336291e+01   1.4896496e+01
   5.1406223e+01   1.6214438e+01
   5.1477521e+01   1.7422849e+01
   5.1548811e+01   1.8484830e+01
   5.1619249e+01   1.9382123e+01
   5.1689002e+01   2.0114880e+01
   5.1758224e+01   2.0683296e+01
   5.1827048e+01   2.1087500e+01
   5.1895593e+01   2.1327694e+01
   5.1963966e+01   2.1404235e+01
   5.2032270e+01   2.1317692e+01
   5.2100603e+01   2.1068877e+01
   5.2169050e+01   2.0658956e+01
   5.2237122e+01   2.0094901e+01
   5.2304925e+01   1.9382227e+01
   5.2372564e+01   1.8526496e+01
   5.2440137e+01   1.7533397e+01
   5.2507738e+01   1.6408787e+01
   5.2575462e+01   1.5158717e+01
   5.2642955e+01   1.3798887e+01
   5.2710232e+01   1.2339621e+01
   5.2777392e+01   1.0789736e+01
   5.2844527e+01   9.1580983e+00
   5.2911729e+01   7.4536667e+00
   5.2979090e+01   5.6855165e+00
   5.3046702e+01   3.8628626e+00
   5.3114058e+01   2.0119301e+00
   5.3181217e+01   1.4394706e-01
   5.3186372e+01   7.2691853e-14
   5.3186372e+01  -1.2627982e-11
   5.3253431e+01  -1.8704138e+00
   5.3318130e+01  -3.6613928e+00
   5.3383138e+01  -5.4345739e+00
   5.3448522e+01  -7.1786815e+00
   5.3514371e+01  -8.8827643e+00
   5.3580783e+01  -1.0535747e+01
   5.3647869e+01  -1.2126383e+01
   5.3715757e+01  -1.3643184e+01
   5.3784600e+01  -1.5074322e+01
   5.3854581e+01  -1.6407494e+01
   5.3925931e+01  -1.7629711e+01
   5.3997217e+01  -1.8702843e+01
   5.4067652e+01  -1.9609466e+01
   5.4137404e+01  -2.0349755e+01
   5.4206626e+01  -2.0923910e+01
   5.4275451e+01  -2.1332068e+01
   5.4343997e+01  -2.1574440e+01
   5.4412373e+01  -2.1651391e+01
   5.4480680e+01  -2.1563503e+01
   5.4549017e+01  -2.1311600e+01
   5.4617472e+01  -2.0896846e+01
   5.4685553e+01  -2.0326300e+01
   5.4753366e+01  -1.9605545e+01
   5.4821015e+01  -1.8740205e+01
   5.4888599e+01  -1.7736036e+01
   5.4956212e+01  -1.6598963e+01
   5.5023949e+01  -1.5335108e+01
   5.5091455e+01  -1.3960337e+01
   5.5158747e+01  -1.2485101e+01
   5.5225922e+01  -1.0918318e+01
   5.5293073e+01  -9.2689542e+00
   5.5360292e+01  -7.5460707e+00
   5.5427669e+01  -5.7588463e+00
   5.5495301e+01  -3.9166007e+00
   5.5562671e+01  -2.0459754e+00
   5.5629846e+01  -1.5820070e-01
   5.5635453e+01  -6.2283512e-14
   5.5635453e+01   1.2769924e-11
   5.5702529e+01   1.8901993e+00
   5.5767266e+01   3.7006619e+00
   5.5832313e+01   5.4930217e+00
   5.5897735e+01   7.2558886e+00
   5.5963622e+01   8.9781964e+00
   5.6030073e+01   1.0648754e+01
   5.6097198e+01   1.2256195e+01
   5.6165126e+01   1.3788911e+01
   5.6234011e+01   1.5234950e+01
   5.6304036e+01   1.6581878e+01
   5.6375432e+01   1.7816565e+01
   5.6446714e+01   1.8899769e+01
   5.6517148e+01   1.9814817e+01
   5.6586898e+01   2.0561908e+01
   5.6656120e+01   2.1141246e+01
   5.6724946e+01   2.1552976e+01
   5.6793493e+01   2.1797313e+01
   5.6861871e+01   2.1874635e+01
   5.6930182e+01   2.1785530e+01
   5.6998523e+01   2.1530838e+01
   5.7066985e+01   2.1111717e+01
   5.7135073e+01   2.0535309e+01
   5.7202894e+01   1.9807253e+01
   5.7270553e+01   1.8933234e+01
   5.7338146e+01   1.7919066e+01
   5.7405770e+01   1.6770735e+01
   5.7473518e+01   1.5494428e+01
   5.7541036e+01   1.4106162e+01
   5.7608341e+01   1.2616502e+01
   5.7675529e+01   1.1034456e+01
   5.7742695e+01   9.3690814e+00
   5.7809928e+01   7.6295320e+00
   5.7877321e+01   5.8250795e+00
   5.7944969e+01   3.9651385e+00
   5.8012352e+01   2.0767265e+00
   5.8079541e+01   1.7107623e-01
   5.8085549e+01   1.2767093e-11
   5.8085549e+01  -1.8393620e-13
   5.8152640e+01  -1.9080675e+00
   5.8217411e+01  -3.7361274e+00
   5.8282491e+01  -5.5458087e+00
   5.8347948e+01  -7.3256181e+00
   5.8413869e+01  -9.0643855e+00
   5.8480354e+01  -1.0750814e+01
   5.8547514e+01  -1.2373433e+01
   5.8615478e+01  -1.3920523e+01
   5.8684400e+01  -1.5380019e+01
   5.8754463e+01  -1.6739368e+01
   5.8825900e+01  -1.7985316e+01
   5.8897180e+01  -1.9077614e+01
   5.8967611e+01  -2.0000272e+01
   5.9037361e+01  -2.0753504e+01
   5.9106582e+01  -2.1337522e+01
   5.9175409e+01  -2.1752477e+01
   5.9243958e+01  -2.1998589e+01
   5.9312338e+01  -2.2076243e+01
   5.9380650e+01  -2.1986040e+01
   5.9448995e+01  -2.1728829e+01
   5.9517463e+01  -2.1305763e+01
   5.9585558e+01  -2.0724061e+01
   5.9653387e+01  -1.9989411e+01
   5.9721054e+01  -1.9107553e+01
   5.9788656e+01  -1.8084355e+01
   5.9856289e+01  -1.6925858e+01
   5.9924047e+01  -1.5638305e+01
   5.9991576e+01  -1.4237853e+01
   6.0058892e+01  -1.2735166e+01
   6.0126093e+01  -1.1139336e+01
   6.0193270e+01  -9.4595029e+00
   6.0260517e+01  -7.7049030e+00
   6.0327924e+01  -5.8848926e+00
   6.0395586e+01  -4.0089716e+00
   6.0462981e+01  -2.1044975e+00
   6.0530182e+01  -1.8270477e-01
   6.0536546e+01  -1.2916446e-11
   6.0536546e+01   1.4185875e-13
   6.0603649e+01   1.9242018e+00
   6.0668451e+01   3.7681526e+00
   6.0733561e+01   5.5934754e+00
   6.0799048e+01   7.3885840e+00
   6.0864999e+01   9.1422143e+00
   6.0931514e+01   1.0842975e+01
   6.0998706e+01   1.2479298e+01
   6.1066702e+01   1.4039366e+01
   6.1135656e+01   1.5511013e+01
   6.1205754e+01   1.6881578e+01
   6.1277227e+01   1.8137694e+01
   6.1348505e+01   1.9238203e+01
   6.1418934e+01   2.0167731e+01
   6.1488683e+01   2.0926508e+01
   6.1557904e+01   2.1514752e+01
   6.1626731e+01   2.1932617e+01
   6.1695281e+01   2.2180331e+01
   6.1763663e+01   2.2258286e+01
   6.1831978e+01   2.2167090e+01
   6.1900325e+01   2.1907604e+01
   6.1968799e+01   2.1480976e+01
   6.2036901e+01   2.0894492e+01
   6.2104736e+01   2.0153889e+01
   6.2172410e+01   1.9264953e+01
   6.2240020e+01   1.8233600e+01
   6.2307662e+01   1.7065923e+01
   6.2375428e+01   1.5768217e+01
   6.2442967e+01   1.4356760e+01
   6.2510293e+01   1.2842311e+01
   6.2577504e+01   1.1234035e+01
   6.2644693e+01   9.5411470e+00
   6.2711951e+01   7.7729577e+00
   6.2779370e+01   5.9388996e+00
   6.2847046e+01   4.0485500e+00
   6.2914451e+01   2.1295733e+00
   6.2981662e+01   1.9320540e-01
   6.2988343e+01   1.2917056e-11
   6.2988343e+01  -2.3805957e-13
   6.3055458e+01  -1.9387684e+00
   6.3120287e+01  -3.7970670e+00
   6.3185424e+01  -5.6365124e+00
   6.3250937e+01  -7.4454342e+00
   6.3316915e+01  -9.2124837e+00
   6.3383458e+01  -1.0926184e+01
   6.3450677e+01  -1.2574880e+01
   6.3518701e+01  -1.4146666e+01
   6.3587685e+01  -1.5629282e+01
   6.3657813e+01  -1.7009973e+01
   6.3729318e+01  -1.8275268e+01
   6.3800594e+01  -1.9383190e+01
   6.3871022e+01  -2.0318919e+01
   6.3940770e+01  -2.1082702e+01
   6.4009991e+01  -2.1674761e+01
   6.4078818e+01  -2.2095253e+01
   6.4147370e+01  -2.2344414e+01
   6.4215753e+01  -2.2422639e+01
   6.4284070e+01  -2.2330546e+01
   6.4352420e+01  -2.2069006e+01
   6.4420899e+01  -2.1639163e+01
   6.4489006e+01  -2.1048361e+01
   6.4556847e+01  -2.0302383e+01
   6.4624527e+01  -1.9407056e+01
   6.4692144e+01  -1.8368341e+01
   6.4759793e+01  -1.7192377e+01
   6.4827568e+01  -1.5885502e+01
   6.4895115e+01  -1.4464111e+01
   6.4962451e+01  -1.2939043e+01
   6.5029671e+01  -1.1319531e+01
   6.5096869e+01  -9.6148561e+00
   6.5164138e+01  -7.8343981e+00
   6.5231568e+01  -5.9876578e+00
   6.5299255e+01  -4.0842820e+00
   6.5366669e+01  -2.1522124e+00
   6.5433890e+01  -2.0268618e-01
   6.5440852e+01  -2.6100955e-11
   6.5440852e+01   3.8424819e-13
   6.5507977e+01   1.9519181e+00
   6.5572830e+01   3.8231696e+00
   6.5637992e+01   5.6753645e+00
   6.5703529e+01   7.4967563e+00
   6.5769531e+01   9.2759199e+00
   6.5836098e+01   1.1001301e+01
   6.5903341e+01   1.2661167e+01
   6.5971391e+01   1.4243530e+01
   6.6040401e+01   1.5736049e+01
   6.6110556e+01   1.7125881e+01
   6.6182090e+01   1.8399462e+01
   6.6253364e+01   1.9514075e+01
   6.6323790e+01   2.0455402e+01
   6.6393538e+01   2.1223703e+01
   6.6462759e+01   2.1819205e+01
   6.6531587e+01   2.2242069e+01
   6.6600139e+01   2.2492534e+01
   6.6668524e+01   2.2571004e+01
   6.6736843e+01   2.2478102e+01
   6.6805195e+01   2.2214706e+01
   6.6873677e+01   2.1781971e+01
   6.6941788e+01   2.1187276e+01
   6.7009635e+01   2.0436448e+01
   6.7077321e+01   1.9535355e+01
   6.7144944e+01   1.8489997e+01
   6.7212600e+01   1.7306554e+01
   6.7280382e+01   1.5991406e+01
   6.7347937e+01   1.4561049e+01
   6.7415280e+01   1.3026397e+01
   6.7482508e+01   1.1396744e+01
   6.7549716e+01   9.6814315e+00
   6.7616993e+01   7.8899000e+00
   6.7684433e+01   6.0317128e+00
   6.7752130e+01   4.1165795e+00
   6.7819553e+01   2.1726916e+00
   6.7886783e+01   2.1128780e-01
   6.7893997e+01   2.6534441e-11
   6.7893997e+01  -1.0860757e-13
   6.7961131e+01  -1.9637873e+00
   6.8026006e+01  -3.8467313e+00
   6.8091188e+01  -5.7104346e+00
   6.8156747e+01  -7.5430826e+00
   6.8222770e+01  -9.3331812e+00
   6.8289359e+01  -1.1069107e+01
   6.8356624e+01  -1.2739054e+01
   6.8424697e+01  -1.4330965e+01
   6.8493730e+01  -1.5832422e+01
   6.8563910e+01  -1.7230504e+01
   6.8635469e+01  -1.8511564e+01
   6.8706742e+01  -1.9632216e+01
   6.8777167e+01  -2.0578596e+01
   6.8846913e+01  -2.1350975e+01
   6.8916134e+01  -2.1949584e+01
   6.8984962e+01  -2.2374588e+01
   6.9053516e+01  -2.2626232e+01
   6.9121902e+01  -2.2704922e+01
   6.9190223e+01  -2.2611288e+01
   6.9258576e+01  -2.2346218e+01
   6.9327061e+01  -2.1910874e+01
   6.9395177e+01  -2.1312664e+01
   6.9463028e+01  -2.0557460e+01
   6.9530720e+01  -1.9651163e+01
   6.9598348e+01  -1.8599810e+01
   6.9666009e+01  -1.7409616e+01
   6.9733797e+01  -1.6087001e+01
   6.9801359e+01  -1.4648551e+01
   6.9868710e+01  -1.3105250e+01
   6.9935946e+01  -1.1466443e+01
   7.0000000e+01  -9.8244127e+00


==> figuresAndData/limitCycle_4thOrder_numerator+1+8over16+1over16_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979905e-01
   1.2057055e-03   9.9879425e-01
   6.2294784e-03   9.9376933e-01
   1.7262091e-02   9.8272913e-01
   2.9425356e-02   9.7055021e-01
   4.2652466e-02   9.5729862e-01
   5.5956248e-02   9.4396373e-01
   6.9348206e-02   9.3053526e-01
   8.2830933e-02   9.1701185e-01
   9.6407180e-02   9.0339205e-01
   1.1007978e-01   8.8967432e-01
   1.2385164e-01   8.7585706e-01
   1.3772578e-01   8.6193863e-01
   1.5170531e-01   8.4791730e-01
   1.6579345e-01   8.3379128e-01
   1.7999351e-01   8.1955870e-01
   1.9447651e-01   8.0504982e-01
   2.0943502e-01   7.9007379e-01
   2.2486445e-01   7.7463768e-01
   2.4076327e-01   7.5874581e-01
   2.5713070e-01   7.4240201e-01
   2.7396677e-01   7.2560965e-01
   2.9127231e-01   7.0837163e-01
   3.0904901e-01   6.9069036e-01
   3.2729939e-01   6.7256775e-01
   3.4602689e-01   6.5400524e-01
   3.6523592e-01   6.3500373e-01
   3.8493187e-01   6.1556358e-01
   4.0484629e-01   5.9595494e-01
   4.2496583e-01   5.7619536e-01
   4.4529996e-01   5.5628009e-01
   4.6585824e-01   5.3620455e-01
   4.8665069e-01   5.1596396e-01
   5.0768787e-01   4.9555334e-01
   5.2898091e-01   4.7496750e-01
   5.5054157e-01   4.5420098e-01
   5.7238232e-01   4.3324808e-01
   5.9451640e-01   4.1210278e-01
   6.1695792e-01   3.9075872e-01
   6.3972195e-01   3.6920919e-01
   6.6282465e-01   3.4744705e-01
   6.8628338e-01   3.2546472e-01
   7.1011683e-01   3.0325407e-01
   7.3434526e-01   2.8080639e-01
   7.5899064e-01   2.5811232e-01
   7.8407692e-01   2.3516172e-01
   8.0963033e-01   2.1194354e-01
   8.3567968e-01   1.8844574e-01
   8.6225683e-01   1.6465507e-01
   8.8939720e-01   1.4055683e-01
   9.1714038e-01   1.1613465e-01
   9.4553092e-01   9.1370101e-02
   9.7461943e-01   6.6242221e-02
   1.0044638e+00   4.0726933e-02
   1.0351311e+00   1.4796209e-02
   1.0527904e+00   1.2066736e-14
   1.0527904e+00   1.9775848e-16
   1.0843589e+00  -2.6131288e-02
   1.1175375e+00  -5.3077331e-02
   1.1518682e+00  -8.0360590e-02
   1.1875364e+00  -1.0801791e-01
   1.2247428e+00  -1.3607031e-01
   1.2637580e+00  -1.6455546e-01
   1.3049630e+00  -1.9353998e-01
   1.3489357e+00  -2.2314990e-01
   1.3966599e+00  -2.5364970e-01
   1.4447080e+00  -2.8253741e-01
   1.4924103e+00  -3.0931527e-01
   1.5400912e+00  -3.3409617e-01
   1.5879920e+00  -3.5690680e-01
   1.6363023e+00  -3.7771392e-01
   1.6851835e+00  -3.9644164e-01
   1.7347824e+00  -4.1297965e-01
   1.7852396e+00  -4.2718707e-01
   1.8365209e+00  -4.3885871e-01
   1.8879952e+00  -4.4771299e-01
   1.9399070e+00  -4.5369332e-01
   1.9924571e+00  -4.5669484e-01
   2.0458252e+00  -4.5657502e-01
   2.1001821e+00  -4.5315836e-01
   2.1556979e+00  -4.4623794e-01
   2.2125488e+00  -4.3557516e-01
   2.2709233e+00  -4.2089777e-01
   2.3310285e+00  -4.0189661e-01
   2.3930976e+00  -3.7822063e-01
   2.4557080e+00  -3.5027984e-01
   2.5181227e+00  -3.1850914e-01
   2.5804231e+00  -2.8305812e-01
   2.6426910e+00  -2.4407655e-01
   2.7054217e+00  -2.0142379e-01
   2.7684396e+00  -1.5538784e-01
   2.8312001e+00  -1.0661200e-01
   2.8937861e+00  -5.5325214e-02
   2.9562793e+00  -1.7544313e-03
   2.9582842e+00  -2.4596427e-14
   2.9582842e+00   2.9056618e-16
   3.0207628e+00   5.5412794e-02
   3.0775852e+00   1.0676367e-01
   3.1351393e+00   1.5930982e-01
   3.1940692e+00   2.1326320e-01
   3.2548418e+00   2.6862289e-01
   3.3172092e+00   3.2466301e-01
   3.3800515e+00   3.7984690e-01
   3.4434539e+00   4.3372036e-01
   3.5074986e+00   4.8580526e-01
   3.5722808e+00   5.3560920e-01
   3.6379117e+00   5.8262282e-01
   3.7045236e+00   6.2631574e-01
   3.7722778e+00   6.6613058e-01
   3.8413749e+00   7.0147362e-01
   3.9120731e+00   7.3170034e-01
   3.9835014e+00   7.5574105e-01
   4.0540912e+00   7.7274119e-01
   4.1240143e+00   7.8268310e-01
   4.1934397e+00   7.8555450e-01
   4.2625121e+00   7.8134464e-01
   4.3306093e+00   7.7021121e-01
   4.3979053e+00   7.5237236e-01
   4.4645691e+00   7.2802923e-01
   4.5307423e+00   6.9737619e-01
   4.5965471e+00   6.6060732e-01
   4.6620922e+00   6.1792048e-01
   4.7274771e+00   5.6951999e-01
   4.7926469e+00   5.1574679e-01
   4.8573384e+00   4.5719092e-01
   4.9216570e+00   3.9417413e-01
   4.9857008e+00   3.2701586e-01
   5.0495593e+00   2.5603863e-01
   5.1133167e+00   1.8156944e-01
   5.1770533e+00   1.0394079e-01
   5.2408480e+00   2.3491456e-02
   5.2591246e+00   4.7184479e-16
   5.2591246e+00  -7.2879203e-14
   5.3230562e+00  -8.3208590e-02
   5.3816442e+00  -1.6034469e-01
   5.4404862e+00  -2.3811769e-01
   5.4996016e+00  -3.1601664e-01
   5.5590406e+00  -3.9355564e-01
   5.6188578e+00  -4.7023786e-01
   5.6791131e+00  -5.4555545e-01
   5.7398731e+00  -6.1898887e-01
   5.8012130e+00  -6.9000566e-01
   5.8632186e+00  -7.5805852e-01
   5.9259896e+00  -8.2258245e-01
   5.9896437e+00  -8.8299055e-01
   6.0543226e+00  -9.3866779e-01
   6.1202010e+00  -9.8896174e-01
   6.1875004e+00  -1.0331684e+00
   6.2569631e+00  -1.0707263e+00
   6.3282394e+00  -1.1003068e+00
   6.3988451e+00  -1.1202960e+00
   6.4689150e+00  -1.1306855e+00
   6.5385990e+00  -1.1314829e+00
   6.6079563e+00  -1.1227155e+00
   6.6764628e+00  -1.1046516e+00
   6.7442871e+00  -1.0775940e+00
   6.8115806e+00  -1.0418295e+00
   6.8784732e+00  -9.9763983e-01
   6.9450798e+00  -9.4530863e-01
   7.0115051e+00  -8.8512597e-01
   7.0778469e+00  -8.1739130e-01
   7.1440007e+00  -7.4265014e-01
   7.2097469e+00  -6.6168404e-01
   7.2751888e+00  -5.7495039e-01
   7.3404232e+00  -4.8290522e-01
   7.4055403e+00  -3.8600906e-01
   7.4706263e+00  -2.8472873e-01
   7.5357652e+00  -1.7953868e-01
   7.6010411e+00  -7.0921995e-02
   7.6428331e+00   1.8041124e-16
   7.6428331e+00   9.7227781e-14
   7.7083316e+00   1.1253085e-01
   7.7666143e+00   2.1327915e-01
   7.8251531e+00   3.1438084e-01
   7.8839613e+00   4.1520366e-01
   7.9430913e+00   5.1516557e-01
   8.0025994e+00   6.1367315e-01
   8.0625478e+00   7.1012129e-01
   8.1230057e+00   8.0389204e-01
   8.1840512e+00   8.9435278e-01
   8.2457737e+00   9.8085357e-01
   8.3082774e+00   1.0627232e+00
   8.3716858e+00   1.1392635e+00
   8.4362368e+00   1.2098326e+00
   8.5028243e+00   1.2742535e+00
   8.5716132e+00   1.3312787e+00
   8.6428764e+00   1.3795695e+00
   8.7137754e+00   1.4162170e+00
   8.7840565e+00   1.4409201e+00
   8.8538736e+00   1.4536984e+00
   8.9233656e+00   1.4545741e+00
   8.9926568e+00   1.4435777e+00
   9.0613757e+00   1.4209553e+00
   9.1294693e+00   1.3871076e+00
   9.1970784e+00   1.3424051e+00
   9.2643279e+00   1.2872128e+00
   9.3313298e+00   1.2218991e+00
   9.3981869e+00   1.1468404e+00
   9.4649966e+00   1.0624252e+00
   9.5317174e+00   9.6925400e-01
   9.5980614e+00   8.6839681e-01
   9.6641308e+00   7.6044270e-01
   9.7300226e+00   6.4597839e-01
   9.7958282e+00   5.2559600e-01
   9.8616354e+00   3.9989529e-01
   9.9275308e+00   2.6948537e-01
   1.0000000e+01   1.2179310e-01


==> figuresAndData/limitCycle_5thOrder_numerator+1+3+3+1_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979901e-01
   1.2057055e-03   9.9879284e-01
   6.2294784e-03   9.9373180e-01
   1.7262091e-02   9.8244166e-01
   2.9425356e-02   9.6971738e-01
   4.2652466e-02   9.5555457e-01
   5.5956248e-02   9.4097225e-01
   6.9348206e-02   9.2595661e-01
   8.2830933e-02   9.1050326e-01
   9.6407180e-02   8.9460760e-01
   1.1007978e-01   8.7826497e-01
   1.2385164e-01   8.6147057e-01
   1.3772578e-01   8.4421952e-01
   1.5170531e-01   8.2650680e-01
   1.6579345e-01   8.0832731e-01
   1.7999351e-01   7.8967581e-01
   1.9447651e-01   7.7032115e-01
   2.0943502e-01   7.4998749e-01
   2.2486445e-01   7.2865670e-01
   2.4076327e-01   7.0630748e-01
   2.5713070e-01   6.8291847e-01
   2.7396677e-01   6.5846826e-01
   2.9127231e-01   6.3293544e-01
   3.0904901e-01   6.0629867e-01
   3.2729939e-01   5.7853667e-01
   3.4602689e-01   5.4962834e-01
   3.6523592e-01   5.1955267e-01
   3.8493187e-01   4.8828888e-01
   4.0484629e-01   4.5626134e-01
   4.2496583e-01   4.2350036e-01
   4.4529996e-01   3.9000096e-01
   4.6585824e-01   3.5575871e-01
   4.8665069e-01   3.2076924e-01
   5.0768787e-01   2.8502828e-01
   5.2898091e-01   2.4853161e-01
   5.5054157e-01   2.1127515e-01
   5.7238232e-01   1.7325490e-01
   5.9451640e-01   1.3446700e-01
   6.1695792e-01   9.4907732e-02
   6.3972195e-01   5.4573491e-02
   6.6282465e-01   1.3460841e-02
   6.7037020e-01   2.6367797e-16
   6.7037020e-01  -1.2413681e-14
   6.9382892e-01  -4.1380141e-02
   7.1778859e-01  -8.2586507e-02
   7.4214726e-01  -1.2331911e-01
   7.6693035e-01  -1.6349559e-01
   7.9216242e-01  -2.0302186e-01
   8.1787050e-01  -2.4179652e-01
   8.4408431e-01  -2.7970986e-01
   8.7083680e-01  -3.1664287e-01
   8.9816462e-01  -3.5246599e-01
   9.2610884e-01  -3.8703768e-01
   9.5471585e-01  -4.2020263e-01
   9.8403838e-01  -4.5178957e-01
   1.0141370e+00  -4.8160858e-01
   1.0450822e+00  -5.0944757e-01
   1.0769565e+00  -5.3506780e-01
   1.1098586e+00  -5.5819785e-01
   1.1439086e+00  -5.7852533e-01
   1.1792553e+00  -5.9568513e-01
   1.2160892e+00  -6.0924186e-01
   1.2546623e+00  -6.1866231e-01
   1.2953249e+00  -6.2326867e-01
   1.3385981e+00  -6.2215100e-01
   1.3853415e+00  -6.1397787e-01
   1.4335136e+00  -5.9802908e-01
   1.4812632e+00  -5.7476277e-01
   1.5289231e+00  -5.4425404e-01
   1.5767524e+00  -5.0647157e-01
   1.6249499e+00  -4.6132665e-01
   1.6736822e+00  -4.0869218e-01
   1.7230986e+00  -3.4841374e-01
   1.7733405e+00  -2.8031666e-01
   1.8245482e+00  -2.0421103e-01
   1.8759537e+00  -1.2141862e-01
   1.9277443e+00  -3.1979305e-02
   1.9455053e+00  -1.1844692e-14
   1.9455053e+00   1.4002688e-14
   1.9976241e+00   9.4668668e-02
   2.0494364e+00   1.8803880e-01
   2.1018384e+00   2.8095287e-01
   2.1549018e+00   3.7272257e-01
   2.2087250e+00   4.6266553e-01
   2.2634245e+00   5.5007805e-01
   2.3191423e+00   6.3422927e-01
   2.3760556e+00   7.1435217e-01
   2.4343934e+00   7.8963020e-01
   2.4944636e+00   8.5917645e-01
   2.5567030e+00   9.2199888e-01
   2.6210694e+00   9.7640026e-01
   2.6850719e+00   1.0192472e+00
   2.7485988e+00   1.0502098e+00
   2.8105256e+00   1.0689575e+00
   2.8711902e+00   1.0761529e+00
   2.9308721e+00   1.0723231e+00
   2.9897795e+00   1.0579020e+00
   3.0480739e+00   1.0332726e+00
   3.1058868e+00   9.9879054e-01
   3.1633283e+00   9.5479842e-01
   3.2204940e+00   9.0163488e-01
   3.2774687e+00   8.3964044e-01
   3.3343298e+00   7.6916142e-01
   3.3911497e+00   6.9055260e-01
   3.4479974e+00   6.0417897e-01
   3.5049400e+00   5.1041697e-01
   3.5620446e+00   4.0965520e-01
   3.6191388e+00   3.0275703e-01
   3.6759172e+00   1.9095930e-01
   3.7324645e+00   7.4806809e-02
   3.7678359e+00   5.1347815e-16
   3.7678359e+00  -6.0187966e-14
   3.8242315e+00  -1.1898663e-01
   3.8776514e+00  -2.2835055e-01
   3.9320002e+00  -3.3542782e-01
   3.9873339e+00  -4.3928032e-01
   4.0438226e+00  -5.3910739e-01
   4.1016823e+00  -6.3406169e-01
   4.1612009e+00  -7.2323673e-01
   4.2227817e+00  -8.0564043e-01
   4.2860015e+00  -8.7905277e-01
   4.3488469e+00  -9.4014352e-01
   4.4114215e+00  -9.8865835e-01
   4.4728305e+00  -1.0239198e+00
   4.5329517e+00  -1.0463121e+00
   4.5920592e+00  -1.0564613e+00
   4.6503662e+00  -1.0548776e+00
   4.7080376e+00  -1.0419993e+00
   4.7652061e+00  -1.0182249e+00
   4.8219826e+00  -9.8393142e-01
   4.8784624e+00  -9.3948616e-01
   4.9347297e+00  -8.8525440e-01
   4.9908609e+00  -8.2160446e-01
   5.0469266e+00  -7.4891127e-01
   5.1029939e+00  -6.6755870e-01
   5.1591277e+00  -5.7794121e-01
   5.2153920e+00  -4.8046498e-01
   5.2716323e+00  -3.7596838e-01
   5.3275291e+00  -2.6573585e-01
   5.3831661e+00  -1.5034835e-01
   5.4386220e+00  -3.0371565e-02
   5.4523429e+00  -8.3266727e-17
   5.4523429e+00   1.2627052e-13
   5.5076893e+00   1.2183826e-01
   5.5603765e+00   2.3501718e-01
   5.6139046e+00   3.4633301e-01
   5.6683263e+00   4.5487127e-01
   5.7237886e+00   5.5983723e-01
   5.7804745e+00   6.6039702e-01
   5.8386216e+00   7.5566813e-01
   5.8985524e+00   8.4469951e-01
   5.9607292e+00   9.2643937e-01
   6.0233720e+00   9.9711300e-01
   6.0856834e+00   1.0551585e+00
   6.1476670e+00   1.1002720e+00
   6.2091171e+00   1.1321892e+00
   6.2693856e+00   1.1508533e+00
   6.3287078e+00   1.1568610e+00
   6.3872815e+00   1.1507182e+00
   6.4452623e+00   1.1328694e+00
   6.5027768e+00   1.1037249e+00
   6.5599321e+00   1.0636779e+00
   6.6168209e+00   1.0131151e+00
   6.6735262e+00   9.5242336e-01
   6.7301235e+00   8.8199482e-01
   6.7866836e+00   8.0222980e-01
   6.8432742e+00   7.1353912e-01
   6.8999612e+00   6.1634553e-01
   6.9568105e+00   5.1108469e-01
   7.0133412e+00   3.9932058e-01
   7.0695633e+00   2.8181999e-01
   7.1255609e+00   1.5918605e-01
   7.1814108e+00   3.2013500e-02
   7.1951788e+00   2.8449465e-16
   7.1951788e+00  -1.3239410e-13
   7.2509519e+00  -1.2885904e-01
   7.3041503e+00  -2.4867841e-01
   7.3582108e+00  -3.6643187e-01
   7.4131912e+00  -4.8115350e-01
   7.4692453e+00  -5.9200187e-01
   7.5265650e+00  -6.9809336e-01
   7.5854015e+00  -7.9849161e-01
   7.6460981e+00  -8.9218561e-01
   7.7087200e+00  -9.7750651e-01
   7.7709255e+00  -1.0501156e+00
   7.8328144e+00  -1.1097267e+00
   7.8943496e+00  -1.1560192e+00
   7.9554912e+00  -1.1888331e+00
   8.0158348e+00  -1.2080903e+00
   8.0752599e+00  -1.2141774e+00
   8.1339518e+00  -1.2076179e+00
   8.1920633e+00  -1.1888768e+00
   8.2497197e+00  -1.1583849e+00
   8.3070268e+00  -1.1165556e+00
   8.3640768e+00  -1.0637958e+00
   8.4209523e+00  -1.0005129e+00
   8.4777289e+00  -9.2711958e-01
   8.5344775e+00  -8.4403731e-01
   8.5912660e+00  -7.5169827e-01
   8.6481609e+00  -6.5054709e-01
   8.7052287e+00  -5.4104170e-01
   8.7619111e+00  -4.2497398e-01
   8.8182959e+00  -3.0299744e-01
   8.8744674e+00  -1.7574103e-01
   8.9305021e+00  -4.3826436e-02
   8.9487184e+00  -2.7159525e-13
   8.9487184e+00   3.2404635e-15
   9.0046871e+00   1.3396649e-01
   9.0581531e+00   2.5877217e-01
   9.1124825e+00   3.8146703e-01
   9.1677356e+00   5.0105303e-01
   9.2240669e+00   6.1665797e-01
   9.2816700e+00   7.2736670e-01
   9.3407976e+00   8.3221036e-01
   9.4017955e+00   9.3014419e-01
   9.4641469e+00   1.0186674e+00
   9.5260797e+00   1.0942543e+00
   9.5876983e+00   1.1566254e+00
   9.6491131e+00   1.2055544e+00
   9.7103455e+00   1.2408054e+00
   9.7709676e+00   1.2621379e+00
   9.8306610e+00   1.2698144e+00
   9.8896101e+00   1.2643823e+00
   9.9479705e+00   1.2463287e+00
   1.0005869e+01   1.2161037e+00
   1.0063414e+01   1.1741382e+00
   1.0120698e+01   1.1208558e+00
   1.0177805e+01   1.0566799e+00
   1.0234811e+01   9.8203947e-01
   1.0291789e+01   8.9737177e-01
   1.0348806e+01   8.0312530e-01
   1.0405931e+01   6.9976118e-01
   1.0463230e+01   5.8775422e-01
   1.0520178e+01   4.6886954e-01
   1.0576828e+01   3.4385586e-01
   1.0633264e+01   2.1336740e-01
   1.0689564e+01   7.8049970e-02
   1.0721221e+01   2.8252400e-13
   1.0721221e+01  -6.9388939e-17
   1.0777456e+01  -1.3837905e-01
   1.0831235e+01  -2.6740128e-01
   1.0885889e+01  -3.9421580e-01
   1.0941481e+01  -5.1779100e-01
   1.0998168e+01  -6.3722373e-01
   1.1056151e+01  -7.5156625e-01
   1.1115688e+01  -8.5981485e-01
   1.1177136e+01  -9.6088657e-01
   1.1239227e+01  -1.0511613e+00
   1.1300903e+01  -1.1282901e+00
   1.1362276e+01  -1.1920056e+00
   1.1423453e+01  -1.2420821e+00
   1.1484533e+01  -1.2783208e+00
   1.1545236e+01  -1.3004603e+00
   1.1605022e+01  -1.3086069e+00
   1.1664069e+01  -1.3033200e+00
   1.1722531e+01  -1.2851002e+00
   1.1780535e+01  -1.2544103e+00
   1.1838188e+01  -1.2116941e+00
   1.1895584e+01  -1.1573873e+00
   1.1952806e+01  -1.0919260e+00
   1.2009932e+01  -1.0157517e+00
   1.2067032e+01  -9.2931439e-01
   1.2124177e+01  -8.3307571e-01
   1.2181434e+01  -7.2751006e-01
   1.2238869e+01  -6.1310588e-01
   1.2295933e+01  -4.9172469e-01
   1.2352703e+01  -3.6408478e-01
   1.2409264e+01  -2.3085767e-01
   1.2465694e+01  -9.2706679e-02
   1.2502565e+01  -2.8438363e-13
   1.2502565e+01   4.1772141e-15
   1.2558935e+01   1.4162236e-01
   1.2612894e+01   2.7379905e-01
   1.2667730e+01   4.0372032e-01
   1.2723510e+01   5.3033258e-01
   1.2780392e+01   6.5271168e-01
   1.2838578e+01   7.6988805e-01
   1.2898329e+01   8.8083512e-01
   1.2960007e+01   9.8444559e-01
   1.3021920e+01   1.0764281e+00
   1.3083420e+01   1.1551175e+00
   1.3144619e+01   1.2202527e+00
   1.3205626e+01   1.2716073e+00
   1.3266537e+01   1.3089818e+00
   1.3327358e+01   1.3321841e+00
   1.3387263e+01   1.3411079e+00
   1.3446426e+01   1.3363236e+00
   1.3505001e+01   1.3183445e+00
   1.3563117e+01   1.2876446e+00
   1.3620881e+01   1.2446782e+00
   1.3678388e+01   1.1898910e+00
   1.3735720e+01   1.1237290e+00
   1.3792956e+01   1.0466434e+00
   1.3850168e+01   9.5909423e-01
   1.3907424e+01   8.6155307e-01
   1.3964793e+01   7.5450452e-01
   1.4022344e+01   6.3844745e-01
   1.4079530e+01   5.1525861e-01
   1.4136423e+01   3.8568641e-01
   1.4193107e+01   2.5041713e-01
   1.4249662e+01   1.1012846e-01
   1.4292820e+01   2.9093394e-13
   1.4292820e+01  -2.4008573e-15
   1.4349316e+01  -1.4425067e-01
   1.4403434e+01  -2.7896798e-01
   1.4458434e+01  -4.1138165e-01
   1.4514383e+01  -5.4041942e-01
   1.4571442e+01  -6.6513950e-01
   1.4629814e+01  -7.8455389e-01
   1.4689765e+01  -8.9761650e-01
   1.4751660e+01  -1.0031990e+00
   1.4813430e+01  -1.0963990e+00
   1.4874788e+01  -1.1761853e+00
   1.4935851e+01  -1.2423031e+00
   1.4996723e+01  -1.2945258e+00
   1.5057502e+01  -1.3326539e+00
   1.5118278e+01  -1.3565177e+00
   1.5178259e+01  -1.3659456e+00
   1.5237500e+01  -1.3614562e+00
   1.5296152e+01  -1.3435713e+00
   1.5354345e+01  -1.3127737e+00
   1.5412187e+01  -1.2695255e+00
   1.5469771e+01  -1.2142804e+00
   1.5527182e+01  -1.1474923e+00
   1.5584497e+01  -1.0696198e+00
   1.5641788e+01  -9.8113096e-01
   1.5699126e+01  -8.8250521e-01
   1.5756579e+01  -7.7423524e-01
   1.5814214e+01  -6.5682814e-01
   1.5871483e+01  -5.3219039e-01
   1.5928461e+01  -4.0107803e-01
   1.5985233e+01  -2.6418854e-01
   1.6041875e+01  -1.2221072e-01
   1.6089223e+01  -3.8302694e-15
   1.6089223e+01   5.8994476e-13
   1.6145809e+01   1.4627043e-01
   1.6200043e+01   2.8294702e-01
   1.6255162e+01   4.1728481e-01
   1.6311235e+01   5.4819745e-01
   1.6368422e+01   6.7472971e-01
   1.6426929e+01   7.9587957e-01
   1.6487024e+01   9.1058619e-01
   1.6549075e+01   1.0177053e+00
   1.6610737e+01   1.1118720e+00
   1.6671988e+01   1.1925335e+00
   1.6732946e+01   1.2594393e+00
   1.6793716e+01   1.3123627e+00
   1.6854395e+01   1.3511039e+00
   1.6915071e+01   1.3754932e+00
   1.6975113e+01   1.3853604e+00
   1.7034415e+01   1.3811462e+00
   1.7093129e+01   1.3633792e+00
   1.7151383e+01   1.3325488e+00
   1.7209285e+01   1.2891235e+00
   1.7266930e+01   1.2335630e+00
   1.7324402e+01   1.1663272e+00
   1.7381779e+01   1.0878808e+00
   1.7439132e+01   9.9869774e-01
   1.7496533e+01   8.9926362e-01
   1.7554049e+01   7.9007735e-01
   1.7611749e+01   6.7165238e-01
   1.7669085e+01   5.4591251e-01
   1.7726129e+01   4.1362472e-01
   1.7782968e+01   2.7549529e-01
   1.7839679e+01   1.3222165e-01
   1.7890461e+01   5.9893757e-13
   1.7890461e+01  -4.7184479e-16
   1.7947116e+01  -1.4783861e-01
   1.8001440e+01  -2.8603648e-01
   1.8056652e+01  -4.2186735e-01
   1.8112820e+01  -5.5423387e-01
   1.8170108e+01  -6.8217032e-01
   1.8228720e+01  -8.0466374e-01
   1.8288927e+01  -9.2064172e-01
   1.8351017e+01  -1.0288104e+00
   1.8412595e+01  -1.1237296e+00
   1.8473764e+01  -1.2050743e+00
   1.8534642e+01  -1.2725961e+00
   1.8595334e+01  -1.3260681e+00
   1.8655935e+01  -1.3652905e+00
   1.8716535e+01  -1.3900933e+00
   1.8776622e+01  -1.4003086e+00
   1.8835971e+01  -1.3963156e+00
   1.8894732e+01  -1.3786478e+00
   1.8953032e+01  -1.3477999e+00
   1.9010980e+01  -1.3042452e+00
   1.9068671e+01  -1.2484484e+00
   1.9126189e+01  -1.1808737e+00
   1.9183611e+01  -1.1019906e+00
   1.9241012e+01  -1.0122777e+00
   1.9298459e+01  -9.1222517e-01
   1.9356023e+01  -8.0233684e-01
   1.9413772e+01  -6.8313102e-01
   1.9471157e+01  -5.5654474e-01
   1.9528252e+01  -4.2335352e-01
   1.9585141e+01  -2.8427044e-01
   1.9641904e+01  -1.3999958e-01
   1.9695315e+01  -5.4123372e-15
   1.9695315e+01   5.9807714e-13
   1.9752023e+01   1.4904604e-01
   1.9806415e+01   2.8841650e-01
   1.9861696e+01   4.2539844e-01
   1.9917937e+01   5.5888607e-01
   1.9975300e+01   6.8790563e-01
   2.0033992e+01   8.1143574e-01
   2.0094283e+01   9.2839512e-01
   2.0156309e+01   1.0372198e+00
   2.0217823e+01   1.1327406e+00
   2.0278930e+01   1.2146359e+00
   2.0339747e+01   1.2826569e+00
   2.0400379e+01   1.3365769e+00
   2.0460922e+01   1.3761957e+00
   2.0521463e+01   1.4013432e+00
   2.0581586e+01   1.4118539e+00
   2.0640973e+01   1.4080573e+00
   2.0699770e+01   1.3904909e+00
   2.0758106e+01   1.3596536e+00
   2.0816090e+01   1.3160223e+00
   2.0873816e+01   1.2600655e+00
   2.0931370e+01   1.1922508e+00
   2.0988828e+01   1.1130515e+00
   2.1046264e+01   1.0229495e+00
   2.1103747e+01   9.2243882e-01
   2.1161347e+01   8.1202681e-01
   2.1219133e+01   6.9223559e-01
   2.1276557e+01   5.6500962e-01
   2.1333691e+01   4.3113340e-01
   2.1390619e+01   2.9132529e-01
   2.1447421e+01   1.4629454e-01
   2.1502950e+01   4.4686477e-15
   2.1502950e+01  -6.0262906e-13
   2.1559698e+01  -1.4997637e-01
   2.1614142e+01  -2.9025050e-01
   2.1669477e+01  -4.2811934e-01
   2.1725773e+01  -5.6247060e-01
   2.1783195e+01  -6.9232430e-01
   2.1841948e+01  -8.1665259e-01
   2.1902305e+01  -9.3436730e-01
   2.1964281e+01  -1.0436944e+00
   2.2025746e+01  -1.1396757e+00
   2.2086805e+01  -1.2219922e+00
   2.2147576e+01  -1.2903951e+00
   2.2208162e+01  -1.3446574e+00
   2.2268659e+01  -1.3845789e+00
   2.2329155e+01  -1.4099894e+00
   2.2389306e+01  -1.4207257e+00
   2.2448721e+01  -1.4170787e+00
   2.2507546e+01  -1.3995888e+00
   2.2565910e+01  -1.3687581e+00
   2.2623921e+01  -1.3250666e+00
   2.2681674e+01  -1.2689854e+00
   2.2739254e+01  -1.2009850e+00
   2.2796739e+01  -1.1215412e+00
   2.2854202e+01  -1.0311388e+00
   2.2911713e+01  -9.3027467e-01
   2.2969341e+01  -8.1945889e-01
   2.3027154e+01  -6.9921649e-01
   2.3084608e+01  -5.7149801e-01
   2.3141771e+01  -4.3709455e-01
   2.3198729e+01  -2.9672851e-01
   2.3255561e+01  -1.5111310e-01
   2.3312339e+01  -9.5593260e-04
   2.3312696e+01  -6.0627458e-13
   2.3312696e+01   3.3290428e-15
   2.3369490e+01   1.5073151e-01
   2.3423974e+01   2.9169842e-01
   2.3479350e+01   4.3024770e-01
   2.3535689e+01   5.6526125e-01
   2.3593154e+01   6.9575432e-01
   2.3651954e+01   8.2069406e-01
   2.3712362e+01   9.3898703e-01
   2.3774300e+01   1.0486961e+00
   2.3835727e+01   1.1450271e+00
   2.3896750e+01   1.2276631e+00
   2.3957485e+01   1.2963554e+00
   2.4018036e+01   1.3508767e+00
   2.4078499e+01   1.3910267e+00
   2.4138961e+01   1.4166353e+00
   2.4199132e+01   1.4275412e+00
   2.4258569e+01   1.4240056e+00
   2.4317415e+01   1.4065712e+00
   2.4375799e+01   1.3757424e+00
   2.4433830e+01   1.3320016e+00
   2.4491604e+01   1.2758218e+00
   2.4549205e+01   1.2076759e+00
   2.4606710e+01   1.1280417e+00
   2.4664194e+01   1.0374061e+00
   2.4721726e+01   9.3626798e-01
   2.4779375e+01   8.2513978e-01
   2.4837210e+01   7.0454868e-01
   2.4894686e+01   5.7645033e-01
   2.4951871e+01   4.4164050e-01
   2.5008852e+01   3.0084471e-01
   2.5065707e+01   1.5477920e-01
   2.5122508e+01   4.1545901e-03
   2.5124053e+01   6.0818191e-13
   2.5124053e+01  -3.3922518e-15
   2.5180871e+01  -1.5128067e-01
   2.5235385e+01  -2.9278029e-01
   2.5290793e+01  -4.3185238e-01
   2.5347164e+01  -5.6737500e-01
   2.5404663e+01  -6.9835972e-01
   2.5463499e+01  -8.2376987e-01
   2.5523944e+01  -9.4250799e-01
   2.5585853e+01  -1.0525122e+00
   2.5647252e+01  -1.1491138e+00
   2.5708247e+01  -1.2319973e+00
   2.5768955e+01  -1.3009140e+00
   2.5829479e+01  -1.3556364e+00
   2.5889915e+01  -1.3959644e+00
   2.5950351e+01  -1.4217274e+00
   2.6010539e+01  -1.4327664e+00
   2.6069991e+01  -1.4293189e+00
   2.6128853e+01  -1.4119298e+00
   2.6187254e+01  -1.3811050e+00
   2.6245301e+01  -1.3373288e+00
   2.6303090e+01  -1.2810759e+00
   2.6360707e+01  -1.2128207e+00
   2.6418228e+01  -1.1330426e+00
   2.6475727e+01  -1.0422303e+00
   2.6533275e+01  -9.4088412e-01
   2.6590940e+01  -8.2951824e-01
   2.6648791e+01  -7.0866155e-01
   2.6706284e+01  -5.8027335e-01
   2.6763487e+01  -4.4515320e-01
   2.6820485e+01  -3.0402903e-01
   2.6877357e+01  -1.5761941e-01
   2.6934176e+01  -6.6372600e-03
   2.6936639e+01   6.1582683e-17
   2.6936639e+01   6.1314408e-13
   2.6993474e+01   1.5170142e-01
   2.7048012e+01   2.9360933e-01
   2.7103443e+01   4.3308210e-01
   2.7159839e+01   5.6899486e-01
   2.7217364e+01   7.0035638e-01
   2.7276227e+01   8.2612704e-01
   2.7336701e+01   9.4520629e-01
   2.7398588e+01   1.0554365e+00
   2.7459965e+01   1.1522453e+00
   2.7520939e+01   1.2353183e+00
   2.7581626e+01   1.3044068e+00
   2.7642130e+01   1.3592833e+00
   2.7702546e+01   1.3997474e+00
   2.7762961e+01   1.4256288e+00
   2.7823162e+01   1.4367698e+00
   2.7882627e+01   1.4333900e+00
   2.7941501e+01   1.4160355e+00
   2.7999913e+01   1.3852140e+00
   2.8057973e+01   1.3414107e+00
   2.8115774e+01   1.2851018e+00
   2.8173402e+01   1.2167629e+00
   2.8230935e+01   1.1368747e+00
   2.8288447e+01   1.0459270e+00
   2.8346007e+01   9.4442146e-01
   2.8403684e+01   8.3287354e-01
   2.8461548e+01   7.1181342e-01
   2.8519054e+01   5.8320321e-01
   2.8576269e+01   4.4784539e-01
   2.8633280e+01   3.0646970e-01
   2.8690166e+01   1.5979650e-01
   2.8746998e+01   8.5404732e-03
   2.8750162e+01   1.4014831e-14
   2.8750162e+01  -6.0022126e-13
   2.8807011e+01  -1.5202360e-01
   2.8861566e+01  -2.9424419e-01
   2.8917016e+01  -4.3402381e-01
   2.8973430e+01  -5.7023534e-01
   2.9030975e+01  -7.0188539e-01
   2.9089859e+01  -8.2793211e-01
   2.9150356e+01  -9.4727258e-01
   2.9212226e+01  -1.0576757e+00
   2.9273585e+01  -1.1546429e+00
   2.9334543e+01  -1.2378610e+00
   2.9395214e+01  -1.3070808e+00
   2.9455703e+01  -1.3620752e+00
   2.9516103e+01  -1.4026435e+00
   2.9576503e+01  -1.4286155e+00
   2.9636713e+01  -1.4398344e+00
   2.9696188e+01  -1.4365064e+00
   2.9755071e+01  -1.4191785e+00
   2.9813493e+01  -1.3883593e+00
   2.9871561e+01  -1.3445354e+00
   2.9929372e+01  -1.2881836e+00
   2.9987009e+01  -1.2197807e+00
   3.0044552e+01  -1.1398081e+00
   3.0102072e+01  -1.0487567e+00
   3.0159641e+01  -9.4712920e-01
   3.0217328e+01  -8.3544191e-01
   3.0275201e+01  -7.1422604e-01
   3.0332717e+01  -5.8544589e-01
   3.0389942e+01  -4.4990612e-01
   3.0446964e+01  -3.0833789e-01
   3.0503859e+01  -1.6146293e-01
   3.0560702e+01  -9.9972664e-03
   3.0564400e+01  -4.8988591e-15
   3.0564400e+01   6.1022368e-13
   3.0621260e+01   1.5227013e-01
   3.0675829e+01   2.9473001e-01
   3.0731292e+01   4.3474447e-01
   3.0787721e+01   5.7118463e-01
   3.0845281e+01   7.0305550e-01
   3.0904181e+01   8.2931348e-01
   3.0964694e+01   9.4885384e-01
   3.1026551e+01   1.0593892e+00
   3.1087898e+01   1.1564776e+00
   3.1148843e+01   1.2398065e+00
   3.1209502e+01   1.3091269e+00
   3.1269979e+01   1.3642113e+00
   3.1330368e+01   1.4048594e+00
   3.1390756e+01   1.4309006e+00
   3.1450973e+01   1.4421792e+00
   3.1510455e+01   1.4388908e+00
   3.1569346e+01   1.4215832e+00
   3.1627774e+01   1.3907659e+00
   3.1685850e+01   1.3469261e+00
   3.1743667e+01   1.2905416e+00
   3.1801311e+01   1.2220896e+00
   3.1858861e+01   1.1420525e+00
   3.1916388e+01   1.0509218e+00
   3.1973965e+01   9.4920101e-01
   3.2031658e+01   8.3740709e-01
   3.2089539e+01   7.1607207e-01
   3.2147062e+01   5.8716189e-01
   3.2204295e+01   4.5148294e-01
   3.2261324e+01   3.0976742e-01
   3.2318227e+01   1.6273810e-01
   3.2375078e+01   1.1112048e-02
   3.2379185e+01   2.6732089e-15
   3.2379185e+01  -1.2289232e-12
   3.2436052e+01  -1.5245868e-01
   3.2490631e+01  -2.9510162e-01
   3.2546105e+01  -4.3529570e-01
   3.2602545e+01  -5.7191076e-01
   3.2660117e+01  -7.0395052e-01
   3.2719028e+01  -8.3037009e-01
   3.2779555e+01  -9.5006335e-01
   3.2841402e+01  -1.0606998e+00
   3.2902739e+01  -1.1578809e+00
   3.2963675e+01  -1.2412945e+00
   3.3024325e+01  -1.3106917e+00
   3.3084792e+01  -1.3658451e+00
   3.3145172e+01  -1.4065540e+00
   3.3205551e+01  -1.4326481e+00
   3.3265773e+01  -1.4439725e+00
   3.3325261e+01  -1.4407144e+00
   3.3384157e+01  -1.4234223e+00
   3.3442591e+01  -1.3926064e+00
   3.3500672e+01  -1.3487545e+00
   3.3558495e+01  -1.2923449e+00
   3.3616144e+01  -1.2238554e+00
   3.3673699e+01  -1.1437690e+00
   3.3731232e+01  -1.0525777e+00
   3.3788814e+01  -9.5078545e-01
   3.3846513e+01  -8.3890998e-01
   3.3904399e+01  -7.1748384e-01
   3.3961928e+01  -5.8847424e-01
   3.4019167e+01  -4.5268884e-01
   3.4076202e+01  -3.1086067e-01
   3.4133111e+01  -1.6371331e-01
   3.4189968e+01  -1.1964614e-02
   3.4194386e+01  -7.6084972e-15
   3.4194386e+01   1.2250201e-12
   3.4251259e+01   1.5260285e-01
   3.4305846e+01   2.9538575e-01
   3.4361328e+01   4.3571718e-01
   3.4417777e+01   5.7246596e-01
   3.4475357e+01   7.0463486e-01
   3.4534278e+01   8.3117799e-01
   3.4594814e+01   9.5098815e-01
   3.4656654e+01   1.0617019e+00
   3.4717984e+01   1.1589537e+00
   3.4778912e+01   1.2424322e+00
   3.4839555e+01   1.3118881e+00
   3.4900016e+01   1.3670941e+00
   3.4960388e+01   1.4078496e+00
   3.5020761e+01   1.4339842e+00
   3.5080987e+01   1.4453434e+00
   3.5140479e+01   1.4421085e+00
   3.5199379e+01   1.4248283e+00
   3.5257817e+01   1.3940135e+00
   3.5315902e+01   1.3501523e+00
   3.5373729e+01   1.2937236e+00
   3.5431383e+01   1.2252054e+00
   3.5488941e+01   1.1450813e+00
   3.5546479e+01   1.0538436e+00
   3.5604064e+01   9.5199679e-01
   3.5661768e+01   8.4005899e-01
   3.5719658e+01   7.1856317e-01
   3.5777191e+01   5.8947756e-01
   3.5834435e+01   4.5361079e-01
   3.5891474e+01   3.1169651e-01
   3.5948388e+01   1.6445891e-01
   3.6005249e+01   1.2616452e-02
   3.6009905e+01   1.2314125e-12
   3.6009905e+01  -2.0088098e-15
   3.6066783e+01  -1.5271305e-01
   3.6121376e+01  -2.9560293e-01
   3.6176865e+01  -4.3603935e-01
   3.6233319e+01  -5.7289036e-01
   3.6290906e+01  -7.0515798e-01
   3.6349834e+01  -8.3179554e-01
   3.6410378e+01  -9.5169506e-01
   3.6472212e+01  -1.0624678e+00
   3.6533536e+01  -1.1597738e+00
   3.6594459e+01  -1.2433018e+00
   3.6655096e+01  -1.3128026e+00
   3.6715552e+01  -1.3680488e+00
   3.6775919e+01  -1.4088399e+00
   3.6836286e+01  -1.4350053e+00
   3.6896516e+01  -1.4463913e+00
   3.6956011e+01  -1.4431740e+00
   3.7014915e+01  -1.4259029e+00
   3.7073356e+01  -1.3950890e+00
   3.7131444e+01  -1.3512207e+00
   3.7189273e+01  -1.2947773e+00
   3.7246930e+01  -1.2262373e+00
   3.7304492e+01  -1.1460843e+00
   3.7362032e+01  -1.0548112e+00
   3.7419621e+01  -9.5292265e-01
   3.7477328e+01  -8.4093719e-01
   3.7535221e+01  -7.1938813e-01
   3.7592758e+01  -5.9024443e-01
   3.7650005e+01  -4.5431546e-01
   3.7707047e+01  -3.1233537e-01
   3.7763965e+01  -1.6502880e-01
   3.7820829e+01  -1.3114676e-02
   3.7825667e+01  -1.0417014e-14
   3.7825667e+01   1.2236080e-12
   3.7882549e+01   1.5279726e-01
   3.7937147e+01   2.9576891e-01
   3.7992640e+01   4.3628557e-01
   3.8049099e+01   5.7321470e-01
   3.8106691e+01   7.0555776e-01
   3.8165625e+01   8.3226750e-01
   3.8226174e+01   9.5223531e-01
   3.8288004e+01   1.0630532e+00
   3.8349324e+01   1.1604005e+00
   3.8410242e+01   1.2439663e+00
   3.8470875e+01   1.3135014e+00
   3.8531327e+01   1.3687783e+00
   3.8591690e+01   1.4095966e+00
   3.8652054e+01   1.4357857e+00
   3.8712285e+01   1.4471920e+00
   3.8771783e+01   1.4439883e+00
   3.8830689e+01   1.4267242e+00
   3.8889132e+01   1.3959108e+00
   3.8947223e+01   1.3520372e+00
   3.9005055e+01   1.2955825e+00
   3.9062714e+01   1.2270258e+00
   3.9120278e+01   1.1468507e+00
   3.9177821e+01   1.0555505e+00
   3.9235412e+01   9.5363017e-01
   3.9293121e+01   8.4160830e-01
   3.9351017e+01   7.2001855e-01
   3.9408556e+01   5.9083045e-01
   3.9465806e+01   4.5485396e-01
   3.9522851e+01   3.1282357e-01
   3.9579771e+01   1.6546430e-01
   3.9636638e+01   1.3495417e-02
   3.9641615e+01   1.2195436e-12
   3.9641615e+01  -1.4941173e-14
   3.9698499e+01  -1.5286161e-01
   3.9753100e+01  -2.9589574e-01
   3.9808597e+01  -4.3647371e-01
   3.9865060e+01  -5.7346253e-01
   3.9922656e+01  -7.0586323e-01
   3.9981594e+01  -8.3262812e-01
   4.0042148e+01  -9.5264811e-01
   4.0103974e+01  -1.0635005e+00
   4.0165290e+01  -1.1608794e+00
   4.0226206e+01  -1.2444740e+00
   4.0286836e+01  -1.3140353e+00
   4.0347284e+01  -1.3693357e+00
   4.0407644e+01  -1.4101748e+00
   4.0468005e+01  -1.4363819e+00
   4.0528238e+01  -1.4478038e+00
   4.0587738e+01  -1.4446105e+00
   4.0646646e+01  -1.4273516e+00
   4.0705091e+01  -1.3965388e+00
   4.0763183e+01  -1.3526610e+00
   4.0821017e+01  -1.2961978e+00
   4.0878678e+01  -1.2276282e+00
   4.0936244e+01  -1.1474364e+00
   4.0993789e+01  -1.0561155e+00
   4.1051382e+01  -9.5417076e-01
   4.1109093e+01  -8.4212107e-01
   4.1166990e+01  -7.2050022e-01
   4.1224532e+01  -5.9127821e-01
   4.1281783e+01  -4.5526541e-01
   4.1338830e+01  -3.1319659e-01
   4.1395752e+01  -1.6579705e-01
   4.1452621e+01  -1.3786330e-02
   4.1457704e+01  -1.2331716e-12
   4.1457704e+01   1.6722734e-15
   4.1514590e+01   1.5291077e-01
   4.1569194e+01   2.9599264e-01
   4.1624694e+01   4.3661745e-01
   4.1681160e+01   5.7365187e-01
   4.1738759e+01   7.0609662e-01
   4.1797700e+01   8.3290364e-01
   4.1858257e+01   9.5296350e-01
   4.1920081e+01   1.0638422e+00
   4.1981394e+01   1.1612452e+00
   4.2042307e+01   1.2448620e+00
   4.2102935e+01   1.3144432e+00
   4.2163381e+01   1.3697616e+00
   4.2223739e+01   1.4106165e+00
   4.2284097e+01   1.4368374e+00
   4.2344332e+01   1.4482713e+00
   4.2403833e+01   1.4450858e+00
   4.2462742e+01   1.4278310e+00
   4.2521189e+01   1.3970185e+00
   4.2579282e+01   1.3531376e+00
   4.2637118e+01   1.2966678e+00
   4.2694780e+01   1.2280885e+00
   4.2752348e+01   1.1478838e+00
   4.2809893e+01   1.0565471e+00
   4.2867488e+01   9.5458375e-01
   4.2925200e+01   8.4251281e-01
   4.2983099e+01   7.2086821e-01
   4.3040642e+01   5.9162029e-01
   4.3097895e+01   4.5557974e-01
   4.3154944e+01   3.1348157e-01
   4.3211867e+01   1.6605127e-01
   4.3268738e+01   1.4008583e-02
   4.3273901e+01   1.2249611e-12
   4.3273901e+01  -1.0151602e-14
   4.3330789e+01  -1.5294833e-01
   4.3385395e+01  -2.9606666e-01
   4.3440897e+01  -4.3672725e-01
   4.3497365e+01  -5.7379652e-01
   4.3554967e+01  -7.0627491e-01
   4.3613909e+01  -8.3311412e-01
   4.3674470e+01  -9.5320443e-01
   4.3736291e+01  -1.0641032e+00
   4.3797603e+01  -1.1615247e+00
   4.3858514e+01  -1.2451583e+00
   4.3919140e+01  -1.3147548e+00
   4.3979584e+01  -1.3700869e+00
   4.4039940e+01  -1.4109540e+00
   4.4100296e+01  -1.4371854e+00
   4.4160533e+01  -1.4486283e+00
   4.4220034e+01  -1.4454489e+00
   4.4278945e+01  -1.4281972e+00
   4.4337393e+01  -1.3973850e+00
   4.4395487e+01  -1.3535016e+00
   4.4453324e+01  -1.2970269e+00
   4.4510987e+01  -1.2284401e+00
   4.4568556e+01  -1.1482255e+00
   4.4626103e+01  -1.0568768e+00
   4.4683698e+01  -9.5489924e-01
   4.4741412e+01  -8.4281206e-01
   4.4799312e+01  -7.2114932e-01
   4.4856856e+01  -5.9188160e-01
   4.4914109e+01  -4.5581987e-01
   4.4971159e+01  -3.1369927e-01
   4.5028084e+01  -1.6624547e-01
   4.5084956e+01  -1.4178366e-02
   4.5090181e+01  -1.2233357e-12
   4.5090181e+01   1.1978266e-14
   4.5147071e+01   1.5297701e-01
   4.5201678e+01   2.9612320e-01
   4.5257181e+01   4.3681113e-01
   4.5313651e+01   5.7390701e-01
   4.5371254e+01   7.0641110e-01
   4.5430199e+01   8.3327490e-01
   4.5490761e+01   9.5338847e-01
   4.5552581e+01   1.0643026e+00
   4.5613892e+01   1.1617382e+00
   4.5674801e+01   1.2453846e+00
   4.5735426e+01   1.3149929e+00
   4.5795868e+01   1.3703354e+00
   4.5856223e+01   1.4112117e+00
   4.5916578e+01   1.4374512e+00
   4.5976815e+01   1.4489011e+00
   4.6036318e+01   1.4457262e+00
   4.6095229e+01   1.4284769e+00
   4.6153678e+01   1.3976649e+00
   4.6211773e+01   1.3537797e+00
   4.6269610e+01   1.2973012e+00
   4.6327275e+01   1.2287087e+00
   4.6384844e+01   1.1484866e+00
   4.6442392e+01   1.0571286e+00
   4.6499988e+01   9.5514023e-01
   4.6557702e+01   8.4304065e-01
   4.6615603e+01   7.2136405e-01
   4.6673148e+01   5.9208121e-01
   4.6730403e+01   4.5600329e-01
   4.6787453e+01   3.1386556e-01
   4.6844379e+01   1.6639381e-01
   4.6901252e+01   1.4308057e-02
   4.6906524e+01   1.2271382e-12
   4.6906524e+01  -8.3318769e-15
   4.6963415e+01  -1.5299893e-01
   4.7018023e+01  -2.9616639e-01
   4.7073528e+01  -4.3687520e-01
   4.7129999e+01  -5.7399141e-01
   4.7187603e+01  -7.0651513e-01
   4.7246549e+01  -8.3339771e-01
   4.7307113e+01  -9.5352905e-01
   4.7368932e+01  -1.0644549e+00
   4.7430241e+01  -1.1619012e+00
   4.7491150e+01  -1.2455575e+00
   4.7551773e+01  -1.3151747e+00
   4.7612215e+01  -1.3705252e+00
   4.7672568e+01  -1.4114086e+00
   4.7732922e+01  -1.4376542e+00
   4.7793160e+01  -1.4491094e+00
   4.7852663e+01  -1.4459381e+00
   4.7911575e+01  -1.4286905e+00
   4.7970024e+01  -1.3978787e+00
   4.8028120e+01  -1.3539921e+00
   4.8085958e+01  -1.2975107e+00
   4.8143623e+01  -1.2289138e+00
   4.8201193e+01  -1.1486860e+00
   4.8258741e+01  -1.0573210e+00
   4.8316338e+01  -9.5532431e-01
   4.8374053e+01  -8.4321525e-01
   4.8431955e+01  -7.2152807e-01
   4.8489500e+01  -5.9223368e-01
   4.8546756e+01  -4.5614339e-01
   4.8603807e+01  -3.1399258e-01
   4.8660733e+01  -1.6650712e-01
   4.8717607e+01  -1.4407118e-02
   4.8722916e+01  -8.8175994e-15
   4.8722916e+01   1.2267756e-12
   4.8779806e+01   1.5301566e-01
   4.8834416e+01   2.9619938e-01
   4.8889921e+01   4.3692414e-01
   4.8946394e+01   5.7405587e-01
   4.9003999e+01   7.0659459e-01
   4.9062946e+01   8.3349151e-01
   4.9123511e+01   9.5363643e-01
   4.9185329e+01   1.0645713e+00
   4.9246637e+01   1.1620258e+00
   4.9307545e+01   1.2456896e+00
   4.9368168e+01   1.3153136e+00
   4.9428608e+01   1.3706702e+00
   4.9488961e+01   1.4115590e+00
   4.9549315e+01   1.4378092e+00
   4.9609553e+01   1.4492685e+00
   4.9669056e+01   1.4460999e+00
   4.9727969e+01   1.4288537e+00
   4.9786419e+01   1.3980421e+00
   4.9844515e+01   1.3541543e+00
   4.9902353e+01   1.2976707e+00
   4.9960019e+01   1.2290705e+00
   5.0000000e+01   1.1745638e+00


==> figuresAndData/limitCycle_5thOrder_numerator+1+5+6_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979903e-01
   1.2057055e-03   9.9879357e-01
   6.2294784e-03   9.9375120e-01
   1.7262091e-02   9.8259062e-01
   2.9425356e-02   9.7015012e-01
   4.2652466e-02   9.5646337e-01
   5.5956248e-02   9.4253537e-01
   6.9348206e-02   9.2835546e-01
   8.2830933e-02   9.1392207e-01
   9.6407180e-02   8.9923340e-01
   1.1007978e-01   8.8428748e-01
   1.2385164e-01   8.6908217e-01
   1.3772578e-01   8.5361514e-01
   1.5170531e-01   8.3788389e-01
   1.6579345e-01   8.2188571e-01
   1.7999351e-01   8.0561765e-01
   1.9447651e-01   7.8888214e-01
   2.0943502e-01   7.7144978e-01
   2.2486445e-01   7.5331648e-01
   2.4076327e-01   7.3447501e-01
   2.5713070e-01   7.1491756e-01
   2.7396677e-01   6.9463568e-01
   2.9127231e-01   6.7362023e-01
   3.0904901e-01   6.5186130e-01
   3.2729939e-01   6.2934813e-01
   3.4602689e-01   6.0606902e-01
   3.6523592e-01   5.8201116e-01
   3.8493187e-01   5.5716054e-01
   4.0484629e-01   5.3185240e-01
   4.2496583e-01   5.0610403e-01
   4.4529996e-01   4.7990360e-01
   4.6585824e-01   4.5323860e-01
   4.8665069e-01   4.2609539e-01
   5.0768787e-01   3.9845906e-01
   5.2898091e-01   3.7031330e-01
   5.5054157e-01   3.4164031e-01
   5.7238232e-01   3.1242060e-01
   5.9451640e-01   2.8263287e-01
   6.1695792e-01   2.5225375e-01
   6.3972195e-01   2.2125763e-01
   6.6282465e-01   1.8961639e-01
   6.8628338e-01   1.5729909e-01
   7.1011683e-01   1.2427166e-01
   7.3434526e-01   9.0496487e-02
   7.5899064e-01   5.5931948e-02
   7.8407692e-01   2.0531889e-02
   7.9855557e-01   1.0210582e-14
   7.9855557e-01   1.2490009e-16
   8.2410897e-01  -3.6412836e-02
   8.5045679e-01  -7.4167125e-02
   8.7734367e-01  -1.1287611e-01
   9.0481555e-01  -1.5257584e-01
   9.3291445e-01  -1.9329019e-01
   9.6168815e-01  -2.3504350e-01
   9.9119116e-01  -2.7786027e-01
   1.0214862e+00  -3.2176542e-01
   1.0526463e+00  -3.6678466e-01
   1.0847577e+00  -4.1294518e-01
   1.1179235e+00  -4.6027679e-01
   1.1522699e+00  -5.0881398e-01
   1.1879544e+00  -5.5859946e-01
   1.2251799e+00  -6.0969069e-01
   1.2642179e+00  -6.6217235e-01
   1.3054508e+00  -7.1618175e-01
   1.3494599e+00  -7.7196644e-01
   1.3972358e+00  -8.3003627e-01
   1.4452775e+00  -8.8546654e-01
   1.4929771e+00  -9.3720639e-01
   1.5406587e+00  -9.8529054e-01
   1.5885627e+00  -1.0295853e+00
   1.6368782e+00  -1.0698310e+00
   1.6857663e+00  -1.1056678e+00
   1.7353739e+00  -1.1366458e+00
   1.7858414e+00  -1.1622266e+00
   1.8371234e+00  -1.1817202e+00
   1.8886016e+00  -1.1943392e+00
   1.9405197e+00  -1.1996683e+00
   1.9930784e+00  -1.1971646e+00
   2.0464572e+00  -1.1861723e+00
   2.1008267e+00  -1.1659238e+00
   2.1563571e+00  -1.1355349e+00
   2.2132248e+00  -1.0939932e+00
   2.2716183e+00  -1.0401421e+00
   2.3317452e+00  -9.7265803e-01
   2.3938388e+00  -8.9002032e-01
   2.4581682e+00  -7.9047020e-01
   2.5220898e+00  -6.7752323e-01
   2.5851115e+00  -5.5258316e-01
   2.6491069e+00  -4.1210741e-01
   2.7118976e+00  -2.6122516e-01
   2.7736877e+00  -1.0047044e-01
   2.8101710e+00  -8.7846397e-15
   2.8101710e+00   7.1123663e-14
   2.8711707e+00   1.7680800e-01
   2.9203039e+00   3.2668961e-01
   2.9705542e+00   4.8621653e-01
   3.0219217e+00   6.5510102e-01
   3.0727387e+00   8.2718602e-01
   3.1229377e+00   1.0012674e+00
   3.1726402e+00   1.1768084e+00
   3.2219488e+00   1.3532471e+00
   3.2721446e+00   1.5343111e+00
   3.3233745e+00   1.7196474e+00
   3.3756045e+00   1.9081163e+00
   3.4288126e+00   2.0984788e+00
   3.4829877e+00   2.2893951e+00
   3.5381283e+00   2.4794203e+00
   3.5942419e+00   2.6670020e+00
   3.6513448e+00   2.8504770e+00
   3.7094625e+00   3.0280700e+00
   3.7686303e+00   3.1978902e+00
   3.8288951e+00   3.3579287e+00
   3.8903174e+00   3.5060520e+00
   3.9529747e+00   3.6399932e+00
   4.0169669e+00   3.7573358e+00
   4.0824238e+00   3.8554881e+00
   4.1495170e+00   3.9316383e+00
   4.2184807e+00   3.9826783e+00
   4.2896464e+00   4.0050655e+00
   4.3635101e+00   3.9945581e+00
   4.4370490e+00   3.9489957e+00
   4.5096293e+00   3.8690498e+00
   4.5810145e+00   3.7562158e+00
   4.6512211e+00   3.6121479e+00
   4.7205150e+00   3.4380236e+00
   4.7888030e+00   3.2358858e+00
   4.8560487e+00   3.0079058e+00
   4.9224854e+00   2.7553607e+00
   4.9883040e+00   2.4794471e+00
   5.0536622e+00   2.1813317e+00
   5.1186950e+00   1.8621714e+00
   5.1835222e+00   1.5231247e+00
   5.2482534e+00   1.1653602e+00
   5.3129916e+00   7.9006186e-01
   5.3778369e+00   3.9843230e-01
   5.4415801e+00   3.5937919e-13
   5.4415801e+00  -1.1657342e-15
   5.5066317e+00  -4.1828274e-01
   5.5636225e+00  -7.9238701e-01
   5.6208787e+00  -1.1734221e+00
   5.6784442e+00  -1.5597315e+00
   5.7370214e+00  -1.9539729e+00
   5.7953509e+00  -2.3454557e+00
   5.8535269e+00  -2.7325594e+00
   5.9116446e+00  -3.1136692e+00
   5.9697941e+00  -3.4871120e+00
   6.0280625e+00  -3.8511576e+00
   6.0865369e+00  -4.2040173e+00
   6.1458787e+00  -4.5470705e+00
   6.2065552e+00  -4.8798484e+00
   6.2686048e+00  -5.1989573e+00
   6.3320911e+00  -5.5008351e+00
   6.3971036e+00  -5.7817067e+00
   6.4637649e+00  -6.0375505e+00
   6.5322426e+00  -6.2640453e+00
   6.6027677e+00  -6.4564798e+00
   6.6756686e+00  -6.6095952e+00
   6.7514333e+00  -6.7172912e+00
   6.8273488e+00  -6.7708911e+00
   6.9021907e+00  -6.7692889e+00
   6.9762019e+00  -6.7138336e+00
   7.0493225e+00  -6.6062143e+00
   7.1213864e+00  -6.4489928e+00
   7.1926366e+00  -6.2442438e+00
   7.2629961e+00  -5.9949321e+00
   7.3324282e+00  -5.7043044e+00
   7.4011507e+00  -5.3745994e+00
   7.4693460e+00  -5.0079097e+00
   7.5371684e+00  -4.6062576e+00
   7.6047535e+00  -4.1716301e+00
   7.6722244e+00  -3.7060020e+00
   7.7396966e+00  -3.2113514e+00
   7.8072815e+00  -2.6896694e+00
   7.8750900e+00  -2.1429665e+00
   7.9432353e+00  -1.5732750e+00
   8.0118362e+00  -9.8264883e-01
   8.0802311e+00  -3.8018588e-01
   8.1227907e+00  -3.6082248e-15
   8.1227907e+00   1.0166312e-12
   8.1910742e+00   6.1582768e-01
   8.2536487e+00   1.1833653e+00
   8.3167999e+00   1.7557169e+00
   8.3799811e+00   2.3244315e+00
   8.4430587e+00   2.8847999e+00
   8.5061480e+00   3.4343579e+00
   8.5693604e+00   3.9705609e+00
   8.6328066e+00   4.4907764e+00
   8.6965998e+00   4.9922780e+00
   8.7608595e+00   5.4722364e+00
   8.8257156e+00   5.9277021e+00
   8.8913136e+00   6.3555819e+00
   8.9578215e+00   6.7526020e+00
   9.0254396e+00   7.1152550e+00
   9.0951040e+00   7.4427125e+00
   9.1671004e+00   7.7290429e+00
   9.2418236e+00   7.9675027e+00
   9.3188537e+00   8.1482520e+00
   9.3946938e+00   8.2597540e+00
   9.4695599e+00   8.3038626e+00
   9.5436989e+00   8.2822801e+00
   9.6170071e+00   8.1969695e+00
   9.6893466e+00   8.0508376e+00
   9.7609435e+00   7.8464912e+00
   9.8319310e+00   7.5865413e+00
   9.9020636e+00   7.2753370e+00
   9.9715444e+00   6.9157439e+00
   1.0040549e+01   6.5104269e+00
   1.0109227e+01   6.0619505e+00
   1.0177713e+01   5.5728243e+00
   1.0246130e+01   5.0455324e+00
   1.0314595e+01   4.4825533e+00
   1.0383222e+01   3.8863728e+00
   1.0452127e+01   3.2594917e+00
   1.0521427e+01   2.6044292e+00
   1.0590803e+01   1.9281269e+00
   1.0660005e+01   1.2373284e+00
   1.0729154e+01   5.3518349e-01
   1.0781345e+01   1.1604051e-12
   1.0781345e+01  -8.6597396e-15
   1.0850561e+01  -7.1311811e-01
   1.0915801e+01  -1.3847081e+00
   1.0980960e+01  -2.0506045e+00
   1.1046033e+01  -2.7065456e+00
   1.1111145e+01  -3.3495987e+00
   1.1176418e+01  -3.9767364e+00
   1.1241973e+01  -4.5848304e+00
   1.1307935e+01  -5.1706440e+00
   1.1374439e+01  -5.7308187e+00
   1.1441633e+01  -6.2618512e+00
   1.1509684e+01  -6.7600610e+00
   1.1578791e+01  -7.2215400e+00
   1.1649194e+01  -7.6420781e+00
   1.1721199e+01  -8.0170448e+00
   1.1795215e+01  -8.3411968e+00
   1.1871885e+01  -8.6085459e+00
   1.1948195e+01  -8.8030854e+00
   1.2023441e+01  -8.9232723e+00
   1.2097868e+01  -8.9711020e+00
   1.2171694e+01  -8.9482933e+00
   1.2244551e+01  -8.8573278e+00
   1.2316565e+01  -8.7012576e+00
   1.2387942e+01  -8.4828205e+00
   1.2458769e+01  -8.2049404e+00
   1.2528851e+01  -7.8720322e+00
   1.2598375e+01  -7.4871676e+00
   1.2667501e+01  -7.0532347e+00
   1.2736373e+01  -6.5730270e+00
   1.2805118e+01  -6.0492861e+00
   1.2873857e+01  -5.4847299e+00
   1.2942705e+01  -4.8820718e+00
   1.3011776e+01  -4.2440323e+00
   1.3081190e+01  -3.5733459e+00
   1.3150931e+01  -2.8741482e+00
   1.3220443e+01  -2.1565418e+00
   1.3289848e+01  -1.4240040e+00
   1.3359269e+01  -6.7993296e-01
   1.3422153e+01  -1.2225776e-12
   1.3422153e+01   9.4368957e-15
   1.3491706e+01   7.5421658e-01
   1.3557735e+01   1.4677108e+00
   1.3623596e+01   2.1723046e+00
   1.3689436e+01   2.8650751e+00
   1.3755382e+01   3.5428316e+00
   1.3821560e+01   4.2022811e+00
   1.3888096e+01   4.8400232e+00
   1.3955125e+01   5.4525385e+00
   1.4022793e+01   6.0361692e+00
   1.4091264e+01   6.5870896e+00
   1.4160729e+01   7.1012610e+00
   1.4231416e+01   7.5743658e+00
   1.4303612e+01   8.0017037e+00
   1.4377695e+01   8.3780253e+00
   1.4454186e+01   8.6972472e+00
   1.4530842e+01   8.9437390e+00
   1.4606354e+01   9.1126207e+00
   1.4680970e+01   9.2060583e+00
   1.4754919e+01   9.2259277e+00
   1.4828134e+01   9.1741767e+00
   1.4900428e+01   9.0538201e+00
   1.4972017e+01   8.8678154e+00
   1.5043084e+01   8.6188595e+00
   1.5113506e+01   8.3108545e+00
   1.5183307e+01   7.9476155e+00
   1.5252654e+01   7.5322094e+00
   1.5321697e+01   7.0675685e+00
   1.5390567e+01   6.5565527e+00
   1.5459388e+01   6.0019844e+00
   1.5528277e+01   5.4066717e+00
   1.5597348e+01   4.7734240e+00
   1.5666718e+01   4.1050612e+00
   1.5736507e+01   3.4044172e+00
   1.5806146e+01   2.6816917e+00
   1.5875635e+01   1.9417518e+00
   1.5945098e+01   1.1881292e+00
   1.6014652e+01   4.2431391e-01
   1.6053091e+01   2.5119906e-12
   1.6053091e+01  -3.8857806e-16
   1.6122853e+01  -7.7083413e-01
   1.6189111e+01  -1.4996259e+00
   1.6255230e+01  -2.2188960e+00
   1.6321357e+01  -2.9255961e+00
   1.6387618e+01  -3.6164289e+00
   1.6454140e+01  -4.2879936e+00
   1.6521054e+01  -4.9367798e+00
   1.6588497e+01  -5.5591533e+00
   1.6656620e+01  -6.1513345e+00
   1.6725595e+01  -6.7093649e+00
   1.6795622e+01  -7.2290574e+00
   1.6866946e+01  -7.7059212e+00
   1.6939875e+01  -8.1350447e+00
   1.7014821e+01  -8.5109039e+00
   1.7092364e+01  -8.8270272e+00
   1.7168661e+01  -9.0632043e+00
   1.7243865e+01  -9.2213993e+00
   1.7318242e+01  -9.3037953e+00
   1.7392009e+01  -9.3122096e+00
   1.7464948e+01  -9.2487976e+00
   1.7537027e+01  -9.1166706e+00
   1.7608451e+01  -8.9187461e+00
   1.7679398e+01  -8.6577092e+00
   1.7749664e+01  -8.3378771e+00
   1.7819354e+01  -7.9627933e+00
   1.7888631e+01  -7.5355243e+00
   1.7957639e+01  -7.0590192e+00
   1.8026507e+01  -6.5361622e+00
   1.8095356e+01  -5.9698054e+00
   1.8164301e+01  -5.3627901e+00
   1.8233458e+01  -4.7179608e+00
   1.8302944e+01  -4.0381731e+00
   1.8372782e+01  -3.3273264e+00
   1.8442377e+01  -2.5961149e+00
   1.8511855e+01  -1.8481874e+00
   1.8581337e+01  -1.0871011e+00
   1.8650940e+01  -3.1637834e-01
   1.8679397e+01  -6.3837824e-15
   1.8679397e+01   2.5229818e-12
   1.8749239e+01   7.7678874e-01
   1.8815569e+01   1.5109096e+00
   1.8881773e+01   2.2352870e+00
   1.8947994e+01   2.9468270e+00
   1.9014361e+01   3.6421934e+00
   1.9081001e+01   4.3179466e+00
   1.9148044e+01   4.9705363e+00
   1.9215630e+01   5.5962870e+00
   1.9283913e+01   6.1913749e+00
   1.9353065e+01   6.7517933e+00
   1.9423292e+01   7.2733009e+00
   1.9494844e+01   7.7513432e+00
   1.9568039e+01   8.1809301e+00
   1.9643300e+01   8.5564336e+00
   1.9720757e+01   8.8695490e+00
   1.9796919e+01   9.1022910e+00
   1.9872015e+01   9.2569607e+00
   1.9946307e+01   9.3357102e+00
   2.0000000e+01   9.3463253e+00


==> figuresAndData/limitCycle_5thOrder_numerator+1+5+6_startingAtAllZeroes.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30  -1.8702095e-74
   1.1003461e-05   2.2204460e-16
   1.1003461e-05   2.2204460e-16
   4.4495280e-05   2.1597436e-15
   5.2721337e-05   2.2204460e-16
   5.2721337e-05   2.2204460e-16
   1.6380618e-04   2.2204460e-16
   1.6380618e-04   2.2204460e-16
   2.7489103e-04   5.3514646e-13
   3.8597587e-04   6.9121295e-13
   4.5461557e-04   2.2204460e-16
   4.5461557e-04   2.2204460e-16
   6.7678526e-04  -7.0346724e-12
   8.9895495e-04  -1.3495647e-11
   1.2161655e-03   2.2204460e-16
   1.2161655e-03   2.2204461e-16
   1.6605049e-03   9.0142048e-11
   2.1048443e-03   2.0150840e-10
   2.9935230e-03   1.3675897e-10
   3.2113001e-03   2.2204461e-16
   3.2113001e-03   2.2204458e-16
   4.9886577e-03  -2.7334913e-09
   6.7660152e-03  -4.4281758e-09
   8.4440154e-03   2.2204342e-16
   8.4440154e-03   2.2204461e-16
   1.1998731e-02   3.5660254e-08
   1.5553446e-02   7.4709409e-08
   2.2207535e-02   2.2205431e-16
   2.2207535e-02   2.2204449e-16
   2.9316965e-02  -4.6110932e-07
   3.6426395e-02  -1.0788769e-06
   4.9745707e-02  -1.4003018e-06
   5.8675782e-02   2.2202745e-16
   5.8675782e-02   2.2219178e-16
   7.2025837e-02   5.5915107e-06
   8.5375892e-02   1.3796017e-05
   9.8971529e-02   2.2418117e-05
   1.1266256e-01   2.8782559e-05
   1.2645343e-01   3.0081424e-05
   1.4034715e-01   2.3274848e-05
   1.5434686e-01   5.0775069e-06
   1.5704127e-01   2.2256130e-16
   1.5704127e-01   2.1903086e-16
   1.7115020e-01  -3.5409457e-05
   1.8525913e-01  -8.3998713e-05
   1.9991947e-01  -1.4585193e-04
   2.1505126e-01  -2.1884614e-04
   2.3065335e-01  -3.0037910e-04
   2.4672444e-01  -3.8703872e-04
   2.6326407e-01  -4.7450816e-04
   2.8027255e-01  -5.5745780e-04
   2.9775102e-01  -6.2942658e-04
   3.1570147e-01  -6.8269162e-04
   3.3412676e-01  -7.0812439e-04
   3.5303068e-01  -6.9503192e-04
   3.7214764e-01  -6.3227144e-04
   3.9128761e-01  -5.0987870e-04
   4.1045420e-01  -3.1754127e-04
   4.3016065e-01  -3.6059152e-05
   4.3229483e-01   1.9083991e-16
   4.3229483e-01   2.5181951e-16
   4.5269284e-01   4.0172915e-04
   4.7309085e-01   9.0380114e-04
   4.9397159e-01   1.5165753e-03
   5.1509684e-01   2.2322086e-03
   5.3648206e-01   3.0476160e-03
   5.5813916e-01   3.9585627e-03
   5.8008090e-01   4.9596622e-03
   6.0232079e-01   6.0442394e-03
   6.2487327e-01   7.2041782e-03
   6.4775378e-01   8.4297484e-03
   6.7097888e-01   9.7094074e-03
   6.9456638e-01   1.1029574e-02
   7.1853550e-01   1.2374367e-02
   7.4290707e-01   1.3725305e-02
   7.6770372e-01   1.5060953e-02
   7.9295016e-01   1.6356516e-02
   8.1867347e-01   1.7583359e-02
   8.4490350e-01   1.8708436e-02
   8.7147044e-01   1.9686846e-02
   8.9819982e-01   2.0474182e-02
   9.2504137e-01   2.1030945e-02
   9.5194131e-01   2.1317576e-02
   9.7884036e-01   2.1295415e-02
   1.0056776e+00   2.0927828e-02
   1.0324647e+00   2.0178605e-02
   1.0592129e+00   1.9010758e-02
   1.0859330e+00   1.7386493e-02
   1.1126353e+00   1.5267181e-02
   1.1393299e+00   1.2613326e-02
   1.1660265e+00   9.3845216e-03
   1.1927348e+00   5.5394144e-03
   1.2194642e+00   1.0356496e-03
   1.2250923e+00   2.8711842e-15
   1.2250923e+00   2.1684043e-16
   1.2518523e+00  -5.3510527e-03
   1.2786123e+00  -1.1407513e-02
   1.3120332e+00  -1.9956943e-02
   1.3442305e+00  -2.9216653e-02
   1.3771246e+00  -3.9694338e-02
   1.4110185e+00  -5.1538285e-02
   1.4457971e+00  -6.4758595e-02
   1.4813727e+00  -7.9350646e-02
   1.5176852e+00  -9.5297799e-02
   1.5546916e+00  -1.1256890e-01
   1.5923594e+00  -1.3111628e-01
   1.6306632e+00  -1.5087414e-01
   1.6695824e+00  -1.7175725e-01
   1.7090997e+00  -1.9365978e-01
   1.7492005e+00  -2.1645435e-01
   1.7898720e+00  -2.3999125e-01
   1.8311031e+00  -2.6409775e-01
   1.8728835e+00  -2.8857770e-01
   1.9152041e+00  -3.1321119e-01
   1.9580562e+00  -3.3775454e-01
   2.0014317e+00  -3.6194041e-01
   2.0453230e+00  -3.8547818e-01
   2.0897225e+00  -4.0805457e-01
   2.1346229e+00  -4.2933458e-01
   2.1800167e+00  -4.4896260e-01
   2.2258961e+00  -4.6656396e-01
   2.2722531e+00  -4.8174673e-01
   2.3190789e+00  -4.9410392e-01
   2.3663639e+00  -5.0321605e-01
   2.4140974e+00  -5.0865425e-01
   2.4622666e+00  -5.0998381e-01
   2.5108569e+00  -5.0676843e-01
   2.5599122e+00  -4.9856162e-01
   2.6095098e+00  -4.8488622e-01
   2.6597383e+00  -4.6522458e-01
   2.7107019e+00  -4.3900705e-01
   2.7625257e+00  -4.0559545e-01
   2.8153645e+00  -3.6425846e-01
   2.8694161e+00  -3.1413335e-01
   2.9249426e+00  -2.5416330e-01
   2.9823104e+00  -1.8298707e-01
   3.0420666e+00  -9.8725713e-02
   3.1014746e+00  -4.6131671e-03
   3.1042281e+00  -7.8062556e-17
   3.1042281e+00   4.7652854e-14
   3.1499505e+00   7.9819492e-02
   3.1956729e+00   1.6555828e-01
   3.2420715e+00   2.5834886e-01
   3.2886239e+00   3.5698197e-01
   3.3341714e+00   4.5849712e-01
   3.3788873e+00   5.6260396e-01
   3.4238057e+00   6.7120856e-01
   3.4697627e+00   7.8604130e-01
   3.5166988e+00   9.0667867e-01
   3.5645597e+00   1.0325982e+00
   3.6133070e+00   1.1632080e+00
   3.6629143e+00   1.2978403e+00
   3.7133645e+00   1.4357455e+00
   3.7646483e+00   1.5760888e+00
   3.8167625e+00   1.7179470e+00
   3.8697100e+00   1.8603064e+00
   3.9234990e+00   2.0020616e+00
   3.9781432e+00   2.1420143e+00
   4.0336618e+00   2.2788728e+00
   4.0900802e+00   2.4112516e+00
   4.1474307e+00   2.5376704e+00
   4.2057537e+00   2.6565526e+00
   4.2650995e+00   2.7662232e+00
   4.3255306e+00   2.8649038e+00
   4.3871255e+00   2.9507041e+00
   4.4499835e+00   3.0216077e+00
   4.5142331e+00   3.0754481e+00
   4.5800440e+00   3.1098662e+00
   4.6476480e+00   3.1222380e+00
   4.7173752e+00   3.1095411e+00
   4.7897843e+00   3.0680483e+00
   4.8617306e+00   2.9975273e+00
   4.9324353e+00   2.8993148e+00
   5.0017687e+00   2.7749821e+00
   5.0700359e+00   2.6254868e+00
   5.1374042e+00   2.4518737e+00
   5.2035636e+00   2.2565895e+00
   5.2687754e+00   2.0406602e+00
   5.3332531e+00   1.8050175e+00
   5.3971677e+00   1.5505685e+00
   5.4606619e+00   1.2782129e+00
   5.5238590e+00   9.8885274e-01
   5.5868689e+00   6.8340006e-01
   5.6497925e+00   3.6278100e-01
   5.7127252e+00   2.7938984e-02
   5.7178670e+00   8.0491169e-16
   5.7178670e+00  -3.0854139e-13
   5.7809012e+00  -3.4898547e-01
   5.8354317e+00  -6.5942301e-01
   5.8901222e+00  -9.7717319e-01
   5.9458059e+00  -1.3056767e+00
   6.0023266e+00  -1.6425110e+00
   6.0585051e+00  -1.9788767e+00
   6.1144335e+00  -2.3134503e+00
   6.1702048e+00  -2.6449301e+00
   6.2259043e+00  -2.9719656e+00
   6.2816119e+00  -3.2931598e+00
   6.3380026e+00  -3.6103855e+00
   6.3956056e+00  -3.9242301e+00
   6.4544274e+00  -4.2320039e+00
   6.5144917e+00  -4.5308706e+00
   6.5758384e+00  -4.8178285e+00
   6.6385257e+00  -5.0896988e+00
   6.7026337e+00  -5.3431095e+00
   6.7682702e+00  -5.5744707e+00
   6.8355797e+00  -5.7799350e+00
   6.9047581e+00  -5.9553315e+00
   6.9760776e+00  -6.0960525e+00
   7.0499307e+00  -6.1968478e+00
   7.1261753e+00  -6.2511496e+00
   7.2012482e+00  -6.2538500e+00
   7.2753638e+00  -6.2062118e+00
   7.3487404e+00  -6.1093936e+00
   7.4209334e+00  -5.9659380e+00
   7.4922068e+00  -5.7778247e+00
   7.5626038e+00  -5.5474516e+00
   7.6319642e+00  -5.2782233e+00
   7.7005247e+00  -4.9722362e+00
   7.7684822e+00  -4.6314224e+00
   7.8360006e+00  -4.2576398e+00
   7.9032214e+00  -3.8527089e+00
   7.9702710e+00  -3.4184368e+00
   8.0372664e+00  -2.9566325e+00
   8.1043186e+00  -2.4691179e+00
   8.1715366e+00  -1.9577339e+00
   8.2390303e+00  -1.4243437e+00
   8.3069133e+00  -8.7083411e-01
   8.3749795e+00  -3.0187593e-01
   8.4105598e+00  -9.6700425e-13
   8.4105598e+00   1.7208457e-15
   8.4784513e+00   5.8229324e-01
   8.5400315e+00   1.1147954e+00
   8.6021278e+00   1.6527181e+00
   8.6645758e+00   2.1914266e+00
   8.7268730e+00   2.7232999e+00
   8.7891313e+00   3.2460421e+00
   8.8514596e+00   3.7572978e+00
   8.9139645e+00   4.2546292e+00
   8.9767532e+00   4.7355128e+00
   9.0399374e+00   5.1973328e+00
   9.1036362e+00   5.6373688e+00
   9.1679812e+00   6.0527769e+00
   9.2331213e+00   6.4405630e+00
   9.2996211e+00   6.7995332e+00
   9.3680431e+00   7.1270821e+00
   9.4385964e+00   7.4176219e+00
   9.5115949e+00   7.6650550e+00
   9.5875058e+00   7.8624336e+00
   9.6639919e+00   7.9973364e+00
   9.7393696e+00   8.0658616e+00
   9.8138780e+00   8.0697554e+00
   9.8877462e+00   8.0105450e+00
   9.9605454e+00   7.8908684e+00
   1.0032475e+01   7.7134371e+00
   1.0103747e+01   7.4806458e+00
   1.0174200e+01   7.1962246e+00
   1.0243890e+01   6.8635563e+00
   1.0313007e+01   6.4852964e+00
   1.0381715e+01   6.0639637e+00
   1.0450156e+01   5.6020052e+00
   1.0518459e+01   5.1018319e+00
   1.0586742e+01   4.5658421e+00
   1.0655121e+01   3.9964368e+00
   1.0723710e+01   3.3960301e+00
   1.0792624e+01   2.7670539e+00
   1.0861984e+01   2.1119597e+00
   1.0931150e+01   1.4407751e+00
   1.1000192e+01   7.5711152e-01
   1.1069230e+01   6.3997244e-02
   1.1075572e+01   1.2573276e-14
   1.1075572e+01  -1.1350643e-12
   1.1144725e+01  -6.9971696e-01
   1.1209551e+01  -1.3557462e+00
   1.1274442e+01  -2.0083196e+00
   1.1339226e+01  -2.6515863e+00
   1.1404026e+01  -3.2826954e+00
   1.1468963e+01  -3.8987090e+00
   1.1534156e+01  -4.4965905e+00
   1.1599728e+01  -5.0731984e+00
   1.1665809e+01  -5.6252741e+00
   1.1732543e+01  -6.1494223e+00
   1.1800089e+01  -6.6420804e+00
   1.1868637e+01  -7.0994745e+00
   1.1938413e+01  -7.5175521e+00
   1.2009702e+01  -7.8918775e+00
   1.2082880e+01  -8.2174638e+00
   1.2158743e+01  -8.4893421e+00
   1.2235352e+01  -8.6935621e+00
   1.2310848e+01  -8.8237975e+00
   1.2385465e+01  -8.8820386e+00
   1.2459430e+01  -8.8700466e+00
   1.2532517e+01  -8.7900239e+00
   1.2604707e+01  -8.6450105e+00
   1.2676215e+01  -8.4377724e+00
   1.2747203e+01  -8.1709308e+00
   1.2817399e+01  -7.8490835e+00
   1.2886994e+01  -7.4753122e+00
   1.2956158e+01  -7.0524943e+00
   1.3025034e+01  -6.5834035e+00
   1.3093755e+01  -6.0707552e+00
   1.3162442e+01  -5.5172375e+00
   1.3231211e+01  -4.9255310e+00
   1.3300178e+01  -4.2983220e+00
   1.3369457e+01  -3.6383105e+00
   1.3439171e+01  -2.9482125e+00
   1.3508694e+01  -2.2385768e+00
   1.3578082e+01  -1.5135414e+00
   1.3647456e+01  -7.7647623e-01
   1.3716936e+01  -3.0719521e-02
   1.3719789e+01  -1.0772633e-14
   1.3719789e+01   1.2133697e-12
   1.3789491e+01   7.5103732e-01
   1.3855434e+01   1.4593364e+00
   1.3921198e+01   2.1589270e+00
   1.3986933e+01   2.8469402e+00
   1.4052765e+01   3.5202209e+00
   1.4118819e+01   4.1755121e+00
   1.4185221e+01   4.8094501e+00
   1.4252104e+01   5.4185540e+00
   1.4319612e+01   5.9992068e+00
   1.4387908e+01   6.5476263e+00
   1.4457178e+01   7.0598235e+00
   1.4527647e+01   7.5315370e+00
   1.4599595e+01   7.9581352e+00
   1.4673388e+01   8.3344570e+00
   1.4749530e+01   8.6545409e+00
   1.4826307e+01   8.9043578e+00
   1.4901924e+01   9.0766868e+00
   1.4976621e+01   9.1736857e+00
   1.5050633e+01   9.1972514e+00
   1.5123940e+01   9.1492738e+00
   1.5196307e+01   9.0327260e+00
   1.5267951e+01   8.8505799e+00
   1.5339060e+01   8.6055371e+00
   1.5409533e+01   8.3013702e+00
   1.5479370e+01   7.9419780e+00
   1.5548740e+01   7.5304281e+00
   1.5617794e+01   7.0696476e+00
   1.5686665e+01   6.5624881e+00
   1.5755477e+01   6.0117622e+00
   1.5824346e+01   5.4202674e+00
   1.5893389e+01   4.7908014e+00
   1.5962720e+01   4.1261721e+00
   1.6032460e+01   3.4292016e+00
   1.6102113e+01   2.7092702e+00
   1.6171606e+01   1.9719613e+00
   1.6241062e+01   1.2207996e+00
   1.6310600e+01   4.5926464e-01
   1.6352301e+01   2.5017766e-12
   1.6352301e+01  -5.3290705e-15
   1.6422037e+01  -7.6890382e-01
   1.6488270e+01  -1.4959577e+00
   1.6554359e+01  -2.2135641e+00
   1.6620453e+01  -2.9186898e+00
   1.6686677e+01  -3.6080501e+00
   1.6753160e+01  -4.2782569e+00
   1.6820029e+01  -4.9258129e+00
   1.6887423e+01  -5.5470975e+00
   1.6955492e+01  -6.1383454e+00
   1.7024407e+01  -6.6956140e+00
   1.7094367e+01  -7.2147339e+00
   1.7165614e+01  -7.6912353e+00
   1.7238455e+01  -8.1202320e+00
   1.7313295e+01  -8.4962339e+00
   1.7390708e+01  -8.8128180e+00
   1.7467049e+01  -9.0503173e+00
   1.7542292e+01  -9.2098669e+00
   1.7616699e+01  -9.2936488e+00
   1.7690488e+01  -9.3034875e+00
   1.7763462e+01  -9.2415108e+00
   1.7835568e+01  -9.1108216e+00
   1.7907013e+01  -8.9143423e+00
   1.7977974e+01  -8.6547600e+00
   1.8048260e+01  -8.3363410e+00
   1.8117965e+01  -7.9626635e+00
   1.8187251e+01  -7.5367945e+00
   1.8256263e+01  -7.0616814e+00
   1.8325132e+01  -6.5402059e+00
   1.8393978e+01  -5.9752170e+00
   1.8462917e+01  -5.3695524e+00
   1.8532064e+01  -4.7260528e+00
   1.8601536e+01  -4.0475698e+00
   1.8671384e+01  -3.3377117e+00
   1.8740985e+01  -2.6074270e+00
   1.8810465e+01  -1.8603637e+00
   1.8879946e+01  -1.1000760e+00
   1.8949544e+01  -3.3008257e-01
   1.8979255e+01  -6.6613381e-16
   1.8979255e+01   2.5270896e-12
   1.9049088e+01   7.7616599e-01
   1.9115411e+01   1.5097419e+00
   1.9181606e+01   2.2335982e+00
   1.9247818e+01   2.9446454e+00
   1.9314174e+01   3.6395518e+00
   1.9380801e+01   4.3148820e+00
   1.9447831e+01   4.9670897e+00
   1.9515402e+01   5.5925041e+00
   1.9583667e+01   6.1873058e+00
   1.9652800e+01   6.7474935e+00
   1.9723006e+01   7.2688316e+00
   1.9794533e+01   7.7467725e+00
   1.9867699e+01   8.1763346e+00
   1.9942926e+01   8.5519012e+00
   2.0000000e+01   8.7902239e+00


==> figuresAndData/limitCycle_5thOrder_numeratorTripleZeroPlusOne_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979901e-01
   1.2057055e-03   9.9879284e-01
   6.2294784e-03   9.9373180e-01
   1.7262091e-02   9.8244166e-01
   2.9425356e-02   9.6971738e-01
   4.2652466e-02   9.5555457e-01
   5.5956248e-02   9.4097225e-01
   6.9348206e-02   9.2595661e-01
   8.2830933e-02   9.1050326e-01
   9.6407180e-02   8.9460760e-01
   1.1007978e-01   8.7826497e-01
   1.2385164e-01   8.6147057e-01
   1.3772578e-01   8.4421952e-01
   1.5170531e-01   8.2650680e-01
   1.6579345e-01   8.0832731e-01
   1.7999351e-01   7.8967581e-01
   1.9447651e-01   7.7032115e-01
   2.0943502e-01   7.4998749e-01
   2.2486445e-01   7.2865670e-01
   2.4076327e-01   7.0630748e-01
   2.5713070e-01   6.8291847e-01
   2.7396677e-01   6.5846826e-01
   2.9127231e-01   6.3293544e-01
   3.0904901e-01   6.0629867e-01
   3.2729939e-01   5.7853667e-01
   3.4602689e-01   5.4962834e-01
   3.6523592e-01   5.1955267e-01
   3.8493187e-01   4.8828888e-01
   4.0484629e-01   4.5626134e-01
   4.2496583e-01   4.2350036e-01
   4.4529996e-01   3.9000096e-01
   4.6585824e-01   3.5575871e-01
   4.8665069e-01   3.2076924e-01
   5.0768787e-01   2.8502828e-01
   5.2898091e-01   2.4853161e-01
   5.5054157e-01   2.1127515e-01
   5.7238232e-01   1.7325490e-01
   5.9451640e-01   1.3446700e-01
   6.1695792e-01   9.4907732e-02
   6.3972195e-01   5.4573491e-02
   6.6282465e-01   1.3460841e-02
   6.7037020e-01   2.6367797e-16
   6.7037020e-01  -1.2413681e-14
   6.9382892e-01  -4.1380141e-02
   7.1778859e-01  -8.2586507e-02
   7.4214726e-01  -1.2331911e-01
   7.6693035e-01  -1.6349559e-01
   7.9216242e-01  -2.0302186e-01
   8.1787050e-01  -2.4179652e-01
   8.4408431e-01  -2.7970986e-01
   8.7083680e-01  -3.1664287e-01
   8.9816462e-01  -3.5246599e-01
   9.2610884e-01  -3.8703768e-01
   9.5471585e-01  -4.2020263e-01
   9.8403838e-01  -4.5178957e-01
   1.0141370e+00  -4.8160858e-01
   1.0450822e+00  -5.0944757e-01
   1.0769565e+00  -5.3506780e-01
   1.1098586e+00  -5.5819785e-01
   1.1439086e+00  -5.7852533e-01
   1.1792553e+00  -5.9568513e-01
   1.2160892e+00  -6.0924186e-01
   1.2546623e+00  -6.1866231e-01
   1.2953249e+00  -6.2326867e-01
   1.3385981e+00  -6.2215100e-01
   1.3853415e+00  -6.1397787e-01
   1.4335136e+00  -5.9802908e-01
   1.4812632e+00  -5.7476277e-01
   1.5289231e+00  -5.4425404e-01
   1.5767524e+00  -5.0647157e-01
   1.6249499e+00  -4.6132665e-01
   1.6736822e+00  -4.0869218e-01
   1.7230986e+00  -3.4841374e-01
   1.7733405e+00  -2.8031666e-01
   1.8245482e+00  -2.0421103e-01
   1.8759537e+00  -1.2141862e-01
   1.9277443e+00  -3.1979305e-02
   1.9455053e+00  -1.1844692e-14
   1.9455053e+00   1.4002688e-14
   1.9976241e+00   9.4668668e-02
   2.0494364e+00   1.8803880e-01
   2.1018384e+00   2.8095287e-01
   2.1549018e+00   3.7272257e-01
   2.2087250e+00   4.6266553e-01
   2.2634245e+00   5.5007805e-01
   2.3191423e+00   6.3422927e-01
   2.3760556e+00   7.1435217e-01
   2.4343934e+00   7.8963020e-01
   2.4944636e+00   8.5917645e-01
   2.5567030e+00   9.2199888e-01
   2.6210694e+00   9.7640026e-01
   2.6850719e+00   1.0192472e+00
   2.7485988e+00   1.0502098e+00
   2.8105256e+00   1.0689575e+00
   2.8711902e+00   1.0761529e+00
   2.9308721e+00   1.0723231e+00
   2.9897795e+00   1.0579020e+00
   3.0480739e+00   1.0332726e+00
   3.1058868e+00   9.9879054e-01
   3.1633283e+00   9.5479842e-01
   3.2204940e+00   9.0163488e-01
   3.2774687e+00   8.3964044e-01
   3.3343298e+00   7.6916142e-01
   3.3911497e+00   6.9055260e-01
   3.4479974e+00   6.0417897e-01
   3.5049400e+00   5.1041697e-01
   3.5620446e+00   4.0965520e-01
   3.6191388e+00   3.0275703e-01
   3.6759172e+00   1.9095930e-01
   3.7324645e+00   7.4806809e-02
   3.7678359e+00   5.1347815e-16
   3.7678359e+00  -6.0187966e-14
   3.8242315e+00  -1.1898663e-01
   3.8776514e+00  -2.2835055e-01
   3.9320002e+00  -3.3542782e-01
   3.9873339e+00  -4.3928032e-01
   4.0438226e+00  -5.3910739e-01
   4.1016823e+00  -6.3406169e-01
   4.1612009e+00  -7.2323673e-01
   4.2227817e+00  -8.0564043e-01
   4.2860015e+00  -8.7905277e-01
   4.3488469e+00  -9.4014352e-01
   4.4114215e+00  -9.8865835e-01
   4.4728305e+00  -1.0239198e+00
   4.5329517e+00  -1.0463121e+00
   4.5920592e+00  -1.0564613e+00
   4.6503662e+00  -1.0548776e+00
   4.7080376e+00  -1.0419993e+00
   4.7652061e+00  -1.0182249e+00
   4.8219826e+00  -9.8393142e-01
   4.8784624e+00  -9.3948616e-01
   4.9347297e+00  -8.8525440e-01
   4.9908609e+00  -8.2160446e-01
   5.0469266e+00  -7.4891127e-01
   5.1029939e+00  -6.6755870e-01
   5.1591277e+00  -5.7794121e-01
   5.2153920e+00  -4.8046498e-01
   5.2716323e+00  -3.7596838e-01
   5.3275291e+00  -2.6573585e-01
   5.3831661e+00  -1.5034835e-01
   5.4386220e+00  -3.0371565e-02
   5.4523429e+00  -8.3266727e-17
   5.4523429e+00   1.2627052e-13
   5.5076893e+00   1.2183826e-01
   5.5603765e+00   2.3501718e-01
   5.6139046e+00   3.4633301e-01
   5.6683263e+00   4.5487127e-01
   5.7237886e+00   5.5983723e-01
   5.7804745e+00   6.6039702e-01
   5.8386216e+00   7.5566813e-01
   5.8985524e+00   8.4469951e-01
   5.9607292e+00   9.2643937e-01
   6.0233720e+00   9.9711300e-01
   6.0856834e+00   1.0551585e+00
   6.1476670e+00   1.1002720e+00
   6.2091171e+00   1.1321892e+00
   6.2693856e+00   1.1508533e+00
   6.3287078e+00   1.1568610e+00
   6.3872815e+00   1.1507182e+00
   6.4452623e+00   1.1328694e+00
   6.5027768e+00   1.1037249e+00
   6.5599321e+00   1.0636779e+00
   6.6168209e+00   1.0131151e+00
   6.6735262e+00   9.5242336e-01
   6.7301235e+00   8.8199482e-01
   6.7866836e+00   8.0222980e-01
   6.8432742e+00   7.1353912e-01
   6.8999612e+00   6.1634553e-01
   6.9568105e+00   5.1108469e-01
   7.0133412e+00   3.9932058e-01
   7.0695633e+00   2.8181999e-01
   7.1255609e+00   1.5918605e-01
   7.1814108e+00   3.2013500e-02
   7.1951788e+00   2.8449465e-16
   7.1951788e+00  -1.3239410e-13
   7.2509519e+00  -1.2885904e-01
   7.3041503e+00  -2.4867841e-01
   7.3582108e+00  -3.6643187e-01
   7.4131912e+00  -4.8115350e-01
   7.4692453e+00  -5.9200187e-01
   7.5265650e+00  -6.9809336e-01
   7.5854015e+00  -7.9849161e-01
   7.6460981e+00  -8.9218561e-01
   7.7087200e+00  -9.7750651e-01
   7.7709255e+00  -1.0501156e+00
   7.8328144e+00  -1.1097267e+00
   7.8943496e+00  -1.1560192e+00
   7.9554912e+00  -1.1888331e+00
   8.0158348e+00  -1.2080903e+00
   8.0752599e+00  -1.2141774e+00
   8.1339518e+00  -1.2076179e+00
   8.1920633e+00  -1.1888768e+00
   8.2497197e+00  -1.1583849e+00
   8.3070268e+00  -1.1165556e+00
   8.3640768e+00  -1.0637958e+00
   8.4209523e+00  -1.0005129e+00
   8.4777289e+00  -9.2711958e-01
   8.5344775e+00  -8.4403731e-01
   8.5912660e+00  -7.5169827e-01
   8.6481609e+00  -6.5054709e-01
   8.7052287e+00  -5.4104170e-01
   8.7619111e+00  -4.2497398e-01
   8.8182959e+00  -3.0299744e-01
   8.8744674e+00  -1.7574103e-01
   8.9305021e+00  -4.3826436e-02
   8.9487184e+00  -2.7159525e-13
   8.9487184e+00   3.2404635e-15
   9.0046871e+00   1.3396649e-01
   9.0581531e+00   2.5877217e-01
   9.1124825e+00   3.8146703e-01
   9.1677356e+00   5.0105303e-01
   9.2240669e+00   6.1665797e-01
   9.2816700e+00   7.2736670e-01
   9.3407976e+00   8.3221036e-01
   9.4017955e+00   9.3014419e-01
   9.4641469e+00   1.0186674e+00
   9.5260797e+00   1.0942543e+00
   9.5876983e+00   1.1566254e+00
   9.6491131e+00   1.2055544e+00
   9.7103455e+00   1.2408054e+00
   9.7709676e+00   1.2621379e+00
   9.8306610e+00   1.2698144e+00
   9.8896101e+00   1.2643823e+00
   9.9479705e+00   1.2463287e+00
   1.0005869e+01   1.2161037e+00
   1.0063414e+01   1.1741382e+00
   1.0120698e+01   1.1208558e+00
   1.0177805e+01   1.0566799e+00
   1.0234811e+01   9.8203947e-01
   1.0291789e+01   8.9737177e-01
   1.0348806e+01   8.0312530e-01
   1.0405931e+01   6.9976118e-01
   1.0463230e+01   5.8775422e-01
   1.0520178e+01   4.6886954e-01
   1.0576828e+01   3.4385586e-01
   1.0633264e+01   2.1336740e-01
   1.0689564e+01   7.8049970e-02
   1.0721221e+01   2.8252400e-13
   1.0721221e+01  -6.9388939e-17
   1.0777456e+01  -1.3837905e-01
   1.0831235e+01  -2.6740128e-01
   1.0885889e+01  -3.9421580e-01
   1.0941481e+01  -5.1779100e-01
   1.0998168e+01  -6.3722373e-01
   1.1056151e+01  -7.5156625e-01
   1.1115688e+01  -8.5981485e-01
   1.1177136e+01  -9.6088657e-01
   1.1239227e+01  -1.0511613e+00
   1.1300903e+01  -1.1282901e+00
   1.1362276e+01  -1.1920056e+00
   1.1423453e+01  -1.2420821e+00
   1.1484533e+01  -1.2783208e+00
   1.1545236e+01  -1.3004603e+00
   1.1605022e+01  -1.3086069e+00
   1.1664069e+01  -1.3033200e+00
   1.1722531e+01  -1.2851002e+00
   1.1780535e+01  -1.2544103e+00
   1.1838188e+01  -1.2116941e+00
   1.1895584e+01  -1.1573873e+00
   1.1952806e+01  -1.0919260e+00
   1.2009932e+01  -1.0157517e+00
   1.2067032e+01  -9.2931439e-01
   1.2124177e+01  -8.3307571e-01
   1.2181434e+01  -7.2751006e-01
   1.2238869e+01  -6.1310588e-01
   1.2295933e+01  -4.9172469e-01
   1.2352703e+01  -3.6408478e-01
   1.2409264e+01  -2.3085767e-01
   1.2465694e+01  -9.2706679e-02
   1.2502565e+01  -2.8438363e-13
   1.2502565e+01   4.1772141e-15
   1.2558935e+01   1.4162236e-01
   1.2612894e+01   2.7379905e-01
   1.2667730e+01   4.0372032e-01
   1.2723510e+01   5.3033258e-01
   1.2780392e+01   6.5271168e-01
   1.2838578e+01   7.6988805e-01
   1.2898329e+01   8.8083512e-01
   1.2960007e+01   9.8444559e-01
   1.3021920e+01   1.0764281e+00
   1.3083420e+01   1.1551175e+00
   1.3144619e+01   1.2202527e+00
   1.3205626e+01   1.2716073e+00
   1.3266537e+01   1.3089818e+00
   1.3327358e+01   1.3321841e+00
   1.3387263e+01   1.3411079e+00
   1.3446426e+01   1.3363236e+00
   1.3505001e+01   1.3183445e+00
   1.3563117e+01   1.2876446e+00
   1.3620881e+01   1.2446782e+00
   1.3678388e+01   1.1898910e+00
   1.3735720e+01   1.1237290e+00
   1.3792956e+01   1.0466434e+00
   1.3850168e+01   9.5909423e-01
   1.3907424e+01   8.6155307e-01
   1.3964793e+01   7.5450452e-01
   1.4022344e+01   6.3844745e-01
   1.4079530e+01   5.1525861e-01
   1.4136423e+01   3.8568641e-01
   1.4193107e+01   2.5041713e-01
   1.4249662e+01   1.1012846e-01
   1.4292820e+01   2.9093394e-13
   1.4292820e+01  -2.4008573e-15
   1.4349316e+01  -1.4425067e-01
   1.4403434e+01  -2.7896798e-01
   1.4458434e+01  -4.1138165e-01
   1.4514383e+01  -5.4041942e-01
   1.4571442e+01  -6.6513950e-01
   1.4629814e+01  -7.8455389e-01
   1.4689765e+01  -8.9761650e-01
   1.4751660e+01  -1.0031990e+00
   1.4813430e+01  -1.0963990e+00
   1.4874788e+01  -1.1761853e+00
   1.4935851e+01  -1.2423031e+00
   1.4996723e+01  -1.2945258e+00
   1.5057502e+01  -1.3326539e+00
   1.5118278e+01  -1.3565177e+00
   1.5178259e+01  -1.3659456e+00
   1.5237500e+01  -1.3614562e+00
   1.5296152e+01  -1.3435713e+00
   1.5354345e+01  -1.3127737e+00
   1.5412187e+01  -1.2695255e+00
   1.5469771e+01  -1.2142804e+00
   1.5527182e+01  -1.1474923e+00
   1.5584497e+01  -1.0696198e+00
   1.5641788e+01  -9.8113096e-01
   1.5699126e+01  -8.8250521e-01
   1.5756579e+01  -7.7423524e-01
   1.5814214e+01  -6.5682814e-01
   1.5871483e+01  -5.3219039e-01
   1.5928461e+01  -4.0107803e-01
   1.5985233e+01  -2.6418854e-01
   1.6041875e+01  -1.2221072e-01
   1.6089223e+01  -3.8302694e-15
   1.6089223e+01   5.8994476e-13
   1.6145809e+01   1.4627043e-01
   1.6200043e+01   2.8294702e-01
   1.6255162e+01   4.1728481e-01
   1.6311235e+01   5.4819745e-01
   1.6368422e+01   6.7472971e-01
   1.6426929e+01   7.9587957e-01
   1.6487024e+01   9.1058619e-01
   1.6549075e+01   1.0177053e+00
   1.6610737e+01   1.1118720e+00
   1.6671988e+01   1.1925335e+00
   1.6732946e+01   1.2594393e+00
   1.6793716e+01   1.3123627e+00
   1.6854395e+01   1.3511039e+00
   1.6915071e+01   1.3754932e+00
   1.6975113e+01   1.3853604e+00
   1.7034415e+01   1.3811462e+00
   1.7093129e+01   1.3633792e+00
   1.7151383e+01   1.3325488e+00
   1.7209285e+01   1.2891235e+00
   1.7266930e+01   1.2335630e+00
   1.7324402e+01   1.1663272e+00
   1.7381779e+01   1.0878808e+00
   1.7439132e+01   9.9869774e-01
   1.7496533e+01   8.9926362e-01
   1.7554049e+01   7.9007735e-01
   1.7611749e+01   6.7165238e-01
   1.7669085e+01   5.4591251e-01
   1.7726129e+01   4.1362472e-01
   1.7782968e+01   2.7549529e-01
   1.7839679e+01   1.3222165e-01
   1.7890461e+01   5.9893757e-13
   1.7890461e+01  -4.7184479e-16
   1.7947116e+01  -1.4783861e-01
   1.8001440e+01  -2.8603648e-01
   1.8056652e+01  -4.2186735e-01
   1.8112820e+01  -5.5423387e-01
   1.8170108e+01  -6.8217032e-01
   1.8228720e+01  -8.0466374e-01
   1.8288927e+01  -9.2064172e-01
   1.8351017e+01  -1.0288104e+00
   1.8412595e+01  -1.1237296e+00
   1.8473764e+01  -1.2050743e+00
   1.8534642e+01  -1.2725961e+00
   1.8595334e+01  -1.3260681e+00
   1.8655935e+01  -1.3652905e+00
   1.8716535e+01  -1.3900933e+00
   1.8776622e+01  -1.4003086e+00
   1.8835971e+01  -1.3963156e+00
   1.8894732e+01  -1.3786478e+00
   1.8953032e+01  -1.3477999e+00
   1.9010980e+01  -1.3042452e+00
   1.9068671e+01  -1.2484484e+00
   1.9126189e+01  -1.1808737e+00
   1.9183611e+01  -1.1019906e+00
   1.9241012e+01  -1.0122777e+00
   1.9298459e+01  -9.1222517e-01
   1.9356023e+01  -8.0233684e-01
   1.9413772e+01  -6.8313102e-01
   1.9471157e+01  -5.5654474e-01
   1.9528252e+01  -4.2335352e-01
   1.9585141e+01  -2.8427044e-01
   1.9641904e+01  -1.3999958e-01
   1.9695315e+01  -5.4123372e-15
   1.9695315e+01   5.9807714e-13
   1.9752023e+01   1.4904604e-01
   1.9806415e+01   2.8841650e-01
   1.9861696e+01   4.2539844e-01
   1.9917937e+01   5.5888607e-01
   1.9975300e+01   6.8790563e-01
   2.0000000e+01   7.4099482e-01


==> figuresAndData/limitCycle_5ththOrder_numerator+1-0pt94+0pt0004.csv <==
   0.0000000e+00   0.0000000e+00
   2.2204460e-17   2.2204460e-18
   2.2204460e-17   2.2204460e-18
   2.2204460e-15   2.2204460e-16
   2.2204460e-15   2.2204460e-16
   2.0095091e-05   2.0094082e-06
   1.2057055e-04   1.2053421e-05
   6.2294784e-04   6.2197788e-05
   3.1348343e-03   3.1102921e-04
   9.9600581e-03   9.7128845e-04
   1.7338914e-02   1.6591754e-03
   2.5958786e-02   2.4289166e-03
   3.5701656e-02   3.2554648e-03
   4.5891974e-02   4.0711632e-03
   5.6177159e-02   4.8444765e-03
   6.6503079e-02   5.5710083e-03
   7.6870448e-02   6.2509071e-03
   8.7279682e-02   6.8843241e-03
   9.7731205e-02   7.4714366e-03
   1.0822545e-01   8.0124477e-03
   1.1876286e-01   8.5075859e-03
   1.3015878e-01   8.9897680e-03
   1.4257876e-01   9.4534224e-03
   1.5593497e-01   9.8815877e-03
   1.7016872e-01   1.0259476e-02
   1.8523703e-01   1.0573728e-02
   2.0110683e-01   1.0812120e-02
   2.1775164e-01   1.0963431e-02
   2.3514961e-01   1.1017401e-02
   2.5328227e-01   1.0964741e-02
   2.7213375e-01   1.0797154e-02
   2.9169015e-01   1.0507386e-02
   3.1193919e-01   1.0089270e-02
   3.3286988e-01   9.5377821e-03
   3.5447234e-01   8.8490893e-03
   3.7673757e-01   8.0205993e-03
   3.9965736e-01   7.0510011e-03
   4.2322418e-01   5.9403012e-03
   4.4743106e-01   4.6898517e-03
   4.7227154e-01   3.3023700e-03
   4.9773962e-01   1.7819490e-03
   5.2382965e-01   1.3405787e-04
   5.2589610e-01   2.3933763e-16
   5.2589610e-01  -2.2247829e-16
   5.4221250e-01  -1.0737697e-03
   5.5852890e-01  -2.1668254e-03
   5.7500268e-01  -3.2793818e-03
   5.9160328e-01  -4.3996149e-03
   6.0833375e-01  -5.5183062e-03
   6.2519686e-01  -6.6265882e-03
   6.4219551e-01  -7.7159665e-03
   6.5933271e-01  -8.7783175e-03
   6.7661158e-01  -9.8058858e-03
   6.9403540e-01  -1.0791282e-02
   7.1160756e-01  -1.1727482e-02
   7.2955439e-01  -1.2618459e-02
   7.4792504e-01  -1.3457145e-02
   7.6670070e-01  -1.4232969e-02
   7.8586395e-01  -1.4935785e-02
   8.0539765e-01  -1.5555936e-02
   8.2528466e-01  -1.6084370e-02
   8.4550763e-01  -1.6512742e-02
   8.6604873e-01  -1.6833520e-02
   8.8688944e-01  -1.7040077e-02
   9.0801030e-01  -1.7126783e-02
   9.2829588e-01  -1.7094074e-02
   9.2829588e-01  -1.7094074e-02
   9.4967620e-01  -1.6937480e-02
   9.7154689e-01  -1.6649215e-02
   9.9367797e-01  -1.6227970e-02
   1.0160832e+00  -1.5671754e-02
   1.0387731e+00  -1.4979094e-02
   1.0617589e+00  -1.4148984e-02
   1.0850527e+00  -1.3180887e-02
   1.1086678e+00  -1.2074735e-02
   1.1326183e+00  -1.0830923e-02
   1.1569199e+00  -9.4503119e-03
   1.1815895e+00  -7.9342225e-03
   1.2066456e+00  -6.2844370e-03
   1.2321090e+00  -4.5031953e-03
   1.2580022e+00  -2.5931930e-03
   1.2843507e+00  -5.5757794e-04
   1.2913819e+00   2.0513105e-16
   1.2913819e+00   1.3375802e-15
   1.3094509e+00   1.4564972e-03
   1.3275199e+00   2.9359799e-03
   1.3457720e+00   4.4401769e-03
   1.3641793e+00   5.9543092e-03
   1.3827459e+00   7.4667079e-03
   1.4014753e+00   8.9661955e-03
   1.4203717e+00   1.0442113e-02
   1.4394391e+00   1.1884318e-02
   1.4586817e+00   1.3283177e-02
   1.4781042e+00   1.4629567e-02
   1.4977111e+00   1.5914868e-02
   1.5175074e+00   1.7130964e-02
   1.5374993e+00   1.8270288e-02
   1.5579529e+00   1.9338683e-02
   1.5788500e+00   2.0324408e-02
   1.6001769e+00   2.1216535e-02
   1.6219202e+00   2.2004829e-02
   1.6440667e+00   2.2679855e-02
   1.6666032e+00   2.3233076e-02
   1.6895163e+00   2.3656950e-02
   1.7127925e+00   2.3945008e-02
   1.7364175e+00   2.4091933e-02
   1.7603766e+00   2.4093617e-02
   1.7846542e+00   2.3947225e-02
   1.8092634e+00   2.3650784e-02
   1.8342184e+00   2.3202923e-02
   1.8595343e+00   2.2602877e-02
   1.8852280e+00   2.1850478e-02
   1.9113173e+00   2.0946158e-02
   1.9378223e+00   1.9890943e-02
   1.9647647e+00   1.8686456e-02
   1.9921688e+00   1.7334911e-02
   2.0200614e+00   1.5839113e-02
   2.0484726e+00   1.4202457e-02
   2.0774365e+00   1.2428922e-02
   2.1069917e+00   1.0523068e-02
   2.1371824e+00   8.4900304e-03
   2.1680599e+00   6.3355053e-03
   2.1996845e+00   4.0657308e-03
   2.2321278e+00   1.6874539e-03
   2.2548601e+00   2.3375399e-15
   2.2548601e+00   2.1922568e-16
   2.2739124e+00  -1.4206404e-03
   2.2929647e+00  -2.8327100e-03
   2.3122418e+00  -4.2376045e-03
   2.3316941e+00  -5.6169916e-03
   2.3513269e+00  -6.9572911e-03
   2.3711446e+00  -8.2455706e-03
   2.3911522e+00  -9.4695914e-03
   2.4113547e+00  -1.0617804e-02
   2.4317576e+00  -1.1679341e-02
   2.4523662e+00  -1.2644016e-02
   2.4731867e+00  -1.3502317e-02
   2.4942252e+00  -1.4245400e-02
   2.5154882e+00  -1.4865089e-02
   2.5369827e+00  -1.5353866e-02
   2.5587159e+00  -1.5704871e-02
   2.5806958e+00  -1.5911899e-02
   2.6029304e+00  -1.5969388e-02
   2.6254286e+00  -1.5872426e-02
   2.6481998e+00  -1.5616737e-02
   2.6712539e+00  -1.5198686e-02
   2.6946016e+00  -1.4615267e-02
   2.7182544e+00  -1.3864109e-02
   2.7422247e+00  -1.2943462e-02
   2.7665257e+00  -1.1852203e-02
   2.7911720e+00  -1.0589828e-02
   2.8161792e+00  -9.1564517e-03
   2.8415644e+00  -7.5528000e-03
   2.8673464e+00  -5.7802118e-03
   2.8935457e+00  -3.8406328e-03
   2.9201852e+00  -1.7366122e-03
   2.9410890e+00  -2.1707896e-15
   2.9410890e+00   2.3809080e-16
   2.9605702e+00   1.6783240e-03
   2.9800513e+00   3.3981708e-03
   2.9997371e+00   5.1609135e-03
   3.0196020e+00   6.9487856e-03
   3.0396509e+00   8.7473332e-03
   3.0598883e+00   1.0542744e-02
   3.0803191e+00   1.2321875e-02
   3.1009485e+00   1.4072250e-02
   3.1217817e+00   1.5782053e-02
   3.1428244e+00   1.7440121e-02
   3.1640824e+00   1.9035944e-02
   3.1855618e+00   2.0559656e-02
   3.2072693e+00   2.2002033e-02
   3.2292116e+00   2.3354487e-02
   3.2513961e+00   2.4609061e-02
   3.2739255e+00   2.5763042e-02
   3.2969233e+00   2.6813057e-02
   3.3203780e+00   2.7748566e-02
   3.3442807e+00   2.8560044e-02
   3.3686225e+00   2.9238953e-02
   3.3933950e+00   2.9777836e-02
   3.4185896e+00   3.0170387e-02
   3.4441979e+00   3.0411516e-02
   3.4702111e+00   3.0497404e-02
   3.4811891e+00   3.0486681e-02
   3.4811891e+00   3.0486681e-02
   3.5075985e+00   3.0349852e-02
   3.5345814e+00   3.0053246e-02
   3.5619882e+00   2.9597068e-02
   3.5898444e+00   2.8981763e-02
   3.6181741e+00   2.8208509e-02
   3.6470038e+00   2.7279191e-02
   3.6763631e+00   2.6196393e-02
   3.7062852e+00   2.4963401e-02
   3.7368077e+00   2.3584203e-02
   3.7679733e+00   2.2063482e-02
   3.7998310e+00   2.0406619e-02
   3.8324379e+00   1.8619683e-02
   3.8658611e+00   1.6709421e-02
   3.9001808e+00   1.4683235e-02
   3.9354943e+00   1.2549139e-02
   3.9719226e+00   1.0315690e-02
   4.0096200e+00   7.9918366e-03
   4.0487904e+00   5.5866484e-03
   4.0897153e+00   3.1087451e-03
   4.1328081e+00   5.6504938e-04
   4.1425856e+00   2.2703193e-16
   4.1425856e+00  -3.0431387e-15
   4.1623649e+00  -1.1245870e-03
   4.1821442e+00  -2.2113713e-03
   4.2022074e+00  -3.2595370e-03
   4.2224623e+00  -4.2480875e-03
   4.2429156e+00  -5.1623751e-03
   4.2635727e+00  -5.9885347e-03
   4.2844392e+00  -6.7135491e-03
   4.3055212e+00  -7.3252419e-03
   4.3268249e+00  -7.8122722e-03
   4.3483571e+00  -8.1641284e-03
   4.3701248e+00  -8.3711225e-03
   4.3921354e+00  -8.4243851e-03
   4.4143968e+00  -8.3158592e-03
   4.4369174e+00  -8.0382958e-03
   4.4597062e+00  -7.5852481e-03
   4.4827727e+00  -6.9510667e-03
   4.5061269e+00  -6.1308949e-03
   4.5297798e+00  -5.1206642e-03
   4.5537430e+00  -3.9170890e-03
   4.5780290e+00  -2.5176633e-03
   4.6026515e+00  -9.2065577e-04
   4.6157564e+00  -2.6660531e-15
   4.6157564e+00   1.4315805e-15
   4.6407298e+00   1.8801423e-03
   4.6619078e+00   3.5820576e-03
   4.6833426e+00   5.3823870e-03
   4.7049855e+00   7.2595151e-03
   4.7268427e+00   9.1968992e-03
   4.7489199e+00   1.1178707e-02
   4.7712231e+00   1.3189871e-02
   4.7937584e+00   1.5216085e-02
   4.8165326e+00   1.7243791e-02
   4.8395526e+00   1.9260180e-02
   4.8628256e+00   2.1253179e-02
   4.8863594e+00   2.3211453e-02
   4.9101620e+00   2.5124388e-02
   4.9342422e+00   2.6982097e-02
   4.9586090e+00   2.8775405e-02
   4.9832720e+00   3.0495847e-02
   5.0082416e+00   3.2135664e-02
   5.0337947e+00   3.3703530e-02
   5.0599268e+00   3.5188542e-02
   5.0866391e+00   3.6580821e-02
   5.1139340e+00   3.7871292e-02
   5.1418149e+00   3.9051775e-02
   5.1702866e+00   4.0115068e-02
   5.1993553e+00   4.1055009e-02
   5.2290287e+00   4.1866545e-02
   5.2593164e+00   4.2545772e-02
   5.2902299e+00   4.3089984e-02
   5.3217833e+00   4.3497693e-02
   5.3539932e+00   4.3768654e-02
   5.3868796e+00   4.3903871e-02
   5.4204665e+00   4.3905601e-02
   5.4547826e+00   4.3777340e-02
   5.4898831e+00   4.3523630e-02
   5.5258315e+00   4.3149962e-02
   5.5627020e+00   4.2662800e-02
   5.6005831e+00   4.2069618e-02
   5.6395812e+00   4.1378944e-02
   5.6798280e+00   4.0600419e-02
   5.7214896e+00   3.9744875e-02
   5.7647828e+00   3.8824432e-02
   5.8100025e+00   3.7852620e-02
   5.8575731e+00   3.6844506e-02
   5.9081571e+00   3.5816762e-02
   5.9629287e+00   3.4787274e-02
   6.0172606e+00   3.3882392e-02
   6.0703507e+00   3.3136596e-02
   6.1226416e+00   3.2557555e-02
   6.1744430e+00   3.2153956e-02
   6.2259680e+00   3.1934861e-02
   6.2773754e+00   3.1909040e-02
   6.3287904e+00   3.2084672e-02
   6.3803171e+00   3.2469215e-02
   6.4320457e+00   3.3069347e-02
   6.4840570e+00   3.3890941e-02
   6.5362877e+00   3.4936009e-02
   6.5884313e+00   3.6197162e-02
   6.6406141e+00   3.7673294e-02
   6.6929434e+00   3.9363102e-02
   6.7455128e+00   4.1264947e-02
   6.7984072e+00   4.3376795e-02
   6.8517059e+00   4.5696186e-02
   6.9059169e+00   4.8241189e-02
   6.9612836e+00   5.1021213e-02
   7.0179286e+00   5.4040011e-02
   7.0759820e+00   5.7300858e-02
   7.1355828e+00   6.0806364e-02
   7.1968820e+00   6.4558382e-02
   7.2600469e+00   6.8557945e-02
   7.3252669e+00   7.2805236e-02
   7.3927604e+00   7.7299622e-02
   7.4627863e+00   8.2039783e-02
   7.5356593e+00   8.7024015e-02
   7.6117741e+00   9.2250829e-02
   7.6916465e+00   9.7720130e-02
   7.7759840e+00   1.0343558e-01
   7.8658263e+00   1.0940973e-01
   7.9628627e+00   1.1567651e-01
   8.0643935e+00   1.2197063e-01
   8.1665549e+00   1.2797923e-01
   8.2697994e+00   1.3367338e-01
   8.3745544e+00   1.3902155e-01
   8.4800272e+00   1.4393593e-01
   8.5852371e+00   1.4834213e-01
   8.6898257e+00   1.5221350e-01
   8.7943177e+00   1.5556385e-01
   8.8991036e+00   1.5839970e-01
   9.0044875e+00   1.6072374e-01
   9.1101057e+00   1.6252810e-01
   9.1994233e+00   1.6365197e-01
   9.1994233e+00   1.6365197e-01
   9.2385816e+00   1.6403090e-01
   9.2777400e+00   1.6434166e-01
   9.3182967e+00   1.6459265e-01
   9.3597234e+00   1.6477570e-01
   9.4020958e+00   1.6488754e-01
   9.4454787e+00   1.6492451e-01
   9.4899465e+00   1.6488258e-01
   9.5355844e+00   1.6475735e-01
   9.5824913e+00   1.6454391e-01
   9.6307829e+00   1.6423671e-01
   9.6805968e+00   1.6382943e-01
   9.7320994e+00   1.6331474e-01
   9.7854960e+00   1.6268394e-01
   9.8410467e+00   1.6192643e-01
   9.8990916e+00   1.6102890e-01
   9.9600960e+00   1.5997389e-01
   1.0024735e+01   1.5873704e-01
   1.0094077e+01   1.5728134e-01
   1.0170075e+01   1.5554199e-01
   1.0251010e+01   1.5353566e-01
   1.0330729e+01   1.5141615e-01
   1.0410028e+01   1.4917851e-01
   1.0489560e+01   1.4681624e-01
   1.0569817e+01   1.4432409e-01
   1.0648701e+01   1.4177937e-01
   1.0726526e+01   1.3918656e-01
   1.0804050e+01   1.3653220e-01
   1.0881785e+01   1.3380814e-01
   1.0960120e+01   1.3100880e-01
   1.1039389e+01   1.2812954e-01
   1.1119906e+01   1.2516596e-01
   1.1201987e+01   1.2211323e-01
   1.1285974e+01   1.1896558e-01
   1.1372259e+01   1.1571566e-01
   1.1461314e+01   1.1235355e-01
   1.1553745e+01   1.0886527e-01
   1.1650376e+01   1.0522997e-01
   1.1752431e+01   1.0141430e-01
   1.1861936e+01   9.7358953e-02
   1.1972337e+01   9.3322985e-02
   1.2079794e+01   8.9455524e-02
   1.2185485e+01   8.5718818e-02
   1.2290267e+01   8.2087278e-02
   1.2394721e+01   7.8545590e-02
   1.2499287e+01   7.5083865e-02
   1.2604324e+01   7.1695339e-02
   1.2710146e+01   6.8375172e-02
   1.2817047e+01   6.5119751e-02
   1.2925311e+01   6.1926246e-02
   1.3035228e+01   5.8792308e-02
   1.3146244e+01   5.5738978e-02
   1.3258082e+01   5.2777483e-02
   1.3371102e+01   4.9901332e-02
   1.3485650e+01   4.7105477e-02
   1.3602073e+01   4.4385699e-02
   1.3720739e+01   4.1738281e-02
   1.3842054e+01   3.9159755e-02
   1.3966484e+01   3.6646649e-02
   1.4094583e+01   3.4195220e-02
   1.4227040e+01   3.1801083e-02
   1.4364751e+01   2.9458644e-02
   1.4508947e+01   2.7160087e-02
   1.4661462e+01   2.4893300e-02
   1.4825338e+01   2.2636848e-02
   1.4996227e+01   2.0470781e-02
   1.5163866e+01   1.8520346e-02
   1.5329654e+01   1.6750663e-02
   1.5492338e+01   1.5158064e-02
   1.5569565e+01   1.4449208e-02
   1.5569565e+01   1.4449208e-02
   1.5608287e+01   1.4104749e-02
   1.5647010e+01   1.3767458e-02
   1.5687553e+01   1.3421859e-02
   1.5728952e+01   1.3076797e-02
   1.5771294e+01   1.2731896e-02
   1.5814644e+01   1.2387036e-02
   1.5859076e+01   1.2042063e-02
   1.5904674e+01   1.1696789e-02
   1.5951538e+01   1.1350988e-02
   1.5999782e+01   1.1004379e-02
   1.6049542e+01   1.0656614e-02
   1.6100983e+01   1.0307249e-02
   1.6154310e+01   9.9557117e-03
   1.6209779e+01   9.6012389e-03
   1.6267727e+01   9.2427833e-03
   1.6328613e+01   8.8788422e-03
   1.6393100e+01   8.5071256e-03
   1.6462236e+01   8.1238242e-03
   1.6537918e+01   7.7216437e-03
   1.6618915e+01   7.3106313e-03
   1.6698661e+01   6.9247880e-03
   1.6777951e+01   6.5589096e-03
   1.6857449e+01   6.2091226e-03
   1.6937646e+01   5.8728326e-03
   1.7016606e+01   5.5573233e-03
   1.7094467e+01   5.2607131e-03
   1.7171999e+01   4.9790781e-03
   1.7249720e+01   4.7099216e-03
   1.7328024e+01   4.4515157e-03
   1.7407244e+01   4.2025658e-03
   1.7487694e+01   3.9620403e-03
   1.7569687e+01   3.7290707e-03
   1.7653563e+01   3.5028840e-03
   1.7739706e+01   3.2827498e-03
   1.7828580e+01   3.0679273e-03
   1.7920777e+01   2.8575990e-03
   1.8017096e+01   2.6507677e-03
   1.8118710e+01   2.4460589e-03
   1.8227543e+01   2.2412641e-03
   1.8338598e+01   2.0467411e-03
   1.8446590e+01   1.8706856e-03
   1.8552708e+01   1.7094648e-03
   1.8657853e+01   1.5605069e-03
   1.8762633e+01   1.4220728e-03
   1.8867500e+01   1.2928908e-03
   1.8972824e+01   1.1719777e-03
   1.9078927e+01   1.0585435e-03
   1.9186108e+01   9.5193395e-04
   1.9294655e+01   8.5159444e-04
   1.9404862e+01   7.5704495e-04
   1.9516192e+01   6.6851346e-04
   1.9628337e+01   5.8593110e-04
   1.9741667e+01   5.0872717e-04
   1.9856534e+01   4.3642954e-04
   1.9973290e+01   3.6863472e-04
   2.0092310e+01   3.0499061e-04
   2.0214009e+01   2.4518381e-04
   2.0338863e+01   1.8892951e-04
   2.0467439e+01   1.3596256e-04
   2.0600445e+01   8.6028206e-05
   2.0738808e+01   3.8870491e-05
   2.0864149e+01   2.2249184e-16
   2.0864149e+01   1.5090739e-16
   2.0891296e+01  -1.5634187e-06
   2.0894483e+01   1.9279889e-16
   2.0894483e+01   3.9958885e-16
   2.0921630e+01   3.5009459e-05
   2.0951964e+01   1.1461668e-04
   2.0999356e+01   3.0573959e-04
   2.1047224e+01   5.5707474e-04
   2.1096066e+01   8.4932094e-04
   2.1145921e+01   1.1633677e-03
   2.1196845e+01   1.4819085e-03
   2.1248897e+01   1.7893377e-03
   2.1302147e+01   2.0717156e-03
   2.1356667e+01   2.3167298e-03
   2.1412543e+01   2.5136574e-03
   2.1469866e+01   2.6533263e-03
   2.1528745e+01   2.7280763e-03
   2.1589299e+01   2.7317194e-03
   2.1651667e+01   2.6594992e-03
   2.1716012e+01   2.5080481e-03
   2.1782523e+01   2.2753419e-03
   2.1851430e+01   1.9606486e-03
   2.1923010e+01   1.5644682e-03
   2.1960593e+01   1.3319085e-03
   2.1960593e+01   1.3319085e-03
   2.2000000e+01   1.0722644e-03
   2.2039407e+01   7.9833617e-04
   2.2079959e+01   5.0354504e-04
   2.2121389e+01   1.9096437e-04
   2.2146088e+01   2.2545984e-16
   2.2146088e+01  -1.5466686e-15
   2.2173787e+01  -2.1080039e-04
   2.2201487e+01  -3.8606135e-04
   2.2229653e+01  -4.9343598e-04
   2.2258211e+01  -4.9991289e-04
   2.2287180e+01  -3.7640413e-04
   2.2316577e+01  -9.7083226e-05
   2.2324008e+01  -3.9695894e-15
   2.2324008e+01   2.4852624e-16
   2.2353850e+01   4.9478107e-04
   2.2384184e+01   1.1412574e-03
   2.2418509e+01   2.0015603e-03
   2.2453264e+01   2.9660178e-03
   2.2488543e+01   3.9977159e-03
   2.2524364e+01   5.0605243e-03
   2.2560751e+01   6.1208603e-03
   2.2597725e+01   7.1476074e-03
   2.2635314e+01   8.1120794e-03
   2.2673545e+01   8.9879818e-03
   2.2712449e+01   9.7513740e-03
   2.2752057e+01   1.0380631e-02
   2.2792406e+01   1.0856403e-02
   2.2833534e+01   1.1161580e-02
   2.2875485e+01   1.1281249e-02
   2.2918306e+01   1.1202654e-02
   2.2962050e+01   1.0915155e-02
   2.3006776e+01   1.0410181e-02
   2.3052550e+01   9.6811885e-03
   2.3099447e+01   8.7236074e-03
   2.3147553e+01   7.5347850e-03
   2.3196967e+01   6.1139200e-03
   2.3247806e+01   4.4619817e-03
   2.3300206e+01   2.5816063e-03
   2.3354332e+01   4.7695425e-04
   2.3366107e+01   5.7386821e-16
   2.3366107e+01  -8.6967109e-15
   2.3393848e+01  -1.1407453e-03
   2.3421590e+01  -2.2732332e-03
   2.3449868e+01  -3.3811811e-03
   2.3478536e+01  -4.4234247e-03
   2.3507614e+01  -5.3687996e-03
   2.3537117e+01  -6.1892399e-03
   2.3567064e+01  -6.8598842e-03
   2.3597473e+01  -7.3590528e-03
   2.3628366e+01  -7.6682289e-03
   2.3659766e+01  -7.7720449e-03
   2.3691696e+01  -7.6582714e-03
   2.3724185e+01  -7.3178116e-03
   2.3757262e+01  -6.7447023e-03
   2.3790959e+01  -5.9361211e-03
   2.3825314e+01  -4.8924040e-03
   2.3860368e+01  -3.6170735e-03
   2.3896166e+01  -2.1168819e-03
   2.3932759e+01  -4.0187263e-04
   2.3940863e+01  -2.4287213e-15
   2.3940863e+01   8.9518237e-15
   2.3969777e+01   1.4839060e-03
   2.3998692e+01   3.0033311e-03
   2.4028032e+01   4.5286521e-03
   2.4057759e+01   6.0096799e-03
   2.4087888e+01   7.4020249e-03
   2.4118434e+01   8.6642851e-03
   2.4149413e+01   9.7580603e-03
   2.4180841e+01   1.0647913e-02
   2.4212737e+01   1.1301332e-02
   2.4245121e+01   1.1688694e-02
   2.4278013e+01   1.1783224e-02
   2.4311436e+01   1.1560960e-02
   2.4345416e+01   1.1000713e-02
   2.4379978e+01   1.0084025e-02
   2.4415152e+01   8.7951327e-03
   2.4450970e+01   7.1209209e-03
   2.4487469e+01   5.0508813e-03
   2.4524687e+01   2.5770633e-03
   2.4558845e+01   1.8175565e-14
   2.4558845e+01   7.9797280e-17
   2.4587596e+01  -2.3767264e-03
   2.4616347e+01  -4.8960470e-03
   2.4645547e+01  -7.5520028e-03
   2.4675153e+01  -1.0301094e-02
   2.4705182e+01  -1.3107946e-02
   2.4735651e+01  -1.5940111e-02
   2.4766577e+01  -1.8768146e-02
   2.4797980e+01  -2.1565583e-02
   2.4829882e+01  -2.4308912e-02
   2.4862304e+01  -2.6977556e-02
   2.4895271e+01  -2.9553855e-02
   2.4928810e+01  -3.2023054e-02
   2.4962951e+01  -3.4373299e-02
   2.4997726e+01  -3.6595630e-02
   2.5033169e+01  -3.8683995e-02
   2.5069322e+01  -4.0635264e-02
   2.5106227e+01  -4.2449259e-02
   2.5143935e+01  -4.4128805e-02
   2.5182502e+01  -4.5679798e-02
   2.5221991e+01  -4.7111305e-02
   2.5262477e+01  -4.8435705e-02
   2.5304046e+01  -4.9668882e-02
   2.5346799e+01  -5.0830508e-02
   2.5390859e+01  -5.1944431e-02
   2.5436375e+01  -5.3039257e-02
   2.5483534e+01  -5.4149207e-02
   2.5532578e+01  -5.5315461e-02
   2.5583830e+01  -5.6588365e-02
   2.5637745e+01  -5.8031325e-02
   2.5695017e+01  -5.9728427e-02
   2.5756818e+01  -6.1801805e-02
   2.5821972e+01  -6.4313455e-02
   2.5885243e+01  -6.7117919e-02
   2.5947294e+01  -7.0252340e-02
   2.6008683e+01  -7.3751995e-02
   2.6069766e+01  -7.7643968e-02
   2.6130796e+01  -8.1949655e-02
   2.6191969e+01  -8.6686098e-02
   2.6253449e+01  -9.1866688e-02
   2.6315378e+01  -9.7501609e-02
   2.6377888e+01  -1.0359814e-01
   2.6440768e+01  -1.1012454e-01
   2.6503830e+01  -1.1704196e-01
   2.6567258e+01  -1.2434630e-01
   2.6631210e+01  -1.3203071e-01
   2.6695835e+01  -1.4008599e-01
   2.6761279e+01  -1.4850093e-01
   2.6827690e+01  -1.5726244e-01
   2.6895222e+01  -1.6635586e-01
   2.6964163e+01  -1.7578148e-01
   2.7035366e+01  -1.8561436e-01
   2.7109081e+01  -1.9584155e-01
   2.7185635e+01  -2.0645077e-01
   2.7265434e+01  -2.1742881e-01
   2.7349009e+01  -2.2876343e-01
   2.7437085e+01  -2.4044726e-01
   2.7530722e+01  -2.5248619e-01
   2.7631636e+01  -2.6492028e-01
   2.7743090e+01  -2.7788724e-01
   2.7854939e+01  -2.8998277e-01
   2.7965100e+01  -3.0090640e-01
   2.8074426e+01  -3.1070655e-01
   2.8183535e+01  -3.1940191e-01
   2.8292514e+01  -3.2696975e-01
   2.8352294e+01  -3.3063905e-01
   2.8352294e+01  -3.3063905e-01
   2.8391427e+01  -3.3285506e-01
   2.8430561e+01  -3.3492367e-01
   2.8471109e+01  -3.3691165e-01
   2.8512526e+01  -3.3877926e-01
   2.8554888e+01  -3.4051971e-01
   2.8598259e+01  -3.4212467e-01
   2.8642713e+01  -3.4358518e-01
   2.8688336e+01  -3.4489145e-01
   2.8735226e+01  -3.4603272e-01
   2.8783499e+01  -3.4699705e-01
   2.8833291e+01  -3.4777104e-01
   2.8884768e+01  -3.4833939e-01
   2.8938135e+01  -3.4868436e-01
   2.8993651e+01  -3.4878490e-01
   2.9051653e+01  -3.4861524e-01
   2.9112603e+01  -3.4814262e-01
   2.9177172e+01  -3.4732302e-01
   2.9246417e+01  -3.4609219e-01
   2.9322263e+01  -3.4434309e-01
   2.9403222e+01  -3.4203539e-01
   2.9482946e+01  -3.3934175e-01
   2.9562230e+01  -3.3627252e-01
   2.9641732e+01  -3.3282800e-01
   2.9721942e+01  -3.2900513e-01
   2.9800868e+01  -3.2492677e-01
   2.9878714e+01  -3.2061959e-01
   2.9956242e+01  -3.1607131e-01
   3.0033968e+01  -3.1127419e-01
   3.0112283e+01  -3.0622224e-01
   3.0191521e+01  -3.0090948e-01
   3.0271994e+01  -2.9532889e-01
   3.0354016e+01  -2.8947160e-01
   3.0437926e+01  -2.8332596e-01
   3.0524112e+01  -2.7687618e-01
   3.0613037e+01  -2.7010041e-01
   3.0705295e+01  -2.6296738e-01
   3.0801691e+01  -2.5543043e-01
   3.0903406e+01  -2.4741537e-01
   3.1012381e+01  -2.3879206e-01
   3.1123393e+01  -2.3000477e-01
   3.1231359e+01  -2.2148817e-01
   3.1337469e+01  -2.1317455e-01
   3.1442618e+01  -2.0501579e-01
   3.1547410e+01  -1.9698504e-01
   3.1652296e+01  -1.8906640e-01
   3.1757645e+01  -1.8125007e-01
   3.1863779e+01  -1.7352986e-01
   3.1970995e+01  -1.6590176e-01
   3.2079585e+01  -1.5836306e-01
   3.2189841e+01  -1.5091172e-01
   3.2301196e+01  -1.4360279e-01
   3.2413375e+01  -1.3646719e-01
   3.2526747e+01  -1.2949325e-01
   3.2641661e+01  -1.2267223e-01
   3.2758473e+01  -1.1599695e-01
   3.2877557e+01  -1.0946107e-01
   3.2999331e+01  -1.0305850e-01
   3.3124270e+01  -9.6782761e-02
   3.3252947e+01  -9.0626291e-02
   3.3386074e+01  -8.4579463e-02
   3.3524582e+01  -7.8628958e-02
   3.3669766e+01  -7.2754836e-02
   3.3823573e+01  -6.6924369e-02
   3.3989302e+01  -6.1076675e-02
   3.4160755e+01  -5.5480376e-02
   3.4329139e+01  -5.0410448e-02
   3.4495027e+01  -4.5806268e-02
   3.4657132e+01  -4.1660328e-02
   3.4744016e+01  -3.9574731e-02
   3.4744016e+01  -3.9574731e-02
   3.4782742e+01  -3.8674727e-02
   3.4821467e+01  -3.7792572e-02
   3.4862010e+01  -3.6887844e-02
   3.4903408e+01  -3.5983582e-02
   3.4945751e+01  -3.5078798e-02
   3.4989101e+01  -3.4173164e-02
   3.5033532e+01  -3.3266256e-02
   3.5079131e+01  -3.2357570e-02
   3.5125995e+01  -3.1446486e-02
   3.5174238e+01  -3.0532247e-02
   3.5223998e+01  -2.9613905e-02
   3.5275440e+01  -2.8690259e-02
   3.5328767e+01  -2.7759754e-02
   3.5384236e+01  -2.6820327e-02
   3.5442184e+01  -2.5869142e-02
   3.5503070e+01  -2.4902138e-02
   3.5567557e+01  -2.3913129e-02
   3.5636694e+01  -2.2891836e-02
   3.5712378e+01  -2.1818599e-02
   3.5793370e+01  -2.0720101e-02
   3.5873111e+01  -1.9687178e-02
   3.5952396e+01  -1.8706140e-02
   3.6031889e+01  -1.7766783e-02
   3.6112081e+01  -1.6862279e-02
   3.6191038e+01  -1.6012355e-02
   3.6268896e+01  -1.5212169e-02
   3.6346425e+01  -1.4451296e-02
   3.6424143e+01  -1.3723113e-02
   3.6502444e+01  -1.3023045e-02
   3.6581660e+01  -1.2347664e-02
   3.6662105e+01  -1.1694240e-02
   3.6744094e+01  -1.1060470e-02
   3.6827963e+01  -1.0444303e-02
   3.6914099e+01  -9.8437891e-03
   3.7002964e+01  -9.2569405e-03
   3.7095149e+01  -8.6815494e-03
   3.7191453e+01  -8.1149026e-03
   3.7293047e+01  -7.5532376e-03
   3.7401851e+01  -6.9904808e-03
   3.7512935e+01  -6.4547878e-03
   3.7620952e+01  -5.9692109e-03
   3.7727088e+01  -5.5238974e-03
   3.7832250e+01  -5.1118641e-03
   3.7937044e+01  -4.7283998e-03
   3.8041924e+01  -4.3700657e-03
   3.8147261e+01  -4.0342077e-03
   3.8253376e+01  -3.7186949e-03
   3.8360568e+01  -3.4217644e-03
   3.8469128e+01  -3.1419218e-03
   3.8579348e+01  -2.8778741e-03
   3.8690691e+01  -2.6303018e-03
   3.8802849e+01  -2.3990622e-03
   3.8916193e+01  -2.1826007e-03
   3.9031074e+01  -1.9796319e-03
   3.9147844e+01  -1.7890576e-03
   3.9266879e+01  -1.6099191e-03
   3.9388595e+01  -1.4413623e-03
   3.9513466e+01  -1.2826101e-03
   3.9642062e+01  -1.1329372e-03
   3.9775091e+01  -9.9164426e-04
   3.9913481e+01  -8.5802541e-04
   4.0058516e+01  -7.3131589e-04
   4.0212125e+01  -6.1059151e-04
   4.0377568e+01  -4.9452438e-04
   4.0549097e+01  -3.8785463e-04
   4.0717529e+01  -2.9516560e-04
   4.0883517e+01  -2.1421798e-04
   4.1045678e+01  -1.4401655e-04
   4.1135739e+01  -1.0846397e-04
   4.1135739e+01  -1.0846397e-04
   4.1174464e+01  -9.3881056e-05
   4.1213190e+01  -7.9705306e-05
   4.1253733e+01  -6.5288542e-05
   4.1295131e+01  -5.1002954e-05
   4.1337473e+01  -3.6833561e-05
   4.1380823e+01  -2.2776098e-05
   4.1425255e+01  -8.8251371e-06
   4.1454131e+01   2.2104511e-16
   4.1454131e+01   3.5856091e-16
   4.1484772e+01   2.2461853e-16
   4.1484772e+01  -4.2615075e-17
   4.1515413e+01  -4.2728924e-05
   4.1546054e+01  -1.2875672e-04
   4.1595973e+01  -3.3993959e-04
   4.1646693e+01  -6.1651922e-04
   4.1699252e+01  -9.3963708e-04
   4.1753843e+01  -1.2880009e-03
   4.1810768e+01  -1.6412668e-03
   4.1870432e+01  -1.9795819e-03
   4.1932748e+01  -2.2803851e-03
   4.1996771e+01  -2.5200720e-03
   4.2062679e+01  -2.6843592e-03
   4.2130625e+01  -2.7614656e-03
   4.2200791e+01  -2.7422583e-03
   4.2273388e+01  -2.6201608e-03
   4.2348670e+01  -2.3910662e-03
   4.2426943e+01  -2.0532432e-03
   4.2507195e+01  -1.6155255e-03
   4.2586087e+01  -1.1103617e-03
   4.2663918e+01  -5.5446783e-04
   4.2736197e+01  -3.3435711e-15
   4.2736197e+01   2.3657291e-16
   4.2768153e+01   2.4344814e-04
   4.2800109e+01   4.3250374e-04
   4.2832869e+01   5.1845505e-04
   4.2866155e+01   4.5109509e-04
   4.2900000e+01   1.8821574e-04
   4.2915149e+01   2.3410635e-16
   4.2915149e+01  -6.1012393e-15
   4.2949580e+01  -5.8879348e-04
   4.2984011e+01  -1.3572516e-03
   4.3023895e+01  -2.4032591e-03
   4.3064343e+01  -3.5660672e-03
   4.3105500e+01  -4.7906086e-03
   4.3147398e+01  -6.0234150e-03
   4.3190071e+01  -7.2155706e-03
   4.3233559e+01  -8.3225496e-03
   4.3277903e+01  -9.3041385e-03
   4.3323151e+01  -1.0124356e-02
   4.3369353e+01  -1.0751371e-02
   4.3416565e+01  -1.1157424e-02
   4.3464850e+01  -1.1318744e-02
   4.3514279e+01  -1.1215462e-02
   4.3564931e+01  -1.0831531e-02
   4.3616895e+01  -1.0154632e-02
   4.3670275e+01  -9.1760818e-03
   4.3725188e+01  -7.8907293e-03
   4.3781775e+01  -6.2968404e-03
   4.3840199e+01  -4.3959577e-03
   4.3900659e+01  -2.1927239e-03
   4.3955978e+01   8.5001450e-17
   4.3955978e+01   1.8716799e-14
   4.3988161e+01   1.3303376e-03
   4.4020345e+01   2.6416789e-03
   4.4053238e+01   3.9050269e-03
   4.4086658e+01   5.0605003e-03
   4.4120636e+01   6.0626244e-03
   4.4155196e+01   6.8715211e-03
   4.4190369e+01   7.4530498e-03
   4.4226186e+01   7.7787621e-03
   4.4262682e+01   7.8258690e-03
   4.4299894e+01   7.5772167e-03
   4.4337867e+01   7.0212754e-03
   4.4376647e+01   6.1521430e-03
   4.4416289e+01   4.9695680e-03
   4.4456852e+01   3.4789974e-03
   4.4498407e+01   1.6916575e-03
   4.4533605e+01   2.3002433e-14
   4.4533605e+01   2.1250363e-16
   4.4567145e+01  -1.7275126e-03
   4.4600685e+01  -3.4896510e-03
   4.4634794e+01  -5.2370959e-03
   4.4669425e+01  -6.8947435e-03
   4.4704604e+01  -8.3965086e-03
   4.4740352e+01  -9.6816766e-03
   4.4776696e+01  -1.0694901e-02
   4.4813664e+01  -1.1386123e-02
   4.4851285e+01  -1.1710492e-02
   4.4889591e+01  -1.1628287e-02
   4.4928620e+01  -1.1104834e-02
   4.4968410e+01  -1.0110428e-02
   4.5009005e+01  -8.6202505e-03
   4.5050452e+01  -6.6142800e-03
   4.5092807e+01  -4.0772071e-03
   4.5136130e+01  -9.9833832e-04
   4.5148923e+01  -2.1228679e-16
   4.5148923e+01   3.5973611e-14
   4.5182293e+01   2.7738223e-03
   4.5215662e+01   5.7308599e-03
   4.5249640e+01   8.8559643e-03
   4.5284166e+01   1.2084246e-02
   4.5319269e+01   1.5363494e-02
   4.5354974e+01   1.8646744e-02
   4.5391311e+01   2.1892400e-02
   4.5428311e+01   2.5064174e-02
   4.5466010e+01   2.8131045e-02
   4.5504445e+01   3.1067218e-02
   4.5543660e+01   3.3852100e-02
   4.5583700e+01   3.6470283e-02
   4.5624619e+01   3.8911549e-02
   4.5666475e+01   4.1170891e-02
   4.5709335e+01   4.3248570e-02
   4.5753276e+01   4.5150201e-02
   4.5798385e+01   4.6886895e-02
   4.5844766e+01   4.8475483e-02
   4.5892540e+01   4.9938826e-02
   4.5941853e+01   5.1306298e-02
   4.5992884e+01   5.2614493e-02
   4.6045858e+01   5.3908319e-02
   4.6101066e+01   5.5242727e-02
   4.6158898e+01   5.6685596e-02
   4.6219909e+01   5.8322921e-02
   4.6284949e+01   6.0269121e-02
   4.6355481e+01   6.2691160e-02
   4.6431417e+01   6.5742536e-02
   4.6504863e+01   6.9198799e-02
   4.6576772e+01   7.3111912e-02
   4.6647950e+01   7.7532064e-02
   4.6718890e+01   8.2495813e-02
   4.6789936e+01   8.8030463e-02
   4.6861358e+01   9.4156238e-02
   4.6933382e+01   1.0088739e-01
   4.7006214e+01   1.0823287e-01
   4.7079365e+01   1.1612046e-01
   4.7152880e+01   1.2451899e-01
   4.7227022e+01   1.3341846e-01
   4.7302029e+01   1.4280421e-01
   4.7378128e+01   1.5265769e-01
   4.7455548e+01   1.6295695e-01
   4.7527462e+01   1.7271029e-01
   4.7527462e+01   1.7271029e-01
   4.7566833e+01   1.7810509e-01
   4.7606205e+01   1.8352697e-01
   4.7646756e+01   1.8912998e-01
   4.7688184e+01   1.9486328e-01
   4.7730557e+01   2.0072620e-01
   4.7773940e+01   2.0671626e-01
   4.7818408e+01   2.1283084e-01
   4.7864045e+01   2.1906717e-01
   4.7910950e+01   2.2542236e-01
   4.7959240e+01   2.3189353e-01
   4.8009051e+01   2.3847801e-01
   4.8060549e+01   2.4517354e-01
   4.8113939e+01   2.5197878e-01
   4.8169481e+01   2.5889398e-01
   4.8227515e+01   2.6592233e-01
   4.8288504e+01   2.7307236e-01
   4.8353120e+01   2.8036289e-01
   4.8422428e+01   2.8783449e-01
   4.8498370e+01   2.9558169e-01
   4.8579309e+01   3.0330541e-01
   4.8659023e+01   3.1035034e-01
   4.8738307e+01   3.1678486e-01
   4.8817814e+01   3.2264988e-01
   4.8898035e+01   3.2796077e-01
   4.8976943e+01   3.3258410e-01
   4.9054781e+01   3.3655902e-01
   4.9132309e+01   3.3994110e-01
   4.9210040e+01   3.4275820e-01
   4.9288364e+01   3.4502278e-01
   4.9367614e+01   3.4673766e-01
   4.9448103e+01   3.4789871e-01
   4.9530145e+01   3.4849595e-01
   4.9614080e+01   3.4851375e-01
   4.9700294e+01   3.4793026e-01
   4.9789254e+01   3.4671589e-01
   4.9881555e+01   3.4483036e-01
   4.9978005e+01   3.4221707e-01
   5.0079790e+01   3.3879177e-01
   5.0188866e+01   3.3441627e-01
   5.0299836e+01   3.2927941e-01
   5.0407774e+01   3.2368189e-01
   5.0513868e+01   3.1766123e-01
   5.0619010e+01   3.1124279e-01
   5.0723800e+01   3.0445143e-01
   5.0828690e+01   2.9731072e-01
   5.0934046e+01   2.8984268e-01
   5.1040191e+01   2.8206779e-01
   5.1147422e+01   2.7400496e-01
   5.1256029e+01   2.6567159e-01
   5.1366307e+01   2.5708341e-01
   5.1477669e+01   2.4832520e-01
   5.1589860e+01   2.3945670e-01
   5.1703247e+01   2.3048708e-01
   5.1818182e+01   2.2142590e-01
   5.1935018e+01   2.1228209e-01
   5.2054132e+01   2.0306348e-01
   5.2175939e+01   1.9377620e-01
   5.2300919e+01   1.8442397e-01
   5.2429643e+01   1.7500697e-01
   5.2562826e+01   1.6552012e-01
   5.2701404e+01   1.5595006e-01
   5.2846676e+01   1.4626949e-01
   5.3000599e+01   1.3642503e-01
   5.3166498e+01   1.2630711e-01
   5.3337907e+01   1.1640150e-01
   5.3506263e+01   1.0721991e-01
   5.3672092e+01   9.8705351e-02
   5.3834165e+01   9.0885256e-02
   5.3919185e+01   8.6978154e-02
   5.3919185e+01   8.6978154e-02
   5.3957911e+01   8.5242432e-02
   5.3996637e+01   8.3533947e-02
   5.4037180e+01   8.1774272e-02
   5.4078578e+01   8.0007834e-02
   5.4120920e+01   7.8232607e-02
   5.4164270e+01   7.6447816e-02
   5.4208702e+01   7.4652491e-02
   5.4254301e+01   7.2845466e-02
   5.4301164e+01   7.1025333e-02
   5.4349408e+01   6.9190363e-02
   5.4399168e+01   6.7338411e-02
   5.4450609e+01   6.5466766e-02
   5.4503936e+01   6.3571934e-02
   5.4559405e+01   6.1649291e-02
   5.4617354e+01   5.9692521e-02
   5.4678240e+01   5.7692601e-02
   5.4742727e+01   5.5635860e-02
   5.4811863e+01   5.3499685e-02
   5.4887547e+01   5.1241040e-02
   5.4968539e+01   4.8914138e-02
   5.5048281e+01   4.6711778e-02
   5.5127566e+01   4.4606744e-02
   5.5207059e+01   4.2578610e-02
   5.5287251e+01   4.0613759e-02
   5.5366208e+01   3.8756419e-02
   5.5444066e+01   3.6997659e-02
   5.5521595e+01   3.5315908e-02
   5.5599313e+01   3.3697547e-02
   5.5677613e+01   3.2133215e-02
   5.5756830e+01   3.0615924e-02
   5.5837275e+01   2.9140100e-02
   5.5919263e+01   2.7701017e-02
   5.6003133e+01   2.6294408e-02
   5.6089268e+01   2.4916149e-02
   5.6178134e+01   2.3561932e-02
   5.6270319e+01   2.2226834e-02
   5.6366623e+01   2.0904630e-02
   5.6468217e+01   1.9586473e-02
   5.6577021e+01   1.8257813e-02
   5.6688105e+01   1.6985279e-02
   5.6796122e+01   1.5824889e-02
   5.6902258e+01   1.4754630e-02
   5.7007420e+01   1.3758888e-02
   5.7112214e+01   1.2827211e-02
   5.7217094e+01   1.1952020e-02
   5.7322431e+01   1.1127495e-02
   5.7428546e+01   1.0348982e-02
   5.7535738e+01   9.6126424e-03
   5.7644298e+01   8.9152256e-03
   5.7754518e+01   8.2539207e-03
   5.7865861e+01   7.6308382e-03
   5.7978019e+01   7.0460414e-03
   5.8091363e+01   6.4959959e-03
   5.8206244e+01   5.9777874e-03
   5.8323014e+01   5.4889263e-03
   5.8442049e+01   5.0272366e-03
   5.8563765e+01   4.5907738e-03
   5.8688636e+01   4.1777580e-03
   5.8817232e+01   3.7865132e-03
   5.8950261e+01   3.4154017e-03
   5.9088651e+01   3.0627378e-03
   5.9233686e+01   2.7266482e-03
   5.9387295e+01   2.4047969e-03
   5.9552739e+01   2.0937135e-03
   5.9724267e+01   1.8062486e-03
   5.9892699e+01   1.5551122e-03
   6.0058688e+01   1.3346543e-03
   6.0220848e+01   1.1425168e-03
   6.0310908e+01   1.0448470e-03
   6.0310908e+01   1.0448470e-03
   6.0349634e+01   1.0047091e-03
   6.0388359e+01   9.6564835e-04
   6.0428902e+01   9.2587840e-04
   6.0470301e+01   8.8642434e-04
   6.0512643e+01   8.4724482e-04
   6.0555993e+01   8.0832795e-04
   6.0600424e+01   7.6965855e-04
   6.0646023e+01   7.3121852e-04
   6.0692887e+01   6.9298603e-04
   6.0741130e+01   6.5493437e-04
   6.0790890e+01   6.1703040e-04
   6.0842332e+01   5.7923218e-04
   6.0895658e+01   5.4148555e-04
   6.0951128e+01   5.0371853e-04
   6.1009076e+01   4.6583221e-04
   6.1069962e+01   4.2768438e-04
   6.1134449e+01   3.8905762e-04
   6.1203585e+01   3.4958859e-04
   6.1279269e+01   3.0857732e-04
   6.1360261e+01   2.6710269e-04
   6.1440003e+01   2.2857559e-04
   6.1519288e+01   1.9241512e-04
   6.1598781e+01   1.5819257e-04
   6.1678973e+01   1.2561858e-04
   6.1757930e+01   9.5355883e-05
   6.1835788e+01   6.7176794e-05
   6.1913317e+01   4.0669447e-05
   6.1991035e+01   1.5569000e-05
   6.2041572e+01   3.5642130e-16
   6.2041572e+01   2.1891397e-16
   6.2072213e+01   2.0516451e-16
   6.2072213e+01   4.7239896e-16
   6.2102853e+01   4.2726899e-05
   6.2133494e+01   1.2875074e-04
   6.2188516e+01   3.6542553e-04
   6.2244029e+01   6.7530999e-04
   6.2300859e+01   1.0297360e-03
   6.2359059e+01   1.4003820e-03
   6.2418720e+01   1.7621529e-03
   6.2479939e+01   2.0929641e-03
   6.2542826e+01   2.3736679e-03
   6.2607506e+01   2.5879728e-03
   6.2674122e+01   2.7223626e-03
   6.2742838e+01   2.7660150e-03
   6.2813845e+01   2.7107190e-03
   6.2887370e+01   2.5507898e-03
   6.2963681e+01   2.2829794e-03
   6.3043107e+01   1.9063795e-03
   6.3126059e+01   1.4223102e-03
   6.3213062e+01   8.3417679e-04
   6.3304815e+01   1.4726331e-04
   6.3323638e+01   2.6240403e-16
   6.3323638e+01  -3.3167913e-15
   6.3355472e+01  -2.4258114e-04
   6.3387306e+01  -4.3138549e-04
   6.3420064e+01  -5.1831300e-04
   6.3453346e+01  -4.5225373e-04
   6.3487187e+01  -1.9096787e-04
   6.3502589e+01   9.8553977e-17
   6.3502589e+01   6.4338183e-15
   6.3537015e+01   5.8869667e-04
   6.3571441e+01   1.3570180e-03
   6.3611326e+01   2.4029864e-03
   6.3651773e+01   3.5657669e-03
   6.3692931e+01   4.7902936e-03
   6.3734828e+01   6.0230973e-03
   6.3777501e+01   7.2152614e-03
   6.3820989e+01   8.3222593e-03
   6.3865333e+01   9.3038766e-03
   6.3910581e+01   1.0124131e-02
   6.3956782e+01   1.0751191e-02
   6.4003994e+01   1.1157296e-02
   6.4052280e+01   1.1318673e-02
   6.4101709e+01   1.1215455e-02
   6.4152360e+01   1.0831593e-02
   6.4204324e+01   1.0154766e-02
   6.4257703e+01   9.1762901e-03
   6.4312616e+01   7.8910151e-03
   6.4369203e+01   6.2972052e-03
   6.4427626e+01   4.3964026e-03
   6.4488086e+01   2.1932491e-03
   6.4543419e+01   3.7295254e-14
   6.4543419e+01   2.9923980e-17
   6.4575603e+01  -1.3303267e-03
   6.4607787e+01  -2.6416565e-03
   6.4640680e+01  -3.9049922e-03
   6.4674100e+01  -5.0604526e-03
   6.4708077e+01  -6.0625631e-03
   6.4742638e+01  -6.8714457e-03
   6.4777811e+01  -7.4529596e-03
   6.4813628e+01  -7.7786568e-03
   6.4850123e+01  -7.8257480e-03
   6.4887336e+01  -7.5770797e-03
   6.4925309e+01  -7.0211220e-03
   6.4964089e+01  -6.1519730e-03
   6.5003730e+01  -4.9693810e-03
   6.5044294e+01  -3.4787933e-03
   6.5085849e+01  -1.6914362e-03
   6.5121042e+01  -4.5212965e-14
   6.5121042e+01   3.7209819e-16
   6.5154582e+01   1.7275116e-03
   6.5188122e+01   3.4896518e-03
   6.5222231e+01   5.2371013e-03
   6.5256862e+01   6.8947564e-03
   6.5292041e+01   8.3965316e-03
   6.5327789e+01   9.6817125e-03
   6.5364133e+01   1.0694953e-02
   6.5401101e+01   1.1386193e-02
   6.5438722e+01   1.1710582e-02
   6.5477028e+01   1.1628400e-02
   6.5516057e+01   1.1104972e-02
   6.5555847e+01   1.0110595e-02
   6.5596442e+01   8.6204470e-03
   6.5637890e+01   6.6145087e-03
   6.5680244e+01   4.0774701e-03
   6.5723567e+01   9.9863753e-04
   6.5736365e+01   1.4374157e-13
   6.5736365e+01   1.2815270e-16
   6.5769734e+01  -2.7738194e-03
   6.5803104e+01  -5.7308511e-03
   6.5837081e+01  -8.8559467e-03
   6.5871607e+01  -1.2084217e-02
   6.5906710e+01  -1.5363450e-02
   6.5942415e+01  -1.8646682e-02
   6.5978752e+01  -2.1892317e-02
   6.6015752e+01  -2.5064068e-02
   6.6053451e+01  -2.8130912e-02
   6.6091886e+01  -3.1067057e-02
   6.6131101e+01  -3.3851907e-02
   6.6171141e+01  -3.6470055e-02
   6.6212060e+01  -3.8911285e-02
   6.6253916e+01  -4.1170588e-02
   6.6296776e+01  -4.3248226e-02
   6.6340717e+01  -4.5149812e-02
   6.6385826e+01  -4.6886461e-02
   6.6432207e+01  -4.8475001e-02
   6.6479981e+01  -4.9938295e-02
   6.6529294e+01  -5.1305715e-02
   6.6580325e+01  -5.2613857e-02
   6.6633299e+01  -5.3907629e-02
   6.6688506e+01  -5.5241980e-02
   6.6702632e+01  -5.5587831e-02
   6.6702632e+01  -5.5587831e-02
   6.6742177e+01  -5.6578151e-02
   6.6781723e+01  -5.7615830e-02
   6.6822277e+01  -5.8747904e-02
   6.6863713e+01  -5.9994137e-02
   6.6906094e+01  -6.1380555e-02
   6.6949486e+01  -6.2934679e-02
   6.6993963e+01  -6.4685820e-02
   6.7039611e+01  -6.6665286e-02
   6.7086528e+01  -6.8906661e-02
   6.7134830e+01  -7.1446222e-02
   6.7184654e+01  -7.4323518e-02
   6.7236167e+01  -7.7582241e-02
   6.7289575e+01  -8.1271530e-02
   6.7345137e+01  -8.5448018e-02
   6.7403194e+01  -9.0179203e-02
   6.7464210e+01  -9.5549367e-02
   6.7528861e+01  -1.0167091e-01
   6.7598216e+01  -1.0870898e-01
   6.7671399e+01  -1.1663061e-01
   6.7744945e+01  -1.2506086e-01
   6.7819135e+01  -1.3399128e-01
   6.7894203e+01  -1.4340693e-01
   6.7970378e+01  -1.5328903e-01
   6.8047890e+01  -1.6361545e-01
   6.8126983e+01  -1.7436109e-01
   6.8205061e+01  -1.8510177e-01
   6.8282624e+01  -1.9583110e-01
   6.8360243e+01  -2.0655847e-01
   6.8438338e+01  -2.1727454e-01
   6.8517257e+01  -2.2795920e-01
   6.8597316e+01  -2.3858538e-01
   6.8678824e+01  -2.4912111e-01
   6.8762113e+01  -2.5953047e-01
   6.8847550e+01  -2.6977429e-01
   6.8935572e+01  -2.7981049e-01
   6.9026727e+01  -2.8959442e-01
   6.9121740e+01  -2.9907945e-01
   6.9221651e+01  -3.0821823e-01
   6.9328100e+01  -3.1696676e-01
   6.9437672e+01  -3.2486977e-01
   6.9546437e+01  -3.3158504e-01
   6.9653036e+01  -3.3706534e-01
   6.9758424e+01  -3.4141430e-01
   6.9863278e+01  -3.4469912e-01
   6.9968089e+01  -3.4696525e-01
   7.0073249e+01  -3.4824592e-01
   7.0179091e+01  -3.4856689e-01
   7.0285919e+01  -3.4794905e-01
   7.0394025e+01  -3.4640987e-01
   7.0503700e+01  -3.4396414e-01
   7.0614870e+01  -3.4063698e-01
   7.0726734e+01  -3.3649197e-01
   7.0839675e+01  -3.3156396e-01
   7.0954044e+01  -3.2588354e-01
   7.1070192e+01  -3.1947759e-01
   7.1188486e+01  -3.1236956e-01
   7.1309327e+01  -3.0457930e-01
   7.1433168e+01  -2.9612242e-01
   7.1560547e+01  -2.8700903e-01
   7.1692121e+01  -2.7724155e-01
   7.1828739e+01  -2.6681069e-01
   7.1971555e+01  -2.5568820e-01
   7.2122253e+01  -2.4381190e-01
   7.2283560e+01  -2.3105100e-01
   7.2456344e+01  -2.1744655e-01
   7.2625597e+01  -2.0429318e-01
   7.2792696e+01  -1.9156582e-01
   7.2955782e+01  -1.7946317e-01
   7.3094355e+01  -1.6947002e-01
   7.3094355e+01  -1.6947002e-01
   7.3133077e+01  -1.6672960e-01
   7.3171798e+01  -1.6401293e-01
   7.3212341e+01  -1.6119450e-01
   7.3253740e+01  -1.5834462e-01
   7.3296081e+01  -1.5545959e-01
   7.3339431e+01  -1.5253767e-01
   7.3383863e+01  -1.4957676e-01
   7.3429461e+01  -1.4657435e-01
   7.3476325e+01  -1.4352743e-01
   7.3524568e+01  -1.4043239e-01
   7.3574328e+01  -1.3728478e-01
   7.3625769e+01  -1.3407900e-01
   7.3679095e+01  -1.3080796e-01
   7.3734564e+01  -1.2746232e-01
   7.3792512e+01  -1.2402945e-01
   7.3853397e+01  -1.2049146e-01
   7.3917884e+01  -1.1682148e-01
   7.3987019e+01  -1.1297544e-01
   7.4062702e+01  -1.0887020e-01
   7.4143694e+01  -1.0459834e-01
   7.4223435e+01  -1.0051460e-01
   7.4302721e+01  -9.6573664e-02
   7.4382213e+01  -9.2741082e-02
   7.4462406e+01  -8.8993965e-02
   7.4541362e+01  -8.5420237e-02
   7.4619221e+01  -8.2007169e-02
   7.4696750e+01  -7.8716491e-02
   7.4774468e+01  -7.5524239e-02
   7.4852768e+01  -7.2414072e-02
   7.4931984e+01  -6.9373823e-02
   7.5012429e+01  -6.6393748e-02
   7.5094417e+01  -6.3465483e-02
   7.5178286e+01  -6.0581318e-02
   7.5264421e+01  -5.7733560e-02
   7.5353287e+01  -5.4913861e-02
   7.5445471e+01  -5.2112289e-02
   7.5541774e+01  -4.9315805e-02
   7.5643367e+01  -4.6505294e-02
   7.5752169e+01  -4.3648635e-02
   7.5863254e+01  -4.0889246e-02
   7.5971271e+01  -3.8352226e-02
   7.6077408e+01  -3.5993860e-02
   7.6182569e+01  -3.3783114e-02
   7.6287363e+01  -3.1699463e-02
   7.6392244e+01  -2.9728187e-02
   7.6497580e+01  -2.7858082e-02
   7.6603695e+01  -2.6080254e-02
   7.6710888e+01  -2.4387403e-02
   7.6819446e+01  -2.2773372e-02
   7.6929666e+01  -2.1232839e-02
   7.7041009e+01  -1.9771895e-02
   7.7153167e+01  -1.8391931e-02
   7.7266511e+01  -1.7085778e-02
   7.7381391e+01  -1.5847548e-02
   7.7498161e+01  -1.4672221e-02
   7.7617196e+01  -1.3555400e-02
   7.7738911e+01  -1.2493137e-02
   7.7863782e+01  -1.1481787e-02
   7.7992377e+01  -1.0517866e-02
   7.8125405e+01  -9.5978973e-03
   7.8263794e+01  -8.7181964e-03
   7.8408827e+01  -7.8745103e-03
   7.8562434e+01  -7.0613004e-03
   7.8727875e+01  -6.2699792e-03
   7.8899405e+01  -5.5336422e-03
   7.9067837e+01  -4.8859812e-03
   7.9233827e+01  -4.3137387e-03
   7.9395988e+01  -3.8119161e-03
   7.9486078e+01  -3.5555456e-03
   7.9486078e+01  -3.5555456e-03
   7.9524803e+01  -3.4499777e-03
   7.9563529e+01  -3.3471001e-03
   7.9604072e+01  -3.2422066e-03
   7.9645470e+01  -3.1379954e-03
   7.9687812e+01  -3.0343570e-03
   7.9731162e+01  -2.9312593e-03
   7.9775594e+01  -2.8286612e-03
   7.9821193e+01  -2.7265137e-03
   7.9868056e+01  -2.6247571e-03
   7.9916300e+01  -2.5233184e-03
   7.9966060e+01  -2.4221068e-03
   8.0017501e+01  -2.3210071e-03
   8.0070828e+01  -2.2198701e-03
   8.0126297e+01  -2.1184978e-03
   8.0184245e+01  -2.0166175e-03
   8.0245131e+01  -1.9138374e-03
   8.0309619e+01  -1.8095585e-03
   8.0378755e+01  -1.7027805e-03
   8.0454439e+01  -1.5915789e-03
   8.0535431e+01  -1.4788484e-03
   8.0615172e+01  -1.3738721e-03
   8.0694457e+01  -1.2751075e-03
   8.0773950e+01  -1.1814143e-03
   8.0854142e+01  -1.0920245e-03
   8.0933099e+01  -1.0087846e-03
   8.1010958e+01  -9.3110077e-04
   8.1088487e+01  -8.5786383e-04
   8.1166205e+01  -7.8836239e-04
   8.1244505e+01  -7.2210042e-04
   8.1323721e+01  -6.5870463e-04
   8.1404166e+01  -5.9787743e-04
   8.1486155e+01  -5.3936943e-04
   8.1570024e+01  -4.8296127e-04
   8.1656160e+01  -4.2844954e-04
   8.1745025e+01  -3.7563353e-04
   8.1837210e+01  -3.2429940e-04
   8.1933514e+01  -2.7419614e-04
   8.2035108e+01  -2.2499051e-04
   8.2143911e+01  -1.7616319e-04
   8.2254996e+01  -1.3014286e-04
   8.2363012e+01  -8.8831160e-05
   8.2469149e+01  -5.1296613e-05
   8.2574311e+01  -1.6879774e-05
   8.2629018e+01  -3.8434967e-17
   8.2629018e+01   2.3657291e-16
   8.2659658e+01   8.5424014e-16
   8.2659658e+01   2.1955295e-16
   8.2690299e+01  -4.2726916e-05
   8.2720939e+01  -1.2875079e-04
   8.2775962e+01  -3.6542562e-04
   8.2831475e+01  -6.7531012e-04
   8.2888304e+01  -1.0297361e-03
   8.2946505e+01  -1.4003823e-03
   8.3006166e+01  -1.7621531e-03
   8.3067384e+01  -2.0929644e-03
   8.3130271e+01  -2.3736682e-03
   8.3194951e+01  -2.5879731e-03
   8.3261567e+01  -2.7223629e-03
   8.3330284e+01  -2.7660153e-03
   8.3401291e+01  -2.7107194e-03
   8.3474815e+01  -2.5507902e-03
   8.3551126e+01  -2.2829797e-03
   8.3630553e+01  -1.9063798e-03
   8.3713505e+01  -1.4223104e-03
   8.3800508e+01  -8.3417704e-04
   8.3892261e+01  -1.4726352e-04
   8.3911083e+01   2.1052496e-16
   8.3911083e+01   7.3689698e-15
   8.3942917e+01   2.4258117e-04
   8.3974752e+01   4.3138555e-04
   8.4007509e+01   5.1831309e-04
   8.4040792e+01   4.5225386e-04
   8.4074632e+01   1.9096804e-04
   8.4090034e+01   1.2857716e-14
   8.4090034e+01   1.8713329e-16
   8.4124460e+01  -5.8869673e-04
   8.4158887e+01  -1.3570181e-03
   8.4198771e+01  -2.4029866e-03
   8.4239219e+01  -3.5657671e-03
   8.4280376e+01  -4.7902939e-03
   8.4322274e+01  -6.0230976e-03
   8.4364947e+01  -7.2152618e-03
   8.4408435e+01  -8.3222598e-03
   8.4452779e+01  -9.3038770e-03
   8.4498026e+01  -1.0124131e-02
   8.4544228e+01  -1.0751191e-02
   8.4591440e+01  -1.1157296e-02
   8.4639725e+01  -1.1318674e-02
   8.4689154e+01  -1.1215456e-02
   8.4739806e+01  -1.0831593e-02
   8.4791770e+01  -1.0154766e-02
   8.4845149e+01  -9.1762905e-03
   8.4900062e+01  -7.8910154e-03
   8.4956648e+01  -6.2972054e-03
   8.5015072e+01  -4.3964027e-03
   8.5075532e+01  -2.1932491e-03
   8.5130865e+01   2.0773314e-16
   8.5130865e+01   3.7470027e-14
   8.5163049e+01   1.3303268e-03
   8.5195233e+01   2.6416567e-03
   8.5228125e+01   3.9049925e-03
   8.5261546e+01   5.0604530e-03
   8.5295523e+01   6.0625636e-03
   8.5330084e+01   6.8714463e-03
   8.5365256e+01   7.4529603e-03
   8.5401073e+01   7.7786576e-03
   8.5437569e+01   7.8257489e-03
   8.5474781e+01   7.5770807e-03
   8.5512754e+01   7.0211232e-03
   8.5551534e+01   6.1519743e-03
   8.5591176e+01   4.9693824e-03
   8.5631739e+01   3.4787949e-03
   8.5673294e+01   1.6914379e-03
   8.5708488e+01   3.4716154e-16
   8.5708488e+01  -4.5239854e-14
   8.5742028e+01  -1.7275116e-03
   8.5775568e+01  -3.4896518e-03
   8.5809676e+01  -5.2371013e-03
   8.5844308e+01  -6.8947563e-03
   8.5877801e+01  -8.3295720e-03
   8.5877801e+01  -8.3295720e-03
   8.5912979e+01  -9.6086750e-03
   8.5948158e+01  -1.0613192e-02
   8.5985093e+01  -1.1336901e-02
   8.6022651e+01  -1.1697037e-02
   8.6060893e+01  -1.1654079e-02
   8.6099853e+01  -1.1172881e-02
   8.6139571e+01  -1.0223279e-02
   8.6180089e+01  -8.7800057e-03
   8.6221456e+01  -6.8225977e-03
   8.6263724e+01  -4.3353131e-03
   8.6306954e+01  -1.3070343e-03
   8.6323810e+01  -1.1580537e-13
   8.6323810e+01   6.6916958e-16
   8.6357180e+01   2.7738733e-03
   8.6390550e+01   5.7309643e-03
   8.6424528e+01   8.8560635e-03
   8.6459054e+01   1.2084336e-02
   8.6494157e+01   1.5363570e-02
   8.6529862e+01   1.8646802e-02
   8.6566199e+01   2.1892435e-02
   8.6603199e+01   2.5064183e-02
   8.6640898e+01   2.8131023e-02
   8.6679333e+01   3.1067163e-02
   8.6718548e+01   3.3852007e-02
   8.6758588e+01   3.6470150e-02
   8.6799507e+01   3.8911373e-02
   8.6841363e+01   4.1170670e-02
   8.6884223e+01   4.3248301e-02
   8.6928164e+01   4.5149882e-02
   8.6973273e+01   4.6886525e-02
   8.7019654e+01   4.8475060e-02
   8.7067428e+01   4.9938350e-02
   8.7116741e+01   5.1305768e-02
   8.7167772e+01   5.2613909e-02
   8.7220746e+01   5.3907682e-02
   8.7275954e+01   5.5242036e-02
   8.7333786e+01   5.6684855e-02
   8.7394797e+01   5.8322131e-02
   8.7459837e+01   6.0268286e-02
   8.7530370e+01   6.2690286e-02
   8.7606305e+01   6.5741612e-02
   8.7679751e+01   6.9197834e-02
   8.7751660e+01   7.3110914e-02
   8.7822838e+01   7.7531039e-02
   8.7893778e+01   8.2494767e-02
   8.7964824e+01   8.8029403e-02
   8.8036246e+01   9.4155168e-02
   8.8108269e+01   1.0088631e-01
   8.8181102e+01   1.0823180e-01
   8.8254253e+01   1.1611939e-01
   8.8327767e+01   1.2451793e-01
   8.8401909e+01   1.3341742e-01
   8.8476916e+01   1.4280318e-01
   8.8553015e+01   1.5265668e-01
   8.8630436e+01   1.6295597e-01
   8.8709422e+01   1.7367614e-01
   8.8790247e+01   1.8478978e-01
   8.8873223e+01   1.9626765e-01
   8.8958729e+01   2.0807960e-01
   8.9047238e+01   2.2019619e-01
   8.9139378e+01   2.3259158e-01
   8.9236028e+01   2.4524928e-01
   8.9338532e+01   2.5817524e-01
   8.9445244e+01   2.7097089e-01
   8.9553142e+01   2.8311498e-01
   8.9662566e+01   2.9451954e-01
   8.9773299e+01   3.0504505e-01
   8.9883148e+01   3.1441441e-01
   8.9992704e+01   3.2265005e-01
   9.0102283e+01   3.2975085e-01
   9.0211109e+01   3.3566412e-01
   9.0319761e+01   3.4043541e-01
   9.0428697e+01   3.4409439e-01
   9.0538245e+01   3.4666035e-01
   9.0647979e+01   3.4814279e-01
   9.0758299e+01   3.4857582e-01
   9.0869552e+01   3.4798685e-01
   9.0982061e+01   3.4639903e-01
   9.1096139e+01   3.4383252e-01
   9.1212106e+01   3.4030517e-01
   9.1330299e+01   3.3583270e-01
   9.1451092e+01   3.3042851e-01
   9.1574907e+01   3.2410301e-01
   9.1702243e+01   3.1686243e-01
   9.1833708e+01   3.0870675e-01
   9.1970077e+01   2.9962614e-01
   9.2112377e+01   2.8959466e-01
   9.2262072e+01   2.7855790e-01
   9.2269524e+01   2.7799775e-01
   9.2269524e+01   2.7799775e-01
   9.2308256e+01   2.7507250e-01
   9.2346987e+01   2.7212511e-01
   9.2387530e+01   2.6901841e-01
   9.2428929e+01   2.6582587e-01
   9.2471271e+01   2.6254185e-01
   9.2514622e+01   2.5916267e-01
   9.2559054e+01   2.5568403e-01
   9.2604653e+01   2.5210099e-01
   9.2651517e+01   2.4840777e-01
   9.2699761e+01   2.4459751e-01
   9.2749521e+01   2.4066201e-01
   9.2800963e+01   2.3659119e-01
   9.2854291e+01   2.3237247e-01
   9.2909761e+01   2.2798965e-01
   9.2967709e+01   2.2342121e-01
   9.3028596e+01   2.1863722e-01
   9.3093085e+01   2.1359349e-01
   9.3162223e+01   2.0821877e-01
   9.3237909e+01   2.0238094e-01
   9.3318901e+01   1.9619551e-01
   9.3398642e+01   1.9017592e-01
   9.3477927e+01   1.8426737e-01
   9.3557420e+01   1.7842681e-01
   9.3637613e+01   1.7262560e-01
   9.3716569e+01   1.6700831e-01
   9.3794427e+01   1.6156556e-01
   9.3871956e+01   1.5624497e-01
   9.3949674e+01   1.5101414e-01
   9.4027974e+01   1.4585120e-01
   9.4107191e+01   1.4073985e-01
   9.4187637e+01   1.3566682e-01
   9.4269626e+01   1.3062037e-01
   9.4353496e+01   1.2558915e-01
   9.4439632e+01   1.2056112e-01
   9.4528498e+01   1.1552236e-01
   9.4620685e+01   1.1045529e-01
   9.4716990e+01   1.0533561e-01
   9.4818586e+01   1.0012641e-01
   9.4927391e+01   9.4764200e-02
   9.5038475e+01   8.9518286e-02
   9.5146491e+01   8.4635472e-02
   9.5252627e+01   8.0043513e-02
   9.5357788e+01   7.5691039e-02
   9.5462582e+01   7.1544840e-02
   9.5567463e+01   6.7581586e-02
   9.5672799e+01   6.3783853e-02
   9.5778915e+01   6.0138019e-02
   9.5886108e+01   5.6633043e-02
   9.5994667e+01   5.3259691e-02
   9.6104888e+01   5.0010011e-02
   9.6216231e+01   4.6900061e-02
   9.6328390e+01   4.3936182e-02
   9.6441735e+01   4.1106205e-02
   9.6556615e+01   3.8400241e-02
   9.6673386e+01   3.5809879e-02
   9.6792422e+01   3.3327741e-02
   9.6914139e+01   3.0947144e-02
   9.7039011e+01   2.8661813e-02
   9.7167608e+01   2.6465592e-02
   9.7300639e+01   2.4352092e-02
   9.7439030e+01   2.2314191e-02
   9.7584067e+01   2.0343162e-02
   9.7737679e+01   1.8426899e-02
   9.7903127e+01   1.6545542e-02
   9.8074654e+01   1.4779028e-02
   9.8243086e+01   1.3211418e-02
   9.8409072e+01   1.1814645e-02
   9.8571232e+01   1.0579909e-02
   9.8661247e+01   9.9458045e-03
   9.8661247e+01   9.9458045e-03
   9.8699973e+01   9.6836807e-03
   9.8738698e+01   9.4277810e-03
   9.8779241e+01   9.1663940e-03
   9.8820639e+01   8.9062240e-03
   9.8862981e+01   8.6469958e-03
   9.8906331e+01   8.3886263e-03
   9.8950763e+01   8.1310087e-03
   9.8996362e+01   7.8740145e-03
   9.9043226e+01   7.6174879e-03
   9.9091469e+01   7.3612372e-03
   9.9141229e+01   7.1050231e-03
   9.9192671e+01   6.8485423e-03
   9.9245997e+01   6.5914017e-03
   9.9301467e+01   6.3330785e-03
   9.9359415e+01   6.0728536e-03
   9.9420301e+01   5.8096934e-03
   9.9484788e+01   5.5420197e-03
   9.9553924e+01   5.2672001e-03
   9.9629608e+01   4.9801779e-03
   9.9710600e+01   4.6883219e-03
   9.9790341e+01   4.4157016e-03
   9.9869627e+01   4.1584399e-03
   9.9949119e+01   3.9136638e-03
   1.0002931e+02   3.6794423e-03
   1.0010827e+02   3.4607032e-03
   1.0018613e+02   3.2559889e-03
   1.0026366e+02   3.0624615e-03
   1.0034137e+02   2.8783058e-03
   1.0041967e+02   2.7022600e-03
   1.0049889e+02   2.5333764e-03
   1.0057934e+02   2.3708993e-03
   1.0066132e+02   2.2141948e-03
   1.0074519e+02   2.0627029e-03
   1.0083133e+02   1.9159007e-03
   1.0092019e+02   1.7732673e-03
   1.0101238e+02   1.6342400e-03
   1.0110868e+02   1.4981487e-03
   1.0121028e+02   1.3640905e-03
   1.0131908e+02   1.2306410e-03
   1.0143017e+02   1.1044526e-03
   1.0153818e+02   9.9081259e-04
   1.0164432e+02   8.8724480e-04
   1.0174948e+02   7.9199554e-04
   1.0185427e+02   7.0387285e-04
   1.0195915e+02   6.2200129e-04
   1.0206449e+02   5.4570210e-04
   1.0217061e+02   4.7442846e-04
   1.0227780e+02   4.0772693e-04
   1.0238636e+02   3.4521278e-04
   1.0249658e+02   2.8655324e-04
   1.0260792e+02   2.3185645e-04
   1.0272008e+02   1.8104681e-04
   1.0283342e+02   1.3374156e-04
   1.0294830e+02   8.9623612e-05
   1.0306507e+02   4.8421980e-05
   1.0318411e+02   9.9005033e-06
   1.0321646e+02   4.9294946e-16
   1.0321646e+02   2.1793819e-16
   1.0324710e+02   6.0601925e-17
   1.0324710e+02   5.9507537e-16
   1.0327774e+02   4.2726923e-05
   1.0330838e+02   1.2875081e-04
   1.0336341e+02   3.6542566e-04
   1.0341892e+02   6.7531018e-04
   1.0347575e+02   1.0297362e-03
   1.0353395e+02   1.4003823e-03
   1.0359361e+02   1.7621532e-03
   1.0365483e+02   2.0929645e-03
   1.0371772e+02   2.3736684e-03
   1.0378240e+02   2.5879733e-03
   1.0384901e+02   2.7223630e-03
   1.0391773e+02   2.7660155e-03
   1.0398874e+02   2.7107195e-03
   1.0406226e+02   2.5507903e-03
   1.0413857e+02   2.2829798e-03
   1.0421800e+02   1.9063800e-03
   1.0430095e+02   1.4223106e-03
   1.0438795e+02   8.3417715e-04
   1.0447971e+02   1.4726361e-04
   1.0449853e+02   2.3703370e-16
   1.0449853e+02  -6.9213840e-15
   1.0453036e+02  -2.4258118e-04
   1.0456220e+02  -4.3138558e-04
   1.0459496e+02  -5.1831313e-04
   1.0462824e+02  -4.5225392e-04
   1.0466208e+02  -1.9096811e-04
   1.0467748e+02  -1.2356354e-14
   1.0467748e+02   3.1431021e-16
   1.0471191e+02   5.8869675e-04
   1.0474633e+02   1.3570181e-03
   1.0478622e+02   2.4029867e-03
   1.0482666e+02   3.5657672e-03
   1.0486782e+02   4.7902940e-03
   1.0490972e+02   6.0230978e-03
   1.0495239e+02   7.2152620e-03
   1.0499588e+02   8.3222599e-03
   1.0504022e+02   9.3038772e-03
   1.0505297e+02   9.5544973e-03
   1.0505297e+02   9.5544973e-03
   1.0509822e+02   1.0319102e-02
   1.0513787e+02   1.0818241e-02
   1.0517855e+02   1.1155256e-02
   1.0522012e+02   1.1311271e-02
   1.0526264e+02   1.1272027e-02
   1.0530618e+02   1.1024979e-02
   1.0535082e+02   1.0559312e-02
   1.0539665e+02   9.8658784e-03
   1.0544376e+02   8.9371245e-03
   1.0549227e+02   7.7669884e-03
   1.0554233e+02   6.3507612e-03
   1.0559410e+02   4.6848834e-03
   1.0564780e+02   2.7666330e-03
   1.0570370e+02   5.9362265e-04
   1.0571831e+02   5.5402731e-16
   1.0571831e+02  -3.6710110e-14
   1.0575052e+02  -1.3314265e-03
   1.0578273e+02  -2.6437761e-03
   1.0581562e+02  -3.9069550e-03
   1.0584905e+02  -5.0622039e-03
   1.0588302e+02  -6.0640335e-03
   1.0591759e+02  -6.8725754e-03
   1.0595276e+02  -7.4536983e-03
   1.0598858e+02  -7.7789631e-03
   1.0602507e+02  -7.8255899e-03
   1.0606229e+02  -7.5764339e-03
   1.0610026e+02  -7.0199746e-03
   1.0613904e+02  -6.1503189e-03
   1.0617869e+02  -4.9672245e-03
   1.0621925e+02  -3.4761478e-03
   1.0626081e+02  -1.6883245e-03
   1.0629593e+02  -2.6497901e-16
   1.0629593e+02   4.5320301e-14
   1.0632947e+02   1.7275110e-03
   1.0636301e+02   3.4896506e-03
   1.0639712e+02   5.2371001e-03
   1.0643175e+02   6.8947551e-03
   1.0646693e+02   8.3965303e-03
   1.0650268e+02   9.6817113e-03
   1.0653902e+02   1.0694951e-02
   1.0657599e+02   1.1386192e-02
   1.0661361e+02   1.1710581e-02
   1.0665192e+02   1.1628399e-02
   1.0669095e+02   1.1104971e-02
   1.0673074e+02   1.0110594e-02
   1.0677133e+02   8.6204459e-03
   1.0681278e+02   6.6145076e-03
   1.0685514e+02   4.0774690e-03
   1.0689846e+02   9.9863642e-04
   1.0691126e+02   1.4349416e-13
   1.0691126e+02  -1.2503019e-15
   1.0694463e+02  -2.7738194e-03
   1.0697799e+02  -5.7308511e-03
   1.0701197e+02  -8.8559468e-03
   1.0704650e+02  -1.2084217e-02
   1.0708160e+02  -1.5363450e-02
   1.0711731e+02  -1.8646682e-02
   1.0715364e+02  -2.1892318e-02
   1.0719064e+02  -2.5064069e-02
   1.0722834e+02  -2.8130914e-02
   1.0726678e+02  -3.1067058e-02
   1.0730599e+02  -3.3851908e-02
   1.0734603e+02  -3.6470057e-02
   1.0738695e+02  -3.8911287e-02
   1.0742881e+02  -4.1170591e-02
   1.0747167e+02  -4.3248229e-02
   1.0751561e+02  -4.5149816e-02
   1.0756072e+02  -4.6886465e-02
   1.0760710e+02  -4.8475005e-02
   1.0765487e+02  -4.9938299e-02
   1.0770418e+02  -5.1305720e-02
   1.0775522e+02  -5.2613863e-02
   1.0780819e+02  -5.3907635e-02
   1.0786340e+02  -5.5241987e-02
   1.0792123e+02  -5.6684800e-02
   1.0798224e+02  -5.8322067e-02
   1.0804728e+02  -6.0268209e-02
   1.0811781e+02  -6.2690187e-02
   1.0819375e+02  -6.5741501e-02
   1.0826719e+02  -6.9197708e-02
   1.0833910e+02  -7.3110771e-02
   1.0841028e+02  -7.7530878e-02
   1.0848122e+02  -8.2494586e-02
   1.0855227e+02  -8.8029202e-02
   1.0862369e+02  -9.4154946e-02
   1.0869571e+02  -1.0088607e-01
   1.0876854e+02  -1.0823154e-01
   1.0884170e+02  -1.1611911e-01
   1.0891521e+02  -1.2451763e-01
   1.0898935e+02  -1.3341710e-01
   1.0906436e+02  -1.4280285e-01
   1.0914046e+02  -1.5265633e-01
   1.0921788e+02  -1.6295561e-01
   1.0929687e+02  -1.7367576e-01
   1.0937769e+02  -1.8478939e-01
   1.0946067e+02  -1.9626724e-01
   1.0954617e+02  -2.0807918e-01
   1.0963468e+02  -2.2019577e-01
   1.0972682e+02  -2.3259114e-01
   1.0982347e+02  -2.4524884e-01
   1.0992597e+02  -2.5817479e-01
   1.1003666e+02  -2.7143226e-01
   1.1015186e+02  -2.8433357e-01
   1.1026422e+02  -2.9592879e-01
   1.1037484e+02  -3.0630823e-01
   1.1048462e+02  -3.1553151e-01
   1.1059418e+02  -3.2362292e-01
   1.1070362e+02  -3.3056906e-01
   1.1081240e+02  -3.3633471e-01
   1.1092106e+02  -3.4096289e-01
   1.1103006e+02  -3.4448176e-01
   1.1113961e+02  -3.4690790e-01
   1.1124940e+02  -3.4825534e-01
   1.1135982e+02  -3.4855716e-01
   1.1144469e+02  -3.4810101e-01
   1.1144469e+02  -3.4810101e-01
   1.1148380e+02  -3.4769691e-01
   1.1152291e+02  -3.4717388e-01
   1.1156346e+02  -3.4650876e-01
   1.1160488e+02  -3.4570329e-01
   1.1164724e+02  -3.4475086e-01
   1.1169061e+02  -3.4364459e-01
   1.1173506e+02  -3.4237687e-01
   1.1178068e+02  -3.4093925e-01
   1.1182757e+02  -3.3932220e-01
   1.1187584e+02  -3.3751488e-01
   1.1192563e+02  -3.3550474e-01
   1.1197710e+02  -3.3327705e-01
   1.1203047e+02  -3.3081404e-01
   1.1208598e+02  -3.2809381e-01
   1.1214398e+02  -3.2508836e-01
   1.1220493e+02  -3.2176031e-01
   1.1226949e+02  -3.1805668e-01
   1.1233873e+02  -3.1389543e-01
   1.1241457e+02  -3.0913031e-01
   1.1249553e+02  -3.0382571e-01
   1.1257525e+02  -2.9840486e-01
   1.1265454e+02  -2.9284157e-01
   1.1273404e+02  -2.8711124e-01
   1.1281425e+02  -2.8119626e-01
   1.1289317e+02  -2.7526407e-01
   1.1297102e+02  -2.6932241e-01
   1.1304855e+02  -2.6333207e-01
   1.1312627e+02  -2.5726920e-01
   1.1320459e+02  -2.5111763e-01
   1.1328383e+02  -2.4486476e-01
   1.1336430e+02  -2.3849939e-01
   1.1344632e+02  -2.3201032e-01
   1.1353022e+02  -2.2538509e-01
   1.1361641e+02  -2.1860866e-01
   1.1370533e+02  -2.1166157e-01
   1.1379758e+02  -2.0451709e-01
   1.1389397e+02  -1.9713610e-01
   1.1399568e+02  -1.8945688e-01
   1.1410464e+02  -1.8137118e-01
   1.1421566e+02  -1.7330055e-01
   1.1432363e+02  -1.6562787e-01
   1.1442974e+02  -1.5826856e-01
   1.1453489e+02  -1.5116269e-01
   1.1463968e+02  -1.4427361e-01
   1.1474457e+02  -1.3757700e-01
   1.1484992e+02  -1.3105570e-01
   1.1495605e+02  -1.2469699e-01
   1.1506326e+02  -1.1849103e-01
   1.1517185e+02  -1.1242988e-01
   1.1528211e+02  -1.0650683e-01
   1.1539346e+02  -1.0076030e-01
   1.1550564e+02  -9.5208913e-02
   1.1561901e+02  -8.9838045e-02
   1.1573392e+02  -8.4636160e-02
   1.1585073e+02  -7.9593545e-02
   1.1596981e+02  -7.4701650e-02
   1.1609158e+02  -6.9952556e-02
   1.1621652e+02  -6.5338485e-02
   1.1634519e+02  -6.0851258e-02
   1.1647831e+02  -5.6481583e-02
   1.1661681e+02  -5.2217948e-02
   1.1676199e+02  -4.8044638e-02
   1.1691578e+02  -4.3937601e-02
   1.1708149e+02  -3.9854175e-02
   1.1725295e+02  -3.5979787e-02
   1.1742134e+02  -3.2499194e-02
   1.1758723e+02  -2.9363081e-02
   1.1774934e+02  -2.6559918e-02
   1.1783642e+02  -2.5154420e-02
   1.1783642e+02  -2.5154420e-02
   1.1787514e+02  -2.4550895e-02
   1.1791387e+02  -2.3960292e-02
   1.1795441e+02  -2.3355567e-02
   1.1799581e+02  -2.2752162e-02
   1.1803815e+02  -2.2149430e-02
   1.1808150e+02  -2.1547164e-02
   1.1812593e+02  -2.0945097e-02
   1.1817153e+02  -2.0342909e-02
   1.1821840e+02  -1.9740212e-02
   1.1826664e+02  -1.9136524e-02
   1.1831640e+02  -1.8531248e-02
   1.1836784e+02  -1.7923624e-02
   1.1842117e+02  -1.7312669e-02
   1.1847664e+02  -1.6697074e-02
   1.1853458e+02  -1.6075042e-02
   1.1859547e+02  -1.5443993e-02
   1.1865996e+02  -1.4799995e-02
   1.1872909e+02  -1.4136500e-02
   1.1880478e+02  -1.3440964e-02
   1.1888577e+02  -1.2730909e-02
   1.1896551e+02  -1.2064992e-02
   1.1904480e+02  -1.1434136e-02
   1.1912429e+02  -1.0831594e-02
   1.1920448e+02  -1.0252841e-02
   1.1928344e+02  -9.7103285e-03
   1.1936130e+02  -9.2007615e-03
   1.1943883e+02  -8.7173371e-03
   1.1951654e+02  -8.2557221e-03
   1.1959484e+02  -7.8129148e-03
   1.1967406e+02  -7.3866651e-03
   1.1975451e+02  -6.9751802e-03
   1.1983649e+02  -6.5769514e-03
   1.1992036e+02  -6.1906389e-03
   1.2000650e+02  -5.8149794e-03
   1.2009536e+02  -5.4486963e-03
   1.2018755e+02  -5.0903878e-03
   1.2028385e+02  -4.7383517e-03
   1.2038545e+02  -4.3902534e-03
   1.2049425e+02  -4.0423566e-03
   1.2060534e+02  -3.7120452e-03
   1.2071335e+02  -3.4133905e-03
   1.2081949e+02  -3.1401613e-03
   1.2092465e+02  -2.8879426e-03
   1.2102944e+02  -2.6537468e-03
   1.2113432e+02  -2.4353876e-03
   1.2123966e+02  -2.2311746e-03
   1.2134578e+02  -2.0397486e-03
   1.2145297e+02  -1.8599841e-03
   1.2156153e+02  -1.6909263e-03
   1.2167175e+02  -1.5317496e-03
   1.2178309e+02  -1.3828201e-03
   1.2189525e+02  -1.2440068e-03
   1.2200859e+02  -1.1143341e-03
   1.2212347e+02  -9.9299476e-04
   1.2224024e+02  -8.7929884e-04
   1.2235928e+02  -7.7264454e-04
   1.2248100e+02  -6.7249644e-04
   1.2260587e+02  -5.7836835e-04
   1.2273446e+02  -4.8980822e-04
   1.2286749e+02  -4.0638250e-04
   1.2300588e+02  -3.2765674e-04
   1.2315092e+02  -2.5316521e-04
   1.2330453e+02  -1.8235243e-04
   1.2346997e+02  -1.1443178e-04
   1.2364150e+02  -5.2162094e-05
   1.2380391e+02   8.3585211e-17
   1.2380391e+02   3.5865408e-16
   1.2383455e+02   2.2465892e-16
   1.2383455e+02  -3.0982025e-16
   1.2386519e+02  -4.2726937e-05
   1.2389583e+02  -1.2875085e-04
   1.2395085e+02  -3.6542573e-04
   1.2400637e+02  -6.7531028e-04
   1.2406320e+02  -1.0297363e-03
   1.2412140e+02  -1.4003825e-03
   1.2418106e+02  -1.7621534e-03
   1.2422814e+02  -2.0211231e-03
   1.2422814e+02  -2.0211231e-03
   1.2426766e+02  -2.2142197e-03
   1.2430717e+02  -2.3815214e-03
   1.2434773e+02  -2.5237260e-03
   1.2438916e+02  -2.6361817e-03
   1.2443154e+02  -2.7155306e-03
   1.2447493e+02  -2.7587187e-03
   1.2451941e+02  -2.7630111e-03
   1.2456506e+02  -2.7259799e-03
   1.2461197e+02  -2.6454881e-03
   1.2466027e+02  -2.5196697e-03
   1.2471009e+02  -2.3469018e-03
   1.2476160e+02  -2.1257638e-03
   1.2481501e+02  -1.8549773e-03
   1.2487057e+02  -1.5333095e-03
   1.2492862e+02  -1.1594113e-03
   1.2498963e+02  -7.3152560e-04
   1.2505428e+02  -2.4690692e-04
   1.2508597e+02  -6.9323887e-15
   1.2508597e+02   2.2589352e-16
   1.2511798e+02   2.4380083e-04
   1.2514999e+02   4.3295297e-04
   1.2518275e+02   5.1849364e-04
   1.2521604e+02   4.5058873e-04
   1.2524988e+02   1.8704328e-04
   1.2526493e+02   1.3823632e-14
   1.2526493e+02   1.6317243e-16
   1.2529936e+02  -5.8882300e-04
   1.2533379e+02  -1.3573265e-03
   1.2537367e+02  -2.4033393e-03
   1.2541412e+02  -3.5661484e-03
   1.2545528e+02  -4.7906860e-03
   1.2549718e+02  -6.0234844e-03
   1.2553985e+02  -7.2156285e-03
   1.2558334e+02  -8.3225929e-03
   1.2562768e+02  -9.3041645e-03
   1.2567293e+02  -1.0124362e-02
   1.2571913e+02  -1.0751357e-02
   1.2576635e+02  -1.1157388e-02
   1.2581463e+02  -1.1318684e-02
   1.2586406e+02  -1.1215380e-02
   1.2591471e+02  -1.0831426e-02
   1.2596668e+02  -1.0154504e-02
   1.2602006e+02  -9.1759323e-03
   1.2607497e+02  -7.8905595e-03
   1.2613156e+02  -6.2966518e-03
   1.2618998e+02  -4.3957524e-03
   1.2625044e+02  -2.1925040e-03
   1.2630576e+02  -3.6559297e-16
   1.2630576e+02   3.6898436e-14
   1.2633794e+02   1.3303267e-03
   1.2637012e+02   2.6416565e-03
   1.2640302e+02   3.9049924e-03
   1.2643644e+02   5.0604530e-03
   1.2647041e+02   6.0625638e-03
   1.2650497e+02   6.8714466e-03
   1.2654015e+02   7.4529608e-03
   1.2657596e+02   7.7786583e-03
   1.2661246e+02   7.8257499e-03
   1.2664967e+02   7.5770818e-03
   1.2668765e+02   7.0211246e-03
   1.2672643e+02   6.1519758e-03
   1.2676607e+02   4.9693842e-03
   1.2680663e+02   3.4787969e-03
   1.2684819e+02   1.6914401e-03
   1.2688338e+02   1.0987305e-15
   1.2688338e+02  -4.4486550e-14
   1.2691692e+02  -1.7275116e-03
   1.2695046e+02  -3.4896517e-03
   1.2698457e+02  -5.2371013e-03
   1.2701920e+02  -6.8947562e-03
   1.2705438e+02  -8.3965312e-03
   1.2709013e+02  -9.6817119e-03
   1.2712647e+02  -1.0694952e-02
   1.2716344e+02  -1.1386192e-02
   1.2720106e+02  -1.1710581e-02
   1.2723937e+02  -1.1628398e-02
   1.2727839e+02  -1.1104970e-02
   1.2731818e+02  -1.0110592e-02
   1.2735878e+02  -8.6204440e-03
   1.2740023e+02  -6.6145052e-03
   1.2744258e+02  -4.0774661e-03
   1.2748590e+02  -9.9863297e-04
   1.2749870e+02  -1.4389813e-13
   1.2749870e+02   8.4632822e-16
   1.2753207e+02   2.7738195e-03
   1.2756544e+02   5.7308512e-03
   1.2759942e+02   8.8559469e-03
   1.2763394e+02   1.2084217e-02
   1.2766905e+02   1.5363450e-02
   1.2770475e+02   1.8646683e-02
   1.2774109e+02   2.1892318e-02
   1.2777809e+02   2.5064069e-02
   1.2781579e+02   2.8130914e-02
   1.2785422e+02   3.1067059e-02
   1.2789344e+02   3.3851910e-02
   1.2793348e+02   3.6470059e-02
   1.2797440e+02   3.8911289e-02
   1.2801625e+02   4.1170593e-02
   1.2805911e+02   4.3248231e-02
   1.2810305e+02   4.5149818e-02
   1.2814816e+02   4.6886468e-02
   1.2819454e+02   4.8475008e-02
   1.2824232e+02   4.9938303e-02
   1.2829163e+02   5.1305724e-02
   1.2834266e+02   5.2613867e-02
   1.2839564e+02   5.3907639e-02
   1.2845084e+02   5.5241992e-02
   1.2850868e+02   5.6684805e-02
   1.2856969e+02   5.8322073e-02
   1.2863473e+02   6.0268214e-02
   1.2870526e+02   6.2690193e-02
   1.2878119e+02   6.5741507e-02
   1.2885464e+02   6.9197714e-02
   1.2892655e+02   7.3110777e-02
   1.2899773e+02   7.7530884e-02
   1.2906867e+02   8.2494593e-02
   1.2913971e+02   8.8029209e-02
   1.2921113e+02   9.4154954e-02
   1.2928316e+02   1.0088608e-01
   1.2935599e+02   1.0823154e-01
   1.2942914e+02   1.1611912e-01
   1.2950266e+02   1.2451764e-01
   1.2957680e+02   1.3341711e-01
   1.2965180e+02   1.4280285e-01
   1.2972790e+02   1.5265634e-01
   1.2980532e+02   1.6295561e-01
   1.2988431e+02   1.7367577e-01
   1.2996514e+02   1.8478939e-01
   1.3004811e+02   1.9626725e-01
   1.3013362e+02   2.0807919e-01
   1.3022213e+02   2.2019577e-01
   1.3031427e+02   2.3259115e-01
   1.3041092e+02   2.4524884e-01
   1.3051342e+02   2.5817480e-01
   1.3061986e+02   2.7093924e-01
   1.3061986e+02   2.7093924e-01
   1.3065898e+02   2.7543991e-01
   1.3069809e+02   2.7983084e-01
   1.3073864e+02   2.8426210e-01
   1.3078006e+02   2.8865676e-01
   1.3082242e+02   2.9300952e-01
   1.3086579e+02   2.9731247e-01
   1.3091024e+02   3.0155723e-01
   1.3095586e+02   3.0573480e-01
   1.3100275e+02   3.0983550e-01
   1.3105102e+02   3.1384887e-01
   1.3110081e+02   3.1776358e-01
   1.3115229e+02   3.2156720e-01
   1.3120565e+02   3.2524612e-01
   1.3126117e+02   3.2878517e-01
   1.3131917e+02   3.3216737e-01
   1.3138011e+02   3.3537341e-01
   1.3144468e+02   3.3838101e-01
   1.3151392e+02   3.4116401e-01
   1.3158976e+02   3.4369159e-01
   1.3167072e+02   3.4579744e-01
   1.3175044e+02   3.4728466e-01
   1.3182973e+02   3.4820015e-01
   1.3190923e+02   3.4856960e-01
   1.3198944e+02   3.4840351e-01
   1.3206837e+02   3.4773078e-01
   1.3214621e+02   3.4659206e-01
   1.3222374e+02   3.4500914e-01
   1.3230147e+02   3.4299349e-01
   1.3237978e+02   3.4055035e-01
   1.3245902e+02   3.3768037e-01
   1.3253949e+02   3.3438024e-01
   1.3262151e+02   3.3064272e-01
   1.3270542e+02   3.2645618e-01
   1.3279160e+02   3.2180356e-01
   1.3288052e+02   3.1666046e-01
   1.3297278e+02   3.1099168e-01
   1.3306917e+02   3.0474502e-01
   1.3317088e+02   2.9783841e-01
   1.3327984e+02   2.9013013e-01
   1.3339086e+02   2.8200215e-01
   1.3349883e+02   2.7388165e-01
   1.3360494e+02   2.6573922e-01
   1.3371009e+02   2.5755341e-01
   1.3381488e+02   2.4931699e-01
   1.3391977e+02   2.4102952e-01
   1.3402512e+02   2.3269399e-01
   1.3413125e+02   2.2431509e-01
   1.3423846e+02   2.1589831e-01
   1.3434705e+02   2.0744930e-01
   1.3445731e+02   1.9897345e-01
   1.3456866e+02   1.9054148e-01
   1.3468084e+02   1.8219872e-01
   1.3479421e+02   1.7394067e-01
   1.3490912e+02   1.6576504e-01
   1.3502593e+02   1.5767034e-01
   1.3514501e+02   1.4965526e-01
   1.3526679e+02   1.4171797e-01
   1.3539172e+02   1.3385550e-01
   1.3552039e+02   1.2606282e-01
   1.3565352e+02   1.1833155e-01
   1.3579202e+02   1.1064775e-01
   1.3593720e+02   1.0298787e-01
   1.3609099e+02   9.5310174e-02
   1.3625671e+02   8.7533288e-02
   1.3642817e+02   8.0016050e-02
   1.3659655e+02   7.3141444e-02
   1.3676245e+02   6.6843238e-02
   1.3692455e+02   6.1125349e-02
   1.3701159e+02   5.8226889e-02
   1.3701159e+02   5.8226889e-02
   1.3705031e+02   5.6974629e-02
   1.3708904e+02   5.5745028e-02
   1.3712958e+02   5.4481702e-02
   1.3717098e+02   5.3216710e-02
   1.3721332e+02   5.1948647e-02
   1.3725667e+02   5.0677015e-02
   1.3730110e+02   4.9401184e-02
   1.3734670e+02   4.8120397e-02
   1.3739356e+02   4.6833733e-02
   1.3744181e+02   4.5540061e-02
   1.3749157e+02   4.4237971e-02
   1.3754301e+02   4.2925680e-02
   1.3759634e+02   4.1600882e-02
   1.3765181e+02   4.0260516e-02
   1.3770975e+02   3.8900393e-02
   1.3777064e+02   3.7514511e-02
   1.3783513e+02   3.6093752e-02
   1.3790426e+02   3.4622994e-02
   1.3797995e+02   3.3073367e-02
   1.3806094e+02   3.1482838e-02
   1.3814068e+02   2.9983054e-02
   1.3821997e+02   2.8554723e-02
   1.3829946e+02   2.7183426e-02
   1.3837965e+02   2.5859531e-02
   1.3845861e+02   2.4612318e-02
   1.3853647e+02   2.3435167e-02
   1.3861400e+02   2.2313137e-02
   1.3869171e+02   2.1236760e-02
   1.3877001e+02   2.0199510e-02
   1.3884923e+02   1.9196507e-02
   1.3892968e+02   1.8223862e-02
   1.3901166e+02   1.7278287e-02
   1.3909553e+02   1.6356837e-02
   1.3918167e+02   1.5456695e-02
   1.3927053e+02   1.4574956e-02
   1.3936272e+02   1.3708358e-02
   1.3945902e+02   1.2852838e-02
   1.3956062e+02   1.2002701e-02
   1.3966942e+02   1.1148676e-02
   1.3978051e+02   1.0333539e-02
   1.3988852e+02   9.5927248e-03
   1.3999466e+02   8.9116358e-03
   1.4009982e+02   8.2799219e-03
   1.4020461e+02   7.6906234e-03
   1.4030949e+02   7.1386738e-03
   1.4041483e+02   6.6201717e-03
   1.4052095e+02   6.1319898e-03
   1.4062814e+02   5.6715435e-03
   1.4073670e+02   5.2366433e-03
   1.4084692e+02   4.8253950e-03
   1.4095826e+02   4.4389717e-03
   1.4107042e+02   4.0772683e-03
   1.4118376e+02   3.7379631e-03
   1.4129864e+02   3.4191390e-03
   1.4141541e+02   3.1191579e-03
   1.4153445e+02   2.8365889e-03
   1.4165616e+02   2.5701558e-03
   1.4178104e+02   2.3186942e-03
   1.4190963e+02   2.0811134e-03
   1.4204266e+02   1.8563559e-03
   1.4218105e+02   1.6433449e-03
   1.4232609e+02   1.4409015e-03
   1.4247969e+02   1.2475809e-03
   1.4264514e+02   1.0612763e-03
   1.4281667e+02   8.8963640e-04
   1.4298510e+02   7.4013277e-04
   1.4315109e+02   6.0926542e-04
   1.4331325e+02   4.9551981e-04
   1.4340331e+02   4.3781789e-04
   1.4340331e+02   4.3781789e-04
   1.4344203e+02   4.1412982e-04
   1.4348076e+02   3.9109160e-04
   1.4352130e+02   3.6764976e-04
   1.4356270e+02   3.4440904e-04
   1.4360504e+02   3.2134509e-04
   1.4364839e+02   2.9845094e-04
   1.4369283e+02   2.7571773e-04
   1.4373842e+02   2.5313490e-04
   1.4378529e+02   2.3068975e-04
   1.4383353e+02   2.0836676e-04
   1.4388329e+02   1.8614672e-04
   1.4393473e+02   1.6400532e-04
   1.4398806e+02   1.4191121e-04
   1.4404353e+02   1.1982276e-04
   1.4410148e+02   9.7682765e-05
   1.4416236e+02   7.5409005e-05
   1.4422685e+02   5.2875771e-05
   1.4429599e+02   2.9872923e-05
   1.4437167e+02   5.9954473e-06
   1.4439135e+02   2.2340833e-16
   1.4439135e+02  -3.2661421e-16
   1.4442199e+02   2.1411076e-16
   1.4442199e+02   1.2830617e-15
   1.4445264e+02   4.2726903e-05
   1.4448328e+02   1.2875076e-04
   1.4453830e+02   3.6542556e-04
   1.4459381e+02   6.7531003e-04
   1.4465064e+02   1.0297360e-03
   1.4470884e+02   1.4003821e-03
   1.4476850e+02   1.7621529e-03
   1.4482972e+02   2.0929642e-03
   1.4489261e+02   2.3736680e-03
   1.4495729e+02   2.5879729e-03
   1.4502390e+02   2.7223627e-03
   1.4509262e+02   2.7660151e-03
   1.4516363e+02   2.7107191e-03
   1.4523715e+02   2.5507899e-03
   1.4531346e+02   2.2829795e-03
   1.4539289e+02   1.9063796e-03
   1.4547584e+02   1.4223102e-03
   1.4556167e+02   8.4254715e-04
   1.4565014e+02   1.8185995e-04
   1.4567342e+02   2.4923097e-16
   1.4567342e+02  -1.4067550e-14
   1.4570529e+02  -2.4283012e-04
   1.4573716e+02  -4.3170629e-04
   1.4576992e+02  -5.1835122e-04
   1.4580320e+02  -4.5191573e-04
   1.4583704e+02  -1.9016912e-04
   1.4585237e+02  -1.2613473e-14
   1.4585237e+02   1.2727802e-14
   1.4588680e+02   5.8872243e-04
   1.4592123e+02   1.3570809e-03
   1.4596111e+02   2.4030584e-03
   1.4600156e+02   3.5658446e-03
   1.4604272e+02   4.7903736e-03
   1.4608461e+02   6.0231762e-03
   1.4612729e+02   7.2153362e-03
   1.4617077e+02   8.3223273e-03
   1.4621512e+02   9.3039352e-03
   1.4626037e+02   1.0124178e-02
   1.4630657e+02   1.0751224e-02
   1.4635378e+02   1.1157314e-02
   1.4640206e+02   1.1318676e-02
   1.4645149e+02   1.1215440e-02
   1.4650215e+02   1.0831559e-02
   1.4655411e+02   1.0154712e-02
   1.4660749e+02   9.1762170e-03
   1.4666240e+02   7.8909220e-03
   1.4671899e+02   6.2970922e-03
   1.4677741e+02   4.3962699e-03
   1.4683787e+02   2.1930970e-03
   1.4689320e+02   6.5659284e-16
   1.4689320e+02  -7.3871465e-14
   1.4692539e+02  -1.3303267e-03
   1.4695757e+02  -2.6416565e-03
   1.4699046e+02  -3.9049922e-03
   1.4702388e+02  -5.0604526e-03
   1.4705786e+02  -6.0625632e-03
   1.4709242e+02  -6.8714457e-03
   1.4712759e+02  -7.4529597e-03
   1.4716341e+02  -7.7786569e-03
   1.4719991e+02  -7.8257482e-03
   1.4723712e+02  -7.5770799e-03
   1.4727509e+02  -7.0211223e-03
   1.4731387e+02  -6.1519733e-03
   1.4735351e+02  -4.9693814e-03
   1.4739408e+02  -3.4787937e-03
   1.4743563e+02  -1.6914366e-03
   1.4747082e+02  -1.4680097e-16
   1.4747082e+02   9.1025278e-14
   1.4750436e+02   1.7275116e-03
   1.4753790e+02   3.4896518e-03
   1.4757201e+02   5.2371013e-03
   1.4760664e+02   6.8947563e-03
   1.4764182e+02   8.3965315e-03
   1.4767757e+02   9.6817124e-03
   1.4771392e+02   1.0694952e-02
   1.4775088e+02   1.1386193e-02
   1.4778850e+02   1.1710582e-02
   1.4782681e+02   1.1628400e-02
   1.4786584e+02   1.1104972e-02
   1.4790563e+02   1.0110594e-02
   1.4794622e+02   8.6204467e-03
   1.4798767e+02   6.6145083e-03
   1.4803003e+02   4.0774697e-03
   1.4807335e+02   9.9863705e-04
   1.4808615e+02   1.4364573e-13
   1.4808615e+02  -1.0989473e-15
   1.4811952e+02  -2.7738194e-03
   1.4815289e+02  -5.7308511e-03
   1.4818686e+02  -8.8559467e-03
   1.4822139e+02  -1.2084217e-02
   1.4825649e+02  -1.5363450e-02
   1.4829220e+02  -1.8646682e-02
   1.4832853e+02  -2.1892317e-02
   1.4836553e+02  -2.5064068e-02
   1.4840323e+02  -2.8130913e-02
   1.4844167e+02  -3.1067057e-02
   1.4848088e+02  -3.3851907e-02
   1.4852092e+02  -3.6470056e-02
   1.4856184e+02  -3.8911285e-02
   1.4860370e+02  -4.1170589e-02
   1.4864656e+02  -4.3248226e-02
   1.4869050e+02  -4.5149813e-02
   1.4873561e+02  -4.6886462e-02
   1.4878199e+02  -4.8475002e-02
   1.4882976e+02  -4.9938295e-02
   1.4887908e+02  -5.1305716e-02
   1.4893011e+02  -5.2613858e-02
   1.4898308e+02  -5.3907630e-02
   1.4903829e+02  -5.5241982e-02
   1.4909612e+02  -5.6684794e-02
   1.4915713e+02  -5.8322061e-02
   1.4922217e+02  -6.0268202e-02
   1.4929270e+02  -6.2690180e-02
   1.4936864e+02  -6.5741493e-02
   1.4944209e+02  -6.9197699e-02
   1.4951399e+02  -7.3110762e-02
   1.4958517e+02  -7.7530868e-02
   1.4965611e+02  -8.2494577e-02
   1.4972716e+02  -8.8029192e-02
   1.4979503e+02  -9.3837613e-02
   1.4979503e+02  -9.3837613e-02
   1.4983447e+02  -9.7440654e-02
   1.4987390e+02  -1.0120695e-01
   1.4991445e+02  -1.0524548e-01
   1.4995588e+02  -1.0953857e-01
   1.4999826e+02  -1.1409701e-01
   1.5004164e+02  -1.1893096e-01
   1.5008612e+02  -1.2405094e-01
   1.5013176e+02  -1.2946796e-01
   1.5017867e+02  -1.3519375e-01
   1.5022696e+02  -1.4124104e-01
   1.5027678e+02  -1.4762402e-01
   1.5032828e+02  -1.5435899e-01
   1.5038168e+02  -1.6146539e-01
   1.5043722e+02  -1.6896746e-01
   1.5049527e+02  -1.7689695e-01
   1.5055626e+02  -1.8529814e-01
   1.5062089e+02  -1.9423757e-01
   1.5069022e+02  -2.0382575e-01
   1.5076619e+02  -2.1427624e-01
   1.5084712e+02  -2.2527948e-01
   1.5092683e+02  -2.3591907e-01
   1.5100611e+02  -2.4624578e-01
   1.5108562e+02  -2.5628948e-01
   1.5116585e+02  -2.6605403e-01
   1.5124475e+02  -2.7524965e-01
   1.5132259e+02  -2.8388464e-01
   1.5140011e+02  -2.9202081e-01
   1.5147785e+02  -2.9968380e-01
   1.5155617e+02  -3.0687953e-01
   1.5163543e+02  -3.1360231e-01
   1.5171592e+02  -3.1983848e-01
   1.5179797e+02  -3.2556821e-01
   1.5188191e+02  -3.3076622e-01
   1.5196813e+02  -3.3540168e-01
   1.5205710e+02  -3.3943742e-01
   1.5214941e+02  -3.4282810e-01
   1.5224587e+02  -3.4551675e-01
   1.5234768e+02  -3.4742783e-01
   1.5245678e+02  -3.4845183e-01
   1.5256746e+02  -3.4845044e-01
   1.5267539e+02  -3.4748798e-01
   1.5278149e+02  -3.4566714e-01
   1.5288663e+02  -3.4305863e-01
   1.5299142e+02  -3.3971548e-01
   1.5309631e+02  -3.3568043e-01
   1.5320166e+02  -3.3098952e-01
   1.5330781e+02  -3.2567405e-01
   1.5341504e+02  -3.1976173e-01
   1.5352365e+02  -3.1327733e-01
   1.5363393e+02  -3.0624292e-01
   1.5374529e+02  -2.9873999e-01
   1.5385748e+02  -2.9083576e-01
   1.5397087e+02  -2.8255419e-01
   1.5408580e+02  -2.7391741e-01
   1.5420264e+02  -2.6494531e-01
   1.5432176e+02  -2.5565532e-01
   1.5444357e+02  -2.4606195e-01
   1.5456855e+02  -2.3617603e-01
   1.5469727e+02  -2.2600339e-01
   1.5483046e+02  -2.1554273e-01
   1.5496904e+02  -2.0478172e-01
   1.5511431e+02  -1.9368967e-01
   1.5526824e+02  -1.8220191e-01
   1.5543415e+02  -1.7018085e-01
   1.5560555e+02  -1.5820543e-01
   1.5577391e+02  -1.4692369e-01
   1.5593974e+02  -1.3630578e-01
   1.5610181e+02  -1.2642119e-01
   1.5618676e+02  -1.2143886e-01
   1.5618676e+02  -1.2143886e-01
   1.5622548e+02  -1.1921323e-01
   1.5626421e+02  -1.1701631e-01
   1.5630475e+02  -1.1474708e-01
   1.5634615e+02  -1.1246249e-01
   1.5638849e+02  -1.1015979e-01
   1.5643184e+02  -1.0783786e-01
   1.5647627e+02  -1.0549526e-01
   1.5652187e+02  -1.0313031e-01
   1.5656873e+02  -1.0074098e-01
   1.5661698e+02  -9.8324784e-02
   1.5666674e+02  -9.5878646e-02
   1.5671818e+02  -9.3398702e-02
   1.5677151e+02  -9.0879984e-02
   1.5682698e+02  -8.8315946e-02
   1.5688492e+02  -8.5697670e-02
   1.5694581e+02  -8.3012466e-02
   1.5701030e+02  -8.0241164e-02
   1.5707943e+02  -7.7352168e-02
   1.5715512e+02  -7.4285549e-02
   1.5723611e+02  -7.1113158e-02
   1.5731585e+02  -6.8098096e-02
   1.5739514e+02  -6.5204727e-02
   1.5747463e+02  -6.2406177e-02
   1.5755482e+02  -5.9684557e-02
   1.5763378e+02  -5.7102258e-02
   1.5771164e+02  -5.4648234e-02
   1.5778917e+02  -5.2293497e-02
   1.5786688e+02  -5.0019813e-02
   1.5794518e+02  -4.7814689e-02
   1.5802440e+02  -4.5668813e-02
   1.5810485e+02  -4.3574747e-02
   1.5818683e+02  -4.1526156e-02
   1.5827070e+02  -3.9517274e-02
   1.5835684e+02  -3.7542455e-02
   1.5844570e+02  -3.5595707e-02
   1.5853789e+02  -3.3670065e-02
   1.5863419e+02  -3.1756577e-02
   1.5873579e+02  -2.9842340e-02
   1.5884459e+02  -2.7905922e-02
   1.5895568e+02  -2.6044520e-02
   1.5906369e+02  -2.4341128e-02
   1.5916983e+02  -2.2764725e-02
   1.5927499e+02  -2.1293304e-02
   1.5937978e+02  -1.9912203e-02
   1.5948466e+02  -1.8610839e-02
   1.5959000e+02  -1.7381113e-02
   1.5969612e+02  -1.6216568e-02
   1.5980331e+02  -1.5111889e-02
   1.5991187e+02  -1.4062579e-02
   1.6002209e+02  -1.3064754e-02
   1.6013343e+02  -1.2121936e-02
   1.6024559e+02  -1.1234578e-02
   1.6035893e+02  -1.0397650e-02
   1.6047381e+02  -9.6070149e-03
   1.6059058e+02  -8.8591380e-03
   1.6070962e+02  -8.1509283e-03
   1.6083133e+02  -7.4796181e-03
   1.6095621e+02  -6.8426643e-03
   1.6108480e+02  -6.2376585e-03
   1.6121783e+02  -5.6622262e-03
   1.6135622e+02  -5.1138935e-03
   1.6150126e+02  -4.5898671e-03
   1.6165487e+02  -4.0865974e-03
   1.6182031e+02  -3.5987112e-03
   1.6199184e+02  -3.1464823e-03
   1.6216027e+02  -2.7502133e-03
   1.6232626e+02  -2.4013495e-03
   1.6248842e+02  -2.0964648e-03
   1.6257848e+02  -1.9411592e-03
   1.6257848e+02  -1.9411592e-03
   1.6261720e+02  -1.8772689e-03
   1.6265593e+02  -1.8150548e-03
   1.6269647e+02  -1.7516712e-03
   1.6273787e+02  -1.6887505e-03
   1.6278021e+02  -1.6262266e-03
   1.6282356e+02  -1.5640805e-03
   1.6286799e+02  -1.5022877e-03
   1.6291359e+02  -1.4408190e-03
   1.6296046e+02  -1.3796392e-03
   1.6300870e+02  -1.3187049e-03
   1.6305846e+02  -1.2579624e-03
   1.6310990e+02  -1.1973438e-03
   1.6316323e+02  -1.1367610e-03
   1.6321870e+02  -1.0760972e-03
   1.6327665e+02  -1.0151916e-03
   1.6333753e+02  -9.5381317e-04
   1.6340202e+02  -8.9160851e-04
   1.6347116e+02  -8.2798744e-04
   1.6354684e+02  -7.6181346e-04
   1.6362783e+02  -6.9481933e-04
   1.6370757e+02  -6.3251792e-04
   1.6378686e+02  -5.7398069e-04
   1.6386635e+02  -5.1852183e-04
   1.6394654e+02  -4.6567885e-04
   1.6402550e+02  -4.1653431e-04
   1.6410336e+02  -3.7072708e-04
   1.6418089e+02  -3.2759465e-04
   1.6425861e+02  -2.8671147e-04
   1.6433691e+02  -2.4778044e-04
   1.6441612e+02  -2.1057781e-04
   1.6449657e+02  -1.7492516e-04
   1.6457856e+02  -1.4067307e-04
   1.6466242e+02  -1.0769030e-04
   1.6474856e+02  -7.5855542e-05
   1.6483743e+02  -4.5049574e-05
   1.6492961e+02  -1.5146113e-05
   1.6497880e+02  -3.2026824e-16
   1.6497880e+02   2.2975091e-16
   1.6500944e+02   8.2121496e-16
   1.6500944e+02  -2.4771574e-16
   1.6504008e+02  -4.2726912e-05
   1.6507072e+02  -1.2875078e-04
   1.6512574e+02  -3.6542560e-04
   1.6518126e+02  -6.7531009e-04
   1.6523809e+02  -1.0297361e-03
   1.6529629e+02  -1.4003822e-03
   1.6535595e+02  -1.7621530e-03
   1.6541717e+02  -2.0929643e-03
   1.6548005e+02  -2.3736682e-03
   1.6554473e+02  -2.5879731e-03
   1.6561135e+02  -2.7223628e-03
   1.6568007e+02  -2.7660152e-03
   1.6575107e+02  -2.7107193e-03
   1.6582460e+02  -2.5507901e-03
   1.6590091e+02  -2.2829796e-03
   1.6598034e+02  -1.9063798e-03
   1.6606329e+02  -1.4223104e-03
   1.6615029e+02  -8.3417698e-04
   1.6624204e+02  -1.4726347e-04
   1.6626087e+02  -1.4053673e-14
   1.6626087e+02   2.6313587e-16
   1.6629270e+02   2.4258116e-04
   1.6632453e+02   4.3138554e-04
   1.6635729e+02   5.1831307e-04
   1.6639057e+02   4.5225383e-04
   1.6642441e+02   1.9096800e-04
   1.6643982e+02   1.3008285e-14
   1.6643982e+02  -1.2333017e-14
   1.6647424e+02  -5.8869671e-04
   1.6650867e+02  -1.3570181e-03
   1.6654855e+02  -2.4029866e-03
   1.6658900e+02  -3.5657671e-03
   1.6663016e+02  -4.7902938e-03
   1.6667206e+02  -6.0230976e-03
   1.6671473e+02  -7.2152617e-03
   1.6675822e+02  -8.3222597e-03
   1.6680256e+02  -9.3038769e-03
   1.6684781e+02  -1.0124131e-02
   1.6689401e+02  -1.0751191e-02
   1.6694122e+02  -1.1157296e-02
   1.6698951e+02  -1.1318674e-02
   1.6703894e+02  -1.1215456e-02
   1.6708959e+02  -1.0831593e-02
   1.6714155e+02  -1.0154766e-02
   1.6719493e+02  -9.1762904e-03
   1.6724984e+02  -7.8910153e-03
   1.6730643e+02  -6.2972054e-03
   1.6736485e+02  -4.3964027e-03
   1.6742531e+02  -2.1932491e-03
   1.6748065e+02  -7.3927409e-14
   1.6748065e+02   5.9978064e-16
   1.6751283e+02   1.3303268e-03
   1.6754501e+02   2.6416566e-03
   1.6757791e+02   3.9049924e-03
   1.6761133e+02   5.0604529e-03
   1.6764531e+02   6.0625635e-03
   1.6767987e+02   6.8714461e-03
   1.6771504e+02   7.4529602e-03
   1.6775086e+02   7.7786574e-03
   1.6778735e+02   7.8257487e-03
   1.6782456e+02   7.5770805e-03
   1.6786254e+02   7.0211230e-03
   1.6790132e+02   6.1519740e-03
   1.6794096e+02   4.9693821e-03
   1.6798152e+02   3.4787945e-03
   1.6802308e+02   1.6914375e-03
   1.6805827e+02   9.1340564e-14
   1.6805827e+02   1.7087026e-16
   1.6809181e+02  -1.7275116e-03
   1.6812535e+02  -3.4896518e-03
   1.6815946e+02  -5.2371013e-03
   1.6819409e+02  -6.8947563e-03
   1.6822927e+02  -8.3965314e-03
   1.6826502e+02  -9.6817123e-03
   1.6830136e+02  -1.0694952e-02
   1.6833833e+02  -1.1386192e-02
   1.6837595e+02  -1.1710582e-02
   1.6841426e+02  -1.1628399e-02
   1.6845328e+02  -1.1104971e-02
   1.6849307e+02  -1.0110594e-02
   1.6853367e+02  -8.6204458e-03
   1.6857512e+02  -6.6145074e-03
   1.6861747e+02  -4.0774686e-03
   1.6866079e+02  -9.9863578e-04
   1.6867359e+02   1.6219665e-16
   1.6867359e+02   1.4490644e-13
   1.6870696e+02   2.7738195e-03
   1.6874033e+02   5.7308512e-03
   1.6877431e+02   8.8559468e-03
   1.6880883e+02   1.2084217e-02
   1.6884394e+02   1.5363450e-02
   1.6887964e+02   1.8646682e-02
   1.6891598e+02   2.1892318e-02
   1.6895298e+02   2.5064069e-02
   1.6897020e+02   2.6487035e-02
   1.6897020e+02   2.6487035e-02
   1.6900790e+02   2.9471205e-02
   1.6904560e+02   3.2264183e-02
   1.6908519e+02   3.4982227e-02
   1.6912559e+02   3.7526306e-02
   1.6916690e+02   3.9890771e-02
   1.6920917e+02   4.2072771e-02
   1.6925248e+02   4.4074824e-02
   1.6929691e+02   4.5904852e-02
   1.6934254e+02   4.7576358e-02
   1.6938950e+02   4.9108682e-02
   1.6943790e+02   5.0527373e-02
   1.6948792e+02   5.1864762e-02
   1.6953974e+02   5.3160801e-02
   1.6959362e+02   5.4464390e-02
   1.6964989e+02   5.5835511e-02
   1.6970899e+02   5.7348883e-02
   1.6977157e+02   5.9100801e-02
   1.6983871e+02   6.1223558e-02
   1.6991189e+02   6.3905321e-02
   1.6998663e+02   6.7115468e-02
   1.7005931e+02   7.0752725e-02
   1.7013085e+02   7.4869696e-02
   1.7020188e+02   7.9510133e-02
   1.7027282e+02   8.4706392e-02
   1.7034400e+02   9.0482678e-02
   1.7041564e+02   9.6856646e-02
   1.7048797e+02   1.0384030e-01
   1.7056105e+02   1.1142517e-01
   1.7063432e+02   1.1952449e-01
   1.7070806e+02   1.2813130e-01
   1.7078253e+02   1.3723351e-01
   1.7085796e+02   1.4681479e-01
   1.7093458e+02   1.5685513e-01
   1.7101262e+02   1.6733132e-01
   1.7109233e+02   1.7821734e-01
   1.7117400e+02   1.8948494e-01
   1.7125797e+02   2.0110436e-01
   1.7134465e+02   2.1304550e-01
   1.7143457e+02   2.2527995e-01
   1.7152844e+02   2.3778475e-01
   1.7162731e+02   2.5055040e-01
   1.7173282e+02   2.6359990e-01
   1.7184080e+02   2.7622657e-01
   1.7194702e+02   2.8782600e-01
   1.7205222e+02   2.9843084e-01
   1.7215702e+02   3.0805644e-01
   1.7226189e+02   3.1670026e-01
   1.7236719e+02   3.2435059e-01
   1.7247325e+02   3.3099096e-01
   1.7258037e+02   3.3660248e-01
   1.7268884e+02   3.4116504e-01
   1.7279787e+02   3.4462902e-01
   1.7290741e+02   3.4700042e-01
   1.7301723e+02   3.4829495e-01
   1.7312769e+02   3.4854533e-01
   1.7323914e+02   3.4777806e-01
   1.7335190e+02   3.4601570e-01
   1.7346629e+02   3.4327796e-01
   1.7358263e+02   3.3958232e-01
   1.7370125e+02   3.3494412e-01
   1.7382255e+02   3.2937628e-01
   1.7394694e+02   3.2288858e-01
   1.7407496e+02   3.1548632e-01
   1.7420723e+02   3.0716808e-01
   1.7434457e+02   2.9792175e-01
   1.7448805e+02   2.8771747e-01
   1.7463926e+02   2.7649372e-01
   1.7480065e+02   2.6412622e-01
   1.7496858e+02   2.5098747e-01
   1.7513384e+02   2.3792934e-01
   1.7529560e+02   2.2514554e-01
   1.7536192e+02   2.1992811e-01
   1.7536192e+02   2.1992811e-01
   1.7540065e+02   2.1689223e-01
   1.7543938e+02   2.1386563e-01
   1.7547992e+02   2.1070832e-01
   1.7552132e+02   2.0749755e-01
   1.7556366e+02   2.0422871e-01
   1.7560701e+02   2.0089929e-01
   1.7565144e+02   1.9750629e-01
   1.7569704e+02   1.9404622e-01
   1.7574391e+02   1.9051493e-01
   1.7579215e+02   1.8690744e-01
   1.7584191e+02   1.8321768e-01
   1.7589335e+02   1.7943813e-01
   1.7594668e+02   1.7555927e-01
   1.7600215e+02   1.7156870e-01
   1.7606010e+02   1.6744974e-01
   1.7612098e+02   1.6317897e-01
   1.7618547e+02   1.5872139e-01
   1.7625461e+02   1.5402000e-01
   1.7633029e+02   1.4896796e-01
   1.7641128e+02   1.4367405e-01
   1.7649102e+02   1.3857795e-01
   1.7657031e+02   1.3362725e-01
   1.7664980e+02   1.2878166e-01
   1.7672999e+02   1.2401445e-01
   1.7680895e+02   1.1944037e-01
   1.7688681e+02   1.1504670e-01
   1.7696434e+02   1.1078705e-01
   1.7704206e+02   1.0663257e-01
   1.7712036e+02   1.0256364e-01
   1.7719957e+02   9.8565684e-02
   1.7728002e+02   9.4626952e-02
   1.7736201e+02   9.0737265e-02
   1.7744588e+02   8.6887064e-02
   1.7753201e+02   8.3066596e-02
   1.7762088e+02   7.9264991e-02
   1.7771306e+02   7.5468987e-02
   1.7780937e+02   7.1660778e-02
   1.7791096e+02   6.7813820e-02
   1.7801977e+02   6.3883019e-02
   1.7813085e+02   6.0065862e-02
   1.7823887e+02   5.6538198e-02
   1.7834500e+02   5.3242923e-02
   1.7845016e+02   5.0139470e-02
   1.7855496e+02   4.7201248e-02
   1.7865984e+02   4.4409334e-02
   1.7876518e+02   4.1749426e-02
   1.7887129e+02   3.9210234e-02
   1.7897848e+02   3.6782533e-02
   1.7908704e+02   3.4458565e-02
   1.7919726e+02   3.2231631e-02
   1.7930861e+02   3.0111508e-02
   1.7942076e+02   2.8101229e-02
   1.7953411e+02   2.6191313e-02
   1.7964899e+02   2.4374009e-02
   1.7976576e+02   2.2642710e-02
   1.7988480e+02   2.0991625e-02
   1.8000651e+02   1.9415540e-02
   1.8013138e+02   1.7909604e-02
   1.8025998e+02   1.6469140e-02
   1.8039301e+02   1.5089403e-02
   1.8053140e+02   1.3765265e-02
   1.8067643e+02   1.2490658e-02
   1.8083004e+02   1.1257466e-02
   1.8099549e+02   1.0052785e-02
   1.8116702e+02   8.9273733e-03
   1.8133545e+02   7.9336361e-03
   1.8150144e+02   7.0523649e-03
   1.8166360e+02   6.2768145e-03
   1.8175365e+02   5.8797123e-03
   1.8175365e+02   5.8797123e-03
   1.8179237e+02   5.7159044e-03
   1.8183110e+02   5.5561455e-03
   1.8187164e+02   5.3931260e-03
   1.8191304e+02   5.2310339e-03
   1.8195538e+02   5.0696985e-03
   1.8199873e+02   4.9090692e-03
   1.8204316e+02   4.7490811e-03
   1.8208876e+02   4.5896563e-03
   1.8213563e+02   4.4307002e-03
   1.8218387e+02   4.2720969e-03
   1.8223363e+02   4.1137017e-03
   1.8228507e+02   3.9553313e-03
   1.8233840e+02   3.7967481e-03
   1.8239387e+02   3.6376364e-03
   1.8245182e+02   3.4775619e-03
   1.8251270e+02   3.3159001e-03
   1.8257719e+02   3.1516969e-03
   1.8264632e+02   2.9833599e-03
   1.8272201e+02   2.8078269e-03
   1.8280300e+02   2.6296399e-03
   1.8288274e+02   2.4634819e-03
   1.8296203e+02   2.3069468e-03
   1.8304152e+02   2.1582538e-03
   1.8312171e+02   2.0162045e-03
   1.8320067e+02   1.8837578e-03
   1.8327853e+02   1.7599965e-03
   1.8335606e+02   1.6431767e-03
   1.8343377e+02   1.5321811e-03
   1.8351207e+02   1.4262320e-03
   1.8359129e+02   1.3247442e-03
   1.8367174e+02   1.2272516e-03
   1.8375372e+02   1.1333632e-03
   1.8383759e+02   1.0427343e-03
   1.8392373e+02   9.5504471e-04
   1.8401260e+02   8.6997673e-04
   1.8410478e+02   7.8719009e-04
   1.8420108e+02   7.0628266e-04
   1.8430268e+02   6.2671703e-04
   1.8441148e+02   5.4765110e-04
   1.8452257e+02   4.7302163e-04
   1.8463058e+02   4.0593190e-04
   1.8473672e+02   3.4489212e-04
   1.8484188e+02   2.8884740e-04
   1.8494667e+02   2.3707940e-04
   1.8505156e+02   1.8905977e-04
   1.8515689e+02   1.4437837e-04
   1.8526301e+02   1.0270457e-04
   1.8537020e+02   6.3764056e-05
   1.8547876e+02   2.7324033e-05
   1.8556625e+02   7.2453165e-16
   1.8556625e+02   1.7448540e-16
   1.8559689e+02   1.5177083e-16
   1.8559689e+02   1.2207062e-15
   1.8562753e+02   4.2726918e-05
   1.8565817e+02   1.2875080e-04
   1.8571319e+02   3.6542563e-04
   1.8576870e+02   6.7531014e-04
   1.8582553e+02   1.0297362e-03
   1.8588373e+02   1.4003823e-03
   1.8594339e+02   1.7621531e-03
   1.8600461e+02   2.0929644e-03
   1.8606750e+02   2.3736683e-03
   1.8613218e+02   2.5879732e-03
   1.8619880e+02   2.7223630e-03
   1.8626751e+02   2.7660154e-03
   1.8633852e+02   2.7107194e-03
   1.8641204e+02   2.5507902e-03
   1.8648835e+02   2.2829797e-03
   1.8656778e+02   1.9063799e-03
   1.8665073e+02   1.4223105e-03
   1.8673774e+02   8.3417708e-04
   1.8682949e+02   1.4726355e-04
   1.8684831e+02   2.2348117e-16
   1.8684831e+02  -1.4093354e-14
   1.8688015e+02  -2.4258117e-04
   1.8691198e+02  -4.3138556e-04
   1.8694474e+02  -5.1831311e-04
   1.8697802e+02  -4.5225388e-04
   1.8701186e+02  -1.9096806e-04
   1.8702726e+02  -1.2385302e-14
   1.8702726e+02   1.2955836e-14
   1.8706169e+02   5.8869673e-04
   1.8709611e+02   1.3570181e-03
   1.8713600e+02   2.4029867e-03
   1.8717645e+02   3.5657671e-03
   1.8721760e+02   4.7902939e-03
   1.8725950e+02   6.0230977e-03
   1.8730217e+02   7.2152619e-03
   1.8734566e+02   8.3222598e-03
   1.8739001e+02   9.3038771e-03
   1.8743525e+02   1.0124131e-02
   1.8748146e+02   1.0751191e-02
   1.8752867e+02   1.1157296e-02
   1.8757695e+02   1.1318674e-02
   1.8762638e+02   1.1215456e-02
   1.8767703e+02   1.0831593e-02
   1.8772900e+02   1.0154766e-02
   1.8778238e+02   9.1762905e-03
   1.8783729e+02   7.8910154e-03
   1.8789388e+02   6.2972055e-03
   1.8795230e+02   4.3964027e-03
   1.8801276e+02   2.1932491e-03
   1.8806809e+02   3.8814438e-16
   1.8806809e+02  -7.4136877e-14
   1.8810028e+02  -1.3303268e-03
   1.8813246e+02  -2.6416567e-03
   1.8814537e+02  -3.1496270e-03
   1.8814537e+02  -3.1496270e-03
   1.8817826e+02  -4.3690254e-03
   1.8821116e+02  -5.4476524e-03
   1.8824536e+02  -6.3837234e-03
   1.8828014e+02  -7.1128375e-03
   1.8831555e+02  -7.6034969e-03
   1.8835161e+02  -7.8293222e-03
   1.8838836e+02  -7.7695943e-03
   1.8842585e+02  -7.4092237e-03
   1.8846411e+02  -6.7387439e-03
   1.8850320e+02  -5.7543221e-03
   1.8854318e+02  -4.4577908e-03
   1.8858409e+02  -2.8567059e-03
   1.8862603e+02  -9.6444249e-04
   1.8864572e+02  -4.3441813e-15
   1.8864572e+02   8.6828114e-14
   1.8867925e+02   1.7273809e-03
   1.8871279e+02   3.4893913e-03
   1.8874690e+02   5.2368515e-03
   1.8878153e+02   6.8945243e-03
   1.8881671e+02   8.3963266e-03
   1.8885246e+02   9.6815430e-03
   1.8888880e+02   1.0694826e-02
   1.8892577e+02   1.1386117e-02
   1.8896339e+02   1.1710562e-02
   1.8900170e+02   1.1628441e-02
   1.8904072e+02   1.1105080e-02
   1.8908051e+02   1.0110773e-02
   1.8912111e+02   8.6206988e-03
   1.8916256e+02   6.6148367e-03
   1.8920491e+02   4.0778761e-03
   1.8924823e+02   9.9912266e-04
   1.8926104e+02   1.4159138e-13
   1.8926104e+02  -3.1526431e-15
   1.8929441e+02  -2.7738195e-03
   1.8932778e+02  -5.7308512e-03
   1.8936175e+02  -8.8559467e-03
   1.8939628e+02  -1.2084217e-02
   1.8943138e+02  -1.5363450e-02
   1.8946709e+02  -1.8646682e-02
   1.8950342e+02  -2.1892317e-02
   1.8954043e+02  -2.5064068e-02
   1.8957812e+02  -2.8130913e-02
   1.8961656e+02  -3.1067057e-02
   1.8965577e+02  -3.3851907e-02
   1.8969581e+02  -3.6470056e-02
   1.8973673e+02  -3.8911285e-02
   1.8977859e+02  -4.1170589e-02
   1.8982145e+02  -4.3248227e-02
   1.8986539e+02  -4.5149814e-02
   1.8991050e+02  -4.6886463e-02
   1.8995688e+02  -4.8475003e-02
   1.9000465e+02  -4.9938297e-02
   1.9005397e+02  -5.1305718e-02
   1.9010500e+02  -5.2613860e-02
   1.9015797e+02  -5.3907632e-02
   1.9021318e+02  -5.5241984e-02
   1.9027101e+02  -5.6684797e-02
   1.9033202e+02  -5.8322064e-02
   1.9039706e+02  -6.0268205e-02
   1.9046760e+02  -6.2690184e-02
   1.9054353e+02  -6.5741497e-02
   1.9061698e+02  -6.9197704e-02
   1.9068889e+02  -7.3110767e-02
   1.9076006e+02  -7.7530874e-02
   1.9083100e+02  -8.2494583e-02
   1.9090205e+02  -8.8029199e-02
   1.9097347e+02  -9.4154943e-02
   1.9104549e+02  -1.0088607e-01
   1.9111833e+02  -1.0823153e-01
   1.9119148e+02  -1.1611911e-01
   1.9126499e+02  -1.2451763e-01
   1.9133913e+02  -1.3341710e-01
   1.9141414e+02  -1.4280284e-01
   1.9149024e+02  -1.5265633e-01
   1.9156766e+02  -1.6295560e-01
   1.9164665e+02  -1.7367576e-01
   1.9172747e+02  -1.8478938e-01
   1.9181045e+02  -1.9626724e-01
   1.9189595e+02  -2.0807918e-01
   1.9198446e+02  -2.2019576e-01
   1.9207660e+02  -2.3259114e-01
   1.9217325e+02  -2.4524883e-01
   1.9227576e+02  -2.5817479e-01
   1.9238644e+02  -2.7143226e-01
   1.9250164e+02  -2.8433357e-01
   1.9261400e+02  -2.9592879e-01
   1.9272462e+02  -3.0630823e-01
   1.9283440e+02  -3.1553151e-01
   1.9294396e+02  -3.2362292e-01
   1.9305340e+02  -3.3056906e-01
   1.9316218e+02  -3.3633471e-01
   1.9327084e+02  -3.4096289e-01
   1.9337984e+02  -3.4448176e-01
   1.9348939e+02  -3.4690791e-01
   1.9359918e+02  -3.4825535e-01
   1.9370960e+02  -3.4855716e-01
   1.9382099e+02  -3.4784012e-01
   1.9393368e+02  -3.4612693e-01
   1.9404798e+02  -3.4343744e-01
   1.9416421e+02  -3.3978923e-01
   1.9428272e+02  -3.3519774e-01
   1.9440387e+02  -3.2967603e-01
   1.9452810e+02  -3.2323406e-01
   1.9453709e+02  -3.2273947e-01
   1.9453709e+02  -3.2273947e-01
   1.9457607e+02  -3.2055453e-01
   1.9461505e+02  -3.1830426e-01
   1.9465560e+02  -3.1589711e-01
   1.9469701e+02  -3.1337205e-01
   1.9473936e+02  -3.1072311e-01
   1.9478272e+02  -3.0794520e-01
   1.9482717e+02  -3.0503252e-01
   1.9487278e+02  -3.0197854e-01
   1.9491966e+02  -2.9877569e-01
   1.9496793e+02  -2.9541522e-01
   1.9501770e+02  -2.9188673e-01
   1.9506917e+02  -2.8817771e-01
   1.9512252e+02  -2.8427276e-01
   1.9517802e+02  -2.8015235e-01
   1.9523600e+02  -2.7579090e-01
   1.9529693e+02  -2.7115338e-01
   1.9536146e+02  -2.6618875e-01
   1.9543067e+02  -2.6081584e-01
   1.9550645e+02  -2.5488597e-01
   1.9558742e+02  -2.4851207e-01
   1.9566715e+02  -2.4221227e-01
   1.9574644e+02  -2.3593862e-01
   1.9582594e+02  -2.2965214e-01
   1.9590614e+02  -2.2332657e-01
   1.9598508e+02  -2.1712867e-01
   1.9606293e+02  -2.1105346e-01
   1.9614046e+02  -2.0504951e-01
   1.9621818e+02  -1.9908529e-01
   1.9629649e+02  -1.9313955e-01
   1.9637572e+02  -1.8719631e-01
   1.9645618e+02  -1.8124228e-01
   1.9653819e+02  -1.7526526e-01
   1.9662208e+02  -1.6925287e-01
   1.9670825e+02  -1.6319134e-01
   1.9679715e+02  -1.5706398e-01
   1.9688938e+02  -1.5084886e-01
   1.9698574e+02  -1.4451485e-01
   1.9708741e+02  -1.3801372e-01
   1.9719632e+02  -1.3126152e-01
   1.9730736e+02  -1.2460690e-01
   1.9741535e+02  -1.1836030e-01
   1.9752147e+02  -1.1243905e-01
   1.9762662e+02  -1.0678456e-01
   1.9773141e+02  -1.0135960e-01
   1.9783630e+02  -9.6138524e-02
   1.9794164e+02  -9.1102466e-02
   1.9804777e+02  -8.6236916e-02
   1.9815498e+02  -8.1530261e-02
   1.9826355e+02  -7.6972877e-02
   1.9837380e+02  -7.2556514e-02
   1.9848515e+02  -6.8306190e-02
   1.9859732e+02  -6.4232528e-02
   1.9871068e+02  -6.0321423e-02
   1.9882558e+02  -5.6561519e-02
   1.9894238e+02  -5.2943178e-02
   1.9906144e+02  -4.9457939e-02
   1.9918319e+02  -4.6098078e-02
   1.9930811e+02  -4.2856230e-02
   1.9943675e+02  -3.9724999e-02
   1.9956984e+02  -3.6696457e-02
   1.9970830e+02  -3.3761405e-02
   1.9985343e+02  -3.0908074e-02
   2.0000716e+02  -2.8119436e-02
   2.0017278e+02  -2.5366556e-02
   2.0034427e+02  -2.2771274e-02
   2.0051267e+02  -2.0455894e-02
   2.0067859e+02  -1.8382968e-02
   2.0084072e+02  -1.6541587e-02
   2.0092882e+02  -1.5612102e-02
   2.0092882e+02  -1.5612102e-02
   2.0096754e+02  -1.5218598e-02
   2.0100627e+02  -1.4834039e-02
   2.0104681e+02  -1.4440821e-02
   2.0108821e+02  -1.4049010e-02
   2.0113055e+02  -1.3658191e-02
   2.0117390e+02  -1.3268233e-02
   2.0121833e+02  -1.2878973e-02
   2.0126393e+02  -1.2490209e-02
   2.0131080e+02  -1.2101701e-02
   2.0135904e+02  -1.1713149e-02
   2.0140880e+02  -1.1324182e-02
   2.0146024e+02  -1.0934329e-02
   2.0151357e+02  -1.0542976e-02
   2.0156904e+02  -1.0149311e-02
   2.0162699e+02  -9.7522150e-03
   2.0168787e+02  -9.3500807e-03
   2.0175236e+02  -8.9404559e-03
   2.0182149e+02  -8.5192534e-03
   2.0189718e+02  -8.0786302e-03
   2.0197817e+02  -7.6298068e-03
   2.0205791e+02  -7.2098262e-03
   2.0213720e+02  -6.8128260e-03
   2.0221669e+02  -6.4344558e-03
   2.0229688e+02  -6.0717953e-03
   2.0237584e+02  -5.7325509e-03
   2.0245370e+02  -5.4145514e-03
   2.0253123e+02  -5.1134607e-03
   2.0260894e+02  -4.8265108e-03
   2.0268724e+02  -4.5517805e-03
   2.0276646e+02  -4.2878279e-03
   2.0284691e+02  -4.0335038e-03
   2.0292889e+02  -3.7878430e-03
   2.0301276e+02  -3.5499908e-03
   2.0309890e+02  -3.3191459e-03
   2.0318777e+02  -3.0945049e-03
   2.0327995e+02  -2.8751940e-03
   2.0337625e+02  -2.6601632e-03
   2.0347785e+02  -2.4479867e-03
   2.0358665e+02  -2.2364006e-03
   2.0369774e+02  -2.0359640e-03
   2.0380575e+02  -1.8551383e-03
   2.0391189e+02  -1.6900582e-03
   2.0401705e+02  -1.5379858e-03
   2.0412184e+02  -1.3970638e-03
   2.0422673e+02  -1.2659301e-03
   2.0433206e+02  -1.1435301e-03
   2.0443818e+02  -1.0290146e-03
   2.0454537e+02  -9.2168001e-04
   2.0465393e+02  -8.2092946e-04
   2.0476415e+02  -7.2624655e-04
   2.0487549e+02  -6.3782542e-04
   2.0498765e+02  -5.5556388e-04
   2.0510099e+02  -4.7886104e-04
   2.0521587e+02  -4.0721931e-04
   2.0533264e+02  -3.4021346e-04
   2.0545168e+02  -2.7747274e-04
   2.0557340e+02  -2.1866766e-04
   2.0569827e+02  -1.6349964e-04
   2.0582686e+02  -1.1169183e-04
   2.0595989e+02  -6.2979950e-05
   2.0609828e+02  -1.7100805e-05
   2.0615369e+02  -2.6689669e-16
   2.0615369e+02   2.8312923e-16
   2.0618433e+02   2.2375942e-16
   2.0618433e+02  -8.4520134e-16
   2.0621497e+02  -4.2726931e-05
   2.0624561e+02  -1.2875084e-04
   2.0630063e+02  -3.6542570e-04
   2.0635615e+02  -6.7531024e-04
   2.0641298e+02  -1.0297363e-03
   2.0647118e+02  -1.4003824e-03
   2.0653084e+02  -1.7621533e-03
   2.0659206e+02  -2.0929646e-03
   2.0665494e+02  -2.3736685e-03
   2.0671962e+02  -2.5879734e-03
   2.0678624e+02  -2.7223632e-03
   2.0685496e+02  -2.7660156e-03
   2.0692596e+02  -2.7107197e-03
   2.0699949e+02  -2.5507905e-03
   2.0707580e+02  -2.2829800e-03
   2.0715523e+02  -1.9063801e-03
   2.0723818e+02  -1.4223107e-03
   2.0732054e+02  -8.6729323e-04
   2.0732054e+02  -8.6729323e-04
   2.0735985e+02  -5.8144934e-04
   2.0739915e+02  -2.8464193e-04
   2.0743576e+02  -1.4027137e-14
   2.0743576e+02   2.8937356e-16
   2.0746794e+02   2.4507069e-04
   2.0750013e+02   4.3457410e-04
   2.0753289e+02   5.1866368e-04
   2.0756619e+02   4.4882982e-04
   2.0760004e+02   1.8292462e-04
   2.0761471e+02   1.4650011e-14
   2.0761471e+02  -1.0691209e-14
   2.0764915e+02  -5.8895470e-04
   2.0768359e+02  -1.3576482e-03
   2.0772347e+02  -2.4037071e-03
   2.0776392e+02  -3.5665460e-03
   2.0780508e+02  -4.7910950e-03
   2.0784697e+02  -6.0238879e-03
   2.0788965e+02  -7.2160110e-03
   2.0793314e+02  -8.3229405e-03
   2.0797748e+02  -9.3044646e-03
   2.0802273e+02  -1.0124604e-02
   2.0806893e+02  -1.0751529e-02
   2.0811614e+02  -1.1157483e-02
   2.0816443e+02  -1.1318696e-02
   2.0821386e+02  -1.1215301e-02
   2.0826451e+02  -1.0831252e-02
   2.0831648e+02  -1.0154232e-02
   2.0836986e+02  -9.1755594e-03
   2.0842477e+02  -7.8900848e-03
   2.0848136e+02  -6.2960753e-03
   2.0853978e+02  -4.3950750e-03
   2.0860025e+02  -2.1917277e-03
   2.0865554e+02  -4.3368087e-16
   2.0865554e+02   7.4093075e-14
   2.0868772e+02   1.3303265e-03
   2.0871991e+02   2.6416562e-03
   2.0875280e+02   3.9049922e-03
   2.0878622e+02   5.0604530e-03
   2.0882020e+02   6.0625639e-03
   2.0885476e+02   6.8714468e-03
   2.0888993e+02   7.4529612e-03
   2.0892575e+02   7.7786588e-03
   2.0896224e+02   7.8257505e-03
   2.0899945e+02   7.5770827e-03
   2.0903743e+02   7.0211256e-03
   2.0907621e+02   6.1519770e-03
   2.0911585e+02   4.9693856e-03
   2.0915641e+02   3.4787984e-03
   2.0919797e+02   1.6914417e-03
   2.0923316e+02   1.1540248e-15
   2.0923316e+02  -9.0019572e-14
   2.0926670e+02  -1.7275116e-03
   2.0930024e+02  -3.4896518e-03
   2.0933435e+02  -5.2371013e-03
   2.0936898e+02  -6.8947562e-03
   2.0940416e+02  -8.3965312e-03
   2.0943991e+02  -9.6817119e-03
   2.0947625e+02  -1.0694952e-02
   2.0951322e+02  -1.1386191e-02
   2.0955084e+02  -1.1710581e-02
   2.0958915e+02  -1.1628398e-02
   2.0962818e+02  -1.1104970e-02
   2.0966797e+02  -1.0110592e-02
   2.0970856e+02  -8.6204432e-03
   2.0975001e+02  -6.6145043e-03
   2.0979236e+02  -4.0774651e-03
   2.0983569e+02  -9.9863179e-04
   2.0984848e+02  -1.4181755e-13
   2.0984848e+02   2.9266953e-15
   2.0988185e+02   2.7738195e-03
   2.0991522e+02   5.7308513e-03
   2.0994920e+02   8.8559470e-03
   2.0998373e+02   1.2084217e-02
   2.1001883e+02   1.5363450e-02
   2.1005453e+02   1.8646683e-02
   2.1009087e+02   2.1892319e-02
   2.1012787e+02   2.5064070e-02
   2.1016557e+02   2.8130915e-02
   2.1020401e+02   3.1067060e-02
   2.1024322e+02   3.3851911e-02
   2.1028326e+02   3.6470060e-02
   2.1032418e+02   3.8911290e-02
   2.1036603e+02   4.1170594e-02
   2.1040889e+02   4.3248233e-02
   2.1045284e+02   4.5149820e-02
   2.1049794e+02   4.6886470e-02
   2.1054433e+02   4.8475011e-02
   2.1059210e+02   4.9938305e-02
   2.1064141e+02   5.1305727e-02
   2.1069244e+02   5.2613870e-02
   2.1074542e+02   5.3907643e-02
   2.1080063e+02   5.5241995e-02
   2.1085846e+02   5.6684809e-02
   2.1091947e+02   5.8322077e-02
   2.1098451e+02   6.0268218e-02
   2.1105504e+02   6.2690198e-02
   2.1113098e+02   6.5741512e-02
   2.1120442e+02   6.9197719e-02
   2.1127633e+02   7.3110783e-02
   2.1134751e+02   7.7530890e-02
   2.1141845e+02   8.2494599e-02
   2.1148949e+02   8.8029215e-02
   2.1156092e+02   9.4154959e-02
   2.1163294e+02   1.0088608e-01
   2.1170577e+02   1.0823155e-01
   2.1177892e+02   1.1611912e-01
   2.1185244e+02   1.2451765e-01
   2.1192658e+02   1.3341711e-01
   2.1200159e+02   1.4280286e-01
   2.1207769e+02   1.5265635e-01
   2.1215511e+02   1.6295562e-01
   2.1223409e+02   1.7367577e-01
   2.1231492e+02   1.8478940e-01
   2.1239789e+02   1.9626725e-01
   2.1248340e+02   2.0807919e-01
   2.1257191e+02   2.2019578e-01
   2.1266405e+02   2.3259115e-01
   2.1276070e+02   2.4524885e-01
   2.1286320e+02   2.5817480e-01
   2.1297389e+02   2.7143227e-01
   2.1308909e+02   2.8433358e-01
   2.1320145e+02   2.9592880e-01
   2.1331207e+02   3.0630824e-01
   2.1342185e+02   3.1553151e-01
   2.1353141e+02   3.2362293e-01
   2.1364085e+02   3.3056907e-01
   2.1371226e+02   3.3448255e-01
   2.1371226e+02   3.3448255e-01
   2.1375139e+02   3.3641916e-01
   2.1379052e+02   3.3820900e-01
   2.1383107e+02   3.3990936e-01
   2.1387249e+02   3.4148466e-01
   2.1391485e+02   3.4292809e-01
   2.1395822e+02   3.4423142e-01
   2.1400268e+02   3.4538577e-01
   2.1404830e+02   3.4638141e-01
   2.1409519e+02   3.4720766e-01
   2.1414346e+02   3.4785260e-01
   2.1419325e+02   3.4830281e-01
   2.1424473e+02   3.4854294e-01
   2.1429810e+02   3.4855510e-01
   2.1435361e+02   3.4831793e-01
   2.1441161e+02   3.4780519e-01
   2.1447256e+02   3.4698326e-01
   2.1453713e+02   3.4580663e-01
   2.1460637e+02   3.4420832e-01
   2.1468222e+02   3.4207551e-01
   2.1476318e+02   3.3938032e-01
   2.1484290e+02   3.3632779e-01
   2.1492219e+02   3.3292420e-01
   2.1500169e+02   3.2916703e-01
   2.1508190e+02   3.2505163e-01
   2.1516082e+02   3.2070766e-01
   2.1523867e+02   3.1615987e-01
   2.1531620e+02   3.1139270e-01
   2.1539392e+02   3.0639648e-01
   2.1547224e+02   3.0116404e-01
   2.1555148e+02   2.9568861e-01
   2.1563195e+02   2.8996274e-01
   2.1571397e+02   2.8397730e-01
   2.1579788e+02   2.7772054e-01
   2.1588407e+02   2.7117675e-01
   2.1597299e+02   2.6432433e-01
   2.1606525e+02   2.5713245e-01
   2.1616164e+02   2.4955517e-01
   2.1626336e+02   2.4151944e-01
   2.1637233e+02   2.3289706e-01
   2.1648334e+02   2.2413301e-01
   2.1659131e+02   2.1565879e-01
   2.1669742e+02   2.0740400e-01
   2.1680257e+02   1.9931863e-01
   2.1690736e+02   1.9137434e-01
   2.1701225e+02   1.8355405e-01
   2.1711760e+02   1.7584692e-01
   2.1722373e+02   1.6824588e-01
   2.1733095e+02   1.6074613e-01
   2.1743953e+02   1.5334427e-01
   2.1754979e+02   1.4603762e-01
   2.1766115e+02   1.3887947e-01
   2.1777332e+02   1.3189935e-01
   2.1788670e+02   1.2508509e-01
   2.1800161e+02   1.1842750e-01
   2.1811842e+02   1.1191902e-01
   2.1823751e+02   1.0555296e-01
   2.1835928e+02   9.9322910e-02
   2.1848422e+02   9.3222177e-02
   2.1861289e+02   8.7243060e-02
   2.1874602e+02   8.1375898e-02
   2.1888453e+02   7.5607519e-02
   2.1902971e+02   6.9918404e-02
   2.1918351e+02   6.4276764e-02
   2.1934924e+02   5.8623747e-02
   2.1952070e+02   5.3218698e-02
   2.1968908e+02   4.8326419e-02
   2.1985497e+02   4.3887273e-02
   2.2001707e+02   3.9893076e-02
   2.2010399e+02   3.7884308e-02
   2.2010399e+02   3.7884308e-02
   2.2014271e+02   3.7018002e-02
   2.2018144e+02   3.6169021e-02
   2.2022198e+02   3.5298467e-02
   2.2026338e+02   3.4428513e-02
   2.2030572e+02   3.3558214e-02
   2.2034907e+02   3.2687253e-02
   2.2039350e+02   3.1815227e-02
   2.2043910e+02   3.0941652e-02
   2.2048597e+02   3.0065937e-02
   2.2053421e+02   2.9187356e-02
   2.2058397e+02   2.8305004e-02
   2.2063541e+02   2.7417731e-02
   2.2068874e+02   2.6524051e-02
   2.2074421e+02   2.5621988e-02
   2.2080215e+02   2.4708830e-02
   2.2086304e+02   2.3780688e-02
   2.2092753e+02   2.2831643e-02
   2.2099666e+02   2.1851854e-02
   2.2107235e+02   2.0822495e-02
   2.2115334e+02   1.9769193e-02
   2.2123308e+02   1.8779040e-02
   2.2131237e+02   1.7838873e-02
   2.2139186e+02   1.6938884e-02
   2.2147205e+02   1.6072511e-02
   2.2155101e+02   1.5258622e-02
   2.2162887e+02   1.4492548e-02
   2.2170640e+02   1.3764284e-02
   2.2178411e+02   1.3067472e-02
   2.2186241e+02   1.2397717e-02
   2.2194163e+02   1.1751728e-02
   2.2202208e+02   1.1126883e-02
   2.2210406e+02   1.0520971e-02
   2.2218793e+02   9.9320214e-03
   2.2227407e+02   9.3581661e-03
   2.2236294e+02   8.7975001e-03
   2.2245512e+02   8.2479103e-03
   2.2255142e+02   7.7068034e-03
   2.2265302e+02   7.1705871e-03
   2.2276182e+02   6.6334677e-03
   2.2287291e+02   6.1223148e-03
   2.2298092e+02   5.6591022e-03
   2.2308706e+02   5.2344038e-03
   2.2319222e+02   4.8415393e-03
   2.2329701e+02   4.4760000e-03
   2.2340189e+02   4.1344943e-03
   2.2350723e+02   3.8144812e-03
   2.2361335e+02   3.5139203e-03
   2.2372054e+02   3.2311232e-03
   2.2382910e+02   2.9646587e-03
   2.2393932e+02   2.7132886e-03
   2.2405066e+02   2.4776537e-03
   2.2416282e+02   2.2576109e-03
   2.2427616e+02   2.0516741e-03
   2.2439104e+02   1.8586145e-03
   2.2450781e+02   1.6773822e-03
   2.2462685e+02   1.5070605e-03
   2.2474857e+02   1.3468333e-03
   2.2487344e+02   1.1959577e-03
   2.2500203e+02   1.0537409e-03
   2.2513506e+02   9.1951545e-04
   2.2527345e+02   7.9260771e-04
   2.2541849e+02   6.7228896e-04
   2.2557210e+02   5.5767968e-04
   2.2573754e+02   4.4751802e-04
   2.2590907e+02   3.4630049e-04
   2.2607750e+02   2.5837040e-04
   2.2624349e+02   1.8159674e-04
   2.2640565e+02   1.1502999e-04
   2.2649571e+02   8.1323845e-05
   2.2649571e+02   8.1323845e-05
   2.2653444e+02   6.7499480e-05
   2.2657316e+02   5.4061780e-05
   2.2661370e+02   4.0396315e-05
   2.2665510e+02   2.6855904e-05
   2.2669744e+02   1.3426349e-05
   2.2674079e+02   1.0360548e-07
   2.2674114e+02   7.5038029e-16
   2.2674114e+02   2.0035974e-16
   2.2677178e+02   1.4304864e-16
   2.2677178e+02   1.2119734e-15
   2.2680242e+02   4.2726879e-05
   2.2683306e+02   1.2875069e-04
   2.2688062e+02   3.2835302e-04
   2.2692892e+02   5.8858957e-04
   2.2697878e+02   8.9238641e-04
   2.2703033e+02   1.2209668e-03
   2.2708378e+02   1.5564842e-03
   2.2713939e+02   1.8817437e-03
   2.2719750e+02   2.1800258e-03
   2.2725859e+02   2.4347755e-03
   2.2732332e+02   2.6290290e-03
   2.2739046e+02   2.7419475e-03
   2.2745972e+02   2.7618186e-03
   2.2753133e+02   2.6811060e-03
   2.2760552e+02   2.4947348e-03
   2.2768256e+02   2.2000442e-03
   2.2776196e+02   1.8014692e-03
   2.2784192e+02   1.3178153e-03
   2.2792135e+02   7.7145110e-04
   2.2799942e+02   1.8576585e-04
   2.2802320e+02   3.9516459e-16
   2.2802320e+02  -1.3921644e-14
   2.2805516e+02  -2.4344261e-04
   2.2808711e+02  -4.3249361e-04
   2.2811987e+02  -5.1844213e-04
   2.2815316e+02  -4.5107981e-04
   2.2818700e+02  -1.8819848e-04
   2.2820215e+02  -1.2881785e-14
   2.2820215e+02   1.2459597e-14
   2.2823658e+02   5.8878576e-04
   2.2827101e+02   1.3572356e-03
   2.2831090e+02   2.4032352e-03
   2.2835135e+02   3.5660358e-03
   2.2839250e+02   4.7905701e-03
   2.2843440e+02   6.0233700e-03
   2.2847708e+02   7.2155198e-03
   2.2852056e+02   8.3224940e-03
   2.2856491e+02   9.3040790e-03
   2.2861016e+02   1.0124293e-02
   2.2865636e+02   1.0751307e-02
   2.2870357e+02   1.1157360e-02
   2.2875185e+02   1.1318680e-02
   2.2880128e+02   1.1215401e-02
   2.2885194e+02   1.0831474e-02
   2.2890390e+02   1.0154580e-02
   2.2895728e+02   9.1760369e-03
   2.2901219e+02   7.8906929e-03
   2.2906878e+02   6.2968142e-03
   2.2912720e+02   4.3959434e-03
   2.2918766e+02   2.1927231e-03
   2.2924298e+02   1.1839488e-15
   2.2924298e+02  -7.3343675e-14
   2.2927517e+02  -1.3303265e-03
   2.2930735e+02  -2.6416561e-03
   2.2934024e+02  -3.9049918e-03
   2.2937366e+02  -5.0604521e-03
   2.2940764e+02  -6.0625626e-03
   2.2944220e+02  -6.8714450e-03
   2.2947738e+02  -7.4529589e-03
   2.2951319e+02  -7.7786560e-03
   2.2954969e+02  -7.8257472e-03
   2.2958690e+02  -7.5770789e-03
   2.2962487e+02  -7.0211212e-03
   2.2966365e+02  -6.1519721e-03
   2.2970329e+02  -4.9693801e-03
   2.2974386e+02  -3.4787923e-03
   2.2978541e+02  -1.6914351e-03
   2.2982061e+02   6.4835290e-17
   2.2982061e+02   9.1237348e-14
   2.2985415e+02   1.7275116e-03
   2.2988769e+02   3.4896518e-03
   2.2992180e+02   5.2371014e-03
   2.2995643e+02   6.8947565e-03
   2.2999160e+02   8.3965317e-03
   2.3002735e+02   9.6817127e-03
   2.3006370e+02   1.0694953e-02
   2.3010067e+02   1.1386193e-02
   2.3013829e+02   1.1710583e-02
   2.3017659e+02   1.1628401e-02
   2.3021562e+02   1.1104973e-02
   2.3025541e+02   1.0110596e-02
   2.3029601e+02   8.6204483e-03
   2.3033745e+02   6.6145103e-03
   2.3037981e+02   4.0774719e-03
   2.3042313e+02   9.9863956e-04
   2.3043593e+02   1.4570680e-13
   2.3043593e+02  -1.2990910e-15
   2.3046930e+02  -2.7738194e-03
   2.3050267e+02  -5.7308511e-03
   2.3053665e+02  -8.8559466e-03
   2.3057117e+02  -1.2084217e-02
   2.3060627e+02  -1.5363449e-02
   2.3064198e+02  -1.8646682e-02
   2.3067832e+02  -2.1892317e-02
   2.3071532e+02  -2.5064067e-02
   2.3075302e+02  -2.8130912e-02
   2.3079145e+02  -3.1067056e-02
   2.3083067e+02  -3.3851905e-02
   2.3087071e+02  -3.6470054e-02
   2.3091162e+02  -3.8911283e-02
   2.3095348e+02  -4.1170586e-02
   2.3099634e+02  -4.3248223e-02
   2.3104028e+02  -4.5149810e-02
   2.3108539e+02  -4.6886458e-02
   2.3113177e+02  -4.8474998e-02
   2.3117954e+02  -4.9938291e-02
   2.3122886e+02  -5.1305711e-02
   2.3127989e+02  -5.2613853e-02
   2.3133286e+02  -5.3907624e-02
   2.3138807e+02  -5.5241975e-02
   2.3144590e+02  -5.6684788e-02
   2.3150691e+02  -5.8322054e-02
   2.3157195e+02  -6.0268194e-02
   2.3164249e+02  -6.2690172e-02
   2.3171842e+02  -6.5741484e-02
   2.3179187e+02  -6.9197690e-02
   2.3186378e+02  -7.3110752e-02
   2.3193495e+02  -7.7530858e-02
   2.3200589e+02  -8.2494566e-02
   2.3207694e+02  -8.8029182e-02
   2.3214836e+02  -9.4154925e-02
   2.3222039e+02  -1.0088605e-01
   2.3229322e+02  -1.0823151e-01
   2.3236637e+02  -1.1611909e-01
   2.3243988e+02  -1.2451761e-01
   2.3251403e+02  -1.3341708e-01
   2.3258903e+02  -1.4280282e-01
   2.3266513e+02  -1.5265631e-01
   2.3274255e+02  -1.6295559e-01
   2.3282154e+02  -1.7367574e-01
   2.3288743e+02  -1.8272911e-01
   2.3288743e+02  -1.8272911e-01
   2.3292679e+02  -1.8816475e-01
   2.3296615e+02  -1.9361046e-01
   2.3300670e+02  -1.9922259e-01
   2.3304812e+02  -2.0494707e-01
   2.3309050e+02  -2.1078241e-01
   2.3313388e+02  -2.1672528e-01
   2.3317835e+02  -2.2277212e-01
   2.3322398e+02  -2.2891918e-01
   2.3327089e+02  -2.3516251e-01
   2.3331917e+02  -2.4149809e-01
   2.3336898e+02  -2.4792198e-01
   2.3342048e+02  -2.5443049e-01
   2.3347387e+02  -2.6102058e-01
   2.3352941e+02  -2.6769052e-01
   2.3358744e+02  -2.7444093e-01
   2.3364843e+02  -2.8127700e-01
   2.3371304e+02  -2.8821278e-01
   2.3378235e+02  -2.9528141e-01
   2.3385828e+02  -3.0256390e-01
   2.3393922e+02  -3.0977086e-01
   2.3401894e+02  -3.1628879e-01
   2.3409822e+02  -3.2218565e-01
   2.3417773e+02  -3.2750200e-01
   2.3425795e+02  -3.3225351e-01
   2.3433686e+02  -3.3632458e-01
   2.3441470e+02  -3.3975577e-01
   2.3449222e+02  -3.4260020e-01
   2.3456995e+02  -3.4488475e-01
   2.3464828e+02  -3.4662173e-01
   2.3472753e+02  -3.4781419e-01
   2.3480801e+02  -3.4845849e-01
   2.3489006e+02  -3.4854525e-01
   2.3497399e+02  -3.4805954e-01
   2.3506020e+02  -3.4698022e-01
   2.3514916e+02  -3.4527835e-01
   2.3524146e+02  -3.4291419e-01
   2.3533790e+02  -3.3983144e-01
   2.3543968e+02  -3.3594557e-01
   2.3554875e+02  -3.3111691e-01
   2.3565973e+02  -3.2556150e-01
   2.3576767e+02  -3.1959812e-01
   2.3587376e+02  -3.1325693e-01
   2.3597890e+02  -3.0655817e-01
   2.3608369e+02  -2.9952330e-01
   2.3618858e+02  -2.9217343e-01
   2.3629394e+02  -2.8452867e-01
   2.3640008e+02  -2.7660794e-01
   2.3650731e+02  -2.6842885e-01
   2.3661592e+02  -2.6000766e-01
   2.3672620e+02  -2.5135909e-01
   2.3683756e+02  -2.4256714e-01
   2.3694975e+02  -2.3369024e-01
   2.3706313e+02  -2.2473600e-01
   2.3717807e+02  -2.1571262e-01
   2.3729490e+02  -2.0662789e-01
   2.3741401e+02  -1.9748858e-01
   2.3753582e+02  -1.8829993e-01
   2.3766080e+02  -1.7906489e-01
   2.3778952e+02  -1.6978303e-01
   2.3792270e+02  -1.6044888e-01
   2.3806127e+02  -1.5104898e-01
   2.3820654e+02  -1.4155634e-01
   2.3836045e+02  -1.3191879e-01
   2.3852634e+02  -1.2202971e-01
   2.3869775e+02  -1.1236271e-01
   2.3886611e+02  -1.0341570e-01
   2.3903194e+02  -9.5129960e-02
   2.3919402e+02  -8.7529684e-02
   2.3927916e+02  -8.3730713e-02
   2.3927916e+02  -8.3730713e-02
   2.3931788e+02  -8.2046152e-02
   2.3935661e+02  -8.0388470e-02
   2.3939715e+02  -7.8681580e-02
   2.3943855e+02  -7.6968605e-02
   2.3948089e+02  -7.5247583e-02
   2.3952424e+02  -7.3517775e-02
   2.3956867e+02  -7.1778249e-02
   2.3961427e+02  -7.0027888e-02
   2.3966114e+02  -6.8265338e-02
   2.3970938e+02  -6.6488942e-02
   2.3975914e+02  -6.4696637e-02
   2.3981058e+02  -6.2885820e-02
   2.3986391e+02  -6.1053132e-02
   2.3991938e+02  -5.9194130e-02
   2.3997732e+02  -5.7302735e-02
   2.4003821e+02  -5.5370272e-02
   2.4010270e+02  -5.3383585e-02
   2.4017183e+02  -5.1320906e-02
   2.4024752e+02  -4.9140797e-02
   2.4032851e+02  -4.6895707e-02
   2.4040825e+02  -4.4771635e-02
   2.4048754e+02  -4.2742219e-02
   2.4056703e+02  -4.0787682e-02
   2.4064722e+02  -3.8894840e-02
   2.4072618e+02  -3.7106220e-02
   2.4080404e+02  -3.5413126e-02
   2.4088157e+02  -3.3794719e-02
   2.4095928e+02  -3.2237832e-02
   2.4103758e+02  -3.0733416e-02
   2.4111680e+02  -2.9274713e-02
   2.4119725e+02  -2.7856332e-02
   2.4127923e+02  -2.6473707e-02
   2.4136310e+02  -2.5122716e-02
   2.4144924e+02  -2.3799381e-02
   2.4153810e+02  -2.2499553e-02
   2.4163029e+02  -2.1218497e-02
   2.4172659e+02  -1.9950238e-02
   2.4182819e+02  -1.8686297e-02
   2.4193699e+02  -1.7412738e-02
   2.4204808e+02  -1.6193422e-02
   2.4215609e+02  -1.5081954e-02
   2.4226223e+02  -1.4057162e-02
   2.4236739e+02  -1.3104033e-02
   2.4247218e+02  -1.2212509e-02
   2.4257706e+02  -1.1375294e-02
   2.4268240e+02  -1.0586786e-02
   2.4278852e+02  -9.8425019e-03
   2.4289571e+02  -9.1387431e-03
   2.4300427e+02  -8.4723788e-03
   2.4311449e+02  -7.8407008e-03
   2.4322583e+02  -7.2457027e-03
   2.4333799e+02  -6.6874222e-03
   2.4345133e+02  -6.1624633e-03
   2.4356621e+02  -5.6680257e-03
   2.4368298e+02  -5.2017169e-03
   2.4380202e+02  -4.7614461e-03
   2.4392374e+02  -4.3453451e-03
   2.4404861e+02  -3.9517045e-03
   2.4417720e+02  -3.5789157e-03
   2.4431023e+02  -3.2254082e-03
   2.4444862e+02  -2.8895672e-03
   2.4459366e+02  -2.5696012e-03
   2.4474727e+02  -2.2632802e-03
   2.4491271e+02  -1.9672977e-03
   2.4508424e+02  -1.6938730e-03
   2.4525267e+02  -1.4550761e-03
   2.4541866e+02  -1.2455120e-03
   2.4558082e+02  -1.0629204e-03
   2.4567088e+02  -9.7012286e-04
   2.4567088e+02  -9.7012286e-04
   2.4570960e+02  -9.3199134e-04
   2.4574833e+02  -8.9488548e-04
   2.4578887e+02  -8.5710835e-04
   2.4583027e+02  -8.1963378e-04
   2.4587261e+02  -7.8242247e-04
   2.4591596e+02  -7.4546316e-04
   2.4596040e+02  -7.0874142e-04
   2.4600599e+02  -6.7224009e-04
   2.4605286e+02  -6.3593847e-04
   2.4610110e+02  -5.9981122e-04
   2.4615086e+02  -5.6382690e-04
   2.4620230e+02  -5.2794577e-04
   2.4625563e+02  -4.9211645e-04
   2.4631110e+02  -4.5627073e-04
   2.4636905e+02  -4.2031483e-04
   2.4642993e+02  -3.8411394e-04
   2.4649442e+02  -3.4746193e-04
   2.4656356e+02  -3.1001436e-04
   2.4663924e+02  -2.7110760e-04
   2.4672023e+02  -2.3176564e-04
   2.4679997e+02  -1.9522380e-04
   2.4687926e+02  -1.6093045e-04
   2.4695875e+02  -1.2847850e-04
   2.4703894e+02  -9.7593179e-05
   2.4711790e+02  -6.8902408e-05
   2.4719576e+02  -4.2189815e-05
   2.4727329e+02  -1.7064539e-05
   2.4732858e+02  -3.2617545e-16
   2.4732858e+02   2.2383354e-16
   2.4735922e+02   2.2376218e-16
   2.4735922e+02  -8.4518345e-16
   2.4738986e+02  -4.2726902e-05
   2.4742050e+02  -1.2875075e-04
   2.4747553e+02  -3.6542555e-04
   2.4753104e+02  -6.7531002e-04
   2.4758787e+02  -1.0297360e-03
   2.4764607e+02  -1.4003821e-03
   2.4770573e+02  -1.7621529e-03
   2.4776695e+02  -2.0929641e-03
   2.4782984e+02  -2.3736680e-03
   2.4789452e+02  -2.5879729e-03
   2.4796113e+02  -2.7223626e-03
   2.4802985e+02  -2.7660150e-03
   2.4810086e+02  -2.7107191e-03
   2.4817438e+02  -2.5507899e-03
   2.4825069e+02  -2.2829794e-03
   2.4833012e+02  -1.9063796e-03
   2.4841307e+02  -1.4223102e-03
   2.4850007e+02  -8.3417683e-04
   2.4859183e+02  -1.4726335e-04
   2.4861065e+02  -1.3933597e-14
   2.4861065e+02   3.8318415e-16
   2.4864248e+02   2.4258114e-04
   2.4867432e+02   4.3138550e-04
   2.4870707e+02   5.1831302e-04
   2.4874036e+02   4.5225376e-04
   2.4877420e+02   1.9096791e-04
   2.4878960e+02   1.3216614e-14
   2.4878960e+02  -1.2124579e-14
   2.4882402e+02  -5.8869668e-04
   2.4885845e+02  -1.3570180e-03
   2.4889834e+02  -2.4029865e-03
   2.4893878e+02  -3.5657669e-03
   2.4897994e+02  -4.7902936e-03
   2.4902184e+02  -6.0230974e-03
   2.4906451e+02  -7.2152615e-03
   2.4910800e+02  -8.3222594e-03
   2.4915234e+02  -9.3038767e-03
   2.4919759e+02  -1.0124131e-02
   2.4924379e+02  -1.0751191e-02
   2.4929100e+02  -1.1157296e-02
   2.4933929e+02  -1.1318674e-02
   2.4938872e+02  -1.1215456e-02
   2.4943937e+02  -1.0831593e-02
   2.4949133e+02  -1.0154766e-02
   2.4954471e+02  -9.1762902e-03
   2.4959963e+02  -7.8910151e-03
   2.4965621e+02  -6.2972052e-03
   2.4971464e+02  -4.3964026e-03
   2.4977510e+02  -2.1932491e-03
   2.4983043e+02  -7.4089172e-14
   2.4983043e+02   4.3801768e-16
   2.4986261e+02   1.3303267e-03
   2.4989480e+02   2.6416565e-03
   2.4992769e+02   3.9049923e-03
   2.4996111e+02   5.0604527e-03
   2.4999509e+02   6.0625632e-03
   2.5000000e+02   6.1911119e-03


==> figuresAndData/limitCycle_5ththOrder_numerator+1-1+0pt0004.csv <==
   0.0000000e+00   0.0000000e+00
   2.2204460e-17   2.2204460e-18
   2.2204460e-17   2.2204460e-18
   2.2204460e-15   2.2204460e-16
   2.2204460e-15   2.2204460e-16
   2.0095091e-05   2.0094082e-06
   1.2057055e-04   1.2053421e-05
   6.2294784e-04   6.2197788e-05
   3.1348343e-03   3.1102921e-04
   9.9600581e-03   9.7128847e-04
   1.7338914e-02   1.6591756e-03
   2.5958786e-02   2.4289177e-03
   3.5701656e-02   3.2554687e-03
   4.5891974e-02   4.0711738e-03
   5.6177159e-02   4.8445001e-03
   6.6503079e-02   5.5710540e-03
   7.6870448e-02   6.2509879e-03
   8.7279682e-02   6.8844571e-03
   9.7731205e-02   7.4716434e-03
   1.0822545e-01   8.0127555e-03
   1.1876286e-01   8.5080275e-03
   1.3015878e-01   8.9903980e-03
   1.4257876e-01   9.4543182e-03
   1.5593497e-01   9.8828524e-03
   1.7016872e-01   1.0261244e-02
   1.8523703e-01   1.0576174e-02
   2.0110683e-01   1.0815464e-02
   2.1775164e-01   1.0967951e-02
   2.3514961e-01   1.1023443e-02
   2.5328227e-01   1.0972728e-02
   2.7213375e-01   1.0807599e-02
   2.9169015e-01   1.0520905e-02
   3.1193919e-01   1.0106598e-02
   3.3286988e-01   9.5597847e-03
   3.5447234e-01   8.8767794e-03
   3.7673757e-01   8.0551519e-03
   3.9965736e-01   7.0937694e-03
   4.2322418e-01   5.9928325e-03
   4.4743106e-01   4.7539030e-03
   4.7227154e-01   3.3799236e-03
   4.9773962e-01   1.8752279e-03
   5.2382965e-01   2.4553967e-04
   5.2765259e-01   2.5592592e-16
   5.2765259e-01  -2.0204107e-16
   5.4392058e-01  -1.0609619e-03
   5.6018857e-01  -2.1399113e-03
   5.7661369e-01  -3.2370057e-03
   5.9316525e-01  -4.3404841e-03
   6.0984630e-01  -5.4411814e-03
   6.2665959e-01  -6.5302852e-03
   6.4360803e-01  -7.5993577e-03
   6.6069462e-01  -8.6403338e-03
   6.7792249e-01  -9.6455184e-03
   6.9529489e-01  -1.0607584e-02
   7.1281521e-01  -1.1519571e-02
   7.3064329e-01  -1.2382140e-02
   7.4888895e-01  -1.3191606e-02
   7.6753250e-01  -1.3937582e-02
   7.8655634e-01  -1.4610157e-02
   8.0594311e-01  -1.5199924e-02
   8.2567540e-01  -1.5698094e-02
   8.4573557e-01  -1.6096595e-02
   8.6610544e-01  -1.6388179e-02
   8.8676609e-01  -1.6566508e-02
   9.0769760e-01  -1.6626248e-02
   9.2829588e-01  -1.6566544e-02
   9.2829588e-01  -1.6566544e-02
   9.4947705e-01  -1.6383555e-02
   9.7114728e-01  -1.6070418e-02
   9.9307400e-01  -1.5626305e-02
   1.0152709e+00  -1.5049361e-02
   1.0377481e+00  -1.4338245e-02
   1.0605168e+00  -1.3492080e-02
   1.0835889e+00  -1.2510452e-02
   1.1069773e+00  -1.1393407e-02
   1.1306960e+00  -1.0141452e-02
   1.1547602e+00  -8.7555532e-03
   1.1791865e+00  -7.2371347e-03
   1.2039932e+00  -5.5880770e-03
   1.2292004e+00  -3.8107165e-03
   1.2548304e+00  -1.9078435e-03
   1.2794263e+00   2.1705727e-16
   1.2794263e+00   1.3424591e-15
   1.2973545e+00   1.4341838e-03
   1.3152827e+00   2.8920507e-03
   1.3333897e+00   4.3751395e-03
   1.3516498e+00   5.8691278e-03
   1.3700668e+00   7.3625887e-03
   1.3886446e+00   8.8445783e-03
   1.4073869e+00   1.0304661e-02
   1.4262978e+00   1.1732905e-02
   1.4453814e+00   1.3119882e-02
   1.4646422e+00   1.4456658e-02
   1.4840848e+00   1.5734797e-02
   1.5037140e+00   1.6946352e-02
   1.5236107e+00   1.8088041e-02
   1.5439685e+00   1.9161291e-02
   1.5647705e+00   2.0154533e-02
   1.5860031e+00   2.1056935e-02
   1.6076533e+00   2.1858341e-02
   1.6297081e+00   2.2549376e-02
   1.6521547e+00   2.3121547e-02
   1.6749802e+00   2.3567332e-02
   1.6981714e+00   2.3880261e-02
   1.7217147e+00   2.4054993e-02
   1.7455959e+00   2.4087378e-02
   1.7698001e+00   2.3974509e-02
   1.7943345e+00   2.3714454e-02
   1.8192131e+00   2.3305915e-02
   1.8444511e+00   2.2748204e-02
   1.8700651e+00   2.2041236e-02
   1.8960731e+00   2.1185534e-02
   1.9224948e+00   2.0182221e-02
   1.9493520e+00   1.9033028e-02
   1.9766687e+00   1.7740284e-02
   2.0044716e+00   1.6306925e-02
   2.0327908e+00   1.4736487e-02
   2.0616601e+00   1.3033108e-02
   2.0911176e+00   1.1201527e-02
   2.1212076e+00   9.2470813e-03
   2.1519810e+00   7.1756978e-03
   2.1834975e+00   4.9938832e-03
   2.2158283e+00   2.7087007e-03
   2.2490596e+00   3.2772859e-04
   2.2536118e+00   2.4887861e-16
   2.2536118e+00  -1.7980409e-15
   2.2725893e+00  -1.3660866e-03
   2.2915667e+00  -2.7203610e-03
   2.3107717e+00  -4.0639701e-03
   2.3301512e+00  -5.3786129e-03
   2.3497105e+00  -6.6508497e-03
   2.3694541e+00  -7.8678903e-03
   2.3893869e+00  -9.0176424e-03
   2.4095139e+00  -1.0088706e-02
   2.4298405e+00  -1.1070369e-02
   2.4503724e+00  -1.1952601e-02
   2.4711153e+00  -1.2726052e-02
   2.4920755e+00  -1.3382044e-02
   2.5132595e+00  -1.3912570e-02
   2.5346744e+00  -1.4310287e-02
   2.5563273e+00  -1.4568515e-02
   2.5782261e+00  -1.4681230e-02
   2.6003790e+00  -1.4643060e-02
   2.6227949e+00  -1.4449284e-02
   2.6454830e+00  -1.4095827e-02
   2.6684534e+00  -1.3579255e-02
   2.6917168e+00  -1.2896775e-02
   2.7152847e+00  -1.2046227e-02
   2.7391695e+00  -1.1026087e-02
   2.7633846e+00  -9.8354585e-03
   2.7879444e+00  -8.4740740e-03
   2.8128648e+00  -6.9422899e-03
   2.8381630e+00  -5.2410854e-03
   2.8638576e+00  -3.3720588e-03
   2.8899696e+00  -1.3374257e-03
   2.9063065e+00   1.8821750e-16
   2.9063065e+00   2.5554645e-15
   2.9258031e+00   1.6540808e-03
   2.9452997e+00   3.3555546e-03
   2.9649992e+00   5.1054173e-03
   2.9848783e+00   6.8861540e-03
   3.0049416e+00   8.6833510e-03
   3.0251939e+00   1.0483237e-02
   3.0456400e+00   1.2272710e-02
   3.0662850e+00   1.4039332e-02
   3.0871344e+00   1.5771325e-02
   3.1081935e+00   1.7457563e-02
   3.1294685e+00   1.9087572e-02
   3.1509654e+00   2.0651521e-02
   3.1726909e+00   2.2140220e-02
   3.1946517e+00   2.3545114e-02
   3.2168551e+00   2.4858279e-02
   3.2394509e+00   2.6079721e-02
   3.2625264e+00   2.7204123e-02
   3.2860719e+00   2.8220917e-02
   3.3100797e+00   2.9120471e-02
   3.3345424e+00   2.9894101e-02
   3.3594530e+00   3.0534152e-02
   3.3848048e+00   3.1034076e-02
   3.4105910e+00   3.1388499e-02
   3.4368054e+00   3.1593270e-02
   3.4634415e+00   3.1645509e-02
   3.4811891e+00   3.1595886e-02
   3.4811891e+00   3.1595886e-02
   3.5082408e+00   3.1395148e-02
   3.5360142e+00   3.1038544e-02
   3.5642451e+00   3.0528273e-02
   3.5929655e+00   2.9865761e-02
   3.6222033e+00   2.9053242e-02
   3.6519901e+00   2.8093682e-02
   3.6823612e+00   2.6990787e-02
   3.7133566e+00   2.5749004e-02
   3.7450221e+00   2.4373524e-02
   3.7774107e+00   2.2870287e-02
   3.8105841e+00   2.1245986e-02
   3.8446154e+00   1.9508062e-02
   3.8795925e+00   1.7664703e-02
   3.9156233e+00   1.5724816e-02
   3.9528431e+00   1.3697979e-02
   3.9914271e+00   1.1594329e-02
   4.0316109e+00   9.4243162e-03
   4.0737277e+00   7.1981527e-03
   4.1182847e+00   4.9244819e-03
   4.1642216e+00   2.6968999e-03
   4.2099463e+00   6.2428763e-04
   4.2244754e+00   2.2685846e-15
   4.2244754e+00  -1.3931998e-16
   4.2442956e+00  -8.2024902e-04
   4.2641158e+00  -1.5910456e-03
   4.2842266e+00  -2.3075838e-03
   4.3045318e+00  -2.9504158e-03
   4.3250381e+00  -3.5051040e-03
   4.3457510e+00  -3.9580458e-03
   4.3666766e+00  -4.2965200e-03
   4.3878209e+00  -4.5086799e-03
   4.4091905e+00  -4.5835474e-03
   4.4307923e+00  -4.5110077e-03
   4.4526337e+00  -4.2818033e-03
   4.4747223e+00  -3.8875286e-03
   4.4970663e+00  -3.3206245e-03
   4.5196746e+00  -2.5743737e-03
   4.5425564e+00  -1.6428951e-03
   4.5657216e+00  -5.2113947e-04
   4.5753977e+00  -2.9129260e-15
   4.5753977e+00   2.3874132e-16
   4.5988570e+00   1.3857855e-03
   4.6209299e+00   2.8285490e-03
   4.6432439e+00   4.4012016e-03
   4.6657825e+00   6.0852312e-03
   4.6885518e+00   7.8643188e-03
   4.7115583e+00   9.7228825e-03
   4.7348086e+00   1.1646094e-02
   4.7583095e+00   1.3619869e-02
   4.7820684e+00   1.5630865e-02
   4.8060931e+00   1.7666470e-02
   4.8303916e+00   1.9714798e-02
   4.8549725e+00   2.1764685e-02
   4.8798449e+00   2.3805677e-02
   4.9050183e+00   2.5828031e-02
   4.9305030e+00   2.7822705e-02
   4.9563098e+00   2.9781350e-02
   4.9824502e+00   3.1696313e-02
   5.0089449e+00   3.3561208e-02
   5.0361076e+00   3.5389408e-02
   5.0639399e+00   3.7171440e-02
   5.0924509e+00   3.8898821e-02
   5.1216516e+00   4.0563730e-02
   5.1515550e+00   4.2159100e-02
   5.1821764e+00   4.3678701e-02
   5.2135338e+00   4.5117212e-02
   5.2456479e+00   4.6470296e-02
   5.2785433e+00   4.7734654e-02
   5.3122482e+00   4.8908092e-02
   5.3467957e+00   4.9989569e-02
   5.3822248e+00   5.0979253e-02
   5.4185810e+00   5.1878568e-02
   5.4559183e+00   5.2690247e-02
   5.4943012e+00   5.3418397e-02
   5.5338072e+00   5.4068567e-02
   5.5745308e+00   5.4647847e-02
   5.6165887e+00   5.5165001e-02
   5.6601279e+00   5.5630659e-02
   5.7053379e+00   5.6057618e-02
   5.7524703e+00   5.6461314e-02
   5.8018732e+00   5.6860638e-02
   5.8540566e+00   5.7279411e-02
   5.9098330e+00   5.7749451e-02
   5.9706861e+00   5.8318126e-02
   6.0308499e+00   5.8965441e-02
   6.0897779e+00   5.9704844e-02
   6.1480579e+00   6.0557410e-02
   6.2060934e+00   6.1541051e-02
   6.2641707e+00   6.2671326e-02
   6.3225129e+00   6.3962099e-02
   6.3813070e+00   6.5425893e-02
   6.4407182e+00   6.7074083e-02
   6.5008994e+00   6.8917002e-02
   6.5614079e+00   7.0943414e-02
   6.6222238e+00   7.3150536e-02
   6.6835586e+00   7.5542408e-02
   6.7455980e+00   7.8121982e-02
   6.8085131e+00   8.0891148e-02
   6.8724683e+00   8.3850731e-02
   6.9376274e+00   8.7000462e-02
   7.0041586e+00   9.0338927e-02
   7.0722398e+00   9.3863520e-02
   7.1420643e+00   9.7570386e-02
   7.2138473e+00   1.0145438e-01
   7.2878348e+00   1.0550908e-01
   7.3643161e+00   1.0972677e-01
   7.4436411e+00   1.1409865e-01
   7.5262488e+00   1.1861510e-01
   7.6127128e+00   1.2326644e-01
   7.7038248e+00   1.2804437e-01
   7.8007594e+00   1.3294554e-01
   7.9054602e+00   1.3798057e-01
   8.0192065e+00   1.4309278e-01
   8.1326769e+00   1.4777210e-01
   8.2444518e+00   1.5193084e-01
   8.3554089e+00   1.5558660e-01
   8.4661679e+00   1.5874468e-01
   8.5766105e+00   1.6139129e-01
   8.6864525e+00   1.6351909e-01
   8.7962417e+00   1.6514265e-01
   8.9063922e+00   1.6627102e-01
   9.0171342e+00   1.6691016e-01
   9.1281340e+00   1.6706704e-01
   9.1994233e+00   1.6692080e-01
   9.1994233e+00   1.6692080e-01
   9.2385374e+00   1.6676089e-01
   9.2776516e+00   1.6654577e-01
   9.3182077e+00   1.6626553e-01
   9.3596324e+00   1.6592037e-01
   9.4020027e+00   1.6550711e-01
   9.4453833e+00   1.6502237e-01
   9.4898486e+00   1.6446244e-01
   9.5354839e+00   1.6382321e-01
   9.5823879e+00   1.6310005e-01
   9.6306764e+00   1.6228768e-01
   9.6804868e+00   1.6138006e-01
   9.7319855e+00   1.6037003e-01
   9.7853777e+00   1.5924904e-01
   9.8409234e+00   1.5800654e-01
   9.8989625e+00   1.5662910e-01
   9.9599598e+00   1.5509879e-01
   1.0024589e+01   1.5339027e-01
   1.0093920e+01   1.5146432e-01
   1.0169901e+01   1.4925103e-01
   1.0250839e+01   1.4678532e-01
   1.0330560e+01   1.4425813e-01
   1.0409858e+01   1.4165738e-01
   1.0489390e+01   1.3897167e-01
   1.0569644e+01   1.3619271e-01
   1.0648532e+01   1.3340280e-01
   1.0726359e+01   1.3060229e-01
   1.0803883e+01   1.2777306e-01
   1.0881616e+01   1.2490410e-01
   1.0959950e+01   1.2198784e-01
   1.1039217e+01   1.1901830e-01
   1.1119731e+01   1.1599011e-01
   1.1201808e+01   1.1289780e-01
   1.1285791e+01   1.0973522e-01
   1.1372070e+01   1.0649492e-01
   1.1461118e+01   1.0316718e-01
   1.1553541e+01   9.9738577e-02
   1.1650162e+01   9.6189396e-02
   1.1752203e+01   9.2488351e-02
   1.1861689e+01   8.8580006e-02
   1.1972097e+01   8.4713093e-02
   1.2079559e+01   8.1028387e-02
   1.2185254e+01   7.7486367e-02
   1.2290037e+01   7.4060123e-02
   1.2394491e+01   7.0733149e-02
   1.2499056e+01   6.7494490e-02
   1.2604092e+01   6.4336425e-02
   1.2709912e+01   6.1253255e-02
   1.2816811e+01   5.8240589e-02
   1.2925071e+01   5.5294903e-02
   1.3034984e+01   5.2413227e-02
   1.3145999e+01   4.9614015e-02
   1.3257834e+01   4.6906777e-02
   1.3370852e+01   4.4284754e-02
   1.3485396e+01   4.1742627e-02
   1.3601814e+01   3.9275923e-02
   1.3720475e+01   3.6880712e-02
   1.3841783e+01   3.4553352e-02
   1.3966206e+01   3.2290264e-02
   1.4094296e+01   3.0087680e-02
   1.4226743e+01   2.7941313e-02
   1.4364441e+01   2.5845854e-02
   1.4508621e+01   2.3794076e-02
   1.4661115e+01   2.1775015e-02
   1.4824961e+01   1.9769552e-02
   1.4995859e+01   1.7848106e-02
   1.5163503e+01   1.6121540e-02
   1.5329294e+01   1.4558014e-02
   1.5491985e+01   1.3153435e-02
   1.5569565e+01   1.2526282e-02
   1.5569565e+01   1.2526282e-02
   1.5608287e+01   1.2223125e-02
   1.5647010e+01   1.1926391e-02
   1.5687553e+01   1.1622468e-02
   1.5728952e+01   1.1319137e-02
   1.5771294e+01   1.1016072e-02
   1.5814644e+01   1.0713167e-02
   1.5859076e+01   1.0410287e-02
   1.5904674e+01   1.0107270e-02
   1.5951538e+01   9.8039189e-03
   1.5999781e+01   9.4999903e-03
   1.6049542e+01   9.1951812e-03
   1.6100983e+01   8.8891067e-03
   1.6154310e+01   8.5812684e-03
   1.6209779e+01   8.2710040e-03
   1.6267727e+01   7.9574032e-03
   1.6328613e+01   7.6391600e-03
   1.6393100e+01   7.3142835e-03
   1.6462235e+01   6.9794611e-03
   1.6537918e+01   6.6283469e-03
   1.6618915e+01   6.2697384e-03
   1.6698661e+01   5.9332941e-03
   1.6777951e+01   5.6144458e-03
   1.6857449e+01   5.3097956e-03
   1.6937646e+01   5.0170665e-03
   1.7016606e+01   4.7425781e-03
   1.7094467e+01   4.4846694e-03
   1.7171999e+01   4.2399091e-03
   1.7249720e+01   4.0061125e-03
   1.7328024e+01   3.7817667e-03
   1.7407244e+01   3.5657380e-03
   1.7487694e+01   3.3571228e-03
   1.7569687e+01   3.1551607e-03
   1.7653563e+01   2.9591756e-03
   1.7739706e+01   2.7685297e-03
   1.7828580e+01   2.5825771e-03
   1.7920777e+01   2.4006074e-03
   1.8017095e+01   2.2217557e-03
   1.8118710e+01   2.0448338e-03
   1.8227543e+01   1.8679355e-03
   1.8338598e+01   1.7000047e-03
   1.8446590e+01   1.5481005e-03
   1.8552708e+01   1.4090690e-03
   1.8657853e+01   1.2806778e-03
   1.8762633e+01   1.1614162e-03
   1.8867500e+01   1.0501789e-03
   1.8972824e+01   9.4611110e-04
   1.9078927e+01   8.4852572e-04
   1.9186108e+01   7.5685369e-04
   1.9294655e+01   6.7061243e-04
   1.9404863e+01   5.8938441e-04
   1.9516192e+01   5.1336060e-04
   1.9628337e+01   4.4247682e-04
   1.9741668e+01   3.7623854e-04
   1.9856534e+01   3.1423657e-04
   1.9973290e+01   2.5612122e-04
   2.0092311e+01   2.0158736e-04
   2.0214010e+01   1.5036350e-04
   2.0338863e+01   1.0220301e-04
   2.0467439e+01   5.6876473e-05
   2.0600445e+01   1.4163706e-05
   2.0647501e+01   2.7051522e-16
   2.0647501e+01   2.0322353e-16
   2.0674667e+01  -1.5465616e-06
   2.0677820e+01   1.9411285e-16
   2.0677820e+01   3.9238124e-16
   2.0704986e+01   3.4983090e-05
   2.0735305e+01   1.1435399e-04
   2.0782654e+01   3.0449089e-04
   2.0830479e+01   5.5399978e-04
   2.0879279e+01   8.4342526e-04
   2.0929092e+01   1.1535336e-03
   2.0979973e+01   1.4669186e-03
   2.1031985e+01   1.7678992e-03
   2.1085195e+01   2.0424830e-03
   2.1139677e+01   2.2783280e-03
   2.1195516e+01   2.4647039e-03
   2.1252806e+01   2.5924532e-03
   2.1311653e+01   2.6539517e-03
   2.1372179e+01   2.6430688e-03
   2.1434524e+01   2.5551260e-03
   2.1498852e+01   2.3868540e-03
   2.1565353e+01   2.1363465e-03
   2.1634260e+01   1.8030089e-03
   2.1705852e+01   1.3874970e-03
   2.1780481e+01   8.9163839e-04
   2.1858595e+01   3.1831861e-04
   2.1899615e+01   2.4356602e-16
   2.1899615e+01  -1.5480239e-15
   2.1927089e+01  -2.1178659e-04
   2.1954563e+01  -3.8939804e-04
   2.1960593e+01  -4.2046722e-04
   2.1960593e+01  -4.2046722e-04
   2.1988747e+01  -5.1401729e-04
   2.2017377e+01  -5.0198976e-04
   2.2046421e+01  -3.5579762e-04
   2.2075897e+01  -5.0548256e-05
   2.2079620e+01  -1.0743766e-15
   2.2079620e+01   2.0973891e-15
   2.2109547e+01   5.0018166e-04
   2.2139866e+01   1.1490086e-03
   2.2174091e+01   2.0070832e-03
   2.2208747e+01   2.9655267e-03
   2.2243925e+01   3.9870357e-03
   2.2279644e+01   5.0351707e-03
   2.2315926e+01   6.0760794e-03
   2.2352795e+01   7.0784168e-03
   2.2390277e+01   8.0133075e-03
   2.2428399e+01   8.8543080e-03
   2.2467192e+01   9.5773676e-03
   2.2506688e+01   1.0160790e-02
   2.2546922e+01   1.0585194e-02
   2.2587935e+01   1.0833473e-02
   2.2629768e+01   1.0890758e-02
   2.2672470e+01   1.0744371e-02
   2.2716093e+01   1.0383790e-02
   2.2760696e+01   9.8005975e-03
   2.2806345e+01   8.9884374e-03
   2.2853117e+01   7.9429629e-03
   2.2901097e+01   6.6617786e-03
   2.2950385e+01   5.1443731e-03
   2.3001097e+01   3.3920362e-03
   2.3053371e+01   1.4077522e-03
   2.3088160e+01   4.2067044e-16
   2.3088160e+01  -8.9867350e-15
   2.3115917e+01  -1.1600980e-03
   2.3143673e+01  -2.3159620e-03
   2.3171956e+01  -3.4513576e-03
   2.3200632e+01  -4.5255660e-03
   2.3229718e+01  -5.5075822e-03
   2.3259230e+01  -6.3695524e-03
   2.3289188e+01  -7.0868751e-03
   2.3319611e+01  -7.6381788e-03
   2.3350519e+01  -8.0053057e-03
   2.3381936e+01  -8.1732984e-03
   2.3413886e+01  -8.1303914e-03
   2.3446398e+01  -7.8680085e-03
   2.3479500e+01  -7.3807663e-03
   2.3513227e+01  -6.6664863e-03
   2.3547616e+01  -5.7262171e-03
   2.3582707e+01  -4.5642697e-03
   2.3618548e+01  -3.1882688e-03
   2.3655191e+01  -1.6092255e-03
   2.3689448e+01  -1.0676356e-14
   2.3689448e+01   3.7665183e-16
   2.3718217e+01   1.4252965e-03
   2.3746986e+01   2.8666905e-03
   2.3776180e+01   4.2937030e-03
   2.3805759e+01   5.6561371e-03
   2.3835738e+01   6.9095951e-03
   2.3866133e+01   8.0127287e-03
   2.3896958e+01   8.9272502e-03
   2.3928231e+01   9.6178939e-03
   2.3959970e+01   1.0052378e-02
   2.3992195e+01   1.0201368e-02
   2.4024927e+01   1.0038435e-02
   2.4058188e+01   9.5400210e-03
   2.4092003e+01   8.6853959e-03
   2.4126399e+01   7.4566200e-03
   2.4161406e+01   5.8385017e-03
   2.4197057e+01   3.8185544e-03
   2.4233386e+01   1.3869516e-03
   2.4252004e+01   1.7712611e-14
   2.4252004e+01   2.0773314e-16
   2.4280973e+01  -2.3323284e-03
   2.4309942e+01  -4.8333946e-03
   2.4339360e+01  -7.4966299e-03
   2.4369192e+01  -1.0279551e-02
   2.4399455e+01  -1.3147225e-02
   2.4430164e+01  -1.6067670e-02
   2.4461340e+01  -1.9011919e-02
   2.4493002e+01  -2.1953997e-02
   2.4525171e+01  -2.4870899e-02
   2.4557871e+01  -2.7742570e-02
   2.4591128e+01  -3.0551893e-02
   2.4624968e+01  -3.3284677e-02
   2.4659423e+01  -3.5929657e-02
   2.4694525e+01  -3.8478496e-02
   2.4730312e+01  -4.0925797e-02
   2.4766824e+01  -4.3269135e-02
   2.4804108e+01  -4.5509091e-02
   2.4842215e+01  -4.7649321e-02
   2.4881203e+01  -4.9696639e-02
   2.4921139e+01  -5.1661147e-02
   2.4962102e+01  -5.3556404e-02
   2.5004180e+01  -5.5399681e-02
   2.5047483e+01  -5.7212297e-02
   2.5092138e+01  -5.9020125e-02
   2.5138305e+01  -6.0854323e-02
   2.5186183e+01  -6.2752447e-02
   2.5236035e+01  -6.4760216e-02
   2.5288212e+01  -6.6934475e-02
   2.5343219e+01  -6.9348601e-02
   2.5401840e+01  -7.2103484e-02
   2.5465452e+01  -7.5354140e-02
   2.5530657e+01  -7.9015339e-02
   2.5594128e+01  -8.2936944e-02
   2.5656539e+01  -8.7164691e-02
   2.5718395e+01  -9.1736957e-02
   2.5780027e+01  -9.6681835e-02
   2.5841679e+01  -1.0202067e-01
   2.5903540e+01  -1.0776980e-01
   2.5965774e+01  -1.1394156e-01
   2.6028524e+01  -1.2054479e-01
   2.6091928e+01  -1.2758526e-01
   2.6155509e+01  -1.3499349e-01
   2.6219357e+01  -1.4275545e-01
   2.6283653e+01  -1.5086654e-01
   2.6348557e+01  -1.5931914e-01
   2.6414226e+01  -1.6810308e-01
   2.6480895e+01  -1.7721735e-01
   2.6549362e+01  -1.8673740e-01
   2.6619820e+01  -1.9665343e-01
   2.6692509e+01  -2.0695456e-01
   2.6767705e+01  -2.1762720e-01
   2.6845745e+01  -2.2865549e-01
   2.6927050e+01  -2.4002224e-01
   2.7012164e+01  -2.5171076e-01
   2.7101838e+01  -2.6370861e-01
   2.7197173e+01  -2.7601609e-01
   2.7299959e+01  -2.8866737e-01
   2.7413645e+01  -3.0179669e-01
   2.7526720e+01  -3.1384696e-01
   2.7638055e+01  -3.2464033e-01
   2.7748548e+01  -3.3423396e-01
   2.7858823e+01  -3.4265035e-01
   2.7968972e+01  -3.4987115e-01
   2.8078454e+01  -3.5585889e-01
   2.8187832e+01  -3.6065596e-01
   2.8297531e+01  -3.6428906e-01
   2.8352294e+01  -3.6566795e-01
   2.8352294e+01  -3.6566795e-01
   2.8391411e+01  -3.6647835e-01
   2.8430528e+01  -3.6714502e-01
   2.8471077e+01  -3.6768617e-01
   2.8512493e+01  -3.6808347e-01
   2.8554854e+01  -3.6832972e-01
   2.8598224e+01  -3.6841683e-01
   2.8642677e+01  -3.6833594e-01
   2.8688299e+01  -3.6807732e-01
   2.8735188e+01  -3.6763012e-01
   2.8783460e+01  -3.6698213e-01
   2.8833251e+01  -3.6611943e-01
   2.8884726e+01  -3.6502586e-01
   2.8938092e+01  -3.6368228e-01
   2.8993605e+01  -3.6206546e-01
   2.9051605e+01  -3.6014624e-01
   2.9112553e+01  -3.5788646e-01
   2.9177119e+01  -3.5523310e-01
   2.9246359e+01  -3.5210592e-01
   2.9322199e+01  -3.4836528e-01
   2.9403159e+01  -3.4403210e-01
   2.9482884e+01  -3.3944701e-01
   2.9562168e+01  -3.3459915e-01
   2.9641670e+01  -3.2947384e-01
   2.9721879e+01  -3.2405917e-01
   2.9800806e+01  -3.1851546e-01
   2.9878652e+01  -3.1286007e-01
   2.9956181e+01  -3.0706339e-01
   3.0033906e+01  -3.0110731e-01
   3.0112221e+01  -2.9497926e-01
   3.0191458e+01  -2.8866889e-01
   3.0271930e+01  -2.8216620e-01
   3.0353951e+01  -2.7546036e-01
   3.0437859e+01  -2.6853846e-01
   3.0524042e+01  -2.6138413e-01
   3.0612965e+01  -2.5397546e-01
   3.0705221e+01  -2.4628176e-01
   3.0801613e+01  -2.3825763e-01
   3.0903323e+01  -2.2983112e-01
   3.1012291e+01  -2.2087591e-01
   3.1123306e+01  -2.1185657e-01
   3.1231275e+01  -2.0320925e-01
   3.1337385e+01  -1.9485047e-01
   3.1442535e+01  -1.8672101e-01
   3.1547326e+01  -1.7878586e-01
   3.1652212e+01  -1.7102262e-01
   3.1757561e+01  -1.6341614e-01
   3.1863694e+01  -1.5595567e-01
   3.1970910e+01  -1.4863325e-01
   3.2079498e+01  -1.4144269e-01
   3.2189753e+01  -1.3437888e-01
   3.2301108e+01  -1.2749062e-01
   3.2413285e+01  -1.2080349e-01
   3.2526656e+01  -1.1430304e-01
   3.2641569e+01  -1.0797809e-01
   3.2758379e+01  -1.0181929e-01
   3.2877462e+01  -9.5818414e-02
   3.2999233e+01  -8.9967736e-02
   3.3124170e+01  -8.4259452e-02
   3.3252843e+01  -7.8685027e-02
   3.3385966e+01  -7.3234303e-02
   3.3524469e+01  -6.7894083e-02
   3.3669647e+01  -6.2645577e-02
   3.3823446e+01  -5.7459060e-02
   3.3989164e+01  -5.2280561e-02
   3.4160621e+01  -4.7346478e-02
   3.4329006e+01  -4.2895718e-02
   3.4494898e+01  -3.8870027e-02
   3.4657005e+01  -3.5258678e-02
   3.4744016e+01  -3.3444472e-02
   3.4744016e+01  -3.3444472e-02
   3.4782742e+01  -3.2663808e-02
   3.4821467e+01  -3.1899254e-02
   3.4862010e+01  -3.1115788e-02
   3.4903408e+01  -3.0333389e-02
   3.4945751e+01  -2.9551212e-02
   3.4989100e+01  -2.8768980e-02
   3.5033532e+01  -2.7986337e-02
   3.5079131e+01  -2.7202858e-02
   3.5125995e+01  -2.6418023e-02
   3.5174238e+01  -2.5631194e-02
   3.5223998e+01  -2.4841573e-02
   3.5275440e+01  -2.4048150e-02
   3.5328766e+01  -2.3249615e-02
   3.5384236e+01  -2.2444227e-02
   3.5442184e+01  -2.1629598e-02
   3.5503070e+01  -2.0802299e-02
   3.5567557e+01  -1.9957106e-02
   3.5636694e+01  -1.9085334e-02
   3.5712378e+01  -1.8170350e-02
   3.5793370e+01  -1.7235058e-02
   3.5873111e+01  -1.6356758e-02
   3.5952396e+01  -1.5523645e-02
   3.6031889e+01  -1.4726930e-02
   3.6112081e+01  -1.3960727e-02
   3.6191038e+01  -1.3241632e-02
   3.6268896e+01  -1.2565415e-02
   3.6346425e+01  -1.1923157e-02
   3.6424143e+01  -1.1309184e-02
   3.6502444e+01  -1.0719571e-02
   3.6581660e+01  -1.0151378e-02
   3.6662105e+01  -9.6022606e-03
   3.6744094e+01  -9.0702461e-03
   3.6827963e+01  -8.5535781e-03
   3.6914099e+01  -8.0505951e-03
   3.7002964e+01  -7.5596102e-03
   3.7095149e+01  -7.0787606e-03
   3.7191453e+01  -6.6057709e-03
   3.7293047e+01  -6.1375025e-03
   3.7401851e+01  -5.6689108e-03
   3.7512935e+01  -5.2234257e-03
   3.7620952e+01  -4.8201225e-03
   3.7727088e+01  -4.4507034e-03
   3.7832250e+01  -4.1092883e-03
   3.7937044e+01  -3.7919042e-03
   3.8041924e+01  -3.4956474e-03
   3.8147261e+01  -3.2182747e-03
   3.8253376e+01  -2.9579838e-03
   3.8360569e+01  -2.7132828e-03
   3.8469128e+01  -2.4829068e-03
   3.8579348e+01  -2.2657617e-03
   3.8690691e+01  -2.0623774e-03
   3.8802849e+01  -1.8726064e-03
   3.8916193e+01  -1.6951445e-03
   3.9031074e+01  -1.5289130e-03
   3.9147844e+01  -1.3729899e-03
   3.9266880e+01  -1.2265709e-03
   3.9388595e+01  -1.0889399e-03
   3.9513466e+01  -9.5944574e-04
   3.9642062e+01  -8.3748212e-04
   3.9775091e+01  -7.2246595e-04
   3.9913481e+01  -6.1381067e-04
   4.0058516e+01  -5.1088424e-04
   4.0212125e+01  -4.1292781e-04
   4.0377568e+01  -3.1885873e-04
   4.0549097e+01  -2.3250866e-04
   4.0717529e+01  -1.5756391e-04
   4.0883518e+01  -9.2186331e-05
   4.1045678e+01  -3.5548981e-05
   4.1135739e+01  -6.8893150e-06
   4.1135739e+01  -6.8893150e-06
   4.1158309e+01   2.2120011e-16
   4.1158309e+01   3.5886160e-16
   4.1188628e+01   2.0006150e-07
   4.1188974e+01   2.2737578e-16
   4.1188974e+01  -4.0095205e-17
   4.1219293e+01  -4.2030761e-05
   4.1249612e+01  -1.2644007e-04
   4.1291245e+01  -2.9626001e-04
   4.1333486e+01  -5.1475431e-04
   4.1376739e+01  -7.6906779e-04
   4.1421067e+01  -1.0458215e-03
   4.1466553e+01  -1.3323962e-03
   4.1513294e+01  -1.6168510e-03
   4.1561403e+01  -1.8878955e-03
   4.1611016e+01  -2.1348488e-03
   4.1662293e+01  -2.3475849e-03
   4.1715434e+01  -2.5164525e-03
   4.1770691e+01  -2.6321547e-03
   4.1828391e+01  -2.6855556e-03
   4.1888979e+01  -2.6673470e-03
   4.1953094e+01  -2.5674220e-03
   4.2021736e+01  -2.3735429e-03
   4.2096686e+01  -2.0679389e-03
   4.2177613e+01  -1.6411068e-03
   4.2257438e+01  -1.1371463e-03
   4.2336735e+01  -5.7123077e-04
   4.2410560e+01  -3.3763140e-15
   4.2410560e+01   2.4687283e-16
   4.2442760e+01   2.4861980e-04
   4.2474959e+01   4.4232863e-04
   4.2507984e+01   5.3160018e-04
   4.2541546e+01   4.6534776e-04
   4.2575679e+01   2.0090454e-04
   4.2591750e+01   2.5616987e-16
   4.2591750e+01  -6.1525221e-15
   4.2626480e+01  -5.9965986e-04
   4.2661210e+01  -1.3795731e-03
   4.2701310e+01  -2.4331921e-03
   4.2741984e+01  -3.5987489e-03
   4.2783378e+01  -4.8193181e-03
   4.2825522e+01  -6.0398212e-03
   4.2868454e+01  -7.2099549e-03
   4.2912213e+01  -8.2840241e-03
   4.2956842e+01  -9.2208598e-03
   4.3002390e+01  -9.9837348e-03
   4.3048908e+01  -1.0540279e-02
   4.3096455e+01  -1.0862392e-02
   4.3145096e+01  -1.0926160e-02
   4.3194904e+01  -1.0711765e-02
   4.3245960e+01  -1.0203395e-02
   4.3298358e+01  -9.3891504e-03
   4.3352205e+01  -8.2609442e-03
   4.3407625e+01  -6.8143917e-03
   4.3464764e+01  -5.0486861e-03
   4.3523796e+01  -2.9664473e-03
   4.3584930e+01  -5.7352593e-04
   4.3598835e+01  -1.9668512e-15
   4.3598835e+01   1.6950742e-14
   4.3631290e+01   1.3647708e-03
   4.3663744e+01   2.7153311e-03
   4.3696923e+01   4.0226223e-03
   4.3730640e+01   5.2254296e-03
   4.3764925e+01   6.2776328e-03
   4.3799806e+01   7.1389746e-03
   4.3835313e+01   7.7752139e-03
   4.3871479e+01   8.1580810e-03
   4.3908340e+01   8.2652464e-03
   4.3945935e+01   8.0803016e-03
   4.3984310e+01   7.5927525e-03
   4.4023515e+01   6.7980326e-03
   4.4063604e+01   5.6975380e-03
   4.4104643e+01   4.2986930e-03
   4.4146704e+01   2.6150545e-03
   4.4189872e+01   6.6646990e-04
   4.4203752e+01   2.3117359e-15
   4.4203752e+01  -1.9806531e-14
   4.4237391e+01  -1.6694125e-03
   4.4271030e+01  -3.3464399e-03
   4.4305254e+01  -4.9796194e-03
   4.4340008e+01  -6.4917659e-03
   4.4375314e+01  -7.8153996e-03
   4.4411199e+01  -8.8886956e-03
   4.4447688e+01  -9.6554843e-03
   4.4484809e+01  -1.0065167e-02
   4.4522593e+01  -1.0072632e-02
   4.4561075e+01  -9.6381732e-03
   4.4600290e+01  -8.7274024e-03
   4.4640280e+01  -7.3111666e-03
   4.4681090e+01  -5.3654598e-03
   4.4722770e+01  -2.8713326e-03
   4.4762978e+01  -3.4664979e-14
   4.4762978e+01   3.0661237e-16
   4.4796894e+01   2.7470508e-03
   4.4830811e+01   5.7160675e-03
   4.4865341e+01   8.8898283e-03
   4.4900439e+01   1.2204077e-02
   4.4936134e+01   1.5606181e-02
   4.4972453e+01   1.9048979e-02
   4.5009429e+01   2.2490872e-02
   4.5047093e+01   2.5895768e-02
   4.5085483e+01   2.9233040e-02
   4.5124641e+01   3.2477490e-02
   4.5164610e+01   3.5609329e-02
   4.5205441e+01   3.8614172e-02
   4.5247190e+01   4.1483053e-02
   4.5289921e+01   4.4212464e-02
   4.5333705e+01   4.6804439e-02
   4.5378625e+01   4.9266679e-02
   4.5424778e+01   5.1612751e-02
   4.5472274e+01   5.3862376e-02
   4.5521248e+01   5.6041871e-02
   4.5571863e+01   5.8184792e-02
   4.5624317e+01   6.0332920e-02
   4.5678866e+01   6.2537793e-02
   4.5735842e+01   6.4863208e-02
   4.5795704e+01   6.7389530e-02
   4.5859121e+01   7.0221817e-02
   4.5927159e+01   7.3507144e-02
   4.6001800e+01   7.7479701e-02
   4.6077894e+01   8.1996087e-02
   4.6151861e+01   8.6890468e-02
   4.6224672e+01   9.2228407e-02
   4.6296998e+01   9.8061084e-02
   4.6369275e+01   1.0442395e-01
   4.6441826e+01   1.1134213e-01
   4.6514909e+01   1.1883293e-01
   4.6588755e+01   1.2690720e-01
   4.6663250e+01   1.3553097e-01
   4.6738004e+01   1.4462408e-01
   4.6813323e+01   1.5417967e-01
   4.6889470e+01   1.6418466e-01
   4.6966693e+01   1.7462107e-01
   4.7045238e+01   1.8546680e-01
   4.7125366e+01   1.9669617e-01
   4.7207364e+01   2.0828055e-01
   4.7291566e+01   2.2018904e-01
   4.7378371e+01   2.3238948e-01
   4.7468283e+01   2.4485015e-01
   4.7527462e+01   2.5290824e-01
   4.7527462e+01   2.5290824e-01
   4.7566714e+01   2.5817511e-01
   4.7605965e+01   2.6337165e-01
   4.7646515e+01   2.6865903e-01
   4.7687937e+01   2.7396772e-01
   4.7730305e+01   2.7929329e-01
   4.7773682e+01   2.8462895e-01
   4.7818143e+01   2.8996746e-01
   4.7863773e+01   2.9530112e-01
   4.7910671e+01   3.0062168e-01
   4.7958951e+01   3.0592035e-01
   4.8008753e+01   3.1118775e-01
   4.8060240e+01   3.1641391e-01
   4.8113619e+01   3.2158828e-01
   4.8169148e+01   3.2669985e-01
   4.8227165e+01   3.3173731e-01
   4.8288135e+01   3.3668965e-01
   4.8352727e+01   3.4154744e-01
   4.8422003e+01   3.4630638e-01
   4.8497897e+01   3.5097844e-01
   4.8578846e+01   3.5533428e-01
   4.8658565e+01   3.5899099e-01
   4.8737849e+01   3.6200824e-01
   4.8817353e+01   3.6442022e-01
   4.8897569e+01   3.6624076e-01
   4.8976486e+01   3.6744312e-01
   4.9054328e+01   3.6807110e-01
   4.9131856e+01   3.6816131e-01
   4.9209585e+01   3.6773277e-01
   4.9287904e+01   3.6679429e-01
   4.9367148e+01   3.6534789e-01
   4.9447629e+01   3.6339016e-01
   4.9529661e+01   3.6091275e-01
   4.9613583e+01   3.5790211e-01
   4.9699783e+01   3.5433854e-01
   4.9788725e+01   3.5019426e-01
   4.9881004e+01   3.4542993e-01
   4.9977427e+01   3.3998808e-01
   5.0079177e+01   3.3377986e-01
   5.0188202e+01   3.2665406e-01
   5.0299193e+01   3.1895824e-01
   5.0407146e+01   3.1110492e-01
   5.0513247e+01   3.0308657e-01
   5.0618393e+01   2.9489711e-01
   5.0723184e+01   2.8654046e-01
   5.0828072e+01   2.7802494e-01
   5.0933424e+01   2.6936070e-01
   5.1039564e+01   2.6055860e-01
   5.1146788e+01   2.5162947e-01
   5.1255386e+01   2.4258367e-01
   5.1365653e+01   2.3343082e-01
   5.1477012e+01   2.2425232e-01
   5.1589196e+01   2.1510168e-01
   5.1702575e+01   2.0597893e-01
   5.1817500e+01   1.9688580e-01
   5.1934324e+01   1.8782442e-01
   5.2053423e+01   1.7879658e-01
   5.2175213e+01   1.6980317e-01
   5.2300172e+01   1.6084335e-01
   5.2428873e+01   1.5191359e-01
   5.2562027e+01   1.4300610e-01
   5.2700570e+01   1.3410617e-01
   5.2845798e+01   1.2518728e-01
   5.2999662e+01   1.1620069e-01
   5.3165475e+01   1.0704942e-01
   5.3336907e+01   9.8164447e-02
   5.3505277e+01   8.9998551e-02
   5.3671135e+01   8.2483863e-02
   5.3833224e+01   7.5631927e-02
   5.3919185e+01   7.2189542e-02
   5.3919185e+01   7.2189542e-02
   5.3957911e+01   7.0681084e-02
   5.3996637e+01   6.9198563e-02
   5.4037180e+01   6.7673971e-02
   5.4078578e+01   6.6145924e-02
   5.4120920e+01   6.4612704e-02
   5.4164270e+01   6.3073684e-02
   5.4208702e+01   6.1528075e-02
   5.4254301e+01   5.9974928e-02
   5.4301164e+01   5.8413092e-02
   5.4349408e+01   5.6841152e-02
   5.4399168e+01   5.5257351e-02
   5.4450609e+01   5.3659462e-02
   5.4503936e+01   5.2044613e-02
   5.4559405e+01   5.0408994e-02
   5.4617353e+01   4.8747395e-02
   5.4678239e+01   4.7052359e-02
   5.4742727e+01   4.5312572e-02
   5.4811863e+01   4.3509282e-02
   5.4887547e+01   4.1606738e-02
   5.4968539e+01   3.9651194e-02
   5.5048281e+01   3.7804577e-02
   5.5127566e+01   3.6043492e-02
   5.5207058e+01   3.4350428e-02
   5.5287251e+01   3.2713699e-02
   5.5366208e+01   3.1169751e-02
   5.5444066e+01   2.9710689e-02
   5.5521595e+01   2.8318236e-02
   5.5599313e+01   2.6980827e-02
   5.5677613e+01   2.5690498e-02
   5.5756830e+01   2.4441298e-02
   5.5837275e+01   2.3228484e-02
   5.5919263e+01   2.2048041e-02
   5.6003133e+01   2.0896361e-02
   5.6089268e+01   1.9769982e-02
   5.6178134e+01   1.8665314e-02
   5.6270319e+01   1.7578298e-02
   5.6366623e+01   1.6503850e-02
   5.6468217e+01   1.5434805e-02
   5.6577020e+01   1.4359449e-02
   5.6688105e+01   1.3331671e-02
   5.6796121e+01   1.2396373e-02
   5.6902258e+01   1.1535395e-02
   5.7007419e+01   1.0735861e-02
   5.7112213e+01   9.9891262e-03
   5.7217094e+01   9.2889084e-03
   5.7322431e+01   8.6303743e-03
   5.7428546e+01   8.0096532e-03
   5.7535738e+01   7.4235485e-03
   5.7644297e+01   6.8693530e-03
   5.7754518e+01   6.3447247e-03
   5.7865861e+01   5.8512310e-03
   5.7978019e+01   5.3888114e-03
   5.8091363e+01   4.9545670e-03
   5.8206243e+01   4.5461054e-03
   5.8323014e+01   4.1613825e-03
   5.8442049e+01   3.7986126e-03
   5.8563765e+01   3.4562014e-03
   5.8688636e+01   3.1326929e-03
   5.8817232e+01   2.8267202e-03
   5.8950261e+01   2.5369540e-03
   5.9088651e+01   2.2620354e-03
   5.9233686e+01   2.0004674e-03
   5.9387295e+01   1.7504031e-03
   5.9552738e+01   1.5091292e-03
   5.9724267e+01   1.2865759e-03
   5.9892699e+01   1.0924927e-03
   6.0058688e+01   9.2240749e-04
   6.0220848e+01   7.7441223e-04
   6.0310908e+01   6.9927385e-04
   6.0310908e+01   6.9927385e-04
   6.0349634e+01   6.6841442e-04
   6.0388359e+01   6.3839412e-04
   6.0428902e+01   6.0784014e-04
   6.0470301e+01   5.7754044e-04
   6.0512643e+01   5.4746325e-04
   6.0555993e+01   5.1759948e-04
   6.0600425e+01   4.8793752e-04
   6.0646023e+01   4.5846357e-04
   6.0692887e+01   4.2916098e-04
   6.0741130e+01   4.0000942e-04
   6.0790890e+01   3.7098365e-04
   6.0842332e+01   3.4205180e-04
   6.0895658e+01   3.1317269e-04
   6.0951128e+01   2.8429165e-04
   6.1009076e+01   2.5533355e-04
   6.1069962e+01   2.2619037e-04
   6.1134449e+01   1.9669697e-04
   6.1203585e+01   1.6657736e-04
   6.1279269e+01   1.3529965e-04
   6.1360261e+01   1.0368890e-04
   6.1440003e+01   7.4343861e-05
   6.1519288e+01   4.6819024e-05
   6.1598781e+01   2.0785734e-05
   6.1665767e+01   3.5552006e-16
   6.1665767e+01   2.1787381e-16
   6.1696432e+01   2.1791331e-16
   6.1696432e+01   4.8536407e-16
   6.1727096e+01   4.2768903e-05
   6.1757760e+01   1.2878559e-04
   6.1813180e+01   3.6680193e-04
   6.1869093e+01   6.7773575e-04
   6.1926344e+01   1.0320218e-03
   6.1984990e+01   1.4005244e-03
   6.2045122e+01   1.7574837e-03
   6.2106841e+01   2.0802924e-03
   6.2170260e+01   2.3494167e-03
   6.2235510e+01   2.5483119e-03
   6.2302737e+01   2.6633368e-03
   6.2372111e+01   2.6836684e-03
   6.2443832e+01   2.6012143e-03
   6.2518136e+01   2.4105235e-03
   6.2595304e+01   2.1086920e-03
   6.2675682e+01   1.6952602e-03
   6.2759703e+01   1.1720938e-03
   6.2847928e+01   5.4322893e-04
   6.2918019e+01   2.5912432e-16
   6.2918019e+01  -3.3643878e-15
   6.2950133e+01  -2.4800532e-04
   6.2982247e+01  -4.4153090e-04
   6.3015271e+01  -5.3148442e-04
   6.3048831e+01  -4.6614071e-04
   6.3082960e+01  -2.0280988e-04
   6.3099206e+01  -1.0248665e-14
   6.3099206e+01   3.6543034e-16
   6.3133933e+01   5.9958732e-04
   6.3168660e+01   1.3794000e-03
   6.3208760e+01   2.4329884e-03
   6.3249434e+01   3.5985232e-03
   6.3290828e+01   4.8190801e-03
   6.3332972e+01   6.0395799e-03
   6.3375904e+01   7.2097189e-03
   6.3419663e+01   8.2838012e-03
   6.3464292e+01   9.2206574e-03
   6.3509839e+01   9.9835597e-03
   6.3556358e+01   1.0540137e-02
   6.3603905e+01   1.0862289e-02
   6.3652546e+01   1.0926102e-02
   6.3702353e+01   1.0711756e-02
   6.3753410e+01   1.0203438e-02
   6.3805808e+01   9.3892503e-03
   6.3859654e+01   8.2611033e-03
   6.3915074e+01   6.8146124e-03
   6.3972213e+01   5.0489704e-03
   6.4031244e+01   2.9667966e-03
   6.4092378e+01   5.7394100e-04
   6.4106294e+01   2.0302770e-15
   6.4106294e+01  -3.5805126e-14
   6.4138749e+01  -1.3647574e-03
   6.4171203e+01  -2.7153037e-03
   6.4204381e+01  -4.0225798e-03
   6.4238098e+01  -5.2253710e-03
   6.4272384e+01  -6.2775574e-03
   6.4307265e+01  -7.1388817e-03
   6.4342772e+01  -7.7751027e-03
   6.4378938e+01  -8.1579508e-03
   6.4415799e+01  -8.2650967e-03
   6.4453394e+01  -8.0801317e-03
   6.4491769e+01  -7.5925620e-03
   6.4530973e+01  -6.7978211e-03
   6.4571063e+01  -5.6973052e-03
   6.4612102e+01  -4.2984385e-03
   6.4654163e+01  -2.6147780e-03
   6.4697331e+01  -6.6617136e-04
   6.4711204e+01  -1.7736463e-15
   6.4711204e+01   4.2462995e-14
   6.4744844e+01   1.6694146e-03
   6.4778483e+01   3.3464481e-03
   6.4812707e+01   4.9796375e-03
   6.4847460e+01   6.4917976e-03
   6.4882767e+01   7.8154487e-03
   6.4918652e+01   8.8887657e-03
   6.4955141e+01   9.6555790e-03
   6.4992262e+01   1.0065290e-02
   6.5030046e+01   1.0072787e-02
   6.5068527e+01   9.6383623e-03
   6.5107743e+01   8.7276294e-03
   6.5147733e+01   7.3114346e-03
   6.5188543e+01   5.3657717e-03
   6.5230223e+01   2.8716912e-03
   6.5270436e+01   6.9944484e-14
   6.5270436e+01   3.4694470e-18
   6.5304353e+01  -2.7470514e-03
   6.5338269e+01  -5.7160644e-03
   6.5372799e+01  -8.8898172e-03
   6.5407897e+01  -1.2204054e-02
   6.5443592e+01  -1.5606141e-02
   6.5479911e+01  -1.9048918e-02
   6.5516887e+01  -2.2490786e-02
   6.5554551e+01  -2.5895652e-02
   6.5592941e+01  -2.9232890e-02
   6.5632098e+01  -3.2477302e-02
   6.5672068e+01  -3.5609100e-02
   6.5712899e+01  -3.8613898e-02
   6.5754648e+01  -4.1482728e-02
   6.5797378e+01  -4.4212085e-02
   6.5841163e+01  -4.6804003e-02
   6.5886083e+01  -4.9266183e-02
   6.5932235e+01  -5.1612190e-02
   6.5979732e+01  -5.3861747e-02
   6.6028706e+01  -5.6041171e-02
   6.6079320e+01  -5.8184017e-02
   6.6131774e+01  -6.0332068e-02
   6.6186323e+01  -6.2536861e-02
   6.6243299e+01  -6.4862193e-02
   6.6303161e+01  -6.7388430e-02
   6.6366578e+01  -7.0220629e-02
   6.6434616e+01  -7.3505864e-02
   6.6509257e+01  -7.7478326e-02
   6.6585350e+01  -8.1994618e-02
   6.6659318e+01  -8.6888914e-02
   6.6702632e+01  -9.0000583e-02
   6.6702632e+01  -9.0000583e-02
   6.6742053e+01  -9.2995647e-02
   6.6781475e+01  -9.6148412e-02
   6.6822028e+01  -9.9557340e-02
   6.6863458e+01  -1.0321374e-01
   6.6905833e+01  -1.0713396e-01
   6.6949219e+01  -1.1133411e-01
   6.6993689e+01  -1.1583096e-01
   6.7039330e+01  -1.2064217e-01
   6.7086238e+01  -1.2578644e-01
   6.7134531e+01  -1.3128397e-01
   6.7184346e+01  -1.3715689e-01
   6.7235849e+01  -1.4343008e-01
   6.7289244e+01  -1.5013235e-01
   6.7344792e+01  -1.5729831e-01
   6.7402832e+01  -1.6497150e-01
   6.7463829e+01  -1.7321005e-01
   6.7528455e+01  -1.8209759e-01
   6.7597777e+01  -1.9176754e-01
   6.7673739e+01  -2.0246843e-01
   6.7754675e+01  -2.1391904e-01
   6.7834387e+01  -2.2517246e-01
   6.7913670e+01  -2.3627031e-01
   6.7993178e+01  -2.4723682e-01
   6.8073402e+01  -2.5807141e-01
   6.8152306e+01  -2.6844240e-01
   6.8230143e+01  -2.7834265e-01
   6.8307671e+01  -2.8783012e-01
   6.8385402e+01  -2.9692575e-01
   6.8463728e+01  -3.0563035e-01
   6.8542981e+01  -3.1393285e-01
   6.8623474e+01  -3.2181420e-01
   6.8705520e+01  -3.2924917e-01
   6.8789459e+01  -3.3620718e-01
   6.8875680e+01  -3.4265236e-01
   6.8964647e+01  -3.4854297e-01
   6.9056957e+01  -3.5383002e-01
   6.9153419e+01  -3.5845456e-01
   6.9255220e+01  -3.6234247e-01
   6.9364317e+01  -3.6539327e-01
   6.9474959e+01  -3.6733554e-01
   6.9582888e+01  -3.6814824e-01
   6.9688983e+01  -3.6794670e-01
   6.9794125e+01  -3.6681347e-01
   6.9898915e+01  -3.6480796e-01
   7.0003805e+01  -3.6197647e-01
   7.0109161e+01  -3.5835714e-01
   7.0215305e+01  -3.5398250e-01
   7.0322536e+01  -3.4888100e-01
   7.0431142e+01  -3.4307784e-01
   7.0541419e+01  -3.3659532e-01
   7.0652781e+01  -3.2951205e-01
   7.0764971e+01  -3.2189726e-01
   7.0878358e+01  -3.1377948e-01
   7.0993292e+01  -3.0518472e-01
   7.1110127e+01  -2.9613620e-01
   7.1229239e+01  -2.8665424e-01
   7.1351045e+01  -2.7675579e-01
   7.1476023e+01  -2.6645360e-01
   7.1604745e+01  -2.5575480e-01
   7.1737926e+01  -2.4465843e-01
   7.1876501e+01  -2.3315108e-01
   7.2021768e+01  -2.2119859e-01
   7.2175687e+01  -2.0872842e-01
   7.2341577e+01  -1.9558570e-01
   7.2512989e+01  -1.8240075e-01
   7.2681346e+01  -1.6990028e-01
   7.2847177e+01  -1.5806716e-01
   7.3009252e+01  -1.4699360e-01
   7.3094355e+01  -1.4138115e-01
   7.3094355e+01  -1.4138115e-01
   7.3133080e+01  -1.3887420e-01
   7.3171806e+01  -1.3639688e-01
   7.3212349e+01  -1.3383521e-01
   7.3253747e+01  -1.3125332e-01
   7.3296090e+01  -1.2864804e-01
   7.3339440e+01  -1.2601803e-01
   7.3383871e+01  -1.2336160e-01
   7.3429470e+01  -1.2067675e-01
   7.3476334e+01  -1.1796108e-01
   7.3524577e+01  -1.1521167e-01
   7.3574337e+01  -1.1242489e-01
   7.3625779e+01  -1.0959622e-01
   7.3679106e+01  -1.0671981e-01
   7.3734575e+01  -1.0378802e-01
   7.3792523e+01  -1.0079042e-01
   7.3853409e+01  -9.7712193e-02
   7.3917896e+01  -9.4530998e-02
   7.3987033e+01  -9.1210056e-02
   7.4062717e+01  -8.7679710e-02
   7.4143709e+01  -8.4021883e-02
   7.4223450e+01  -8.0540021e-02
   7.4302736e+01  -7.7193655e-02
   7.4382228e+01  -7.3952199e-02
   7.4462421e+01  -7.0795310e-02
   7.4541377e+01  -6.7795826e-02
   7.4619236e+01  -6.4941499e-02
   7.4696765e+01  -6.2199084e-02
   7.4774483e+01  -5.9547691e-02
   7.4852783e+01  -5.6973029e-02
   7.4931999e+01  -5.4464450e-02
   7.5012445e+01  -5.2013440e-02
   7.5094433e+01  -4.9612735e-02
   7.5178302e+01  -4.7255701e-02
   7.5264438e+01  -4.4935810e-02
   7.5353303e+01  -4.2646092e-02
   7.5445489e+01  -4.0378392e-02
   7.5541793e+01  -3.8122169e-02
   7.5643387e+01  -3.5862152e-02
   7.5752190e+01  -3.3572894e-02
   7.5863275e+01  -3.1369327e-02
   7.5971291e+01  -2.9350152e-02
   7.6077428e+01  -2.7479161e-02
   7.6182589e+01  -2.5730656e-02
   7.6287383e+01  -2.4087557e-02
   7.6392264e+01  -2.2537551e-02
   7.6497600e+01  -2.1071232e-02
   7.6603716e+01  -1.9681109e-02
   7.6710908e+01  -1.8361018e-02
   7.6819467e+01  -1.7105753e-02
   7.6929688e+01  -1.5910811e-02
   7.7041030e+01  -1.4780560e-02
   7.7153189e+01  -1.3715694e-02
   7.7266533e+01  -1.2710323e-02
   7.7381413e+01  -1.1759604e-02
   7.7498183e+01  -1.0859402e-02
   7.7617219e+01  -1.0006100e-02
   7.7738934e+01  -9.1964540e-03
   7.7863806e+01  -8.4274827e-03
   7.7992401e+01  -7.6963537e-03
   7.8125431e+01  -7.0002661e-03
   7.8263821e+01  -6.3362871e-03
   7.8408855e+01  -5.7010851e-03
   7.8562465e+01  -5.0903969e-03
   7.8727908e+01  -4.4977234e-03
   7.8899437e+01  -3.9477443e-03
   7.9067869e+01  -3.4652862e-03
   7.9233857e+01  -3.0400932e-03
   7.9396018e+01  -2.6681255e-03
   7.9486078e+01  -2.4785038e-03
   7.9486078e+01  -2.4785038e-03
   7.9524803e+01  -2.4004662e-03
   7.9563529e+01  -2.3244586e-03
   7.9604072e+01  -2.2470044e-03
   7.9645470e+01  -2.1700975e-03
   7.9687812e+01  -2.0936572e-03
   7.9731162e+01  -2.0176601e-03
   7.9775594e+01  -1.9420762e-03
   7.9821193e+01  -1.8668697e-03
   7.9868056e+01  -1.7919971e-03
   7.9916300e+01  -1.7174053e-03
   7.9966060e+01  -1.6430282e-03
   8.0017501e+01  -1.5687822e-03
   8.0070828e+01  -1.4945590e-03
   8.0126297e+01  -1.4202147e-03
   8.0184245e+01  -1.3455515e-03
   8.0245131e+01  -1.2702849e-03
   8.0309619e+01  -1.1939801e-03
   8.0378755e+01  -1.1159107e-03
   8.0454439e+01  -1.0346785e-03
   8.0535431e+01  -9.5240663e-04
   8.0615172e+01  -8.7586677e-04
   8.0694457e+01  -8.0392296e-04
   8.0773950e+01  -7.3573598e-04
   8.0854142e+01  -6.7074005e-04
   8.0933099e+01  -6.1027009e-04
   8.1010958e+01  -5.5388555e-04
   8.1088487e+01  -5.0077410e-04
   8.1166205e+01  -4.5041415e-04
   8.1244505e+01  -4.0244171e-04
   8.1323721e+01  -3.5658270e-04
   8.1404167e+01  -3.1261858e-04
   8.1486155e+01  -2.7036630e-04
   8.1570024e+01  -2.2966503e-04
   8.1656160e+01  -1.9036594e-04
   8.1745025e+01  -1.5232261e-04
   8.1837210e+01  -1.1537967e-04
   8.1933514e+01  -7.9355570e-05
   8.2035108e+01  -4.4010439e-05
   8.2143911e+01  -8.9719257e-06
   8.2173232e+01  -5.3081861e-17
   8.2173232e+01   2.2222079e-16
   8.2203896e+01   2.8447316e-16
   8.2203896e+01  -2.5043154e-16
   8.2234560e+01  -4.2768928e-05
   8.2265224e+01  -1.2878566e-04
   8.2320645e+01  -3.6680206e-04
   8.2376557e+01  -6.7773594e-04
   8.2433808e+01  -1.0320221e-03
   8.2492454e+01  -1.4005247e-03
   8.2552586e+01  -1.7574841e-03
   8.2614305e+01  -2.0802928e-03
   8.2677725e+01  -2.3494172e-03
   8.2742974e+01  -2.5483123e-03
   8.2810201e+01  -2.6633373e-03
   8.2879576e+01  -2.6836689e-03
   8.2951297e+01  -2.6012148e-03
   8.3025600e+01  -2.4105240e-03
   8.3102768e+01  -2.1086925e-03
   8.3183146e+01  -1.6952607e-03
   8.3267168e+01  -1.1720942e-03
   8.3355393e+01  -5.4322927e-04
   8.3425483e+01   2.1553939e-16
   8.3425483e+01   7.4612625e-15
   8.3457597e+01   2.4800537e-04
   8.3489711e+01   4.4153100e-04
   8.3522736e+01   5.3148457e-04
   8.3556295e+01   4.6614090e-04
   8.3590424e+01   2.0281013e-04
   8.3606671e+01   1.0804048e-14
   8.3606671e+01  -2.0129569e-15
   8.3641398e+01  -5.9958740e-04
   8.3676125e+01  -1.3794001e-03
   8.3716225e+01  -2.4329887e-03
   8.3756899e+01  -3.5985236e-03
   8.3798292e+01  -4.8190805e-03
   8.3840437e+01  -6.0395804e-03
   8.3883368e+01  -7.2097195e-03
   8.3927127e+01  -8.2838018e-03
   8.3971756e+01  -9.2206581e-03
   8.4017304e+01  -9.9835604e-03
   8.4063822e+01  -1.0540138e-02
   8.4111369e+01  -1.0862290e-02
   8.4160010e+01  -1.0926102e-02
   8.4209818e+01  -1.0711756e-02
   8.4260874e+01  -1.0203439e-02
   8.4313272e+01  -9.3892508e-03
   8.4367119e+01  -8.2611037e-03
   8.4422539e+01  -6.8146128e-03
   8.4479677e+01  -5.0489706e-03
   8.4538709e+01  -2.9667966e-03
   8.4599843e+01  -5.7394089e-04
   8.4613759e+01  -9.5398949e-16
   8.4613759e+01   3.6881197e-14
   8.4646213e+01   1.3647576e-03
   8.4678667e+01   2.7153039e-03
   8.4711846e+01   4.0225802e-03
   8.4745563e+01   5.2253716e-03
   8.4779848e+01   6.2775581e-03
   8.4814729e+01   7.1388826e-03
   8.4850237e+01   7.7751037e-03
   8.4886402e+01   8.1579520e-03
   8.4923263e+01   8.2650981e-03
   8.4960859e+01   8.0801333e-03
   8.4999234e+01   7.5925638e-03
   8.5038438e+01   6.7978231e-03
   8.5078528e+01   5.6973074e-03
   8.5119566e+01   4.2984409e-03
   8.5161627e+01   2.6147806e-03
   8.5204795e+01   6.6617417e-04
   8.5218669e+01   2.1838000e-15
   8.5218669e+01  -4.2053167e-14
   8.5252308e+01  -1.6694146e-03
   8.5285947e+01  -3.3464480e-03
   8.5320171e+01  -4.9796373e-03
   8.5354925e+01  -6.4917973e-03
   8.5390232e+01  -7.8154482e-03
   8.5426116e+01  -8.8887651e-03
   8.5462605e+01  -9.6555782e-03
   8.5499726e+01  -1.0065289e-02
   8.5537511e+01  -1.0072785e-02
   8.5575992e+01  -9.6383605e-03
   8.5615207e+01  -8.7276272e-03
   8.5655197e+01  -7.3114321e-03
   8.5696007e+01  -5.3657687e-03
   8.5737687e+01  -2.8716878e-03
   8.5777901e+01  -3.3089850e-16
   8.5777901e+01   6.9609249e-14
   8.5811817e+01   2.7470514e-03
   8.5845734e+01   5.7160644e-03
   8.5877801e+01   8.6599268e-03
   8.5877801e+01   8.6599268e-03
   8.5912331e+01   1.1915864e-02
   8.5946860e+01   1.5206254e-02
   8.5983133e+01   1.8649151e-02
   8.6020030e+01   2.2093012e-02
   8.6057612e+01   2.5503844e-02
   8.6095916e+01   2.8850317e-02
   8.6134983e+01   3.2106608e-02
   8.6174855e+01   3.5252302e-02
   8.6215583e+01   3.8272387e-02
   8.6257223e+01   4.1157265e-02
   8.6299836e+01   4.3902795e-02
   8.6343494e+01   4.6510362e-02
   8.6388278e+01   4.8987002e-02
   8.6434282e+01   5.1345588e-02
   8.6481617e+01   5.3605110e-02
   8.6530412e+01   5.5791091e-02
   8.6580827e+01   5.7936206e-02
   8.6633056e+01   6.0081216e-02
   8.6687346e+01   6.2276426e-02
   8.6744020e+01   6.4584034e-02
   8.6803519e+01   6.7082171e-02
   8.6866479e+01   6.9872402e-02
   8.6933905e+01   7.3095464e-02
   8.7007622e+01   7.6971065e-02
   8.7084026e+01   8.1446988e-02
   8.7158192e+01   8.6293746e-02
   8.7231097e+01   9.1576607e-02
   8.7303454e+01   9.7349177e-02
   8.7375719e+01   1.0364839e-01
   8.7448223e+01   1.1050042e-01
   8.7521231e+01   1.1792340e-01
   8.7594977e+01   1.2592889e-01
   8.7669463e+01   1.3449763e-01
   8.7744170e+01   1.4353611e-01
   8.7819409e+01   1.5303825e-01
   8.7895446e+01   1.6299158e-01
   8.7972530e+01   1.7337868e-01
   8.8050907e+01   1.8417787e-01
   8.8130836e+01   1.9536388e-01
   8.8212600e+01   2.0690838e-01
   8.8296525e+01   2.1878069e-01
   8.8383001e+01   2.3094874e-01
   8.8472520e+01   2.4338063e-01
   8.8565727e+01   2.5604745e-01
   8.8663534e+01   2.6892909e-01
   8.8767337e+01   2.8202729e-01
   8.8873258e+01   2.9467280e-01
   8.8978348e+01   3.0640132e-01
   8.9083131e+01   3.1720175e-01
   8.9188047e+01   3.2705473e-01
   8.9293459e+01   3.3593320e-01
   8.9399686e+01   3.4380635e-01
   8.9507024e+01   3.5064161e-01
   8.9615762e+01   3.5640579e-01
   8.9725489e+01   3.6103945e-01
   8.9835427e+01   3.6450348e-01
   8.9945977e+01   3.6682173e-01
   9.0056748e+01   3.6800731e-01
   9.0168061e+01   3.6809530e-01
   9.0280282e+01   3.6711589e-01
   9.0393747e+01   3.6509439e-01
   9.0508783e+01   3.6205273e-01
   9.0625719e+01   3.5801015e-01
   9.0744906e+01   3.5298352e-01
   9.0866728e+01   3.4698701e-01
   9.0991624e+01   3.4003147e-01
   9.1120109e+01   3.3212300e-01
   9.1252816e+01   3.2326069e-01
   9.1390553e+01   3.1343257e-01
   9.1534401e+01   3.0260835e-01
   9.1685911e+01   2.9072515e-01
   9.1847515e+01   2.7765596e-01
   9.2013337e+01   2.6397819e-01
   9.2175560e+01   2.5047602e-01
   9.2269524e+01   2.4264967e-01
   9.2269524e+01   2.4264967e-01
   9.2308249e+01   2.3942980e-01
   9.2346974e+01   2.3621529e-01
   9.2387517e+01   2.3285716e-01
   9.2428916e+01   2.2943740e-01
   9.2471258e+01   2.2595093e-01
   9.2514608e+01   2.2239493e-01
   9.2559040e+01   2.1876602e-01
   9.2604638e+01   2.1506026e-01
   9.2651502e+01   2.1127301e-01
   9.2699745e+01   2.0739869e-01
   9.2749505e+01   2.0343053e-01
   9.2800947e+01   1.9936016e-01
   9.2854273e+01   1.9517700e-01
   9.2909743e+01   1.9086728e-01
   9.2967691e+01   1.8641257e-01
   9.3028577e+01   1.8178694e-01
   9.3093064e+01   1.7695182e-01
   9.3162200e+01   1.7184442e-01
   9.3237884e+01   1.6634727e-01
   9.3318876e+01   1.6057720e-01
   9.3398617e+01   1.5501349e-01
   9.3477903e+01   1.4959995e-01
   9.3557395e+01   1.4429324e-01
   9.3637588e+01   1.3906459e-01
   9.3716544e+01   1.3404055e-01
   9.3794403e+01   1.2920805e-01
   9.3871932e+01   1.2451680e-01
   9.3949650e+01   1.1993554e-01
   9.4027950e+01   1.1544303e-01
   9.4107167e+01   1.1102349e-01
   9.4187612e+01   1.0666418e-01
   9.4269600e+01   1.0235405e-01
   9.4353469e+01   9.8082635e-02
   9.4439605e+01   9.3839235e-02
   9.4528470e+01   8.9611831e-02
   9.4620656e+01   8.5385679e-02
   9.4716959e+01   8.1140891e-02
   9.4818553e+01   7.6847714e-02
   9.4927356e+01   7.2455498e-02
   9.5038441e+01   6.8184837e-02
   9.5146457e+01   6.4233255e-02
   9.5252594e+01   6.0537731e-02
   9.5357756e+01   5.7053486e-02
   9.5462550e+01   5.3751235e-02
   9.5567430e+01   5.0610177e-02
   9.5672767e+01   4.7614622e-02
   9.5778882e+01   4.4752201e-02
   9.5886074e+01   4.2012821e-02
   9.5994634e+01   3.9388000e-02
   9.6104854e+01   3.6870419e-02
   9.6216197e+01   3.4471373e-02
   9.6328355e+01   3.2194561e-02
   9.6441699e+01   3.0029494e-02
   9.6556579e+01   2.7967605e-02
   9.6673350e+01   2.6001594e-02
   9.6792385e+01   2.4125064e-02
   9.6914100e+01   2.2332245e-02
   9.7038971e+01   2.0617767e-02
   9.7167567e+01   1.8976432e-02
   9.7300597e+01   1.7402952e-02
   9.7438986e+01   1.5891578e-02
   9.7584021e+01   1.4435469e-02
   9.7737630e+01   1.3025416e-02
   9.7903073e+01   1.1646693e-02
   9.8074602e+01   1.0357461e-02
   9.8243034e+01   9.2180203e-03
   9.8409022e+01   8.2066453e-03
   9.8571183e+01   7.3158552e-03
   9.8661247e+01   6.8593974e-03
   9.8661247e+01   6.8593974e-03
   9.8699973e+01   6.6710727e-03
   9.8738698e+01   6.4873686e-03
   9.8779241e+01   6.2998797e-03
   9.8820639e+01   6.1134209e-03
   9.8862981e+01   5.9277959e-03
   9.8906331e+01   5.7429462e-03
   9.8950763e+01   5.5587968e-03
   9.8996362e+01   5.3752575e-03
   9.9043226e+01   5.1922192e-03
   9.9091469e+01   5.0095476e-03
   9.9141229e+01   4.8270754e-03
   9.9192671e+01   4.6445905e-03
   9.9245997e+01   4.4618181e-03
   9.9301467e+01   4.2783929e-03
   9.9359415e+01   4.0938122e-03
   9.9420301e+01   3.9073536e-03
   9.9484788e+01   3.7179132e-03
   9.9553924e+01   3.5236491e-03
   9.9629608e+01   3.3210197e-03
   9.9710600e+01   3.1152602e-03
   9.9790341e+01   2.9233286e-03
   9.9869627e+01   2.7424548e-03
   9.9949119e+01   2.5705886e-03
   1.0002931e+02   2.4063503e-03
   1.0010827e+02   2.2531676e-03
   1.0018613e+02   2.1099874e-03
   1.0026366e+02   1.9747983e-03
   1.0034137e+02   1.8463123e-03
   1.0041967e+02   1.7236328e-03
   1.0049889e+02   1.6060857e-03
   1.0057934e+02   1.4931336e-03
   1.0066132e+02   1.3843260e-03
   1.0074519e+02   1.2792655e-03
   1.0083133e+02   1.1775824e-03
   1.0092019e+02   1.0789100e-03
   1.0101238e+02   9.8285456e-04
   1.0110868e+02   8.8895020e-04
   1.0121028e+02   7.9657336e-04
   1.0131908e+02   7.0474560e-04
   1.0143017e+02   6.1804016e-04
   1.0153818e+02   5.4006783e-04
   1.0164432e+02   4.6910346e-04
   1.0174948e+02   4.0392546e-04
   1.0185427e+02   3.4370228e-04
   1.0195915e+02   2.8782246e-04
   1.0206449e+02   2.3581147e-04
   1.0217061e+02   1.8728679e-04
   1.0227780e+02   1.4193111e-04
   1.0238636e+02   9.9475158e-05
   1.0249658e+02   5.9686043e-05
   1.0260792e+02   2.2630406e-05
   1.0268070e+02   4.3879695e-16
   1.0268070e+02   1.6350446e-16
   1.0271136e+02   2.1607281e-16
   1.0271136e+02   7.5096353e-16
   1.0274202e+02   4.2768929e-05
   1.0277269e+02   1.2878566e-04
   1.0282811e+02   3.6680206e-04
   1.0288402e+02   6.7773594e-04
   1.0294127e+02   1.0320221e-03
   1.0299992e+02   1.4005247e-03
   1.0306005e+02   1.7574841e-03
   1.0312177e+02   2.0802928e-03
   1.0318519e+02   2.3494172e-03
   1.0325044e+02   2.5483124e-03
   1.0331767e+02   2.6633373e-03
   1.0338704e+02   2.6836689e-03
   1.0345876e+02   2.6012149e-03
   1.0353306e+02   2.4105241e-03
   1.0361023e+02   2.1086925e-03
   1.0369061e+02   1.6952607e-03
   1.0377463e+02   1.1720942e-03
   1.0386286e+02   5.4322928e-04
   1.0393295e+02   7.4658162e-15
   1.0393295e+02   2.1998462e-16
   1.0396506e+02  -2.4800537e-04
   1.0399718e+02  -4.4153100e-04
   1.0403020e+02  -5.3148457e-04
   1.0406376e+02  -4.6614091e-04
   1.0409789e+02  -2.0281013e-04
   1.0411414e+02  -1.0313771e-14
   1.0411414e+02   2.5032602e-15
   1.0414886e+02   5.9958741e-04
   1.0418359e+02   1.3794002e-03
   1.0422369e+02   2.4329887e-03
   1.0426436e+02   3.5985236e-03
   1.0430576e+02   4.8190805e-03
   1.0434790e+02   6.0395805e-03
   1.0439083e+02   7.2097195e-03
   1.0443459e+02   8.2838018e-03
   1.0447922e+02   9.2206581e-03
   1.0452477e+02   9.9835604e-03
   1.0457129e+02   1.0540138e-02
   1.0461883e+02   1.0862290e-02
   1.0466747e+02   1.0926103e-02
   1.0471728e+02   1.0711756e-02
   1.0476834e+02   1.0203439e-02
   1.0482074e+02   9.3892508e-03
   1.0487458e+02   8.2611037e-03
   1.0493000e+02   6.8146128e-03
   1.0498714e+02   5.0489706e-03
   1.0504617e+02   2.9667966e-03
   1.0505297e+02   2.7118728e-03
   1.0505297e+02   2.7118728e-03
   1.0509249e+02   1.1737900e-03
   1.0512122e+02   3.7585169e-14
   1.0512122e+02  -2.5045070e-16
   1.0516074e+02  -1.6620463e-03
   1.0519335e+02  -3.0077186e-03
   1.0522664e+02  -4.2964022e-03
   1.0526048e+02  -5.4699841e-03
   1.0529489e+02  -6.4836356e-03
   1.0532991e+02  -7.2984198e-03
   1.0536556e+02  -7.8814053e-03
   1.0540187e+02  -8.2056248e-03
   1.0543889e+02  -8.2500458e-03
   1.0547665e+02  -7.9995539e-03
   1.0551520e+02  -7.4449505e-03
   1.0555460e+02  -6.5829701e-03
   1.0559489e+02  -5.4163211e-03
   1.0563614e+02  -3.9537593e-03
   1.0567844e+02  -2.2102026e-03
   1.0572186e+02  -2.0690269e-04
   1.0572613e+02  -3.7608263e-16
   1.0572613e+02   4.3860640e-14
   1.0575977e+02   1.6693303e-03
   1.0579341e+02   3.3462828e-03
   1.0582763e+02   4.9794822e-03
   1.0586239e+02   6.4916575e-03
   1.0589769e+02   7.8153301e-03
   1.0593358e+02   8.8886743e-03
   1.0597007e+02   9.6555201e-03
   1.0600719e+02   1.0065268e-02
   1.0604497e+02   1.0072806e-02
   1.0608345e+02   9.6384263e-03
   1.0612267e+02   8.7277412e-03
   1.0616266e+02   7.3115968e-03
   1.0620347e+02   5.3659863e-03
   1.0624515e+02   2.8719599e-03
   1.0628536e+02   6.9653484e-14
   1.0628536e+02  -2.8536201e-16
   1.0631928e+02  -2.7470516e-03
   1.0635320e+02  -5.7160647e-03
   1.0638773e+02  -8.8898177e-03
   1.0642283e+02  -1.2204055e-02
   1.0645852e+02  -1.5606142e-02
   1.0649484e+02  -1.9048920e-02
   1.0653182e+02  -2.2490787e-02
   1.0656948e+02  -2.5895654e-02
   1.0660787e+02  -2.9232893e-02
   1.0664703e+02  -3.2477306e-02
   1.0668700e+02  -3.5609104e-02
   1.0672783e+02  -3.8613902e-02
   1.0676958e+02  -4.1482733e-02
   1.0681231e+02  -4.4212091e-02
   1.0685609e+02  -4.6804009e-02
   1.0690101e+02  -4.9266189e-02
   1.0694716e+02  -5.1612197e-02
   1.0699466e+02  -5.3861755e-02
   1.0704363e+02  -5.6041180e-02
   1.0709425e+02  -5.8184027e-02
   1.0714670e+02  -6.0332078e-02
   1.0720125e+02  -6.2536873e-02
   1.0725823e+02  -6.4862206e-02
   1.0731809e+02  -6.7388443e-02
   1.0738151e+02  -7.0220643e-02
   1.0744955e+02  -7.3505879e-02
   1.0752419e+02  -7.7478342e-02
   1.0760028e+02  -8.1994635e-02
   1.0767425e+02  -8.6888932e-02
   1.0774706e+02  -9.2226794e-02
   1.0781938e+02  -9.8059403e-02
   1.0789166e+02  -1.0442221e-01
   1.0796421e+02  -1.1134033e-01
   1.0803729e+02  -1.1883108e-01
   1.0811114e+02  -1.2690531e-01
   1.0818563e+02  -1.3552905e-01
   1.0826039e+02  -1.4462213e-01
   1.0833571e+02  -1.5417771e-01
   1.0841185e+02  -1.6418269e-01
   1.0848908e+02  -1.7461911e-01
   1.0856762e+02  -1.8546484e-01
   1.0864775e+02  -1.9669422e-01
   1.0872975e+02  -2.0827863e-01
   1.0881395e+02  -2.2018715e-01
   1.0890075e+02  -2.3238763e-01
   1.0899067e+02  -2.4484834e-01
   1.0908436e+02  -2.5754104e-01
   1.0918278e+02  -2.7044724e-01
   1.0928741e+02  -2.8357283e-01
   1.0940088e+02  -2.9698893e-01
   1.0951664e+02  -3.0967445e-01
   1.0962969e+02  -3.2098883e-01
   1.0974117e+02  -3.3102875e-01
   1.0985194e+02  -3.3985060e-01
   1.0996258e+02  -3.4747801e-01
   1.1007292e+02  -3.5388444e-01
   1.1018271e+02  -3.5906449e-01
   1.1029249e+02  -3.6306064e-01
   1.1040272e+02  -3.6590112e-01
   1.1051338e+02  -3.6760202e-01
   1.1062439e+02  -3.6818914e-01
   1.1073616e+02  -3.6769577e-01
   1.1084901e+02  -3.6614919e-01
   1.1096329e+02  -3.6357275e-01
   1.1107931e+02  -3.5998688e-01
   1.1119742e+02  -3.5540952e-01
   1.1131798e+02  -3.4985615e-01
   1.1144141e+02  -3.4333926e-01
   1.1144469e+02  -3.4315518e-01
   1.1144469e+02  -3.4315518e-01
   1.1148368e+02  -3.4093054e-01
   1.1152267e+02  -3.3863437e-01
   1.1156321e+02  -3.3617357e-01
   1.1160462e+02  -3.3358708e-01
   1.1164698e+02  -3.3086856e-01
   1.1169034e+02  -3.2801253e-01
   1.1173479e+02  -3.2501276e-01
   1.1178040e+02  -3.2186219e-01
   1.1182728e+02  -3.1855275e-01
   1.1187554e+02  -3.1507503e-01
   1.1192533e+02  -3.1141791e-01
   1.1197679e+02  -3.0756802e-01
   1.1203014e+02  -3.0350893e-01
   1.1208564e+02  -2.9921983e-01
   1.1214362e+02  -2.9467352e-01
   1.1220455e+02  -2.8983277e-01
   1.1226909e+02  -2.8464346e-01
   1.1233830e+02  -2.7901962e-01
   1.1241408e+02  -2.7280397e-01
   1.1249505e+02  -2.6611366e-01
   1.1257478e+02  -2.5949191e-01
   1.1265407e+02  -2.5288910e-01
   1.1273357e+02  -2.4626465e-01
   1.1281377e+02  -2.3959119e-01
   1.1289271e+02  -2.3304526e-01
   1.1297056e+02  -2.2662218e-01
   1.1304809e+02  -2.2026816e-01
   1.1312581e+02  -2.1395020e-01
   1.1320412e+02  -2.0764606e-01
   1.1328335e+02  -2.0133899e-01
   1.1336381e+02  -1.9501502e-01
   1.1344582e+02  -1.8866127e-01
   1.1352972e+02  -1.8226462e-01
   1.1361589e+02  -1.7581041e-01
   1.1370479e+02  -1.6928080e-01
   1.1379702e+02  -1.6265232e-01
   1.1389338e+02  -1.5589155e-01
   1.1399505e+02  -1.4894671e-01
   1.1410397e+02  -1.4172759e-01
   1.1421501e+02  -1.3460717e-01
   1.1432299e+02  -1.2791794e-01
   1.1442911e+02  -1.2157231e-01
   1.1453426e+02  -1.1550820e-01
   1.1463906e+02  -1.0968624e-01
   1.1474394e+02  -1.0407934e-01
   1.1484928e+02  -9.8667659e-02
   1.1495541e+02  -9.3435923e-02
   1.1506262e+02  -8.8371943e-02
   1.1517120e+02  -8.3465627e-02
   1.1528144e+02  -7.8708329e-02
   1.1539279e+02  -7.4127268e-02
   1.1550496e+02  -6.9734133e-02
   1.1561832e+02  -6.5513972e-02
   1.1573323e+02  -6.1454757e-02
   1.1585002e+02  -5.7546288e-02
   1.1596909e+02  -5.3779607e-02
   1.1609084e+02  -5.0146531e-02
   1.1621576e+02  -4.6639245e-02
   1.1634441e+02  -4.3249879e-02
   1.1647750e+02  -3.9969967e-02
   1.1661596e+02  -3.6789649e-02
   1.1676109e+02  -3.3696248e-02
   1.1691483e+02  -3.0671353e-02
   1.1708045e+02  -2.7683575e-02
   1.1725193e+02  -2.4865382e-02
   1.1742034e+02  -2.2349743e-02
   1.1758626e+02  -2.0096367e-02
   1.1774838e+02  -1.8093690e-02
   1.1783642e+02  -1.7083137e-02
   1.1783642e+02  -1.7083137e-02
   1.1787514e+02  -1.6654908e-02
   1.1791387e+02  -1.6236366e-02
   1.1795441e+02  -1.5808353e-02
   1.1799581e+02  -1.5381823e-02
   1.1803815e+02  -1.4956322e-02
   1.1808150e+02  -1.4531710e-02
   1.1812593e+02  -1.4107805e-02
   1.1817153e+02  -1.3684391e-02
   1.1821840e+02  -1.3261201e-02
   1.1826664e+02  -1.2837911e-02
   1.1831640e+02  -1.2414114e-02
   1.1836784e+02  -1.1989294e-02
   1.1842117e+02  -1.1562783e-02
   1.1847664e+02  -1.1133692e-02
   1.1853458e+02  -1.0700798e-02
   1.1859547e+02  -1.0262347e-02
   1.1865996e+02  -9.8156597e-03
   1.1872909e+02  -9.3562715e-03
   1.1880478e+02  -8.8756177e-03
   1.1888577e+02  -8.3859268e-03
   1.1896551e+02  -7.9276182e-03
   1.1904480e+02  -7.4943070e-03
   1.1912429e+02  -7.0812546e-03
   1.1920448e+02  -6.6852803e-03
   1.1928344e+02  -6.3148072e-03
   1.1936130e+02  -5.9674748e-03
   1.1943883e+02  -5.6385553e-03
   1.1951654e+02  -5.3250315e-03
   1.1959484e+02  -5.0248092e-03
   1.1967406e+02  -4.7363171e-03
   1.1975451e+02  -4.4583030e-03
   1.1983649e+02  -4.1897147e-03
   1.1992036e+02  -3.9296204e-03
   1.2000650e+02  -3.6771462e-03
   1.2009536e+02  -3.4314152e-03
   1.2018755e+02  -3.1914727e-03
   1.2028385e+02  -2.9561709e-03
   1.2038545e+02  -2.7239495e-03
   1.2049425e+02  -2.4923293e-03
   1.2060534e+02  -2.2728707e-03
   1.2071335e+02  -2.0748453e-03
   1.2081949e+02  -1.8940293e-03
   1.2092465e+02  -1.7274305e-03
   1.2102944e+02  -1.5730197e-03
   1.2113432e+02  -1.4293090e-03
   1.2123966e+02  -1.2951462e-03
   1.2134578e+02  -1.1696042e-03
   1.2145297e+02  -1.0519145e-03
   1.2156153e+02  -9.4142526e-04
   1.2167175e+02  -8.3757254e-04
   1.2178309e+02  -7.4057165e-04
   1.2189525e+02  -6.5031287e-04
   1.2200859e+02  -5.6613914e-04
   1.2212347e+02  -4.8750639e-04
   1.2224024e+02  -4.1394969e-04
   1.2235928e+02  -3.4506362e-04
   1.2248100e+02  -2.8048789e-04
   1.2260587e+02  -2.1989589e-04
   1.2273446e+02  -1.6298478e-04
   1.2286749e+02  -1.0946529e-04
   1.2300588e+02  -5.9049221e-05
   1.2315092e+02  -1.1430111e-05
   1.2318816e+02  -4.6337784e-17
   1.2318816e+02   2.2896656e-16
   1.2321882e+02   4.9964292e-16
   1.2321882e+02  -3.5264099e-17
   1.2324949e+02  -4.2768950e-05
   1.2328015e+02  -1.2878572e-04
   1.2333557e+02  -3.6680217e-04
   1.2339149e+02  -6.7773610e-04
   1.2344874e+02  -1.0320223e-03
   1.2350738e+02  -1.4005250e-03
   1.2356752e+02  -1.7574844e-03
   1.2362923e+02  -2.0802931e-03
   1.2369265e+02  -2.3494176e-03
   1.2375790e+02  -2.5483128e-03
   1.2382513e+02  -2.6633377e-03
   1.2389450e+02  -2.6836693e-03
   1.2396623e+02  -2.6012153e-03
   1.2404053e+02  -2.4105245e-03
   1.2411770e+02  -2.1086929e-03
   1.2419807e+02  -1.6952611e-03
   1.2422814e+02  -1.5177944e-03
   1.2422814e+02  -1.5177944e-03
   1.2426747e+02  -1.2690444e-03
   1.2430680e+02  -1.0032989e-03
   1.2434735e+02  -7.1359832e-04
   1.2438878e+02  -4.0339907e-04
   1.2443115e+02  -7.3570970e-05
   1.2444041e+02   1.6164099e-16
   1.2444041e+02   7.4081095e-15
   1.2447284e+02   2.5024026e-04
   1.2450526e+02   4.4440717e-04
   1.2453829e+02   5.3183270e-04
   1.2457186e+02   4.6312896e-04
   1.2460600e+02   1.9569098e-04
   1.2462160e+02   1.2133957e-14
   1.2462160e+02  -6.8304737e-16
   1.2465634e+02  -5.9982034e-04
   1.2469108e+02  -1.3799671e-03
   1.2473118e+02  -2.4336336e-03
   1.2477185e+02  -3.5992171e-03
   1.2481325e+02  -4.8197895e-03
   1.2485539e+02  -6.0402744e-03
   1.2489832e+02  -7.2103708e-03
   1.2494208e+02  -8.2843855e-03
   1.2498671e+02  -9.2211516e-03
   1.2503226e+02  -9.9839438e-03
   1.2507878e+02  -1.0540394e-02
   1.2512633e+02  -1.0862404e-02
   1.2517497e+02  -1.0926061e-02
   1.2522478e+02  -1.0711549e-02
   1.2527583e+02  -1.0203059e-02
   1.2532823e+02  -9.3886912e-03
   1.2538208e+02  -8.2603614e-03
   1.2543750e+02  -6.8136863e-03
   1.2549464e+02  -5.0478604e-03
   1.2555367e+02  -2.9655052e-03
   1.2561481e+02  -5.7247253e-04
   1.2562869e+02  -1.5137631e-15
   1.2562869e+02   3.6321315e-14
   1.2566114e+02   1.3647572e-03
   1.2569360e+02   2.7153033e-03
   1.2572677e+02   4.0225796e-03
   1.2576049e+02   5.2253712e-03
   1.2579478e+02   6.2775579e-03
   1.2582966e+02   7.1388825e-03
   1.2586517e+02   7.7751039e-03
   1.2590133e+02   8.1579524e-03
   1.2593819e+02   8.2650987e-03
   1.2597579e+02   8.0801342e-03
   1.2601416e+02   7.5925650e-03
   1.2605337e+02   6.7978245e-03
   1.2609346e+02   5.6973090e-03
   1.2613450e+02   4.2984428e-03
   1.2617656e+02   2.6147828e-03
   1.2621972e+02   6.6617658e-04
   1.2623360e+02   2.1872695e-15
   1.2623360e+02  -4.2049263e-14
   1.2626724e+02  -1.6694146e-03
   1.2630088e+02  -3.3464480e-03
   1.2633510e+02  -4.9796372e-03
   1.2636985e+02  -6.4917971e-03
   1.2640516e+02  -7.8154480e-03
   1.2644105e+02  -8.8887647e-03
   1.2647753e+02  -9.6555777e-03
   1.2651465e+02  -1.0065288e-02
   1.2655244e+02  -1.0072784e-02
   1.2659092e+02  -9.6383596e-03
   1.2663014e+02  -8.7276261e-03
   1.2667013e+02  -7.3114308e-03
   1.2671094e+02  -5.3657673e-03
   1.2675262e+02  -2.8716861e-03
   1.2679283e+02  -6.9533355e-14
   1.2679283e+02   4.0939474e-16
   1.2682675e+02   2.7470514e-03
   1.2686066e+02   5.7160644e-03
   1.2689519e+02   8.8898174e-03
   1.2693029e+02   1.2204054e-02
   1.2696599e+02   1.5606142e-02
   1.2700230e+02   1.9048919e-02
   1.2703928e+02   2.2490787e-02
   1.2707694e+02   2.5895654e-02
   1.2711533e+02   2.9232892e-02
   1.2715449e+02   3.2477305e-02
   1.2719446e+02   3.5609103e-02
   1.2723529e+02   3.8613901e-02
   1.2727704e+02   4.1482732e-02
   1.2731977e+02   4.4212090e-02
   1.2736356e+02   4.6804009e-02
   1.2740848e+02   4.9266189e-02
   1.2745463e+02   5.1612197e-02
   1.2750212e+02   5.3861756e-02
   1.2755110e+02   5.6041180e-02
   1.2760171e+02   5.8184028e-02
   1.2765417e+02   6.0332079e-02
   1.2770872e+02   6.2536874e-02
   1.2776569e+02   6.4862207e-02
   1.2782555e+02   6.7388445e-02
   1.2788897e+02   7.0220645e-02
   1.2795701e+02   7.3505882e-02
   1.2803165e+02   7.7478345e-02
   1.2810774e+02   8.1994638e-02
   1.2818171e+02   8.6888936e-02
   1.2825452e+02   9.2226798e-02
   1.2832685e+02   9.8059407e-02
   1.2839912e+02   1.0442221e-01
   1.2847167e+02   1.1134033e-01
   1.2854476e+02   1.1883108e-01
   1.2861860e+02   1.2690531e-01
   1.2869310e+02   1.3552905e-01
   1.2876785e+02   1.4462214e-01
   1.2884317e+02   1.5417771e-01
   1.2891932e+02   1.6418269e-01
   1.2899654e+02   1.7461911e-01
   1.2907509e+02   1.8546485e-01
   1.2915521e+02   1.9669423e-01
   1.2923721e+02   2.0827863e-01
   1.2932141e+02   2.2018716e-01
   1.2940822e+02   2.3238764e-01
   1.2949813e+02   2.4484835e-01
   1.2959182e+02   2.5754104e-01
   1.2969024e+02   2.7044725e-01
   1.2979487e+02   2.8357284e-01
   1.2990835e+02   2.9698894e-01
   1.3002410e+02   3.0967446e-01
   1.3013716e+02   3.2098884e-01
   1.3024864e+02   3.3102875e-01
   1.3035940e+02   3.3985060e-01
   1.3047005e+02   3.4747801e-01
   1.3058038e+02   3.5388444e-01
   1.3061986e+02   3.5588423e-01
   1.3061986e+02   3.5588423e-01
   1.3065898e+02   3.5771398e-01
   1.3069811e+02   3.5939286e-01
   1.3073865e+02   3.6097433e-01
   1.3078007e+02   3.6242385e-01
   1.3082243e+02   3.6373424e-01
   1.3086580e+02   3.6489693e-01
   1.3091026e+02   3.6590264e-01
   1.3095588e+02   3.6674122e-01
   1.3100277e+02   3.6740145e-01
   1.3105104e+02   3.6787085e-01
   1.3110083e+02   3.6813532e-01
   1.3115231e+02   3.6817867e-01
   1.3120567e+02   3.6798202e-01
   1.3126119e+02   3.6752276e-01
   1.3131919e+02   3.6677302e-01
   1.3138014e+02   3.6569699e-01
   1.3144470e+02   3.6424598e-01
   1.3151394e+02   3.6234805e-01
   1.3158979e+02   3.5988137e-01
   1.3167075e+02   3.5682390e-01
   1.3175047e+02   3.5340965e-01
   1.3182975e+02   3.4964228e-01
   1.3190926e+02   3.4551707e-01
   1.3198947e+02   3.4102782e-01
   1.3206839e+02   3.3631416e-01
   1.3214624e+02   3.3140072e-01
   1.3222377e+02   3.2626901e-01
   1.3230149e+02   3.2090753e-01
   1.3237981e+02   3.1530785e-01
   1.3245904e+02   3.0946224e-01
   1.3253952e+02   3.0336238e-01
   1.3262154e+02   2.9699833e-01
   1.3270545e+02   2.9035749e-01
   1.3279163e+02   2.8342317e-01
   1.3288055e+02   2.7617256e-01
   1.3297281e+02   2.6857324e-01
   1.3306920e+02   2.6057699e-01
   1.3317091e+02   2.5210727e-01
   1.3327988e+02   2.4302980e-01
   1.3339090e+02   2.3381278e-01
   1.3349887e+02   2.2490927e-01
   1.3360498e+02   2.1624380e-01
   1.3371013e+02   2.0776276e-01
   1.3381492e+02   1.9943559e-01
   1.3391980e+02   1.9124368e-01
   1.3402515e+02   1.8317513e-01
   1.3413129e+02   1.7522203e-01
   1.3423850e+02   1.6737897e-01
   1.3434709e+02   1.5964202e-01
   1.3445735e+02   1.5200806e-01
   1.3456870e+02   1.4453241e-01
   1.3468088e+02   1.3724562e-01
   1.3479425e+02   1.3013466e-01
   1.3490916e+02   1.2318966e-01
   1.3502597e+02   1.1640250e-01
   1.3514506e+02   1.0976597e-01
   1.3526683e+02   1.0327322e-01
   1.3539177e+02   9.6917100e-02
   1.3552044e+02   9.0689438e-02
   1.3565356e+02   8.4580043e-02
   1.3579207e+02   7.8575089e-02
   1.3593725e+02   7.2654173e-02
   1.3609105e+02   6.6784153e-02
   1.3625677e+02   6.0903791e-02
   1.3642823e+02   5.5282486e-02
   1.3659661e+02   5.0195637e-02
   1.3676250e+02   4.5580870e-02
   1.3692461e+02   4.1429467e-02
   1.3701159e+02   3.9340453e-02
   1.3701159e+02   3.9340453e-02
   1.3705031e+02   3.8440269e-02
   1.3708904e+02   3.7558122e-02
   1.3712958e+02   3.6653595e-02
   1.3717098e+02   3.5749729e-02
   1.3721332e+02   3.4845540e-02
   1.3725667e+02   3.3940701e-02
   1.3730110e+02   3.3034794e-02
   1.3734670e+02   3.2127315e-02
   1.3739356e+02   3.1217651e-02
   1.3744181e+02   3.0305050e-02
   1.3749157e+02   2.9388570e-02
   1.3754301e+02   2.8467020e-02
   1.3759634e+02   2.7538855e-02
   1.3765181e+02   2.6602027e-02
   1.3770975e+02   2.5653719e-02
   1.3777064e+02   2.4689897e-02
   1.3783513e+02   2.3704415e-02
   1.3790426e+02   2.2687061e-02
   1.3797995e+02   2.1618292e-02
   1.3806094e+02   2.0524726e-02
   1.3814068e+02   1.9496781e-02
   1.3821997e+02   1.8520781e-02
   1.3829946e+02   1.7586541e-02
   1.3837965e+02   1.6687241e-02
   1.3845861e+02   1.5842462e-02
   1.3853647e+02   1.5047351e-02
   1.3861400e+02   1.4291518e-02
   1.3869171e+02   1.3568360e-02
   1.3877001e+02   1.2873312e-02
   1.3884923e+02   1.2202957e-02
   1.3892968e+02   1.1554570e-02
   1.3901166e+02   1.0925856e-02
   1.3909553e+02   1.0314769e-02
   1.3918167e+02   9.7193688e-03
   1.3927053e+02   9.1376771e-03
   1.3936272e+02   8.5675009e-03
   1.3945902e+02   8.0061493e-03
   1.3956062e+02   7.4498956e-03
   1.3966942e+02   6.8927298e-03
   1.3978051e+02   6.3625236e-03
   1.3988852e+02   5.8820658e-03
   1.3999466e+02   5.4415742e-03
   1.4009982e+02   5.0341163e-03
   1.4020461e+02   4.6550133e-03
   1.4030949e+02   4.3008487e-03
   1.4041483e+02   3.9689852e-03
   1.4052095e+02   3.6573052e-03
   1.4062814e+02   3.3640562e-03
   1.4073670e+02   3.0877529e-03
   1.4084692e+02   2.8271099e-03
   1.4095826e+02   2.5827905e-03
   1.4107042e+02   2.3546453e-03
   1.4118376e+02   2.1411320e-03
   1.4129864e+02   1.9409759e-03
   1.4141541e+02   1.7530875e-03
   1.4153445e+02   1.5765157e-03
   1.4165617e+02   1.4104137e-03
   1.4178104e+02   1.2540108e-03
   1.4190963e+02   1.1065882e-03
   1.4204266e+02   9.6745350e-04
   1.4218105e+02   8.3590803e-04
   1.4232609e+02   7.1119603e-04
   1.4247970e+02   5.9240554e-04
   1.4264514e+02   4.7822844e-04
   1.4281667e+02   3.7332482e-04
   1.4298510e+02   2.8219531e-04
   1.4315109e+02   2.0263046e-04
   1.4331325e+02   1.3364548e-04
   1.4340331e+02   9.8715713e-05
   1.4340331e+02   9.8715713e-05
   1.4344203e+02   8.4389576e-05
   1.4348076e+02   7.0464220e-05
   1.4352130e+02   5.6302921e-05
   1.4356270e+02   4.2271302e-05
   1.4360504e+02   2.8354648e-05
   1.4364839e+02   1.4548768e-05
   1.4369283e+02   8.4833562e-07
   1.4369562e+02   1.1140953e-15
   1.4369562e+02   2.1935506e-16
   1.4372629e+02   2.2127868e-16
   1.4372629e+02   1.2910679e-15
   1.4375695e+02   4.2768877e-05
   1.4378762e+02   1.2878551e-04
   1.4383666e+02   3.3512050e-04
   1.4388649e+02   6.0427807e-04
   1.4393805e+02   9.1775620e-04
   1.4399150e+02   1.2549387e-03
   1.4404712e+02   1.5961693e-03
   1.4410524e+02   1.9223654e-03
   1.4416633e+02   2.2147245e-03
   1.4423065e+02   2.4528590e-03
   1.4429681e+02   2.6137248e-03
   1.4436503e+02   2.6852788e-03
   1.4443548e+02   2.6579886e-03
   1.4450839e+02   2.5250190e-03
   1.4458400e+02   2.2821320e-03
   1.4466264e+02   1.9275898e-03
   1.4474254e+02   1.4752578e-03
   1.4482214e+02   9.4820592e-04
   1.4490029e+02   3.7239420e-04
   1.4494788e+02   1.4602360e-14
   1.4494788e+02   1.0977547e-16
   1.4498009e+02  -2.4869828e-04
   1.4501230e+02  -4.4242620e-04
   1.4504532e+02  -5.3159809e-04
   1.4507889e+02  -4.6521477e-04
   1.4511302e+02  -2.0061259e-04
   1.4512906e+02  -1.0497110e-14
   1.4512906e+02   1.5136980e-14
   1.4516379e+02   5.9965938e-04
   1.4519852e+02   1.3795754e-03
   1.4523863e+02   2.4331879e-03
   1.4527930e+02   3.5987377e-03
   1.4532069e+02   4.8192993e-03
   1.4536284e+02   6.0397944e-03
   1.4540577e+02   7.2099201e-03
   1.4544953e+02   8.2839814e-03
   1.4549416e+02   9.2208097e-03
   1.4553971e+02   9.9836778e-03
   1.4558622e+02   1.0540216e-02
   1.4563377e+02   1.0862324e-02
   1.4568241e+02   1.0926088e-02
   1.4573222e+02   1.0711691e-02
   1.4578328e+02   1.0203320e-02
   1.4583567e+02   9.3890765e-03
   1.4588952e+02   8.2608731e-03
   1.4594494e+02   6.8143253e-03
   1.4600208e+02   5.0486265e-03
   1.4606111e+02   2.9663967e-03
   1.4612225e+02   5.7348646e-04
   1.4613615e+02   2.0513105e-15
   1.4613615e+02  -7.3619171e-14
   1.4616861e+02  -1.3647572e-03
   1.4620106e+02  -2.7153032e-03
   1.4623424e+02  -4.0225792e-03
   1.4626796e+02  -5.2253703e-03
   1.4630224e+02  -6.2775566e-03
   1.4633712e+02  -7.1388807e-03
   1.4637263e+02  -7.7751016e-03
   1.4640880e+02  -8.1579496e-03
   1.4644566e+02  -8.2650954e-03
   1.4648325e+02  -8.0801303e-03
   1.4652163e+02  -7.5925605e-03
   1.4656083e+02  -6.7978194e-03
   1.4660092e+02  -5.6973033e-03
   1.4664196e+02  -4.2984365e-03
   1.4668402e+02  -2.6147759e-03
   1.4672719e+02  -6.6616909e-04
   1.4674106e+02  -1.1859003e-15
   1.4674106e+02   8.7287491e-14
   1.4677470e+02   1.6694146e-03
   1.4680834e+02   3.3464482e-03
   1.4684256e+02   4.9796376e-03
   1.4687732e+02   6.4917979e-03
   1.4691262e+02   7.8154491e-03
   1.4694851e+02   8.8887663e-03
   1.4698500e+02   9.6555799e-03
   1.4702212e+02   1.0065291e-02
   1.4705990e+02   1.0072788e-02
   1.4709838e+02   9.6383640e-03
   1.4713760e+02   8.7276314e-03
   1.4717759e+02   7.3114369e-03
   1.4721840e+02   5.3657744e-03
   1.4726008e+02   2.8716943e-03
   1.4730029e+02   1.3934340e-13
   1.4730029e+02  -5.3212643e-16
   1.4733421e+02  -2.7470514e-03
   1.4736813e+02  -5.7160644e-03
   1.4740266e+02  -8.8898171e-03
   1.4743775e+02  -1.2204054e-02
   1.4747345e+02  -1.5606141e-02
   1.4750977e+02  -1.9048918e-02
   1.4754674e+02  -2.2490785e-02
   1.4758441e+02  -2.5895651e-02
   1.4762280e+02  -2.9232889e-02
   1.4766196e+02  -3.2477301e-02
   1.4770192e+02  -3.5609098e-02
   1.4774276e+02  -3.8613895e-02
   1.4778451e+02  -4.1482725e-02
   1.4782724e+02  -4.4212082e-02
   1.4787102e+02  -4.6803999e-02
   1.4791594e+02  -4.9266178e-02
   1.4796209e+02  -5.1612185e-02
   1.4800959e+02  -5.3861742e-02
   1.4805856e+02  -5.6041165e-02
   1.4810918e+02  -5.8184010e-02
   1.4816163e+02  -6.0332060e-02
   1.4821618e+02  -6.2536853e-02
   1.4827316e+02  -6.4862184e-02
   1.4833302e+02  -6.7388420e-02
   1.4839643e+02  -7.0220618e-02
   1.4846447e+02  -7.3505853e-02
   1.4853911e+02  -7.7478314e-02
   1.4861521e+02  -8.1994605e-02
   1.4868918e+02  -8.6888900e-02
   1.4876199e+02  -9.2226761e-02
   1.4883431e+02  -9.8059368e-02
   1.4890659e+02  -1.0442217e-01
   1.4897914e+02  -1.1134029e-01
   1.4905222e+02  -1.1883104e-01
   1.4912607e+02  -1.2690527e-01
   1.4920056e+02  -1.3552901e-01
   1.4927532e+02  -1.4462209e-01
   1.4935064e+02  -1.5417767e-01
   1.4942678e+02  -1.6418265e-01
   1.4950400e+02  -1.7461907e-01
   1.4958255e+02  -1.8546480e-01
   1.4966268e+02  -1.9669419e-01
   1.4974468e+02  -2.0827859e-01
   1.4979503e+02  -2.1540437e-01
   1.4979503e+02  -2.1540437e-01
   1.4983436e+02  -2.2096110e-01
   1.4987369e+02  -2.2650089e-01
   1.4991424e+02  -2.3218619e-01
   1.4995567e+02  -2.3795683e-01
   1.4999804e+02  -2.4381035e-01
   1.5004142e+02  -2.4974220e-01
   1.5008588e+02  -2.5574753e-01
   1.5013152e+02  -2.6182118e-01
   1.5017842e+02  -2.6795771e-01
   1.5022671e+02  -2.7415139e-01
   1.5027651e+02  -2.8039638e-01
   1.5032801e+02  -2.8668678e-01
   1.5038140e+02  -2.9301700e-01
   1.5043693e+02  -2.9938211e-01
   1.5049496e+02  -3.0577881e-01
   1.5055594e+02  -3.1220699e-01
   1.5062055e+02  -3.1867327e-01
   1.5068985e+02  -3.2519929e-01
   1.5076577e+02  -3.3184546e-01
   1.5084671e+02  -3.3833308e-01
   1.5092643e+02  -3.4410549e-01
   1.5100571e+02  -3.4922990e-01
   1.5108522e+02  -3.5374584e-01
   1.5116544e+02  -3.5766866e-01
   1.5124435e+02  -3.6090871e-01
   1.5132219e+02  -3.6350875e-01
   1.5139972e+02  -3.6551792e-01
   1.5147745e+02  -3.6696119e-01
   1.5155577e+02  -3.6784992e-01
   1.5163502e+02  -3.6818672e-01
   1.5171550e+02  -3.6796770e-01
   1.5179754e+02  -3.6718328e-01
   1.5188147e+02  -3.6581825e-01
   1.5196768e+02  -3.6385096e-01
   1.5205664e+02  -3.6125157e-01
   1.5214893e+02  -3.5797872e-01
   1.5224537e+02  -3.5397333e-01
   1.5234714e+02  -3.4914586e-01
   1.5245620e+02  -3.4334696e-01
   1.5256718e+02  -3.3684618e-01
   1.5267512e+02  -3.3000590e-01
   1.5278122e+02  -3.2284454e-01
   1.5288636e+02  -3.1537409e-01
   1.5299115e+02  -3.0761083e-01
   1.5309604e+02  -2.9957227e-01
   1.5320139e+02  -2.9127590e-01
   1.5330754e+02  -2.8273855e-01
   1.5341477e+02  -2.7397621e-01
   1.5352337e+02  -2.6500371e-01
   1.5363364e+02  -2.5583460e-01
   1.5374501e+02  -2.4655540e-01
   1.5385719e+02  -2.3722516e-01
   1.5397058e+02  -2.2784922e-01
   1.5408551e+02  -2.1843393e-01
   1.5420234e+02  -2.0898544e-01
   1.5432145e+02  -1.9950914e-01
   1.5444325e+02  -1.9000898e-01
   1.5456822e+02  -1.8048674e-01
   1.5469694e+02  -1.7094091e-01
   1.5483011e+02  -1.6136499e-01
   1.5496868e+02  -1.5174451e-01
   1.5511393e+02  -1.4205151e-01
   1.5526784e+02  -1.3223275e-01
   1.5543370e+02  -1.2218032e-01
   1.5560512e+02  -1.1237348e-01
   1.5577348e+02  -1.0331551e-01
   1.5593932e+02  -9.4942371e-02
   1.5610140e+02  -8.7275109e-02
   1.5618676e+02  -8.3437851e-02
   1.5618676e+02  -8.3437851e-02
   1.5622548e+02  -8.1741699e-02
   1.5626421e+02  -8.0073211e-02
   1.5630475e+02  -7.8355814e-02
   1.5634615e+02  -7.6632928e-02
   1.5638849e+02  -7.4902591e-02
   1.5643184e+02  -7.3164069e-02
   1.5647627e+02  -7.1416437e-02
   1.5652187e+02  -6.9658587e-02
   1.5656873e+02  -6.7889176e-02
   1.5661698e+02  -6.6106556e-02
   1.5666674e+02  -6.4308679e-02
   1.5671818e+02  -6.2492957e-02
   1.5677151e+02  -6.0656050e-02
   1.5682698e+02  -5.8793538e-02
   1.5688492e+02  -5.6899376e-02
   1.5694581e+02  -5.4964926e-02
   1.5701030e+02  -5.2977091e-02
   1.5707943e+02  -5.0914188e-02
   1.5715512e+02  -4.8734926e-02
   1.5723611e+02  -4.6491885e-02
   1.5731585e+02  -4.4370868e-02
   1.5739514e+02  -4.2345398e-02
   1.5747463e+02  -4.0395628e-02
   1.5755482e+02  -3.8508317e-02
   1.5763378e+02  -3.6725766e-02
   1.5771164e+02  -3.5039186e-02
   1.5778917e+02  -3.3427715e-02
   1.5786688e+02  -3.1878168e-02
   1.5794518e+02  -3.0381478e-02
   1.5802440e+02  -2.8930873e-02
   1.5810485e+02  -2.7520952e-02
   1.5818683e+02  -2.6147139e-02
   1.5827070e+02  -2.4805313e-02
   1.5835684e+02  -2.3491498e-02
   1.5844570e+02  -2.2201556e-02
   1.5853789e+02  -2.0930778e-02
   1.5863419e+02  -1.9673232e-02
   1.5873579e+02  -1.8420514e-02
   1.5884459e+02  -1.7158838e-02
   1.5895568e+02  -1.5951456e-02
   1.5906369e+02  -1.4851359e-02
   1.5916983e+02  -1.3837485e-02
   1.5927499e+02  -1.2894897e-02
   1.5937978e+02  -1.2013584e-02
   1.5948466e+02  -1.1186280e-02
   1.5959000e+02  -1.0407402e-02
   1.5969612e+02  -9.6724824e-03
   1.5980331e+02  -8.9778339e-03
   1.5991187e+02  -8.3203350e-03
   1.6002209e+02  -7.6972853e-03
   1.6013343e+02  -7.1106237e-03
   1.6024559e+02  -6.5603584e-03
   1.6035893e+02  -6.0431154e-03
   1.6047381e+02  -5.5561119e-03
   1.6059058e+02  -5.0969700e-03
   1.6070962e+02  -4.6636122e-03
   1.6083134e+02  -4.2541826e-03
   1.6095621e+02  -3.8669836e-03
   1.6108480e+02  -3.5004190e-03
   1.6121783e+02  -3.1529320e-03
   1.6135622e+02  -2.8229243e-03
   1.6150126e+02  -2.5086259e-03
   1.6165487e+02  -2.2078389e-03
   1.6182031e+02  -1.9173121e-03
   1.6199184e+02  -1.6490301e-03
   1.6216027e+02  -1.4148127e-03
   1.6232626e+02  -1.2093412e-03
   1.6248842e+02  -1.0303768e-03
   1.6257848e+02  -9.3944661e-04
   1.6257848e+02  -9.3944661e-04
   1.6261720e+02  -9.0208712e-04
   1.6265593e+02  -8.6573533e-04
   1.6269647e+02  -8.2872882e-04
   1.6273787e+02  -7.9202163e-04
   1.6278021e+02  -7.5557529e-04
   1.6282356e+02  -7.1937877e-04
   1.6286799e+02  -6.8341796e-04
   1.6291359e+02  -6.4767606e-04
   1.6296046e+02  -6.1213282e-04
   1.6300870e+02  -5.7676347e-04
   1.6305846e+02  -5.4153729e-04
   1.6310990e+02  -5.0641540e-04
   1.6316323e+02  -4.7134761e-04
   1.6321870e+02  -4.3626724e-04
   1.6327665e+02  -4.0108264e-04
   1.6333753e+02  -3.6566208e-04
   1.6340202e+02  -3.2980411e-04
   1.6347116e+02  -2.9317210e-04
   1.6354684e+02  -2.5511746e-04
   1.6362783e+02  -2.1664233e-04
   1.6370757e+02  -1.8091048e-04
   1.6378686e+02  -1.4738176e-04
   1.6386635e+02  -1.1565756e-04
   1.6394654e+02  -8.5468801e-05
   1.6402550e+02  -5.7428711e-05
   1.6410336e+02  -3.1325210e-05
   1.6418089e+02  -6.7758496e-06
   1.6420309e+02   2.2164989e-16
   1.6420309e+02   7.7226281e-16
   1.6423375e+02   8.4667508e-16
   1.6423375e+02  -2.2311504e-16
   1.6426442e+02  -4.2768905e-05
   1.6429508e+02  -1.2878559e-04
   1.6435050e+02  -3.6680194e-04
   1.6440641e+02  -6.7773577e-04
   1.6446367e+02  -1.0320218e-03
   1.6452231e+02  -1.4005244e-03
   1.6458244e+02  -1.7574837e-03
   1.6464416e+02  -2.0802924e-03
   1.6470758e+02  -2.3494168e-03
   1.6477283e+02  -2.5483119e-03
   1.6484006e+02  -2.6633368e-03
   1.6490943e+02  -2.6836684e-03
   1.6498115e+02  -2.6012144e-03
   1.6505546e+02  -2.4105236e-03
   1.6513263e+02  -2.1086921e-03
   1.6521300e+02  -1.6952603e-03
   1.6529703e+02  -1.1720938e-03
   1.6538525e+02  -5.4322896e-04
   1.6545534e+02  -2.9165038e-17
   1.6545534e+02   1.4464233e-14
   1.6548745e+02   2.4800533e-04
   1.6551957e+02   4.4153091e-04
   1.6555259e+02   5.3148444e-04
   1.6558615e+02   4.6614073e-04
   1.6562028e+02   2.0280991e-04
   1.6563653e+02   1.0750867e-14
   1.6563653e+02  -1.4883358e-14
   1.6567126e+02  -5.9958733e-04
   1.6570598e+02  -1.3794000e-03
   1.6574608e+02  -2.4329884e-03
   1.6578676e+02  -3.5985232e-03
   1.6582815e+02  -4.8190801e-03
   1.6587029e+02  -6.0395800e-03
   1.6591323e+02  -7.2097190e-03
   1.6595698e+02  -8.2838013e-03
   1.6600161e+02  -9.2206575e-03
   1.6604716e+02  -9.9835598e-03
   1.6609368e+02  -1.0540137e-02
   1.6614123e+02  -1.0862290e-02
   1.6618987e+02  -1.0926102e-02
   1.6623968e+02  -1.0711756e-02
   1.6629073e+02  -1.0203438e-02
   1.6634313e+02  -9.3892503e-03
   1.6639698e+02  -8.2611033e-03
   1.6645240e+02  -6.8146125e-03
   1.6650953e+02  -5.0489704e-03
   1.6656857e+02  -2.9667966e-03
   1.6662970e+02  -5.7394098e-04
   1.6664362e+02  -9.6060312e-16
   1.6664362e+02   7.4710095e-14
   1.6667607e+02   1.3647574e-03
   1.6670852e+02   2.7153037e-03
   1.6674170e+02   4.0225798e-03
   1.6677542e+02   5.2253711e-03
   1.6680971e+02   6.2775575e-03
   1.6684459e+02   7.1388818e-03
   1.6688009e+02   7.7751028e-03
   1.6691626e+02   8.1579509e-03
   1.6695312e+02   8.2650969e-03
   1.6699072e+02   8.0801319e-03
   1.6702909e+02   7.5925622e-03
   1.6706830e+02   6.7978213e-03
   1.6710839e+02   5.6973054e-03
   1.6714942e+02   4.2984387e-03
   1.6719148e+02   2.6147783e-03
   1.6723465e+02   6.6617166e-04
   1.6724853e+02   1.8650446e-15
   1.6724853e+02  -8.6608455e-14
   1.6728217e+02  -1.6694146e-03
   1.6731580e+02  -3.3464481e-03
   1.6735003e+02  -4.9796375e-03
   1.6738478e+02  -6.4917976e-03
   1.6742009e+02  -7.8154486e-03
   1.6745597e+02  -8.8887656e-03
   1.6749246e+02  -9.6555789e-03
   1.6752958e+02  -1.0065290e-02
   1.6756737e+02  -1.0072786e-02
   1.6760585e+02  -9.6383621e-03
   1.6764506e+02  -8.7276291e-03
   1.6768505e+02  -7.3114343e-03
   1.6772586e+02  -5.3657713e-03
   1.6776754e+02  -2.8716908e-03
   1.6780776e+02   4.5536491e-17
   1.6780776e+02   1.3992583e-13
   1.6784167e+02   2.7470514e-03
   1.6787559e+02   5.7160644e-03
   1.6791012e+02   8.8898172e-03
   1.6794522e+02   1.2204054e-02
   1.6798091e+02   1.5606141e-02
   1.6801723e+02   1.9048918e-02
   1.6805421e+02   2.2490786e-02
   1.6809187e+02   2.5895652e-02
   1.6813026e+02   2.9232890e-02
   1.6816942e+02   3.2477303e-02
   1.6820939e+02   3.5609100e-02
   1.6825022e+02   3.8613898e-02
   1.6829197e+02   4.1482728e-02
   1.6833470e+02   4.4212086e-02
   1.6837848e+02   4.6804003e-02
   1.6842340e+02   4.9266183e-02
   1.6846956e+02   5.1612190e-02
   1.6851705e+02   5.3861748e-02
   1.6856603e+02   5.6041171e-02
   1.6861664e+02   5.8184018e-02
   1.6866910e+02   6.0332069e-02
   1.6872364e+02   6.2536862e-02
   1.6878062e+02   6.4862194e-02
   1.6884048e+02   6.7388431e-02
   1.6890390e+02   7.0220630e-02
   1.6897020e+02   7.3418314e-02
   1.6897020e+02   7.3418314e-02
   1.6900966e+02   7.5460972e-02
   1.6904912e+02   7.7621430e-02
   1.6908968e+02   7.9974501e-02
   1.6913111e+02   8.2526919e-02
   1.6917349e+02   8.5300949e-02
   1.6921687e+02   8.8319440e-02
   1.6926135e+02   9.1606449e-02
   1.6930699e+02   9.5187425e-02
   1.6935390e+02   9.9089494e-02
   1.6940220e+02   1.0334186e-01
   1.6945201e+02   1.0797637e-01
   1.6950352e+02   1.1302841e-01
   1.6955692e+02   1.1853814e-01
   1.6961247e+02   1.2455264e-01
   1.6967052e+02   1.3112923e-01
   1.6973152e+02   1.3834158e-01
   1.6979615e+02   1.4629138e-01
   1.6986549e+02   1.5513396e-01
   1.6994146e+02   1.6514675e-01
   1.7001881e+02   1.7562350e-01
   1.7009749e+02   1.8650649e-01
   1.7017678e+02   1.9762892e-01
   1.7025626e+02   2.0886123e-01
   1.7033643e+02   2.2019943e-01
   1.7041542e+02   2.3130743e-01
   1.7049330e+02   2.4212972e-01
   1.7057083e+02   2.5271586e-01
   1.7064853e+02   2.6307999e-01
   1.7072682e+02   2.7321663e-01
   1.7080601e+02   2.8310893e-01
   1.7088642e+02   2.9273247e-01
   1.7096837e+02   3.0205719e-01
   1.7105219e+02   3.1104826e-01
   1.7113827e+02   3.1966642e-01
   1.7122707e+02   3.2786790e-01
   1.7131917e+02   3.3560380e-01
   1.7141537e+02   3.4281907e-01
   1.7151682e+02   3.4945056e-01
   1.7162543e+02   3.5542387e-01
   1.7173516e+02   3.6027592e-01
   1.7184323e+02   3.6390205e-01
   1.7194941e+02   3.6637223e-01
   1.7205460e+02   3.6777932e-01
   1.7215940e+02   3.6818698e-01
   1.7226427e+02   3.6764224e-01
   1.7236958e+02   3.6618220e-01
   1.7247566e+02   3.6383749e-01
   1.7258281e+02   3.6063425e-01
   1.7269132e+02   3.5659520e-01
   1.7280147e+02   3.5174019e-01
   1.7291279e+02   3.4612876e-01
   1.7302491e+02   3.3982981e-01
   1.7313821e+02   3.3287592e-01
   1.7325302e+02   3.2529632e-01
   1.7336972e+02   3.1711691e-01
   1.7348866e+02   3.0836029e-01
   1.7361027e+02   2.9904540e-01
   1.7373502e+02   2.8918669e-01
   1.7386347e+02   2.7879265e-01
   1.7399632e+02   2.6786329e-01
   1.7413449e+02   2.5638553e-01
   1.7427926e+02   2.4432464e-01
   1.7443251e+02   2.3160606e-01
   1.7459743e+02   2.1807099e-01
   1.7476910e+02   2.0424653e-01
   1.7493762e+02   1.9102021e-01
   1.7510380e+02   1.7837863e-01
   1.7526606e+02   1.6646821e-01
   1.7536192e+02   1.5964869e-01
   1.7536192e+02   1.5964869e-01
   1.7540065e+02   1.5694147e-01
   1.7543937e+02   1.5426218e-01
   1.7547992e+02   1.5148739e-01
   1.7552132e+02   1.4868637e-01
   1.7556366e+02   1.4585558e-01
   1.7560701e+02   1.4299346e-01
   1.7565144e+02   1.4009805e-01
   1.7569704e+02   1.3716706e-01
   1.7574390e+02   1.3419771e-01
   1.7579215e+02   1.3118665e-01
   1.7584191e+02   1.2812973e-01
   1.7589335e+02   1.2502177e-01
   1.7594667e+02   1.2185614e-01
   1.7600214e+02   1.1862412e-01
   1.7606009e+02   1.1531386e-01
   1.7612098e+02   1.1190858e-01
   1.7618546e+02   1.0838302e-01
   1.7625460e+02   1.0469564e-01
   1.7633028e+02   1.0076795e-01
   1.7641128e+02   9.6689878e-02
   1.7649102e+02   9.2799875e-02
   1.7657030e+02   8.9053734e-02
   1.7664980e+02   8.5417952e-02
   1.7672999e+02   8.1870259e-02
   1.7680894e+02   7.8493204e-02
   1.7688680e+02   7.5273859e-02
   1.7696433e+02   7.2175420e-02
   1.7704205e+02   6.9174803e-02
   1.7712035e+02   6.6256239e-02
   1.7719957e+02   6.3407982e-02
   1.7728001e+02   6.0620635e-02
   1.7736200e+02   5.7886157e-02
   1.7744587e+02   5.5197169e-02
   1.7753201e+02   5.2546365e-02
   1.7762087e+02   4.9925878e-02
   1.7771306e+02   4.7326428e-02
   1.7780936e+02   4.4735926e-02
   1.7791095e+02   4.2136754e-02
   1.7801976e+02   3.9499428e-02
   1.7813084e+02   3.6956376e-02
   1.7823886e+02   3.4622182e-02
   1.7834499e+02   3.2455812e-02
   1.7845016e+02   3.0428141e-02
   1.7855495e+02   2.8519856e-02
   1.7865983e+02   2.6717072e-02
   1.7876517e+02   2.5009200e-02
   1.7887128e+02   2.3387819e-02
   1.7897847e+02   2.1846009e-02
   1.7908703e+02   2.0377930e-02
   1.7919725e+02   1.8978532e-02
   1.7930860e+02   1.7653142e-02
   1.7942075e+02   1.6402803e-02
   1.7953410e+02   1.5220810e-02
   1.7964898e+02   1.4101657e-02
   1.7976575e+02   1.3040644e-02
   1.7988479e+02   1.2033658e-02
   1.8000650e+02   1.1077009e-02
   1.8013137e+02   1.0167295e-02
   1.8025997e+02   9.3012770e-03
   1.8039300e+02   8.4757372e-03
   1.8053139e+02   7.6872848e-03
   1.8067642e+02   6.9320380e-03
   1.8083003e+02   6.2049848e-03
   1.8099547e+02   5.4984185e-03
   1.8116700e+02   4.8418328e-03
   1.8133543e+02   4.2650687e-03
   1.8150142e+02   3.7560995e-03
   1.8166358e+02   3.3102889e-03
   1.8175365e+02   3.0827968e-03
   1.8175365e+02   3.0827968e-03
   1.8179237e+02   2.9891355e-03
   1.8183110e+02   2.8978851e-03
   1.8187164e+02   2.8048717e-03
   1.8191304e+02   2.7124887e-03
   1.8195538e+02   2.6206391e-03
   1.8199873e+02   2.5292946e-03
   1.8204316e+02   2.4384190e-03
   1.8208876e+02   2.3479689e-03
   1.8213563e+02   2.2578920e-03
   1.8218387e+02   2.1681239e-03
   1.8223363e+02   2.0785846e-03
   1.8228507e+02   1.9891729e-03
   1.8233840e+02   1.8997574e-03
   1.8239387e+02   1.8101641e-03
   1.8245182e+02   1.7201532e-03
   1.8251270e+02   1.6293800e-03
   1.8257719e+02   1.5373179e-03
   1.8264632e+02   1.4430869e-03
   1.8272201e+02   1.3449938e-03
   1.8280300e+02   1.2455973e-03
   1.8288274e+02   1.1530804e-03
   1.8296203e+02   1.0660772e-03
   1.8304152e+02   9.8357806e-04
   1.8312171e+02   9.0490281e-04
   1.8320067e+02   8.3167216e-04
   1.8327853e+02   7.6335825e-04
   1.8335606e+02   6.9898148e-04
   1.8343377e+02   6.3791319e-04
   1.8351207e+02   5.7971486e-04
   1.8359129e+02   5.2405640e-04
   1.8367174e+02   4.7067462e-04
   1.8375372e+02   4.1934902e-04
   1.8383759e+02   3.6988575e-04
   1.8392373e+02   3.2210525e-04
   1.8401260e+02   2.7583058e-04
   1.8410478e+02   2.3087361e-04
   1.8420108e+02   1.8701397e-04
   1.8430268e+02   1.4395980e-04
   1.8441148e+02   1.0125711e-04
   1.8452257e+02   6.1029155e-05
   1.8463058e+02   2.4934657e-05
   1.8471055e+02   7.1950028e-16
   1.8471055e+02   1.6892209e-16
   1.8474122e+02  -1.0971645e-15
   1.8474122e+02   2.2334067e-16
   1.8477188e+02   4.2768925e-05
   1.8480255e+02   1.2878565e-04
   1.8485797e+02   3.6680204e-04
   1.8491388e+02   6.7773592e-04
   1.8497113e+02   1.0320220e-03
   1.8502978e+02   1.4005247e-03
   1.8508991e+02   1.7574840e-03
   1.8515163e+02   2.0802927e-03
   1.8521505e+02   2.3494171e-03
   1.8528030e+02   2.5483123e-03
   1.8534752e+02   2.6633372e-03
   1.8541690e+02   2.6836688e-03
   1.8548862e+02   2.6012148e-03
   1.8556292e+02   2.4105240e-03
   1.8564009e+02   2.1086924e-03
   1.8572047e+02   1.6952606e-03
   1.8580449e+02   1.1720941e-03
   1.8589271e+02   5.4322923e-04
   1.8596280e+02   1.4640741e-14
   1.8596280e+02   1.4799360e-16
   1.8599492e+02  -2.4800536e-04
   1.8602703e+02  -4.4153098e-04
   1.8606006e+02  -5.3148455e-04
   1.8609362e+02  -4.6614088e-04
   1.8612775e+02  -2.0281010e-04
   1.8614399e+02  -1.0498357e-14
   1.8614399e+02   1.5135760e-14
   1.8617872e+02   5.9958739e-04
   1.8621345e+02   1.3794001e-03
   1.8625355e+02   2.4329886e-03
   1.8629422e+02   3.5985235e-03
   1.8633561e+02   4.8190804e-03
   1.8637776e+02   6.0395804e-03
   1.8642069e+02   7.2097194e-03
   1.8646445e+02   8.2838018e-03
   1.8650908e+02   9.2206580e-03
   1.8655463e+02   9.9835603e-03
   1.8660114e+02   1.0540138e-02
   1.8664869e+02   1.0862290e-02
   1.8669733e+02   1.0926102e-02
   1.8674714e+02   1.0711756e-02
   1.8679820e+02   1.0203439e-02
   1.8685059e+02   9.3892507e-03
   1.8690444e+02   8.2611037e-03
   1.8695986e+02   6.8146127e-03
   1.8701700e+02   5.0489706e-03
   1.8707603e+02   2.9667966e-03
   1.8713716e+02   5.7394090e-04
   1.8715108e+02   1.6200149e-15
   1.8715108e+02  -7.4050358e-14
   1.8718353e+02  -1.3647575e-03
   1.8721599e+02  -2.7153039e-03
   1.8724917e+02  -4.0225801e-03
   1.8728288e+02  -5.2253715e-03
   1.8731717e+02  -6.2775581e-03
   1.8735205e+02  -7.1388824e-03
   1.8738756e+02  -7.7751036e-03
   1.8742372e+02  -8.1579519e-03
   1.8746058e+02  -8.2650979e-03
   1.8749818e+02  -8.0801331e-03
   1.8753656e+02  -7.5925636e-03
   1.8757576e+02  -6.7978229e-03
   1.8761585e+02  -5.6973071e-03
   1.8765689e+02  -4.2984406e-03
   1.8769895e+02  -2.6147803e-03
   1.8774212e+02  -6.6617383e-04
   1.8775599e+02  -1.3441939e-15
   1.8775599e+02   8.7129306e-14
   1.8778963e+02   1.6694146e-03
   1.8782327e+02   3.3464480e-03
   1.8785749e+02   4.9796373e-03
   1.8789225e+02   6.4917973e-03
   1.8792755e+02   7.8154483e-03
   1.8796344e+02   8.8887651e-03
   1.8799993e+02   9.6555783e-03
   1.8803705e+02   1.0065289e-02
   1.8807483e+02   1.0072785e-02
   1.8811331e+02   9.6383607e-03
   1.8814537e+02   8.9292553e-03
   1.8814537e+02   8.9292553e-03
   1.8818459e+02   7.6312756e-03
   1.8822380e+02   5.8645840e-03
   1.8826435e+02   3.5571028e-03
   1.8830577e+02   7.1471155e-04
   1.8831522e+02   3.9085488e-16
   1.8831522e+02  -1.3948749e-13
   1.8835759e+02  -3.4690104e-03
   1.8839151e+02  -6.4814031e-03
   1.8842618e+02  -9.6952777e-03
   1.8846142e+02  -1.3035828e-02
   1.8849727e+02  -1.6452100e-02
   1.8853374e+02  -1.9898301e-02
   1.8857089e+02  -2.3334194e-02
   1.8860872e+02  -2.6725035e-02
   1.8864730e+02  -3.0041538e-02
   1.8868665e+02  -3.3259839e-02
   1.8872683e+02  -3.6361481e-02
   1.8876788e+02  -3.9333410e-02
   1.8880987e+02  -4.2167998e-02
   1.8885285e+02  -4.4863096e-02
   1.8889690e+02  -4.7422120e-02
   1.8894212e+02  -4.9854193e-02
   1.8898859e+02  -5.2174367e-02
   1.8903644e+02  -5.4403940e-02
   1.8908580e+02  -5.6570942e-02
   1.8913685e+02  -5.8710848e-02
   1.8918979e+02  -6.0867672e-02
   1.8924490e+02  -6.3095689e-02
   1.8930254e+02  -6.5462277e-02
   1.8936321e+02  -6.8052909e-02
   1.8942764e+02  -7.0980812e-02
   1.8949706e+02  -7.4408402e-02
   1.8957387e+02  -7.8607063e-02
   1.8964936e+02  -8.3216969e-02
   1.8972294e+02  -8.8219502e-02
   1.8979558e+02  -9.3680717e-02
   1.8986785e+02  -9.9647028e-02
   1.8994017e+02  -1.0615086e-01
   1.9001284e+02  -1.1321515e-01
   1.9008610e+02  -1.2085545e-01
   1.9016017e+02  -1.2908108e-01
   1.9023470e+02  -1.3782603e-01
   1.9030958e+02  -1.4703915e-01
   1.9038509e+02  -1.5671192e-01
   1.9046149e+02  -1.6682991e-01
   1.9053902e+02  -1.7737400e-01
   1.9061795e+02  -1.8832112e-01
   1.9069853e+02  -1.9964477e-01
   1.9078106e+02  -2.1131567e-01
   1.9086589e+02  -2.2330247e-01
   1.9095344e+02  -2.3557294e-01
   1.9104426e+02  -2.4809585e-01
   1.9113906e+02  -2.6084467e-01
   1.9123891e+02  -2.7380527e-01
   1.9134369e+02  -2.8677781e-01
   1.9144859e+02  -2.9901351e-01
   1.9155396e+02  -3.1045510e-01
   1.9166012e+02  -3.2104324e-01
   1.9176737e+02  -3.3071783e-01
   1.9187601e+02  -3.3941901e-01
   1.9198632e+02  -3.4708761e-01
   1.9209670e+02  -3.5356317e-01
   1.9220651e+02  -3.5880966e-01
   1.9231628e+02  -3.6287035e-01
   1.9242647e+02  -3.6577406e-01
   1.9253713e+02  -3.6753755e-01
   1.9264811e+02  -3.6818519e-01
   1.9275982e+02  -3.6775067e-01
   1.9287261e+02  -3.6626157e-01
   1.9298679e+02  -3.6374139e-01
   1.9310271e+02  -3.6021072e-01
   1.9322070e+02  -3.5568765e-01
   1.9334112e+02  -3.5018777e-01
   1.9346437e+02  -3.4372378e-01
   1.9359094e+02  -3.3630442e-01
   1.9372139e+02  -3.2793278e-01
   1.9385643e+02  -3.1860319e-01
   1.9399698e+02  -3.0829601e-01
   1.9414432e+02  -2.9696755e-01
   1.9430036e+02  -2.8452959e-01
   1.9446206e+02  -2.7131072e-01
   1.9453709e+02  -2.6510363e-01
   1.9453709e+02  -2.6510363e-01
   1.9457582e+02  -2.6188845e-01
   1.9461455e+02  -2.5866769e-01
   1.9465509e+02  -2.5529175e-01
   1.9469649e+02  -2.5184222e-01
   1.9473883e+02  -2.4831362e-01
   1.9478218e+02  -2.4470269e-01
   1.9482661e+02  -2.4100557e-01
   1.9487221e+02  -2.3721780e-01
   1.9491907e+02  -2.3333412e-01
   1.9496732e+02  -2.2934826e-01
   1.9501708e+02  -2.2525265e-01
   1.9506852e+02  -2.2103796e-01
   1.9512185e+02  -2.1669243e-01
   1.9517732e+02  -2.1220088e-01
   1.9523526e+02  -2.0754299e-01
   1.9529615e+02  -2.0269034e-01
   1.9536064e+02  -1.9760078e-01
   1.9542977e+02  -1.9220597e-01
   1.9550546e+02  -1.8637846e-01
   1.9558645e+02  -1.8023869e-01
   1.9566619e+02  -1.7429661e-01
   1.9574548e+02  -1.6849460e-01
   1.9582497e+02  -1.6278792e-01
   1.9590516e+02  -1.5714684e-01
   1.9598412e+02  -1.5170957e-01
   1.9606198e+02  -1.4646403e-01
   1.9613951e+02  -1.4135734e-01
   1.9621722e+02  -1.3635668e-01
   1.9629552e+02  -1.3143982e-01
   1.9637474e+02  -1.2659021e-01
   1.9645519e+02  -1.2179448e-01
   1.9653717e+02  -1.1704090e-01
   1.9662104e+02  -1.1231831e-01
   1.9670718e+02  -1.0761511e-01
   1.9679605e+02  -1.0291812e-01
   1.9688823e+02  -9.8210967e-02
   1.9698454e+02  -9.3471341e-02
   1.9708613e+02  -8.8665638e-02
   1.9719493e+02  -8.3736395e-02
   1.9730602e+02  -7.8931148e-02
   1.9741403e+02  -7.4473815e-02
   1.9752017e+02  -7.0295489e-02
   1.9762533e+02  -6.6347193e-02
   1.9773013e+02  -6.2597046e-02
   1.9783501e+02  -5.9022504e-02
   1.9794034e+02  -5.5606629e-02
   1.9804646e+02  -5.2336110e-02
   1.9815365e+02  -4.9200117e-02
   1.9826221e+02  -4.6189564e-02
   1.9837243e+02  -4.3296617e-02
   1.9848377e+02  -4.0534821e-02
   1.9859593e+02  -3.7909031e-02
   1.9870928e+02  -3.5407718e-02
   1.9882416e+02  -3.3021489e-02
   1.9894093e+02  -3.0742341e-02
   1.9905996e+02  -2.8563261e-02
   1.9918168e+02  -2.6477912e-02
   1.9930655e+02  -2.4480374e-02
   1.9943515e+02  -2.2564886e-02
   1.9956817e+02  -2.0725540e-02
   1.9970656e+02  -1.8955845e-02
   1.9985160e+02  -1.7247981e-02
   2.0000521e+02  -1.5591284e-02
   2.0017065e+02  -1.3968516e-02
   2.0034218e+02  -1.2448335e-02
   2.0051061e+02  -1.1102401e-02
   2.0067660e+02  -9.9057329e-03
   2.0083876e+02  -8.8500595e-03
   2.0092882e+02  -8.3085164e-03
   2.0092882e+02  -8.3085164e-03
   2.0096754e+02  -8.0849296e-03
   2.0100627e+02  -7.8667510e-03
   2.0104681e+02  -7.6439969e-03
   2.0108821e+02  -7.4223849e-03
   2.0113055e+02  -7.2016812e-03
   2.0117390e+02  -6.9818156e-03
   2.0121833e+02  -6.7626981e-03
   2.0126393e+02  -6.5442208e-03
   2.0131080e+02  -6.3262525e-03
   2.0135904e+02  -6.1086321e-03
   2.0140880e+02  -5.8911586e-03
   2.0146024e+02  -5.6735771e-03
   2.0151357e+02  -5.4555576e-03
   2.0156904e+02  -5.2366608e-03
   2.0162698e+02  -5.0162828e-03
   2.0168787e+02  -4.7935556e-03
   2.0175236e+02  -4.5671530e-03
   2.0182149e+02  -4.3348625e-03
   2.0189718e+02  -4.0924321e-03
   2.0197817e+02  -3.8461080e-03
   2.0205791e+02  -3.6161973e-03
   2.0213720e+02  -3.3994031e-03
   2.0221669e+02  -3.1932842e-03
   2.0229688e+02  -2.9961985e-03
   2.0237584e+02  -2.8122740e-03
   2.0245370e+02  -2.6402635e-03
   2.0253123e+02  -2.4777646e-03
   2.0260894e+02  -2.3232399e-03
   2.0268724e+02  -2.1756196e-03
   2.0276646e+02  -2.0340999e-03
   2.0284691e+02  -1.8980400e-03
   2.0292889e+02  -1.7669023e-03
   2.0301276e+02  -1.6402126e-03
   2.0309890e+02  -1.5175290e-03
   2.0318776e+02  -1.3984119e-03
   2.0327995e+02  -1.2823887e-03
   2.0337625e+02  -1.1688981e-03
   2.0347785e+02  -1.0571868e-03
   2.0358665e+02  -9.4606991e-04
   2.0369774e+02  -8.4108379e-04
   2.0380575e+02  -7.4661239e-04
   2.0391189e+02  -6.6057961e-04
   2.0401705e+02  -5.8151527e-04
   2.0412184e+02  -5.0841923e-04
   2.0422672e+02  -4.4055646e-04
   2.0433206e+02  -3.7735677e-04
   2.0443818e+02  -3.1836065e-04
   2.0454537e+02  -2.6318697e-04
   2.0465393e+02  -2.1151234e-04
   2.0476415e+02  -1.6305704e-04
   2.0487549e+02  -1.1790588e-04
   2.0498765e+02  -7.5991810e-05
   2.0510099e+02  -3.6994762e-05
   2.0521587e+02  -6.4951130e-07
   2.0521802e+02   2.1399282e-16
   2.0521802e+02   1.3066085e-15
   2.0524868e+02   1.6797768e-15
   2.0524868e+02   2.0881088e-16
   2.0527935e+02  -4.2768932e-05
   2.0531001e+02  -1.2878567e-04
   2.0536543e+02  -3.6680208e-04
   2.0542134e+02  -6.7773596e-04
   2.0547859e+02  -1.0320221e-03
   2.0553724e+02  -1.4005247e-03
   2.0559737e+02  -1.7574841e-03
   2.0565909e+02  -2.0802928e-03
   2.0572251e+02  -2.3494172e-03
   2.0578776e+02  -2.5483124e-03
   2.0585499e+02  -2.6633373e-03
   2.0592436e+02  -2.6836689e-03
   2.0599608e+02  -2.6012149e-03
   2.0607039e+02  -2.4105241e-03
   2.0614755e+02  -2.1086926e-03
   2.0622793e+02  -1.6952608e-03
   2.0631195e+02  -1.1720943e-03
   2.0640018e+02  -5.4322932e-04
   2.0647027e+02  -1.4184617e-14
   2.0647027e+02   3.0867236e-16
   2.0650238e+02   2.4800538e-04
   2.0653450e+02   4.4153101e-04
   2.0656752e+02   5.3148459e-04
   2.0660108e+02   4.6614093e-04
   2.0663521e+02   2.0281016e-04
   2.0665146e+02   1.0374703e-14
   2.0665146e+02  -1.5259495e-14
   2.0668618e+02  -5.9958741e-04
   2.0672091e+02  -1.3794002e-03
   2.0676101e+02  -2.4329887e-03
   2.0680168e+02  -3.5985236e-03
   2.0684308e+02  -4.8190806e-03
   2.0688522e+02  -6.0395805e-03
   2.0692815e+02  -7.2097195e-03
   2.0697191e+02  -8.2838019e-03
   2.0701654e+02  -9.2206582e-03
   2.0706209e+02  -9.9835605e-03
   2.0710861e+02  -1.0540138e-02
   2.0715616e+02  -1.0862290e-02
   2.0720480e+02  -1.0926103e-02
   2.0725460e+02  -1.0711756e-02
   2.0730566e+02  -1.0203439e-02
   2.0732054e+02  -1.0001720e-02
   2.0732054e+02  -1.0001720e-02
   2.0736013e+02  -9.3511562e-03
   2.0739972e+02  -8.5411342e-03
   2.0744028e+02  -7.5551218e-03
   2.0748171e+02  -6.3949717e-03
   2.0752410e+02  -5.0610828e-03
   2.0756749e+02  -3.5550522e-03
   2.0761197e+02  -1.8795575e-03
   2.0765762e+02  -3.8335894e-05
   2.0765854e+02  -7.6663936e-16
   2.0765854e+02   7.4903882e-14
   2.0769110e+02   1.3691537e-03
   2.0772366e+02   2.7238101e-03
   2.0775684e+02   4.0304959e-03
   2.0779056e+02   5.2324830e-03
   2.0782485e+02   6.2835919e-03
   2.0785974e+02   7.1436055e-03
   2.0789525e+02   7.7783199e-03
   2.0793142e+02   8.1595031e-03
   2.0796828e+02   8.2648627e-03
   2.0800588e+02   8.0780272e-03
   2.0804426e+02   7.5885399e-03
   2.0808347e+02   6.7918715e-03
   2.0812357e+02   5.6894557e-03
   2.0816461e+02   4.2887550e-03
   2.0820668e+02   2.6033651e-03
   2.0824986e+02   6.5317379e-04
   2.0826345e+02   4.1611679e-16
   2.0826345e+02  -8.8057491e-14
   2.0829709e+02  -1.6694122e-03
   2.0833073e+02  -3.3464433e-03
   2.0836496e+02  -4.9796329e-03
   2.0839971e+02  -6.4917933e-03
   2.0843502e+02  -7.8154448e-03
   2.0847090e+02  -8.8887624e-03
   2.0850739e+02  -9.6555764e-03
   2.0854451e+02  -1.0065288e-02
   2.0858230e+02  -1.0072786e-02
   2.0862078e+02  -9.6383621e-03
   2.0865999e+02  -8.7276302e-03
   2.0869998e+02  -7.3114364e-03
   2.0874079e+02  -5.3657745e-03
   2.0878247e+02  -2.8716951e-03
   2.0882269e+02  -4.0115480e-16
   2.0882269e+02   1.3947610e-13
   2.0885660e+02   2.7470514e-03
   2.0889052e+02   5.7160645e-03
   2.0892505e+02   8.8898174e-03
   2.0896015e+02   1.2204054e-02
   2.0899584e+02   1.5606142e-02
   2.0903216e+02   1.9048919e-02
   2.0906914e+02   2.2490787e-02
   2.0910680e+02   2.5895653e-02
   2.0914519e+02   2.9232892e-02
   2.0918435e+02   3.2477305e-02
   2.0922432e+02   3.5609103e-02
   2.0926515e+02   3.8613901e-02
   2.0930690e+02   4.1482731e-02
   2.0934963e+02   4.4212089e-02
   2.0939341e+02   4.6804008e-02
   2.0943833e+02   4.9266188e-02
   2.0948449e+02   5.1612196e-02
   2.0953198e+02   5.3861754e-02
   2.0958096e+02   5.6041178e-02
   2.0963157e+02   5.8184026e-02
   2.0968403e+02   6.0332077e-02
   2.0973857e+02   6.2536871e-02
   2.0979555e+02   6.4862204e-02
   2.0985541e+02   6.7388442e-02
   2.0991883e+02   7.0220641e-02
   2.0998687e+02   7.3505878e-02
   2.1006151e+02   7.7478341e-02
   2.1013760e+02   8.1994634e-02
   2.1021157e+02   8.6888931e-02
   2.1028438e+02   9.2226793e-02
   2.1035670e+02   9.8059402e-02
   2.1042898e+02   1.0442221e-01
   2.1050153e+02   1.1134033e-01
   2.1057462e+02   1.1883108e-01
   2.1064846e+02   1.2690531e-01
   2.1072296e+02   1.3552905e-01
   2.1079771e+02   1.4462213e-01
   2.1087303e+02   1.5417770e-01
   2.1094918e+02   1.6418269e-01
   2.1102640e+02   1.7461910e-01
   2.1110494e+02   1.8546484e-01
   2.1118507e+02   1.9669422e-01
   2.1126707e+02   2.0827863e-01
   2.1135127e+02   2.2018715e-01
   2.1143807e+02   2.3238763e-01
   2.1152799e+02   2.4484834e-01
   2.1162168e+02   2.5754104e-01
   2.1172010e+02   2.7044724e-01
   2.1182473e+02   2.8357283e-01
   2.1193821e+02   2.9698893e-01
   2.1205396e+02   3.0967445e-01
   2.1216701e+02   3.2098883e-01
   2.1227849e+02   3.3102875e-01
   2.1238926e+02   3.3985060e-01
   2.1249991e+02   3.4747801e-01
   2.1261024e+02   3.5388444e-01
   2.1272003e+02   3.5906449e-01
   2.1282982e+02   3.6306064e-01
   2.1294004e+02   3.6590112e-01
   2.1305070e+02   3.6760202e-01
   2.1316172e+02   3.6818914e-01
   2.1327348e+02   3.6769577e-01
   2.1338633e+02   3.6614919e-01
   2.1350061e+02   3.6357275e-01
   2.1361663e+02   3.5998688e-01
   2.1371226e+02   3.5634892e-01
   2.1371226e+02   3.5634892e-01
   2.1375132e+02   3.5469670e-01
   2.1379037e+02   3.5295227e-01
   2.1383092e+02   3.5104682e-01
   2.1387234e+02   3.4900483e-01
   2.1391469e+02   3.4681974e-01
   2.1395806e+02   3.4448537e-01
   2.1400251e+02   3.4199482e-01
   2.1404813e+02   3.3934029e-01
   2.1409501e+02   3.3651293e-01
   2.1414328e+02   3.3350250e-01
   2.1419307e+02   3.3029700e-01
   2.1424454e+02   3.2688212e-01
   2.1429790e+02   3.2324039e-01
   2.1435340e+02   3.1934987e-01
   2.1441139e+02   3.1518213e-01
   2.1447233e+02   3.1069855e-01
   2.1453689e+02   3.0584344e-01
   2.1460611e+02   3.0052907e-01
   2.1468192e+02   2.9459619e-01
   2.1476289e+02   2.8814937e-01
   2.1484262e+02   2.8170827e-01
   2.1492190e+02   2.7522988e-01
   2.1500140e+02   2.6867797e-01
   2.1508161e+02   2.6202778e-01
   2.1516054e+02   2.5545955e-01
   2.1523839e+02   2.4897247e-01
   2.1531592e+02   2.4251605e-01
   2.1539364e+02   2.3605938e-01
   2.1547195e+02   2.2958164e-01
   2.1555119e+02   2.2306702e-01
   2.1563165e+02   2.1650208e-01
   2.1571367e+02   2.0987414e-01
   2.1579757e+02   2.0316992e-01
   2.1588375e+02   1.9637419e-01
   2.1597266e+02   1.8946799e-01
   2.1606491e+02   1.8242597e-01
   2.1616128e+02   1.7521166e-01
   2.1626298e+02   1.6776809e-01
   2.1637192e+02   1.5999575e-01
   2.1648294e+02   1.5229882e-01
   2.1659092e+02   1.4503760e-01
   2.1669703e+02   1.3812238e-01
   2.1680219e+02   1.3148964e-01
   2.1690698e+02   1.2509954e-01
   2.1701186e+02   1.1892498e-01
   2.1711721e+02   1.1294630e-01
   2.1722334e+02   1.0714856e-01
   2.1733055e+02   1.0151993e-01
   2.1743914e+02   9.6050682e-02
   2.1754939e+02   9.0732509e-02
   2.1766074e+02   8.5597431e-02
   2.1777291e+02   8.0659777e-02
   2.1788628e+02   7.5904165e-02
   2.1800119e+02   7.1318288e-02
   2.1811799e+02   6.6891737e-02
   2.1823707e+02   6.2615359e-02
   2.1835883e+02   5.8480759e-02
   2.1848375e+02   5.4479846e-02
   2.1861242e+02   5.0604358e-02
   2.1874552e+02   4.6845247e-02
   2.1888401e+02   4.3191744e-02
   2.1902916e+02   3.9629707e-02
   2.1918293e+02   3.6138191e-02
   2.1934861e+02   3.2680944e-02
   2.1952008e+02   2.9413121e-02
   2.1968847e+02   2.6489076e-02
   2.1985438e+02   2.3864100e-02
   2.2001649e+02   2.1526087e-02
   2.2010399e+02   2.0351413e-02
   2.2010399e+02   2.0351413e-02
   2.2014271e+02   1.9850115e-02
   2.2018144e+02   1.9359927e-02
   2.2022198e+02   1.8858408e-02
   2.2026338e+02   1.8358384e-02
   2.2030572e+02   1.7859320e-02
   2.2034907e+02   1.7361049e-02
   2.2039350e+02   1.6863355e-02
   2.2043910e+02   1.6365981e-02
   2.2048597e+02   1.5868610e-02
   2.2053421e+02   1.5370855e-02
   2.2058397e+02   1.4872234e-02
   2.2063541e+02   1.4372130e-02
   2.2068874e+02   1.3869751e-02
   2.2074421e+02   1.3364036e-02
   2.2080215e+02   1.2853533e-02
   2.2086304e+02   1.2336154e-02
   2.2092753e+02   1.1808713e-02
   2.2099666e+02   1.1265905e-02
   2.2107235e+02   1.0697555e-02
   2.2115334e+02   1.0118070e-02
   2.2123308e+02   9.5752950e-03
   2.2131237e+02   9.0617323e-03
   2.2139186e+02   8.5718124e-03
   2.2147205e+02   8.1017993e-03
   2.2155101e+02   7.6617345e-03
   2.2162887e+02   7.2488647e-03
   2.2170640e+02   6.8576118e-03
   2.2178411e+02   6.4844180e-03
   2.2186241e+02   6.1268164e-03
   2.2194163e+02   5.7829563e-03
   2.2202208e+02   5.4513630e-03
   2.2210406e+02   5.1307969e-03
   2.2218793e+02   4.8201588e-03
   2.2227407e+02   4.5184159e-03
   2.2236293e+02   4.2245289e-03
   2.2245512e+02   3.9373629e-03
   2.2255142e+02   3.6555477e-03
   2.2265302e+02   3.3772149e-03
   2.2276182e+02   3.0993869e-03
   2.2287291e+02   2.8359366e-03
   2.2298092e+02   2.5980303e-03
   2.2308706e+02   2.3806364e-03
   2.2319222e+02   2.1801902e-03
   2.2329701e+02   1.9942764e-03
   2.2340189e+02   1.8211252e-03
   2.2350723e+02   1.6593670e-03
   2.2361335e+02   1.5078999e-03
   2.2372054e+02   1.3658111e-03
   2.2382910e+02   1.2323262e-03
   2.2393932e+02   1.1067753e-03
   2.2405066e+02   9.8942979e-04
   2.2416282e+02   8.8016852e-04
   2.2427616e+02   7.7820676e-04
   2.2439104e+02   6.8289497e-04
   2.2450781e+02   5.9367805e-04
   2.2462685e+02   5.1007188e-04
   2.2474857e+02   4.3164604e-04
   2.2487344e+02   3.5801013e-04
   2.2500203e+02   2.8880172e-04
   2.2513506e+02   2.2367413e-04
   2.2527345e+02   1.6228119e-04
   2.2541849e+02   1.0425363e-04
   2.2557210e+02   4.9153854e-05
   2.2572548e+02   3.4897080e-16
   2.2572548e+02  -2.0165483e-16
   2.2575615e+02  -6.6594048e-17
   2.2575615e+02   1.0032064e-15
   2.2578681e+02   4.2768955e-05
   2.2581747e+02   1.2878573e-04
   2.2587290e+02   3.6680219e-04
   2.2592881e+02   6.7773614e-04
   2.2598606e+02   1.0320223e-03
   2.2604471e+02   1.4005250e-03
   2.2610484e+02   1.7574844e-03
   2.2616656e+02   2.0802932e-03
   2.2622998e+02   2.3494176e-03
   2.2629522e+02   2.5483128e-03
   2.2636245e+02   2.6633378e-03
   2.2643183e+02   2.6836694e-03
   2.2649571e+02   2.6152104e-03
   2.2649571e+02   2.6152104e-03
   2.2653514e+02   2.5327724e-03
   2.2657457e+02   2.4210865e-03
   2.2661512e+02   2.2772276e-03
   2.2665655e+02   2.1016929e-03
   2.2669893e+02   1.8943907e-03
   2.2674232e+02   1.6554419e-03
   2.2678679e+02   1.3851443e-03
   2.2683243e+02   1.0839680e-03
   2.2687934e+02   7.5254848e-04
   2.2692763e+02   3.9167684e-04
   2.2697745e+02   2.2862308e-06
   2.2697773e+02   1.4574089e-14
   2.2697773e+02   8.1224530e-17
   2.2701011e+02  -2.4987120e-04
   2.2704248e+02  -4.4393452e-04
   2.2707551e+02  -5.3177912e-04
   2.2710908e+02  -4.6363187e-04
   2.2714322e+02  -1.9687374e-04
   2.2715892e+02  -1.1021132e-14
   2.2715892e+02   1.4613040e-14
   2.2719366e+02   5.9978189e-04
   2.2722839e+02   1.3798735e-03
   2.2726849e+02   2.4335272e-03
   2.2730917e+02   3.5991028e-03
   2.2735056e+02   4.8196726e-03
   2.2739271e+02   6.0401602e-03
   2.2743564e+02   7.2102636e-03
   2.2747940e+02   8.2842896e-03
   2.2752403e+02   9.2210706e-03
   2.2756958e+02   9.9838811e-03
   2.2761610e+02   1.0540352e-02
   2.2766364e+02   1.0862386e-02
   2.2771228e+02   1.0926068e-02
   2.2776209e+02   1.0711584e-02
   2.2781315e+02   1.0203122e-02
   2.2786555e+02   9.3887845e-03
   2.2791940e+02   8.2604849e-03
   2.2797482e+02   6.8138402e-03
   2.2803196e+02   5.0480446e-03
   2.2809099e+02   2.9657193e-03
   2.2815212e+02   5.7271577e-04
   2.2816601e+02   2.9596551e-15
   2.2816601e+02  -7.2710934e-14
   2.2819846e+02  -1.3647574e-03
   2.2823092e+02  -2.7153036e-03
   2.2826410e+02  -4.0225801e-03
   2.2829781e+02  -5.2253717e-03
   2.2833210e+02  -6.2775585e-03
   2.2836698e+02  -7.1388832e-03
   2.2840249e+02  -7.7751047e-03
   2.2843865e+02  -8.1579533e-03
   2.2847551e+02  -8.2650997e-03
   2.2851311e+02  -8.0801353e-03
   2.2855148e+02  -7.5925662e-03
   2.2859069e+02  -6.7978258e-03
   2.2863078e+02  -5.6973104e-03
   2.2867182e+02  -4.2984443e-03
   2.2871388e+02  -2.6147844e-03
   2.2875705e+02  -6.6617828e-04
   2.2877092e+02  -3.2749411e-15
   2.2877092e+02   8.5198450e-14
   2.2880456e+02   1.6694146e-03
   2.2883820e+02   3.3464479e-03
   2.2887242e+02   4.9796371e-03
   2.2890718e+02   6.4917970e-03
   2.2894248e+02   7.8154477e-03
   2.2897837e+02   8.8887643e-03
   2.2901486e+02   9.6555772e-03
   2.2905198e+02   1.0065287e-02
   2.2908976e+02   1.0072784e-02
   2.2912824e+02   9.6383585e-03
   2.2916746e+02   8.7276249e-03
   2.2920745e+02   7.3114293e-03
   2.2924826e+02   5.3657655e-03
   2.2928994e+02   2.8716841e-03
   2.2933015e+02   1.3935988e-13
   2.2933015e+02  -5.1608023e-16
   2.2936407e+02  -2.7470514e-03
   2.2939798e+02  -5.7160645e-03
   2.2943251e+02  -8.8898175e-03
   2.2946761e+02  -1.2204054e-02
   2.2950331e+02  -1.5606142e-02
   2.2953963e+02  -1.9048919e-02
   2.2957660e+02  -2.2490787e-02
   2.2961427e+02  -2.5895655e-02
   2.2965266e+02  -2.9232893e-02
   2.2969181e+02  -3.2477306e-02
   2.2973178e+02  -3.5609105e-02
   2.2977261e+02  -3.8613903e-02
   2.2981436e+02  -4.1482734e-02
   2.2985709e+02  -4.4212093e-02
   2.2990088e+02  -4.6804012e-02
   2.2994580e+02  -4.9266192e-02
   2.2999195e+02  -5.1612201e-02
   2.3003945e+02  -5.3861760e-02
   2.3008842e+02  -5.6041185e-02
   2.3013904e+02  -5.8184033e-02
   2.3019149e+02  -6.0332085e-02
   2.3024604e+02  -6.2536880e-02
   2.3030301e+02  -6.4862214e-02
   2.3036288e+02  -6.7388452e-02
   2.3042629e+02  -7.0220652e-02
   2.3049433e+02  -7.3505889e-02
   2.3056897e+02  -7.7478353e-02
   2.3064507e+02  -8.1994647e-02
   2.3071903e+02  -8.6888945e-02
   2.3079184e+02  -9.2226808e-02
   2.3086417e+02  -9.8059417e-02
   2.3093645e+02  -1.0442222e-01
   2.3100900e+02  -1.1134034e-01
   2.3108208e+02  -1.1883109e-01
   2.3115593e+02  -1.2690532e-01
   2.3123042e+02  -1.3552906e-01
   2.3130517e+02  -1.4462215e-01
   2.3138049e+02  -1.5417772e-01
   2.3145664e+02  -1.6418271e-01
   2.3153386e+02  -1.7461912e-01
   2.3161241e+02  -1.8546486e-01
   2.3169254e+02  -1.9669424e-01
   2.3177453e+02  -2.0827865e-01
   2.3185873e+02  -2.2018717e-01
   2.3194554e+02  -2.3238765e-01
   2.3203545e+02  -2.4484836e-01
   2.3212914e+02  -2.5754105e-01
   2.3222756e+02  -2.7044726e-01
   2.3233220e+02  -2.8357285e-01
   2.3244567e+02  -2.9698895e-01
   2.3256142e+02  -3.0967447e-01
   2.3267448e+02  -3.2098884e-01
   2.3278596e+02  -3.3102876e-01
   2.3288743e+02  -3.3915583e-01
   2.3288743e+02  -3.3915583e-01
   2.3292655e+02  -3.4202417e-01
   2.3296566e+02  -3.4474350e-01
   2.3300621e+02  -3.4740422e-01
   2.3304763e+02  -3.4995475e-01
   2.3308999e+02  -3.5238816e-01
   2.3313336e+02  -3.5469563e-01
   2.3317781e+02  -3.5686768e-01
   2.3322343e+02  -3.5889401e-01
   2.3327032e+02  -3.6076336e-01
   2.3331859e+02  -3.6246329e-01
   2.3336838e+02  -3.6397989e-01
   2.3341986e+02  -3.6529747e-01
   2.3347322e+02  -3.6639797e-01
   2.3352874e+02  -3.6726016e-01
   2.3358673e+02  -3.6785847e-01
   2.3364768e+02  -3.6816084e-01
   2.3371225e+02  -3.6812502e-01
   2.3378149e+02  -3.6769078e-01
   2.3385733e+02  -3.6676054e-01
   2.3393829e+02  -3.6526334e-01
   2.3401801e+02  -3.6330281e-01
   2.3409729e+02  -3.6089812e-01
   2.3417680e+02  -3.5805523e-01
   2.3425701e+02  -3.5477393e-01
   2.3433593e+02  -3.5116478e-01
   2.3441378e+02  -3.4725951e-01
   2.3449131e+02  -3.4305253e-01
   2.3456903e+02  -3.3853985e-01
   2.3464735e+02  -3.3371758e-01
   2.3472658e+02  -3.2858085e-01
   2.3480706e+02  -3.2312305e-01
   2.3488908e+02  -3.1733514e-01
   2.3497298e+02  -3.1120475e-01
   2.3505917e+02  -3.0471485e-01
   2.3514809e+02  -2.9784164e-01
   2.3524034e+02  -2.9055100e-01
   2.3533674e+02  -2.8279207e-01
   2.3543844e+02  -2.7448413e-01
   2.3554741e+02  -2.6548605e-01
   2.3565843e+02  -2.5625730e-01
   2.3576640e+02  -2.4726074e-01
   2.3587251e+02  -2.3843247e-01
   2.3597766e+02  -2.2972692e-01
   2.3608245e+02  -2.2111972e-01
   2.3618733e+02  -2.1259727e-01
   2.3629268e+02  -2.0415187e-01
   2.3639882e+02  -1.9577930e-01
   2.3650603e+02  -1.8747733e-01
   2.3661462e+02  -1.7924490e-01
   2.3672487e+02  -1.7108143e-01
   2.3683623e+02  -1.6304890e-01
   2.3694841e+02  -1.5518348e-01
   2.3706178e+02  -1.4747425e-01
   2.3717669e+02  -1.3991327e-01
   2.3729350e+02  -1.3249411e-01
   2.3741258e+02  -1.2521110e-01
   2.3753435e+02  -1.1805864e-01
   2.3765929e+02  -1.1103059e-01
   2.3778796e+02  -1.0411944e-01
   2.3792108e+02  -9.7315190e-02
   2.3805959e+02  -9.0603538e-02
   2.3820476e+02  -8.3962474e-02
   2.3835856e+02  -7.7355228e-02
   2.3852428e+02  -7.0712614e-02
   2.3869573e+02  -6.4339523e-02
   2.3886412e+02  -5.8552529e-02
   2.3903001e+02  -5.3285672e-02
   2.3919212e+02  -4.8533427e-02
   2.3927916e+02  -4.6135149e-02
   2.3927916e+02  -4.6135149e-02
   2.3931788e+02  -4.5101326e-02
   2.3935661e+02  -4.4087555e-02
   2.3939715e+02  -4.3047378e-02
   2.3943855e+02  -4.2007257e-02
   2.3948089e+02  -4.0966054e-02
   2.3952424e+02  -3.9923381e-02
   2.3956867e+02  -3.8878746e-02
   2.3961427e+02  -3.7831555e-02
   2.3966113e+02  -3.6781088e-02
   2.3970938e+02  -3.5726456e-02
   2.3975914e+02  -3.4666553e-02
   2.3981058e+02  -3.3599977e-02
   2.3986391e+02  -3.2524913e-02
   2.3991938e+02  -3.1438950e-02
   2.3997732e+02  -3.0338782e-02
   2.4003821e+02  -2.9219672e-02
   2.4010270e+02  -2.8074410e-02
   2.4017183e+02  -2.6891018e-02
   2.4024752e+02  -2.5646604e-02
   2.4032851e+02  -2.4371991e-02
   2.4040825e+02  -2.3172604e-02
   2.4048754e+02  -2.2032667e-02
   2.4056703e+02  -2.0940414e-02
   2.4064722e+02  -1.9887974e-02
   2.4072618e+02  -1.8898385e-02
   2.4080404e+02  -1.7966108e-02
   2.4088157e+02  -1.7079079e-02
   2.4095928e+02  -1.6229638e-02
   2.4103758e+02  -1.5412496e-02
   2.4111680e+02  -1.4623693e-02
   2.4119725e+02  -1.3860075e-02
   2.4127923e+02  -1.3118980e-02
   2.4136310e+02  -1.2398031e-02
   2.4144924e+02  -1.1694969e-02
   2.4153810e+02  -1.1007482e-02
   2.4163029e+02  -1.0332994e-02
   2.4172659e+02  -9.6683304e-03
   2.4182819e+02  -9.0090745e-03
   2.4193699e+02  -8.3480819e-03
   2.4204808e+02  -7.7184329e-03
   2.4215609e+02  -7.1472963e-03
   2.4226223e+02  -6.6231715e-03
   2.4236739e+02  -6.1379067e-03
   2.4247218e+02  -5.6860071e-03
   2.4257706e+02  -5.2634646e-03
   2.4268240e+02  -4.8671875e-03
   2.4278852e+02  -4.4946948e-03
   2.4289571e+02  -4.1439341e-03
   2.4300427e+02  -3.8131661e-03
   2.4311449e+02  -3.5008862e-03
   2.4322583e+02  -3.2079220e-03
   2.4333799e+02  -2.9341285e-03
   2.4345133e+02  -2.6776875e-03
   2.4356621e+02  -2.4370959e-03
   2.4368298e+02  -2.2110696e-03
   2.4380202e+02  -1.9984875e-03
   2.4392374e+02  -1.7983503e-03
   2.4404861e+02  -1.6097484e-03
   2.4417720e+02  -1.4318317e-03
   2.4431023e+02  -1.2637799e-03
   2.4444862e+02  -1.1047625e-03
   2.4459366e+02  -9.5387768e-04
   2.4474727e+02  -8.1003128e-04
   2.4491271e+02  -6.7164510e-04
   2.4508424e+02  -5.4437890e-04
   2.4525267e+02  -4.3372050e-04
   2.4541866e+02  -3.3701898e-04
   2.4558082e+02  -2.5310447e-04
   2.4567088e+02  -2.1058773e-04
   2.4567088e+02  -2.1058773e-04
   2.4570960e+02  -1.9314419e-04
   2.4574833e+02  -1.7618537e-04
   2.4578887e+02  -1.5893582e-04
   2.4583027e+02  -1.4184078e-04
   2.4587261e+02  -1.2488232e-04
   2.4591596e+02  -1.0805533e-04
   2.4596040e+02  -9.1353312e-05
   2.4600599e+02  -7.4768549e-05
   2.4605286e+02  -5.8291759e-05
   2.4610110e+02  -4.1911620e-05
   2.4615086e+02  -2.5614112e-05
   2.4620230e+02  -9.3815382e-06
   2.4623295e+02   2.1433999e-16
   2.4623295e+02   7.6495376e-16
   2.4626361e+02   2.3591032e-16
   2.4626361e+02  -8.3387323e-16
   2.4629428e+02  -4.2768884e-05
   2.4632494e+02  -1.2878554e-04
   2.4638036e+02  -3.6680183e-04
   2.4643627e+02  -6.7773561e-04
   2.4649352e+02  -1.0320216e-03
   2.4655217e+02  -1.4005242e-03
   2.4661230e+02  -1.7574834e-03
   2.4667402e+02  -2.0802921e-03
   2.4673744e+02  -2.3494164e-03
   2.4680269e+02  -2.5483115e-03
   2.4686992e+02  -2.6633364e-03
   2.4693929e+02  -2.6836680e-03
   2.4701101e+02  -2.6012139e-03
   2.4708532e+02  -2.4105232e-03
   2.4716248e+02  -2.1086917e-03
   2.4724007e+02  -1.7111200e-03
   2.4731766e+02  -1.2335099e-03
   2.4739566e+02  -6.8771141e-04
   2.4747445e+02  -8.5313061e-05
   2.4748520e+02   9.0774827e-17
   2.4748520e+02   1.4583658e-14
   2.4751739e+02   2.4859561e-04
   2.4754959e+02   4.4229376e-04
   2.4758262e+02   5.3158164e-04
   2.4761618e+02   4.6535256e-04
   2.4765031e+02   2.0093895e-04
   2.4766639e+02   1.1384773e-14
   2.4766639e+02  -1.4249344e-14
   2.4770112e+02  -5.9964874e-04
   2.4773585e+02  -1.3795495e-03
   2.4777595e+02  -2.4331585e-03
   2.4781662e+02  -3.5987061e-03
   2.4785801e+02  -4.8192670e-03
   2.4790016e+02  -6.0397629e-03
   2.4794309e+02  -7.2098906e-03
   2.4798685e+02  -8.2839551e-03
   2.4803148e+02  -9.2207875e-03
   2.4807703e+02  -9.9836608e-03
   2.4812354e+02  -1.0540204e-02
   2.4817109e+02  -1.0862319e-02
   2.4821973e+02  -1.0926091e-02
   2.4826954e+02  -1.0711701e-02
   2.4832060e+02  -1.0203338e-02
   2.4837299e+02  -9.3891028e-03
   2.4842684e+02  -8.2609076e-03
   2.4848226e+02  -6.8143683e-03
   2.4853940e+02  -5.0486779e-03
   2.4859843e+02  -2.9664563e-03
   2.4865957e+02  -5.7355414e-04
   2.4867347e+02  -1.0256553e-15
   2.4867347e+02   7.4644934e-14
   2.4870593e+02   1.3647573e-03
   2.4873838e+02   2.7153034e-03
   2.4877156e+02   4.0225795e-03
   2.4880528e+02   5.2253707e-03
   2.4883956e+02   6.2775570e-03
   2.4887444e+02   7.1388813e-03
   2.4890995e+02   7.7751022e-03
   2.4894612e+02   8.1579503e-03
   2.4898298e+02   8.2650962e-03
   2.4902057e+02   8.0801312e-03
   2.4905895e+02   7.5925615e-03
   2.4909815e+02   6.7978205e-03
   2.4913824e+02   5.6973046e-03
   2.4917928e+02   4.2984378e-03
   2.4922134e+02   2.6147773e-03
   2.4926451e+02   6.6617060e-04
   2.4927838e+02   1.1815635e-15
   2.4927838e+02  -8.7291719e-14
   2.4931202e+02  -1.6694146e-03
   2.4934566e+02  -3.3464481e-03
   2.4937989e+02  -4.9796376e-03
   2.4941464e+02  -6.4917977e-03
   2.4944995e+02  -7.8154489e-03
   2.4948583e+02  -8.8887660e-03
   2.4952232e+02  -9.6555794e-03
   2.4955944e+02  -1.0065290e-02
   2.4959723e+02  -1.0072787e-02
   2.4963571e+02  -9.6383630e-03
   2.4967492e+02  -8.7276303e-03
   2.4971491e+02  -7.3114356e-03
   2.4975572e+02  -5.3657729e-03
   2.4979740e+02  -2.8716926e-03
   2.4983762e+02  -1.0447372e-15
   2.4983762e+02   1.3883773e-13
   2.4987153e+02   2.7470514e-03
   2.4990545e+02   5.7160644e-03
   2.4993998e+02   8.8898172e-03
   2.4997508e+02   1.2204054e-02
   2.5000000e+02   1.4579348e-02


==> figuresAndData/limitCycle_5ththOrder_numeratorDoubleZeroAt+1.csv <==
   0.0000000e+00   0.0000000e+00
   2.2204460e-17   2.2204460e-18
   2.2204460e-17   2.2204460e-18
   2.2204460e-15   2.2204460e-16
   2.2204460e-15   2.2204460e-16
   2.0095091e-05   2.0094082e-06
   1.2057055e-04   1.2053421e-05
   6.2294784e-04   6.2197788e-05
   3.1348343e-03   3.1102921e-04
   9.9600581e-03   9.7128888e-04
   1.7338914e-02   1.6591793e-03
   2.5958786e-02   2.4289360e-03
   3.5701656e-02   3.2555336e-03
   4.5891974e-02   4.0713487e-03
   5.6177159e-02   4.8448879e-03
   6.6503079e-02   5.5718063e-03
   7.6870448e-02   6.2523142e-03
   8.7279682e-02   6.8866336e-03
   9.7731205e-02   7.4750223e-03
   1.0822545e-01   8.0177723e-03
   1.1876286e-01   8.5152102e-03
   1.3015878e-01   9.0006179e-03
   1.4257876e-01   9.4688133e-03
   1.5593497e-01   9.9032564e-03
   1.7016872e-01   1.0289684e-02
   1.8523703e-01   1.0615378e-02
   2.0110683e-01   1.0868885e-02
   2.1775164e-01   1.1039895e-02
   2.3514961e-01   1.1119220e-02
   2.5328227e-01   1.1098802e-02
   2.7213375e-01   1.0971755e-02
   2.9169015e-01   1.0732418e-02
   3.1193919e-01   1.0376407e-02
   3.3286988e-01   9.9006705e-03
   3.5447234e-01   9.3035412e-03
   3.7673757e-01   8.5847778e-03
   3.9965736e-01   7.7456006e-03
   4.2322418e-01   6.7887163e-03
   4.4743106e-01   5.7183309e-03
   4.7227154e-01   4.5401508e-03
   4.9773962e-01   3.2613696e-03
   5.2382965e-01   1.8906420e-03
   5.5053636e-01   4.3804289e-04
   5.5845131e-01   2.2556826e-16
   5.5845131e-01  -1.6918975e-16
   5.7387118e-01  -8.5992878e-04
   5.8929106e-01  -1.7210122e-03
   6.0486862e-01  -2.5831754e-03
   6.2056818e-01  -3.4359420e-03
   6.3639287e-01  -4.2713942e-03
   6.5234551e-01  -5.0819837e-03
   6.6842905e-01  -5.8605526e-03
   6.8464655e-01  -6.6003312e-03
   7.0100123e-01  -7.2949357e-03
   7.1749642e-01  -7.9383664e-03
   7.3413563e-01  -8.5250051e-03
   7.5092253e-01  -9.0496136e-03
   7.6786095e-01  -9.5073313e-03
   7.8495491e-01  -9.8936736e-03
   8.0220866e-01  -1.0204530e-02
   8.1962663e-01  -1.0436162e-02
   8.3721351e-01  -1.0585202e-02
   8.5497423e-01  -1.0648653e-02
   8.7291402e-01  -1.0623882e-02
   8.9103839e-01  -1.0508627e-02
   9.0935318e-01  -1.0300988e-02
   9.2786459e-01  -9.9994313e-03
   9.2829588e-01  -9.9913211e-03
   9.2829588e-01  -9.9913211e-03
   9.4701050e-01  -9.5925745e-03
   9.6594034e-01  -9.0978250e-03
   9.8508802e-01  -8.5067285e-03
   1.0044617e+00  -7.8192083e-03
   1.0240699e+00  -7.0355520e-03
   1.0439219e+00  -6.1564103e-03
   1.0640278e+00  -5.1827976e-03
   1.0843983e+00  -4.1160935e-03
   1.1050453e+00  -2.9580441e-03
   1.1259815e+00  -1.7107649e-03
   1.1472209e+00  -3.7674285e-04
   1.1530409e+00   1.9081958e-16
   1.1530409e+00   1.1160777e-15
   1.1689341e+00   1.0502771e-03
   1.1848272e+00   2.1241275e-03
   1.2008643e+00   3.2218137e-03
   1.2170289e+00   4.3333758e-03
   1.2333240e+00   5.4505328e-03
   1.2497525e+00   6.5653607e-03
   1.2663176e+00   7.6703052e-03
   1.2830224e+00   8.7581789e-03
   1.2998703e+00   9.8221589e-03
   1.3168648e+00   1.0855784e-02
   1.3340095e+00   1.1852952e-02
   1.3515307e+00   1.2819848e-02
   1.3694907e+00   1.3751730e-02
   1.3878748e+00   1.4639437e-02
   1.4066704e+00   1.5474155e-02
   1.4258658e+00   1.6247456e-02
   1.4454494e+00   1.6951385e-02
   1.4654105e+00   1.7578540e-02
   1.4857381e+00   1.8122153e-02
   1.5064218e+00   1.8576158e-02
   1.5274509e+00   1.8935257e-02
   1.5488150e+00   1.9194974e-02
   1.5705032e+00   1.9351706e-02
   1.5925043e+00   1.9402761e-02
   1.6148070e+00   1.9346387e-02
   1.6374123e+00   1.9181670e-02
   1.6603337e+00   1.8908246e-02
   1.6835855e+00   1.8526255e-02
   1.7071833e+00   1.8036333e-02
   1.7311444e+00   1.7439613e-02
   1.7554874e+00   1.6737725e-02
   1.7802333e+00   1.5932793e-02
   1.8054050e+00   1.5027437e-02
   1.8310286e+00   1.4024772e-02
   1.8571331e+00   1.2928407e-02
   1.8837514e+00   1.1742448e-02
   1.9109214e+00   1.0471498e-02
   1.9386868e+00   9.1206570e-03
   1.9670985e+00   7.6955222e-03
   1.9962173e+00   6.2021823e-03
   2.0261159e+00   4.6472091e-03
   2.0568840e+00   3.0376352e-03
   2.0886344e+00   1.3809091e-03
   2.1153608e+00   2.2746562e-16
   2.1153608e+00  -1.2318705e-15
   2.1325460e+00  -8.7564900e-04
   2.1497312e+00  -1.7310649e-03
   2.1671242e+00  -2.5655935e-03
   2.1846716e+00  -3.3659956e-03
   2.2023782e+00  -4.1225678e-03
   2.2202480e+00  -4.8261908e-03
   2.2382855e+00  -5.4683618e-03
   2.2564952e+00  -6.0411904e-03
   2.2748819e+00  -6.5373958e-03
   2.2934506e+00  -6.9503038e-03
   2.3122066e+00  -7.2738436e-03
   2.3311556e+00  -7.5025456e-03
   2.3503035e+00  -7.6315388e-03
   2.3696566e+00  -7.6565489e-03
   2.3892216e+00  -7.5738961e-03
   2.4090055e+00  -7.3804938e-03
   2.4290159e+00  -7.0738474e-03
   2.4492607e+00  -6.6520534e-03
   2.4697487e+00  -6.1137996e-03
   2.4904891e+00  -5.4583648e-03
   2.5114916e+00  -4.6856198e-03
   2.5327670e+00  -3.7960295e-03
   2.5543269e+00  -2.7906548e-03
   2.5761836e+00  -1.6711561e-03
   2.5983508e+00  -4.3979814e-04
   2.6058957e+00  -2.3364557e-16
   2.6058957e+00   1.4420973e-15
   2.6283883e+00   1.3655726e-03
   2.6464489e+00   2.5065704e-03
   2.6647257e+00   3.6862066e-03
   2.6831653e+00   4.8886182e-03
   2.7017727e+00   6.1020970e-03
   2.7205520e+00   7.3154447e-03
   2.7395076e+00   8.5180146e-03
   2.7586443e+00   9.6997057e-03
   2.7779669e+00   1.0850958e-02
   2.7974805e+00   1.1962747e-02
   2.8171905e+00   1.3026579e-02
   2.8371025e+00   1.4034487e-02
   2.8572225e+00   1.4979024e-02
   2.8775568e+00   1.5853257e-02
   2.8981120e+00   1.6650765e-02
   2.9188952e+00   1.7365633e-02
   2.9399139e+00   1.7992444e-02
   2.9611759e+00   1.8526277e-02
   2.9826898e+00   1.8962700e-02
   3.0044644e+00   1.9297764e-02
   3.0265094e+00   1.9528000e-02
   3.0488639e+00   1.9650499e-02
   3.0715387e+00   1.9662306e-02
   3.0945210e+00   1.9561108e-02
   3.1178214e+00   1.9345277e-02
   3.1414540e+00   1.9013646e-02
   3.1654342e+00   1.8565495e-02
   3.1897785e+00   1.8000541e-02
   3.2145053e+00   1.7318938e-02
   3.2396345e+00   1.6521260e-02
   3.2651885e+00   1.5608495e-02
   3.2911920e+00   1.4582035e-02
   3.3176727e+00   1.3443661e-02
   3.3446617e+00   1.2195526e-02
   3.3721947e+00   1.0840137e-02
   3.4003122e+00   9.3803276e-03
   3.4290615e+00   7.8192251e-03
   3.4584977e+00   6.1602012e-03
   3.4811891e+00   4.8465349e-03
   3.4811891e+00   4.8465349e-03
   3.5113781e+00   3.0613762e-03
   3.5430986e+00   1.1512630e-03
   3.5620259e+00   2.2941718e-16
   3.5620259e+00  -1.5042221e-15
   3.5792706e+00  -1.0519642e-03
   3.5965152e+00  -2.0968391e-03
   3.6139696e+00  -3.1365703e-03
   3.6315806e+00  -4.1577291e-03
   3.6493531e+00  -5.1510269e-03
   3.6672914e+00  -6.1077624e-03
   3.6853998e+00  -7.0198621e-03
   3.7036831e+00  -7.8798770e-03
   3.7221462e+00  -8.6809805e-03
   3.7407944e+00  -9.4169659e-03
   3.7596332e+00  -1.0082244e-02
   3.7786683e+00  -1.0671843e-02
   3.7979059e+00  -1.1181405e-02
   3.8173525e+00  -1.1607185e-02
   3.8370150e+00  -1.1946054e-02
   3.8569008e+00  -1.2195496e-02
   3.8770177e+00  -1.2353607e-02
   3.8973741e+00  -1.2419100e-02
   3.9179789e+00  -1.2391307e-02
   3.9388419e+00  -1.2270179e-02
   3.9599732e+00  -1.2056291e-02
   3.9813841e+00  -1.1750852e-02
   4.0030867e+00  -1.1355705e-02
   4.0250942e+00  -1.0873340e-02
   4.0474208e+00  -1.0306904e-02
   4.0700823e+00  -9.6602160e-03
   4.0930959e+00  -8.9377807e-03
   4.1164806e+00  -8.1448115e-03
   4.1402578e+00  -7.2872551e-03
   4.1644509e+00  -6.3718237e-03
   4.1890868e+00  -5.4060335e-03
   4.2141956e+00  -4.3982550e-03
   4.2398119e+00  -3.3577748e-03
   4.2659758e+00  -2.2948760e-03
   4.2927339e+00  -1.2209418e-03
   4.3201417e+00  -1.4859283e-04
   4.3240178e+00  -1.9434053e-15
   4.3240178e+00   2.2933586e-16
   4.3414343e+00   6.5458376e-04
   4.3588508e+00   1.2781545e-03
   4.3764556e+00   1.8645899e-03
   4.3942136e+00   2.4000519e-03
   4.4121290e+00   2.8727487e-03
   4.4302058e+00   3.2714738e-03
   4.4484479e+00   3.5856174e-03
   4.4668599e+00   3.8051614e-03
   4.4854461e+00   3.9206742e-03
   4.5042113e+00   3.9233060e-03
   4.5231605e+00   3.8047832e-03
   4.5422990e+00   3.5574041e-03
   4.5616323e+00   3.1740326e-03
   4.5811662e+00   2.6480940e-03
   4.6009069e+00   1.9735689e-03
   4.6208608e+00   1.1449881e-03
   4.6410350e+00   1.5742696e-04
   4.6439932e+00   2.4413522e-16
   4.6439932e+00  -2.8117428e-15
   4.6643950e+00  -1.1702641e-03
   4.6834126e+00  -2.3833890e-03
   4.7026355e+00  -3.7157995e-03
   4.7220475e+00  -5.1570948e-03
   4.7416540e+00  -6.6987438e-03
   4.7614606e+00  -8.3327380e-03
   4.7814731e+00  -1.0051609e-02
   4.8016975e+00  -1.1848425e-02
   4.8221404e+00  -1.3716790e-02
   4.8428085e+00  -1.5650837e-02
   4.8637090e+00  -1.7645233e-02
   4.8848497e+00  -1.9695172e-02
   4.9062457e+00  -2.1797085e-02
   4.9283422e+00  -2.3990770e-02
   4.9511411e+00  -2.6273251e-02
   4.9746544e+00  -2.8642531e-02
   4.9988963e+00  -3.1096986e-02
   5.0238839e+00  -3.3635499e-02
   5.0496376e+00  -3.6257586e-02
   5.0761811e+00  -3.8963532e-02
   5.1035418e+00  -4.1754534e-02
   5.1317517e+00  -4.4632857e-02
   5.1608477e+00  -4.7602001e-02
   5.1908726e+00  -5.0666893e-02
   5.2218760e+00  -5.3834100e-02
   5.2539159e+00  -5.7112087e-02
   5.2870601e+00  -6.0511521e-02
   5.3213890e+00  -6.4045652e-02
   5.3569982e+00  -6.7730805e-02
   5.3940035e+00  -7.1587036e-02
   5.4325466e+00  -7.5639043e-02
   5.4728051e+00  -7.9917495e-02
   5.5150068e+00  -8.4461056e-02
   5.5594539e+00  -8.9319691e-02
   5.6065665e+00  -9.4560484e-02
   5.6569674e+00  -1.0027899e-01
   5.7116764e+00  -1.0662492e-01
   5.7715540e+00  -1.1374135e-01
   5.8307687e+00  -1.2095556e-01
   5.8896981e+00  -1.2830480e-01
   5.9487549e+00  -1.3582999e-01
   6.0082300e+00  -1.4355536e-01
   6.0683498e+00  -1.5149387e-01
   6.1293058e+00  -1.5964990e-01
   6.1912726e+00  -1.6802042e-01
   6.2538570e+00  -1.7651912e-01
   6.3168099e+00  -1.8507259e-01
   6.3804150e+00  -1.9367496e-01
   6.4449113e+00  -2.0230875e-01
   6.5105140e+00  -2.1094638e-01
   6.5774306e+00  -2.1955107e-01
   6.6458735e+00  -2.2807701e-01
   6.7160716e+00  -2.3646899e-01
   6.7882830e+00  -2.4466164e-01
   6.8628120e+00  -2.5257814e-01
   6.9400340e+00  -2.6012819e-01
   7.0204350e+00  -2.6720494e-01
   7.1046832e+00  -2.7367981e-01
   7.1937705e+00  -2.7939333e-01
   7.2893419e+00  -2.8413637e-01
   7.3883100e+00  -2.8744750e-01
   7.4851553e+00  -2.8904002e-01
   7.5805855e+00  -2.8896386e-01
   7.6752215e+00  -2.8724250e-01
   7.7695064e+00  -2.8388098e-01
   7.8637826e+00  -2.7887447e-01
   7.9579490e+00  -2.7224296e-01
   8.0515854e+00  -2.6405644e-01
   8.1450747e+00  -2.5433343e-01
   8.2387295e+00  -2.4308586e-01
   8.3328142e+00  -2.3032182e-01
   8.4270152e+00  -2.1613367e-01
   8.5215059e+00  -2.0055614e-01
   8.6165418e+00  -1.8360597e-01
   8.7123567e+00  -1.6529775e-01
   8.8091744e+00  -1.4564395e-01
   8.9072184e+00  -1.2465469e-01
   9.0067194e+00  -1.0233718e-01
   9.1079240e+00  -7.8694834e-02
   9.1994233e+00  -5.6592755e-02
   9.1994233e+00  -5.6592755e-02
   9.2386051e+00  -4.6938018e-02
   9.2777870e+00  -3.7178358e-02
   9.3183440e+00  -2.6972305e-02
   9.3597719e+00  -1.6445123e-02
   9.4021453e+00  -5.5785071e-03
   9.4237573e+00   9.4542429e-17
   9.4237573e+00   2.9502442e-14
   9.4530405e+00   7.5873055e-03
   9.4823237e+00   1.5170017e-02
   9.5121625e+00   2.2851971e-02
   9.5424796e+00   3.0578267e-02
   9.5733002e+00   3.8325654e-02
   9.6046492e+00   4.6075912e-02
   9.6365541e+00   5.3816476e-02
   9.6690451e+00   6.1540483e-02
   9.7021556e+00   6.9246856e-02
   9.7359227e+00   7.6940421e-02
   9.7703881e+00   8.4632081e-02
   9.8055987e+00   9.2339046e-02
   9.8416076e+00   1.0008515e-01
   9.8784759e+00   1.0790127e-01
   9.9162743e+00   1.1582593e-01
   9.9550856e+00   1.2390611e-01
   9.9950081e+00   1.3219840e-01
   1.0036161e+01   1.4077065e-01
   1.0078690e+01   1.4970442e-01
   1.0122783e+01   1.5909873e-01
   1.0168681e+01   1.6907615e-01
   1.0216715e+01   1.7979320e-01
   1.0267365e+01   1.9145979e-01
   1.0321384e+01   2.0438018e-01
   1.0380124e+01   2.1905688e-01
   1.0437928e+01   2.3419398e-01
   1.0494508e+01   2.4971680e-01
   1.0550871e+01   2.6589898e-01
   1.0607523e+01   2.8289710e-01
   1.0664696e+01   3.0079299e-01
   1.0722578e+01   3.1965243e-01
   1.0781333e+01   3.3952894e-01
   1.0841113e+01   3.6046519e-01
   1.0901098e+01   3.8213955e-01
   1.0961551e+01   4.0458926e-01
   1.1022711e+01   4.2784052e-01
   1.1084780e+01   4.5190032e-01
   1.1147942e+01   4.7675955e-01
   1.1212374e+01   5.0239458e-01
   1.1278253e+01   5.2876772e-01
   1.1345769e+01   5.5582722e-01
   1.1415125e+01   5.8350694e-01
   1.1486551e+01   6.1172579e-01
   1.1560317e+01   6.4038707e-01
   1.1636746e+01   6.6937778e-01
   1.1716244e+01   6.9856810e-01
   1.1799338e+01   7.2781156e-01
   1.1886760e+01   7.5694677e-01
   1.1979595e+01   7.8580419e-01
   1.2079637e+01   8.1422868e-01
   1.2185214e+01   8.4093614e-01
   1.2289995e+01   8.6385608e-01
   1.2394022e+01   8.8288329e-01
   1.2497110e+01   8.9793587e-01
   1.2599815e+01   9.0907883e-01
   1.2702567e+01   9.1633302e-01
   1.2804871e+01   9.1968247e-01
   1.2906767e+01   9.1920987e-01
   1.3008693e+01   9.1500006e-01
   1.3111005e+01   9.0711094e-01
   1.3213680e+01   8.9562684e-01
   1.3316619e+01   8.8067246e-01
   1.3420154e+01   8.6232498e-01
   1.3524577e+01   8.4064925e-01
   1.3630167e+01   8.1570103e-01
   1.3737198e+01   7.8752842e-01
   1.3845953e+01   7.5617202e-01
   1.3956735e+01   7.2166392e-01
   1.4069879e+01   6.8402539e-01
   1.4185767e+01   6.4326298e-01
   1.4304852e+01   5.9936212e-01
   1.4427689e+01   5.5227669e-01
   1.4554985e+01   5.0191170e-01
   1.4687686e+01   4.4809227e-01
   1.4827141e+01   3.9050383e-01
   1.4975452e+01   3.2856158e-01
   1.5136370e+01   2.6106706e-01
   1.5302301e+01   1.9170518e-01
   1.5465500e+01   1.2421321e-01
   1.5569565e+01   8.1753059e-02
   1.5569565e+01   8.1753059e-02
   1.5608285e+01   6.6094065e-02
   1.5647006e+01   5.0518261e-02
   1.5687549e+01   3.4303458e-02
   1.5728948e+01   1.7850908e-02
   1.5771289e+01   1.1374513e-03
   1.5774182e+01   3.4520997e-16
   1.5774182e+01  -4.4347772e-14
   1.5817532e+01  -1.6952660e-02
   1.5854431e+01  -3.1176071e-02
   1.5892256e+01  -4.5486013e-02
   1.5930849e+01  -5.9754311e-02
   1.5970263e+01  -7.3946007e-02
   1.6010552e+01  -8.8037682e-02
   1.6051775e+01  -1.0201988e-01
   1.6094000e+01  -1.1589732e-01
   1.6137305e+01  -1.2968927e-01
   1.6181778e+01  -1.4343019e-01
   1.6227526e+01  -1.5717062e-01
   1.6274672e+01  -1.7097858e-01
   1.6323368e+01  -1.8494157e-01
   1.6373798e+01  -1.9916967e-01
   1.6426197e+01  -2.1380041e-01
   1.6480868e+01  -2.2900668e-01
   1.6538226e+01  -2.4501056e-01
   1.6598866e+01  -2.6210923e-01
   1.6663720e+01  -2.8072999e-01
   1.6734452e+01  -3.0156991e-01
   1.6807906e+01  -3.2392571e-01
   1.6879361e+01  -3.4646228e-01
   1.6949688e+01  -3.6945465e-01
   1.7019542e+01  -3.9310614e-01
   1.7089349e+01  -4.1753850e-01
   1.7159423e+01  -4.4282496e-01
   1.7230020e+01  -4.6900532e-01
   1.7301368e+01  -4.9609344e-01
   1.7373494e+01  -5.2400814e-01
   1.7445817e+01  -5.5240573e-01
   1.7518652e+01  -5.8126930e-01
   1.7592268e+01  -6.1055323e-01
   1.7666918e+01  -6.4018953e-01
   1.7742854e+01  -6.7009106e-01
   1.7820347e+01  -7.0015319e-01
   1.7899693e+01  -7.3025471e-01
   1.7981245e+01  -7.6025805e-01
   1.8065431e+01  -7.9000921e-01
   1.8152807e+01  -8.1933763e-01
   1.8244138e+01  -8.4805668e-01
   1.8340557e+01  -8.7596709e-01
   1.8443954e+01  -9.0287137e-01
   1.8550026e+01  -9.2695141e-01
   1.8655185e+01  -9.4708332e-01
   1.8759966e+01  -9.6326901e-01
   1.8864825e+01  -9.7547784e-01
   1.8969445e+01  -9.8361311e-01
   1.9074163e+01  -9.8768509e-01
   1.9178288e+01  -9.8771331e-01
   1.9282064e+01  -9.8380685e-01
   1.9385945e+01  -9.7605031e-01
   1.9490299e+01  -9.6450228e-01
   1.9594939e+01  -9.4928746e-01
   1.9699944e+01  -9.3053003e-01
   1.9805653e+01  -9.0830668e-01
   1.9912375e+01  -8.8268223e-01
   2.0020406e+01  -8.5371221e-01
   2.0130041e+01  -8.2144376e-01
   2.0241591e+01  -7.8591520e-01
   2.0355392e+01  -7.4715416e-01
   2.0471822e+01  -7.0517417e-01
   2.0591323e+01  -6.5996892e-01
   2.0714429e+01  -6.1150285e-01
   2.0841810e+01  -5.5969563e-01
   2.0974351e+01  -5.0439485e-01
   2.1113286e+01  -4.4532466e-01
   2.1260484e+01  -3.8197754e-01
   2.1419138e+01  -3.1334605e-01
   2.1586765e+01  -2.4100410e-01
   2.1751526e+01  -1.7059751e-01
   2.1913020e+01  -1.0270296e-01
   2.1960593e+01  -8.2969549e-02
   2.1960593e+01  -8.2969549e-02
   2.1999321e+01  -6.7005936e-02
   2.2038049e+01  -5.1137589e-02
   2.2078592e+01  -3.4632085e-02
   2.2119990e+01  -1.7895562e-02
   2.2162332e+01  -9.0483239e-04
   2.2164596e+01  -1.5503527e-13
   2.2164596e+01   1.1067536e-15
   2.2207947e+01   1.7224292e-02
   2.2245376e+01   3.1874222e-02
   2.2283739e+01   4.6601215e-02
   2.2322894e+01   6.1278538e-02
   2.2362894e+01   7.5869995e-02
   2.2403795e+01   9.0351781e-02
   2.2445659e+01   1.0471484e-01
   2.2488558e+01   1.1896510e-01
   2.2532573e+01   1.3312388e-01
   2.2577799e+01   1.4722861e-01
   2.2624346e+01   1.6133380e-01
   2.2672348e+01   1.7551258e-01
   2.2721964e+01   1.8985896e-01
   2.2773393e+01   2.0449129e-01
   2.2826888e+01   2.1955787e-01
   2.2882781e+01   2.3524604e-01
   2.2941529e+01   2.5179852e-01
   2.3003801e+01   2.6954473e-01
   2.3070672e+01   2.8896990e-01
   2.3144155e+01   3.1090202e-01
   2.3218097e+01   3.3371683e-01
   2.3290198e+01   3.5676846e-01
   2.3361347e+01   3.8033928e-01
   2.3432146e+01   4.0461507e-01
   2.3502999e+01   4.2970691e-01
   2.3574212e+01   4.5568000e-01
   2.3646039e+01   4.8256692e-01
   2.3718713e+01   5.1037425e-01
   2.3791902e+01   5.3886965e-01
   2.3865417e+01   5.6784607e-01
   2.3939565e+01   5.9727455e-01
   2.4014618e+01   6.2709805e-01
   2.4090838e+01   6.5723729e-01
   2.4168493e+01   6.8759346e-01
   2.4247874e+01   7.1804967e-01
   2.4329313e+01   7.4847146e-01
   2.4413208e+01   7.7870692e-01
   2.4500059e+01   8.0858637e-01
   2.4590533e+01   8.3792228e-01
   2.4685583e+01   8.6651046e-01
   2.4786709e+01   8.9413682e-01
   2.4893414e+01   9.1988653e-01
   2.4998945e+01   9.4167224e-01
   2.5103848e+01   9.5950812e-01
   2.5208635e+01   9.7338265e-01
   2.5313433e+01   9.8322871e-01
   2.5418143e+01   9.8899827e-01
   2.5522684e+01   9.9070204e-01
   2.5626638e+01   9.8841632e-01
   2.5730506e+01   9.8224271e-01
   2.5834691e+01   9.7224989e-01
   2.5939380e+01   9.5850929e-01
   2.6044266e+01   9.4118386e-01
   2.6149712e+01   9.2035724e-01
   2.6256040e+01   8.9609917e-01
   2.6363548e+01   8.6846914e-01
   2.6472533e+01   8.3751801e-01
   2.6583298e+01   8.0328814e-01
   2.6696165e+01   7.6581211e-01
   2.6811496e+01   7.2511008e-01
   2.6929702e+01   6.8118510e-01
   2.7051274e+01   6.3401549e-01
   2.7176819e+01   5.8354230e-01
   2.7307118e+01   5.2964797e-01
   2.7443237e+01   4.7211738e-01
   2.7586725e+01   4.1055995e-01
   2.7740085e+01   3.4423122e-01
   2.7908058e+01   2.7152390e-01
   2.8074835e+01   1.9983507e-01
   2.8237451e+01   1.3089869e-01
   2.8352294e+01   8.3010805e-02
   2.8352294e+01   8.3010805e-02
   2.8391017e+01   6.7038649e-02
   2.8429741e+01   5.1162154e-02
   2.8470284e+01   3.4646827e-02
   2.8511682e+01   1.7900771e-02
   2.8554024e+01   9.0074308e-04
   2.8556277e+01   7.1199557e-16
   2.8556277e+01  -1.5551449e-13
   2.8599627e+01  -1.7233364e-02
   2.8637079e+01  -3.1899618e-02
   2.8675465e+01  -4.6642548e-02
   2.8714644e+01  -6.1335500e-02
   2.8754669e+01  -7.5942228e-02
   2.8795596e+01  -9.0438910e-02
   2.8837488e+01  -1.0481651e-01
   2.8880415e+01  -1.1908101e-01
   2.8924461e+01  -1.3325382e-01
   2.8969718e+01  -1.4737250e-01
   2.9016300e+01  -1.6149173e-01
   2.9064338e+01  -1.7568488e-01
   2.9113994e+01  -1.9004623e-01
   2.9165466e+01  -2.0469452e-01
   2.9219008e+01  -2.1977849e-01
   2.9274954e+01  -2.3548616e-01
   2.9333762e+01  -2.5206115e-01
   2.9396105e+01  -2.6983435e-01
   2.9463065e+01  -2.8929368e-01
   2.9536670e+01  -3.1127343e-01
   2.9610632e+01  -3.3410670e-01
   2.9682759e+01  -3.5717928e-01
   2.9753941e+01  -3.8077379e-01
   2.9824780e+01  -4.0507528e-01
   2.9895676e+01  -4.3019434e-01
   2.9966936e+01  -4.5619583e-01
   3.0038815e+01  -4.8311199e-01
   3.0111543e+01  -5.1094909e-01
   3.0184779e+01  -5.3946916e-01
   3.0258346e+01  -5.6847016e-01
   3.0332551e+01  -5.9792259e-01
   3.0407667e+01  -6.2776892e-01
   3.0483955e+01  -6.5792936e-01
   3.0561685e+01  -6.8830462e-01
   3.0641149e+01  -7.1877724e-01
   3.0722679e+01  -7.4921218e-01
   3.0806677e+01  -7.7945689e-01
   3.0893646e+01  -8.0934101e-01
   3.0984258e+01  -8.3867624e-01
   3.1079476e+01  -8.6725765e-01
   3.1180818e+01  -8.9487058e-01
   3.1287492e+01  -9.2052712e-01
   3.1393002e+01  -9.4221983e-01
   3.1497898e+01  -9.5996292e-01
   3.1602688e+01  -9.7374385e-01
   3.1707481e+01  -9.8349407e-01
   3.1812196e+01  -9.8916812e-01
   3.1916720e+01  -9.9077669e-01
   3.2020670e+01  -9.8839844e-01
   3.2124543e+01  -9.8213403e-01
   3.2228742e+01  -9.7205158e-01
   3.2333434e+01  -9.5822507e-01
   3.2438331e+01  -9.4081575e-01
   3.2543796e+01  -9.1990689e-01
   3.2650149e+01  -8.9556795e-01
   3.2757691e+01  -8.6785824e-01
   3.2866715e+01  -8.3682842e-01
   3.2977526e+01  -8.0252064e-01
   3.3090448e+01  -7.6496724e-01
   3.3205842e+01  -7.2418806e-01
   3.3324121e+01  -6.8018565e-01
   3.3445780e+01  -6.3293765e-01
   3.3571426e+01  -5.8238405e-01
   3.3701849e+01  -5.2840557e-01
   3.3838119e+01  -4.7078408e-01
   3.3981804e+01  -4.0912347e-01
   3.4135437e+01  -3.4266721e-01
   3.4303829e+01  -2.6978170e-01
   3.4470493e+01  -1.9815789e-01
   3.4633034e+01  -1.2927944e-01
   3.4744016e+01  -8.3012160e-02
   3.4744016e+01  -8.3012160e-02
   3.4782740e+01  -6.7039552e-02
   3.4821464e+01  -5.1162620e-02
   3.4862007e+01  -3.4646971e-02
   3.4903405e+01  -1.7900597e-02
   3.4945747e+01  -9.0025869e-04
   3.4947999e+01  -1.5624806e-13
   3.4947999e+01   1.5621022e-13
   3.4991349e+01   1.7233670e-02
   3.5028801e+01   3.1900391e-02
   3.5067188e+01   4.6643777e-02
   3.5106367e+01   6.1337176e-02
   3.5146393e+01   7.5944340e-02
   3.5187321e+01   9.0441446e-02
   3.5229213e+01   1.0481946e-01
   3.5272141e+01   1.1908436e-01
   3.5316187e+01   1.3325757e-01
   3.5361446e+01   1.4737665e-01
   3.5408029e+01   1.6149628e-01
   3.5456068e+01   1.7568983e-01
   3.5505724e+01   1.9005160e-01
   3.5557198e+01   2.0470032e-01
   3.5610741e+01   2.1978477e-01
   3.5666688e+01   2.3549296e-01
   3.5725497e+01   2.5206855e-01
   3.5787842e+01   2.6984245e-01
   3.5854804e+01   2.8930267e-01
   3.5928413e+01   3.1128365e-01
   3.6002375e+01   3.3411746e-01
   3.6074503e+01   3.5719063e-01
   3.6145687e+01   3.8078581e-01
   3.6216526e+01   4.0508801e-01
   3.6287424e+01   4.3020782e-01
   3.6358685e+01   4.5621010e-01
   3.6430565e+01   4.8312706e-01
   3.6503295e+01   5.1096498e-01
   3.6576532e+01   5.3948568e-01
   3.6650100e+01   5.6848729e-01
   3.6724307e+01   5.9794033e-01
   3.6799424e+01   6.2778722e-01
   3.6875714e+01   6.5794819e-01
   3.6953446e+01   6.8832391e-01
   3.7032912e+01   7.1879692e-01
   3.7114445e+01   7.4923217e-01
   3.7198445e+01   7.7947709e-01
   3.7285416e+01   8.0936129e-01
   3.7376032e+01   8.3869647e-01
   3.7471254e+01   8.6727767e-01
   3.7572602e+01   8.9489021e-01
   3.7679275e+01   9.2054432e-01
   3.7784785e+01   9.4223461e-01
   3.7889681e+01   9.5997529e-01
   3.7994471e+01   9.7375378e-01
   3.8099264e+01   9.8350151e-01
   3.8203979e+01   9.8917307e-01
   3.8308503e+01   9.9077916e-01
   3.8412452e+01   9.8839850e-01
   3.8516326e+01   9.8213172e-01
   3.8620525e+01   9.7204693e-01
   3.8725217e+01   9.5821818e-01
   3.8830114e+01   9.4080667e-01
   3.8935580e+01   9.1989566e-01
   3.9041934e+01   8.9555461e-01
   3.9149476e+01   8.6784281e-01
   3.9258501e+01   8.3681093e-01
   3.9369313e+01   8.0250111e-01
   3.9482237e+01   7.6494569e-01
   3.9597633e+01   7.2416448e-01
   3.9715914e+01   6.8016004e-01
   3.9837575e+01   6.3290999e-01
   3.9963224e+01   5.8235428e-01
   4.0093650e+01   5.2837358e-01
   4.0229924e+01   4.7074972e-01
   4.0373614e+01   4.0908639e-01
   4.0527254e+01   3.4262679e-01
   4.0695645e+01   2.6974183e-01
   4.0862306e+01   1.9811970e-01
   4.1024845e+01   1.2924255e-01
   4.1135739e+01   8.3012204e-02
   4.1135739e+01   8.3012204e-02
   4.1174463e+01   6.7039583e-02
   4.1213187e+01   5.1162638e-02
   4.1253730e+01   3.4646978e-02
   4.1295128e+01   1.7900593e-02
   4.1337470e+01   9.0024522e-04
   4.1339722e+01   1.5603274e-13
   4.1339722e+01  -1.5642587e-13
   4.1383072e+01  -1.7233680e-02
   4.1420524e+01  -3.1900416e-02
   4.1458911e+01  -4.6643817e-02
   4.1498090e+01  -6.1337231e-02
   4.1538116e+01  -7.5944409e-02
   4.1579044e+01  -9.0441530e-02
   4.1620936e+01  -1.0481956e-01
   4.1663865e+01  -1.1908447e-01
   4.1707911e+01  -1.3325770e-01
   4.1753169e+01  -1.4737678e-01
   4.1799752e+01  -1.6149643e-01
   4.1847791e+01  -1.7568999e-01
   4.1897448e+01  -1.9005177e-01
   4.1948921e+01  -2.0470052e-01
   4.2002465e+01  -2.1978498e-01
   4.2058411e+01  -2.3549319e-01
   4.2117221e+01  -2.5206879e-01
   4.2179566e+01  -2.6984272e-01
   4.2246528e+01  -2.8930296e-01
   4.2320137e+01  -3.1128398e-01
   4.2394099e+01  -3.3411781e-01
   4.2466227e+01  -3.5719100e-01
   4.2537410e+01  -3.8078620e-01
   4.2608250e+01  -4.0508843e-01
   4.2679148e+01  -4.3020826e-01
   4.2750409e+01  -4.5621057e-01
   4.2822289e+01  -4.8312756e-01
   4.2895019e+01  -5.1096550e-01
   4.2968256e+01  -5.3948622e-01
   4.3041824e+01  -5.6848786e-01
   4.3116031e+01  -5.9794091e-01
   4.3191148e+01  -6.2778782e-01
   4.3267438e+01  -6.5794880e-01
   4.3345170e+01  -6.8832454e-01
   4.3424636e+01  -7.1879756e-01
   4.3506169e+01  -7.4923283e-01
   4.3590170e+01  -7.7947775e-01
   4.3677141e+01  -8.0936195e-01
   4.3767757e+01  -8.3869714e-01
   4.3862979e+01  -8.6727833e-01
   4.3964327e+01  -8.9489085e-01
   4.4071000e+01  -9.2054489e-01
   4.4176510e+01  -9.4223510e-01
   4.4281406e+01  -9.5997569e-01
   4.4386196e+01  -9.7375411e-01
   4.4490989e+01  -9.8350176e-01
   4.4595704e+01  -9.8917323e-01
   4.4700228e+01  -9.9077924e-01
   4.4804177e+01  -9.8839850e-01
   4.4908051e+01  -9.8213164e-01
   4.5012250e+01  -9.7204678e-01
   4.5116942e+01  -9.5821795e-01
   4.5221839e+01  -9.4080637e-01
   4.5327305e+01  -9.1989529e-01
   4.5433659e+01  -8.9555417e-01
   4.5541201e+01  -8.6784230e-01
   4.5650227e+01  -8.3681035e-01
   4.5761039e+01  -8.0250046e-01
   4.5873962e+01  -7.6494497e-01
   4.5989358e+01  -7.2416370e-01
   4.6107640e+01  -6.8015920e-01
   4.6229300e+01  -6.3290907e-01
   4.6354950e+01  -5.8235330e-01
   4.6485375e+01  -5.2837253e-01
   4.6621650e+01  -4.7074858e-01
   4.6765340e+01  -4.0908517e-01
   4.6918981e+01  -3.4262545e-01
   4.7087371e+01  -2.6974051e-01
   4.7254032e+01  -1.9811844e-01
   4.7416571e+01  -1.2924133e-01
   4.7527462e+01  -8.3012205e-02
   4.7527462e+01  -8.3012205e-02
   4.7566186e+01  -6.7039584e-02
   4.7604910e+01  -5.1162638e-02
   4.7645453e+01  -3.4646978e-02
   4.7686851e+01  -1.7900593e-02
   4.7729193e+01  -9.0024478e-04
   4.7731445e+01  -1.5516928e-13
   4.7731445e+01   1.5728965e-13
   4.7774795e+01   1.7233680e-02
   4.7812247e+01   3.1900417e-02
   4.7850634e+01   4.6643818e-02
   4.7889813e+01   6.1337233e-02
   4.7929839e+01   7.5944412e-02
   4.7970767e+01   9.0441533e-02
   4.8012659e+01   1.0481956e-01
   4.8055588e+01   1.1908448e-01
   4.8099634e+01   1.3325770e-01
   4.8144892e+01   1.4737679e-01
   4.8191475e+01   1.6149643e-01
   4.8239514e+01   1.7569000e-01
   4.8289171e+01   1.9005178e-01
   4.8340644e+01   2.0470052e-01
   4.8394188e+01   2.1978499e-01
   4.8450135e+01   2.3549319e-01
   4.8508944e+01   2.5206880e-01
   4.8571289e+01   2.6984273e-01
   4.8638251e+01   2.8930297e-01
   4.8711860e+01   3.1128400e-01
   4.8785822e+01   3.3411782e-01
   4.8857950e+01   3.5719101e-01
   4.8929134e+01   3.8078622e-01
   4.8999973e+01   4.0508844e-01
   4.9070871e+01   4.3020828e-01
   4.9142132e+01   4.5621058e-01
   4.9214012e+01   4.8312757e-01
   4.9286743e+01   5.1096552e-01
   4.9359980e+01   5.3948624e-01
   4.9433548e+01   5.6848787e-01
   4.9507754e+01   5.9794093e-01
   4.9582871e+01   6.2778784e-01
   4.9659161e+01   6.5794883e-01
   4.9736893e+01   6.8832456e-01
   4.9816359e+01   7.1879758e-01
   4.9897892e+01   7.4923285e-01
   4.9981893e+01   7.7947777e-01
   5.0068864e+01   8.0936198e-01
   5.0159480e+01   8.3869716e-01
   5.0254703e+01   8.6727835e-01
   5.0356050e+01   8.9489087e-01
   5.0462724e+01   9.2054491e-01
   5.0568234e+01   9.4223512e-01
   5.0673129e+01   9.5997571e-01
   5.0777919e+01   9.7375412e-01
   5.0882713e+01   9.8350177e-01
   5.0987428e+01   9.8917324e-01
   5.1091951e+01   9.9077924e-01
   5.1195900e+01   9.8839850e-01
   5.1299774e+01   9.8213164e-01
   5.1403973e+01   9.7204677e-01
   5.1508665e+01   9.5821794e-01
   5.1613563e+01   9.4080636e-01
   5.1719028e+01   9.1989527e-01
   5.1825382e+01   8.9555415e-01
   5.1932924e+01   8.6784228e-01
   5.2041950e+01   8.3681033e-01
   5.2152762e+01   8.0250044e-01
   5.2265686e+01   7.6494495e-01
   5.2381081e+01   7.2416367e-01
   5.2499363e+01   6.8015917e-01
   5.2621023e+01   6.3290904e-01
   5.2746673e+01   5.8235327e-01
   5.2877098e+01   5.2837250e-01
   5.3013373e+01   4.7074855e-01
   5.3157064e+01   4.0908513e-01
   5.3310704e+01   3.4262541e-01
   5.3479094e+01   2.6974047e-01
   5.3645755e+01   1.9811840e-01
   5.3808294e+01   1.2924129e-01
   5.3919185e+01   8.3012206e-02
   5.3919185e+01   8.3012206e-02
   5.3957909e+01   6.7039584e-02
   5.3996633e+01   5.1162638e-02
   5.4037176e+01   3.4646978e-02
   5.4078575e+01   1.7900593e-02
   5.4120917e+01   9.0024476e-04
   5.4123168e+01   1.5270792e-13
   5.4123168e+01  -1.5406957e-13
   5.4166518e+01  -1.7233680e-02
   5.4203970e+01  -3.1900417e-02
   5.4242357e+01  -4.6643819e-02
   5.4281536e+01  -6.1337233e-02
   5.4321562e+01  -7.5944412e-02
   5.4362490e+01  -9.0441533e-02
   5.4404382e+01  -1.0481956e-01
   5.4447311e+01  -1.1908448e-01
   5.4491357e+01  -1.3325770e-01
   5.4536616e+01  -1.4737679e-01
   5.4583198e+01  -1.6149643e-01
   5.4631237e+01  -1.7569000e-01
   5.4680894e+01  -1.9005178e-01
   5.4732367e+01  -2.0470052e-01
   5.4785911e+01  -2.1978499e-01
   5.4841858e+01  -2.3549320e-01
   5.4900667e+01  -2.5206880e-01
   5.4963012e+01  -2.6984273e-01
   5.5029974e+01  -2.8930297e-01
   5.5103583e+01  -3.1128400e-01
   5.5177546e+01  -3.3411782e-01
   5.5249673e+01  -3.5719101e-01
   5.5320857e+01  -3.8078622e-01
   5.5391696e+01  -4.0508844e-01
   5.5462594e+01  -4.3020828e-01
   5.5533855e+01  -4.5621058e-01
   5.5605735e+01  -4.8312757e-01
   5.5678466e+01  -5.1096552e-01
   5.5751703e+01  -5.3948624e-01
   5.5825271e+01  -5.6848788e-01
   5.5899477e+01  -5.9794093e-01
   5.5974594e+01  -6.2778784e-01
   5.6050884e+01  -6.5794883e-01
   5.6128616e+01  -6.8832456e-01
   5.6208082e+01  -7.1879759e-01
   5.6289616e+01  -7.4923285e-01
   5.6373616e+01  -7.7947777e-01
   5.6460588e+01  -8.0936198e-01
   5.6551203e+01  -8.3869716e-01
   5.6646426e+01  -8.6727835e-01
   5.6747773e+01  -8.9489088e-01
   5.6854447e+01  -9.2054491e-01
   5.6959957e+01  -9.4223512e-01
   5.7064852e+01  -9.5997571e-01
   5.7169642e+01  -9.7375412e-01
   5.7274436e+01  -9.8350177e-01
   5.7379151e+01  -9.8917324e-01
   5.7483674e+01  -9.9077924e-01
   5.7587623e+01  -9.8839850e-01
   5.7691497e+01  -9.8213164e-01
   5.7795696e+01  -9.7204677e-01
   5.7900388e+01  -9.5821794e-01
   5.8005286e+01  -9.4080636e-01
   5.8110751e+01  -9.1989527e-01
   5.8217105e+01  -8.9555415e-01
   5.8324647e+01  -8.6784228e-01
   5.8433673e+01  -8.3681033e-01
   5.8544485e+01  -8.0250044e-01
   5.8657409e+01  -7.6494495e-01
   5.8772804e+01  -7.2416367e-01
   5.8891086e+01  -6.8015917e-01
   5.9012747e+01  -6.3290904e-01
   5.9138396e+01  -5.8235326e-01
   5.9268822e+01  -5.2837249e-01
   5.9405096e+01  -4.7074855e-01
   5.9548787e+01  -4.0908513e-01
   5.9702427e+01  -3.4262541e-01
   5.9870817e+01  -2.6974047e-01
   6.0037478e+01  -1.9811840e-01
   6.0200017e+01  -1.2924129e-01
   6.0310908e+01  -8.3012206e-02
   6.0310908e+01  -8.3012206e-02
   6.0349632e+01  -6.7039584e-02
   6.0388356e+01  -5.1162638e-02
   6.0428899e+01  -3.4646978e-02
   6.0470298e+01  -1.7900593e-02
   6.0512640e+01  -9.0024476e-04
   6.0514891e+01  -1.5517654e-13
   6.0514891e+01   1.5444156e-13
   6.0558241e+01   1.7233680e-02
   6.0595693e+01   3.1900417e-02
   6.0634081e+01   4.6643819e-02
   6.0673260e+01   6.1337233e-02
   6.0713285e+01   7.5944412e-02
   6.0754213e+01   9.0441533e-02
   6.0796106e+01   1.0481956e-01
   6.0839034e+01   1.1908448e-01
   6.0883080e+01   1.3325770e-01
   6.0928339e+01   1.4737679e-01
   6.0974921e+01   1.6149643e-01
   6.1022960e+01   1.7569000e-01
   6.1072617e+01   1.9005178e-01
   6.1124090e+01   2.0470052e-01
   6.1177634e+01   2.1978499e-01
   6.1233581e+01   2.3549320e-01
   6.1292390e+01   2.5206880e-01
   6.1354735e+01   2.6984273e-01
   6.1421697e+01   2.8930297e-01
   6.1495306e+01   3.1128400e-01
   6.1569269e+01   3.3411782e-01
   6.1641396e+01   3.5719101e-01
   6.1712580e+01   3.8078622e-01
   6.1783419e+01   4.0508844e-01
   6.1854317e+01   4.3020828e-01
   6.1925578e+01   4.5621058e-01
   6.1997458e+01   4.8312757e-01
   6.2070189e+01   5.1096552e-01
   6.2143426e+01   5.3948624e-01
   6.2216994e+01   5.6848788e-01
   6.2291200e+01   5.9794093e-01
   6.2366317e+01   6.2778784e-01
   6.2442608e+01   6.5794883e-01
   6.2520340e+01   6.8832456e-01
   6.2599805e+01   7.1879759e-01
   6.2681339e+01   7.4923285e-01
   6.2765339e+01   7.7947777e-01
   6.2852311e+01   8.0936198e-01
   6.2942926e+01   8.3869716e-01
   6.3038149e+01   8.6727835e-01
   6.3139496e+01   8.9489088e-01
   6.3246170e+01   9.2054491e-01
   6.3351680e+01   9.4223512e-01
   6.3456575e+01   9.5997571e-01
   6.3561365e+01   9.7375412e-01
   6.3666159e+01   9.8350177e-01
   6.3770874e+01   9.8917324e-01
   6.3875398e+01   9.9077924e-01
   6.3979347e+01   9.8839850e-01
   6.4083221e+01   9.8213164e-01
   6.4187420e+01   9.7204677e-01
   6.4292112e+01   9.5821794e-01
   6.4397009e+01   9.4080636e-01
   6.4502475e+01   9.1989527e-01
   6.4608828e+01   8.9555415e-01
   6.4716371e+01   8.6784228e-01
   6.4825396e+01   8.3681033e-01
   6.4936208e+01   8.0250044e-01
   6.5049132e+01   7.6494495e-01
   6.5164528e+01   7.2416367e-01
   6.5282809e+01   6.8015917e-01
   6.5404470e+01   6.3290904e-01
   6.5530119e+01   5.8235326e-01
   6.5660545e+01   5.2837249e-01
   6.5796819e+01   4.7074855e-01
   6.5940510e+01   4.0908513e-01
   6.6094150e+01   3.4262541e-01
   6.6262540e+01   2.6974047e-01
   6.6429201e+01   1.9811840e-01
   6.6591740e+01   1.2924129e-01
   6.6702632e+01   8.3012206e-02
   6.6702632e+01   8.3012206e-02
   6.6741356e+01   6.7039584e-02
   6.6780080e+01   5.1162638e-02
   6.6820623e+01   3.4646978e-02
   6.6862021e+01   1.7900593e-02
   6.6904363e+01   9.0024476e-04
   6.6906614e+01   2.1012575e-13
   6.6906614e+01  -1.5346242e-13
   6.6949964e+01  -1.7233680e-02
   6.6987417e+01  -3.1900417e-02
   6.7025804e+01  -4.6643819e-02
   6.7064983e+01  -6.1337233e-02
   6.7105008e+01  -7.5944412e-02
   6.7145936e+01  -9.0441533e-02
   6.7187829e+01  -1.0481956e-01
   6.7230757e+01  -1.1908448e-01
   6.7274803e+01  -1.3325770e-01
   6.7320062e+01  -1.4737679e-01
   6.7366644e+01  -1.6149643e-01
   6.7414684e+01  -1.7569000e-01
   6.7464340e+01  -1.9005178e-01
   6.7515814e+01  -2.0470052e-01
   6.7569357e+01  -2.1978499e-01
   6.7625304e+01  -2.3549320e-01
   6.7684113e+01  -2.5206880e-01
   6.7746458e+01  -2.6984273e-01
   6.7813420e+01  -2.8930297e-01
   6.7887029e+01  -3.1128400e-01
   6.7960992e+01  -3.3411782e-01
   6.8033119e+01  -3.5719101e-01
   6.8104303e+01  -3.8078622e-01
   6.8175143e+01  -4.0508844e-01
   6.8246040e+01  -4.3020828e-01
   6.8317301e+01  -4.5621058e-01
   6.8389181e+01  -4.8312757e-01
   6.8461912e+01  -5.1096552e-01
   6.8535149e+01  -5.3948624e-01
   6.8608717e+01  -5.6848788e-01
   6.8682923e+01  -5.9794093e-01
   6.8758041e+01  -6.2778784e-01
   6.8834331e+01  -6.5794883e-01
   6.8912063e+01  -6.8832456e-01
   6.8991529e+01  -7.1879759e-01
   6.9073062e+01  -7.4923285e-01
   6.9157062e+01  -7.7947777e-01
   6.9244034e+01  -8.0936198e-01
   6.9334649e+01  -8.3869716e-01
   6.9429872e+01  -8.6727835e-01
   6.9531220e+01  -8.9489088e-01
   6.9637893e+01  -9.2054491e-01
   6.9743403e+01  -9.4223512e-01
   6.9848298e+01  -9.5997571e-01
   6.9953088e+01  -9.7375412e-01
   7.0057882e+01  -9.8350177e-01
   7.0162597e+01  -9.8917324e-01
   7.0267121e+01  -9.9077924e-01
   7.0371070e+01  -9.8839850e-01
   7.0474944e+01  -9.8213164e-01
   7.0579143e+01  -9.7204677e-01
   7.0683835e+01  -9.5821794e-01
   7.0788732e+01  -9.4080636e-01
   7.0894198e+01  -9.1989527e-01
   7.1000552e+01  -8.9555415e-01
   7.1108094e+01  -8.6784228e-01
   7.1217119e+01  -8.3681033e-01
   7.1327931e+01  -8.0250044e-01
   7.1440855e+01  -7.6494495e-01
   7.1556251e+01  -7.2416367e-01
   7.1674532e+01  -6.8015917e-01
   7.1796193e+01  -6.3290904e-01
   7.1921842e+01  -5.8235326e-01
   7.2052268e+01  -5.2837249e-01
   7.2188542e+01  -4.7074855e-01
   7.2332233e+01  -4.0908513e-01
   7.2485873e+01  -3.4262541e-01
   7.2654264e+01  -2.6974047e-01
   7.2820925e+01  -1.9811840e-01
   7.2983464e+01  -1.2924129e-01
   7.3094355e+01  -8.3012206e-02
   7.3094355e+01  -8.3012206e-02
   7.3133079e+01  -6.7039584e-02
   7.3171803e+01  -5.1162638e-02
   7.3212346e+01  -3.4646978e-02
   7.3253744e+01  -1.7900593e-02
   7.3296086e+01  -9.0024476e-04
   7.3298337e+01  -2.0636249e-13
   7.3298337e+01   1.5722590e-13
   7.3341687e+01   1.7233680e-02
   7.3379140e+01   3.1900417e-02
   7.3417527e+01   4.6643819e-02
   7.3456706e+01   6.1337233e-02
   7.3496732e+01   7.5944412e-02
   7.3537659e+01   9.0441533e-02
   7.3579552e+01   1.0481956e-01
   7.3622480e+01   1.1908448e-01
   7.3666526e+01   1.3325770e-01
   7.3711785e+01   1.4737679e-01
   7.3758368e+01   1.6149643e-01
   7.3806407e+01   1.7569000e-01
   7.3856063e+01   1.9005178e-01
   7.3907537e+01   2.0470052e-01
   7.3961080e+01   2.1978499e-01
   7.4017027e+01   2.3549320e-01
   7.4075837e+01   2.5206880e-01
   7.4138181e+01   2.6984273e-01
   7.4205143e+01   2.8930297e-01
   7.4278752e+01   3.1128400e-01
   7.4352715e+01   3.3411782e-01
   7.4424842e+01   3.5719101e-01
   7.4496026e+01   3.8078622e-01
   7.4566866e+01   4.0508844e-01
   7.4637763e+01   4.3020828e-01
   7.4709025e+01   4.5621058e-01
   7.4780905e+01   4.8312757e-01
   7.4853635e+01   5.1096552e-01
   7.4926872e+01   5.3948624e-01
   7.5000440e+01   5.6848788e-01
   7.5074647e+01   5.9794093e-01
   7.5149764e+01   6.2778784e-01
   7.5226054e+01   6.5794883e-01
   7.5303786e+01   6.8832456e-01
   7.5383252e+01   7.1879759e-01
   7.5464785e+01   7.4923285e-01
   7.5548785e+01   7.7947777e-01
   7.5635757e+01   8.0936198e-01
   7.5726373e+01   8.3869716e-01
   7.5821595e+01   8.6727835e-01
   7.5922943e+01   8.9489088e-01
   7.6029616e+01   9.2054491e-01
   7.6135126e+01   9.4223512e-01
   7.6240021e+01   9.5997571e-01
   7.6344811e+01   9.7375412e-01
   7.6449605e+01   9.8350177e-01
   7.6554320e+01   9.8917324e-01
   7.6658844e+01   9.9077924e-01
   7.6762793e+01   9.8839850e-01
   7.6866667e+01   9.8213164e-01
   7.6970866e+01   9.7204677e-01
   7.7075558e+01   9.5821794e-01
   7.7180455e+01   9.4080636e-01
   7.7285921e+01   9.1989527e-01
   7.7392275e+01   8.9555415e-01
   7.7499817e+01   8.6784228e-01
   7.7608842e+01   8.3681033e-01
   7.7719654e+01   8.0250044e-01
   7.7832578e+01   7.6494495e-01
   7.7947974e+01   7.2416367e-01
   7.8066255e+01   6.8015917e-01
   7.8187916e+01   6.3290904e-01
   7.8313565e+01   5.8235326e-01
   7.8443991e+01   5.2837249e-01
   7.8580265e+01   4.7074855e-01
   7.8723956e+01   4.0908513e-01
   7.8877596e+01   3.4262541e-01
   7.9045987e+01   2.6974047e-01
   7.9212648e+01   1.9811840e-01
   7.9375187e+01   1.2924129e-01
   7.9486078e+01   8.3012206e-02
   7.9486078e+01   8.3012206e-02
   7.9524802e+01   6.7039584e-02
   7.9563526e+01   5.1162638e-02
   7.9604069e+01   3.4646978e-02
   7.9645467e+01   1.7900593e-02
   7.9687809e+01   9.0024476e-04
   7.9690061e+01   2.0314945e-13
   7.9690061e+01  -1.6043883e-13
   7.9733410e+01  -1.7233680e-02
   7.9770863e+01  -3.1900417e-02
   7.9809250e+01  -4.6643819e-02
   7.9848429e+01  -6.1337233e-02
   7.9888455e+01  -7.5944412e-02
   7.9929383e+01  -9.0441533e-02
   7.9971275e+01  -1.0481956e-01
   8.0014203e+01  -1.1908448e-01
   8.0058250e+01  -1.3325770e-01
   8.0103508e+01  -1.4737679e-01
   8.0150091e+01  -1.6149643e-01
   8.0198130e+01  -1.7569000e-01
   8.0247787e+01  -1.9005178e-01
   8.0299260e+01  -2.0470052e-01
   8.0352803e+01  -2.1978499e-01
   8.0408750e+01  -2.3549320e-01
   8.0467560e+01  -2.5206880e-01
   8.0529904e+01  -2.6984273e-01
   8.0596867e+01  -2.8930297e-01
   8.0670475e+01  -3.1128400e-01
   8.0744438e+01  -3.3411782e-01
   8.0816566e+01  -3.5719101e-01
   8.0887749e+01  -3.8078622e-01
   8.0958589e+01  -4.0508844e-01
   8.1029487e+01  -4.3020828e-01
   8.1100748e+01  -4.5621058e-01
   8.1172628e+01  -4.8312757e-01
   8.1245358e+01  -5.1096552e-01
   8.1318595e+01  -5.3948624e-01
   8.1392163e+01  -5.6848788e-01
   8.1466370e+01  -5.9794093e-01
   8.1541487e+01  -6.2778784e-01
   8.1617777e+01  -6.5794883e-01
   8.1695509e+01  -6.8832456e-01
   8.1774975e+01  -7.1879759e-01
   8.1856508e+01  -7.4923285e-01
   8.1940508e+01  -7.7947777e-01
   8.2027480e+01  -8.0936198e-01
   8.2118096e+01  -8.3869716e-01
   8.2213318e+01  -8.6727835e-01
   8.2314666e+01  -8.9489088e-01
   8.2421339e+01  -9.2054491e-01
   8.2526849e+01  -9.4223512e-01
   8.2631745e+01  -9.5997571e-01
   8.2736535e+01  -9.7375412e-01
   8.2841328e+01  -9.8350177e-01
   8.2946043e+01  -9.8917324e-01
   8.3050567e+01  -9.9077924e-01
   8.3154516e+01  -9.8839850e-01
   8.3258390e+01  -9.8213164e-01
   8.3362589e+01  -9.7204677e-01
   8.3467281e+01  -9.5821794e-01
   8.3572178e+01  -9.4080636e-01
   8.3677644e+01  -9.1989527e-01
   8.3783998e+01  -8.9555415e-01
   8.3891540e+01  -8.6784228e-01
   8.4000565e+01  -8.3681033e-01
   8.4111378e+01  -8.0250044e-01
   8.4224301e+01  -7.6494495e-01
   8.4339697e+01  -7.2416367e-01
   8.4457978e+01  -6.8015917e-01
   8.4579639e+01  -6.3290904e-01
   8.4705288e+01  -5.8235326e-01
   8.4835714e+01  -5.2837249e-01
   8.4971989e+01  -4.7074855e-01
   8.5115679e+01  -4.0908513e-01
   8.5269320e+01  -3.4262541e-01
   8.5437710e+01  -2.6974047e-01
   8.5604371e+01  -1.9811840e-01
   8.5766910e+01  -1.2924129e-01
   8.5877801e+01  -8.3012206e-02
   8.5877801e+01  -8.3012206e-02
   8.5916525e+01  -6.7039584e-02
   8.5955249e+01  -5.1162638e-02
   8.5995792e+01  -3.4646978e-02
   8.6037190e+01  -1.7900593e-02
   8.6079532e+01  -9.0024476e-04
   8.6081784e+01  -2.0082026e-13
   8.6081784e+01   1.6276802e-13
   8.6125134e+01   1.7233680e-02
   8.6162586e+01   3.1900417e-02
   8.6200973e+01   4.6643819e-02
   8.6240152e+01   6.1337233e-02
   8.6280178e+01   7.5944412e-02
   8.6321106e+01   9.0441533e-02
   8.6362998e+01   1.0481956e-01
   8.6405927e+01   1.1908448e-01
   8.6449973e+01   1.3325770e-01
   8.6495231e+01   1.4737679e-01
   8.6541814e+01   1.6149643e-01
   8.6589853e+01   1.7569000e-01
   8.6639510e+01   1.9005178e-01
   8.6690983e+01   2.0470052e-01
   8.6744526e+01   2.1978499e-01
   8.6800473e+01   2.3549320e-01
   8.6859283e+01   2.5206880e-01
   8.6921627e+01   2.6984273e-01
   8.6988590e+01   2.8930297e-01
   8.7062199e+01   3.1128400e-01
   8.7136161e+01   3.3411782e-01
   8.7208289e+01   3.5719101e-01
   8.7279472e+01   3.8078622e-01
   8.7350312e+01   4.0508844e-01
   8.7421210e+01   4.3020828e-01
   8.7492471e+01   4.5621058e-01
   8.7564351e+01   4.8312757e-01
   8.7637081e+01   5.1096552e-01
   8.7710318e+01   5.3948624e-01
   8.7783886e+01   5.6848788e-01
   8.7858093e+01   5.9794093e-01
   8.7933210e+01   6.2778784e-01
   8.8009500e+01   6.5794883e-01
   8.8087232e+01   6.8832456e-01
   8.8166698e+01   7.1879759e-01
   8.8248231e+01   7.4923285e-01
   8.8332232e+01   7.7947777e-01
   8.8419203e+01   8.0936198e-01
   8.8509819e+01   8.3869716e-01
   8.8605041e+01   8.6727835e-01
   8.8706389e+01   8.9489088e-01
   8.8813062e+01   9.2054491e-01
   8.8918572e+01   9.4223512e-01
   8.9023468e+01   9.5997571e-01
   8.9128258e+01   9.7375412e-01
   8.9233051e+01   9.8350177e-01
   8.9337766e+01   9.8917324e-01
   8.9442290e+01   9.9077924e-01
   8.9546239e+01   9.8839850e-01
   8.9650113e+01   9.8213164e-01
   8.9754312e+01   9.7204677e-01
   8.9859004e+01   9.5821794e-01
   8.9963902e+01   9.4080636e-01
   9.0069367e+01   9.1989527e-01
   9.0175721e+01   8.9555415e-01
   9.0283263e+01   8.6784228e-01
   9.0392289e+01   8.3681033e-01
   9.0503101e+01   8.0250044e-01
   9.0616024e+01   7.6494495e-01
   9.0731420e+01   7.2416367e-01
   9.0849702e+01   6.8015917e-01
   9.0971362e+01   6.3290904e-01
   9.1097012e+01   5.8235326e-01
   9.1227437e+01   5.2837249e-01
   9.1363712e+01   4.7074855e-01
   9.1507402e+01   4.0908513e-01
   9.1661043e+01   3.4262541e-01
   9.1829433e+01   2.6974047e-01
   9.1996094e+01   1.9811840e-01
   9.2158633e+01   1.2924129e-01
   9.2269524e+01   8.3012206e-02
   9.2269524e+01   8.3012206e-02
   9.2308248e+01   6.7039584e-02
   9.2346972e+01   5.1162638e-02
   9.2387515e+01   3.4646978e-02
   9.2428913e+01   1.7900593e-02
   9.2471255e+01   9.0024476e-04
   9.2473507e+01   2.0452303e-13
   9.2473507e+01  -1.5906525e-13
   9.2516857e+01  -1.7233680e-02
   9.2554309e+01  -3.1900417e-02
   9.2592696e+01  -4.6643819e-02
   9.2631875e+01  -6.1337233e-02
   9.2671901e+01  -7.5944412e-02
   9.2712829e+01  -9.0441533e-02
   9.2754721e+01  -1.0481956e-01
   9.2797650e+01  -1.1908448e-01
   9.2841696e+01  -1.3325770e-01
   9.2886954e+01  -1.4737679e-01
   9.2933537e+01  -1.6149643e-01
   9.2981576e+01  -1.7569000e-01
   9.3031233e+01  -1.9005178e-01
   9.3082706e+01  -2.0470052e-01
   9.3136250e+01  -2.1978499e-01
   9.3192197e+01  -2.3549320e-01
   9.3251006e+01  -2.5206880e-01
   9.3313351e+01  -2.6984273e-01
   9.3380313e+01  -2.8930297e-01
   9.3453922e+01  -3.1128400e-01
   9.3527884e+01  -3.3411782e-01
   9.3600012e+01  -3.5719101e-01
   9.3671195e+01  -3.8078622e-01
   9.3742035e+01  -4.0508844e-01
   9.3812933e+01  -4.3020828e-01
   9.3884194e+01  -4.5621058e-01
   9.3956074e+01  -4.8312757e-01
   9.4028804e+01  -5.1096552e-01
   9.4102041e+01  -5.3948624e-01
   9.4175610e+01  -5.6848788e-01
   9.4249816e+01  -5.9794093e-01
   9.4324933e+01  -6.2778784e-01
   9.4401223e+01  -6.5794883e-01
   9.4478955e+01  -6.8832456e-01
   9.4558421e+01  -7.1879759e-01
   9.4639954e+01  -7.4923285e-01
   9.4723955e+01  -7.7947777e-01
   9.4810926e+01  -8.0936198e-01
   9.4901542e+01  -8.3869716e-01
   9.4996765e+01  -8.6727835e-01
   9.5098112e+01  -8.9489088e-01
   9.5204785e+01  -9.2054491e-01
   9.5310296e+01  -9.4223512e-01
   9.5415191e+01  -9.5997571e-01
   9.5519981e+01  -9.7375412e-01
   9.5624774e+01  -9.8350177e-01
   9.5729490e+01  -9.8917324e-01
   9.5834013e+01  -9.9077924e-01
   9.5937962e+01  -9.8839850e-01
   9.6041836e+01  -9.8213164e-01
   9.6146035e+01  -9.7204677e-01
   9.6250727e+01  -9.5821794e-01
   9.6355625e+01  -9.4080636e-01
   9.6461090e+01  -9.1989527e-01
   9.6567444e+01  -8.9555415e-01
   9.6674986e+01  -8.6784228e-01
   9.6784012e+01  -8.3681033e-01
   9.6894824e+01  -8.0250044e-01
   9.7007748e+01  -7.6494495e-01
   9.7123143e+01  -7.2416367e-01
   9.7241425e+01  -6.8015917e-01
   9.7363085e+01  -6.3290904e-01
   9.7488735e+01  -5.8235326e-01
   9.7619160e+01  -5.2837249e-01
   9.7755435e+01  -4.7074855e-01
   9.7899125e+01  -4.0908513e-01
   9.8052766e+01  -3.4262541e-01
   9.8221156e+01  -2.6974047e-01
   9.8387817e+01  -1.9811840e-01
   9.8550356e+01  -1.2924129e-01
   9.8661247e+01  -8.3012206e-02
   9.8661247e+01  -8.3012206e-02
   9.8699971e+01  -6.7039584e-02
   9.8738695e+01  -5.1162638e-02
   9.8779238e+01  -3.4646978e-02
   9.8820636e+01  -1.7900593e-02
   9.8862978e+01  -9.0024476e-04
   9.8865230e+01  -2.0764521e-13
   9.8865230e+01   1.5594275e-13
   9.8908580e+01   1.7233680e-02
   9.8946032e+01   3.1900417e-02
   9.8984419e+01   4.6643819e-02
   9.9023598e+01   6.1337233e-02
   9.9063624e+01   7.5944412e-02
   9.9104552e+01   9.0441533e-02
   9.9146444e+01   1.0481956e-01
   9.9189373e+01   1.1908448e-01
   9.9233419e+01   1.3325770e-01
   9.9278678e+01   1.4737679e-01
   9.9325260e+01   1.6149643e-01
   9.9373299e+01   1.7569000e-01
   9.9422956e+01   1.9005178e-01
   9.9474429e+01   2.0470052e-01
   9.9527973e+01   2.1978499e-01
   9.9583920e+01   2.3549320e-01
   9.9642729e+01   2.5206880e-01
   9.9705074e+01   2.6984273e-01
   9.9772036e+01   2.8930297e-01
   9.9845645e+01   3.1128400e-01
   9.9919607e+01   3.3411782e-01
   9.9991735e+01   3.5719101e-01
   1.0006292e+02   3.8078622e-01
   1.0013376e+02   4.0508844e-01
   1.0020466e+02   4.3020828e-01
   1.0027592e+02   4.5621058e-01
   1.0034780e+02   4.8312757e-01
   1.0042053e+02   5.1096552e-01
   1.0049376e+02   5.3948624e-01
   1.0056733e+02   5.6848788e-01
   1.0064154e+02   5.9794093e-01
   1.0071666e+02   6.2778784e-01
   1.0079295e+02   6.5794883e-01
   1.0087068e+02   6.8832456e-01
   1.0095014e+02   7.1879759e-01
   1.0103168e+02   7.4923285e-01
   1.0111568e+02   7.7947777e-01
   1.0120265e+02   8.0936198e-01
   1.0129327e+02   8.3869716e-01
   1.0138849e+02   8.6727835e-01
   1.0148984e+02   8.9489088e-01
   1.0159651e+02   9.2054491e-01
   1.0170202e+02   9.4223512e-01
   1.0180691e+02   9.5997571e-01
   1.0191170e+02   9.7375412e-01
   1.0201650e+02   9.8350177e-01
   1.0212121e+02   9.8917324e-01
   1.0222574e+02   9.9077924e-01
   1.0232969e+02   9.8839850e-01
   1.0243356e+02   9.8213164e-01
   1.0253776e+02   9.7204677e-01
   1.0264245e+02   9.5821794e-01
   1.0274735e+02   9.4080636e-01
   1.0285281e+02   9.1989527e-01
   1.0295917e+02   8.9555415e-01
   1.0306671e+02   8.6784228e-01
   1.0317573e+02   8.3681033e-01
   1.0328655e+02   8.0250044e-01
   1.0339947e+02   7.6494495e-01
   1.0351487e+02   7.2416367e-01
   1.0363315e+02   6.8015917e-01
   1.0375481e+02   6.3290904e-01
   1.0388046e+02   5.8235326e-01
   1.0401088e+02   5.2837249e-01
   1.0414716e+02   4.7074855e-01
   1.0429085e+02   4.0908513e-01
   1.0444449e+02   3.4262541e-01
   1.0461288e+02   2.6974047e-01
   1.0477954e+02   1.9811840e-01
   1.0494208e+02   1.2924129e-01
   1.0505297e+02   8.3012206e-02
   1.0505297e+02   8.3012206e-02
   1.0509169e+02   6.7039584e-02
   1.0513042e+02   5.1162638e-02
   1.0517096e+02   3.4646978e-02
   1.0521236e+02   1.7900593e-02
   1.0525470e+02   9.0024476e-04
   1.0525695e+02   2.1345729e-13
   1.0525695e+02  -1.5013078e-13
   1.0530030e+02  -1.7233680e-02
   1.0533776e+02  -3.1900417e-02
   1.0537614e+02  -4.6643819e-02
   1.0541532e+02  -6.1337233e-02
   1.0545535e+02  -7.5944412e-02
   1.0549628e+02  -9.0441533e-02
   1.0553817e+02  -1.0481956e-01
   1.0558110e+02  -1.1908448e-01
   1.0562514e+02  -1.3325770e-01
   1.0567040e+02  -1.4737679e-01
   1.0571698e+02  -1.6149643e-01
   1.0576502e+02  -1.7569000e-01
   1.0581468e+02  -1.9005178e-01
   1.0586615e+02  -2.0470052e-01
   1.0591970e+02  -2.1978499e-01
   1.0597564e+02  -2.3549320e-01
   1.0603445e+02  -2.5206880e-01
   1.0609680e+02  -2.6984273e-01
   1.0616376e+02  -2.8930297e-01
   1.0623737e+02  -3.1128400e-01
   1.0631133e+02  -3.3411782e-01
   1.0638346e+02  -3.5719101e-01
   1.0645464e+02  -3.8078622e-01
   1.0652548e+02  -4.0508844e-01
   1.0659638e+02  -4.3020828e-01
   1.0666764e+02  -4.5621058e-01
   1.0673952e+02  -4.8312757e-01
   1.0681225e+02  -5.1096552e-01
   1.0688549e+02  -5.3948624e-01
   1.0695906e+02  -5.6848788e-01
   1.0703326e+02  -5.9794093e-01
   1.0710838e+02  -6.2778784e-01
   1.0718467e+02  -6.5794883e-01
   1.0726240e+02  -6.8832456e-01
   1.0734187e+02  -7.1879759e-01
   1.0742340e+02  -7.4923285e-01
   1.0750740e+02  -7.7947777e-01
   1.0759437e+02  -8.0936198e-01
   1.0768499e+02  -8.3869716e-01
   1.0778021e+02  -8.6727835e-01
   1.0788156e+02  -8.9489088e-01
   1.0798823e+02  -9.2054491e-01
   1.0809374e+02  -9.4223512e-01
   1.0819864e+02  -9.5997571e-01
   1.0830343e+02  -9.7375412e-01
   1.0840822e+02  -9.8350177e-01
   1.0851294e+02  -9.8917324e-01
   1.0861746e+02  -9.9077924e-01
   1.0872141e+02  -9.8839850e-01
   1.0882528e+02  -9.8213164e-01
   1.0892948e+02  -9.7204677e-01
   1.0903417e+02  -9.5821794e-01
   1.0913907e+02  -9.4080636e-01
   1.0924454e+02  -9.1989527e-01
   1.0935089e+02  -8.9555415e-01
   1.0945843e+02  -8.6784228e-01
   1.0956746e+02  -8.3681033e-01
   1.0967827e+02  -8.0250044e-01
   1.0979119e+02  -7.6494495e-01
   1.0990659e+02  -7.2416367e-01
   1.1002487e+02  -6.8015917e-01
   1.1014653e+02  -6.3290904e-01
   1.1027218e+02  -5.8235326e-01
   1.1040261e+02  -5.2837249e-01
   1.1053888e+02  -4.7074855e-01
   1.1068257e+02  -4.0908513e-01
   1.1083621e+02  -3.4262541e-01
   1.1100460e+02  -2.6974047e-01
   1.1117126e+02  -1.9811840e-01
   1.1133380e+02  -1.2924129e-01
   1.1144469e+02  -8.3012206e-02
   1.1144469e+02  -8.3012206e-02
   1.1148342e+02  -6.7039584e-02
   1.1152214e+02  -5.1162638e-02
   1.1156268e+02  -3.4646978e-02
   1.1160408e+02  -1.7900593e-02
   1.1164642e+02  -9.0024476e-04
   1.1164868e+02  -2.0492581e-13
   1.1164868e+02   1.5866236e-13
   1.1169203e+02   1.7233680e-02
   1.1172948e+02   3.1900417e-02
   1.1176787e+02   4.6643819e-02
   1.1180704e+02   6.1337233e-02
   1.1184707e+02   7.5944412e-02
   1.1188800e+02   9.0441533e-02
   1.1192989e+02   1.0481956e-01
   1.1197282e+02   1.1908448e-01
   1.1201687e+02   1.3325770e-01
   1.1206212e+02   1.4737679e-01
   1.1210871e+02   1.6149643e-01
   1.1215675e+02   1.7569000e-01
   1.1220640e+02   1.9005178e-01
   1.1225788e+02   2.0470052e-01
   1.1231142e+02   2.1978499e-01
   1.1236737e+02   2.3549320e-01
   1.1242618e+02   2.5206880e-01
   1.1248852e+02   2.6984273e-01
   1.1255548e+02   2.8930297e-01
   1.1262909e+02   3.1128400e-01
   1.1270305e+02   3.3411782e-01
   1.1277518e+02   3.5719101e-01
   1.1284636e+02   3.8078622e-01
   1.1291720e+02   4.0508844e-01
   1.1298810e+02   4.3020828e-01
   1.1305936e+02   4.5621058e-01
   1.1313124e+02   4.8312757e-01
   1.1320397e+02   5.1096552e-01
   1.1327721e+02   5.3948624e-01
   1.1335078e+02   5.6848788e-01
   1.1342499e+02   5.9794093e-01
   1.1350010e+02   6.2778784e-01
   1.1357639e+02   6.5794883e-01
   1.1365412e+02   6.8832456e-01
   1.1373359e+02   7.1879759e-01
   1.1381512e+02   7.4923285e-01
   1.1389912e+02   7.7947777e-01
   1.1398610e+02   8.0936198e-01
   1.1407671e+02   8.3869716e-01
   1.1417193e+02   8.6727835e-01
   1.1427328e+02   8.9489088e-01
   1.1437995e+02   9.2054491e-01
   1.1448546e+02   9.4223512e-01
   1.1459036e+02   9.5997571e-01
   1.1469515e+02   9.7375412e-01
   1.1479994e+02   9.8350177e-01
   1.1490466e+02   9.8917324e-01
   1.1500918e+02   9.9077924e-01
   1.1511313e+02   9.8839850e-01
   1.1521701e+02   9.8213164e-01
   1.1532120e+02   9.7204677e-01
   1.1542590e+02   9.5821794e-01
   1.1553079e+02   9.4080636e-01
   1.1563626e+02   9.1989527e-01
   1.1574261e+02   8.9555415e-01
   1.1585016e+02   8.6784228e-01
   1.1595918e+02   8.3681033e-01
   1.1606999e+02   8.0250044e-01
   1.1618292e+02   7.6494495e-01
   1.1629831e+02   7.2416367e-01
   1.1641659e+02   6.8015917e-01
   1.1653825e+02   6.3290904e-01
   1.1666390e+02   5.8235326e-01
   1.1679433e+02   5.2837249e-01
   1.1693060e+02   4.7074855e-01
   1.1707429e+02   4.0908513e-01
   1.1722794e+02   3.4262541e-01
   1.1739633e+02   2.6974047e-01
   1.1756299e+02   1.9811840e-01
   1.1772553e+02   1.2924129e-01
   1.1783642e+02   8.3012206e-02
   1.1783642e+02   8.3012206e-02
   1.1787514e+02   6.7039584e-02
   1.1791386e+02   5.1162638e-02
   1.1795441e+02   3.4646978e-02
   1.1799581e+02   1.7900593e-02
   1.1803815e+02   9.0024476e-04
   1.1804040e+02   2.0849522e-13
   1.1804040e+02  -1.5509284e-13
   1.1808375e+02  -1.7233680e-02
   1.1812120e+02  -3.1900417e-02
   1.1815959e+02  -4.6643819e-02
   1.1819877e+02  -6.1337233e-02
   1.1823879e+02  -7.5944412e-02
   1.1827972e+02  -9.0441533e-02
   1.1832161e+02  -1.0481956e-01
   1.1836454e+02  -1.1908448e-01
   1.1840859e+02  -1.3325770e-01
   1.1845385e+02  -1.4737679e-01
   1.1850043e+02  -1.6149643e-01
   1.1854847e+02  -1.7569000e-01
   1.1859813e+02  -1.9005178e-01
   1.1864960e+02  -2.0470052e-01
   1.1870314e+02  -2.1978499e-01
   1.1875909e+02  -2.3549320e-01
   1.1881790e+02  -2.5206880e-01
   1.1888024e+02  -2.6984273e-01
   1.1894721e+02  -2.8930297e-01
   1.1902081e+02  -3.1128400e-01
   1.1909478e+02  -3.3411782e-01
   1.1916690e+02  -3.5719101e-01
   1.1923809e+02  -3.8078622e-01
   1.1930893e+02  -4.0508844e-01
   1.1937983e+02  -4.3020828e-01
   1.1945109e+02  -4.5621058e-01
   1.1952297e+02  -4.8312757e-01
   1.1959570e+02  -5.1096552e-01
   1.1966893e+02  -5.3948624e-01
   1.1974250e+02  -5.6848788e-01
   1.1981671e+02  -5.9794093e-01
   1.1989183e+02  -6.2778784e-01
   1.1996812e+02  -6.5794883e-01
   1.2004585e+02  -6.8832456e-01
   1.2012531e+02  -7.1879759e-01
   1.2020685e+02  -7.4923285e-01
   1.2029085e+02  -7.7947777e-01
   1.2037782e+02  -8.0936198e-01
   1.2046843e+02  -8.3869716e-01
   1.2056366e+02  -8.6727835e-01
   1.2066500e+02  -8.9489088e-01
   1.2077168e+02  -9.2054491e-01
   1.2087719e+02  -9.4223512e-01
   1.2098208e+02  -9.5997571e-01
   1.2108687e+02  -9.7375412e-01
   1.2119167e+02  -9.8350177e-01
   1.2129638e+02  -9.8917324e-01
   1.2140091e+02  -9.9077924e-01
   1.2150485e+02  -9.8839850e-01
   1.2160873e+02  -9.8213164e-01
   1.2171293e+02  -9.7204677e-01
   1.2181762e+02  -9.5821794e-01
   1.2192252e+02  -9.4080636e-01
   1.2202798e+02  -9.1989527e-01
   1.2213434e+02  -8.9555415e-01
   1.2224188e+02  -8.6784228e-01
   1.2235090e+02  -8.3681033e-01
   1.2246172e+02  -8.0250044e-01
   1.2257464e+02  -7.6494495e-01
   1.2269004e+02  -7.2416367e-01
   1.2280832e+02  -6.8015917e-01
   1.2292998e+02  -6.3290904e-01
   1.2305563e+02  -5.8235326e-01
   1.2318605e+02  -5.2837249e-01
   1.2332233e+02  -4.7074855e-01
   1.2346602e+02  -4.0908513e-01
   1.2361966e+02  -3.4262541e-01
   1.2378805e+02  -2.6974047e-01
   1.2395471e+02  -1.9811840e-01
   1.2411725e+02  -1.2924129e-01
   1.2422814e+02  -8.3012206e-02
   1.2422814e+02  -8.3012206e-02
   1.2426686e+02  -6.7039584e-02
   1.2430559e+02  -5.1162638e-02
   1.2434613e+02  -3.4646978e-02
   1.2438753e+02  -1.7900593e-02
   1.2442987e+02  -9.0024476e-04
   1.2443212e+02  -2.0684105e-13
   1.2443212e+02   1.5674690e-13
   1.2447547e+02   1.7233680e-02
   1.2451292e+02   3.1900417e-02
   1.2455131e+02   4.6643819e-02
   1.2459049e+02   6.1337233e-02
   1.2463052e+02   7.5944412e-02
   1.2467144e+02   9.0441533e-02
   1.2471334e+02   1.0481956e-01
   1.2475627e+02   1.1908448e-01
   1.2480031e+02   1.3325770e-01
   1.2484557e+02   1.4737679e-01
   1.2489215e+02   1.6149643e-01
   1.2494019e+02   1.7569000e-01
   1.2498985e+02   1.9005178e-01
   1.2504132e+02   2.0470052e-01
   1.2509487e+02   2.1978499e-01
   1.2515081e+02   2.3549320e-01
   1.2520962e+02   2.5206880e-01
   1.2527197e+02   2.6984273e-01
   1.2533893e+02   2.8930297e-01
   1.2541254e+02   3.1128400e-01
   1.2548650e+02   3.3411782e-01
   1.2555863e+02   3.5719101e-01
   1.2562981e+02   3.8078622e-01
   1.2570065e+02   4.0508844e-01
   1.2577155e+02   4.3020828e-01
   1.2584281e+02   4.5621058e-01
   1.2591469e+02   4.8312757e-01
   1.2598742e+02   5.1096552e-01
   1.2606066e+02   5.3948624e-01
   1.2613423e+02   5.6848788e-01
   1.2620843e+02   5.9794093e-01
   1.2628355e+02   6.2778784e-01
   1.2635984e+02   6.5794883e-01
   1.2643757e+02   6.8832456e-01
   1.2651704e+02   7.1879759e-01
   1.2659857e+02   7.4923285e-01
   1.2668257e+02   7.7947777e-01
   1.2676954e+02   8.0936198e-01
   1.2686016e+02   8.3869716e-01
   1.2695538e+02   8.6727835e-01
   1.2705673e+02   8.9489088e-01
   1.2716340e+02   9.2054491e-01
   1.2726891e+02   9.4223512e-01
   1.2737381e+02   9.5997571e-01
   1.2747860e+02   9.7375412e-01
   1.2758339e+02   9.8350177e-01
   1.2768811e+02   9.8917324e-01
   1.2779263e+02   9.9077924e-01
   1.2789658e+02   9.8839850e-01
   1.2800045e+02   9.8213164e-01
   1.2810465e+02   9.7204677e-01
   1.2820934e+02   9.5821794e-01
   1.2831424e+02   9.4080636e-01
   1.2841971e+02   9.1989527e-01
   1.2852606e+02   8.9555415e-01
   1.2863360e+02   8.6784228e-01
   1.2874263e+02   8.3681033e-01
   1.2885344e+02   8.0250044e-01
   1.2896636e+02   7.6494495e-01
   1.2908176e+02   7.2416367e-01
   1.2920004e+02   6.8015917e-01
   1.2932170e+02   6.3290904e-01
   1.2944735e+02   5.8235326e-01
   1.2957778e+02   5.2837249e-01
   1.2971405e+02   4.7074855e-01
   1.2985774e+02   4.0908513e-01
   1.3001138e+02   3.4262541e-01
   1.3017977e+02   2.6974047e-01
   1.3034643e+02   1.9811840e-01
   1.3050897e+02   1.2924129e-01
   1.3061986e+02   8.3012206e-02
   1.3061986e+02   8.3012206e-02
   1.3065859e+02   6.7039584e-02
   1.3069731e+02   5.1162638e-02
   1.3073785e+02   3.4646978e-02
   1.3077925e+02   1.7900593e-02
   1.3082159e+02   9.0024476e-04
   1.3082385e+02   5.7059403e-13
   1.3082385e+02  -1.5658232e-13
   1.3086720e+02  -1.7233680e-02
   1.3090465e+02  -3.1900417e-02
   1.3094304e+02  -4.6643819e-02
   1.3098221e+02  -6.1337233e-02
   1.3102224e+02  -7.5944412e-02
   1.3106317e+02  -9.0441533e-02
   1.3110506e+02  -1.0481956e-01
   1.3114799e+02  -1.1908448e-01
   1.3119203e+02  -1.3325770e-01
   1.3123729e+02  -1.4737679e-01
   1.3128388e+02  -1.6149643e-01
   1.3133191e+02  -1.7569000e-01
   1.3138157e+02  -1.9005178e-01
   1.3143304e+02  -2.0470052e-01
   1.3148659e+02  -2.1978499e-01
   1.3154254e+02  -2.3549320e-01
   1.3160134e+02  -2.5206880e-01
   1.3166369e+02  -2.6984273e-01
   1.3173065e+02  -2.8930297e-01
   1.3180426e+02  -3.1128400e-01
   1.3187822e+02  -3.3411782e-01
   1.3195035e+02  -3.5719101e-01
   1.3202153e+02  -3.8078622e-01
   1.3209237e+02  -4.0508844e-01
   1.3216327e+02  -4.3020828e-01
   1.3223453e+02  -4.5621058e-01
   1.3230641e+02  -4.8312757e-01
   1.3237914e+02  -5.1096552e-01
   1.3245238e+02  -5.3948624e-01
   1.3252595e+02  -5.6848788e-01
   1.3260015e+02  -5.9794093e-01
   1.3267527e+02  -6.2778784e-01
   1.3275156e+02  -6.5794883e-01
   1.3282929e+02  -6.8832456e-01
   1.3290876e+02  -7.1879759e-01
   1.3299029e+02  -7.4923285e-01
   1.3307429e+02  -7.7947777e-01
   1.3316127e+02  -8.0936198e-01
   1.3325188e+02  -8.3869716e-01
   1.3334710e+02  -8.6727835e-01
   1.3344845e+02  -8.9489088e-01
   1.3355512e+02  -9.2054491e-01
   1.3366063e+02  -9.4223512e-01
   1.3376553e+02  -9.5997571e-01
   1.3387032e+02  -9.7375412e-01
   1.3397511e+02  -9.8350177e-01
   1.3407983e+02  -9.8917324e-01
   1.3418435e+02  -9.9077924e-01
   1.3428830e+02  -9.8839850e-01
   1.3439218e+02  -9.8213164e-01
   1.3449637e+02  -9.7204677e-01
   1.3460107e+02  -9.5821794e-01
   1.3470596e+02  -9.4080636e-01
   1.3481143e+02  -9.1989527e-01
   1.3491778e+02  -8.9555415e-01
   1.3502533e+02  -8.6784228e-01
   1.3513435e+02  -8.3681033e-01
   1.3524516e+02  -8.0250044e-01
   1.3535809e+02  -7.6494495e-01
   1.3547348e+02  -7.2416367e-01
   1.3559176e+02  -6.8015917e-01
   1.3571342e+02  -6.3290904e-01
   1.3583907e+02  -5.8235326e-01
   1.3596950e+02  -5.2837249e-01
   1.3610577e+02  -4.7074855e-01
   1.3624946e+02  -4.0908513e-01
   1.3640310e+02  -3.4262541e-01
   1.3657149e+02  -2.6974047e-01
   1.3673816e+02  -1.9811840e-01
   1.3690069e+02  -1.2924129e-01
   1.3701159e+02  -8.3012206e-02
   1.3701159e+02  -8.3012206e-02
   1.3705031e+02  -6.7039584e-02
   1.3708903e+02  -5.1162638e-02
   1.3712958e+02  -3.4646978e-02
   1.3717098e+02  -1.7900593e-02
   1.3721332e+02  -9.0024476e-04
   1.3721557e+02  -5.7423445e-13
   1.3721557e+02   1.5294200e-13
   1.3725892e+02   1.7233680e-02
   1.3729637e+02   3.1900417e-02
   1.3733476e+02   4.6643819e-02
   1.3737394e+02   6.1337233e-02
   1.3741396e+02   7.5944412e-02
   1.3745489e+02   9.0441533e-02
   1.3749678e+02   1.0481956e-01
   1.3753971e+02   1.1908448e-01
   1.3758376e+02   1.3325770e-01
   1.3762902e+02   1.4737679e-01
   1.3767560e+02   1.6149643e-01
   1.3772364e+02   1.7569000e-01
   1.3777329e+02   1.9005178e-01
   1.3782477e+02   2.0470052e-01
   1.3787831e+02   2.1978499e-01
   1.3793426e+02   2.3549320e-01
   1.3799307e+02   2.5206880e-01
   1.3805541e+02   2.6984273e-01
   1.3812237e+02   2.8930297e-01
   1.3819598e+02   3.1128400e-01
   1.3826995e+02   3.3411782e-01
   1.3834207e+02   3.5719101e-01
   1.3841326e+02   3.8078622e-01
   1.3848410e+02   4.0508844e-01
   1.3855499e+02   4.3020828e-01
   1.3862626e+02   4.5621058e-01
   1.3869814e+02   4.8312757e-01
   1.3877087e+02   5.1096552e-01
   1.3884410e+02   5.3948624e-01
   1.3891767e+02   5.6848788e-01
   1.3899188e+02   5.9794093e-01
   1.3906700e+02   6.2778784e-01
   1.3914329e+02   6.5794883e-01
   1.3922102e+02   6.8832456e-01
   1.3930048e+02   7.1879759e-01
   1.3938202e+02   7.4923285e-01
   1.3946602e+02   7.7947777e-01
   1.3955299e+02   8.0936198e-01
   1.3964360e+02   8.3869716e-01
   1.3973883e+02   8.6727835e-01
   1.3984017e+02   8.9489088e-01
   1.3994685e+02   9.2054491e-01
   1.4005236e+02   9.4223512e-01
   1.4015725e+02   9.5997571e-01
   1.4026204e+02   9.7375412e-01
   1.4036684e+02   9.8350177e-01
   1.4047155e+02   9.8917324e-01
   1.4057608e+02   9.9077924e-01
   1.4068002e+02   9.8839850e-01
   1.4078390e+02   9.8213164e-01
   1.4088810e+02   9.7204677e-01
   1.4099279e+02   9.5821794e-01
   1.4109769e+02   9.4080636e-01
   1.4120315e+02   9.1989527e-01
   1.4130951e+02   8.9555415e-01
   1.4141705e+02   8.6784228e-01
   1.4152607e+02   8.3681033e-01
   1.4163689e+02   8.0250044e-01
   1.4174981e+02   7.6494495e-01
   1.4186521e+02   7.2416367e-01
   1.4198349e+02   6.8015917e-01
   1.4210515e+02   6.3290904e-01
   1.4223080e+02   5.8235326e-01
   1.4236122e+02   5.2837249e-01
   1.4249750e+02   4.7074855e-01
   1.4264119e+02   4.0908513e-01
   1.4279483e+02   3.4262541e-01
   1.4296322e+02   2.6974047e-01
   1.4312988e+02   1.9811840e-01
   1.4329242e+02   1.2924129e-01
   1.4340331e+02   8.3012206e-02
   1.4340331e+02   8.3012206e-02
   1.4344203e+02   6.7039584e-02
   1.4348076e+02   5.1162638e-02
   1.4352130e+02   3.4646978e-02
   1.4356270e+02   1.7900593e-02
   1.4360504e+02   9.0024476e-04
   1.4360729e+02   5.6114900e-13
   1.4360729e+02  -1.6602735e-13
   1.4365064e+02  -1.7233680e-02
   1.4368809e+02  -3.1900417e-02
   1.4372648e+02  -4.6643819e-02
   1.4376566e+02  -6.1337233e-02
   1.4380569e+02  -7.5944412e-02
   1.4384661e+02  -9.0441533e-02
   1.4388851e+02  -1.0481956e-01
   1.4393143e+02  -1.1908448e-01
   1.4397548e+02  -1.3325770e-01
   1.4402074e+02  -1.4737679e-01
   1.4406732e+02  -1.6149643e-01
   1.4411536e+02  -1.7569000e-01
   1.4416502e+02  -1.9005178e-01
   1.4421649e+02  -2.0470052e-01
   1.4427003e+02  -2.1978499e-01
   1.4432598e+02  -2.3549320e-01
   1.4438479e+02  -2.5206880e-01
   1.4444714e+02  -2.6984273e-01
   1.4451410e+02  -2.8930297e-01
   1.4458771e+02  -3.1128400e-01
   1.4466167e+02  -3.3411782e-01
   1.4473380e+02  -3.5719101e-01
   1.4480498e+02  -3.8078622e-01
   1.4487582e+02  -4.0508844e-01
   1.4494672e+02  -4.3020828e-01
   1.4501798e+02  -4.5621058e-01
   1.4508986e+02  -4.8312757e-01
   1.4516259e+02  -5.1096552e-01
   1.4523583e+02  -5.3948624e-01
   1.4530939e+02  -5.6848788e-01
   1.4538360e+02  -5.9794093e-01
   1.4545872e+02  -6.2778784e-01
   1.4553501e+02  -6.5794883e-01
   1.4561274e+02  -6.8832456e-01
   1.4569221e+02  -7.1879759e-01
   1.4577374e+02  -7.4923285e-01
   1.4585774e+02  -7.7947777e-01
   1.4594471e+02  -8.0936198e-01
   1.4603533e+02  -8.3869716e-01
   1.4613055e+02  -8.6727835e-01
   1.4623190e+02  -8.9489088e-01
   1.4633857e+02  -9.2054491e-01
   1.4644408e+02  -9.4223512e-01
   1.4654898e+02  -9.5997571e-01
   1.4665377e+02  -9.7375412e-01
   1.4675856e+02  -9.8350177e-01
   1.4686327e+02  -9.8917324e-01
   1.4696780e+02  -9.9077924e-01
   1.4707175e+02  -9.8839850e-01
   1.4717562e+02  -9.8213164e-01
   1.4727982e+02  -9.7204677e-01
   1.4738451e+02  -9.5821794e-01
   1.4748941e+02  -9.4080636e-01
   1.4759488e+02  -9.1989527e-01
   1.4770123e+02  -8.9555415e-01
   1.4780877e+02  -8.6784228e-01
   1.4791780e+02  -8.3681033e-01
   1.4802861e+02  -8.0250044e-01
   1.4814153e+02  -7.6494495e-01
   1.4825693e+02  -7.2416367e-01
   1.4837521e+02  -6.8015917e-01
   1.4849687e+02  -6.3290904e-01
   1.4862252e+02  -5.8235326e-01
   1.4875295e+02  -5.2837249e-01
   1.4888922e+02  -4.7074855e-01
   1.4903291e+02  -4.0908513e-01
   1.4918655e+02  -3.4262541e-01
   1.4935494e+02  -2.6974047e-01
   1.4952160e+02  -1.9811840e-01
   1.4968414e+02  -1.2924129e-01
   1.4979503e+02  -8.3012206e-02
   1.4979503e+02  -8.3012206e-02
   1.4983376e+02  -6.7039584e-02
   1.4987248e+02  -5.1162638e-02
   1.4991302e+02  -3.4646978e-02
   1.4995442e+02  -1.7900593e-02
   1.4999676e+02  -9.0024476e-04
   1.4999901e+02  -5.5995898e-13
   1.4999901e+02   1.6721737e-13
   1.5004236e+02   1.7233680e-02
   1.5007982e+02   3.1900417e-02
   1.5011820e+02   4.6643819e-02
   1.5015738e+02   6.1337233e-02
   1.5019741e+02   7.5944412e-02
   1.5023834e+02   9.0441533e-02
   1.5028023e+02   1.0481956e-01
   1.5032316e+02   1.1908448e-01
   1.5036720e+02   1.3325770e-01
   1.5041246e+02   1.4737679e-01
   1.5045905e+02   1.6149643e-01
   1.5050708e+02   1.7569000e-01
   1.5055674e+02   1.9005178e-01
   1.5060821e+02   2.0470052e-01
   1.5066176e+02   2.1978499e-01
   1.5071770e+02   2.3549320e-01
   1.5077651e+02   2.5206880e-01
   1.5083886e+02   2.6984273e-01
   1.5090582e+02   2.8930297e-01
   1.5097943e+02   3.1128400e-01
   1.5105339e+02   3.3411782e-01
   1.5112552e+02   3.5719101e-01
   1.5119670e+02   3.8078622e-01
   1.5126754e+02   4.0508844e-01
   1.5133844e+02   4.3020828e-01
   1.5140970e+02   4.5621058e-01
   1.5148158e+02   4.8312757e-01
   1.5155431e+02   5.1096552e-01
   1.5162755e+02   5.3948624e-01
   1.5170112e+02   5.6848788e-01
   1.5177532e+02   5.9794093e-01
   1.5185044e+02   6.2778784e-01
   1.5192673e+02   6.5794883e-01
   1.5200446e+02   6.8832456e-01
   1.5208393e+02   7.1879759e-01
   1.5216546e+02   7.4923285e-01
   1.5224946e+02   7.7947777e-01
   1.5233643e+02   8.0936198e-01
   1.5242705e+02   8.3869716e-01
   1.5252227e+02   8.6727835e-01
   1.5262362e+02   8.9489088e-01
   1.5273029e+02   9.2054491e-01
   1.5283580e+02   9.4223512e-01
   1.5294070e+02   9.5997571e-01
   1.5304549e+02   9.7375412e-01
   1.5315028e+02   9.8350177e-01
   1.5325500e+02   9.8917324e-01
   1.5335952e+02   9.9077924e-01
   1.5346347e+02   9.8839850e-01
   1.5356734e+02   9.8213164e-01
   1.5367154e+02   9.7204677e-01
   1.5377624e+02   9.5821794e-01
   1.5388113e+02   9.4080636e-01
   1.5398660e+02   9.1989527e-01
   1.5409295e+02   8.9555415e-01
   1.5420049e+02   8.6784228e-01
   1.5430952e+02   8.3681033e-01
   1.5442033e+02   8.0250044e-01
   1.5453326e+02   7.6494495e-01
   1.5464865e+02   7.2416367e-01
   1.5476693e+02   6.8015917e-01
   1.5488859e+02   6.3290904e-01
   1.5501424e+02   5.8235326e-01
   1.5514467e+02   5.2837249e-01
   1.5528094e+02   4.7074855e-01
   1.5542463e+02   4.0908513e-01
   1.5557827e+02   3.4262541e-01
   1.5574666e+02   2.6974047e-01
   1.5591333e+02   1.9811840e-01
   1.5607586e+02   1.2924129e-01
   1.5618676e+02   8.3012206e-02
   1.5618676e+02   8.3012206e-02
   1.5622548e+02   6.7039584e-02
   1.5626420e+02   5.1162638e-02
   1.5630475e+02   3.4646978e-02
   1.5634614e+02   1.7900593e-02
   1.5638849e+02   9.0024476e-04
   1.5639074e+02   5.7594218e-13
   1.5639074e+02  -1.5123406e-13
   1.5643409e+02  -1.7233680e-02
   1.5647154e+02  -3.1900417e-02
   1.5650993e+02  -4.6643819e-02
   1.5654911e+02  -6.1337233e-02
   1.5658913e+02  -7.5944412e-02
   1.5663006e+02  -9.0441533e-02
   1.5667195e+02  -1.0481956e-01
   1.5671488e+02  -1.1908448e-01
   1.5675893e+02  -1.3325770e-01
   1.5680419e+02  -1.4737679e-01
   1.5685077e+02  -1.6149643e-01
   1.5689881e+02  -1.7569000e-01
   1.5694846e+02  -1.9005178e-01
   1.5699994e+02  -2.0470052e-01
   1.5705348e+02  -2.1978499e-01
   1.5710943e+02  -2.3549320e-01
   1.5716824e+02  -2.5206880e-01
   1.5723058e+02  -2.6984273e-01
   1.5729754e+02  -2.8930297e-01
   1.5737115e+02  -3.1128400e-01
   1.5744512e+02  -3.3411782e-01
   1.5751724e+02  -3.5719101e-01
   1.5758843e+02  -3.8078622e-01
   1.5765927e+02  -4.0508844e-01
   1.5773016e+02  -4.3020828e-01
   1.5780143e+02  -4.5621058e-01
   1.5787331e+02  -4.8312757e-01
   1.5794604e+02  -5.1096552e-01
   1.5801927e+02  -5.3948624e-01
   1.5809284e+02  -5.6848788e-01
   1.5816705e+02  -5.9794093e-01
   1.5824216e+02  -6.2778784e-01
   1.5831845e+02  -6.5794883e-01
   1.5839619e+02  -6.8832456e-01
   1.5847565e+02  -7.1879759e-01
   1.5855719e+02  -7.4923285e-01
   1.5864119e+02  -7.7947777e-01
   1.5872816e+02  -8.0936198e-01
   1.5881877e+02  -8.3869716e-01
   1.5891400e+02  -8.6727835e-01
   1.5901534e+02  -8.9489088e-01
   1.5912202e+02  -9.2054491e-01
   1.5922753e+02  -9.4223512e-01
   1.5933242e+02  -9.5997571e-01
   1.5943721e+02  -9.7375412e-01
   1.5954201e+02  -9.8350177e-01
   1.5964672e+02  -9.8917324e-01
   1.5975124e+02  -9.9077924e-01
   1.5985519e+02  -9.8839850e-01
   1.5995907e+02  -9.8213164e-01
   1.6006327e+02  -9.7204677e-01
   1.6016796e+02  -9.5821794e-01
   1.6027286e+02  -9.4080636e-01
   1.6037832e+02  -9.1989527e-01
   1.6048468e+02  -8.9555415e-01
   1.6059222e+02  -8.6784228e-01
   1.6070124e+02  -8.3681033e-01
   1.6081206e+02  -8.0250044e-01
   1.6092498e+02  -7.6494495e-01
   1.6104037e+02  -7.2416367e-01
   1.6115866e+02  -6.8015917e-01
   1.6128032e+02  -6.3290904e-01
   1.6140597e+02  -5.8235326e-01
   1.6153639e+02  -5.2837249e-01
   1.6167267e+02  -4.7074855e-01
   1.6181636e+02  -4.0908513e-01
   1.6197000e+02  -3.4262541e-01
   1.6213839e+02  -2.6974047e-01
   1.6230505e+02  -1.9811840e-01
   1.6246759e+02  -1.2924129e-01
   1.6257848e+02  -8.3012206e-02
   1.6257848e+02  -8.3012206e-02
   1.6261720e+02  -6.7039584e-02
   1.6265593e+02  -5.1162638e-02
   1.6269647e+02  -3.4646978e-02
   1.6273787e+02  -1.7900593e-02
   1.6278021e+02  -9.0024476e-04
   1.6278246e+02  -5.6726867e-13
   1.6278246e+02   1.5990768e-13
   1.6282581e+02   1.7233680e-02
   1.6286326e+02   3.1900417e-02
   1.6290165e+02   4.6643819e-02
   1.6294083e+02   6.1337233e-02
   1.6298086e+02   7.5944412e-02
   1.6302178e+02   9.0441533e-02
   1.6306368e+02   1.0481956e-01
   1.6310660e+02   1.1908448e-01
   1.6315065e+02   1.3325770e-01
   1.6319591e+02   1.4737679e-01
   1.6324249e+02   1.6149643e-01
   1.6329053e+02   1.7569000e-01
   1.6334019e+02   1.9005178e-01
   1.6339166e+02   2.0470052e-01
   1.6344520e+02   2.1978499e-01
   1.6350115e+02   2.3549320e-01
   1.6355996e+02   2.5206880e-01
   1.6362231e+02   2.6984273e-01
   1.6368927e+02   2.8930297e-01
   1.6376288e+02   3.1128400e-01
   1.6383684e+02   3.3411782e-01
   1.6390897e+02   3.5719101e-01
   1.6398015e+02   3.8078622e-01
   1.6405099e+02   4.0508844e-01
   1.6412189e+02   4.3020828e-01
   1.6419315e+02   4.5621058e-01
   1.6426503e+02   4.8312757e-01
   1.6433776e+02   5.1096552e-01
   1.6441100e+02   5.3948624e-01
   1.6448456e+02   5.6848788e-01
   1.6455877e+02   5.9794093e-01
   1.6463389e+02   6.2778784e-01
   1.6471018e+02   6.5794883e-01
   1.6478791e+02   6.8832456e-01
   1.6486738e+02   7.1879759e-01
   1.6494891e+02   7.4923285e-01
   1.6503291e+02   7.7947777e-01
   1.6511988e+02   8.0936198e-01
   1.6521050e+02   8.3869716e-01
   1.6530572e+02   8.6727835e-01
   1.6540707e+02   8.9489088e-01
   1.6551374e+02   9.2054491e-01
   1.6561925e+02   9.4223512e-01
   1.6572415e+02   9.5997571e-01
   1.6582894e+02   9.7375412e-01
   1.6593373e+02   9.8350177e-01
   1.6603844e+02   9.8917324e-01
   1.6614297e+02   9.9077924e-01
   1.6624692e+02   9.8839850e-01
   1.6635079e+02   9.8213164e-01
   1.6645499e+02   9.7204677e-01
   1.6655968e+02   9.5821794e-01
   1.6666458e+02   9.4080636e-01
   1.6677004e+02   9.1989527e-01
   1.6687640e+02   8.9555415e-01
   1.6698394e+02   8.6784228e-01
   1.6709297e+02   8.3681033e-01
   1.6720378e+02   8.0250044e-01
   1.6731670e+02   7.6494495e-01
   1.6743210e+02   7.2416367e-01
   1.6755038e+02   6.8015917e-01
   1.6767204e+02   6.3290904e-01
   1.6779769e+02   5.8235326e-01
   1.6792811e+02   5.2837249e-01
   1.6806439e+02   4.7074855e-01
   1.6820808e+02   4.0908513e-01
   1.6836172e+02   3.4262541e-01
   1.6853011e+02   2.6974047e-01
   1.6869677e+02   1.9811840e-01
   1.6885931e+02   1.2924129e-01
   1.6897020e+02   8.3012206e-02
   1.6897020e+02   8.3012206e-02
   1.6900893e+02   6.7039584e-02
   1.6904765e+02   5.1162638e-02
   1.6908819e+02   3.4646978e-02
   1.6912959e+02   1.7900593e-02
   1.6917193e+02   9.0024476e-04
   1.6917418e+02   5.6292612e-13
   1.6917418e+02  -1.6425034e-13
   1.6921753e+02  -1.7233680e-02
   1.6925499e+02  -3.1900417e-02
   1.6929337e+02  -4.6643819e-02
   1.6933255e+02  -6.1337233e-02
   1.6937258e+02  -7.5944412e-02
   1.6941351e+02  -9.0441533e-02
   1.6945540e+02  -1.0481956e-01
   1.6949833e+02  -1.1908448e-01
   1.6954237e+02  -1.3325770e-01
   1.6958763e+02  -1.4737679e-01
   1.6963421e+02  -1.6149643e-01
   1.6968225e+02  -1.7569000e-01
   1.6973191e+02  -1.9005178e-01
   1.6978338e+02  -2.0470052e-01
   1.6983693e+02  -2.1978499e-01
   1.6989287e+02  -2.3549320e-01
   1.6995168e+02  -2.5206880e-01
   1.7001403e+02  -2.6984273e-01
   1.7008099e+02  -2.8930297e-01
   1.7015460e+02  -3.1128400e-01
   1.7022856e+02  -3.3411782e-01
   1.7030069e+02  -3.5719101e-01
   1.7037187e+02  -3.8078622e-01
   1.7044271e+02  -4.0508844e-01
   1.7051361e+02  -4.3020828e-01
   1.7058487e+02  -4.5621058e-01
   1.7065675e+02  -4.8312757e-01
   1.7072948e+02  -5.1096552e-01
   1.7080272e+02  -5.3948624e-01
   1.7087629e+02  -5.6848788e-01
   1.7095049e+02  -5.9794093e-01
   1.7102561e+02  -6.2778784e-01
   1.7110190e+02  -6.5794883e-01
   1.7117963e+02  -6.8832456e-01
   1.7125910e+02  -7.1879759e-01
   1.7134063e+02  -7.4923285e-01
   1.7142463e+02  -7.7947777e-01
   1.7151160e+02  -8.0936198e-01
   1.7160222e+02  -8.3869716e-01
   1.7169744e+02  -8.6727835e-01
   1.7179879e+02  -8.9489088e-01
   1.7190546e+02  -9.2054491e-01
   1.7201097e+02  -9.4223512e-01
   1.7211587e+02  -9.5997571e-01
   1.7222066e+02  -9.7375412e-01
   1.7232545e+02  -9.8350177e-01
   1.7243017e+02  -9.8917324e-01
   1.7253469e+02  -9.9077924e-01
   1.7263864e+02  -9.8839850e-01
   1.7274251e+02  -9.8213164e-01
   1.7284671e+02  -9.7204677e-01
   1.7295140e+02  -9.5821794e-01
   1.7305630e+02  -9.4080636e-01
   1.7316177e+02  -9.1989527e-01
   1.7326812e+02  -8.9555415e-01
   1.7337566e+02  -8.6784228e-01
   1.7348469e+02  -8.3681033e-01
   1.7359550e+02  -8.0250044e-01
   1.7370843e+02  -7.6494495e-01
   1.7382382e+02  -7.2416367e-01
   1.7394210e+02  -6.8015917e-01
   1.7406376e+02  -6.3290904e-01
   1.7418941e+02  -5.8235326e-01
   1.7431984e+02  -5.2837249e-01
   1.7445611e+02  -4.7074855e-01
   1.7459980e+02  -4.0908513e-01
   1.7475344e+02  -3.4262541e-01
   1.7492183e+02  -2.6974047e-01
   1.7508849e+02  -1.9811840e-01
   1.7525103e+02  -1.2924129e-01
   1.7536192e+02  -8.3012206e-02
   1.7536192e+02  -8.3012206e-02
   1.7540065e+02  -6.7039584e-02
   1.7543937e+02  -5.1162638e-02
   1.7547992e+02  -3.4646978e-02
   1.7552131e+02  -1.7900593e-02
   1.7556366e+02  -9.0024476e-04
   1.7556591e+02  -5.6537392e-13
   1.7556591e+02   1.6180265e-13
   1.7560926e+02   1.7233680e-02
   1.7564671e+02   3.1900417e-02
   1.7568510e+02   4.6643819e-02
   1.7572428e+02   6.1337233e-02
   1.7576430e+02   7.5944412e-02
   1.7580523e+02   9.0441533e-02
   1.7584712e+02   1.0481956e-01
   1.7589005e+02   1.1908448e-01
   1.7593410e+02   1.3325770e-01
   1.7597936e+02   1.4737679e-01
   1.7602594e+02   1.6149643e-01
   1.7607398e+02   1.7569000e-01
   1.7612363e+02   1.9005178e-01
   1.7617511e+02   2.0470052e-01
   1.7622865e+02   2.1978499e-01
   1.7628460e+02   2.3549320e-01
   1.7634341e+02   2.5206880e-01
   1.7640575e+02   2.6984273e-01
   1.7647271e+02   2.8930297e-01
   1.7654632e+02   3.1128400e-01
   1.7662029e+02   3.3411782e-01
   1.7669241e+02   3.5719101e-01
   1.7676360e+02   3.8078622e-01
   1.7683444e+02   4.0508844e-01
   1.7690533e+02   4.3020828e-01
   1.7697659e+02   4.5621058e-01
   1.7704847e+02   4.8312757e-01
   1.7712121e+02   5.1096552e-01
   1.7719444e+02   5.3948624e-01
   1.7726801e+02   5.6848788e-01
   1.7734222e+02   5.9794093e-01
   1.7741733e+02   6.2778784e-01
   1.7749362e+02   6.5794883e-01
   1.7757136e+02   6.8832456e-01
   1.7765082e+02   7.1879759e-01
   1.7773236e+02   7.4923285e-01
   1.7781636e+02   7.7947777e-01
   1.7790333e+02   8.0936198e-01
   1.7799394e+02   8.3869716e-01
   1.7808917e+02   8.6727835e-01
   1.7819051e+02   8.9489088e-01
   1.7829719e+02   9.2054491e-01
   1.7840270e+02   9.4223512e-01
   1.7850759e+02   9.5997571e-01
   1.7861238e+02   9.7375412e-01
   1.7871718e+02   9.8350177e-01
   1.7882189e+02   9.8917324e-01
   1.7892641e+02   9.9077924e-01
   1.7903036e+02   9.8839850e-01
   1.7913424e+02   9.8213164e-01
   1.7923844e+02   9.7204677e-01
   1.7934313e+02   9.5821794e-01
   1.7944803e+02   9.4080636e-01
   1.7955349e+02   9.1989527e-01
   1.7965984e+02   8.9555415e-01
   1.7976739e+02   8.6784228e-01
   1.7987641e+02   8.3681033e-01
   1.7998722e+02   8.0250044e-01
   1.8010015e+02   7.6494495e-01
   1.8021554e+02   7.2416367e-01
   1.8033383e+02   6.8015917e-01
   1.8045549e+02   6.3290904e-01
   1.8058114e+02   5.8235326e-01
   1.8071156e+02   5.2837249e-01
   1.8084784e+02   4.7074855e-01
   1.8099153e+02   4.0908513e-01
   1.8114517e+02   3.4262541e-01
   1.8131356e+02   2.6974047e-01
   1.8148022e+02   1.9811840e-01
   1.8164276e+02   1.2924129e-01
   1.8175365e+02   8.3012206e-02
   1.8175365e+02   8.3012206e-02
   1.8179237e+02   6.7039584e-02
   1.8183110e+02   5.1162638e-02
   1.8187164e+02   3.4646978e-02
   1.8191304e+02   1.7900593e-02
   1.8195538e+02   9.0024476e-04
   1.8195763e+02   5.6641562e-13
   1.8195763e+02  -1.6076062e-13
   1.8200098e+02  -1.7233680e-02
   1.8203843e+02  -3.1900417e-02
   1.8207682e+02  -4.6643819e-02
   1.8211600e+02  -6.1337233e-02
   1.8215602e+02  -7.5944412e-02
   1.8219695e+02  -9.0441533e-02
   1.8223885e+02  -1.0481956e-01
   1.8228177e+02  -1.1908448e-01
   1.8232582e+02  -1.3325770e-01
   1.8237108e+02  -1.4737679e-01
   1.8241766e+02  -1.6149643e-01
   1.8246570e+02  -1.7569000e-01
   1.8251536e+02  -1.9005178e-01
   1.8256683e+02  -2.0470052e-01
   1.8262037e+02  -2.1978499e-01
   1.8267632e+02  -2.3549320e-01
   1.8273513e+02  -2.5206880e-01
   1.8279747e+02  -2.6984273e-01
   1.8286444e+02  -2.8930297e-01
   1.8293805e+02  -3.1128400e-01
   1.8301201e+02  -3.3411782e-01
   1.8308414e+02  -3.5719101e-01
   1.8315532e+02  -3.8078622e-01
   1.8322616e+02  -4.0508844e-01
   1.8329706e+02  -4.3020828e-01
   1.8336832e+02  -4.5621058e-01
   1.8344020e+02  -4.8312757e-01
   1.8351293e+02  -5.1096552e-01
   1.8358617e+02  -5.3948624e-01
   1.8365973e+02  -5.6848788e-01
   1.8373394e+02  -5.9794093e-01
   1.8380906e+02  -6.2778784e-01
   1.8388535e+02  -6.5794883e-01
   1.8396308e+02  -6.8832456e-01
   1.8404255e+02  -7.1879759e-01
   1.8412408e+02  -7.4923285e-01
   1.8420808e+02  -7.7947777e-01
   1.8429505e+02  -8.0936198e-01
   1.8438567e+02  -8.3869716e-01
   1.8448089e+02  -8.6727835e-01
   1.8458224e+02  -8.9489088e-01
   1.8468891e+02  -9.2054491e-01
   1.8479442e+02  -9.4223512e-01
   1.8489931e+02  -9.5997571e-01
   1.8500410e+02  -9.7375412e-01
   1.8510890e+02  -9.8350177e-01
   1.8521361e+02  -9.8917324e-01
   1.8531814e+02  -9.9077924e-01
   1.8542209e+02  -9.8839850e-01
   1.8552596e+02  -9.8213164e-01
   1.8563016e+02  -9.7204677e-01
   1.8573485e+02  -9.5821794e-01
   1.8583975e+02  -9.4080636e-01
   1.8594521e+02  -9.1989527e-01
   1.8605157e+02  -8.9555415e-01
   1.8615911e+02  -8.6784228e-01
   1.8626814e+02  -8.3681033e-01
   1.8637895e+02  -8.0250044e-01
   1.8649187e+02  -7.6494495e-01
   1.8660727e+02  -7.2416367e-01
   1.8672555e+02  -6.8015917e-01
   1.8684721e+02  -6.3290904e-01
   1.8697286e+02  -5.8235326e-01
   1.8710328e+02  -5.2837249e-01
   1.8723956e+02  -4.7074855e-01
   1.8738325e+02  -4.0908513e-01
   1.8753689e+02  -3.4262541e-01
   1.8770528e+02  -2.6974047e-01
   1.8787194e+02  -1.9811840e-01
   1.8803448e+02  -1.2924129e-01
   1.8814537e+02  -8.3012206e-02
   1.8814537e+02  -8.3012206e-02
   1.8818410e+02  -6.7039584e-02
   1.8822282e+02  -5.1162638e-02
   1.8826336e+02  -3.4646978e-02
   1.8830476e+02  -1.7900593e-02
   1.8834710e+02  -9.0024476e-04
   1.8834935e+02  -5.5769972e-13
   1.8834935e+02   1.6947674e-13
   1.8839270e+02   1.7233680e-02
   1.8843016e+02   3.1900417e-02
   1.8846854e+02   4.6643819e-02
   1.8850772e+02   6.1337233e-02
   1.8854775e+02   7.5944412e-02
   1.8858868e+02   9.0441533e-02
   1.8863057e+02   1.0481956e-01
   1.8867350e+02   1.1908448e-01
   1.8871754e+02   1.3325770e-01
   1.8876280e+02   1.4737679e-01
   1.8880938e+02   1.6149643e-01
   1.8885742e+02   1.7569000e-01
   1.8890708e+02   1.9005178e-01
   1.8895855e+02   2.0470052e-01
   1.8901210e+02   2.1978499e-01
   1.8906804e+02   2.3549320e-01
   1.8912685e+02   2.5206880e-01
   1.8918920e+02   2.6984273e-01
   1.8925616e+02   2.8930297e-01
   1.8932977e+02   3.1128400e-01
   1.8940373e+02   3.3411782e-01
   1.8947586e+02   3.5719101e-01
   1.8954704e+02   3.8078622e-01
   1.8961788e+02   4.0508844e-01
   1.8968878e+02   4.3020828e-01
   1.8976004e+02   4.5621058e-01
   1.8983192e+02   4.8312757e-01
   1.8990465e+02   5.1096552e-01
   1.8997789e+02   5.3948624e-01
   1.9005146e+02   5.6848788e-01
   1.9012566e+02   5.9794093e-01
   1.9020078e+02   6.2778784e-01
   1.9027707e+02   6.5794883e-01
   1.9035480e+02   6.8832456e-01
   1.9043427e+02   7.1879759e-01
   1.9051580e+02   7.4923285e-01
   1.9059980e+02   7.7947777e-01
   1.9068677e+02   8.0936198e-01
   1.9077739e+02   8.3869716e-01
   1.9087261e+02   8.6727835e-01
   1.9097396e+02   8.9489088e-01
   1.9108063e+02   9.2054491e-01
   1.9118614e+02   9.4223512e-01
   1.9129104e+02   9.5997571e-01
   1.9139583e+02   9.7375412e-01
   1.9150062e+02   9.8350177e-01
   1.9160534e+02   9.8917324e-01
   1.9170986e+02   9.9077924e-01
   1.9181381e+02   9.8839850e-01
   1.9191768e+02   9.8213164e-01
   1.9202188e+02   9.7204677e-01
   1.9212657e+02   9.5821794e-01
   1.9223147e+02   9.4080636e-01
   1.9233694e+02   9.1989527e-01
   1.9244329e+02   8.9555415e-01
   1.9255083e+02   8.6784228e-01
   1.9265986e+02   8.3681033e-01
   1.9277067e+02   8.0250044e-01
   1.9288359e+02   7.6494495e-01
   1.9299899e+02   7.2416367e-01
   1.9311727e+02   6.8015917e-01
   1.9323893e+02   6.3290904e-01
   1.9336458e+02   5.8235326e-01
   1.9349501e+02   5.2837249e-01
   1.9363128e+02   4.7074855e-01
   1.9377497e+02   4.0908513e-01
   1.9392861e+02   3.4262541e-01
   1.9409700e+02   2.6974047e-01
   1.9426366e+02   1.9811840e-01
   1.9442620e+02   1.2924129e-01
   1.9453709e+02   8.3012206e-02
   1.9453709e+02   8.3012206e-02
   1.9457582e+02   6.7039584e-02
   1.9461454e+02   5.1162638e-02
   1.9465509e+02   3.4646978e-02
   1.9469648e+02   1.7900593e-02
   1.9473883e+02   9.0024476e-04
   1.9474108e+02   5.6943892e-13
   1.9474108e+02  -1.5773754e-13
   1.9478443e+02  -1.7233680e-02
   1.9482188e+02  -3.1900417e-02
   1.9486027e+02  -4.6643819e-02
   1.9489945e+02  -6.1337233e-02
   1.9493947e+02  -7.5944412e-02
   1.9498040e+02  -9.0441533e-02
   1.9502229e+02  -1.0481956e-01
   1.9506522e+02  -1.1908448e-01
   1.9510927e+02  -1.3325770e-01
   1.9515452e+02  -1.4737679e-01
   1.9520111e+02  -1.6149643e-01
   1.9524915e+02  -1.7569000e-01
   1.9529880e+02  -1.9005178e-01
   1.9535028e+02  -2.0470052e-01
   1.9540382e+02  -2.1978499e-01
   1.9545977e+02  -2.3549320e-01
   1.9551858e+02  -2.5206880e-01
   1.9558092e+02  -2.6984273e-01
   1.9564788e+02  -2.8930297e-01
   1.9572149e+02  -3.1128400e-01
   1.9579545e+02  -3.3411782e-01
   1.9586758e+02  -3.5719101e-01
   1.9593877e+02  -3.8078622e-01
   1.9600961e+02  -4.0508844e-01
   1.9608050e+02  -4.3020828e-01
   1.9615176e+02  -4.5621058e-01
   1.9622364e+02  -4.8312757e-01
   1.9629637e+02  -5.1096552e-01
   1.9636961e+02  -5.3948624e-01
   1.9644318e+02  -5.6848788e-01
   1.9651739e+02  -5.9794093e-01
   1.9659250e+02  -6.2778784e-01
   1.9666879e+02  -6.5794883e-01
   1.9674653e+02  -6.8832456e-01
   1.9682599e+02  -7.1879759e-01
   1.9690752e+02  -7.4923285e-01
   1.9699152e+02  -7.7947777e-01
   1.9707850e+02  -8.0936198e-01
   1.9716911e+02  -8.3869716e-01
   1.9726433e+02  -8.6727835e-01
   1.9736568e+02  -8.9489088e-01
   1.9747236e+02  -9.2054491e-01
   1.9757787e+02  -9.4223512e-01
   1.9768276e+02  -9.5997571e-01
   1.9778755e+02  -9.7375412e-01
   1.9789234e+02  -9.8350177e-01
   1.9799706e+02  -9.8917324e-01
   1.9810158e+02  -9.9077924e-01
   1.9820553e+02  -9.8839850e-01
   1.9830941e+02  -9.8213164e-01
   1.9841361e+02  -9.7204677e-01
   1.9851830e+02  -9.5821794e-01
   1.9862319e+02  -9.4080636e-01
   1.9872866e+02  -9.1989527e-01
   1.9883501e+02  -8.9555415e-01
   1.9894256e+02  -8.6784228e-01
   1.9905158e+02  -8.3681033e-01
   1.9916239e+02  -8.0250044e-01
   1.9927532e+02  -7.6494495e-01
   1.9939071e+02  -7.2416367e-01
   1.9950899e+02  -6.8015917e-01
   1.9963066e+02  -6.3290904e-01
   1.9975630e+02  -5.8235326e-01
   1.9988673e+02  -5.2837249e-01
   2.0002301e+02  -4.7074855e-01
   2.0016670e+02  -4.0908513e-01
   2.0032034e+02  -3.4262541e-01
   2.0048873e+02  -2.6974047e-01
   2.0065539e+02  -1.9811840e-01
   2.0081793e+02  -1.2924129e-01
   2.0092882e+02  -8.3012206e-02
   2.0092882e+02  -8.3012206e-02
   2.0096754e+02  -6.7039584e-02
   2.0100627e+02  -5.1162638e-02
   2.0104681e+02  -3.4646978e-02
   2.0108821e+02  -1.7900593e-02
   2.0113055e+02  -9.0024476e-04
   2.0113280e+02  -5.7085684e-13
   2.0113280e+02   1.5631951e-13
   2.0117615e+02   1.7233680e-02
   2.0121360e+02   3.1900417e-02
   2.0125199e+02   4.6643819e-02
   2.0129117e+02   6.1337233e-02
   2.0133119e+02   7.5944412e-02
   2.0137212e+02   9.0441533e-02
   2.0141401e+02   1.0481956e-01
   2.0145694e+02   1.1908448e-01
   2.0150099e+02   1.3325770e-01
   2.0154625e+02   1.4737679e-01
   2.0159283e+02   1.6149643e-01
   2.0164087e+02   1.7569000e-01
   2.0169053e+02   1.9005178e-01
   2.0174200e+02   2.0470052e-01
   2.0179554e+02   2.1978499e-01
   2.0185149e+02   2.3549320e-01
   2.0191030e+02   2.5206880e-01
   2.0197264e+02   2.6984273e-01
   2.0203961e+02   2.8930297e-01
   2.0211321e+02   3.1128400e-01
   2.0218718e+02   3.3411782e-01
   2.0225931e+02   3.5719101e-01
   2.0233049e+02   3.8078622e-01
   2.0240133e+02   4.0508844e-01
   2.0247223e+02   4.3020828e-01
   2.0254349e+02   4.5621058e-01
   2.0261537e+02   4.8312757e-01
   2.0268810e+02   5.1096552e-01
   2.0276133e+02   5.3948624e-01
   2.0283490e+02   5.6848788e-01
   2.0290911e+02   5.9794093e-01
   2.0298423e+02   6.2778784e-01
   2.0306052e+02   6.5794883e-01
   2.0313825e+02   6.8832456e-01
   2.0321771e+02   7.1879759e-01
   2.0329925e+02   7.4923285e-01
   2.0338325e+02   7.7947777e-01
   2.0347022e+02   8.0936198e-01
   2.0356084e+02   8.3869716e-01
   2.0365606e+02   8.6727835e-01
   2.0375741e+02   8.9489088e-01
   2.0386408e+02   9.2054491e-01
   2.0396959e+02   9.4223512e-01
   2.0407448e+02   9.5997571e-01
   2.0417927e+02   9.7375412e-01
   2.0428407e+02   9.8350177e-01
   2.0438878e+02   9.8917324e-01
   2.0449331e+02   9.9077924e-01
   2.0459726e+02   9.8839850e-01
   2.0470113e+02   9.8213164e-01
   2.0480533e+02   9.7204677e-01
   2.0491002e+02   9.5821794e-01
   2.0501492e+02   9.4080636e-01
   2.0512038e+02   9.1989527e-01
   2.0522674e+02   8.9555415e-01
   2.0533428e+02   8.6784228e-01
   2.0544331e+02   8.3681033e-01
   2.0555412e+02   8.0250044e-01
   2.0566704e+02   7.6494495e-01
   2.0578244e+02   7.2416367e-01
   2.0590072e+02   6.8015917e-01
   2.0602238e+02   6.3290904e-01
   2.0614803e+02   5.8235326e-01
   2.0627845e+02   5.2837249e-01
   2.0641473e+02   4.7074855e-01
   2.0655842e+02   4.0908513e-01
   2.0671206e+02   3.4262541e-01
   2.0688045e+02   2.6974047e-01
   2.0704711e+02   1.9811840e-01
   2.0720965e+02   1.2924129e-01
   2.0732054e+02   8.3012206e-02
   2.0732054e+02   8.3012206e-02
   2.0735926e+02   6.7039584e-02
   2.0739799e+02   5.1162638e-02
   2.0743853e+02   3.4646978e-02
   2.0747993e+02   1.7900593e-02
   2.0752227e+02   9.0024476e-04
   2.0752452e+02   5.6460511e-13
   2.0752452e+02  -1.6257102e-13
   2.0756787e+02  -1.7233680e-02
   2.0760533e+02  -3.1900417e-02
   2.0764371e+02  -4.6643819e-02
   2.0768289e+02  -6.1337233e-02
   2.0772292e+02  -7.5944412e-02
   2.0776385e+02  -9.0441533e-02
   2.0780574e+02  -1.0481956e-01
   2.0784867e+02  -1.1908448e-01
   2.0789271e+02  -1.3325770e-01
   2.0793797e+02  -1.4737679e-01
   2.0798455e+02  -1.6149643e-01
   2.0803259e+02  -1.7569000e-01
   2.0808225e+02  -1.9005178e-01
   2.0813372e+02  -2.0470052e-01
   2.0818727e+02  -2.1978499e-01
   2.0824321e+02  -2.3549320e-01
   2.0830202e+02  -2.5206880e-01
   2.0836437e+02  -2.6984273e-01
   2.0843133e+02  -2.8930297e-01
   2.0850494e+02  -3.1128400e-01
   2.0857890e+02  -3.3411782e-01
   2.0865103e+02  -3.5719101e-01
   2.0872221e+02  -3.8078622e-01
   2.0879305e+02  -4.0508844e-01
   2.0886395e+02  -4.3020828e-01
   2.0893521e+02  -4.5621058e-01
   2.0900709e+02  -4.8312757e-01
   2.0907982e+02  -5.1096552e-01
   2.0915306e+02  -5.3948624e-01
   2.0922663e+02  -5.6848788e-01
   2.0930083e+02  -5.9794093e-01
   2.0937595e+02  -6.2778784e-01
   2.0945224e+02  -6.5794883e-01
   2.0952997e+02  -6.8832456e-01
   2.0960944e+02  -7.1879759e-01
   2.0969097e+02  -7.4923285e-01
   2.0977497e+02  -7.7947777e-01
   2.0986194e+02  -8.0936198e-01
   2.0995256e+02  -8.3869716e-01
   2.1004778e+02  -8.6727835e-01
   2.1014913e+02  -8.9489088e-01
   2.1025580e+02  -9.2054491e-01
   2.1036131e+02  -9.4223512e-01
   2.1046621e+02  -9.5997571e-01
   2.1057100e+02  -9.7375412e-01
   2.1067579e+02  -9.8350177e-01
   2.1078051e+02  -9.8917324e-01
   2.1088503e+02  -9.9077924e-01
   2.1098898e+02  -9.8839850e-01
   2.1109285e+02  -9.8213164e-01
   2.1119705e+02  -9.7204677e-01
   2.1130174e+02  -9.5821794e-01
   2.1140664e+02  -9.4080636e-01
   2.1151211e+02  -9.1989527e-01
   2.1161846e+02  -8.9555415e-01
   2.1172600e+02  -8.6784228e-01
   2.1183503e+02  -8.3681033e-01
   2.1194584e+02  -8.0250044e-01
   2.1205876e+02  -7.6494495e-01
   2.1217416e+02  -7.2416367e-01
   2.1229244e+02  -6.8015917e-01
   2.1241410e+02  -6.3290904e-01
   2.1253975e+02  -5.8235326e-01
   2.1267018e+02  -5.2837249e-01
   2.1280645e+02  -4.7074855e-01
   2.1295014e+02  -4.0908513e-01
   2.1310378e+02  -3.4262541e-01
   2.1327217e+02  -2.6974047e-01
   2.1343883e+02  -1.9811840e-01
   2.1360137e+02  -1.2924129e-01
   2.1371226e+02  -8.3012206e-02
   2.1371226e+02  -8.3012205e-02
   2.1375099e+02  -6.7039584e-02
   2.1378971e+02  -5.1162638e-02
   2.1383025e+02  -3.4646978e-02
   2.1387165e+02  -1.7900593e-02
   2.1391399e+02  -9.0024476e-04
   2.1391625e+02  -5.7404949e-13
   2.1391625e+02   1.5312686e-13
   2.1395960e+02   1.7233680e-02
   2.1399705e+02   3.1900417e-02
   2.1403544e+02   4.6643819e-02
   2.1407461e+02   6.1337233e-02
   2.1411464e+02   7.5944412e-02
   2.1415557e+02   9.0441533e-02
   2.1419746e+02   1.0481956e-01
   2.1424039e+02   1.1908448e-01
   2.1428444e+02   1.3325770e-01
   2.1432969e+02   1.4737679e-01
   2.1437628e+02   1.6149643e-01
   2.1442432e+02   1.7569000e-01
   2.1447397e+02   1.9005178e-01
   2.1452545e+02   2.0470052e-01
   2.1457899e+02   2.1978499e-01
   2.1463494e+02   2.3549320e-01
   2.1469375e+02   2.5206880e-01
   2.1475609e+02   2.6984273e-01
   2.1482305e+02   2.8930297e-01
   2.1489666e+02   3.1128400e-01
   2.1497062e+02   3.3411782e-01
   2.1504275e+02   3.5719101e-01
   2.1511394e+02   3.8078622e-01
   2.1518477e+02   4.0508844e-01
   2.1525567e+02   4.3020828e-01
   2.1532693e+02   4.5621058e-01
   2.1539881e+02   4.8312757e-01
   2.1547154e+02   5.1096552e-01
   2.1554478e+02   5.3948624e-01
   2.1561835e+02   5.6848788e-01
   2.1569256e+02   5.9794093e-01
   2.1576767e+02   6.2778784e-01
   2.1584396e+02   6.5794883e-01
   2.1592169e+02   6.8832456e-01
   2.1600116e+02   7.1879759e-01
   2.1608269e+02   7.4923285e-01
   2.1616669e+02   7.7947777e-01
   2.1625367e+02   8.0936198e-01
   2.1634428e+02   8.3869716e-01
   2.1643950e+02   8.6727835e-01
   2.1654085e+02   8.9489088e-01
   2.1664753e+02   9.2054491e-01
   2.1675304e+02   9.4223512e-01
   2.1685793e+02   9.5997571e-01
   2.1696272e+02   9.7375412e-01
   2.1706751e+02   9.8350177e-01
   2.1717223e+02   9.8917324e-01
   2.1727675e+02   9.9077924e-01
   2.1738070e+02   9.8839850e-01
   2.1748458e+02   9.8213164e-01
   2.1758877e+02   9.7204677e-01
   2.1769347e+02   9.5821794e-01
   2.1779836e+02   9.4080636e-01
   2.1790383e+02   9.1989527e-01
   2.1801018e+02   8.9555415e-01
   2.1811773e+02   8.6784228e-01
   2.1822675e+02   8.3681033e-01
   2.1833756e+02   8.0250044e-01
   2.1845049e+02   7.6494495e-01
   2.1856588e+02   7.2416367e-01
   2.1868416e+02   6.8015917e-01
   2.1880582e+02   6.3290904e-01
   2.1893147e+02   5.8235326e-01
   2.1906190e+02   5.2837249e-01
   2.1919817e+02   4.7074855e-01
   2.1934187e+02   4.0908513e-01
   2.1949551e+02   3.4262541e-01
   2.1966390e+02   2.6974047e-01
   2.1983056e+02   1.9811840e-01
   2.1999310e+02   1.2924129e-01
   2.2010399e+02   8.3012206e-02
   2.2010399e+02   8.3012205e-02
   2.2014271e+02   6.7039584e-02
   2.2018143e+02   5.1162638e-02
   2.2022198e+02   3.4646978e-02
   2.2026338e+02   1.7900593e-02
   2.2030572e+02   9.0024476e-04
   2.2030797e+02   5.7121322e-13
   2.2030797e+02  -1.5596292e-13
   2.2035132e+02  -1.7233680e-02
   2.2038877e+02  -3.1900417e-02
   2.2042716e+02  -4.6643819e-02
   2.2046634e+02  -6.1337233e-02
   2.2050636e+02  -7.5944412e-02
   2.2054729e+02  -9.0441533e-02
   2.2058918e+02  -1.0481956e-01
   2.2063211e+02  -1.1908448e-01
   2.2067616e+02  -1.3325770e-01
   2.2072142e+02  -1.4737679e-01
   2.2076800e+02  -1.6149643e-01
   2.2081604e+02  -1.7569000e-01
   2.2086570e+02  -1.9005178e-01
   2.2091717e+02  -2.0470052e-01
   2.2097071e+02  -2.1978499e-01
   2.2102666e+02  -2.3549320e-01
   2.2108547e+02  -2.5206880e-01
   2.2114781e+02  -2.6984273e-01
   2.2121478e+02  -2.8930297e-01
   2.2128838e+02  -3.1128400e-01
   2.2136235e+02  -3.3411782e-01
   2.2143447e+02  -3.5719101e-01
   2.2150566e+02  -3.8078622e-01
   2.2157650e+02  -4.0508844e-01
   2.2164740e+02  -4.3020828e-01
   2.2171866e+02  -4.5621058e-01
   2.2179054e+02  -4.8312757e-01
   2.2186327e+02  -5.1096552e-01
   2.2193650e+02  -5.3948624e-01
   2.2201007e+02  -5.6848788e-01
   2.2208428e+02  -5.9794093e-01
   2.2215940e+02  -6.2778784e-01
   2.2223569e+02  -6.5794883e-01
   2.2231342e+02  -6.8832456e-01
   2.2239288e+02  -7.1879759e-01
   2.2247442e+02  -7.4923285e-01
   2.2255842e+02  -7.7947777e-01
   2.2264539e+02  -8.0936198e-01
   2.2273600e+02  -8.3869716e-01
   2.2283123e+02  -8.6727835e-01
   2.2293257e+02  -8.9489088e-01
   2.2303925e+02  -9.2054491e-01
   2.2314476e+02  -9.4223512e-01
   2.2324965e+02  -9.5997571e-01
   2.2335444e+02  -9.7375412e-01
   2.2345924e+02  -9.8350177e-01
   2.2356395e+02  -9.8917324e-01
   2.2366848e+02  -9.9077924e-01
   2.2377242e+02  -9.8839850e-01
   2.2387630e+02  -9.8213164e-01
   2.2398050e+02  -9.7204677e-01
   2.2408519e+02  -9.5821794e-01
   2.2419009e+02  -9.4080636e-01
   2.2429555e+02  -9.1989527e-01
   2.2440191e+02  -8.9555415e-01
   2.2450945e+02  -8.6784228e-01
   2.2461847e+02  -8.3681033e-01
   2.2472929e+02  -8.0250044e-01
   2.2484221e+02  -7.6494495e-01
   2.2495761e+02  -7.2416367e-01
   2.2507589e+02  -6.8015917e-01
   2.2519755e+02  -6.3290904e-01
   2.2532320e+02  -5.8235326e-01
   2.2545362e+02  -5.2837249e-01
   2.2558990e+02  -4.7074855e-01
   2.2573359e+02  -4.0908513e-01
   2.2588723e+02  -3.4262541e-01
   2.2605562e+02  -2.6974047e-01
   2.2622228e+02  -1.9811840e-01
   2.2638482e+02  -1.2924129e-01
   2.2649571e+02  -8.3012206e-02
   2.2649571e+02  -8.3012205e-02
   2.2653443e+02  -6.7039584e-02
   2.2657316e+02  -5.1162638e-02
   2.2661370e+02  -3.4646978e-02
   2.2665510e+02  -1.7900593e-02
   2.2669744e+02  -9.0024476e-04
   2.2669969e+02  -5.6732050e-13
   2.2669969e+02   1.5985596e-13
   2.2674304e+02   1.7233680e-02
   2.2678049e+02   3.1900417e-02
   2.2681888e+02   4.6643819e-02
   2.2685806e+02   6.1337233e-02
   2.2689809e+02   7.5944412e-02
   2.2693901e+02   9.0441533e-02
   2.2698091e+02   1.0481956e-01
   2.2702384e+02   1.1908448e-01
   2.2706788e+02   1.3325770e-01
   2.2711314e+02   1.4737679e-01
   2.2715972e+02   1.6149643e-01
   2.2720776e+02   1.7569000e-01
   2.2725742e+02   1.9005178e-01
   2.2730889e+02   2.0470052e-01
   2.2736244e+02   2.1978499e-01
   2.2741838e+02   2.3549320e-01
   2.2747719e+02   2.5206880e-01
   2.2753954e+02   2.6984273e-01
   2.2760650e+02   2.8930297e-01
   2.2768011e+02   3.1128400e-01
   2.2775407e+02   3.3411782e-01
   2.2782620e+02   3.5719101e-01
   2.2789738e+02   3.8078622e-01
   2.2796822e+02   4.0508844e-01
   2.2803912e+02   4.3020828e-01
   2.2811038e+02   4.5621058e-01
   2.2818226e+02   4.8312757e-01
   2.2825499e+02   5.1096552e-01
   2.2832823e+02   5.3948624e-01
   2.2840180e+02   5.6848788e-01
   2.2847600e+02   5.9794093e-01
   2.2855112e+02   6.2778784e-01
   2.2862741e+02   6.5794883e-01
   2.2870514e+02   6.8832456e-01
   2.2878461e+02   7.1879759e-01
   2.2886614e+02   7.4923285e-01
   2.2895014e+02   7.7947777e-01
   2.2903711e+02   8.0936198e-01
   2.2912773e+02   8.3869716e-01
   2.2922295e+02   8.6727835e-01
   2.2932430e+02   8.9489088e-01
   2.2943097e+02   9.2054491e-01
   2.2953648e+02   9.4223512e-01
   2.2964138e+02   9.5997571e-01
   2.2974617e+02   9.7375412e-01
   2.2985096e+02   9.8350177e-01
   2.2995568e+02   9.8917324e-01
   2.3006020e+02   9.9077924e-01
   2.3016415e+02   9.8839850e-01
   2.3026802e+02   9.8213164e-01
   2.3037222e+02   9.7204677e-01
   2.3047691e+02   9.5821794e-01
   2.3058181e+02   9.4080636e-01
   2.3068728e+02   9.1989527e-01
   2.3079363e+02   8.9555415e-01
   2.3090117e+02   8.6784228e-01
   2.3101020e+02   8.3681033e-01
   2.3112101e+02   8.0250044e-01
   2.3123393e+02   7.6494495e-01
   2.3134933e+02   7.2416367e-01
   2.3146761e+02   6.8015917e-01
   2.3158927e+02   6.3290904e-01
   2.3171492e+02   5.8235326e-01
   2.3184535e+02   5.2837249e-01
   2.3198162e+02   4.7074855e-01
   2.3212531e+02   4.0908513e-01
   2.3227895e+02   3.4262541e-01
   2.3244734e+02   2.6974047e-01
   2.3261400e+02   1.9811840e-01
   2.3277654e+02   1.2924129e-01
   2.3288743e+02   8.3012205e-02
   2.3288743e+02   8.3012205e-02
   2.3292616e+02   6.7039584e-02
   2.3296488e+02   5.1162638e-02
   2.3300542e+02   3.4646978e-02
   2.3304682e+02   1.7900593e-02
   2.3308916e+02   9.0024476e-04
   2.3309142e+02   5.7897968e-13
   2.3309142e+02  -1.4819667e-13
   2.3313477e+02  -1.7233680e-02
   2.3317222e+02  -3.1900417e-02
   2.3321061e+02  -4.6643819e-02
   2.3324978e+02  -6.1337233e-02
   2.3328981e+02  -7.5944412e-02
   2.3333074e+02  -9.0441533e-02
   2.3337263e+02  -1.0481956e-01
   2.3341556e+02  -1.1908448e-01
   2.3345960e+02  -1.3325770e-01
   2.3350486e+02  -1.4737679e-01
   2.3355145e+02  -1.6149643e-01
   2.3359949e+02  -1.7569000e-01
   2.3364914e+02  -1.9005178e-01
   2.3370062e+02  -2.0470052e-01
   2.3375416e+02  -2.1978499e-01
   2.3381011e+02  -2.3549320e-01
   2.3386891e+02  -2.5206880e-01
   2.3393126e+02  -2.6984273e-01
   2.3399822e+02  -2.8930297e-01
   2.3407183e+02  -3.1128400e-01
   2.3414579e+02  -3.3411782e-01
   2.3421792e+02  -3.5719101e-01
   2.3428910e+02  -3.8078622e-01
   2.3435994e+02  -4.0508844e-01
   2.3443084e+02  -4.3020828e-01
   2.3450210e+02  -4.5621058e-01
   2.3457398e+02  -4.8312757e-01
   2.3464671e+02  -5.1096552e-01
   2.3471995e+02  -5.3948624e-01
   2.3479352e+02  -5.6848788e-01
   2.3486772e+02  -5.9794093e-01
   2.3494284e+02  -6.2778784e-01
   2.3501913e+02  -6.5794883e-01
   2.3509686e+02  -6.8832456e-01
   2.3517633e+02  -7.1879759e-01
   2.3525786e+02  -7.4923285e-01
   2.3534186e+02  -7.7947777e-01
   2.3542884e+02  -8.0936198e-01
   2.3551945e+02  -8.3869716e-01
   2.3561467e+02  -8.6727835e-01
   2.3571602e+02  -8.9489088e-01
   2.3582269e+02  -9.2054491e-01
   2.3592820e+02  -9.4223512e-01
   2.3603310e+02  -9.5997571e-01
   2.3613789e+02  -9.7375412e-01
   2.3624268e+02  -9.8350177e-01
   2.3634740e+02  -9.8917324e-01
   2.3645192e+02  -9.9077924e-01
   2.3655587e+02  -9.8839850e-01
   2.3665975e+02  -9.8213164e-01
   2.3676394e+02  -9.7204677e-01
   2.3686864e+02  -9.5821794e-01
   2.3697353e+02  -9.4080636e-01
   2.3707900e+02  -9.1989527e-01
   2.3718535e+02  -8.9555415e-01
   2.3729290e+02  -8.6784228e-01
   2.3740192e+02  -8.3681033e-01
   2.3751273e+02  -8.0250044e-01
   2.3762566e+02  -7.6494495e-01
   2.3774105e+02  -7.2416367e-01
   2.3785933e+02  -6.8015917e-01
   2.3798099e+02  -6.3290904e-01
   2.3810664e+02  -5.8235326e-01
   2.3823707e+02  -5.2837249e-01
   2.3837334e+02  -4.7074855e-01
   2.3851703e+02  -4.0908513e-01
   2.3867067e+02  -3.4262541e-01
   2.3883907e+02  -2.6974047e-01
   2.3900573e+02  -1.9811840e-01
   2.3916827e+02  -1.2924129e-01
   2.3927916e+02  -8.3012205e-02
   2.3927916e+02  -8.3012205e-02
   2.3931788e+02  -6.7039584e-02
   2.3935660e+02  -5.1162638e-02
   2.3939715e+02  -3.4646978e-02
   2.3943855e+02  -1.7900593e-02
   2.3948089e+02  -9.0024476e-04
   2.3948314e+02  -5.5935237e-13
   2.3948314e+02   1.6782365e-13
   2.3952649e+02   1.7233680e-02
   2.3956394e+02   3.1900417e-02
   2.3960233e+02   4.6643819e-02
   2.3964151e+02   6.1337233e-02
   2.3968153e+02   7.5944412e-02
   2.3972246e+02   9.0441533e-02
   2.3976435e+02   1.0481956e-01
   2.3980728e+02   1.1908448e-01
   2.3985133e+02   1.3325770e-01
   2.3989659e+02   1.4737679e-01
   2.3994317e+02   1.6149643e-01
   2.3999121e+02   1.7569000e-01
   2.4004086e+02   1.9005178e-01
   2.4009234e+02   2.0470052e-01
   2.4014588e+02   2.1978499e-01
   2.4020183e+02   2.3549320e-01
   2.4026064e+02   2.5206880e-01
   2.4032298e+02   2.6984273e-01
   2.4038994e+02   2.8930297e-01
   2.4046355e+02   3.1128400e-01
   2.4053752e+02   3.3411782e-01
   2.4060964e+02   3.5719101e-01
   2.4068083e+02   3.8078622e-01
   2.4075167e+02   4.0508844e-01
   2.4082256e+02   4.3020828e-01
   2.4089383e+02   4.5621058e-01
   2.4096571e+02   4.8312757e-01
   2.4103844e+02   5.1096552e-01
   2.4111167e+02   5.3948624e-01
   2.4118524e+02   5.6848788e-01
   2.4125945e+02   5.9794093e-01
   2.4133457e+02   6.2778784e-01
   2.4141086e+02   6.5794883e-01
   2.4148859e+02   6.8832456e-01
   2.4156805e+02   7.1879759e-01
   2.4164959e+02   7.4923285e-01
   2.4173359e+02   7.7947777e-01
   2.4182056e+02   8.0936198e-01
   2.4191117e+02   8.3869716e-01
   2.4200640e+02   8.6727835e-01
   2.4210774e+02   8.9489088e-01
   2.4221442e+02   9.2054491e-01
   2.4231993e+02   9.4223512e-01
   2.4242482e+02   9.5997571e-01
   2.4252961e+02   9.7375412e-01
   2.4263441e+02   9.8350177e-01
   2.4273912e+02   9.8917324e-01
   2.4284365e+02   9.9077924e-01
   2.4294759e+02   9.8839850e-01
   2.4305147e+02   9.8213164e-01
   2.4315567e+02   9.7204677e-01
   2.4326036e+02   9.5821794e-01
   2.4336526e+02   9.4080636e-01
   2.4347072e+02   9.1989527e-01
   2.4357708e+02   8.9555415e-01
   2.4368462e+02   8.6784228e-01
   2.4379364e+02   8.3681033e-01
   2.4390446e+02   8.0250044e-01
   2.4401738e+02   7.6494495e-01
   2.4413278e+02   7.2416367e-01
   2.4425106e+02   6.8015917e-01
   2.4437272e+02   6.3290904e-01
   2.4449837e+02   5.8235326e-01
   2.4462879e+02   5.2837249e-01
   2.4476507e+02   4.7074855e-01
   2.4490876e+02   4.0908513e-01
   2.4506240e+02   3.4262541e-01
   2.4523079e+02   2.6974047e-01
   2.4539745e+02   1.9811840e-01
   2.4555999e+02   1.2924129e-01
   2.4567088e+02   8.3012205e-02
   2.4567088e+02   8.3012205e-02
   2.4570960e+02   6.7039584e-02
   2.4574833e+02   5.1162638e-02
   2.4578887e+02   3.4646978e-02
   2.4583027e+02   1.7900593e-02
   2.4587261e+02   9.0024476e-04
   2.4587486e+02   5.6699621e-13
   2.4587486e+02  -1.6017992e-13
   2.4591821e+02  -1.7233680e-02
   2.4595566e+02  -3.1900417e-02
   2.4599405e+02  -4.6643819e-02
   2.4603323e+02  -6.1337233e-02
   2.4607326e+02  -7.5944412e-02
   2.4611418e+02  -9.0441533e-02
   2.4615608e+02  -1.0481956e-01
   2.4619900e+02  -1.1908448e-01
   2.4624305e+02  -1.3325770e-01
   2.4628831e+02  -1.4737679e-01
   2.4633489e+02  -1.6149643e-01
   2.4638293e+02  -1.7569000e-01
   2.4643259e+02  -1.9005178e-01
   2.4648406e+02  -2.0470052e-01
   2.4653760e+02  -2.1978499e-01
   2.4659355e+02  -2.3549320e-01
   2.4665236e+02  -2.5206880e-01
   2.4671471e+02  -2.6984273e-01
   2.4678167e+02  -2.8930297e-01
   2.4685528e+02  -3.1128400e-01
   2.4692924e+02  -3.3411782e-01
   2.4700137e+02  -3.5719101e-01
   2.4707255e+02  -3.8078622e-01
   2.4714339e+02  -4.0508844e-01
   2.4721429e+02  -4.3020828e-01
   2.4728555e+02  -4.5621058e-01
   2.4735743e+02  -4.8312757e-01
   2.4743016e+02  -5.1096552e-01
   2.4750340e+02  -5.3948624e-01
   2.4757696e+02  -5.6848788e-01
   2.4765117e+02  -5.9794093e-01
   2.4772629e+02  -6.2778784e-01
   2.4780258e+02  -6.5794883e-01
   2.4788031e+02  -6.8832456e-01
   2.4795978e+02  -7.1879759e-01
   2.4804131e+02  -7.4923285e-01
   2.4812531e+02  -7.7947777e-01
   2.4821228e+02  -8.0936198e-01
   2.4830290e+02  -8.3869716e-01
   2.4839812e+02  -8.6727835e-01
   2.4849947e+02  -8.9489088e-01
   2.4860614e+02  -9.2054491e-01
   2.4871165e+02  -9.4223512e-01
   2.4881655e+02  -9.5997571e-01
   2.4892134e+02  -9.7375412e-01
   2.4902613e+02  -9.8350177e-01
   2.4913084e+02  -9.8917324e-01
   2.4923537e+02  -9.9077924e-01
   2.4933932e+02  -9.8839850e-01
   2.4944319e+02  -9.8213164e-01
   2.4954739e+02  -9.7204677e-01
   2.4965208e+02  -9.5821794e-01
   2.4975698e+02  -9.4080636e-01
   2.4986245e+02  -9.1989527e-01
   2.4996880e+02  -8.9555415e-01
   2.5000000e+02  -8.8782487e-01


==> figuresAndData/limitCycle_5ththOrder_numeratorDoubleZeroAt0pt2.csv <==
   0.0000000e+00   0.0000000e+00
   2.2204460e-17   2.2204460e-18
   2.2204460e-17   2.2204460e-18
   2.2204460e-15   2.2204460e-16
   2.2204460e-15   2.2204460e-16
   2.0095091e-05   2.0094082e-06
   1.2057055e-04   1.2053421e-05
   6.2294784e-04   6.2197788e-05
   3.1348343e-03   3.1102920e-04
   9.9600581e-03   9.7128808e-04
   1.7338914e-02   1.6591720e-03
   2.5958786e-02   2.4289000e-03
   3.5701656e-02   3.2554060e-03
   4.5891974e-02   4.0710044e-03
   5.6177159e-02   4.8441235e-03
   6.6503079e-02   5.5703220e-03
   7.6870448e-02   6.2496946e-03
   8.7279682e-02   6.8823299e-03
   9.7731205e-02   7.4683340e-03
   1.0822545e-01   8.0078308e-03
   1.1876286e-01   8.5009610e-03
   1.3015878e-01   8.9803188e-03
   1.4257876e-01   9.4399846e-03
   1.5593497e-01   9.8626170e-03
   1.7016872e-01   1.0232951e-02
   1.8523703e-01   1.0537043e-02
   2.0110683e-01   1.0761955e-02
   2.1775164e-01   1.0895618e-02
   2.3514961e-01   1.0926769e-02
   2.5328227e-01   1.0844943e-02
   2.7213375e-01   1.0640489e-02
   2.9169015e-01   1.0304600e-02
   3.1193919e-01   9.8293516e-03
   3.3286988e-01   9.2077427e-03
   3.5447234e-01   8.4337383e-03
   3.7673757e-01   7.5023104e-03
   3.9965736e-01   6.4094762e-03
   4.2322418e-01   5.1523320e-03
   4.4743106e-01   3.7290828e-03
   4.7227154e-01   2.1390654e-03
   4.9773962e-01   3.8276594e-04
   5.0306959e-01   7.3248699e-16
   5.0306959e-01   2.1879200e-16
   5.1815739e-01  -1.1094747e-03
   5.3324519e-01  -2.2507727e-03
   5.4849073e-01  -3.4279922e-03
   5.6386010e-01  -4.6311827e-03
   5.7935674e-01  -5.8533359e-03
   5.9498379e-01  -7.0875718e-03
   6.1074454e-01  -8.3271700e-03
   6.2664244e-01  -9.5655678e-03
   6.4268113e-01  -1.0796358e-02
   6.5886441e-01  -1.2013290e-02
   6.7519629e-01  -1.3210261e-02
   6.9168099e-01  -1.4381325e-02
   7.0832296e-01  -1.5520678e-02
   7.2512692e-01  -1.6622668e-02
   7.4209784e-01  -1.7681781e-02
   7.5924102e-01  -1.8692649e-02
   7.7656206e-01  -1.9650037e-02
   7.9406693e-01  -2.0548847e-02
   8.1176201e-01  -2.1384110e-02
   8.2965410e-01  -2.2150983e-02
   8.4775050e-01  -2.2844745e-02
   8.6605904e-01  -2.3460789e-02
   8.8458816e-01  -2.3994616e-02
   9.0368705e-01  -2.4449065e-02
   9.2355803e-01  -2.4817549e-02
   9.2829588e-01  -2.4889610e-02
   9.2829588e-01  -2.4889610e-02
   9.4894901e-01  -2.5132460e-02
   9.7058623e-01  -2.5262419e-02
   9.9304255e-01  -2.5262944e-02
   1.0163457e+00  -2.5119777e-02
   1.0405231e+00  -2.4818261e-02
   1.0656074e+00  -2.4343381e-02
   1.0916363e+00  -2.3679759e-02
   1.1183476e+00  -2.2822495e-02
   1.1454441e+00  -2.1776097e-02
   1.1729501e+00  -2.0538347e-02
   1.2008849e+00  -1.9107727e-02
   1.2292698e+00  -1.7483211e-02
   1.2581281e+00  -1.5664251e-02
   1.2874858e+00  -1.3650763e-02
   1.3173714e+00  -1.1443096e-02
   1.3478170e+00  -9.0420100e-03
   1.3788588e+00  -6.4486332e-03
   1.4105375e+00  -3.6644192e-03
   1.4428998e+00  -6.9108336e-04
   1.4502408e+00   1.9667427e-16
   1.4502408e+00   1.5404344e-15
   1.4706203e+00   1.9455011e-03
   1.4909998e+00   3.9158698e-03
   1.5116114e+00   5.9154914e-03
   1.5324112e+00   7.9229943e-03
   1.5534043e+00   9.9224122e-03
   1.5745957e+00   1.1898396e-02
   1.5959903e+00   1.3836270e-02
   1.6175934e+00   1.5722025e-02
   1.6394106e+00   1.7542312e-02
   1.6614476e+00   1.9284437e-02
   1.6837106e+00   2.0936355e-02
   1.7062058e+00   2.2486660e-02
   1.7289401e+00   2.3924588e-02
   1.7519204e+00   2.5240001e-02
   1.7751544e+00   2.6423386e-02
   1.7988618e+00   2.7474536e-02
   1.8230283e+00   2.8379982e-02
   1.8476389e+00   2.9127244e-02
   1.8726784e+00   2.9704987e-02
   1.8981311e+00   3.0103144e-02
   1.9239806e+00   3.0313032e-02
   1.9502093e+00   3.0327452e-02
   1.9767986e+00   3.0140793e-02
   2.0037612e+00   2.9748507e-02
   2.0311130e+00   2.9146690e-02
   2.0588713e+00   2.8332059e-02
   2.0870546e+00   2.7301943e-02
   2.1156834e+00   2.6054268e-02
   2.1447799e+00   2.4587539e-02
   2.1743686e+00   2.2900821e-02
   2.2044766e+00   2.0993717e-02
   2.2351339e+00   1.8866345e-02
   2.2663743e+00   1.6519297e-02
   2.2982354e+00   1.3953605e-02
   2.3307604e+00   1.1170683e-02
   2.3639984e+00   8.1722590e-03
   2.3980062e+00   4.9602818e-03
   2.4328504e+00   1.5367888e-03
   2.4481111e+00   3.0852057e-15
   2.4481111e+00   2.0296265e-16
   2.4686222e+00  -2.0947459e-03
   2.4891333e+00  -4.2065275e-03
   2.5099413e+00  -6.3473596e-03
   2.5309830e+00  -8.4928483e-03
   2.5522674e+00  -1.0626536e-02
   2.5738031e+00  -1.2732381e-02
   2.5955990e+00  -1.4794864e-02
   2.6176649e+00  -1.6798984e-02
   2.6400113e+00  -1.8730241e-02
   2.6626494e+00  -2.0574635e-02
   2.6855914e+00  -2.2318647e-02
   2.7088503e+00  -2.3949228e-02
   2.7323953e+00  -2.5451066e-02
   2.7562049e+00  -2.6810932e-02
   2.7802877e+00  -2.8018512e-02
   2.8046528e+00  -2.9064172e-02
   2.8293095e+00  -2.9938988e-02
   2.8542679e+00  -3.0634734e-02
   2.8795895e+00  -3.1144702e-02
   2.9053201e+00  -3.1461121e-02
   2.9314412e+00  -3.1575771e-02
   2.9579347e+00  -3.1482077e-02
   2.9847968e+00  -3.1174927e-02
   3.0120431e+00  -3.0650023e-02
   3.0396906e+00  -2.9903714e-02
   3.0677573e+00  -2.8932991e-02
   3.0962630e+00  -2.7735467e-02
   3.1252295e+00  -2.6309365e-02
   3.1546804e+00  -2.4653496e-02
   3.1846419e+00  -2.2767240e-02
   3.2151432e+00  -2.0650514e-02
   3.2462166e+00  -1.8303747e-02
   3.2778987e+00  -1.5727832e-02
   3.3102305e+00  -1.2924082e-02
   3.3432593e+00  -9.8941583e-03
   3.3770391e+00  -6.6399814e-03
   3.4116332e+00  -3.1636115e-03
   3.4420707e+00  -2.7386947e-15
   3.4420707e+00   2.5673907e-16
   3.4631526e+00   2.2385141e-03
   3.4811891e+00   4.1692791e-03
   3.4811891e+00   4.1692791e-03
   3.5022710e+00   6.4264297e-03
   3.5239259e+00   8.7268718e-03
   3.5457900e+00   1.1012656e-02
   3.5678691e+00   1.3266184e-02
   3.5901688e+00   1.5470651e-02
   3.6126950e+00   1.7610050e-02
   3.6354541e+00   1.9669164e-02
   3.6584525e+00   2.1633560e-02
   3.6816973e+00   2.3489578e-02
   3.7051957e+00   2.5224328e-02
   3.7289554e+00   2.6825679e-02
   3.7529845e+00   2.8282251e-02
   3.7772916e+00   2.9583409e-02
   3.8018858e+00   3.0719256e-02
   3.8267768e+00   3.1680619e-02
   3.8519915e+00   3.2459500e-02
   3.8776487e+00   3.3049813e-02
   3.9037307e+00   3.3441203e-02
   3.9302217e+00   3.3624927e-02
   3.9571049e+00   3.3593876e-02
   3.9843670e+00   3.3342605e-02
   4.0120247e+00   3.2866661e-02
   4.0400957e+00   3.2162272e-02
   4.0685988e+00   3.1226334e-02
   4.0975547e+00   3.0056396e-02
   4.1269863e+00   2.8650640e-02
   4.1569184e+00   2.7007864e-02
   4.1873785e+00   2.5127454e-02
   4.2183975e+00   2.3009359e-02
   4.2500094e+00   2.0654052e-02
   4.2822530e+00   1.8062487e-02
   4.3151720e+00   1.5236042e-02
   4.3488164e+00   1.2176442e-02
   4.3832444e+00   8.8856638e-03
   4.4185235e+00   5.3657900e-03
   4.4547345e+00   1.6188193e-03
   4.4700349e+00   6.2369814e-15
   4.4700349e+00   1.8669961e-16
   4.4911713e+00  -2.2637815e-03
   4.5123076e+00  -4.5414771e-03
   4.5337614e+00  -6.8469119e-03
   4.5554637e+00  -9.1529960e-03
   4.5774244e+00  -1.1441693e-02
   4.5996529e+00  -1.3695433e-02
   4.6221593e+00  -1.5897236e-02
   4.6449543e+00  -1.8030709e-02
   4.6680117e+00  -2.0076766e-02
   4.6913152e+00  -2.2018486e-02
   4.7148726e+00  -2.3841998e-02
   4.7386915e+00  -2.5534202e-02
   4.7627800e+00  -2.7082799e-02
   4.7871465e+00  -2.8476280e-02
   4.8118003e+00  -2.9703917e-02
   4.8367508e+00  -3.0755756e-02
   4.8620083e+00  -3.1622605e-02
   4.8875837e+00  -3.2296030e-02
   4.9134885e+00  -3.2768342e-02
   4.9397352e+00  -3.3032586e-02
   4.9663371e+00  -3.3082536e-02
   4.9933085e+00  -3.2912679e-02
   5.0206647e+00  -3.2518208e-02
   5.0484225e+00  -3.1895007e-02
   5.0765998e+00  -3.1039638e-02
   5.1052164e+00  -2.9949327e-02
   5.1342936e+00  -2.8621946e-02
   5.1638551e+00  -2.7055997e-02
   5.1939267e+00  -2.5250586e-02
   5.2245373e+00  -2.3205399e-02
   5.2557187e+00  -2.0920670e-02
   5.2875071e+00  -1.8397140e-02
   5.3199428e+00  -1.5636007e-02
   5.3530721e+00  -1.2638864e-02
   5.3869482e+00  -9.4076093e-03
   5.4216328e+00  -5.9443310e-03
   5.4571986e+00  -2.2511449e-03
   5.4783060e+00   1.7130394e-16
   5.4783060e+00   6.2888063e-15
   5.4994528e+00   2.2911983e-03
   5.5205996e+00   4.5992599e-03
   5.5420600e+00   6.9379314e-03
   5.5637683e+00   9.2803502e-03
   5.5857344e+00   1.1608430e-02
   5.6079676e+00   1.3904552e-02
   5.6304779e+00   1.6151692e-02
   5.6532759e+00   1.8333410e-02
   5.6763506e+00   2.0431829e-02
   5.6996711e+00   2.2428455e-02
   5.7232453e+00   2.4309327e-02
   5.7470808e+00   2.6061238e-02
   5.7711857e+00   2.7671779e-02
   5.7955684e+00   2.9129330e-02
   5.8202381e+00   3.0423053e-02
   5.8452042e+00   3.1542879e-02
   5.8704770e+00   3.2479505e-02
   5.8960673e+00   3.3224381e-02
   5.9219866e+00   3.3769703e-02
   5.9482698e+00   3.4108599e-02
   5.9749610e+00   3.4234190e-02
   6.0020421e+00   3.4139784e-02
   6.0295097e+00   3.3820250e-02
   6.0573808e+00   3.3271317e-02
   6.0856737e+00   3.2489400e-02
   6.1144081e+00   3.1471585e-02
   6.1436054e+00   3.0215616e-02
   6.1732894e+00   2.8719874e-02
   6.2034861e+00   2.6983351e-02
   6.2342243e+00   2.5005631e-02
   6.2655362e+00   2.2786852e-02
   6.2974578e+00   2.0327669e-02
   6.3300298e+00   1.7629205e-02
   6.3632985e+00   1.4692984e-02
   6.3973172e+00   1.1520846e-02
   6.4321476e+00   8.1148355e-03
   6.4678627e+00   4.4770343e-03
   6.5045493e+00   6.0933544e-04
   6.5102302e+00   2.3223611e-16
   6.5102302e+00  -5.8778937e-15
   6.5313603e+00  -2.2851893e-03
   6.5524905e+00  -4.5838746e-03
   6.5739403e+00  -6.9104387e-03
   6.5956385e+00  -9.2374411e-03
   6.6175949e+00  -1.1546839e-02
   6.6398191e+00  -1.3821047e-02
   6.6623210e+00  -1.6043077e-02
   6.6851113e+00  -1.8196521e-02
   6.7082017e+00  -2.0265543e-02
   6.7315846e+00  -2.2233233e-02
   6.7552222e+00  -2.4081396e-02
   6.7791231e+00  -2.5796848e-02
   6.8032954e+00  -2.7367153e-02
   6.8277478e+00  -2.8780679e-02
   6.8524893e+00  -3.0026584e-02
   6.8775297e+00  -3.1094814e-02
   6.9028794e+00  -3.1976086e-02
   6.9285493e+00  -3.2661886e-02
   6.9545511e+00  -3.3144454e-02
   6.9808974e+00  -3.3416777e-02
   7.0076017e+00  -3.3472580e-02
   7.0346784e+00  -3.3306311e-02
   7.0621431e+00  -3.2913132e-02
   7.0900127e+00  -3.2288907e-02
   7.1183055e+00  -3.1430187e-02
   7.1470414e+00  -3.0334196e-02
   7.1762421e+00  -2.8998811e-02
   7.2059315e+00  -2.7422547e-02
   7.2361361e+00  -2.5604532e-02
   7.2668849e+00  -2.3544479e-02
   7.2982105e+00  -2.1242654e-02
   7.3301496e+00  -1.8699835e-02
   7.3627432e+00  -1.5917260e-02
   7.3960387e+00  -1.2896560e-02
   7.4300901e+00  -9.6396705e-03
   7.4649606e+00  -6.1487070e-03
   7.5007246e+00  -2.4257975e-03
   7.5234034e+00  -5.8629317e-15
   7.5234034e+00   2.7451999e-16
   7.5445458e+00   2.2981211e-03
   7.5656883e+00   4.6123949e-03
   7.5871452e+00   6.9567799e-03
   7.6088500e+00   9.3042782e-03
   7.6308127e+00   1.1636803e-02
   7.6530426e+00   1.3936735e-02
   7.6755495e+00   1.6187046e-02
   7.6983442e+00   1.8371294e-02
   7.7214382e+00   2.0473606e-02
   7.7448374e+00   2.2478128e-02
   7.7684911e+00   2.4365303e-02
   7.7924079e+00   2.6121874e-02
   7.8165960e+00   2.7735315e-02
   7.8410640e+00   2.9193902e-02
   7.8658210e+00   3.0486703e-02
   7.8908767e+00   3.1603567e-02
   7.9162414e+00   3.2535120e-02
   7.9419259e+00   3.3272750e-02
   7.9679421e+00   3.3808605e-02
   7.9943025e+00   3.4135573e-02
   8.0210203e+00   3.4247282e-02
   8.0481122e+00   3.4138064e-02
   8.0755915e+00   3.3802967e-02
   8.1034751e+00   3.3237754e-02
   8.1317812e+00   3.2438875e-02
   8.1605296e+00   3.1403451e-02
   8.1897419e+00   3.0129262e-02
   8.2194419e+00   2.8614720e-02
   8.2496558e+00   2.6858852e-02
   8.2804124e+00   2.4861272e-02
   8.3117442e+00   2.2622149e-02
   8.3436873e+00   2.0142165e-02
   8.3762827e+00   1.7422466e-02
   8.4095769e+00   1.4464597e-02
   8.4436237e+00   1.1270415e-02
   8.4784852e+00   7.8419675e-03
   8.5142350e+00   4.1813341e-03
   8.5509606e+00   2.9038631e-04
   8.5536581e+00   2.4432496e-16
   8.5536581e+00  -1.2006346e-14
   8.5747884e+00  -2.2910659e-03
   8.5959187e+00  -4.5959152e-03
   8.6173688e+00  -6.9290256e-03
   8.6390671e+00  -9.2629090e-03
   8.6610237e+00  -1.1579517e-02
   8.6832479e+00  -1.3861260e-02
   8.7057497e+00  -1.6091143e-02
   8.7285399e+00  -1.8252752e-02
   8.7516300e+00  -2.0330246e-02
   8.7750159e+00  -2.2306989e-02
   8.7986567e+00  -2.4164437e-02
   8.8225606e+00  -2.5889395e-02
   8.8467360e+00  -2.7469412e-02
   8.8711915e+00  -2.8892840e-02
   8.8959361e+00  -3.0148822e-02
   8.9209796e+00  -3.1227288e-02
   8.9463324e+00  -3.2118940e-02
   8.9720053e+00  -3.2815249e-02
   8.9980102e+00  -3.3308441e-02
   9.0243596e+00  -3.3591489e-02
   9.0510669e+00  -3.3658101e-02
   9.0781467e+00  -3.3502712e-02
   9.1056144e+00  -3.3120470e-02
   9.1334869e+00  -3.2507224e-02
   9.1617826e+00  -3.1659511e-02
   9.1905213e+00  -3.0574541e-02
   9.1994233e+00  -3.0194081e-02
   9.1994233e+00  -3.0194081e-02
   9.2286267e+00  -2.8803551e-02
   9.2584749e+00  -2.7165240e-02
   9.2888428e+00  -2.5285185e-02
   9.3197645e+00  -2.3163068e-02
   9.3512734e+00  -2.0799306e-02
   9.3834074e+00  -1.8194811e-02
   9.4162093e+00  -1.5350935e-02
   9.4497283e+00  -1.2269402e-02
   9.4840208e+00  -8.9522063e-03
   9.5191531e+00  -5.4014813e-03
   9.5552034e+00  -1.6193098e-03
   9.5702905e+00   1.5157146e-16
   9.5702905e+00   1.2427559e-14
   9.5914296e+00   2.2977531e-03
   9.6125688e+00   4.6111369e-03
   9.6340239e+00   6.9542766e-03
   9.6557270e+00   9.3000185e-03
   9.6776880e+00   1.1630282e-02
   9.6999162e+00   1.3927449e-02
   9.7224216e+00   1.6174497e-02
   9.7452149e+00   1.8354986e-02
   9.7683075e+00   2.0453047e-02
   9.7917051e+00   2.2452803e-02
   9.8153573e+00   2.4334739e-02
   9.8392726e+00   2.6085607e-02
   9.8634593e+00   2.7692890e-02
   9.8879258e+00   2.9144873e-02
   9.9126815e+00   3.0430635e-02
   9.9377358e+00   3.1540038e-02
   9.9630992e+00   3.2463717e-02
   9.9887826e+00   3.3193073e-02
   1.0014798e+01   3.3720265e-02
   1.0041157e+01   3.4038194e-02
   1.0067874e+01   3.4140501e-02
   1.0094963e+01   3.4021549e-02
   1.0122439e+01   3.3676414e-02
   1.0150320e+01   3.3100875e-02
   1.0178624e+01   3.2291397e-02
   1.0207370e+01   3.1245116e-02
   1.0236579e+01   2.9959825e-02
   1.0266277e+01   2.8433952e-02
   1.0296489e+01   2.6666539e-02
   1.0327244e+01   2.4657213e-02
   1.0358574e+01   2.2406157e-02
   1.0390515e+01   1.9914067e-02
   1.0423110e+01   1.7182101e-02
   1.0456403e+01   1.4211815e-02
   1.0490450e+01   1.1005076e-02
   1.0525312e+01   7.5639402e-03
   1.0561063e+01   3.8904896e-03
   1.0597666e+01   7.7021722e-16
   1.0597666e+01  -1.1491242e-14
   1.0618802e+01  -2.2943578e-03
   1.0639939e+01  -4.6029330e-03
   1.0661390e+01  -6.9396912e-03
   1.0683090e+01  -9.2776683e-03
   1.0705047e+01  -1.1598803e-02
   1.0727272e+01  -1.3885500e-02
   1.0749775e+01  -1.6120760e-02
   1.0772566e+01  -1.8288165e-02
   1.0795657e+01  -2.0371869e-02
   1.0819045e+01  -2.2355393e-02
   1.0842689e+01  -2.4219988e-02
   1.0866595e+01  -2.5952446e-02
   1.0890773e+01  -2.7540305e-02
   1.0915231e+01  -2.8971901e-02
   1.0939978e+01  -3.0236365e-02
   1.0965024e+01  -3.1323612e-02
   1.0990380e+01  -3.2224331e-02
   1.1016055e+01  -3.2929978e-02
   1.1042062e+01  -3.3432765e-02
   1.1068414e+01  -3.3725650e-02
   1.1095124e+01  -3.3802327e-02
   1.1122205e+01  -3.3657216e-02
   1.1149675e+01  -3.3285450e-02
   1.1177550e+01  -3.2682864e-02
   1.1205848e+01  -3.1845979e-02
   1.1234588e+01  -3.0771991e-02
   1.1263793e+01  -2.9458748e-02
   1.1293487e+01  -2.7904737e-02
   1.1323695e+01  -2.6109056e-02
   1.1354448e+01  -2.4071392e-02
   1.1385777e+01  -2.1791983e-02
   1.1417718e+01  -1.9271580e-02
   1.1450314e+01  -1.6511398e-02
   1.1483611e+01  -1.3513044e-02
   1.1517663e+01  -1.0278432e-02
   1.1552533e+01  -6.8096605e-03
   1.1588295e+01  -3.1088463e-03
   1.1617443e+01   9.0205621e-17
   1.1617443e+01   1.2361206e-14
   1.1638582e+01   2.2964768e-03
   1.1659721e+01   4.6081186e-03
   1.1681175e+01   6.9488849e-03
   1.1702876e+01   9.2917872e-03
   1.1724836e+01   1.1618747e-02
   1.1747063e+01   1.3912151e-02
   1.1769568e+01   1.6154982e-02
   1.1792360e+01   1.8330803e-02
   1.1815452e+01   2.0423751e-02
   1.1838846e+01   2.2417780e-02
   1.1862496e+01   2.4293589e-02
   1.1886408e+01   2.6037941e-02
   1.1910592e+01   2.7638333e-02
   1.1935056e+01   2.9083064e-02
   1.1959809e+01   3.0361226e-02
   1.1984860e+01   3.1462696e-02
   1.2010221e+01   3.2378122e-02
   1.2035902e+01   3.3098921e-02
   1.2061914e+01   3.3617264e-02
   1.2088271e+01   3.3926071e-02
   1.2114985e+01   3.4018993e-02
   1.2142072e+01   3.3890411e-02
   1.2169546e+01   3.3535415e-02
   1.2197425e+01   3.2949799e-02
   1.2225726e+01   3.2130043e-02
   1.2254470e+01   3.1073299e-02
   1.2283678e+01   2.9777375e-02
   1.2313374e+01   2.8240714e-02
   1.2343584e+01   2.6462373e-02
   1.2374337e+01   2.4441994e-02
   1.2405666e+01   2.2179775e-02
   1.2437607e+01   1.9676426e-02
   1.2470201e+01   1.6933118e-02
   1.2503494e+01   1.3951422e-02
   1.2537541e+01   1.0733213e-02
   1.2572404e+01   7.2805566e-03
   1.2608157e+01   3.5955423e-03
   1.2641927e+01   1.2476999e-14
   1.2641927e+01   2.0252897e-16
   1.2663065e+01  -2.2962100e-03
   1.2684202e+01  -4.6070575e-03
   1.2705655e+01  -6.9465222e-03
   1.2727355e+01  -9.2876300e-03
   1.2749314e+01  -1.1612315e-02
   1.2771540e+01  -1.3902977e-02
   1.2794043e+01  -1.6142611e-02
   1.2816835e+01  -1.8314795e-02
   1.2839927e+01  -2.0403676e-02
   1.2863318e+01  -2.2392937e-02
   1.2886964e+01  -2.4263621e-02
   1.2910873e+01  -2.6002514e-02
   1.2935053e+01  -2.7597137e-02
   1.2959513e+01  -2.9035814e-02
   1.2984263e+01  -3.0307663e-02
   1.3009311e+01  -3.1402584e-02
   1.3034669e+01  -3.2311254e-02
   1.3060347e+01  -3.3025114e-02
   1.3086356e+01  -3.3536362e-02
   1.3112710e+01  -3.3837941e-02
   1.3139422e+01  -3.3923532e-02
   1.3166506e+01  -3.3787540e-02
   1.3193978e+01  -3.3425084e-02
   1.3221854e+01  -3.2831983e-02
   1.3250154e+01  -3.2004745e-02
   1.3278896e+01  -3.0940550e-02
   1.3308103e+01  -2.9637232e-02
   1.3337798e+01  -2.8093262e-02
   1.3368007e+01  -2.6307725e-02
   1.3398761e+01  -2.4280292e-02
   1.3430090e+01  -2.2011187e-02
   1.3462032e+01  -1.9501149e-02
   1.3494628e+01  -1.6751377e-02
   1.3527925e+01  -1.3763466e-02
   1.3561976e+01  -1.0539321e-02
   1.3596844e+01  -7.0810295e-03
   1.3632604e+01  -3.3907025e-03
   1.3664442e+01  -1.1744078e-14
   1.3664442e+01   5.2301913e-16
   1.3685580e+01   2.2951034e-03
   1.3706718e+01   4.6049774e-03
   1.3728170e+01   6.9435730e-03
   1.3749871e+01   9.2839102e-03
   1.3771830e+01   1.1607914e-02
   1.3794056e+01   1.3897978e-02
   1.3816559e+01   1.6137088e-02
   1.3839351e+01   1.8308812e-02
   1.3862442e+01   2.0397291e-02
   1.3885834e+01   2.2386331e-02
   1.3909481e+01   2.4256820e-02
   1.3933392e+01   2.5995532e-02
   1.3957573e+01   2.7589976e-02
   1.3982035e+01   2.9028463e-02
   1.4006785e+01   3.0300099e-02
   1.4031834e+01   3.1394772e-02
   1.4057193e+01   3.2303144e-02
   1.4082871e+01   3.3016646e-02
   1.4108882e+01   3.3527460e-02
   1.4135236e+01   3.3828520e-02
   1.4161948e+01   3.3913491e-02
   1.4189033e+01   3.3776766e-02
   1.4216505e+01   3.3413451e-02
   1.4244382e+01   3.2819352e-02
   1.4272681e+01   3.1990962e-02
   1.4301423e+01   3.0925449e-02
   1.4330630e+01   2.9620633e-02
   1.4360324e+01   2.8074972e-02
   1.4390533e+01   2.6287535e-02
   1.4421285e+01   2.4257979e-02
   1.4452613e+01   2.1986516e-02
   1.4484554e+01   1.9473867e-02
   1.4517147e+01   1.6721217e-02
   1.4550441e+01   1.3730148e-02
   1.4584489e+01   1.0502546e-02
   1.4619353e+01   7.0404860e-03
   1.4655108e+01   3.3460623e-03
   1.4686493e+01   1.2421487e-14
   1.4686493e+01   1.4354837e-16
   1.4707631e+01  -2.2974877e-03
   1.4728770e+01  -4.6099577e-03
   1.4750223e+01  -6.9513975e-03
   1.4771925e+01  -9.2948250e-03
   1.4793884e+01  -1.1622170e-02
   1.4816111e+01  -1.3915828e-02
   1.4838615e+01  -1.6158789e-02
   1.4861408e+01  -1.8334628e-02
   1.4884500e+01  -2.0427487e-02
   1.4907893e+01  -2.2421182e-02
   1.4931541e+01  -2.4296586e-02
   1.4955452e+01  -2.6040475e-02
   1.4979634e+01  -2.7640359e-02
   1.5004097e+01  -2.9084551e-02
   1.5028848e+01  -3.0362157e-02
   1.5053899e+01  -3.1463066e-02
   1.5079258e+01  -3.2377943e-02
   1.5104938e+01  -3.3098216e-02
   1.5130949e+01  -3.3616073e-02
   1.5157305e+01  -3.3924444e-02
   1.5184019e+01  -3.4016998e-02
   1.5211105e+01  -3.3888128e-02
   1.5238578e+01  -3.3532940e-02
   1.5266456e+01  -3.2947242e-02
   1.5294757e+01  -3.2127528e-02
   1.5323501e+01  -3.1070966e-02
   1.5352709e+01  -2.9775377e-02
   1.5382405e+01  -2.8239221e-02
   1.5412616e+01  -2.6461569e-02
   1.5443370e+01  -2.4442080e-02
   1.5474700e+01  -2.2180966e-02
   1.5506642e+01  -1.9678954e-02
   1.5539238e+01  -1.6937231e-02
   1.5569565e+01  -1.4230051e-02
   1.5569565e+01  -1.4230051e-02
   1.5602861e+01  -1.1100747e-02
   1.5637660e+01  -7.6733677e-03
   1.5673317e+01  -4.0160443e-03
   1.5709943e+01  -1.2828742e-04
   1.5711133e+01  -1.1788666e-14
   1.5711133e+01   4.7260373e-16
   1.5732266e+01   2.2936356e-03
   1.5753398e+01   4.6017443e-03
   1.5774850e+01   6.9387520e-03
   1.5796550e+01   9.2772071e-03
   1.5818508e+01   1.1599046e-02
   1.5840733e+01   1.3886666e-02
   1.5863236e+01   1.6123055e-02
   1.5886027e+01   1.8291788e-02
   1.5909118e+01   2.0377006e-02
   1.5932508e+01   2.2362403e-02
   1.5956153e+01   2.4229012e-02
   1.5980061e+01   2.5963616e-02
   1.6004241e+01   2.7553731e-02
   1.6028701e+01   2.8987681e-02
   1.6053449e+01   3.0254580e-02
   1.6078497e+01   3.1344325e-02
   1.6103853e+01   3.2247589e-02
   1.6129530e+01   3.2955813e-02
   1.6155538e+01   3.3461190e-02
   1.6181891e+01   3.3756661e-02
   1.6208602e+01   3.3835906e-02
   1.6235685e+01   3.3693325e-02
   1.6263155e+01   3.3324035e-02
   1.6291030e+01   3.2723854e-02
   1.6319328e+01   3.1889285e-02
   1.6348069e+01   3.0817506e-02
   1.6377274e+01   2.9506348e-02
   1.6406968e+01   2.7954280e-02
   1.6437175e+01   2.6160382e-02
   1.6467927e+01   2.4124321e-02
   1.6499254e+01   2.1846320e-02
   1.6531194e+01   1.9327110e-02
   1.6563788e+01   1.6567887e-02
   1.6597082e+01   1.3570240e-02
   1.6631130e+01   1.0336066e-02
   1.6665995e+01   6.8674461e-03
   1.6701752e+01   3.1664805e-03
   1.6731425e+01   2.4633941e-14
   1.6731425e+01   7.5026790e-17
   1.6752564e+01  -2.2982431e-03
   1.6773703e+01  -4.6117095e-03
   1.6795157e+01  -6.9543893e-03
   1.6816859e+01  -9.2992952e-03
   1.6838820e+01  -1.1628353e-02
   1.6861047e+01  -1.3923956e-02
   1.6883552e+01  -1.6169091e-02
   1.6906344e+01  -1.8347328e-02
   1.6929437e+01  -2.0442806e-02
   1.6952831e+01  -2.2439439e-02
   1.6976481e+01  -2.4317977e-02
   1.7000393e+01  -2.6065186e-02
   1.7024577e+01  -2.7668569e-02
   1.7049041e+01  -2.9116432e-02
   1.7073794e+01  -3.0397870e-02
   1.7098846e+01  -3.1502766e-02
   1.7124207e+01  -3.2421774e-02
   1.7149888e+01  -3.3146315e-02
   1.7175901e+01  -3.3668567e-02
   1.7202258e+01  -3.3981452e-02
   1.7228973e+01  -3.4078630e-02
   1.7256060e+01  -3.3954485e-02
   1.7283534e+01  -3.3604113e-02
   1.7311414e+01  -3.3023314e-02
   1.7339716e+01  -3.2208572e-02
   1.7368460e+01  -3.1157045e-02
   1.7397669e+01  -2.9866547e-02
   1.7427366e+01  -2.8335527e-02
   1.7457577e+01  -2.6563048e-02
   1.7488332e+01  -2.4548758e-02
   1.7519662e+01  -2.2292862e-02
   1.7551605e+01  -1.9796076e-02
   1.7584201e+01  -1.7059580e-02
   1.7617496e+01  -1.4084951e-02
   1.7651546e+01  -1.0874073e-02
   1.7686412e+01  -7.4290239e-03
   1.7722168e+01  -3.7519006e-03
   1.7757461e+01  -7.3292067e-17
   1.7757461e+01   2.4446591e-14
   1.7778598e+01   2.2935713e-03
   1.7799734e+01   4.6014327e-03
   1.7821186e+01   6.9375290e-03
   1.7842885e+01   9.2748912e-03
   1.7864843e+01   1.1595452e-02
   1.7887068e+01   1.3881609e-02
   1.7909570e+01   1.6116358e-02
   1.7932361e+01   1.8283272e-02
   1.7955452e+01   2.0366500e-02
   1.7978841e+01   2.2349652e-02
   1.8002485e+01   2.4213867e-02
   1.8026392e+01   2.5945931e-02
   1.8050571e+01   2.7533368e-02
   1.8075029e+01   2.8964509e-02
   1.8099777e+01   3.0228473e-02
   1.8124824e+01   3.1315168e-02
   1.8150179e+01   3.2215273e-02
   1.8175855e+01   3.2920234e-02
   1.8201863e+01   3.3422255e-02
   1.8228215e+01   3.3714282e-02
   1.8254924e+01   3.3790002e-02
   1.8282006e+01   3.3643825e-02
   1.8309476e+01   3.3270874e-02
   1.8337351e+01   3.2666974e-02
   1.8365648e+01   3.1828638e-02
   1.8394388e+01   3.0753048e-02
   1.8423593e+01   2.9438047e-02
   1.8453286e+01   2.7882108e-02
   1.8483494e+01   2.6084321e-02
   1.8514245e+01   2.4044361e-02
   1.8545573e+01   2.1762456e-02
   1.8577513e+01   1.9239347e-02
   1.8610107e+01   1.6476235e-02
   1.8643401e+01   1.3474718e-02
   1.8677451e+01   1.0236698e-02
   1.8712317e+01   6.7642618e-03
   1.8748076e+01   3.0595138e-03
   1.8776733e+01   5.4773894e-16
   1.8776733e+01  -2.4011175e-14
   1.8797872e+01  -2.2985290e-03
   1.8819012e+01  -4.6124117e-03
   1.8840466e+01  -6.9556377e-03
   1.8862169e+01  -9.3012164e-03
   1.8884129e+01  -1.1631072e-02
   1.8906357e+01  -1.3927594e-02
   1.8928862e+01  -1.6173767e-02
   1.8951655e+01  -1.8353160e-02
   1.8974747e+01  -2.0449910e-02
   1.8998143e+01  -2.2447987e-02
   1.9021793e+01  -2.4328069e-02
   1.9045706e+01  -2.6076917e-02
   1.9069891e+01  -2.7682030e-02
   1.9094356e+01  -2.9131706e-02
   1.9119110e+01  -3.0415040e-02
   1.9144162e+01  -3.1521904e-02
   1.9169524e+01  -3.2442951e-02
   1.9195206e+01  -3.3169596e-02
   1.9221219e+01  -3.3694010e-02
   1.9247577e+01  -3.4009111e-02
   1.9274293e+01  -3.4108553e-02
   1.9301380e+01  -3.3986714e-02
   1.9328856e+01  -3.3638687e-02
   1.9356735e+01  -3.3060263e-02
   1.9385038e+01  -3.2247923e-02
   1.9413783e+01  -3.1198819e-02
   1.9442992e+01  -2.9910760e-02
   1.9472690e+01  -2.8382187e-02
   1.9502901e+01  -2.6612159e-02
   1.9533656e+01  -2.4600318e-02
   1.9564986e+01  -2.2346864e-02
   1.9596929e+01  -1.9852507e-02
   1.9629524e+01  -1.7118422e-02
   1.9662820e+01  -1.4146180e-02
   1.9696869e+01  -1.0937662e-02
   1.9731734e+01  -7.4949388e-03
   1.9767488e+01  -3.8201058e-03
   1.9803433e+01  -2.4084901e-14
   1.9803433e+01   4.3454823e-16
   1.9824570e+01   2.2934663e-03
   1.9845706e+01   4.6011459e-03
   1.9867157e+01   6.9369851e-03
   1.9888856e+01   9.2740173e-03
   1.9910814e+01   1.1594176e-02
   1.9933039e+01   1.3879863e-02
   1.9955541e+01   1.6114072e-02
   1.9978332e+01   1.8280382e-02
   2.0001422e+01   2.0362940e-02
   2.0024811e+01   2.2345321e-02
   2.0048455e+01   2.4208710e-02
   2.0072361e+01   2.5939896e-02
   2.0096539e+01   2.7526409e-02
   2.0120998e+01   2.8956581e-02
   2.0145745e+01   3.0219536e-02
   2.0170791e+01   3.1305184e-02
   2.0196146e+01   3.2204208e-02
   2.0221821e+01   3.2908058e-02
   2.0247829e+01   3.3408941e-02
   2.0274180e+01   3.3699808e-02
   2.0300890e+01   3.3774349e-02
   2.0327971e+01   3.3626977e-02
   2.0355441e+01   3.3252819e-02
   2.0383315e+01   3.2647704e-02
   2.0411612e+01   3.1808148e-02
   2.0440352e+01   3.0731338e-02
   2.0469557e+01   2.9415120e-02
   2.0499250e+01   2.7857971e-02
   2.0529457e+01   2.6058985e-02
   2.0560208e+01   2.4017841e-02
   2.0591536e+01   2.1734770e-02
   2.0623476e+01   1.9210518e-02
   2.0656071e+01   1.6446289e-02
   2.0689366e+01   1.3443685e-02
   2.0723415e+01   1.0204610e-02
   2.0758283e+01   6.7311564e-03
   2.0794042e+01   3.0254301e-03
   2.0822377e+01   2.8059152e-16
   2.0822377e+01  -2.4279190e-14
   2.0843517e+01  -2.2984322e-03
   2.0864657e+01  -4.6122473e-03
   2.0886112e+01  -6.9554316e-03
   2.0907814e+01  -9.3009935e-03
   2.0929774e+01  -1.1630856e-02
   2.0952002e+01  -1.3927407e-02
   2.0974507e+01  -1.6173632e-02
   2.0997300e+01  -1.8353096e-02
   2.1020393e+01  -2.0449936e-02
   2.1043788e+01  -2.2448144e-02
   2.1067439e+01  -2.4328369e-02
   2.1091352e+01  -2.6077374e-02
   2.1115537e+01  -2.7682653e-02
   2.1140002e+01  -2.9132505e-02
   2.1164756e+01  -3.0416020e-02
   2.1189809e+01  -3.1523072e-02
   2.1215171e+01  -3.2444308e-02
   2.1240853e+01  -3.3171143e-02
   2.1266867e+01  -3.3695745e-02
   2.1293225e+01  -3.4011032e-02
   2.1319940e+01  -3.4110655e-02
   2.1347028e+01  -3.3988990e-02
   2.1374503e+01  -3.3641126e-02
   2.1402383e+01  -3.3062855e-02
   2.1430686e+01  -3.2250655e-02
   2.1459431e+01  -3.1201675e-02
   2.1488640e+01  -2.9913721e-02
   2.1518338e+01  -2.8385235e-02
   2.1548549e+01  -2.6615272e-02
   2.1579304e+01  -2.4603473e-02
   2.1610634e+01  -2.2350033e-02
   2.1642576e+01  -1.9855662e-02
   2.1675172e+01  -1.7121533e-02
   2.1708467e+01  -1.4149213e-02
   2.1742515e+01  -1.0940583e-02
   2.1777380e+01  -7.4977105e-03
   2.1813134e+01  -3.8226887e-03
   2.1849100e+01  -6.9388939e-18
   2.1849100e+01   2.4513811e-14
   2.1870236e+01   2.2937124e-03
   2.1891373e+01   4.6016527e-03
   2.1912824e+01   6.9377714e-03
   2.1934523e+01   9.2751017e-03
   2.1956481e+01   1.1595578e-02
   2.1960593e+01   1.2023813e-02
   2.1960593e+01   1.2023813e-02
   2.1982818e+01   1.4296428e-02
   2.2005374e+01   1.6519829e-02
   2.2028219e+01   1.8672304e-02
   2.2051365e+01   2.0738201e-02
   2.2074800e+01   2.2700185e-02
   2.2098492e+01   2.4540716e-02
   2.2122448e+01   2.6246717e-02
   2.2146677e+01   2.7805865e-02
   2.2171187e+01   2.9206640e-02
   2.2195989e+01   3.0438311e-02
   2.2221091e+01   3.1490932e-02
   2.2246504e+01   3.2355328e-02
   2.2272239e+01   3.3023088e-02
   2.2298309e+01   3.3486557e-02
   2.2324725e+01   3.3738824e-02
   2.2351502e+01   3.3773711e-02
   2.2378654e+01   3.3585766e-02
   2.2406197e+01   3.3170246e-02
   2.2434147e+01   3.2523107e-02
   2.2462524e+01   3.1640989e-02
   2.2491348e+01   3.0521204e-02
   2.2520640e+01   2.9161714e-02
   2.2550426e+01   2.7561114e-02
   2.2580731e+01   2.5718605e-02
   2.2611586e+01   2.3633973e-02
   2.2643024e+01   2.1307547e-02
   2.2675081e+01   1.8740162e-02
   2.2707800e+01   1.5933102e-02
   2.2741230e+01   1.2888031e-02
   2.2775425e+01   9.6069017e-03
   2.2810451e+01   6.0918219e-03
   2.2846383e+01   2.3448798e-03
   2.2868287e+01   3.4998046e-16
   2.2868287e+01  -2.4205898e-14
   2.2889426e+01  -2.2979652e-03
   2.2910565e+01  -4.6112610e-03
   2.2932019e+01  -6.9539642e-03
   2.2953722e+01  -9.2989889e-03
   2.2975682e+01  -1.1628259e-02
   2.2997909e+01  -1.3924165e-02
   2.3020414e+01  -1.6169688e-02
   2.3043207e+01  -1.8348395e-02
   2.3066299e+01  -2.0444423e-02
   2.3089695e+01  -2.2441753e-02
   2.3113345e+01  -2.4321047e-02
   2.3137258e+01  -2.6069070e-02
   2.3161443e+01  -2.7673316e-02
   2.3185908e+01  -2.9122085e-02
   2.3210661e+01  -3.0404468e-02
   2.3235714e+01  -3.1510338e-02
   2.3261075e+01  -3.2430344e-02
   2.3286757e+01  -3.3155902e-02
   2.3312770e+01  -3.3679181e-02
   2.3339128e+01  -3.3993099e-02
   2.3365843e+01  -3.4091307e-02
   2.3392931e+01  -3.3968183e-02
   2.3420406e+01  -3.3618818e-02
   2.3448285e+01  -3.3039002e-02
   2.3476588e+01  -3.2225216e-02
   2.3505332e+01  -3.1174608e-02
   2.3534541e+01  -2.9884987e-02
   2.3564238e+01  -2.8354794e-02
   2.3594449e+01  -2.6583085e-02
   2.3625204e+01  -2.4569501e-02
   2.3656534e+01  -2.2314240e-02
   2.3688476e+01  -1.9818011e-02
   2.3721071e+01  -1.7081986e-02
   2.3754365e+01  -1.4107736e-02
   2.3788414e+01  -1.0897139e-02
   2.3823278e+01  -7.4522629e-03
   2.3859032e+01  -3.7752008e-03
   2.3894539e+01   2.7321895e-17
   2.3894539e+01   2.4555011e-14
   2.3915675e+01   2.2941967e-03
   2.3936812e+01   4.6027039e-03
   2.3958263e+01   6.9394775e-03
   2.3979963e+01   9.2775492e-03
   2.4001921e+01   1.1598853e-02
   2.4024146e+01   1.3885791e-02
   2.4046649e+01   1.6121357e-02
   2.4069439e+01   1.8289131e-02
   2.4092530e+01   2.0373259e-02
   2.4115919e+01   2.2357338e-02
   2.4139563e+01   2.4222524e-02
   2.4163471e+01   2.5955608e-02
   2.4187649e+01   2.7544116e-02
   2.4212108e+01   2.8976379e-02
   2.4236856e+01   3.0241522e-02
   2.4261902e+01   3.1329451e-02
   2.4287258e+01   3.2230849e-02
   2.4312934e+01   3.2937165e-02
   2.4338942e+01   3.3440603e-02
   2.4365294e+01   3.3734114e-02
   2.4392004e+01   3.3811384e-02
   2.4419086e+01   3.3666828e-02
   2.4446556e+01   3.3295569e-02
   2.4474431e+01   3.2693436e-02
   2.4502728e+01   3.1856942e-02
   2.4531469e+01   3.0783275e-02
   2.4560674e+01   2.9470275e-02
   2.4590368e+01   2.7916423e-02
   2.4620576e+01   2.6120808e-02
   2.4651328e+01   2.4083108e-02
   2.4682656e+01   2.1803554e-02
   2.4714596e+01   1.9282891e-02
   2.4747191e+01   1.6522322e-02
   2.4780487e+01   1.3523447e-02
   2.4814537e+01   1.0288173e-02
   2.4849405e+01   6.8185904e-03
   2.4885164e+01   3.1168074e-03
   2.4914375e+01   2.6237693e-16
   2.4914375e+01  -2.4290465e-14
   2.4935514e+01  -2.2975218e-03
   2.4956654e+01  -4.6102672e-03
   2.4978108e+01  -6.9522124e-03
   2.4999810e+01  -9.2963686e-03
   2.5021770e+01  -1.1624659e-02
   2.5043997e+01  -1.3919474e-02
   2.5066502e+01  -1.6163796e-02
   2.5089294e+01  -1.8341194e-02
   2.5112386e+01  -2.0435803e-02
   2.5135781e+01  -2.2431571e-02
   2.5159431e+01  -2.4309205e-02
   2.5183344e+01  -2.6055471e-02
   2.5207528e+01  -2.7657866e-02
   2.5231992e+01  -2.9104694e-02
   2.5256745e+01  -3.0385046e-02
   2.5281797e+01  -3.1488800e-02
   2.5307158e+01  -3.2406608e-02
   2.5332839e+01  -3.3129888e-02
   2.5358851e+01  -3.3650812e-02
   2.5385208e+01  -3.3962301e-02
   2.5411923e+01  -3.4058009e-02
   2.5439010e+01  -3.3932317e-02
   2.5466485e+01  -3.3580318e-02
   2.5494364e+01  -3.2997808e-02
   2.5522665e+01  -3.2181267e-02
   2.5551410e+01  -3.1127850e-02
   2.5580618e+01  -2.9835366e-02
   2.5610315e+01  -2.8302260e-02
   2.5640526e+01  -2.6527591e-02
   2.5671280e+01  -2.4511004e-02
   2.5702609e+01  -2.2252698e-02
   2.5734551e+01  -1.9753386e-02
   2.5767146e+01  -1.7014242e-02
   2.5800440e+01  -1.4036839e-02
   2.5834489e+01  -1.0823057e-02
   2.5869353e+01  -7.3749655e-03
   2.5905107e+01  -3.6946579e-03
   2.5939839e+01  -2.4086202e-14
   2.5939839e+01   4.4408921e-16
   2.5960976e+01   2.2947996e-03
   2.5982113e+01   4.6040339e-03
   2.6003564e+01   6.9416645e-03
   2.6025264e+01   9.2807204e-03
   2.6047222e+01   1.1603135e-02
   2.6069448e+01   1.3891308e-02
   2.6091951e+01   1.6128235e-02
   2.6114742e+01   1.8297491e-02
   2.6137833e+01   2.0383226e-02
   2.6161223e+01   2.2369074e-02
   2.6184868e+01   2.4236140e-02
   2.6208776e+01   2.5971211e-02
   2.6232955e+01   2.7561811e-02
   2.6257414e+01   2.8996268e-02
   2.6282163e+01   3.0263701e-02
   2.6307210e+01   3.1354016e-02
   2.6332567e+01   3.2257890e-02
   2.6358243e+01   3.2966769e-02
   2.6384252e+01   3.3472854e-02
   2.6410604e+01   3.3769092e-02
   2.6437315e+01   3.3849167e-02
   2.6464398e+01   3.3707487e-02
   2.6491869e+01   3.3339174e-02
   2.6519744e+01   3.2740052e-02
   2.6548042e+01   3.1906631e-02
   2.6576783e+01   3.0836095e-02
   2.6605989e+01   2.9526281e-02
   2.6635683e+01   2.7975664e-02
   2.6665891e+01   2.6183333e-02
   2.6696644e+01   2.4148959e-02
   2.6727972e+01   2.1872772e-02
   2.6759913e+01   1.9355511e-02
   2.6792508e+01   1.6598378e-02
   2.6825804e+01   1.3602970e-02
   2.6859854e+01   1.0371191e-02
   2.6894722e+01   6.9051288e-03
   2.6930481e+01   3.2068919e-03
   2.6960552e+01   2.4606619e-14
   2.6960552e+01   5.7245875e-17
   2.6981691e+01  -2.2969239e-03
   2.7002830e+01  -4.6089354e-03
   2.7024284e+01  -6.9500056e-03
   2.7045985e+01  -9.2931485e-03
   2.7067945e+01  -1.1620288e-02
   2.7090172e+01  -1.3913816e-02
   2.7112676e+01  -1.6156718e-02
   2.7135468e+01  -1.8332560e-02
   2.7158560e+01  -2.0425483e-02
   2.7181954e+01  -2.2419383e-02
   2.7205603e+01  -2.4295031e-02
   2.7229515e+01  -2.6039195e-02
   2.7253698e+01  -2.7639376e-02
   2.7278162e+01  -2.9083880e-02
   2.7302914e+01  -3.0361804e-02
   2.7327965e+01  -3.1463029e-02
   2.7353325e+01  -3.2378212e-02
   2.7379005e+01  -3.3098773e-02
   2.7405017e+01  -3.3616890e-02
   2.7431374e+01  -3.3925487e-02
   2.7458088e+01  -3.4018222e-02
   2.7485174e+01  -3.3889481e-02
   2.7512648e+01  -3.3534361e-02
   2.7540526e+01  -3.2948661e-02
   2.7568827e+01  -3.2128867e-02
   2.7597571e+01  -3.1072137e-02
   2.7626779e+01  -2.9776285e-02
   2.7656475e+01  -2.8239759e-02
   2.7686685e+01  -2.6461624e-02
   2.7717439e+01  -2.4441528e-02
   2.7748768e+01  -2.2179673e-02
   2.7780710e+01  -1.9676778e-02
   2.7813304e+01  -1.6934020e-02
   2.7846599e+01  -1.3952975e-02
   2.7880647e+01  -1.0735525e-02
   2.7915511e+01  -7.2837435e-03
   2.7951266e+01  -3.5997245e-03
   2.7985086e+01  -3.0357661e-17
   2.7985086e+01   2.4499500e-14
   2.8006224e+01   2.2954144e-03
   2.8027361e+01   4.6054038e-03
   2.8048813e+01   6.9439349e-03
   2.8070514e+01   9.2840336e-03
   2.8092472e+01   1.1607632e-02
   2.8114698e+01   1.3897129e-02
   2.8137201e+01   1.6135517e-02
   2.8159993e+01   1.8306373e-02
   2.8183084e+01   2.0393842e-02
   2.8206475e+01   2.2381609e-02
   2.8230120e+01   2.4250717e-02
   2.8254029e+01   2.5987947e-02
   2.8278209e+01   2.7580821e-02
   2.8302669e+01   2.9017661e-02
   2.8327419e+01   3.0287584e-02
   2.8352294e+01   3.1373607e-02
   2.8352294e+01   3.1373607e-02
   2.8377342e+01   3.2271697e-02
   2.8403018e+01   3.2987248e-02
   2.8429021e+01   3.3500057e-02
   2.8455368e+01   3.3803231e-02
   2.8482073e+01   3.3890434e-02
   2.8509149e+01   3.3756055e-02
   2.8536613e+01   3.3395199e-02
   2.8564482e+01   3.2803672e-02
   2.8592772e+01   3.1977968e-02
   2.8621506e+01   3.0915252e-02
   2.8650703e+01   2.9613347e-02
   2.8680388e+01   2.8070709e-02
   2.8710587e+01   2.6286412e-02
   2.8741329e+01   2.4260115e-02
   2.8772647e+01   2.1992029e-02
   2.8804577e+01   1.9482882e-02
   2.8837159e+01   1.6733864e-02
   2.8870441e+01   1.3746561e-02
   2.8904476e+01   1.0522870e-02
   2.8939328e+01   7.0648728e-03
   2.8975069e+01   3.3746787e-03
   2.9006741e+01   3.6559297e-16
   2.9006741e+01  -2.4174673e-14
   2.9027879e+01  -2.2963623e-03
   2.9049018e+01  -4.6076717e-03
   2.9070471e+01  -6.9478852e-03
   2.9092172e+01  -9.2900293e-03
   2.9114131e+01  -1.1616030e-02
   2.9136358e+01  -1.3908279e-02
   2.9158862e+01  -1.6149764e-02
   2.9181654e+01  -1.8324054e-02
   2.9204746e+01  -2.0415288e-02
   2.9228139e+01  -2.2407315e-02
   2.9251787e+01  -2.4280968e-02
   2.9275698e+01  -2.6023020e-02
   2.9299880e+01  -2.7620976e-02
   2.9324343e+01  -2.9063146e-02
   2.9349094e+01  -3.0338632e-02
   2.9374145e+01  -3.1437319e-02
   2.9399504e+01  -3.2349866e-02
   2.9425183e+01  -3.3067701e-02
   2.9451195e+01  -3.3583004e-02
   2.9477550e+01  -3.3888705e-02
   2.9504263e+01  -3.3978466e-02
   2.9531349e+01  -3.3846677e-02
   2.9558822e+01  -3.3488440e-02
   2.9586700e+01  -3.2899559e-02
   2.9615000e+01  -3.2076524e-02
   2.9643743e+01  -3.1016498e-02
   2.9672951e+01  -2.9717299e-02
   2.9702646e+01  -2.8177382e-02
   2.9732856e+01  -2.6395814e-02
   2.9763609e+01  -2.4372248e-02
   2.9794938e+01  -2.2106892e-02
   2.9826879e+01  -1.9600467e-02
   2.9859474e+01  -1.6854156e-02
   2.9892768e+01  -1.3869539e-02
   2.9926817e+01  -1.0648500e-02
   2.9961682e+01  -7.1931164e-03
   2.9997437e+01  -3.5054833e-03
   3.0030354e+01   1.3097162e-16
   3.0030354e+01   2.4667334e-14
   3.0051492e+01   2.2959589e-03
   3.0072630e+01   4.6066277e-03
   3.0094082e+01   6.9459772e-03
   3.0115783e+01   9.2870304e-03
   3.0137742e+01   1.1611718e-02
   3.0159968e+01   1.3902437e-02
   3.0182472e+01   1.6142179e-02
   3.0205263e+01   1.8314519e-02
   3.0228355e+01   2.0403600e-02
   3.0251746e+01   2.2393159e-02
   3.0275393e+01   2.4264172e-02
   3.0299302e+01   2.6003419e-02
   3.0323483e+01   2.7598417e-02
   3.0347944e+01   2.9037484e-02
   3.0372694e+01   3.0309733e-02
   3.0397743e+01   3.1405059e-02
   3.0423101e+01   3.2314132e-02
   3.0448779e+01   3.3028389e-02
   3.0474789e+01   3.3540022e-02
   3.0501143e+01   3.3841970e-02
   3.0527856e+01   3.3927907e-02
   3.0554940e+01   3.3792233e-02
   3.0582412e+01   3.3430061e-02
   3.0610289e+01   3.2837206e-02
   3.0638588e+01   3.2010168e-02
   3.0667330e+01   3.0946121e-02
   3.0696537e+01   2.9642896e-02
   3.0726232e+01   2.8098957e-02
   3.0756442e+01   2.6313382e-02
   3.0787195e+01   2.4285837e-02
   3.0818524e+01   2.2016540e-02
   3.0850465e+01   1.9506223e-02
   3.0883060e+01   1.6756080e-02
   3.0916356e+01   1.3767700e-02
   3.0950405e+01   1.0542980e-02
   3.0985272e+01   7.0840028e-03
   3.1021030e+01   3.3928738e-03
   3.1052879e+01   5.0220245e-16
   3.1052879e+01  -2.4035895e-14
   3.1074017e+01  -2.2958733e-03
   3.1095155e+01  -4.6065672e-03
   3.1116608e+01  -6.9460452e-03
   3.1138309e+01  -9.2873270e-03
   3.1160268e+01  -1.1612340e-02
   3.1182494e+01  -1.3903478e-02
   3.1204998e+01  -1.6143729e-02
   3.1227790e+01  -1.8316664e-02
   3.1250881e+01  -2.0406424e-02
   3.1274274e+01  -2.2396810e-02
   3.1297921e+01  -2.4268716e-02
   3.1321831e+01  -2.6008917e-02
   3.1346013e+01  -2.7604924e-02
   3.1370474e+01  -2.9045049e-02
   3.1395225e+01  -3.0318399e-02
   3.1420275e+01  -3.1414863e-02
   3.1445633e+01  -3.2325105e-02
   3.1471312e+01  -3.3040555e-02
   3.1497323e+01  -3.3553399e-02
   3.1523678e+01  -3.3856569e-02
   3.1550390e+01  -3.3943735e-02
   3.1577475e+01  -3.3809288e-02
   3.1604947e+01  -3.3448335e-02
   3.1632825e+01  -3.2856685e-02
   3.1661124e+01  -3.2030833e-02
   3.1689867e+01  -3.0967945e-02
   3.1719074e+01  -2.9665844e-02
   3.1748769e+01  -2.8122989e-02
   3.1778978e+01  -2.6338451e-02
   3.1809731e+01  -2.4311889e-02
   3.1841060e+01  -2.2043514e-02
   3.1873001e+01  -1.9534052e-02
   3.1905595e+01  -1.6784689e-02
   3.1938890e+01  -1.3797008e-02
   3.1972939e+01  -1.0572899e-02
   3.2007804e+01  -7.1144393e-03
   3.2043560e+01  -3.4237276e-03
   3.2075695e+01  -4.8581798e-14
   3.2075695e+01   5.0437085e-16
   3.2096834e+01   2.2963806e-03
   3.2117972e+01   4.6075851e-03
   3.2139425e+01   6.9475868e-03
   3.2161125e+01   9.2894064e-03
   3.2183085e+01   1.1614973e-02
   3.2205311e+01   1.3906682e-02
   3.2227815e+01   1.6147525e-02
   3.2250607e+01   1.8321073e-02
   3.2273698e+01   2.0411470e-02
   3.2297091e+01   2.2402496e-02
   3.2320738e+01   2.4275070e-02
   3.2344648e+01   2.6015971e-02
   3.2368829e+01   2.7612711e-02
   3.2393291e+01   2.9053604e-02
   3.2418042e+01   3.0327761e-02
   3.2443091e+01   3.1425071e-02
   3.2468450e+01   3.2336203e-02
   3.2494129e+01   3.3052587e-02
   3.2520139e+01   3.3566414e-02
   3.2546494e+01   3.3870617e-02
   3.2573207e+01   3.3958867e-02
   3.2600292e+01   3.3825560e-02
   3.2627764e+01   3.3465805e-02
   3.2655642e+01   3.2875412e-02
   3.2683942e+01   3.2050878e-02
   3.2712684e+01   3.0989374e-02
   3.2741892e+01   2.9688724e-02
   3.2771587e+01   2.8147390e-02
   3.2801797e+01   2.6364447e-02
   3.2832550e+01   2.4339554e-02
   3.2863879e+01   2.2072927e-02
   3.2895821e+01   1.9565294e-02
   3.2928416e+01   1.6817845e-02
   3.2961711e+01   1.3832165e-02
   3.2995761e+01   1.0610149e-02
   3.3030627e+01   7.1538771e-03
   3.3066385e+01   3.4654519e-03
   3.3098927e+01   4.9066654e-14
   3.3098927e+01  -2.6020852e-18
   3.3120065e+01  -2.2955243e-03
   3.3141203e+01  -4.6057697e-03
   3.3162655e+01  -6.9446977e-03
   3.3184356e+01  -9.2853302e-03
   3.3206315e+01  -1.1609596e-02
   3.3228541e+01  -1.3899890e-02
   3.3251044e+01  -1.6139201e-02
   3.3273836e+01  -1.8311103e-02
   3.3296927e+01  -2.0399736e-02
   3.3320319e+01  -2.2388864e-02
   3.3343965e+01  -2.4259430e-02
   3.3367875e+01  -2.5998211e-02
   3.3392056e+01  -2.7592722e-02
   3.3416517e+01  -2.9031279e-02
   3.3441268e+01  -3.0302990e-02
   3.3466317e+01  -3.1397749e-02
   3.3491675e+01  -3.2306224e-02
   3.3517353e+01  -3.3019847e-02
   3.3543363e+01  -3.3530809e-02
   3.3569717e+01  -3.3832045e-02
   3.3596429e+01  -3.3917226e-02
   3.3623513e+01  -3.3780750e-02
   3.3650986e+01  -3.3417727e-02
   3.3678862e+01  -3.2823968e-02
   3.3707162e+01  -3.1995972e-02
   3.3735904e+01  -3.0930910e-02
   3.3765110e+01  -2.9626608e-02
   3.3794805e+01  -2.8081527e-02
   3.3825014e+01  -2.6294745e-02
   3.3855767e+01  -2.4265921e-02
   3.3887095e+01  -2.1995272e-02
   3.3919036e+01  -1.9483527e-02
   3.3951631e+01  -1.6731874e-02
   3.3984925e+01  -1.3741901e-02
   3.4018974e+01  -1.0515499e-02
   3.4053840e+01  -7.0547496e-03
   3.4089597e+01  -3.3617520e-03
   3.4121140e+01   4.6837534e-17
   3.4121140e+01   4.9135175e-14
   3.4142279e+01   2.2966562e-03
   3.4163417e+01   4.6082198e-03
   3.4184870e+01   6.9486654e-03
   3.4206571e+01   9.2910117e-03
   3.4228531e+01   1.1617187e-02
   3.4250757e+01   1.3909585e-02
   3.4273261e+01   1.6151196e-02
   3.4296053e+01   1.8325591e-02
   3.4319145e+01   2.0416913e-02
   3.4342538e+01   2.2408972e-02
   3.4366185e+01   2.4282650e-02
   3.4390096e+01   2.6024719e-02
   3.4414278e+01   2.7622689e-02
   3.4438740e+01   2.9064874e-02
   3.4463492e+01   3.0340378e-02
   3.4488542e+01   3.1439091e-02
   3.4513901e+01   3.2351676e-02
   3.4539580e+01   3.3069562e-02
   3.4565591e+01   3.3584936e-02
   3.4591946e+01   3.3890729e-02
   3.4618659e+01   3.3980607e-02
   3.4645745e+01   3.3848965e-02
   3.4673218e+01   3.3490907e-02
   3.4701095e+01   3.2902242e-02
   3.4729396e+01   3.2079463e-02
   3.4744016e+01   3.1568105e-02
   3.4744016e+01   3.1568105e-02
   3.4772759e+01   3.0396939e-02
   3.4802214e+01   2.8976998e-02
   3.4832165e+01   2.7316097e-02
   3.4862644e+01   2.5413350e-02
   3.4893683e+01   2.3268705e-02
   3.4925315e+01   2.0882637e-02
   3.4957580e+01   1.8256110e-02
   3.4990521e+01   1.5390521e-02
   3.5024188e+01   1.2287620e-02
   3.5058640e+01   8.9494103e-03
   3.5093943e+01   5.3780059e-03
   3.5130180e+01   1.5754336e-03
   3.5144865e+01   9.2027080e-16
   3.5144865e+01  -4.8147250e-14
   3.5166000e+01  -2.2950589e-03
   3.5187135e+01  -4.6047714e-03
   3.5208588e+01  -6.9433630e-03
   3.5230288e+01  -9.2835935e-03
   3.5252247e+01  -1.1607396e-02
   3.5274473e+01  -1.3897167e-02
   3.5296976e+01  -1.6135897e-02
   3.5319767e+01  -1.8307159e-02
   3.5342858e+01  -2.0395095e-02
   3.5366250e+01  -2.2383441e-02
   3.5389896e+01  -2.4253176e-02
   3.5413805e+01  -2.5991078e-02
   3.5437986e+01  -2.7584663e-02
   3.5462446e+01  -2.9022250e-02
   3.5487196e+01  -3.0292950e-02
   3.5512245e+01  -3.1386657e-02
   3.5537602e+01  -3.2294043e-02
   3.5563280e+01  -3.3006542e-02
   3.5589290e+01  -3.3516347e-02
   3.5615643e+01  -3.3816395e-02
   3.5642355e+01  -3.3900361e-02
   3.5669439e+01  -3.3762644e-02
   3.5696911e+01  -3.3398357e-02
   3.5724787e+01  -3.2803312e-02
   3.5753086e+01  -3.1974012e-02
   3.5781828e+01  -3.0907630e-02
   3.5811034e+01  -2.9601994e-02
   3.5840728e+01  -2.8055569e-02
   3.5870937e+01  -2.6267433e-02
   3.5901689e+01  -2.4237249e-02
   3.5933018e+01  -2.1965237e-02
   3.5964959e+01  -1.9452127e-02
   3.5997553e+01  -1.6699110e-02
   3.6030848e+01  -1.3707776e-02
   3.6064897e+01  -1.0480020e-02
   3.6099763e+01  -7.0179221e-03
   3.6135519e+01  -3.3235850e-03
   3.6166699e+01   2.2117724e-17
   3.6166699e+01   4.9114358e-14
   3.6187838e+01   2.2967868e-03
   3.6208976e+01   4.6085306e-03
   3.6230430e+01   6.9492061e-03
   3.6252131e+01   9.2918308e-03
   3.6274090e+01   1.1618332e-02
   3.6296317e+01   1.3911104e-02
   3.6318821e+01   1.6153134e-02
   3.6341613e+01   1.8327994e-02
   3.6364705e+01   2.0419824e-02
   3.6388098e+01   2.2412459e-02
   3.6411746e+01   2.4286751e-02
   3.6435657e+01   2.6029470e-02
   3.6459839e+01   2.7628127e-02
   3.6484302e+01   2.9071032e-02
   3.6509053e+01   3.0347288e-02
   3.6534104e+01   3.1446782e-02
   3.6559463e+01   3.2360176e-02
   3.6585143e+01   3.3078898e-02
   3.6611154e+01   3.3595130e-02
   3.6637510e+01   3.3901804e-02
   3.6664223e+01   3.3992584e-02
   3.6691308e+01   3.3861860e-02
   3.6718782e+01   3.3504738e-02
   3.6746660e+01   3.2917022e-02
   3.6774960e+01   3.2095205e-02
   3.6803703e+01   3.1036450e-02
   3.6832911e+01   2.9738579e-02
   3.6862607e+01   2.8200046e-02
   3.6892817e+01   2.6419922e-02
   3.6923570e+01   2.4397862e-02
   3.6954900e+01   2.2134076e-02
   3.6986842e+01   1.9629286e-02
   3.7019437e+01   1.6884678e-02
   3.7052732e+01   1.3901834e-02
   3.7086781e+01   1.0682641e-02
   3.7121647e+01   7.2291789e-03
   3.7157403e+01   3.5435457e-03
   3.7190691e+01   5.5684624e-16
   3.7190691e+01  -4.8510241e-14
   3.7211829e+01  -2.2952535e-03
   3.7232966e+01  -4.6051284e-03
   3.7254418e+01  -6.9435860e-03
   3.7276119e+01  -9.2836507e-03
   3.7298077e+01  -1.1607252e-02
   3.7320303e+01  -1.3896788e-02
   3.7342806e+01  -1.6135249e-02
   3.7365598e+01  -1.8306208e-02
   3.7388689e+01  -2.0393810e-02
   3.7412080e+01  -2.2381774e-02
   3.7435726e+01  -2.4251099e-02
   3.7459635e+01  -2.5988564e-02
   3.7483816e+01  -2.7581687e-02
   3.7508276e+01  -2.9018789e-02
   3.7533026e+01  -3.0288983e-02
   3.7558074e+01  -3.1382164e-02
   3.7583432e+01  -3.2289004e-02
   3.7609109e+01  -3.3000942e-02
   3.7635119e+01  -3.3510169e-02
   3.7661473e+01  -3.3809626e-02
   3.7688184e+01  -3.3892988e-02
   3.7715268e+01  -3.3754656e-02
   3.7742739e+01  -3.3389745e-02
   3.7770616e+01  -3.2794069e-02
   3.7798915e+01  -3.1964132e-02
   3.7827656e+01  -3.0897109e-02
   3.7856863e+01  -2.9590829e-02
   3.7886557e+01  -2.8043759e-02
   3.7916766e+01  -2.6254979e-02
   3.7947518e+01  -2.4224154e-02
   3.7978847e+01  -2.1951504e-02
   3.8010788e+01  -1.9437761e-02
   3.8043383e+01  -1.6684119e-02
   3.8076677e+01  -1.3692169e-02
   3.8110727e+01  -1.0463805e-02
   3.8145593e+01  -7.0011110e-03
   3.8181351e+01  -3.3061898e-03
   3.8212365e+01  -2.4633073e-16
   3.8212365e+01   4.8846777e-14
   3.8233504e+01   2.2967908e-03
   3.8254643e+01   4.6085562e-03
   3.8276096e+01   6.9492701e-03
   3.8297797e+01   9.2919495e-03
   3.8319757e+01   1.1618521e-02
   3.8341983e+01   1.3911379e-02
   3.8364487e+01   1.6153510e-02
   3.8387280e+01   1.8328485e-02
   3.8410371e+01   2.0420445e-02
   3.8433765e+01   2.2413232e-02
   3.8457413e+01   2.4287687e-02
   3.8481324e+01   2.6030582e-02
   3.8505506e+01   2.7629423e-02
   3.8529969e+01   2.9072522e-02
   3.8554720e+01   3.0348980e-02
   3.8579771e+01   3.1448683e-02
   3.8605130e+01   3.2362293e-02
   3.8630810e+01   3.3081236e-02
   3.8656821e+01   3.3597694e-02
   3.8683177e+01   3.3904597e-02
   3.8709891e+01   3.3995609e-02
   3.8736976e+01   3.3865121e-02
   3.8764450e+01   3.3508234e-02
   3.8792327e+01   3.2920753e-02
   3.8820628e+01   3.2099170e-02
   3.8849371e+01   3.1040648e-02
   3.8878579e+01   2.9743007e-02
   3.8908275e+01   2.8204701e-02
   3.8938485e+01   2.6424799e-02
   3.8969239e+01   2.4402955e-02
   3.9000568e+01   2.2139378e-02
   3.9032510e+01   1.9634790e-02
   3.9065105e+01   1.6890376e-02
   3.9098400e+01   1.3907715e-02
   3.9132448e+01   1.0688696e-02
   3.9167314e+01   7.2353959e-03
   3.9203070e+01   3.5499132e-03
   3.9236418e+01   7.6241097e-16
   3.9236418e+01  -4.8311615e-14
   3.9257556e+01  -2.2953008e-03
   3.9278693e+01  -4.6052199e-03
   3.9300146e+01  -6.9437194e-03
   3.9321846e+01  -9.2838240e-03
   3.9343804e+01  -1.1607464e-02
   3.9366030e+01  -1.3897036e-02
   3.9388534e+01  -1.6135533e-02
   3.9411325e+01  -1.8306527e-02
   3.9434416e+01  -2.0394164e-02
   3.9457807e+01  -2.2382157e-02
   3.9481453e+01  -2.4251512e-02
   3.9505362e+01  -2.5989008e-02
   3.9529543e+01  -2.7582164e-02
   3.9554003e+01  -2.9019300e-02
   3.9578753e+01  -3.0289529e-02
   3.9603801e+01  -3.1382748e-02
   3.9629159e+01  -3.2289630e-02
   3.9654836e+01  -3.3001611e-02
   3.9680846e+01  -3.3510887e-02
   3.9707199e+01  -3.3810395e-02
   3.9733911e+01  -3.3893814e-02
   3.9760995e+01  -3.3755544e-02
   3.9788466e+01  -3.3390700e-02
   3.9816343e+01  -3.2795097e-02
   3.9844642e+01  -3.1965238e-02
   3.9873383e+01  -3.0898300e-02
   3.9902590e+01  -2.9592113e-02
   3.9932284e+01  -2.8045143e-02
   3.9962493e+01  -2.6256471e-02
   3.9993245e+01  -2.4225763e-02
   4.0024574e+01  -2.1953238e-02
   4.0056515e+01  -1.9439630e-02
   4.0089110e+01  -1.6686133e-02
   4.0122405e+01  -1.3694338e-02
   4.0156454e+01  -1.0466140e-02
   4.0191321e+01  -7.0036240e-03
   4.0227078e+01  -3.3088925e-03
   4.0258120e+01  -4.8596977e-14
   4.0258120e+01   4.9656459e-16
   4.0279258e+01   2.2966985e-03
   4.0300397e+01   4.6083623e-03
   4.0321850e+01   6.9489641e-03
   4.0343552e+01   9.2915209e-03
   4.0365511e+01   1.1617959e-02
   4.0387738e+01   1.3910673e-02
   4.0410242e+01   1.6152649e-02
   4.0433034e+01   1.8327458e-02
   4.0456125e+01   2.0419241e-02
   4.0479519e+01   2.2411839e-02
   4.0503167e+01   2.4286095e-02
   4.0527078e+01   2.6028779e-02
   4.0551260e+01   2.7627399e-02
   4.0575723e+01   2.9070265e-02
   4.0600474e+01   3.0346480e-02
   4.0625525e+01   3.1445930e-02
   4.0650884e+01   3.2359275e-02
   4.0676564e+01   3.3077943e-02
   4.0702575e+01   3.3594116e-02
   4.0728931e+01   3.3900722e-02
   4.0755644e+01   3.3991427e-02
   4.0782730e+01   3.3860620e-02
   4.0810203e+01   3.3503405e-02
   4.0838081e+01   3.2915585e-02
   4.0866382e+01   3.2093652e-02
   4.0895125e+01   3.1034770e-02
   4.0924332e+01   2.9736758e-02
   4.0954028e+01   2.8198070e-02
   4.0984238e+01   2.6417776e-02
   4.1014992e+01   2.4395529e-02
   4.1046321e+01   2.2131539e-02
   4.1078263e+01   1.9626527e-02
   4.1110857e+01   1.6881677e-02
   4.1135739e+01   1.4668501e-02
   4.1135739e+01   1.4668501e-02
   4.1169034e+01   1.1561616e-02
   4.1203694e+01   8.1682688e-03
   4.1239204e+01   4.5440436e-03
   4.1275668e+01   6.8897066e-04
   4.1282069e+01   4.8988049e-14
   4.1282069e+01  -8.2182525e-17
   4.1303203e+01  -2.2950436e-03
   4.1324337e+01  -4.6047238e-03
   4.1345789e+01  -6.9433958e-03
   4.1367489e+01  -9.2836937e-03
   4.1389448e+01  -1.1607554e-02
   4.1411674e+01  -1.3897374e-02
   4.1434177e+01  -1.6136144e-02
   4.1456969e+01  -1.8307438e-02
   4.1480060e+01  -2.0395400e-02
   4.1503451e+01  -2.2383752e-02
   4.1527097e+01  -2.4253490e-02
   4.1551006e+01  -2.5991393e-02
   4.1575186e+01  -2.7584977e-02
   4.1599647e+01  -2.9022564e-02
   4.1624396e+01  -3.0293266e-02
   4.1649445e+01  -3.1386979e-02
   4.1674802e+01  -3.2294374e-02
   4.1700480e+01  -3.3006889e-02
   4.1726489e+01  -3.3516717e-02
   4.1752843e+01  -3.3816796e-02
   4.1779555e+01  -3.3900803e-02
   4.1806638e+01  -3.3763139e-02
   4.1834110e+01  -3.3398916e-02
   4.1861986e+01  -3.2803951e-02
   4.1890285e+01  -3.1974745e-02
   4.1919027e+01  -3.0908474e-02
   4.1948233e+01  -2.9602968e-02
   4.1977927e+01  -2.8056693e-02
   4.2008136e+01  -2.6268728e-02
   4.2038889e+01  -2.4238738e-02
   4.2070217e+01  -2.1966945e-02
   4.2102158e+01  -1.9454078e-02
   4.2134752e+01  -1.6701334e-02
   4.2168047e+01  -1.3710301e-02
   4.2202097e+01  -1.0482876e-02
   4.2236963e+01  -7.0211433e-03
   4.2272720e+01  -3.3272049e-03
   4.2303937e+01  -4.8307712e-14
   4.2303937e+01   7.8366133e-16
   4.2325076e+01   2.2965444e-03
   4.2346214e+01   4.6080256e-03
   4.2367667e+01   6.9484145e-03
   4.2389369e+01   9.2907287e-03
   4.2411328e+01   1.1616895e-02
   4.2433555e+01   1.3909307e-02
   4.2456059e+01   1.6150953e-02
   4.2478851e+01   1.8325403e-02
   4.2501942e+01   2.0416797e-02
   4.2525335e+01   2.2408970e-02
   4.2548983e+01   2.4282773e-02
   4.2572894e+01   2.6024979e-02
   4.2597077e+01   2.7623095e-02
   4.2621539e+01   2.9065434e-02
   4.2646290e+01   3.0341097e-02
   4.2671340e+01   3.1439971e-02
   4.2696700e+01   3.2352719e-02
   4.2722379e+01   3.3070767e-02
   4.2748390e+01   3.3586299e-02
   4.2774746e+01   3.3892245e-02
   4.2801459e+01   3.3982269e-02
   4.2828545e+01   3.3850763e-02
   4.2856018e+01   3.3492829e-02
   4.2883895e+01   3.2904274e-02
   4.2912196e+01   3.2081590e-02
   4.2940939e+01   3.1021940e-02
   4.2970146e+01   2.9723144e-02
   4.2999842e+01   2.8183659e-02
   4.3030052e+01   2.6402554e-02
   4.3060805e+01   2.4379483e-02
   4.3092135e+01   2.2114656e-02
   4.3124076e+01   1.9608795e-02
   4.3156671e+01   1.6863087e-02
   4.3189966e+01   1.3879110e-02
   4.3224014e+01   1.0658754e-02
   4.3258880e+01   7.2040956e-03
   4.3294636e+01   3.5172331e-03
   4.3327669e+01   4.8765245e-14
   4.3327669e+01  -3.0574501e-16
   4.3348807e+01  -2.2956039e-03
   4.3369945e+01  -4.6058809e-03
   4.3391397e+01  -6.9447965e-03
   4.3413098e+01  -9.2853741e-03
   4.3435056e+01  -1.1609544e-02
   4.3457282e+01  -1.3899703e-02
   4.3479786e+01  -1.6138842e-02
   4.3502577e+01  -1.8310535e-02
   4.3525669e+01  -2.0398926e-02
   4.3549060e+01  -2.2387746e-02
   4.3572706e+01  -2.4257978e-02
   4.3596616e+01  -2.5996402e-02
   4.3620797e+01  -2.7590534e-02
   4.3645257e+01  -2.9028693e-02
   4.3670007e+01  -3.0299992e-02
   4.3695056e+01  -3.1394326e-02
   4.3720414e+01  -3.2302366e-02
   4.3746092e+01  -3.3015548e-02
   4.3772101e+01  -3.3526064e-02
   4.3798455e+01  -3.3826854e-02
   4.3825167e+01  -3.3911591e-02
   4.3852251e+01  -3.3774676e-02
   4.3879723e+01  -3.3411222e-02
   4.3907600e+01  -3.2817044e-02
   4.3935899e+01  -3.1988642e-02
   4.3964641e+01  -3.0923192e-02
   4.3993847e+01  -2.9618522e-02
   4.4023542e+01  -2.8073098e-02
   4.4053751e+01  -2.6285998e-02
   4.4084504e+01  -2.4256887e-02
   4.4115833e+01  -2.1985984e-02
   4.4147774e+01  -1.9474021e-02
   4.4180369e+01  -1.6722191e-02
   4.4213664e+01  -1.3732083e-02
   4.4247713e+01  -1.0505592e-02
   4.4282580e+01  -7.0448031e-03
   4.4318337e+01  -3.3518179e-03
   4.4349790e+01  -1.1666015e-16
   4.4349790e+01   4.8972111e-14
   4.4370929e+01   2.2963619e-03
   4.4392067e+01   4.6076209e-03
   4.4413520e+01   6.9477466e-03
   4.4435221e+01   9.2897572e-03
   4.4457181e+01   1.1615580e-02
   4.4479407e+01   1.3907609e-02
   4.4501911e+01   1.6148832e-02
   4.4524703e+01   1.8322819e-02
   4.4547795e+01   2.0413712e-02
   4.4571187e+01   2.2405332e-02
   4.4594835e+01   2.4278547e-02
   4.4618746e+01   2.6020130e-02
   4.4642928e+01   2.7617591e-02
   4.4667390e+01   2.9059242e-02
   4.4692141e+01   3.0334187e-02
   4.4717191e+01   3.1432314e-02
   4.4742550e+01   3.2344285e-02
   4.4768229e+01   3.3061529e-02
   4.4794240e+01   3.3576230e-02
   4.4820596e+01   3.3881320e-02
   4.4847309e+01   3.3970465e-02
   4.4874394e+01   3.3838056e-02
   4.4901867e+01   3.3479198e-02
   4.4929744e+01   3.2889699e-02
   4.4958045e+01   3.2066050e-02
   4.4986787e+01   3.1005418e-02
   4.5015995e+01   2.9705624e-02
   4.5045690e+01   2.8165125e-02
   4.5075900e+01   2.6382990e-02
   4.5106653e+01   2.4358877e-02
   4.5137982e+01   2.2092995e-02
   4.5169924e+01   1.9586070e-02
   4.5202518e+01   1.6839286e-02
   4.5235813e+01   1.3854225e-02
   4.5269862e+01   1.0632776e-02
   4.5304728e+01   7.1770173e-03
   4.5340484e+01   3.4890472e-03
   4.5373247e+01   7.7585507e-16
   4.5373247e+01  -4.8299906e-14
   4.5394385e+01  -2.2957910e-03
   4.5415523e+01  -4.6062972e-03
   4.5436975e+01  -6.9454857e-03
   4.5458676e+01  -9.2863791e-03
   4.5480635e+01  -1.1610907e-02
   4.5502861e+01  -1.3901467e-02
   4.5525364e+01  -1.6141048e-02
   4.5548156e+01  -1.8313224e-02
   4.5571247e+01  -2.0402139e-02
   4.5594639e+01  -2.2391539e-02
   4.5618285e+01  -2.4262388e-02
   4.5642195e+01  -2.6001464e-02
   4.5666376e+01  -2.7596283e-02
   4.5690837e+01  -2.9035163e-02
   4.5715587e+01  -3.0307215e-02
   4.5740636e+01  -3.1402332e-02
   4.5765994e+01  -3.2311185e-02
   4.5791672e+01  -3.3025209e-02
   4.5817682e+01  -3.3536594e-02
   4.5844037e+01  -3.3838278e-02
   4.5870749e+01  -3.3923934e-02
   4.5897833e+01  -3.3787962e-02
   4.5925305e+01  -3.3425472e-02
   4.5953182e+01  -3.2832278e-02
   4.5981481e+01  -3.2004881e-02
   4.6010223e+01  -3.0940453e-02
   4.6039430e+01  -2.9636821e-02
   4.6069125e+01  -2.8092451e-02
   4.6099334e+01  -2.6306419e-02
   4.6130087e+01  -2.4278389e-02
   4.6161416e+01  -2.2008578e-02
   4.6193357e+01  -1.9497717e-02
   4.6225952e+01  -1.6746997e-02
   4.6259247e+01  -1.3758008e-02
   4.6293297e+01  -1.0532643e-02
   4.6328163e+01  -7.0729861e-03
   4.6363921e+01  -3.3811386e-03
   4.6395654e+01   6.1582683e-17
   4.6395654e+01   4.9140813e-14
   4.6416792e+01   2.2961808e-03
   4.6437931e+01   4.6072158e-03
   4.6459383e+01   6.9470728e-03
   4.6481084e+01   9.2887712e-03
   4.6503044e+01   1.1614239e-02
   4.6525270e+01   1.3905869e-02
   4.6547774e+01   1.6146651e-02
   4.6570566e+01   1.8320156e-02
   4.6593657e+01   2.0410526e-02
   4.6617050e+01   2.2401565e-02
   4.6640697e+01   2.4274162e-02
   4.6664608e+01   2.6015091e-02
   4.6688789e+01   2.7611864e-02
   4.6713251e+01   2.9052792e-02
   4.6738002e+01   3.0326982e-02
   4.6763052e+01   3.1424322e-02
   4.6788411e+01   3.2335478e-02
   4.6814090e+01   3.3051878e-02
   4.6840100e+01   3.3565709e-02
   4.6866456e+01   3.3869902e-02
   4.6893168e+01   3.3958125e-02
   4.6920253e+01   3.3824773e-02
   4.6947726e+01   3.3464950e-02
   4.6975603e+01   3.2874465e-02
   4.7003903e+01   3.2049812e-02
   4.7032646e+01   3.0988158e-02
   4.7061853e+01   2.9687326e-02
   4.7091548e+01   2.8145775e-02
   4.7121758e+01   2.6362575e-02
   4.7152511e+01   2.4337385e-02
   4.7183840e+01   2.2070416e-02
   4.7215782e+01   1.9562393e-02
   4.7248376e+01   1.6814505e-02
   4.7281671e+01   1.3828333e-02
   4.7315720e+01   1.0605767e-02
   4.7350586e+01   7.1488867e-03
   4.7386342e+01   3.4597904e-03
   4.7418825e+01   3.3350059e-16
   4.7418825e+01  -4.8741393e-14
   4.7439963e+01  -2.2959639e-03
   4.7461101e+01  -4.6066853e-03
   4.7482554e+01  -6.9461326e-03
   4.7504254e+01  -9.2873276e-03
   4.7526213e+01  -1.1612199e-02
   4.7527462e+01  -1.1742744e-02
   4.7527462e+01  -1.1742744e-02
   4.7549688e+01  -1.4029699e-02
   4.7572208e+01  -1.6266400e-02
   4.7595016e+01  -1.8434809e-02
   4.7618125e+01  -2.0519130e-02
   4.7641531e+01  -2.2502845e-02
   4.7665192e+01  -2.4367287e-02
   4.7689117e+01  -2.6099273e-02
   4.7713313e+01  -2.7686363e-02
   4.7737790e+01  -2.9116918e-02
   4.7762557e+01  -3.0380092e-02
   4.7787623e+01  -3.1465820e-02
   4.7812999e+01  -3.2364815e-02
   4.7838696e+01  -3.3068551e-02
   4.7864725e+01  -3.3569261e-02
   4.7891099e+01  -3.3859923e-02
   4.7917832e+01  -3.3934248e-02
   4.7944937e+01  -3.3786675e-02
   4.7972432e+01  -3.3412353e-02
   4.8000332e+01  -3.2807133e-02
   4.8028656e+01  -3.1967551e-02
   4.8057423e+01  -3.0890816e-02
   4.8086657e+01  -2.9574791e-02
   4.8116380e+01  -2.8017972e-02
   4.8146619e+01  -2.6219470e-02
   4.8177403e+01  -2.4178977e-02
   4.8208765e+01  -2.1896740e-02
   4.8240742e+01  -1.9373516e-02
   4.8273374e+01  -1.6610519e-02
   4.8306710e+01  -1.3609356e-02
   4.8340803e+01  -1.0371935e-02
   4.8375717e+01  -6.9003425e-03
   4.8411527e+01  -3.1966765e-03
   4.8441508e+01   8.7603536e-17
   4.8441508e+01   4.9164665e-14
   4.8462645e+01   2.2959952e-03
   4.8483783e+01   4.6068041e-03
   4.8505236e+01   6.9464223e-03
   4.8526937e+01   9.2878413e-03
   4.8548896e+01   1.1612990e-02
   4.8571122e+01   1.3904262e-02
   4.8593626e+01   1.6144647e-02
   4.8616418e+01   1.8317717e-02
   4.8639509e+01   2.0407613e-02
   4.8662902e+01   2.2398126e-02
   4.8686549e+01   2.4270163e-02
   4.8710459e+01   2.6010500e-02
   4.8734640e+01   2.7606649e-02
   4.8759102e+01   2.9046923e-02
   4.8783853e+01   3.0320429e-02
   4.8808902e+01   3.1417059e-02
   4.8834261e+01   3.2327476e-02
   4.8859940e+01   3.3043113e-02
   4.8885950e+01   3.3556157e-02
   4.8912305e+01   3.3859541e-02
   4.8939017e+01   3.3946933e-02
   4.8966102e+01   3.3812729e-02
   4.8993575e+01   3.3452037e-02
   4.9021452e+01   3.2860665e-02
   4.9049752e+01   3.2035109e-02
   4.9078494e+01   3.0972538e-02
   4.9107701e+01   2.9670776e-02
   4.9137396e+01   2.8128282e-02
   4.9167606e+01   2.6344129e-02
   4.9198359e+01   2.4317977e-02
   4.9229688e+01   2.2050038e-02
   4.9261629e+01   1.9541040e-02
   4.9294224e+01   1.6792170e-02
   4.9327518e+01   1.3805012e-02
   4.9361567e+01   1.0581458e-02
   4.9396433e+01   7.1235861e-03
   4.9432190e+01   3.4334971e-03
   4.9464421e+01   4.8678075e-14
   4.9464421e+01  -4.0245585e-16
   4.9485559e+01  -2.2961041e-03
   4.9506697e+01  -4.6070029e-03
   4.9528150e+01  -6.9466655e-03
   4.9549851e+01  -9.2881130e-03
   4.9571810e+01  -1.1613274e-02
   4.9594036e+01  -1.3904545e-02
   4.9616540e+01  -1.6144914e-02
   4.9639332e+01  -1.8317955e-02
   4.9662423e+01  -2.0407810e-02
   4.9685815e+01  -2.2398255e-02
   4.9709462e+01  -2.4270217e-02
   4.9733372e+01  -2.6010471e-02
   4.9757554e+01  -2.7606530e-02
   4.9782015e+01  -2.9046711e-02
   4.9806766e+01  -3.0320121e-02
   4.9831815e+01  -3.1416652e-02
   4.9857174e+01  -3.2326972e-02
   4.9882852e+01  -3.3042512e-02
   4.9908863e+01  -3.3555461e-02
   4.9935218e+01  -3.3858754e-02
   4.9961930e+01  -3.3946063e-02
   4.9989015e+01  -3.3811782e-02
   5.0016487e+01  -3.3451020e-02
   5.0044364e+01  -3.2859589e-02
   5.0072664e+01  -3.2033986e-02
   5.0101407e+01  -3.0971381e-02
   5.0130614e+01  -2.9669599e-02
   5.0160309e+01  -2.8127102e-02
   5.0190518e+01  -2.6342963e-02
   5.0221271e+01  -2.4316844e-02
   5.0252601e+01  -2.2048960e-02
   5.0284542e+01  -1.9540039e-02
   5.0317137e+01  -1.6791269e-02
   5.0350432e+01  -1.3804238e-02
   5.0384481e+01  -1.0580838e-02
   5.0419347e+01  -7.1231497e-03
   5.0455104e+01  -3.4332743e-03
   5.0487336e+01  -4.8520649e-14
   5.0487336e+01   5.6118304e-16
   5.0508474e+01   2.2959041e-03
   5.0529612e+01   4.6065890e-03
   5.0551065e+01   6.9460207e-03
   5.0572766e+01   9.2872203e-03
   5.0594725e+01   1.1612116e-02
   5.0616951e+01   1.3903103e-02
   5.0639455e+01   1.6143171e-02
   5.0662246e+01   1.8315892e-02
   5.0685338e+01   2.0405407e-02
   5.0708730e+01   2.2395495e-02
   5.0732377e+01   2.4267080e-02
   5.0756287e+01   2.6006937e-02
   5.0780468e+01   2.7602580e-02
   5.0804930e+01   2.9042324e-02
   5.0829680e+01   3.0315277e-02
   5.0854730e+01   3.1411330e-02
   5.0880088e+01   3.2321151e-02
   5.0905767e+01   3.3036170e-02
   5.0931777e+01   3.3548577e-02
   5.0958132e+01   3.3851306e-02
   5.0984844e+01   3.3938027e-02
   5.1011929e+01   3.3803137e-02
   5.1039401e+01   3.3441743e-02
   5.1067278e+01   3.2849656e-02
   5.1095578e+01   3.2023374e-02
   5.1124320e+01   3.0960066e-02
   5.1153527e+01   2.9657557e-02
   5.1183222e+01   2.8114308e-02
   5.1213431e+01   2.6329393e-02
   5.1244184e+01   2.4302473e-02
   5.1275513e+01   2.2033761e-02
   5.1307454e+01   1.9523986e-02
   5.1340049e+01   1.6774337e-02
   5.1373344e+01   1.3786399e-02
   5.1407393e+01   1.0562063e-02
   5.1442259e+01   7.1034106e-03
   5.1478015e+01   3.4125414e-03
   5.1510047e+01   4.8789531e-14
   5.1510047e+01  -2.9577035e-16
   5.1531185e+01  -2.2962018e-03
   5.1552323e+01  -4.6072265e-03
   5.1573776e+01  -6.9470442e-03
   5.1595477e+01  -9.2886749e-03
   5.1617436e+01  -1.1614047e-02
   5.1639662e+01  -1.3905556e-02
   5.1662166e+01  -1.6146192e-02
   5.1684958e+01  -1.8319525e-02
   5.1708049e+01  -2.0409700e-02
   5.1731442e+01  -2.2400502e-02
   5.1755089e+01  -2.4272843e-02
   5.1778999e+01  -2.6013500e-02
   5.1803181e+01  -2.7609984e-02
   5.1827642e+01  -2.9050609e-02
   5.1852393e+01  -3.0324484e-02
   5.1877443e+01  -3.1421498e-02
   5.1902801e+01  -3.2332319e-02
   5.1928480e+01  -3.3048377e-02
   5.1954491e+01  -3.3561860e-02
   5.1980846e+01  -3.3865702e-02
   5.2007558e+01  -3.3953572e-02
   5.2034643e+01  -3.3819866e-02
   5.2062116e+01  -3.3459691e-02
   5.2089993e+01  -3.2868857e-02
   5.2118293e+01  -3.2043860e-02
   5.2147036e+01  -3.0981870e-02
   5.2176243e+01  -2.9680711e-02
   5.2205938e+01  -2.8138843e-02
   5.2236148e+01  -2.6355338e-02
   5.2266901e+01  -2.4329859e-02
   5.2298230e+01  -2.2062616e-02
   5.2330171e+01  -1.9554339e-02
   5.2362766e+01  -1.6806216e-02
   5.2396061e+01  -1.3819831e-02
   5.2430110e+01  -1.0597076e-02
   5.2464976e+01  -7.1400325e-03
   5.2500733e+01  -3.4508001e-03
   5.2533133e+01   1.3183898e-16
   5.2533133e+01   4.9207600e-14
   5.2554271e+01   2.2958288e-03
   5.2575409e+01   4.6064150e-03
   5.2596861e+01   6.9457244e-03
   5.2618562e+01   9.2867784e-03
   5.2640521e+01   1.1611506e-02
   5.2662747e+01   1.3902302e-02
   5.2685251e+01   1.6142157e-02
   5.2708042e+01   1.8314642e-02
   5.2731134e+01   2.0403901e-02
   5.2754526e+01   2.2393701e-02
   5.2778172e+01   2.4264980e-02
   5.2802082e+01   2.6004512e-02
   5.2826264e+01   2.7599813e-02
   5.2850725e+01   2.9039198e-02
   5.2875475e+01   3.0311776e-02
   5.2900524e+01   3.1407440e-02
   5.2925883e+01   3.2316856e-02
   5.2951561e+01   3.3031459e-02
   5.2977571e+01   3.3543436e-02
   5.3003926e+01   3.3845723e-02
   5.3030638e+01   3.3931992e-02
   5.3057723e+01   3.3796640e-02
   5.3085195e+01   3.3434775e-02
   5.3113072e+01   3.2842210e-02
   5.3141371e+01   3.2015441e-02
   5.3170114e+01   3.0951640e-02
   5.3199320e+01   2.9648633e-02
   5.3229015e+01   2.8104881e-02
   5.3259225e+01   2.6319460e-02
   5.3289978e+01   2.4292030e-02
   5.3321306e+01   2.2022808e-02
   5.3353248e+01   1.9512520e-02
   5.3385842e+01   1.6762359e-02
   5.3419137e+01   1.3773909e-02
   5.3453186e+01   1.0549063e-02
   5.3488052e+01   7.0899015e-03
   5.3523809e+01   3.3985260e-03
   5.3555707e+01   4.1286419e-16
   5.3555707e+01  -4.8668101e-14
   5.3576845e+01  -2.2962547e-03
   5.3597983e+01  -4.6073505e-03
   5.3619436e+01  -6.9472577e-03
   5.3641137e+01  -9.2889958e-03
   5.3663096e+01  -1.1614493e-02
   5.3685323e+01  -1.3906145e-02
   5.3707826e+01  -1.6146940e-02
   5.3730618e+01  -1.8320450e-02
   5.3753710e+01  -2.0410817e-02
   5.3777102e+01  -2.2401836e-02
   5.3800750e+01  -2.4274409e-02
   5.3824660e+01  -2.6015311e-02
   5.3848842e+01  -2.7612054e-02
   5.3873303e+01  -2.9052950e-02
   5.3898054e+01  -3.0327108e-02
   5.3919185e+01  -3.1265644e-02
   5.3919185e+01  -3.1265644e-02
   5.3944235e+01  -3.2197678e-02
   5.3969865e+01  -3.2947030e-02
   5.3995819e+01  -3.3494904e-02
   5.4022116e+01  -3.3834268e-02
   5.4048769e+01  -3.3958666e-02
   5.4075791e+01  -3.3862374e-02
   5.4103198e+01  -3.3540381e-02
   5.4131007e+01  -3.2988382e-02
   5.4159236e+01  -3.2202759e-02
   5.4187904e+01  -3.1180570e-02
   5.4217033e+01  -2.9919531e-02
   5.4246645e+01  -2.8417998e-02
   5.4276768e+01  -2.6674944e-02
   5.4307429e+01  -2.4689932e-02
   5.4338660e+01  -2.2463087e-02
   5.4370497e+01  -1.9995053e-02
   5.4402981e+01  -1.7286946e-02
   5.4436156e+01  -1.4340289e-02
   5.4470077e+01  -1.1156931e-02
   5.4504802e+01  -7.7389302e-03
   5.4540406e+01  -4.0883971e-03
   5.4576972e+01  -2.0727016e-04
   5.4578894e+01   7.5433366e-17
   5.4578894e+01   4.9151763e-14
   5.4600028e+01   2.2953552e-03
   5.4621162e+01   4.6054531e-03
   5.4642615e+01   6.9447072e-03
   5.4664315e+01   9.2856929e-03
   5.4686274e+01   1.1610346e-02
   5.4708500e+01   1.3901063e-02
   5.4731004e+01   1.6140832e-02
   5.4753795e+01   1.8313227e-02
   5.4776886e+01   2.0402389e-02
   5.4800278e+01   2.2392083e-02
   5.4823925e+01   2.4263250e-02
   5.4847834e+01   2.6002666e-02
   5.4872016e+01   2.7597846e-02
   5.4896477e+01   2.9037106e-02
   5.4921227e+01   3.0309555e-02
   5.4946276e+01   3.1405086e-02
   5.4971634e+01   3.2314365e-02
   5.4997312e+01   3.3028827e-02
   5.5023322e+01   3.3540661e-02
   5.5049676e+01   3.3842801e-02
   5.5076389e+01   3.3928921e-02
   5.5103473e+01   3.3793417e-02
   5.5130945e+01   3.3431398e-02
   5.5158821e+01   3.2838677e-02
   5.5187121e+01   3.2011751e-02
   5.5215863e+01   3.0947791e-02
   5.5245070e+01   2.9644624e-02
   5.5274764e+01   2.8100712e-02
   5.5304973e+01   2.6315130e-02
   5.5335726e+01   2.4287540e-02
   5.5367055e+01   2.2018157e-02
   5.5398996e+01   1.9507710e-02
   5.5431590e+01   1.6757390e-02
   5.5464885e+01   1.3768782e-02
   5.5498934e+01   1.0543781e-02
   5.5533799e+01   7.0844666e-03
   5.5569556e+01   3.3929406e-03
   5.5601401e+01   4.6490589e-16
   5.5601401e+01  -4.8622131e-14
   5.5622539e+01  -2.2962670e-03
   5.5643677e+01  -4.6073834e-03
   5.5665130e+01  -6.9473188e-03
   5.5686831e+01  -9.2890930e-03
   5.5708790e+01  -1.1614634e-02
   5.5731016e+01  -1.3906337e-02
   5.5753520e+01  -1.6147190e-02
   5.5776312e+01  -1.8320765e-02
   5.5799404e+01  -2.0411205e-02
   5.5822796e+01  -2.2402307e-02
   5.5846443e+01  -2.4274969e-02
   5.5870354e+01  -2.6015965e-02
   5.5894536e+01  -2.7612807e-02
   5.5918998e+01  -2.9053809e-02
   5.5943748e+01  -3.0328076e-02
   5.5968798e+01  -3.1425498e-02
   5.5994157e+01  -3.2336741e-02
   5.6019836e+01  -3.3053234e-02
   5.6045847e+01  -3.3567165e-02
   5.6072202e+01  -3.3871465e-02
   5.6098914e+01  -3.3959805e-02
   5.6125999e+01  -3.3826576e-02
   5.6153472e+01  -3.3466888e-02
   5.6181349e+01  -3.2876547e-02
   5.6209649e+01  -3.2052049e-02
   5.6238392e+01  -3.0990562e-02
   5.6267599e+01  -2.9689910e-02
   5.6297295e+01  -2.8148551e-02
   5.6327504e+01  -2.6365558e-02
   5.6358258e+01  -2.4340589e-02
   5.6389587e+01  -2.2073857e-02
   5.6421528e+01  -1.9566087e-02
   5.6454123e+01  -1.6818469e-02
   5.6487418e+01  -1.3832585e-02
   5.6521467e+01  -1.0610327e-02
   5.6556333e+01  -7.1537730e-03
   5.6592089e+01  -3.4650243e-03
   5.6624624e+01  -4.8278655e-14
   5.6624624e+01   7.9797280e-16
   5.6645762e+01   2.2958020e-03
   5.6666900e+01   4.6063447e-03
   5.6688353e+01   6.9455944e-03
   5.6710053e+01   9.2865728e-03
   5.6732012e+01   1.1611209e-02
   5.6754238e+01   1.3901899e-02
   5.6776742e+01   1.6141632e-02
   5.6799534e+01   1.8313982e-02
   5.6822625e+01   2.0403092e-02
   5.6846017e+01   2.2392720e-02
   5.6869664e+01   2.4263814e-02
   5.6893573e+01   2.6003152e-02
   5.6917755e+01   2.7598246e-02
   5.6942216e+01   2.9037416e-02
   5.6966966e+01   3.0309768e-02
   5.6992015e+01   3.1405198e-02
   5.7017373e+01   3.2314372e-02
   5.7043052e+01   3.3028726e-02
   5.7069062e+01   3.3540448e-02
   5.7095416e+01   3.3842474e-02
   5.7122128e+01   3.3928478e-02
   5.7149213e+01   3.3792855e-02
   5.7176685e+01   3.3430717e-02
   5.7204562e+01   3.2837875e-02
   5.7232861e+01   3.2010829e-02
   5.7261604e+01   3.0946749e-02
   5.7290810e+01   2.9643463e-02
   5.7320505e+01   2.8099433e-02
   5.7350714e+01   2.6313734e-02
   5.7381467e+01   2.4286029e-02
   5.7412796e+01   2.2016534e-02
   5.7444737e+01   1.9505978e-02
   5.7477332e+01   1.6755552e-02
   5.7510627e+01   1.3766843e-02
   5.7544676e+01   1.0541743e-02
   5.7579543e+01   7.0823355e-03
   5.7615299e+01   3.3907202e-03
   5.7647123e+01   4.8065718e-14
   5.7647123e+01  -1.0165480e-15
   5.7668261e+01  -2.2962465e-03
   5.7689400e+01  -4.6073417e-03
   5.7710852e+01  -6.9472551e-03
   5.7732554e+01  -9.2890064e-03
   5.7754513e+01  -1.1614523e-02
   5.7776739e+01  -1.3906201e-02
   5.7799243e+01  -1.6147028e-02
   5.7822035e+01  -1.8320576e-02
   5.7845126e+01  -2.0410987e-02
   5.7868519e+01  -2.2402059e-02
   5.7892166e+01  -2.4274690e-02
   5.7916077e+01  -2.6015654e-02
   5.7940258e+01  -2.7612461e-02
   5.7964720e+01  -2.9053427e-02
   5.7989471e+01  -3.0327656e-02
   5.8014521e+01  -3.1425039e-02
   5.8039880e+01  -3.2336241e-02
   5.8065558e+01  -3.3052691e-02
   5.8091569e+01  -3.3566576e-02
   5.8117924e+01  -3.3870830e-02
   5.8144637e+01  -3.3959119e-02
   5.8171722e+01  -3.3825839e-02
   5.8199195e+01  -3.3466097e-02
   5.8227072e+01  -3.2875699e-02
   5.8255372e+01  -3.2051143e-02
   5.8284115e+01  -3.0989595e-02
   5.8313322e+01  -2.9688878e-02
   5.8343017e+01  -2.8147452e-02
   5.8373227e+01  -2.6364390e-02
   5.8403980e+01  -2.4339348e-02
   5.8435309e+01  -2.2072541e-02
   5.8467251e+01  -1.9564693e-02
   5.8499845e+01  -1.6816993e-02
   5.8533140e+01  -1.3831025e-02
   5.8567189e+01  -1.0608678e-02
   5.8602055e+01  -7.1520329e-03
   5.8637812e+01  -3.4631889e-03
   5.8670329e+01  -8.8470897e-17
   5.8670329e+01   4.8982953e-14
   5.8691467e+01   2.2958349e-03
   5.8712605e+01   4.6064148e-03
   5.8734057e+01   6.9457061e-03
   5.8755758e+01   9.2867308e-03
   5.8777717e+01   1.1611418e-02
   5.8799943e+01   1.3902163e-02
   5.8822447e+01   1.6141957e-02
   5.8845238e+01   1.8314372e-02
   5.8868330e+01   2.0403551e-02
   5.8891722e+01   2.2393254e-02
   5.8915368e+01   2.4264428e-02
   5.8939278e+01   2.6003849e-02
   5.8963459e+01   2.7599032e-02
   5.8987920e+01   2.9038293e-02
   5.9012671e+01   3.0310742e-02
   5.9037720e+01   3.1406273e-02
   5.9063078e+01   3.2315552e-02
   5.9088756e+01   3.3030015e-02
   5.9114766e+01   3.3541850e-02
   5.9141121e+01   3.3843993e-02
   5.9167833e+01   3.3930118e-02
   5.9194918e+01   3.3794620e-02
   5.9222390e+01   3.3432610e-02
   5.9250267e+01   3.2839901e-02
   5.9278566e+01   3.2012991e-02
   5.9307308e+01   3.0949051e-02
   5.9336515e+01   2.9645908e-02
   5.9366210e+01   2.8102024e-02
   5.9396419e+01   2.6316476e-02
   5.9427172e+01   2.4288925e-02
   5.9458501e+01   2.2019587e-02
   5.9490442e+01   1.9509192e-02
   5.9523037e+01   1.6758930e-02
   5.9556332e+01   1.3770387e-02
   5.9590382e+01   1.0545459e-02
   5.9625248e+01   7.0862247e-03
   5.9661005e+01   3.3947868e-03
   5.9692868e+01   3.0357661e-16
   5.9692868e+01  -4.8776521e-14
   5.9714006e+01  -2.2962038e-03
   5.9735144e+01  -4.6072492e-03
   5.9756597e+01  -6.9471051e-03
   5.9778298e+01  -9.2887913e-03
   5.9800257e+01  -1.1614236e-02
   5.9822483e+01  -1.3905833e-02
   5.9844987e+01  -1.6146573e-02
   5.9867779e+01  -1.8320025e-02
   5.9890870e+01  -2.0410334e-02
   5.9914263e+01  -2.2401294e-02
   5.9937910e+01  -2.4273806e-02
   5.9961821e+01  -2.6014644e-02
   5.9986002e+01  -2.7611320e-02
   6.0010464e+01  -2.9052147e-02
   6.0035215e+01  -3.0326232e-02
   6.0060265e+01  -3.1423464e-02
   6.0085623e+01  -3.2334508e-02
   6.0111302e+01  -3.3050796e-02
   6.0137313e+01  -3.3564513e-02
   6.0163668e+01  -3.3868592e-02
   6.0190381e+01  -3.3956703e-02
   6.0217466e+01  -3.3823238e-02
   6.0244938e+01  -3.3463306e-02
   6.0272815e+01  -3.2872715e-02
   6.0301116e+01  -3.2047959e-02
   6.0310908e+01  -3.1711139e-02
   6.0310908e+01  -3.1711139e-02
   6.0339651e+01  -3.0574470e-02
   6.0369024e+01  -2.9192355e-02
   6.0398889e+01  -2.7569308e-02
   6.0429279e+01  -2.5704436e-02
   6.0460222e+01  -2.3597593e-02
   6.0491754e+01  -2.1249171e-02
   6.0523910e+01  -1.8660056e-02
   6.0556736e+01  -1.5831580e-02
   6.0590279e+01  -1.2765440e-02
   6.0624596e+01  -9.4636057e-03
   6.0659753e+01  -5.9281860e-03
   6.0695829e+01  -2.1612378e-03
   6.0716016e+01  -1.3227267e-16
   6.0716016e+01   4.8946958e-14
   6.0737152e+01   2.2957111e-03
   6.0758288e+01   4.6061761e-03
   6.0779741e+01   6.9455381e-03
   6.0801442e+01   9.2866433e-03
   6.0823400e+01   1.1611423e-02
   6.0845627e+01   1.3902274e-02
   6.0868130e+01   1.6142185e-02
   6.0890922e+01   1.8314730e-02
   6.0914013e+01   2.0404050e-02
   6.0937405e+01   2.2393910e-02
   6.0961052e+01   2.4265252e-02
   6.0984962e+01   2.6004851e-02
   6.1009143e+01   2.7600223e-02
   6.1033604e+01   2.9039682e-02
   6.1058354e+01   3.0312339e-02
   6.1083403e+01   3.1408087e-02
   6.1108762e+01   3.2317591e-02
   6.1134440e+01   3.3032287e-02
   6.1160450e+01   3.3544364e-02
   6.1186805e+01   3.3846757e-02
   6.1213517e+01   3.3933138e-02
   6.1240601e+01   3.3797903e-02
   6.1268073e+01   3.3436164e-02
   6.1295950e+01   3.2843731e-02
   6.1324250e+01   3.2017103e-02
   6.1352992e+01   3.0953450e-02
   6.1382199e+01   2.9650599e-02
   6.1411894e+01   2.8107013e-02
   6.1442103e+01   2.6321766e-02
   6.1472856e+01   2.4294520e-02
   6.1504185e+01   2.2025492e-02
   6.1536126e+01   1.9515409e-02
   6.1568720e+01   1.6765463e-02
   6.1602015e+01   1.3777239e-02
   6.1636065e+01   1.0552631e-02
   6.1670931e+01   7.0937214e-03
   6.1706687e+01   3.4026100e-03
   6.1738625e+01   7.2988490e-16
   6.1738625e+01  -4.8352381e-14
   6.1759763e+01  -2.2961496e-03
   6.1780902e+01  -4.6071294e-03
   6.1802354e+01  -6.9469079e-03
   6.1824055e+01  -9.2885050e-03
   6.1846014e+01  -1.1613849e-02
   6.1868241e+01  -1.3905334e-02
   6.1890745e+01  -1.6145951e-02
   6.1913536e+01  -1.8319269e-02
   6.1936628e+01  -2.0409431e-02
   6.1960020e+01  -2.2400231e-02
   6.1983668e+01  -2.4272572e-02
   6.2007578e+01  -2.6013230e-02
   6.2031760e+01  -2.7609715e-02
   6.2056221e+01  -2.9050343e-02
   6.2080972e+01  -3.0324219e-02
   6.2106022e+01  -3.1421234e-02
   6.2131380e+01  -3.2332053e-02
   6.2157059e+01  -3.3048107e-02
   6.2183070e+01  -3.3561583e-02
   6.2209425e+01  -3.3865414e-02
   6.2236137e+01  -3.3953269e-02
   6.2263222e+01  -3.3819542e-02
   6.2290695e+01  -3.3459341e-02
   6.2318572e+01  -3.2868475e-02
   6.2346872e+01  -3.2043439e-02
   6.2375615e+01  -3.0981401e-02
   6.2404822e+01  -2.9680186e-02
   6.2434517e+01  -2.8138253e-02
   6.2464727e+01  -2.6354674e-02
   6.2495480e+01  -2.4329109e-02
   6.2526809e+01  -2.2061770e-02
   6.2558750e+01  -1.9553384e-02
   6.2591345e+01  -1.6805140e-02
   6.2624640e+01  -1.3818620e-02
   6.2658689e+01  -1.0595716e-02
   6.2693555e+01  -7.1385081e-03
   6.2729311e+01  -3.4490956e-03
   6.2761693e+01  -4.8459934e-14
   6.2761693e+01   6.1972996e-16
   6.2782831e+01   2.2959415e-03
   6.2803969e+01   4.6066499e-03
   6.2825422e+01   6.9460929e-03
   6.2847122e+01   9.2872917e-03
   6.2869081e+01   1.1612175e-02
   6.2891308e+01   1.3903140e-02
   6.2913811e+01   1.6143174e-02
   6.2936603e+01   1.8315852e-02
   6.2959694e+01   2.0405315e-02
   6.2983086e+01   2.2395332e-02
   6.3006733e+01   2.4266839e-02
   6.3030643e+01   2.6006613e-02
   6.3054824e+01   2.7602167e-02
   6.3079286e+01   2.9041817e-02
   6.3104036e+01   3.0314673e-02
   6.3129085e+01   3.1410627e-02
   6.3154444e+01   3.2320347e-02
   6.3180122e+01   3.3035265e-02
   6.3206132e+01   3.3547570e-02
   6.3232487e+01   3.3850199e-02
   6.3259199e+01   3.3936822e-02
   6.3286284e+01   3.3801836e-02
   6.3313756e+01   3.3440351e-02
   6.3341633e+01   3.2848178e-02
   6.3369933e+01   3.2021815e-02
   6.3398675e+01   3.0958433e-02
   6.3427882e+01   2.9655858e-02
   6.3457577e+01   2.8112551e-02
   6.3487786e+01   2.6327589e-02
   6.3518539e+01   2.4300632e-02
   6.3549868e+01   2.2031895e-02
   6.3581810e+01   1.9522108e-02
   6.3614404e+01   1.6772460e-02
   6.3647700e+01   1.3784538e-02
   6.3681749e+01   1.0560234e-02
   6.3716615e+01   7.1016308e-03
   6.3752372e+01   3.4108283e-03
   6.3784388e+01   3.3566899e-16
   6.3784388e+01  -4.8748332e-14
   6.3805527e+01  -2.2960931e-03
   6.3826665e+01  -4.6070035e-03
   6.3848117e+01  -6.9466991e-03
   6.3869818e+01  -9.2882001e-03
   6.3891777e+01  -1.1613435e-02
   6.3914004e+01  -1.3904798e-02
   6.3936507e+01  -1.6145279e-02
   6.3959299e+01  -1.8318449e-02
   6.3982391e+01  -2.0408452e-02
   6.4005783e+01  -2.2399074e-02
   6.4029430e+01  -2.4271226e-02
   6.4053340e+01  -2.6011684e-02
   6.4077522e+01  -2.7607959e-02
   6.4101984e+01  -2.9048366e-02
   6.4126734e+01  -3.0322011e-02
   6.4151784e+01  -3.1418786e-02
   6.4177143e+01  -3.2329356e-02
   6.4202821e+01  -3.3045152e-02
   6.4228832e+01  -3.3558361e-02
   6.4255187e+01  -3.3861918e-02
   6.4281899e+01  -3.3949491e-02
   6.4308984e+01  -3.3815475e-02
   6.4336457e+01  -3.3454979e-02
   6.4364334e+01  -3.2863811e-02
   6.4392634e+01  -3.2038468e-02
   6.4421376e+01  -3.0976117e-02
   6.4450583e+01  -2.9674584e-02
   6.4480278e+01  -2.8132328e-02
   6.4510488e+01  -2.6348423e-02
   6.4541241e+01  -2.4322527e-02
   6.4572570e+01  -2.2054855e-02
   6.4604511e+01  -1.9546132e-02
   6.4637106e+01  -1.6797548e-02
   6.4670401e+01  -1.3810686e-02
   6.4704450e+01  -1.0587439e-02
   6.4739316e+01  -7.1298854e-03
   6.4775073e+01  -3.4401260e-03
   6.4807369e+01  -9.7309747e-14
   6.4807369e+01   8.4654506e-16
   6.4828507e+01   2.2959960e-03
   6.4849645e+01   4.6067721e-03
   6.4871097e+01   6.9462962e-03
   6.4892798e+01   9.2875895e-03
   6.4914757e+01   1.1612581e-02
   6.4936983e+01   1.3903665e-02
   6.4959487e+01   1.6143833e-02
   6.4982279e+01   1.8316657e-02
   6.5005370e+01   2.0406279e-02
   6.5028762e+01   2.2396471e-02
   6.5052409e+01   2.4268166e-02
   6.5076319e+01   2.6008137e-02
   6.5100501e+01   2.7603900e-02
   6.5124962e+01   2.9043769e-02
   6.5149713e+01   3.0316854e-02
   6.5174762e+01   3.1413046e-02
   6.5200120e+01   3.2323012e-02
   6.5225799e+01   3.3038185e-02
   6.5251809e+01   3.3550754e-02
   6.5278164e+01   3.3853653e-02
   6.5304876e+01   3.3940555e-02
   6.5331961e+01   3.3805854e-02
   6.5359433e+01   3.3444661e-02
   6.5387310e+01   3.2852786e-02
   6.5415610e+01   3.2026727e-02
   6.5444352e+01   3.0963653e-02
   6.5473559e+01   2.9661391e-02
   6.5503254e+01   2.8118402e-02
   6.5533464e+01   2.6333761e-02
   6.5564217e+01   2.4307129e-02
   6.5595546e+01   2.2038720e-02
   6.5627487e+01   1.9529263e-02
   6.5660082e+01   1.6779948e-02
   6.5693377e+01   1.3792360e-02
   6.5727426e+01   1.0568393e-02
   6.5762292e+01   7.1101272e-03
   6.5798049e+01   3.4196633e-03
   6.5830150e+01   3.0964814e-16
   6.5830150e+01  -9.7850547e-14
   6.5851288e+01  -2.2960423e-03
   6.5872426e+01  -4.6068891e-03
   6.5893879e+01  -6.9465081e-03
   6.5915580e+01  -9.2879197e-03
   6.5937539e+01  -1.1613052e-02
   6.5959765e+01  -1.3904301e-02
   6.5982269e+01  -1.6144655e-02
   6.6005061e+01  -1.8317686e-02
   6.6028152e+01  -2.0407537e-02
   6.6051545e+01  -2.2397991e-02
   6.6075192e+01  -2.4269964e-02
   6.6099102e+01  -2.6010233e-02
   6.6123283e+01  -2.7606308e-02
   6.6147745e+01  -2.9046505e-02
   6.6172495e+01  -3.0319932e-02
   6.6197545e+01  -3.1416479e-02
   6.6222903e+01  -3.2326813e-02
   6.6248582e+01  -3.3042365e-02
   6.6274593e+01  -3.3555323e-02
   6.6300947e+01  -3.3858620e-02
   6.6327660e+01  -3.3945927e-02
   6.6354745e+01  -3.3811639e-02
   6.6382217e+01  -3.3450864e-02
   6.6410094e+01  -3.2859412e-02
   6.6438394e+01  -3.2033779e-02
   6.6467137e+01  -3.0971135e-02
   6.6496344e+01  -2.9669303e-02
   6.6526039e+01  -2.8126745e-02
   6.6556248e+01  -2.6342534e-02
   6.6587001e+01  -2.4316329e-02
   6.6618330e+01  -2.2048345e-02
   6.6650272e+01  -1.9539309e-02
   6.6682866e+01  -1.6790409e-02
   6.6702632e+01  -1.5037799e-02
   6.6702632e+01  -1.5037799e-02
   6.6735927e+01  -1.1951528e-02
   6.6770459e+01  -8.5895352e-03
   6.6805834e+01  -4.9959256e-03
   6.6842151e+01  -1.1711981e-03
   6.6853048e+01  -7.9211811e-16
   6.6853048e+01   9.7368945e-14
   6.6874184e+01   2.2957373e-03
   6.6895319e+01   4.6062655e-03
   6.6916772e+01   6.9458618e-03
   6.6938472e+01   9.2872390e-03
   6.6960431e+01   1.1612331e-02
   6.6982657e+01   1.3903532e-02
   6.7005161e+01   1.6143833e-02
   6.7027953e+01   1.8316805e-02
   6.7051044e+01   2.0406591e-02
   6.7074436e+01   2.2396968e-02
   6.7098083e+01   2.4268861e-02
   6.7121993e+01   2.6009044e-02
   6.7146175e+01   2.7605031e-02
   6.7170636e+01   2.9045136e-02
   6.7195386e+01   3.0318468e-02
   6.7220436e+01   3.1414918e-02
   6.7245794e+01   3.2325152e-02
   6.7271473e+01   3.3040603e-02
   6.7297483e+01   3.3553459e-02
   6.7323838e+01   3.3856654e-02
   6.7350550e+01   3.3943858e-02
   6.7377635e+01   3.3809468e-02
   6.7405107e+01   3.3448592e-02
   6.7432984e+01   3.2857040e-02
   6.7461284e+01   3.2031309e-02
   6.7490026e+01   3.0968569e-02
   6.7519233e+01   2.9666645e-02
   6.7548928e+01   2.8123997e-02
   6.7579137e+01   2.6339701e-02
   6.7609890e+01   2.4313415e-02
   6.7641219e+01   2.2045356e-02
   6.7673160e+01   1.9536250e-02
   6.7705755e+01   1.6787287e-02
   6.7739049e+01   1.3800051e-02
   6.7773098e+01   1.0576437e-02
   6.7807964e+01   7.1185236e-03
   6.7843721e+01   3.4284122e-03
   6.7875906e+01   2.8709674e-16
   6.7875906e+01  -9.7873099e-14
   6.7897044e+01  -2.2960022e-03
   6.7918182e+01  -4.6067981e-03
   6.7939634e+01  -6.9463549e-03
   6.7961335e+01  -9.2876935e-03
   6.7983294e+01  -1.1612742e-02
   6.8005520e+01  -1.3903897e-02
   6.8028024e+01  -1.6144146e-02
   6.8050816e+01  -1.8317062e-02
   6.8073907e+01  -2.0406787e-02
   6.8097300e+01  -2.2397101e-02
   6.8120947e+01  -2.4268926e-02
   6.8144857e+01  -2.6009037e-02
   6.8169038e+01  -2.7604946e-02
   6.8193500e+01  -2.9044969e-02
   6.8218250e+01  -3.0318214e-02
   6.8243300e+01  -3.1414572e-02
   6.8268658e+01  -3.2324710e-02
   6.8294337e+01  -3.3040059e-02
   6.8320347e+01  -3.3552807e-02
   6.8346702e+01  -3.3855890e-02
   6.8373414e+01  -3.3942976e-02
   6.8400499e+01  -3.3808462e-02
   6.8427971e+01  -3.3447457e-02
   6.8455848e+01  -3.2855770e-02
   6.8484148e+01  -3.2029898e-02
   6.8512891e+01  -3.0967011e-02
   6.8542098e+01  -2.9664933e-02
   6.8571793e+01  -2.8122126e-02
   6.8602002e+01  -2.6337664e-02
   6.8632755e+01  -2.4311206e-02
   6.8664084e+01  -2.2042967e-02
   6.8696025e+01  -1.9533674e-02
   6.8728620e+01  -1.6784517e-02
   6.8761915e+01  -1.3797080e-02
   6.8795964e+01  -1.0573256e-02
   6.8830830e+01  -7.1151245e-03
   6.8866587e+01  -3.4247865e-03
   6.8898736e+01  -9.7060814e-14
   6.8898736e+01   1.1058862e-15
   6.8919874e+01   2.2960759e-03
   6.8941012e+01   4.6069533e-03
   6.8962465e+01   6.9466008e-03
   6.8984166e+01   9.2880388e-03
   6.9006125e+01   1.1613196e-02
   6.9028351e+01   1.3904468e-02
   6.9050855e+01   1.6144843e-02
   6.9073647e+01   1.8317895e-02
   6.9096738e+01   2.0407766e-02
   6.9120131e+01   2.2398235e-02
   6.9143778e+01   2.4270224e-02
   6.9167688e+01   2.6010508e-02
   6.9191869e+01   2.7606599e-02
   6.9216331e+01   2.9046813e-02
   6.9241081e+01   3.0320258e-02
   6.9266131e+01   3.1416824e-02
   6.9291489e+01   3.2327179e-02
   6.9317168e+01   3.3042754e-02
   6.9343178e+01   3.3555737e-02
   6.9369533e+01   3.3859063e-02
   6.9396246e+01   3.3946401e-02
   6.9423330e+01   3.3812148e-02
   6.9450803e+01   3.3451412e-02
   6.9478680e+01   3.2860002e-02
   6.9506980e+01   3.2034416e-02
   6.9535722e+01   3.0971823e-02
   6.9564929e+01   2.9670048e-02
   6.9594624e+01   2.8127552e-02
   6.9624834e+01   2.6343409e-02
   6.9655587e+01   2.4317279e-02
   6.9686916e+01   2.2049375e-02
   6.9718857e+01   1.9540427e-02
   6.9751452e+01   1.6791622e-02
   6.9784747e+01   1.3804546e-02
   6.9818796e+01   1.0581091e-02
   6.9853663e+01   7.1233379e-03
   6.9889419e+01   3.4333868e-03
   6.9921652e+01   9.7857920e-14
   6.9921652e+01  -2.9793876e-16
   6.9942790e+01  -2.2959751e-03
   6.9963928e+01  -4.6067357e-03
   6.9985380e+01  -6.9462493e-03
   7.0007081e+01  -9.2875365e-03
   7.0029040e+01  -1.1612526e-02
   7.0051266e+01  -1.3903613e-02
   7.0073770e+01  -1.6143788e-02
   7.0096562e+01  -1.8316622e-02
   7.0119653e+01  -2.0406257e-02
   7.0143045e+01  -2.2396471e-02
   7.0166692e+01  -2.4268189e-02
   7.0190602e+01  -2.6008186e-02
   7.0214784e+01  -2.7603976e-02
   7.0239245e+01  -2.9043874e-02
   7.0263996e+01  -3.0316989e-02
   7.0289045e+01  -3.1413211e-02
   7.0314403e+01  -3.2323207e-02
   7.0340082e+01  -3.3038410e-02
   7.0366092e+01  -3.3551009e-02
   7.0392447e+01  -3.3853937e-02
   7.0419160e+01  -3.3940866e-02
   7.0446244e+01  -3.3806190e-02
   7.0473717e+01  -3.3445020e-02
   7.0501594e+01  -3.2853165e-02
   7.0529893e+01  -3.2027123e-02
   7.0558636e+01  -3.0964063e-02
   7.0587843e+01  -2.9661811e-02
   7.0617538e+01  -2.8118828e-02
   7.0647747e+01  -2.6334187e-02
   7.0678500e+01  -2.4307550e-02
   7.0709829e+01  -2.2039131e-02
   7.0741770e+01  -1.9529658e-02
   7.0774365e+01  -1.6780320e-02
   7.0807660e+01  -1.3792703e-02
   7.0841709e+01  -1.0568698e-02
   7.0876575e+01  -7.1103869e-03
   7.0912332e+01  -3.4198695e-03
   7.0944434e+01  -9.7826695e-14
   7.0944434e+01   3.3610267e-16
   7.0965572e+01   2.2960961e-03
   7.0986710e+01   4.6070002e-03
   7.1008163e+01   6.9466809e-03
   7.1029864e+01   9.2881586e-03
   7.1051823e+01   1.1613362e-02
   7.1074050e+01   1.3904686e-02
   7.1096553e+01   1.6145120e-02
   7.1119345e+01   1.8318236e-02
   7.1142437e+01   2.0408177e-02
   7.1165829e+01   2.2398725e-02
   7.1189476e+01   2.4270799e-02
   7.1213386e+01   2.6011172e-02
   7.1237568e+01   2.7607357e-02
   7.1262029e+01   2.9047670e-02
   7.1286780e+01   3.0321218e-02
   7.1311829e+01   3.1417891e-02
   7.1337188e+01   3.2328357e-02
   7.1362867e+01   3.3044047e-02
   7.1388877e+01   3.3557148e-02
   7.1415232e+01   3.3860595e-02
   7.1441944e+01   3.3948057e-02
   7.1469029e+01   3.3813931e-02
   7.1496502e+01   3.3453324e-02
   7.1524379e+01   3.2862045e-02
   7.1552679e+01   3.2036593e-02
   7.1581421e+01   3.0974135e-02
   7.1610628e+01   2.9672497e-02
   7.1640323e+01   2.8130138e-02
   7.1670533e+01   2.6346133e-02
   7.1701286e+01   2.4320142e-02
   7.1732615e+01   2.2052379e-02
   7.1764556e+01   1.9543570e-02
   7.1797151e+01   1.6794905e-02
   7.1830446e+01   1.3807968e-02
   7.1864495e+01   1.0584652e-02
   7.1899361e+01   7.1270375e-03
   7.1935118e+01   3.4372239e-03
   7.1967387e+01   8.3179991e-16
   7.1967387e+01  -9.7326227e-14
   7.1988525e+01  -2.2959615e-03
   7.2009663e+01  -4.6067037e-03
   7.2031116e+01  -6.9461939e-03
   7.2052816e+01  -9.2874529e-03
   7.2074775e+01  -1.1612410e-02
   7.2097002e+01  -1.3903459e-02
   7.2119505e+01  -1.6143592e-02
   7.2142297e+01  -1.8316378e-02
   7.2165388e+01  -2.0405963e-02
   7.2188781e+01  -2.2396119e-02
   7.2212427e+01  -2.4267775e-02
   7.2236338e+01  -2.6007708e-02
   7.2260519e+01  -2.7603429e-02
   7.2284980e+01  -2.9043255e-02
   7.2309731e+01  -3.0316294e-02
   7.2334780e+01  -3.1412437e-02
   7.2360139e+01  -3.2322353e-02
   7.2385817e+01  -3.3037472e-02
   7.2411827e+01  -3.3549985e-02
   7.2438182e+01  -3.3852824e-02
   7.2464894e+01  -3.3939663e-02
   7.2491979e+01  -3.3804895e-02
   7.2519451e+01  -3.3443631e-02
   7.2547328e+01  -3.2851681e-02
   7.2575628e+01  -3.2025542e-02
   7.2604371e+01  -3.0962385e-02
   7.2633577e+01  -2.9660034e-02
   7.2663273e+01  -2.8116952e-02
   7.2693482e+01  -2.6332212e-02
   7.2724235e+01  -2.4305475e-02
   7.2755564e+01  -2.2036957e-02
   7.2787505e+01  -1.9527384e-02
   7.2820100e+01  -1.6777947e-02
   7.2853395e+01  -1.3790231e-02
   7.2887444e+01  -1.0566128e-02
   7.2922310e+01  -7.1077197e-03
   7.2958067e+01  -3.4171061e-03
   7.2990143e+01  -5.7029034e-16
   7.2990143e+01   9.7589905e-14
   7.3011281e+01   2.2961033e-03
   7.3032419e+01   4.6070180e-03
   7.3053872e+01   6.9467127e-03
   7.3075573e+01   9.2882076e-03
   7.3094355e+01   1.1280409e-02
   7.3094355e+01   1.1280409e-02
   7.3116314e+01   1.3554417e-02
   7.3138778e+01   1.5804205e-02
   7.3161525e+01   1.7988757e-02
   7.3184569e+01   2.0092549e-02
   7.3207923e+01   2.2100129e-02
   7.3231530e+01   2.3991339e-02
   7.3255399e+01   2.5752845e-02
   7.3279539e+01   2.7372033e-02
   7.3303957e+01   2.8837097e-02
   7.3328662e+01   3.0137022e-02
   7.3353665e+01   3.1261579e-02
   7.3378976e+01   3.2201315e-02
   7.3404604e+01   3.2947546e-02
   7.3430563e+01   3.3492342e-02
   7.3456864e+01   3.3828524e-02
   7.3483521e+01   3.3949649e-02
   7.3510547e+01   3.3850002e-02
   7.3537959e+01   3.3524581e-02
   7.3565773e+01   3.2969090e-02
   7.3594006e+01   3.2179919e-02
   7.3622679e+01   3.1154136e-02
   7.3651813e+01   2.9889466e-02
   7.3681432e+01   2.8384272e-02
   7.3711561e+01   2.6637535e-02
   7.3742228e+01   2.4648827e-02
   7.3773466e+01   2.2418279e-02
   7.3805311e+01   1.9946542e-02
   7.3837802e+01   1.7234738e-02
   7.3870986e+01   1.4284395e-02
   7.3904915e+01   1.1097365e-02
   7.3939651e+01   7.6757095e-03
   7.3975266e+01   4.0215381e-03
   7.4011844e+01   1.3678532e-04
   7.4013112e+01   9.8003989e-14
   7.4013112e+01  -1.5449881e-16
   7.4034246e+01  -2.2955118e-03
   7.4055380e+01  -4.6058007e-03
   7.4076833e+01  -6.9452883e-03
   7.4098533e+01  -9.2865430e-03
   7.4120492e+01  -1.1611501e-02
   7.4142718e+01  -1.3902556e-02
   7.4165222e+01  -1.6142699e-02
   7.4188014e+01  -1.8315501e-02
   7.4211105e+01  -2.0405105e-02
   7.4234497e+01  -2.2395286e-02
   7.4258144e+01  -2.4266971e-02
   7.4282054e+01  -2.6006935e-02
   7.4306235e+01  -2.7602692e-02
   7.4330696e+01  -2.9042557e-02
   7.4355447e+01  -3.0315638e-02
   7.4380496e+01  -3.1411827e-02
   7.4405854e+01  -3.2321790e-02
   7.4431532e+01  -3.3036960e-02
   7.4457543e+01  -3.3549525e-02
   7.4483897e+01  -3.3852419e-02
   7.4510609e+01  -3.3939314e-02
   7.4537694e+01  -3.3804604e-02
   7.4565166e+01  -3.3443400e-02
   7.4593043e+01  -3.2851510e-02
   7.4621342e+01  -3.2025434e-02
   7.4650085e+01  -3.0962339e-02
   7.4679291e+01  -2.9660053e-02
   7.4708986e+01  -2.8117035e-02
   7.4739195e+01  -2.6332361e-02
   7.4769948e+01  -2.4305690e-02
   7.4801277e+01  -2.2037237e-02
   7.4833218e+01  -1.9527731e-02
   7.4865812e+01  -1.6778361e-02
   7.4899107e+01  -1.3790711e-02
   7.4933156e+01  -1.0566676e-02
   7.4968022e+01  -7.1083348e-03
   7.5003778e+01  -3.4177888e-03
   7.5035861e+01  -9.7297604e-14
   7.5035861e+01   8.6606070e-16
   7.5056999e+01   2.2961000e-03
   7.5078137e+01   4.6070119e-03
   7.5099590e+01   6.9467040e-03
   7.5121291e+01   9.2881968e-03
   7.5143250e+01   1.1613419e-02
   7.5165476e+01   1.3904765e-02
   7.5187980e+01   1.6145225e-02
   7.5210772e+01   1.8318370e-02
   7.5233863e+01   2.0408343e-02
   7.5257255e+01   2.2398929e-02
   7.5280903e+01   2.4271042e-02
   7.5304813e+01   2.6011458e-02
   7.5328994e+01   2.7607688e-02
   7.5353456e+01   2.9048048e-02
   7.5378207e+01   3.0321645e-02
   7.5403256e+01   3.1418370e-02
   7.5428615e+01   3.2328888e-02
   7.5454293e+01   3.3044632e-02
   7.5480304e+01   3.3557789e-02
   7.5506659e+01   3.3861292e-02
   7.5533371e+01   3.3948812e-02
   7.5560456e+01   3.3814744e-02
   7.5587929e+01   3.3454195e-02
   7.5615806e+01   3.2862975e-02
   7.5644106e+01   3.2037582e-02
   7.5672848e+01   3.0975183e-02
   7.5702055e+01   2.9673604e-02
   7.5731750e+01   2.8131303e-02
   7.5761960e+01   2.6347356e-02
   7.5792713e+01   2.4321421e-02
   7.5824042e+01   2.2053713e-02
   7.5855983e+01   1.9544959e-02
   7.5888578e+01   1.6796346e-02
   7.5921873e+01   1.3809461e-02
   7.5955922e+01   1.0586195e-02
   7.5990788e+01   7.1286270e-03
   7.6026545e+01   3.4388585e-03
   7.6058829e+01   9.8297238e-14
   7.6058829e+01   1.3877788e-16
   7.6079967e+01  -2.2959678e-03
   7.6101105e+01  -4.6067151e-03
   7.6122558e+01  -6.9462092e-03
   7.6144259e+01  -9.2874713e-03
   7.6166218e+01  -1.1612430e-02
   7.6188444e+01  -1.3903481e-02
   7.6210948e+01  -1.6143613e-02
   7.6233739e+01  -1.8316400e-02
   7.6256831e+01  -2.0405983e-02
   7.6280223e+01  -2.2396136e-02
   7.6303870e+01  -2.4267789e-02
   7.6327780e+01  -2.6007717e-02
   7.6351961e+01  -2.7603435e-02
   7.6376423e+01  -2.9043256e-02
   7.6401173e+01  -3.0316291e-02
   7.6426222e+01  -3.1412430e-02
   7.6451581e+01  -3.2322341e-02
   7.6477259e+01  -3.3037457e-02
   7.6503270e+01  -3.3549965e-02
   7.6529624e+01  -3.3852802e-02
   7.6556337e+01  -3.3939637e-02
   7.6583421e+01  -3.3804867e-02
   7.6610894e+01  -3.3443602e-02
   7.6638771e+01  -3.2851650e-02
   7.6667070e+01  -3.2025512e-02
   7.6695813e+01  -3.0962356e-02
   7.6725020e+01  -2.9660007e-02
   7.6754715e+01  -2.8116928e-02
   7.6784924e+01  -2.6332193e-02
   7.6815677e+01  -2.4305462e-02
   7.6847006e+01  -2.2036951e-02
   7.6878947e+01  -1.9527388e-02
   7.6911542e+01  -1.6777961e-02
   7.6944837e+01  -1.3790258e-02
   7.6978886e+01  -1.0566170e-02
   7.7013752e+01  -7.1077790e-03
   7.7049509e+01  -3.4171845e-03
   7.7081586e+01  -9.7769882e-14
   7.7081586e+01   3.9248119e-16
   7.7102724e+01   2.2960884e-03
   7.7123862e+01   4.6069871e-03
   7.7145315e+01   6.9466644e-03
   7.7167016e+01   9.2881407e-03
   7.7188975e+01   1.1613344e-02
   7.7211201e+01   1.3904670e-02
   7.7233705e+01   1.6145108e-02
   7.7256497e+01   1.8318229e-02
   7.7279588e+01   2.0408177e-02
   7.7302981e+01   2.2398735e-02
   7.7326628e+01   2.4270819e-02
   7.7350538e+01   2.6011204e-02
   7.7374720e+01   2.7607402e-02
   7.7399181e+01   2.9047728e-02
   7.7423932e+01   3.0321289e-02
   7.7448981e+01   3.1417976e-02
   7.7474340e+01   3.2328456e-02
   7.7500019e+01   3.3044159e-02
   7.7526029e+01   3.3557274e-02
   7.7552384e+01   3.3860734e-02
   7.7579096e+01   3.3948210e-02
   7.7606181e+01   3.3814096e-02
   7.7633654e+01   3.3453500e-02
   7.7661531e+01   3.2862232e-02
   7.7689831e+01   3.2036789e-02
   7.7718573e+01   3.0974339e-02
   7.7747780e+01   2.9672707e-02
   7.7777475e+01   2.8130354e-02
   7.7807685e+01   2.6346352e-02
   7.7838438e+01   2.4320362e-02
   7.7869767e+01   2.2052597e-02
   7.7901708e+01   1.9543785e-02
   7.7934303e+01   1.6795114e-02
   7.7967598e+01   1.3808169e-02
   7.8001647e+01   1.0584842e-02
   7.8036513e+01   7.1272127e-03
   7.8072270e+01   3.4373815e-03
   7.8104540e+01   1.2628787e-15
   7.8104540e+01  -9.6894281e-14
   7.8125678e+01  -2.2959818e-03
   7.8146816e+01  -4.6067456e-03
   7.8168269e+01  -6.9462589e-03
   7.8189970e+01  -9.2875428e-03
   7.8211928e+01  -1.1612526e-02
   7.8234155e+01  -1.3903604e-02
   7.8256658e+01  -1.6143766e-02
   7.8279450e+01  -1.8316584e-02
   7.8302542e+01  -2.0406202e-02
   7.8325934e+01  -2.2396394e-02
   7.8349581e+01  -2.4268087e-02
   7.8373491e+01  -2.6008058e-02
   7.8397672e+01  -2.7603820e-02
   7.8422133e+01  -2.9043688e-02
   7.8446884e+01  -3.0316772e-02
   7.8471933e+01  -3.1412963e-02
   7.8497292e+01  -3.2322927e-02
   7.8522970e+01  -3.3038098e-02
   7.8548981e+01  -3.3550663e-02
   7.8575335e+01  -3.3853559e-02
   7.8602048e+01  -3.3940455e-02
   7.8629132e+01  -3.3805747e-02
   7.8656605e+01  -3.3444545e-02
   7.8684482e+01  -3.2852660e-02
   7.8712781e+01  -3.2026588e-02
   7.8741524e+01  -3.0963500e-02
   7.8770731e+01  -2.9661222e-02
   7.8800426e+01  -2.8118214e-02
   7.8830635e+01  -2.6333551e-02
   7.8861388e+01  -2.4306894e-02
   7.8892717e+01  -2.2038458e-02
   7.8924659e+01  -1.9528971e-02
   7.8957253e+01  -1.6779621e-02
   7.8990548e+01  -1.3791996e-02
   7.9024597e+01  -1.0567987e-02
   7.9059464e+01  -7.1096756e-03
   7.9095220e+01  -3.4191619e-03
   7.9127316e+01  -9.7588604e-14
   7.9127316e+01   5.7809660e-16
   7.9148454e+01   2.2960726e-03
   7.9169592e+01   4.6069523e-03
   7.9191045e+01   6.9466073e-03
   7.9212746e+01   9.2880580e-03
   7.9234705e+01   1.1613233e-02
   7.9256931e+01   1.3904527e-02
   7.9279435e+01   1.6144929e-02
   7.9302227e+01   1.8318012e-02
   7.9325318e+01   2.0407919e-02
   7.9348711e+01   2.2398431e-02
   7.9372358e+01   2.4270467e-02
   7.9396268e+01   2.6010800e-02
   7.9420450e+01   2.7606944e-02
   7.9444911e+01   2.9047213e-02
   7.9469662e+01   3.0320715e-02
   7.9486078e+01   3.1061423e-02
   7.9486078e+01   3.1061423e-02
   7.9511127e+01   3.2029763e-02
   7.9536696e+01   3.2814836e-02
   7.9562588e+01   3.3399851e-02
   7.9588821e+01   3.3777607e-02
   7.9615406e+01   3.3941516e-02
   7.9642358e+01   3.3885719e-02
   7.9669693e+01   3.3605076e-02
   7.9697426e+01   3.3095150e-02
   7.9725575e+01   3.2352201e-02
   7.9754160e+01   3.1373161e-02
   7.9783201e+01   3.0155629e-02
   7.9812722e+01   2.8697842e-02
   7.9842748e+01   2.6998664e-02
   7.9873307e+01   2.5057549e-02
   7.9904430e+01   2.2874524e-02
   7.9936152e+01   2.0450139e-02
   7.9968512e+01   1.7785428e-02
   8.0001555e+01   1.4881845e-02
   8.0035333e+01   1.1741187e-02
   8.0069904e+01   8.3654834e-03
   8.0105339e+01   4.7568505e-03
   8.0141720e+01   9.1727957e-04
   8.0150247e+01   5.2963276e-16
   8.0150247e+01  -9.7630020e-14
   8.0171382e+01  -2.2956588e-03
   8.0192517e+01  -4.6061018e-03
   8.0213970e+01  -6.9456416e-03
   8.0235670e+01  -9.2869554e-03
   8.0257629e+01  -1.1611977e-02
   8.0279855e+01  -1.3903103e-02
   8.0302359e+01  -1.6143321e-02
   8.0325151e+01  -1.8316204e-02
   8.0348242e+01  -2.0405894e-02
   8.0371634e+01  -2.2396169e-02
   8.0395281e+01  -2.4267952e-02
   8.0419191e+01  -2.6008020e-02
   8.0443372e+01  -2.7603886e-02
   8.0467834e+01  -2.9043864e-02
   8.0492584e+01  -3.0317064e-02
   8.0517633e+01  -3.1413376e-02
   8.0542992e+01  -3.2323466e-02
   8.0568670e+01  -3.3038768e-02
   8.0594680e+01  -3.3551470e-02
   8.0621035e+01  -3.3854506e-02
   8.0647747e+01  -3.3941546e-02
   8.0674832e+01  -3.3806986e-02
   8.0702304e+01  -3.3445935e-02
   8.0730181e+01  -3.2854204e-02
   8.0758481e+01  -3.2028289e-02
   8.0787223e+01  -3.0965360e-02
   8.0816430e+01  -2.9663243e-02
   8.0846125e+01  -2.8120398e-02
   8.0876334e+01  -2.6335900e-02
   8.0907087e+01  -2.4309409e-02
   8.0938416e+01  -2.2041140e-02
   8.0970357e+01  -1.9531820e-02
   8.1002951e+01  -1.6782638e-02
   8.1036246e+01  -1.3795181e-02
   8.1070295e+01  -1.0571341e-02
   8.1105161e+01  -7.1131984e-03
   8.1140918e+01  -3.4228536e-03
   8.1173049e+01  -9.7905625e-14
   8.1173049e+01   2.5240227e-16
   8.1194187e+01   2.2960554e-03
   8.1215325e+01   4.6069141e-03
   8.1236778e+01   6.9465439e-03
   8.1258479e+01   9.2879654e-03
   8.1280438e+01   1.1613107e-02
   8.1302664e+01   1.3904364e-02
   8.1325168e+01   1.6144726e-02
   8.1347959e+01   1.8317764e-02
   8.1371051e+01   2.0407622e-02
   8.1394443e+01   2.2398081e-02
   8.1418090e+01   2.4270059e-02
   8.1442000e+01   2.6010332e-02
   8.1466182e+01   2.7606413e-02
   8.1490643e+01   2.9046616e-02
   8.1515394e+01   3.0320048e-02
   8.1540443e+01   3.1416601e-02
   8.1565802e+01   3.2326942e-02
   8.1591481e+01   3.3042501e-02
   8.1617491e+01   3.3555467e-02
   8.1643846e+01   3.3858774e-02
   8.1670558e+01   3.3946092e-02
   8.1697643e+01   3.3811816e-02
   8.1725116e+01   3.3451054e-02
   8.1752993e+01   3.2859617e-02
   8.1781293e+01   3.2034001e-02
   8.1810035e+01   3.0971375e-02
   8.1839242e+01   2.9669564e-02
   8.1868937e+01   2.8127028e-02
   8.1899147e+01   2.6342842e-02
   8.1929900e+01   2.4316665e-02
   8.1961229e+01   2.2048711e-02
   8.1993170e+01   1.9539707e-02
   8.2025765e+01   1.6790843e-02
   8.2059060e+01   1.3803703e-02
   8.2093109e+01   1.0580179e-02
   8.2127975e+01   7.1223515e-03
   8.2163732e+01   3.4323209e-03
   8.2195953e+01   6.5485811e-16
   8.2195953e+01  -9.7504470e-14
   8.2217091e+01  -2.2960158e-03
   8.2238229e+01  -4.6068212e-03
   8.2259682e+01  -6.9463840e-03
   8.2281383e+01  -9.2877251e-03
   8.2303342e+01  -1.1612773e-02
   8.2325568e+01  -1.3903923e-02
   8.2348072e+01  -1.6144166e-02
   8.2370864e+01  -1.8317072e-02
   8.2393955e+01  -2.0406785e-02
   8.2417347e+01  -2.2397081e-02
   8.2440994e+01  -2.4268886e-02
   8.2464904e+01  -2.6008975e-02
   8.2489086e+01  -2.7604861e-02
   8.2513547e+01  -2.9044860e-02
   8.2538298e+01  -3.0318080e-02
   8.2563347e+01  -3.1414413e-02
   8.2588705e+01  -3.2324524e-02
   8.2614384e+01  -3.3039848e-02
   8.2640394e+01  -3.3552571e-02
   8.2666749e+01  -3.3855628e-02
   8.2693462e+01  -3.3942691e-02
   8.2720546e+01  -3.3808154e-02
   8.2748019e+01  -3.3447127e-02
   8.2775896e+01  -3.2855420e-02
   8.2804195e+01  -3.2029531e-02
   8.2832938e+01  -3.0966629e-02
   8.2862145e+01  -2.9664539e-02
   8.2891840e+01  -2.8121722e-02
   8.2922049e+01  -2.6337253e-02
   8.2952802e+01  -2.4310793e-02
   8.2984131e+01  -2.2042555e-02
   8.3016073e+01  -1.9533267e-02
   8.3048667e+01  -1.6784120e-02
   8.3081962e+01  -1.3796698e-02
   8.3116012e+01  -1.0572894e-02
   8.3150878e+01  -7.1147884e-03
   8.3186635e+01  -3.4244818e-03
   8.3218781e+01  -1.8431437e-16
   8.3218781e+01   9.7977182e-14
   8.3239919e+01   2.2960391e-03
   8.3261057e+01   4.6068774e-03
   8.3282510e+01   6.9464829e-03
   8.3304211e+01   9.2878762e-03
   8.3326170e+01   1.1612986e-02
   8.3348396e+01   1.3904207e-02
   8.3370900e+01   1.6144528e-02
   8.3393692e+01   1.8317523e-02
   8.3416783e+01   2.0407333e-02
   8.3440176e+01   2.2397739e-02
   8.3463823e+01   2.4269661e-02
   8.3487733e+01   2.6009875e-02
   8.3511914e+01   2.7605893e-02
   8.3536376e+01   2.9046029e-02
   8.3561126e+01   3.0319393e-02
   8.3586176e+01   3.1415875e-02
   8.3611534e+01   3.2326141e-02
   8.3637213e+01   3.3041624e-02
   8.3663223e+01   3.3554511e-02
   8.3689578e+01   3.3857736e-02
   8.3716291e+01   3.3944970e-02
   8.3743375e+01   3.3810608e-02
   8.3770848e+01   3.3449759e-02
   8.3798725e+01   3.2858233e-02
   8.3827025e+01   3.2032525e-02
   8.3855767e+01   3.0969807e-02
   8.3884974e+01   2.9667902e-02
   8.3914669e+01   2.8125271e-02
   8.3944879e+01   2.6340988e-02
   8.3975632e+01   2.4314713e-02
   8.4006961e+01   2.2046661e-02
   8.4038902e+01   1.9537558e-02
   8.4071497e+01   1.6788594e-02
   8.4104792e+01   1.3801354e-02
   8.4138841e+01   1.0577730e-02
   8.4173707e+01   7.1198016e-03
   8.4209464e+01   3.4296697e-03
   8.4241660e+01   9.8160195e-14
   8.4241660e+01   0.0000000e+00
   8.4262798e+01  -2.2960308e-03
   8.4283936e+01  -4.6068550e-03
   8.4305389e+01  -6.9464404e-03
   8.4327090e+01  -9.2878080e-03
   8.4349049e+01  -1.1612886e-02
   8.4371275e+01  -1.3904070e-02
   8.4393779e+01  -1.6144350e-02
   8.4416570e+01  -1.8317298e-02
   8.4439662e+01  -2.0407056e-02
   8.4463054e+01  -2.2397402e-02
   8.4486701e+01  -2.4269260e-02
   8.4510611e+01  -2.6009405e-02
   8.4534793e+01  -2.7605351e-02
   8.4559254e+01  -2.9045412e-02
   8.4584005e+01  -3.0318697e-02
   8.4609054e+01  -3.1415097e-02
   8.4634412e+01  -3.2325279e-02
   8.4660091e+01  -3.3040674e-02
   8.4686101e+01  -3.3553472e-02
   8.4712456e+01  -3.3856607e-02
   8.4739169e+01  -3.3943748e-02
   8.4766253e+01  -3.3809292e-02
   8.4793726e+01  -3.3448348e-02
   8.4821603e+01  -3.2856726e-02
   8.4849903e+01  -3.2030922e-02
   8.4878645e+01  -3.0968107e-02
   8.4907852e+01  -2.9666105e-02
   8.4937547e+01  -2.8123378e-02
   8.4967757e+01  -2.6339000e-02
   8.4998510e+01  -2.4312631e-02
   8.5029839e+01  -2.2044485e-02
   8.5061780e+01  -1.9535291e-02
   8.5094375e+01  -1.6786237e-02
   8.5127670e+01  -1.3798909e-02
   8.5161719e+01  -1.0575199e-02
   8.5196585e+01  -7.1171873e-03
   8.5232342e+01  -3.4269751e-03
   8.5264512e+01  -9.1940344e-17
   8.5264512e+01   9.8066087e-14
   8.5285651e+01   2.2960257e-03
   8.5306789e+01   4.6068472e-03
   8.5328241e+01   6.9464322e-03
   8.5349942e+01   9.2878015e-03
   8.5371901e+01   1.1612883e-02
   8.5394127e+01   1.3904073e-02
   8.5416631e+01   1.6144361e-02
   8.5439423e+01   1.8317318e-02
   8.5462514e+01   2.0407087e-02
   8.5485907e+01   2.2397447e-02
   8.5509554e+01   2.4269321e-02
   8.5533464e+01   2.6009483e-02
   8.5557645e+01   2.7605446e-02
   8.5582107e+01   2.9045526e-02
   8.5606857e+01   3.0318831e-02
   8.5631907e+01   3.1415251e-02
   8.5657265e+01   3.2325453e-02
   8.5682944e+01   3.3040869e-02
   8.5708954e+01   3.3553688e-02
   8.5735309e+01   3.3856843e-02
   8.5762021e+01   3.3944005e-02
   8.5789106e+01   3.3809569e-02
   8.5816579e+01   3.3448645e-02
   8.5844456e+01   3.2857041e-02
   8.5872755e+01   3.2031255e-02
   8.5877801e+01   3.1860786e-02
   8.5877801e+01   3.1860786e-02
   8.5906543e+01   3.0759256e-02
   8.5935835e+01   2.9415404e-02
   8.5965618e+01   2.7830702e-02
   8.5995920e+01   2.6004244e-02
   8.6026771e+01   2.3935792e-02
   8.6058203e+01   2.1625653e-02
   8.6090255e+01   1.9074638e-02
   8.6122968e+01   1.6284011e-02
   8.6156390e+01   1.3255417e-02
   8.6190577e+01   9.9907916e-03
   8.6225592e+01   6.4922316e-03
   8.6261512e+01   2.7618193e-03
   8.6287369e+01   1.1371112e-15
   8.6287369e+01  -9.7023518e-14
   8.6308506e+01  -2.2959534e-03
   8.6329643e+01  -4.6067030e-03
   8.6351096e+01  -6.9463069e-03
   8.6372797e+01  -9.2876960e-03
   8.6394756e+01  -1.1612800e-02
   8.6416982e+01  -1.3904015e-02
   8.6439486e+01  -1.6144330e-02
   8.6462278e+01  -1.8317316e-02
   8.6485369e+01  -2.0407117e-02
   8.6508761e+01  -2.2397512e-02
   8.6532408e+01  -2.4269422e-02
   8.6556318e+01  -2.6009624e-02
   8.6580500e+01  -2.7605629e-02
   8.6604961e+01  -2.9045753e-02
   8.6629712e+01  -3.0319103e-02
   8.6654761e+01  -3.1415572e-02
   8.6680120e+01  -3.2325825e-02
   8.6705798e+01  -3.3041294e-02
   8.6731809e+01  -3.3554168e-02
   8.6758163e+01  -3.3857380e-02
   8.6784876e+01  -3.3944602e-02
   8.6811961e+01  -3.3810228e-02
   8.6839433e+01  -3.3449368e-02
   8.6867310e+01  -3.2857831e-02
   8.6895610e+01  -3.2032114e-02
   8.6924352e+01  -3.0969387e-02
   8.6953559e+01  -2.9667475e-02
   8.6983254e+01  -2.8124838e-02
   8.7013464e+01  -2.6340550e-02
   8.7044217e+01  -2.4314272e-02
   8.7075546e+01  -2.2046219e-02
   8.7107487e+01  -1.9537116e-02
   8.7140082e+01  -1.6788154e-02
   8.7173377e+01  -1.3800918e-02
   8.7207426e+01  -1.0577301e-02
   8.7242292e+01  -7.1193813e-03
   8.7278048e+01  -3.4292609e-03
   8.7310241e+01  -9.7578196e-14
   8.7310241e+01   5.8156605e-16
   8.7331379e+01   2.2960163e-03
   8.7352517e+01   4.6068256e-03
   8.7373970e+01   6.9463956e-03
   8.7395671e+01   9.2877471e-03
   8.7417629e+01   1.1612809e-02
   8.7439856e+01   1.3903976e-02
   8.7462359e+01   1.6144237e-02
   8.7485151e+01   1.8317166e-02
   8.7508243e+01   2.0406904e-02
   8.7531635e+01   2.2397230e-02
   8.7555282e+01   2.4269067e-02
   8.7579192e+01   2.6009190e-02
   8.7603373e+01   2.7605113e-02
   8.7627835e+01   2.9045150e-02
   8.7652586e+01   3.0318410e-02
   8.7677635e+01   3.1414783e-02
   8.7702993e+01   3.2324937e-02
   8.7728672e+01   3.3040303e-02
   8.7754682e+01   3.3553070e-02
   8.7781037e+01   3.3856173e-02
   8.7807750e+01   3.3943280e-02
   8.7834834e+01   3.3808789e-02
   8.7862307e+01   3.3447808e-02
   8.7890184e+01   3.2856147e-02
   8.7918484e+01   3.2030303e-02
   8.7947226e+01   3.0967445e-02
   8.7976433e+01   2.9665400e-02
   8.8006128e+01   2.8122627e-02
   8.8036338e+01   2.6338200e-02
   8.8067091e+01   2.4311781e-02
   8.8098420e+01   2.2043583e-02
   8.8130361e+01   1.9534333e-02
   8.8162956e+01   1.6785222e-02
   8.8196251e+01   1.3797835e-02
   8.8230300e+01   1.0574063e-02
   8.8265166e+01   7.1159869e-03
   8.8300922e+01   3.4257075e-03
   8.8333081e+01   1.1058862e-15
   8.8333081e+01  -9.7054309e-14
   8.8354219e+01  -2.2960497e-03
   8.8375357e+01  -4.6068982e-03
   8.8396810e+01  -6.9465135e-03
   8.8418511e+01  -9.2879163e-03
   8.8440470e+01  -1.1613035e-02
   8.8462696e+01  -1.3904265e-02
   8.8485200e+01  -1.6144596e-02
   8.8507991e+01  -1.8317600e-02
   8.8531083e+01  -2.0407419e-02
   8.8554475e+01  -2.2397833e-02
   8.8578122e+01  -2.4269764e-02
   8.8602032e+01  -2.6009987e-02
   8.8626214e+01  -2.7606014e-02
   8.8650675e+01  -2.9046160e-02
   8.8675426e+01  -3.0319534e-02
   8.8700475e+01  -3.1416027e-02
   8.8725834e+01  -3.2326305e-02
   8.8751512e+01  -3.3041800e-02
   8.8777523e+01  -3.3554700e-02
   8.8803878e+01  -3.3857939e-02
   8.8830590e+01  -3.3945189e-02
   8.8857675e+01  -3.3810843e-02
   8.8885147e+01  -3.3450011e-02
   8.8913024e+01  -3.2858503e-02
   8.8941324e+01  -3.2032816e-02
   8.8970067e+01  -3.0970119e-02
   8.8999274e+01  -2.9668237e-02
   8.9028969e+01  -2.8125631e-02
   8.9059178e+01  -2.6341374e-02
   8.9089931e+01  -2.4315128e-02
   8.9121260e+01  -2.2047106e-02
   8.9153202e+01  -1.9538035e-02
   8.9185796e+01  -1.6789105e-02
   8.9219091e+01  -1.3801902e-02
   8.9253141e+01  -1.0578316e-02
   8.9288007e+01  -7.1204287e-03
   8.9323763e+01  -3.4303404e-03
   8.9355966e+01  -9.7731285e-14
   8.9355966e+01   4.2847670e-16
   8.9377104e+01   2.2960109e-03
   8.9398242e+01   4.6068131e-03
   8.9419695e+01   6.9463742e-03
   8.9441396e+01   9.2877150e-03
   8.9463355e+01   1.1612764e-02
   8.9485581e+01   1.3903917e-02
   8.9508085e+01   1.6144163e-02
   8.9530877e+01   1.8317074e-02
   8.9553968e+01   2.0406793e-02
   8.9577360e+01   2.2397098e-02
   8.9601007e+01   2.4268912e-02
   8.9624917e+01   2.6009011e-02
   8.9649099e+01   2.7604908e-02
   8.9673560e+01   2.9044918e-02
   8.9698311e+01   3.0318150e-02
   8.9723360e+01   3.1414494e-02
   8.9748719e+01   3.2324618e-02
   8.9774397e+01   3.3039953e-02
   8.9800407e+01   3.3552688e-02
   8.9826762e+01   3.3855757e-02
   8.9853475e+01   3.3942831e-02
   8.9880559e+01   3.3808306e-02
   8.9908032e+01   3.3447290e-02
   8.9935909e+01   3.2855593e-02
   8.9964209e+01   3.2029713e-02
   8.9992951e+01   3.0966819e-02
   9.0022158e+01   2.9664736e-02
   9.0051853e+01   2.8121926e-02
   9.0082063e+01   2.6337462e-02
   9.0112816e+01   2.4311005e-02
   9.0144145e+01   2.2042769e-02
   9.0176086e+01   1.9533482e-02
   9.0208681e+01   1.6784334e-02
   9.0241976e+01   1.3796909e-02
   9.0276025e+01   1.0573099e-02
   9.0310891e+01   7.1149864e-03
   9.0346648e+01   3.4246702e-03
   9.0378796e+01   3.4217421e-16
   9.0378796e+01  -9.7822358e-14
   9.0399934e+01  -2.2960530e-03
   9.0421072e+01  -4.6069062e-03
   9.0442525e+01  -6.9465274e-03
   9.0464226e+01  -9.2879375e-03
   9.0486185e+01  -1.1613065e-02
   9.0508411e+01  -1.3904305e-02
   9.0530915e+01  -1.6144646e-02
   9.0553707e+01  -1.8317662e-02
   9.0576798e+01  -2.0407495e-02
   9.0600190e+01  -2.2397924e-02
   9.0623837e+01  -2.4269871e-02
   9.0647747e+01  -2.6010110e-02
   9.0671929e+01  -2.7606155e-02
   9.0696390e+01  -2.9046321e-02
   9.0721141e+01  -3.0319714e-02
   9.0746190e+01  -3.1416227e-02
   9.0771549e+01  -3.2326526e-02
   9.0797228e+01  -3.3042043e-02
   9.0823238e+01  -3.3554966e-02
   9.0849593e+01  -3.3858228e-02
   9.0876305e+01  -3.3945501e-02
   9.0903390e+01  -3.3811179e-02
   9.0930862e+01  -3.3450372e-02
   9.0958740e+01  -3.2858888e-02
   9.0987039e+01  -3.2033226e-02
   9.1015782e+01  -3.0970555e-02
   9.1044989e+01  -2.9668698e-02
   9.1074684e+01  -2.8126117e-02
   9.1104894e+01  -2.6341887e-02
   9.1135647e+01  -2.4315666e-02
   9.1166976e+01  -2.2047669e-02
   9.1198917e+01  -1.9538624e-02
   9.1231512e+01  -1.6789720e-02
   9.1264807e+01  -1.3802541e-02
   9.1298856e+01  -1.0578981e-02
   9.1333722e+01  -7.1211181e-03
   9.1369479e+01  -3.4310543e-03
   9.1401688e+01  -7.2034392e-16
   9.1401688e+01   9.7437683e-14
   9.1422826e+01   2.2960094e-03
   9.1443964e+01   4.6068092e-03
   9.1465417e+01   6.9463672e-03
   9.1487118e+01   9.2877041e-03
   9.1509077e+01   1.1612748e-02
   9.1531303e+01   1.3903896e-02
   9.1553807e+01   1.6144135e-02
   9.1576599e+01   1.8317039e-02
   9.1599690e+01   2.0406751e-02
   9.1623082e+01   2.2397047e-02
   9.1646729e+01   2.4268851e-02
   9.1670639e+01   2.6008940e-02
   9.1694821e+01   2.7604826e-02
   9.1719282e+01   2.9044826e-02
   9.1744033e+01   3.0318045e-02
   9.1769082e+01   3.1414378e-02
   9.1794441e+01   3.2324489e-02
   9.1820119e+01   3.3039811e-02
   9.1846129e+01   3.3552533e-02
   9.1872484e+01   3.3855589e-02
   9.1899197e+01   3.3942649e-02
   9.1926281e+01   3.3808110e-02
   9.1953754e+01   3.3447079e-02
   9.1981631e+01   3.2855368e-02
   9.2009931e+01   3.2029473e-02
   9.2038673e+01   3.0966565e-02
   9.2067880e+01   2.9664468e-02
   9.2097575e+01   2.8121643e-02
   9.2127785e+01   2.6337165e-02
   9.2158538e+01   2.4310693e-02
   9.2189867e+01   2.2042443e-02
   9.2221808e+01   1.9533142e-02
   9.2254403e+01   1.6783980e-02
   9.2269524e+01   1.5448567e-02
   9.2269524e+01   1.5448567e-02
   9.2302819e+01   1.2384754e-02
   9.2337236e+01   9.0548208e-03
   9.2372490e+01   5.4926252e-03
   9.2408673e+01   1.6990718e-03
   9.2424514e+01   9.8191854e-14
   9.2424514e+01   2.9923980e-17
   9.2445650e+01  -2.2958210e-03
   9.2466786e+01  -4.6064417e-03
   9.2488239e+01  -6.9460650e-03
   9.2509940e+01  -9.2874773e-03
   9.2531898e+01  -1.1612611e-02
   9.2554125e+01  -1.3903861e-02
   9.2576628e+01  -1.6144216e-02
   9.2599420e+01  -1.8317249e-02
   9.2622512e+01  -2.0407102e-02
   9.2645904e+01  -2.2397557e-02
   9.2669551e+01  -2.4269532e-02
   9.2693461e+01  -2.6009803e-02
   9.2717642e+01  -2.7605881e-02
   9.2742104e+01  -2.9046083e-02
   9.2766854e+01  -3.0319514e-02
   9.2791904e+01  -3.1416068e-02
   9.2817262e+01  -3.2326409e-02
   9.2842941e+01  -3.3041969e-02
   9.2868951e+01  -3.3554937e-02
   9.2895306e+01  -3.3858247e-02
   9.2922018e+01  -3.3945567e-02
   9.2949103e+01  -3.3811295e-02
   9.2976575e+01  -3.3450538e-02
   9.3004452e+01  -3.2859105e-02
   9.3032752e+01  -3.2033494e-02
   9.3061494e+01  -3.0970874e-02
   9.3090701e+01  -2.9669069e-02
   9.3120396e+01  -2.8126541e-02
   9.3150606e+01  -2.6342362e-02
   9.3181359e+01  -2.4316193e-02
   9.3212688e+01  -2.2048248e-02
   9.3244629e+01  -1.9539254e-02
   9.3277223e+01  -1.6790400e-02
   9.3310518e+01  -1.3803272e-02
   9.3344567e+01  -1.0579760e-02
   9.3379433e+01  -7.1219463e-03
   9.3415190e+01  -3.4319303e-03
   9.3447408e+01  -9.7263343e-14
   9.3447408e+01   8.9728572e-16
   9.3468546e+01   2.2960112e-03
   9.3489684e+01   4.6068127e-03
   9.3511136e+01   6.9463723e-03
   9.3532837e+01   9.2877108e-03
   9.3554796e+01   1.1612757e-02
   9.3577022e+01   1.3903906e-02
   9.3599526e+01   1.6144147e-02
   9.3622318e+01   1.8317053e-02
   9.3645409e+01   2.0406766e-02
   9.3668802e+01   2.2397064e-02
   9.3692448e+01   2.4268870e-02
   9.3716359e+01   2.6008961e-02
   9.3740540e+01   2.7604850e-02
   9.3765001e+01   2.9044851e-02
   9.3789752e+01   3.0318073e-02
   9.3814801e+01   3.1414408e-02
   9.3840160e+01   3.2324522e-02
   9.3865838e+01   3.3039847e-02
   9.3891849e+01   3.3552571e-02
   9.3918204e+01   3.3855630e-02
   9.3944916e+01   3.3942694e-02
   9.3972001e+01   3.3808158e-02
   9.3999473e+01   3.3447131e-02
   9.4027350e+01   3.2855423e-02
   9.4055650e+01   3.2029532e-02
   9.4084392e+01   3.0966628e-02
   9.4113599e+01   2.9664535e-02
   9.4143294e+01   2.8121715e-02
   9.4173504e+01   2.6337241e-02
   9.4204257e+01   2.4310775e-02
   9.4235586e+01   2.2042531e-02
   9.4267527e+01   1.9533235e-02
   9.4300122e+01   1.6784079e-02
   9.4333417e+01   1.3796646e-02
   9.4367466e+01   1.0572830e-02
   9.4402332e+01   7.1147106e-03
   9.4438089e+01   3.4243888e-03
   9.4470235e+01   8.1965684e-16
   9.4470235e+01  -9.7340972e-14
   9.4491373e+01  -2.2960500e-03
   9.4512511e+01  -4.6069002e-03
   9.4533964e+01  -6.9465185e-03
   9.4555665e+01  -9.2879256e-03
   9.4577623e+01  -1.1613050e-02
   9.4599850e+01  -1.3904287e-02
   9.4622353e+01  -1.6144626e-02
   9.4645145e+01  -1.8317638e-02
   9.4668237e+01  -2.0407468e-02
   9.4691629e+01  -2.2397894e-02
   9.4715276e+01  -2.4269838e-02
   9.4739186e+01  -2.6010074e-02
   9.4763368e+01  -2.7606116e-02
   9.4787829e+01  -2.9046278e-02
   9.4812580e+01  -3.0319667e-02
   9.4837629e+01  -3.1416177e-02
   9.4862988e+01  -3.2326471e-02
   9.4888666e+01  -3.3041984e-02
   9.4914677e+01  -3.3554902e-02
   9.4941032e+01  -3.3858159e-02
   9.4967744e+01  -3.3945427e-02
   9.4994829e+01  -3.3811099e-02
   9.5022301e+01  -3.3450286e-02
   9.5050178e+01  -3.2858797e-02
   9.5078478e+01  -3.2033128e-02
   9.5107221e+01  -3.0970449e-02
   9.5136428e+01  -2.9668585e-02
   9.5166123e+01  -2.8125997e-02
   9.5196332e+01  -2.6341757e-02
   9.5227085e+01  -2.4315528e-02
   9.5258414e+01  -2.2047522e-02
   9.5290356e+01  -1.9538467e-02
   9.5322950e+01  -1.6789552e-02
   9.5356245e+01  -1.3802362e-02
   9.5390295e+01  -1.0578790e-02
   9.5425161e+01  -7.1209152e-03
   9.5460917e+01  -3.4308384e-03
   9.5493125e+01  -9.7792434e-14
   9.5493125e+01   3.6862874e-16
   9.5514263e+01   2.2960149e-03
   9.5535401e+01   4.6068208e-03
   9.5556854e+01   6.9463854e-03
   9.5578554e+01   9.2877297e-03
   9.5600513e+01   1.1612782e-02
   9.5622740e+01   1.3903938e-02
   9.5645243e+01   1.6144187e-02
   9.5668035e+01   1.8317102e-02
   9.5691127e+01   2.0406824e-02
   9.5714519e+01   2.2397131e-02
   9.5738166e+01   2.4268948e-02
   9.5762076e+01   2.6009050e-02
   9.5786257e+01   2.7604950e-02
   9.5810719e+01   2.9044964e-02
   9.5835469e+01   3.0318198e-02
   9.5860519e+01   3.1414546e-02
   9.5885877e+01   3.2324674e-02
   9.5911556e+01   3.3040013e-02
   9.5937566e+01   3.3552753e-02
   9.5963921e+01   3.3855827e-02
   9.5990633e+01   3.3942906e-02
   9.6017718e+01   3.3808386e-02
   9.6045190e+01   3.3447376e-02
   9.6073067e+01   3.2855685e-02
   9.6101367e+01   3.2029812e-02
   9.6130110e+01   3.0966925e-02
   9.6159317e+01   2.9664851e-02
   9.6189012e+01   2.8122049e-02
   9.6219221e+01   2.6337595e-02
   9.6249974e+01   2.4311148e-02
   9.6281303e+01   2.2042923e-02
   9.6313245e+01   1.9533647e-02
   9.6345839e+01   1.6784511e-02
   9.6379134e+01   1.3797099e-02
   9.6413183e+01   1.0573304e-02
   9.6448049e+01   7.1152062e-03
   9.6483806e+01   3.4249060e-03
   9.6515957e+01   9.8178844e-14
   9.6515957e+01   2.0383001e-17
   9.6537095e+01  -2.2960455e-03
   9.6558233e+01  -4.6068903e-03
   9.6579686e+01  -6.9465023e-03
   9.6601387e+01  -9.2879023e-03
   9.6623346e+01  -1.1613019e-02
   9.6645572e+01  -1.3904247e-02
   9.6668076e+01  -1.6144576e-02
   9.6690868e+01  -1.8317578e-02
   9.6713959e+01  -2.0407395e-02
   9.6737351e+01  -2.2397809e-02
   9.6760998e+01  -2.4269740e-02
   9.6784908e+01  -2.6009962e-02
   9.6809090e+01  -2.7605988e-02
   9.6833551e+01  -2.9046135e-02
   9.6858302e+01  -3.0319508e-02
   9.6883351e+01  -3.1416000e-02
   9.6908710e+01  -3.2326278e-02
   9.6934389e+01  -3.3041771e-02
   9.6960399e+01  -3.3554670e-02
   9.6986754e+01  -3.3857908e-02
   9.7013466e+01  -3.3945156e-02
   9.7040551e+01  -3.3810808e-02
   9.7068023e+01  -3.3449973e-02
   9.7095901e+01  -3.2858462e-02
   9.7124200e+01  -3.2032771e-02
   9.7152943e+01  -3.0970070e-02
   9.7182150e+01  -2.9668183e-02
   9.7211845e+01  -2.8125571e-02
   9.7242054e+01  -2.6341307e-02
   9.7272808e+01  -2.4315054e-02
   9.7304137e+01  -2.2047023e-02
   9.7336078e+01  -1.9537943e-02
   9.7368673e+01  -1.6789003e-02
   9.7401968e+01  -1.3801788e-02
   9.7436017e+01  -1.0578190e-02
   9.7470883e+01  -7.1202886e-03
   9.7506639e+01  -3.4301854e-03
   9.7538841e+01  -4.7488055e-16
   9.7538841e+01   9.7687483e-14
   9.7559979e+01   2.2960199e-03
   9.7581117e+01   4.6068318e-03
   9.7602570e+01   6.9464035e-03
   9.7624270e+01   9.2877560e-03
   9.7646229e+01   1.1612818e-02
   9.7668456e+01   1.3903984e-02
   9.7690959e+01   1.6144244e-02
   9.7713751e+01   1.8317171e-02
   9.7736843e+01   2.0406906e-02
   9.7760235e+01   2.2397228e-02
   9.7783882e+01   2.4269061e-02
   9.7807792e+01   2.6009179e-02
   9.7831973e+01   2.7605097e-02
   9.7856435e+01   2.9045128e-02
   9.7881185e+01   3.0318382e-02
   9.7906235e+01   3.1414750e-02
   9.7931593e+01   3.2324898e-02
   9.7957272e+01   3.3040258e-02
   9.7983282e+01   3.3553020e-02
   9.8009637e+01   3.3856116e-02
   9.8036349e+01   3.3943219e-02
   9.8063434e+01   3.3808723e-02
   9.8090906e+01   3.3447737e-02
   9.8118783e+01   3.2856072e-02
   9.8147083e+01   3.2030224e-02
   9.8175826e+01   3.0967364e-02
   9.8205033e+01   2.9665316e-02
   9.8234728e+01   2.8122541e-02
   9.8264937e+01   2.6338114e-02
   9.8295690e+01   2.4311695e-02
   9.8327019e+01   2.2043498e-02
   9.8358961e+01   1.9534251e-02
   9.8391555e+01   1.6785144e-02
   9.8424850e+01   1.3797761e-02
   9.8458900e+01   1.0573995e-02
   9.8493766e+01   7.1159264e-03
   9.8529522e+01   3.4256559e-03
   9.8561680e+01   9.7353549e-14
   9.8561680e+01  -8.0708010e-16
   9.8582818e+01  -2.2960402e-03
   9.8603956e+01  -4.6068786e-03
   9.8625409e+01  -6.9464831e-03
   9.8647110e+01  -9.2878744e-03
   9.8661247e+01  -1.0790944e-02
   9.8661247e+01  -1.0790944e-02
   9.8683206e+01  -1.3078567e-02
   9.8705611e+01  -1.5339564e-02
   9.8728297e+01  -1.7538809e-02
   9.8751279e+01  -1.9660555e-02
   9.8774568e+01  -2.1689298e-02
   9.8798121e+01  -2.3605723e-02
   9.8821935e+01  -2.5395147e-02
   9.8846017e+01  -2.7044808e-02
   9.8870376e+01  -2.8542730e-02
   9.8895021e+01  -2.9877735e-02
   9.8919961e+01  -3.1039431e-02
   9.8945206e+01  -3.2018205e-02
   9.8970767e+01  -3.2805213e-02
   9.8996656e+01  -3.3392370e-02
   9.9022885e+01  -3.3772340e-02
   9.9049466e+01  -3.3938529e-02
   9.9076414e+01  -3.3885070e-02
   9.9103744e+01  -3.3606814e-02
   9.9131472e+01  -3.3099320e-02
   9.9159617e+01  -3.2358836e-02
   9.9188197e+01  -3.1382291e-02
   9.9217232e+01  -3.0167274e-02
   9.9246748e+01  -2.8712017e-02
   9.9276768e+01  -2.7015375e-02
   9.9307320e+01  -2.5076799e-02
   9.9338436e+01  -2.2896306e-02
   9.9370151e+01  -2.0474444e-02
   9.9402504e+01  -1.7812241e-02
   9.9435540e+01  -1.4911148e-02
   9.9469309e+01  -1.1772956e-02
   9.9503871e+01  -8.3996958e-03
   9.9539295e+01  -4.7934823e-03
   9.9575665e+01  -9.5631016e-04
   9.9584556e+01   1.1947908e-16
   9.9584556e+01   9.8280542e-14
   9.9605691e+01   2.2956913e-03
   9.9626826e+01   4.6061745e-03
   9.9648279e+01   6.9457561e-03
   9.9669980e+01   9.2871194e-03
   9.9691938e+01   1.1612198e-02
   9.9714165e+01   1.3903388e-02
   9.9736668e+01   1.6143678e-02
   9.9759460e+01   1.8316640e-02
   9.9782551e+01   2.0406416e-02
   9.9805943e+01   2.2396786e-02
   9.9829590e+01   2.4268672e-02
   9.9853500e+01   2.6008848e-02
   9.9877682e+01   2.7604828e-02
   9.9902143e+01   2.9044926e-02
   9.9926894e+01   3.0318250e-02
   9.9951943e+01   3.1414691e-02
   9.9977301e+01   3.2324917e-02
   1.0000298e+02   3.3040358e-02
   1.0002899e+02   3.3553203e-02
   1.0005534e+02   3.3856385e-02
   1.0008206e+02   3.3943576e-02
   1.0010914e+02   3.3809171e-02
   1.0013661e+02   3.3448277e-02
   1.0016449e+02   3.2856706e-02
   1.0019279e+02   3.2030954e-02
   1.0022153e+02   3.0968191e-02
   1.0025074e+02   2.9666240e-02
   1.0028043e+02   2.8123564e-02
   1.0031064e+02   2.6339236e-02
   1.0034140e+02   2.4312917e-02
   1.0037273e+02   2.2044820e-02
   1.0040467e+02   1.9535672e-02
   1.0043726e+02   1.6786664e-02
   1.0047056e+02   1.3799381e-02
   1.0050461e+02   1.0575714e-02
   1.0053947e+02   7.1177438e-03
   1.0057523e+02   3.4275714e-03
   1.0060740e+02   9.6602414e-14
   1.0060740e+02  -1.5577817e-15
   1.0062854e+02  -2.2960353e-03
   1.0064968e+02  -4.6068675e-03
   1.0067113e+02  -6.9464644e-03
   1.0069283e+02  -9.2878468e-03
   1.0071479e+02  -1.1612943e-02
   1.0073702e+02  -1.3904149e-02
   1.0075952e+02  -1.6144453e-02
   1.0078231e+02  -1.8317428e-02
   1.0080541e+02  -2.0407217e-02
   1.0082880e+02  -2.2397599e-02
   1.0085244e+02  -2.4269494e-02
   1.0087636e+02  -2.6009680e-02
   1.0090054e+02  -2.7605668e-02
   1.0092500e+02  -2.9045774e-02
   1.0094975e+02  -3.0319106e-02
   1.0097480e+02  -3.1415554e-02
   1.0100016e+02  -3.2325786e-02
   1.0102584e+02  -3.3041233e-02
   1.0105185e+02  -3.3554083e-02
   1.0107820e+02  -3.3857271e-02
   1.0110491e+02  -3.3944468e-02
   1.0113200e+02  -3.3810067e-02
   1.0115947e+02  -3.3449179e-02
   1.0118735e+02  -3.2857612e-02
   1.0121565e+02  -3.2031865e-02
   1.0124439e+02  -3.0969107e-02
   1.0127360e+02  -2.9667162e-02
   1.0130329e+02  -2.8124491e-02
   1.0133350e+02  -2.6340168e-02
   1.0136425e+02  -2.4313854e-02
   1.0139558e+02  -2.2045762e-02
   1.0142752e+02  -1.9536621e-02
   1.0146012e+02  -1.6787619e-02
   1.0149341e+02  -1.3800341e-02
   1.0152746e+02  -1.0576680e-02
   1.0156233e+02  -7.1187163e-03
   1.0159809e+02  -3.4285496e-03
   1.0163027e+02  -4.0072112e-16
   1.0163027e+02   9.7762944e-14
   1.0165141e+02   2.2960299e-03
   1.0167255e+02   4.6068543e-03
   1.0169400e+02   6.9464410e-03
   1.0171570e+02   9.2878108e-03
   1.0173766e+02   1.1612892e-02
   1.0175989e+02   1.3904081e-02
   1.0178239e+02   1.6144366e-02
   1.0180518e+02   1.8317319e-02
   1.0182827e+02   2.0407084e-02
   1.0185167e+02   2.2397438e-02
   1.0187531e+02   2.4269305e-02
   1.0189922e+02   2.6009459e-02
   1.0192340e+02   2.7605415e-02
   1.0194787e+02   2.9045487e-02
   1.0197262e+02   3.0318783e-02
   1.0199767e+02   3.1415194e-02
   1.0202302e+02   3.2325388e-02
   1.0204870e+02   3.3040795e-02
   1.0207471e+02   3.3553605e-02
   1.0210107e+02   3.3856751e-02
   1.0212778e+02   3.3943905e-02
   1.0215487e+02   3.3809461e-02
   1.0218234e+02   3.3448529e-02
   1.0221021e+02   3.2856919e-02
   1.0223851e+02   3.2031127e-02
   1.0226726e+02   3.0968323e-02
   1.0229646e+02   2.9666333e-02
   1.0232616e+02   2.8123617e-02
   1.0235637e+02   2.6339249e-02
   1.0238712e+02   2.4312889e-02
   1.0241845e+02   2.2044753e-02
   1.0245039e+02   1.9535567e-02
   1.0248299e+02   1.6786521e-02
   1.0251628e+02   1.3799199e-02
   1.0255033e+02   1.0575495e-02
   1.0258520e+02   7.1174891e-03
   1.0262095e+02   3.4272811e-03
   1.0265313e+02   1.8600572e-15
   1.0265313e+02  -9.6300138e-14
   1.0267426e+02  -2.2960308e-03
   1.0269540e+02  -4.6068573e-03
   1.0271686e+02  -6.9464476e-03
   1.0273856e+02  -9.2878222e-03
   1.0276052e+02  -1.1612910e-02
   1.0278274e+02  -1.3904105e-02
   1.0280525e+02  -1.6144399e-02
   1.0282804e+02  -1.8317362e-02
   1.0285113e+02  -2.0407137e-02
   1.0287452e+02  -2.2397504e-02
   1.0289817e+02  -2.4269384e-02
   1.0292208e+02  -2.6009553e-02
   1.0294626e+02  -2.7605524e-02
   1.0297072e+02  -2.9045612e-02
   1.0299547e+02  -3.0318924e-02
   1.0302052e+02  -3.1415352e-02
   1.0304588e+02  -3.2325563e-02
   1.0307156e+02  -3.3040989e-02
   1.0309757e+02  -3.3553817e-02
   1.0312392e+02  -3.3856983e-02
   1.0315064e+02  -3.3944156e-02
   1.0317772e+02  -3.3809731e-02
   1.0320519e+02  -3.3448819e-02
   1.0323307e+02  -3.2857227e-02
   1.0326137e+02  -3.2031455e-02
   1.0329011e+02  -3.0968671e-02
   1.0331932e+02  -2.9666700e-02
   1.0334901e+02  -2.8124002e-02
   1.0337922e+02  -2.6339653e-02
   1.0340998e+02  -2.4313312e-02
   1.0344131e+02  -2.2045193e-02
   1.0347325e+02  -1.9536025e-02
   1.0350584e+02  -1.6786995e-02
   1.0353914e+02  -1.3799690e-02
   1.0357319e+02  -1.0576001e-02
   1.0360805e+02  -7.1180095e-03
   1.0364381e+02  -3.4278151e-03
   1.0367599e+02  -9.7880471e-14
   1.0367599e+02   2.8406097e-16
   1.0369713e+02   2.2960338e-03
   1.0371826e+02   4.6068631e-03
   1.0373972e+02   6.9464557e-03
   1.0376142e+02   9.2878325e-03
   1.0378338e+02   1.1612922e-02
   1.0380560e+02   1.3904119e-02
   1.0382811e+02   1.6144414e-02
   1.0385090e+02   1.8317379e-02
   1.0387399e+02   2.0407155e-02
   1.0389738e+02   2.2397523e-02
   1.0392103e+02   2.4269404e-02
   1.0394494e+02   2.6009574e-02
   1.0396912e+02   2.7605545e-02
   1.0399358e+02   2.9045633e-02
   1.0401833e+02   3.0318947e-02
   1.0404338e+02   3.1415376e-02
   1.0406874e+02   3.2325588e-02
   1.0409442e+02   3.3041015e-02
   1.0412043e+02   3.3553845e-02
   1.0414678e+02   3.3857012e-02
   1.0417350e+02   3.3944186e-02
   1.0420058e+02   3.3809764e-02
   1.0422805e+02   3.3448854e-02
   1.0425593e+02   3.2857266e-02
   1.0428423e+02   3.2031497e-02
   1.0431297e+02   3.0968716e-02
   1.0434218e+02   2.9666749e-02
   1.0437187e+02   2.8124057e-02
   1.0440208e+02   2.6339713e-02
   1.0443284e+02   2.4313378e-02
   1.0446417e+02   2.2045265e-02
   1.0449611e+02   1.9536104e-02
   1.0452870e+02   1.6787082e-02
   1.0456200e+02   1.3799786e-02
   1.0459605e+02   1.0576106e-02
   1.0463091e+02   7.1181248e-03
   1.0466667e+02   3.4279415e-03
   1.0469885e+02   1.4602035e-15
   1.0469885e+02  -9.6702594e-14
   1.0471999e+02  -2.2960275e-03
   1.0474113e+02  -4.6068499e-03
   1.0476258e+02  -6.9464350e-03
   1.0478428e+02  -9.2878036e-03
   1.0480624e+02  -1.1612884e-02
   1.0482846e+02  -1.3904072e-02
   1.0485097e+02  -1.6144357e-02
   1.0487376e+02  -1.8317310e-02
   1.0489685e+02  -2.0407075e-02
   1.0492024e+02  -2.2397430e-02
   1.0494389e+02  -2.4269298e-02
   1.0496780e+02  -2.6009454e-02
   1.0499198e+02  -2.7605411e-02
   1.0501644e+02  -2.9045484e-02
   1.0504119e+02  -3.0318782e-02
   1.0505297e+02  -3.0858511e-02
   1.0505297e+02  -3.0858511e-02
   1.0507802e+02  -3.1862991e-02
   1.0510353e+02  -3.2683520e-02
   1.0512936e+02  -3.3305438e-02
   1.0515553e+02  -3.3721373e-02
   1.0518205e+02  -3.3924605e-02
   1.0520893e+02  -3.3909142e-02
   1.0523620e+02  -3.3669714e-02
   1.0526386e+02  -3.3201758e-02
   1.0529193e+02  -3.2501407e-02
   1.0532043e+02  -3.1565472e-02
   1.0534939e+02  -3.0391431e-02
   1.0537882e+02  -2.8977407e-02
   1.0540875e+02  -2.7322151e-02
   1.0543921e+02  -2.5425013e-02
   1.0547023e+02  -2.3285917e-02
   1.0550184e+02  -2.0905321e-02
   1.0553408e+02  -1.8284175e-02
   1.0556699e+02  -1.5423862e-02
   1.0560063e+02  -1.2326124e-02
   1.0563505e+02  -8.9929574e-03
   1.0567032e+02  -5.4264764e-03
   1.0570652e+02  -1.6287150e-03
   1.0572170e+02  -9.7234937e-14
   1.0572170e+02   9.2569181e-16
   1.0574284e+02   2.2957946e-03
   1.0576398e+02   4.6063846e-03
   1.0578543e+02   6.9459830e-03
   1.0580713e+02   9.2873662e-03
   1.0582909e+02   1.1612467e-02
   1.0585131e+02   1.3903679e-02
   1.0587382e+02   1.6143994e-02
   1.0589661e+02   1.8316981e-02
   1.0591970e+02   2.0406785e-02
   1.0594309e+02   2.2397186e-02
   1.0596674e+02   2.4269103e-02
   1.0599065e+02   2.6009312e-02
   1.0601483e+02   2.7605326e-02
   1.0603929e+02   2.9045460e-02
   1.0606404e+02   3.0318821e-02
   1.0608909e+02   3.1415301e-02
   1.0611445e+02   3.2325566e-02
   1.0614013e+02   3.3041048e-02
   1.0616614e+02   3.3553934e-02
   1.0619250e+02   3.3857160e-02
   1.0621921e+02   3.3944395e-02
   1.0624629e+02   3.3810035e-02
   1.0627376e+02   3.3449188e-02
   1.0630164e+02   3.2857664e-02
   1.0632994e+02   3.2031960e-02
   1.0635868e+02   3.0969245e-02
   1.0638789e+02   2.9667345e-02
   1.0641759e+02   2.8124719e-02
   1.0644780e+02   2.6340442e-02
   1.0647855e+02   2.4314174e-02
   1.0650988e+02   2.2046129e-02
   1.0654182e+02   1.9537034e-02
   1.0657441e+02   1.6788079e-02
   1.0660771e+02   1.3800849e-02
   1.0664176e+02   1.0577236e-02
   1.0667662e+02   7.1193200e-03
   1.0671238e+02   3.4292017e-03
   1.0674457e+02   9.8285095e-14
   1.0674457e+02   1.2490009e-16
   1.0676571e+02  -2.2960256e-03
   1.0678685e+02  -4.6068455e-03
   1.0680830e+02  -6.9464273e-03
   1.0683000e+02  -9.2877920e-03
   1.0685196e+02  -1.1612868e-02
   1.0687419e+02  -1.3904051e-02
   1.0689669e+02  -1.6144330e-02
   1.0691948e+02  -1.8317277e-02
   1.0694257e+02  -2.0407035e-02
   1.0696596e+02  -2.2397382e-02
   1.0698961e+02  -2.4269242e-02
   1.0701352e+02  -2.6009389e-02
   1.0703770e+02  -2.7605337e-02
   1.0706216e+02  -2.9045400e-02
   1.0708692e+02  -3.0318688e-02
   1.0711196e+02  -3.1415090e-02
   1.0713732e+02  -3.2325274e-02
   1.0716300e+02  -3.3040671e-02
   1.0718901e+02  -3.3553471e-02
   1.0721537e+02  -3.3856606e-02
   1.0724208e+02  -3.3943749e-02
   1.0726916e+02  -3.3809293e-02
   1.0729664e+02  -3.3448349e-02
   1.0732451e+02  -3.2856725e-02
   1.0735281e+02  -3.2030920e-02
   1.0738156e+02  -3.0968102e-02
   1.0741076e+02  -2.9666097e-02
   1.0744046e+02  -2.8123366e-02
   1.0747067e+02  -2.6338982e-02
   1.0750142e+02  -2.4312607e-02
   1.0753275e+02  -2.2044453e-02
   1.0756469e+02  -1.9535250e-02
   1.0759729e+02  -1.6786185e-02
   1.0763058e+02  -1.3798845e-02
   1.0766463e+02  -1.0575121e-02
   1.0769950e+02  -7.1170947e-03
   1.0773525e+02  -3.4268655e-03
   1.0776742e+02  -9.0465829e-16
   1.0776742e+02   9.7254236e-14
   1.0778856e+02   2.2960378e-03
   1.0780970e+02   4.6068723e-03
   1.0783115e+02   6.9464716e-03
   1.0785285e+02   9.2878561e-03
   1.0787481e+02   1.1612955e-02
   1.0789704e+02   1.3904162e-02
   1.0791954e+02   1.6144469e-02
   1.0794233e+02   1.8317446e-02
   1.0796542e+02   2.0407236e-02
   1.0798882e+02   2.2397619e-02
   1.0801246e+02   2.4269517e-02
   1.0803637e+02   2.6009704e-02
   1.0806055e+02   2.7605694e-02
   1.0808502e+02   2.9045801e-02
   1.0810977e+02   3.0319135e-02
   1.0813482e+02   3.1415585e-02
   1.0816017e+02   3.2325819e-02
   1.0818585e+02   3.3041268e-02
   1.0821186e+02   3.3554121e-02
   1.0823822e+02   3.3857312e-02
   1.0826493e+02   3.3944511e-02
   1.0829202e+02   3.3810113e-02
   1.0831949e+02   3.3449229e-02
   1.0834737e+02   3.2857666e-02
   1.0837567e+02   3.2031923e-02
   1.0840441e+02   3.0969169e-02
   1.0843361e+02   2.9667229e-02
   1.0846331e+02   2.8124564e-02
   1.0849352e+02   2.6340247e-02
   1.0852427e+02   2.4313939e-02
   1.0855560e+02   2.2045854e-02
   1.0858754e+02   1.9536720e-02
   1.0862014e+02   1.6787726e-02
   1.0865343e+02   1.3800457e-02
   1.0868748e+02   1.0576805e-02
   1.0872235e+02   7.1188505e-03
   1.0875810e+02   3.4286943e-03
   1.0879029e+02   9.6730349e-14
   1.0879029e+02  -1.4268101e-15
   1.0881143e+02  -2.2960247e-03
   1.0883257e+02  -4.6068433e-03
   1.0885402e+02  -6.9464237e-03
   1.0887572e+02  -9.2877866e-03
   1.0889768e+02  -1.1612861e-02
   1.0891991e+02  -1.3904041e-02
   1.0894241e+02  -1.6144317e-02
   1.0896520e+02  -1.8317261e-02
   1.0898829e+02  -2.0407016e-02
   1.0901169e+02  -2.2397359e-02
   1.0903533e+02  -2.4269215e-02
   1.0905924e+02  -2.6009358e-02
   1.0908342e+02  -2.7605301e-02
   1.0910789e+02  -2.9045360e-02
   1.0913264e+02  -3.0318642e-02
   1.0915769e+02  -3.1415039e-02
   1.0918304e+02  -3.2325218e-02
   1.0920872e+02  -3.3040610e-02
   1.0923473e+02  -3.3553403e-02
   1.0926109e+02  -3.3856533e-02
   1.0928780e+02  -3.3943670e-02
   1.0931488e+02  -3.3809208e-02
   1.0934236e+02  -3.3448257e-02
   1.0937023e+02  -3.2856628e-02
   1.0939853e+02  -3.2030816e-02
   1.0942728e+02  -3.0967992e-02
   1.0945648e+02  -2.9665981e-02
   1.0948618e+02  -2.8123243e-02
   1.0951639e+02  -2.6338853e-02
   1.0954714e+02  -2.4312471e-02
   1.0957847e+02  -2.2044311e-02
   1.0961041e+02  -1.9535101e-02
   1.0964301e+02  -1.6786031e-02
   1.0967630e+02  -1.3798684e-02
   1.0971035e+02  -1.0574954e-02
   1.0974522e+02  -7.1169218e-03
   1.0978097e+02  -3.4266867e-03
   1.0981314e+02  -9.7524419e-14
   1.0981314e+02   6.3664352e-16
   1.0983428e+02   2.2960380e-03
   1.0985542e+02   4.6068730e-03
   1.0987687e+02   6.9464729e-03
   1.0989857e+02   9.2878583e-03
   1.0992053e+02   1.1612958e-02
   1.0994276e+02   1.3904167e-02
   1.0996526e+02   1.6144474e-02
   1.0998805e+02   1.8317453e-02
   1.1001114e+02   2.0407245e-02
   1.1003454e+02   2.2397630e-02
   1.1005818e+02   2.4269530e-02
   1.1008209e+02   2.6009719e-02
   1.1010627e+02   2.7605711e-02
   1.1013074e+02   2.9045822e-02
   1.1015549e+02   3.0319158e-02
   1.1018054e+02   3.1415611e-02
   1.1020589e+02   3.2325847e-02
   1.1023157e+02   3.3041299e-02
   1.1025758e+02   3.3554155e-02
   1.1028394e+02   3.3857349e-02
   1.1031065e+02   3.3944551e-02
   1.1033773e+02   3.3810157e-02
   1.1036521e+02   3.3449275e-02
   1.1039308e+02   3.2857716e-02
   1.1042138e+02   3.2031976e-02
   1.1045013e+02   3.0969225e-02
   1.1047933e+02   2.9667288e-02
   1.1050903e+02   2.8124626e-02
   1.1053924e+02   2.6340312e-02
   1.1056999e+02   2.4314007e-02
   1.1060132e+02   2.2045926e-02
   1.1063326e+02   1.9536795e-02
   1.1066586e+02   1.6787803e-02
   1.1069915e+02   1.3800537e-02
   1.1073320e+02   1.0576888e-02
   1.1076807e+02   7.1189364e-03
   1.1080382e+02   3.4287827e-03
   1.1083601e+02   9.6681777e-14
   1.1083601e+02  -1.4797191e-15
   1.1085715e+02  -2.2960250e-03
   1.1087829e+02  -4.6068438e-03
   1.1089974e+02  -6.9464242e-03
   1.1092144e+02  -9.2877872e-03
   1.1094340e+02  -1.1612861e-02
   1.1096563e+02  -1.3904041e-02
   1.1098813e+02  -1.6144317e-02
   1.1101092e+02  -1.8317261e-02
   1.1103401e+02  -2.0407016e-02
   1.1105741e+02  -2.2397359e-02
   1.1108105e+02  -2.4269214e-02
   1.1110496e+02  -2.6009357e-02
   1.1112914e+02  -2.7605299e-02
   1.1115361e+02  -2.9045358e-02
   1.1117836e+02  -3.0318640e-02
   1.1120341e+02  -3.1415036e-02
   1.1122876e+02  -3.2325214e-02
   1.1125444e+02  -3.3040606e-02
   1.1128045e+02  -3.3553399e-02
   1.1130681e+02  -3.3856528e-02
   1.1133352e+02  -3.3943664e-02
   1.1136060e+02  -3.3809202e-02
   1.1138808e+02  -3.3448251e-02
   1.1141595e+02  -3.2856621e-02
   1.1144425e+02  -3.2030809e-02
   1.1144469e+02  -3.2016228e-02
   1.1144469e+02  -3.2016228e-02
   1.1147344e+02  -3.0950017e-02
   1.1150265e+02  -2.9644354e-02
   1.1153235e+02  -2.8097953e-02
   1.1156257e+02  -2.6309890e-02
   1.1159333e+02  -2.4279834e-02
   1.1162467e+02  -2.2008007e-02
   1.1165662e+02  -1.9495146e-02
   1.1168923e+02  -1.6742445e-02
   1.1172253e+02  -1.3751495e-02
   1.1175659e+02  -1.0524193e-02
   1.1179147e+02  -7.0626196e-03
   1.1182724e+02  -3.3688751e-03
   1.1185886e+02  -1.1618310e-15
   1.1185886e+02   9.6999665e-14
   1.1188000e+02   2.2960297e-03
   1.1190114e+02   4.6068563e-03
   1.1192259e+02   6.9464554e-03
   1.1194429e+02   9.2878401e-03
   1.1196625e+02   1.1612939e-02
   1.1198848e+02   1.3904147e-02
   1.1201098e+02   1.6144454e-02
   1.1203377e+02   1.8317432e-02
   1.1205686e+02   2.0407224e-02
   1.1208025e+02   2.2397609e-02
   1.1210390e+02   2.4269508e-02
   1.1212781e+02   2.6009697e-02
   1.1215199e+02   2.7605689e-02
   1.1217645e+02   2.9045799e-02
   1.1220121e+02   3.0319134e-02
   1.1222625e+02   3.1415587e-02
   1.1225161e+02   3.2325824e-02
   1.1227729e+02   3.3041275e-02
   1.1230330e+02   3.3554131e-02
   1.1232966e+02   3.3857324e-02
   1.1235637e+02   3.3944526e-02
   1.1238345e+02   3.3810131e-02
   1.1241093e+02   3.3449249e-02
   1.1243880e+02   3.2857689e-02
   1.1246710e+02   3.2031949e-02
   1.1249585e+02   3.0969197e-02
   1.1252505e+02   2.9667260e-02
   1.1255475e+02   2.8124596e-02
   1.1258496e+02   2.6340282e-02
   1.1261571e+02   2.4313976e-02
   1.1264704e+02   2.2045893e-02
   1.1267898e+02   1.9536761e-02
   1.1271158e+02   1.6787768e-02
   1.1274487e+02   1.3800501e-02
   1.1277892e+02   1.0576850e-02
   1.1281379e+02   7.1188969e-03
   1.1284954e+02   3.4287415e-03
   1.1288173e+02   5.3082538e-16
   1.1288173e+02  -9.7628503e-14
   1.1290287e+02  -2.2960260e-03
   1.1292401e+02  -4.6068459e-03
   1.1294546e+02  -6.9464277e-03
   1.1296716e+02  -9.2877920e-03
   1.1298912e+02  -1.1612868e-02
   1.1301134e+02  -1.3904049e-02
   1.1303385e+02  -1.6144327e-02
   1.1305664e+02  -1.8317273e-02
   1.1307973e+02  -2.0407030e-02
   1.1310312e+02  -2.2397376e-02
   1.1312677e+02  -2.4269233e-02
   1.1315068e+02  -2.6009378e-02
   1.1317486e+02  -2.7605324e-02
   1.1319932e+02  -2.9045385e-02
   1.1322407e+02  -3.0318670e-02
   1.1324912e+02  -3.1415070e-02
   1.1327448e+02  -3.2325251e-02
   1.1330016e+02  -3.3040646e-02
   1.1332617e+02  -3.3553443e-02
   1.1335253e+02  -3.3856576e-02
   1.1337924e+02  -3.3943716e-02
   1.1340632e+02  -3.3809258e-02
   1.1343380e+02  -3.3448311e-02
   1.1346167e+02  -3.2856685e-02
   1.1348997e+02  -3.2030877e-02
   1.1351872e+02  -3.0968057e-02
   1.1354792e+02  -2.9666050e-02
   1.1357762e+02  -2.8123317e-02
   1.1360783e+02  -2.6338931e-02
   1.1363858e+02  -2.4312554e-02
   1.1366991e+02  -2.2044399e-02
   1.1370185e+02  -1.9535194e-02
   1.1373444e+02  -1.6786129e-02
   1.1376774e+02  -1.3798788e-02
   1.1380179e+02  -1.0575064e-02
   1.1383665e+02  -7.1170367e-03
   1.1387241e+02  -3.4268076e-03
   1.1390458e+02  -9.7732586e-14
   1.1390458e+02   4.2977774e-16
   1.1392572e+02   2.2960361e-03
   1.1394686e+02   4.6068689e-03
   1.1396831e+02   6.9464663e-03
   1.1399001e+02   9.2878490e-03
   1.1401197e+02   1.1612946e-02
   1.1403420e+02   1.3904151e-02
   1.1405670e+02   1.6144455e-02
   1.1407949e+02   1.8317430e-02
   1.1410258e+02   2.0407218e-02
   1.1412597e+02   2.2397598e-02
   1.1414962e+02   2.4269493e-02
   1.1417353e+02   2.6009678e-02
   1.1419771e+02   2.7605665e-02
   1.1422217e+02   2.9045769e-02
   1.1424693e+02   3.0319100e-02
   1.1427197e+02   3.1415547e-02
   1.1429733e+02   3.2325777e-02
   1.1432301e+02   3.3041222e-02
   1.1434902e+02   3.3554071e-02
   1.1437538e+02   3.3857258e-02
   1.1440209e+02   3.3944453e-02
   1.1442917e+02   3.3810051e-02
   1.1445665e+02   3.3449162e-02
   1.1448452e+02   3.2857595e-02
   1.1451282e+02   3.2031847e-02
   1.1454157e+02   3.0969088e-02
   1.1457077e+02   2.9667142e-02
   1.1460047e+02   2.8124471e-02
   1.1463068e+02   2.6340149e-02
   1.1466143e+02   2.4313835e-02
   1.1469276e+02   2.2045744e-02
   1.1472470e+02   1.9536603e-02
   1.1475730e+02   1.6787602e-02
   1.1479059e+02   1.3800326e-02
   1.1482464e+02   1.0576667e-02
   1.1485951e+02   7.1187049e-03
   1.1489526e+02   3.4285408e-03
   1.1492745e+02   9.8011009e-14
   1.1492745e+02  -1.4701781e-16
   1.1494859e+02  -2.2960274e-03
   1.1496972e+02  -4.6068491e-03
   1.1499118e+02  -6.9464329e-03
   1.1501288e+02  -9.2877995e-03
   1.1503484e+02  -1.1612878e-02
   1.1505706e+02  -1.3904062e-02
   1.1507957e+02  -1.6144344e-02
   1.1510236e+02  -1.8317293e-02
   1.1512545e+02  -2.0407053e-02
   1.1514884e+02  -2.2397403e-02
   1.1517249e+02  -2.4269265e-02
   1.1519640e+02  -2.6009415e-02
   1.1522058e+02  -2.7605365e-02
   1.1524504e+02  -2.9045432e-02
   1.1526979e+02  -3.0318722e-02
   1.1529484e+02  -3.1415127e-02
   1.1532020e+02  -3.2325314e-02
   1.1534588e+02  -3.3040715e-02
   1.1537189e+02  -3.3553518e-02
   1.1539824e+02  -3.3856658e-02
   1.1542496e+02  -3.3943804e-02
   1.1545204e+02  -3.3809353e-02
   1.1547951e+02  -3.3448413e-02
   1.1550739e+02  -3.2856794e-02
   1.1553569e+02  -3.2030994e-02
   1.1556443e+02  -3.0968181e-02
   1.1559364e+02  -2.9666182e-02
   1.1562334e+02  -2.8123456e-02
   1.1565355e+02  -2.6339078e-02
   1.1568430e+02  -2.4312709e-02
   1.1571563e+02  -2.2044562e-02
   1.1574757e+02  -1.9535365e-02
   1.1578016e+02  -1.6786308e-02
   1.1581346e+02  -1.3798975e-02
   1.1584751e+02  -1.0575259e-02
   1.1588237e+02  -7.1172406e-03
   1.1591813e+02  -3.4270200e-03
   1.1595030e+02  -1.2646134e-15
   1.1595030e+02   9.6897750e-14
   1.1597144e+02   2.2960346e-03
   1.1599258e+02   4.6068655e-03
   1.1601403e+02   6.9464607e-03
   1.1603573e+02   9.2878408e-03
   1.1605769e+02   1.1612934e-02
   1.1607992e+02   1.3904137e-02
   1.1610242e+02   1.6144437e-02
   1.1612521e+02   1.8317408e-02
   1.1614830e+02   2.0407192e-02
   1.1617170e+02   2.2397568e-02
   1.1619534e+02   2.4269458e-02
   1.1621925e+02   2.6009637e-02
   1.1624343e+02   2.7605618e-02
   1.1626790e+02   2.9045717e-02
   1.1629265e+02   3.0319041e-02
   1.1631770e+02   3.1415482e-02
   1.1634305e+02   3.2325706e-02
   1.1636873e+02   3.3041145e-02
   1.1639474e+02   3.3553987e-02
   1.1642110e+02   3.3857166e-02
   1.1644781e+02   3.3944354e-02
   1.1647489e+02   3.3809945e-02
   1.1650237e+02   3.3449048e-02
   1.1653024e+02   3.2857472e-02
   1.1655854e+02   3.2031716e-02
   1.1658729e+02   3.0968949e-02
   1.1661649e+02   2.9666995e-02
   1.1664619e+02   2.8124316e-02
   1.1667640e+02   2.6339984e-02
   1.1670715e+02   2.4313661e-02
   1.1673848e+02   2.2045562e-02
   1.1677042e+02   1.9536412e-02
   1.1680302e+02   1.6787402e-02
   1.1683631e+02   1.3800117e-02
   1.1687036e+02   1.0576448e-02
   1.1690523e+02   7.1184770e-03
   1.1694098e+02   3.4283035e-03
   1.1697317e+02   9.7432045e-14
   1.1697317e+02  -7.2684914e-16
   1.1699430e+02  -2.2960290e-03
   1.1701544e+02  -4.6068526e-03
   1.1703690e+02  -6.9464388e-03
   1.1705860e+02  -9.2878082e-03
   1.1708056e+02  -1.1612889e-02
   1.1710278e+02  -1.3904078e-02
   1.1712529e+02  -1.6144363e-02
   1.1714808e+02  -1.8317316e-02
   1.1717117e+02  -2.0407081e-02
   1.1719456e+02  -2.2397436e-02
   1.1721821e+02  -2.4269303e-02
   1.1724212e+02  -2.6009458e-02
   1.1726630e+02  -2.7605415e-02
   1.1729076e+02  -2.9045487e-02
   1.1731551e+02  -3.0318784e-02
   1.1734056e+02  -3.1415196e-02
   1.1736592e+02  -3.2325390e-02
   1.1739160e+02  -3.3040798e-02
   1.1741761e+02  -3.3553608e-02
   1.1744396e+02  -3.3856755e-02
   1.1747068e+02  -3.3943910e-02
   1.1749776e+02  -3.3809466e-02
   1.1752523e+02  -3.3448535e-02
   1.1755311e+02  -3.2856924e-02
   1.1758141e+02  -3.2031132e-02
   1.1761015e+02  -3.0968329e-02
   1.1763936e+02  -2.9666338e-02
   1.1766905e+02  -2.8123621e-02
   1.1769926e+02  -2.6339253e-02
   1.1773002e+02  -2.4312892e-02
   1.1776135e+02  -2.2044755e-02
   1.1779329e+02  -1.9535567e-02
   1.1782588e+02  -1.6786520e-02
   1.1783642e+02  -1.5860024e-02
   1.1783642e+02  -1.5860024e-02
   1.1786971e+02  -1.2819098e-02
   1.1790402e+02  -9.5213226e-03
   1.1793915e+02  -5.9906531e-03
   1.1797520e+02  -2.2283781e-03
   1.1799602e+02  -9.6976680e-14
   1.1799602e+02   1.1856835e-15
   1.1801716e+02   2.2958724e-03
   1.1803829e+02   4.6065401e-03
   1.1805975e+02   6.9461339e-03
   1.1808145e+02   9.2875123e-03
   1.1810341e+02   1.1612606e-02
   1.1812563e+02   1.3903811e-02
   1.1814814e+02   1.6144116e-02
   1.1817093e+02   1.8317093e-02
   1.1819402e+02   2.0406884e-02
   1.1821741e+02   2.2397270e-02
   1.1824106e+02   2.4269172e-02
   1.1826497e+02   2.6009364e-02
   1.1828915e+02   2.7605361e-02
   1.1831361e+02   2.9045475e-02
   1.1833836e+02   3.0318816e-02
   1.1836341e+02   3.1415275e-02
   1.1838877e+02   3.2325518e-02
   1.1841445e+02   3.3040977e-02
   1.1844046e+02   3.3553839e-02
   1.1846681e+02   3.3857040e-02
   1.1849353e+02   3.3944250e-02
   1.1852061e+02   3.3809863e-02
   1.1854808e+02   3.3448989e-02
   1.1857596e+02   3.2857437e-02
   1.1860426e+02   3.2031704e-02
   1.1863300e+02   3.0968961e-02
   1.1866221e+02   2.9667031e-02
   1.1869191e+02   2.8124375e-02
   1.1872211e+02   2.6340067e-02
   1.1875287e+02   2.4313768e-02
   1.1878420e+02   2.2045692e-02
   1.1881614e+02   1.9536566e-02
   1.1884873e+02   1.6787579e-02
   1.1888203e+02   1.3800316e-02
   1.1891608e+02   1.0576670e-02
   1.1895094e+02   7.1187213e-03
   1.1898670e+02   3.4285697e-03
   1.1901888e+02   8.5435131e-16
   1.1901888e+02  -9.7308012e-14
   1.1904002e+02  -2.2960306e-03
   1.1906116e+02  -4.6068562e-03
   1.1908261e+02  -6.9464446e-03
   1.1910431e+02  -9.2878166e-03
   1.1912627e+02  -1.1612901e-02
   1.1914850e+02  -1.3904092e-02
   1.1917100e+02  -1.6144381e-02
   1.1919380e+02  -1.8317339e-02
   1.1921689e+02  -2.0407108e-02
   1.1924028e+02  -2.2397468e-02
   1.1926393e+02  -2.4269340e-02
   1.1928784e+02  -2.6009501e-02
   1.1931202e+02  -2.7605463e-02
   1.1933648e+02  -2.9045542e-02
   1.1936123e+02  -3.0318845e-02
   1.1938628e+02  -3.1415264e-02
   1.1941164e+02  -3.2325465e-02
   1.1943732e+02  -3.3040880e-02
   1.1946333e+02  -3.3553698e-02
   1.1948968e+02  -3.3856853e-02
   1.1951639e+02  -3.3944015e-02
   1.1954348e+02  -3.3809579e-02
   1.1957095e+02  -3.3448656e-02
   1.1959883e+02  -3.2857054e-02
   1.1962713e+02  -3.2031270e-02
   1.1965587e+02  -3.0968475e-02
   1.1968508e+02  -2.9666494e-02
   1.1971477e+02  -2.8123786e-02
   1.1974498e+02  -2.6339426e-02
   1.1977573e+02  -2.4313075e-02
   1.1980706e+02  -2.2044947e-02
   1.1983900e+02  -1.9535769e-02
   1.1987160e+02  -1.6786730e-02
   1.1990489e+02  -1.3799417e-02
   1.1993894e+02  -1.0575720e-02
   1.1997381e+02  -7.1177207e-03
   1.2000957e+02  -3.4275193e-03
   1.2004174e+02  -9.7873966e-14
   1.2004174e+02   2.8492833e-16
   1.2006288e+02   2.2960316e-03
   1.2008402e+02   4.6068587e-03
   1.2010547e+02   6.9464494e-03
   1.2012717e+02   9.2878243e-03
   1.2014913e+02   1.1612912e-02
   1.2017136e+02   1.3904108e-02
   1.2019386e+02   1.6144401e-02
   1.2021665e+02   1.8317363e-02
   1.2023974e+02   2.0407138e-02
   1.2026314e+02   2.2397505e-02
   1.2028678e+02   2.4269384e-02
   1.2031069e+02   2.6009552e-02
   1.2033488e+02   2.7605522e-02
   1.2035934e+02   2.9045609e-02
   1.2038409e+02   3.0318921e-02
   1.2040914e+02   3.1415348e-02
   1.2043450e+02   3.2325558e-02
   1.2046017e+02   3.3040983e-02
   1.2048618e+02   3.3553810e-02
   1.2051254e+02   3.3856975e-02
   1.2053925e+02   3.3944147e-02
   1.2056634e+02   3.3809722e-02
   1.2059381e+02   3.3448809e-02
   1.2062169e+02   3.2857217e-02
   1.2064999e+02   3.2031444e-02
   1.2067873e+02   3.0968660e-02
   1.2070793e+02   2.9666688e-02
   1.2073763e+02   2.8123991e-02
   1.2076784e+02   2.6339642e-02
   1.2079859e+02   2.4313301e-02
   1.2082992e+02   2.2045183e-02
   1.2086186e+02   1.9536015e-02
   1.2089446e+02   1.6786987e-02
   1.2092775e+02   1.3799683e-02
   1.2096180e+02   1.0575996e-02
   1.2099667e+02   7.1180062e-03
   1.2103242e+02   3.4278140e-03
   1.2106460e+02   1.5161483e-15
   1.2106460e+02  -9.6640577e-14
   1.2108574e+02  -2.2960318e-03
   1.2110688e+02  -4.6068589e-03
   1.2112833e+02  -6.9464493e-03
   1.2115003e+02  -9.2878236e-03
   1.2117199e+02  -1.1612910e-02
   1.2119422e+02  -1.3904105e-02
   1.2121672e+02  -1.6144397e-02
   1.2123951e+02  -1.8317358e-02
   1.2126260e+02  -2.0407131e-02
   1.2128600e+02  -2.2397495e-02
   1.2130964e+02  -2.4269373e-02
   1.2133355e+02  -2.6009538e-02
   1.2135774e+02  -2.7605506e-02
   1.2138220e+02  -2.9045590e-02
   1.2140695e+02  -3.0318898e-02
   1.2143200e+02  -3.1415323e-02
   1.2145736e+02  -3.2325530e-02
   1.2148303e+02  -3.3040952e-02
   1.2150904e+02  -3.3553776e-02
   1.2153540e+02  -3.3856937e-02
   1.2156211e+02  -3.3944106e-02
   1.2158920e+02  -3.3809678e-02
   1.2161667e+02  -3.3448762e-02
   1.2164455e+02  -3.2857167e-02
   1.2167285e+02  -3.2031391e-02
   1.2170159e+02  -3.0968604e-02
   1.2173080e+02  -2.9666630e-02
   1.2176049e+02  -2.8123930e-02
   1.2179070e+02  -2.6339578e-02
   1.2182145e+02  -2.4313235e-02
   1.2185278e+02  -2.2045114e-02
   1.2188472e+02  -1.9535944e-02
   1.2191732e+02  -1.6786914e-02
   1.2195061e+02  -1.3799608e-02
   1.2198466e+02  -1.0575920e-02
   1.2201953e+02  -7.1179283e-03
   1.2205528e+02  -3.4277352e-03
   1.2208746e+02  -1.7607443e-16
   1.2208746e+02   9.7984121e-14
   1.2210860e+02   2.2960305e-03
   1.2212974e+02   4.6068562e-03
   1.2215119e+02   6.9464452e-03
   1.2217289e+02   9.2878181e-03
   1.2219485e+02   1.1612903e-02
   1.2221708e+02   1.3904096e-02
   1.2223958e+02   1.6144387e-02
   1.2226237e+02   1.8317346e-02
   1.2228546e+02   2.0407118e-02
   1.2230886e+02   2.2397480e-02
   1.2233250e+02   2.4269355e-02
   1.2235641e+02   2.6009519e-02
   1.2238060e+02   2.7605485e-02
   1.2240506e+02   2.9045567e-02
   1.2242981e+02   3.0318873e-02
   1.2245486e+02   3.1415295e-02
   1.2248022e+02   3.2325500e-02
   1.2250589e+02   3.3040919e-02
   1.2253190e+02   3.3553741e-02
   1.2255826e+02   3.3856900e-02
   1.2258497e+02   3.3944066e-02
   1.2261206e+02   3.3809634e-02
   1.2263953e+02   3.3448715e-02
   1.2266741e+02   3.2857116e-02
   1.2269571e+02   3.2031337e-02
   1.2272445e+02   3.0968546e-02
   1.2275366e+02   2.9666568e-02
   1.2278335e+02   2.8123864e-02
   1.2281356e+02   2.6339508e-02
   1.2284431e+02   2.4313160e-02
   1.2287564e+02   2.2045035e-02
   1.2290758e+02   1.9535860e-02
   1.2294018e+02   1.6786824e-02
   1.2297347e+02   1.3799513e-02
   1.2300752e+02   1.0575819e-02
   1.2304239e+02   7.1178223e-03
   1.2307814e+02   3.4276230e-03
   1.2311032e+02   9.8018382e-14
   1.2311032e+02  -1.3964524e-16
   1.2313146e+02  -2.2960327e-03
   1.2315260e+02  -4.6068610e-03
   1.2317405e+02  -6.9464528e-03
   1.2319575e+02  -9.2878289e-03
   1.2321771e+02  -1.1612918e-02
   1.2323994e+02  -1.3904114e-02
   1.2326244e+02  -1.6144409e-02
   1.2328523e+02  -1.8317373e-02
   1.2330832e+02  -2.0407149e-02
   1.2333172e+02  -2.2397516e-02
   1.2335536e+02  -2.4269397e-02
   1.2337927e+02  -2.6009567e-02
   1.2340345e+02  -2.7605538e-02
   1.2342792e+02  -2.9045626e-02
   1.2345267e+02  -3.0318939e-02
   1.2347772e+02  -3.1415368e-02
   1.2350307e+02  -3.2325580e-02
   1.2352875e+02  -3.3041006e-02
   1.2355476e+02  -3.3553835e-02
   1.2358112e+02  -3.3857002e-02
   1.2360783e+02  -3.3944176e-02
   1.2363492e+02  -3.3809753e-02
   1.2366239e+02  -3.3448842e-02
   1.2369026e+02  -3.2857253e-02
   1.2371856e+02  -3.2031483e-02
   1.2374731e+02  -3.0968701e-02
   1.2377651e+02  -2.9666733e-02
   1.2380621e+02  -2.8124039e-02
   1.2383642e+02  -2.6339693e-02
   1.2386717e+02  -2.4313355e-02
   1.2389850e+02  -2.2045241e-02
   1.2393044e+02  -1.9536077e-02
   1.2396304e+02  -1.6787053e-02
   1.2399633e+02  -1.3799753e-02
   1.2403038e+02  -1.0576071e-02
   1.2406525e+02  -7.1180854e-03
   1.2410100e+02  -3.4278982e-03
   1.2413318e+02  -3.8814438e-16
   1.2413318e+02   9.7769882e-14
   1.2415432e+02   2.2960297e-03
   1.2417546e+02   4.6068546e-03
   1.2419691e+02   6.9464424e-03
   1.2421861e+02   9.2878138e-03
   1.2422814e+02   1.0303037e-02
   1.2422814e+02   1.0303037e-02
   1.2425010e+02   1.2603590e-02
   1.2427245e+02   1.4875138e-02
   1.2429507e+02   1.7088435e-02
   1.2431799e+02   1.9227513e-02
   1.2434121e+02   2.1276753e-02
   1.2436472e+02   2.3217829e-02
   1.2438847e+02   2.5034637e-02
   1.2441250e+02   2.6714264e-02
   1.2443680e+02   2.8244569e-02
   1.2446139e+02   2.9614209e-02
   1.2448626e+02   3.0812631e-02
   1.2451144e+02   3.1830059e-02
   1.2453694e+02   3.2657492e-02
   1.2456276e+02   3.3286687e-02
   1.2458892e+02   3.3710155e-02
   1.2461542e+02   3.3921148e-02
   1.2464229e+02   3.3913650e-02
   1.2466954e+02   3.3682364e-02
   1.2469719e+02   3.3222702e-02
   1.2472524e+02   3.2530772e-02
   1.2475373e+02   3.1603362e-02
   1.2478267e+02   3.0437925e-02
   1.2481209e+02   2.9032562e-02
   1.2484200e+02   2.7386002e-02
   1.2487244e+02   2.5497573e-02
   1.2490343e+02   2.3367179e-02
   1.2493502e+02   2.0995261e-02
   1.2496724e+02   1.8382751e-02
   1.2500013e+02   1.5531018e-02
   1.2503374e+02   1.2441792e-02
   1.2506813e+02   9.1170627e-03
   1.2510337e+02   5.5589437e-03
   1.2513954e+02   1.7694758e-03
   1.2515604e+02   3.8597597e-16
   1.2515604e+02  -9.7775520e-14
   1.2517718e+02  -2.2958105e-03
   1.2519831e+02  -4.6064160e-03
   1.2521977e+02  -6.9460101e-03
   1.2524147e+02  -9.2873885e-03
   1.2526342e+02  -1.1612483e-02
   1.2528565e+02  -1.3903690e-02
   1.2530815e+02  -1.6143997e-02
   1.2533095e+02  -1.8316977e-02
   1.2535404e+02  -2.0406772e-02
   1.2537743e+02  -2.2397163e-02
   1.2540108e+02  -2.4269069e-02
   1.2542499e+02  -2.6009267e-02
   1.2544917e+02  -2.7605270e-02
   1.2547363e+02  -2.9045391e-02
   1.2549838e+02  -3.0318739e-02
   1.2552343e+02  -3.1415206e-02
   1.2554879e+02  -3.2325457e-02
   1.2557447e+02  -3.3040924e-02
   1.2560048e+02  -3.3553796e-02
   1.2562683e+02  -3.3857006e-02
   1.2565354e+02  -3.3944225e-02
   1.2568063e+02  -3.3809848e-02
   1.2570810e+02  -3.3448983e-02
   1.2573598e+02  -3.2857442e-02
   1.2576428e+02  -3.2031720e-02
   1.2579302e+02  -3.0968987e-02
   1.2582223e+02  -2.9667068e-02
   1.2585192e+02  -2.8124423e-02
   1.2588213e+02  -2.6340127e-02
   1.2591288e+02  -2.4313839e-02
   1.2594421e+02  -2.2045774e-02
   1.2597615e+02  -1.9536660e-02
   1.2600875e+02  -1.6787684e-02
   1.2604204e+02  -1.3800433e-02
   1.2607609e+02  -1.0576799e-02
   1.2611096e+02  -7.1188621e-03
   1.2614672e+02  -3.4287225e-03
   1.2617890e+02  -9.7091172e-14
   1.2617890e+02   1.0694570e-15
   1.2620004e+02   2.2960295e-03
   1.2622118e+02   4.6068539e-03
   1.2624263e+02   6.9464411e-03
   1.2626433e+02   9.2878119e-03
   1.2628629e+02   1.1612895e-02
   1.2630852e+02   1.3904085e-02
   1.2633102e+02   1.6144372e-02
   1.2635381e+02   1.8317328e-02
   1.2637690e+02   2.0407096e-02
   1.2640030e+02   2.2397454e-02
   1.2642394e+02   2.4269325e-02
   1.2644785e+02   2.6009484e-02
   1.2647204e+02   2.7605444e-02
   1.2649650e+02   2.9045521e-02
   1.2652125e+02   3.0318822e-02
   1.2654630e+02   3.1415238e-02
   1.2657166e+02   3.2325437e-02
   1.2659733e+02   3.3040850e-02
   1.2662334e+02   3.3553665e-02
   1.2664970e+02   3.3856818e-02
   1.2667641e+02   3.3943977e-02
   1.2670350e+02   3.3809539e-02
   1.2673097e+02   3.3448612e-02
   1.2675885e+02   3.2857007e-02
   1.2678715e+02   3.2031220e-02
   1.2681589e+02   3.0968422e-02
   1.2684510e+02   2.9666437e-02
   1.2687479e+02   2.8123725e-02
   1.2690500e+02   2.6339362e-02
   1.2693575e+02   2.4313006e-02
   1.2696708e+02   2.2044874e-02
   1.2699902e+02   1.9535691e-02
   1.2703162e+02   1.6786648e-02
   1.2706491e+02   1.3799330e-02
   1.2709896e+02   1.0575628e-02
   1.2713383e+02   7.1176240e-03
   1.2716958e+02   3.4274173e-03
   1.2720176e+02   9.8076495e-14
   1.2720176e+02  -8.4134089e-17
   1.2722290e+02  -2.2960334e-03
   1.2724404e+02  -4.6068627e-03
   1.2726549e+02  -6.9464557e-03
   1.2728719e+02  -9.2878332e-03
   1.2730915e+02  -1.1612924e-02
   1.2733137e+02  -1.3904123e-02
   1.2735388e+02  -1.6144419e-02
   1.2737667e+02  -1.8317385e-02
   1.2739976e+02  -2.0407164e-02
   1.2742315e+02  -2.2397535e-02
   1.2744680e+02  -2.4269419e-02
   1.2747071e+02  -2.6009592e-02
   1.2749489e+02  -2.7605567e-02
   1.2751935e+02  -2.9045659e-02
   1.2754410e+02  -3.0318976e-02
   1.2756915e+02  -3.1415409e-02
   1.2759451e+02  -3.2325625e-02
   1.2762019e+02  -3.3041056e-02
   1.2764620e+02  -3.3553890e-02
   1.2767256e+02  -3.3857061e-02
   1.2769927e+02  -3.3944240e-02
   1.2772635e+02  -3.3809822e-02
   1.2775383e+02  -3.3448916e-02
   1.2778170e+02  -3.2857331e-02
   1.2781000e+02  -3.2031566e-02
   1.2783874e+02  -3.0968790e-02
   1.2786795e+02  -2.9666827e-02
   1.2789765e+02  -2.8124138e-02
   1.2792786e+02  -2.6339797e-02
   1.2795861e+02  -2.4313465e-02
   1.2798994e+02  -2.2045356e-02
   1.2802188e+02  -1.9536197e-02
   1.2805447e+02  -1.6787178e-02
   1.2808777e+02  -1.3799883e-02
   1.2812182e+02  -1.0576206e-02
   1.2815668e+02  -7.1182261e-03
   1.2819244e+02  -3.4280439e-03
   1.2822462e+02  -1.9604847e-13
   1.2822462e+02   2.7278527e-16
   1.2824576e+02   2.2960294e-03
   1.2826690e+02   4.6068537e-03
   1.2828835e+02   6.9464408e-03
   1.2831005e+02   9.2878114e-03
   1.2833201e+02   1.1612894e-02
   1.2835424e+02   1.3904084e-02
   1.2837674e+02   1.6144371e-02
   1.2839953e+02   1.8317327e-02
   1.2842262e+02   2.0407094e-02
   1.2844602e+02   2.2397452e-02
   1.2846966e+02   2.4269322e-02
   1.2849357e+02   2.6009481e-02
   1.2851775e+02   2.7605441e-02
   1.2854222e+02   2.9045517e-02
   1.2856697e+02   3.0318817e-02
   1.2859202e+02   3.1415233e-02
   1.2861737e+02   3.2325432e-02
   1.2864305e+02   3.3040844e-02
   1.2866906e+02   3.3553659e-02
   1.2869542e+02   3.3856810e-02
   1.2872213e+02   3.3943969e-02
   1.2874922e+02   3.3809530e-02
   1.2877669e+02   3.3448603e-02
   1.2880457e+02   3.2856997e-02
   1.2883287e+02   3.2031210e-02
   1.2886161e+02   3.0968411e-02
   1.2889081e+02   2.9666425e-02
   1.2892051e+02   2.8123713e-02
   1.2895072e+02   2.6339349e-02
   1.2898147e+02   2.4312993e-02
   1.2901280e+02   2.2044860e-02
   1.2904474e+02   1.9535677e-02
   1.2907734e+02   1.6786634e-02
   1.2911063e+02   1.3799315e-02
   1.2914468e+02   1.0575613e-02
   1.2917955e+02   7.1176082e-03
   1.2921530e+02   3.4274012e-03
   1.2924748e+02   1.9610702e-13
   1.2924748e+02  -2.1510571e-16
   1.2926862e+02  -2.2960333e-03
   1.2928975e+02  -4.6068625e-03
   1.2931121e+02  -6.9464554e-03
   1.2933291e+02  -9.2878328e-03
   1.2935487e+02  -1.1612923e-02
   1.2937709e+02  -1.3904122e-02
   1.2939960e+02  -1.6144418e-02
   1.2942239e+02  -1.8317385e-02
   1.2944548e+02  -2.0407163e-02
   1.2946887e+02  -2.2397534e-02
   1.2949252e+02  -2.4269418e-02
   1.2951643e+02  -2.6009591e-02
   1.2954061e+02  -2.7605565e-02
   1.2956507e+02  -2.9045657e-02
   1.2958982e+02  -3.0318974e-02
   1.2961487e+02  -3.1415407e-02
   1.2964023e+02  -3.2325623e-02
   1.2966591e+02  -3.3041054e-02
   1.2969192e+02  -3.3553888e-02
   1.2971828e+02  -3.3857059e-02
   1.2974499e+02  -3.3944237e-02
   1.2977207e+02  -3.3809819e-02
   1.2979954e+02  -3.3448913e-02
   1.2982742e+02  -3.2857329e-02
   1.2985572e+02  -3.2031563e-02
   1.2988446e+02  -3.0968786e-02
   1.2991367e+02  -2.9666823e-02
   1.2994337e+02  -2.8124134e-02
   1.2997358e+02  -2.6339793e-02
   1.3000433e+02  -2.4313461e-02
   1.3003566e+02  -2.2045351e-02
   1.3006760e+02  -1.9536192e-02
   1.3010019e+02  -1.6787172e-02
   1.3013349e+02  -1.3799877e-02
   1.3016754e+02  -1.0576200e-02
   1.3020240e+02  -7.1182192e-03
   1.3023816e+02  -3.4280365e-03
   1.3027034e+02  -1.9389872e-15
   1.3027034e+02   1.9438270e-13
   1.3029148e+02   2.2960296e-03
   1.3031262e+02   4.6068542e-03
   1.3033407e+02   6.9464416e-03
   1.3035577e+02   9.2878125e-03
   1.3037773e+02   1.1612896e-02
   1.3039996e+02   1.3904086e-02
   1.3042246e+02   1.6144373e-02
   1.3044525e+02   1.8317329e-02
   1.3046834e+02   2.0407097e-02
   1.3049174e+02   2.2397456e-02
   1.3051538e+02   2.4269327e-02
   1.3053929e+02   2.6009486e-02
   1.3056347e+02   2.7605446e-02
   1.3058794e+02   2.9045523e-02
   1.3061269e+02   3.0318824e-02
   1.3061986e+02   3.0652851e-02
   1.3061986e+02   3.0652851e-02
   1.3064491e+02   3.1693305e-02
   1.3067036e+02   3.2549018e-02
   1.3069613e+02   3.3207590e-02
   1.3072224e+02   3.3661481e-02
   1.3074870e+02   3.3903835e-02
   1.3077551e+02   3.3928529e-02
   1.3080271e+02   3.3730162e-02
   1.3083029e+02   3.3304046e-02
   1.3085829e+02   3.2646185e-02
   1.3088671e+02   3.1753271e-02
   1.3091558e+02   3.0622661e-02
   1.3094493e+02   2.9252362e-02
   1.3097476e+02   2.7641013e-02
   1.3100513e+02   2.5787857e-02
   1.3103604e+02   2.3692715e-02
   1.3106754e+02   2.1355953e-02
   1.3109966e+02   1.8778434e-02
   1.3113245e+02   1.5961469e-02
   1.3116595e+02   1.2906740e-02
   1.3120023e+02   9.6162059e-03
   1.3123534e+02   6.0919733e-03
   1.3127136e+02   2.3361085e-03
   1.3129320e+02   2.0721272e-15
   1.3129320e+02  -1.9424956e-13
   1.3131434e+02  -2.2958869e-03
   1.3133547e+02  -4.6065690e-03
   1.3135692e+02  -6.9461624e-03
   1.3137863e+02  -9.2875401e-03
   1.3140058e+02  -1.1612633e-02
   1.3142281e+02  -1.3903836e-02
   1.3144531e+02  -1.6144140e-02
   1.3146811e+02  -1.8317114e-02
   1.3149120e+02  -2.0406904e-02
   1.3151459e+02  -2.2397287e-02
   1.3153824e+02  -2.4269186e-02
   1.3156215e+02  -2.6009375e-02
   1.3158633e+02  -2.7605367e-02
   1.3161079e+02  -2.9045478e-02
   1.3163554e+02  -3.0318815e-02
   1.3166059e+02  -3.1415270e-02
   1.3168595e+02  -3.2325509e-02
   1.3171163e+02  -3.3040963e-02
   1.3173764e+02  -3.3553821e-02
   1.3176399e+02  -3.3857017e-02
   1.3179070e+02  -3.3944222e-02
   1.3181779e+02  -3.3809830e-02
   1.3184526e+02  -3.3448951e-02
   1.3187314e+02  -3.2857394e-02
   1.3190144e+02  -3.2031656e-02
   1.3193018e+02  -3.0968908e-02
   1.3195939e+02  -2.9666972e-02
   1.3198908e+02  -2.8124312e-02
   1.3201929e+02  -2.6339999e-02
   1.3205004e+02  -2.4313695e-02
   1.3208137e+02  -2.2045614e-02
   1.3211331e+02  -1.9536483e-02
   1.3214591e+02  -1.6787491e-02
   1.3217920e+02  -1.3800224e-02
   1.3221325e+02  -1.0576574e-02
   1.3224812e+02  -7.1186206e-03
   1.3228388e+02  -3.4284649e-03
   1.3231606e+02  -1.9574316e-13
   1.3231606e+02   5.7679556e-16
   1.3233720e+02   2.2960301e-03
   1.3235834e+02   4.6068552e-03
   1.3237979e+02   6.9464431e-03
   1.3240149e+02   9.2878147e-03
   1.3242345e+02   1.1612898e-02
   1.3244568e+02   1.3904090e-02
   1.3246818e+02   1.6144378e-02
   1.3249097e+02   1.8317335e-02
   1.3251406e+02   2.0407104e-02
   1.3253745e+02   2.2397463e-02
   1.3256110e+02   2.4269335e-02
   1.3258501e+02   2.6009496e-02
   1.3260919e+02   2.7605458e-02
   1.3263365e+02   2.9045536e-02
   1.3265841e+02   3.0318838e-02
   1.3268345e+02   3.1415257e-02
   1.3270881e+02   3.2325457e-02
   1.3273449e+02   3.3040872e-02
   1.3276050e+02   3.3553689e-02
   1.3278686e+02   3.3856843e-02
   1.3281357e+02   3.3944004e-02
   1.3284065e+02   3.3809568e-02
   1.3286813e+02   3.3448644e-02
   1.3289600e+02   3.2857041e-02
   1.3292430e+02   3.2031257e-02
   1.3295305e+02   3.0968461e-02
   1.3298225e+02   2.9666478e-02
   1.3301195e+02   2.8123769e-02
   1.3304216e+02   2.6339408e-02
   1.3307291e+02   2.4313055e-02
   1.3310424e+02   2.2044926e-02
   1.3313618e+02   1.9535746e-02
   1.3316878e+02   1.6786706e-02
   1.3320207e+02   1.3799391e-02
   1.3323612e+02   1.0575692e-02
   1.3327099e+02   7.1176909e-03
   1.3330674e+02   3.4274875e-03
   1.3333892e+02   2.0582494e-15
   1.3333892e+02  -1.9426648e-13
   1.3336006e+02  -2.2960325e-03
   1.3338119e+02  -4.6068607e-03
   1.3340265e+02  -6.9464525e-03
   1.3342435e+02  -9.2878287e-03
   1.3344631e+02  -1.1612918e-02
   1.3346853e+02  -1.3904115e-02
   1.3349104e+02  -1.6144410e-02
   1.3351383e+02  -1.8317374e-02
   1.3353692e+02  -2.0407151e-02
   1.3356031e+02  -2.2397519e-02
   1.3358396e+02  -2.4269401e-02
   1.3360787e+02  -2.6009571e-02
   1.3363205e+02  -2.7605543e-02
   1.3365651e+02  -2.9045633e-02
   1.3368126e+02  -3.0318946e-02
   1.3370631e+02  -3.1415377e-02
   1.3373167e+02  -3.2325590e-02
   1.3375735e+02  -3.3041017e-02
   1.3378336e+02  -3.3553847e-02
   1.3380971e+02  -3.3857015e-02
   1.3383643e+02  -3.3944190e-02
   1.3386351e+02  -3.3809769e-02
   1.3389098e+02  -3.3448859e-02
   1.3391886e+02  -3.2857271e-02
   1.3394716e+02  -3.2031501e-02
   1.3397590e+02  -3.0968721e-02
   1.3400511e+02  -2.9666753e-02
   1.3403481e+02  -2.8124060e-02
   1.3406502e+02  -2.6339715e-02
   1.3409577e+02  -2.4313378e-02
   1.3412710e+02  -2.2045265e-02
   1.3415904e+02  -1.9536101e-02
   1.3419163e+02  -1.6787077e-02
   1.3422493e+02  -1.3799778e-02
   1.3425898e+02  -1.0576095e-02
   1.3429384e+02  -7.1181104e-03
   1.3432960e+02  -3.4279231e-03
   1.3436178e+02   1.4918622e-16
   1.3436178e+02   1.9646828e-13
   1.3438292e+02   2.2960305e-03
   1.3440406e+02   4.6068561e-03
   1.3442551e+02   6.9464448e-03
   1.3444721e+02   9.2878172e-03
   1.3446917e+02   1.1612902e-02
   1.3449139e+02   1.3904094e-02
   1.3451390e+02   1.6144383e-02
   1.3453669e+02   1.8317342e-02
   1.3455978e+02   2.0407112e-02
   1.3458317e+02   2.2397473e-02
   1.3460682e+02   2.4269346e-02
   1.3463073e+02   2.6009509e-02
   1.3465491e+02   2.7605472e-02
   1.3467937e+02   2.9045552e-02
   1.3470412e+02   3.0318857e-02
   1.3472917e+02   3.1415277e-02
   1.3475453e+02   3.2325479e-02
   1.3478021e+02   3.3040896e-02
   1.3480622e+02   3.3553716e-02
   1.3483258e+02   3.3856872e-02
   1.3485929e+02   3.3944036e-02
   1.3488637e+02   3.3809602e-02
   1.3491385e+02   3.3448680e-02
   1.3494172e+02   3.2857079e-02
   1.3497002e+02   3.2031298e-02
   1.3499877e+02   3.0968504e-02
   1.3502797e+02   2.9666524e-02
   1.3505767e+02   2.8123818e-02
   1.3508788e+02   2.6339460e-02
   1.3511863e+02   2.4313110e-02
   1.3514996e+02   2.2044983e-02
   1.3518190e+02   1.9535806e-02
   1.3521449e+02   1.6786769e-02
   1.3524779e+02   1.3799456e-02
   1.3528184e+02   1.0575761e-02
   1.3531670e+02   7.1177626e-03
   1.3535246e+02   3.4275622e-03
   1.3538464e+02   6.2796990e-16
   1.3538464e+02  -1.9569285e-13
   1.3540578e+02  -2.2960320e-03
   1.3542691e+02  -4.6068596e-03
   1.3544837e+02  -6.9464507e-03
   1.3547007e+02  -9.2878261e-03
   1.3549203e+02  -1.1612914e-02
   1.3551425e+02  -1.3904110e-02
   1.3553676e+02  -1.6144404e-02
   1.3555955e+02  -1.8317367e-02
   1.3558264e+02  -2.0407142e-02
   1.3560603e+02  -2.2397509e-02
   1.3562968e+02  -2.4269389e-02
   1.3565359e+02  -2.6009558e-02
   1.3567777e+02  -2.7605528e-02
   1.3570223e+02  -2.9045615e-02
   1.3572698e+02  -3.0318927e-02
   1.3575203e+02  -3.1415356e-02
   1.3577739e+02  -3.2325566e-02
   1.3580307e+02  -3.3040992e-02
   1.3582908e+02  -3.3553820e-02
   1.3585543e+02  -3.3856985e-02
   1.3588215e+02  -3.3944158e-02
   1.3590923e+02  -3.3809734e-02
   1.3593670e+02  -3.3448821e-02
   1.3596458e+02  -3.2857230e-02
   1.3599288e+02  -3.2031459e-02
   1.3602162e+02  -3.0968675e-02
   1.3605083e+02  -2.9666705e-02
   1.3608053e+02  -2.8124009e-02
   1.3611073e+02  -2.6339661e-02
   1.3614149e+02  -2.4313322e-02
   1.3617282e+02  -2.2045205e-02
   1.3620476e+02  -1.9536039e-02
   1.3623735e+02  -1.6787012e-02
   1.3627065e+02  -1.3799709e-02
   1.3630470e+02  -1.0576024e-02
   1.3633956e+02  -7.1180361e-03
   1.3637532e+02  -3.4278458e-03
   1.3640750e+02  -1.9406135e-13
   1.3640750e+02   2.2564416e-15
   1.3642864e+02   2.2960310e-03
   1.3644977e+02   4.6068572e-03
   1.3647123e+02   6.9464466e-03
   1.3649293e+02   9.2878198e-03
   1.3651489e+02   1.1612905e-02
   1.3653711e+02   1.3904099e-02
   1.3655962e+02   1.6144389e-02
   1.3658241e+02   1.8317349e-02
   1.3660550e+02   2.0407120e-02
   1.3662889e+02   2.2397483e-02
   1.3665254e+02   2.4269358e-02
   1.3667645e+02   2.6009522e-02
   1.3670063e+02   2.7605487e-02
   1.3672509e+02   2.9045569e-02
   1.3674984e+02   3.0318876e-02
   1.3677489e+02   3.1415298e-02
   1.3680025e+02   3.2325503e-02
   1.3682593e+02   3.3040922e-02
   1.3685194e+02   3.3553743e-02
   1.3687830e+02   3.3856902e-02
   1.3690501e+02   3.3944068e-02
   1.3693209e+02   3.3809637e-02
   1.3695956e+02   3.3448718e-02
   1.3698744e+02   3.2857120e-02
   1.3701159e+02   3.2166520e-02
   1.3701159e+02   3.2166520e-02
   1.3703989e+02   3.1153394e-02
   1.3706903e+02   2.9889140e-02
   1.3709864e+02   2.8384712e-02
   1.3712877e+02   2.6638730e-02
   1.3715943e+02   2.4650772e-02
   1.3719067e+02   2.2420967e-02
   1.3722251e+02   1.9949965e-02
   1.3725500e+02   1.7238885e-02
   1.3728818e+02   1.4289256e-02
   1.3732210e+02   1.1102927e-02
   1.3735684e+02   7.6819590e-03
   1.3739245e+02   4.0284632e-03
   1.3742902e+02   1.4437514e-04
   1.3743036e+02   4.1598127e-16
   1.3743036e+02  -1.9590585e-13
   1.3745149e+02  -2.2955860e-03
   1.3747263e+02  -4.6059658e-03
   1.3749408e+02  -6.9455590e-03
   1.3751578e+02  -9.2869362e-03
   1.3753774e+02  -1.1612033e-02
   1.3755996e+02  -1.3903244e-02
   1.3758247e+02  -1.6143559e-02
   1.3760526e+02  -1.8316550e-02
   1.3762835e+02  -2.0406358e-02
   1.3765174e+02  -2.2396766e-02
   1.3767539e+02  -2.4268692e-02
   1.3769930e+02  -2.6008911e-02
   1.3772348e+02  -2.7604937e-02
   1.3774794e+02  -2.9045084e-02
   1.3777269e+02  -3.0318459e-02
   1.3779774e+02  -3.1414954e-02
   1.3782310e+02  -3.2325235e-02
   1.3784878e+02  -3.3040733e-02
   1.3787479e+02  -3.3553638e-02
   1.3790114e+02  -3.3856881e-02
   1.3792786e+02  -3.3944135e-02
   1.3795494e+02  -3.3809793e-02
   1.3798241e+02  -3.3448965e-02
   1.3801029e+02  -3.2857460e-02
   1.3803859e+02  -3.2031775e-02
   1.3806733e+02  -3.0969080e-02
   1.3809654e+02  -2.9667198e-02
   1.3812623e+02  -2.8124591e-02
   1.3815644e+02  -2.6340332e-02
   1.3818720e+02  -2.4314082e-02
   1.3821852e+02  -2.2046054e-02
   1.3825047e+02  -1.9536976e-02
   1.3828306e+02  -1.6788037e-02
   1.3831635e+02  -1.3800822e-02
   1.3835040e+02  -1.0577223e-02
   1.3838527e+02  -7.1193209e-03
   1.3842103e+02  -3.4292156e-03
   1.3845322e+02  -1.9414982e-13
   1.3845322e+02   2.1718738e-15
   1.3847436e+02   2.2960316e-03
   1.3849549e+02   4.6068585e-03
   1.3851695e+02   6.9464485e-03
   1.3853865e+02   9.2878225e-03
   1.3856061e+02   1.1612909e-02
   1.3858283e+02   1.3904103e-02
   1.3860534e+02   1.6144395e-02
   1.3862813e+02   1.8317355e-02
   1.3865122e+02   2.0407128e-02
   1.3867461e+02   2.2397492e-02
   1.3869826e+02   2.4269369e-02
   1.3872217e+02   2.6009534e-02
   1.3874635e+02   2.7605501e-02
   1.3877081e+02   2.9045585e-02
   1.3879556e+02   3.0318893e-02
   1.3882061e+02   3.1415317e-02
   1.3884597e+02   3.2325524e-02
   1.3887165e+02   3.3040945e-02
   1.3889766e+02   3.3553769e-02
   1.3892401e+02   3.3856929e-02
   1.3895073e+02   3.3944098e-02
   1.3897781e+02   3.3809669e-02
   1.3900528e+02   3.3448752e-02
   1.3903316e+02   3.2857156e-02
   1.3906146e+02   3.2031379e-02
   1.3909020e+02   3.0968591e-02
   1.3911941e+02   2.9666616e-02
   1.3914911e+02   2.8123915e-02
   1.3917931e+02   2.6339562e-02
   1.3921007e+02   2.4313218e-02
   1.3924140e+02   2.2045096e-02
   1.3927334e+02   1.9535925e-02
   1.3930593e+02   1.6786893e-02
   1.3933923e+02   1.3799586e-02
   1.3937328e+02   1.0575896e-02
   1.3940814e+02   7.1179032e-03
   1.3944390e+02   3.4277083e-03
   1.3947608e+02   1.0750949e-15
   1.3947608e+02  -1.9524877e-13
   1.3949722e+02  -2.2960312e-03
   1.3951835e+02  -4.6068578e-03
   1.3953981e+02  -6.9464476e-03
   1.3956151e+02  -9.2878215e-03
   1.3958347e+02  -1.1612908e-02
   1.3960569e+02  -1.3904102e-02
   1.3962820e+02  -1.6144394e-02
   1.3965099e+02  -1.8317354e-02
   1.3967408e+02  -2.0407127e-02
   1.3969747e+02  -2.2397491e-02
   1.3972112e+02  -2.4269368e-02
   1.3974503e+02  -2.6009534e-02
   1.3976921e+02  -2.7605501e-02
   1.3979367e+02  -2.9045585e-02
   1.3981842e+02  -3.0318893e-02
   1.3984347e+02  -3.1415318e-02
   1.3986883e+02  -3.2325525e-02
   1.3989451e+02  -3.3040946e-02
   1.3992052e+02  -3.3553770e-02
   1.3994687e+02  -3.3856931e-02
   1.3997359e+02  -3.3944100e-02
   1.4000067e+02  -3.3809671e-02
   1.4002814e+02  -3.3448754e-02
   1.4005602e+02  -3.2857159e-02
   1.4008432e+02  -3.2031382e-02
   1.4011306e+02  -3.0968594e-02
   1.4014227e+02  -2.9666619e-02
   1.4017196e+02  -2.8123918e-02
   1.4020217e+02  -2.6339565e-02
   1.4023293e+02  -2.4313220e-02
   1.4026426e+02  -2.2045099e-02
   1.4029620e+02  -1.9535927e-02
   1.4032879e+02  -1.6786895e-02
   1.4036209e+02  -1.3799588e-02
   1.4039614e+02  -1.0575897e-02
   1.4043100e+02  -7.1179040e-03
   1.4046676e+02  -3.4277085e-03
   1.4049894e+02  -3.0921446e-16
   1.4049894e+02   1.9601248e-13
   1.4052008e+02   2.2960317e-03
   1.4054121e+02   4.6068589e-03
   1.4056267e+02   6.9464494e-03
   1.4058437e+02   9.2878239e-03
   1.4060633e+02   1.1612911e-02
   1.4062855e+02   1.3904106e-02
   1.4065106e+02   1.6144398e-02
   1.4067385e+02   1.8317360e-02
   1.4069694e+02   2.0407134e-02
   1.4072033e+02   2.2397499e-02
   1.4074398e+02   2.4269377e-02
   1.4076789e+02   2.6009543e-02
   1.4079207e+02   2.7605512e-02
   1.4081653e+02   2.9045597e-02
   1.4084128e+02   3.0318906e-02
   1.4086633e+02   3.1415332e-02
   1.4089169e+02   3.2325540e-02
   1.4091737e+02   3.3040963e-02
   1.4094338e+02   3.3553788e-02
   1.4096973e+02   3.3856951e-02
   1.4099645e+02   3.3944121e-02
   1.4102353e+02   3.3809694e-02
   1.4105100e+02   3.3448779e-02
   1.4107888e+02   3.2857185e-02
   1.4110718e+02   3.2031410e-02
   1.4113592e+02   3.0968624e-02
   1.4116513e+02   2.9666651e-02
   1.4119482e+02   2.8123952e-02
   1.4122503e+02   2.6339601e-02
   1.4125579e+02   2.4313259e-02
   1.4128712e+02   2.2045139e-02
   1.4131906e+02   1.9535970e-02
   1.4135165e+02   1.6786940e-02
   1.4138495e+02   1.3799635e-02
   1.4141900e+02   1.0575947e-02
   1.4145386e+02   7.1179566e-03
   1.4148962e+02   3.4277638e-03
   1.4152180e+02   5.3776428e-16
   1.4152180e+02  -1.9578566e-13
   1.4154294e+02  -2.2960309e-03
   1.4156407e+02  -4.6068572e-03
   1.4158553e+02  -6.9464466e-03
   1.4160723e+02  -9.2878200e-03
   1.4162919e+02  -1.1612906e-02
   1.4165141e+02  -1.3904099e-02
   1.4167392e+02  -1.6144390e-02
   1.4169671e+02  -1.8317350e-02
   1.4171980e+02  -2.0407122e-02
   1.4174319e+02  -2.2397485e-02
   1.4176684e+02  -2.4269361e-02
   1.4179075e+02  -2.6009526e-02
   1.4181493e+02  -2.7605492e-02
   1.4183939e+02  -2.9045575e-02
   1.4186414e+02  -3.0318882e-02
   1.4188919e+02  -3.1415305e-02
   1.4191455e+02  -3.2325511e-02
   1.4194023e+02  -3.3040931e-02
   1.4196624e+02  -3.3553753e-02
   1.4199259e+02  -3.3856913e-02
   1.4201931e+02  -3.3944080e-02
   1.4204639e+02  -3.3809650e-02
   1.4207386e+02  -3.3448731e-02
   1.4210174e+02  -3.2857134e-02
   1.4213004e+02  -3.2031356e-02
   1.4215878e+02  -3.0968566e-02
   1.4218799e+02  -2.9666590e-02
   1.4221768e+02  -2.8123887e-02
   1.4224789e+02  -2.6339532e-02
   1.4227865e+02  -2.4313186e-02
   1.4230998e+02  -2.2045063e-02
   1.4234192e+02  -1.9535889e-02
   1.4237451e+02  -1.6786856e-02
   1.4240781e+02  -1.3799547e-02
   1.4244186e+02  -1.0575855e-02
   1.4247672e+02  -7.1178596e-03
   1.4251248e+02  -3.4276624e-03
   1.4254466e+02  -4.1763468e-16
   1.4254466e+02   1.9590449e-13
   1.4256579e+02   2.2960319e-03
   1.4258693e+02   4.6068593e-03
   1.4260839e+02   6.9464501e-03
   1.4263009e+02   9.2878250e-03
   1.4265204e+02   1.1612913e-02
   1.4267427e+02   1.3904108e-02
   1.4269677e+02   1.6144401e-02
   1.4271957e+02   1.8317363e-02
   1.4274266e+02   2.0407138e-02
   1.4276605e+02   2.2397503e-02
   1.4278970e+02   2.4269382e-02
   1.4281361e+02   2.6009550e-02
   1.4283779e+02   2.7605519e-02
   1.4286225e+02   2.9045605e-02
   1.4288700e+02   3.0318916e-02
   1.4291205e+02   3.1415342e-02
   1.4293741e+02   3.2325552e-02
   1.4296309e+02   3.3040975e-02
   1.4298910e+02   3.3553802e-02
   1.4301545e+02   3.3856966e-02
   1.4304217e+02   3.3944137e-02
   1.4306925e+02   3.3809711e-02
   1.4309672e+02   3.3448797e-02
   1.4312460e+02   3.2857205e-02
   1.4315290e+02   3.2031431e-02
   1.4318164e+02   3.0968646e-02
   1.4321085e+02   2.9666674e-02
   1.4324054e+02   2.8123977e-02
   1.4327075e+02   2.6339627e-02
   1.4330151e+02   2.4313286e-02
   1.4333284e+02   2.2045168e-02
   1.4336478e+02   1.9536000e-02
   1.4339737e+02   1.6786972e-02
   1.4340331e+02   1.6266973e-02
   1.4340331e+02   1.6266973e-02
   1.4343660e+02   1.3249236e-02
   1.4347080e+02   9.9837210e-03
   1.4350581e+02   6.4846899e-03
   1.4354174e+02   2.7537970e-03
   1.4356752e+02   7.1470607e-16
   1.4356752e+02  -1.9560612e-13
   1.4358865e+02  -2.2959408e-03
   1.4360979e+02  -4.6066765e-03
   1.4363124e+02  -6.9462663e-03
   1.4365294e+02  -9.2876399e-03
   1.4367490e+02  -1.1612727e-02
   1.4369713e+02  -1.3903924e-02
   1.4371963e+02  -1.6144219e-02
   1.4374243e+02  -1.8317184e-02
   1.4376552e+02  -2.0406963e-02
   1.4378891e+02  -2.2397334e-02
   1.4381256e+02  -2.4269219e-02
   1.4383647e+02  -2.6009393e-02
   1.4386065e+02  -2.7605370e-02
   1.4388511e+02  -2.9045465e-02
   1.4390986e+02  -3.0318784e-02
   1.4393491e+02  -3.1415220e-02
   1.4396027e+02  -3.2325440e-02
   1.4398595e+02  -3.3040874e-02
   1.4401196e+02  -3.3553712e-02
   1.4403831e+02  -3.3856887e-02
   1.4406502e+02  -3.3944070e-02
   1.4409211e+02  -3.3809656e-02
   1.4411958e+02  -3.3448754e-02
   1.4414746e+02  -3.2857174e-02
   1.4417576e+02  -3.2031413e-02
   1.4420450e+02  -3.0968640e-02
   1.4423371e+02  -2.9666681e-02
   1.4426340e+02  -2.8123996e-02
   1.4429361e+02  -2.6339659e-02
   1.4432436e+02  -2.4313330e-02
   1.4435569e+02  -2.2045224e-02
   1.4438763e+02  -1.9536068e-02
   1.4442023e+02  -1.6787052e-02
   1.4445352e+02  -1.3799760e-02
   1.4448757e+02  -1.0576085e-02
   1.4452244e+02  -7.1181070e-03
   1.4455820e+02  -3.4279266e-03
   1.4459038e+02  -4.2544093e-16
   1.4459038e+02   1.9589321e-13
   1.4461151e+02   2.2960320e-03
   1.4463265e+02   4.6068596e-03
   1.4465410e+02   6.9464506e-03
   1.4467581e+02   9.2878256e-03
   1.4469776e+02   1.1612913e-02
   1.4471999e+02   1.3904109e-02
   1.4474249e+02   1.6144402e-02
   1.4476529e+02   1.8317365e-02
   1.4478838e+02   2.0407140e-02
   1.4481177e+02   2.2397506e-02
   1.4483542e+02   2.4269385e-02
   1.4485933e+02   2.6009553e-02
   1.4488351e+02   2.7605523e-02
   1.4490797e+02   2.9045609e-02
   1.4493272e+02   3.0318920e-02
   1.4495777e+02   3.1415348e-02
   1.4498313e+02   3.2325557e-02
   1.4500881e+02   3.3040982e-02
   1.4503482e+02   3.3553809e-02
   1.4506117e+02   3.3856973e-02
   1.4508788e+02   3.3944145e-02
   1.4511497e+02   3.3809720e-02
   1.4514244e+02   3.3448806e-02
   1.4517032e+02   3.2857215e-02
   1.4519862e+02   3.2031442e-02
   1.4522736e+02   3.0968657e-02
   1.4525657e+02   2.9666686e-02
   1.4528626e+02   2.8123989e-02
   1.4531647e+02   2.6339640e-02
   1.4534723e+02   2.4313300e-02
   1.4537855e+02   2.2045182e-02
   1.4541050e+02   1.9536015e-02
   1.4544309e+02   1.6786987e-02
   1.4547639e+02   1.3799684e-02
   1.4551043e+02   1.0575998e-02
   1.4554530e+02   7.1180098e-03
   1.4558106e+02   3.4278189e-03
   1.4561324e+02   2.3323357e-15
   1.4561324e+02  -1.9398936e-13
   1.4563437e+02  -2.2960308e-03
   1.4565551e+02  -4.6068568e-03
   1.4567696e+02  -6.9464459e-03
   1.4569867e+02  -9.2878189e-03
   1.4572062e+02  -1.1612904e-02
   1.4574285e+02  -1.3904097e-02
   1.4576535e+02  -1.6144388e-02
   1.4578815e+02  -1.8317347e-02
   1.4581124e+02  -2.0407119e-02
   1.4583463e+02  -2.2397481e-02
   1.4585828e+02  -2.4269356e-02
   1.4588219e+02  -2.6009520e-02
   1.4590637e+02  -2.7605485e-02
   1.4593083e+02  -2.9045566e-02
   1.4595558e+02  -3.0318873e-02
   1.4598063e+02  -3.1415295e-02
   1.4600599e+02  -3.2325499e-02
   1.4603167e+02  -3.3040918e-02
   1.4605768e+02  -3.3553739e-02
   1.4608403e+02  -3.3856898e-02
   1.4611074e+02  -3.3944063e-02
   1.4613783e+02  -3.3809632e-02
   1.4616530e+02  -3.3448712e-02
   1.4619318e+02  -3.2857114e-02
   1.4622148e+02  -3.2031334e-02
   1.4625022e+02  -3.0968543e-02
   1.4627943e+02  -2.9666565e-02
   1.4630912e+02  -2.8123861e-02
   1.4633933e+02  -2.6339505e-02
   1.4637009e+02  -2.4313158e-02
   1.4640142e+02  -2.2045033e-02
   1.4643336e+02  -1.9535859e-02
   1.4646595e+02  -1.6786824e-02
   1.4649925e+02  -1.3799513e-02
   1.4653330e+02  -1.0575820e-02
   1.4656816e+02  -7.1178235e-03
   1.4660392e+02  -3.4276251e-03
   1.4663609e+02  -1.9539578e-13
   1.4663609e+02   9.3241387e-16
   1.4665723e+02   2.2960320e-03
   1.4667837e+02   4.6068595e-03
   1.4669982e+02   6.9464505e-03
   1.4672152e+02   9.2878256e-03
   1.4674348e+02   1.1612913e-02
   1.4676571e+02   1.3904109e-02
   1.4678821e+02   1.6144402e-02
   1.4681101e+02   1.8317365e-02
   1.4683410e+02   2.0407140e-02
   1.4685749e+02   2.2397506e-02
   1.4688114e+02   2.4269385e-02
   1.4690505e+02   2.6009553e-02
   1.4692923e+02   2.7605523e-02
   1.4695369e+02   2.9045610e-02
   1.4697844e+02   3.0318921e-02
   1.4700349e+02   3.1415348e-02
   1.4702885e+02   3.2325558e-02
   1.4705453e+02   3.3040983e-02
   1.4708054e+02   3.3553810e-02
   1.4710689e+02   3.3856974e-02
   1.4713360e+02   3.3944146e-02
   1.4716069e+02   3.3809721e-02
   1.4718816e+02   3.3448808e-02
   1.4721604e+02   3.2857216e-02
   1.4724434e+02   3.2031443e-02
   1.4727308e+02   3.0968659e-02
   1.4730229e+02   2.9666688e-02
   1.4733198e+02   2.8123991e-02
   1.4736219e+02   2.6339642e-02
   1.4739294e+02   2.4313302e-02
   1.4742427e+02   2.2045184e-02
   1.4745622e+02   1.9536017e-02
   1.4748881e+02   1.6786990e-02
   1.4752210e+02   1.3799687e-02
   1.4755615e+02   1.0576001e-02
   1.4759102e+02   7.1180119e-03
   1.4762678e+02   3.4278210e-03
   1.4765896e+02   2.6007842e-15
   1.4765896e+02  -1.9371614e-13
   1.4768009e+02  -2.2960308e-03
   1.4770123e+02  -4.6068569e-03
   1.4772268e+02  -6.9464461e-03
   1.4774439e+02  -9.2878192e-03
   1.4776634e+02  -1.1612905e-02
   1.4778857e+02  -1.3904098e-02
   1.4781107e+02  -1.6144388e-02
   1.4783387e+02  -1.8317348e-02
   1.4785696e+02  -2.0407119e-02
   1.4788035e+02  -2.2397481e-02
   1.4790400e+02  -2.4269357e-02
   1.4792791e+02  -2.6009520e-02
   1.4795209e+02  -2.7605486e-02
   1.4797655e+02  -2.9045567e-02
   1.4800130e+02  -3.0318874e-02
   1.4802635e+02  -3.1415296e-02
   1.4805171e+02  -3.2325500e-02
   1.4807739e+02  -3.3040919e-02
   1.4810340e+02  -3.3553741e-02
   1.4812975e+02  -3.3856899e-02
   1.4815646e+02  -3.3944065e-02
   1.4818355e+02  -3.3809634e-02
   1.4821102e+02  -3.3448714e-02
   1.4823890e+02  -3.2857116e-02
   1.4826720e+02  -3.2031337e-02
   1.4829594e+02  -3.0968546e-02
   1.4832515e+02  -2.9666568e-02
   1.4835484e+02  -2.8123864e-02
   1.4838505e+02  -2.6339509e-02
   1.4841581e+02  -2.4313161e-02
   1.4844713e+02  -2.2045037e-02
   1.4847908e+02  -1.9535862e-02
   1.4851167e+02  -1.6786828e-02
   1.4854497e+02  -1.3799517e-02
   1.4857901e+02  -1.0575824e-02
   1.4861388e+02  -7.1178282e-03
   1.4864964e+02  -3.4276300e-03
   1.4868181e+02   1.0581813e-16
   1.4868181e+02   1.9642924e-13
   1.4870295e+02   2.2960319e-03
   1.4872409e+02   4.6068593e-03
   1.4874554e+02   6.9464502e-03
   1.4876724e+02   9.2878252e-03
   1.4878920e+02   1.1612913e-02
   1.4881143e+02   1.3904108e-02
   1.4883393e+02   1.6144402e-02
   1.4885672e+02   1.8317364e-02
   1.4887982e+02   2.0407139e-02
   1.4890321e+02   2.2397505e-02
   1.4892686e+02   2.4269384e-02
   1.4895077e+02   2.6009552e-02
   1.4897495e+02   2.7605521e-02
   1.4899941e+02   2.9045607e-02
   1.4902416e+02   3.0318918e-02
   1.4904921e+02   3.1415345e-02
   1.4907457e+02   3.2325555e-02
   1.4910025e+02   3.3040979e-02
   1.4912626e+02   3.3553806e-02
   1.4915261e+02   3.3856970e-02
   1.4917932e+02   3.3944142e-02
   1.4920641e+02   3.3809716e-02
   1.4923388e+02   3.3448803e-02
   1.4926176e+02   3.2857211e-02
   1.4929006e+02   3.2031437e-02
   1.4931880e+02   3.0968653e-02
   1.4934801e+02   2.9666681e-02
   1.4937770e+02   2.8123984e-02
   1.4940791e+02   2.6339635e-02
   1.4943866e+02   2.4313294e-02
   1.4946999e+02   2.2045176e-02
   1.4950193e+02   1.9536009e-02
   1.4953453e+02   1.6786981e-02
   1.4956782e+02   1.3799677e-02
   1.4960187e+02   1.0575991e-02
   1.4963674e+02   7.1180016e-03
   1.4967250e+02   3.4278102e-03
   1.4970467e+02   7.4246165e-16
   1.4970467e+02  -1.9558096e-13
   1.4972581e+02  -2.2960309e-03
   1.4974695e+02  -4.6068571e-03
   1.4976840e+02  -6.9464465e-03
   1.4979010e+02  -9.2878197e-03
   1.4979503e+02  -9.8140580e-03
   1.4979503e+02  -9.8140580e-03
   1.4981699e+02  -1.2126838e-02
   1.4983928e+02  -1.4408249e-02
   1.4986185e+02  -1.6634938e-02
   1.4988470e+02  -1.8790716e-02
   1.4990786e+02  -2.0859849e-02
   1.4993131e+02  -2.2825018e-02
   1.4995502e+02  -2.4668688e-02
   1.4997899e+02  -2.6377796e-02
   1.5000323e+02  -2.7940034e-02
   1.5002775e+02  -2.9343896e-02
   1.5005257e+02  -3.0578664e-02
   1.5007769e+02  -3.1634402e-02
   1.5010312e+02  -3.2501950e-02
   1.5012887e+02  -3.3172907e-02
   1.5015495e+02  -3.3639629e-02
   1.5018139e+02  -3.3895216e-02
   1.5020818e+02  -3.3933500e-02
   1.5023535e+02  -3.3749036e-02
   1.5026291e+02  -3.3337090e-02
   1.5029088e+02  -3.2693628e-02
   1.5031928e+02  -3.1815296e-02
   1.5034812e+02  -3.0699412e-02
   1.5037744e+02  -2.9343944e-02
   1.5040724e+02  -2.7747492e-02
   1.5043757e+02  -2.5909263e-02
   1.5046845e+02  -2.3829043e-02
   1.5049991e+02  -2.1507165e-02
   1.5053199e+02  -1.8944464e-02
   1.5056474e+02  -1.6142224e-02
   1.5059820e+02  -1.3102108e-02
   1.5063242e+02  -9.8260598e-03
   1.5066748e+02  -6.3161823e-03
   1.5070345e+02  -2.5745508e-03
   1.5072753e+02  -1.9530298e-13
   1.5072753e+02   1.0191500e-15
   1.5074867e+02   2.2959177e-03
   1.5076981e+02   4.6066305e-03
   1.5079126e+02   6.9462219e-03
   1.5081296e+02   9.2875973e-03
   1.5083492e+02   1.1612687e-02
   1.5085715e+02   1.3903887e-02
   1.5087965e+02   1.6144185e-02
   1.5090244e+02   1.8317155e-02
   1.5092553e+02   2.0406938e-02
   1.5094893e+02   2.2397314e-02
   1.5097257e+02   2.4269205e-02
   1.5099648e+02   2.6009386e-02
   1.5102066e+02   2.7605370e-02
   1.5104513e+02   2.9045471e-02
   1.5106988e+02   3.0318798e-02
   1.5109493e+02   3.1415243e-02
   1.5112028e+02   3.2325470e-02
   1.5114596e+02   3.3040913e-02
   1.5117197e+02   3.3553759e-02
   1.5119833e+02   3.3856944e-02
   1.5122504e+02   3.3944136e-02
   1.5125212e+02   3.3809732e-02
   1.5127960e+02   3.3448840e-02
   1.5130747e+02   3.2857269e-02
   1.5133577e+02   3.2031519e-02
   1.5136452e+02   3.0968756e-02
   1.5139372e+02   2.9666808e-02
   1.5142342e+02   2.8124133e-02
   1.5145363e+02   2.6339807e-02
   1.5148438e+02   2.4313489e-02
   1.5151571e+02   2.2045394e-02
   1.5154765e+02   1.9536249e-02
   1.5158025e+02   1.6787243e-02
   1.5161354e+02   1.3799962e-02
   1.5164759e+02   1.0576298e-02
   1.5168246e+02   7.1183303e-03
   1.5171821e+02   3.4281607e-03
   1.5175039e+02   2.8540538e-15
   1.5175039e+02  -1.9346417e-13
   1.5177153e+02  -2.2960311e-03
   1.5179267e+02  -4.6068575e-03
   1.5181412e+02  -6.9464471e-03
   1.5183582e+02  -9.2878206e-03
   1.5185778e+02  -1.1612907e-02
   1.5188001e+02  -1.3904100e-02
   1.5190251e+02  -1.6144391e-02
   1.5192530e+02  -1.8317351e-02
   1.5194840e+02  -2.0407123e-02
   1.5197179e+02  -2.2397486e-02
   1.5199544e+02  -2.4269362e-02
   1.5201935e+02  -2.6009527e-02
   1.5204353e+02  -2.7605493e-02
   1.5206799e+02  -2.9045576e-02
   1.5209274e+02  -3.0318883e-02
   1.5211779e+02  -3.1415306e-02
   1.5214315e+02  -3.2325512e-02
   1.5216883e+02  -3.3040931e-02
   1.5219484e+02  -3.3553754e-02
   1.5222119e+02  -3.3856914e-02
   1.5224790e+02  -3.3944081e-02
   1.5227499e+02  -3.3809651e-02
   1.5230246e+02  -3.3448732e-02
   1.5233034e+02  -3.2857135e-02
   1.5235864e+02  -3.2031357e-02
   1.5238738e+02  -3.0968568e-02
   1.5241659e+02  -2.9666591e-02
   1.5244628e+02  -2.8123889e-02
   1.5247649e+02  -2.6339534e-02
   1.5250724e+02  -2.4313188e-02
   1.5253857e+02  -2.2045065e-02
   1.5257051e+02  -1.9535892e-02
   1.5260311e+02  -1.6786859e-02
   1.5263640e+02  -1.3799550e-02
   1.5267045e+02  -1.0575858e-02
   1.5270532e+02  -7.1178638e-03
   1.5274108e+02  -3.4276671e-03
   1.5277325e+02   1.2663481e-16
   1.5277325e+02   1.9644876e-13
   1.5279439e+02   2.2960316e-03
   1.5281553e+02   4.6068587e-03
   1.5283698e+02   6.9464492e-03
   1.5285868e+02   9.2878237e-03
   1.5288064e+02   1.1612911e-02
   1.5290287e+02   1.3904106e-02
   1.5292537e+02   1.6144398e-02
   1.5294816e+02   1.8317360e-02
   1.5297126e+02   2.0407134e-02
   1.5299465e+02   2.2397499e-02
   1.5301829e+02   2.4269377e-02
   1.5304220e+02   2.6009544e-02
   1.5306639e+02   2.7605513e-02
   1.5309085e+02   2.9045598e-02
   1.5311560e+02   3.0318908e-02
   1.5314065e+02   3.1415334e-02
   1.5316601e+02   3.2325542e-02
   1.5319168e+02   3.3040965e-02
   1.5321769e+02   3.3553791e-02
   1.5324405e+02   3.3856954e-02
   1.5327076e+02   3.3944124e-02
   1.5329785e+02   3.3809697e-02
   1.5332532e+02   3.3448782e-02
   1.5335320e+02   3.2857189e-02
   1.5338150e+02   3.2031414e-02
   1.5341024e+02   3.0968628e-02
   1.5343945e+02   2.9666655e-02
   1.5346914e+02   2.8123956e-02
   1.5349935e+02   2.6339605e-02
   1.5353010e+02   2.4313263e-02
   1.5356143e+02   2.2045144e-02
   1.5359337e+02   1.9535975e-02
   1.5362597e+02   1.6786945e-02
   1.5365926e+02   1.3799640e-02
   1.5369331e+02   1.0575952e-02
   1.5372818e+02   7.1179609e-03
   1.5376394e+02   3.4277679e-03
   1.5379611e+02   1.9555581e-13
   1.5379611e+02  -7.6457937e-16
   1.5381725e+02  -2.2960312e-03
   1.5383839e+02  -4.6068578e-03
   1.5385984e+02  -6.9464476e-03
   1.5388154e+02  -9.2878213e-03
   1.5390350e+02  -1.1612908e-02
   1.5392573e+02  -1.3904101e-02
   1.5394823e+02  -1.6144393e-02
   1.5397102e+02  -1.8317353e-02
   1.5399412e+02  -2.0407126e-02
   1.5401751e+02  -2.2397489e-02
   1.5404115e+02  -2.4269366e-02
   1.5406506e+02  -2.6009531e-02
   1.5408925e+02  -2.7605498e-02
   1.5411371e+02  -2.9045581e-02
   1.5413846e+02  -3.0318889e-02
   1.5416351e+02  -3.1415312e-02
   1.5418887e+02  -3.2325519e-02
   1.5421454e+02  -3.3040939e-02
   1.5424056e+02  -3.3553763e-02
   1.5426691e+02  -3.3856923e-02
   1.5429362e+02  -3.3944091e-02
   1.5432071e+02  -3.3809661e-02
   1.5434818e+02  -3.3448744e-02
   1.5437606e+02  -3.2857148e-02
   1.5440436e+02  -3.2031370e-02
   1.5443310e+02  -3.0968582e-02
   1.5446231e+02  -2.9666606e-02
   1.5449200e+02  -2.8123904e-02
   1.5452221e+02  -2.6339551e-02
   1.5455296e+02  -2.4313206e-02
   1.5458429e+02  -2.2045083e-02
   1.5461623e+02  -1.9535911e-02
   1.5464883e+02  -1.6786879e-02
   1.5468212e+02  -1.3799571e-02
   1.5471617e+02  -1.0575880e-02
   1.5475104e+02  -7.1178867e-03
   1.5478680e+02  -3.4276909e-03
   1.5481897e+02  -1.9301531e-13
   1.5481897e+02   3.3085513e-15
   1.5484011e+02   2.2960315e-03
   1.5486125e+02   4.6068584e-03
   1.5488270e+02   6.9464486e-03
   1.5490440e+02   9.2878229e-03
   1.5492636e+02   1.1612910e-02
   1.5494859e+02   1.3904104e-02
   1.5497109e+02   1.6144397e-02
   1.5499388e+02   1.8317358e-02
   1.5501697e+02   2.0407132e-02
   1.5504037e+02   2.2397496e-02
   1.5506401e+02   2.4269374e-02
   1.5508792e+02   2.6009540e-02
   1.5511211e+02   2.7605508e-02
   1.5513657e+02   2.9045593e-02
   1.5516132e+02   3.0318902e-02
   1.5518637e+02   3.1415327e-02
   1.5521173e+02   3.2325535e-02
   1.5523740e+02   3.3040958e-02
   1.5526341e+02   3.3553783e-02
   1.5528977e+02   3.3856945e-02
   1.5531648e+02   3.3944114e-02
   1.5534357e+02   3.3809687e-02
   1.5537104e+02   3.3448771e-02
   1.5539892e+02   3.2857177e-02
   1.5542722e+02   3.2031401e-02
   1.5545596e+02   3.0968614e-02
   1.5548517e+02   2.9666641e-02
   1.5551486e+02   2.8123941e-02
   1.5554507e+02   2.6339589e-02
   1.5557582e+02   2.4313246e-02
   1.5560715e+02   2.2045126e-02
   1.5563909e+02   1.9535956e-02
   1.5567169e+02   1.6786925e-02
   1.5570498e+02   1.3799619e-02
   1.5573903e+02   1.0575930e-02
   1.5577390e+02   7.1179385e-03
   1.5580965e+02   3.4277446e-03
   1.5584183e+02   8.3613672e-16
   1.5584183e+02  -1.9548512e-13
   1.5586297e+02  -2.2960314e-03
   1.5588411e+02  -4.6068581e-03
   1.5590556e+02  -6.9464481e-03
   1.5592726e+02  -9.2878220e-03
   1.5594922e+02  -1.1612909e-02
   1.5597145e+02  -1.3904103e-02
   1.5599395e+02  -1.6144394e-02
   1.5601674e+02  -1.8317355e-02
   1.5603983e+02  -2.0407128e-02
   1.5606323e+02  -2.2397492e-02
   1.5608687e+02  -2.4269369e-02
   1.5611078e+02  -2.6009535e-02
   1.5613497e+02  -2.7605502e-02
   1.5615943e+02  -2.9045586e-02
   1.5618418e+02  -3.0318894e-02
   1.5618676e+02  -3.0440713e-02
   1.5618676e+02  -3.0440713e-02
   1.5621180e+02  -3.1517059e-02
   1.5623720e+02  -3.2407752e-02
   1.5626291e+02  -3.3102804e-02
   1.5628895e+02  -3.3594503e-02
   1.5631534e+02  -3.3875858e-02
   1.5634209e+02  -3.3940614e-02
   1.5636922e+02  -3.3783240e-02
   1.5639673e+02  -3.3398918e-02
   1.5642465e+02  -3.2783528e-02
   1.5645299e+02  -3.1933637e-02
   1.5648178e+02  -3.0846483e-02
   1.5651104e+02  -2.9519955e-02
   1.5654078e+02  -2.7952579e-02
   1.5657105e+02  -2.6143489e-02
   1.5660186e+02  -2.4092406e-02
   1.5663325e+02  -2.1799597e-02
   1.5666525e+02  -1.9265839e-02
   1.5669792e+02  -1.6492366e-02
   1.5673129e+02  -1.3480799e-02
   1.5676542e+02  -1.0233055e-02
   1.5680037e+02  -6.7512260e-03
   1.5683622e+02  -3.0374019e-03
   1.5686469e+02  -4.6880902e-16
   1.5686469e+02   1.9585288e-13
   1.5688583e+02   2.2959793e-03
   1.5690697e+02   4.6067538e-03
   1.5692842e+02   6.9463442e-03
   1.5695012e+02   9.2877186e-03
   1.5697208e+02   1.1612806e-02
   1.5699431e+02   1.3904003e-02
   1.5701681e+02   1.6144297e-02
   1.5703960e+02   1.8317261e-02
   1.5706269e+02   2.0407039e-02
   1.5708609e+02   2.2397408e-02
   1.5710973e+02   2.4269291e-02
   1.5713364e+02   2.6009463e-02
   1.5715782e+02   2.7605437e-02
   1.5718229e+02   2.9045528e-02
   1.5720704e+02   3.0318844e-02
   1.5723209e+02   3.1415277e-02
   1.5725744e+02   3.2325493e-02
   1.5728312e+02   3.3040923e-02
   1.5730913e+02   3.3553757e-02
   1.5733549e+02   3.3856928e-02
   1.5736220e+02   3.3944107e-02
   1.5738928e+02   3.3809688e-02
   1.5741676e+02   3.3448782e-02
   1.5744463e+02   3.2857197e-02
   1.5747293e+02   3.2031432e-02
   1.5750168e+02   3.0968654e-02
   1.5753088e+02   2.9666691e-02
   1.5756058e+02   2.8124001e-02
   1.5759079e+02   2.6339659e-02
   1.5762154e+02   2.4313326e-02
   1.5765287e+02   2.2045216e-02
   1.5768481e+02   1.9536056e-02
   1.5771741e+02   1.6787035e-02
   1.5775070e+02   1.3799739e-02
   1.5778475e+02   1.0576059e-02
   1.5781962e+02   7.1180773e-03
   1.5785537e+02   3.4278928e-03
   1.5788755e+02   1.9524530e-13
   1.5788755e+02  -1.0794317e-15
   1.5790869e+02  -2.2960315e-03
   1.5792983e+02  -4.6068584e-03
   1.5795128e+02  -6.9464485e-03
   1.5797298e+02  -9.2878227e-03
   1.5799494e+02  -1.1612909e-02
   1.5801717e+02  -1.3904104e-02
   1.5803967e+02  -1.6144396e-02
   1.5806246e+02  -1.8317357e-02
   1.5808555e+02  -2.0407130e-02
   1.5810895e+02  -2.2397494e-02
   1.5813259e+02  -2.4269372e-02
   1.5815650e+02  -2.6009538e-02
   1.5818068e+02  -2.7605505e-02
   1.5820515e+02  -2.9045590e-02
   1.5822990e+02  -3.0318899e-02
   1.5825495e+02  -3.1415324e-02
   1.5828030e+02  -3.2325531e-02
   1.5830598e+02  -3.3040953e-02
   1.5833199e+02  -3.3553777e-02
   1.5835835e+02  -3.3856939e-02
   1.5838506e+02  -3.3944108e-02
   1.5841215e+02  -3.3809680e-02
   1.5843962e+02  -3.3448763e-02
   1.5846750e+02  -3.2857169e-02
   1.5849579e+02  -3.2031393e-02
   1.5852454e+02  -3.0968605e-02
   1.5855374e+02  -2.9666631e-02
   1.5858344e+02  -2.8123931e-02
   1.5861365e+02  -2.6339579e-02
   1.5864440e+02  -2.4313236e-02
   1.5867573e+02  -2.2045115e-02
   1.5870767e+02  -1.9535944e-02
   1.5874027e+02  -1.6786913e-02
   1.5877356e+02  -1.3799607e-02
   1.5880761e+02  -1.0575918e-02
   1.5884248e+02  -7.1179255e-03
   1.5887823e+02  -3.4277312e-03
   1.5891041e+02  -1.4181364e-16
   1.5891041e+02   1.9618205e-13
   1.5893155e+02   2.2960313e-03
   1.5895269e+02   4.6068579e-03
   1.5897414e+02   6.9464478e-03
   1.5899584e+02   9.2878217e-03
   1.5901780e+02   1.1612908e-02
   1.5904003e+02   1.3904102e-02
   1.5906253e+02   1.6144394e-02
   1.5908532e+02   1.8317355e-02
   1.5910841e+02   2.0407128e-02
   1.5913181e+02   2.2397491e-02
   1.5915545e+02   2.4269368e-02
   1.5917936e+02   2.6009534e-02
   1.5920354e+02   2.7605501e-02
   1.5922801e+02   2.9045585e-02
   1.5925276e+02   3.0318893e-02
   1.5927781e+02   3.1415318e-02
   1.5930316e+02   3.2325524e-02
   1.5932884e+02   3.3040946e-02
   1.5935485e+02   3.3553769e-02
   1.5938121e+02   3.3856930e-02
   1.5940792e+02   3.3944099e-02
   1.5943501e+02   3.3809670e-02
   1.5946248e+02   3.3448753e-02
   1.5949035e+02   3.2857158e-02
   1.5951865e+02   3.2031381e-02
   1.5954740e+02   3.0968593e-02
   1.5957660e+02   2.9666618e-02
   1.5960630e+02   2.8123917e-02
   1.5963651e+02   2.6339564e-02
   1.5966726e+02   2.4313219e-02
   1.5969859e+02   2.2045098e-02
   1.5973053e+02   1.9535926e-02
   1.5976313e+02   1.6786894e-02
   1.5979642e+02   1.3799587e-02
   1.5983047e+02   1.0575897e-02
   1.5986534e+02   7.1179037e-03
   1.5990109e+02   3.4277085e-03
   1.5993327e+02   1.2806596e-15
   1.5993327e+02  -1.9504407e-13
   1.5995441e+02  -2.2960315e-03
   1.5997555e+02  -4.6068585e-03
   1.5999700e+02  -6.9464487e-03
   1.6001870e+02  -9.2878230e-03
   1.6004066e+02  -1.1612910e-02
   1.6006289e+02  -1.3904105e-02
   1.6008539e+02  -1.6144397e-02
   1.6010818e+02  -1.8317358e-02
   1.6013127e+02  -2.0407132e-02
   1.6015467e+02  -2.2397496e-02
   1.6017831e+02  -2.4269374e-02
   1.6020222e+02  -2.6009540e-02
   1.6022640e+02  -2.7605508e-02
   1.6025087e+02  -2.9045593e-02
   1.6027562e+02  -3.0318902e-02
   1.6030067e+02  -3.1415327e-02
   1.6032602e+02  -3.2325535e-02
   1.6035170e+02  -3.3040957e-02
   1.6037771e+02  -3.3553782e-02
   1.6040407e+02  -3.3856944e-02
   1.6043078e+02  -3.3944113e-02
   1.6045786e+02  -3.3809686e-02
   1.6048534e+02  -3.3448770e-02
   1.6051321e+02  -3.2857176e-02
   1.6054151e+02  -3.2031400e-02
   1.6057026e+02  -3.0968613e-02
   1.6059946e+02  -2.9666640e-02
   1.6062916e+02  -2.8123940e-02
   1.6065937e+02  -2.6339588e-02
   1.6069012e+02  -2.4313245e-02
   1.6072145e+02  -2.2045125e-02
   1.6075339e+02  -1.9535955e-02
   1.6078599e+02  -1.6786924e-02
   1.6081928e+02  -1.3799618e-02
   1.6085333e+02  -1.0575930e-02
   1.6088820e+02  -7.1179380e-03
   1.6092395e+02  -3.4277443e-03
   1.6095613e+02   4.2067044e-17
   1.6095613e+02   1.9636463e-13
   1.6097727e+02   2.2960312e-03
   1.6099841e+02   4.6068578e-03
   1.6101986e+02   6.9464476e-03
   1.6104156e+02   9.2878214e-03
   1.6106352e+02   1.1612908e-02
   1.6108575e+02   1.3904102e-02
   1.6110825e+02   1.6144393e-02
   1.6113104e+02   1.8317354e-02
   1.6115413e+02   2.0407127e-02
   1.6117753e+02   2.2397490e-02
   1.6120117e+02   2.4269367e-02
   1.6122508e+02   2.6009532e-02
   1.6124926e+02   2.7605499e-02
   1.6127373e+02   2.9045583e-02
   1.6129848e+02   3.0318891e-02
   1.6132353e+02   3.1415315e-02
   1.6134888e+02   3.2325521e-02
   1.6137456e+02   3.3040942e-02
   1.6140057e+02   3.3553766e-02
   1.6142693e+02   3.3856926e-02
   1.6145364e+02   3.3944094e-02
   1.6148072e+02   3.3809665e-02
   1.6150820e+02   3.3448748e-02
   1.6153607e+02   3.2857152e-02
   1.6156437e+02   3.2031375e-02
   1.6159312e+02   3.0968587e-02
   1.6162232e+02   2.9666611e-02
   1.6165202e+02   2.8123910e-02
   1.6168223e+02   2.6339557e-02
   1.6171298e+02   2.4313212e-02
   1.6174431e+02   2.2045090e-02
   1.6177625e+02   1.9535918e-02
   1.6180885e+02   1.6786886e-02
   1.6184214e+02   1.3799578e-02
   1.6187619e+02   1.0575887e-02
   1.6191106e+02   7.1178940e-03
   1.6194681e+02   3.4276984e-03
   1.6197899e+02   1.9619115e-13
   1.6197899e+02  -1.3140530e-16
   1.6200013e+02  -2.2960316e-03
   1.6202127e+02  -4.6068586e-03
   1.6204272e+02  -6.9464489e-03
   1.6206442e+02  -9.2878233e-03
   1.6208638e+02  -1.1612910e-02
   1.6210861e+02  -1.3904105e-02
   1.6213111e+02  -1.6144397e-02
   1.6215390e+02  -1.8317359e-02
   1.6217699e+02  -2.0407132e-02
   1.6220038e+02  -2.2397497e-02
   1.6222403e+02  -2.4269375e-02
   1.6224794e+02  -2.6009541e-02
   1.6227212e+02  -2.7605509e-02
   1.6229658e+02  -2.9045594e-02
   1.6232134e+02  -3.0318904e-02
   1.6234638e+02  -3.1415329e-02
   1.6237174e+02  -3.2325537e-02
   1.6239742e+02  -3.3040960e-02
   1.6242343e+02  -3.3553785e-02
   1.6244979e+02  -3.3856947e-02
   1.6247650e+02  -3.3944117e-02
   1.6250358e+02  -3.3809689e-02
   1.6253106e+02  -3.3448774e-02
   1.6255893e+02  -3.2857180e-02
   1.6257848e+02  -3.2310655e-02
   1.6257848e+02  -3.2310655e-02
   1.6260678e+02  -3.1332753e-02
   1.6263584e+02  -3.0106788e-02
   1.6266538e+02  -2.8640791e-02
   1.6269542e+02  -2.6933363e-02
   1.6272600e+02  -2.4983990e-02
   1.6275714e+02  -2.2792715e-02
   1.6278888e+02  -2.0360105e-02
   1.6282127e+02  -1.7687210e-02
   1.6285433e+02  -1.4775498e-02
   1.6288813e+02  -1.1626774e-02
   1.6292273e+02  -8.2430738e-03
   1.6295820e+02  -4.6265142e-03
   1.6299461e+02  -7.7907760e-04
   1.6300185e+02  -1.9447790e-13
   1.6300185e+02   1.8442279e-15
   1.6302299e+02   2.2956732e-03
   1.6304412e+02   4.6061404e-03
   1.6306557e+02   6.9457324e-03
   1.6308727e+02   9.2871083e-03
   1.6310923e+02   1.1612202e-02
   1.6313146e+02   1.3903409e-02
   1.6315396e+02   1.6143719e-02
   1.6317675e+02   1.8316702e-02
   1.6319985e+02   2.0406503e-02
   1.6322324e+02   2.2396900e-02
   1.6324688e+02   2.4268815e-02
   1.6327079e+02   2.6009022e-02
   1.6329498e+02   2.7605035e-02
   1.6331944e+02   2.9045167e-02
   1.6334419e+02   3.0318528e-02
   1.6336924e+02   3.1415007e-02
   1.6339460e+02   3.2325271e-02
   1.6342027e+02   3.3040753e-02
   1.6344628e+02   3.3553639e-02
   1.6347264e+02   3.3856865e-02
   1.6349935e+02   3.3944099e-02
   1.6352644e+02   3.3809738e-02
   1.6355391e+02   3.3448891e-02
   1.6358179e+02   3.2857366e-02
   1.6361008e+02   3.2031660e-02
   1.6363883e+02   3.0968944e-02
   1.6366803e+02   2.9667042e-02
   1.6369773e+02   2.8124414e-02
   1.6372794e+02   2.6340134e-02
   1.6375869e+02   2.4313863e-02
   1.6379002e+02   2.2045815e-02
   1.6382196e+02   1.9536716e-02
   1.6385456e+02   1.6787756e-02
   1.6388785e+02   1.3800521e-02
   1.6392190e+02   1.0576902e-02
   1.6395677e+02   7.1189794e-03
   1.6399252e+02   3.4288541e-03
   1.6402471e+02   1.9478993e-13
   1.6402471e+02  -1.5339292e-15
   1.6404585e+02  -2.2960317e-03
   1.6406699e+02  -4.6068589e-03
   1.6408844e+02  -6.9464492e-03
   1.6411014e+02  -9.2878236e-03
   1.6413210e+02  -1.1612911e-02
   1.6415433e+02  -1.3904105e-02
   1.6417683e+02  -1.6144398e-02
   1.6419962e+02  -1.8317359e-02
   1.6422271e+02  -2.0407133e-02
   1.6424610e+02  -2.2397498e-02
   1.6426975e+02  -2.4269375e-02
   1.6429366e+02  -2.6009542e-02
   1.6431784e+02  -2.7605510e-02
   1.6434230e+02  -2.9045595e-02
   1.6436705e+02  -3.0318904e-02
   1.6439210e+02  -3.1415330e-02
   1.6441746e+02  -3.2325538e-02
   1.6444314e+02  -3.3040960e-02
   1.6446915e+02  -3.3553785e-02
   1.6449551e+02  -3.3856948e-02
   1.6452222e+02  -3.3944118e-02
   1.6454930e+02  -3.3809690e-02
   1.6457678e+02  -3.3448775e-02
   1.6460465e+02  -3.2857181e-02
   1.6463295e+02  -3.2031405e-02
   1.6466170e+02  -3.0968619e-02
   1.6469090e+02  -2.9666645e-02
   1.6472060e+02  -2.8123946e-02
   1.6475081e+02  -2.6339595e-02
   1.6478156e+02  -2.4313252e-02
   1.6481289e+02  -2.2045132e-02
   1.6484483e+02  -1.9535962e-02
   1.6487743e+02  -1.6786932e-02
   1.6491072e+02  -1.3799626e-02
   1.6494477e+02  -1.0575938e-02
   1.6497964e+02  -7.1179465e-03
   1.6501539e+02  -3.4277530e-03
   1.6504757e+02  -2.2100377e-15
   1.6504757e+02   1.9411165e-13
   1.6506871e+02   2.2960312e-03
   1.6508985e+02   4.6068578e-03
   1.6511130e+02   6.9464475e-03
   1.6513300e+02   9.2878213e-03
   1.6515496e+02   1.1612908e-02
   1.6517719e+02   1.3904102e-02
   1.6519969e+02   1.6144393e-02
   1.6522248e+02   1.8317353e-02
   1.6524557e+02   2.0407126e-02
   1.6526896e+02   2.2397490e-02
   1.6529261e+02   2.4269366e-02
   1.6531652e+02   2.6009531e-02
   1.6534070e+02   2.7605498e-02
   1.6536516e+02   2.9045582e-02
   1.6538991e+02   3.0318890e-02
   1.6541496e+02   3.1415313e-02
   1.6544032e+02   3.2325520e-02
   1.6546600e+02   3.3040941e-02
   1.6549201e+02   3.3553764e-02
   1.6551837e+02   3.3856925e-02
   1.6554508e+02   3.3944092e-02
   1.6557216e+02   3.3809663e-02
   1.6559964e+02   3.3448746e-02
   1.6562751e+02   3.2857150e-02
   1.6565581e+02   3.2031373e-02
   1.6568456e+02   3.0968584e-02
   1.6571376e+02   2.9666608e-02
   1.6574346e+02   2.8123907e-02
   1.6577367e+02   2.6339553e-02
   1.6580442e+02   2.4313209e-02
   1.6583575e+02   2.2045086e-02
   1.6586769e+02   1.9535914e-02
   1.6590029e+02   1.6786882e-02
   1.6593358e+02   1.3799574e-02
   1.6596763e+02   1.0575883e-02
   1.6600250e+02   7.1178899e-03
   1.6603825e+02   3.4276941e-03
   1.6607043e+02   5.8373445e-16
   1.6607043e+02  -1.9573666e-13
   1.6609157e+02  -2.2960316e-03
   1.6611271e+02  -4.6068585e-03
   1.6613416e+02  -6.9464488e-03
   1.6615586e+02  -9.2878232e-03
   1.6617782e+02  -1.1612910e-02
   1.6620004e+02  -1.3904105e-02
   1.6622255e+02  -1.6144397e-02
   1.6624534e+02  -1.8317359e-02
   1.6626843e+02  -2.0407132e-02
   1.6629182e+02  -2.2397497e-02
   1.6631547e+02  -2.4269375e-02
   1.6633938e+02  -2.6009541e-02
   1.6636356e+02  -2.7605509e-02
   1.6638802e+02  -2.9045594e-02
   1.6641277e+02  -3.0318904e-02
   1.6643782e+02  -3.1415329e-02
   1.6646318e+02  -3.2325537e-02
   1.6648886e+02  -3.3040960e-02
   1.6651487e+02  -3.3553785e-02
   1.6654123e+02  -3.3856947e-02
   1.6656794e+02  -3.3944117e-02
   1.6659502e+02  -3.3809689e-02
   1.6662250e+02  -3.3448774e-02
   1.6665037e+02  -3.2857180e-02
   1.6667867e+02  -3.2031404e-02
   1.6670741e+02  -3.0968618e-02
   1.6673662e+02  -2.9666644e-02
   1.6676632e+02  -2.8123945e-02
   1.6679653e+02  -2.6339593e-02
   1.6682728e+02  -2.4313251e-02
   1.6685861e+02  -2.2045131e-02
   1.6689055e+02  -1.9535961e-02
   1.6692314e+02  -1.6786930e-02
   1.6695644e+02  -1.3799625e-02
   1.6699049e+02  -1.0575936e-02
   1.6702535e+02  -7.1179448e-03
   1.6706111e+02  -3.4277513e-03
   1.6709329e+02  -2.1462866e-15
   1.6709329e+02   1.9417844e-13
   1.6711443e+02   2.2960312e-03
   1.6713557e+02   4.6068578e-03
   1.6715702e+02   6.9464477e-03
   1.6717872e+02   9.2878214e-03
   1.6720068e+02   1.1612908e-02
   1.6722290e+02   1.3904102e-02
   1.6724541e+02   1.6144393e-02
   1.6726820e+02   1.8317354e-02
   1.6729129e+02   2.0407127e-02
   1.6731468e+02   2.2397490e-02
   1.6733833e+02   2.4269367e-02
   1.6736224e+02   2.6009532e-02
   1.6738642e+02   2.7605499e-02
   1.6741088e+02   2.9045583e-02
   1.6743563e+02   3.0318890e-02
   1.6746068e+02   3.1415315e-02
   1.6748604e+02   3.2325521e-02
   1.6751172e+02   3.3040942e-02
   1.6753773e+02   3.3553765e-02
   1.6756409e+02   3.3856926e-02
   1.6759080e+02   3.3944094e-02
   1.6761788e+02   3.3809665e-02
   1.6764536e+02   3.3448748e-02
   1.6767323e+02   3.2857152e-02
   1.6770153e+02   3.2031375e-02
   1.6773027e+02   3.0968586e-02
   1.6775948e+02   2.9666611e-02
   1.6778918e+02   2.8123909e-02
   1.6781939e+02   2.6339556e-02
   1.6785014e+02   2.4313211e-02
   1.6788147e+02   2.2045089e-02
   1.6791341e+02   1.9535918e-02
   1.6794600e+02   1.6786885e-02
   1.6797930e+02   1.3799578e-02
   1.6801335e+02   1.0575887e-02
   1.6804821e+02   7.1178936e-03
   1.6808397e+02   3.4276981e-03
   1.6811615e+02   1.9536803e-13
   1.6811615e+02  -9.4932742e-16
   1.6813729e+02  -2.2960315e-03
   1.6815843e+02  -4.6068585e-03
   1.6817988e+02  -6.9464487e-03
   1.6820158e+02  -9.2878230e-03
   1.6822354e+02  -1.1612910e-02
   1.6824576e+02  -1.3904105e-02
   1.6826827e+02  -1.6144397e-02
   1.6829106e+02  -1.8317358e-02
   1.6831415e+02  -2.0407132e-02
   1.6833754e+02  -2.2397496e-02
   1.6836119e+02  -2.4269374e-02
   1.6838510e+02  -2.6009540e-02
   1.6840928e+02  -2.7605508e-02
   1.6843374e+02  -2.9045593e-02
   1.6845849e+02  -3.0318902e-02
   1.6848354e+02  -3.1415328e-02
   1.6850890e+02  -3.2325536e-02
   1.6853458e+02  -3.3040958e-02
   1.6856059e+02  -3.3553783e-02
   1.6858695e+02  -3.3856945e-02
   1.6861366e+02  -3.3944115e-02
   1.6864074e+02  -3.3809687e-02
   1.6866821e+02  -3.3448771e-02
   1.6869609e+02  -3.2857177e-02
   1.6872439e+02  -3.2031402e-02
   1.6875313e+02  -3.0968615e-02
   1.6878234e+02  -2.9666641e-02
   1.6881204e+02  -2.8123941e-02
   1.6884225e+02  -2.6339590e-02
   1.6887300e+02  -2.4313247e-02
   1.6890433e+02  -2.2045127e-02
   1.6893627e+02  -1.9535957e-02
   1.6896886e+02  -1.6786926e-02
   1.6897020e+02  -1.6670283e-02
   1.6897020e+02  -1.6670283e-02
   1.6900350e+02  -1.3676071e-02
   1.6903758e+02  -1.0442941e-02
   1.6907248e+02  -6.9756840e-03
   1.6910827e+02  -3.2763021e-03
   1.6913901e+02  -1.9371440e-13
   1.6913901e+02   2.6068557e-15
   1.6916015e+02   2.2960111e-03
   1.6918128e+02   4.6068175e-03
   1.6920274e+02   6.9464075e-03
   1.6922444e+02   9.2877815e-03
   1.6924640e+02   1.1612868e-02
   1.6926862e+02   1.3904063e-02
   1.6929113e+02   1.6144356e-02
   1.6931392e+02   1.8317318e-02
   1.6933701e+02   2.0407092e-02
   1.6936040e+02   2.2397458e-02
   1.6938405e+02   2.4269337e-02
   1.6940796e+02   2.6009505e-02
   1.6943214e+02   2.7605474e-02
   1.6945660e+02   2.9045561e-02
   1.6948135e+02   3.0318872e-02
   1.6950640e+02   3.1415299e-02
   1.6953176e+02   3.2325509e-02
   1.6955744e+02   3.3040933e-02
   1.6958345e+02   3.3553761e-02
   1.6960980e+02   3.3856925e-02
   1.6963652e+02   3.3944097e-02
   1.6966360e+02   3.3809672e-02
   1.6969107e+02   3.3448759e-02
   1.6971895e+02   3.2857167e-02
   1.6974725e+02   3.2031394e-02
   1.6977599e+02   3.0968610e-02
   1.6980520e+02   2.9666639e-02
   1.6983490e+02   2.8123942e-02
   1.6986511e+02   2.6339593e-02
   1.6989586e+02   2.4313253e-02
   1.6992719e+02   2.2045135e-02
   1.6995913e+02   1.9535968e-02
   1.6999172e+02   1.6786940e-02
   1.7002502e+02   1.3799636e-02
   1.7005907e+02   1.0575950e-02
   1.7009393e+02   7.1179610e-03
   1.7012969e+02   3.4277696e-03
   1.7016187e+02   5.6595353e-16
   1.7016187e+02  -1.9575270e-13
   1.7018301e+02  -2.2960315e-03
   1.7020414e+02  -4.6068584e-03
   1.7022560e+02  -6.9464486e-03
   1.7024730e+02  -9.2878228e-03
   1.7026926e+02  -1.1612910e-02
   1.7029148e+02  -1.3904104e-02
   1.7031399e+02  -1.6144396e-02
   1.7033678e+02  -1.8317357e-02
   1.7035987e+02  -2.0407131e-02
   1.7038326e+02  -2.2397495e-02
   1.7040691e+02  -2.4269373e-02
   1.7043082e+02  -2.6009539e-02
   1.7045500e+02  -2.7605507e-02
   1.7047946e+02  -2.9045592e-02
   1.7050421e+02  -3.0318901e-02
   1.7052926e+02  -3.1415326e-02
   1.7055462e+02  -3.2325533e-02
   1.7058030e+02  -3.3040956e-02
   1.7060631e+02  -3.3553780e-02
   1.7063266e+02  -3.3856942e-02
   1.7065938e+02  -3.3944112e-02
   1.7068646e+02  -3.3809684e-02
   1.7071393e+02  -3.3448768e-02
   1.7074181e+02  -3.2857173e-02
   1.7077011e+02  -3.2031398e-02
   1.7079885e+02  -3.0968611e-02
   1.7082806e+02  -2.9666637e-02
   1.7085776e+02  -2.8123937e-02
   1.7088797e+02  -2.6339585e-02
   1.7091872e+02  -2.4313242e-02
   1.7095005e+02  -2.2045121e-02
   1.7098199e+02  -1.9535951e-02
   1.7101458e+02  -1.6786920e-02
   1.7104788e+02  -1.3799614e-02
   1.7108193e+02  -1.0575925e-02
   1.7111679e+02  -7.1179332e-03
   1.7115255e+02  -3.4277392e-03
   1.7118473e+02  -6.6873590e-16
   1.7118473e+02   1.9565209e-13
   1.7120587e+02   2.2960313e-03
   1.7122700e+02   4.6068580e-03
   1.7124846e+02   6.9464480e-03
   1.7127016e+02   9.2878219e-03
   1.7129212e+02   1.1612908e-02
   1.7131434e+02   1.3904103e-02
   1.7133685e+02   1.6144394e-02
   1.7135964e+02   1.8317355e-02
   1.7138273e+02   2.0407128e-02
   1.7140612e+02   2.2397492e-02
   1.7142977e+02   2.4269369e-02
   1.7145368e+02   2.6009534e-02
   1.7147786e+02   2.7605502e-02
   1.7150232e+02   2.9045585e-02
   1.7152707e+02   3.0318894e-02
   1.7155212e+02   3.1415318e-02
   1.7157748e+02   3.2325525e-02
   1.7160316e+02   3.3040946e-02
   1.7162917e+02   3.3553770e-02
   1.7165552e+02   3.3856931e-02
   1.7168224e+02   3.3944100e-02
   1.7170932e+02   3.3809671e-02
   1.7173679e+02   3.3448754e-02
   1.7176467e+02   3.2857159e-02
   1.7179297e+02   3.2031382e-02
   1.7182171e+02   3.0968594e-02
   1.7185092e+02   2.9666619e-02
   1.7188062e+02   2.8123918e-02
   1.7191083e+02   2.6339565e-02
   1.7194158e+02   2.4313221e-02
   1.7197291e+02   2.2045100e-02
   1.7200485e+02   1.9535928e-02
   1.7203744e+02   1.6786897e-02
   1.7207074e+02   1.3799589e-02
   1.7210479e+02   1.0575899e-02
   1.7213965e+02   7.1179065e-03
   1.7217541e+02   3.4277114e-03
   1.7220759e+02   1.9631128e-13
   1.7220759e+02  -1.1275703e-17
   1.7222873e+02  -2.2960314e-03
   1.7224986e+02  -4.6068583e-03
   1.7227132e+02  -6.9464484e-03
   1.7229302e+02  -9.2878225e-03
   1.7231498e+02  -1.1612909e-02
   1.7233720e+02  -1.3904104e-02
   1.7235971e+02  -1.6144396e-02
   1.7238250e+02  -1.8317357e-02
   1.7240559e+02  -2.0407130e-02
   1.7242898e+02  -2.2397495e-02
   1.7245263e+02  -2.4269372e-02
   1.7247654e+02  -2.6009538e-02
   1.7250072e+02  -2.7605506e-02
   1.7252518e+02  -2.9045590e-02
   1.7254993e+02  -3.0318899e-02
   1.7257498e+02  -3.1415324e-02
   1.7260034e+02  -3.2325531e-02
   1.7262602e+02  -3.3040953e-02
   1.7265203e+02  -3.3553778e-02
   1.7267838e+02  -3.3856939e-02
   1.7270510e+02  -3.3944109e-02
   1.7273218e+02  -3.3809681e-02
   1.7275965e+02  -3.3448764e-02
   1.7278753e+02  -3.2857170e-02
   1.7281583e+02  -3.2031394e-02
   1.7284457e+02  -3.0968606e-02
   1.7287378e+02  -2.9666632e-02
   1.7290348e+02  -2.8123932e-02
   1.7293368e+02  -2.6339580e-02
   1.7296444e+02  -2.4313237e-02
   1.7299577e+02  -2.2045116e-02
   1.7302771e+02  -1.9535945e-02
   1.7306030e+02  -1.6786914e-02
   1.7309360e+02  -1.3799608e-02
   1.7312765e+02  -1.0575918e-02
   1.7316251e+02  -7.1179263e-03
   1.7319827e+02  -3.4277320e-03
   1.7323045e+02  -1.1436165e-15
   1.7323045e+02   1.9517461e-13
   1.7325159e+02   2.2960314e-03
   1.7327272e+02   4.6068581e-03
   1.7329418e+02   6.9464481e-03
   1.7331588e+02   9.2878221e-03
   1.7333784e+02   1.1612909e-02
   1.7336006e+02   1.3904103e-02
   1.7338257e+02   1.6144395e-02
   1.7340536e+02   1.8317356e-02
   1.7342845e+02   2.0407129e-02
   1.7345184e+02   2.2397493e-02
   1.7347549e+02   2.4269370e-02
   1.7349940e+02   2.6009536e-02
   1.7352358e+02   2.7605503e-02
   1.7354804e+02   2.9045587e-02
   1.7357279e+02   3.0318895e-02
   1.7359784e+02   3.1415320e-02
   1.7362320e+02   3.2325527e-02
   1.7364888e+02   3.3040949e-02
   1.7367489e+02   3.3553773e-02
   1.7370124e+02   3.3856934e-02
   1.7372796e+02   3.3944103e-02
   1.7375504e+02   3.3809674e-02
   1.7378251e+02   3.3448757e-02
   1.7381039e+02   3.2857162e-02
   1.7383869e+02   3.2031386e-02
   1.7386743e+02   3.0968598e-02
   1.7389664e+02   2.9666623e-02
   1.7392634e+02   2.8123923e-02
   1.7395654e+02   2.6339570e-02
   1.7398730e+02   2.4313226e-02
   1.7401863e+02   2.2045105e-02
   1.7405057e+02   1.9535934e-02
   1.7408316e+02   1.6786902e-02
   1.7411646e+02   1.3799596e-02
   1.7415051e+02   1.0575906e-02
   1.7418537e+02   7.1179132e-03
   1.7422113e+02   3.4277184e-03
   1.7425331e+02   1.9577135e-13
   1.7425331e+02  -5.4426949e-16
   1.7427445e+02  -2.2960314e-03
   1.7429558e+02  -4.6068582e-03
   1.7431704e+02  -6.9464482e-03
   1.7433874e+02  -9.2878223e-03
   1.7436070e+02  -1.1612909e-02
   1.7438292e+02  -1.3904103e-02
   1.7440543e+02  -1.6144395e-02
   1.7442822e+02  -1.8317356e-02
   1.7445131e+02  -2.0407129e-02
   1.7447470e+02  -2.2397494e-02
   1.7449835e+02  -2.4269371e-02
   1.7452226e+02  -2.6009537e-02
   1.7454644e+02  -2.7605504e-02
   1.7457090e+02  -2.9045589e-02
   1.7459565e+02  -3.0318897e-02
   1.7462070e+02  -3.1415322e-02
   1.7464606e+02  -3.2325529e-02
   1.7467174e+02  -3.3040951e-02
   1.7469775e+02  -3.3553775e-02
   1.7472410e+02  -3.3856937e-02
   1.7475082e+02  -3.3944106e-02
   1.7477790e+02  -3.3809678e-02
   1.7480537e+02  -3.3448761e-02
   1.7483325e+02  -3.2857166e-02
   1.7486155e+02  -3.2031390e-02
   1.7489029e+02  -3.0968603e-02
   1.7491950e+02  -2.9666628e-02
   1.7494919e+02  -2.8123928e-02
   1.7497940e+02  -2.6339575e-02
   1.7501016e+02  -2.4313232e-02
   1.7504149e+02  -2.2045111e-02
   1.7507343e+02  -1.9535940e-02
   1.7510602e+02  -1.6786909e-02
   1.7513932e+02  -1.3799602e-02
   1.7517337e+02  -1.0575912e-02
   1.7520823e+02  -7.1179200e-03
   1.7524399e+02  -3.4277254e-03
   1.7527617e+02  -1.9533116e-13
   1.7527617e+02   9.9052710e-16
   1.7529730e+02   2.2960314e-03
   1.7531844e+02   4.6068582e-03
   1.7533990e+02   6.9464483e-03
   1.7536160e+02   9.2878223e-03
   1.7536192e+02   9.3229292e-03
   1.7536192e+02   9.3229292e-03
   1.7538388e+02   1.1647222e-02
   1.7540611e+02   1.3937791e-02
   1.7542862e+02   1.6177201e-02
   1.7545142e+02   1.8349041e-02
   1.7547451e+02   2.0437462e-02
   1.7549791e+02   2.2426169e-02
   1.7552156e+02   2.4296187e-02
   1.7554547e+02   2.6034303e-02
   1.7556966e+02   2.7628040e-02
   1.7559413e+02   2.9065728e-02
   1.7561888e+02   3.0336483e-02
   1.7564394e+02   3.1430211e-02
   1.7566930e+02   3.2337589e-02
   1.7569498e+02   3.3050059e-02
   1.7572100e+02   3.3559822e-02
   1.7574736e+02   3.3859823e-02
   1.7577407e+02   3.3943743e-02
   1.7580117e+02   3.3805988e-02
   1.7582864e+02   3.3441677e-02
   1.7585653e+02   3.2846631e-02
   1.7588483e+02   3.2017357e-02
   1.7591358e+02   3.0951035e-02
   1.7594280e+02   2.9645498e-02
   1.7597250e+02   2.8099217e-02
   1.7600272e+02   2.6311275e-02
   1.7603348e+02   2.4281341e-02
   1.7606482e+02   2.2009636e-02
   1.7609677e+02   1.9496896e-02
   1.7612937e+02   1.6744317e-02
   1.7616268e+02   1.3753488e-02
   1.7619674e+02   1.0526306e-02
   1.7623162e+02   7.0648532e-03
   1.7626739e+02   3.3712281e-03
   1.7629903e+02   1.9616166e-13
   1.7629903e+02  -1.6132928e-16
   1.7632016e+02  -2.2960238e-03
   1.7634130e+02  -4.6068430e-03
   1.7636276e+02  -6.9464331e-03
   1.7638446e+02  -9.2878072e-03
   1.7640642e+02  -1.1612894e-02
   1.7642864e+02  -1.3904089e-02
   1.7645115e+02  -1.6144381e-02
   1.7647394e+02  -1.8317342e-02
   1.7649703e+02  -2.0407116e-02
   1.7652042e+02  -2.2397481e-02
   1.7654407e+02  -2.4269359e-02
   1.7656798e+02  -2.6009525e-02
   1.7659216e+02  -2.7605494e-02
   1.7661662e+02  -2.9045579e-02
   1.7664137e+02  -3.0318888e-02
   1.7666642e+02  -3.1415314e-02
   1.7669178e+02  -3.2325523e-02
   1.7671746e+02  -3.3040945e-02
   1.7674347e+02  -3.3553771e-02
   1.7676982e+02  -3.3856934e-02
   1.7679654e+02  -3.3944104e-02
   1.7682362e+02  -3.3809677e-02
   1.7685109e+02  -3.3448762e-02
   1.7687897e+02  -3.2857168e-02
   1.7690727e+02  -3.2031393e-02
   1.7693601e+02  -3.0968607e-02
   1.7696522e+02  -2.9666634e-02
   1.7699491e+02  -2.8123935e-02
   1.7702512e+02  -2.6339584e-02
   1.7705588e+02  -2.4313242e-02
   1.7708721e+02  -2.2045122e-02
   1.7711915e+02  -1.9535952e-02
   1.7715174e+02  -1.6786922e-02
   1.7718504e+02  -1.3799617e-02
   1.7721909e+02  -1.0575929e-02
   1.7725395e+02  -7.1179378e-03
   1.7728971e+02  -3.4277445e-03
   1.7732189e+02  -1.9582643e-13
   1.7732189e+02   4.9656459e-16
   1.7734302e+02   2.2960314e-03
   1.7736416e+02   4.6068583e-03
   1.7738562e+02   6.9464484e-03
   1.7740732e+02   9.2878225e-03
   1.7742927e+02   1.1612909e-02
   1.7745150e+02   1.3904104e-02
   1.7747400e+02   1.6144396e-02
   1.7749680e+02   1.8317357e-02
   1.7751989e+02   2.0407130e-02
   1.7754328e+02   2.2397494e-02
   1.7756693e+02   2.4269371e-02
   1.7759084e+02   2.6009537e-02
   1.7761502e+02   2.7605505e-02
   1.7763948e+02   2.9045589e-02
   1.7766423e+02   3.0318898e-02
   1.7768928e+02   3.1415323e-02
   1.7771464e+02   3.2325530e-02
   1.7774032e+02   3.3040952e-02
   1.7776633e+02   3.3553777e-02
   1.7779268e+02   3.3856938e-02
   1.7781940e+02   3.3944107e-02
   1.7784648e+02   3.3809679e-02
   1.7787395e+02   3.3448763e-02
   1.7790183e+02   3.2857168e-02
   1.7793013e+02   3.2031392e-02
   1.7795887e+02   3.0968604e-02
   1.7798808e+02   2.9666630e-02
   1.7801777e+02   2.8123930e-02
   1.7804798e+02   2.6339578e-02
   1.7807874e+02   2.4313234e-02
   1.7811007e+02   2.2045113e-02
   1.7814201e+02   1.9535942e-02
   1.7817460e+02   1.6786911e-02
   1.7820790e+02   1.3799605e-02
   1.7824195e+02   1.0575915e-02
   1.7827681e+02   7.1179232e-03
   1.7831257e+02   3.4277288e-03
   1.7834475e+02   2.6376470e-15
   1.7834475e+02  -1.9368318e-13
   1.7836588e+02  -2.2960313e-03
   1.7838702e+02  -4.6068581e-03
   1.7840847e+02  -6.9464480e-03
   1.7843018e+02  -9.2878220e-03
   1.7845213e+02  -1.1612909e-02
   1.7847436e+02  -1.3904103e-02
   1.7849686e+02  -1.6144395e-02
   1.7851966e+02  -1.8317355e-02
   1.7854275e+02  -2.0407129e-02
   1.7856614e+02  -2.2397493e-02
   1.7858979e+02  -2.4269370e-02
   1.7861370e+02  -2.6009535e-02
   1.7863788e+02  -2.7605503e-02
   1.7866234e+02  -2.9045587e-02
   1.7868709e+02  -3.0318895e-02
   1.7871214e+02  -3.1415320e-02
   1.7873750e+02  -3.2325527e-02
   1.7876318e+02  -3.3040948e-02
   1.7878919e+02  -3.3553772e-02
   1.7881554e+02  -3.3856933e-02
   1.7884225e+02  -3.3944102e-02
   1.7886934e+02  -3.3809674e-02
   1.7889681e+02  -3.3448757e-02
   1.7892469e+02  -3.2857162e-02
   1.7895299e+02  -3.2031385e-02
   1.7898173e+02  -3.0968597e-02
   1.7901094e+02  -2.9666623e-02
   1.7904063e+02  -2.8123922e-02
   1.7907084e+02  -2.6339569e-02
   1.7910160e+02  -2.4313225e-02
   1.7913293e+02  -2.2045104e-02
   1.7916487e+02  -1.9535933e-02
   1.7919746e+02  -1.6786901e-02
   1.7923076e+02  -1.3799594e-02
   1.7926481e+02  -1.0575904e-02
   1.7929967e+02  -7.1179115e-03
   1.7933543e+02  -3.4277166e-03
   1.7936761e+02  -1.9607493e-13
   1.7936761e+02   2.4502969e-16
   1.7938874e+02   2.2960314e-03
   1.7940988e+02   4.6068583e-03
   1.7943133e+02   6.9464484e-03
   1.7945304e+02   9.2878226e-03
   1.7947499e+02   1.1612909e-02
   1.7949722e+02   1.3904104e-02
   1.7951972e+02   1.6144396e-02
   1.7954252e+02   1.8317357e-02
   1.7956561e+02   2.0407130e-02
   1.7958900e+02   2.2397494e-02
   1.7961265e+02   2.4269372e-02
   1.7963656e+02   2.6009538e-02
   1.7966074e+02   2.7605506e-02
   1.7968520e+02   2.9045590e-02
   1.7970995e+02   3.0318899e-02
   1.7973500e+02   3.1415324e-02
   1.7976036e+02   3.2325531e-02
   1.7978604e+02   3.3040953e-02
   1.7981205e+02   3.3553778e-02
   1.7983840e+02   3.3856939e-02
   1.7986511e+02   3.3944108e-02
   1.7989220e+02   3.3809680e-02
   1.7991967e+02   3.3448764e-02
   1.7994755e+02   3.2857169e-02
   1.7997585e+02   3.2031393e-02
   1.8000459e+02   3.0968606e-02
   1.8003380e+02   2.9666632e-02
   1.8006349e+02   2.8123932e-02
   1.8009370e+02   2.6339580e-02
   1.8012446e+02   2.4313236e-02
   1.8015578e+02   2.2045115e-02
   1.8018773e+02   1.9535945e-02
   1.8022032e+02   1.6786914e-02
   1.8025362e+02   1.3799607e-02
   1.8028766e+02   1.0575918e-02
   1.8032253e+02   7.1179258e-03
   1.8035829e+02   3.4277316e-03
   1.8039047e+02   1.9460952e-13
   1.8039047e+02  -1.7117384e-15
   1.8041160e+02  -2.2960313e-03
   1.8043274e+02  -4.6068580e-03
   1.8045419e+02  -6.9464480e-03
   1.8047590e+02  -9.2878220e-03
   1.8049785e+02  -1.1612908e-02
   1.8052008e+02  -1.3904103e-02
   1.8054258e+02  -1.6144394e-02
   1.8056538e+02  -1.8317355e-02
   1.8058847e+02  -2.0407128e-02
   1.8061186e+02  -2.2397492e-02
   1.8063551e+02  -2.4269369e-02
   1.8065942e+02  -2.6009535e-02
   1.8068360e+02  -2.7605502e-02
   1.8070806e+02  -2.9045586e-02
   1.8073281e+02  -3.0318895e-02
   1.8075786e+02  -3.1415319e-02
   1.8078322e+02  -3.2325526e-02
   1.8080890e+02  -3.3040947e-02
   1.8083491e+02  -3.3553772e-02
   1.8086126e+02  -3.3856933e-02
   1.8088797e+02  -3.3944101e-02
   1.8091506e+02  -3.3809673e-02
   1.8094253e+02  -3.3448756e-02
   1.8097041e+02  -3.2857161e-02
   1.8099871e+02  -3.2031384e-02
   1.8102745e+02  -3.0968596e-02
   1.8105666e+02  -2.9666621e-02
   1.8108635e+02  -2.8123921e-02
   1.8111656e+02  -2.6339568e-02
   1.8114732e+02  -2.4313224e-02
   1.8117864e+02  -2.2045102e-02
   1.8121059e+02  -1.9535931e-02
   1.8124318e+02  -1.6786899e-02
   1.8127648e+02  -1.3799592e-02
   1.8131052e+02  -1.0575902e-02
   1.8134539e+02  -7.1179097e-03
   1.8138115e+02  -3.4277147e-03
   1.8141333e+02  -7.3682380e-16
   1.8141333e+02   1.9558400e-13
   1.8143446e+02   2.2960314e-03
   1.8145560e+02   4.6068583e-03
   1.8147705e+02   6.9464484e-03
   1.8149875e+02   9.2878226e-03
   1.8152071e+02   1.1612909e-02
   1.8154294e+02   1.3904104e-02
   1.8156544e+02   1.6144396e-02
   1.8158824e+02   1.8317357e-02
   1.8161133e+02   2.0407130e-02
   1.8163472e+02   2.2397495e-02
   1.8165837e+02   2.4269372e-02
   1.8168228e+02   2.6009538e-02
   1.8170646e+02   2.7605506e-02
   1.8173092e+02   2.9045590e-02
   1.8175365e+02   3.0221913e-02
   1.8175365e+02   3.0221913e-02
   1.8177840e+02   3.1321951e-02
   1.8180373e+02   3.2249843e-02
   1.8182938e+02   3.2983512e-02
   1.8185536e+02   3.3515272e-02
   1.8188168e+02   3.3837989e-02
   1.8190836e+02   3.3945265e-02
   1.8193541e+02   3.3831429e-02
   1.8196285e+02   3.3491525e-02
   1.8199069e+02   3.2921299e-02
   1.8201895e+02   3.2117185e-02
   1.8204765e+02   3.1076293e-02
   1.8207681e+02   2.9796387e-02
   1.8210646e+02   2.8275871e-02
   1.8213662e+02   2.6513763e-02
   1.8216732e+02   2.4509671e-02
   1.8219860e+02   2.2263760e-02
   1.8223048e+02   1.9776712e-02
   1.8226301e+02   1.7049677e-02
   1.8229624e+02   1.4084206e-02
   1.8233022e+02   1.0882168e-02
   1.8236501e+02   7.4456326e-03
   1.8240068e+02   3.7767065e-03
   1.8243618e+02   1.2364242e-15
   1.8243618e+02  -3.3312632e-13
   1.8245732e+02  -2.2960777e-03
   1.8247846e+02  -4.6069509e-03
   1.8249991e+02  -6.9465406e-03
   1.8252162e+02  -9.2879142e-03
   1.8254357e+02  -1.1613000e-02
   1.8256580e+02  -1.3904192e-02
   1.8258830e+02  -1.6144482e-02
   1.8261110e+02  -1.8317440e-02
   1.8263419e+02  -2.0407209e-02
   1.8265758e+02  -2.2397569e-02
   1.8268123e+02  -2.4269441e-02
   1.8270514e+02  -2.6009601e-02
   1.8272932e+02  -2.7605562e-02
   1.8275378e+02  -2.9045640e-02
   1.8277853e+02  -3.0318941e-02
   1.8280358e+02  -3.1415359e-02
   1.8282894e+02  -3.2325558e-02
   1.8285462e+02  -3.3040972e-02
   1.8288063e+02  -3.3553788e-02
   1.8290698e+02  -3.3856940e-02
   1.8293369e+02  -3.3944100e-02
   1.8296078e+02  -3.3809663e-02
   1.8298825e+02  -3.3448737e-02
   1.8301613e+02  -3.2857132e-02
   1.8304443e+02  -3.2031347e-02
   1.8307317e+02  -3.0968549e-02
   1.8310238e+02  -2.9666565e-02
   1.8313207e+02  -2.8123855e-02
   1.8316228e+02  -2.6339492e-02
   1.8319304e+02  -2.4313139e-02
   1.8322437e+02  -2.2045008e-02
   1.8325631e+02  -1.9535827e-02
   1.8328890e+02  -1.6786786e-02
   1.8332220e+02  -1.3799470e-02
   1.8335625e+02  -1.0575770e-02
   1.8339111e+02  -7.1177683e-03
   1.8342687e+02  -3.4275642e-03
   1.8345904e+02  -1.1453512e-15
   1.8345904e+02   1.9517634e-13
   1.8348018e+02   2.2960314e-03
   1.8350132e+02   4.6068582e-03
   1.8352277e+02   6.9464484e-03
   1.8354447e+02   9.2878225e-03
   1.8356643e+02   1.1612909e-02
   1.8358866e+02   1.3904104e-02
   1.8361116e+02   1.6144396e-02
   1.8363395e+02   1.8317357e-02
   1.8365705e+02   2.0407130e-02
   1.8368044e+02   2.2397495e-02
   1.8370409e+02   2.4269372e-02
   1.8372800e+02   2.6009538e-02
   1.8375218e+02   2.7605506e-02
   1.8377664e+02   2.9045590e-02
   1.8380139e+02   3.0318899e-02
   1.8382644e+02   3.1415324e-02
   1.8385180e+02   3.2325531e-02
   1.8387748e+02   3.3040953e-02
   1.8390349e+02   3.3553778e-02
   1.8392984e+02   3.3856939e-02
   1.8395655e+02   3.3944109e-02
   1.8398364e+02   3.3809681e-02
   1.8401111e+02   3.3448764e-02
   1.8403899e+02   3.2857170e-02
   1.8406729e+02   3.2031394e-02
   1.8409603e+02   3.0968606e-02
   1.8412524e+02   2.9666632e-02
   1.8415493e+02   2.8123932e-02
   1.8418514e+02   2.6339580e-02
   1.8421589e+02   2.4313237e-02
   1.8424722e+02   2.2045116e-02
   1.8427916e+02   1.9535945e-02
   1.8431176e+02   1.6786914e-02
   1.8434505e+02   1.3799608e-02
   1.8437910e+02   1.0575919e-02
   1.8441397e+02   7.1179266e-03
   1.8444973e+02   3.4277324e-03
   1.8448190e+02   7.7889084e-16
   1.8448190e+02  -1.9554193e-13
   1.8450304e+02  -2.2960313e-03
   1.8452418e+02  -4.6068580e-03
   1.8454563e+02  -6.9464480e-03
   1.8456733e+02  -9.2878220e-03
   1.8458929e+02  -1.1612909e-02
   1.8461152e+02  -1.3904103e-02
   1.8463402e+02  -1.6144395e-02
   1.8465681e+02  -1.8317355e-02
   1.8467991e+02  -2.0407128e-02
   1.8470330e+02  -2.2397492e-02
   1.8472695e+02  -2.4269369e-02
   1.8475086e+02  -2.6009535e-02
   1.8477504e+02  -2.7605502e-02
   1.8479950e+02  -2.9045586e-02
   1.8482425e+02  -3.0318895e-02
   1.8484930e+02  -3.1415319e-02
   1.8487466e+02  -3.2325526e-02
   1.8490034e+02  -3.3040948e-02
   1.8492635e+02  -3.3553772e-02
   1.8495270e+02  -3.3856933e-02
   1.8497941e+02  -3.3944101e-02
   1.8500650e+02  -3.3809673e-02
   1.8503397e+02  -3.3448756e-02
   1.8506185e+02  -3.2857161e-02
   1.8509015e+02  -3.2031384e-02
   1.8511889e+02  -3.0968596e-02
   1.8514810e+02  -2.9666622e-02
   1.8517779e+02  -2.8123921e-02
   1.8520800e+02  -2.6339568e-02
   1.8523875e+02  -2.4313224e-02
   1.8527008e+02  -2.2045103e-02
   1.8530202e+02  -1.9535932e-02
   1.8533462e+02  -1.6786900e-02
   1.8536791e+02  -1.3799593e-02
   1.8540196e+02  -1.0575903e-02
   1.8543683e+02  -7.1179102e-03
   1.8547259e+02  -3.4277153e-03
   1.8550476e+02  -6.3317407e-16
   1.8550476e+02   1.9568678e-13
   1.8552590e+02   2.2960314e-03
   1.8554704e+02   4.6068583e-03
   1.8556849e+02   6.9464484e-03
   1.8559019e+02   9.2878225e-03
   1.8561215e+02   1.1612909e-02
   1.8563438e+02   1.3904104e-02
   1.8565688e+02   1.6144396e-02
   1.8567967e+02   1.8317357e-02
   1.8570277e+02   2.0407130e-02
   1.8572616e+02   2.2397494e-02
   1.8574981e+02   2.4269372e-02
   1.8577372e+02   2.6009538e-02
   1.8579790e+02   2.7605505e-02
   1.8582236e+02   2.9045590e-02
   1.8584711e+02   3.0318899e-02
   1.8587216e+02   3.1415324e-02
   1.8589752e+02   3.2325531e-02
   1.8592320e+02   3.3040953e-02
   1.8594921e+02   3.3553777e-02
   1.8597556e+02   3.3856939e-02
   1.8600227e+02   3.3944108e-02
   1.8602936e+02   3.3809680e-02
   1.8605683e+02   3.3448764e-02
   1.8608471e+02   3.2857169e-02
   1.8611301e+02   3.2031393e-02
   1.8614175e+02   3.0968606e-02
   1.8617096e+02   2.9666631e-02
   1.8620065e+02   2.8123931e-02
   1.8623086e+02   2.6339579e-02
   1.8626161e+02   2.4313236e-02
   1.8629294e+02   2.2045115e-02
   1.8632488e+02   1.9535944e-02
   1.8635748e+02   1.6786913e-02
   1.8639077e+02   1.3799607e-02
   1.8642482e+02   1.0575917e-02
   1.8645969e+02   7.1179252e-03
   1.8649545e+02   3.4277309e-03
   1.8652762e+02   2.7209138e-15
   1.8652762e+02  -1.9359861e-13
   1.8654876e+02  -2.2960313e-03
   1.8656990e+02  -4.6068581e-03
   1.8659135e+02  -6.9464481e-03
   1.8661305e+02  -9.2878221e-03
   1.8663501e+02  -1.1612909e-02
   1.8665724e+02  -1.3904103e-02
   1.8667974e+02  -1.6144395e-02
   1.8670253e+02  -1.8317355e-02
   1.8672563e+02  -2.0407129e-02
   1.8674902e+02  -2.2397493e-02
   1.8677266e+02  -2.4269370e-02
   1.8679657e+02  -2.6009535e-02
   1.8682076e+02  -2.7605503e-02
   1.8684522e+02  -2.9045587e-02
   1.8686997e+02  -3.0318895e-02
   1.8689502e+02  -3.1415320e-02
   1.8692038e+02  -3.2325527e-02
   1.8694605e+02  -3.3040948e-02
   1.8697207e+02  -3.3553772e-02
   1.8699842e+02  -3.3856933e-02
   1.8702513e+02  -3.3944102e-02
   1.8705222e+02  -3.3809674e-02
   1.8707969e+02  -3.3448757e-02
   1.8710757e+02  -3.2857162e-02
   1.8713587e+02  -3.2031385e-02
   1.8716461e+02  -3.0968597e-02
   1.8719382e+02  -2.9666623e-02
   1.8722351e+02  -2.8123922e-02
   1.8725372e+02  -2.6339569e-02
   1.8728447e+02  -2.4313225e-02
   1.8731580e+02  -2.2045104e-02
   1.8734774e+02  -1.9535933e-02
   1.8738034e+02  -1.6786901e-02
   1.8741363e+02  -1.3799594e-02
   1.8744768e+02  -1.0575905e-02
   1.8748255e+02  -7.1179119e-03
   1.8751831e+02  -3.4277170e-03
   1.8755048e+02  -3.7600131e-16
   1.8755048e+02   1.9594873e-13
   1.8757162e+02   2.2960314e-03
   1.8759276e+02   4.6068582e-03
   1.8761421e+02   6.9464483e-03
   1.8763591e+02   9.2878225e-03
   1.8765787e+02   1.1612909e-02
   1.8768010e+02   1.3904104e-02
   1.8770260e+02   1.6144396e-02
   1.8772539e+02   1.8317357e-02
   1.8774849e+02   2.0407130e-02
   1.8777188e+02   2.2397494e-02
   1.8779552e+02   2.4269371e-02
   1.8781943e+02   2.6009537e-02
   1.8784362e+02   2.7605505e-02
   1.8786808e+02   2.9045589e-02
   1.8789283e+02   3.0318898e-02
   1.8791788e+02   3.1415323e-02
   1.8794324e+02   3.2325530e-02
   1.8796891e+02   3.3040952e-02
   1.8799493e+02   3.3553777e-02
   1.8802128e+02   3.3856938e-02
   1.8804799e+02   3.3944107e-02
   1.8807508e+02   3.3809679e-02
   1.8810255e+02   3.3448763e-02
   1.8813043e+02   3.2857168e-02
   1.8814537e+02   3.2448882e-02
   1.8814537e+02   3.2448882e-02
   1.8817367e+02   3.1506430e-02
   1.8820266e+02   3.0318802e-02
   1.8823212e+02   2.8891305e-02
   1.8826208e+02   2.7222518e-02
   1.8829257e+02   2.5311830e-02
   1.8832362e+02   2.3159197e-02
   1.8835526e+02   2.0765104e-02
   1.8838754e+02   1.8130529e-02
   1.8842049e+02   1.5256877e-02
   1.8845417e+02   1.2145906e-02
   1.8848864e+02   8.7996238e-03
   1.8852396e+02   5.2201459e-03
   1.8856022e+02   1.4094945e-03
   1.8857334e+02   5.6421881e-16
   1.8857334e+02  -1.9575769e-13
   1.8859448e+02  -2.2957597e-03
   1.8861561e+02  -4.6063137e-03
   1.8863707e+02  -6.9459054e-03
   1.8865877e+02  -9.2872810e-03
   1.8868073e+02  -1.1612373e-02
   1.8870295e+02  -1.3903578e-02
   1.8872546e+02  -1.6143883e-02
   1.8874825e+02  -1.8316861e-02
   1.8877134e+02  -2.0406656e-02
   1.8879473e+02  -2.2397045e-02
   1.8881838e+02  -2.4268952e-02
   1.8884229e+02  -2.6009149e-02
   1.8886647e+02  -2.7605151e-02
   1.8889093e+02  -2.9045273e-02
   1.8891568e+02  -3.0318621e-02
   1.8894073e+02  -3.1415088e-02
   1.8896609e+02  -3.2325339e-02
   1.8899177e+02  -3.3040806e-02
   1.8901778e+02  -3.3553678e-02
   1.8904413e+02  -3.3856889e-02
   1.8907085e+02  -3.3944108e-02
   1.8909793e+02  -3.3809732e-02
   1.8912540e+02  -3.3448868e-02
   1.8915328e+02  -3.2857327e-02
   1.8918158e+02  -3.2031605e-02
   1.8921032e+02  -3.0968872e-02
   1.8923953e+02  -2.9666953e-02
   1.8926922e+02  -2.8124308e-02
   1.8929943e+02  -2.6340012e-02
   1.8933019e+02  -2.4313724e-02
   1.8936151e+02  -2.2045658e-02
   1.8939346e+02  -1.9536543e-02
   1.8942605e+02  -1.6787567e-02
   1.8945935e+02  -1.3800315e-02
   1.8949339e+02  -1.0576680e-02
   1.8952826e+02  -7.1187410e-03
   1.8956402e+02  -3.4285997e-03
   1.8959620e+02  -1.9596390e-13
   1.8959620e+02   3.5691936e-16
   1.8961734e+02   2.2960315e-03
   1.8963848e+02   4.6068584e-03
   1.8965993e+02   6.9464485e-03
   1.8968163e+02   9.2878226e-03
   1.8970359e+02   1.1612909e-02
   1.8972582e+02   1.3904104e-02
   1.8974832e+02   1.6144396e-02
   1.8977111e+02   1.8317357e-02
   1.8979420e+02   2.0407130e-02
   1.8981760e+02   2.2397494e-02
   1.8984124e+02   2.4269371e-02
   1.8986515e+02   2.6009537e-02
   1.8988934e+02   2.7605505e-02
   1.8991380e+02   2.9045589e-02
   1.8993855e+02   3.0318898e-02
   1.8996360e+02   3.1415322e-02
   1.8998896e+02   3.2325530e-02
   1.9001463e+02   3.3040951e-02
   1.9004064e+02   3.3553776e-02
   1.9006700e+02   3.3856937e-02
   1.9009371e+02   3.3944106e-02
   1.9012080e+02   3.3809678e-02
   1.9014827e+02   3.3448762e-02
   1.9017615e+02   3.2857167e-02
   1.9020445e+02   3.2031391e-02
   1.9023319e+02   3.0968603e-02
   1.9026240e+02   2.9666629e-02
   1.9029209e+02   2.8123928e-02
   1.9032230e+02   2.6339576e-02
   1.9035305e+02   2.4313232e-02
   1.9038438e+02   2.2045111e-02
   1.9041632e+02   1.9535941e-02
   1.9044892e+02   1.6786909e-02
   1.9048221e+02   1.3799603e-02
   1.9051626e+02   1.0575913e-02
   1.9055113e+02   7.1179208e-03
   1.9058688e+02   3.4277263e-03
   1.9061906e+02   1.9602592e-13
   1.9061906e+02  -2.9750508e-16
   1.9064020e+02  -2.2960314e-03
   1.9066134e+02  -4.6068581e-03
   1.9068279e+02  -6.9464482e-03
   1.9070449e+02  -9.2878222e-03
   1.9072645e+02  -1.1612909e-02
   1.9074868e+02  -1.3904103e-02
   1.9077118e+02  -1.6144395e-02
   1.9079397e+02  -1.8317356e-02
   1.9081706e+02  -2.0407129e-02
   1.9084046e+02  -2.2397493e-02
   1.9086410e+02  -2.4269370e-02
   1.9088801e+02  -2.6009536e-02
   1.9091220e+02  -2.7605504e-02
   1.9093666e+02  -2.9045588e-02
   1.9096141e+02  -3.0318896e-02
   1.9098646e+02  -3.1415321e-02
   1.9101182e+02  -3.2325528e-02
   1.9103749e+02  -3.3040950e-02
   1.9106350e+02  -3.3553774e-02
   1.9108986e+02  -3.3856935e-02
   1.9111657e+02  -3.3944104e-02
   1.9114366e+02  -3.3809676e-02
   1.9117113e+02  -3.3448759e-02
   1.9119901e+02  -3.2857164e-02
   1.9122731e+02  -3.2031388e-02
   1.9125605e+02  -3.0968600e-02
   1.9128525e+02  -2.9666625e-02
   1.9131495e+02  -2.8123925e-02
   1.9134516e+02  -2.6339572e-02
   1.9137591e+02  -2.4313229e-02
   1.9140724e+02  -2.2045107e-02
   1.9143918e+02  -1.9535936e-02
   1.9147178e+02  -1.6786905e-02
   1.9150507e+02  -1.3799598e-02
   1.9153912e+02  -1.0575909e-02
   1.9157399e+02  -7.1179160e-03
   1.9160974e+02  -3.4277213e-03
   1.9164192e+02  -2.7933385e-15
   1.9164192e+02   1.9352662e-13
   1.9166306e+02   2.2960314e-03
   1.9168420e+02   4.6068582e-03
   1.9170565e+02   6.9464482e-03
   1.9172735e+02   9.2878223e-03
   1.9174931e+02   1.1612909e-02
   1.9177154e+02   1.3904103e-02
   1.9179404e+02   1.6144395e-02
   1.9181683e+02   1.8317356e-02
   1.9183992e+02   2.0407129e-02
   1.9186332e+02   2.2397494e-02
   1.9188696e+02   2.4269371e-02
   1.9191087e+02   2.6009537e-02
   1.9193505e+02   2.7605504e-02
   1.9195952e+02   2.9045588e-02
   1.9198427e+02   3.0318897e-02
   1.9200932e+02   3.1415322e-02
   1.9203467e+02   3.2325529e-02
   1.9206035e+02   3.3040951e-02
   1.9208636e+02   3.3553775e-02
   1.9211272e+02   3.3856937e-02
   1.9213943e+02   3.3944105e-02
   1.9216652e+02   3.3809677e-02
   1.9219399e+02   3.3448761e-02
   1.9222187e+02   3.2857166e-02
   1.9225017e+02   3.2031390e-02
   1.9227891e+02   3.0968602e-02
   1.9230811e+02   2.9666628e-02
   1.9233781e+02   2.8123927e-02
   1.9236802e+02   2.6339575e-02
   1.9239877e+02   2.4313231e-02
   1.9243010e+02   2.2045110e-02
   1.9246204e+02   1.9535939e-02
   1.9249464e+02   1.6786908e-02
   1.9252793e+02   1.3799601e-02
   1.9256198e+02   1.0575912e-02
   1.9259685e+02   7.1179192e-03
   1.9263260e+02   3.4277246e-03
   1.9266478e+02   1.0586150e-15
   1.9266478e+02  -1.9526438e-13
   1.9268592e+02  -2.2960314e-03
   1.9270706e+02  -4.6068582e-03
   1.9272851e+02  -6.9464482e-03
   1.9275021e+02  -9.2878223e-03
   1.9277217e+02  -1.1612909e-02
   1.9279440e+02  -1.3904103e-02
   1.9281690e+02  -1.6144395e-02
   1.9283969e+02  -1.8317356e-02
   1.9286278e+02  -2.0407129e-02
   1.9288618e+02  -2.2397493e-02
   1.9290982e+02  -2.4269371e-02
   1.9293373e+02  -2.6009536e-02
   1.9295791e+02  -2.7605504e-02
   1.9298238e+02  -2.9045588e-02
   1.9300713e+02  -3.0318897e-02
   1.9303218e+02  -3.1415321e-02
   1.9305753e+02  -3.2325529e-02
   1.9308321e+02  -3.3040950e-02
   1.9310922e+02  -3.3553775e-02
   1.9313558e+02  -3.3856936e-02
   1.9316229e+02  -3.3944105e-02
   1.9318938e+02  -3.3809676e-02
   1.9321685e+02  -3.3448760e-02
   1.9324472e+02  -3.2857165e-02
   1.9327302e+02  -3.2031389e-02
   1.9330177e+02  -3.0968601e-02
   1.9333097e+02  -2.9666627e-02
   1.9336067e+02  -2.8123926e-02
   1.9339088e+02  -2.6339574e-02
   1.9342163e+02  -2.4313230e-02
   1.9345296e+02  -2.2045109e-02
   1.9348490e+02  -1.9535938e-02
   1.9351750e+02  -1.6786907e-02
   1.9355079e+02  -1.3799600e-02
   1.9358484e+02  -1.0575910e-02
   1.9361971e+02  -7.1179179e-03
   1.9365546e+02  -3.4277233e-03
   1.9368764e+02  -1.9430247e-13
   1.9368764e+02   2.0200855e-15
   1.9370878e+02   2.2960314e-03
   1.9372992e+02   4.6068581e-03
   1.9375137e+02   6.9464482e-03
   1.9377307e+02   9.2878223e-03
   1.9379503e+02   1.1612909e-02
   1.9381726e+02   1.3904103e-02
   1.9383976e+02   1.6144395e-02
   1.9386255e+02   1.8317356e-02
   1.9388564e+02   2.0407129e-02
   1.9390904e+02   2.2397493e-02
   1.9393268e+02   2.4269371e-02
   1.9395659e+02   2.6009536e-02
   1.9398077e+02   2.7605504e-02
   1.9400524e+02   2.9045588e-02
   1.9402999e+02   3.0318897e-02
   1.9405504e+02   3.1415321e-02
   1.9408039e+02   3.2325529e-02
   1.9410607e+02   3.3040950e-02
   1.9413208e+02   3.3553774e-02
   1.9415844e+02   3.3856936e-02
   1.9418515e+02   3.3944105e-02
   1.9421224e+02   3.3809676e-02
   1.9423971e+02   3.3448760e-02
   1.9426758e+02   3.2857165e-02
   1.9429588e+02   3.2031389e-02
   1.9432463e+02   3.0968601e-02
   1.9435383e+02   2.9666626e-02
   1.9438353e+02   2.8123926e-02
   1.9441374e+02   2.6339574e-02
   1.9444449e+02   2.4313230e-02
   1.9447582e+02   2.2045109e-02
   1.9450776e+02   1.9535938e-02
   1.9453709e+02   1.7070164e-02
   1.9453709e+02   1.7070164e-02
   1.9456969e+02   1.4164057e-02
   1.9460367e+02   1.0966147e-02
   1.9463843e+02   7.5355943e-03
   1.9467408e+02   3.8725295e-03
   1.9471050e+02   2.3154222e-15
   1.9471050e+02  -1.9400193e-13
   1.9473164e+02  -2.2960904e-03
   1.9475278e+02  -4.6069765e-03
   1.9477423e+02  -6.9465662e-03
   1.9479593e+02  -9.2879399e-03
   1.9481789e+02  -1.1613025e-02
   1.9484012e+02  -1.3904218e-02
   1.9486262e+02  -1.6144506e-02
   1.9488541e+02  -1.8317464e-02
   1.9490850e+02  -2.0407232e-02
   1.9493190e+02  -2.2397591e-02
   1.9495554e+02  -2.4269462e-02
   1.9497945e+02  -2.6009621e-02
   1.9500364e+02  -2.7605581e-02
   1.9502810e+02  -2.9045657e-02
   1.9505285e+02  -3.0318957e-02
   1.9507790e+02  -3.1415372e-02
   1.9510326e+02  -3.2325570e-02
   1.9512893e+02  -3.3040982e-02
   1.9515494e+02  -3.3553796e-02
   1.9518130e+02  -3.3856946e-02
   1.9520801e+02  -3.3944104e-02
   1.9523510e+02  -3.3809665e-02
   1.9526257e+02  -3.3448737e-02
   1.9529045e+02  -3.2857130e-02
   1.9531875e+02  -3.2031342e-02
   1.9534749e+02  -3.0968543e-02
   1.9537670e+02  -2.9666556e-02
   1.9540639e+02  -2.8123844e-02
   1.9543660e+02  -2.6339479e-02
   1.9546735e+02  -2.4313123e-02
   1.9549868e+02  -2.2044990e-02
   1.9553062e+02  -1.9535807e-02
   1.9556322e+02  -1.6786764e-02
   1.9559651e+02  -1.3799445e-02
   1.9563056e+02  -1.0575744e-02
   1.9566543e+02  -7.1177397e-03
   1.9570119e+02  -3.4275335e-03
   1.9573336e+02  -2.6541269e-15
   1.9573336e+02   1.9366626e-13
   1.9575450e+02   2.2960313e-03
   1.9577564e+02   4.6068581e-03
   1.9579709e+02   6.9464481e-03
   1.9581879e+02   9.2878222e-03
   1.9584075e+02   1.1612909e-02
   1.9586298e+02   1.3904103e-02
   1.9588548e+02   1.6144395e-02
   1.9590827e+02   1.8317356e-02
   1.9593136e+02   2.0407129e-02
   1.9595476e+02   2.2397493e-02
   1.9597840e+02   2.4269370e-02
   1.9600231e+02   2.6009536e-02
   1.9602649e+02   2.7605504e-02
   1.9605096e+02   2.9045588e-02
   1.9607571e+02   3.0318896e-02
   1.9610076e+02   3.1415321e-02
   1.9612611e+02   3.2325528e-02
   1.9615179e+02   3.3040950e-02
   1.9617780e+02   3.3553774e-02
   1.9620416e+02   3.3856935e-02
   1.9623087e+02   3.3944104e-02
   1.9625795e+02   3.3809676e-02
   1.9628543e+02   3.3448759e-02
   1.9631330e+02   3.2857164e-02
   1.9634160e+02   3.2031388e-02
   1.9637035e+02   3.0968600e-02
   1.9639955e+02   2.9666626e-02
   1.9642925e+02   2.8123925e-02
   1.9645946e+02   2.6339573e-02
   1.9649021e+02   2.4313229e-02
   1.9652154e+02   2.2045108e-02
   1.9655348e+02   1.9535937e-02
   1.9658608e+02   1.6786905e-02
   1.9661937e+02   1.3799599e-02
   1.9665342e+02   1.0575909e-02
   1.9668829e+02   7.1179164e-03
   1.9672404e+02   3.4277217e-03
   1.9675622e+02   1.9624189e-13
   1.9675622e+02  -7.9363599e-17
   1.9677736e+02  -2.2960314e-03
   1.9679850e+02  -4.6068582e-03
   1.9681995e+02  -6.9464483e-03
   1.9684165e+02  -9.2878224e-03
   1.9686361e+02  -1.1612909e-02
   1.9688584e+02  -1.3904103e-02
   1.9690834e+02  -1.6144395e-02
   1.9693113e+02  -1.8317356e-02
   1.9695422e+02  -2.0407130e-02
   1.9697761e+02  -2.2397494e-02
   1.9700126e+02  -2.4269371e-02
   1.9702517e+02  -2.6009537e-02
   1.9704935e+02  -2.7605504e-02
   1.9707381e+02  -2.9045589e-02
   1.9709857e+02  -3.0318897e-02
   1.9712361e+02  -3.1415322e-02
   1.9714897e+02  -3.2325529e-02
   1.9717465e+02  -3.3040951e-02
   1.9720066e+02  -3.3553775e-02
   1.9722702e+02  -3.3856937e-02
   1.9725373e+02  -3.3944106e-02
   1.9728081e+02  -3.3809678e-02
   1.9730829e+02  -3.3448761e-02
   1.9733616e+02  -3.2857166e-02
   1.9736446e+02  -3.2031390e-02
   1.9739321e+02  -3.0968603e-02
   1.9742241e+02  -2.9666628e-02
   1.9745211e+02  -2.8123928e-02
   1.9748232e+02  -2.6339576e-02
   1.9751307e+02  -2.4313232e-02
   1.9754440e+02  -2.2045111e-02
   1.9757634e+02  -1.9535940e-02
   1.9760894e+02  -1.6786909e-02
   1.9764223e+02  -1.3799602e-02
   1.9767628e+02  -1.0575913e-02
   1.9771115e+02  -7.1179203e-03
   1.9774690e+02  -3.4277258e-03
   1.9777908e+02  -2.5751970e-15
   1.9777908e+02   1.9374693e-13
   1.9780022e+02   2.2960314e-03
   1.9782136e+02   4.6068581e-03
   1.9784281e+02   6.9464482e-03
   1.9786451e+02   9.2878222e-03
   1.9788647e+02   1.1612909e-02
   1.9790870e+02   1.3904103e-02
   1.9793120e+02   1.6144395e-02
   1.9795399e+02   1.8317356e-02
   1.9797708e+02   2.0407129e-02
   1.9800047e+02   2.2397493e-02
   1.9802412e+02   2.4269370e-02
   1.9804803e+02   2.6009536e-02
   1.9807221e+02   2.7605503e-02
   1.9809667e+02   2.9045588e-02
   1.9812143e+02   3.0318896e-02
   1.9814647e+02   3.1415321e-02
   1.9817183e+02   3.2325528e-02
   1.9819751e+02   3.3040949e-02
   1.9822352e+02   3.3553774e-02
   1.9824988e+02   3.3856935e-02
   1.9827659e+02   3.3944104e-02
   1.9830367e+02   3.3809675e-02
   1.9833115e+02   3.3448759e-02
   1.9835902e+02   3.2857164e-02
   1.9838732e+02   3.2031388e-02
   1.9841607e+02   3.0968600e-02
   1.9844527e+02   2.9666625e-02
   1.9847497e+02   2.8123925e-02
   1.9850518e+02   2.6339572e-02
   1.9853593e+02   2.4313228e-02
   1.9856726e+02   2.2045107e-02
   1.9859920e+02   1.9535936e-02
   1.9863180e+02   1.6786905e-02
   1.9866509e+02   1.3799598e-02
   1.9869914e+02   1.0575908e-02
   1.9873401e+02   7.1179156e-03
   1.9876976e+02   3.4277209e-03
   1.9880194e+02   1.4177028e-15
   1.9880194e+02  -1.9490659e-13
   1.9882308e+02  -2.2960314e-03
   1.9884422e+02  -4.6068582e-03
   1.9886567e+02  -6.9464483e-03
   1.9888737e+02  -9.2878224e-03
   1.9890933e+02  -1.1612909e-02
   1.9893156e+02  -1.3904103e-02
   1.9895406e+02  -1.6144395e-02
   1.9897685e+02  -1.8317356e-02
   1.9899994e+02  -2.0407130e-02
   1.9902333e+02  -2.2397494e-02
   1.9904698e+02  -2.4269371e-02
   1.9907089e+02  -2.6009537e-02
   1.9909507e+02  -2.7605505e-02
   1.9911953e+02  -2.9045589e-02
   1.9914428e+02  -3.0318897e-02
   1.9916933e+02  -3.1415322e-02
   1.9919469e+02  -3.2325529e-02
   1.9922037e+02  -3.3040951e-02
   1.9924638e+02  -3.3553776e-02
   1.9927274e+02  -3.3856937e-02
   1.9929945e+02  -3.3944106e-02
   1.9932653e+02  -3.3809678e-02
   1.9935401e+02  -3.3448761e-02
   1.9938188e+02  -3.2857167e-02
   1.9941018e+02  -3.2031391e-02
   1.9943893e+02  -3.0968603e-02
   1.9946813e+02  -2.9666629e-02
   1.9949783e+02  -2.8123928e-02
   1.9952804e+02  -2.6339576e-02
   1.9955879e+02  -2.4313232e-02
   1.9959012e+02  -2.2045111e-02
   1.9962206e+02  -1.9535940e-02
   1.9965466e+02  -1.6786909e-02
   1.9968795e+02  -1.3799603e-02
   1.9972200e+02  -1.0575913e-02
   1.9975687e+02  -7.1179207e-03
   1.9979262e+02  -3.4277262e-03
   1.9982480e+02  -1.9520757e-13
   1.9982480e+02   1.1154272e-15
   1.9984594e+02   2.2960314e-03
   1.9986708e+02   4.6068581e-03
   1.9988853e+02   6.9464482e-03
   1.9991023e+02   9.2878222e-03
   1.9993219e+02   1.1612909e-02
   1.9995441e+02   1.3904103e-02
   1.9997692e+02   1.6144395e-02
   1.9999971e+02   1.8317356e-02
   2.0002280e+02   2.0407129e-02
   2.0004619e+02   2.2397493e-02
   2.0006984e+02   2.4269370e-02
   2.0009375e+02   2.6009536e-02
   2.0011793e+02   2.7605503e-02
   2.0014239e+02   2.9045588e-02
   2.0016714e+02   3.0318896e-02
   2.0019219e+02   3.1415321e-02
   2.0021755e+02   3.2325528e-02
   2.0024323e+02   3.3040949e-02
   2.0026924e+02   3.3553774e-02
   2.0029560e+02   3.3856935e-02
   2.0032231e+02   3.3944104e-02
   2.0034939e+02   3.3809675e-02
   2.0037687e+02   3.3448759e-02
   2.0040474e+02   3.2857164e-02
   2.0043304e+02   3.2031387e-02
   2.0046179e+02   3.0968600e-02
   2.0049099e+02   2.9666625e-02
   2.0052069e+02   2.8123925e-02
   2.0055090e+02   2.6339572e-02
   2.0058165e+02   2.4313228e-02
   2.0061298e+02   2.2045107e-02
   2.0064492e+02   1.9535936e-02
   2.0067751e+02   1.6786905e-02
   2.0071081e+02   1.3799598e-02
   2.0074486e+02   1.0575908e-02
   2.0077973e+02   7.1179154e-03
   2.0081548e+02   3.4277207e-03
   2.0084766e+02   4.3281351e-16
   2.0084766e+02  -1.9588671e-13
   2.0086880e+02  -2.2960314e-03
   2.0088994e+02  -4.6068582e-03
   2.0091139e+02  -6.9464483e-03
   2.0092882e+02  -8.8297934e-03
   2.0092882e+02  -8.8297934e-03
   2.0095052e+02  -1.1137731e-02
   2.0097269e+02  -1.3437655e-02
   2.0099514e+02  -1.5689742e-02
   2.0101787e+02  -1.7877828e-02
   2.0104090e+02  -1.9985933e-02
   2.0106424e+02  -2.1998646e-02
   2.0108783e+02  -2.3895914e-02
   2.0111169e+02  -2.5664128e-02
   2.0113581e+02  -2.7290636e-02
   2.0116022e+02  -2.8763593e-02
   2.0118491e+02  -3.0071943e-02
   2.0120989e+02  -3.1205418e-02
   2.0123519e+02  -3.2154526e-02
   2.0126080e+02  -3.2910543e-02
   2.0128674e+02  -3.3465503e-02
   2.0131302e+02  -3.3812189e-02
   2.0133966e+02  -3.3944121e-02
   2.0136667e+02  -3.3855545e-02
   2.0139406e+02  -3.3541427e-02
   2.0142185e+02  -3.2997433e-02
   2.0145007e+02  -3.2219920e-02
   2.0147872e+02  -3.1205923e-02
   2.0150782e+02  -2.9953132e-02
   2.0153742e+02  -2.8459879e-02
   2.0156752e+02  -2.6725116e-02
   2.0159816e+02  -2.4748385e-02
   2.0162937e+02  -2.2529789e-02
   2.0166118e+02  -2.0069955e-02
   2.0169364e+02  -1.7369982e-02
   2.0172678e+02  -1.4431380e-02
   2.0176067e+02  -1.1255988e-02
   2.0179537e+02  -7.8458583e-03
   2.0183093e+02  -4.2031044e-03
   2.0186746e+02  -3.2967666e-04
   2.0187052e+02  -1.9531485e-13
   2.0187052e+02   1.0070070e-15
   2.0189165e+02   2.2956114e-03
   2.0191279e+02   4.6060167e-03
   2.0193424e+02   6.9456093e-03
   2.0195594e+02   9.2869859e-03
   2.0197790e+02   1.1612081e-02
   2.0200013e+02   1.3903291e-02
   2.0202263e+02   1.6143604e-02
   2.0204542e+02   1.8316592e-02
   2.0206851e+02   2.0406398e-02
   2.0209190e+02   2.2396802e-02
   2.0211555e+02   2.4268724e-02
   2.0213946e+02   2.6008939e-02
   2.0216364e+02   2.7604960e-02
   2.0218810e+02   2.9045102e-02
   2.0221286e+02   3.0318472e-02
   2.0223790e+02   3.1414961e-02
   2.0226326e+02   3.2325237e-02
   2.0228894e+02   3.3040729e-02
   2.0231495e+02   3.3553627e-02
   2.0234131e+02   3.3856865e-02
   2.0236802e+02   3.3944112e-02
   2.0239510e+02   3.3809764e-02
   2.0242258e+02   3.3448929e-02
   2.0245045e+02   3.2857417e-02
   2.0247875e+02   3.2031725e-02
   2.0250749e+02   3.0969022e-02
   2.0253670e+02   2.9667134e-02
   2.0256640e+02   2.8124520e-02
   2.0259661e+02   2.6340254e-02
   2.0262736e+02   2.4313996e-02
   2.0265869e+02   2.2045961e-02
   2.0269063e+02   1.9536876e-02
   2.0272322e+02   1.6787931e-02
   2.0275652e+02   1.3800709e-02
   2.0279057e+02   1.0577103e-02
   2.0282543e+02   7.1191939e-03
   2.0286119e+02   3.4290819e-03
   2.0289338e+02   8.5998916e-16
   2.0289338e+02  -1.9546127e-13
   2.0291452e+02  -2.2960316e-03
   2.0293565e+02  -4.6068586e-03
   2.0295711e+02  -6.9464486e-03
   2.0297881e+02  -9.2878227e-03
   2.0300077e+02  -1.1612909e-02
   2.0302299e+02  -1.3904104e-02
   2.0304550e+02  -1.6144396e-02
   2.0306829e+02  -1.8317357e-02
   2.0309138e+02  -2.0407130e-02
   2.0311477e+02  -2.2397494e-02
   2.0313842e+02  -2.4269371e-02
   2.0316233e+02  -2.6009537e-02
   2.0318651e+02  -2.7605505e-02
   2.0321097e+02  -2.9045589e-02
   2.0323572e+02  -3.0318898e-02
   2.0326077e+02  -3.1415322e-02
   2.0328613e+02  -3.2325530e-02
   2.0331181e+02  -3.3040951e-02
   2.0333782e+02  -3.3553776e-02
   2.0336418e+02  -3.3856937e-02
   2.0339089e+02  -3.3944106e-02
   2.0341797e+02  -3.3809678e-02
   2.0344544e+02  -3.3448761e-02
   2.0347332e+02  -3.2857166e-02
   2.0350162e+02  -3.2031390e-02
   2.0353036e+02  -3.0968603e-02
   2.0355957e+02  -2.9666628e-02
   2.0358927e+02  -2.8123928e-02
   2.0361948e+02  -2.6339575e-02
   2.0365023e+02  -2.4313232e-02
   2.0368156e+02  -2.2045111e-02
   2.0371350e+02  -1.9535940e-02
   2.0374609e+02  -1.6786908e-02
   2.0377939e+02  -1.3799602e-02
   2.0381344e+02  -1.0575912e-02
   2.0384830e+02  -7.1179199e-03
   2.0388406e+02  -3.4277253e-03
   2.0391624e+02  -7.4723214e-16
   2.0391624e+02   1.9557316e-13
   2.0393738e+02   2.2960314e-03
   2.0395851e+02   4.6068581e-03
   2.0397997e+02   6.9464482e-03
   2.0400167e+02   9.2878222e-03
   2.0402363e+02   1.1612909e-02
   2.0404585e+02   1.3904103e-02
   2.0406836e+02   1.6144395e-02
   2.0409115e+02   1.8317356e-02
   2.0411424e+02   2.0407129e-02
   2.0413763e+02   2.2397493e-02
   2.0416128e+02   2.4269370e-02
   2.0418519e+02   2.6009536e-02
   2.0420937e+02   2.7605504e-02
   2.0423383e+02   2.9045588e-02
   2.0425858e+02   3.0318896e-02
   2.0428363e+02   3.1415321e-02
   2.0430899e+02   3.2325528e-02
   2.0433467e+02   3.3040950e-02
   2.0436068e+02   3.3553774e-02
   2.0438703e+02   3.3856935e-02
   2.0441375e+02   3.3944104e-02
   2.0444083e+02   3.3809676e-02
   2.0446830e+02   3.3448759e-02
   2.0449618e+02   3.2857164e-02
   2.0452448e+02   3.2031388e-02
   2.0455322e+02   3.0968600e-02
   2.0458243e+02   2.9666625e-02
   2.0461213e+02   2.8123925e-02
   2.0464234e+02   2.6339572e-02
   2.0467309e+02   2.4313229e-02
   2.0470442e+02   2.2045107e-02
   2.0473636e+02   1.9535936e-02
   2.0476895e+02   1.6786905e-02
   2.0480225e+02   1.3799598e-02
   2.0483630e+02   1.0575909e-02
   2.0487116e+02   7.1179160e-03
   2.0490692e+02   3.4277214e-03
   2.0493910e+02   3.1229359e-15
   2.0493910e+02  -1.9319919e-13
   2.0496024e+02  -2.2960314e-03
   2.0498137e+02  -4.6068582e-03
   2.0500283e+02  -6.9464483e-03
   2.0502453e+02  -9.2878223e-03
   2.0504649e+02  -1.1612909e-02
   2.0506871e+02  -1.3904103e-02
   2.0509122e+02  -1.6144395e-02
   2.0511401e+02  -1.8317356e-02
   2.0513710e+02  -2.0407129e-02
   2.0516049e+02  -2.2397494e-02
   2.0518414e+02  -2.4269371e-02
   2.0520805e+02  -2.6009537e-02
   2.0523223e+02  -2.7605504e-02
   2.0525669e+02  -2.9045589e-02
   2.0528144e+02  -3.0318897e-02
   2.0530649e+02  -3.1415322e-02
   2.0533185e+02  -3.2325529e-02
   2.0535753e+02  -3.3040951e-02
   2.0538354e+02  -3.3553775e-02
   2.0540989e+02  -3.3856937e-02
   2.0543661e+02  -3.3944106e-02
   2.0546369e+02  -3.3809677e-02
   2.0549116e+02  -3.3448761e-02
   2.0551904e+02  -3.2857166e-02
   2.0554734e+02  -3.2031390e-02
   2.0557608e+02  -3.0968602e-02
   2.0560529e+02  -2.9666628e-02
   2.0563499e+02  -2.8123928e-02
   2.0566520e+02  -2.6339575e-02
   2.0569595e+02  -2.4313232e-02
   2.0572728e+02  -2.2045111e-02
   2.0575922e+02  -1.9535940e-02
   2.0579181e+02  -1.6786908e-02
   2.0582511e+02  -1.3799602e-02
   2.0585916e+02  -1.0575912e-02
   2.0589402e+02  -7.1179199e-03
   2.0592978e+02  -3.4277253e-03
   2.0596196e+02  -1.0651202e-15
   2.0596196e+02   1.9525744e-13
   2.0598310e+02   2.2960314e-03
   2.0600423e+02   4.6068581e-03
   2.0602569e+02   6.9464482e-03
   2.0604739e+02   9.2878222e-03
   2.0606935e+02   1.1612909e-02
   2.0609157e+02   1.3904103e-02
   2.0611408e+02   1.6144395e-02
   2.0613687e+02   1.8317356e-02
   2.0615996e+02   2.0407129e-02
   2.0618335e+02   2.2397493e-02
   2.0620700e+02   2.4269370e-02
   2.0623091e+02   2.6009536e-02
   2.0625509e+02   2.7605504e-02
   2.0627955e+02   2.9045588e-02
   2.0630430e+02   3.0318896e-02
   2.0632935e+02   3.1415321e-02
   2.0635471e+02   3.2325528e-02
   2.0638039e+02   3.3040950e-02
   2.0640640e+02   3.3553774e-02
   2.0643275e+02   3.3856935e-02
   2.0645947e+02   3.3944104e-02
   2.0648655e+02   3.3809676e-02
   2.0651402e+02   3.3448759e-02
   2.0654190e+02   3.2857164e-02
   2.0657020e+02   3.2031388e-02
   2.0659894e+02   3.0968600e-02
   2.0662815e+02   2.9666626e-02
   2.0665785e+02   2.8123925e-02
   2.0668805e+02   2.6339573e-02
   2.0671881e+02   2.4313229e-02
   2.0675014e+02   2.2045108e-02
   2.0678208e+02   1.9535937e-02
   2.0681467e+02   1.6786906e-02
   2.0684797e+02   1.3799599e-02
   2.0688202e+02   1.0575909e-02
   2.0691688e+02   7.1179166e-03
   2.0695264e+02   3.4277220e-03
   2.0698482e+02   4.1082589e-15
   2.0698482e+02  -1.9221083e-13
   2.0700596e+02  -2.2960314e-03
   2.0702709e+02  -4.6068582e-03
   2.0704855e+02  -6.9464482e-03
   2.0707025e+02  -9.2878223e-03
   2.0709221e+02  -1.1612909e-02
   2.0711443e+02  -1.3904103e-02
   2.0713694e+02  -1.6144395e-02
   2.0715973e+02  -1.8317356e-02
   2.0718282e+02  -2.0407129e-02
   2.0720621e+02  -2.2397494e-02
   2.0722986e+02  -2.4269371e-02
   2.0725377e+02  -2.6009537e-02
   2.0727795e+02  -2.7605504e-02
   2.0730241e+02  -2.9045588e-02
   2.0732054e+02  -2.9996583e-02
   2.0732054e+02  -2.9996583e-02
   2.0734529e+02  -3.1131906e-02
   2.0737057e+02  -3.2094354e-02
   2.0739616e+02  -3.2864136e-02
   2.0742207e+02  -3.3433396e-02
   2.0744833e+02  -3.3794862e-02
   2.0747495e+02  -3.3942003e-02
   2.0750193e+02  -3.3869016e-02
   2.0752929e+02  -3.3570814e-02
   2.0755706e+02  -3.3043018e-02
   2.0758524e+02  -3.2281935e-02
   2.0761386e+02  -3.1284553e-02
   2.0764293e+02  -3.0048518e-02
   2.0767249e+02  -2.8572119e-02
   2.0770256e+02  -2.6854262e-02
   2.0773316e+02  -2.4894450e-02
   2.0776432e+02  -2.2692749e-02
   2.0779609e+02  -2.0249750e-02
   2.0782850e+02  -1.7566520e-02
   2.0786160e+02  -1.4644545e-02
   2.0789544e+02  -1.1485642e-02
   2.0793007e+02  -8.0918545e-03
   2.0796558e+02  -4.4652971e-03
   2.0800203e+02  -6.0794078e-04
   2.0800768e+02  -5.0220245e-16
   2.0800768e+02   1.9581949e-13
   2.0802881e+02   2.2956499e-03
   2.0804995e+02   4.6060937e-03
   2.0807140e+02   6.9456861e-03
   2.0809310e+02   9.2870624e-03
   2.0811506e+02   1.1612157e-02
   2.0813729e+02   1.3903365e-02
   2.0815979e+02   1.6143676e-02
   2.0818258e+02   1.8316662e-02
   2.0820567e+02   2.0406465e-02
   2.0822906e+02   2.2396865e-02
   2.0825271e+02   2.4268783e-02
   2.0827662e+02   2.6008994e-02
   2.0830080e+02   2.7605010e-02
   2.0832526e+02   2.9045147e-02
   2.0835001e+02   3.0318511e-02
   2.0837506e+02   3.1414995e-02
   2.0840042e+02   3.2325264e-02
   2.0842610e+02   3.3040750e-02
   2.0845211e+02   3.3553641e-02
   2.0847847e+02   3.3856872e-02
   2.0850518e+02   3.3944112e-02
   2.0853226e+02   3.3809756e-02
   2.0855973e+02   3.3448914e-02
   2.0858761e+02   3.2857395e-02
   2.0861591e+02   3.2031695e-02
   2.0864465e+02   3.0968985e-02
   2.0867386e+02   2.9667088e-02
   2.0870356e+02   2.8124466e-02
   2.0873376e+02   2.6340192e-02
   2.0876452e+02   2.4313927e-02
   2.0879585e+02   2.2045885e-02
   2.0882779e+02   1.9536792e-02
   2.0886038e+02   1.6787838e-02
   2.0889368e+02   1.3800609e-02
   2.0892773e+02   1.0576995e-02
   2.0896259e+02   7.1190787e-03
   2.0899835e+02   3.4289592e-03
   2.0903054e+02   1.9498162e-13
   2.0903054e+02  -1.3426760e-15
   2.0905168e+02  -2.2960315e-03
   2.0907281e+02  -4.6068585e-03
   2.0909427e+02  -6.9464486e-03
   2.0911597e+02  -9.2878226e-03
   2.0913793e+02  -1.1612909e-02
   2.0916015e+02  -1.3904104e-02
   2.0918266e+02  -1.6144395e-02
   2.0920545e+02  -1.8317356e-02
   2.0922854e+02  -2.0407130e-02
   2.0925193e+02  -2.2397494e-02
   2.0927558e+02  -2.4269371e-02
   2.0929949e+02  -2.6009537e-02
   2.0932367e+02  -2.7605504e-02
   2.0934813e+02  -2.9045588e-02
   2.0937288e+02  -3.0318897e-02
   2.0939793e+02  -3.1415322e-02
   2.0942329e+02  -3.2325529e-02
   2.0944897e+02  -3.3040951e-02
   2.0947498e+02  -3.3553775e-02
   2.0950133e+02  -3.3856936e-02
   2.0952805e+02  -3.3944105e-02
   2.0955513e+02  -3.3809677e-02
   2.0958260e+02  -3.3448760e-02
   2.0961048e+02  -3.2857165e-02
   2.0963878e+02  -3.2031389e-02
   2.0966752e+02  -3.0968601e-02
   2.0969673e+02  -2.9666627e-02
   2.0972642e+02  -2.8123926e-02
   2.0975663e+02  -2.6339574e-02
   2.0978739e+02  -2.4313230e-02
   2.0981872e+02  -2.2045109e-02
   2.0985066e+02  -1.9535938e-02
   2.0988325e+02  -1.6786907e-02
   2.0991655e+02  -1.3799600e-02
   2.0995060e+02  -1.0575911e-02
   2.0998546e+02  -7.1179181e-03
   2.1002122e+02  -3.4277235e-03
   2.1005340e+02  -1.9538277e-13
   2.1005340e+02   9.4238853e-16
   2.1007453e+02   2.2960314e-03
   2.1009567e+02   4.6068582e-03
   2.1011713e+02   6.9464482e-03
   2.1013883e+02   9.2878223e-03
   2.1016079e+02   1.1612909e-02
   2.1018301e+02   1.3904103e-02
   2.1020552e+02   1.6144395e-02
   2.1022831e+02   1.8317356e-02
   2.1025140e+02   2.0407129e-02
   2.1027479e+02   2.2397493e-02
   2.1029844e+02   2.4269371e-02
   2.1032235e+02   2.6009536e-02
   2.1034653e+02   2.7605504e-02
   2.1037099e+02   2.9045588e-02
   2.1039574e+02   3.0318897e-02
   2.1042079e+02   3.1415321e-02
   2.1044615e+02   3.2325529e-02
   2.1047183e+02   3.3040950e-02
   2.1049784e+02   3.3553775e-02
   2.1052419e+02   3.3856936e-02
   2.1055091e+02   3.3944105e-02
   2.1057799e+02   3.3809676e-02
   2.1060546e+02   3.3448760e-02
   2.1063334e+02   3.2857165e-02
   2.1066164e+02   3.2031389e-02
   2.1069038e+02   3.0968601e-02
   2.1071959e+02   2.9666627e-02
   2.1074928e+02   2.8123926e-02
   2.1077949e+02   2.6339574e-02
   2.1081025e+02   2.4313230e-02
   2.1084158e+02   2.2045109e-02
   2.1087352e+02   1.9535938e-02
   2.1090611e+02   1.6786907e-02
   2.1093941e+02   1.3799600e-02
   2.1097346e+02   1.0575910e-02
   2.1100832e+02   7.1179179e-03
   2.1104408e+02   3.4277233e-03
   2.1107626e+02   1.0130785e-15
   2.1107626e+02  -1.9531165e-13
   2.1109739e+02  -2.2960314e-03
   2.1111853e+02  -4.6068582e-03
   2.1113999e+02  -6.9464482e-03
   2.1116169e+02  -9.2878223e-03
   2.1118365e+02  -1.1612909e-02
   2.1120587e+02  -1.3904103e-02
   2.1122838e+02  -1.6144395e-02
   2.1125117e+02  -1.8317356e-02
   2.1127426e+02  -2.0407129e-02
   2.1129765e+02  -2.2397493e-02
   2.1132130e+02  -2.4269371e-02
   2.1134521e+02  -2.6009537e-02
   2.1136939e+02  -2.7605504e-02
   2.1139385e+02  -2.9045588e-02
   2.1141860e+02  -3.0318897e-02
   2.1144365e+02  -3.1415321e-02
   2.1146901e+02  -3.2325529e-02
   2.1149469e+02  -3.3040950e-02
   2.1152070e+02  -3.3553775e-02
   2.1154705e+02  -3.3856936e-02
   2.1157377e+02  -3.3944105e-02
   2.1160085e+02  -3.3809677e-02
   2.1162832e+02  -3.3448760e-02
   2.1165620e+02  -3.2857165e-02
   2.1168450e+02  -3.2031389e-02
   2.1171324e+02  -3.0968601e-02
   2.1174245e+02  -2.9666627e-02
   2.1177214e+02  -2.8123926e-02
   2.1180235e+02  -2.6339574e-02
   2.1183311e+02  -2.4313230e-02
   2.1186444e+02  -2.2045109e-02
   2.1189638e+02  -1.9535938e-02
   2.1192897e+02  -1.6786907e-02
   2.1196227e+02  -1.3799600e-02
   2.1199632e+02  -1.0575910e-02
   2.1203118e+02  -7.1179181e-03
   2.1206694e+02  -3.4277235e-03
   2.1209912e+02  -1.9550811e-13
   2.1209912e+02   8.1271795e-16
   2.1212025e+02   2.2960314e-03
   2.1214139e+02   4.6068582e-03
   2.1216285e+02   6.9464482e-03
   2.1218455e+02   9.2878223e-03
   2.1220650e+02   1.1612909e-02
   2.1222873e+02   1.3904103e-02
   2.1225123e+02   1.6144395e-02
   2.1227403e+02   1.8317356e-02
   2.1229712e+02   2.0407129e-02
   2.1232051e+02   2.2397493e-02
   2.1234416e+02   2.4269371e-02
   2.1236807e+02   2.6009537e-02
   2.1239225e+02   2.7605504e-02
   2.1241671e+02   2.9045588e-02
   2.1244146e+02   3.0318897e-02
   2.1246651e+02   3.1415322e-02
   2.1249187e+02   3.2325529e-02
   2.1251755e+02   3.3040950e-02
   2.1254356e+02   3.3553775e-02
   2.1256991e+02   3.3856936e-02
   2.1259663e+02   3.3944105e-02
   2.1262371e+02   3.3809677e-02
   2.1265118e+02   3.3448760e-02
   2.1267906e+02   3.2857165e-02
   2.1270736e+02   3.2031389e-02
   2.1273610e+02   3.0968601e-02
   2.1276531e+02   2.9666627e-02
   2.1279500e+02   2.8123927e-02
   2.1282521e+02   2.6339574e-02
   2.1285597e+02   2.4313230e-02
   2.1288730e+02   2.2045109e-02
   2.1291924e+02   1.9535938e-02
   2.1295183e+02   1.6786907e-02
   2.1298513e+02   1.3799600e-02
   2.1301918e+02   1.0575911e-02
   2.1305404e+02   7.1179184e-03
   2.1308980e+02   3.4277238e-03
   2.1312198e+02   1.6167623e-15
   2.1312198e+02  -1.9470363e-13
   2.1314311e+02  -2.2960314e-03
   2.1316425e+02  -4.6068582e-03
   2.1318570e+02  -6.9464482e-03
   2.1320741e+02  -9.2878223e-03
   2.1322936e+02  -1.1612909e-02
   2.1325159e+02  -1.3904103e-02
   2.1327409e+02  -1.6144395e-02
   2.1329689e+02  -1.8317356e-02
   2.1331998e+02  -2.0407129e-02
   2.1334337e+02  -2.2397493e-02
   2.1336702e+02  -2.4269371e-02
   2.1339093e+02  -2.6009536e-02
   2.1341511e+02  -2.7605504e-02
   2.1343957e+02  -2.9045588e-02
   2.1346432e+02  -3.0318897e-02
   2.1348937e+02  -3.1415321e-02
   2.1351473e+02  -3.2325529e-02
   2.1354041e+02  -3.3040950e-02
   2.1356642e+02  -3.3553774e-02
   2.1359277e+02  -3.3856936e-02
   2.1361948e+02  -3.3944105e-02
   2.1364657e+02  -3.3809676e-02
   2.1367404e+02  -3.3448760e-02
   2.1370192e+02  -3.2857165e-02
   2.1371226e+02  -3.2581228e-02
   2.1371226e+02  -3.2581228e-02
   2.1374056e+02  -3.1674445e-02
   2.1376947e+02  -3.0525199e-02
   2.1379886e+02  -2.9136268e-02
   2.1382873e+02  -2.7506203e-02
   2.1385914e+02  -2.5634298e-02
   2.1389009e+02  -2.3520416e-02
   2.1392164e+02  -2.1164964e-02
   2.1395381e+02  -1.8568842e-02
   2.1398665e+02  -1.5733391e-02
   2.1402022e+02  -1.2660320e-02
   2.1405455e+02  -9.3516044e-03
   2.1408973e+02  -5.8093545e-03
   2.1412583e+02  -2.0356239e-03
   2.1414484e+02  -3.1107929e-15
   2.1414484e+02   1.9321046e-13
   2.1416597e+02   2.2958447e-03
   2.1418711e+02   4.6064841e-03
   2.1420856e+02   6.9460753e-03
   2.1423026e+02   9.2874505e-03
   2.1425222e+02   1.1612541e-02
   2.1427445e+02   1.3903742e-02
   2.1429695e+02   1.6144044e-02
   2.1431974e+02   1.8317016e-02
   2.1434283e+02   2.0406804e-02
   2.1436623e+02   2.2397186e-02
   2.1438987e+02   2.4269083e-02
   2.1441378e+02   2.6009271e-02
   2.1443796e+02   2.7605262e-02
   2.1446243e+02   2.9045372e-02
   2.1448718e+02   3.0318708e-02
   2.1451223e+02   3.1415162e-02
   2.1453758e+02   3.2325399e-02
   2.1456326e+02   3.3040853e-02
   2.1458927e+02   3.3553710e-02
   2.1461563e+02   3.3856905e-02
   2.1464234e+02   3.3944109e-02
   2.1466942e+02   3.3809716e-02
   2.1469690e+02   3.3448836e-02
   2.1472477e+02   3.2857278e-02
   2.1475307e+02   3.2031539e-02
   2.1478182e+02   3.0968790e-02
   2.1481102e+02   2.9666853e-02
   2.1484072e+02   2.8124191e-02
   2.1487093e+02   2.6339877e-02
   2.1490168e+02   2.4313572e-02
   2.1493301e+02   2.2045489e-02
   2.1496495e+02   1.9536357e-02
   2.1499755e+02   1.6787363e-02
   2.1503084e+02   1.3800094e-02
   2.1506489e+02   1.0576442e-02
   2.1509976e+02   7.1184870e-03
   2.1513551e+02   3.4283292e-03
   2.1516770e+02   3.9148372e-15
   2.1516770e+02  -1.9240642e-13
   2.1518883e+02  -2.2960315e-03
   2.1520997e+02  -4.6068583e-03
   2.1523142e+02  -6.9464484e-03
   2.1525313e+02  -9.2878224e-03
   2.1527508e+02  -1.1612909e-02
   2.1529731e+02  -1.3904103e-02
   2.1531981e+02  -1.6144395e-02
   2.1534261e+02  -1.8317356e-02
   2.1536570e+02  -2.0407129e-02
   2.1538909e+02  -2.2397493e-02
   2.1541274e+02  -2.4269371e-02
   2.1543665e+02  -2.6009536e-02
   2.1546083e+02  -2.7605504e-02
   2.1548529e+02  -2.9045588e-02
   2.1551004e+02  -3.0318897e-02
   2.1553509e+02  -3.1415321e-02
   2.1556045e+02  -3.2325528e-02
   2.1558613e+02  -3.3040950e-02
   2.1561214e+02  -3.3553774e-02
   2.1563849e+02  -3.3856936e-02
   2.1566520e+02  -3.3944105e-02
   2.1569229e+02  -3.3809676e-02
   2.1571976e+02  -3.3448760e-02
   2.1574764e+02  -3.2857165e-02
   2.1577594e+02  -3.2031388e-02
   2.1580468e+02  -3.0968601e-02
   2.1583389e+02  -2.9666626e-02
   2.1586358e+02  -2.8123926e-02
   2.1589379e+02  -2.6339573e-02
   2.1592455e+02  -2.4313229e-02
   2.1595587e+02  -2.2045108e-02
   2.1598782e+02  -1.9535937e-02
   2.1602041e+02  -1.6786906e-02
   2.1605371e+02  -1.3799599e-02
   2.1608775e+02  -1.0575910e-02
   2.1612262e+02  -7.1179171e-03
   2.1615838e+02  -3.4277224e-03
   2.1619055e+02  -1.5430365e-15
   2.1619055e+02   1.9477952e-13
   2.1621169e+02   2.2960314e-03
   2.1623283e+02   4.6068582e-03
   2.1625428e+02   6.9464482e-03
   2.1627598e+02   9.2878223e-03
   2.1629794e+02   1.1612909e-02
   2.1632017e+02   1.3904103e-02
   2.1634267e+02   1.6144395e-02
   2.1636547e+02   1.8317356e-02
   2.1638856e+02   2.0407129e-02
   2.1641195e+02   2.2397494e-02
   2.1643560e+02   2.4269371e-02
   2.1645951e+02   2.6009537e-02
   2.1648369e+02   2.7605504e-02
   2.1650815e+02   2.9045588e-02
   2.1653290e+02   3.0318897e-02
   2.1655795e+02   3.1415322e-02
   2.1658331e+02   3.2325529e-02
   2.1660899e+02   3.3040951e-02
   2.1663500e+02   3.3553775e-02
   2.1666135e+02   3.3856936e-02
   2.1668806e+02   3.3944105e-02
   2.1671515e+02   3.3809677e-02
   2.1674262e+02   3.3448760e-02
   2.1677050e+02   3.2857165e-02
   2.1679880e+02   3.2031389e-02
   2.1682754e+02   3.0968602e-02
   2.1685675e+02   2.9666627e-02
   2.1688644e+02   2.8123927e-02
   2.1691665e+02   2.6339575e-02
   2.1694740e+02   2.4313231e-02
   2.1697873e+02   2.2045110e-02
   2.1701068e+02   1.9535939e-02
   2.1704327e+02   1.6786908e-02
   2.1707657e+02   1.3799601e-02
   2.1711061e+02   1.0575911e-02
   2.1714548e+02   7.1179189e-03
   2.1718124e+02   3.4277243e-03
   2.1721341e+02   1.9619766e-13
   2.1721341e+02  -1.2663481e-16
   2.1723455e+02  -2.2960314e-03
   2.1725569e+02  -4.6068581e-03
   2.1727714e+02  -6.9464482e-03
   2.1729884e+02  -9.2878222e-03
   2.1732080e+02  -1.1612909e-02
   2.1734303e+02  -1.3904103e-02
   2.1736553e+02  -1.6144395e-02
   2.1738833e+02  -1.8317356e-02
   2.1741142e+02  -2.0407129e-02
   2.1743481e+02  -2.2397493e-02
   2.1745846e+02  -2.4269371e-02
   2.1748237e+02  -2.6009536e-02
   2.1750655e+02  -2.7605504e-02
   2.1753101e+02  -2.9045588e-02
   2.1755576e+02  -3.0318897e-02
   2.1758081e+02  -3.1415321e-02
   2.1760617e+02  -3.2325528e-02
   2.1763185e+02  -3.3040950e-02
   2.1765786e+02  -3.3553774e-02
   2.1768421e+02  -3.3856936e-02
   2.1771092e+02  -3.3944105e-02
   2.1773801e+02  -3.3809676e-02
   2.1776548e+02  -3.3448760e-02
   2.1779336e+02  -3.2857165e-02
   2.1782166e+02  -3.2031389e-02
   2.1785040e+02  -3.0968601e-02
   2.1787961e+02  -2.9666626e-02
   2.1790930e+02  -2.8123926e-02
   2.1793951e+02  -2.6339573e-02
   2.1797026e+02  -2.4313230e-02
   2.1800159e+02  -2.2045108e-02
   2.1803353e+02  -1.9535937e-02
   2.1806613e+02  -1.6786906e-02
   2.1809942e+02  -1.3799599e-02
   2.1813347e+02  -1.0575910e-02
   2.1816834e+02  -7.1179173e-03
   2.1820410e+02  -3.4277226e-03
   2.1823627e+02  -4.5141842e-15
   2.1823627e+02   1.9180794e-13
   2.1825741e+02   2.2960314e-03
   2.1827855e+02   4.6068582e-03
   2.1830000e+02   6.9464482e-03
   2.1832170e+02   9.2878223e-03
   2.1834366e+02   1.1612909e-02
   2.1836589e+02   1.3904103e-02
   2.1838839e+02   1.6144395e-02
   2.1841118e+02   1.8317356e-02
   2.1843428e+02   2.0407129e-02
   2.1845767e+02   2.2397494e-02
   2.1848132e+02   2.4269371e-02
   2.1850523e+02   2.6009537e-02
   2.1852941e+02   2.7605504e-02
   2.1855387e+02   2.9045588e-02
   2.1857862e+02   3.0318897e-02
   2.1860367e+02   3.1415322e-02
   2.1862903e+02   3.2325529e-02
   2.1865471e+02   3.3040951e-02
   2.1868072e+02   3.3553775e-02
   2.1870707e+02   3.3856936e-02
   2.1873378e+02   3.3944105e-02
   2.1876087e+02   3.3809677e-02
   2.1878834e+02   3.3448760e-02
   2.1881622e+02   3.2857166e-02
   2.1884452e+02   3.2031389e-02
   2.1887326e+02   3.0968602e-02
   2.1890247e+02   2.9666627e-02
   2.1893216e+02   2.8123927e-02
   2.1896237e+02   2.6339575e-02
   2.1899312e+02   2.4313231e-02
   2.1902445e+02   2.2045110e-02
   2.1905639e+02   1.9535939e-02
   2.1908899e+02   1.6786908e-02
   2.1912228e+02   1.3799601e-02
   2.1915633e+02   1.0575911e-02
   2.1919120e+02   7.1179189e-03
   2.1922696e+02   3.4277244e-03
   2.1925913e+02   1.9513210e-13
   2.1925913e+02  -1.1891529e-15
   2.1928027e+02  -2.2960314e-03
   2.1930141e+02  -4.6068581e-03
   2.1932286e+02  -6.9464482e-03
   2.1934456e+02  -9.2878223e-03
   2.1936652e+02  -1.1612909e-02
   2.1938875e+02  -1.3904103e-02
   2.1941125e+02  -1.6144395e-02
   2.1943404e+02  -1.8317356e-02
   2.1945714e+02  -2.0407129e-02
   2.1948053e+02  -2.2397493e-02
   2.1950418e+02  -2.4269371e-02
   2.1952809e+02  -2.6009536e-02
   2.1955227e+02  -2.7605504e-02
   2.1957673e+02  -2.9045588e-02
   2.1960148e+02  -3.0318897e-02
   2.1962653e+02  -3.1415321e-02
   2.1965189e+02  -3.2325528e-02
   2.1967757e+02  -3.3040950e-02
   2.1970358e+02  -3.3553774e-02
   2.1972993e+02  -3.3856936e-02
   2.1975664e+02  -3.3944105e-02
   2.1978373e+02  -3.3809676e-02
   2.1981120e+02  -3.3448760e-02
   2.1983908e+02  -3.2857165e-02
   2.1986738e+02  -3.2031389e-02
   2.1989612e+02  -3.0968601e-02
   2.1992533e+02  -2.9666626e-02
   2.1995502e+02  -2.8123926e-02
   2.1998523e+02  -2.6339573e-02
   2.2001598e+02  -2.4313230e-02
   2.2004731e+02  -2.2045108e-02
   2.2007925e+02  -1.9535937e-02
   2.2010399e+02  -1.7466562e-02
   2.2010399e+02  -1.7466562e-02
   2.2013658e+02  -1.4584184e-02
   2.2017045e+02  -1.1418964e-02
   2.2020510e+02  -8.0204805e-03
   2.2024062e+02  -4.3892129e-03
   2.2027710e+02  -5.2718521e-04
   2.2028199e+02  -1.9519445e-13
   2.2028199e+02   1.1271366e-15
   2.2030313e+02   2.2956387e-03
   2.2032426e+02   4.6060714e-03
   2.2034572e+02   6.9456639e-03
   2.2036742e+02   9.2870403e-03
   2.2038938e+02   1.1612135e-02
   2.2041160e+02   1.3903344e-02
   2.2043410e+02   1.6143656e-02
   2.2045690e+02   1.8316642e-02
   2.2047999e+02   2.0406445e-02
   2.2050338e+02   2.2396847e-02
   2.2052703e+02   2.4268766e-02
   2.2055094e+02   2.6008978e-02
   2.2057512e+02   2.7604996e-02
   2.2059958e+02   2.9045134e-02
   2.2062433e+02   3.0318500e-02
   2.2064938e+02   3.1414986e-02
   2.2067474e+02   3.2325257e-02
   2.2070042e+02   3.3040745e-02
   2.2072643e+02   3.3553638e-02
   2.2075278e+02   3.3856871e-02
   2.2077949e+02   3.3944113e-02
   2.2080658e+02   3.3809759e-02
   2.2083405e+02   3.3448919e-02
   2.2086193e+02   3.2857402e-02
   2.2089023e+02   3.2031705e-02
   2.2091897e+02   3.0968997e-02
   2.2094818e+02   2.9667103e-02
   2.2097787e+02   2.8124483e-02
   2.2100808e+02   2.6340212e-02
   2.2103883e+02   2.4313949e-02
   2.2107016e+02   2.2045909e-02
   2.2110210e+02   1.9536818e-02
   2.2113470e+02   1.6787867e-02
   2.2116799e+02   1.3800639e-02
   2.2120204e+02   1.0577029e-02
   2.2123691e+02   7.1191142e-03
   2.2127266e+02   3.4289969e-03
   2.2130485e+02   2.1592970e-15
   2.2130485e+02  -1.9416413e-13
   2.2132599e+02  -2.2960315e-03
   2.2134713e+02  -4.6068585e-03
   2.2136858e+02  -6.9464485e-03
   2.2139028e+02  -9.2878226e-03
   2.2141224e+02  -1.1612909e-02
   2.2143447e+02  -1.3904104e-02
   2.2145697e+02  -1.6144395e-02
   2.2147976e+02  -1.8317356e-02
   2.2150286e+02  -2.0407129e-02
   2.2152625e+02  -2.2397494e-02
   2.2154989e+02  -2.4269371e-02
   2.2157380e+02  -2.6009537e-02
   2.2159799e+02  -2.7605504e-02
   2.2162245e+02  -2.9045588e-02
   2.2164720e+02  -3.0318897e-02
   2.2167225e+02  -3.1415321e-02
   2.2169761e+02  -3.2325529e-02
   2.2172328e+02  -3.3040950e-02
   2.2174930e+02  -3.3553774e-02
   2.2177565e+02  -3.3856936e-02
   2.2180236e+02  -3.3944105e-02
   2.2182945e+02  -3.3809676e-02
   2.2185692e+02  -3.3448760e-02
   2.2188480e+02  -3.2857165e-02
   2.2191310e+02  -3.2031388e-02
   2.2194184e+02  -3.0968601e-02
   2.2197105e+02  -2.9666626e-02
   2.2200074e+02  -2.8123926e-02
   2.2203095e+02  -2.6339573e-02
   2.2206170e+02  -2.4313229e-02
   2.2209303e+02  -2.2045108e-02
   2.2212497e+02  -1.9535937e-02
   2.2215757e+02  -1.6786906e-02
   2.2219086e+02  -1.3799599e-02
   2.2222491e+02  -1.0575909e-02
   2.2225978e+02  -7.1179169e-03
   2.2229554e+02  -3.4277222e-03
   2.2232771e+02  -2.0413359e-15
   2.2232771e+02   1.9428252e-13
   2.2234885e+02   2.2960314e-03
   2.2236999e+02   4.6068582e-03
   2.2239144e+02   6.9464482e-03
   2.2241314e+02   9.2878223e-03
   2.2243510e+02   1.1612909e-02
   2.2245733e+02   1.3904103e-02
   2.2247983e+02   1.6144395e-02
   2.2250262e+02   1.8317356e-02
   2.2252572e+02   2.0407129e-02
   2.2254911e+02   2.2397493e-02
   2.2257275e+02   2.4269371e-02
   2.2259666e+02   2.6009537e-02
   2.2262085e+02   2.7605504e-02
   2.2264531e+02   2.9045588e-02
   2.2267006e+02   3.0318897e-02
   2.2269511e+02   3.1415322e-02
   2.2272047e+02   3.2325529e-02
   2.2274614e+02   3.3040951e-02
   2.2277215e+02   3.3553775e-02
   2.2279851e+02   3.3856936e-02
   2.2282522e+02   3.3944105e-02
   2.2285231e+02   3.3809677e-02
   2.2287978e+02   3.3448760e-02
   2.2290766e+02   3.2857165e-02
   2.2293596e+02   3.2031389e-02
   2.2296470e+02   3.0968602e-02
   2.2299391e+02   2.9666627e-02
   2.2302360e+02   2.8123927e-02
   2.2305381e+02   2.6339574e-02
   2.2308456e+02   2.4313231e-02
   2.2311589e+02   2.2045110e-02
   2.2314783e+02   1.9535939e-02
   2.2318043e+02   1.6786907e-02
   2.2321372e+02   1.3799601e-02
   2.2324777e+02   1.0575911e-02
   2.2328264e+02   7.1179187e-03
   2.2331840e+02   3.4277241e-03
   2.2335057e+02   1.9481725e-13
   2.2335057e+02  -1.5048726e-15
   2.2337171e+02  -2.2960314e-03
   2.2339285e+02  -4.6068582e-03
   2.2341430e+02  -6.9464482e-03
   2.2343600e+02  -9.2878223e-03
   2.2345796e+02  -1.1612909e-02
   2.2348019e+02  -1.3904103e-02
   2.2350269e+02  -1.6144395e-02
   2.2352548e+02  -1.8317356e-02
   2.2354857e+02  -2.0407129e-02
   2.2357197e+02  -2.2397493e-02
   2.2359561e+02  -2.4269371e-02
   2.2361952e+02  -2.6009536e-02
   2.2364371e+02  -2.7605504e-02
   2.2366817e+02  -2.9045588e-02
   2.2369292e+02  -3.0318897e-02
   2.2371797e+02  -3.1415321e-02
   2.2374333e+02  -3.2325529e-02
   2.2376900e+02  -3.3040950e-02
   2.2379501e+02  -3.3553774e-02
   2.2382137e+02  -3.3856936e-02
   2.2384808e+02  -3.3944105e-02
   2.2387517e+02  -3.3809676e-02
   2.2390264e+02  -3.3448760e-02
   2.2393052e+02  -3.2857165e-02
   2.2395882e+02  -3.2031389e-02
   2.2398756e+02  -3.0968601e-02
   2.2401677e+02  -2.9666626e-02
   2.2404646e+02  -2.8123926e-02
   2.2407667e+02  -2.6339574e-02
   2.2410742e+02  -2.4313230e-02
   2.2413875e+02  -2.2045109e-02
   2.2417069e+02  -1.9535938e-02
   2.2420329e+02  -1.6786906e-02
   2.2423658e+02  -1.3799600e-02
   2.2427063e+02  -1.0575910e-02
   2.2430550e+02  -7.1179176e-03
   2.2434125e+02  -3.4277230e-03
   2.2437343e+02  -1.7295193e-15
   2.2437343e+02   1.9459304e-13
   2.2439457e+02   2.2960314e-03
   2.2441571e+02   4.6068582e-03
   2.2443716e+02   6.9464482e-03
   2.2445886e+02   9.2878223e-03
   2.2448082e+02   1.1612909e-02
   2.2450305e+02   1.3904103e-02
   2.2452555e+02   1.6144395e-02
   2.2454834e+02   1.8317356e-02
   2.2457143e+02   2.0407129e-02
   2.2459483e+02   2.2397493e-02
   2.2461847e+02   2.4269371e-02
   2.2464238e+02   2.6009537e-02
   2.2466657e+02   2.7605504e-02
   2.2469103e+02   2.9045588e-02
   2.2471578e+02   3.0318897e-02
   2.2474083e+02   3.1415322e-02
   2.2476619e+02   3.2325529e-02
   2.2479186e+02   3.3040950e-02
   2.2481787e+02   3.3553775e-02
   2.2484423e+02   3.3856936e-02
   2.2487094e+02   3.3944105e-02
   2.2489803e+02   3.3809677e-02
   2.2492550e+02   3.3448760e-02
   2.2495338e+02   3.2857165e-02
   2.2498168e+02   3.2031389e-02
   2.2501042e+02   3.0968602e-02
   2.2503962e+02   2.9666627e-02
   2.2506932e+02   2.8123927e-02
   2.2509953e+02   2.6339574e-02
   2.2513028e+02   2.4313230e-02
   2.2516161e+02   2.2045109e-02
   2.2519355e+02   1.9535939e-02
   2.2522615e+02   1.6786907e-02
   2.2525944e+02   1.3799601e-02
   2.2529349e+02   1.0575911e-02
   2.2532836e+02   7.1179185e-03
   2.2536411e+02   3.4277239e-03
   2.2539629e+02   1.9394208e-15
   2.2539629e+02  -1.9437967e-13
   2.2541743e+02  -2.2960314e-03
   2.2543857e+02  -4.6068582e-03
   2.2546002e+02  -6.9464482e-03
   2.2548172e+02  -9.2878223e-03
   2.2550368e+02  -1.1612909e-02
   2.2552591e+02  -1.3904103e-02
   2.2554841e+02  -1.6144395e-02
   2.2557120e+02  -1.8317356e-02
   2.2559429e+02  -2.0407129e-02
   2.2561769e+02  -2.2397493e-02
   2.2564133e+02  -2.4269371e-02
   2.2566524e+02  -2.6009536e-02
   2.2568943e+02  -2.7605504e-02
   2.2571389e+02  -2.9045588e-02
   2.2573864e+02  -3.0318897e-02
   2.2576369e+02  -3.1415321e-02
   2.2578904e+02  -3.2325529e-02
   2.2581472e+02  -3.3040950e-02
   2.2584073e+02  -3.3553775e-02
   2.2586709e+02  -3.3856936e-02
   2.2589380e+02  -3.3944105e-02
   2.2592089e+02  -3.3809676e-02
   2.2594836e+02  -3.3448760e-02
   2.2597624e+02  -3.2857165e-02
   2.2600454e+02  -3.2031389e-02
   2.2603328e+02  -3.0968601e-02
   2.2606248e+02  -2.9666627e-02
   2.2609218e+02  -2.8123926e-02
   2.2612239e+02  -2.6339574e-02
   2.2615314e+02  -2.4313230e-02
   2.2618447e+02  -2.2045109e-02
   2.2621641e+02  -1.9535938e-02
   2.2624901e+02  -1.6786907e-02
   2.2628230e+02  -1.3799600e-02
   2.2631635e+02  -1.0575910e-02
   2.2635122e+02  -7.1179178e-03
   2.2638697e+02  -3.4277232e-03
   2.2641915e+02  -1.8388069e-16
   2.2641915e+02   1.9613608e-13
   2.2644029e+02   2.2960314e-03
   2.2646143e+02   4.6068582e-03
   2.2648288e+02   6.9464482e-03
   2.2649571e+02   8.3348551e-03
   2.2649571e+02   8.3348551e-03
   2.2651741e+02   1.0652687e-02
   2.2653953e+02   1.2960290e-02
   2.2656192e+02   1.5223687e-02
   2.2658459e+02   1.7426494e-02
   2.2660755e+02   1.9552612e-02
   2.2663082e+02   2.1586513e-02
   2.2665437e+02   2.3509129e-02
   2.2667817e+02   2.5305421e-02
   2.2670223e+02   2.6962590e-02
   2.2672658e+02   2.8468620e-02
   2.2675121e+02   2.9812291e-02
   2.2677613e+02   3.0983172e-02
   2.2680136e+02   3.1971608e-02
   2.2682691e+02   3.2768717e-02
   2.2685278e+02   3.3366372e-02
   2.2687899e+02   3.3757203e-02
   2.2690555e+02   3.3934574e-02
   2.2693248e+02   3.3892583e-02
   2.2695979e+02   3.3626044e-02
   2.2698750e+02   3.3130478e-02
   2.2701562e+02   3.2402100e-02
   2.2704417e+02   3.1437802e-02
   2.2707319e+02   3.0235140e-02
   2.2710268e+02   2.8792315e-02
   2.2713267e+02   2.7108148e-02
   2.2716319e+02   2.5182061e-02
   2.2719428e+02   2.3014043e-02
   2.2722596e+02   2.0604615e-02
   2.2725828e+02   1.7954782e-02
   2.2729128e+02   1.5065973e-02
   2.2732501e+02   1.1939967e-02
   2.2735953e+02   8.5787835e-03
   2.2739491e+02   4.9845381e-03
   2.2743123e+02   1.1592384e-03
   2.2744201e+02   1.9567334e-13
   2.2744201e+02  -6.4813606e-16
   2.2746315e+02  -2.2957255e-03
   2.2748428e+02  -4.6062453e-03
   2.2750573e+02  -6.9458372e-03
   2.2752744e+02  -9.2872131e-03
   2.2754939e+02  -1.1612306e-02
   2.2757162e+02  -1.3903512e-02
   2.2759412e+02  -1.6143819e-02
   2.2761692e+02  -1.8316800e-02
   2.2764001e+02  -2.0406597e-02
   2.2766340e+02  -2.2396990e-02
   2.2768705e+02  -2.4268900e-02
   2.2771096e+02  -2.6009101e-02
   2.2773514e+02  -2.7605108e-02
   2.2775960e+02  -2.9045234e-02
   2.2778435e+02  -3.0318588e-02
   2.2780940e+02  -3.1415060e-02
   2.2783476e+02  -3.2325316e-02
   2.2786044e+02  -3.3040790e-02
   2.2788645e+02  -3.3553668e-02
   2.2791280e+02  -3.3856885e-02
   2.2793951e+02  -3.3944111e-02
   2.2796660e+02  -3.3809741e-02
   2.2799407e+02  -3.3448884e-02
   2.2802195e+02  -3.2857349e-02
   2.2805025e+02  -3.2031635e-02
   2.2807899e+02  -3.0968909e-02
   2.2810820e+02  -2.9666997e-02
   2.2813789e+02  -2.8124360e-02
   2.2816810e+02  -2.6340070e-02
   2.2819885e+02  -2.4313789e-02
   2.2823018e+02  -2.2045731e-02
   2.2826212e+02  -1.9536623e-02
   2.2829472e+02  -1.6787654e-02
   2.2832801e+02  -1.3800409e-02
   2.2836206e+02  -1.0576781e-02
   2.2839693e+02  -7.1188491e-03
   2.2843268e+02  -3.4287147e-03
   2.2846487e+02  -2.1159290e-15
   2.2846487e+02   1.9420490e-13
   2.2848601e+02   2.2960315e-03
   2.2850715e+02   4.6068584e-03
   2.2852860e+02   6.9464485e-03
   2.2855030e+02   9.2878225e-03
   2.2857226e+02   1.1612909e-02
   2.2859449e+02   1.3904104e-02
   2.2861699e+02   1.6144395e-02
   2.2863978e+02   1.8317356e-02
   2.2866287e+02   2.0407129e-02
   2.2868627e+02   2.2397494e-02
   2.2870991e+02   2.4269371e-02
   2.2873382e+02   2.6009537e-02
   2.2875800e+02   2.7605504e-02
   2.2878247e+02   2.9045588e-02
   2.2880722e+02   3.0318897e-02
   2.2883227e+02   3.1415322e-02
   2.2885762e+02   3.2325529e-02
   2.2888330e+02   3.3040950e-02
   2.2890931e+02   3.3553775e-02
   2.2893567e+02   3.3856936e-02
   2.2896238e+02   3.3944105e-02
   2.2898946e+02   3.3809677e-02
   2.2901694e+02   3.3448760e-02
   2.2904481e+02   3.2857165e-02
   2.2907311e+02   3.2031389e-02
   2.2910186e+02   3.0968601e-02
   2.2913106e+02   2.9666627e-02
   2.2916076e+02   2.8123926e-02
   2.2919097e+02   2.6339574e-02
   2.2922172e+02   2.4313230e-02
   2.2925305e+02   2.2045109e-02
   2.2928499e+02   1.9535938e-02
   2.2931759e+02   1.6786907e-02
   2.2935088e+02   1.3799600e-02
   2.2938493e+02   1.0575910e-02
   2.2941980e+02   7.1179177e-03
   2.2945555e+02   3.4277231e-03
   2.2948773e+02   1.9529343e-13
   2.2948773e+02  -1.0247879e-15
   2.2950887e+02  -2.2960314e-03
   2.2953001e+02  -4.6068582e-03
   2.2955146e+02  -6.9464482e-03
   2.2957316e+02  -9.2878223e-03
   2.2959512e+02  -1.1612909e-02
   2.2961735e+02  -1.3904103e-02
   2.2963985e+02  -1.6144395e-02
   2.2966264e+02  -1.8317356e-02
   2.2968573e+02  -2.0407129e-02
   2.2970913e+02  -2.2397493e-02
   2.2973277e+02  -2.4269371e-02
   2.2975668e+02  -2.6009537e-02
   2.2978086e+02  -2.7605504e-02
   2.2980533e+02  -2.9045588e-02
   2.2983008e+02  -3.0318897e-02
   2.2985513e+02  -3.1415322e-02
   2.2988048e+02  -3.2325529e-02
   2.2990616e+02  -3.3040950e-02
   2.2993217e+02  -3.3553775e-02
   2.2995853e+02  -3.3856936e-02
   2.2998524e+02  -3.3944105e-02
   2.3001232e+02  -3.3809677e-02
   2.3003980e+02  -3.3448760e-02
   2.3006767e+02  -3.2857165e-02
   2.3009597e+02  -3.2031389e-02
   2.3012472e+02  -3.0968601e-02
   2.3015392e+02  -2.9666627e-02
   2.3018362e+02  -2.8123926e-02
   2.3021383e+02  -2.6339574e-02
   2.3024458e+02  -2.4313230e-02
   2.3027591e+02  -2.2045109e-02
   2.3030785e+02  -1.9535938e-02
   2.3034045e+02  -1.6786907e-02
   2.3037374e+02  -1.3799600e-02
   2.3040779e+02  -1.0575911e-02
   2.3044266e+02  -7.1179181e-03
   2.3047841e+02  -3.4277235e-03
   2.3051059e+02  -4.4669130e-16
   2.3051059e+02   1.9587457e-13
   2.3053173e+02   2.2960314e-03
   2.3055287e+02   4.6068582e-03
   2.3057432e+02   6.9464482e-03
   2.3059602e+02   9.2878223e-03
   2.3061798e+02   1.1612909e-02
   2.3064021e+02   1.3904103e-02
   2.3066271e+02   1.6144395e-02
   2.3068550e+02   1.8317356e-02
   2.3070859e+02   2.0407129e-02
   2.3073198e+02   2.2397493e-02
   2.3075563e+02   2.4269371e-02
   2.3077954e+02   2.6009537e-02
   2.3080372e+02   2.7605504e-02
   2.3082818e+02   2.9045588e-02
   2.3085294e+02   3.0318897e-02
   2.3087798e+02   3.1415321e-02
   2.3090334e+02   3.2325529e-02
   2.3092902e+02   3.3040950e-02
   2.3095503e+02   3.3553775e-02
   2.3098139e+02   3.3856936e-02
   2.3100810e+02   3.3944105e-02
   2.3103518e+02   3.3809677e-02
   2.3106266e+02   3.3448760e-02
   2.3109053e+02   3.2857165e-02
   2.3111883e+02   3.2031389e-02
   2.3114758e+02   3.0968601e-02
   2.3117678e+02   2.9666627e-02
   2.3120648e+02   2.8123926e-02
   2.3123669e+02   2.6339574e-02
   2.3126744e+02   2.4313230e-02
   2.3129877e+02   2.2045109e-02
   2.3133071e+02   1.9535938e-02
   2.3136331e+02   1.6786907e-02
   2.3139660e+02   1.3799600e-02
   2.3143065e+02   1.0575910e-02
   2.3146552e+02   7.1179180e-03
   2.3150127e+02   3.4277234e-03
   2.3153345e+02   4.4985717e-15
   2.3153345e+02  -1.9182312e-13
   2.3155459e+02  -2.2960314e-03
   2.3157573e+02  -4.6068582e-03
   2.3159718e+02  -6.9464482e-03
   2.3161888e+02  -9.2878223e-03
   2.3164084e+02  -1.1612909e-02
   2.3166307e+02  -1.3904103e-02
   2.3168557e+02  -1.6144395e-02
   2.3170836e+02  -1.8317356e-02
   2.3173145e+02  -2.0407129e-02
   2.3175484e+02  -2.2397493e-02
   2.3177849e+02  -2.4269371e-02
   2.3180240e+02  -2.6009537e-02
   2.3182658e+02  -2.7605504e-02
   2.3185104e+02  -2.9045588e-02
   2.3187580e+02  -3.0318897e-02
   2.3190084e+02  -3.1415322e-02
   2.3192620e+02  -3.2325529e-02
   2.3195188e+02  -3.3040950e-02
   2.3197789e+02  -3.3553775e-02
   2.3200425e+02  -3.3856936e-02
   2.3203096e+02  -3.3944105e-02
   2.3205804e+02  -3.3809677e-02
   2.3208552e+02  -3.3448760e-02
   2.3211339e+02  -3.2857165e-02
   2.3214169e+02  -3.2031389e-02
   2.3217044e+02  -3.0968601e-02
   2.3219964e+02  -2.9666627e-02
   2.3222934e+02  -2.8123926e-02
   2.3225955e+02  -2.6339574e-02
   2.3229030e+02  -2.4313230e-02
   2.3232163e+02  -2.2045109e-02
   2.3235357e+02  -1.9535938e-02
   2.3238617e+02  -1.6786907e-02
   2.3241946e+02  -1.3799600e-02
   2.3245351e+02  -1.0575911e-02
   2.3248838e+02  -7.1179183e-03
   2.3252413e+02  -3.4277237e-03
   2.3255631e+02  -1.9580301e-13
   2.3255631e+02   5.1868232e-16
   2.3257745e+02   2.2960314e-03
   2.3259859e+02   4.6068582e-03
   2.3262004e+02   6.9464482e-03
   2.3264174e+02   9.2878223e-03
   2.3266370e+02   1.1612909e-02
   2.3268593e+02   1.3904103e-02
   2.3270843e+02   1.6144395e-02
   2.3273122e+02   1.8317356e-02
   2.3275431e+02   2.0407129e-02
   2.3277770e+02   2.2397493e-02
   2.3280135e+02   2.4269371e-02
   2.3282526e+02   2.6009536e-02
   2.3284944e+02   2.7605504e-02
   2.3287390e+02   2.9045588e-02
   2.3288743e+02   2.9764762e-02
   2.3288743e+02   2.9764762e-02
   2.3291218e+02   3.0935269e-02
   2.3293740e+02   3.1932052e-02
   2.3296293e+02   3.2737759e-02
   2.3298879e+02   3.3344358e-02
   2.3301498e+02   3.3744440e-02
   2.3304153e+02   3.3931340e-02
   2.3306844e+02   3.3899122e-02
   2.3309574e+02   3.3642570e-02
   2.3312343e+02   3.3157173e-02
   2.3315153e+02   3.2439116e-02
   2.3318007e+02   3.1485263e-02
   2.3320906e+02   3.0293139e-02
   2.3323853e+02   2.8860917e-02
   2.3326850e+02   2.7187394e-02
   2.3329900e+02   2.5271963e-02
   2.3333006e+02   2.3114591e-02
   2.3336171e+02   2.0715775e-02
   2.3339400e+02   1.8076499e-02
   2.3342697e+02   1.5198178e-02
   2.3346067e+02   1.2082575e-02
   2.3349515e+02   8.7317024e-03
   2.3353049e+02   5.1476751e-03
   2.3356676e+02   1.3325112e-03
   2.3357917e+02   1.9555212e-13
   2.3357917e+02  -7.7021722e-16
   2.3360031e+02  -2.2957492e-03
   2.3362144e+02  -4.6062927e-03
   2.3364289e+02  -6.9458845e-03
   2.3366459e+02  -9.2872603e-03
   2.3368655e+02  -1.1612353e-02
   2.3370878e+02  -1.3903558e-02
   2.3373128e+02  -1.6143864e-02
   2.3375407e+02  -1.8316843e-02
   2.3377717e+02  -2.0406638e-02
   2.3380056e+02  -2.2397029e-02
   2.3382421e+02  -2.4268936e-02
   2.3384812e+02  -2.6009135e-02
   2.3387230e+02  -2.7605139e-02
   2.3389676e+02  -2.9045262e-02
   2.3392151e+02  -3.0318612e-02
   2.3394656e+02  -3.1415080e-02
   2.3397192e+02  -3.2325333e-02
   2.3399759e+02  -3.3040802e-02
   2.3402361e+02  -3.3553676e-02
   2.3404996e+02  -3.3856889e-02
   2.3407667e+02  -3.3944110e-02
   2.3410376e+02  -3.3809736e-02
   2.3413123e+02  -3.3448874e-02
   2.3415911e+02  -3.2857335e-02
   2.3418741e+02  -3.2031616e-02
   2.3421615e+02  -3.0968885e-02
   2.3424536e+02  -2.9666969e-02
   2.3427505e+02  -2.8124326e-02
   2.3430526e+02  -2.6340032e-02
   2.3433601e+02  -2.4313746e-02
   2.3436734e+02  -2.2045683e-02
   2.3439928e+02  -1.9536570e-02
   2.3443188e+02  -1.6787596e-02
   2.3446517e+02  -1.3800347e-02
   2.3449922e+02  -1.0576714e-02
   2.3453409e+02  -7.1187774e-03
   2.3456984e+02  -3.4286383e-03
   2.3460203e+02  -1.9569416e-13
   2.3460203e+02   6.2710254e-16
   2.3462317e+02   2.2960315e-03
   2.3464431e+02   4.6068584e-03
   2.3466576e+02   6.9464485e-03
   2.3468746e+02   9.2878225e-03
   2.3470942e+02   1.1612909e-02
   2.3473164e+02   1.3904104e-02
   2.3475415e+02   1.6144395e-02
   2.3477694e+02   1.8317356e-02
   2.3480003e+02   2.0407129e-02
   2.3482342e+02   2.2397494e-02
   2.3484707e+02   2.4269371e-02
   2.3487098e+02   2.6009537e-02
   2.3489516e+02   2.7605504e-02
   2.3491962e+02   2.9045588e-02
   2.3494437e+02   3.0318897e-02
   2.3496942e+02   3.1415322e-02
   2.3499478e+02   3.2325529e-02
   2.3502046e+02   3.3040950e-02
   2.3504647e+02   3.3553775e-02
   2.3507283e+02   3.3856936e-02
   2.3509954e+02   3.3944105e-02
   2.3512662e+02   3.3809676e-02
   2.3515410e+02   3.3448760e-02
   2.3518197e+02   3.2857165e-02
   2.3521027e+02   3.2031389e-02
   2.3523902e+02   3.0968601e-02
   2.3526822e+02   2.9666626e-02
   2.3529792e+02   2.8123926e-02
   2.3532813e+02   2.6339574e-02
   2.3535888e+02   2.4313230e-02
   2.3539021e+02   2.2045109e-02
   2.3542215e+02   1.9535938e-02
   2.3545474e+02   1.6786906e-02
   2.3548804e+02   1.3799600e-02
   2.3552209e+02   1.0575910e-02
   2.3555695e+02   7.1179174e-03
   2.3559271e+02   3.4277228e-03
   2.3562489e+02   1.9472965e-13
   2.3562489e+02  -1.5929098e-15
   2.3564603e+02  -2.2960314e-03
   2.3566717e+02  -4.6068582e-03
   2.3568862e+02  -6.9464482e-03
   2.3571032e+02  -9.2878223e-03
   2.3573228e+02  -1.1612909e-02
   2.3575450e+02  -1.3904103e-02
   2.3577701e+02  -1.6144395e-02
   2.3579980e+02  -1.8317356e-02
   2.3582289e+02  -2.0407129e-02
   2.3584628e+02  -2.2397493e-02
   2.3586993e+02  -2.4269371e-02
   2.3589384e+02  -2.6009537e-02
   2.3591802e+02  -2.7605504e-02
   2.3594248e+02  -2.9045588e-02
   2.3596723e+02  -3.0318897e-02
   2.3599228e+02  -3.1415322e-02
   2.3601764e+02  -3.2325529e-02
   2.3604332e+02  -3.3040950e-02
   2.3606933e+02  -3.3553775e-02
   2.3609569e+02  -3.3856936e-02
   2.3612240e+02  -3.3944105e-02
   2.3614948e+02  -3.3809677e-02
   2.3617696e+02  -3.3448760e-02
   2.3620483e+02  -3.2857165e-02
   2.3623313e+02  -3.2031389e-02
   2.3626187e+02  -3.0968601e-02
   2.3629108e+02  -2.9666627e-02
   2.3632078e+02  -2.8123927e-02
   2.3635099e+02  -2.6339574e-02
   2.3638174e+02  -2.4313230e-02
   2.3641307e+02  -2.2045109e-02
   2.3644501e+02  -1.9535938e-02
   2.3647760e+02  -1.6786907e-02
   2.3651090e+02  -1.3799600e-02
   2.3654495e+02  -1.0575911e-02
   2.3657981e+02  -7.1179184e-03
   2.3661557e+02  -3.4277238e-03
   2.3664775e+02  -1.9361162e-13
   2.3664775e+02   2.7066023e-15
   2.3666889e+02   2.2960314e-03
   2.3669003e+02   4.6068582e-03
   2.3671148e+02   6.9464482e-03
   2.3673318e+02   9.2878223e-03
   2.3675514e+02   1.1612909e-02
   2.3677736e+02   1.3904103e-02
   2.3679987e+02   1.6144395e-02
   2.3682266e+02   1.8317356e-02
   2.3684575e+02   2.0407129e-02
   2.3686914e+02   2.2397493e-02
   2.3689279e+02   2.4269371e-02
   2.3691670e+02   2.6009536e-02
   2.3694088e+02   2.7605504e-02
   2.3696534e+02   2.9045588e-02
   2.3699009e+02   3.0318897e-02
   2.3701514e+02   3.1415321e-02
   2.3704050e+02   3.2325529e-02
   2.3706618e+02   3.3040950e-02
   2.3709219e+02   3.3553775e-02
   2.3711855e+02   3.3856936e-02
   2.3714526e+02   3.3944105e-02
   2.3717234e+02   3.3809676e-02
   2.3719982e+02   3.3448760e-02
   2.3722769e+02   3.2857165e-02
   2.3725599e+02   3.2031389e-02
   2.3728473e+02   3.0968601e-02
   2.3731394e+02   2.9666627e-02
   2.3734364e+02   2.8123926e-02
   2.3737385e+02   2.6339574e-02
   2.3740460e+02   2.4313230e-02
   2.3743593e+02   2.2045109e-02
   2.3746787e+02   1.9535938e-02
   2.3750046e+02   1.6786907e-02
   2.3753376e+02   1.3799600e-02
   2.3756781e+02   1.0575910e-02
   2.3760267e+02   7.1179178e-03
   2.3763843e+02   3.4277232e-03
   2.3767061e+02   1.9586199e-13
   2.3767061e+02  -4.6100276e-16
   2.3769175e+02  -2.2960314e-03
   2.3771288e+02  -4.6068582e-03
   2.3773434e+02  -6.9464482e-03
   2.3775604e+02  -9.2878223e-03
   2.3777800e+02  -1.1612909e-02
   2.3780022e+02  -1.3904103e-02
   2.3782273e+02  -1.6144395e-02
   2.3784552e+02  -1.8317356e-02
   2.3786861e+02  -2.0407129e-02
   2.3789200e+02  -2.2397493e-02
   2.3791565e+02  -2.4269371e-02
   2.3793956e+02  -2.6009537e-02
   2.3796374e+02  -2.7605504e-02
   2.3798820e+02  -2.9045588e-02
   2.3801295e+02  -3.0318897e-02
   2.3803800e+02  -3.1415322e-02
   2.3806336e+02  -3.2325529e-02
   2.3808904e+02  -3.3040950e-02
   2.3811505e+02  -3.3553775e-02
   2.3814141e+02  -3.3856936e-02
   2.3816812e+02  -3.3944105e-02
   2.3819520e+02  -3.3809677e-02
   2.3822267e+02  -3.3448760e-02
   2.3825055e+02  -3.2857165e-02
   2.3827885e+02  -3.2031389e-02
   2.3830759e+02  -3.0968601e-02
   2.3833680e+02  -2.9666627e-02
   2.3836650e+02  -2.8123927e-02
   2.3839671e+02  -2.6339574e-02
   2.3842746e+02  -2.4313230e-02
   2.3845879e+02  -2.2045109e-02
   2.3849073e+02  -1.9535938e-02
   2.3852332e+02  -1.6786907e-02
   2.3855662e+02  -1.3799600e-02
   2.3859067e+02  -1.0575911e-02
   2.3862553e+02  -7.1179184e-03
   2.3866129e+02  -3.4277238e-03
   2.3869347e+02  -1.9609965e-13
   2.3869347e+02   2.2377933e-16
   2.3871461e+02   2.2960314e-03
   2.3873574e+02   4.6068582e-03
   2.3875720e+02   6.9464482e-03
   2.3877890e+02   9.2878223e-03
   2.3880086e+02   1.1612909e-02
   2.3882308e+02   1.3904103e-02
   2.3884559e+02   1.6144395e-02
   2.3886838e+02   1.8317356e-02
   2.3889147e+02   2.0407129e-02
   2.3891486e+02   2.2397493e-02
   2.3893851e+02   2.4269371e-02
   2.3896242e+02   2.6009536e-02
   2.3898660e+02   2.7605504e-02
   2.3901106e+02   2.9045588e-02
   2.3903581e+02   3.0318897e-02
   2.3906086e+02   3.1415321e-02
   2.3908622e+02   3.2325529e-02
   2.3911190e+02   3.3040950e-02
   2.3913791e+02   3.3553775e-02
   2.3916426e+02   3.3856936e-02
   2.3919098e+02   3.3944105e-02
   2.3921806e+02   3.3809676e-02
   2.3924553e+02   3.3448760e-02
   2.3927341e+02   3.2857165e-02
   2.3927916e+02   3.2707652e-02
   2.3927916e+02   3.2707652e-02
   2.3930746e+02   3.1836758e-02
   2.3933629e+02   3.0725934e-02
   2.3936560e+02   2.9375633e-02
   2.3939539e+02   2.7784370e-02
   2.3942571e+02   2.5951340e-02
   2.3945657e+02   2.3876319e-02
   2.3948802e+02   2.1559627e-02
   2.3952009e+02   1.9002089e-02
   2.3955282e+02   1.6204980e-02
   2.3958627e+02   1.3169956e-02
   2.3962047e+02   9.8989562e-03
   2.3965551e+02   6.3940812e-03
   2.3969146e+02   2.6574096e-03
   2.3971633e+02   1.9284487e-13
   2.3971633e+02  -3.4755185e-15
   2.3973747e+02  -2.2959285e-03
   2.3975860e+02  -4.6066519e-03
   2.3978006e+02  -6.9462426e-03
   2.3980176e+02  -9.2876173e-03
   2.3982371e+02  -1.1612706e-02
   2.3984594e+02  -1.3903904e-02
   2.3986844e+02  -1.6144201e-02
   2.3989124e+02  -1.8317169e-02
   2.3991433e+02  -2.0406950e-02
   2.3993772e+02  -2.2397324e-02
   2.3996137e+02  -2.4269212e-02
   2.3998528e+02  -2.6009390e-02
   2.4000946e+02  -2.7605371e-02
   2.4003392e+02  -2.9045469e-02
   2.4005867e+02  -3.0318793e-02
   2.4008372e+02  -3.1415233e-02
   2.4010908e+02  -3.2325457e-02
   2.4013476e+02  -3.3040896e-02
   2.4016077e+02  -3.3553739e-02
   2.4018712e+02  -3.3856919e-02
   2.4021383e+02  -3.3944107e-02
   2.4024092e+02  -3.3809698e-02
   2.4026839e+02  -3.3448802e-02
   2.4029627e+02  -3.2857227e-02
   2.4032457e+02  -3.2031472e-02
   2.4035331e+02  -3.0968705e-02
   2.4038252e+02  -2.9666752e-02
   2.4041221e+02  -2.8124072e-02
   2.4044242e+02  -2.6339741e-02
   2.4047318e+02  -2.4313419e-02
   2.4050450e+02  -2.2045319e-02
   2.4053645e+02  -1.9536169e-02
   2.4056904e+02  -1.6787158e-02
   2.4060234e+02  -1.3799873e-02
   2.4063638e+02  -1.0576204e-02
   2.4067125e+02  -7.1182316e-03
   2.4070701e+02  -3.4280573e-03
   2.4073919e+02  -1.9494302e-13
   2.4073919e+02   1.3821409e-15
   2.4076033e+02   2.2960314e-03
   2.4078146e+02   4.6068582e-03
   2.4080292e+02   6.9464483e-03
   2.4082462e+02   9.2878224e-03
   2.4084658e+02   1.1612909e-02
   2.4086880e+02   1.3904103e-02
   2.4089131e+02   1.6144395e-02
   2.4091410e+02   1.8317356e-02
   2.4093719e+02   2.0407129e-02
   2.4096058e+02   2.2397493e-02
   2.4098423e+02   2.4269371e-02
   2.4100814e+02   2.6009537e-02
   2.4103232e+02   2.7605504e-02
   2.4105678e+02   2.9045588e-02
   2.4108153e+02   3.0318897e-02
   2.4110658e+02   3.1415321e-02
   2.4113194e+02   3.2325529e-02
   2.4115762e+02   3.3040950e-02
   2.4118363e+02   3.3553775e-02
   2.4120998e+02   3.3856936e-02
   2.4123670e+02   3.3944105e-02
   2.4126378e+02   3.3809676e-02
   2.4129125e+02   3.3448760e-02
   2.4131913e+02   3.2857165e-02
   2.4134743e+02   3.2031389e-02
   2.4137617e+02   3.0968601e-02
   2.4140538e+02   2.9666627e-02
   2.4143508e+02   2.8123926e-02
   2.4146528e+02   2.6339574e-02
   2.4149604e+02   2.4313230e-02
   2.4152737e+02   2.2045109e-02
   2.4155931e+02   1.9535938e-02
   2.4159190e+02   1.6786907e-02
   2.4162520e+02   1.3799600e-02
   2.4165925e+02   1.0575910e-02
   2.4169411e+02   7.1179178e-03
   2.4172987e+02   3.4277231e-03
   2.4176205e+02   1.1778772e-15
   2.4176205e+02  -1.9514208e-13
   2.4178319e+02  -2.2960314e-03
   2.4180432e+02  -4.6068582e-03
   2.4182578e+02  -6.9464482e-03
   2.4184748e+02  -9.2878223e-03
   2.4186944e+02  -1.1612909e-02
   2.4189166e+02  -1.3904103e-02
   2.4191417e+02  -1.6144395e-02
   2.4193696e+02  -1.8317356e-02
   2.4196005e+02  -2.0407129e-02
   2.4198344e+02  -2.2397493e-02
   2.4200709e+02  -2.4269371e-02
   2.4203100e+02  -2.6009537e-02
   2.4205518e+02  -2.7605504e-02
   2.4207964e+02  -2.9045588e-02
   2.4210439e+02  -3.0318897e-02
   2.4212944e+02  -3.1415322e-02
   2.4215480e+02  -3.2325529e-02
   2.4218048e+02  -3.3040950e-02
   2.4220649e+02  -3.3553775e-02
   2.4223284e+02  -3.3856936e-02
   2.4225956e+02  -3.3944105e-02
   2.4228664e+02  -3.3809677e-02
   2.4231411e+02  -3.3448760e-02
   2.4234199e+02  -3.2857165e-02
   2.4237029e+02  -3.2031389e-02
   2.4239903e+02  -3.0968601e-02
   2.4242824e+02  -2.9666627e-02
   2.4245793e+02  -2.8123926e-02
   2.4248814e+02  -2.6339574e-02
   2.4251890e+02  -2.4313230e-02
   2.4255023e+02  -2.2045109e-02
   2.4258217e+02  -1.9535938e-02
   2.4261476e+02  -1.6786907e-02
   2.4264806e+02  -1.3799600e-02
   2.4268211e+02  -1.0575911e-02
   2.4271697e+02  -7.1179182e-03
   2.4275273e+02  -3.4277237e-03
   2.4278491e+02  -6.2623517e-16
   2.4278491e+02   1.9569502e-13
   2.4280605e+02   2.2960314e-03
   2.4282718e+02   4.6068582e-03
   2.4284864e+02   6.9464482e-03
   2.4287034e+02   9.2878223e-03
   2.4289230e+02   1.1612909e-02
   2.4291452e+02   1.3904103e-02
   2.4293703e+02   1.6144395e-02
   2.4295982e+02   1.8317356e-02
   2.4298291e+02   2.0407129e-02
   2.4300630e+02   2.2397493e-02
   2.4302995e+02   2.4269371e-02
   2.4305386e+02   2.6009537e-02
   2.4307804e+02   2.7605504e-02
   2.4310250e+02   2.9045588e-02
   2.4312725e+02   3.0318897e-02
   2.4315230e+02   3.1415321e-02
   2.4317766e+02   3.2325529e-02
   2.4320334e+02   3.3040950e-02
   2.4322935e+02   3.3553775e-02
   2.4325570e+02   3.3856936e-02
   2.4328242e+02   3.3944105e-02
   2.4330950e+02   3.3809677e-02
   2.4333697e+02   3.3448760e-02
   2.4336485e+02   3.2857165e-02
   2.4339315e+02   3.2031389e-02
   2.4342189e+02   3.0968601e-02
   2.4345110e+02   2.9666627e-02
   2.4348079e+02   2.8123926e-02
   2.4351100e+02   2.6339574e-02
   2.4354176e+02   2.4313230e-02
   2.4357309e+02   2.2045109e-02
   2.4360503e+02   1.9535938e-02
   2.4363762e+02   1.6786907e-02
   2.4367092e+02   1.3799600e-02
   2.4370497e+02   1.0575910e-02
   2.4373983e+02   7.1179180e-03
   2.4377559e+02   3.4277234e-03
   2.4380777e+02   3.7877687e-15
   2.4380777e+02  -1.9253219e-13
   2.4382890e+02  -2.2960314e-03
   2.4385004e+02  -4.6068582e-03
   2.4387150e+02  -6.9464482e-03
   2.4389320e+02  -9.2878223e-03
   2.4391516e+02  -1.1612909e-02
   2.4393738e+02  -1.3904103e-02
   2.4395989e+02  -1.6144395e-02
   2.4398268e+02  -1.8317356e-02
   2.4400577e+02  -2.0407129e-02
   2.4402916e+02  -2.2397493e-02
   2.4405281e+02  -2.4269371e-02
   2.4407672e+02  -2.6009537e-02
   2.4410090e+02  -2.7605504e-02
   2.4412536e+02  -2.9045588e-02
   2.4415011e+02  -3.0318897e-02
   2.4417516e+02  -3.1415322e-02
   2.4420052e+02  -3.2325529e-02
   2.4422620e+02  -3.3040950e-02
   2.4425221e+02  -3.3553775e-02
   2.4427856e+02  -3.3856936e-02
   2.4430528e+02  -3.3944105e-02
   2.4433236e+02  -3.3809677e-02
   2.4435983e+02  -3.3448760e-02
   2.4438771e+02  -3.2857165e-02
   2.4441601e+02  -3.2031389e-02
   2.4444475e+02  -3.0968601e-02
   2.4447396e+02  -2.9666627e-02
   2.4450365e+02  -2.8123926e-02
   2.4453386e+02  -2.6339574e-02
   2.4456462e+02  -2.4313230e-02
   2.4459595e+02  -2.2045109e-02
   2.4462789e+02  -1.9535938e-02
   2.4466048e+02  -1.6786907e-02
   2.4469378e+02  -1.3799600e-02
   2.4472783e+02  -1.0575911e-02
   2.4476269e+02  -7.1179182e-03
   2.4479845e+02  -3.4277236e-03
   2.4483063e+02  -1.9314888e-13
   2.4483063e+02   3.1684724e-15
   2.4485176e+02   2.2960314e-03
   2.4487290e+02   4.6068582e-03
   2.4489436e+02   6.9464482e-03
   2.4491606e+02   9.2878223e-03
   2.4493802e+02   1.1612909e-02
   2.4496024e+02   1.3904103e-02
   2.4498275e+02   1.6144395e-02
   2.4500554e+02   1.8317356e-02
   2.4502863e+02   2.0407129e-02
   2.4505202e+02   2.2397493e-02
   2.4507567e+02   2.4269371e-02
   2.4509958e+02   2.6009537e-02
   2.4512376e+02   2.7605504e-02
   2.4514822e+02   2.9045588e-02
   2.4517297e+02   3.0318897e-02
   2.4519802e+02   3.1415321e-02
   2.4522338e+02   3.2325529e-02
   2.4524906e+02   3.3040950e-02
   2.4527507e+02   3.3553775e-02
   2.4530142e+02   3.3856936e-02
   2.4532814e+02   3.3944105e-02
   2.4535522e+02   3.3809677e-02
   2.4538269e+02   3.3448760e-02
   2.4541057e+02   3.2857165e-02
   2.4543887e+02   3.2031389e-02
   2.4546761e+02   3.0968601e-02
   2.4549682e+02   2.9666627e-02
   2.4552651e+02   2.8123926e-02
   2.4555672e+02   2.6339574e-02
   2.4558748e+02   2.4313230e-02
   2.4561881e+02   2.2045109e-02
   2.4565075e+02   1.9535938e-02
   2.4567088e+02   1.7859419e-02
   2.4567088e+02   1.7859419e-02
   2.4570347e+02   1.5001107e-02
   2.4573723e+02   1.1868702e-02
   2.4577177e+02   8.5024260e-03
   2.4580717e+02   4.9030894e-03
   2.4584351e+02   1.0727410e-03
   2.4585349e+02   1.9515531e-13
   2.4585349e+02  -1.1661679e-15
   2.4587462e+02  -2.2957137e-03
   2.4589576e+02  -4.6062216e-03
   2.4591721e+02  -6.9458136e-03
   2.4593891e+02  -9.2871895e-03
   2.4596087e+02  -1.1612283e-02
   2.4598310e+02  -1.3903489e-02
   2.4600560e+02  -1.6143797e-02
   2.4602839e+02  -1.8316778e-02
   2.4605148e+02  -2.0406576e-02
   2.4607487e+02  -2.2396970e-02
   2.4609852e+02  -2.4268881e-02
   2.4612243e+02  -2.6009085e-02
   2.4614661e+02  -2.7605093e-02
   2.4617107e+02  -2.9045221e-02
   2.4619582e+02  -3.0318576e-02
   2.4622087e+02  -3.1415050e-02
   2.4624623e+02  -3.2325308e-02
   2.4627191e+02  -3.3040784e-02
   2.4629792e+02  -3.3553664e-02
   2.4632428e+02  -3.3856883e-02
   2.4635099e+02  -3.3944111e-02
   2.4637807e+02  -3.3809743e-02
   2.4640554e+02  -3.3448889e-02
   2.4643342e+02  -3.2857357e-02
   2.4646172e+02  -3.2031644e-02
   2.4649046e+02  -3.0968921e-02
   2.4651967e+02  -2.9667012e-02
   2.4654937e+02  -2.8124376e-02
   2.4657958e+02  -2.6340089e-02
   2.4661033e+02  -2.4313811e-02
   2.4664166e+02  -2.2045755e-02
   2.4667360e+02  -1.9536650e-02
   2.4670619e+02  -1.6787683e-02
   2.4673949e+02  -1.3800440e-02
   2.4677354e+02  -1.0576815e-02
   2.4680840e+02  -7.1188852e-03
   2.4684416e+02  -3.4287532e-03
   2.4687635e+02  -2.5448393e-15
   2.4687635e+02   1.9378249e-13
   2.4689748e+02   2.2960315e-03
   2.4691862e+02   4.6068584e-03
   2.4694007e+02   6.9464485e-03
   2.4696178e+02   9.2878225e-03
   2.4698373e+02   1.1612909e-02
   2.4700596e+02   1.3904104e-02
   2.4702846e+02   1.6144395e-02
   2.4705126e+02   1.8317356e-02
   2.4707435e+02   2.0407129e-02
   2.4709774e+02   2.2397494e-02
   2.4712139e+02   2.4269371e-02
   2.4714530e+02   2.6009537e-02
   2.4716948e+02   2.7605504e-02
   2.4719394e+02   2.9045588e-02
   2.4721869e+02   3.0318897e-02
   2.4724374e+02   3.1415322e-02
   2.4726910e+02   3.2325529e-02
   2.4729478e+02   3.3040950e-02
   2.4732079e+02   3.3553775e-02
   2.4734714e+02   3.3856936e-02
   2.4737385e+02   3.3944105e-02
   2.4740094e+02   3.3809677e-02
   2.4742841e+02   3.3448760e-02
   2.4745629e+02   3.2857165e-02
   2.4748459e+02   3.2031389e-02
   2.4751333e+02   3.0968601e-02
   2.4754254e+02   2.9666627e-02
   2.4757223e+02   2.8123926e-02
   2.4760244e+02   2.6339574e-02
   2.4763320e+02   2.4313230e-02
   2.4766453e+02   2.2045109e-02
   2.4769647e+02   1.9535938e-02
   2.4772906e+02   1.6786906e-02
   2.4776236e+02   1.3799600e-02
   2.4779641e+02   1.0575910e-02
   2.4783127e+02   7.1179176e-03
   2.4786703e+02   3.4277230e-03
   2.4789921e+02   1.9536543e-13
   2.4789921e+02  -9.5973576e-16
   2.4792034e+02  -2.2960314e-03
   2.4794148e+02  -4.6068582e-03
   2.4796293e+02  -6.9464482e-03
   2.4798464e+02  -9.2878223e-03
   2.4800659e+02  -1.1612909e-02
   2.4802882e+02  -1.3904103e-02
   2.4805132e+02  -1.6144395e-02
   2.4807412e+02  -1.8317356e-02
   2.4809721e+02  -2.0407129e-02
   2.4812060e+02  -2.2397493e-02
   2.4814425e+02  -2.4269371e-02
   2.4816816e+02  -2.6009537e-02
   2.4819234e+02  -2.7605504e-02
   2.4821680e+02  -2.9045588e-02
   2.4824155e+02  -3.0318897e-02
   2.4826660e+02  -3.1415321e-02
   2.4829196e+02  -3.2325529e-02
   2.4831764e+02  -3.3040950e-02
   2.4834365e+02  -3.3553775e-02
   2.4837000e+02  -3.3856936e-02
   2.4839671e+02  -3.3944105e-02
   2.4842380e+02  -3.3809677e-02
   2.4845127e+02  -3.3448760e-02
   2.4847915e+02  -3.2857165e-02
   2.4850745e+02  -3.2031389e-02
   2.4853619e+02  -3.0968601e-02
   2.4856540e+02  -2.9666627e-02
   2.4859509e+02  -2.8123926e-02
   2.4862530e+02  -2.6339574e-02
   2.4865606e+02  -2.4313230e-02
   2.4868738e+02  -2.2045109e-02
   2.4871933e+02  -1.9535938e-02
   2.4875192e+02  -1.6786907e-02
   2.4878522e+02  -1.3799600e-02
   2.4881926e+02  -1.0575911e-02
   2.4885413e+02  -7.1179181e-03
   2.4888989e+02  -3.4277235e-03
   2.4892207e+02  -2.4455264e-15
   2.4892207e+02   1.9387400e-13
   2.4894320e+02   2.2960314e-03
   2.4896434e+02   4.6068582e-03
   2.4898579e+02   6.9464482e-03
   2.4900750e+02   9.2878223e-03
   2.4902945e+02   1.1612909e-02
   2.4905168e+02   1.3904103e-02
   2.4907418e+02   1.6144395e-02
   2.4909698e+02   1.8317356e-02
   2.4912007e+02   2.0407129e-02
   2.4914346e+02   2.2397493e-02
   2.4916711e+02   2.4269371e-02
   2.4919102e+02   2.6009537e-02
   2.4921520e+02   2.7605504e-02
   2.4923966e+02   2.9045588e-02
   2.4926441e+02   3.0318897e-02
   2.4928946e+02   3.1415322e-02
   2.4931482e+02   3.2325529e-02
   2.4934050e+02   3.3040950e-02
   2.4936651e+02   3.3553775e-02
   2.4939286e+02   3.3856936e-02
   2.4941957e+02   3.3944105e-02
   2.4944666e+02   3.3809677e-02
   2.4947413e+02   3.3448760e-02
   2.4950201e+02   3.2857165e-02
   2.4953031e+02   3.2031389e-02
   2.4955905e+02   3.0968601e-02
   2.4958826e+02   2.9666627e-02
   2.4961795e+02   2.8123926e-02
   2.4964816e+02   2.6339574e-02
   2.4967892e+02   2.4313230e-02
   2.4971024e+02   2.2045109e-02
   2.4974219e+02   1.9535938e-02
   2.4977478e+02   1.6786907e-02
   2.4980808e+02   1.3799600e-02
   2.4984212e+02   1.0575911e-02
   2.4987699e+02   7.1179181e-03
   2.4991275e+02   3.4277235e-03
   2.4994493e+02   1.9464985e-13
   2.4994493e+02  -1.6731408e-15
   2.4996606e+02  -2.2960314e-03
   2.4998720e+02  -4.6068582e-03
   2.5000000e+02  -6.0046098e-03


==> figuresAndData/limitCycle_6thOrder_num+1+1+1+1+1_startingAtAll0pt1.csv <==
   0.0000000e+00   1.0000000e-01
   3.1554436e-30   1.0000000e-01
   2.0095091e-04   9.9999972e-02
   1.2057055e-03   9.9998982e-02
   6.2294784e-03   9.9972844e-02
   1.7262091e-02   9.9791606e-02
   2.9425356e-02   9.9394921e-02
   4.2652466e-02   9.8729864e-02
   5.5956248e-02   9.7816259e-02
   6.9348206e-02   9.6649854e-02
   8.2830933e-02   9.5226748e-02
   9.6407180e-02   9.3543021e-02
   1.1007978e-01   9.1594735e-02
   1.2385164e-01   8.9377938e-02
   1.3772578e-01   8.6888669e-02
   1.5170531e-01   8.4122955e-02
   1.6579345e-01   8.1076822e-02
   1.7999351e-01   7.7746288e-02
   1.9447651e-01   7.4083479e-02
   2.0943502e-01   7.0022144e-02
   2.2486445e-01   6.5540912e-02
   2.4076327e-01   6.0617993e-02
   2.5713070e-01   5.5231802e-02
   2.7396677e-01   4.9361018e-02
   2.9127231e-01   4.2984649e-02
   3.0904901e-01   3.6082106e-02
   3.2729939e-01   2.8633273e-02
   3.4602689e-01   2.0618590e-02
   3.6523592e-01   1.2019124e-02
   3.8493187e-01   2.8166607e-03
   3.9080334e-01   3.1832176e-16
   3.9080334e-01  -1.3955850e-15
   4.1071775e-01  -9.4003797e-03
   4.3090008e-01  -1.8490516e-02
   4.5129884e-01  -2.7216807e-02
   4.7192466e-01  -3.5554460e-02
   4.9278769e-01  -4.3477368e-02
   5.1389864e-01  -5.0958495e-02
   5.3526883e-01  -5.7969830e-02
   5.5691022e-01  -6.4482335e-02
   5.7883549e-01  -7.0465893e-02
   6.0105813e-01  -7.5889255e-02
   6.2359253e-01  -8.0719975e-02
   6.4645405e-01  -8.4924338e-02
   6.6965919e-01  -8.8467287e-02
   6.9322569e-01  -9.1312335e-02
   7.1717268e-01  -9.3421465e-02
   7.4152090e-01  -9.4755021e-02
   7.6629287e-01  -9.5271576e-02
   7.9151317e-01  -9.4927783e-02
   8.1720874e-01  -9.3678194e-02
   8.4340927e-01  -9.1475053e-02
   8.7014758e-01  -8.8268034e-02
   8.9746023e-01  -8.4003931e-02
   9.2538819e-01  -7.8626260e-02
   9.5397767e-01  -7.2074768e-02
   9.8328124e-01  -6.4284786e-02
   1.0133593e+00  -5.5186389e-02
   1.0442819e+00  -4.4703262e-02
   1.0761313e+00  -3.2751135e-02
   1.1090059e+00  -1.9235570e-02
   1.1430248e+00  -4.0487153e-03
   1.1516754e+00   2.0816682e-16
   1.1516754e+00   6.9180772e-15
   1.1867258e+00   1.5917011e-02
   1.2239346e+00   3.1365618e-02
   1.2629051e+00   4.5862879e-02
   1.3024231e+00   5.8727063e-02
   1.3417219e+00   6.9618104e-02
   1.3808504e+00   7.8523550e-02
   1.4198598e+00   8.5435490e-02
   1.4587977e+00   9.0348493e-02
   1.4977092e+00   9.3259927e-02
   1.5366379e+00   9.4170143e-02
   1.5756265e+00   9.3082554e-02
   1.6147182e+00   9.0003629e-02
   1.6539571e+00   8.4942803e-02
   1.6931239e+00   7.7966035e-02
   1.7312801e+00   6.9371084e-02
   1.7686079e+00   5.9302890e-02
   1.8052695e+00   4.7878501e-02
   1.8413858e+00   3.5201725e-02
   1.8770506e+00   2.1367572e-02
   1.9123394e+00   6.4648114e-03
   1.9268590e+00   5.0844745e-15
   1.9268590e+00  -1.3374718e-15
   1.9618342e+00  -1.5103065e-02
   2.0007440e+00  -3.0209972e-02
   2.0400137e+00  -4.3558146e-02
   2.0790232e+00  -5.4851156e-02
   2.1178243e+00  -6.4075010e-02
   2.1564701e+00  -7.1219844e-02
   2.1950088e+00  -7.6278001e-02
   2.2334857e+00  -7.9244455e-02
   2.2719435e+00  -8.0117082e-02
   2.3104240e+00  -7.8896807e-02
   2.3489684e+00  -7.5587650e-02
   2.3876180e+00  -7.0196692e-02
   2.4264155e+00  -6.2733949e-02
   2.4650414e+00  -5.3310250e-02
   2.5026981e+00  -4.2263195e-02
   2.5395598e+00  -2.9732195e-02
   2.5757790e+00  -1.5830630e-02
   2.6114706e+00  -6.6053949e-04
   2.6129529e+00  -3.6094175e-15
   2.6129529e+00   9.0785669e-15
   2.6482061e+00   1.5157117e-02
   2.6876270e+00   3.0673224e-02
   2.7282707e+00   4.4995794e-02
   2.7694906e+00   5.7698155e-02
   2.8104545e+00   6.8428582e-02
   2.8512190e+00   7.7173515e-02
   2.8918431e+00   8.3924035e-02
   2.9323809e+00   8.8673543e-02
   2.9727763e+00   9.1413534e-02
   3.0130604e+00   9.2159048e-02
   3.0532827e+00   9.0930414e-02
   3.0934902e+00   8.7750481e-02
   3.1337288e+00   8.2644797e-02
   3.1736798e+00   7.5713248e-02
   3.2125871e+00   6.7228156e-02
   3.2506479e+00   5.7326156e-02
   3.2880301e+00   4.6118143e-02
   3.3248586e+00   3.3702501e-02
   3.3612301e+00   2.0169267e-02
   3.3972224e+00   5.6025512e-03
   3.4103802e+00   5.7471389e-15
   3.4103802e+00  -6.5112846e-15
   3.4460579e+00  -1.4626182e-02
   3.4858113e+00  -2.9075863e-02
   3.5253407e+00  -4.1433963e-02
   3.5646624e+00  -5.1671013e-02
   3.6038310e+00  -5.9776937e-02
   3.6428967e+00  -6.5744381e-02
   3.6818295e+00  -6.9563618e-02
   3.7206313e+00  -7.1245711e-02
   3.7593477e+00  -7.0812688e-02
   3.7980218e+00  -6.8289445e-02
   3.8366951e+00  -6.3703961e-02
   3.8754083e+00  -5.7087448e-02
   3.9135478e+00  -4.8635783e-02
   3.9507675e+00  -3.8594590e-02
   3.9872406e+00  -2.7098261e-02
   4.0231074e+00  -1.4260313e-02
   4.0584741e+00  -1.8325269e-04
   4.0589130e+00  -9.5165846e-17
   4.0589130e+00   2.3648997e-14
   4.0938633e+00   1.4016044e-02
   4.1327270e+00   2.8174407e-02
   4.1726916e+00   4.1076608e-02
   4.2139676e+00   5.2549275e-02
   4.2549665e+00   6.2003274e-02
   4.2957386e+00   6.9421963e-02
   4.3363447e+00   7.4795549e-02
   4.3768403e+00   7.8116346e-02
   4.4172770e+00   7.9379206e-02
   4.4575773e+00   7.8587510e-02
   4.4977899e+00   7.5761032e-02
   4.5379626e+00   7.0922002e-02
   4.5781418e+00   6.4095204e-02
   4.6183727e+00   5.5308087e-02
   4.6577083e+00   4.4876967e-02
   4.6961060e+00   3.2995274e-02
   4.7337525e+00   1.9776135e-02
   4.7707902e+00   5.3178206e-03
   4.7835866e+00   2.8541405e-14
   4.7835866e+00   6.4184769e-17
   4.8201238e+00  -1.4723990e-02
   4.8612564e+00  -2.9592065e-02
   4.9021653e+00  -4.2507901e-02
   4.9427531e+00  -5.3412941e-02
   4.9830562e+00  -6.2309638e-02
   5.0231375e+00  -6.9212720e-02
   5.0630537e+00  -7.4138174e-02
   5.1028564e+00  -7.7103929e-02
   5.1425937e+00  -7.8130382e-02
   5.1823114e+00  -7.7240735e-02
   5.2220539e+00  -7.4461200e-02
   5.2617419e+00  -6.9838318e-02
   5.3003695e+00  -6.3613598e-02
   5.3381316e+00  -5.5936497e-02
   5.3752012e+00  -4.6927464e-02
   5.4117065e+00  -3.6691786e-02
   5.4477460e+00  -2.5324800e-02
   5.4833987e+00  -1.2914883e-02
   5.5175709e+00  -2.1796800e-14
   5.5175709e+00   4.9960036e-16
   5.5529019e+00   1.3082271e-02
   5.5922790e+00   2.5805919e-02
   5.6321866e+00   3.6618395e-02
   5.6718563e+00   4.5214084e-02
   5.7113212e+00   5.1576799e-02
   5.7505152e+00   5.5691413e-02
   5.7894953e+00   5.7575482e-02
   5.8283135e+00   5.7248214e-02
   5.8670175e+00   5.4730929e-02
   5.9056516e+00   5.0047541e-02
   5.9442579e+00   4.3224867e-02
   5.9828772e+00   3.4292815e-02
   6.0215499e+00   2.3284472e-02
   6.0592218e+00   1.0631496e-02
   6.0873021e+00   3.8042486e-15
   6.0873021e+00  -1.8731544e-14
   6.1241260e+00  -1.4084371e-02
   6.1653704e+00  -2.8581719e-02
   6.2079636e+00  -4.2048980e-02
   6.2516538e+00  -5.4190323e-02
   6.2949040e+00  -6.4468186e-02
   6.3377840e+00  -7.2889721e-02
   6.3803754e+00  -7.9467899e-02
   6.4227497e+00  -8.4215387e-02
   6.4649710e+00  -8.7145596e-02
   6.5070981e+00  -8.8273404e-02
   6.5491863e+00  -8.7615602e-02
   6.5912887e+00  -8.5191152e-02
   6.6334576e+00  -8.1021304e-02
   6.6745976e+00  -7.5311717e-02
   6.7147308e+00  -6.8224371e-02
   6.7540670e+00  -5.9873053e-02
   6.7927632e+00  -5.0354420e-02
   6.8309380e+00  -3.9754752e-02
   6.8686851e+00  -2.8153197e-02
   6.9060807e+00  -1.5623768e-02
   6.9431891e+00  -2.2366685e-03
   6.9491558e+00  -2.4802209e-15
   6.9491558e+00   1.8935374e-14
   6.9860324e+00   1.2952691e-02
   7.0247790e+00   2.4491437e-02
   7.0632554e+00   3.3793301e-02
   7.1014950e+00   4.0866381e-02
   7.1395498e+00   4.5728294e-02
   7.1774669e+00   4.8398822e-02
   7.2152898e+00   4.8900463e-02
   7.2530594e+00   4.7258849e-02
   7.2908149e+00   4.3503026e-02
   7.3285943e+00   3.7665623e-02
   7.3662410e+00   2.9828568e-02
   7.4029373e+00   2.0305550e-02
   7.4388514e+00   9.2478817e-03
   7.4654266e+00   4.5883436e-15
   7.4654266e+00  -1.6134663e-14
   7.5007076e+00  -1.2374853e-02
   7.5392271e+00  -2.4713374e-02
   7.5785772e+00  -3.5966749e-02
   7.6190328e+00  -4.6025242e-02
   7.6608663e+00  -5.4730236e-02
   7.7043903e+00  -6.1874548e-02
   7.7474481e+00  -6.6952850e-02
   7.7901007e+00  -6.9976892e-02
   7.8324330e+00  -7.0963120e-02
   7.8745182e+00  -6.9927180e-02
   7.9164215e+00  -6.6885088e-02
   7.9582017e+00  -6.1854018e-02
   7.9999139e+00  -5.4852793e-02
   8.0416102e+00  -4.5902165e-02
   8.0833413e+00  -3.5024941e-02
   8.1245150e+00  -2.2456320e-02
   8.1646168e+00  -8.5131291e-03
   8.1870565e+00  -1.9356045e-14
   8.1870565e+00   2.5047672e-14
   8.2262984e+00   1.4533121e-02
   8.2668204e+00   2.7840409e-02
   8.3070942e+00   3.9306272e-02
   8.3471654e+00   4.8937696e-02
   8.3870890e+00   5.6749057e-02
   8.4269159e+00   6.2757228e-02
   8.4666937e+00   6.6981991e-02
   8.5064682e+00   6.9446336e-02
   8.5462840e+00   7.0176649e-02
   8.5857464e+00   6.9222663e-02
   8.6241998e+00   6.6730706e-02
   8.6618355e+00   6.2848773e-02
   8.6988141e+00   5.7699262e-02
   8.7352560e+00   5.1388535e-02
   8.7712547e+00   4.4012328e-02
   8.8068855e+00   3.5658988e-02
   8.8422112e+00   2.6411545e-02
   8.8772852e+00   1.6349106e-02
   8.9121543e+00   5.5478181e-03
   8.9292020e+00   1.3608906e-15
   8.9292020e+00  -3.6191536e-14
   8.9639076e+00  -1.0585175e-02
   9.0026421e+00  -2.0267612e-02
   9.0416797e+00  -2.7668011e-02
   9.0803459e+00  -3.2594463e-02
   9.1186995e+00  -3.5064227e-02
   9.1568006e+00  -3.5096489e-02
   9.1947023e+00  -3.2711330e-02
   9.2324520e+00  -2.7930657e-02
   9.2700934e+00  -2.0778836e-02
   9.3076672e+00  -1.1283110e-02
   9.3436819e+00  -3.8403308e-14
   9.3436819e+00   5.4470317e-16
   9.3812268e+00   1.2584844e-02
   9.4283468e+00   2.7543383e-02
   9.4770063e+00   4.1930563e-02
   9.5264804e+00   5.5370166e-02
   9.5754784e+00   6.7426358e-02
   9.6241037e+00   7.8096854e-02
   9.6724633e+00   8.7383035e-02
   9.7206521e+00   9.5285270e-02
   9.7687567e+00   1.0180383e-01
   9.8168585e+00   1.0693941e-01
   9.8650366e+00   1.1069340e-01
   9.9133699e+00   1.1306785e-01
   9.9609452e+00   1.1405874e-01
   1.0007434e+01   1.1375892e-01
   1.0053010e+01   1.1227608e-01
   1.0097876e+01   1.0969906e-01
   1.0142185e+01   1.0610238e-01
   1.0186056e+01   1.0155092e-01
   1.0229590e+01   9.6102638e-02
   1.0272872e+01   8.9810352e-02
   1.0315976e+01   8.2722758e-02
   1.0358970e+01   7.4885157e-02
   1.0401917e+01   6.6339879e-02
   1.0444877e+01   5.7126543e-02
   1.0487909e+01   4.7282159e-02
   1.0531072e+01   3.6841118e-02
   1.0574426e+01   2.5835069e-02
   1.0618036e+01   1.4292670e-02
   1.0661970e+01   2.2392121e-03
   1.0669979e+01   3.1776665e-14
   1.0669979e+01  -9.5409791e-17
   1.0714312e+01  -1.0642482e-02
   1.0750183e+01  -1.6625732e-02
   1.0785924e+01  -2.0245069e-02
   1.0821608e+01  -2.1536704e-02
   1.0857266e+01  -2.0533475e-02
   1.0892933e+01  -1.7272508e-02
   1.0928640e+01  -1.1795377e-02
   1.0964420e+01  -4.1481911e-03
   1.0980598e+01  -3.0102656e-14
   1.0980598e+01   5.3256011e-16
   1.1015853e+01   9.2391731e-03
   1.1053513e+01   1.8473707e-02
   1.1091452e+01   2.7020940e-02
   1.1129745e+01   3.4784979e-02
   1.1168449e+01   4.1659355e-02
   1.1207632e+01   4.7531669e-02
   1.1247372e+01   5.2281716e-02
   1.1287763e+01   5.5778948e-02
   1.1328924e+01   5.7878744e-02
   1.1371003e+01   5.8416728e-02
   1.1414198e+01   5.7199630e-02
   1.1458784e+01   5.3989560e-02
   1.1505168e+01   4.8474338e-02
   1.1551079e+01   4.0773730e-02
   1.1596462e+01   3.0927713e-02
   1.1641427e+01   1.8955520e-02
   1.1686065e+01   4.8743885e-03
   1.1700086e+01   7.3031858e-16
   1.1700086e+01  -3.9669656e-14
   1.1744479e+01  -1.4884677e-02
   1.1783984e+01  -2.6632716e-02
   1.1823510e+01  -3.6986843e-02
   1.1863102e+01  -4.5975888e-02
   1.1902805e+01  -5.3633239e-02
   1.1941780e+01  -5.9869904e-02
   1.1979969e+01  -6.4798383e-02
   1.2017522e+01  -6.8556417e-02
   1.2054555e+01  -7.1262993e-02
   1.2091161e+01  -7.3023911e-02
   1.2127415e+01  -7.3935942e-02
   1.2163381e+01  -7.4089490e-02
   1.2199112e+01  -7.3570353e-02
   1.2234656e+01  -7.2460944e-02
   1.2270056e+01  -7.0841161e-02
   1.2305350e+01  -6.8789027e-02
   1.2340575e+01  -6.6381175e-02
   1.2375765e+01  -6.3693226e-02
   1.2410954e+01  -6.0800097e-02
   1.2446175e+01  -5.7776254e-02
   1.2481459e+01  -5.4695942e-02
   1.2516841e+01  -5.1633400e-02
   1.2552354e+01  -4.8663073e-02
   1.2588034e+01  -4.5859841e-02
   1.2623918e+01  -4.3299279e-02
   1.2660047e+01  -4.1057962e-02
   1.2696467e+01  -3.9213847e-02
   1.2733227e+01  -3.7846766e-02
   1.2770383e+01  -3.7039073e-02
   1.2808003e+01  -3.6876534e-02
   1.2846162e+01  -3.7449569e-02
   1.2884956e+01  -3.8855055e-02
   1.2924501e+01  -4.1199032e-02
   1.2964946e+01  -4.4600942e-02
   1.3006492e+01  -4.9200665e-02
   1.3049421e+01  -5.5171028e-02
   1.3093339e+01  -6.2591138e-02
   1.3136679e+01  -7.1233642e-02
   1.3179526e+01  -8.1071844e-02
   1.3221978e+01  -9.2080262e-02
   1.3264116e+01  -1.0422885e-01
   1.3306013e+01  -1.1748264e-01
   1.3347732e+01  -1.3180148e-01
   1.3389425e+01  -1.4717582e-01
   1.3431716e+01  -1.6379152e-01
   1.3474614e+01  -1.8161667e-01
   1.3518133e+01  -2.0060337e-01
   1.3562287e+01  -2.2068748e-01
   1.3607098e+01  -2.4178763e-01
   1.3652591e+01  -2.6380437e-01
   1.3698330e+01  -2.8638690e-01
   1.3744171e+01  -3.0929758e-01
   1.3790174e+01  -3.3238822e-01
   1.3836393e+01  -3.5549614e-01
   1.3882874e+01  -3.7844253e-01
   1.3929658e+01  -4.0103304e-01
   1.3976780e+01  -4.2305819e-01
   1.4024278e+01  -4.4429383e-01
   1.4072184e+01  -4.6450148e-01
   1.4120534e+01  -4.8342870e-01
   1.4169364e+01  -5.0080933e-01
   1.4218714e+01  -5.1636356e-01
   1.4268627e+01  -5.2979790e-01
   1.4319154e+01  -5.4080465e-01
   1.4370352e+01  -5.4906089e-01
   1.4422290e+01  -5.5422652e-01
   1.4475053e+01  -5.5594077e-01
   1.4528751e+01  -5.5381626e-01
   1.4583565e+01  -5.4742200e-01
   1.4639641e+01  -5.3627965e-01
   1.4693915e+01  -5.2091730e-01
   1.4746741e+01  -5.0153308e-01
   1.4798474e+01  -4.7824155e-01
   1.4849365e+01  -4.5112841e-01
   1.4899601e+01  -4.2026411e-01
   1.4949331e+01  -3.8571028e-01
   1.4998675e+01  -3.4752342e-01
   1.5047738e+01  -3.0575709e-01
   1.5096613e+01  -2.6046322e-01
   1.5145384e+01  -2.1169276e-01
   1.5194130e+01  -1.5949593e-01
   1.5243625e+01  -1.0310602e-01
   1.5294485e+01  -4.1765704e-02
   1.5327653e+01  -1.1310397e-15
   1.5327653e+01   1.4431512e-13
   1.5379889e+01   6.5712007e-02
   1.5428159e+01   1.2432441e-01
   1.5476240e+01   1.8055168e-01
   1.5524224e+01   2.3441404e-01
   1.5572165e+01   2.8590616e-01
   1.5620119e+01   3.3503941e-01
   1.5668148e+01   3.8184695e-01
   1.5716332e+01   4.2639060e-01
   1.5764752e+01   4.6874246e-01
   1.5813495e+01   5.0898611e-01
   1.5862654e+01   5.4721780e-01
   1.5912336e+01   5.8354793e-01
   1.5962289e+01   6.1785691e-01
   1.6012284e+01   6.5010244e-01
   1.6062383e+01   6.8046740e-01
   1.6112648e+01   7.0914076e-01
   1.6163143e+01   7.3631553e-01
   1.6213934e+01   7.6218955e-01
   1.6265092e+01   7.8696589e-01
   1.6316692e+01   8.1085315e-01
   1.6368820e+01   8.3406575e-01
   1.6421575e+01   8.5682450e-01
   1.6475070e+01   8.7935748e-01
   1.6529440e+01   9.0190168e-01
   1.6584849e+01   9.2470563e-01
   1.6641502e+01   9.4803398e-01
   1.6699666e+01   9.7217532e-01
   1.6758170e+01   9.9680686e-01
   1.6814915e+01   1.0211466e+00
   1.6870363e+01   1.0454304e+00
   1.6924905e+01   1.0698373e+00
   1.6978813e+01   1.0944719e+00
   1.7032287e+01   1.1193852e+00
   1.7085486e+01   1.1445869e+00
   1.7138537e+01   1.1700507e+00
   1.7191551e+01   1.1957187e+00
   1.7244625e+01   1.2215022e+00
   1.7297848e+01   1.2472831e+00
   1.7351305e+01   1.2729136e+00
   1.7405080e+01   1.2982160e+00
   1.7459259e+01   1.3229815e+00
   1.7513933e+01   1.3469690e+00
   1.7569206e+01   1.3699023e+00
   1.7625216e+01   1.3914758e+00
   1.7682154e+01   1.4113452e+00
   1.7740258e+01   1.4291077e+00
   1.7799836e+01   1.4442826e+00
   1.7860407e+01   1.4561302e+00
   1.7921052e+01   1.4639458e+00
   1.7981895e+01   1.4672932e+00
   1.8043060e+01   1.4657092e+00
   1.8104691e+01   1.4586972e+00
   1.8166977e+01   1.4457102e+00
   1.8230134e+01   1.4261305e+00
   1.8294425e+01   1.3992424e+00
   1.8360184e+01   1.3641872e+00
   1.8424738e+01   1.3221135e+00
   1.8486666e+01   1.2744639e+00
   1.8546695e+01   1.2213778e+00
   1.8605354e+01   1.1629150e+00
   1.8662994e+01   1.0991417e+00
   1.8719872e+01   1.0301286e+00
   1.8776185e+01   9.5594834e-01
   1.8832096e+01   8.7667498e-01
   1.8887745e+01   7.9238340e-01
   1.8943256e+01   7.0314876e-01
   1.8998748e+01   6.0904542e-01
   1.9054332e+01   5.1014536e-01
   1.9110121e+01   4.0651576e-01
   1.9166232e+01   2.9821572e-01
   1.9222790e+01   1.8529140e-01
   1.9280362e+01   6.6874599e-02
   1.9312222e+01   2.1233015e-15
   1.9312222e+01  -4.7829796e-13
   1.9371610e+01  -1.2336886e-01
   1.9424000e+01  -2.2845266e-01
   1.9476028e+01  -3.2905858e-01
   1.9527870e+01  -4.2537419e-01
   1.9579605e+01  -5.1741544e-01
   1.9631306e+01  -6.0521326e-01
   1.9683047e+01  -6.8881832e-01
   1.9734902e+01  -7.6830267e-01
   1.9786964e+01  -8.4378423e-01
   1.9839338e+01  -9.1539938e-01
   1.9892133e+01  -9.8329933e-01
   1.9945470e+01  -1.0476528e+00
   1.9999489e+01  -1.1086493e+00
   2.0054354e+01  -1.1665035e+00
   2.0110267e+01  -1.2214614e+00
   2.0167077e+01  -1.2734504e+00
   2.0223651e+01  -1.3216752e+00
   2.0280126e+01  -1.3666074e+00
   2.0336640e+01  -1.4086926e+00
   2.0393326e+01  -1.4483501e+00
   2.0450320e+01  -1.4859789e+00
   2.0507913e+01  -1.5220527e+00
   2.0566398e+01  -1.5570131e+00
   2.0625953e+01  -1.5912098e+00
   2.0686801e+01  -1.6250061e+00
   2.0749231e+01  -1.6587846e+00
   2.0812464e+01  -1.6923442e+00
   2.0873305e+01  -1.7242242e+00
   2.0932337e+01  -1.7549159e+00
   2.0990121e+01  -1.7848163e+00
   2.1047087e+01  -1.8141942e+00
   2.1103479e+01  -1.8431738e+00
   2.1159486e+01  -1.8718078e+00
   2.1215261e+01  -1.9000922e+00
   2.1270935e+01  -1.9279736e+00
   2.1326624e+01  -1.9553533e+00
   2.1382437e+01  -1.9820901e+00
   2.1438476e+01  -2.0080006e+00
   2.1494845e+01  -2.0328588e+00
   2.1551654e+01  -2.0563953e+00
   2.1609048e+01  -2.0783041e+00
   2.1667199e+01  -2.0982263e+00
   2.1726311e+01  -2.1157384e+00
   2.1786642e+01  -2.1303347e+00
   2.1848525e+01  -2.1414009e+00
   2.1912427e+01  -2.1481656e+00
   2.1976510e+01  -2.1496657e+00
   2.2040744e+01  -2.1453386e+00
   2.2105311e+01  -2.1346022e+00
   2.2170415e+01  -2.1168115e+00
   2.2236282e+01  -2.0912409e+00
   2.2303177e+01  -2.0570566e+00
   2.2371425e+01  -2.0132700e+00
   2.2441033e+01  -1.9590147e+00
   2.2507154e+01  -1.8982770e+00
   2.2570729e+01  -1.8312984e+00
   2.2632547e+01  -1.7580550e+00
   2.2693099e+01  -1.6785724e+00
   2.2752718e+01  -1.5929056e+00
   2.2811653e+01  -1.5011236e+00
   2.2870101e+01  -1.4033035e+00
   2.2928230e+01  -1.2995272e+00
   2.2986186e+01  -1.1898795e+00
   2.3044104e+01  -1.0744454e+00
   2.3102115e+01  -9.5330765e-01
   2.3160347e+01  -8.2654305e-01
   2.3218934e+01  -6.9421719e-01
   2.3278021e+01  -5.5637741e-01
   2.3337767e+01  -4.1304220e-01
   2.3398358e+01  -2.6418548e-01
   2.3460019e+01  -1.0971169e-01
   2.3503233e+01  -2.7755576e-17
   2.3503233e+01   5.7984173e-13
   2.3566244e+01   1.5761498e-01
   2.3619756e+01   2.8630672e-01
   2.3672729e+01   4.0868404e-01
   2.3725410e+01   5.2517371e-01
   2.3777890e+01   6.3584641e-01
   2.3830248e+01   7.4077902e-01
   2.3882562e+01   8.4006954e-01
   2.3934935e+01   9.3387558e-01
   2.3987466e+01   1.0223601e+00
   2.4040258e+01   1.1056954e+00
   2.4093419e+01   1.1840666e+00
   2.4147067e+01   1.2576746e+00
   2.4201335e+01   1.3267396e+00
   2.4256376e+01   1.3915047e+00
   2.4312375e+01   1.4522411e+00
   2.4369565e+01   1.5092560e+00
   2.4428251e+01   1.5629053e+00
   2.4487671e+01   1.6126667e+00
   2.4547072e+01   1.6583040e+00
   2.4606605e+01   1.7004089e+00
   2.4666426e+01   1.7395415e+00
   2.4726693e+01   1.7762370e+00
   2.4787581e+01   1.8110120e+00
   2.4849292e+01   1.8443702e+00
   2.4912061e+01   1.8768091e+00
   2.4976186e+01   1.9088298e+00
   2.5040542e+01   1.9402170e+00
   2.5102326e+01   1.9699482e+00
   2.5162208e+01   1.9986069e+00
   2.5220734e+01   2.0266121e+00
   2.5278269e+01   2.0542211e+00
   2.5335074e+01   2.0815852e+00
   2.5391353e+01   2.1087787e+00
   2.5447276e+01   2.1358149e+00
   2.5502988e+01   2.1626549e+00
   2.5558622e+01   2.1892130e+00
   2.5614302e+01   2.2153598e+00
   2.5670151e+01   2.2409226e+00
   2.5726295e+01   2.2656855e+00
   2.5782884e+01   2.2893941e+00
   2.5840048e+01   2.3117293e+00
   2.5897956e+01   2.3323240e+00
   2.5956807e+01   2.3507445e+00
   2.6016849e+01   2.3664753e+00
   2.6078406e+01   2.3788924e+00
   2.6141925e+01   2.3872184e+00
   2.6205984e+01   2.3904267e+00
   2.6270184e+01   2.3878421e+00
   2.6334698e+01   2.3788380e+00
   2.6399729e+01   2.3627262e+00
   2.6465498e+01   2.3387386e+00
   2.6532262e+01   2.3060002e+00
   2.6600338e+01   2.2634843e+00
   2.6670135e+01   2.2099365e+00
   2.6736483e+01   2.1494144e+00
   2.6800197e+01   2.0823034e+00
   2.6862102e+01   2.0085838e+00
   2.6922708e+01   1.9282782e+00
   2.6982361e+01   1.8414402e+00
   2.7041314e+01   1.7481383e+00
   2.7099769e+01   1.6484500e+00
   2.7157896e+01   1.5424584e+00
   2.7215844e+01   1.4302504e+00
   2.7273749e+01   1.3119139e+00
   2.7331741e+01   1.1875351e+00
   2.7389951e+01   1.0571947e+00
   2.7448513e+01   9.2096282e-01
   2.7507572e+01   7.7889090e-01
   2.7567289e+01   6.3100133e-01
   2.7627849e+01   4.7727068e-01
   2.7689477e+01   3.1760389e-01
   2.7752455e+01   1.5179172e-01
   2.7809467e+01   3.0531133e-16
   2.7809467e+01  -6.0770833e-13
   2.7874168e+01  -1.6929055e-01
   2.7927656e+01  -3.0337947e-01
   2.7980495e+01  -4.3026246e-01
   2.8032978e+01  -5.5052699e-01
   2.8085197e+01  -6.6428047e-01
   2.8137235e+01  -7.7163539e-01
   2.8189198e+01  -8.7276998e-01
   2.8241186e+01  -9.6785968e-01
   2.8293297e+01  -1.0570829e+00
   2.8345630e+01  -1.1406256e+00
   2.8398289e+01  -1.2186851e+00
   2.8451384e+01  -1.2914728e+00
   2.8505039e+01  -1.3592176e+00
   2.8559396e+01  -1.4221689e+00
   2.8614621e+01  -1.4806008e+00
   2.8670923e+01  -1.5348177e+00
   2.8728567e+01  -1.5851635e+00
   2.8787913e+01  -1.6320361e+00
   2.8847676e+01  -1.6746939e+00
   2.8907511e+01  -1.7133947e+00
   2.8967573e+01  -1.7487747e+00
   2.9028020e+01  -1.7814409e+00
   2.9089021e+01  -1.8119779e+00
   2.9150768e+01  -1.8409550e+00
   2.9213483e+01  -1.8689321e+00
   2.9277439e+01  -1.8964690e+00
   2.9342608e+01  -1.9239777e+00
   2.9404877e+01  -1.9501303e+00
   2.9464988e+01  -1.9755417e+00
   2.9523585e+01  -2.0006687e+00
   2.9581080e+01  -2.0257938e+00
   2.9637761e+01  -2.0510877e+00
   2.9693847e+01  -2.0766413e+00
   2.9749515e+01  -2.1024834e+00
   2.9804916e+01  -2.1285902e+00
   2.9860182e+01  -2.1548908e+00
   2.9915439e+01  -2.1812711e+00
   2.9970807e+01  -2.2075749e+00
   3.0026406e+01  -2.2336041e+00
   3.0082362e+01  -2.2591177e+00
   3.0138811e+01  -2.2838285e+00
   3.0195904e+01  -2.3073990e+00
   3.0253820e+01  -2.3294337e+00
   3.0312773e+01  -2.3494676e+00
   3.0373034e+01  -2.3669488e+00
   3.0434967e+01  -2.3812078e+00
   3.0498164e+01  -2.3912939e+00
   3.0561386e+01  -2.3962724e+00
   3.0624834e+01  -2.3955361e+00
   3.0688668e+01  -2.3884245e+00
   3.0753086e+01  -2.3742167e+00
   3.0818312e+01  -2.3521093e+00
   3.0884608e+01  -2.3211869e+00
   3.0952303e+01  -2.2803724e+00
   3.1020523e+01  -2.2294162e+00
   3.1085578e+01  -2.1713658e+00
   3.1148329e+01  -2.1064595e+00
   3.1209470e+01  -2.0347263e+00
   3.1269441e+01  -1.9562193e+00
   3.1328551e+01  -1.8710080e+00
   3.1387032e+01  -1.7791709e+00
   3.1445073e+01  -1.6807926e+00
   3.1502834e+01  -1.5759619e+00
   3.1560457e+01  -1.4647701e+00
   3.1618076e+01  -1.3473092e+00
   3.1675818e+01  -1.2236689e+00
   3.1733813e+01  -1.0939327e+00
   3.1792196e+01  -9.5817217e-01
   3.1851113e+01  -8.1643891e-01
   3.1910728e+01  -6.6875270e-01
   3.1971235e+01  -5.1508322e-01
   3.2032867e+01  -3.5532132e-01
   3.2095922e+01  -1.8923097e-01
   3.2160801e+01  -1.6363454e-02
   3.2166915e+01  -4.4061976e-15
   3.2166915e+01   1.2130193e-12
   3.2232174e+01   1.7085160e-01
   3.2285712e+01   3.0491341e-01
   3.2338435e+01   4.3117568e-01
   3.2390706e+01   5.5043278e-01
   3.2442660e+01   6.6291708e-01
   3.2494413e+01   7.6882576e-01
   3.2546073e+01   8.6834194e-01
   3.2597737e+01   9.6164424e-01
   3.2649502e+01   1.0489133e+00
   3.2701465e+01   1.1303366e+00
   3.2753725e+01   1.2061119e+00
   3.2806390e+01   1.2764506e+00
   3.2859578e+01   1.3415800e+00
   3.2913423e+01   1.4017469e+00
   3.2968081e+01   1.4572202e+00
   3.3023745e+01   1.5082964e+00
   3.3080659e+01   1.5553060e+00
   3.3139146e+01   1.5986247e+00
   3.3198556e+01   1.6379995e+00
   3.3257996e+01   1.6733054e+00
   3.3317618e+01   1.7051961e+00
   3.3377574e+01   1.7342955e+00
   3.3438027e+01   1.7612047e+00
   3.3499155e+01   1.7865080e+00
   3.3561167e+01   1.8107795e+00
   3.3624312e+01   1.8345905e+00
   3.3688907e+01   1.8585206e+00
   3.3751657e+01   1.8817883e+00
   3.3812051e+01   1.9045345e+00
   3.3870763e+01   1.9272178e+00
   3.3928259e+01   1.9501387e+00
   3.3984859e+01   1.9734814e+00
   3.4040796e+01   1.9973491e+00
   3.4096258e+01   2.0217822e+00
   3.4151400e+01   2.0467685e+00
   3.4206359e+01   2.0722497e+00
   3.4261260e+01   2.0981249e+00
   3.4316221e+01   2.1242524e+00
   3.4371359e+01   2.1504503e+00
   3.4426795e+01   2.1764958e+00
   3.4482657e+01   2.2021231e+00
   3.4539087e+01   2.2270201e+00
   3.4596245e+01   2.2508223e+00
   3.4654322e+01   2.2731046e+00
   3.4713557e+01   2.2933678e+00
   3.4774257e+01   2.3110165e+00
   3.4836845e+01   2.3253226e+00
   3.4899654e+01   2.3350952e+00
   3.4962572e+01   2.3396691e+00
   3.5025780e+01   2.3384092e+00
   3.5089462e+01   2.3306262e+00
   3.5153823e+01   2.3155623e+00
   3.5219098e+01   2.2923690e+00
   3.5285571e+01   2.2600712e+00
   3.5353605e+01   2.2175066e+00
   3.5419888e+01   2.1664392e+00
   3.5483448e+01   2.1083386e+00
   3.5545080e+01   2.0433299e+00
   3.5605332e+01   1.9714683e+00
   3.5664573e+01   1.8928233e+00
   3.5723067e+01   1.8074732e+00
   3.5781024e+01   1.7155023e+00
   3.5838615e+01   1.6169993e+00
   3.5895989e+01   1.5120562e+00
   3.5953282e+01   1.4007668e+00
   3.6010622e+01   1.2832248e+00
   3.6068136e+01   1.1595207e+00
   3.6125953e+01   1.0297374e+00
   3.6184208e+01   8.9394371e-01
   3.6243053e+01   7.5218591e-01
   3.6302659e+01   6.0447377e-01
   3.6363228e+01   4.5075987e-01
   3.6425011e+01   2.9090606e-01
   3.6488336e+01   1.2462624e-01
   3.6535367e+01   6.4254158e-15
   3.6535367e+01  -1.2021911e-12
   3.6600329e+01  -1.6883409e-01
   3.6653952e+01  -3.0213107e-01
   3.6706737e+01  -4.2759526e-01
   3.6759049e+01  -5.4602171e-01
   3.6811027e+01  -6.5764630e-01
   3.6862790e+01  -7.6266743e-01
   3.6914444e+01  -8.6126811e-01
   3.6966089e+01  -9.5362594e-01
   3.7017822e+01  -1.0399199e+00
   3.7069739e+01  -1.1203352e+00
   3.7121940e+01  -1.1950669e+00
   3.7174529e+01  -1.2643229e+00
   3.7227623e+01  -1.3283270e+00
   3.7281353e+01  -1.3873210e+00
   3.7335873e+01  -1.4415684e+00
   3.7391369e+01  -1.4913583e+00
   3.7448075e+01  -1.5370117e+00
   3.7506301e+01  -1.5788911e+00
   3.7565699e+01  -1.6169459e+00
   3.7625108e+01  -1.6508700e+00
   3.7684677e+01  -1.6813197e+00
   3.7744557e+01  -1.7089211e+00
   3.7804910e+01  -1.7342767e+00
   3.7865912e+01  -1.7579716e+00
   3.7927764e+01  -1.7805794e+00
   3.7990710e+01  -1.8026694e+00
   3.8055053e+01  -1.8248170e+00
   3.8118185e+01  -1.8465732e+00
   3.8178864e+01  -1.8678575e+00
   3.8237774e+01  -1.8891256e+00
   3.8295413e+01  -1.9106846e+00
   3.8352114e+01  -1.9327236e+00
   3.8408122e+01  -1.9553497e+00
   3.8463630e+01  -1.9786068e+00
   3.8518796e+01  -2.0024867e+00
   3.8573759e+01  -2.0269349e+00
   3.8628645e+01  -2.0518546e+00
   3.8683574e+01  -2.0771087e+00
   3.8738662e+01  -2.1025203e+00
   3.8794030e+01  -2.1278719e+00
   3.8849803e+01  -2.1529043e+00
   3.8906120e+01  -2.1773124e+00
   3.8963138e+01  -2.2007407e+00
   3.9021044e+01  -2.2227747e+00
   3.9080066e+01  -2.2429288e+00
   3.9140497e+01  -2.2606260e+00
   3.9202740e+01  -2.2751645e+00
   3.9265528e+01  -2.2854282e+00
   3.9328399e+01  -2.2906616e+00
   3.9391529e+01  -2.2902368e+00
   3.9455104e+01  -2.2834734e+00
   3.9519323e+01  -2.2696266e+00
   3.9584415e+01  -2.2478657e+00
   3.9650655e+01  -2.2172418e+00
   3.9718388e+01  -2.1766322e+00
   3.9785177e+01  -2.1270197e+00
   3.9849112e+01  -2.0703728e+00
   3.9911001e+01  -2.0068567e+00
   3.9971439e+01  -1.9365218e+00
   4.0030814e+01  -1.8594335e+00
   4.0089404e+01  -1.7756675e+00
   4.0147426e+01  -1.6853063e+00
   4.0205056e+01  -1.5884369e+00
   4.0262446e+01  -1.4851507e+00
   4.0319734e+01  -1.3755411e+00
   4.0377049e+01  -1.2597021e+00
   4.0434516e+01  -1.1377254e+00
   4.0492265e+01  -1.0096963e+00
   4.0550429e+01  -8.7568763e-01
   4.0609157e+01  -7.3575171e-01
   4.0668616e+01  -5.8990765e-01
   4.0729002e+01  -4.3812224e-01
   4.0790557e+01  -2.8027932e-01
   4.0853593e+01  -1.1612807e-01
   4.0897766e+01  -4.9543702e-15
   4.0897766e+01   1.1940726e-12
   4.0962704e+01   1.6750274e-01
   4.1016491e+01   3.0026195e-01
   4.1069429e+01   4.2523794e-01
   4.1121885e+01   5.4322090e-01
   4.1174000e+01   6.5444662e-01
   4.1225895e+01   7.5911258e-01
   4.1277676e+01   8.5740036e-01
   4.1329445e+01   9.4948581e-01
   4.1381299e+01   1.0355459e+00
   4.1433335e+01   1.1157636e+00
   4.1485653e+01   1.1903316e+00
   4.1538359e+01   1.2594555e+00
   4.1591569e+01   1.3233562e+00
   4.1645416e+01   1.3822728e+00
   4.1700054e+01   1.4364657e+00
   4.1755669e+01   1.4862211e+00
   4.1812496e+01   1.5318561e+00
   4.1870848e+01   1.5737295e+00
   4.1930397e+01   1.6117993e+00
   4.1989956e+01   1.6457365e+00
   4.2049674e+01   1.6761931e+00
   4.2109706e+01   1.7037906e+00
   4.2170213e+01   1.7291267e+00
   4.2231373e+01   1.7527810e+00
   4.2293389e+01   1.7753216e+00
   4.2356506e+01   1.7973117e+00
   4.2421033e+01   1.8193197e+00
   4.2484274e+01   1.8408706e+00
   4.2545062e+01   1.8619127e+00
   4.2604085e+01   1.8829002e+00
   4.2661839e+01   1.9041376e+00
   4.2718658e+01   1.9258117e+00
   4.2774787e+01   1.9480276e+00
   4.2830418e+01   1.9708275e+00
   4.2885711e+01   1.9942014e+00
   4.2940805e+01   2.0180932e+00
   4.2995827e+01   2.0424042e+00
   4.3050897e+01   2.0669956e+00
   4.3106132e+01   2.0916883e+00
   4.3161654e+01   2.1162627e+00
   4.3217591e+01   2.1404567e+00
   4.3274083e+01   2.1639622e+00
   4.3331289e+01   2.1864196e+00
   4.3389400e+01   2.2074092e+00
   4.3448649e+01   2.2264383e+00
   4.3509339e+01   2.2429199e+00
   4.3571880e+01   2.2561373e+00
   4.3634828e+01   2.2649723e+00
   4.3697870e+01   2.2687199e+00
   4.3761188e+01   2.2667499e+00
   4.3824967e+01   2.2583790e+00
   4.3889412e+01   2.2428572e+00
   4.3954756e+01   2.2193459e+00
   4.4021281e+01   2.1868835e+00
   4.4089343e+01   2.1443268e+00
   4.4155981e+01   2.0931552e+00
   4.4219830e+01   2.0350621e+00
   4.4281696e+01   1.9701748e+00
   4.4342149e+01   1.8985372e+00
   4.4401568e+01   1.8202112e+00
   4.4460223e+01   1.7352702e+00
   4.4518328e+01   1.6437950e+00
   4.4576056e+01   1.5458716e+00
   4.4633560e+01   1.4415902e+00
   4.4690976e+01   1.3310435e+00
   4.4748433e+01   1.2143245e+00
   4.4806059e+01   1.0915234e+00
   4.4863983e+01   9.6272355e-01
   4.4922342e+01   8.2799516e-01
   4.4981286e+01   6.8738643e-01
   4.5040988e+01   5.4091033e-01
   4.5101649e+01   3.8852427e-01
   4.5163521e+01   2.3009725e-01
   4.5226928e+01   6.5354008e-02
   4.5251893e+01   8.2295282e-15
   4.5251893e+01  -1.1842055e-12
   4.5316994e+01  -1.6702199e-01
   4.5370874e+01  -2.9932555e-01
   4.5423907e+01  -4.2390948e-01
   4.5476459e+01  -5.4155980e-01
   4.5528673e+01  -6.5250996e-01
   4.5580669e+01  -7.5695565e-01
   4.5632555e+01  -8.5507700e-01
   4.5684433e+01  -9.4704863e-01
   4.5736399e+01  -1.0330465e+00
   4.5788553e+01  -1.1132527e+00
   4.5840995e+01  -1.1878592e+00
   4.5893831e+01  -1.2570711e+00
   4.5947181e+01  -1.3211087e+00
   4.6001176e+01  -1.3802109e+00
   4.6055975e+01  -1.4346385e+00
   4.6111767e+01  -1.4846778e+00
   4.6168793e+01  -1.5306476e+00
   4.6227371e+01  -1.5729091e+00
   4.6287047e+01  -1.6113363e+00
   4.6346742e+01  -1.6456723e+00
   4.6406606e+01  -1.6765639e+00
   4.6466796e+01  -1.7046276e+00
   4.6527475e+01  -1.7304561e+00
   4.6588824e+01  -1.7546246e+00
   4.6651049e+01  -1.7776966e+00
   4.6714402e+01  -1.8002313e+00
   4.6779199e+01  -1.8227938e+00
   4.6842341e+01  -1.8447412e+00
   4.6903079e+01  -1.8661482e+00
   4.6962096e+01  -1.8874660e+00
   4.7019873e+01  -1.9089914e+00
   4.7076737e+01  -1.9309060e+00
   4.7132928e+01  -1.9533105e+00
   4.7188636e+01  -1.9762429e+00
   4.7244020e+01  -1.9996896e+00
   4.7299217e+01  -2.0235908e+00
   4.7354354e+01  -2.0478442e+00
   4.7409552e+01  -2.0723067e+00
   4.7464930e+01  -2.0967954e+00
   4.7520609e+01  -2.1210860e+00
   4.7576720e+01  -2.1449112e+00
   4.7633407e+01  -2.1679567e+00
   4.7690832e+01  -2.1898558e+00
   4.7749191e+01  -2.2101795e+00
   4.7808726e+01  -2.2284231e+00
   4.7869753e+01  -2.2439830e+00
   4.7932706e+01  -2.2561176e+00
   4.7995790e+01  -2.2636827e+00
   4.8058994e+01  -2.2660453e+00
   4.8122499e+01  -2.2625703e+00
   4.8186495e+01  -2.2525673e+00
   4.8251191e+01  -2.2352759e+00
   4.8316827e+01  -2.2098426e+00
   4.8383696e+01  -2.1752829e+00
   4.8452172e+01  -2.1304171e+00
   4.8518464e+01  -2.0775194e+00
   4.8582078e+01  -2.0177853e+00
   4.8643809e+01  -1.9512963e+00
   4.8704191e+01  -1.8780950e+00
   4.8763584e+01  -1.7982434e+00
   4.8822249e+01  -1.7118149e+00
   4.8880392e+01  -1.6188901e+00
   4.8938183e+01  -1.5195552e+00
   4.8995773e+01  -1.4139000e+00
   4.9053296e+01  -1.3020170e+00
   4.9110884e+01  -1.1839981e+00
   4.9168662e+01  -1.0599321e+00
   4.9226763e+01  -9.2989970e-01
   4.9285326e+01  -7.9396693e-01
   4.9344505e+01  -6.5217576e-01
   4.9404478e+01  -5.0452959e-01
   4.9465455e+01  -3.5097105e-01
   4.9527701e+01  -1.9134578e-01
   4.9591559e+01  -2.5339978e-02
   4.9601249e+01  -4.8572257e-17
   4.9601249e+01   1.1898434e-12
   4.9666452e+01   1.6692113e-01
   4.9720340e+01   2.9896085e-01
   4.9773387e+01   4.2331786e-01
   4.9825959e+01   5.4077418e-01
   4.9878197e+01   6.5156118e-01
   4.9930222e+01   7.5587327e-01
   4.9982141e+01   8.5388981e-01
   5.0000000e+01   8.8619210e-01


==> figuresAndData/limitCycle_6thOrder_num+1+1+1+1+1_startingAtAllOnes.csv <==
   0.0000000e+00
   3.1554436e-30
   2.0095091e-04
   1.2057055e-03
   6.2294784e-03
   1.7262091e-02
   2.9425356e-02
   4.2652466e-02
   5.5956248e-02
   6.9348206e-02
   8.2830933e-02
   9.6407180e-02
   1.1007978e-01
   1.2385164e-01
   1.3772578e-01
   1.5170531e-01
   1.6579345e-01
   1.7999351e-01
   1.9447651e-01
   2.0943502e-01
   2.2486445e-01
   2.4076327e-01
   2.5713070e-01
   2.7396677e-01
   2.9127231e-01
   3.0904901e-01
   3.2729939e-01
   3.4602689e-01
   3.6523592e-01
   3.8493187e-01
   4.0484629e-01
   4.2496583e-01
   4.4529996e-01
   4.6585824e-01
   4.8665069e-01
   5.0768787e-01
   5.2898091e-01
   5.5054157e-01
   5.7238232e-01
   5.9451640e-01
   6.1695792e-01
   6.3972195e-01
   6.6282465e-01
   6.8628338e-01
   7.1011683e-01
   7.1892928e-01
   7.1892928e-01
   7.4315771e-01
   7.6796250e-01
   7.9321357e-01
   8.1894191e-01
   8.4517728e-01
   8.7195275e-01
   8.9930515e-01
   9.2727577e-01
   9.5591121e-01
   9.8526451e-01
   1.0153966e+00
   1.0463784e+00
   1.0782930e+00
   1.1112400e+00
   1.1453403e+00
   1.1807443e+00
   1.2176444e+00
   1.2562937e+00
   1.2948583e+00
   1.3333733e+00
   1.3718796e+00
   1.4104170e+00
   1.4490253e+00
   1.4877446e+00
   1.5274837e+00
   1.5684450e+00
   1.6095218e+00
   1.6504786e+00
   1.6913665e+00
   1.7322350e+00
   1.7738553e+00
   1.8166532e+00
   1.8606099e+00
   1.9044766e+00
   1.9480705e+00
   1.9576146e+00
   1.9576146e+00
   2.0010057e+00
   2.0454665e+00
   2.0903192e+00
   2.1356539e+00
   2.1815639e+00
   2.2281599e+00
   2.2755761e+00
   2.3239808e+00
   2.3735931e+00
   2.4245766e+00
   2.4745332e+00
   2.5236301e+00
   2.5720566e+00
   2.6199615e+00
   2.6674659e+00
   2.7146721e+00
   2.7616697e+00
   2.8085395e+00
   2.8553569e+00
   2.9021938e+00
   2.9491206e+00
   2.9962088e+00
   3.0435317e+00
   3.0911675e+00
   3.1392009e+00
   3.1877265e+00
   3.2366202e+00
   3.2850845e+00
   3.3332191e+00
   3.3811217e+00
   3.4288800e+00
   3.4765750e+00
   3.5242837e+00
   3.5720817e+00
   3.6200447e+00
   3.6682513e+00
   3.7167846e+00
   3.7657353e+00
   3.8152048e+00
   3.8653099e+00
   3.8795705e+00
   3.8795705e+00
   3.9304495e+00
   3.9767919e+00
   4.0225273e+00
   4.0678407e+00
   4.1128300e+00
   4.1575789e+00
   4.2021621e+00
   4.2466478e+00
   4.2911003e+00
   4.3355815e+00
   4.3801526e+00
   4.4248754e+00
   4.4698139e+00
   4.5150359e+00
   4.5606149e+00
   4.6066325e+00
   4.6531812e+00
   4.6993421e+00
   4.7451787e+00
   4.7498369e+00
   4.7498369e+00
   4.7954371e+00
   4.8423058e+00
   4.8896657e+00
   4.9376341e+00
   4.9863354e+00
   5.0359218e+00
   5.0865855e+00
   5.1385799e+00
   5.1902699e+00
   5.2408624e+00
   5.2905846e+00
   5.3396313e+00
   5.3881545e+00
   5.4362780e+00
   5.4841069e+00
   5.5317330e+00
   5.5792398e+00
   5.6267051e+00
   5.6742035e+00
   5.7218089e+00
   5.7695958e+00
   5.8176420e+00
   5.8562960e+00
   5.8562960e+00
   5.9046845e+00
   5.9573375e+00
   6.0104617e+00
   6.0642332e+00
   6.1187991e+00
   6.1743385e+00
   6.2310764e+00
   6.2893081e+00
   6.3489012e+00
   6.4070488e+00
   6.4640395e+00
   6.5201683e+00
   6.5756587e+00
   6.6306885e+00
   6.6854067e+00
   6.7399438e+00
   6.7944192e+00
   6.8489460e+00
   6.9036356e+00
   6.9586015e+00
   7.0139634e+00
   7.0698521e+00
   7.1264151e+00
   7.1833512e+00
   7.2397388e+00
   7.2957344e+00
   7.3514875e+00
   7.4071316e+00
   7.4627916e+00
   7.5185885e+00
   7.5746444e+00
   7.6310870e+00
   7.6880549e+00
   7.7457041e+00
   7.8042166e+00
   7.8638137e+00
   7.9247767e+00
   7.9874821e+00
   8.0510127e+00
   8.1128726e+00
   8.1734399e+00
   8.2330662e+00
   8.2920139e+00
   8.3504910e+00
   8.4086722e+00
   8.4667119e+00
   8.5247529e+00
   8.5829335e+00
   8.6413929e+00
   8.7002775e+00
   8.7240036e+00
   8.7240036e+00
   8.7706736e+00
   8.8173436e+00
   8.8641824e+00
   8.9112499e+00
   8.9586247e+00
   9.0063923e+00
   9.0546477e+00
   9.1035001e+00
   9.1125603e+00
   9.1125603e+00
   9.1610350e+00
   9.2111677e+00
   9.2619304e+00
   9.3134865e+00
   9.3660124e+00
   9.4197340e+00
   9.4749532e+00
   9.5296246e+00
   9.5560175e+00
   9.5560175e+00
   9.6094619e+00
   9.6673826e+00
   9.7254020e+00
   9.7836774e+00
   9.8423683e+00
   9.9016486e+00
   9.9617168e+00
   1.0022810e+01
   1.0085228e+01
   1.0149369e+01
   1.0214932e+01
   1.0278422e+01
   1.0340298e+01
   1.0401003e+01
   1.0460854e+01
   1.0520089e+01
   1.0578906e+01
   1.0637471e+01
   1.0695934e+01
   1.0754438e+01
   1.0813120e+01
   1.0872124e+01
   1.0931601e+01
   1.0991718e+01
   1.1052221e+01
   1.1112098e+01
   1.1171526e+01
   1.1231003e+01
   1.1290839e+01
   1.1351136e+01
   1.1412001e+01
   1.1473546e+01
   1.1535897e+01
   1.1599199e+01
   1.1663628e+01
   1.1729405e+01
   1.1796823e+01
   1.1866287e+01
   1.1933820e+01
   1.1999198e+01
   1.2063023e+01
   1.2125722e+01
   1.2187601e+01
   1.2248897e+01
   1.2309805e+01
   1.2370493e+01
   1.2431115e+01
   1.2491817e+01
   1.2552742e+01
   1.2614039e+01
   1.2675867e+01
   1.2738402e+01
   1.2801851e+01
   1.2866460e+01
   1.2931093e+01
   1.2995461e+01
   1.3059739e+01
   1.3124094e+01
   1.3146236e+01
   1.3146236e+01
   1.3196494e+01
   1.3246752e+01
   1.3296645e+01
   1.3346320e+01
   1.3395872e+01
   1.3445391e+01
   1.3494966e+01
   1.3544680e+01
   1.3594622e+01
   1.3644884e+01
   1.3695564e+01
   1.3746773e+01
   1.3798638e+01
   1.3851308e+01
   1.3904968e+01
   1.3958777e+01
   1.4012391e+01
   1.4065929e+01
   1.4119506e+01
   1.4173232e+01
   1.4227222e+01
   1.4281597e+01
   1.4336486e+01
   1.4392039e+01
   1.4448427e+01
   1.4505863e+01
   1.4564617e+01
   1.4623989e+01
   1.4681463e+01
   1.4737466e+01
   1.4792379e+01
   1.4846474e+01
   1.4899956e+01
   1.4952988e+01
   1.5005708e+01
   1.5058236e+01
   1.5110683e+01
   1.5163153e+01
   1.5215747e+01
   1.5268569e+01
   1.5321727e+01
   1.5375338e+01
   1.5429533e+01
   1.5484463e+01
   1.5540309e+01
   1.5597298e+01
   1.5655446e+01
   1.5713658e+01
   1.5772045e+01
   1.5830720e+01
   1.5889800e+01
   1.5949402e+01
   1.6009661e+01
   1.6070726e+01
   1.6132796e+01
   1.6196151e+01
   1.6260479e+01
   1.6322097e+01
   1.6381673e+01
   1.6439787e+01
   1.6496822e+01
   1.6553047e+01
   1.6608667e+01
   1.6663851e+01
   1.6718738e+01
   1.6773456e+01
   1.6828119e+01
   1.6882837e+01
   1.6937719e+01
   1.6992877e+01
   1.7048429e+01
   1.7104503e+01
   1.7161246e+01
   1.7218828e+01
   1.7277455e+01
   1.7337390e+01
   1.7340718e+01
   1.7340718e+01
   1.7401661e+01
   1.7455710e+01
   1.7509007e+01
   1.7561821e+01
   1.7614261e+01
   1.7666418e+01
   1.7718392e+01
   1.7770290e+01
   1.7822211e+01
   1.7874254e+01
   1.7926517e+01
   1.7979102e+01
   1.8032122e+01
   1.8085697e+01
   1.8139968e+01
   1.8195104e+01
   1.8251307e+01
   1.8308841e+01
   1.8366354e+01
   1.8423789e+01
   1.8481286e+01
   1.8538982e+01
   1.8597017e+01
   1.8655541e+01
   1.8714719e+01
   1.8774743e+01
   1.8835844e+01
   1.8898313e+01
   1.8961448e+01
   1.9022299e+01
   1.9081419e+01
   1.9139290e+01
   1.9196242e+01
   1.9252518e+01
   1.9308309e+01
   1.9363775e+01
   1.9419057e+01
   1.9474281e+01
   1.9529570e+01
   1.9585042e+01
   1.9640823e+01
   1.9697044e+01
   1.9753850e+01
   1.9811407e+01
   1.9869917e+01
   1.9929626e+01
   1.9990859e+01
   2.0052892e+01
   2.0114893e+01
   2.0177021e+01
   2.0239451e+01
   2.0302363e+01
   2.0365959e+01
   2.0430471e+01
   2.0496179e+01
   2.0563442e+01
   2.0629859e+01
   2.0693622e+01
   2.0755460e+01
   2.0815921e+01
   2.0875371e+01
   2.0934076e+01
   2.0992245e+01
   2.1050051e+01
   2.1107644e+01
   2.1165161e+01
   2.1222732e+01
   2.1280482e+01
   2.1338545e+01
   2.1397057e+01
   2.1456172e+01
   2.1516065e+01
   2.1576944e+01
   2.1594540e+01
   2.1594540e+01
   2.1656662e+01
   2.1711441e+01
   2.1765409e+01
   2.1818946e+01
   2.1872207e+01
   2.1925282e+01
   2.1978253e+01
   2.2031219e+01
   2.2084285e+01
   2.2137555e+01
   2.2191137e+01
   2.2245147e+01
   2.2299711e+01
   2.2354977e+01
   2.2411116e+01
   2.2468339e+01
   2.2526919e+01
   2.2586615e+01
   2.2646218e+01
   2.2705881e+01
   2.2765758e+01
   2.2826006e+01
   2.2886792e+01
   2.2948306e+01
   2.3010766e+01
   2.3074440e+01
   2.3139671e+01
   2.3203365e+01
   2.3264819e+01
   2.3324658e+01
   2.3383331e+01
   2.3441151e+01
   2.3498351e+01
   2.3555121e+01
   2.3611620e+01
   2.3667989e+01
   2.3724361e+01
   2.3780865e+01
   2.3837629e+01
   2.3894789e+01
   2.3952492e+01
   2.4010906e+01
   2.4070227e+01
   2.4130699e+01
   2.4192632e+01
   2.4256455e+01
   2.4320735e+01
   2.4385100e+01
   2.4449742e+01
   2.4514863e+01
   2.4580680e+01
   2.4647448e+01
   2.4715470e+01
   2.4785140e+01
   2.4852887e+01
   2.4917827e+01
   2.4980791e+01
   2.5042350e+01
   2.5102884e+01
   2.5162669e+01
   2.5221920e+01
   2.5280816e+01
   2.5339515e+01
   2.5398158e+01
   2.5456883e+01
   2.5515824e+01
   2.5575121e+01
   2.5634923e+01
   2.5695397e+01
   2.5756737e+01
   2.5819176e+01
   2.5883008e+01
   2.5898795e+01
   2.5898795e+01
   2.5964413e+01
   2.6018152e+01
   2.6071139e+01
   2.6123719e+01
   2.6176023e+01
   2.6228167e+01
   2.6280255e+01
   2.6332389e+01
   2.6384667e+01
   2.6437190e+01
   2.6490063e+01
   2.6543400e+01
   2.6597330e+01
   2.6652000e+01
   2.6707587e+01
   2.6764311e+01
   2.6822458e+01
   2.6882238e+01
   2.6941976e+01
   2.7001823e+01
   2.7061934e+01
   2.7122469e+01
   2.7183602e+01
   2.7245531e+01
   2.7308489e+01
   2.7372765e+01
   2.7437282e+01
   2.7499105e+01
   2.7558945e+01
   2.7617378e+01
   2.7674782e+01
   2.7731427e+01
   2.7787522e+01
   2.7843236e+01
   2.7898716e+01
   2.7954094e+01
   2.8009493e+01
   2.8065035e+01
   2.8120842e+01
   2.8177042e+01
   2.8233776e+01
   2.8291204e+01
   2.8349512e+01
   2.8408930e+01
   2.8469754e+01
   2.8532383e+01
   2.8595759e+01
   2.8659253e+01
   2.8723018e+01
   2.8787228e+01
   2.8852091e+01
   2.8917841e+01
   2.8984761e+01
   2.9053212e+01
   2.9120459e+01
   2.9184819e+01
   2.9247123e+01
   2.9307970e+01
   2.9367751e+01
   2.9426747e+01
   2.9485177e+01
   2.9543218e+01
   2.9601025e+01
   2.9658738e+01
   2.9716487e+01
   2.9774402e+01
   2.9832614e+01
   2.9891260e+01
   2.9950494e+01
   3.0010488e+01
   3.0071448e+01
   3.0133626e+01
   3.0197351e+01
   3.0244754e+01
   3.0244754e+01
   3.0310241e+01
   3.0363502e+01
   3.0415976e+01
   3.0468019e+01
   3.0519775e+01
   3.0571346e+01
   3.0622837e+01
   3.0674345e+01
   3.0725966e+01
   3.0777795e+01
   3.0829932e+01
   3.0882484e+01
   3.0935570e+01
   3.0989325e+01
   3.1043907e+01
   3.1099513e+01
   3.1156389e+01
   3.1214868e+01
   3.1274160e+01
   3.1333496e+01
   3.1393026e+01
   3.1452904e+01
   3.1513291e+01
   3.1574368e+01
   3.1636345e+01
   3.1699474e+01
   3.1764079e+01
   3.1826413e+01
   3.1886451e+01
   3.1944863e+01
   3.2002096e+01
   3.2058456e+01
   3.2114172e+01
   3.2169427e+01
   3.2224372e+01
   3.2279143e+01
   3.2333863e+01
   3.2388648e+01
   3.2443615e+01
   3.2498884e+01
   3.2554581e+01
   3.2610847e+01
   3.2667843e+01
   3.2725760e+01
   3.2784834e+01
   3.2845373e+01
   3.2907799e+01
   3.2970467e+01
   3.3033248e+01
   3.3096319e+01
   3.3159865e+01
   3.3224089e+01
   3.3289225e+01
   3.3355556e+01
   3.3423441e+01
   3.3489499e+01
   3.3552847e+01
   3.3614276e+01
   3.3674334e+01
   3.3733382e+01
   3.3791687e+01
   3.3849453e+01
   3.3906853e+01
   3.3964033e+01
   3.4021129e+01
   3.4078268e+01
   3.4135574e+01
   3.4193175e+01
   3.4251205e+01
   3.4309812e+01
   3.4369165e+01
   3.4429462e+01
   3.4490949e+01
   3.4553941e+01
   3.4605774e+01
   3.4605774e+01
   3.4670589e+01
   3.4723989e+01
   3.4776558e+01
   3.4828698e+01
   3.4880521e+01
   3.4932130e+01
   3.4983632e+01
   3.5035125e+01
   3.5086704e+01
   3.5138465e+01
   3.5190507e+01
   3.5242933e+01
   3.5295860e+01
   3.5349416e+01
   3.5403753e+01
   3.5459055e+01
   3.5515553e+01
   3.5573551e+01
   3.5632786e+01
   3.5692026e+01
   3.5751419e+01
   3.5811116e+01
   3.5871275e+01
   3.5932070e+01
   3.5993700e+01
   3.6056403e+01
   3.6120477e+01
   3.6183592e+01
   3.6244225e+01
   3.6303060e+01
   3.6360604e+01
   3.6417197e+01
   3.6473084e+01
   3.6528461e+01
   3.6583486e+01
   3.6638299e+01
   3.6693026e+01
   3.6747784e+01
   3.6802690e+01
   3.6857862e+01
   3.6913425e+01
   3.6969514e+01
   3.7026283e+01
   3.7083913e+01
   3.7142626e+01
   3.7202703e+01
   3.7264529e+01
   3.7327143e+01
   3.7389817e+01
   3.7452728e+01
   3.7516057e+01
   3.7580000e+01
   3.7644780e+01
   3.7710660e+01
   3.7777974e+01
   3.7845039e+01
   3.7909141e+01
   3.7971100e+01
   3.8031544e+01
   3.8090882e+01
   3.8149403e+01
   3.8207328e+01
   3.8264838e+01
   3.8322085e+01
   3.8379210e+01
   3.8436339e+01
   3.8493598e+01
   3.8551115e+01
   3.8609020e+01
   3.8667457e+01
   3.8726588e+01
   3.8786602e+01
   3.8847727e+01
   3.8910258e+01
   3.8964230e+01
   3.8964230e+01
   3.9028557e+01
   3.9082216e+01
   3.9135035e+01
   3.9187371e+01
   3.9239365e+01
   3.9291137e+01
   3.9342793e+01
   3.9394434e+01
   3.9446156e+01
   3.9498056e+01
   3.9550233e+01
   3.9602791e+01
   3.9655847e+01
   3.9709529e+01
   3.9763990e+01
   3.9819414e+01
   3.9876031e+01
   3.9934145e+01
   3.9993562e+01
   4.0052980e+01
   4.0112547e+01
   4.0172417e+01
   4.0232748e+01
   4.0293716e+01
   4.0355522e+01
   4.0418404e+01
   4.0482664e+01
   4.0545973e+01
   4.0606785e+01
   4.0665790e+01
   4.0723497e+01
   4.0780250e+01
   4.0836297e+01
   4.0891832e+01
   4.0947017e+01
   4.1001992e+01
   4.1056883e+01
   4.1111809e+01
   4.1166889e+01
   4.1222241e+01
   4.1277991e+01
   4.1334277e+01
   4.1391255e+01
   4.1449110e+01
   4.1508068e+01
   4.1568419e+01
   4.1630556e+01
   4.1693361e+01
   4.1756239e+01
   4.1819368e+01
   4.1882930e+01
   4.1947127e+01
   4.2012186e+01
   4.2078377e+01
   4.2146044e+01
   4.2212989e+01
   4.2277036e+01
   4.2339001e+01
   4.2399491e+01
   4.2458902e+01
   4.2517517e+01
   4.2575553e+01
   4.2633189e+01
   4.2690578e+01
   4.2747857e+01
   4.2805156e+01
   4.2862602e+01
   4.2920322e+01
   4.2978449e+01
   4.3037132e+01
   4.3096534e+01
   4.3156852e+01
   4.3218324e+01
   4.3281256e+01
   4.3316324e+01
   4.3316324e+01
   4.3381130e+01
   4.3434866e+01
   4.3487763e+01
   4.3540181e+01
   4.3592263e+01
   4.3644128e+01
   4.3695883e+01
   4.3747628e+01
   4.3799461e+01
   4.3851478e+01
   4.3903780e+01
   4.3956473e+01
   4.4009673e+01
   4.4063513e+01
   4.4118148e+01
   4.4173765e+01
   4.4230600e+01
   4.4288967e+01
   4.4348503e+01
   4.4408052e+01
   4.4467764e+01
   4.4527792e+01
   4.4588299e+01
   4.4649464e+01
   4.4711489e+01
   4.4774623e+01
   4.4839173e+01
   4.4902319e+01
   4.4963030e+01
   4.5021991e+01
   4.5079694e+01
   4.5136469e+01
   4.5192560e+01
   4.5248157e+01
   4.5303420e+01
   4.5358488e+01
   4.5413486e+01
   4.5468535e+01
   4.5523752e+01
   4.5579259e+01
   4.5635182e+01
   4.5691664e+01
   4.5748864e+01
   4.5806973e+01
   4.5866226e+01
   4.5926926e+01
   4.5989488e+01
   4.6052420e+01
   4.6115450e+01
   4.6178760e+01
   4.6242535e+01
   4.6306981e+01
   4.6372332e+01
   4.6438870e+01
   4.6506955e+01
   4.6573480e+01
   4.6637237e+01
   4.6699029e+01
   4.6759420e+01
   4.6818783e+01
   4.6877388e+01
   4.6935447e+01
   4.6993132e+01
   4.7050595e+01
   4.7107972e+01
   4.7165393e+01
   4.7222983e+01
   4.7280873e+01
   4.7339198e+01
   4.7398110e+01
   4.7457780e+01
   4.7518409e+01
   4.7580250e+01
   4.7643626e+01
   4.7664936e+01
   4.7664936e+01
   4.7729995e+01
   4.7783717e+01
   4.7836604e+01
   4.7889019e+01
   4.7941104e+01
   4.7992976e+01
   4.8044743e+01
   4.8096506e+01
   4.8148361e+01
   4.8200405e+01
   4.8252739e+01
   4.8305470e+01
   4.8358715e+01
   4.8412607e+01
   4.8467303e+01
   4.8522992e+01
   4.8579915e+01
   4.8638389e+01
   4.8697942e+01
   4.8757515e+01
   4.8817260e+01
   4.8877329e+01
   4.8937887e+01
   4.8999112e+01
   4.9061211e+01
   4.9124433e+01
   4.9189094e+01
   4.9252104e+01
   4.9312716e+01
   4.9371611e+01
   4.9429269e+01
   4.9486015e+01
   4.9542088e+01
   4.9597677e+01
   4.9652940e+01
   4.9708016e+01
   4.9763029e+01
   4.9818099e+01
   4.9873346e+01
   4.9928889e+01
   4.9984858e+01
   5.0000000e+01
   1.0000000e+00
   1.0000000e+00
   9.9999990e-01
   9.9999637e-01
   9.9990307e-01
   9.9925683e-01
   9.9784442e-01
   9.9548025e-01
   9.9223793e-01
   9.8810538e-01
   9.8307185e-01
   9.7712657e-01
   9.7025884e-01
   9.6245797e-01
   9.5371336e-01
   9.4401446e-01
   9.3335082e-01
   9.2171210e-01
   9.0893508e-01
   8.9479389e-01
   8.7922027e-01
   8.6214520e-01
   8.4350115e-01
   8.2322225e-01
   8.0124461e-01
   7.7750658e-01
   7.5194909e-01
   7.2451590e-01
   6.9515400e-01
   6.6381390e-01
   6.3091253e-01
   5.9649307e-01
   5.6056569e-01
   5.2314323e-01
   4.8424089e-01
   4.4387645e-01
   4.0207052e-01
   3.5884673e-01
   3.1423208e-01
   2.6825718e-01
   2.2095658e-01
   1.7236916e-01
   1.2253848e-01
   7.1513265e-02
   1.9347824e-02
   3.7123082e-16
  -1.5241280e-14
  -5.2706877e-02
  -1.0550363e-01
  -1.5791080e-01
  -2.0978555e-01
  -2.6096390e-01
  -3.1126814e-01
  -3.6050495e-01
  -4.0846347e-01
  -4.5491298e-01
  -4.9960007e-01
  -5.4224510e-01
  -5.8253783e-01
  -6.2013161e-01
  -6.5463589e-01
  -6.8560581e-01
  -7.1252754e-01
  -7.3479643e-01
  -7.5168193e-01
  -7.6189222e-01
  -7.6543470e-01
  -7.6232775e-01
  -7.5259737e-01
  -7.3627740e-01
  -7.1340947e-01
  -6.8331557e-01
  -6.4546913e-01
  -6.0079754e-01
  -5.4983766e-01
  -4.9288389e-01
  -4.3023131e-01
  -3.6092977e-01
  -2.8432746e-01
  -2.0052491e-01
  -1.1226744e-01
  -2.0553909e-02
  -3.3306691e-16
   3.0388886e-14
   9.3447399e-02
   1.8804611e-01
   2.8168279e-01
   3.7388074e-01
   4.6413983e-01
   5.5195342e-01
   6.3680520e-01
   7.1816515e-01
   7.9548390e-01
   8.6800107e-01
   9.3177244e-01
   9.8704336e-01
   1.0340770e+00
   1.0730736e+00
   1.1041976e+00
   1.1275942e+00
   1.1434004e+00
   1.1517512e+00
   1.1527844e+00
   1.1466428e+00
   1.1334762e+00
   1.1134419e+00
   1.0867054e+00
   1.0534390e+00
   1.0138216e+00
   9.6803579e-01
   9.1652186e-01
   8.6063494e-01
   8.0089503e-01
   7.3778810e-01
   6.7178406e-01
   6.0334040e-01
   5.3290459e-01
   4.6091589e-01
   3.8780655e-01
   3.1400282e-01
   2.3992556e-01
   1.6599076e-01
   9.2609864e-02
   2.0189950e-02
   4.0231707e-14
   1.8041124e-16
  -6.7678957e-02
  -1.2213678e-01
  -1.6888570e-01
  -2.0815241e-01
  -2.4006455e-01
  -2.6474578e-01
  -2.8232346e-01
  -2.9293297e-01
  -2.9672058e-01
  -2.9384537e-01
  -2.8448054e-01
  -2.6881426e-01
  -2.4705015e-01
  -2.1940745e-01
  -1.8612090e-01
  -1.4744028e-01
  -1.0362943e-01
  -5.6065505e-02
  -5.3295363e-03
  -1.1952245e-15
   6.4020837e-14
   5.1563469e-02
   1.0259884e-01
   1.5156077e-01
   1.9789786e-01
   2.4102413e-01
   2.8032382e-01
   3.1513745e-01
   3.4473988e-01
   3.6756231e-01
   3.8314919e-01
   3.9167392e-01
   3.9327477e-01
   3.8806450e-01
   3.7614576e-01
   3.5762012e-01
   3.3259343e-01
   3.0117906e-01
   2.6349986e-01
   2.1968918e-01
   1.6989134e-01
   1.1426148e-01
   5.2964911e-02
   8.3960616e-16
  -7.9311557e-14
  -6.8201016e-02
  -1.4198034e-01
  -2.1543387e-01
  -2.8823471e-01
  -3.5998634e-01
  -4.3029419e-01
  -4.9876460e-01
  -5.6500573e-01
  -6.2808068e-01
  -6.8461137e-01
  -7.3487456e-01
  -7.7914005e-01
  -8.1759748e-01
  -8.5039097e-01
  -8.7763985e-01
  -8.9945050e-01
  -9.1592333e-01
  -9.2715693e-01
  -9.3325043e-01
  -9.3430440e-01
  -9.3042078e-01
  -9.2170164e-01
  -9.0824669e-01
  -8.9031575e-01
  -8.6856107e-01
  -8.4337911e-01
  -8.1513131e-01
  -7.8415596e-01
  -7.5077255e-01
  -7.1528433e-01
  -6.7797963e-01
  -6.3913220e-01
  -5.9900061e-01
  -5.5782669e-01
  -5.1583254e-01
  -4.7321564e-01
  -4.3014039e-01
  -3.8672327e-01
  -3.4396722e-01
  -3.0378051e-01
  -2.6600352e-01
  -2.3046140e-01
  -1.9701024e-01
  -1.6551617e-01
  -1.3584278e-01
  -1.0784375e-01
  -8.1357812e-02
  -5.6204815e-02
  -3.2182069e-02
  -9.0603973e-03
   6.9388939e-18
   4.3107878e-14
   1.5299288e-02
   2.5911516e-02
   3.2040431e-02
   3.3872239e-02
   3.1616779e-02
   2.5504438e-02
   1.5787116e-02
   2.7392875e-03
   4.2804302e-16
  -3.4530972e-14
  -1.3806918e-02
  -2.5457113e-02
  -3.4056453e-02
  -3.9034262e-02
  -3.9767687e-02
  -3.5564168e-02
  -2.5623476e-02
  -9.8285298e-03
  -1.0963452e-15
   4.4391574e-14
   2.1572175e-02
   4.5527395e-02
   7.0356658e-02
   9.6367780e-02
   1.2387460e-01
   1.5320474e-01
   1.8470769e-01
   2.1876693e-01
   2.5581980e-01
   2.9639212e-01
   3.4056081e-01
   3.8595565e-01
   4.3265209e-01
   4.8074591e-01
   5.3025806e-01
   5.8115600e-01
   6.3336692e-01
   6.8678481e-01
   7.4127437e-01
   7.9667319e-01
   8.5279271e-01
   9.0941845e-01
   9.6630947e-01
   1.0231972e+00
   1.0793727e+00
   1.1334411e+00
   1.1851421e+00
   1.2344679e+00
   1.2811858e+00
   1.3248497e+00
   1.3649804e+00
   1.4010656e+00
   1.4325564e+00
   1.4588625e+00
   1.4793422e+00
   1.4932862e+00
   1.4998896e+00
   1.4982002e+00
   1.4880193e+00
   1.4699574e+00
   1.4444315e+00
   1.4117242e+00
   1.3720489e+00
   1.3255773e+00
   1.2724547e+00
   1.2128074e+00
   1.1467469e+00
   1.0743709e+00
   9.9576298e-01
   9.1098902e-01
   8.2009208e-01
   7.2308327e-01
   6.1992741e-01
   5.1051996e-01
   3.9723085e-01
   2.8116950e-01
   1.6263416e-01
   4.1905902e-02
   2.1388447e-13
  -1.6722734e-15
  -9.3110400e-02
  -1.8169236e-01
  -2.6495948e-01
  -3.4309857e-01
  -4.1622645e-01
  -4.8446332e-01
  -5.4793749e-01
  -6.0678845e-01
  -6.6116923e-01
  -7.1124839e-01
  -7.5721192e-01
  -7.9926516e-01
  -8.3763515e-01
  -8.7257367e-01
  -9.0436153e-01
  -9.3278019e-01
  -9.5807236e-01
  -9.8074777e-01
  -1.0012948e+00
  -1.0201851e+00
  -1.0378787e+00
  -1.0548278e+00
  -1.0714812e+00
  -1.0882887e+00
  -1.1057066e+00
  -1.1242061e+00
  -1.1442863e+00
  -1.1660922e+00
  -1.1889052e+00
  -1.2129263e+00
  -1.2383118e+00
  -1.2651491e+00
  -1.2934726e+00
  -1.3232737e+00
  -1.3545066e+00
  -1.3870917e+00
  -1.4209177e+00
  -1.4558427e+00
  -1.4916944e+00
  -1.5282699e+00
  -1.5653345e+00
  -1.6026202e+00
  -1.6398223e+00
  -1.6765960e+00
  -1.7125492e+00
  -1.7472342e+00
  -1.7799829e+00
  -1.8095209e+00
  -1.8353062e+00
  -1.8567681e+00
  -1.8733016e+00
  -1.8842646e+00
  -1.8889722e+00
  -1.8866868e+00
  -1.8765974e+00
  -1.8577726e+00
  -1.8294451e+00
  -1.7933033e+00
  -1.7497757e+00
  -1.6990662e+00
  -1.6413300e+00
  -1.5767006e+00
  -1.5053000e+00
  -1.4272439e+00
  -1.3426453e+00
  -1.2516160e+00
  -1.1542668e+00
  -1.0507071e+00
  -9.4104318e-01
  -8.2537528e-01
  -7.0379346e-01
  -5.7637102e-01
  -4.4315491e-01
  -3.0415106e-01
  -1.5930121e-01
  -8.4447313e-03
  -5.7200772e-13
   5.1382509e-15
   1.5191095e-01
   2.8162107e-01
   4.0446871e-01
   5.2090538e-01
   6.3102533e-01
   7.3491203e-01
   8.3269501e-01
   9.2452475e-01
   1.0105498e+00
   1.0909220e+00
   1.1658006e+00
   1.2353554e+00
   1.2997686e+00
   1.3592380e+00
   1.4139783e+00
   1.4642246e+00
   1.5102359e+00
   1.5523010e+00
   1.5897033e+00
   1.6228833e+00
   1.6523976e+00
   1.6787715e+00
   1.7025050e+00
   1.7240779e+00
   1.7439543e+00
   1.7625859e+00
   1.7804170e+00
   1.7978899e+00
   1.8151591e+00
   1.8317409e+00
   1.8480180e+00
   1.8642638e+00
   1.8806446e+00
   1.8972508e+00
   1.9141129e+00
   1.9312114e+00
   1.9484823e+00
   1.9658199e+00
   1.9830785e+00
   2.0000725e+00
   2.0165748e+00
   2.0323146e+00
   2.0469728e+00
   2.0601749e+00
   2.0714804e+00
   2.0803665e+00
   2.0862004e+00
   2.0881956e+00
   2.0857167e+00
   2.0782176e+00
   2.0651103e+00
   2.0457543e+00
   2.0194425e+00
   1.9853782e+00
   1.9426387e+00
   1.8901140e+00
   1.8292518e+00
   1.7622216e+00
   1.6890672e+00
   1.6097621e+00
   1.5243238e+00
   1.4327961e+00
   1.3352391e+00
   1.2317242e+00
   1.1223306e+00
   1.0071427e+00
   8.8624741e-01
   7.5973001e-01
   6.2767009e-01
   4.9013488e-01
   3.4717022e-01
   1.9878703e-01
   4.4940437e-02
   9.4646513e-15
  -5.7247262e-13
  -1.5616307e-01
  -2.8882878e-01
  -4.1451987e-01
  -5.3398499e-01
  -6.4743515e-01
  -7.5495335e-01
  -8.5663130e-01
  -9.5261239e-01
  -1.0430577e+00
  -1.1281338e+00
  -1.2080165e+00
  -1.2828943e+00
  -1.3529714e+00
  -1.4184706e+00
  -1.4796380e+00
  -1.5367480e+00
  -1.5901123e+00
  -1.6396154e+00
  -1.6845865e+00
  -1.7256145e+00
  -1.7632546e+00
  -1.7980317e+00
  -1.8304474e+00
  -1.8609850e+00
  -1.8901151e+00
  -1.9183017e+00
  -1.9460111e+00
  -1.9722755e+00
  -1.9971359e+00
  -2.0210729e+00
  -2.0444007e+00
  -2.0673089e+00
  -2.0899002e+00
  -2.1122109e+00
  -2.1342215e+00
  -2.1558636e+00
  -2.1770231e+00
  -2.1975422e+00
  -2.2172187e+00
  -2.2358046e+00
  -2.2530019e+00
  -2.2684568e+00
  -2.2817496e+00
  -2.2923791e+00
  -2.2997377e+00
  -2.3030676e+00
  -2.3015170e+00
  -2.2944921e+00
  -2.2813985e+00
  -2.2615825e+00
  -2.2343151e+00
  -2.1987680e+00
  -2.1539728e+00
  -2.0987519e+00
  -2.0357180e+00
  -1.9664843e+00
  -1.8910405e+00
  -1.8093584e+00
  -1.7214578e+00
  -1.6273847e+00
  -1.5272004e+00
  -1.4209755e+00
  -1.3087868e+00
  -1.1907142e+00
  -1.0668369e+00
  -9.3722980e-01
  -8.0195756e-01
  -6.6106695e-01
  -5.1457561e-01
  -3.6245509e-01
  -2.0460420e-01
  -4.0805006e-02
  -1.0200174e-14
   5.7818333e-13
   1.6617406e-01
   2.9653527e-01
   4.1966749e-01
   5.3628679e-01
   6.4660293e-01
   7.5079783e-01
   8.4904344e-01
   9.4151006e-01
   1.0283721e+00
   1.1098125e+00
   1.1860260e+00
   1.2572224e+00
   1.3236295e+00
   1.3854967e+00
   1.4430994e+00
   1.4967457e+00
   1.5467869e+00
   1.5934994e+00
   1.6359077e+00
   1.6746483e+00
   1.7103267e+00
   1.7435218e+00
   1.7747929e+00
   1.8046858e+00
   1.8337397e+00
   1.8624966e+00
   1.8908784e+00
   1.9179642e+00
   1.9443295e+00
   1.9703868e+00
   1.9963909e+00
   2.0224927e+00
   2.0487685e+00
   2.0752345e+00
   2.1018566e+00
   2.1285547e+00
   2.1552063e+00
   2.1816474e+00
   2.2076721e+00
   2.2330314e+00
   2.2574297e+00
   2.2805196e+00
   2.3018938e+00
   2.3210718e+00
   2.3374795e+00
   2.3504143e+00
   2.3588312e+00
   2.3619640e+00
   2.3591956e+00
   2.3498612e+00
   2.3332287e+00
   2.3084762e+00
   2.2746568e+00
   2.2306407e+00
   2.1777826e+00
   2.1180438e+00
   2.0515591e+00
   1.9783657e+00
   1.8985224e+00
   1.8121013e+00
   1.7191820e+00
   1.6198490e+00
   1.5141904e+00
   1.4022958e+00
   1.2842544e+00
   1.1601515e+00
   1.0300644e+00
   8.9405582e-01
   7.5216502e-01
   6.0439412e-01
   4.5068715e-01
   2.9089641e-01
   1.2472506e-01
   1.1754486e-14
  -5.8829330e-13
  -1.6892720e-01
  -3.0028241e-01
  -4.2403440e-01
  -5.4095754e-01
  -6.5129413e-01
  -7.5520906e-01
  -8.5287960e-01
  -9.4448012e-01
  -1.0301880e+00
  -1.1101880e+00
  -1.1846760e+00
  -1.2538614e+00
  -1.3179704e+00
  -1.3772486e+00
  -1.4319647e+00
  -1.4824153e+00
  -1.5289319e+00
  -1.5718937e+00
  -1.6109628e+00
  -1.6461049e+00
  -1.6779630e+00
  -1.7071516e+00
  -1.7342636e+00
  -1.7598762e+00
  -1.7845576e+00
  -1.8088750e+00
  -1.8334060e+00
  -1.8571538e+00
  -1.8804184e+00
  -1.9036481e+00
  -1.9271303e+00
  -1.9510409e+00
  -1.9754771e+00
  -2.0004750e+00
  -2.0260197e+00
  -2.0520507e+00
  -2.0784661e+00
  -2.1051237e+00
  -2.1318420e+00
  -2.1583989e+00
  -2.1845304e+00
  -2.2099265e+00
  -2.2342259e+00
  -2.2570073e+00
  -2.2777762e+00
  -2.2959434e+00
  -2.3107887e+00
  -2.3211137e+00
  -2.3262508e+00
  -2.3255709e+00
  -2.3183906e+00
  -2.3039587e+00
  -2.2814344e+00
  -2.2498508e+00
  -2.2080561e+00
  -2.1578460e+00
  -2.1006244e+00
  -2.0365194e+00
  -1.9655910e+00
  -1.8879114e+00
  -1.8035607e+00
  -1.7126238e+00
  -1.6151896e+00
  -1.5113499e+00
  -1.4011985e+00
  -1.2848285e+00
  -1.1623300e+00
  -1.0337856e+00
  -8.9926469e-01
  -7.5881433e-01
  -6.1244668e-01
  -4.6011887e-01
  -3.0170101e-01
  -1.3692195e-01
  -1.2048140e-12
   4.1633363e-16
   1.6799195e-01
   3.0038900e-01
   4.2503779e-01
   5.4280910e-01
   6.5386947e-01
   7.5838135e-01
   8.5652467e-01
   9.4847435e-01
   1.0344068e+00
   1.1145045e+00
   1.1889599e+00
   1.2579781e+00
   1.3217797e+00
   1.3806034e+00
   1.4347091e+00
   1.4843819e+00
   1.5299382e+00
   1.5717350e+00
   1.6097706e+00
   1.6436786e+00
   1.6741100e+00
   1.7016862e+00
   1.7270047e+00
   1.7506456e+00
   1.7731774e+00
   1.7951640e+00
   1.8171747e+00
   1.8388572e+00
   1.8600401e+00
   1.8811831e+00
   1.9025995e+00
   1.9244832e+00
   1.9469451e+00
   1.9700329e+00
   1.9937420e+00
   2.0180222e+00
   2.0427808e+00
   2.0678854e+00
   2.0931642e+00
   2.1184058e+00
   2.1433571e+00
   2.1677207e+00
   2.1911496e+00
   2.2132398e+00
   2.2335183e+00
   2.2514248e+00
   2.2662801e+00
   2.2770298e+00
   2.2828530e+00
   2.2831326e+00
   2.2772013e+00
   2.2643295e+00
   2.2437064e+00
   2.2144092e+00
   2.1753524e+00
   2.1268919e+00
   2.0713982e+00
   2.0090743e+00
   1.9399677e+00
   1.8641408e+00
   1.7816674e+00
   1.6926281e+00
   1.5971088e+00
   1.4951990e+00
   1.3869914e+00
   1.2725791e+00
   1.1520538e+00
   1.0255013e+00
   8.9299695e-01
   7.5459700e-01
   6.1032782e-01
   4.6016829e-01
   3.0402222e-01
   1.4167255e-01
   1.1934898e-12
  -4.7462034e-15
  -1.6586219e-01
  -2.9831382e-01
  -4.2305597e-01
  -5.4085341e-01
  -6.5193978e-01
  -7.5651066e-01
  -8.5474559e-01
  -9.4681821e-01
  -1.0329031e+00
  -1.1131807e+00
  -1.1878408e+00
  -1.2570858e+00
  -1.3211333e+00
  -1.3802187e+00
  -1.4345981e+00
  -1.4845528e+00
  -1.5303946e+00
  -1.5724757e+00
  -1.6108285e+00
  -1.6450240e+00
  -1.6757091e+00
  -1.7035010e+00
  -1.7289923e+00
  -1.7527576e+00
  -1.7753593e+00
  -1.7973545e+00
  -1.8193042e+00
  -1.8408564e+00
  -1.8618390e+00
  -1.8827152e+00
  -1.9038000e+00
  -1.9252879e+00
  -1.9472899e+00
  -1.9698537e+00
  -1.9929741e+00
  -2.0166002e+00
  -2.0406387e+00
  -2.0649560e+00
  -2.0893791e+00
  -2.1136949e+00
  -2.1376482e+00
  -2.1609391e+00
  -2.1832171e+00
  -2.2040734e+00
  -2.2230286e+00
  -2.2395128e+00
  -2.2528324e+00
  -2.2619317e+00
  -2.2660449e+00
  -2.2645534e+00
  -2.2567878e+00
  -2.2420142e+00
  -2.2194148e+00
  -2.1880553e+00
  -2.1468313e+00
  -2.0965668e+00
  -2.0394006e+00
  -1.9754939e+00
  -1.9048847e+00
  -1.8276305e+00
  -1.7438016e+00
  -1.6534763e+00
  -1.5567385e+00
  -1.4536764e+00
  -1.3443811e+00
  -1.2289445e+00
  -1.1074563e+00
  -9.8000017e-01
  -8.4664803e-01
  -7.0745181e-01
  -5.6243131e-01
  -4.1155567e-01
  -2.5471371e-01
  -9.1664205e-02
  -6.0368377e-15
   1.1855794e-12
   1.6616805e-01
   2.9807861e-01
   4.2233512e-01
   5.3971103e-01
   6.5043715e-01
   7.5470703e-01
   8.5269877e-01
   9.4458501e-01
   1.0305396e+00
   1.1107426e+00
   1.1853835e+00
   1.2546648e+00
   1.3188042e+00
   1.3780376e+00
   1.4326223e+00
   1.4828411e+00
   1.5290085e+00
   1.5714809e+00
   1.6101818e+00
   1.6447836e+00
   1.6759283e+00
   1.7042275e+00
   1.7302692e+00
   1.7546236e+00
   1.7778490e+00
   1.8004993e+00
   1.8231331e+00
   1.8451951e+00
   1.8666671e+00
   1.8880073e+00
   1.9095210e+00
   1.9313957e+00
   1.9537369e+00
   1.9765874e+00
   1.9999377e+00
   2.0237323e+00
   2.0478738e+00
   2.0722240e+00
   2.0966051e+00
   2.1207990e+00
   2.1445448e+00
   2.1675358e+00
   2.1894138e+00
   2.2097603e+00
   2.2280831e+00
   2.2437953e+00
   2.2561782e+00
   2.2641332e+00
   2.2669775e+00
   2.2640873e+00
   2.2547852e+00
   2.2383268e+00
   2.2138785e+00
   2.1804825e+00
   2.1369976e+00
   2.0850711e+00
   2.0263203e+00
   1.9608567e+00
   1.8887192e+00
   1.8099663e+00
   1.7246692e+00
   1.6329066e+00
   1.5347626e+00
   1.4303257e+00
   1.3196868e+00
   1.2029370e+00
   1.0801645e+00
   9.5145065e-01
   8.1686328e-01
   6.7644821e-01
   5.3021589e-01
   3.7812103e-01
   2.2002984e-01
   5.5664219e-02
   1.1871337e-12
  -2.4494295e-15
  -1.6651866e-01
  -2.9813827e-01
  -4.2212816e-01
  -5.3926528e-01
  -6.4977827e-01
  -7.5385942e-01
  -8.5168617e-01
  -9.4343088e-01
  -1.0292675e+00
  -1.1093762e+00
  -1.1839472e+00
  -1.2531835e+00
  -1.3173038e+00
  -1.3765453e+00
  -1.4311665e+00
  -1.4814522e+00
  -1.5277196e+00
  -1.5703288e+00
  -1.6091341e+00
  -1.6438801e+00
  -1.6752067e+00
  -1.7037242e+00
  -1.7300189e+00
  -1.7546602e+00
  -1.7782060e+00
  -1.8012100e+00
  -1.8242320e+00
  -1.8466027e+00
  -1.8683906e+00
  -1.8900504e+00
  -1.9118817e+00
  -1.9340679e+00
  -1.9567117e+00
  -1.9798532e+00
  -2.0034805e+00
  -2.0275360e+00
  -2.0519200e+00
  -2.0764922e+00
  -2.1010726e+00
  -2.1254405e+00
  -2.1493327e+00
  -2.1556379e+00


==> figuresAndData/limitCycle_6thOrder_num+1+1+1+1+1_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9999992e+00
   1.2057055e-03   9.9999702e+00
   6.2294784e-03   9.9992053e+00
   1.7262091e-02   9.9939091e+00
   2.9425356e-02   9.9823394e+00
   4.2652466e-02   9.9629841e+00
   5.5956248e-02   9.9364547e+00
   6.9348206e-02   9.9026607e+00
   8.2830933e-02   9.8615228e+00
   9.6407180e-02   9.8129621e+00
   1.1007978e-01   9.7568999e+00
   1.2385164e-01   9.6932583e+00
   1.3772578e-01   9.6219602e+00
   1.5170531e-01   9.5429295e+00
   1.6579345e-01   9.4560908e+00
   1.7999351e-01   9.3613702e+00
   1.9447651e-01   9.2574511e+00
   2.0943502e-01   9.1425113e+00
   2.2486445e-01   9.0160138e+00
   2.4076327e-01   8.8774173e+00
   2.5713070e-01   8.7261947e+00
   2.7396677e-01   8.5618346e+00
   2.9127231e-01   8.3838442e+00
   3.0904901e-01   8.1917514e+00
   3.2729939e-01   7.9851073e+00
   3.4602689e-01   7.7634891e+00
   3.6523592e-01   7.5265028e+00
   3.8493187e-01   7.2737863e+00
   4.0484629e-01   7.0087364e+00
   4.2496583e-01   6.7317322e+00
   4.4529996e-01   6.4428877e+00
   4.6585824e-01   6.1423402e+00
   4.8665069e-01   5.8302474e+00
   5.0768787e-01   5.5067899e+00
   5.2898091e-01   5.1721725e+00
   5.5054157e-01   4.8266269e+00
   5.7238232e-01   4.4704141e+00
   5.9451640e-01   4.1038263e+00
   6.1695792e-01   3.7271907e+00
   6.3972195e-01   3.3408720e+00
   6.6282465e-01   2.9452759e+00
   6.8628338e-01   2.5408532e+00
   7.1011683e-01   2.1281038e+00
   7.3434526e-01   1.7075817e+00
   7.5899064e-01   1.2799001e+00
   7.8407692e-01   8.4573767e-01
   8.0963033e-01   4.0584498e-01
   8.3338829e-01   1.2095880e-13
   8.3338829e-01  -2.2204460e-16
   8.5943764e-01  -4.3971604e-01
   8.8653164e-01  -8.8928849e-01
   9.1420932e-01  -1.3390155e+00
   9.4252992e-01  -1.7878141e+00
   9.7154286e-01  -2.2341911e+00
   1.0013052e+00  -2.6764931e+00
   1.0318830e+00  -3.1128726e+00
   1.0633532e+00  -3.5412554e+00
   1.0958072e+00  -3.9593006e+00
   1.1293553e+00  -4.3643465e+00
   1.1641330e+00  -4.7533394e+00
   1.2003112e+00  -5.1227339e+00
   1.2381126e+00  -5.4683478e+00
   1.2764500e+00  -5.7748777e+00
   1.3144729e+00  -6.0335000e+00
   1.3522297e+00  -6.2442045e+00
   1.3897729e+00  -6.4070568e+00
   1.4271492e+00  -6.5221231e+00
   1.4647071e+00  -6.5898433e+00
   1.5034264e+00  -6.6090065e+00
   1.5432487e+00  -6.5749486e+00
   1.5841304e+00  -6.4834446e+00
   1.6252949e+00  -6.3339453e+00
   1.6660641e+00  -6.1299887e+00
   1.7065040e+00  -5.8738652e+00
   1.7466814e+00  -5.5677386e+00
   1.7868805e+00  -5.2115856e+00
   1.8282372e+00  -4.7951767e+00
   1.8706983e+00  -4.3173853e+00
   1.9142233e+00  -3.7777632e+00
   1.9586404e+00  -3.1785542e+00
   2.0034277e+00  -2.5286698e+00
   2.0486715e+00  -1.8299536e+00
   2.0944632e+00  -1.0843570e+00
   2.1408325e+00  -2.9515830e-01
   2.1577343e+00  -2.6090241e-15
   2.1577343e+00   4.9660276e-13
   2.2038366e+00   8.2034048e-01
   2.2498539e+00   1.6558882e+00
   2.2958348e+00   2.5018481e+00
   2.3418462e+00   3.3538108e+00
   2.3879542e+00   4.2073773e+00
   2.4342256e+00   5.0581469e+00
   2.4807299e+00   5.9017062e+00
   2.5275407e+00   6.7336164e+00
   2.5747384e+00   7.5493997e+00
   2.6224124e+00   8.3445209e+00
   2.6706649e+00   9.1143649e+00
   2.7196163e+00   9.8542055e+00
   2.7694120e+00   1.0559163e+01
   2.8207901e+00   1.1231094e+01
   2.8740926e+00   1.1863667e+01
   2.9286037e+00   1.2437824e+01
   2.9818566e+00   1.2923652e+01
   3.0340787e+00   1.3324863e+01
   3.0855094e+00   1.3644883e+01
   3.1363319e+00   1.3886315e+01
   3.1866924e+00   1.4051290e+01
   3.2367131e+00   1.4141672e+01
   3.2864996e+00   1.4159191e+01
   3.3361469e+00   1.4105517e+01
   3.3857431e+00   1.3982314e+01
   3.4353724e+00   1.3791267e+01
   3.4851177e+00   1.3534103e+01
   3.5350631e+00   1.3212601e+01
   3.5852964e+00   1.2828590e+01
   3.6359114e+00   1.2383943e+01
   3.6870118e+00   1.1880557e+01
   3.7387151e+00   1.1320325e+01
   3.7911587e+00   1.0705082e+01
   3.8438810e+00   1.0044615e+01
   3.8963060e+00   9.3521308e+00
   3.9485417e+00   8.6327874e+00
   4.0006925e+00   7.8915289e+00
   4.0528572e+00   7.1331931e+00
   4.1051320e+00   6.3625330e+00
   4.1576141e+00   5.5842312e+00
   4.2104044e+00   4.8029111e+00
   4.2636112e+00   4.0231456e+00
   4.3173541e+00   3.2494636e+00
   4.3717698e+00   2.4863556e+00
   4.4270190e+00   1.7382773e+00
   4.4832987e+00   1.0096513e+00
   4.5408592e+00   3.0486389e-01
   4.5669722e+00   5.1186833e-13
   4.5669722e+00  -1.4110935e-13
   4.6261483e+00  -6.5010094e-01
   4.6810113e+00  -1.1973018e+00
   4.7348203e+00  -1.6792526e+00
   4.7878926e+00  -2.0994674e+00
   4.8404106e+00  -2.4600176e+00
   4.8925214e+00  -2.7626538e+00
   4.9443499e+00  -3.0089832e+00
   4.9960065e+00  -3.2005664e+00
   5.0475925e+00  -3.3389787e+00
   5.0992040e+00  -3.4258504e+00
   5.1509352e+00  -3.4628928e+00
   5.2028814e+00  -3.4519170e+00
   5.2551420e+00  -3.3948452e+00
   5.3078238e+00  -3.2937174e+00
   5.3610455e+00  -3.1506943e+00
   5.4149425e+00  -2.9680545e+00
   5.4696752e+00  -2.7481852e+00
   5.5245496e+00  -2.4978423e+00
   5.5791245e+00  -2.2242531e+00
   5.6335231e+00  -1.9323024e+00
   5.6878635e+00  -1.6267172e+00
   5.7422579e+00  -1.3121320e+00
   5.7968172e+00  -9.9312279e-01
   5.8516545e+00  -6.7423521e-01
   5.9068893e+00  -3.6001177e-01
   5.9626527e+00  -5.5021347e-02
   5.9730342e+00  -2.9693609e-13
   5.9730342e+00   2.6506575e-15
   6.0294741e+00   2.8416420e-01
   6.0873758e+00   5.4486286e-01
   6.1466620e+00   7.7471972e-01
   6.2069828e+00   9.6568672e-01
   6.2655284e+00   1.1060372e+00
   6.3226766e+00   1.1975269e+00
   6.3787882e+00   1.2416277e+00
   6.4341243e+00   1.2394300e+00
   6.4888851e+00   1.1918742e+00
   6.5432331e+00   1.0998741e+00
   6.5973064e+00   9.6438425e-01
   6.6512277e+00   7.8643810e-01
   6.7051105e+00   5.6716978e-01
   6.7590633e+00   3.0782647e-01
   6.8131938e+00   9.7740397e-03
   6.8148642e+00   2.4449193e-13
   6.8148642e+00  -8.8689472e-14
   6.8692832e+00  -3.3336951e-01
   6.9260460e+00  -7.0958860e-01
   6.9834701e+00  -1.1161087e+00
   7.0417640e+00  -1.5512912e+00
   7.1006618e+00  -2.0094553e+00
   7.1591798e+00  -2.4782995e+00
   7.2174664e+00  -2.9539590e+00
   7.2756676e+00  -3.4326767e+00
   7.3339207e+00  -3.9106919e+00
   7.3923608e+00  -4.3842289e+00
   7.4511259e+00  -4.8494836e+00
   7.5103627e+00  -5.3026079e+00
   7.5702333e+00  -5.7396894e+00
   7.6309239e+00  -6.1567218e+00
   7.6926574e+00  -6.5495632e+00
   7.7557128e+00  -6.9138699e+00
   7.8204579e+00  -7.2449908e+00
   7.8855443e+00  -7.5303414e+00
   7.9486607e+00  -7.7586699e+00
   8.0102798e+00  -7.9335233e+00
   8.0708113e+00  -8.0576563e+00
   8.1305509e+00  -8.1330776e+00
   8.1897266e+00  -8.1614081e+00
   8.2485254e+00  -8.1440714e+00
   8.3071087e+00  -8.0823998e+00
   8.3656232e+00  -7.9776943e+00
   8.4242074e+00  -7.8312599e+00
   8.4829983e+00  -7.6444233e+00
   8.5421363e+00  -7.4185401e+00
   8.6017719e+00  -7.1549895e+00
   8.6620718e+00  -6.8551585e+00
   8.7232290e+00  -6.5204095e+00
   8.7854759e+00  -6.1520231e+00
   8.8474787e+00  -5.7616167e+00
   8.9091625e+00  -5.3543928e+00
   8.9707021e+00  -4.9338731e+00
   9.0322613e+00  -4.5034657e+00
   9.0939991e+00  -4.0664974e+00
   9.1560766e+00  -3.6262247e+00
   9.2186645e+00  -3.1858398e+00
   9.2819517e+00  -2.7484733e+00
   9.3461560e+00  -2.3171931e+00
   9.4115408e+00  -1.8949980e+00
   9.4784404e+00  -1.4848034e+00
   9.5473049e+00  -1.0894089e+00
   9.6156186e+00  -7.2742418e-01
   9.6818862e+00  -4.0766506e-01
   9.7466490e+00  -1.2690033e-01
   9.7786920e+00  -4.3390291e-13
   9.7786920e+00   2.0261570e-15
   9.8423812e+00   2.2403717e-01
   9.9017519e+00   3.9641602e-01
   9.9608119e+00   5.3313345e-01
   1.0019750e+01   6.3560310e-01
   1.0078711e+01   7.0517600e-01
   1.0137836e+01   7.4327671e-01
   1.0197268e+01   7.5142493e-01
   1.0257159e+01   7.3125033e-01
   1.0317674e+01   6.8450309e-01
   1.0379002e+01   6.1306134e-01
   1.0441370e+01   5.1893554e-01
   1.0504092e+01   4.0613157e-01
   1.0566432e+01   2.7984470e-01
   1.0628571e+01   1.4383575e-01
   1.0690683e+01   1.7363459e-03
   1.0691433e+01   1.0020196e-15
   1.0691433e+01  -2.6234678e-13
   1.0753687e+01  -1.4075929e-01
   1.0816965e+01  -2.7415602e-01
   1.0881175e+01  -3.9566377e-01
   1.0946588e+01  -5.0134838e-01
   1.1013547e+01  -5.8701054e-01
   1.1082514e+01  -6.4802524e-01
   1.1150527e+01  -6.7827978e-01
   1.1216547e+01  -6.7707490e-01
   1.1281113e+01  -6.4529035e-01
   1.1344642e+01  -5.8358910e-01
   1.1407440e+01  -4.9256537e-01
   1.1469746e+01  -3.7283811e-01
   1.1531763e+01  -2.2509581e-01
   1.1593668e+01  -5.0118597e-02
   1.1609852e+01  -3.5739467e-13
   1.1609852e+01   9.1593400e-16
   1.1671813e+01   2.0407844e-01
   1.1738655e+01   4.4259237e-01
   1.1806156e+01   7.0036966e-01
   1.1874624e+01   9.7638977e-01
   1.1944363e+01   1.2693999e+00
   1.2014196e+01   1.5713526e+00
   1.2083612e+01   1.8764242e+00
   1.2152856e+01   2.1820267e+00
   1.2222159e+01   2.4855803e+00
   1.2291747e+01   2.7844755e+00
   1.2361850e+01   3.0760680e+00
   1.2432719e+01   3.3576684e+00
   1.2504644e+01   3.6265252e+00
   1.2577973e+01   3.8797966e+00
   1.2653156e+01   4.1145035e+00
   1.2730814e+01   4.3274482e+00
   1.2807318e+01   4.5054776e+00
   1.2881402e+01   4.6460493e+00
   1.2953786e+01   4.7519818e+00
   1.3025013e+01   4.8252758e+00
   1.3095475e+01   4.8674047e+00
   1.3165481e+01   4.8795783e+00
   1.3235295e+01   4.8628758e+00
   1.3305157e+01   4.8183133e+00
   1.3375299e+01   4.7468779e+00
   1.3445959e+01   4.6495415e+00
   1.3517395e+01   4.5272564e+00
   1.3589905e+01   4.3809339e+00
   1.3663846e+01   4.2113960e+00
   1.3737878e+01   4.0240425e+00
   1.3811468e+01   3.8234251e+00
   1.3884907e+01   3.6120444e+00
   1.3958470e+01   3.3922422e+00
   1.4032427e+01   3.1662426e+00
   1.4107064e+01   2.9361574e+00
   1.4182694e+01   2.7039810e+00
   1.4259692e+01   2.4715721e+00
   1.4338526e+01   2.2406167e+00
   1.4419835e+01   2.0125531e+00
   1.4501905e+01   1.7952211e+00
   1.4581048e+01   1.5997179e+00
   1.4658111e+01   1.4238973e+00
   1.4733797e+01   1.2659418e+00
   1.4808597e+01   1.1245008e+00
   1.4882889e+01   9.9840555e-01
   1.4956990e+01   8.8652478e-01
   1.5031190e+01   7.8768658e-01
   1.5105771e+01   7.0062902e-01
   1.5181024e+01   6.2396143e-01
   1.5257277e+01   5.5612654e-01
   1.5334915e+01   4.9535394e-01
   1.5413970e+01   4.3989577e-01
   1.5492372e+01   3.8898648e-01
   1.5570472e+01   3.3996069e-01
   1.5648618e+01   2.9023221e-01
   1.5727141e+01   2.3725135e-01
   1.5806384e+01   1.7844447e-01
   1.5886727e+01   1.1114742e-01
   1.5968624e+01   3.2514228e-02
   1.5999363e+01   1.2258250e-13
   1.5999363e+01  -9.0899510e-16
   1.6083395e+01  -9.1143082e-02
   1.6167432e+01  -1.8315041e-01
   1.6251711e+01  -2.7794856e-01
   1.6336676e+01  -3.7767819e-01
   1.6422814e+01  -4.8454040e-01
   1.6510699e+01  -6.0089977e-01
   1.6601082e+01  -7.2945459e-01
   1.6695050e+01  -8.7357555e-01
   1.6785710e+01  -1.0232154e+00
   1.6873045e+01  -1.1772413e+00
   1.6958254e+01  -1.3365223e+00
   1.7042139e+01  -1.5013606e+00
   1.7125271e+01  -1.6716395e+00
   1.7208105e+01  -1.8469591e+00
   1.7291047e+01  -2.0267005e+00
   1.7374487e+01  -2.2100584e+00
   1.7458840e+01  -2.3960593e+00
   1.7544574e+01  -2.5835727e+00
   1.7632271e+01  -2.7713217e+00
   1.7719437e+01  -2.9513047e+00
   1.7806157e+01  -3.1212379e+00
   1.7892889e+01  -3.2795765e+00
   1.7980076e+01  -3.4245909e+00
   1.8068173e+01  -3.5543621e+00
   1.8157698e+01  -3.6667515e+00
   1.8249286e+01  -3.7593266e+00
   1.8343794e+01  -3.8292054e+00
   1.8441309e+01  -3.8723814e+00
   1.8534747e+01  -3.8851149e+00
   1.8625140e+01  -3.8702280e+00
   1.8713638e+01  -3.8296610e+00
   1.8801000e+01  -3.7647018e+00
   1.8887793e+01  -3.6763119e+00
   1.8974487e+01  -3.5652592e+00
   1.9061514e+01  -3.4321690e+00
   1.9149313e+01  -3.2775290e+00
   1.9238362e+01  -3.1016550e+00
   1.9329232e+01  -2.9046068e+00
   1.9420707e+01  -2.6907333e+00
   1.9511511e+01  -2.4655632e+00
   1.9602155e+01  -2.2305770e+00
   1.9693126e+01  -1.9870557e+00
   1.9784911e+01  -1.7361145e+00
   1.9878040e+01  -1.4786548e+00
   1.9973149e+01  -1.2152775e+00
   2.0071061e+01  -9.4611980e-01
   2.0172971e+01  -6.7051549e-01
   2.0273136e+01  -4.0620106e-01
   2.0369811e+01  -1.5881216e-01
   2.0433718e+01  -1.2490009e-15
   2.0433718e+01   5.5666582e-13
   2.0507317e+01   1.7247348e-01
   2.0580917e+01   3.2864883e-01
   2.0654448e+01   4.6861349e-01
   2.0728209e+01   5.9340892e-01
   2.0802481e+01   7.0410677e-01
   2.0877567e+01   8.0187963e-01
   2.0953812e+01   8.8803091e-01
   2.1031636e+01   9.6403027e-01
   2.1110174e+01   1.0304504e+00
   2.1188180e+01   1.0882753e+00
   2.1266013e+01   1.1400015e+00
   2.1344019e+01   1.1879831e+00
   2.1422538e+01   1.2344788e+00
   2.1501933e+01   1.2817025e+00
   2.1582615e+01   1.3318737e+00
   2.1665093e+01   1.3872827e+00
   2.1750043e+01   1.4503974e+00
   2.1837556e+01   1.5232813e+00
   2.1921453e+01   1.6016214e+00
   2.2002768e+01   1.6859524e+00
   2.2082417e+01   1.7766559e+00
   2.2161014e+01   1.8737464e+00
   2.2239014e+01   1.9769633e+00
   2.2316793e+01   2.0858218e+00
   2.2394688e+01   2.1996369e+00
   2.2473031e+01   2.3175342e+00
   2.2552168e+01   2.4384511e+00
   2.2632491e+01   2.5611308e+00
   2.2714474e+01   2.6841069e+00
   2.2797037e+01   2.8032898e+00
   2.2879040e+01   2.9145935e+00
   2.2960887e+01   3.0162386e+00
   2.3042969e+01   3.1063282e+00
   2.3125674e+01   3.1828119e+00
   2.3209422e+01   3.2434555e+00
   2.3294706e+01   3.2857767e+00
   2.3382148e+01   3.3069222e+00
   2.3472616e+01   3.3034244e+00
   2.3563022e+01   3.2728822e+00
   2.3649904e+01   3.2173266e+00
   2.3734388e+01   3.1384438e+00
   2.3817346e+01   3.0373228e+00
   2.3899377e+01   2.9148273e+00
   2.3980941e+01   2.7717196e+00
   2.4062433e+01   2.6087068e+00
   2.4144219e+01   2.4264563e+00
   2.4226670e+01   2.2255872e+00
   2.4310189e+01   2.0066401e+00
   2.4395249e+01   1.7700128e+00
   2.4481544e+01   1.5185295e+00
   2.4567118e+01   1.2605439e+00
   2.4652409e+01   9.9768346e-01
   2.4737839e+01   7.3143553e-01
   2.4823819e+01   4.6323024e-01
   2.4910783e+01   1.9440943e-01
   2.4974668e+01   2.7478020e-15
   2.4974668e+01  -6.8314798e-13
   2.5063113e+01  -2.5511408e-01
   2.5138991e+01  -4.5439171e-01
   2.5213605e+01  -6.3183846e-01
   2.5287611e+01  -7.8930451e-01
   2.5361340e+01  -9.2779943e-01
   2.5435085e+01  -1.0482808e+00
   2.5509126e+01  -1.1517228e+00
   2.5583747e+01  -1.2391528e+00
   2.5659257e+01  -1.3116764e+00
   2.5736015e+01  -1.3704980e+00
   2.5814464e+01  -1.4169415e+00
   2.5892963e+01  -1.4516419e+00
   2.5971016e+01  -1.4766409e+00
   2.6048981e+01  -1.4943622e+00
   2.6127197e+01  -1.5070773e+00
   2.6206005e+01  -1.5169549e+00
   2.6285771e+01  -1.5260998e+00
   2.6366921e+01  -1.5365911e+00
   2.6449985e+01  -1.5505278e+00
   2.6535683e+01  -1.5701043e+00
   2.6622736e+01  -1.5969275e+00
   2.6706409e+01  -1.6303474e+00
   2.6787709e+01  -1.6705656e+00
   2.6867486e+01  -1.7176147e+00
   2.6946315e+01  -1.7713006e+00
   2.7024637e+01  -1.8312281e+00
   2.7102823e+01  -1.8968152e+00
   2.7181212e+01  -1.9672994e+00
   2.7260144e+01  -2.0417360e+00
   2.7339979e+01  -2.1189901e+00
   2.7421133e+01  -2.1977197e+00
   2.7504122e+01  -2.2763446e+00
   2.7587040e+01  -2.3507561e+00
   2.7669496e+01  -2.4183611e+00
   2.7751905e+01  -2.4772989e+00
   2.7834664e+01  -2.5256005e+00
   2.7918178e+01  -2.5611570e+00
   2.8002895e+01  -2.5816738e+00
   2.8089352e+01  -2.5845844e+00
   2.8178253e+01  -2.5668903e+00
   2.8270608e+01  -2.5248358e+00
   2.8360190e+01  -2.4600138e+00
   2.8446595e+01  -2.3746051e+00
   2.8530941e+01  -2.2695445e+00
   2.8613994e+01  -2.1455263e+00
   2.8696302e+01  -2.0031890e+00
   2.8778304e+01  -1.8431567e+00
   2.8860387e+01  -1.6660513e+00
   2.8942927e+01  -1.4724878e+00
   2.9026312e+01  -1.2630538e+00
   2.9110983e+01  -1.0382669e+00
   2.9197472e+01  -7.9849563e-01
   2.9283973e+01  -5.5107456e-01
   2.9369945e+01  -3.0032655e-01
   2.9455835e+01  -4.7714283e-02
   2.9472052e+01  -2.7061686e-16
   2.9472052e+01   6.6849304e-13
   2.9558283e+01   2.4523684e-01
   2.9639236e+01   4.5888733e-01
   2.9718161e+01   6.5026432e-01
   2.9795836e+01   8.2134161e-01
   2.9872750e+01   9.7332663e-01
   2.9949290e+01   1.1071980e+00
   3.0025788e+01   1.2238518e+00
   3.0102557e+01   1.3241745e+00
   3.0179912e+01   1.4090843e+00
   3.0258197e+01   1.4795577e+00
   3.0337804e+01   1.5366479e+00
   3.0419225e+01   1.5815009e+00
   3.0500711e+01   1.6145577e+00
   3.0581735e+01   1.6376711e+00
   3.0662696e+01   1.6530709e+00
   3.0743973e+01   1.6628196e+00
   3.0825952e+01   1.6688606e+00
   3.0909051e+01   1.6730535e+00
   3.0993767e+01   1.6772048e+00
   3.1080735e+01   1.6831028e+00
   3.1170848e+01   1.6925763e+00
   3.1259820e+01   1.7065469e+00
   3.1345598e+01   1.7251573e+00
   3.1429257e+01   1.7485431e+00
   3.1511593e+01   1.7766204e+00
   3.1593169e+01   1.8090927e+00
   3.1674433e+01   1.8454675e+00
   3.1755780e+01   1.8850638e+00
   3.1837588e+01   1.9270098e+00
   3.1920254e+01   1.9702313e+00
   3.2004226e+01   2.0134294e+00
   3.2090051e+01   2.0550376e+00
   3.2176414e+01   2.0923345e+00
   3.2262211e+01   2.1228205e+00
   3.2347910e+01   2.1447320e+00
   3.2433963e+01   2.1561970e+00
   3.2520829e+01   2.1551949e+00
   3.2609016e+01   2.1394989e+00
   3.2699142e+01   2.1065707e+00
   3.2792027e+01   2.0533586e+00
   3.2888722e+01   1.9760253e+00
   3.2980915e+01   1.8807894e+00
   3.3069944e+01   1.7687184e+00
   3.3157010e+01   1.6402358e+00
   3.3242885e+01   1.4957809e+00
   3.3328135e+01   1.3358336e+00
   3.3413224e+01   1.1609043e+00
   3.3498575e+01   9.7152226e-01
   3.3584611e+01   7.6821388e-01
   3.3671789e+01   5.5146555e-01
   3.3760647e+01   3.2165824e-01
   3.3850699e+01   8.2107532e-02
   3.3881167e+01   1.1851631e-14
   3.3881167e+01  -1.2166101e-12
   3.3970477e+01  -2.3443654e-01
   3.4055386e+01  -4.4332759e-01
   3.4138017e+01  -6.3198412e-01
   3.4219239e+01  -8.0232529e-01
   3.4299622e+01  -9.5554815e-01
   3.4379609e+01  -1.0925843e+00
   3.4459582e+01  -1.2142641e+00
   3.4539899e+01  -1.3213978e+00
   3.4620925e+01  -1.4148202e+00
   3.4703058e+01  -1.4954194e+00
   3.4786774e+01  -1.5641581e+00
   3.4872672e+01  -1.6220917e+00
   3.4957766e+01  -1.6685417e+00
   3.5042518e+01  -1.7056973e+00
   3.5127385e+01  -1.7355371e+00
   3.5212804e+01  -1.7598657e+00
   3.5299237e+01  -1.7803619e+00
   3.5387211e+01  -1.7986108e+00
   3.5477386e+01  -1.8161316e+00
   3.5570672e+01  -1.8344128e+00
   3.5664691e+01  -1.8541500e+00
   3.5754966e+01  -1.8750758e+00
   3.5842732e+01  -1.8976119e+00
   3.5928967e+01  -1.9218596e+00
   3.6014340e+01  -1.9476320e+00
   3.6099374e+01  -1.9745026e+00
   3.6184523e+01  -2.0018248e+00
   3.6270226e+01  -2.0287330e+00
   3.6356948e+01  -2.0541274e+00
   3.6445221e+01  -2.0766378e+00
   3.6535717e+01  -2.0945561e+00
   3.6625913e+01  -2.1054478e+00
   3.6715664e+01  -2.1076028e+00
   3.6805512e+01  -2.0993524e+00
   3.6895978e+01  -2.0788698e+00
   3.6987617e+01  -2.0441182e+00
   3.7081076e+01  -1.9927532e+00
   3.7177196e+01  -1.9219337e+00
   3.7277188e+01  -1.8279259e+00
   3.7374515e+01  -1.7159651e+00
   3.7468075e+01  -1.5892223e+00
   3.7559257e+01  -1.4479691e+00
   3.7649012e+01  -1.2924543e+00
   3.7738010e+01  -1.1230308e+00
   3.7826788e+01  -9.4011182e-01
   3.7915828e+01  -7.4413876e-01
   3.8005607e+01  -5.3554848e-01
   3.8096645e+01  -3.1472542e-01
   3.8189556e+01  -8.1921091e-02
   3.8221725e+01  -1.1539103e-12
   3.8221725e+01   8.0074836e-15
   3.8315402e+01   2.3234255e-01
   3.8400490e+01   4.3006307e-01
   3.8483637e+01   6.0975371e-01
   3.8565727e+01   7.7324347e-01
   3.8647270e+01   9.2151734e-01
   3.8728687e+01   1.0554032e+00
   3.8810361e+01   1.1756873e+00
   3.8892673e+01   1.2831714e+00
   3.8976038e+01   1.3787087e+00
   3.9060934e+01   1.4632311e+00
   3.9147969e+01   1.5377779e+00
   3.9234859e+01   1.6014327e+00
   3.9321310e+01   1.6556385e+00
   3.9407809e+01   1.7023489e+00
   3.9494827e+01   1.7433280e+00
   3.9582852e+01   1.7802021e+00
   3.9672438e+01   1.8144981e+00
   3.9764281e+01   1.8476757e+00
   3.9859335e+01   1.8811706e+00
   3.9955055e+01   1.9150411e+00
   4.0046906e+01   1.9482854e+00
   4.0136188e+01   1.9815331e+00
   4.0223923e+01   2.0150184e+00
   4.0310807e+01   2.0486212e+00
   4.0397386e+01   2.0819454e+00
   4.0484140e+01   2.1143516e+00
   4.0571533e+01   2.1449618e+00
   4.0660066e+01   2.1726429e+00
   4.0750323e+01   2.1959645e+00
   4.0842913e+01   2.2130937e+00
   4.0934607e+01   2.2215515e+00
   4.1025976e+01   2.2198533e+00
   4.1117588e+01   2.2063605e+00
   4.1209999e+01   2.1792393e+00
   4.1303821e+01   2.1363959e+00
   4.1399790e+01   2.0753483e+00
   4.1498900e+01   1.9929659e+00
   4.1601110e+01   1.8866834e+00
   4.1698422e+01   1.7650908e+00
   4.1792404e+01   1.6289070e+00
   4.1884379e+01   1.4782866e+00
   4.1975197e+01   1.3135213e+00
   4.2065486e+01   1.1349874e+00
   4.2155775e+01   9.4309991e-01
   4.2246562e+01   7.3827881e-01
   4.2338359e+01   5.2090689e-01
   4.2431750e+01   2.9126354e-01
   4.2527404e+01   4.9553222e-02
   4.2546785e+01   6.1062266e-15
   4.2546785e+01  -1.1583234e-12
   4.2641451e+01  -2.3477315e-01
   4.2725305e+01  -4.2890906e-01
   4.2807440e+01  -6.0534444e-01
   4.2888707e+01  -7.6587420e-01
   4.2969572e+01  -9.1142458e-01
   4.3050431e+01  -1.0428119e+00
   4.3131655e+01  -1.1608373e+00
   4.3213624e+01  -1.2663348e+00
   4.3296756e+01  -1.3602037e+00
   4.3381550e+01  -1.4434369e+00
   4.3468420e+01  -1.5169732e+00
   4.3554502e+01  -1.5796500e+00
   4.3640277e+01  -1.6336058e+00
   4.3726220e+01  -1.6807749e+00
   4.3812790e+01  -1.7229199e+00
   4.3900477e+01  -1.7616834e+00
   4.3989848e+01  -1.7986262e+00
   4.4081628e+01  -1.8352648e+00
   4.4176839e+01  -1.8731291e+00
   4.4270901e+01  -1.9113246e+00
   4.4361421e+01  -1.9493488e+00
   4.4449651e+01  -1.9877666e+00
   4.4536503e+01  -2.0267431e+00
   4.4622621e+01  -2.0661070e+00
   4.4708522e+01  -2.1054203e+00
   4.4794666e+01  -2.1440059e+00
   4.4881510e+01  -2.1809501e+00
   4.4969551e+01  -2.2150852e+00
   4.5059374e+01  -2.2449455e+00
   4.5151073e+01  -2.2685390e+00
   4.5241960e+01  -2.2832800e+00
   4.5332591e+01  -2.2876570e+00
   4.5423515e+01  -2.2800039e+00
   4.5515278e+01  -2.2584564e+00
   4.5608480e+01  -2.2208877e+00
   4.5703853e+01  -2.1647772e+00
   4.5802391e+01  -2.0869468e+00
   4.5903526e+01  -1.9853059e+00
   4.5999927e+01  -1.8676023e+00
   4.6093117e+01  -1.7346251e+00
   4.6184362e+01  -1.5866210e+00
   4.6274484e+01  -1.4239357e+00
   4.6364094e+01  -1.2469793e+00
   4.6453708e+01  -1.0561912e+00
   4.6543811e+01  -8.5201059e-01
   4.6634906e+01  -6.3483651e-01
   4.6727561e+01  -4.0496445e-01
   4.6822483e+01  -1.6247102e-01
   4.6885048e+01  -1.1829149e-12
   4.6885048e+01   3.2196468e-15
   4.6979042e+01   2.3734087e-01
   4.7062388e+01   4.3355883e-01
   4.7144001e+01   6.1158021e-01
   4.7224725e+01   7.7323782e-01
   4.7305023e+01   9.1947916e-01
   4.7385283e+01   1.0511356e+00
   4.7465871e+01   1.1690198e+00
   4.7547155e+01   1.2739744e+00
   4.7629538e+01   1.3669050e+00
   4.7713498e+01   1.4488066e+00
   4.7799641e+01   1.5207938e+00
   4.7885140e+01   1.5817372e+00
   4.7970276e+01   1.6336611e+00
   4.8055515e+01   1.6785538e+00
   4.8141304e+01   1.7182283e+00
   4.8228113e+01   1.7543749e+00
   4.8316479e+01   1.7885993e+00
   4.8407076e+01   1.8224590e+00
   4.8500835e+01   1.8575156e+00
   4.8595057e+01   1.8938106e+00
   4.8685532e+01   1.9303076e+00
   4.8773511e+01   1.9675978e+00
   4.8859971e+01   2.0059006e+00
   4.8945581e+01   2.0450925e+00
   4.9030865e+01   2.0847815e+00
   4.9116283e+01   2.1243390e+00
   4.9202278e+01   2.1629068e+00
   4.9289319e+01   2.1993838e+00
   4.9377951e+01   2.2323925e+00
   4.9468863e+01   2.2602097e+00
   4.9559255e+01   2.2800047e+00
   4.9649238e+01   2.2901247e+00
   4.9739354e+01   2.2889321e+00
   4.9830130e+01   2.2746105e+00
   4.9922130e+01   2.2451136e+00
   5.0000000e+01   2.2073540e+00


==> figuresAndData/limitCycle_6thOrder_num+1+1+1+1_startingAtAllZeroes.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30  -4.0400496e-72
   1.1003492e-05   2.2204460e-16
   1.1003492e-05   2.2204460e-16
   5.2720897e-05   2.2204460e-16
   5.2720897e-05   2.2204460e-16
   1.6380021e-04   2.2204460e-16
   1.6380021e-04   2.2204460e-16
   2.7487952e-04   5.3496476e-13
   3.8595884e-04   6.9074032e-13
   4.5456590e-04   2.2204460e-16
   4.5456590e-04   2.2204460e-16
   6.7672453e-04  -7.0295854e-12
   8.9888316e-04  -1.3479065e-11
   1.2158012e-03   2.2204460e-16
   1.2158012e-03   2.2204461e-16
   1.6601185e-03   8.9995548e-11
   2.1044357e-03   2.0101931e-10
   2.9930702e-03   1.3528729e-10
   3.2087399e-03   2.2204462e-16
   3.2087399e-03   2.2204459e-16
   4.9860089e-03  -2.7193957e-09
   6.7632779e-03  -4.3800765e-09
   8.4262975e-03   2.2204385e-16
   8.4262975e-03   2.2204463e-16
   1.1980836e-02   3.5248026e-08
   1.5535374e-02   7.3285477e-08
   2.2085618e-02   2.2205450e-16
   2.2085618e-02   2.2204457e-16
   2.9194694e-02  -4.4869958e-07
   3.6303770e-02  -1.0375412e-06
   4.9622272e-02  -1.2689342e-06
   5.7838608e-02   2.2189637e-16
   5.7838608e-02   2.2206663e-16
   7.1187845e-02   5.2382354e-06
   8.4537083e-02   1.2703679e-05
   9.8126762e-02   2.0127830e-05
   1.1181171e-01   2.4892397e-05
   1.2559631e-01   2.4346216e-05
   1.3948357e-01   1.5722969e-05
   1.5130646e-01   2.2263075e-16
   1.5130646e-01   2.1962209e-16
   1.6529951e-01  -3.0034155e-05
   1.7929256e-01  -7.0539976e-05
   1.9375435e-01  -1.2046180e-04
   2.0868966e-01  -1.7739866e-04
   2.2409601e-01  -2.3831713e-04
   2.3997181e-01  -2.9952999e-04
   2.5631624e-01  -3.5665149e-04
   2.7312928e-01  -4.0455072e-04
   2.9041175e-01  -4.3730230e-04
   3.0816526e-01  -4.4813431e-04
   3.2639231e-01  -4.2937270e-04
   3.4509630e-01  -3.7238204e-04
   3.6428157e-01  -2.6750168e-04
   3.8395348e-01  -1.0397676e-04
   3.9367483e-01   1.9094156e-16
   3.9367483e-01   2.3188374e-16
   4.1357931e-01   2.6271132e-04
   4.3348380e-01   5.8631421e-04
   4.5391545e-01   9.7301595e-04
   4.7457062e-01   1.4108340e-03
   4.9546442e-01   1.8919654e-03
   5.1660754e-01   2.4078942e-03
   5.3801138e-01   2.9494285e-03
   5.5968799e-01   3.5066417e-03
   5.8165014e-01   4.0688097e-03
   6.0391144e-01   4.6243412e-03
   6.2648639e-01   5.1606998e-03
   6.4939050e-01   5.6643178e-03
   6.7264040e-01   6.1204991e-03
   6.9625401e-01   6.5133095e-03
   7.2025065e-01   6.8254529e-03
   7.4465127e-01   7.0381301e-03
   7.6947865e-01   7.1308763e-03
   7.9475764e-01   7.0813745e-03
   8.2049541e-01   6.8654755e-03
   8.4641428e-01   6.4628849e-03
   8.7253674e-01   5.8527464e-03
   8.9888457e-01   5.0132608e-03
   9.2548221e-01   3.9214787e-03
   9.5235733e-01   2.5530567e-03
   9.7954164e-01   8.8194206e-04
   9.9221440e-01   2.3006770e-16
   9.9221440e-01  -2.8286835e-16
   1.0197447e+00  -2.1434844e-03
   1.0431784e+00  -4.1985791e-03
   1.0665517e+00  -6.4414515e-03
   1.0898872e+00  -8.8556278e-03
   1.1131946e+00  -1.1423661e-02
   1.1371112e+00  -1.4202875e-02
   1.1620816e+00  -1.7239143e-02
   1.1880371e+00  -2.0516942e-02
   1.2149213e+00  -2.4015855e-02
   1.2426877e+00  -2.7710371e-02
   1.2712975e+00  -3.1569734e-02
   1.3007175e+00  -3.5557851e-02
   1.3309198e+00  -3.9633261e-02
   1.3618808e+00  -4.3749140e-02
   1.3935806e+00  -4.7853355e-02
   1.4260029e+00  -5.1888551e-02
   1.4591347e+00  -5.5792262e-02
   1.4929660e+00  -5.9497063e-02
   1.5274906e+00  -6.2930727e-02
   1.5627053e+00  -6.6016396e-02
   1.5986109e+00  -6.8672743e-02
   1.6352129e+00  -7.0814099e-02
   1.6725217e+00  -7.2350516e-02
   1.7105545e+00  -7.3187694e-02
   1.7493376e+00  -7.3226680e-02
   1.7889089e+00  -7.2363156e-02
   1.8294203e+00  -7.0480275e-02
   1.8696091e+00  -6.7565454e-02
   1.9091901e+00  -6.3634359e-02
   1.9482668e+00  -5.8687406e-02
   1.9869297e+00  -5.2723698e-02
   2.0252537e+00  -4.5742331e-02
   2.0633023e+00  -3.7742848e-02
   2.1016094e+00  -2.8604602e-02
   2.1411710e+00  -1.8021110e-02
   2.1819167e+00  -5.9057458e-03
   2.2004169e+00   7.8929918e-17
   2.2004169e+00   9.3466901e-15
   2.2319857e+00   1.0646202e-02
   2.2635544e+00   2.1952460e-02
   2.2950260e+00   3.3808118e-02
   2.3264365e+00   4.6148172e-02
   2.3578087e+00   5.8903972e-02
   2.3891647e+00   7.2007168e-02
   2.4205260e+00   8.5389562e-02
   2.4528933e+00   9.9409585e-02
   2.4863098e+00   1.1401625e-01
   2.5207319e+00   1.2910465e-01
   2.5561283e+00   1.4455802e-01
   2.5924776e+00   1.6024732e-01
   2.6297679e+00   1.7603089e-01
   2.6679960e+00   1.9175437e-01
   2.7071677e+00   2.0725049e-01
   2.7472985e+00   2.2233892e-01
   2.7884147e+00   2.3682594e-01
   2.8305558e+00   2.5050385e-01
   2.8737772e+00   2.6315000e-01
   2.9181559e+00   2.7452494e-01
   2.9637981e+00   2.8436942e-01
   3.0108527e+00   2.9239891e-01
   3.0578046e+00   2.9812789e-01
   3.1038389e+00   3.0141475e-01
   3.1491274e+00   3.0230403e-01
   3.1938239e+00   3.0083035e-01
   3.2380500e+00   2.9702078e-01
   3.2819057e+00   2.9089887e-01
   3.3254757e+00   2.8248714e-01
   3.3688340e+00   2.7180851e-01
   3.4120475e+00   2.5888727e-01
   3.4551776e+00   2.4374959e-01
   3.4982825e+00   2.2642383e-01
   3.5414185e+00   2.0694067e-01
   3.5846413e+00   1.8533306e-01
   3.6280072e+00   1.6163599e-01
   3.6715747e+00   1.3588622e-01
   3.7154053e+00   1.0812173e-01
   3.7595658e+00   7.8380998e-02
   3.8044007e+00   4.6504447e-02
   3.8500564e+00   1.2452619e-02
   3.8662747e+00   6.1062266e-16
   3.8662747e+00  -2.1371793e-14
   3.9115270e+00  -3.5614840e-02
   3.9498443e+00  -6.6573829e-02
   3.9881762e+00  -9.8050904e-02
   4.0265633e+00  -1.2986226e-01
   4.0650445e+00  -1.6182251e-01
   4.1036598e+00  -1.9374551e-01
   4.1424506e+00  -2.2544390e-01
   4.1814608e+00  -2.5672859e-01
   4.2207375e+00  -2.8740813e-01
   4.2603324e+00  -3.1728794e-01
   4.3006915e+00  -3.4644323e-01
   4.3422175e+00  -3.7484629e-01
   4.3849431e+00  -4.0215049e-01
   4.4289293e+00  -4.2799051e-01
   4.4742657e+00  -4.5197486e-01
   4.5210816e+00  -4.7368053e-01
   4.5695648e+00  -4.9264358e-01
   4.6175350e+00  -5.0767436e-01
   4.6646087e+00  -5.1864256e-01
   4.7109653e+00  -5.2564820e-01
   4.7567558e+00  -5.2877100e-01
   4.8021005e+00  -5.2807650e-01
   4.8470997e+00  -5.2362339e-01
   4.8918391e+00  -5.1546785e-01
   4.9363948e+00  -5.0366634e-01
   4.9808358e+00  -4.8827734e-01
   5.0252269e+00  -4.6936242e-01
   5.0696297e+00  -4.4698695e-01
   5.1141052e+00  -4.2122033e-01
   5.1587144e+00  -3.9213612e-01
   5.2035199e+00  -3.5981176e-01
   5.2485880e+00  -3.2432813e-01
   5.2939898e+00  -2.8576875e-01
   5.3398037e+00  -2.4421858e-01
   5.3861182e+00  -1.9976220e-01
   5.4325707e+00  -1.5295992e-01
   5.4786815e+00  -1.0458301e-01
   5.5245350e+00  -5.4859828e-02
   5.5702120e+00  -4.0088525e-03
   5.5737708e+00   1.2316537e-16
   5.5737708e+00   6.4204718e-14
   5.6193450e+00   5.1799235e-02
   5.6601221e+00   9.8605434e-02
   5.7010060e+00   1.4561331e-01
   5.7420328e+00   1.9252139e-01
   5.7832522e+00   2.3903993e-01
   5.8247164e+00   2.8487660e-01
   5.8664822e+00   3.2973543e-01
   5.9086118e+00   3.7331561e-01
   5.9511752e+00   4.1530985e-01
   5.9942526e+00   4.5540227e-01
   6.0379381e+00   4.9326546e-01
   6.0823450e+00   5.2855644e-01
   6.1276135e+00   5.6091065e-01
   6.1744733e+00   5.9025150e-01
   6.2229384e+00   6.1586342e-01
   6.2707291e+00   6.3614914e-01
   6.3176770e+00   6.5106500e-01
   6.3639538e+00   6.6074847e-01
   6.4097003e+00   6.6531021e-01
   6.4550307e+00   6.6484386e-01
   6.5000406e+00   6.5943484e-01
   6.5448128e+00   6.4916567e-01
   6.5894212e+00   6.3411948e-01
   6.6339337e+00   6.1438212e-01
   6.6784140e+00   5.9004363e-01
   6.7229236e+00   5.6119904e-01
   6.7675236e+00   5.2794882e-01
   6.8122753e+00   4.9039892e-01
   6.8572426e+00   4.4866056e-01
   6.9024931e+00   4.0284964e-01
   6.9480998e+00   3.5308567e-01
   6.9941442e+00   2.9949022e-01
   7.0405533e+00   2.4239289e-01
   7.0865653e+00   1.8308311e-01
   7.1322656e+00   1.2187053e-01
   7.1777391e+00   5.9045493e-02
   7.2194879e+00   8.0491169e-16
   7.2194879e+00  -8.0373208e-14
   7.2648108e+00  -6.5202119e-02
   7.3061563e+00  -1.2524505e-01
   7.3476031e+00  -1.8553275e-01
   7.3891914e+00  -2.4569730e-01
   7.4309725e+00  -3.0538211e-01
   7.4730007e+00  -3.6422766e-01
   7.5153346e+00  -4.2187022e-01
   7.5580386e+00  -4.7794040e-01
   7.6011850e+00  -5.3206118e-01
   7.6448569e+00  -5.8384537e-01
   7.6891519e+00  -6.3289213e-01
   7.7341878e+00  -6.7878203e-01
   7.7802952e+00  -7.2123010e-01
   7.8280558e+00  -7.5998857e-01
   7.8774019e+00  -7.9409767e-01
   7.9259250e+00  -8.2143788e-01
   7.9735866e+00  -8.4205336e-01
   8.0205671e+00  -8.5613049e-01
   8.0670117e+00  -8.6381759e-01
   8.1130378e+00  -8.6523987e-01
   8.1587437e+00  -8.6051098e-01
   8.2042148e+00  -8.4974013e-01
   8.2495276e+00  -8.3303651e-01
   8.2947521e+00  -8.1051225e-01
   8.3399546e+00  -7.8228420e-01
   8.3851993e+00  -7.4847506e-01
   8.4305500e+00  -7.0921392e-01
   8.4760713e+00  -6.6463637e-01
   8.5218306e+00  -6.1488413e-01
   8.5678999e+00  -5.6010421e-01
   8.6143577e+00  -5.0044755e-01
   8.6612915e+00  -4.3606674e-01
   8.7085005e+00  -3.6756140e-01
   8.7553279e+00  -2.9633911e-01
   8.8018621e+00  -2.2278850e-01
   8.8481894e+00  -1.4727718e-01
   8.8943876e+00  -7.0167190e-02
   8.9357385e+00  -1.9310942e-13
   8.9357385e+00   9.1593400e-16
   8.9818804e+00   7.9114374e-02
   9.0245863e+00   1.5257252e-01
   9.0674532e+00   2.2599314e-01
   9.1105232e+00   2.9891800e-01
   9.1538555e+00   3.7090994e-01
   9.1975144e+00   4.4152711e-01
   9.2415705e+00   5.1032137e-01
   9.2861037e+00   5.7683594e-01
   9.3312063e+00   6.4060233e-01
   9.3769873e+00   7.0113607e-01
   9.4235797e+00   7.5793074e-01
   9.4711505e+00   8.1044896e-01
   9.5199180e+00   8.5810858e-01
   9.5695129e+00   8.9974737e-01
   9.6181202e+00   9.3352733e-01
   9.6659087e+00   9.5968065e-01
   9.7130542e+00   9.7842102e-01
   9.7596951e+00   9.8991850e-01
   9.8059447e+00   9.9431901e-01
   9.8518987e+00   9.9175656e-01
   9.8976409e+00   9.8236085e-01
   9.9432471e+00   9.6626208e-01
   9.9887873e+00   9.4359409e-01
   1.0034328e+01   9.1449633e-01
   1.0079935e+01   8.7911509e-01
   1.0125674e+01   8.3760403e-01
   1.0171610e+01   7.9012423e-01
   1.0217815e+01   7.3684376e-01
   1.0264365e+01   6.7793657e-01
   1.0311342e+01   6.1358080e-01
   1.0358841e+01   5.4395594e-01
   1.0406164e+01   4.7052351e-01
   1.0453137e+01   3.9412609e-01
   1.0499852e+01   3.1519818e-01
   1.0546391e+01   2.3416081e-01
   1.0592833e+01   1.5142851e-01
   1.0639248e+01   6.7410701e-02
   1.0676159e+01   2.8033131e-15
   1.0676159e+01  -2.0532187e-13
   1.0722618e+01  -8.5122614e-02
   1.0766012e+01  -1.6433094e-01
   1.0809633e+01  -2.4305875e-01
   1.0853523e+01  -3.2078275e-01
   1.0897749e+01  -3.9700922e-01
   1.0942385e+01  -4.7123722e-01
   1.0987514e+01  -5.4295626e-01
   1.1033233e+01  -6.1164268e-01
   1.1079657e+01  -6.7675480e-01
   1.1126926e+01  -7.3772587e-01
   1.1175217e+01  -7.9395357e-01
   1.1224765e+01  -8.4478356e-01
   1.1273601e+01  -8.8765404e-01
   1.1321616e+01  -9.2245170e-01
   1.1368857e+01  -9.4929999e-01
   1.1415487e+01  -9.6840928e-01
   1.1461635e+01  -9.7995133e-01
   1.1507411e+01  -9.8407561e-01
   1.1552905e+01  -9.8092088e-01
   1.1598198e+01  -9.7062259e-01
   1.1643364e+01  -9.5331754e-01
   1.1688469e+01  -9.2914693e-01
   1.1733578e+01  -8.9825834e-01
   1.1778756e+01  -8.6080690e-01
   1.1824065e+01  -8.1695587e-01
   1.1869570e+01  -7.6687666e-01
   1.1915340e+01  -7.1074844e-01
   1.1961449e+01  -6.4875710e-01
   1.2007978e+01  -5.8109352e-01
   1.2055019e+01  -5.0795086e-01
   1.2101627e+01  -4.3129185e-01
   1.2147890e+01  -3.5159619e-01
   1.2193901e+01  -2.6930827e-01
   1.2239737e+01  -1.8486386e-01
   1.2285474e+01  -9.8692364e-02
   1.2331180e+01  -1.1218317e-02
   1.2337006e+01  -1.0217521e-15
   1.2337006e+01   2.1803913e-13
   1.2382748e+01   8.8388114e-02
   1.2425587e+01   1.7118588e-01
   1.2468609e+01   2.5373656e-01
   1.2511856e+01   3.3551282e-01
   1.2555390e+01   4.1601044e-01
   1.2599278e+01   4.9471912e-01
   1.2643595e+01   5.7112028e-01
   1.2688425e+01   6.4468405e-01
   1.2733867e+01   7.1486517e-01
   1.2780038e+01   7.8109733e-01
   1.2827086e+01   8.4278488e-01
   1.2875196e+01   8.9929036e-01
   1.2924188e+01   9.4951058e-01
   1.2972510e+01   9.9138346e-01
   1.3020281e+01   1.0249517e+00
   1.3067524e+01   1.0502241e+00
   1.3114188e+01   1.0672516e+00
   1.3160397e+01   1.0762087e+00
   1.3206253e+01   1.0772519e+00
   1.3251847e+01   1.0705286e+00
   1.3297257e+01   1.0561840e+00
   1.3342556e+01   1.0343654e+00
   1.3387810e+01   1.0052256e+00
   1.3433086e+01   9.6892439e-01
   1.3478447e+01   9.2562959e-01
   1.3523956e+01   8.7551774e-01
   1.3569681e+01   8.1877384e-01
   1.3615692e+01   7.5559070e-01
   1.3662065e+01   6.8616760e-01
   1.3708884e+01   6.1070810e-01
   1.3756022e+01   5.2981114e-01
   1.3802751e+01   4.4529207e-01
   1.3849160e+01   3.5765468e-01
   1.3895337e+01   2.6737255e-01
   1.3941361e+01   1.7491094e-01
   1.3987306e+01   8.0728883e-02
   1.4026186e+01   2.3561708e-13
   1.4026186e+01  -1.4710455e-15
   1.4072120e+01  -9.6043986e-02
   1.4115308e+01  -1.8636510e-01
   1.4158681e+01  -2.7643061e-01
   1.4202285e+01  -3.6568007e-01
   1.4246183e+01  -4.5357718e-01
   1.4290442e+01  -5.3957942e-01
   1.4335140e+01  -6.2313574e-01
   1.4380365e+01  -7.0368347e-01
   1.4426217e+01  -7.8064402e-01
   1.4472819e+01  -8.5341689e-01
   1.4520323e+01  -9.2137109e-01
   1.4568923e+01  -9.8383196e-01
   1.4618755e+01  -1.0399307e+00
   1.4667915e+01  -1.0869308e+00
   1.4716215e+01  -1.1246688e+00
   1.4763788e+01  -1.1533754e+00
   1.4810789e+01  -1.1732834e+00
   1.4857343e+01  -1.1845858e+00
   1.4903554e+01  -1.1874542e+00
   1.4949513e+01  -1.1820502e+00
   1.4995298e+01  -1.1685333e+00
   1.5040982e+01  -1.1470652e+00
   1.5086635e+01  -1.1178131e+00
   1.5132323e+01  -1.0809518e+00
   1.5178111e+01  -1.0366647e+00
   1.5224065e+01  -9.8514403e-01
   1.5270254e+01  -9.2659109e-01
   1.5316752e+01  -8.6121501e-01
   1.5363639e+01  -7.8923141e-01
   1.5411004e+01  -7.1085972e-01
   1.5458576e+01  -6.2699481e-01
   1.5505755e+01  -5.3932057e-01
   1.5552634e+01  -4.4837660e-01
   1.5599300e+01  -3.5467450e-01
   1.5645832e+01  -2.5871662e-01
   1.5692306e+01  -1.6099837e-01
   1.5738792e+01  -6.2009755e-02
   1.5767749e+01  -5.4123372e-16
   1.5767749e+01   2.4318048e-13
   1.5814316e+01   9.9800530e-02
   1.5858251e+01   1.9341498e-01
   1.5902434e+01   2.8631700e-01
   1.5946913e+01   3.7789529e-01
   1.5991757e+01   4.6757139e-01
   1.6037046e+01   5.5475793e-01
   1.6082870e+01   6.3885570e-01
   1.6129335e+01   7.1924911e-01
   1.6176567e+01   7.9529990e-01
   1.6224722e+01   8.6633801e-01
   1.6274004e+01   9.3164763e-01
   1.6323552e+01   9.8922970e-01
   1.6372420e+01   1.0376201e+00
   1.6420421e+01   1.0766560e+00
   1.6467707e+01   1.1065922e+00
   1.6514432e+01   1.1276613e+00
   1.6560716e+01   1.1400566e+00
   1.6606663e+01   1.1439505e+00
   1.6652361e+01   1.1395057e+00
   1.6697887e+01   1.1268833e+00
   1.6743315e+01   1.1062468e+00
   1.6788710e+01   1.0777656e+00
   1.6834139e+01   1.0416172e+00
   1.6879666e+01   9.9798777e-01
   1.6925355e+01   9.4707295e-01
   1.6971275e+01   8.8907771e-01
   1.7017498e+01   8.2421559e-01
   1.7064102e+01   7.5270721e-01
   1.7111174e+01   6.7477788e-01
   1.7158504e+01   5.9121840e-01
   1.7205440e+01   5.0380068e-01
   1.7252073e+01   4.1307355e-01
   1.7298490e+01   3.1955630e-01
   1.7344769e+01   2.2375878e-01
   1.7390985e+01   1.2618383e-01
   1.7437207e+01   2.7328956e-02
   1.7449921e+01   3.4937331e-15
   1.7449921e+01  -4.8559767e-13
   1.7496217e+01  -9.9668802e-02
   1.7539907e+01  -1.9339218e-01
   1.7583820e+01  -2.8655137e-01
   1.7628002e+01  -3.7853404e-01
   1.7672521e+01  -4.6875650e-01
   1.7717452e+01  -5.5662679e-01
   1.7762880e+01  -6.4154182e-01
   1.7808903e+01  -7.2288322e-01
   1.7855637e+01  -8.0001149e-01
   1.7903224e+01  -8.7225774e-01
   1.7951846e+01  -9.3891129e-01
   1.8001465e+01  -9.9889120e-01
   1.8050362e+01  -1.0495510e+00
   1.8098566e+01  -1.0908722e+00
   1.8145995e+01  -1.1228528e+00
   1.8192807e+01  -1.1457416e+00
   1.8239135e+01  -1.1597441e+00
   1.8285088e+01  -1.1650389e+00
   1.8330759e+01  -1.1617918e+00
   1.8376228e+01  -1.1501641e+00
   1.8421570e+01  -1.1303185e+00
   1.8466852e+01  -1.1024228e+00
   1.8512140e+01  -1.0666522e+00
   1.8557498e+01  -1.0231904e+00
   1.8602990e+01  -9.7223064e-01
   1.8648683e+01  -9.1397580e-01
   1.8694644e+01  -8.4863762e-01
   1.8740950e+01  -7.7643570e-01
   1.8787682e+01  -6.9759536e-01
   1.8834933e+01  -6.1234448e-01
   1.8881825e+01  -5.2284014e-01
   1.8928375e+01  -4.2977559e-01
   1.8974674e+01  -3.3367908e-01
   1.9020802e+01  -2.3506703e-01
   1.9066835e+01  -1.3444834e-01
   1.9112842e+01  -3.2326126e-02
   1.9127306e+01  -5.0538740e-13
   1.9127306e+01   3.3584246e-15
   1.9173356e+01   1.0324696e-01
   1.9216850e+01   2.0065840e-01
   1.9260543e+01   2.9768833e-01
   1.9304481e+01   3.9372574e-01
   1.9348730e+01   4.8818556e-01
   1.9393360e+01   5.8047547e-01
   1.9438452e+01   6.6999339e-01
   1.9484098e+01   7.5612376e-01
   1.9530405e+01   8.3823255e-01
   1.9577504e+01   9.1566018e-01
   1.9625558e+01   9.8771114e-01
   1.9674779e+01   1.0536381e+00
   1.9724201e+01   1.1112718e+00
   1.9772977e+01   1.1592772e+00
   1.9821054e+01   1.1975940e+00
   1.9868448e+01   1.2263397e+00
   1.9915304e+01   1.2457485e+00
   1.9961740e+01   1.2560202e+00
   2.0007857e+01   1.2573352e+00
   2.0053741e+01   1.2498656e+00
   2.0099470e+01   1.2337823e+00
   2.0145115e+01   1.2092600e+00
   2.0190745e+01   1.1764797e+00
   2.0236425e+01   1.1356309e+00
   2.0282221e+01   1.0869124e+00
   2.0328198e+01   1.0305327e+00
   2.0374428e+01   9.6670985e-01
   2.0420983e+01   8.9567001e-01
   2.0467947e+01   8.1764595e-01
   2.0515410e+01   7.3287393e-01
   2.0562798e+01   6.4291638e-01
   2.0609816e+01   5.4904697e-01
   2.0656555e+01   4.5182940e-01
   2.0703102e+01   3.5180623e-01
   2.0749533e+01   2.4951086e-01
   2.0795922e+01   1.4546979e-01
   2.0842338e+01   4.0204160e-02
   2.0859993e+01   2.9351521e-15
   2.0859993e+01  -5.1512267e-13
   2.0906506e+01  -1.0594894e-01
   2.0950515e+01  -2.0562576e-01
   2.0994772e+01  -3.0455533e-01
   2.1039324e+01  -4.0209405e-01
   2.1084242e+01  -4.9763136e-01
   2.1129605e+01  -5.9054750e-01
   2.1175505e+01  -6.8021039e-01
   2.1222046e+01  -7.6597091e-01
   2.1269356e+01  -8.4715636e-01
   2.1317593e+01  -9.2306089e-01
   2.1366959e+01  -9.9293103e-01
   2.1416444e+01  -1.0544658e+00
   2.1465249e+01  -1.1063275e+00
   2.1513387e+01  -1.1484980e+00
   2.1560810e+01  -1.1810165e+00
   2.1607668e+01  -1.2041289e+00
   2.1654083e+01  -1.2180430e+00
   2.1700160e+01  -1.2229437e+00
   2.1745986e+01  -1.2190054e+00
   2.1791640e+01  -1.2064005e+00
   2.1837196e+01  -1.1853037e+00
   2.1882720e+01  -1.1558961e+00
   2.1928279e+01  -1.1183666e+00
   2.1973938e+01  -1.0729140e+00
   2.2019762e+01  -1.0197466e+00
   2.2065819e+01  -9.5908277e-01
   2.2112182e+01  -8.9114979e-01
   2.2158931e+01  -8.1618245e-01
   2.2206154e+01  -7.3442044e-01
   2.2253546e+01  -6.4687684e-01
   2.2300545e+01  -5.5526031e-01
   2.2347244e+01  -4.6014930e-01
   2.2393730e+01  -3.6209325e-01
   2.2440081e+01  -2.6163159e-01
   2.2486372e+01  -1.5929623e-01
   2.2532672e+01  -5.5613349e-02
   2.2557368e+01  -5.0978666e-13
   2.2557368e+01   2.7200464e-15
   2.2603745e+01   1.0454702e-01
   2.2647665e+01   2.0303610e-01
   2.2691824e+01   3.0080735e-01
   2.2736271e+01   3.9721611e-01
   2.2781077e+01   4.9164854e-01
   2.2826318e+01   5.8348152e-01
   2.2872084e+01   6.7207958e-01
   2.2918479e+01   7.5679010e-01
   2.2965626e+01   8.3693681e-01
   2.3013679e+01   9.1181023e-01
   2.3062834e+01   9.8065324e-01
   2.3112307e+01   1.0414484e+00
   2.3161090e+01   1.0925544e+00
   2.3209232e+01   1.1339779e+00
   2.3256644e+01   1.1657122e+00
   2.3303476e+01   1.1880039e+00
   2.3349855e+01   1.2010610e+00
   2.3395885e+01   1.2050678e+00
   2.3441655e+01   1.2001977e+00
   2.3487245e+01   1.1866213e+00
   2.3532728e+01   1.1645120e+00
   2.3578172e+01   1.1340492e+00
   2.3623642e+01   1.0954204e+00
   2.3669202e+01   1.0488228e+00
   2.3714919e+01   9.9446337e-01
   2.3760859e+01   9.3255927e-01
   2.3807094e+01   8.6333681e-01
   2.3853702e+01   7.8703006e-01
   2.3900769e+01   7.0387842e-01
   2.3948136e+01   6.1462504e-01
   2.3995099e+01   5.2124682e-01
   2.4041749e+01   4.2432783e-01
   2.4088175e+01   3.2441890e-01
   2.4134457e+01   2.2206093e-01
   2.4180668e+01   1.1778739e-01
   2.4226877e+01   1.2126143e-02
   2.4232155e+01   5.2027133e-13
   2.4232155e+01  -2.3141211e-15
   2.4278431e+01  -1.0653020e-01
   2.4322212e+01  -2.0710578e-01
   2.4366201e+01  -3.0720456e-01
   2.4410447e+01  -4.0618615e-01
   2.4455018e+01  -5.0343746e-01
   2.4499987e+01  -5.9833750e-01
   2.4545437e+01  -6.9025452e-01
   2.4591464e+01  -7.7854195e-01
   2.4638181e+01  -8.6253276e-01
   2.4685726e+01  -9.4153157e-01
   2.4734272e+01  -1.0148028e+00
   2.4784046e+01  -1.0815525e+00
   2.4833143e+01  -1.1385414e+00
   2.4881616e+01  -1.1857253e+00
   2.4929493e+01  -1.2231135e+00
   2.4976722e+01  -1.2507512e+00
   2.5023439e+01  -1.2688673e+00
   2.5069759e+01  -1.2776613e+00
   2.5115777e+01  -1.2773155e+00
   2.5161579e+01  -1.2680055e+00
   2.5207240e+01  -1.2499068e+00
   2.5252831e+01  -1.2231996e+00
   2.5298419e+01  -1.1880711e+00
   2.5344070e+01  -1.1447174e+00
   2.5389848e+01  -1.0933445e+00
   2.5435820e+01  -1.0341681e+00
   2.5482057e+01  -9.6741378e-01
   2.5528635e+01  -8.9331534e-01
   2.5575635e+01  -8.1211285e-01
   2.5623152e+01  -7.2404939e-01
   2.5670361e+01  -6.3124850e-01
   2.5717218e+01  -5.3456580e-01
   2.5763813e+01  -4.3456850e-01
   2.5810230e+01  -3.3180891e-01
   2.5856546e+01  -2.2683056e-01
   2.5902832e+01  -1.2017033e-01
   2.5949157e+01  -1.2359961e-02
   2.5954453e+01  -2.3488156e-15
   2.5954453e+01   8.0217430e-13
   2.6000885e+01   1.0839800e-01
   2.6044843e+01   2.1049021e-01
   2.6089043e+01   3.1186218e-01
   2.6133531e+01   4.1185998e-01
   2.6178380e+01   5.0986232e-01
   2.6223666e+01   6.0523882e-01
   2.6269480e+01   6.9734690e-01
   2.6315925e+01   7.8552710e-01
   2.6363126e+01   8.6909665e-01
   2.6411237e+01   9.4734008e-01
   2.6460456e+01   1.0194950e+00
   2.6509882e+01   1.0833338e+00
   2.6558620e+01   1.1373214e+00
   2.6606805e+01   1.1815371e+00
   2.6654303e+01   1.2158930e+00
   2.6701224e+01   1.2406010e+00
   2.6747691e+01   1.2558768e+00
   2.6793810e+01   1.2619117e+00
   2.6839670e+01   1.2588853e+00
   2.6885352e+01   1.2469739e+00
   2.6930929e+01   1.2263561e+00
   2.6976468e+01   1.1972167e+00
   2.7022035e+01   1.1597481e+00
   2.7067696e+01   1.1141527e+00
   2.7113516e+01   1.0606426e+00
   2.7159564e+01   9.9944004e-01
   2.7205910e+01   9.3077664e-01
   2.7252635e+01   8.5489167e-01
   2.7299825e+01   7.7202968e-01
   2.7347215e+01   6.8314370e-01
   2.7394204e+01   5.9003847e-01
   2.7440885e+01   4.9330619e-01
   2.7487346e+01   3.9350785e-01
   2.7533665e+01   2.9119391e-01
   2.7579918e+01   1.8690693e-01
   2.7626173e+01   8.1183432e-02
   2.7661457e+01   6.2033712e-15
   2.7661457e+01  -1.0251383e-12
   2.7707783e+01  -1.0669916e-01
   2.7751730e+01  -2.0732405e-01
   2.7795924e+01  -3.0716757e-01
   2.7840413e+01  -4.0557442e-01
   2.7885268e+01  -5.0192074e-01
   2.7930567e+01  -5.9557313e-01
   2.7976402e+01  -6.8588536e-01
   2.8022877e+01  -7.7219346e-01
   2.8070119e+01  -8.5380889e-01
   2.8118286e+01  -9.3000863e-01
   2.8167579e+01  -1.0000200e+00
   2.8216907e+01  -1.0614290e+00
   2.8265558e+01  -1.1130222e+00
   2.8313669e+01  -1.1548768e+00
   2.8361080e+01  -1.1868984e+00
   2.8407924e+01  -1.2093198e+00
   2.8454325e+01  -1.2223511e+00
   2.8500386e+01  -1.2261797e+00
   2.8546196e+01  -1.2209828e+00
   2.8591833e+01  -1.2069354e+00
   2.8637371e+01  -1.1842155e+00
   2.8682876e+01  -1.1530075e+00
   2.8728415e+01  -1.1135043e+00
   2.8774052e+01  -1.0659087e+00
   2.8819854e+01  -1.0104335e+00
   2.8865887e+01  -9.4730179e-01
   2.8912225e+01  -8.7674606e-01
   2.8958946e+01  -7.9900644e-01
   2.9006139e+01  -7.1432821e-01
   2.9053460e+01  -6.2383135e-01
   2.9100389e+01  -5.2920700e-01
   2.9147016e+01  -4.3104278e-01
   2.9193429e+01  -3.2989790e-01
   2.9239707e+01  -2.2632166e-01
   2.9285922e+01  -1.2085599e-01
   2.9332145e+01  -1.4037188e-02
   2.9338192e+01  -5.1766057e-13
   2.9338192e+01   1.0326809e-14
   2.9384490e+01   1.0764027e-01
   2.9428330e+01   2.0927694e-01
   2.9472386e+01   3.1036930e-01
   2.9516708e+01   4.1026654e-01
   2.9561362e+01   5.0834614e-01
   2.9606424e+01   6.0397726e-01
   2.9651978e+01   6.9651775e-01
   2.9698122e+01   7.8530990e-01
   2.9744973e+01   8.6967454e-01
   2.9792671e+01   9.4890255e-01
   2.9841395e+01   1.0222424e+00
   2.9891034e+01   1.0884483e+00
   2.9939940e+01   1.1447383e+00
   2.9988241e+01   1.1911787e+00
   3.0035985e+01   1.2277922e+00
   3.0083099e+01   1.2546054e+00
   3.0129717e+01   1.2718439e+00
   3.0175949e+01   1.2797055e+00
   3.0221891e+01   1.2783726e+00
   3.0267625e+01   1.2680219e+00
   3.0313226e+01   1.2488307e+00
   3.0358765e+01   1.2209810e+00
   3.0404308e+01   1.1846627e+00
   3.0449920e+01   1.1400745e+00
   3.0495666e+01   1.0874252e+00
   3.0541613e+01   1.0269337e+00
   3.0587832e+01   9.5882865e-01
   3.0634397e+01   8.8334675e-01
   3.0681394e+01   8.0073103e-01
   3.0728907e+01   7.1124450e-01
   3.0775986e+01   6.1730533e-01
   3.0822721e+01   5.1952301e-01
   3.0869205e+01   4.1846358e-01
   3.0915519e+01   3.1468159e-01
   3.0961738e+01   2.0872308e-01
   3.1007934e+01   1.0112760e-01
   3.1050962e+01   2.0884683e-13
   3.1050962e+01  -3.2680803e-13
   3.1097203e+01  -1.0897152e-01
   3.1141085e+01  -2.1190955e-01
   3.1185202e+01  -3.1416595e-01
   3.1229602e+01  -4.1508646e-01
   3.1274354e+01  -5.1404725e-01
   3.1319535e+01  -6.1041559e-01
   3.1365234e+01  -7.0354681e-01
   3.1411553e+01  -7.9277974e-01
   3.1458613e+01  -8.7743040e-01
   3.1506566e+01  -9.5678295e-01
   3.1555602e+01  -1.0300759e+00
   3.1605137e+01  -1.0954497e+00
   3.1653973e+01  -1.1508574e+00
   3.1702241e+01  -1.1963735e+00
   3.1749831e+01  -1.2319205e+00
   3.1796829e+01  -1.2576912e+00
   3.1843363e+01  -1.2739068e+00
   3.1889538e+01  -1.2807627e+00
   3.1935446e+01  -1.2784411e+00
   3.1981169e+01  -1.2671204e+00
   3.2026779e+01  -1.2469810e+00
   3.2072346e+01  -1.2182087e+00
   3.2117935e+01  -1.1809974e+00
   3.2163612e+01  -1.1355507e+00
   3.2209441e+01  -1.0820819e+00
   3.2255492e+01  -1.0208147e+00
   3.2301836e+01  -9.5198236e-01
   3.2348551e+01  -8.7582586e-01
   3.2395724e+01  -7.9259186e-01
   3.2443093e+01  -7.0322811e-01
   3.2490054e+01  -6.0956090e-01
   3.2536699e+01  -5.1218734e-01
   3.2583118e+01  -4.1167236e-01
   3.2629388e+01  -3.0856999e-01
   3.2675585e+01  -2.0342620e-01
   3.2721779e+01  -9.6780698e-02
   3.2763388e+01  -1.1385337e-13
   3.2763388e+01   9.4563246e-13
   3.2809645e+01   1.0772455e-01
   3.2853563e+01   2.0938084e-01
   3.2897729e+01   3.1023875e-01
   3.2942191e+01   4.0964034e-01
   3.2987021e+01   5.0695931e-01
   3.3032298e+01   6.0155979e-01
   3.3078111e+01   6.9279299e-01
   3.3124567e+01   7.7999233e-01
   3.3171793e+01   8.6246658e-01
   3.3219946e+01   9.3948984e-01
   3.3269229e+01   1.0102864e+00
   3.3318600e+01   1.0724755e+00
   3.3367298e+01   1.1247538e+00
   3.3415453e+01   1.1671954e+00
   3.3462898e+01   1.1997013e+00
   3.3509778e+01   1.2225199e+00
   3.3556216e+01   1.2358637e+00
   3.3602317e+01   1.2399226e+00
   3.3648168e+01   1.2348759e+00
   3.3693849e+01   1.2209010e+00
   3.3739432e+01   1.1981782e+00
   3.3784985e+01   1.1668944e+00
   3.3830573e+01   1.1272450e+00
   3.3876262e+01   1.0794356e+00
   3.3922117e+01   1.0236816e+00
   3.3968208e+01   9.6020904e-01
   3.4014607e+01   8.8925327e-01
   3.4061393e+01   8.1105732e-01
   3.4108655e+01   7.2586934e-01
   3.4155921e+01   6.3507336e-01
   3.4202797e+01   5.4014406e-01
   3.4249377e+01   4.4166831e-01
   3.4295746e+01   3.4020774e-01
   3.4341983e+01   2.3631409e-01
   3.4388160e+01   1.3053167e-01
   3.4434347e+01   2.3399156e-02
   3.4444389e+01   7.6674778e-16
   3.4444389e+01  -1.0594858e-12
   3.4490653e+01  -1.0796154e-01
   3.4534489e+01  -2.0989732e-01
   3.4578547e+01  -3.1123543e-01
   3.4622876e+01  -4.1132169e-01
   3.4667545e+01  -5.0953096e-01
   3.4712628e+01  -6.0522948e-01
   3.4758212e+01  -6.9777187e-01
   3.4804395e+01  -7.8649668e-01
   3.4851295e+01  -8.7072033e-01
   3.4899058e+01  -9.4972835e-01
   3.4947865e+01  -1.0227623e+00
   3.4997509e+01  -1.0884458e+00
   3.5046432e+01  -1.1441531e+00
   3.5094762e+01  -1.1899507e+00
   3.5142448e+01  -1.2257977e+00
   3.5189517e+01  -1.2518262e+00
   3.5236100e+01  -1.2682605e+00
   3.5282307e+01  -1.2752974e+00
   3.5328232e+01  -1.2731192e+00
   3.5373957e+01  -1.2619033e+00
   3.5419557e+01  -1.2418282e+00
   3.5465100e+01  -1.2130777e+00
   3.5510653e+01  -1.1758435e+00
   3.5556282e+01  -1.1303265e+00
   3.5602051e+01  -1.0767378e+00
   3.5648028e+01  -1.0152986e+00
   3.5694284e+01  -9.4623986e-01
   3.5740894e+01  -8.6980076e-01
   3.5787945e+01  -7.8622644e-01
   3.5835373e+01  -6.9607288e-01
   3.5882377e+01  -6.0152171e-01
   3.5929046e+01  -5.0317785e-01
   3.5975473e+01  -4.0160750e-01
   3.6021738e+01  -2.9736572e-01
   3.6067915e+01  -1.9099933e-01
   3.6114075e+01  -8.3048826e-02
   3.6149304e+01  -7.3829831e-15
   3.6149304e+01   1.0667855e-12
   3.6195516e+01   1.0920803e-01
   3.6239362e+01   2.1239281e-01
   3.6283438e+01   3.1492601e-01
   3.6327793e+01   4.1615271e-01
   3.6372496e+01   5.1544792e-01
   3.6417622e+01   6.1217792e-01
   3.6463259e+01   7.0569716e-01
   3.6509508e+01   7.9534387e-01
   3.6556490e+01   8.8043379e-01
   3.6604351e+01   9.6025129e-01
   3.6653281e+01   1.0340360e+00
   3.6702865e+01   1.1001377e+00
   3.6751742e+01   1.1562298e+00
   3.6800041e+01   1.2023840e+00
   3.6847686e+01   1.2385419e+00
   3.6894729e+01   1.2648638e+00
   3.6941299e+01   1.2815738e+00
   3.6987504e+01   1.2888690e+00
   3.7033437e+01   1.2869330e+00
   3.7079179e+01   1.2759450e+00
   3.7124803e+01   1.2560856e+00
   3.7170379e+01   1.2275411e+00
   3.7215974e+01   1.1905056e+00
   3.7261651e+01   1.1451825e+00
   3.7307478e+01   1.0917856e+00
   3.7353521e+01   1.0305388e+00
   3.7399852e+01   9.6167538e-01
   3.7446549e+01   8.8543693e-01
   3.7493698e+01   8.0207064e-01
   3.7541121e+01   7.1236282e-01
   3.7588129e+01   6.1829113e-01
   3.7634815e+01   5.2045914e-01
   3.7681269e+01   4.1943539e-01
   3.7727570e+01   3.1577735e-01
   3.7773793e+01   2.1003421e-01
   3.7820008e+01   1.0274882e-01
   3.7863919e+01   1.9442781e-14
   3.7863919e+01  -1.0466211e-12
   3.7910194e+01  -1.0843404e-01
   3.7954141e+01  -2.1079638e-01
   3.7998335e+01  -3.1236273e-01
   3.8042825e+01  -4.1247232e-01
   3.8087683e+01  -5.1049601e-01
   3.8132988e+01  -6.0579506e-01
   3.8178829e+01  -6.9771788e-01
   3.8225313e+01  -7.8559509e-01
   3.8272567e+01  -8.6873265e-01
   3.8320749e+01  -9.4640194e-01
   3.8370062e+01  -1.0178245e+00
   3.8419443e+01  -1.0805788e+00
   3.8468150e+01  -1.1333803e+00
   3.8516317e+01  -1.1763076e+00
   3.8563781e+01  -1.2092602e+00
   3.8610680e+01  -1.2324807e+00
   3.8657137e+01  -1.2461832e+00
   3.8703256e+01  -1.2505587e+00
   3.8749125e+01  -1.2457879e+00
   3.8794823e+01  -1.2320492e+00
   3.8840423e+01  -1.2095241e+00
   3.8885993e+01  -1.1784002e+00
   3.8931599e+01  -1.1388742e+00
   3.8977306e+01  -1.0911524e+00
   3.9023179e+01  -1.0354514e+00
   3.9069288e+01  -9.7199830e-01
   3.9115705e+01  -9.0102936e-01
   3.9162511e+01  -8.2278874e-01
   3.9209793e+01  -7.3752568e-01
   3.9257090e+01  -6.4660364e-01
   3.9303998e+01  -5.5152259e-01
   3.9350610e+01  -4.5287300e-01
   3.9397010e+01  -3.5121963e-01
   3.9443279e+01  -2.4711719e-01
   3.9489489e+01  -1.4111289e-01
   3.9535709e+01  -3.3748235e-02
   3.9550167e+01  -1.1129986e-14
   3.9550167e+01   1.0511383e-12
   3.9596465e+01   1.0821238e-01
   3.9640352e+01   2.1037312e-01
   3.9684468e+01   3.1188857e-01
   3.9728860e+01   4.1210060e-01
   3.9773599e+01   5.1038080e-01
   3.9818760e+01   6.0609187e-01
   3.9864430e+01   6.9858453e-01
   3.9910710e+01   7.8719297e-01
   3.9957721e+01   8.7122854e-01
   4.0005609e+01   9.4997067e-01
   4.0054562e+01   1.0226533e+00
   4.0104152e+01   1.0876180e+00
   4.0153031e+01   1.1425925e+00
   4.0201330e+01   1.1876467e+00
   4.0248978e+01   1.2227293e+00
   4.0296022e+01   1.2479924e+00
   4.0342591e+01   1.2636581e+00
   4.0388793e+01   1.2699219e+00
   4.0434720e+01   1.2669661e+00
   4.0480454e+01   1.2549686e+00
   4.0526069e+01   1.2341090e+00
   4.0571635e+01   1.2045726e+00
   4.0617217e+01   1.1665527e+00
   4.0662880e+01   1.1202520e+00
   4.0708690e+01   1.0658836e+00
   4.0754716e+01   1.0036708e+00
   4.0801027e+01   9.3384644e-01
   4.0847701e+01   8.5665170e-01
   4.0894825e+01   7.7233343e-01
   4.0942247e+01   6.8162913e-01
   4.0989253e+01   5.8657852e-01
   4.1035934e+01   4.8778490e-01
   4.1082381e+01   3.8581591e-01
   4.1128673e+01   2.8122834e-01
   4.1174884e+01   1.7457089e-01
   4.1221086e+01   6.6386152e-02
   4.1249240e+01   1.0703383e-12
   4.1249240e+01  -3.6776138e-15
   4.1295499e+01  -1.0931914e-01
   4.1339381e+01  -2.1260579e-01
   4.1383490e+01  -3.1525543e-01
   4.1427876e+01  -4.1661058e-01
   4.1472607e+01  -5.1604345e-01
   4.1517761e+01  -6.1291753e-01
   4.1563424e+01  -7.0658455e-01
   4.1609695e+01  -7.9637994e-01
   4.1656697e+01  -8.8161671e-01
   4.1704574e+01  -9.6157652e-01
   4.1753517e+01  -1.0354963e+00
   4.1803105e+01  -1.1017198e+00
   4.1851983e+01  -1.1579218e+00
   4.1900280e+01  -1.2041745e+00
   4.1947937e+01  -1.2404318e+00
   4.1994989e+01  -1.2668341e+00
   4.2041566e+01  -1.2836059e+00
   4.2087774e+01  -1.2909451e+00
   4.2133708e+01  -1.2890353e+00
   4.2179449e+01  -1.2780559e+00
   4.2225070e+01  -1.2581875e+00
   4.2270641e+01  -1.2296161e+00
   4.2316229e+01  -1.1925357e+00
   4.2361897e+01  -1.1471498e+00
   4.2407713e+01  -1.0936717e+00
   4.2453743e+01  -1.0323254e+00
   4.2500059e+01  -9.6334406e-01
   4.2546738e+01  -8.8696913e-01
   4.2593867e+01  -8.0344787e-01
   4.2641303e+01  -7.1349559e-01
   4.2688322e+01  -6.1915736e-01
   4.2735016e+01  -5.2103899e-01
   4.2781475e+01  -4.1971010e-01
   4.2827779e+01  -3.1572916e-01
   4.2874003e+01  -2.0964628e-01
   4.2920216e+01  -1.0200524e-01
   4.2963659e+01  -3.1336045e-14
   4.2963659e+01   1.0385026e-12
   4.3009931e+01   1.0882288e-01
   4.3053874e+01   2.1157579e-01
   4.3098063e+01   3.1354977e-01
   4.3142546e+01   4.1408357e-01
   4.3187394e+01   5.1254741e-01
   4.3232686e+01   6.0830203e-01
   4.3278512e+01   7.0069544e-01
   4.3324978e+01   7.8905803e-01
   4.3372209e+01   8.7269584e-01
   4.3420362e+01   9.5088069e-01
   4.3469638e+01   1.0228352e+00
   4.3519030e+01   1.0861902e+00
   4.3567743e+01   1.1395738e+00
   4.3615912e+01   1.1830650e+00
   4.3663395e+01   1.2165729e+00
   4.3710308e+01   1.2403213e+00
   4.3756775e+01   1.2545258e+00
   4.3802902e+01   1.2593787e+00
   4.3848775e+01   1.2550613e+00
   4.3894476e+01   1.2417523e+00
   4.3940076e+01   1.2196334e+00
   4.3985644e+01   1.1888925e+00
   4.4031246e+01   1.1497261e+00
   4.4076946e+01   1.1023404e+00
   4.4122811e+01   1.0469521e+00
   4.4168909e+01   9.8378800e-01
   4.4215313e+01   9.1308450e-01
   4.4262102e+01   8.3508568e-01
   4.4309365e+01   7.5004083e-01
   4.4356680e+01   6.5923095e-01
   4.4403604e+01   5.6422687e-01
   4.4450227e+01   4.6562182e-01
   4.4496637e+01   3.6398200e-01
   4.4542912e+01   2.5986342e-01
   4.4589126e+01   1.5381442e-01
   4.4635348e+01   4.6377560e-02
   4.4655195e+01   9.8254738e-15
   4.4655195e+01  -1.0538168e-12
   4.4701493e+01  -1.0832853e-01
   4.4745398e+01  -2.1059600e-01
   4.4789537e+01  -3.1218226e-01
   4.4833956e+01  -4.1242764e-01
   4.4878727e+01  -5.1070264e-01
   4.4923925e+01  -6.0636868e-01
   4.4969639e+01  -6.9877499e-01
   4.5015971e+01  -7.8725394e-01
   4.5063042e+01  -8.7111461e-01
   4.5111002e+01  -9.4963346e-01
   4.5160042e+01  -1.0220404e+00
   4.5209572e+01  -1.0864762e+00
   4.5258400e+01  -1.1409252e+00
   4.5306657e+01  -1.1854601e+00
   4.5354262e+01  -1.2200233e+00
   4.5401271e+01  -1.2447787e+00
   4.5447813e+01  -1.2599461e+00
   4.5493995e+01  -1.2657204e+00
   4.5539908e+01  -1.2622833e+00
   4.5585633e+01  -1.2498129e+00
   4.5631244e+01  -1.2284895e+00
   4.5676810e+01  -1.1984989e+00
   4.5722396e+01  -1.1600354e+00
   4.5768069e+01  -1.1133028e+00
   4.5813893e+01  -1.0585151e+00
   4.5859936e+01  -9.9589672e-01
   4.5906271e+01  -9.2568155e-01
   4.5952974e+01  -8.4811164e-01
   4.6000133e+01  -7.6343469e-01
   4.6047531e+01  -6.7252070e-01
   4.6094519e+01  -5.7729961e-01
   4.6141189e+01  -4.7837258e-01
   4.6187630e+01  -3.7630730e-01
   4.6233921e+01  -2.7166080e-01
   4.6280137e+01  -1.6498216e-01
   4.6326347e+01  -5.6814438e-02
   4.6350464e+01  -1.0595483e-12
   4.6350464e+01   1.3149204e-14
   4.6396737e+01   1.0922748e-01
   4.6440624e+01   2.1241981e-01
   4.6484738e+01   3.1498060e-01
   4.6529128e+01   4.1625160e-01
   4.6573863e+01   5.1560415e-01
   4.6619019e+01   6.1240087e-01
   4.6664683e+01   7.0599260e-01
   4.6710954e+01   7.9571389e-01
   4.6757954e+01   8.8087686e-01
   4.6805828e+01   9.6076223e-01
   4.6854765e+01   1.0346060e+00
   4.6904356e+01   1.1007663e+00
   4.6953235e+01   1.1569032e+00
   4.7001531e+01   1.2030888e+00
   4.7049190e+01   1.2392797e+00
   4.7096243e+01   1.2656118e+00
   4.7142818e+01   1.2823098e+00
   4.7189024e+01   1.2895715e+00
   4.7234955e+01   1.2875804e+00
   4.7280691e+01   1.2765158e+00
   4.7326307e+01   1.2565580e+00
   4.7371872e+01   1.2278931e+00
   4.7417452e+01   1.1907146e+00
   4.7463113e+01   1.1452259e+00
   4.7508920e+01   1.0916403e+00
   4.7554940e+01   1.0301814e+00
   4.7601244e+01   9.6108229e-01
   4.7647911e+01   8.8458433e-01
   4.7695025e+01   8.0093467e-01
   4.7742462e+01   7.1081864e-01
   4.7789479e+01   6.1631053e-01
   4.7836171e+01   5.1801680e-01
   4.7882626e+01   4.1650716e-01
   4.7928925e+01   3.1234020e-01
   4.7975143e+01   2.0606616e-01
   4.8021349e+01   9.8228952e-02
   4.8063103e+01   2.2171154e-13
   4.8063103e+01  -8.5022267e-13
   4.8109366e+01  -1.0903389e-01
   4.8153296e+01  -2.1200371e-01
   4.8197469e+01  -3.1421751e-01
   4.8241933e+01  -4.1501443e-01
   4.8286759e+01  -5.1376483e-01
   4.8332026e+01  -6.0982969e-01
   4.8377822e+01  -7.0255746e-01
   4.8424252e+01  -7.9127920e-01
   4.8471442e+01  -8.7530195e-01
   4.8519547e+01  -9.5389905e-01
   4.8568765e+01  -1.0262955e+00
   4.8618182e+01  -1.0902288e+00
   4.8666915e+01  -1.1441773e+00
   4.8715099e+01  -1.1882192e+00
   4.8762604e+01  -1.2222699e+00
   4.8809534e+01  -1.2465405e+00
   4.8856013e+01  -1.2612480e+00
   4.8902147e+01  -1.2665857e+00
   4.8948026e+01  -1.2627354e+00
   4.8993727e+01  -1.2498761e+00
   4.9039325e+01  -1.2281892e+00
   4.9084888e+01  -1.1978625e+00
   4.9130482e+01  -1.1590920e+00
   4.9176171e+01  -1.1120837e+00
   4.9222022e+01  -1.0570537e+00
   4.9268103e+01  -9.9422836e-01
   4.9314486e+01  -9.2384363e-01
   4.9361251e+01  -8.4614325e-01
   4.9408484e+01  -7.6137625e-01
   4.9455815e+01  -6.7072573e-01
   4.9502749e+01  -5.7584463e-01
   4.9549378e+01  -4.7732850e-01
   4.9595791e+01  -3.7574433e-01
   4.9642065e+01  -2.7164873e-01
   4.9688275e+01  -1.6559054e-01
   4.9734490e+01  -5.8112694e-02
   4.9759333e+01  -1.8658686e-14
   4.9759333e+01   1.0463089e-12
   4.9805621e+01   1.0842052e-01
   4.9849532e+01   2.1077745e-01
   4.9893679e+01   3.1242794e-01
   4.9938110e+01   4.1271175e-01
   4.9982896e+01   5.1099913e-01
   5.0000000e+01   5.4764370e-01


==> figuresAndData/limitCycle_6thOrder_num+1+2+3+3+2_startingAtAll0pt1.csv <==
   0.0000000e+00   1.0000000e-01
   3.1554436e-30   1.0000000e-01
   2.0095091e-04   9.9999972e-02
   1.2057055e-03   9.9998982e-02
   6.2294784e-03   9.9972804e-02
   1.7262091e-02   9.9790745e-02
   2.9425356e-02   9.9390644e-02
   4.2652466e-02   9.8716799e-02
   5.5956248e-02   9.7786669e-02
   6.9348206e-02   9.6593359e-02
   8.2830933e-02   9.5130201e-02
   9.6407180e-02   9.3390362e-02
   1.1007978e-01   9.1366846e-02
   1.2385164e-01   8.9052488e-02
   1.3772578e-01   8.6439948e-02
   1.5170531e-01   8.3521706e-02
   1.6579345e-01   8.0290052e-02
   1.7999351e-01   7.6737080e-02
   1.9447651e-01   7.2807458e-02
   2.0943502e-01   6.8424633e-02
   2.2486445e-01   6.3558989e-02
   2.4076327e-01   5.8179572e-02
   2.5713070e-01   5.2254693e-02
   2.7396677e-01   4.5751920e-02
   2.9127231e-01   3.8638067e-02
   3.0904901e-01   3.0879190e-02
   3.2729939e-01   2.2440577e-02
   3.4602689e-01   1.3286732e-02
   3.6523592e-01   3.3813504e-03
   3.7157247e-01   8.8297425e-16
   3.7157247e-01  -1.0295584e-15
   3.9126842e-01  -1.0477505e-02
   4.1124836e-01  -2.0846244e-02
   4.3143540e-01  -3.1034905e-02
   4.5184005e-01  -4.1017611e-02
   4.7247199e-01  -5.0766413e-02
   4.9334142e-01  -6.0251867e-02
   5.1445906e-01  -6.9442920e-02
   5.3583625e-01  -7.8306796e-02
   5.5748497e-01  -8.6808873e-02
   5.7941790e-01  -9.4912540e-02
   6.0164858e-01  -1.0257905e-01
   6.2419141e-01  -1.0976735e-01
   6.4706178e-01  -1.1643389e-01
   6.7027622e-01  -1.2253240e-01
   6.9385250e-01  -1.2801366e-01
   7.1780981e-01  -1.3282522e-01
   7.4216890e-01  -1.3691111e-01
   7.6695237e-01  -1.4021142e-01
   7.9218486e-01  -1.4266197e-01
   8.1789336e-01  -1.4419372e-01
   8.4410764e-01  -1.4473230e-01
   8.7086061e-01  -1.4419721e-01
   8.9818896e-01  -1.4250109e-01
   9.2613375e-01  -1.3954866e-01
   9.5474136e-01  -1.3523546e-01
   9.8406455e-01  -1.2944631e-01
   1.0141639e+00  -1.2205329e-01
   1.0451098e+00  -1.1291311e-01
   1.0769850e+00  -1.0186359e-01
   1.1098881e+00  -8.8718910e-02
   1.1439391e+00  -7.3262761e-02
   1.1792871e+00  -5.5238353e-02
   1.2161224e+00  -3.4332986e-02
   1.2546971e+00  -1.0152843e-02
   1.2698849e+00  -9.4039360e-15
   1.2698849e+00   2.6194324e-16
   1.3105495e+00   2.7235748e-02
   1.3471439e+00   5.0919941e-02
   1.3841330e+00   7.3920109e-02
   1.4215150e+00   9.6066681e-02
   1.4593502e+00   1.1722096e-01
   1.4977088e+00   1.3723736e-01
   1.5366743e+00   1.5596196e-01
   1.5769465e+00   1.7347532e-01
   1.6189483e+00   1.8960899e-01
   1.6627709e+00   2.0397695e-01
   1.7086014e+00   2.1616166e-01
   1.7548292e+00   2.2536974e-01
   1.8004453e+00   2.3130294e-01
   1.8455574e+00   2.3399516e-01
   1.8902729e+00   2.3347486e-01
   1.9346826e+00   2.2976406e-01
   1.9788652e+00   2.2288124e-01
   2.0228913e+00   2.1284307e-01
   2.0668257e+00   1.9966547e-01
   2.1107293e+00   1.8336423e-01
   2.1546609e+00   1.6395514e-01
   2.1986785e+00   1.4145395e-01
   2.2428408e+00   1.1587597e-01
   2.2872082e+00   8.7235378e-02
   2.3318445e+00   5.5544261e-02
   2.3759618e+00   2.1498487e-02
   2.4022197e+00   2.3973878e-15
   2.4022197e+00  -2.1361385e-14
   2.4457412e+00  -3.5653503e-02
   2.4843987e+00  -6.5959092e-02
   2.5235908e+00  -9.5168136e-02
   2.5633090e+00  -1.2301724e-01
   2.6036417e+00  -1.4930000e-01
   2.6446952e+00  -1.7379631e-01
   2.6866026e+00  -1.9626899e-01
   2.7295371e+00  -2.1645678e-01
   2.7737326e+00  -2.3406323e-01
   2.8194303e+00  -2.4871079e-01
   2.8645093e+00  -2.5946799e-01
   2.9090558e+00  -2.6637541e-01
   2.9531794e+00  -2.6947682e-01
   2.9969721e+00  -2.6880764e-01
   3.0405135e+00  -2.6439888e-01
   3.0838737e+00  -2.5627965e-01
   3.1271166e+00  -2.4447881e-01
   3.1703019e+00  -2.2902588e-01
   3.2134864e+00  -2.0995157e-01
   3.2567256e+00  -1.8728791e-01
   3.3000752e+00  -1.6106816e-01
   3.3435916e+00  -1.3132634e-01
   3.3873340e+00  -9.8096524e-02
   3.4305469e+00  -6.2122204e-02
   3.4731296e+00  -2.3758052e-02
   3.4980769e+00  -1.5369650e-15
   3.4980769e+00   2.6031260e-14
   3.5401480e+00   4.0308171e-02
   3.5784266e+00   7.5891084e-02
   3.6170826e+00   1.1053457e-01
   3.6561247e+00   1.4398357e-01
   3.6956165e+00   1.7602053e-01
   3.7356315e+00   2.0641874e-01
   3.7762566e+00   2.3494019e-01
   3.8175980e+00   2.6133184e-01
   3.8597883e+00   2.8532007e-01
   3.9034959e+00   3.0682685e-01
   3.9491227e+00   3.2543968e-01
   3.9955631e+00   3.4016137e-01
   4.0413336e+00   3.5033409e-01
   4.0865421e+00   3.5602192e-01
   4.1313053e+00   3.5728370e-01
   4.1757204e+00   3.5416747e-01
   4.2198707e+00   3.4671551e-01
   4.2638298e+00   3.3496747e-01
   4.3076643e+00   3.1896240e-01
   4.3514361e+00   2.9873993e-01
   4.3952045e+00   2.7434092e-01
   4.4390270e+00   2.4580770e-01
   4.4829611e+00   2.1318389e-01
   4.5270656e+00   1.7651397e-01
   4.5714015e+00   1.3584240e-01
   4.6160344e+00   9.1212391e-02
   4.6600978e+00   4.3710324e-02
   4.6982274e+00   6.7057471e-14
   4.6982274e+00   1.6653345e-16
   4.7417566e+00  -5.0747267e-02
   4.7815763e+00  -9.6128842e-02
   4.8217667e+00  -1.4063441e-01
   4.8623436e+00  -1.8396607e-01
   4.9033737e+00  -2.2586960e-01
   4.9449341e+00  -2.6608201e-01
   4.9871158e+00  -3.0432960e-01
   5.0300293e+00  -3.4032435e-01
   5.0738125e+00  -3.7375871e-01
   5.1190495e+00  -4.0455661e-01
   5.1663232e+00  -4.3241383e-01
   5.2144164e+00  -4.5597026e-01
   5.2617680e+00  -4.7423963e-01
   5.3085019e+00  -4.8731247e-01
   5.3547498e+00  -4.9527307e-01
   5.4006204e+00  -4.9818884e-01
   5.4462063e+00  -4.9611759e-01
   5.4915885e+00  -4.8911232e-01
   5.5368404e+00  -4.7722409e-01
   5.5820299e+00  -4.6050386e-01
   5.6272219e+00  -4.3900345e-01
   5.6724797e+00  -4.1277598e-01
   5.7178666e+00  -3.8187579e-01
   5.7634475e+00  -3.4635793e-01
   5.8092906e+00  -3.0627709e-01
   5.8554689e+00  -2.6168610e-01
   5.9018544e+00  -2.1286175e-01
   5.9476949e+00  -1.6088316e-01
   5.9930941e+00  -1.0600704e-01
   6.0381517e+00  -4.8462746e-02
   6.0744924e+00  -7.6320894e-14
   6.0744924e+00   8.2572837e-16
   6.1192942e+00   5.9996669e-02
   6.1610377e+00   1.1417860e-01
   6.2032904e+00   1.6696653e-01
   6.2460834e+00   2.1797003e-01
   6.2895133e+00   2.6685494e-01
   6.3336964e+00   3.1327165e-01
   6.3787777e+00   3.5685078e-01
   6.4249449e+00   3.9719513e-01
   6.4724510e+00   4.3386704e-01
   6.5201468e+00   4.6545470e-01
   6.5670902e+00   4.9118242e-01
   6.6134184e+00   5.1116332e-01
   6.6592617e+00   5.2549652e-01
   6.7047274e+00   5.3426188e-01
   6.7499066e+00   5.3752862e-01
   6.7948791e+00   5.3536096e-01
   6.8397170e+00   5.2782152e-01
   6.8844870e+00   5.1497354e-01
   6.9292525e+00   4.9688219e-01
   6.9740755e+00   4.7361515e-01
   7.0190176e+00   4.4524279e-01
   7.0641418e+00   4.1183783e-01
   7.1095141e+00   3.7347453e-01
   7.1552051e+00   3.3022732e-01
   7.2008471e+00   2.8265311e-01
   7.2459384e+00   2.3162730e-01
   7.2905849e+00   1.7744079e-01
   7.3348842e+00   1.2035901e-01
   7.3789202e+00   6.0636742e-02
   7.4217420e+00   1.2212453e-15
   7.4217420e+00  -8.0747908e-14
   7.4655886e+00  -6.2453416e-02
   7.5068973e+00  -1.1949899e-01
   7.5486709e+00  -1.7502305e-01
   7.5909452e+00  -2.2861712e-01
   7.6338091e+00  -2.7991738e-01
   7.6773683e+00  -3.2854386e-01
   7.7217531e+00  -3.7409582e-01
   7.7671294e+00  -4.1614342e-01
   7.8137167e+00  -4.5421497e-01
   7.8612403e+00  -4.8740671e-01
   7.9079673e+00  -5.1420675e-01
   7.9540250e+00  -5.3473688e-01
   7.9995525e+00  -5.4911520e-01
   8.0446628e+00  -5.5743548e-01
   8.0894506e+00  -5.5977786e-01
   8.1339979e+00  -5.5621580e-01
   8.1783775e+00  -5.4682043e-01
   8.2226564e+00  -5.3166331e-01
   8.2668971e+00  -5.1081814e-01
   8.3111600e+00  -4.8436171e-01
   8.3555046e+00  -4.5237427e-01
   8.3999908e+00  -4.1493950e-01
   8.4446803e+00  -3.7214392e-01
   8.4896385e+00  -3.2407587e-01
   8.5349135e+00  -2.7085096e-01
   8.5795888e+00  -2.1387801e-01
   8.6237688e+00  -1.5348621e-01
   8.6675567e+00  -8.9965612e-02
   8.7110397e+00  -2.3594930e-02
   8.7260383e+00  -4.2674198e-16
   8.7260383e+00   1.7971041e-13
   8.7692920e+00   6.7989496e-02
   8.8102334e+00   1.3104385e-01
   8.8515278e+00   1.9294537e-01
   8.8932102e+00   2.5329704e-01
   8.9353510e+00   3.1173615e-01
   8.9780313e+00   3.6788901e-01
   9.0213466e+00   4.2136807e-01
   9.0654134e+00   4.7176697e-01
   9.1103768e+00   5.1865363e-01
   9.1564246e+00   5.6155952e-01
   9.2038408e+00   5.9998526e-01
   9.2520048e+00   6.3271378e-01
   9.2994081e+00   6.5844850e-01
   9.3461788e+00   6.7732566e-01
   9.3924514e+00   6.8947244e-01
   9.4383364e+00   6.9499276e-01
   9.4839275e+00   6.9397765e-01
   9.5293065e+00   6.8651197e-01
   9.5745473e+00   6.7267861e-01
   9.6197184e+00   6.5256111e-01
   9.6648846e+00   6.2624522e-01
   9.7101092e+00   5.9381969e-01
   9.7554554e+00   5.5537645e-01
   9.8009878e+00   5.1101020e-01
   9.8467740e+00   4.6081744e-01
   9.8928864e+00   4.0489489e-01
   9.9394042e+00   3.4333696e-01
   9.9854551e+00   2.7765122e-01
   1.0031056e+01   2.0831353e-01
   1.0076306e+01   1.3565311e-01
   1.0121294e+01   5.9985731e-02
   1.0155728e+01   1.1657342e-15
   1.0155728e+01  -1.9957647e-13
   1.0200530e+01  -7.8375850e-02
   1.0243043e+01  -1.5102558e-01
   1.0285990e+01  -2.2222874e-01
   1.0329414e+01  -2.9151661e-01
   1.0373402e+01  -3.5846737e-01
   1.0418057e+01  -4.2264498e-01
   1.0463504e+01  -4.8359518e-01
   1.0509902e+01  -5.4083846e-01
   1.0557456e+01  -5.9385949e-01
   1.0606446e+01  -6.4209033e-01
   1.0654972e+01  -6.8310615e-01
   1.0702718e+01  -7.1659617e-01
   1.0749840e+01  -7.4273681e-01
   1.0796474e+01  -7.6167055e-01
   1.0842729e+01  -7.7351393e-01
   1.0888701e+01  -7.7836935e-01
   1.0934472e+01  -7.7633241e-01
   1.0980116e+01  -7.6749659e-01
   1.1025703e+01  -7.5195611e-01
   1.1071300e+01  -7.2980771e-01
   1.1116970e+01  -7.0115154e-01
   1.1162781e+01  -6.6609132e-01
   1.1208798e+01  -6.2473396e-01
   1.1255092e+01  -5.7718850e-01
   1.1301740e+01  -5.2356432e-01
   1.1348740e+01  -4.6408119e-01
   1.1395205e+01  -4.0026525e-01
   1.1441239e+01  -3.3252029e-01
   1.1486941e+01  -2.6120995e-01
   1.1532398e+01  -1.8668379e-01
   1.1577689e+01  -1.0928029e-01
   1.1622884e+01  -2.9328769e-02
   1.1639136e+01  -2.0566882e-13
   1.1639136e+01   4.8225313e-16
   1.1684302e+01   8.0822613e-02
   1.1727462e+01   1.5567277e-01
   1.1771149e+01   2.2854221e-01
   1.1815416e+01   2.9890309e-01
   1.1860373e+01   3.6627783e-01
   1.1906150e+01   4.3016752e-01
   1.1952913e+01   4.9004505e-01
   1.2000879e+01   5.4534284e-01
   1.2049309e+01   5.9445666e-01
   1.2096846e+01   6.3573177e-01
   1.2143647e+01   6.6936122e-01
   1.2189867e+01   6.9551937e-01
   1.2235631e+01   7.1434148e-01
   1.2281040e+01   7.2594067e-01
   1.2326183e+01   7.3041857e-01
   1.2371138e+01   7.2787198e-01
   1.2415974e+01   7.1839718e-01
   1.2460758e+01   7.0209253e-01
   1.2505553e+01   6.7906014e-01
   1.2550421e+01   6.4940669e-01
   1.2595423e+01   6.1324364e-01
   1.2640623e+01   5.7068691e-01
   1.2686088e+01   5.2185591e-01
   1.2731890e+01   4.6687199e-01
   1.2778077e+01   4.0589949e-01
   1.2823739e+01   3.4054907e-01
   1.2868974e+01   2.7123960e-01
   1.2913878e+01   1.9834872e-01
   1.2958535e+01   1.2224022e-01
   1.3003021e+01   4.3267180e-02
   1.3026752e+01   2.0866642e-13
   1.3026752e+01  -3.5388359e-16
   1.3071133e+01  -8.0759066e-02
   1.3113620e+01  -1.5613091e-01
   1.3156531e+01  -2.2980059e-01
   1.3199917e+01  -3.0125594e-01
   1.3243862e+01  -3.7002248e-01
   1.3288471e+01  -4.3560871e-01
   1.3333868e+01  -4.9750085e-01
   1.3380210e+01  -5.5515411e-01
   1.3427702e+01  -6.0797935e-01
   1.3476329e+01  -6.5505955e-01
   1.3524037e+01  -6.9397811e-01
   1.3570972e+01  -7.2492691e-01
   1.3617297e+01  -7.4809430e-01
   1.3663141e+01  -7.6362547e-01
   1.3708610e+01  -7.7164081e-01
   1.3753795e+01  -7.7224771e-01
   1.3798776e+01  -7.6554786e-01
   1.3843624e+01  -7.5164186e-01
   1.3888406e+01  -7.3063213e-01
   1.3933184e+01  -7.0262472e-01
   1.3978021e+01  -6.6773022e-01
   1.4022978e+01  -6.2606407e-01
   1.4068119e+01  -5.7774624e-01
   1.4113509e+01  -5.2290035e-01
   1.4159218e+01  -4.6165208e-01
   1.4205227e+01  -3.9427704e-01
   1.4250692e+01  -3.2244752e-01
   1.4295715e+01  -2.4658658e-01
   1.4340393e+01  -1.6707525e-01
   1.4384811e+01  -8.4281509e-02
   1.4428314e+01  -2.2137847e-13
   1.4428314e+01   2.6090241e-15
   1.4472546e+01   8.6505640e-02
   1.4514812e+01   1.6757847e-01
   1.4557449e+01   2.4725320e-01
   1.4600503e+01   3.2502729e-01
   1.4644050e+01   4.0043614e-01
   1.4688182e+01   4.7300199e-01
   1.4733006e+01   5.4223015e-01
   1.4778654e+01   6.0760275e-01
   1.4825293e+01   6.6856962e-01
   1.4873142e+01   7.2453437e-01
   1.4922469e+01   7.7479871e-01
   1.4970903e+01   8.1642587e-01
   1.5018579e+01   8.4961137e-01
   1.5065659e+01   8.7455730e-01
   1.5112272e+01   8.9142156e-01
   1.5158525e+01   9.0033639e-01
   1.5204511e+01   9.0142051e-01
   1.5250310e+01   8.9478652e-01
   1.5295996e+01   8.8054572e-01
   1.5341637e+01   8.5881104e-01
   1.5387301e+01   8.2969876e-01
   1.5433052e+01   7.9332943e-01
   1.5478956e+01   7.4982793e-01
   1.5525080e+01   6.9932295e-01
   1.5571497e+01   6.4194566e-01
   1.5618284e+01   5.7782759e-01
   1.5665404e+01   5.0728809e-01
   1.5712013e+01   4.3206565e-01
   1.5758210e+01   3.5261603e-01
   1.5804094e+01   2.6935282e-01
   1.5849750e+01   1.8267536e-01
   1.5895255e+01   9.2971724e-02
   1.5940679e+01   6.2060360e-04
   1.5940981e+01   4.1778647e-15
   1.5940981e+01  -2.3008657e-13
   1.5986392e+01  -9.2549356e-02
   1.6029983e+01  -1.7905023e-01
   1.6074064e+01  -2.6359770e-01
   1.6118690e+01  -3.4561909e-01
   1.6163963e+01  -4.2459051e-01
   1.6210007e+01  -4.9996864e-01
   1.6256974e+01  -5.7118461e-01
   1.6305063e+01  -6.3763337e-01
   1.6354538e+01  -6.9865707e-01
   1.6403179e+01  -7.5094427e-01
   1.6450980e+01  -7.9451266e-01
   1.6498116e+01  -8.2959991e-01
   1.6544730e+01  -8.5638835e-01
   1.6590938e+01  -8.7502497e-01
   1.6636838e+01  -8.8563737e-01
   1.6682513e+01  -8.8834367e-01
   1.6728041e+01  -8.8325869e-01
   1.6773491e+01  -8.7049789e-01
   1.6818930e+01  -8.5017980e-01
   1.6864423e+01  -8.2242746e-01
   1.6910033e+01  -7.8736898e-01
   1.6955828e+01  -7.4513745e-01
   1.7001874e+01  -6.9587017e-01
   1.7048247e+01  -6.3970716e-01
   1.7095025e+01  -5.7678869e-01
   1.7141498e+01  -5.0847806e-01
   1.7187510e+01  -4.3559585e-01
   1.7233161e+01  -3.5858405e-01
   1.7278542e+01  -2.7786108e-01
   1.7323732e+01  -1.9383165e-01
   1.7368804e+01  -1.0688942e-01
   1.7413824e+01  -1.7418849e-02
   1.7422459e+01  -1.9845237e-15
   1.7422459e+01   4.5767903e-13
   1.7467492e+01   8.9915387e-02
   1.7510826e+01   1.7389945e-01
   1.7554661e+01   2.5572896e-01
   1.7599056e+01   3.3482010e-01
   1.7644115e+01   4.1063348e-01
   1.7689965e+01   4.8260726e-01
   1.7736762e+01   5.5014970e-01
   1.7784714e+01   6.1262631e-01
   1.7833692e+01   6.6890472e-01
   1.7881722e+01   7.1626595e-01
   1.7928959e+01   7.5493299e-01
   1.7975571e+01   7.8512350e-01
   1.8021691e+01   8.0700437e-01
   1.8067428e+01   8.2071333e-01
   1.8112876e+01   8.2637288e-01
   1.8158114e+01   8.2409875e-01
   1.8203217e+01   8.1400543e-01
   1.8248252e+01   7.9620951e-01
   1.8293283e+01   7.7083188e-01
   1.8338374e+01   7.3799887e-01
   1.8383586e+01   6.9784271e-01
   1.8428985e+01   6.5050129e-01
   1.8474638e+01   5.9611739e-01
   1.8520615e+01   5.3483706e-01
   1.8566997e+01   4.6680717e-01
   1.8613016e+01   3.9358555e-01
   1.8658587e+01   3.1591768e-01
   1.8703808e+01   2.3424440e-01
   1.8748767e+01   1.4898639e-01
   1.8793541e+01   6.0552136e-02
   1.8823335e+01   2.3453461e-15
   1.8823335e+01  -4.6445486e-13
   1.8867994e+01  -9.0908756e-02
   1.8910917e+01  -1.7640809e-01
   1.8954237e+01  -2.6022890e-01
   1.8998003e+01  -3.4181064e-01
   1.9042300e+01  -4.2062835e-01
   1.9087226e+01  -4.9614078e-01
   1.9132901e+01  -5.6778530e-01
   1.9179470e+01  -6.3496967e-01
   1.9227123e+01  -6.9705977e-01
   1.9276113e+01  -7.5336018e-01
   1.9324640e+01  -8.0114617e-01
   1.9372313e+01  -8.3998227e-01
   1.9419303e+01  -8.7010210e-01
   1.9465756e+01  -8.9169268e-01
   1.9511789e+01  -9.0490465e-01
   1.9557500e+01  -9.0986874e-01
   1.9602975e+01  -9.0670586e-01
   1.9648290e+01  -8.9553353e-01
   1.9693514e+01  -8.7646994e-01
   1.9738714e+01  -8.4963645e-01
   1.9783954e+01  -8.1515908e-01
   1.9829297e+01  -7.7316908e-01
   1.9874807e+01  -7.2380295e-01
   1.9920550e+01  -6.6720166e-01
   1.9966598e+01  -6.0350919e-01
   2.0013029e+01  -5.3287022e-01
   2.0059345e+01  -4.5642268e-01
   2.0105185e+01  -3.7534487e-01
   2.0150646e+01  -2.9009023e-01
   2.0195820e+01  -2.0108357e-01
   2.0240787e+01  -1.0873692e-01
   2.0285619e+01  -1.3452146e-02
   2.0291843e+01  -6.1582683e-15
   2.0291843e+01   4.8623779e-13
   2.0336607e+01   9.6129425e-02
   2.0379667e+01   1.8664722e-01
   2.0423138e+01   2.7547850e-01
   2.0467071e+01   3.6205775e-01
   2.0511554e+01   4.4585954e-01
   2.0556689e+01   5.2634268e-01
   2.0602599e+01   6.0294545e-01
   2.0649438e+01   6.7507762e-01
   2.0697406e+01   7.4210861e-01
   2.0746772e+01   8.0334876e-01
   2.0795686e+01   8.5581910e-01
   2.0843767e+01   8.9905460e-01
   2.0891182e+01   9.3329725e-01
   2.0938076e+01   9.5874246e-01
   2.0984565e+01   9.7554888e-01
   2.1030746e+01   9.8385492e-01
   2.1076707e+01   9.8378903e-01
   2.1122523e+01   9.7547615e-01
   2.1168266e+01   9.5904185e-01
   2.1214004e+01   9.3461482e-01
   2.1259801e+01   9.0232834e-01
   2.1305725e+01   8.6232078e-01
   2.1351842e+01   8.1473547e-01
   2.1398221e+01   7.5971977e-01
   2.1444940e+01   6.9742325e-01
   2.1492080e+01   6.2799498e-01
   2.1538962e+01   5.5286645e-01
   2.1585391e+01   4.7297530e-01
   2.1631467e+01   3.8879200e-01
   2.1677281e+01   3.0076199e-01
   2.1722914e+01   2.0931673e-01
   2.1768439e+01   1.1487642e-01
   2.1813924e+01   1.7851720e-02
   2.1822179e+01   4.8934815e-13
   2.1822179e+01  -3.3167913e-15
   2.1867690e+01  -9.7432780e-02
   2.1911549e+01  -1.8866015e-01
   2.1955923e+01  -2.7765431e-01
   2.2000873e+01  -3.6379693e-01
   2.2046507e+01  -4.4651813e-01
   2.2092958e+01  -5.2522533e-01
   2.2140391e+01  -5.9929567e-01
   2.2189024e+01  -6.6806297e-01
   2.2238295e+01  -7.2979621e-01
   2.2286616e+01  -7.8212650e-01
   2.2334151e+01  -8.2530759e-01
   2.2381068e+01  -8.5957341e-01
   2.2427502e+01  -8.8510402e-01
   2.2473559e+01  -9.0204870e-01
   2.2519335e+01  -9.1054047e-01
   2.2564909e+01  -9.1070514e-01
   2.2610357e+01  -9.0266701e-01
   2.2655747e+01  -8.8655252e-01
   2.2701145e+01  -8.6249243e-01
   2.2746614e+01  -8.3062314e-01
   2.2792219e+01  -7.9108704e-01
   2.2838027e+01  -7.4403233e-01
   2.2884107e+01  -6.8961198e-01
   2.2930533e+01  -6.2798207e-01
   2.2977389e+01  -5.5929890e-01
   2.3023859e+01  -4.8522093e-01
   2.3069894e+01  -4.0647310e-01
   2.3115595e+01  -3.2352614e-01
   2.3161047e+01  -2.3682999e-01
   2.3206329e+01  -1.4682118e-01
   2.3251513e+01  -5.3925417e-02
   2.3277175e+01  -4.7209459e-13
   2.3277175e+01   9.0136232e-15
   2.3322326e+01   9.4496525e-02
   2.3365873e+01   1.8321375e-01
   2.3409886e+01   2.6982543e-01
   2.3454422e+01   3.5372087e-01
   2.3499580e+01   4.3432905e-01
   2.3545479e+01   5.1105753e-01
   2.3592262e+01   5.8328534e-01
   2.3640118e+01   6.5035109e-01
   2.3689293e+01   7.1153437e-01
   2.3737985e+01   7.6390521e-01
   2.3785800e+01   8.0697509e-01
   2.3832913e+01   8.4099422e-01
   2.3879474e+01   8.6616207e-01
   2.3925604e+01   8.8263828e-01
   2.3971402e+01   8.9056073e-01
   2.4016956e+01   8.9005678e-01
   2.4062342e+01   8.8125024e-01
   2.4107632e+01   8.6426587e-01
   2.4152893e+01   8.3923210e-01
   2.4198187e+01   8.0628274e-01
   2.4243580e+01   7.6555771e-01
   2.4289135e+01   7.1720312e-01
   2.4334919e+01   6.6137066e-01
   2.4381003e+01   5.9821620e-01
   2.4427464e+01   5.2789761e-01
   2.4474093e+01   4.5107775e-01
   2.4520233e+01   3.6939068e-01
   2.4565984e+01   2.8333125e-01
   2.4611437e+01   1.9335600e-01
   2.4656677e+01   9.9907413e-02
   2.4701776e+01   3.4169246e-03
   2.4703348e+01   9.1003594e-15
   2.4703348e+01  -4.8532489e-13
   2.4748375e+01  -9.7139985e-02
   2.4791756e+01  -1.8882346e-01
   2.4835532e+01  -2.7880389e-01
   2.4879754e+01  -3.6648955e-01
   2.4924510e+01  -4.5132431e-01
   2.4969900e+01  -5.3273564e-01
   2.5016044e+01  -6.1012944e-01
   2.5063091e+01  -6.8288169e-01
   2.5111234e+01  -7.5032601e-01
   2.5160730e+01  -8.1173405e-01
   2.5209622e+01  -8.6401435e-01
   2.5257639e+01  -9.0685755e-01
   2.5304962e+01  -9.4052460e-01
   2.5351738e+01  -9.6522077e-01
   2.5398087e+01  -9.8111080e-01
   2.5444111e+01  -9.8833706e-01
   2.5489896e+01  -9.8703072e-01
   2.5535519e+01  -9.7731880e-01
   2.5581053e+01  -9.5932862e-01
   2.5626564e+01  -9.3319057e-01
   2.5672118e+01  -8.9903972e-01
   2.5717778e+01  -8.5701655e-01
   2.5763611e+01  -8.0726692e-01
   2.5809685e+01  -7.4994128e-01
   2.5856073e+01  -6.8519319e-01
   2.5902853e+01  -6.1317673e-01
   2.5949622e+01  -5.3489945e-01
   2.5995914e+01  -4.5173193e-01
   2.6041829e+01  -3.6416151e-01
   2.6087460e+01  -2.7264248e-01
   2.6132888e+01  -1.7761504e-01
   2.6178186e+01  -7.9508142e-02
   2.6213972e+01  -5.2041704e-15
   2.6213972e+01   5.0491555e-13
   2.6259210e+01   1.0050604e-01
   2.6302813e+01   1.9505515e-01
   2.6346872e+01   2.8763123e-01
   2.6391445e+01   3.7762610e-01
   2.6436629e+01   4.6447595e-01
   2.6482537e+01   5.4759816e-01
   2.6529314e+01   6.2638531e-01
   2.6577138e+01   7.0019510e-01
   2.6626250e+01   7.6833493e-01
   2.6675416e+01   8.2826569e-01
   2.6723678e+01   8.7860554e-01
   2.6771209e+01   9.1961848e-01
   2.6818163e+01   9.5152927e-01
   2.6864668e+01   9.7451494e-01
   2.6910827e+01   9.8872559e-01
   2.6956731e+01   9.9429730e-01
   2.7002458e+01   9.9136030e-01
   2.7048083e+01   9.8004411e-01
   2.7093672e+01   9.6048074e-01
   2.7139292e+01   9.3280672e-01
   2.7185008e+01   8.9716405e-01
   2.7230885e+01   8.5370038e-01
   2.7276991e+01   8.0256851e-01
   2.7323399e+01   7.4392507e-01
   2.7370187e+01   6.7792830e-01
   2.7417033e+01   6.0539545e-01
   2.7463383e+01   5.2776311e-01
   2.7509337e+01   4.4553466e-01
   2.7554990e+01   3.5917584e-01
   2.7600428e+01   2.6913625e-01
   2.7645724e+01   1.7585277e-01
   2.7690947e+01   7.9751816e-02
   2.7727630e+01   1.4155344e-14
   2.7727630e+01  -4.8445969e-13
   2.7772847e+01  -9.7979245e-02
   2.7816519e+01  -1.8991912e-01
   2.7860696e+01  -2.7958136e-01
   2.7905437e+01  -3.6634106e-01
   2.7950850e+01  -4.4961770e-01
   2.7997064e+01  -5.2880763e-01
   2.8044239e+01  -6.0327629e-01
   2.8092586e+01  -6.7234492e-01
   2.8141900e+01  -7.3469137e-01
   2.8190253e+01  -7.8740924e-01
   2.8237804e+01  -8.3074973e-01
   2.8284726e+01  -8.6495570e-01
   2.8331152e+01  -8.9021358e-01
   2.8377194e+01  -9.0667738e-01
   2.8422946e+01  -9.1448410e-01
   2.8468490e+01  -9.1376316e-01
   2.8513900e+01  -9.0464240e-01
   2.8559246e+01  -8.8725194e-01
   2.8604592e+01  -8.6172647e-01
   2.8650004e+01  -8.2820664e-01
   2.8695545e+01  -7.8683952e-01
   2.8741280e+01  -7.3777841e-01
   2.8787280e+01  -6.8118195e-01
   2.8833617e+01  -6.1721241e-01
   2.8880374e+01  -5.4603299e-01
   2.8926703e+01  -4.6941531e-01
   2.8972590e+01  -3.8805605e-01
   2.9018134e+01  -3.0243424e-01
   2.9063424e+01  -2.1300874e-01
   2.9108536e+01  -1.2022503e-01
   2.9153543e+01  -2.4517869e-02
   2.9164870e+01  -8.1670781e-15
   2.9164870e+01   4.8555604e-13
   2.9209837e+01   9.6716368e-02
   2.9253221e+01   1.8783313e-01
   2.9297033e+01   2.7701126e-01
   2.9341328e+01   3.6364277e-01
   2.9386197e+01   4.4715662e-01
   2.9431749e+01   5.2696269e-01
   2.9478114e+01   6.0244566e-01
   2.9525459e+01   6.7295491e-01
   2.9574000e+01   7.3778908e-01
   2.9623314e+01   7.9539575e-01
   2.9671675e+01   8.4335047e-01
   2.9719246e+01   8.8190783e-01
   2.9766195e+01   9.1130399e-01
   2.9812657e+01   9.3172172e-01
   2.9858741e+01   9.4331331e-01
   2.9904540e+01   9.4621517e-01
   2.9950136e+01   9.4055678e-01
   2.9995603e+01   9.2646642e-01
   3.0041010e+01   9.0407473e-01
   3.0086424e+01   8.7351695e-01
   3.0131907e+01   8.3493406e-01
   3.0177524e+01   7.8847322e-01
   3.0223342e+01   7.3428737e-01
   3.0269430e+01   6.7253423e-01
   3.0315862e+01   6.0337439e-01
   3.0362722e+01   5.2696833e-01
   3.0409058e+01   4.4537668e-01
   3.0454960e+01   3.5913520e-01
   3.0500528e+01   2.6871364e-01
   3.0545849e+01   1.7456549e-01
   3.0590999e+01   7.7132023e-02
   3.0625756e+01   5.9952043e-15
   3.0625756e+01  -5.0404125e-13
   3.0670806e+01  -1.0021388e-01
   3.0714212e+01  -1.9474408e-01
   3.0758028e+01  -2.8749723e-01
   3.0802306e+01  -3.7787155e-01
   3.0847135e+01  -4.6530420e-01
   3.0892619e+01  -5.4921553e-01
   3.0938882e+01  -6.2900380e-01
   3.0986081e+01  -7.0403651e-01
   3.1034417e+01  -7.7363749e-01
   3.1084164e+01  -8.3706640e-01
   3.1133012e+01  -8.9077103e-01
   3.1181014e+01  -9.3487191e-01
   3.1228349e+01  -9.6963504e-01
   3.1275162e+01  -9.9526436e-01
   3.1321568e+01  -1.0119256e+00
   3.1367665e+01  -1.0197636e+00
   3.1413539e+01  -1.0189132e+00
   3.1459268e+01  -1.0095056e+00
   3.1504921e+01  -9.9167286e-01
   3.1550565e+01  -9.6555057e-01
   3.1596267e+01  -9.3127924e-01
   3.1642091e+01  -8.8900495e-01
   3.1688105e+01  -8.3887922e-01
   3.1734377e+01  -7.8105808e-01
   3.1780982e+01  -7.1570036e-01
   3.1828004e+01  -6.4296488e-01
   3.1874807e+01  -5.6427320e-01
   3.1921154e+01  -4.8066923e-01
   3.1967145e+01  -3.9264436e-01
   3.2012871e+01  -3.0066311e-01
   3.2058412e+01  -2.0517581e-01
   3.2103841e+01  -1.0662137e-01
   3.2149227e+01  -5.4290837e-03
   3.2151633e+01  -1.8977875e-15
   3.2151633e+01   1.0249553e-12
   3.2197040e+01   1.0141628e-01
   3.2240855e+01   1.9670310e-01
   3.2285158e+01   2.8981942e-01
   3.2330008e+01   3.8013582e-01
   3.2375508e+01   4.6706906e-01
   3.2421784e+01   5.5001463e-01
   3.2468989e+01   6.2833974e-01
   3.2517325e+01   7.0137144e-01
   3.2567030e+01   7.6834096e-01
   3.2615728e+01   8.2546219e-01
   3.2663577e+01   8.7299917e-01
   3.2710759e+01   9.1122260e-01
   3.2757418e+01   9.4033670e-01
   3.2803668e+01   9.6050688e-01
   3.2849610e+01   9.7187744e-01
   3.2895326e+01   9.7458252e-01
   3.2940894e+01   9.6875291e-01
   3.2986384e+01   9.5452045e-01
   3.3031862e+01   9.3202072e-01
   3.3077394e+01   9.0139467e-01
   3.3123043e+01   8.6278930e-01
   3.3168877e+01   8.1635761e-01
   3.3214963e+01   7.6225784e-01
   3.3261375e+01   7.0065191e-01
   3.3308195e+01   6.3170288e-01
   3.3354883e+01   5.5662270e-01
   3.3401109e+01   4.7656763e-01
   3.3446973e+01   3.9203849e-01
   3.3492566e+01   3.0350612e-01
   3.3537968e+01   2.1142641e-01
   3.3583252e+01   1.1624332e-01
   3.3628486e+01   1.8390964e-02
   3.3636867e+01   9.8863973e-13
   3.3636867e+01  -1.1154272e-14
   3.3682117e+01  -9.8366217e-02
   3.3725813e+01  -1.9077875e-01
   3.3769990e+01  -2.8097592e-01
   3.3814709e+01  -3.6832673e-01
   3.3860070e+01  -4.5224206e-01
   3.3906197e+01  -5.3211037e-01
   3.3953242e+01  -6.0729018e-01
   3.4001402e+01  -6.7709743e-01
   3.4050940e+01  -7.4078553e-01
   3.4099558e+01  -7.9479367e-01
   3.4147322e+01  -8.3925149e-01
   3.4194413e+01  -8.7442118e-01
   3.4240974e+01  -9.0050264e-01
   3.4287123e+01  -9.1765791e-01
   3.4332958e+01  -9.2602873e-01
   3.4378563e+01  -9.2574728e-01
   3.4424015e+01  -9.1694296e-01
   3.4469383e+01  -8.9974665e-01
   3.4514736e+01  -8.7429347e-01
   3.4560135e+01  -8.4072427e-01
   3.4605647e+01  -7.9918635e-01
   3.4651335e+01  -7.4983344e-01
   3.4697268e+01  -6.9282493e-01
   3.4743519e+01  -6.2832435e-01
   3.4790166e+01  -5.5649696e-01
   3.4836770e+01  -4.7842390e-01
   3.4882906e+01  -3.9543129e-01
   3.4928673e+01  -3.0802168e-01
   3.4974160e+01  -2.1666561e-01
   3.5019450e+01  -1.2181944e-01
   3.5064616e+01  -2.3928348e-02
   3.5075458e+01  -4.5449755e-15
   3.5075458e+01   1.0022573e-12
   3.5120566e+01   9.9007657e-02
   3.5164084e+01   1.9243590e-01
   3.5208015e+01   2.8400944e-01
   3.5252414e+01   3.7311525e-01
   3.5297371e+01   4.5917685e-01
   3.5342990e+01   5.4159979e-01
   3.5389398e+01   6.1976580e-01
   3.5436756e+01   6.9302346e-01
   3.5485268e+01   7.6067393e-01
   3.5534913e+01   8.2160328e-01
   3.5583563e+01   8.7269056e-01
   3.5631380e+01   9.1420177e-01
   3.5678543e+01   9.4639524e-01
   3.5725192e+01   9.6946778e-01
   3.5771441e+01   9.8358061e-01
   3.5817389e+01   9.8887587e-01
   3.5863117e+01   9.8548676e-01
   3.5908703e+01   9.7354390e-01
   3.5954217e+01   9.5317937e-01
   3.5999724e+01   9.2452925e-01
   3.6045290e+01   8.8773502e-01
   3.6090979e+01   8.4294406e-01
   3.6136858e+01   7.9030952e-01
   3.6182995e+01   7.2998934e-01
   3.6229466e+01   6.6214448e-01
   3.6276350e+01   5.8693618e-01
   3.6323003e+01   5.0585184e-01
   3.6369203e+01   4.1992387e-01
   3.6415050e+01   3.2964242e-01
   3.6460635e+01   2.3547198e-01
   3.6506036e+01   1.3786363e-01
   3.6551325e+01   3.7257632e-02
   3.6567787e+01   1.6812940e-14
   3.6567787e+01  -1.0170476e-12
   3.6613033e+01  -1.0192294e-01
   3.6656681e+01  -1.9800103e-01
   3.6700769e+01  -2.9214300e-01
   3.6745351e+01  -3.8373116e-01
   3.6790523e+01  -4.7218937e-01
   3.6836396e+01  -5.5692309e-01
   3.6883106e+01  -6.3731342e-01
   3.6930824e+01  -7.1270742e-01
   3.6979777e+01  -7.8240316e-01
   3.7029182e+01  -8.4435219e-01
   3.7077645e+01  -8.9647618e-01
   3.7125334e+01  -9.3904771e-01
   3.7172416e+01  -9.7231005e-01
   3.7219022e+01  -9.9645210e-01
   3.7265261e+01  -1.0116317e+00
   3.7311225e+01  -1.0179902e+00
   3.7356995e+01  -1.0156617e+00
   3.7402647e+01  -1.0047784e+00
   3.7448249e+01  -9.8547485e-01
   3.7493867e+01  -9.5788962e-01
   3.7539566e+01  -9.2216684e-01
   3.7585412e+01  -8.7845641e-01
   3.7631472e+01  -8.2691364e-01
   3.7677817e+01  -7.6769810e-01
   3.7724525e+01  -7.0097159e-01
   3.7771570e+01  -6.2707430e-01
   3.7818095e+01  -5.4788731e-01
   3.7864201e+01  -4.6393823e-01
   3.7909987e+01  -3.7570658e-01
   3.7955539e+01  -2.8365471e-01
   3.8000933e+01  -1.8823163e-01
   3.8046241e+01  -8.9875464e-02
   3.8086643e+01  -1.0190598e-12
   3.8086643e+01   2.4980018e-15
   3.8131931e+01   1.0057468e-01
   3.8175687e+01   1.9510133e-01
   3.8219936e+01   2.8738693e-01
   3.8264740e+01   3.7679901e-01
   3.8310203e+01   4.6274942e-01
   3.8356451e+01   5.4462772e-01
   3.8403641e+01   6.2179376e-01
   3.8451978e+01   6.9356498e-01
   3.8501531e+01   7.5894244e-01
   3.8550096e+01   8.1447318e-01
   3.8597830e+01   8.6041785e-01
   3.8644912e+01   8.9703756e-01
   3.8691482e+01   9.2453078e-01
   3.8737654e+01   9.4305967e-01
   3.8783523e+01   9.5276696e-01
   3.8829175e+01   9.5378632e-01
   3.8874684e+01   9.4624890e-01
   3.8920120e+01   9.3028748e-01
   3.8965549e+01   9.0603911e-01
   3.9011037e+01   8.7364657e-01
   3.9056647e+01   8.3325898e-01
   3.9102446e+01   7.8503174e-01
   3.9148501e+01   7.2912567e-01
   3.9194888e+01   6.6570537e-01
   3.9241686e+01   5.9493664e-01
   3.9288222e+01   5.1829244e-01
   3.9334305e+01   4.3674137e-01
   3.9380033e+01   3.5077982e-01
   3.9425497e+01   2.6087843e-01
   3.9470776e+01   1.6749350e-01
   3.9515942e+01   7.1069958e-02
   3.9548433e+01   9.9560638e-13
   3.9548433e+01  -7.8825835e-15
   3.9593553e+01  -9.8554870e-02
   3.9637122e+01  -1.9134295e-01
   3.9681143e+01  -2.8205624e-01
   3.9725671e+01  -3.7007067e-01
   3.9770804e+01  -4.5480114e-01
   3.9816656e+01  -5.3564201e-01
   3.9863368e+01  -6.1196030e-01
   3.9911117e+01  -6.8308448e-01
   3.9960140e+01  -7.4828709e-01
   4.0009187e+01  -8.0507321e-01
   4.0057323e+01  -8.5215359e-01
   4.0104722e+01  -8.8979083e-01
   4.0151541e+01  -9.1820696e-01
   4.0197906e+01  -9.3757728e-01
   4.0243920e+01  -9.4805109e-01
   4.0289674e+01  -9.4976459e-01
   4.0335248e+01  -9.4284890e-01
   4.0380713e+01  -9.2743519e-01
   4.0426138e+01  -9.0365789e-01
   4.0471588e+01  -8.7165665e-01
   4.0517126e+01  -8.3157726e-01
   4.0562819e+01  -7.8357192e-01
   4.0608732e+01  -7.2779865e-01
   4.0654937e+01  -6.6442011e-01
   4.0701511e+01  -5.9360137e-01
   4.0748309e+01  -5.1590475e-01
   4.0794602e+01  -4.3310087e-01
   4.0840491e+01  -3.4570815e-01
   4.0886072e+01  -2.5420226e-01
   4.0931428e+01  -1.5904349e-01
   4.0976635e+01  -6.0680219e-02
   4.1003853e+01  -1.0184006e-12
   4.1003853e+01   3.6637360e-15
   4.1048981e+01   1.0055996e-01
   4.1092505e+01   1.9545436e-01
   4.1136443e+01   2.8850500e-01
   4.1180851e+01   3.7909835e-01
   4.1225818e+01   4.6665900e-01
   4.1271449e+01   5.5059384e-01
   4.1317873e+01   6.3028649e-01
   4.1365247e+01   7.0508807e-01
   4.1413781e+01   7.7430334e-01
   4.1463482e+01   8.3685109e-01
   4.1512191e+01   8.8948863e-01
   4.1560068e+01   9.3248424e-01
   4.1607291e+01   9.6610057e-01
   4.1654002e+01   9.9053775e-01
   4.1700315e+01   1.0059596e+00
   4.1746326e+01   1.0125104e+00
   4.1792119e+01   1.0103251e+00
   4.1837772e+01   9.9953574e-01
   4.1883353e+01   9.8027588e-01
   4.1928931e+01   9.5268275e-01
   4.1974569e+01   9.1689889e-01
   4.2020333e+01   8.7307268e-01
   4.2066290e+01   8.2135811e-01
   4.2112508e+01   7.6191388e-01
   4.2159063e+01   6.9490156e-01
   4.2206036e+01   6.2048278e-01
   4.2252678e+01   5.4031935e-01
   4.2298869e+01   4.5528219e-01
   4.2344712e+01   3.6586018e-01
   4.2390295e+01   2.7251889e-01
   4.2435698e+01   1.7571018e-01
   4.2480992e+01   7.5874805e-02
   4.2514612e+01   8.9511731e-15
   4.2514612e+01  -1.0262763e-12
   4.2559865e+01  -1.0197942e-01
   4.2603550e+01  -1.9799195e-01
   4.2647698e+01  -2.9193267e-01
   4.2692368e+01  -3.8317689e-01
   4.2737659e+01  -4.7114339e-01
   4.2783688e+01  -5.5523105e-01
   4.2830600e+01  -6.3481230e-01
   4.2878582e+01  -7.0922234e-01
   4.2927880e+01  -7.7774235e-01
   4.2976873e+01  -8.3736079e-01
   4.3024977e+01  -8.8724379e-01
   4.3072367e+01  -9.2766371e-01
   4.3119195e+01  -9.5884247e-01
   4.3165585e+01  -9.8095633e-01
   4.3211638e+01  -9.9415609e-01
   4.3257444e+01  -9.9857958e-01
   4.3303080e+01  -9.9435956e-01
   4.3348619e+01  -9.8162866e-01
   4.3394128e+01  -9.6052258e-01
   4.3439673e+01  -9.3118193e-01
   4.3485318e+01  -8.9375319e-01
   4.3531128e+01  -8.4838886e-01
   4.3577172e+01  -7.9524684e-01
   4.3623522e+01  -7.3448911e-01
   4.3670256e+01  -6.6627941e-01
   4.3717053e+01  -5.9146224e-01
   4.3763361e+01  -5.1150886e-01
   4.3809280e+01  -4.2693297e-01
   4.3854905e+01  -3.3821080e-01
   4.3900319e+01  -2.4580259e-01
   4.3945596e+01  -1.5015601e-01
   4.3990805e+01  -5.1708427e-02
   4.4014108e+01  -1.0029338e-12
   4.4014108e+01   1.1816936e-14
   4.4059314e+01   9.9750940e-02
   4.4102990e+01   1.9353144e-01
   4.4147148e+01   2.8509657e-01
   4.4191849e+01   3.7381486e-01
   4.4237194e+01   4.5909734e-01
   4.4283308e+01   5.4033296e-01
   4.4330342e+01   6.1688113e-01
   4.4378493e+01   6.8805937e-01
   4.4428028e+01   7.5312363e-01
   4.4476662e+01   8.0845979e-01
   4.4524446e+01   8.5417583e-01
   4.4571558e+01   8.9053672e-01
   4.4618144e+01   9.1774502e-01
   4.4664319e+01   9.3596501e-01
   4.4710181e+01   9.4534034e-01
   4.4755815e+01   9.4600490e-01
   4.4801297e+01   9.3808964e-01
   4.4846698e+01   9.2172693e-01
   4.4892084e+01   8.9705326e-01
   4.4937520e+01   8.6421084e-01
   4.4983069e+01   8.2334828e-01
   4.5028797e+01   7.7462059e-01
   4.5074772e+01   7.1818839e-01
   4.5121068e+01   6.5421641e-01
   4.5167763e+01   5.8287096e-01
   4.5214323e+01   5.0539537e-01
   4.5260417e+01   4.2297132e-01
   4.5306144e+01   3.3610079e-01
   4.5351596e+01   2.4525597e-01
   4.5396853e+01   1.5089470e-01
   4.5441988e+01   5.3463363e-02
   4.5466211e+01   9.9700803e-13
   4.5466211e+01  -1.3579415e-14
   4.5511290e+01  -9.9246142e-02
   4.5554803e+01  -1.9281467e-01
   4.5598745e+01  -2.8442545e-01
   4.5643173e+01  -3.7345973e-01
   4.5688180e+01  -4.5933666e-01
   4.5733873e+01  -5.4145629e-01
   4.5780387e+01  -6.1919338e-01
   4.5827888e+01  -6.9188731e-01
   4.5876596e+01  -7.5882653e-01
   4.5925963e+01  -8.1827929e-01
   4.5974375e+01  -8.6791863e-01
   4.6022000e+01  -9.0800928e-01
   4.6069005e+01  -9.3879320e-01
   4.6115525e+01  -9.6045774e-01
   4.6161668e+01  -9.7315912e-01
   4.6207528e+01  -9.7703724e-01
   4.6253187e+01  -9.7222486e-01
   4.6298719e+01  -9.5885339e-01
   4.6344193e+01  -9.3705656e-01
   4.6389675e+01  -9.0697266e-01
   4.6435230e+01  -8.6874580e-01
   4.6480922e+01  -8.2252624e-01
   4.6526818e+01  -7.6847008e-01
   4.6572988e+01  -7.0673819e-01
   4.6619507e+01  -6.3749426e-01
   4.6666458e+01  -5.6090173e-01
   4.6712912e+01  -4.7898884e-01
   4.6758935e+01  -3.9234067e-01
   4.6804627e+01  -3.0143796e-01
   4.6850074e+01  -2.0674410e-01
   4.6895353e+01  -1.0870971e-01
   4.6940536e+01  -7.7750694e-03
   4.6943967e+01  -1.0246075e-12
   4.6943967e+01   6.9111383e-15
   4.6989120e+01   1.0150424e-01
   4.7032690e+01   1.9725257e-01
   4.7076688e+01   2.9109126e-01
   4.7121173e+01   3.8240358e-01
   4.7166234e+01   4.7061271e-01
   4.7211982e+01   5.5512359e-01
   4.7258549e+01   6.3531715e-01
   4.7306101e+01   7.1054073e-01
   4.7354858e+01   7.8009351e-01
   4.7404331e+01   8.4228411e-01
   4.7452844e+01   8.9460430e-01
   4.7500564e+01   9.3732509e-01
   4.7547660e+01   9.7069658e-01
   4.7594268e+01   9.9491171e-01
   4.7640497e+01   1.0101305e+00
   4.7686441e+01   1.0164955e+00
   4.7732183e+01   1.0141411e+00
   4.7777797e+01   1.0031998e+00
   4.7823354e+01   9.8380574e-01
   4.7868918e+01   9.5609738e-01
   4.7914556e+01   9.2021850e-01
   4.7960331e+01   8.7631875e-01
   4.8006312e+01   8.2455334e-01
   4.8052567e+01   7.6508196e-01
   4.8099173e+01   6.9806686e-01
   4.8146214e+01   6.2366979e-01
   4.8192750e+01   5.4388709e-01
   4.8238854e+01   4.5929384e-01
   4.8284627e+01   3.7037260e-01
   4.8330155e+01   2.7758779e-01
   4.8375516e+01   1.8139038e-01
   4.8420781e+01   8.2220386e-02
   4.8457426e+01   2.2343238e-15
   4.8457426e+01  -1.0274698e-12
   4.8502663e+01  -1.0132940e-01
   4.8546357e+01  -1.9666132e-01
   4.8590528e+01  -2.8983334e-01
   4.8635236e+01  -3.8021648e-01
   4.8680583e+01  -4.6722547e-01
   4.8726690e+01  -5.5025391e-01
   4.8773707e+01  -6.2866738e-01
   4.8821829e+01  -7.0179166e-01
   4.8871315e+01  -7.6889450e-01
   4.8920070e+01  -8.2647484e-01
   4.8967962e+01  -8.7438122e-01
   4.9015171e+01  -9.1288361e-01
   4.9061844e+01  -9.4219187e-01
   4.9108099e+01  -9.6247500e-01
   4.9154034e+01  -9.7387964e-01
   4.9199737e+01  -9.7654148e-01
   4.9245282e+01  -9.7059248e-01
   4.9290743e+01  -9.5616538e-01
   4.9336184e+01  -9.3339663e-01
   4.9381672e+01  -9.0242803e-01
   4.9427270e+01  -8.6340754e-01
   4.9473043e+01  -8.1648931e-01
   4.9519061e+01  -7.6183292e-01
   4.9565396e+01  -6.9960201e-01
   4.9612127e+01  -6.2996174e-01
   4.9658772e+01  -5.5404430e-01
   4.9704944e+01  -4.7309693e-01
   4.9750745e+01  -3.8762560e-01
   4.9796265e+01  -2.9810432e-01
   4.9841586e+01  -2.0499201e-01
   4.9886781e+01  -1.0873560e-01
   4.9931918e+01  -9.7721224e-03
   4.9936316e+01  -1.0008487e-12
   4.9936316e+01   1.0734469e-14
   4.9981460e+01   9.9364445e-02
   5.0000000e+01   1.3945864e-01


==> figuresAndData/limitCycle_6thOrder_num+1+2+3+3+2_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999990e-01
   1.2057055e-03   9.9999637e-01
   6.2294784e-03   9.9990294e-01
   1.7262091e-02   9.9925425e-01
   2.9425356e-02   9.9783162e-01
   4.2652466e-02   9.9544119e-01
   5.5956248e-02   9.9214958e-01
   6.9348206e-02   9.8793689e-01
   8.2830933e-02   9.8278423e-01
   9.6407180e-02   9.7667233e-01
   1.1007978e-01   9.6958155e-01
   1.2385164e-01   9.6149189e-01
   1.3772578e-01   9.5238297e-01
   1.5170531e-01   9.4223404e-01
   1.6579345e-01   9.3102395e-01
   1.7999351e-01   9.1873116e-01
   1.9447651e-01   9.0517094e-01
   2.0943502e-01   8.9008774e-01
   2.2486445e-01   8.7338984e-01
   2.4076327e-01   8.5498227e-01
   2.5713070e-01   8.3476897e-01
   2.7396677e-01   8.1265288e-01
   2.9127231e-01   7.8853602e-01
   3.0904901e-01   7.6231964e-01
   3.2729939e-01   7.3390427e-01
   3.4602689e-01   7.0318986e-01
   3.6523592e-01   6.7007587e-01
   3.8493187e-01   6.3446138e-01
   4.0484629e-01   5.9677709e-01
   4.2496583e-01   5.5703295e-01
   4.4529996e-01   5.1519935e-01
   4.6585824e-01   4.7124745e-01
   4.8665069e-01   4.2514863e-01
   5.0768787e-01   3.7687461e-01
   5.2898091e-01   3.2639746e-01
   5.5054157e-01   2.7368975e-01
   5.7238232e-01   2.1872461e-01
   5.9451640e-01   1.6147581e-01
   6.1695792e-01   1.0191789e-01
   6.3972195e-01   4.0026248e-02
   6.5417357e-01   2.5673907e-16
   6.5417357e-01  -1.9567681e-14
   6.7727627e-01  -6.4563425e-02
   7.0096923e-01  -1.3094261e-01
   7.2504420e-01  -1.9838404e-01
   7.4952763e-01  -2.6677121e-01
   7.7444257e-01  -3.3595835e-01
   7.9981432e-01  -4.0578398e-01
   8.2567068e-01  -4.7606868e-01
   8.5204229e-01  -5.4661295e-01
   8.7896313e-01  -6.1719476e-01
   9.0647112e-01  -6.8756660e-01
   9.3460881e-01  -7.5745198e-01
   9.6342435e-01  -8.2654126e-01
   9.9297269e-01  -8.9448653e-01
   1.0233171e+00  -9.6089532e-01
   1.0545313e+00  -1.0253226e+00
   1.0867024e+00  -1.0872608e+00
   1.1199348e+00  -1.1461258e+00
   1.1543561e+00  -1.2012393e+00
   1.1901261e+00  -1.2518027e+00
   1.2274512e+00  -1.2968593e+00
   1.2666077e+00  -1.3352346e+00
   1.3079871e+00  -1.3654362e+00
   1.3521869e+00  -1.3854640e+00
   1.3986141e+00  -1.3924134e+00
   1.4443189e+00  -1.3847538e+00
   1.4893838e+00  -1.3628196e+00
   1.5339365e+00  -1.3269073e+00
   1.5780825e+00  -1.2772784e+00
   1.6219100e+00  -1.2141777e+00
   1.6654960e+00  -1.1378441e+00
   1.7089087e+00  -1.0485184e+00
   1.7522106e+00  -9.4644809e-01
   1.7954603e+00  -8.3189003e-01
   1.8387139e+00  -7.0511270e-01
   1.8820265e+00  -5.6639702e-01
   1.9254531e+00  -4.1603649e-01
   1.9690502e+00  -2.5433662e-01
   2.0138248e+00  -7.7770586e-02
   2.0327816e+00  -8.4376950e-15
   2.0327816e+00   1.0944023e-13
   2.0780999e+00   1.9054871e-01
   2.1178770e+00   3.6127380e-01
   2.1575258e+00   5.3363370e-01
   2.1971172e+00   7.0691207e-01
   2.2366957e+00   8.8028675e-01
   2.2763045e+00   1.0529320e+00
   2.3159865e+00   1.2240170e+00
   2.3557854e+00   1.3927037e+00
   2.3957477e+00   1.5581517e+00
   2.4368311e+00   1.7230920e+00
   2.4790177e+00   1.8859387e+00
   2.5223119e+00   2.0450509e+00
   2.5667348e+00   2.1986994e+00
   2.6123262e+00   2.3450589e+00
   2.6591475e+00   2.4821971e+00
   2.7072887e+00   2.6080577e+00
   2.7568777e+00   2.7204325e+00
   2.8080980e+00   2.8169126e+00
   2.8597661e+00   2.8929797e+00
   2.9102547e+00   2.9457994e+00
   2.9597855e+00   2.9762832e+00
   3.0085703e+00   2.9851785e+00
   3.0567718e+00   2.9730738e+00
   3.1045202e+00   2.9404680e+00
   3.1519241e+00   2.8878110e+00
   3.1990772e+00   2.8155294e+00
   3.2460630e+00   2.7240412e+00
   3.2929582e+00   2.6137668e+00
   3.3398352e+00   2.4851353e+00
   3.3867643e+00   2.3385876e+00
   3.4338153e+00   2.1745787e+00
   3.4810596e+00   1.9935779e+00
   3.5285718e+00   1.7960661e+00
   3.5764320e+00   1.5825330e+00
   3.6247284e+00   1.3534704e+00
   3.6735602e+00   1.1093626e+00
   3.7228328e+00   8.5179021e-01
   3.7717448e+00   5.8646125e-01
   3.8203876e+00   3.1464201e-01
   3.8688524e+00   3.7528144e-02
   3.8753475e+00   1.6089213e-13
   3.8753475e+00  -3.5110803e-15
   3.9237175e+00  -2.7927438e-01
   3.9681212e+00  -5.3347640e-01
   4.0126879e+00  -7.8471049e-01
   4.0574655e+00  -1.0314516e+00
   4.1025208e+00  -1.2722438e+00
   4.1479258e+00  -1.5056069e+00
   4.1937608e+00  -1.7300290e+00
   4.2401164e+00  -1.9439561e+00
   4.2870985e+00  -2.1457776e+00
   4.3348339e+00  -2.3338064e+00
   4.3834788e+00  -2.5062486e+00
   4.4332334e+00  -2.6611584e+00
   4.4843654e+00  -2.7963639e+00
   4.5347014e+00  -2.9045327e+00
   4.5840271e+00  -2.9856042e+00
   4.6325562e+00  -3.0405986e+00
   4.6804610e+00  -3.0703183e+00
   4.7278777e+00  -3.0754200e+00
   4.7749185e+00  -3.0564787e+00
   4.8216790e+00  -3.0140252e+00
   4.8682437e+00  -2.9485703e+00
   4.9146894e+00  -2.8606206e+00
   4.9610876e+00  -2.7506883e+00
   5.0075072e+00  -2.6192977e+00
   5.0540158e+00  -2.4669890e+00
   5.1006817e+00  -2.2943202e+00
   5.1475755e+00  -2.1018660e+00
   5.1947723e+00  -1.8902163e+00
   5.2423532e+00  -1.6599713e+00
   5.2904087e+00  -1.4117333e+00
   5.3383295e+00  -1.1500853e+00
   5.3858533e+00  -8.7835092e-01
   5.4330752e+00  -5.9794529e-01
   5.4800830e+00  -3.1023034e-01
   5.5269562e+00  -1.6547023e-02
   5.5295709e+00  -3.4035275e-15
   5.5295709e+00   3.5649261e-13
   5.5763830e+00   2.9626249e-01
   5.6199183e+00   5.7020821e-01
   5.6636073e+00   8.4165604e-01
   5.7074968e+00   1.1089777e+00
   5.7516492e+00   1.3706062e+00
   5.7961320e+00   1.6249518e+00
   5.8410198e+00   1.8703942e+00
   5.8863965e+00   2.1052723e+00
   5.9323596e+00   2.3278705e+00
   5.9790247e+00   2.5363992e+00
   6.0265334e+00   2.7289668e+00
   6.0750643e+00   2.9035374e+00
   6.1248530e+00   3.0578648e+00
   6.1752270e+00   3.1870994e+00
   6.2245752e+00   3.2863267e+00
   6.2730804e+00   3.3565882e+00
   6.3209244e+00   3.3987871e+00
   6.3682499e+00   3.4136498e+00
   6.4151735e+00   3.4018014e+00
   6.4617936e+00   3.3638128e+00
   6.5081964e+00   3.3002299e+00
   6.5544596e+00   3.2115924e+00
   6.6006551e+00   3.0984458e+00
   6.6468516e+00   2.9613493e+00
   6.6931158e+00   2.8008807e+00
   6.7395150e+00   2.6176381e+00
   6.7861180e+00   2.4122408e+00
   6.8329970e+00   2.1853266e+00
   6.8802302e+00   1.9375481e+00
   6.9279036e+00   1.6695650e+00
   6.9758164e+00   1.3838587e+00
   7.0233020e+00   1.0863149e+00
   7.0704540e+00   7.7855052e-01
   7.1173633e+00   4.6208511e-01
   7.1641112e+00   1.3841301e-01
   7.1838114e+00   2.4980018e-15
   7.1838114e+00  -3.9845904e-13
   7.2304727e+00  -3.2921346e-01
   7.2741658e+00  -6.3627371e-01
   7.3180060e+00  -9.4106426e-01
   7.3620422e+00  -1.2418167e+00
   7.4063372e+00  -1.5368216e+00
   7.4509586e+00  -1.8243470e+00
   7.4959809e+00  -2.1026307e+00
   7.5414882e+00  -2.3698697e+00
   7.5875775e+00  -2.6242065e+00
   7.6343639e+00  -2.8637095e+00
   7.6819881e+00  -3.0863450e+00
   7.7306273e+00  -3.2899355e+00
   7.7805143e+00  -3.4720940e+00
   7.8313230e+00  -3.6283191e+00
   7.8810860e+00  -3.7513817e+00
   7.9299827e+00  -3.8424446e+00
   7.9782012e+00  -3.9025504e+00
   8.0258892e+00  -3.9325315e+00
   8.0731664e+00  -3.9330993e+00
   8.1201342e+00  -3.9048998e+00
   8.1668808e+00  -3.8485483e+00
   8.2134857e+00  -3.7646510e+00
   8.2600227e+00  -3.6538198e+00
   8.3065619e+00  -3.5166812e+00
   8.3531718e+00  -3.3538820e+00
   8.3999210e+00  -3.1660920e+00
   8.4468801e+00  -2.9540046e+00
   8.4941235e+00  -2.7183347e+00
   8.5417312e+00  -2.4598139e+00
   8.5897921e+00  -2.1791831e+00
   8.6382505e+00  -1.8781752e+00
   8.6862805e+00  -1.5639660e+00
   8.7339763e+00  -1.2383942e+00
   8.7814314e+00  -9.0317715e-01
   8.8287294e+00  -5.6000126e-01
   8.8759476e+00  -2.1052947e-01
   8.9040722e+00  -1.8041124e-15
   8.9040722e+00   8.5187413e-13
   8.9512836e+00   3.5355799e-01
   8.9957870e+00   6.8337587e-01
   9.0405057e+00   1.0090461e+00
   9.0854899e+00   1.3285483e+00
   9.1308106e+00   1.6399525e+00
   9.1765458e+00   1.9412952e+00
   9.2227837e+00   2.2305676e+00
   9.2696266e+00   2.5057004e+00
   9.3171962e+00   2.7645411e+00
   9.3656416e+00   3.0048217e+00
   9.4151524e+00   3.2241103e+00
   9.4659793e+00   3.4197336e+00
   9.5162825e+00   3.5822919e+00
   9.5655481e+00   3.7102482e+00
   9.6139895e+00   3.8049181e+00
   9.6617848e+00   3.8673484e+00
   9.7090740e+00   3.8983827e+00
   9.7559717e+00   3.8987496e+00
   9.8025749e+00   3.8691161e+00
   9.8489691e+00   3.8101212e+00
   9.8952313e+00   3.7223976e+00
   9.9414332e+00   3.6065856e+00
   9.9876431e+00   3.4633419e+00
   1.0033928e+01   3.2933460e+00
   1.0080356e+01   3.0973017e+00
   1.0126995e+01   2.8759387e+00
   1.0173918e+01   2.6300095e+00
   1.0221206e+01   2.3602857e+00
   1.0268944e+01   2.0675490e+00
   1.0316768e+01   1.7556892e+00
   1.0364174e+01   1.4302658e+00
   1.0411256e+01   1.0931403e+00
   1.0458105e+01   7.4607911e-01
   1.0504801e+01   3.9081732e-01
   1.0551418e+01   2.9066589e-02
   1.0555133e+01   8.8989233e-13
   1.0555133e+01  -8.3266727e-17
   1.0601741e+01  -3.6456487e-01
   1.0645776e+01  -7.0677350e-01
   1.0689990e+01  -1.0457821e+00
   1.0734433e+01  -1.3795629e+00
   1.0779171e+01  -1.7061606e+00
   1.0824276e+01  -2.0235909e+00
   1.0869830e+01  -2.3298311e+00
   1.0915922e+01  -2.6228061e+00
   1.0962662e+01  -2.9003701e+00
   1.1010179e+01  -3.1602803e+00
   1.1058633e+01  -3.4001580e+00
   1.1108232e+01  -3.6174296e+00
   1.1158425e+01  -3.8063679e+00
   1.1208108e+01  -3.9612003e+00
   1.1257192e+01  -4.0814799e+00
   1.1305530e+01  -4.1672500e+00
   1.1353279e+01  -4.2194859e+00
   1.1400566e+01  -4.2390141e+00
   1.1447501e+01  -4.2265661e+00
   1.1494176e+01  -4.1828247e+00
   1.1540673e+01  -4.1084542e+00
   1.1587069e+01  -4.0041187e+00
   1.1633432e+01  -3.8704953e+00
   1.1679833e+01  -3.7082815e+00
   1.1726339e+01  -3.5181997e+00
   1.1773018e+01  -3.3009992e+00
   1.1819941e+01  -3.0574553e+00
   1.1867186e+01  -2.7883658e+00
   1.1914834e+01  -2.4945445e+00
   1.1962980e+01  -2.1768104e+00
   1.2010906e+01  -1.8418743e+00
   1.2058453e+01  -1.4934415e+00
   1.2105714e+01  -1.1334327e+00
   1.2152778e+01  -7.6370704e-01
   1.2199723e+01  -3.8609404e-01
   1.2246622e+01  -2.4009366e-03
   1.2246913e+01  -9.2847041e-13
   1.2246913e+01   7.5950531e-15
   1.2293837e+01   3.8569660e-01
   1.2338281e+01   7.4800975e-01
   1.2382926e+01   1.1064824e+00
   1.2427825e+01   1.4589570e+00
   1.2473047e+01   1.8033611e+00
   1.2518669e+01   2.1375899e+00
   1.2564775e+01   2.4594947e+00
   1.2611466e+01   2.7668677e+00
   1.2658858e+01   3.0574205e+00
   1.2707094e+01   3.3287527e+00
   1.2756355e+01   3.5783061e+00
   1.2806876e+01   3.8032923e+00
   1.2857322e+01   3.9948377e+00
   1.2907038e+01   4.1497400e+00
   1.2955889e+01   4.2680273e+00
   1.3004057e+01   4.3508879e+00
   1.3051691e+01   4.3992893e+00
   1.3098909e+01   4.4140542e+00
   1.3145815e+01   4.3959270e+00
   1.3192496e+01   4.3456144e+00
   1.3239032e+01   4.2638114e+00
   1.3285496e+01   4.1512187e+00
   1.3331959e+01   4.0085537e+00
   1.3378488e+01   3.8365571e+00
   1.3425153e+01   3.6359967e+00
   1.3472022e+01   3.4076682e+00
   1.3519171e+01   3.1523935e+00
   1.3566677e+01   2.8710160e+00
   1.3614630e+01   2.5643922e+00
   1.3662885e+01   2.2350863e+00
   1.3710706e+01   1.8904807e+00
   1.3758189e+01   1.5326672e+00
   1.3805426e+01   1.1636068e+00
   1.3852502e+01   7.8522232e-01
   1.3899491e+01   3.9940808e-01
   1.3946468e+01   8.0367039e-03
   1.3947428e+01   2.4581032e-15
   1.3947428e+01  -9.4972120e-13
   1.3994462e+01  -3.9279725e-01
   1.4039097e+01  -7.6163156e-01
   1.4083960e+01  -1.1258560e+00
   1.4129102e+01  -1.4832173e+00
   1.4174596e+01  -1.8315587e+00
   1.4220522e+01  -2.1686856e+00
   1.4266972e+01  -2.4923533e+00
   1.4314051e+01  -2.8002483e+00
   1.4361886e+01  -3.0899632e+00
   1.4410634e+01  -3.3589591e+00
   1.4460495e+01  -3.6045092e+00
   1.4511031e+01  -3.8208235e+00
   1.4561025e+01  -4.0008245e+00
   1.4610171e+01  -4.1434249e+00
   1.4658533e+01  -4.2494484e+00
   1.4706279e+01  -4.3199916e+00
   1.4753542e+01  -4.3559582e+00
   1.4800434e+01  -4.3581376e+00
   1.4847048e+01  -4.3272587e+00
   1.4893470e+01  -4.2640251e+00
   1.4939775e+01  -4.1691368e+00
   1.4986034e+01  -4.0433046e+00
   1.5032315e+01  -3.8872602e+00
   1.5078686e+01  -3.7017607e+00
   1.5125215e+01  -3.4875920e+00
   1.5171971e+01  -3.2455685e+00
   1.5219030e+01  -2.9765302e+00
   1.5266471e+01  -2.6813374e+00
   1.5314386e+01  -2.3608605e+00
   1.5362247e+01  -2.0205580e+00
   1.5409709e+01  -1.6654994e+00
   1.5456866e+01  -1.2977378e+00
   1.5503807e+01  -9.1923950e-01
   1.5550611e+01  -5.3193640e-01
   1.5597352e+01  -1.3773459e-01
   1.5613532e+01  -9.6650465e-13
   1.5613532e+01   3.1363800e-15
   1.5660281e+01   3.9806483e-01
   1.5704702e+01   7.7326147e-01
   1.5749326e+01   1.1445267e+00
   1.5794206e+01   1.5096140e+00
   1.5839411e+01   1.8663604e+00
   1.5885017e+01   2.2125689e+00
   1.5931111e+01   2.5459972e+00
   1.5977792e+01   2.8643411e+00
   1.6025178e+01   3.1652120e+00
   1.6073411e+01   3.4461043e+00
   1.6122674e+01   3.7043467e+00
   1.6173203e+01   3.9370262e+00
   1.6223207e+01   4.1333063e+00
   1.6272738e+01   4.2928522e+00
   1.6321496e+01   4.4148030e+00
   1.6369578e+01   4.5000701e+00
   1.6417129e+01   4.5496373e+00
   1.6464269e+01   4.5643477e+00
   1.6511098e+01   4.5449651e+00
   1.6557705e+01   4.4922159e+00
   1.6604167e+01   4.4068159e+00
   1.6650559e+01   4.2894877e+00
   1.6696950e+01   4.1409716e+00
   1.6743409e+01   3.9620332e+00
   1.6790002e+01   3.7534664e+00
   1.6836800e+01   3.5160948e+00
   1.6883876e+01   3.2507693e+00
   1.6931310e+01   2.9583637e+00
   1.6979188e+01   2.6397661e+00
   1.7027356e+01   2.2977218e+00
   1.7075091e+01   1.9398139e+00
   1.7122488e+01   1.5682087e+00
   1.7169641e+01   1.1849381e+00
   1.7216631e+01   7.9199497e-01
   1.7263534e+01   3.9134294e-01
   1.7308694e+01   1.7785218e-12
   1.7308694e+01  -1.7800206e-12
   1.7355584e+01  -4.0739254e-01
   1.7400218e+01  -7.9144621e-01
   1.7445074e+01  -1.1710036e+00
   1.7490204e+01  -1.5437513e+00
   1.7535681e+01  -1.9074670e+00
   1.7581583e+01  -2.2598915e+00
   1.7628002e+01  -2.5987157e+00
   1.7675041e+01  -2.9215630e+00
   1.7722826e+01  -3.2259636e+00
   1.7771511e+01  -3.5093185e+00
   1.7821292e+01  -3.7688434e+00
   1.7871628e+01  -3.9981038e+00
   1.7921414e+01  -4.1902587e+00
   1.7970749e+01  -4.3452530e+00
   1.8019291e+01  -4.4622108e+00
   1.8067200e+01  -4.5422674e+00
   1.8114614e+01  -4.5863816e+00
   1.8161647e+01  -4.5953851e+00
   1.8208394e+01  -4.5700428e+00
   1.8254942e+01  -4.5110895e+00
   1.8301367e+01  -4.4192545e+00
   1.8347742e+01  -4.2952773e+00
   1.8394135e+01  -4.1399180e+00
   1.8440613e+01  -3.9539630e+00
   1.8487246e+01  -3.7382284e+00
   1.8534104e+01  -3.4935600e+00
   1.8581261e+01  -3.2208308e+00
   1.8628799e+01  -2.9209352e+00
   1.8676807e+01  -2.5947793e+00
   1.8724777e+01  -2.2478125e+00
   1.8772342e+01  -1.8853859e+00
   1.8819596e+01  -1.5096381e+00
   1.8866630e+01  -1.1226135e+00
   1.8913523e+01  -7.2631961e-01
   1.8960350e+01  -3.2273595e-01
   1.8997348e+01  -4.0523140e-15
   1.8997348e+01   1.9870217e-12
   1.9044181e+01   4.0899027e-01
   1.9088792e+01   7.9466609e-01
   1.9133629e+01   1.1756947e+00
   1.9178745e+01   1.5497388e+00
   1.9224212e+01   1.9145535e+00
   1.9270110e+01   2.2678554e+00
   1.9316529e+01   2.6073104e+00
   1.9363576e+01   2.9305142e+00
   1.9411375e+01   3.2349668e+00
   1.9460085e+01   3.5180342e+00
   1.9509903e+01   3.7768910e+00
   1.9560095e+01   4.0042512e+00
   1.9609746e+01   4.1943352e+00
   1.9658952e+01   4.3470856e+00
   1.9707377e+01   4.4616657e+00
   1.9755181e+01   4.5391951e+00
   1.9802497e+01   4.5806224e+00
   1.9849439e+01   4.5867742e+00
   1.9896101e+01   4.5584129e+00
   1.9942568e+01   4.4962734e+00
   1.9988917e+01   4.4010863e+00
   2.0035218e+01   4.2735934e+00
   2.0081540e+01   4.1145580e+00
   2.0127950e+01   3.9247703e+00
   2.0174518e+01   3.7050508e+00
   2.0221312e+01   3.4562497e+00
   2.0268408e+01   3.1792446e+00
   2.0315886e+01   2.8749349e+00
   2.0363837e+01   2.5442308e+00
   2.0411691e+01   2.1931064e+00
   2.0459144e+01   1.8265381e+00
   2.0506290e+01   1.4466629e+00
   2.0553220e+01   1.0555308e+00
   2.0600011e+01   6.5515518e-01
   2.0646739e+01   2.4752204e-01
   2.0674805e+01   1.9904911e-12
   2.0674805e+01  -2.0816682e-14
   2.0721539e+01  -4.1255038e-01
   2.0766058e+01  -8.0202841e-01
   2.0810792e+01  -1.1871761e+00
   2.0855794e+01  -1.5656588e+00
   2.0901136e+01  -1.9352301e+00
   2.0946894e+01  -2.2936072e+00
   2.0993158e+01  -2.6384585e+00
   2.1040030e+01  -2.9673862e+00
   2.1087632e+01  -3.2779013e+00
   2.1136115e+01  -3.5673879e+00
   2.1185669e+01  -3.8330503e+00
   2.1235884e+01  -4.0689472e+00
   2.1285541e+01  -4.2673991e+00
   2.1334751e+01  -4.4283752e+00
   2.1383377e+01  -4.5513574e+00
   2.1431358e+01  -4.6366943e+00
   2.1478830e+01  -4.6853632e+00
   2.1525909e+01  -4.6982182e+00
   2.1572693e+01  -4.6760403e+00
   2.1619268e+01  -4.6195770e+00
   2.1665713e+01  -4.5295683e+00
   2.1712100e+01  -4.4067633e+00
   2.1758498e+01  -4.2519315e+00
   2.1804974e+01  -4.0658688e+00
   2.1851598e+01  -3.8494013e+00
   2.1898439e+01  -3.6033855e+00
   2.1945571e+01  -3.3287060e+00
   2.1993075e+01  -3.0262705e+00
   2.2041040e+01  -2.6969994e+00
   2.2089100e+01  -2.3453310e+00
   2.2136743e+01  -1.9776600e+00
   2.2184066e+01  -1.5961885e+00
   2.2231159e+01  -1.2030059e+00
   2.2278103e+01  -8.0016292e-01
   2.2324973e+01  -3.8968077e-01
   2.2368877e+01  -2.4036328e-14
   2.2368877e+01   2.0029534e-12
   2.2415746e+01   4.1675859e-01
   2.2460438e+01   8.1013370e-01
   2.2505358e+01   1.1987597e+00
   2.2550560e+01   1.5802576e+00
   2.2596117e+01   1.9523417e+00
   2.2642109e+01   2.3126873e+00
   2.2688629e+01   2.6589178e+00
   2.2735782e+01   2.9885853e+00
   2.2783696e+01   3.2991440e+00
   2.2832531e+01   3.5879110e+00
   2.2882488e+01   3.8520075e+00
   2.2932520e+01   4.0826591e+00
   2.2982014e+01   4.2757163e+00
   2.3031087e+01   4.4311902e+00
   2.3079526e+01   4.5484368e+00
   2.3127350e+01   4.6280990e+00
   2.3174692e+01   4.6711307e+00
   2.3221663e+01   4.6783714e+00
   2.3268357e+01   4.6505964e+00
   2.3314860e+01   4.5885540e+00
   2.3361247e+01   4.4929886e+00
   2.3407590e+01   4.3646565e+00
   2.3453958e+01   4.2043358e+00
   2.3500417e+01   4.0128323e+00
   2.3547037e+01   3.7909825e+00
   2.3593888e+01   3.5396532e+00
   2.3641045e+01   3.2597391e+00
   2.3688590e+01   2.9521563e+00
   2.3736614e+01   2.6178321e+00
   2.3784528e+01   2.2629574e+00
   2.3832044e+01   1.8924584e+00
   2.3879259e+01   1.5085100e+00
   2.3926261e+01   1.1132006e+00
   2.3973128e+01   7.0858136e-01
   2.4019936e+01   2.9667570e-01
   2.4053273e+01   2.0259905e-12
   2.4053273e+01  -4.2188475e-15
   2.4100092e+01  -4.1699768e-01
   2.4144737e+01  -8.1071119e-01
   2.4189608e+01  -1.1997546e+00
   2.4234757e+01  -1.5817458e+00
   2.4280258e+01  -1.9543947e+00
   2.4326190e+01  -2.3153724e+00
   2.4372644e+01  -2.6622987e+00
   2.4419727e+01  -2.9927223e+00
   2.4467563e+01  -3.3040952e+00
   2.4516311e+01  -3.5937336e+00
   2.4566169e+01  -3.8587596e+00
   2.4616183e+01  -4.0907777e+00
   2.4665655e+01  -4.2851354e+00
   2.4714701e+01  -4.4418357e+00
   2.4763153e+01  -4.5603171e+00
   2.4810985e+01  -4.6410579e+00
   2.4858329e+01  -4.6850165e+00
   2.4905297e+01  -4.6930361e+00
   2.4951985e+01  -4.6658945e+00
   2.4998478e+01  -4.6043406e+00
   2.5044851e+01  -4.5091193e+00
   2.5091176e+01  -4.3809866e+00
   2.5137523e+01  -4.2207205e+00
   2.5183958e+01  -4.0291264e+00
   2.5230550e+01  -3.8070406e+00
   2.5277370e+01  -3.5553300e+00
   2.5324491e+01  -3.2748894e+00
   2.5371995e+01  -2.9666360e+00
   2.5419972e+01  -2.6314983e+00
   2.5467867e+01  -2.2754318e+00
   2.5515360e+01  -1.9035977e+00
   2.5562547e+01  -1.5181794e+00
   2.5609516e+01  -1.1212696e+00
   2.5656348e+01  -7.1492368e-01
   2.5703115e+01  -3.0116861e-01
   2.5736766e+01  -2.0188295e-12
   2.5736766e+01   2.3425706e-14
   2.5783541e+01   4.1909355e-01
   2.5828149e+01   8.1497797e-01
   2.5872979e+01   1.2062943e+00
   2.5918085e+01   1.5906610e+00
   2.5963538e+01   1.9657876e+00
   2.6009418e+01   2.3293455e+00
   2.6055814e+01   2.6789555e+00
   2.6102833e+01   3.0121688e+00
   2.6150598e+01   3.3264415e+00
   2.6199265e+01   3.6190968e+00
   2.6249029e+01   3.8872681e+00
   2.6299043e+01   4.1229714e+00
   2.6348510e+01   4.3209269e+00
   2.6397546e+01   4.4811335e+00
   2.6446081e+01   4.6032229e+00
   2.6493988e+01   4.6873053e+00
   2.6541400e+01   4.7343498e+00
   2.6588430e+01   4.7452120e+00
   2.6635175e+01   4.7206781e+00
   2.6681720e+01   4.6615038e+00
   2.6728142e+01   4.5684392e+00
   2.6774512e+01   4.4422450e+00
   2.6820901e+01   4.2837033e+00
   2.6867375e+01   4.0936238e+00
   2.6914004e+01   3.8728467e+00
   2.6960856e+01   3.6222435e+00
   2.7008008e+01   3.3427136e+00
   2.7055540e+01   3.0351792e+00
   2.7103542e+01   2.7005747e+00
   2.7151521e+01   2.3443860e+00
   2.7199093e+01   1.9722188e+00
   2.7246354e+01   1.5862823e+00
   2.7293393e+01   1.1886870e+00
   2.7340292e+01   7.8150499e-01
   2.7387125e+01   3.6677933e-01
   2.7428026e+01   3.3306691e-14
   2.7428026e+01  -2.0141111e-12
   2.7474864e+01  -4.2058378e-01
   2.7519554e+01  -8.1780301e-01
   2.7564474e+01  -1.2102175e+00
   2.7609677e+01  -1.5954240e+00
   2.7655236e+01  -1.9711131e+00
   2.7701231e+01  -2.3349358e+00
   2.7747756e+01  -2.6844905e+00
   2.7794916e+01  -3.0173034e+00
   2.7842841e+01  -3.3308016e+00
   2.7891688e+01  -3.6222732e+00
   2.7941661e+01  -3.8888077e+00
   2.7991581e+01  -4.1209729e+00
   2.8040967e+01  -4.3153314e+00
   2.8089934e+01  -4.4719018e+00
   2.8138364e+01  -4.5902250e+00
   2.8186183e+01  -4.6706114e+00
   2.8233521e+01  -4.7140163e+00
   2.8280489e+01  -4.7212858e+00
   2.8327183e+01  -4.6932021e+00
   2.8373685e+01  -4.6305201e+00
   2.8420072e+01  -4.5339912e+00
   2.8466417e+01  -4.4043794e+00
   2.8512786e+01  -4.2424707e+00
   2.8559249e+01  -4.0490791e+00
   2.8605873e+01  -3.8250500e+00
   2.8652729e+01  -3.5712592e+00
   2.8699892e+01  -3.2886111e+00
   2.8747444e+01  -2.9780313e+00
   2.8795476e+01  -2.6404571e+00
   2.8843381e+01  -2.2822833e+00
   2.8890890e+01  -1.9083568e+00
   2.8938098e+01  -1.5208720e+00
   2.8985094e+01  -1.1219377e+00
   2.9031957e+01  -7.1362539e-01
   2.9078761e+01  -2.9797846e-01
   2.9111943e+01  -2.0327073e-12
   2.9111943e+01   1.6264767e-14
   2.9158759e+01   4.2075944e-01
   2.9203423e+01   8.1823559e-01
   2.9248312e+01   1.2110198e+00
   2.9293481e+01   1.5967095e+00
   2.9339002e+01   1.9729942e+00
   2.9384955e+01   2.3375249e+00
   2.9431431e+01   2.6879003e+00
   2.9478535e+01   3.0216480e+00
   2.9526396e+01   3.3361979e+00
   2.9575170e+01   3.6288435e+00
   2.9625056e+01   3.8966829e+00
   2.9674990e+01   4.1307601e+00
   2.9724383e+01   4.3270015e+00
   2.9773353e+01   4.4854184e+00
   2.9821817e+01   4.6056228e+00
   2.9869663e+01   4.6877777e+00
   2.9917021e+01   4.7328450e+00
   2.9964003e+01   4.7416757e+00
   3.0010705e+01   4.7150544e+00
   3.0057212e+01   4.6537370e+00
   3.0103600e+01   4.5584750e+00
   3.0149940e+01   4.4300313e+00
   3.0196303e+01   4.2691910e+00
   3.0242754e+01   4.0767668e+00
   3.0289362e+01   3.8536027e+00
   3.0336198e+01   3.6005734e+00
   3.0383337e+01   3.3185821e+00
   3.0430860e+01   3.0085543e+00
   3.0478856e+01   2.6714270e+00
   3.0526769e+01   2.3132151e+00
   3.0574281e+01   1.9391029e+00
   3.0621487e+01   1.5512939e+00
   3.0668476e+01   1.1519000e+00
   3.0715327e+01   7.4299540e-01
   3.0762115e+01   3.2662557e-01
   3.0798388e+01   2.0309865e-12
   3.0798388e+01  -2.4036328e-14
   3.0845184e+01  -4.2186834e-01
   3.0889836e+01  -8.2045715e-01
   3.0934713e+01  -1.2143506e+00
   3.0979870e+01  -1.6011456e+00
   3.1025378e+01  -1.9785310e+00
   3.1071319e+01  -2.3441571e+00
   3.1117782e+01  -2.6956224e+00
   3.1164875e+01  -3.0304543e+00
   3.1212723e+01  -3.3460826e+00
   3.1261483e+01  -3.6398010e+00
   3.1311356e+01  -3.9087084e+00
   3.1361303e+01  -4.1439369e+00
   3.1410709e+01  -4.3412489e+00
   3.1459691e+01  -4.5006549e+00
   3.1508172e+01  -4.6217745e+00
   3.1556034e+01  -4.7047527e+00
   3.1603408e+01  -4.7505549e+00
   3.1650407e+01  -4.7600357e+00
   3.1697125e+01  -4.7339828e+00
   3.1743649e+01  -4.6731547e+00
   3.1790053e+01  -4.5783055e+00
   3.1836410e+01  -4.4502012e+00
   3.1882789e+01  -4.2896290e+00
   3.1929257e+01  -4.0974047e+00
   3.1975883e+01  -3.8743749e+00
   3.2022737e+01  -3.6214171e+00
   3.2069895e+01  -3.3394374e+00
   3.2117437e+01  -3.0293642e+00
   3.2165454e+01  -2.6921375e+00
   3.2213381e+01  -2.3338324e+00
   3.2260906e+01  -1.9595940e+00
   3.2308127e+01  -1.5716310e+00
   3.2355130e+01  -1.1720611e+00
   3.2401997e+01  -7.6296373e-01
   3.2448802e+01  -3.4638992e-01
   3.2487255e+01  -4.1084913e-12
   3.2487255e+01   3.1641356e-15
   3.2534068e+01   4.2216343e-01
   3.2578745e+01   8.2099089e-01
   3.2623650e+01   1.2150203e+00
   3.2668838e+01   1.6018403e+00
   3.2714382e+01   1.9791331e+00
   3.2760362e+01   2.3445412e+00
   3.2806870e+01   2.6956547e+00
   3.2854012e+01   3.0299912e+00
   3.2901917e+01   3.3449693e+00
   3.2950744e+01   3.6378687e+00
   3.3000694e+01   3.9057704e+00
   3.3050601e+01   4.1392495e+00
   3.3099972e+01   4.3347921e+00
   3.3148925e+01   4.4924154e+00
   3.3197361e+01   4.6117015e+00
   3.3245186e+01   4.6928799e+00
   3.3292528e+01   4.7369099e+00
   3.3339500e+01   4.7446415e+00
   3.3386197e+01   4.7168602e+00
   3.3432702e+01   4.6543242e+00
   3.3479091e+01   4.5577878e+00
   3.3525437e+01   4.4280180e+00
   3.3571807e+01   4.2658037e+00
   3.3618270e+01   4.0719623e+00
   3.3664893e+01   3.8473423e+00
   3.3711748e+01   3.5928232e+00
   3.3758910e+01   3.3093128e+00
   3.3806459e+01   2.9977410e+00
   3.3854488e+01   2.6590489e+00
   3.3902384e+01   2.2996972e+00
   3.3949883e+01   1.9245127e+00
   3.3997080e+01   1.5356973e+00
   3.4044065e+01   1.1353680e+00
   3.4090916e+01   7.2560394e-01
   3.4137708e+01   3.0845595e-01
   3.4171918e+01   2.4202862e-14
   3.4171918e+01  -4.0899506e-12
   3.4218722e+01  -4.2237647e-01
   3.4263384e+01  -8.2146988e-01
   3.4308272e+01  -1.2158507e+00
   3.4353440e+01  -1.6031091e+00
   3.4398961e+01  -1.9809272e+00
   3.4444915e+01  -2.3469485e+00
   3.4491392e+01  -2.6987642e+00
   3.4538499e+01  -3.0338941e+00
   3.4586362e+01  -3.3497602e+00
   3.4635140e+01  -3.6436471e+00
   3.4685032e+01  -3.9126438e+00
   3.4734955e+01  -4.1476758e+00
   3.4784338e+01  -4.3447562e+00
   3.4833298e+01  -4.5038978e+00
   3.4881763e+01  -4.6247313e+00
   3.4929611e+01  -4.7073839e+00
   3.4976972e+01  -4.7528197e+00
   3.5023959e+01  -4.7618928e+00
   3.5070665e+01  -4.7353910e+00
   3.5117177e+01  -4.6740730e+00
   3.5163570e+01  -4.5786933e+00
   3.5209917e+01  -4.4500183e+00
   3.5256285e+01  -4.2888363e+00
   3.5302744e+01  -4.0959635e+00
   3.5349360e+01  -3.8722474e+00
   3.5396204e+01  -3.6185667e+00
   3.5443352e+01  -3.3358283e+00
   3.5490885e+01  -3.0249615e+00
   3.5538893e+01  -2.6869074e+00
   3.5586803e+01  -2.3278117e+00
   3.5634313e+01  -1.9527751e+00
   3.5681518e+01  -1.5640070e+00
   3.5728506e+01  -1.1636269e+00
   3.5775358e+01  -7.5371594e-01
   3.5822147e+01  -3.3632684e-01
   3.5859404e+01  -4.1094350e-12
   3.5859404e+01   1.1046719e-14
   3.5906202e+01   4.2292885e-01
   3.5950865e+01   8.2255381e-01
   3.5995756e+01   1.2174274e+00
   3.6040928e+01   1.6051379e+00
   3.6086453e+01   1.9833664e+00
   3.6132413e+01   2.3497548e+00
   3.6178898e+01   2.7018929e+00
   3.6226015e+01   3.0372986e+00
   3.6273891e+01   3.3533913e+00
   3.6322684e+01   3.6474528e+00
   3.6372596e+01   3.9165681e+00
   3.6422502e+01   4.1514775e+00
   3.6471870e+01   4.3484160e+00
   3.6520817e+01   4.5073992e+00
   3.6569273e+01   4.6280610e+00
   3.6617114e+01   4.7105272e+00
   3.6664470e+01   4.7557609e+00
   3.6711453e+01   4.7646161e+00
   3.6758158e+01   4.7378809e+00
   3.6804669e+01   4.6763151e+00
   3.6851063e+01   4.5806743e+00
   3.6897412e+01   4.4517261e+00
   3.6943784e+01   4.2902604e+00
   3.6990247e+01   4.0970950e+00
   3.7036869e+01   3.8730790e+00
   3.7083721e+01   3.6190925e+00
   3.7130877e+01   3.3360443e+00
   3.7178420e+01   3.0248650e+00
   3.7226440e+01   2.6864971e+00
   3.7274342e+01   2.3272660e+00
   3.7321844e+01   1.9521205e+00
   3.7369044e+01   1.5632686e+00
   3.7416028e+01   1.1628309e+00
   3.7462878e+01   7.5288958e-01
   3.7509666e+01   3.3549856e-01
   3.7546834e+01   5.3845817e-14
   3.7546834e+01  -4.0663028e-12
   3.7593632e+01  -4.2286392e-01
   3.7638298e+01  -8.2241396e-01
   3.7683192e+01  -1.2171832e+00
   3.7728369e+01  -1.6047577e+00
   3.7773900e+01  -1.9828167e+00
   3.7819866e+01  -2.3490000e+00
   3.7866359e+01  -2.7008949e+00
   3.7913485e+01  -3.0360164e+00
   3.7961373e+01  -3.3517809e+00
   3.8010180e+01  -3.6454661e+00
   3.8060108e+01  -3.9141515e+00
   3.8110001e+01  -4.1484412e+00
   3.8159357e+01  -4.3447544e+00
   3.8208295e+01  -4.5031080e+00
   3.8256737e+01  -4.6231257e+00
   3.8304566e+01  -4.7049566e+00
   3.8351911e+01  -4.7495619e+00
   3.8398885e+01  -4.7577940e+00
   3.8445582e+01  -4.7304402e+00
   3.8492087e+01  -4.6682598e+00
   3.8538475e+01  -4.5720085e+00
   3.8584819e+01  -4.4424541e+00
   3.8631187e+01  -4.2803866e+00
   3.8677646e+01  -4.0866243e+00
   3.8724266e+01  -3.8620167e+00
   3.8771116e+01  -3.6074445e+00
   3.8818271e+01  -3.3238166e+00
   3.8865814e+01  -3.0120642e+00
   3.8913835e+01  -2.6731301e+00
   3.8961726e+01  -2.3134410e+00
   3.9009220e+01  -1.9378655e+00
   3.9056412e+01  -1.5486096e+00
   3.9103389e+01  -1.1477937e+00
   3.9150233e+01  -7.3749997e-01
   3.9197016e+01  -3.1978230e-01
   3.9232420e+01  -4.0623060e-12
   3.9232420e+01   5.9618976e-14
   3.9279213e+01   4.2306642e-01
   3.9323872e+01   8.2284687e-01
   3.9368758e+01   1.2178948e+00
   3.9413924e+01   1.6057973e+00
   3.9459443e+01   1.9842339e+00
   3.9505395e+01   2.3508451e+00
   3.9551872e+01   2.7032191e+00
   3.9598980e+01   3.0388727e+00
   3.9646846e+01   3.3552241e+00
   3.9695626e+01   3.6495546e+00
   3.9745523e+01   3.9189484e+00
   3.9795426e+01   4.1542034e+00
   3.9844790e+01   4.3514734e+00
   3.9893733e+01   4.5107729e+00
   3.9942195e+01   4.6317583e+00
   3.9990040e+01   4.7145120e+00
   4.0037399e+01   4.7599984e+00
   4.0084384e+01   4.7690724e+00
   4.0131090e+01   4.7425229e+00
   4.0177602e+01   4.6811098e+00
   4.0223996e+01   4.5855892e+00
   4.0270343e+01   4.4567287e+00
   4.0316714e+01   4.2953181e+00
   4.0363174e+01   4.1021754e+00
   4.0409793e+01   3.8781498e+00
   4.0456641e+01   3.6241216e+00
   4.0503792e+01   3.3409995e+00
   4.0551329e+01   3.0297146e+00
   4.0599342e+01   2.6912099e+00
   4.0647250e+01   2.3317096e+00
   4.0694757e+01   1.9562590e+00
   4.0741960e+01   1.5670698e+00
   4.0788947e+01   1.1662644e+00
   4.0835798e+01   7.5592729e-01
   4.0882588e+01   3.3811405e-01
   4.0920005e+01   3.8469228e-14
   4.0920005e+01  -4.0864534e-12
   4.0966804e+01  -4.2334387e-01
   4.1011471e+01  -8.2337696e-01
   4.1056367e+01  -1.2186378e+00
   4.1101545e+01  -1.6067111e+00
   4.1147077e+01  -1.9852745e+00
   4.1193043e+01  -2.3519664e+00
   4.1239537e+01  -2.7043725e+00
   4.1286663e+01  -3.0400069e+00
   4.1334550e+01  -3.3562845e+00
   4.1383355e+01  -3.6504822e+00
   4.1433281e+01  -3.9196788e+00
   4.1483170e+01  -4.1544620e+00
   4.1532523e+01  -4.3512513e+00
   4.1581456e+01  -4.5100643e+00
   4.1629902e+01  -4.6305424e+00
   4.1677734e+01  -4.7128003e+00
   4.1725083e+01  -4.7578002e+00
   4.1772059e+01  -4.7663961e+00
   4.1818759e+01  -4.7393760e+00
   4.1865265e+01  -4.6775002e+00
   4.1911655e+01  -4.5815250e+00
   4.1958000e+01  -4.4522188e+00
   4.2004369e+01  -4.2903721e+00
   4.2050829e+01  -4.0968039e+00
   4.2097449e+01  -3.8723641e+00
   4.2144299e+01  -3.6179340e+00
   4.2191454e+01  -3.3344231e+00
   4.2238997e+01  -3.0227632e+00
   4.2287017e+01  -2.6838978e+00
   4.2334913e+01  -2.3242077e+00
   4.2382411e+01  -1.9486047e+00
   4.2429607e+01  -1.5592981e+00
   4.2476588e+01  -1.1584100e+00
   4.2523435e+01  -7.4802477e-01
   4.2570221e+01  -3.3019803e-01
   4.2606766e+01  -4.0910053e-12
   4.2606766e+01   3.2474023e-14
   4.2653562e+01   4.2325076e-01
   4.2698227e+01   8.2319576e-01
   4.2743121e+01   1.2183705e+00
   4.2788296e+01   1.6063593e+00
   4.2833826e+01   1.9848394e+00
   4.2879790e+01   2.3514489e+00
   4.2926280e+01   2.7037732e+00
   4.2973404e+01   3.0393258e+00
   4.3021287e+01   3.3555213e+00
   4.3070089e+01   3.6496360e+00
   4.3120011e+01   3.9187484e+00
   4.3169899e+01   4.1534602e+00
   4.3219250e+01   4.3501769e+00
   4.3268182e+01   4.5089154e+00
   4.3316626e+01   4.6293186e+00
   4.3364457e+01   4.7114988e+00
   4.3411805e+01   4.7564181e+00
   4.3458779e+01   4.7649301e+00
   4.3505477e+01   4.7378230e+00
   4.3551982e+01   4.6758567e+00
   4.3598370e+01   4.5797874e+00
   4.3644713e+01   4.4503833e+00
   4.3691079e+01   4.2884349e+00
   4.3737537e+01   4.0947608e+00
   4.3784154e+01   3.8702111e+00
   4.3831002e+01   3.6156667e+00
   4.3878155e+01   3.3320372e+00
   4.3925694e+01   3.0202542e+00
   4.3973710e+01   2.6812611e+00
   4.4021606e+01   2.3214228e+00
   4.4069102e+01   1.9456678e+00
   4.4116296e+01   1.5562056e+00
   4.4163276e+01   1.1551586e+00
   4.4210121e+01   7.4461107e-01
   4.4256905e+01   3.2661888e-01
   4.4293039e+01   1.0214052e-14
   4.4293039e+01  -4.1153192e-12
   4.4339833e+01  -4.2340595e-01
   4.4384496e+01  -8.2351718e-01
   4.4429385e+01  -1.2188784e+00
   4.4474556e+01  -1.6070745e+00
   4.4520081e+01  -1.9857829e+00
   4.4566039e+01  -2.3526421e+00
   4.4612523e+01  -2.7052380e+00
   4.4659638e+01  -3.0410848e+00
   4.4707513e+01  -3.3575982e+00
   4.4756304e+01  -3.6520562e+00
   4.4806213e+01  -3.9215393e+00
   4.4856105e+01  -4.1567284e+00
   4.4905459e+01  -4.3539174e+00
   4.4954393e+01  -4.5131226e+00
   4.5002848e+01  -4.6340049e+00
   4.5050688e+01  -4.7166404e+00
   4.5098043e+01  -4.7619926e+00
   4.5145025e+01  -4.7709166e+00
   4.5191728e+01  -4.7442013e+00
   4.5238238e+01  -4.6826071e+00
   4.5284631e+01  -4.5868907e+00
   4.5330977e+01  -4.4578203e+00
   4.5377347e+01  -4.2961866e+00
   4.5423808e+01  -4.1028083e+00
   4.5470427e+01  -3.8785353e+00
   4.5517276e+01  -3.6242488e+00
   4.5564429e+01  -3.3408584e+00
   4.5611969e+01  -3.0292960e+00
   4.5659985e+01  -2.6905051e+00
   4.5707886e+01  -2.3307894e+00
   4.5755388e+01  -1.9551307e+00
   4.5802587e+01  -1.5657406e+00
   4.5849570e+01  -1.1647422e+00
   4.5896418e+01  -7.5422092e-01
   4.5943205e+01  -3.3623336e-01
   4.5980399e+01  -6.0063066e-14
   4.5980399e+01   4.0659143e-12
   4.6027195e+01   4.2348558e-01
   4.6071862e+01   8.2366147e-01
   4.6116757e+01   1.2190613e+00
   4.6161934e+01   1.6072686e+00
   4.6207465e+01   1.9859600e+00
   4.6253432e+01   2.3527726e+00
   4.6299925e+01   2.7052913e+00
   4.6347051e+01   3.0410285e+00
   4.6394938e+01   3.3573982e+00
   4.6443743e+01   3.6516757e+00
   4.6493670e+01   3.9209381e+00
   4.6543553e+01   4.1557418e+00
   4.6592900e+01   4.3525424e+00
   4.6641828e+01   4.5113574e+00
   4.6690273e+01   4.6318382e+00
   4.6738106e+01   4.7140824e+00
   4.6785454e+01   4.7590521e+00
   4.6832431e+01   4.7676014e+00
   4.6879130e+01   4.7405187e+00
   4.6925637e+01   4.6785647e+00
   4.6972027e+01   4.5824958e+00
   4.7018372e+01   4.4530810e+00
   4.7064742e+01   4.2911110e+00
   4.7111202e+01   4.0974052e+00
   4.7157823e+01   3.8728141e+00
   4.7204673e+01   3.6182194e+00
   4.7251830e+01   3.3345311e+00
   4.7299373e+01   3.0226814e+00
   4.7347394e+01   2.6836144e+00
   4.7395288e+01   2.3237349e+00
   4.7442785e+01   1.9479391e+00
   4.7489979e+01   1.5584366e+00
   4.7536959e+01   1.1573506e+00
   4.7583805e+01   7.4676603e-01
   4.7630590e+01   3.2873953e-01
   4.7666956e+01   2.5535130e-15
   4.7666956e+01  -4.1233683e-12
   4.7713751e+01  -4.2344138e-01
   4.7758416e+01  -8.2358045e-01
   4.7803309e+01  -1.2189541e+00
   4.7848484e+01  -1.6071460e+00
   4.7894012e+01  -1.9858326e+00
   4.7939976e+01  -2.3526513e+00
   4.7986465e+01  -2.7051867e+00
   4.8033586e+01  -3.0409517e+00
   4.8081468e+01  -3.3573604e+00
   4.8130268e+01  -3.6516884e+00
   4.8180187e+01  -3.9210139e+00
   4.8230072e+01  -4.1559391e+00
   4.8279421e+01  -4.3528605e+00
   4.8328350e+01  -4.5117954e+00
   4.8376798e+01  -4.6323991e+00
   4.8424632e+01  -4.7147602e+00
   4.8471982e+01  -4.7598413e+00
   4.8518959e+01  -4.7684967e+00
   4.8565659e+01  -4.7415151e+00
   4.8612166e+01  -4.6796568e+00
   4.8658555e+01  -4.5836785e+00
   4.8704900e+01  -4.4543486e+00
   4.8751268e+01  -4.2924579e+00
   4.8797727e+01  -4.0988254e+00
   4.8844346e+01  -3.8743013e+00
   4.8891194e+01  -3.6197672e+00
   4.8938348e+01  -3.3361328e+00
   4.8985888e+01  -3.0243303e+00
   4.9033905e+01  -2.6853034e+00
   4.9081801e+01  -2.3254112e+00
   4.9129299e+01  -1.9495902e+00
   4.9176494e+01  -1.5600510e+00
   4.9223474e+01  -1.1589168e+00
   4.9270319e+01  -7.4827284e-01
   4.9317103e+01  -3.3017583e-01
   4.9353620e+01  -4.1176507e-12
   4.9353620e+01   8.9372953e-15
   4.9400414e+01   4.2354051e-01
   4.9445078e+01   8.2378082e-01
   4.9489970e+01   1.2192603e+00
   4.9535143e+01   1.6075627e+00
   4.9580671e+01   1.9863647e+00
   4.9626632e+01   2.3533037e+00
   4.9673119e+01   2.7059644e+00
   4.9720239e+01   3.0418601e+00
   4.9768119e+01   3.3584051e+00
   4.9816915e+01   3.6528756e+00
   4.9866831e+01   3.9223503e+00
   4.9916717e+01   4.1574476e+00
   4.9966066e+01   4.3545384e+00
   5.0014995e+01   4.5136397e+00
   5.0063446e+01   4.6344122e+00
   5.0111283e+01   4.7169340e+00
   5.0158635e+01   4.7621683e+00
   5.0205614e+01   4.7709699e+00
   5.0252315e+01   4.7441277e+00
   5.0298823e+01   4.6824023e+00
   5.0345214e+01   4.5865505e+00
   5.0391560e+01   4.4573408e+00
   5.0437929e+01   4.2955643e+00
   5.0484389e+01   4.1020399e+00
   5.0531008e+01   3.8776180e+00
   5.0577857e+01   3.6231801e+00
   5.0625011e+01   3.3396362e+00
   5.0672551e+01   3.0279186e+00
   5.0720568e+01   2.6889710e+00
   5.0768465e+01   2.3291487e+00
   5.0815963e+01   1.9533908e+00
   5.0863158e+01   1.5639083e+00
   5.0910138e+01   1.1628245e+00
   5.0956983e+01   7.5222493e-01
   5.1003767e+01   3.3416637e-01
   5.1040725e+01   3.8191672e-14
   5.1040725e+01  -4.0887849e-12
   5.1087519e+01  -4.2353151e-01
   5.1132184e+01  -8.2375671e-01
   5.1177077e+01  -1.2192080e+00
   5.1222252e+01  -1.6074686e+00
   5.1267781e+01  -1.9862151e+00
   5.1313745e+01  -2.3530843e+00
   5.1360235e+01  -2.7056608e+00
   5.1407358e+01  -3.0414571e+00
   5.1455242e+01  -3.3578868e+00
   5.1504045e+01  -3.6522251e+00
   5.1553967e+01  -3.9215492e+00
   5.1603849e+01  -4.1564251e+00
   5.1653195e+01  -4.3532938e+00
   5.1702121e+01  -4.5121729e+00
   5.1750567e+01  -4.6327183e+00
   5.1798400e+01  -4.7150188e+00
   5.1845749e+01  -4.7600368e+00
   5.1892725e+01  -4.7686265e+00
   5.1939424e+01  -4.7415766e+00
   5.1985931e+01  -4.6796477e+00
   5.2032321e+01  -4.5835965e+00
   5.2078666e+01  -4.4541919e+00
   5.2125035e+01  -4.2922249e+00
   5.2171495e+01  -4.0985148e+00
   5.2218114e+01  -3.8739121e+00
   5.2264964e+01  -3.6192988e+00
   5.2312120e+01  -3.3355848e+00
   5.2359662e+01  -3.0237027e+00
   5.2407681e+01  -2.6845964e+00
   5.2455575e+01  -2.3246712e+00
   5.2503070e+01  -1.9488242e+00
   5.2550263e+01  -1.5592654e+00
   5.2597241e+01  -1.1581182e+00
   5.2644085e+01  -7.4746785e-01
   5.2690868e+01  -3.2937108e-01
   5.2727296e+01  -1.0103030e-14
   5.2727296e+01   4.1165404e-12
   5.2774089e+01   4.2352269e-01
   5.2818753e+01   8.2374503e-01
   5.2863644e+01   1.2192033e+00
   5.2908817e+01   1.6074811e+00
   5.2954344e+01   1.9862548e+00
   5.3000306e+01   2.3531616e+00
   5.3046793e+01   2.7057860e+00
   5.3093913e+01   3.0416410e+00
   5.3141792e+01   3.3581404e+00
   5.3190590e+01   3.6525602e+00
   5.3240506e+01   3.9219783e+00
   5.3290391e+01   4.1570016e+00
   5.3339738e+01   4.3540175e+00
   5.3388666e+01   4.5130429e+00
   5.3437115e+01   4.6337375e+00
   5.3484949e+01   4.7161817e+00
   5.3532300e+01   4.7613385e+00
   5.3579278e+01   4.7700625e+00
   5.3625978e+01   4.7431425e+00
   5.3672485e+01   4.6813391e+00
   5.3718875e+01   4.5854090e+00
   5.3765219e+01   4.4561208e+00
   5.3811588e+01   4.2942654e+00
   5.3858047e+01   4.1006620e+00
   5.3904665e+01   3.8761610e+00
   5.3951514e+01   3.6216438e+00
   5.3998667e+01   3.3380206e+00
   5.4046207e+01   3.0262235e+00
   5.4094223e+01   2.6871964e+00
   5.4142119e+01   2.3273038e+00
   5.4189615e+01   1.9514779e+00
   5.4236809e+01   1.5619297e+00
   5.4283788e+01   1.1607825e+00
   5.4330632e+01   7.5012183e-01
   5.4377415e+01   3.3200447e-01
   5.4414130e+01   2.6090241e-14
   5.4414130e+01  -4.1011083e-12
   5.4460922e+01  -4.2357568e-01
   5.4505586e+01  -8.2384969e-01
   5.4550477e+01  -1.2193576e+00
   5.4595650e+01  -1.6076830e+00
   5.4641177e+01  -1.9865022e+00
   5.4687139e+01  -2.3534525e+00
   5.4733627e+01  -2.7061184e+00
   5.4780747e+01  -3.0420127e+00
   5.4828627e+01  -3.3585493e+00
   5.4877425e+01  -3.6530041e+00
   5.4927342e+01  -3.9224551e+00
   5.4977226e+01  -4.1574995e+00
   5.5026573e+01  -4.3545349e+00
   5.5075500e+01  -4.5135787e+00
   5.5123948e+01  -4.6342904e+00
   5.5171783e+01  -4.7167506e+00
   5.5219133e+01  -4.7619222e+00
   5.5266110e+01  -4.7706597e+00
   5.5312810e+01  -4.7437522e+00
   5.5359317e+01  -4.6819603e+00
   5.5405707e+01  -4.5860408e+00
   5.5452052e+01  -4.4567623e+00
   5.5498421e+01  -4.2949160e+00
   5.5544880e+01  -4.1013209e+00
   5.5591499e+01  -3.8768277e+00
   5.5638348e+01  -3.6223180e+00
   5.5685501e+01  -3.3387018e+00
   5.5733042e+01  -3.0269115e+00
   5.5781059e+01  -2.6878912e+00
   5.5828954e+01  -2.3280165e+00
   5.5876450e+01  -1.9522097e+00
   5.5923643e+01  -1.5626814e+00
   5.5970621e+01  -1.1615552e+00
   5.6017465e+01  -7.5091650e-01
   5.6064248e+01  -3.3282224e-01
   5.6101055e+01  -7.8825835e-15
   5.6101055e+01   4.1188719e-12
   5.6147847e+01   4.2355391e-01
   5.6192511e+01   8.2380413e-01
   5.6237403e+01   1.2192832e+00
   5.6282576e+01   1.6075745e+00
   5.6328104e+01   1.9863542e+00
   5.6374066e+01   2.3532595e+00
   5.6420555e+01   2.7058746e+00
   5.6467676e+01   3.0417122e+00
   5.6515558e+01   3.3581858e+00
   5.6564358e+01   3.6525708e+00
   5.6614278e+01   3.9219447e+00
   5.6664160e+01   4.1568851e+00
   5.6713505e+01   4.3538167e+00
   5.6762431e+01   4.5127568e+00
   5.6810878e+01   4.6333633e+00
   5.6858711e+01   4.7157206e+00
   5.6906060e+01   4.7607917e+00
   5.6953036e+01   4.7694306e+00
   5.6999736e+01   4.7424263e+00
   5.7046242e+01   4.6805393e+00
   5.7092632e+01   4.5845265e+00
   5.7138976e+01   4.4551565e+00
   5.7185344e+01   4.2932206e+00
   5.7231804e+01   4.0995378e+00
   5.7278423e+01   3.8749589e+00
   5.7325272e+01   3.6203656e+00
   5.7372426e+01   3.3366679e+00
   5.7419967e+01   3.0247984e+00
   5.7467985e+01   2.6857011e+00
   5.7515879e+01   2.3257709e+00
   5.7563374e+01   1.9499141e+00
   5.7610566e+01   1.5603413e+00
   5.7657544e+01   1.1591756e+00
   5.7704387e+01   7.4850265e-01
   5.7751169e+01   3.3037921e-01
   5.7787705e+01   4.1238679e-12
   5.7787705e+01  -3.1086245e-15
   5.7834497e+01  -4.2356179e-01
   5.7879160e+01  -8.2382341e-01
   5.7924051e+01  -1.2193203e+00
   5.7969223e+01  -1.6076359e+00
   5.8014750e+01  -1.9864467e+00
   5.8060711e+01  -2.3533896e+00
   5.8107198e+01  -2.7060493e+00
   5.8154317e+01  -3.0419385e+00
   5.8202196e+01  -3.3584711e+00
   5.8250993e+01  -3.6529230e+00
   5.8300909e+01  -3.9223721e+00
   5.8350793e+01  -4.1574221e+00
   5.8400139e+01  -4.3544629e+00
   5.8449066e+01  -4.5135116e+00
   5.8497514e+01  -4.6342283e+00
   5.8545349e+01  -4.7166924e+00
   5.8592699e+01  -4.7618668e+00
   5.8639677e+01  -4.7706062e+00
   5.8686376e+01  -4.7436994e+00
   5.8732883e+01  -4.6819072e+00
   5.8779273e+01  -4.5859861e+00
   5.8825617e+01  -4.4567051e+00
   5.8871985e+01  -4.2948549e+00
   5.8918444e+01  -4.1012549e+00
   5.8965062e+01  -3.8767554e+00
   5.9011911e+01  -3.6222380e+00
   5.9059064e+01  -3.3386129e+00
   5.9106603e+01  -3.0268123e+00
   5.9154620e+01  -2.6877803e+00
   5.9202514e+01  -2.3278856e+00
   5.9250010e+01  -1.9520570e+00
   5.9297203e+01  -1.5625051e+00
   5.9344181e+01  -1.1613536e+00
   5.9391025e+01  -7.5068798e-01
   5.9437807e+01  -3.3256514e-01
   5.9474583e+01  -4.0465964e-12
   5.9474583e+01   8.0657703e-14
   5.9521375e+01   4.2358454e-01
   5.9566038e+01   8.2386697e-01
   5.9610929e+01   1.2193811e+00
   5.9656102e+01   1.6077105e+00
   5.9701629e+01   1.9865313e+00
   5.9747590e+01   2.3534806e+00
   5.9794078e+01   2.7061430e+00
   5.9841198e+01   3.0420310e+00
   5.9889079e+01   3.3585585e+00
   5.9937877e+01   3.6530010e+00
   5.9987795e+01   3.9224363e+00
   6.0037678e+01   4.1574532e+00
   6.0087023e+01   4.3544603e+00
   6.0135949e+01   4.5134748e+00
   6.0184397e+01   4.6341557e+00
   6.0232230e+01   4.7165849e+00
   6.0279580e+01   4.7617253e+00
   6.0326556e+01   4.7704315e+00
   6.0373256e+01   4.7434922e+00
   6.0419762e+01   4.6816682e+00
   6.0466152e+01   4.5857162e+00
   6.0512496e+01   4.4564051e+00
   6.0558864e+01   4.2945258e+00
   6.0605323e+01   4.1008976e+00
   6.0651941e+01   3.8763710e+00
   6.0698790e+01   3.6218279e+00
   6.0745944e+01   3.3381782e+00
   6.0793484e+01   3.0263544e+00
   6.0841501e+01   2.6873005e+00
   6.0889395e+01   2.3273993e+00
   6.0936890e+01   1.9515674e+00
   6.0984082e+01   1.5620154e+00
   6.1031060e+01   1.1608667e+00
   6.1077903e+01   7.5020688e-01
   6.1124685e+01   3.3209289e-01
   6.1161410e+01   6.2283512e-14
   6.1161410e+01  -4.0651371e-12
   6.1208202e+01  -4.2356743e-01
   6.1252865e+01  -8.2383270e-01
   6.1297756e+01  -1.2193288e+00
   6.1342929e+01  -1.6076392e+00
   6.1388456e+01  -1.9864401e+00
   6.1434418e+01  -2.3533685e+00
   6.1480905e+01  -2.7060088e+00
   6.1528026e+01  -3.0418736e+00
   6.1575906e+01  -3.3583766e+00
   6.1624705e+01  -3.6527932e+00
   6.1674623e+01  -3.9222010e+00
   6.1724506e+01  -4.1571861e+00
   6.1773851e+01  -4.3541616e+00
   6.1822777e+01  -4.5131446e+00
   6.1871224e+01  -4.6337940e+00
   6.1919057e+01  -4.7161922e+00
   6.1966406e+01  -4.7613021e+00
   6.2013382e+01  -4.7699782e+00
   6.2060082e+01  -4.7430092e+00
   6.2106588e+01  -4.6811559e+00
   6.2152977e+01  -4.5851749e+00
   6.2199321e+01  -4.4558351e+00
   6.2245689e+01  -4.2939274e+00
   6.2292148e+01  -4.1002712e+00
   6.2338767e+01  -3.8757169e+00
   6.2385615e+01  -3.6211464e+00
   6.2432769e+01  -3.3374697e+00
   6.2480309e+01  -3.0256191e+00
   6.2528326e+01  -2.6865389e+00
   6.2576220e+01  -2.3266147e+00
   6.2623715e+01  -1.9507610e+00
   6.2670907e+01  -1.5611881e+00
   6.2717884e+01  -1.1600197e+00
   6.2764727e+01  -7.4934115e-01
   6.2811509e+01  -3.3120943e-01
   6.2848135e+01  -4.7184479e-15
   6.2848135e+01   4.1222026e-12
   6.2894927e+01   4.2357915e-01
   6.2939590e+01   8.2385777e-01
   6.2984481e+01   1.2193704e+00
   6.3029653e+01   1.6077006e+00
   6.3075179e+01   1.9865246e+00
   6.3121140e+01   2.3534794e+00
   6.3167627e+01   2.7061497e+00
   6.3214746e+01   3.0420480e+00
   6.3262626e+01   3.3585883e+00
   6.3311423e+01   3.6530462e+00
   6.3361339e+01   3.9224996e+00
   6.3411222e+01   4.1575473e+00
   6.3460568e+01   4.3545849e+00
   6.3509495e+01   4.5136297e+00
   6.3557943e+01   4.6343420e+00
   6.3605777e+01   4.7168009e+00
   6.3653127e+01   4.7619694e+00
   6.3700104e+01   4.7707023e+00
   6.3746803e+01   4.7437883e+00
   6.3793310e+01   4.6819882e+00
   6.3839700e+01   4.5860587e+00
   6.3886044e+01   4.4567686e+00
   6.3932412e+01   4.2949089e+00
   6.3978871e+01   4.1012987e+00
   6.4025489e+01   3.8767887e+00
   6.4072337e+01   3.6222605e+00
   6.4119491e+01   3.3386241e+00
   6.4167030e+01   3.0268120e+00
   6.4215047e+01   2.6877681e+00
   6.4262941e+01   2.3278675e+00
   6.4310436e+01   1.9520335e+00
   6.4357629e+01   1.5624769e+00
   6.4404607e+01   1.1613213e+00
   6.4451450e+01   7.5065227e-01
   6.4498232e+01   3.3252669e-01
   6.4535003e+01   8.2305829e-12
   6.4535003e+01  -2.4591440e-14
   6.4581794e+01  -4.2358561e-01
   6.4626458e+01  -8.2386916e-01
   6.4671349e+01  -1.2193839e+00
   6.4716521e+01  -1.6077132e+00
   6.4762048e+01  -1.9865334e+00
   6.4808010e+01  -2.3534814e+00
   6.4854497e+01  -2.7061418e+00
   6.4901617e+01  -3.0420270e+00
   6.4949498e+01  -3.3585508e+00
   6.4998296e+01  -3.6529888e+00
   6.5048214e+01  -3.9224185e+00
   6.5098096e+01  -4.1574270e+00
   6.5147442e+01  -4.3544253e+00
   6.5196367e+01  -4.5134306e+00
   6.5244814e+01  -4.6341022e+00
   6.5292648e+01  -4.7165216e+00
   6.5339997e+01  -4.7616518e+00
   6.5386974e+01  -4.7703472e+00
   6.5433673e+01  -4.7433967e+00
   6.5480179e+01  -4.6815609e+00
   6.5526569e+01  -4.5855967e+00
   6.5572913e+01  -4.4562729e+00
   6.5619281e+01  -4.2943804e+00
   6.5665740e+01  -4.1007386e+00
   6.5712358e+01  -3.8761980e+00
   6.5759207e+01  -3.6216404e+00
   6.5806360e+01  -3.3379760e+00
   6.5853901e+01  -3.0261370e+00
   6.5901918e+01  -2.6870677e+00
   6.5949811e+01  -2.3271539e+00
   6.5997306e+01  -1.9513098e+00
   6.6044498e+01  -1.5617459e+00
   6.6091476e+01  -1.1605856e+00
   6.6138319e+01  -7.4991458e-01
   6.6185100e+01  -3.3178971e-01
   6.6221791e+01  -8.2223117e-12
   6.6221791e+01   3.2140957e-14
   6.6268582e+01   4.2357616e-01
   6.6313245e+01   8.2385088e-01
   6.6358136e+01   1.2193575e+00
   6.6403309e+01   1.6076795e+00
   6.6448835e+01   1.9864931e+00
   6.6494797e+01   2.3534352e+00
   6.6541284e+01   2.7060904e+00
   6.6588404e+01   3.0419713e+00
   6.6636284e+01   3.3584915e+00
   6.6685082e+01   3.6529265e+00
   6.6734999e+01   3.9223542e+00
   6.6784882e+01   4.1573647e+00
   6.6834227e+01   4.3543653e+00
   6.6883153e+01   4.5133729e+00
   6.6931600e+01   4.6340471e+00
   6.6979434e+01   4.7164690e+00
   6.7026783e+01   4.7616013e+00
   6.7073760e+01   4.7702986e+00
   6.7120459e+01   4.7433497e+00
   6.7166965e+01   4.6815154e+00
   6.7213355e+01   4.5855523e+00
   6.7259699e+01   4.4562293e+00
   6.7306067e+01   4.2943373e+00
   6.7352526e+01   4.1006958e+00
   6.7399144e+01   3.8761550e+00
   6.7445993e+01   3.6215969e+00
   6.7493146e+01   3.3379315e+00
   6.7540686e+01   3.0260913e+00
   6.7588703e+01   2.6870202e+00
   6.7636597e+01   2.3271011e+00
   6.7684092e+01   1.9512510e+00
   6.7731284e+01   1.5616804e+00
   6.7778261e+01   1.1605127e+00
   6.7825104e+01   7.4983369e-01
   6.7871886e+01   3.3170014e-01
   6.7908565e+01   8.2021612e-12
   6.7908565e+01  -5.3290705e-14
   6.7955357e+01  -4.2358577e-01
   6.8000020e+01  -8.2387058e-01
   6.8044911e+01  -1.2193885e+00
   6.8090083e+01  -1.6077228e+00
   6.8135609e+01  -1.9865498e+00
   6.8181570e+01  -2.3535067e+00
   6.8228057e+01  -2.7061779e+00
   6.8275177e+01  -3.0420759e+00
   6.8323056e+01  -3.3586147e+00
   6.8371854e+01  -3.6530698e+00
   6.8421771e+01  -3.9225190e+00
   6.8471653e+01  -4.1575570e+00
   6.8520999e+01  -4.3545847e+00
   6.8569925e+01  -4.5136192e+00
   6.8618373e+01  -4.6343207e+00
   6.8666206e+01  -4.7167688e+00
   6.8713556e+01  -4.7619267e+00
   6.8760533e+01  -4.7706487e+00
   6.8807232e+01  -4.7437239e+00
   6.8853739e+01  -4.6819130e+00
   6.8900128e+01  -4.5859726e+00
   6.8946473e+01  -4.4566716e+00
   6.8992841e+01  -4.2948010e+00
   6.9039299e+01  -4.1011800e+00
   6.9085918e+01  -3.8766592e+00
   6.9132766e+01  -3.6221203e+00
   6.9179919e+01  -3.3384735e+00
   6.9227459e+01  -3.0266509e+00
   6.9275476e+01  -2.6875969e+00
   6.9323370e+01  -2.3276903e+00
   6.9370865e+01  -1.9518512e+00
   6.9418057e+01  -1.5622903e+00
   6.9465035e+01  -1.1611311e+00
   6.9511877e+01  -7.5045919e-01
   6.9558659e+01  -3.3233152e-01
   6.9595409e+01  -8.1989415e-12
   6.9595409e+01   5.6288307e-14
   6.9642200e+01   4.2358522e-01
   6.9686863e+01   8.2386863e-01
   6.9731754e+01   1.2193834e+00
   6.9776927e+01   1.6077128e+00
   6.9822453e+01   1.9865332e+00
   6.9868415e+01   2.3534815e+00
   6.9914902e+01   2.7061422e+00
   6.9962022e+01   3.0420279e+00
   7.0009903e+01   3.3585523e+00
   7.0058701e+01   3.6529908e+00
   7.0108619e+01   3.9224211e+00
   7.0158501e+01   4.1574310e+00
   7.0207846e+01   4.3544304e+00
   7.0256772e+01   4.5134368e+00
   7.0305219e+01   4.6341095e+00
   7.0353052e+01   4.7165297e+00
   7.0400401e+01   4.7616603e+00
   7.0447378e+01   4.7703558e+00
   7.0494077e+01   4.7434051e+00
   7.0540583e+01   4.6815688e+00
   7.0586973e+01   4.5856037e+00
   7.0633317e+01   4.4562786e+00
   7.0679685e+01   4.2943846e+00
   7.0726144e+01   4.1007410e+00
   7.0772762e+01   3.8761983e+00
   7.0819611e+01   3.6216382e+00
   7.0866764e+01   3.3379709e+00
   7.0914304e+01   3.0261288e+00
   7.0962322e+01   2.6870560e+00
   7.1010215e+01   2.3271383e+00
   7.1057710e+01   1.9512899e+00
   7.1104902e+01   1.5617214e+00
   7.1151879e+01   1.1605564e+00
   7.1198722e+01   7.4988044e-01
   7.1245504e+01   3.3175039e-01
   7.1282189e+01   7.4940054e-15
   7.1282189e+01  -8.2472917e-12
   7.1328981e+01  -4.2358157e-01
   7.1373643e+01  -8.2386195e-01
   7.1418534e+01  -1.2193747e+00
   7.1463707e+01  -1.6077031e+00
   7.1509233e+01  -1.9865236e+00
   7.1555194e+01  -2.3534731e+00
   7.1601681e+01  -2.7061360e+00
   7.1648801e+01  -3.0420250e+00
   7.1696681e+01  -3.3585538e+00
   7.1745479e+01  -3.6529980e+00
   7.1795396e+01  -3.9224353e+00
   7.1845278e+01  -4.1574576e+00
   7.1894623e+01  -4.3544696e+00
   7.1943549e+01  -4.5134885e+00
   7.1991997e+01  -4.6341741e+00
   7.2039830e+01  -4.7166068e+00
   7.2087180e+01  -4.7617494e+00
   7.2134157e+01  -4.7704565e+00
   7.2180856e+01  -4.7435171e+00
   7.2227362e+01  -4.6816916e+00
   7.2273752e+01  -4.5857370e+00
   7.2320096e+01  -4.4564220e+00
   7.2366464e+01  -4.2945377e+00
   7.2412923e+01  -4.1009032e+00
   7.2459541e+01  -3.8763692e+00
   7.2506389e+01  -3.6218174e+00
   7.2553543e+01  -3.3381578e+00
   7.2601082e+01  -3.0263229e+00
   7.2649100e+01  -2.6872568e+00
   7.2696993e+01  -2.3273410e+00
   7.2744488e+01  -1.9514935e+00
   7.2791680e+01  -1.5619249e+00
   7.2838658e+01  -1.1607588e+00
   7.2885500e+01  -7.5008067e-01
   7.2932282e+01  -3.3194750e-01
   7.2968989e+01  -8.2015505e-12
   7.2968989e+01   5.3457239e-14
   7.3015780e+01   4.2358758e-01
   7.3060443e+01   8.2387393e-01
   7.3105334e+01   1.2193927e+00
   7.3150506e+01   1.6077273e+00
   7.3196033e+01   1.9865540e+00
   7.3241994e+01   2.3535098e+00
   7.3288481e+01   2.7061792e+00
   7.3335601e+01   3.0420748e+00
   7.3383480e+01   3.3586103e+00
   7.3432278e+01   3.6530613e+00
   7.3482195e+01   3.9225056e+00
   7.3532078e+01   4.1575353e+00
   7.3581423e+01   4.3545546e+00
   7.3630349e+01   4.5135806e+00
   7.3678796e+01   4.6342732e+00
   7.3726630e+01   4.7167127e+00
   7.3773979e+01   4.7618620e+00
   7.3820956e+01   4.7705756e+00
   7.3867655e+01   4.7436425e+00
   7.3914162e+01   4.6818233e+00
   7.3960551e+01   4.5858748e+00
   7.4006895e+01   4.4565658e+00
   7.4053263e+01   4.2946874e+00
   7.4099722e+01   4.1010587e+00
   7.4146340e+01   3.8765304e+00
   7.4193189e+01   3.6219841e+00
   7.4240342e+01   3.3383300e+00
   7.4287882e+01   3.0265005e+00
   7.4335899e+01   2.6874396e+00
   7.4383792e+01   2.3275286e+00
   7.4431287e+01   1.9516857e+00
   7.4478480e+01   1.5621215e+00
   7.4525457e+01   1.1609595e+00
   7.4572300e+01   7.5028535e-01
   7.4619081e+01   3.3215594e-01
   7.4655811e+01   8.2497897e-12
   7.4655811e+01  -5.1070259e-15
   7.4702603e+01  -4.2358511e-01
   7.4747266e+01  -8.2386864e-01
   7.4792157e+01  -1.2193838e+00
   7.4837329e+01  -1.6077139e+00
   7.4882856e+01  -1.9865353e+00
   7.4928817e+01  -2.3534850e+00
   7.4975304e+01  -2.7061473e+00
   7.5022424e+01  -3.0420349e+00
   7.5070304e+01  -3.3585615e+00
   7.5119102e+01  -3.6530025e+00
   7.5169020e+01  -3.9224357e+00
   7.5218902e+01  -4.1574500e+00
   7.5268247e+01  -4.3544539e+00
   7.5317173e+01  -4.5134647e+00
   7.5365620e+01  -4.6341417e+00
   7.5413453e+01  -4.7165661e+00
   7.5460803e+01  -4.7617007e+00
   7.5507779e+01  -4.7703999e+00
   7.5554479e+01  -4.7434527e+00
   7.5600985e+01  -4.6816198e+00
   7.5647374e+01  -4.5856578e+00
   7.5693718e+01  -4.4563357e+00
   7.5740086e+01  -4.2944445e+00
   7.5786545e+01  -4.1008034e+00
   7.5833163e+01  -3.8762630e+00
   7.5880012e+01  -3.6217050e+00
   7.5927165e+01  -3.3380396e+00
   7.5974705e+01  -3.0261991e+00
   7.6022722e+01  -2.6871277e+00
   7.6070616e+01  -2.3272098e+00
   7.6118111e+01  -1.9513608e+00
   7.6165303e+01  -1.5617913e+00
   7.6212280e+01  -1.1606250e+00
   7.6259123e+01  -7.4994731e-01
   7.6305904e+01  -3.3181520e-01
   7.6342597e+01  -8.2417961e-12
   7.6342597e+01   1.3045121e-14
   7.6389388e+01   4.2358462e-01
   7.6434051e+01   8.2386809e-01
   7.6478942e+01   1.2193840e+00
   7.6524114e+01   1.6077156e+00
   7.6569641e+01   1.9865393e+00
   7.6615602e+01   2.3534921e+00
   7.6662089e+01   2.7061584e+00
   7.6709208e+01   3.0420508e+00
   7.6757088e+01   3.3585831e+00
   7.6805886e+01   3.6530308e+00
   7.6855803e+01   3.9224716e+00
   7.6905685e+01   4.1574978e+00
   7.6955031e+01   4.3545136e+00
   7.7003956e+01   4.5135361e+00
   7.7052404e+01   4.6342252e+00
   7.7100237e+01   4.7166613e+00
   7.7147587e+01   4.7618072e+00
   7.7194564e+01   4.7705174e+00
   7.7241263e+01   4.7435809e+00
   7.7287769e+01   4.6817584e+00
   7.7334159e+01   4.5858066e+00
   7.7380503e+01   4.4564942e+00
   7.7426871e+01   4.2946124e+00
   7.7473330e+01   4.1009804e+00
   7.7519948e+01   3.8764488e+00
   7.7566796e+01   3.6218991e+00
   7.7613949e+01   3.3382417e+00
   7.7661489e+01   3.0264088e+00
   7.7709506e+01   2.6873445e+00
   7.7757400e+01   2.3274302e+00
   7.7804895e+01   1.9515839e+00
   7.7852087e+01   1.5620165e+00
   7.7899064e+01   1.1608513e+00
   7.7945907e+01   7.5017400e-01
   7.7992689e+01   3.3204149e-01
   7.8029406e+01   5.3068661e-14
   7.8029406e+01  -8.2017171e-12
   7.8076197e+01  -4.2358761e-01
   7.8120860e+01  -8.2387388e-01
   7.8165751e+01  -1.2193923e+00
   7.8210923e+01  -1.6077262e+00
   7.8256450e+01  -1.9865518e+00
   7.8302411e+01  -2.3535063e+00
   7.8348898e+01  -2.7061739e+00
   7.8396018e+01  -3.0420674e+00
   7.8443898e+01  -3.3586005e+00
   7.8492695e+01  -3.6530487e+00
   7.8542613e+01  -3.9224897e+00
   7.8592495e+01  -4.1575145e+00
   7.8641840e+01  -4.3545287e+00
   7.8690766e+01  -4.5135497e+00
   7.8739213e+01  -4.6342372e+00
   7.8787047e+01  -4.7166717e+00
   7.8834396e+01  -4.7618160e+00
   7.8881373e+01  -4.7705248e+00
   7.8928072e+01  -4.7435868e+00
   7.8974578e+01  -4.6817629e+00
   7.9020968e+01  -4.5858098e+00
   7.9067312e+01  -4.4564962e+00
   7.9113680e+01  -4.2946132e+00
   7.9160139e+01  -4.1009801e+00
   7.9206757e+01  -3.8764475e+00
   7.9253605e+01  -3.6218969e+00
   7.9300759e+01  -3.3382387e+00
   7.9348298e+01  -3.0264051e+00
   7.9396315e+01  -2.6873403e+00
   7.9444209e+01  -2.3274266e+00
   7.9491704e+01  -1.9515812e+00
   7.9538896e+01  -1.5620149e+00
   7.9585873e+01  -1.1608510e+00
   7.9632716e+01  -7.5017525e-01
   7.9679498e+01  -3.3204451e-01
   7.9716215e+01  -8.2425733e-12
   7.9716215e+01   1.2434498e-14
   7.9763007e+01   4.2358539e-01
   7.9807670e+01   8.2386937e-01
   7.9852560e+01   1.2193852e+00
   7.9897733e+01   1.6077163e+00
   7.9943259e+01   1.9865389e+00
   7.9989220e+01   2.3534900e+00
   8.0035708e+01   2.7061540e+00
   8.0082828e+01   3.0420436e+00
   8.0130707e+01   3.3585725e+00
   8.0179505e+01   3.6530161e+00
   8.0229423e+01   3.9224522e+00
   8.0279305e+01   4.1574707e+00
   8.0328650e+01   4.3544788e+00
   8.0377576e+01   4.5134936e+00
   8.0426023e+01   4.6341749e+00
   8.0473857e+01   4.7166033e+00
   8.0521206e+01   4.7617417e+00
   8.0568183e+01   4.7704447e+00
   8.0614882e+01   4.7435011e+00
   8.0661388e+01   4.6816716e+00
   8.0707777e+01   4.5857130e+00
   8.0754122e+01   4.4563941e+00
   8.0800489e+01   4.2945059e+00
   8.0846948e+01   4.1008677e+00
   8.0893567e+01   3.8763301e+00
   8.0940415e+01   3.6217747e+00
   8.0987568e+01   3.3381117e+00
   8.1035108e+01   3.0262735e+00
   8.1083125e+01   2.6872042e+00
   8.1131019e+01   2.3272871e+00
   8.1178514e+01   1.9514386e+00
   8.1225706e+01   1.5618695e+00
   8.1272683e+01   1.1607031e+00
   8.1319526e+01   7.5002506e-01
   8.1366307e+01   3.3189235e-01
   8.1403008e+01   9.3258734e-15
   8.1403008e+01  -8.2451823e-12
   8.1449799e+01  -4.2358613e-01
   8.1494462e+01  -8.2387107e-01
   8.1539353e+01  -1.2193883e+00
   8.1584525e+01  -1.6077213e+00
   8.1630052e+01  -1.9865462e+00
   8.1676013e+01  -2.3535001e+00
   8.1722500e+01  -2.7061674e+00
   8.1769620e+01  -3.0420608e+00
   8.1817499e+01  -3.3585939e+00
   8.1866297e+01  -3.6530424e+00
   8.1916214e+01  -3.9224839e+00
   8.1966097e+01  -4.1575103e+00
   8.2015442e+01  -4.3545262e+00
   8.2064368e+01  -4.5135488e+00
   8.2112815e+01  -4.6342380e+00
   8.2160649e+01  -4.7166740e+00
   8.2207998e+01  -4.7618199e+00
   8.2254975e+01  -4.7705301e+00
   8.2301674e+01  -4.7435936e+00
   8.2348180e+01  -4.6817710e+00
   8.2394570e+01  -4.5858191e+00
   8.2440914e+01  -4.4565067e+00
   8.2487282e+01  -4.2946248e+00
   8.2533741e+01  -4.1009927e+00
   8.2580359e+01  -3.8764609e+00
   8.2627207e+01  -3.6219112e+00
   8.2674360e+01  -3.3382537e+00
   8.2721900e+01  -3.0264207e+00
   8.2769917e+01  -2.6873563e+00
   8.2817811e+01  -2.3274422e+00
   8.2865306e+01  -1.9515962e+00
   8.2912498e+01  -1.5620290e+00
   8.2959475e+01  -1.1608641e+00
   8.3006318e+01  -7.5018712e-01
   8.3053099e+01  -3.3205498e-01
   8.3089818e+01  -8.1496476e-12
   8.3089818e+01   1.0530465e-13
   8.3136610e+01   4.2358721e-01
   8.3181272e+01   8.2387306e-01
   8.3226163e+01   1.2193909e+00
   8.3271336e+01   1.6077242e+00
   8.3316862e+01   1.9865491e+00
   8.3362823e+01   2.3535026e+00
   8.3409310e+01   2.7061693e+00
   8.3456430e+01   3.0420617e+00
   8.3504310e+01   3.3585935e+00
   8.3553108e+01   3.6530403e+00
   8.3603025e+01   3.9224797e+00
   8.3652907e+01   4.1575023e+00
   8.3702253e+01   4.3545144e+00
   8.3751178e+01   4.5135333e+00
   8.3799626e+01   4.6342186e+00
   8.3847459e+01   4.7166508e+00
   8.3894809e+01   4.7617931e+00
   8.3941785e+01   4.7704997e+00
   8.3988484e+01   4.7435597e+00
   8.4034991e+01   4.6817338e+00
   8.4081380e+01   4.5857786e+00
   8.4127724e+01   4.4564630e+00
   8.4174092e+01   4.2945781e+00
   8.4220551e+01   4.1009431e+00
   8.4267169e+01   3.8764085e+00
   8.4314017e+01   3.6218560e+00
   8.4361171e+01   3.3381959e+00
   8.4408711e+01   3.0263605e+00
   8.4456728e+01   2.6872939e+00
   8.4504621e+01   2.3273789e+00
   8.4552116e+01   1.9515322e+00
   8.4599308e+01   1.5619647e+00
   8.4646286e+01   1.1607998e+00
   8.4693128e+01   7.5012306e-01
   8.4739910e+01   3.3199144e-01
   8.4776621e+01   8.2489571e-12
   8.4776621e+01  -6.1617378e-15
   8.4823413e+01  -4.2358583e-01
   8.4868076e+01  -8.2387032e-01
   8.4912967e+01  -1.2193868e+00
   8.4958139e+01  -1.6077188e+00
   8.5003665e+01  -1.9865423e+00
   8.5049627e+01  -2.3534946e+00
   8.5096114e+01  -2.7061599e+00
   8.5143233e+01  -3.0420510e+00
   8.5191113e+01  -3.3585815e+00
   8.5239911e+01  -3.6530269e+00
   8.5289829e+01  -3.9224650e+00
   8.5339711e+01  -4.1574864e+00
   8.5389056e+01  -4.3544973e+00
   8.5437982e+01  -4.5135150e+00
   8.5486429e+01  -4.6341991e+00
   8.5534263e+01  -4.7166302e+00
   8.5581612e+01  -4.7617713e+00
   8.5628588e+01  -4.7704768e+00
   8.5675288e+01  -4.7435357e+00
   8.5721794e+01  -4.6817086e+00
   8.5768183e+01  -4.5857523e+00
   8.5814528e+01  -4.4564357e+00
   8.5860895e+01  -4.2945496e+00
   8.5907354e+01  -4.1009135e+00
   8.5953972e+01  -3.8763778e+00
   8.6000821e+01  -3.6218243e+00
   8.6047974e+01  -3.3381631e+00
   8.6095514e+01  -3.0263266e+00
   8.6143531e+01  -2.6872589e+00
   8.6191424e+01  -2.3273427e+00
   8.6238919e+01  -1.9514949e+00
   8.6286111e+01  -1.5619262e+00
   8.6333089e+01  -1.1607602e+00
   8.6379931e+01  -7.5008230e-01
   8.6426713e+01  -3.3194957e-01
   8.6463420e+01  -8.2241991e-12
   8.6463420e+01   3.0697667e-14
   8.6510212e+01   4.2358674e-01
   8.6554874e+01   8.2387224e-01
   8.6599765e+01   1.2193900e+00
   8.6644937e+01   1.6077233e+00
   8.6690464e+01   1.9865484e+00
   8.6736425e+01   2.3535025e+00
   8.6782912e+01   2.7061699e+00
   8.6830032e+01   3.0420632e+00
   8.6877912e+01   3.3585961e+00
   8.6926709e+01   3.6530443e+00
   8.6976627e+01   3.9224854e+00
   8.7026509e+01   4.1575107e+00
   8.7075854e+01   4.3545256e+00
   8.7124780e+01   4.5135473e+00
   8.7173227e+01   4.6342354e+00
   8.7221061e+01   4.7166704e+00
   8.7268410e+01   4.7618152e+00
   8.7315387e+01   4.7705245e+00
   8.7362086e+01   4.7435870e+00
   8.7408592e+01   4.6817634e+00
   8.7454982e+01   4.5858105e+00
   8.7501326e+01   4.4564972e+00
   8.7547694e+01   4.2946144e+00
   8.7594153e+01   4.1009815e+00
   8.7640771e+01   3.8764488e+00
   8.7687619e+01   3.6218983e+00
   8.7734772e+01   3.3382399e+00
   8.7782312e+01   3.0264062e+00
   8.7830329e+01   2.6873411e+00
   8.7878223e+01   2.3274267e+00
   8.7925718e+01   1.9515804e+00
   8.7972910e+01   1.5620131e+00
   8.8019887e+01   1.1608482e+00
   8.8066730e+01   7.5017119e-01
   8.8113511e+01   3.3203915e-01
   8.8150228e+01   3.8746784e-14
   8.8150228e+01  -8.2162055e-12
   8.8197020e+01  -4.2358688e-01
   8.8241683e+01  -8.2387240e-01
   8.8286573e+01  -1.2193899e+00
   8.8331746e+01  -1.6077228e+00
   8.8377272e+01  -1.9865474e+00
   8.8423233e+01  -2.3535006e+00
   8.8469721e+01  -2.7061669e+00
   8.8516840e+01  -3.0420588e+00
   8.8564720e+01  -3.3585902e+00
   8.8613518e+01  -3.6530366e+00
   8.8663435e+01  -3.9224755e+00
   8.8713318e+01  -4.1574977e+00
   8.8762663e+01  -4.3545093e+00
   8.8811589e+01  -4.5135276e+00
   8.8860036e+01  -4.6342124e+00
   8.8907869e+01  -4.7166442e+00
   8.8955219e+01  -4.7617859e+00
   8.9002195e+01  -4.7704921e+00
   8.9048895e+01  -4.7435516e+00
   8.9095401e+01  -4.6817251e+00
   8.9141790e+01  -4.5857694e+00
   8.9188134e+01  -4.4564533e+00
   8.9234502e+01  -4.2945679e+00
   8.9280961e+01  -4.1009323e+00
   8.9327579e+01  -3.8763972e+00
   8.9374428e+01  -3.6218442e+00
   8.9421581e+01  -3.3381836e+00
   8.9469121e+01  -3.0263477e+00
   8.9517138e+01  -2.6872806e+00
   8.9565031e+01  -2.3273650e+00
   8.9612526e+01  -1.9515178e+00
   8.9659718e+01  -1.5619498e+00
   8.9706696e+01  -1.1607844e+00
   8.9753538e+01  -7.5010714e-01
   8.9800320e+01  -3.3197504e-01
   8.9837030e+01  -8.1352702e-12
   8.9837030e+01   1.1962653e-13
   8.9883821e+01   4.2358622e-01
   8.9928484e+01   8.2387115e-01
   8.9973375e+01   1.2193882e+00
   9.0018547e+01   1.6077207e+00
   9.0064074e+01   1.9865449e+00
   9.0110035e+01   2.3534979e+00
   9.0156522e+01   2.7061640e+00
   9.0203642e+01   3.0420559e+00
   9.0251521e+01   3.3585874e+00
   9.0300319e+01   3.6530339e+00
   9.0350237e+01   3.9224731e+00
   9.0400119e+01   4.1574960e+00
   9.0449464e+01   4.3545084e+00
   9.0498390e+01   4.5135276e+00
   9.0546837e+01   4.6342131e+00
   9.0594671e+01   4.7166457e+00
   9.0642020e+01   4.7617882e+00
   9.0688997e+01   4.7704951e+00
   9.0735696e+01   4.7435553e+00
   9.0782202e+01   4.6817295e+00
   9.0828591e+01   4.5857745e+00
   9.0874936e+01   4.4564590e+00
   9.0921303e+01   4.2945741e+00
   9.0967762e+01   4.1009391e+00
   9.1014381e+01   3.8764045e+00
   9.1061229e+01   3.6218520e+00
   9.1108382e+01   3.3381919e+00
   9.1155922e+01   3.0263563e+00
   9.1203939e+01   2.6872895e+00
   9.1251832e+01   2.3273739e+00
   9.1299327e+01   1.9515266e+00
   9.1346519e+01   1.5619583e+00
   9.1393497e+01   1.1607925e+00
   9.1440339e+01   7.5011491e-01
   9.1487121e+01   3.3198232e-01
   9.1523832e+01   8.1525342e-12
   9.1523832e+01  -1.0236256e-13
   9.1570623e+01  -4.2358690e-01
   9.1615286e+01  -8.2387253e-01
   9.1660177e+01  -1.2193903e+00
   9.1705349e+01  -1.6077236e+00
   9.1750876e+01  -1.9865487e+00
   9.1796837e+01  -2.3535025e+00
   9.1843324e+01  -2.7061697e+00
   9.1890443e+01  -3.0420626e+00
   9.1938323e+01  -3.3585951e+00
   9.1987121e+01  -3.6530428e+00
   9.2037038e+01  -3.9224833e+00
   9.2086921e+01  -4.1575076e+00
   9.2136266e+01  -4.3545215e+00
   9.2185192e+01  -4.5135421e+00
   9.2233639e+01  -4.6342292e+00
   9.2281472e+01  -4.7166632e+00
   9.2328822e+01  -4.7618070e+00
   9.2375798e+01  -4.7705153e+00
   9.2422498e+01  -4.7435768e+00
   9.2469004e+01  -4.6817523e+00
   9.2515393e+01  -4.5857985e+00
   9.2561738e+01  -4.4564843e+00
   9.2608105e+01  -4.2946007e+00
   9.2654564e+01  -4.1009669e+00
   9.2701182e+01  -3.8764334e+00
   9.2748031e+01  -3.6218821e+00
   9.2795184e+01  -3.3382230e+00
   9.2842724e+01  -3.0263885e+00
   9.2890741e+01  -2.6873227e+00
   9.2938634e+01  -2.3274079e+00
   9.2986129e+01  -1.9515613e+00
   9.3033321e+01  -1.5619937e+00
   9.3080299e+01  -1.1608286e+00
   9.3127141e+01  -7.5015152e-01
   9.3173923e+01  -3.3201943e-01
   9.3210638e+01  -8.1422646e-12
   9.3210638e+01   1.1268764e-13
   9.3257429e+01   4.2358670e-01
   9.3302092e+01   8.2387207e-01
   9.3346983e+01   1.2193895e+00
   9.3392155e+01   1.6077223e+00
   9.3437682e+01   1.9865467e+00
   9.3483643e+01   2.3534999e+00
   9.3530130e+01   2.7061661e+00
   9.3577250e+01   3.0420581e+00
   9.3625130e+01   3.3585895e+00
   9.3673927e+01   3.6530359e+00
   9.3723845e+01   3.9224749e+00
   9.3773727e+01   4.1574972e+00
   9.3823072e+01   4.3545091e+00
   9.3871998e+01   4.5135276e+00
   9.3920445e+01   4.6342126e+00
   9.3968279e+01   4.7166446e+00
   9.4015628e+01   4.7617865e+00
   9.4062605e+01   4.7704929e+00
   9.4109304e+01   4.7435525e+00
   9.4155810e+01   4.6817262e+00
   9.4202199e+01   4.5857707e+00
   9.4248544e+01   4.4564547e+00
   9.4294912e+01   4.2945694e+00
   9.4341370e+01   4.1009339e+00
   9.4387989e+01   3.8763989e+00
   9.4434837e+01   3.6218461e+00
   9.4481990e+01   3.3381855e+00
   9.4529530e+01   3.0263496e+00
   9.4577547e+01   2.6872825e+00
   9.4625441e+01   2.3273668e+00
   9.4672935e+01   1.9515196e+00
   9.4720128e+01   1.5619514e+00
   9.4767105e+01   1.1607858e+00
   9.4813947e+01   7.5010837e-01
   9.4860729e+01   3.3197605e-01
   9.4897439e+01   8.2341356e-12
   9.4897439e+01  -2.0650148e-14
   9.4944231e+01  -4.2358650e-01
   9.4988893e+01  -8.2387171e-01
   9.5033784e+01  -1.2193890e+00
   9.5078957e+01  -1.6077219e+00
   9.5124483e+01  -1.9865464e+00
   9.5170444e+01  -2.3534998e+00
   9.5216931e+01  -2.7061663e+00
   9.5264051e+01  -3.0420587e+00
   9.5311931e+01  -3.3585906e+00
   9.5360729e+01  -3.6530375e+00
   9.5410646e+01  -3.9224773e+00
   9.5460528e+01  -4.1575008e+00
   9.5509873e+01  -4.3545138e+00
   9.5558799e+01  -4.5135335e+00
   9.5607246e+01  -4.6342197e+00
   9.5655080e+01  -4.7166528e+00
   9.5702429e+01  -4.7617959e+00
   9.5749406e+01  -4.7705033e+00
   9.5796105e+01  -4.7435641e+00
   9.5842611e+01  -4.6817388e+00
   9.5889001e+01  -4.5857842e+00
   9.5935345e+01  -4.4564693e+00
   9.5981713e+01  -4.2945849e+00
   9.6028172e+01  -4.1009503e+00
   9.6074790e+01  -3.8764161e+00
   9.6121638e+01  -3.6218641e+00
   9.6168792e+01  -3.3382043e+00
   9.6216331e+01  -3.0263692e+00
   9.6264348e+01  -2.6873028e+00
   9.6312242e+01  -2.3273874e+00
   9.6359737e+01  -1.9515403e+00
   9.6406929e+01  -1.5619723e+00
   9.6453906e+01  -1.1608067e+00
   9.6500749e+01  -7.5012925e-01
   9.6547530e+01  -3.3199680e-01
   9.6584243e+01  -1.4543922e-14
   9.6584243e+01   8.2399088e-12
   9.6631034e+01   4.2358689e-01
   9.6675697e+01   8.2387248e-01
   9.6720588e+01   1.2193902e+00
   9.6765760e+01   1.6077233e+00
   9.6811287e+01   1.9865483e+00
   9.6857248e+01   2.3535019e+00
   9.6903735e+01   2.7061688e+00
   9.6950854e+01   3.0420615e+00
   9.6998734e+01   3.3585936e+00
   9.7047532e+01   3.6530409e+00
   9.7097449e+01   3.9224809e+00
   9.7147332e+01   4.1575046e+00
   9.7196677e+01   4.3545178e+00
   9.7245603e+01   4.5135377e+00
   9.7294050e+01   4.6342241e+00
   9.7341883e+01   4.7166574e+00
   9.7389233e+01   4.7618006e+00
   9.7436209e+01   4.7705082e+00
   9.7482909e+01   4.7435691e+00
   9.7529415e+01   4.6817440e+00
   9.7575804e+01   4.5857896e+00
   9.7622149e+01   4.4564748e+00
   9.7668516e+01   4.2945905e+00
   9.7714975e+01   4.1009562e+00
   9.7761593e+01   3.8764222e+00
   9.7808442e+01   3.6218703e+00
   9.7855595e+01   3.3382107e+00
   9.7903135e+01   3.0263757e+00
   9.7951152e+01   2.6873095e+00
   9.7999045e+01   2.3273943e+00
   9.8046540e+01   1.9515475e+00
   9.8093732e+01   1.5619797e+00
   9.8140710e+01   1.1608144e+00
   9.8187552e+01   7.5013723e-01
   9.8234334e+01   3.3200505e-01
   9.8271047e+01   2.1593838e-14
   9.8271047e+01  -8.2333584e-12
   9.8317839e+01  -4.2358665e-01
   9.8362501e+01  -8.2387197e-01
   9.8407392e+01  -1.2193894e+00
   9.8452565e+01  -1.6077222e+00
   9.8498091e+01  -1.9865467e+00
   9.8544052e+01  -2.3534999e+00
   9.8590539e+01  -2.7061662e+00
   9.8637659e+01  -3.0420583e+00
   9.8685539e+01  -3.3585899e+00
   9.8734337e+01  -3.6530365e+00
   9.8784254e+01  -3.9224758e+00
   9.8834136e+01  -4.1574985e+00
   9.8883481e+01  -4.3545107e+00
   9.8932407e+01  -4.5135296e+00
   9.8980854e+01  -4.6342150e+00
   9.9028688e+01  -4.7166473e+00
   9.9076037e+01  -4.7617896e+00
   9.9123014e+01  -4.7704963e+00
   9.9169713e+01  -4.7435563e+00
   9.9216219e+01  -4.6817303e+00
   9.9262609e+01  -4.5857751e+00
   9.9308953e+01  -4.4564594e+00
   9.9355321e+01  -4.2945744e+00
   9.9401780e+01  -4.1009392e+00
   9.9448398e+01  -3.8764044e+00
   9.9495246e+01  -3.6218518e+00
   9.9542400e+01  -3.3381915e+00
   9.9589939e+01  -3.0263558e+00
   9.9637956e+01  -2.6872889e+00
   9.9685850e+01  -2.3273733e+00
   9.9733345e+01  -1.9515261e+00
   9.9780537e+01  -1.5619579e+00
   9.9827514e+01  -1.1607923e+00
   9.9874357e+01  -7.5011484e-01
   9.9921138e+01  -3.3198245e-01
   9.9957849e+01  -1.0463852e-13
   9.9957849e+01   8.1505913e-12
   1.0000000e+02   3.8172033e-01


==> figuresAndData/limitCycle_6thOrder_num+1+2+3+3+2_startingAtAllTens.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9999992e+00
   1.2057055e-03   9.9999702e+00
   6.2294784e-03   9.9992052e+00
   1.7262091e-02   9.9939082e+00
   2.9425356e-02   9.9823352e+00
   4.2652466e-02   9.9629710e+00
   5.5956248e-02   9.9364251e+00
   6.9348206e-02   9.9026042e+00
   8.2830933e-02   9.8614263e+00
   9.6407180e-02   9.8128094e+00
   1.1007978e-01   9.7566720e+00
   1.2385164e-01   9.6929328e+00
   1.3772578e-01   9.6215115e+00
   1.5170531e-01   9.5423282e+00
   1.6579345e-01   9.4553040e+00
   1.7999351e-01   9.3603610e+00
   1.9447651e-01   9.2561751e+00
   2.0943502e-01   9.1409138e+00
   2.2486445e-01   9.0140319e+00
   2.4076327e-01   8.8749789e+00
   2.5713070e-01   8.7232176e+00
   2.7396677e-01   8.5582255e+00
   2.9127231e-01   8.3794976e+00
   3.0904901e-01   8.1865485e+00
   3.2729939e-01   7.9789146e+00
   3.4602689e-01   7.7561572e+00
   3.6523592e-01   7.5178650e+00
   3.8493187e-01   7.2636569e+00
   4.0484629e-01   6.9969335e+00
   4.2496583e-01   6.7180610e+00
   4.4529996e-01   6.4271385e+00
   4.6585824e-01   6.1242869e+00
   4.8665069e-01   5.8096473e+00
   5.0768787e-01   5.4833820e+00
   5.2898091e-01   5.1456770e+00
   5.5054157e-01   4.7967437e+00
   5.7238232e-01   4.4368214e+00
   5.9451640e-01   4.0661797e+00
   6.1695792e-01   3.6851213e+00
   6.3972195e-01   3.2939848e+00
   6.6282465e-01   2.8931484e+00
   6.8628338e-01   2.4830330e+00
   7.1011683e-01   2.0641068e+00
   7.3434526e-01   1.6368896e+00
   7.5899064e-01   1.2019578e+00
   7.8407692e-01   7.5995022e-01
   8.0963033e-01   3.1157471e-01
   8.2748565e-01   1.2317924e-13
   8.2748565e-01  -4.4408921e-16
   8.5353500e-01  -4.5042758e-01
   8.8049850e-01  -9.0975392e-01
   9.0804048e-01  -1.3703151e+00
   9.3621506e-01  -1.8310109e+00
   9.6507039e-01  -2.2903976e+00
   9.9466184e-01  -2.7468734e+00
   1.0250532e+00  -3.1986465e+00
   1.0563189e+00  -3.6437054e+00
   1.0885469e+00  -4.0797794e+00
   1.1218426e+00  -4.5042889e+00
   1.1563354e+00  -4.9142783e+00
   1.1921871e+00  -5.3063246e+00
   1.2296072e+00  -5.6764055e+00
   1.2688773e+00  -6.0196999e+00
   1.3081509e+00  -6.3148725e+00
   1.3471030e+00  -6.5583585e+00
   1.3857912e+00  -6.7502253e+00
   1.4242703e+00  -6.8905581e+00
   1.4625893e+00  -6.9794469e+00
   1.5007933e+00  -7.0170040e+00
   1.5398873e+00  -7.0023710e+00
   1.5801402e+00  -6.9312164e+00
   1.6215045e+00  -6.7991399e+00
   1.6634006e+00  -6.6051449e+00
   1.7049194e+00  -6.3541565e+00
   1.7461243e+00  -6.0486178e+00
   1.7870825e+00  -5.6908341e+00
   1.8278535e+00  -5.2830665e+00
   1.8696202e+00  -4.8142293e+00
   1.9125461e+00  -4.2812380e+00
   1.9565893e+00  -3.6837757e+00
   2.0014134e+00  -3.0269124e+00
   2.0466508e+00  -2.3183365e+00
   2.0923933e+00  -1.5599060e+00
   2.1387408e+00  -7.5354797e-01
   2.1804367e+00  -5.2158278e-13
   2.1804367e+00   3.3306691e-16
   2.2266038e+00   8.5814106e-01
   2.2721993e+00   1.7226784e+00
   2.3177512e+00   2.5975368e+00
   2.3633257e+00   3.4782330e+00
   2.4089871e+00   4.3602712e+00
   2.4548002e+00   5.2391510e+00
   2.5008321e+00   6.1103559e+00
   2.5471537e+00   6.9693412e+00
   2.5938420e+00   7.8115185e+00
   2.6409823e+00   8.6322381e+00
   2.6886717e+00   9.4267651e+00
   2.7370237e+00   1.0190248e+01
   2.7863599e+00   1.0920323e+01
   2.8373668e+00   1.1617867e+01
   2.8902276e+00   1.2274085e+01
   2.9449616e+00   1.2876886e+01
   2.9983893e+00   1.3385663e+01
   3.0507281e+00   1.3804316e+01
   3.1022318e+00   1.4136660e+01
   3.1530933e+00   1.4385552e+01
   3.2034646e+00   1.4553292e+01
   3.2534717e+00   1.4641867e+01
   3.3032227e+00   1.4653098e+01
   3.3528142e+00   1.4588730e+01
   3.4023350e+00   1.4450485e+01
   3.4518695e+00   1.4240104e+01
   3.5015002e+00   1.3959364e+01
   3.5513104e+00   1.3610088e+01
   3.6013860e+00   1.3194150e+01
   3.6518188e+00   1.2713467e+01
   3.7027093e+00   1.2169977e+01
   3.7541703e+00   1.1565615e+01
   3.8063331e+00   1.0902257e+01
   3.8589917e+00   1.0186718e+01
   3.9113283e+00   9.4360973e+00
   3.9634499e+00   8.6558221e+00
   4.0154619e+00   7.8510460e+00
   4.0674631e+00   7.0268078e+00
   4.1195492e+00   6.1880531e+00
   4.1718159e+00   5.3396495e+00
   4.2243617e+00   4.4863979e+00
   4.2772916e+00   3.6330403e+00
   4.3307206e+00   2.7842652e+00
   4.3847786e+00   1.9447111e+00
   4.4396173e+00   1.1189671e+00
   4.4954203e+00   3.1156992e-01
   4.5176822e+00   7.7221562e-13
   4.5176822e+00  -1.5154544e-14
   4.5746798e+00  -7.6393518e-01
   4.6322991e+00  -1.4805437e+00
   4.6883249e+00  -2.1189729e+00
   4.7430925e+00  -2.6837249e+00
   4.7969131e+00  -3.1787309e+00
   4.8500156e+00  -3.6068035e+00
   4.9025774e+00  -3.9701391e+00
   4.9547433e+00  -4.2706070e+00
   5.0066370e+00  -4.5099158e+00
   5.0583682e+00  -4.6897133e+00
   5.1100376e+00  -4.8116503e+00
   5.1617415e+00  -4.8774214e+00
   5.2135740e+00  -4.8887924e+00
   5.2656311e+00  -4.8476170e+00
   5.3180128e+00  -4.7558474e+00
   5.3708271e+00  -4.6155378e+00
   5.4241943e+00  -4.4288428e+00
   5.4782520e+00  -4.1980072e+00
   5.5331638e+00  -3.9253461e+00
   5.5880122e+00  -3.6197469e+00
   5.6425734e+00  -3.2881158e+00
   5.6969712e+00  -2.9354776e+00
   5.7513224e+00  -2.5666938e+00
   5.8057387e+00  -2.1865212e+00
   5.8603305e+00  -1.7996443e+00
   5.9152110e+00  -1.4107015e+00
   5.9705003e+00  -1.0243092e+00
   6.0263301e+00  -6.4508779e-01
   6.0828497e+00  -2.7769082e-01
   6.1279207e+00  -7.3663298e-14
   6.1279207e+00   2.6678659e-13
   6.1853061e+00   3.2651544e-01
   6.2441677e+00   6.2227942e-01
   6.3045688e+00   8.7974752e-01
   6.3631587e+00   1.0809316e+00
   6.4203065e+00   1.2279878e+00
   6.4763856e+00   1.3228197e+00
   6.5316648e+00   1.3667912e+00
   6.5863486e+00   1.3610242e+00
   6.6406020e+00   1.3065602e+00
   6.6945645e+00   1.2044484e+00
   6.7483595e+00   1.0557954e+00
   6.8021002e+00   8.6179472e-01
   6.8558948e+00   6.2374369e-01
   6.9098497e+00   3.4305179e-01
   6.9640740e+00   2.1243180e-02
   6.9674432e+00   6.7842260e-13
   6.9674432e+00  -1.4467594e-15
   7.0220518e+00  -3.6045037e-01
   7.0781998e+00  -7.5961633e-01
   7.1351700e+00  -1.1897621e+00
   7.1926394e+00  -1.6444427e+00
   7.2497455e+00  -2.1118135e+00
   7.3066274e+00  -2.5875859e+00
   7.3634212e+00  -3.0675833e+00
   7.4202551e+00  -3.5476372e+00
   7.4772546e+00  -4.0235686e+00
   7.5345476e+00  -4.4911710e+00
   7.5922694e+00  -4.9461910e+00
   7.6505681e+00  -5.3843023e+00
   7.7096125e+00  -5.8010730e+00
   7.7696022e+00  -6.1919158e+00
   7.8307834e+00  -6.5520156e+00
   7.8934745e+00  -6.8762111e+00
   7.9577044e+00  -7.1571874e+00
   8.0199069e+00  -7.3765505e+00
   8.0805223e+00  -7.5378735e+00
   8.1399816e+00  -7.6440913e+00
   8.1985914e+00  -7.6972970e+00
   8.2565836e+00  -7.6991500e+00
   8.3141455e+00  -7.6510946e+00
   8.3714361e+00  -7.5544782e+00
   8.4285972e+00  -7.4106194e+00
   8.4857605e+00  -7.2208466e+00
   8.5430537e+00  -6.9865194e+00
   8.6006055e+00  -6.7090378e+00
   8.6585501e+00  -6.3898399e+00
   8.7170335e+00  -6.0303903e+00
   8.7762198e+00  -5.6321537e+00
   8.8363015e+00  -5.1965505e+00
   8.8970801e+00  -4.7283012e+00
   8.9574439e+00  -4.2405282e+00
   9.0175554e+00  -3.7371409e+00
   9.0775742e+00  -3.2218394e+00
   9.1376505e+00  -2.6982481e+00
   9.1979316e+00  -2.1699280e+00
   9.2585685e+00  -1.6403839e+00
   9.3197223e+00  -1.1130686e+00
   9.3815723e+00  -5.9138481e-01
   9.4443261e+00  -7.8683406e-02
   9.4541783e+00  -8.4654506e-16
   9.4541783e+00   9.0404073e-13
   9.5180871e+00   4.9249792e-01
   9.5825712e+00   9.5359452e-01
   9.6480002e+00   1.3804216e+00
   9.7114321e+00   1.7513405e+00
   9.7733278e+00   2.0699932e+00
   9.8341103e+00   2.3394690e+00
   9.8940838e+00   2.5619677e+00
   9.9534815e+00   2.7392282e+00
   1.0012494e+01   2.8727628e+00
   1.0071286e+01   2.9639853e+00
   1.0130005e+01   3.0142857e+00
   1.0188793e+01   3.0250757e+00
   1.0247788e+01   2.9978157e+00
   1.0307132e+01   2.9340315e+00
   1.0366977e+01   2.8353206e+00
   1.0427492e+01   2.7033517e+00
   1.0488871e+01   2.5398549e+00
   1.0551351e+01   2.3465983e+00
   1.0613585e+01   2.1312936e+00
   1.0675493e+01   1.8987718e+00
   1.0737254e+01   1.6528732e+00
   1.0799034e+01   1.3973059e+00
   1.0860995e+01   1.1356888e+00
   1.0923300e+01   8.7157841e-01
   1.0986124e+01   6.0849027e-01
   1.1049660e+01   3.4992030e-01
   1.1114128e+01   9.9368303e-02
   1.1140830e+01   3.7669867e-13
   1.1140830e+01  -4.0245585e-14
   1.1206501e+01  -2.2686627e-01
   1.1273054e+01  -4.2558926e-01
   1.1339371e+01  -5.8882930e-01
   1.1403750e+01  -7.1132519e-01
   1.1466684e+01  -7.9481464e-01
   1.1528576e+01  -8.4063361e-01
   1.1589721e+01  -8.4981447e-01
   1.1650350e+01  -8.2327837e-01
   1.1710655e+01  -7.6193477e-01
   1.1770805e+01  -6.6673449e-01
   1.1830954e+01  -5.3869879e-01
   1.1891252e+01  -3.7893464e-01
   1.1951850e+01  -1.8864095e-01
   1.2004739e+01  -5.3290705e-15
   1.2004739e+01   4.2135739e-13
   1.2065796e+01   2.3773803e-01
   1.2130105e+01   5.0404643e-01
   1.2193956e+01   7.8060808e-01
   1.2257513e+01   1.0637665e+00
   1.2320966e+01   1.3501145e+00
   1.2384493e+01   1.6362637e+00
   1.2448267e+01   1.9188235e+00
   1.2512471e+01   2.1943806e+00
   1.2577297e+01   2.4594761e+00
   1.2642965e+01   2.7105746e+00
   1.2709734e+01   2.9440210e+00
   1.2777928e+01   3.1559726e+00
   1.2847971e+01   3.3422871e+00
   1.2919523e+01   3.4965506e+00
   1.2988663e+01   3.6084585e+00
   1.3055978e+01   3.6805398e+00
   1.3122009e+01   3.7147735e+00
   1.3187137e+01   3.7125867e+00
   1.3251651e+01   3.6751508e+00
   1.3315785e+01   3.6035305e+00
   1.3379742e+01   3.4987609e+00
   1.3443707e+01   3.3618877e+00
   1.3507860e+01   3.1939881e+00
   1.3572381e+01   2.9961771e+00
   1.3637465e+01   2.7696029e+00
   1.3703324e+01   2.5154294e+00
   1.3770209e+01   2.2348024e+00
   1.3838373e+01   1.9290279e+00
   1.3905986e+01   1.6097465e+00
   1.3973274e+01   1.2800419e+00
   1.4040462e+01   9.4278945e-01
   1.4107761e+01   6.0080056e-01
   1.4175380e+01   2.5683192e-01
   1.4226271e+01   6.5503158e-15
   1.4226271e+01  -5.6399330e-13
   1.4294425e+01  -3.3350204e-01
   1.4362461e+01  -6.4688033e-01
   1.4432173e+01  -9.4387532e-01
   1.4504019e+01  -1.2207996e+00
   1.4575187e+01  -1.4627764e+00
   1.4644206e+01  -1.6643134e+00
   1.4711670e+01  -1.8280772e+00
   1.4778041e+01  -1.9560543e+00
   1.4843658e+01  -2.0497224e+00
   1.4908787e+01  -2.1103205e+00
   1.4973651e+01  -2.1389877e+00
   1.5038449e+01  -2.1368382e+00
   1.5103369e+01  -2.1050031e+00
   1.5168599e+01  -2.0446527e+00
   1.5234334e+01  -1.9570068e+00
   1.5300788e+01  -1.8433343e+00
   1.5368204e+01  -1.7049418e+00
   1.5436880e+01  -1.5431472e+00
   1.5505633e+01  -1.3634813e+00
   1.5573975e+01  -1.1708302e+00
   1.5642146e+01  -9.6824974e-01
   1.5710370e+01  -7.5866395e-01
   1.5778864e+01  -5.4491382e-01
   1.5847852e+01  -3.2977634e-01
   1.5917577e+01  -1.1597881e-01
   1.5956317e+01  -3.3144321e-13
   1.5956317e+01   5.2735594e-15
   1.6027055e+01   1.9934859e-01
   1.6097908e+01   3.7634598e-01
   1.6171128e+01   5.3204658e-01
   1.6241800e+01   6.5341748e-01
   1.6310526e+01   7.4225630e-01
   1.6377900e+01   8.0011012e-01
   1.6444331e+01   8.2807428e-01
   1.6510128e+01   8.2705873e-01
   1.6575539e+01   7.9792132e-01
   1.6640781e+01   7.4153445e-01
   1.6706051e+01   6.5881998e-01
   1.6771540e+01   5.5076690e-01
   1.6837442e+01   4.1843818e-01
   1.6903967e+01   2.6296898e-01
   1.6971348e+01   8.5556138e-02
   1.7001634e+01   1.9616253e-13
   1.7001634e+01  -4.5861925e-13
   1.7070147e+01  -2.0024537e-01
   1.7137817e+01  -4.0133890e-01
   1.7205608e+01  -6.0240984e-01
   1.7273732e+01  -8.0043137e-01
   1.7342410e+01  -9.9236021e-01
   1.7411886e+01  -1.1751087e+00
   1.7482441e+01  -1.3455085e+00
   1.7554419e+01  -1.5002570e+00
   1.7628268e+01  -1.6358285e+00
   1.7704610e+01  -1.7483172e+00
   1.7779050e+01  -1.8285363e+00
   1.7851256e+01  -1.8768442e+00
   1.7921905e+01  -1.8949154e+00
   1.7991487e+01  -1.8839493e+00
   1.8060361e+01  -1.8449152e+00
   1.8128813e+01  -1.7786984e+00
   1.8197089e+01  -1.6861714e+00
   1.8265415e+01  -1.5682295e+00
   1.8334008e+01  -1.4258065e+00
   1.8403092e+01  -1.2598777e+00
   1.8472909e+01  -1.0714509e+00
   1.8543737e+01  -8.6154380e-01
   1.8615907e+01  -6.3114085e-01
   1.8688328e+01  -3.8636458e-01
   1.8760289e+01  -1.3298376e-01
   1.8797251e+01  -1.7486013e-15
   1.8797251e+01   8.2087115e-13
   1.8869027e+01   2.5634702e-01
   1.8939022e+01   4.9742108e-01
   1.9010087e+01   7.2955913e-01
   1.9082509e+01   9.4958233e-01
   1.9156715e+01   1.1543711e+00
   1.9233288e+01   1.3406176e+00
   1.9309321e+01   1.4976481e+00
   1.9382939e+01   1.6211737e+00
   1.9454836e+01   1.7133617e+00
   1.9525559e+01   1.7758070e+00
   1.9595500e+01   1.8096994e+00
   1.9664968e+01   1.8160501e+00
   1.9734224e+01   1.7958032e+00
   1.9803504e+01   1.7498924e+00
   1.9873036e+01   1.6792705e+00
   1.9943052e+01   1.5849206e+00
   2.0013802e+01   1.4678551e+00
   2.0085569e+01   1.3291010e+00
   2.0158697e+01   1.1696668e+00
   2.0232230e+01   9.9393397e-01
   2.0305277e+01   8.0715234e-01
   2.0378125e+01   6.1190873e-01
   2.0451047e+01   4.1065465e-01
   2.0524311e+01   2.0576037e-01
   2.0598020e+01   5.3568261e-15
   2.0598020e+01  -6.2558292e-13
   2.0671900e+01  -1.9727760e-01
   2.0745257e+01  -3.7555563e-01
   2.0820964e+01  -5.3795203e-01
   2.0896725e+01  -6.7572994e-01
   2.0970038e+01  -7.8338996e-01
   2.1041588e+01  -8.6265706e-01
   2.1111931e+01  -9.1484814e-01
   2.1181466e+01  -9.4095373e-01
   2.1250505e+01  -9.4183781e-01
   2.1319307e+01  -9.1833614e-01
   2.1388108e+01  -8.7130573e-01
   2.1457134e+01  -8.0164993e-01
   2.1526610e+01  -7.1032900e-01
   2.1596781e+01  -5.9836036e-01
   2.1667923e+01  -4.6680840e-01
   2.1740363e+01  -3.1676065e-01
   2.1813583e+01  -1.5147017e-01
   2.1876835e+01  -5.4647953e-13
   2.1876835e+01   9.7699626e-15
   2.1949526e+01   1.7582617e-01
   2.2019915e+01   3.3985627e-01
   2.2091226e+01   4.9638787e-01
   2.2163725e+01   6.4231243e-01
   2.2237797e+01   7.7450517e-01
   2.2313952e+01   8.8962500e-01
   2.2392423e+01   9.8344797e-01
   2.2468024e+01   1.0478985e+00
   2.2541487e+01   1.0846695e+00
   2.2613502e+01   1.0950943e+00
   2.2684542e+01   1.0801378e+00
   2.2754963e+01   1.0406230e+00
   2.2825052e+01   9.7733811e-01
   2.2895065e+01   8.9108783e-01
   2.2965241e+01   7.8271783e-01
   2.3035815e+01   6.5312381e-01
   2.3107040e+01   5.0324932e-01
   2.3179194e+01   3.3407210e-01
   2.3252607e+01   1.4657499e-01
   2.3306747e+01   6.2014283e-13
   2.3306747e+01  -8.3266727e-15
   2.3381335e+01  -2.0537110e-01
   2.3452789e+01  -3.9826237e-01
   2.3524942e+01  -5.8578620e-01
   2.3598043e+01  -7.6503159e-01
   2.3672429e+01  -9.3312221e-01
   2.3748522e+01  -1.0870582e+00
   2.3826891e+01  -1.2236307e+00
   2.3906651e+01  -1.3371218e+00
   2.3983579e+01  -1.4202129e+00
   2.4058443e+01  -1.4748680e+00
   2.4131921e+01  -1.5025883e+00
   2.4204480e+01  -1.5044574e+00
   2.4276480e+01  -1.4813811e+00
   2.4348216e+01  -1.4342018e+00
   2.4419953e+01  -1.3637535e+00
   2.4491946e+01  -1.2708878e+00
   2.4564450e+01  -1.1564826e+00
   2.4637743e+01  -1.0214365e+00
   2.4712142e+01  -8.6664828e-01
   2.4788030e+01  -6.9297499e-01
   2.4864079e+01  -5.0578298e-01
   2.4939653e+01  -3.0967218e-01
   2.5015071e+01  -1.0694501e-01
   2.5054196e+01  -9.1454622e-15
   2.5054196e+01   6.1464722e-13
   2.5129758e+01   2.0222703e-01
   2.5203327e+01   3.8707000e-01
   2.5278634e+01   5.6072058e-01
   2.5356125e+01   7.1991848e-01
   2.5435552e+01   8.5977250e-01
   2.5512133e+01   9.7006827e-01
   2.5586619e+01   1.0526929e+00
   2.5659695e+01   1.1091710e+00
   2.5731834e+01   1.1405789e+00
   2.5803394e+01   1.1478032e+00
   2.5874672e+01   1.1316665e+00
   2.5945931e+01   1.0929881e+00
   2.6017420e+01   1.0326141e+00
   2.6089390e+01   9.5142948e-01
   2.6162113e+01   8.5035810e-01
   2.6235895e+01   7.3034954e-01
   2.6311107e+01   5.9234939e-01
   2.6386843e+01   4.4011602e-01
   2.6462064e+01   2.7858818e-01
   2.6537084e+01   1.1013887e-01
   2.6585019e+01   7.0221606e-15
   2.6585019e+01  -5.1841864e-13
   2.6660140e+01  -1.6867895e-01
   2.6733369e+01  -3.2136970e-01
   2.6808293e+01  -4.6243880e-01
   2.6885351e+01  -5.8856522e-01
   2.6964656e+01  -6.9555673e-01
   2.7041069e+01  -7.7462193e-01
   2.7115342e+01  -8.2739361e-01
   2.7188171e+01  -8.5518719e-01
   2.7260039e+01  -8.5894749e-01
   2.7331304e+01  -8.3947672e-01
   2.7402265e+01  -7.9754269e-01
   2.7473182e+01  -7.3393064e-01
   2.7544304e+01  -6.4946810e-01
   2.7615877e+01  -5.4503432e-01
   2.7688168e+01  -4.2155858e-01
   2.7761473e+01  -2.8000717e-01
   2.7836152e+01  -1.2135480e-01
   2.7889752e+01  -5.2215177e-13
   2.7889752e+01   4.2604809e-15
   2.7965200e+01   1.7333099e-01
   2.8037438e+01   3.3454815e-01
   2.8110497e+01   4.8959721e-01
   2.8184640e+01   6.3556998e-01
   2.8260243e+01   7.6957102e-01
   2.8337789e+01   8.8853726e-01
   2.8417947e+01   9.8911528e-01
   2.8497027e+01   1.0637755e+00
   2.8573564e+01   1.1111816e+00
   2.8648333e+01   1.1328657e+00
   2.8721920e+01   1.1299332e+00
   2.8794747e+01   1.1032579e+00
   2.8867147e+01   1.0536309e+00
   2.8939409e+01   9.8183109e-01
   2.9011794e+01   8.8865849e-01
   2.9084564e+01   7.7494751e-01
   2.9157989e+01   6.4156647e-01
   2.9232372e+01   4.8940435e-01
   2.9308066e+01   3.1934035e-01
   2.9385057e+01   1.3333886e-01
   2.9437737e+01   5.8283933e-13
   2.9437737e+01  -1.5820678e-15
   2.9514093e+01  -1.9380370e-01
   2.9587393e+01  -3.7293374e-01
   2.9661816e+01  -5.4459526e-01
   2.9737662e+01  -7.0583107e-01
   2.9815405e+01  -8.5373868e-01
   2.9895692e+01  -9.8520464e-01
   2.9975655e+01  -1.0922244e+00
   3.0052975e+01  -1.1712245e+00
   3.0128436e+01  -1.2239390e+00
   3.0202658e+01  -1.2516368e+00
   3.0276083e+01  -1.2552728e+00
   3.0349055e+01  -1.2356753e+00
   3.0421873e+01  -1.1936351e+00
   3.0494804e+01  -1.1299482e+00
   3.0568117e+01  -1.0454345e+00
   3.0642086e+01  -9.4094085e-01
   3.0717019e+01  -8.1733052e-01
   3.0793278e+01  -6.7545545e-01
   3.0870921e+01  -5.1694123e-01
   3.0947913e+01  -3.4850947e-01
   3.1024587e+01  -1.7247791e-01
   3.1097502e+01  -5.3226867e-13
   3.1097502e+01   1.0769163e-14
   3.1174186e+01   1.7799945e-01
   3.1248747e+01   3.3906912e-01
   3.1325173e+01   4.8877441e-01
   3.1403945e+01   6.2385689e-01
   3.1483557e+01   7.3797007e-01
   3.1560430e+01   8.2481410e-01
   3.1635333e+01   8.8602992e-01
   3.1708914e+01   9.2288203e-01
   3.1781630e+01   9.3630271e-01
   3.1853832e+01   9.2709539e-01
   3.1925816e+01   8.9603185e-01
   3.1997848e+01   8.4389916e-01
   3.2070186e+01   7.7152167e-01
   3.2143093e+01   6.7976817e-01
   3.2216858e+01   5.6954709e-01
   3.2291814e+01   4.4178879e-01
   3.2368371e+01   2.9740813e-01
   3.2444694e+01   1.4221026e-01
   3.2511212e+01   3.9690473e-15
   3.2511212e+01  -9.8582253e-13
   3.2587117e+01  -1.6172579e-01
   3.2660387e+01  -3.0905126e-01
   3.2734997e+01  -4.4704384e-01
   3.2811291e+01  -5.7261170e-01
   3.2889831e+01  -6.8262938e-01
   3.2970189e+01  -7.7241580e-01
   3.3047636e+01  -8.3518206e-01
   3.3122954e+01  -8.7251645e-01
   3.3196845e+01  -8.8565214e-01
   3.3269795e+01  -8.7549214e-01
   3.3342172e+01  -8.4281577e-01
   3.3414278e+01  -7.8837518e-01
   3.3486386e+01  -7.1294109e-01
   3.3558753e+01  -6.1732358e-01
   3.3631643e+01  -5.0237811e-01
   3.3705337e+01  -3.6899990e-01
   3.3780162e+01  -2.1810522e-01
   3.3856511e+01  -5.0593250e-02
   3.3878586e+01  -1.2517765e-14
   3.3878586e+01   1.0386692e-12
   3.3955062e+01   1.7537097e-01
   3.4028292e+01   3.3840179e-01
   3.4102400e+01   4.9527289e-01
   3.4177662e+01   6.4313093e-01
   3.4254478e+01   7.7914411e-01
   3.4333368e+01   9.0031185e-01
   3.4415065e+01   1.0033385e+00
   3.4494716e+01   1.0796426e+00
   3.4571897e+01   1.1293297e+00
   3.4647399e+01   1.1539126e+00
   3.4721788e+01   1.1544614e+00
   3.4795481e+01   1.1318324e+00
   3.4868811e+01   1.0868055e+00
   3.4942069e+01   1.0201487e+00
   3.5015526e+01   9.3264748e-01
   3.5089454e+01   8.2511603e-01
   3.5164144e+01   6.9839332e-01
   3.5239921e+01   5.5332534e-01
   3.5317181e+01   3.9072672e-01
   3.5394984e+01   2.1467690e-01
   3.5472251e+01   3.0432482e-02
   3.5484726e+01   1.1088283e-12
   3.5484726e+01  -3.4590386e-15
   3.5561793e+01  -1.8494903e-01
   3.5636064e+01  -3.5423190e-01
   3.5711780e+01  -5.1458037e-01
   3.5789303e+01  -6.6296190e-01
   3.5869250e+01  -7.9638414e-01
   3.5949926e+01  -9.0833316e-01
   3.6027817e+01  -9.9288734e-01
   3.6103714e+01  -1.0517590e+00
   3.6178283e+01  -1.0862470e+00
   3.6251990e+01  -1.0973037e+00
   3.6325197e+01  -1.0857425e+00
   3.6398207e+01  -1.0523359e+00
   3.6471296e+01  -9.9786193e-01
   3.6544732e+01  -9.2312625e-01
   3.6618791e+01  -8.2896694e-01
   3.6693780e+01  -7.1624702e-01
   3.6770053e+01  -5.8583119e-01
   3.6848039e+01  -4.3857317e-01
   3.6925326e+01  -2.8145669e-01
   3.7002252e+01  -1.1680345e-01
   3.7055260e+01  -1.0045159e-12
   3.7055260e+01   5.9396932e-15
   3.7132159e+01   1.6613138e-01
   3.7206693e+01   3.1592103e-01
   3.7282991e+01   4.5472107e-01
   3.7361499e+01   5.7931098e-01
   3.7442193e+01   6.8544199e-01
   3.7519930e+01   7.6460595e-01
   3.7595492e+01   8.1843408e-01
   3.7669601e+01   8.4823110e-01
   3.7742752e+01   8.5493130e-01
   3.7815317e+01   8.3932503e-01
   3.7887605e+01   8.0216567e-01
   3.7959890e+01   7.4422022e-01
   3.8032431e+01   6.6629317e-01
   3.8105495e+01   5.6923455e-01
   3.8179366e+01   4.5393630e-01
   3.8254371e+01   3.2131601e-01
   3.8330908e+01   1.7228237e-01
   3.8407621e+01   1.1707838e-02
   3.8413047e+01   5.6725458e-15
   3.8413047e+01  -9.7733974e-13
   3.8489284e+01  -1.6241364e-01
   3.8562643e+01  -3.1197246e-01
   3.8637096e+01  -4.5385053e-01
   3.8712949e+01  -5.8510402e-01
   3.8790669e+01  -7.0278215e-01
   3.8870895e+01  -8.0368516e-01
   3.8951107e+01  -8.8134692e-01
   3.9028614e+01  -9.3261678e-01
   3.9104209e+01  -9.5900587e-01
   3.9178528e+01  -9.6162705e-01
   3.9252023e+01  -9.4133734e-01
   3.9325045e+01  -8.9890236e-01
   3.9397894e+01  -8.3507305e-01
   3.9470842e+01  -7.5062169e-01
   3.9544155e+01  -6.4635687e-01
   3.9618110e+01  -5.2312441e-01
   3.9693012e+01  -3.8179587e-01
   3.9769220e+01  -2.2324088e-01
   3.9846918e+01  -4.8893043e-02
   3.9867890e+01  -1.0651202e-14
   3.9867890e+01   1.0569531e-12
   3.9944921e+01   1.7880305e-01
   4.0018735e+01   3.4406584e-01
   4.0093601e+01   5.0240337e-01
   4.0169815e+01   6.5093253e-01
   4.0247834e+01   7.8680577e-01
   4.0328271e+01   9.0697400e-01
   4.0409732e+01   1.0055972e+00
   4.0488319e+01   1.0768788e+00
   4.0564843e+01   1.1225345e+00
   4.0639996e+01   1.1438582e+00
   4.0714260e+01   1.1417968e+00
   4.0788008e+01   1.1171577e+00
   4.0861548e+01   1.0707060e+00
   4.0935165e+01   1.0032100e+00
   4.1009129e+01   9.1546127e-01
   4.1083724e+01   8.0827872e-01
   4.1159261e+01   6.8249835e-01
   4.1236103e+01   5.3894653e-01
   4.1314589e+01   3.7863459e-01
   4.1392379e+01   2.0881540e-01
   4.1469816e+01   3.1755792e-02
   4.1483435e+01   1.0628581e-12
   4.1483435e+01   2.0816682e-17
   4.1560858e+01  -1.7668988e-01
   4.1635581e+01  -3.3694006e-01
   4.1711963e+01  -4.8719944e-01
   4.1790418e+01  -6.2434794e-01
   4.1871677e+01  -7.4527393e-01
   4.1950738e+01  -8.4006800e-01
   4.2027395e+01  -9.0886394e-01
   4.2102423e+01  -9.5315413e-01
   4.2176372e+01  -9.7399053e-01
   4.2249648e+01  -9.7221448e-01
   4.2322577e+01  -9.4859529e-01
   4.2395446e+01  -9.0389576e-01
   4.2468523e+01  -8.3890339e-01
   4.2542076e+01  -7.5444277e-01
   4.2616392e+01  -6.5137466e-01
   4.2691797e+01  -5.3058218e-01
   4.2768682e+01  -3.9293932e-01
   4.2846151e+01  -2.4206991e-01
   4.2923084e+01  -8.2882044e-02
   4.2961858e+01  -9.7748198e-13
   4.2961858e+01   2.9004577e-15
   4.3038590e+01   1.6147664e-01
   4.3112700e+01   3.0775788e-01
   4.3188327e+01   4.4413359e-01
   4.3265856e+01   5.6748741e-01
   4.3345940e+01   6.7466180e-01
   4.3425474e+01   7.5840830e-01
   4.3502406e+01   8.1619244e-01
   4.3577513e+01   8.4947111e-01
   4.3651403e+01   8.5931420e-01
   4.3724510e+01   8.4655711e-01
   4.3797175e+01   8.1195548e-01
   4.3869691e+01   7.5625784e-01
   4.3942326e+01   6.8024011e-01
   4.4015344e+01   5.8472009e-01
   4.4089018e+01   4.7055876e-01
   4.4163654e+01   3.3864970e-01
   4.4239613e+01   1.8989330e-01
   4.4316955e+01   2.6001273e-02
   4.4328787e+01   1.6379259e-14
   4.4328787e+01  -9.8722072e-13
   4.4405483e+01  -1.6732468e-01
   4.4479055e+01  -3.2197371e-01
   4.4553633e+01  -4.6969460e-01
   4.4629510e+01  -6.0760408e-01
   4.4707127e+01  -7.3283024e-01
   4.4787072e+01  -8.4229286e-01
   4.4868722e+01  -9.3115228e-01
   4.4947399e+01  -9.9295813e-01
   4.5023918e+01  -1.0293806e+00
   4.5099002e+01  -1.0416944e+00
   4.5173148e+01  -1.0308276e+00
   4.5246735e+01  -9.9757174e-01
   4.5320077e+01  -9.4268094e-01
   4.5393457e+01  -8.6691714e-01
   4.5467146e+01  -7.7107051e-01
   4.5541420e+01  -6.5596370e-01
   4.5616584e+01  -5.2244299e-01
   4.5692990e+01  -3.7135384e-01
   4.5771071e+01  -2.0349183e-01
   4.5848707e+01  -2.5840395e-02
   4.5859693e+01  -1.0528869e-12
   4.5859693e+01   1.9886870e-14
   4.5936927e+01   1.7930953e-01
   4.6011155e+01   3.4396560e-01
   4.6086661e+01   5.0056685e-01
   4.6163777e+01   6.4615899e-01
   4.6243046e+01   7.7782450e-01
   4.6325234e+01   8.9238100e-01
   4.6404685e+01   9.7973288e-01
   4.6481757e+01   1.0410023e+00
   4.6557237e+01   1.0776865e+00
   4.6631668e+01   1.0908282e+00
   4.6705455e+01   1.0812680e+00
   4.6778925e+01   1.0497768e+00
   4.6852367e+01   9.9711660e-01
   4.6926054e+01   9.2406940e-01
   4.7000263e+01   8.3144737e-01
   4.7075289e+01   7.2008901e-01
   4.7151472e+01   5.9084095e-01
   4.7229225e+01   4.4451881e-01
   4.7307146e+01   2.8591171e-01
   4.7384583e+01   1.1916597e-01
   4.7438134e+01   6.6613381e-16
   4.7438134e+01  -1.0214746e-12
   4.7515428e+01  -1.6932719e-01
   4.7590131e+01  -3.2243394e-01
   4.7666524e+01  -4.6520044e-01
   4.7745032e+01  -5.9447632e-01
   4.7826407e+01  -7.0708483e-01
   4.7905099e+01  -7.9310826e-01
   4.7981448e+01  -8.5355560e-01
   4.8056222e+01  -8.8984276e-01
   4.8129956e+01  -9.0296393e-01
   4.8203044e+01  -8.9373175e-01
   4.8275808e+01  -8.6290264e-01
   4.8348530e+01  -8.1123571e-01
   4.8421476e+01  -7.3952070e-01
   4.8494915e+01  -6.4858839e-01
   4.8569134e+01  -5.3930846e-01
   4.8644458e+01  -4.1257466e-01
   4.8721283e+01  -2.6927199e-01
   4.8798546e+01  -1.1348346e-01
   4.8852148e+01  -6.5919492e-15
   4.8852148e+01   9.7155617e-13
   4.8928897e+01   1.6201425e-01
   4.9002685e+01   3.0975688e-01
   4.9077758e+01   4.4886466e-01
   4.9154446e+01   5.7632497e-01
   4.9233294e+01   6.8911622e-01
   4.9315071e+01   7.8389995e-01
   4.9393814e+01   8.5174371e-01
   4.9470228e+01   8.9419133e-01
   4.9545089e+01   9.1258579e-01
   4.9618925e+01   9.0787521e-01
   4.9692129e+01   8.8085093e-01
   4.9765020e+01   8.3226009e-01
   4.9837882e+01   7.6285820e-01
   4.9910981e+01   6.7343326e-01
   4.9984587e+01   5.6481341e-01
   5.0058990e+01   4.3786223e-01
   5.0134519e+01   2.9346054e-01
   5.0211577e+01   1.3246854e-01
   5.0271254e+01   3.8302694e-15
   5.0271254e+01  -1.0275669e-12
   5.0348576e+01  -1.7329686e-01
   5.0422398e+01  -3.3259425e-01
   5.0497282e+01  -4.8485266e-01
   5.0573523e+01  -6.2717453e-01
   5.0651580e+01  -7.5669793e-01
   5.0732072e+01  -8.7034849e-01
   5.0813439e+01  -9.6225647e-01
   5.0891950e+01  -1.0272181e+00
   5.0968416e+01  -1.0668903e+00
   5.1043523e+01  -1.0825154e+00
   5.1117750e+01  -1.0750124e+00
   5.1191466e+01  -1.0451730e+00
   5.1264981e+01  -9.9375363e-01
   5.1338578e+01  -9.2151898e-01
   5.1412527e+01  -8.2926015e-01
   5.1487113e+01  -7.1779780e-01
   5.1562646e+01  -5.8797150e-01
   5.1639492e+01  -4.4061246e-01
   5.1717931e+01  -2.7686964e-01
   5.1795682e+01  -1.0400957e-01
   5.1840799e+01  -1.7957857e-14
   5.1840799e+01   1.0415557e-12
   5.1918204e+01   1.7672764e-01
   5.1992710e+01   3.3779363e-01
   5.2068693e+01   4.8977936e-01
   5.2146522e+01   6.2964713e-01
   5.2226831e+01   7.5438505e-01
   5.2307484e+01   8.5719180e-01
   5.2385392e+01   9.3329113e-01
   5.2461350e+01   9.8431057e-01
   5.2536010e+01   1.0114687e+00
   5.2609832e+01   1.0156743e+00
   5.2683176e+01   9.9771638e-01
   5.2756344e+01   9.5835311e-01
   5.2829613e+01   8.9835482e-01
   5.2903252e+01   8.1852261e-01
   5.2977542e+01   7.1969210e-01
   5.3052793e+01   6.0272415e-01
   5.3129371e+01   4.6847979e-01
   5.3207450e+01   3.1833787e-01
   5.3284860e+01   1.5896289e-01
   5.3358580e+01   9.9364961e-13
   5.3358580e+01  -3.3861802e-15
   5.3435660e+01  -1.6492778e-01
   5.3510045e+01  -3.1419303e-01
   5.3586004e+01  -4.5348901e-01
   5.3663931e+01  -5.7969592e-01
   5.3744511e+01  -6.8966538e-01
   5.3823889e+01  -7.7530278e-01
   5.3900741e+01  -8.3511166e-01
   5.3975847e+01  -8.7054311e-01
   5.4049790e+01  -8.8264721e-01
   5.4122993e+01  -8.7225424e-01
   5.4195792e+01  -8.4012065e-01
   5.4268478e+01  -7.8699775e-01
   5.4341318e+01  -7.1366428e-01
   5.4414579e+01  -6.2093980e-01
   5.4488539e+01  -5.0968484e-01
   5.4563512e+01  -3.8078896e-01
   5.4639871e+01  -2.3514263e-01
   5.4717289e+01  -7.5287527e-02
   5.4752169e+01  -1.3919421e-14
   5.4752169e+01   9.7905017e-13
   5.4828985e+01   1.6524012e-01
   5.4902696e+01   3.1690046e-01
   5.4977547e+01   4.6083316e-01
   5.5053849e+01   5.9409754e-01
   5.5132087e+01   7.1376057e-01
   5.5212931e+01   8.1663555e-01
   5.5293127e+01   8.9555146e-01
   5.5370689e+01   9.4830484e-01
   5.5446412e+01   9.7639329e-01
   5.5520913e+01   9.8090583e-01
   5.5594632e+01   9.6269103e-01
   5.5667916e+01   9.2251208e-01
   5.5741065e+01   8.6111923e-01
   5.5814350e+01   7.7928371e-01
   5.5888042e+01   6.7781134e-01
   5.5962425e+01   5.5754211e-01
   5.6037813e+01   4.1933688e-01
   5.6114582e+01   2.6404662e-01
   5.6192480e+01   9.4088186e-02
   5.6233727e+01   1.0486473e-12
   5.6233727e+01  -2.0539126e-15
   5.6311007e+01  -1.7595667e-01
   5.6385076e+01  -3.3750286e-01
   5.6460340e+01  -4.9136251e-01
   5.6537115e+01  -6.3460200e-01
   5.6615909e+01  -7.6432324e-01
   5.6697427e+01  -8.7738244e-01
   5.6777561e+01  -9.6531908e-01
   5.6855147e+01  -1.0269321e+00
   5.6930982e+01  -1.0637630e+00
   5.7005657e+01  -1.0769134e+00
   5.7079601e+01  -1.0672455e+00
   5.7153157e+01  -1.0355336e+00
   5.7226619e+01  -9.8253512e-01
   5.7300264e+01  -9.0902429e-01
   5.7374366e+01  -8.1580481e-01
   5.7449215e+01  -7.0370866e-01
   5.7525139e+01  -5.7358083e-01
   5.7602531e+01  -4.2624508e-01
   5.7680639e+01  -2.6511720e-01
   5.7758185e+01  -9.5537361e-02
   5.7800486e+01  -3.3861802e-15
   5.7800486e+01   1.0328821e-12
   5.7877813e+01   1.7221723e-01
   5.7952392e+01   3.2856591e-01
   5.8028544e+01   4.7522785e-01
   5.8106664e+01   6.0911359e-01
   5.8187436e+01   7.2713430e-01
   5.8267121e+01   8.2092516e-01
   5.8344258e+01   8.8861864e-01
   5.8419632e+01   9.3172898e-01
   5.8493833e+01   9.5135126e-01
   5.8567289e+01   9.4833976e-01
   5.8640339e+01   9.2346288e-01
   5.8713277e+01   8.7747628e-01
   5.8786373e+01   8.1115768e-01
   5.8859896e+01   7.2532135e-01
   5.8934128e+01   6.2081887e-01
   5.9009386e+01   4.9852726e-01
   5.9086049e+01   3.5932051e-01
   5.9163724e+01   2.0579728e-01
   5.9240802e+01   4.3771942e-02
   5.9261032e+01   9.7385294e-13
   5.9261032e+01  -1.5029644e-14
   5.9337849e+01  -1.6356554e-01
   5.9411894e+01  -3.1244786e-01
   5.9487337e+01  -4.5216049e-01
   5.9564535e+01  -5.7965513e-01
   5.9644082e+01  -6.9186602e-01
   5.9724888e+01  -7.8344262e-01
   5.9802827e+01  -8.4848820e-01
   5.9878695e+01  -8.8858136e-01
   5.9953182e+01  -9.0492960e-01
   6.0026767e+01  -8.9842518e-01
   6.0099817e+01  -8.6984167e-01
   6.0172639e+01  -8.1992599e-01
   6.0245507e+01  -7.4944180e-01
   6.0318689e+01  -6.5918889e-01
   6.0392456e+01  -5.5000769e-01
   6.0467109e+01  -4.2277159e-01
   6.0542992e+01  -2.7836498e-01
   6.0620535e+01  -1.1763879e-01
   6.0674227e+01  -1.9567681e-15
   6.0674227e+01   1.0131340e-12
   6.0751354e+01   1.6982511e-01
   6.0825151e+01   3.2571569e-01
   6.0900063e+01   4.7418049e-01
   6.0976391e+01   6.1229708e-01
   6.1054611e+01   7.3716773e-01
   6.1135376e+01   8.4566013e-01
   6.1216057e+01   9.3097136e-01
   6.1294021e+01   9.8978853e-01
   6.1370071e+01   1.0236788e+00
   6.1444849e+01   1.0337930e+00
   6.1518810e+01   1.0210086e+00
   6.1592310e+01   9.8610082e-01
   6.1665651e+01   9.2982262e-01
   6.1739109e+01   8.5294218e-01
   6.1812958e+01   7.5625846e-01
   6.1887479e+01   6.4060214e-01
   6.1962989e+01   5.0682316e-01
   6.2039860e+01   3.5576121e-01
   6.2118013e+01   1.8939515e-01
   6.2195524e+01   1.4416159e-02
   6.2201757e+01   3.0704606e-16
   6.2201757e+01  -1.0531784e-12
   6.2278968e+01  -1.7570249e-01
   6.2353252e+01  -3.3655589e-01
   6.2428883e+01  -4.8892159e-01
   6.2506207e+01  -6.2981297e-01
   6.2585795e+01  -7.5626859e-01
   6.2667640e+01  -8.6405916e-01
   6.2746454e+01  -9.4451354e-01
   6.2823047e+01  -9.9937388e-01
   6.2898164e+01  -1.0300175e+00
   6.2972314e+01  -1.0374196e+00
   6.3045882e+01  -1.0223921e+00
   6.3119186e+01  -9.8569604e-01
   6.3192508e+01  -9.2809391e-01
   6.3266121e+01  -8.5037430e-01
   6.3340300e+01  -7.5335900e-01
   6.3415346e+01  -6.3789709e-01
   6.3491606e+01  -5.0484436e-01
   6.3569508e+01  -3.5502042e-01
   6.3647183e+01  -1.9430734e-01
   6.3724429e+01  -2.6032677e-02
   6.3736123e+01  -5.9466321e-15
   6.3736123e+01   1.0088180e-12
   6.3813279e+01   1.6820889e-01
   6.3887715e+01   3.2078619e-01
   6.3963704e+01   4.6361584e-01
   6.4041636e+01   5.9360109e-01
   6.4122185e+01   7.0763119e-01
   6.4201857e+01   7.9778610e-01
   6.4278958e+01   8.6191179e-01
   6.4354271e+01   9.0150198e-01
   6.4428393e+01   9.1764356e-01
   6.4501755e+01   9.1118418e-01
   6.4574698e+01   8.8288749e-01
   6.4647515e+01   8.3350619e-01
   6.4720477e+01   7.6381680e-01
   6.4793849e+01   6.7463417e-01
   6.4867913e+01   5.6681243e-01
   6.4942981e+01   4.4123358e-01
   6.5019426e+01   2.9877996e-01
   6.5097012e+01   1.4175558e-01
   6.5163193e+01   7.0776718e-15
   6.5163193e+01  -1.9815816e-12
   6.5240165e+01  -1.6535140e-01
   6.5314017e+01  -3.1624256e-01
   6.5389129e+01  -4.5876561e-01
   6.5465825e+01  -5.8992708e-01
   6.5544637e+01  -7.0674005e-01
   6.5626315e+01  -8.0592125e-01
   6.5705439e+01  -8.7865329e-01
   6.5782173e+01  -9.2577066e-01
   6.5857299e+01  -9.4866543e-01
   6.5931360e+01  -9.4832200e-01
   6.6004761e+01  -9.2554768e-01
   6.6077828e+01  -8.8109491e-01
   6.6150846e+01  -8.1571835e-01
   6.6224084e+01  -7.3020136e-01
   6.6297814e+01  -6.2536498e-01
   6.6372325e+01  -5.0206409e-01
   6.6447946e+01  -3.6117018e-01
   6.6525074e+01  -2.0353457e-01
   6.6602607e+01  -3.3568984e-02
   6.6617428e+01  -1.6889268e-14
   6.6617428e+01   2.0524762e-12
   6.6694446e+01   1.7271608e-01
   6.6768403e+01   3.3159320e-01
   6.6843527e+01   4.8281642e-01
   6.6920135e+01   6.2345870e-01
   6.6998724e+01   7.5061544e-01
   6.7079984e+01   8.6113700e-01
   6.7160216e+01   9.4709518e-01
   6.7237858e+01   1.0067253e+00
   6.7313705e+01   1.0415655e+00
   6.7388363e+01   1.0527237e+00
   6.7462265e+01   1.0410628e+00
   6.7535758e+01   1.0073552e+00
   6.7609139e+01   9.5235681e-01
   6.7682683e+01   8.7684030e-01
   6.7756663e+01   7.8160920e-01
   6.7831366e+01   6.6749697e-01
   6.7907116e+01   5.3535266e-01
   6.7984299e+01   3.8600821e-01
   6.8062373e+01   2.2245402e-01
   6.8139861e+01   5.0460191e-02
   6.8161976e+01   2.0747570e-12
   6.8161976e+01  -1.0907941e-14
   6.8239221e+01  -1.7354044e-01
   6.8313626e+01  -3.3169914e-01
   6.8389492e+01  -4.8073545e-01
   6.8467188e+01  -6.1760913e-01
   6.8547340e+01  -7.3929323e-01
   6.8627992e+01  -8.3928215e-01
   6.8705879e+01  -9.1262612e-01
   6.8781796e+01  -9.6093723e-01
   6.8856401e+01  -9.8542735e-01
   6.8930157e+01  -9.8699991e-01
   6.9003425e+01  -9.6643980e-01
   6.9076507e+01  -9.2450278e-01
   6.9149679e+01  -8.6195806e-01
   6.9223211e+01  -7.7960703e-01
   6.9297381e+01  -6.7828711e-01
   6.9372497e+01  -5.5886273e-01
   6.9448920e+01  -4.2220094e-01
   6.9526936e+01  -2.6945928e-01
   6.9604271e+01  -1.0757419e-01
   6.9653668e+01  -8.6181062e-15
   6.9653668e+01   1.9961394e-12
   6.9730658e+01   1.6605193e-01
   6.9804851e+01   3.1696552e-01
   6.9880498e+01   4.5852000e-01
   6.9957966e+01   5.8764984e-01
   7.0037877e+01   7.0127750e-01
   7.0118273e+01   7.9310652e-01
   7.0195913e+01   8.5856191e-01
   7.0271589e+01   8.9919481e-01
   7.0345955e+01   9.1617005e-01
   7.0419470e+01   9.1036485e-01
   7.0492494e+01   8.8254997e-01
   7.0565326e+01   8.3347481e-01
   7.0638240e+01   7.6390773e-01
   7.0711503e+01   6.7465371e-01
   7.0785390e+01   5.6655769e-01
   7.0860205e+01   4.4049553e-01
   7.0936302e+01   2.9735021e-01
   7.1014078e+01   1.3806598e-01
   7.1077679e+01   1.9915458e-12
   7.1077679e+01  -2.4841240e-14
   7.1154763e+01  -1.6823698e-01
   7.1228590e+01  -3.2218025e-01
   7.1303605e+01  -4.6823540e-01
   7.1380121e+01  -6.0344452e-01
   7.1458640e+01  -7.2486894e-01
   7.1539862e+01  -8.2930723e-01
   7.1619737e+01  -9.0880116e-01
   7.1697068e+01  -9.6224145e-01
   7.1772646e+01  -9.9110683e-01
   7.1847062e+01  -9.9645895e-01
   7.1920742e+01  -9.7913763e-01
   7.1994026e+01  -9.3990552e-01
   7.2067208e+01  -8.7951571e-01
   7.2140561e+01  -7.9874344e-01
   7.2214355e+01  -6.9839824e-01
   7.2288877e+01  -5.7932240e-01
   7.2364450e+01  -4.4237614e-01
   7.2441457e+01  -2.8840451e-01
   7.2519299e+01  -1.2060016e-01
   7.2572641e+01  -2.0721896e-12
   7.2572641e+01   1.6486812e-14
   7.2649907e+01   1.7452047e-01
   7.2724031e+01   3.3422298e-01
   7.2799432e+01   4.8575851e-01
   7.2876439e+01   6.2615562e-01
   7.2955591e+01   7.5247338e-01
   7.3037655e+01   8.6149385e-01
   7.3116991e+01   9.4353096e-01
   7.3193949e+01   9.9968538e-01
   7.3269314e+01   1.0314145e+00
   7.3343630e+01   1.0397375e+00
   7.3417298e+01   1.0254822e+00
   7.3490647e+01   9.8941228e-01
   7.3563964e+01   9.3228701e-01
   7.3637521e+01   8.5488873e-01
   7.3711592e+01   7.5803253e-01
   7.3786472e+01   6.4256235e-01
   7.3862498e+01   5.0933284e-01
   7.3940080e+01   3.5917087e-01
   7.4017880e+01   1.9682179e-01
   7.4095190e+01   2.6590124e-02
   7.4106991e+01   2.0427549e-12
   7.4106991e+01  -1.1622647e-14
   7.4184151e+01  -1.7053239e-01
   7.4258536e+01  -3.2563053e-01
   7.4334420e+01  -4.7132083e-01
   7.4412177e+01  -6.0453754e-01
   7.4492453e+01  -7.2221419e-01
   7.4572657e+01  -8.1724869e-01
   7.4650179e+01  -8.8592437e-01
   7.4725809e+01  -9.2979657e-01
   7.4800179e+01  -9.5001763e-01
   7.4873737e+01  -9.4746380e-01
   7.4946835e+01  -9.2290902e-01
   7.5019771e+01  -8.7710681e-01
   7.5092819e+01  -8.1082916e-01
   7.5166245e+01  -7.2488344e-01
   7.5240330e+01  -6.2011489e-01
   7.5315382e+01  -4.9739673e-01
   7.5391766e+01  -3.5760451e-01
   7.5469570e+01  -2.0232959e-01
   7.5546718e+01  -3.8255597e-02
   7.5564185e+01  -1.9938010e-12
   7.5564185e+01   7.2372663e-15
   7.5641014e+01   1.6579872e-01
   7.5715005e+01   3.1715545e-01
   7.5790334e+01   4.5972854e-01
   7.5867343e+01   5.9050192e-01
   7.5946601e+01   7.0645389e-01
   7.6028093e+01   8.0337497e-01
   7.6106568e+01   8.7334573e-01
   7.6182830e+01   9.1802614e-01
   7.6257618e+01   9.3872029e-01
   7.6331438e+01   9.3636259e-01
   7.6404672e+01   9.1174284e-01
   7.6477633e+01   8.6561132e-01
   7.6550604e+01   7.9872804e-01
   7.6623850e+01   7.1188528e-01
   7.6697644e+01   6.0591402e-01
   7.6772282e+01   4.8167799e-01
   7.6848102e+01   3.4005362e-01
   7.6925521e+01   1.8188888e-01
   7.7002856e+01   1.2927192e-02
   7.7008608e+01   1.4887397e-14
   7.7008608e+01  -2.0326258e-12
   7.7085497e+01  -1.7048389e-01
   7.7159404e+01  -3.2721736e-01
   7.7234496e+01  -4.7613034e-01
   7.7311092e+01  -6.1428381e-01
   7.7389694e+01  -7.3875336e-01
   7.7471003e+01  -8.4635854e-01
   7.7550969e+01  -9.2897592e-01
   7.7628388e+01  -9.8543344e-01
   7.7704054e+01  -1.0172333e+00
   7.7778556e+01  -1.0254527e+00
   7.7852323e+01  -1.0109399e+00
   7.7925696e+01  -9.7446215e-01
   7.7998970e+01  -9.1677420e-01
   7.8072417e+01  -8.3865110e-01
   7.8146310e+01  -7.4090050e-01
   7.8220936e+01  -6.2436129e-01
   7.8296619e+01  -4.8988866e-01
   7.8373747e+01  -3.3832079e-01
   7.8451678e+01  -1.7290582e-01
   7.8528719e+01  -7.3940853e-14
   7.8528719e+01   2.0113633e-12
   7.8606077e+01   1.7405457e-01
   7.8680330e+01   3.3267817e-01
   7.8755963e+01   4.8259974e-01
   7.8833322e+01   6.2080270e-01
   7.8912991e+01   7.4429812e-01
   7.8994437e+01   8.4822448e-01
   7.9072928e+01   9.2506224e-01
   7.9149271e+01   9.7650362e-01
   7.9224183e+01   1.0038664e+00
   7.9298161e+01   1.0080984e+00
   7.9371582e+01   9.9000048e-01
   7.9444759e+01   9.5033012e-01
   7.9517971e+01   8.8985135e-01
   7.9591489e+01   8.0935692e-01
   7.9665589e+01   7.0967454e-01
   7.9740572e+01   5.9166022e-01
   7.9816788e+01   4.5617671e-01
   7.9894667e+01   3.0404941e-01
   7.9972184e+01   1.4158257e-01
   8.0036689e+01   2.0223823e-12
   8.0036689e+01  -6.3005157e-15
   8.0113795e+01  -1.6832650e-01
   8.0188048e+01  -3.2130629e-01
   8.0263764e+01  -4.6496620e-01
   8.0341310e+01  -5.9624261e-01
   8.0421310e+01  -7.1206896e-01
   8.0501721e+01  -8.0599456e-01
   8.0579385e+01  -8.7348842e-01
   8.0655095e+01  -9.1611452e-01
   8.0729500e+01  -9.3504542e-01
   8.0803062e+01  -9.3116361e-01
   8.0876136e+01  -9.0524325e-01
   8.0949024e+01  -8.5803578e-01
   8.1021999e+01  -7.9031043e-01
   8.1095330e+01  -7.0287205e-01
   8.1169291e+01  -5.9656437e-01
   8.1244189e+01  -4.7226097e-01
   8.1320381e+01  -3.3084103e-01
   8.1398201e+01  -1.7337608e-01
   8.1475335e+01  -7.0464440e-03
   8.1478520e+01  -2.0059024e-12
   8.1478520e+01   7.9589113e-15
   8.1555304e+01   1.6711073e-01
   8.1629205e+01   3.2024521e-01
   8.1704359e+01   4.6507998e-01
   8.1781095e+01   5.9863868e-01
   8.1859944e+01   7.1794711e-01
   8.1941656e+01   8.1974182e-01
   8.2020866e+01   8.9507531e-01
   8.2097679e+01   9.4469532e-01
   8.2172876e+01   9.7001472e-01
   8.2247006e+01   9.7203124e-01
   8.2320473e+01   9.5155919e-01
   8.2393603e+01   9.0935442e-01
   8.2466684e+01   8.4617271e-01
   8.2539986e+01   7.6279690e-01
   8.2613779e+01   6.6004628e-01
   8.2688355e+01   5.3877293e-01
   8.2764043e+01   3.9984451e-01
   8.2841241e+01   2.4410752e-01
   8.2918842e+01   7.5942338e-02
   8.2952540e+01   2.0631691e-12
   8.2952540e+01  -6.8001160e-15
   8.3029627e+01  -1.7262798e-01
   8.3103654e+01  -3.3087717e-01
   8.3178925e+01  -4.8106054e-01
   8.3255765e+01  -6.2021719e-01
   8.3334701e+01  -7.4540862e-01
   8.3416475e+01  -8.5342550e-01
   8.3495997e+01  -9.3515612e-01
   8.3573086e+01  -9.9092240e-01
   8.3648528e+01  -1.0221925e+00
   8.3722883e+01  -1.0300022e+00
   8.3796560e+01  -1.0151848e+00
   8.3869892e+01  -9.7850441e-01
   8.3943168e+01  -9.2071855e-01
   8.4016659e+01  -8.4260731e-01
   8.4090641e+01  -7.4498387e-01
   8.4165403e+01  -6.2869139e-01
   8.4241278e+01  -4.9458616e-01
   8.4318667e+01  -3.4350101e-01
   8.4396487e+01  -1.7964948e-01
   8.4473787e+01  -7.8194372e-03
   8.4477230e+01  -5.4296845e-15
   8.4477230e+01   2.0616633e-12
   8.4554350e+01   1.7175281e-01
   8.4628650e+01   3.2835799e-01
   8.4704384e+01   4.7589801e-01
   8.4781915e+01   6.1133690e-01
   8.4861855e+01   7.3164616e-01
   8.4942654e+01   8.3081801e-01
   8.5020639e+01   9.0328148e-01
   8.5096606e+01   9.5065598e-01
   8.5171229e+01   9.7417030e-01
   8.5244978e+01   9.7473346e-01
   8.5318219e+01   9.5313110e-01
   8.5391255e+01   9.1011790e-01
   8.5464364e+01   8.4646140e-01
   8.5537814e+01   7.6296157e-01
   8.5611881e+01   6.6045514e-01
   8.5686871e+01   5.3980731e-01
   8.5763140e+01   4.0188835e-01
   8.5841131e+01   2.4752629e-01
   8.5918445e+01   8.3916517e-02
   8.5956668e+01   1.9854118e-12
   8.5956668e+01  -3.1072367e-14
   8.6033615e+01  -1.6720187e-01
   8.6107709e+01  -3.1957770e-01
   8.6183189e+01  -4.6296879e-01
   8.6260407e+01  -5.9434124e-01
   8.6339951e+01  -7.1065811e-01
   8.6421013e+01  -8.0681705e-01
   8.6499167e+01  -8.7621678e-01
   8.6575212e+01  -9.2048056e-01
   8.6649852e+01  -9.4086015e-01
   8.6723574e+01  -9.3826967e-01
   8.6796748e+01  -9.1349302e-01
   8.6869684e+01  -8.6728103e-01
   8.6942660e+01  -8.0039733e-01
   8.7015942e+01  -7.1363898e-01
   8.7089804e+01  -6.0784176e-01
   8.7164546e+01  -4.8387298e-01
   8.7240513e+01  -3.4260991e-01
   8.7318133e+01  -1.8489585e-01
   8.7395393e+01  -1.7204141e-02
   8.7403100e+01  -4.7566118e-15
   8.7403100e+01   2.0301885e-12
   8.7479951e+01   1.6917551e-01
   8.7553862e+01   3.2443532e-01
   8.7628996e+01   4.7162386e-01
   8.7705677e+01   6.0778238e-01
   8.7784423e+01   7.2996190e-01
   8.7865961e+01   8.3494080e-01
   8.7945516e+01   9.1407967e-01
   8.8022608e+01   9.6728800e-01
   8.8098024e+01   9.9602207e-01
   8.8172330e+01   1.0013160e+00
   8.8245941e+01   9.8400008e-01
   8.8319190e+01   9.4483545e-01
   8.8392367e+01   8.8457757e-01
   8.8465745e+01   8.0400561e-01
   8.8539594e+01   7.0393328e-01
   8.8614205e+01   5.8520620e-01
   8.8689903e+01   4.4868571e-01
   8.8767084e+01   2.9521367e-01
   8.8844843e+01   1.2865969e-01
   8.8902099e+01   2.0488611e-12
   8.8902099e+01  -2.8199665e-14
   8.8979318e+01  -1.7324654e-01
   8.9053460e+01  -3.3152620e-01
   8.9128923e+01  -4.8136167e-01
   8.9206044e+01  -6.1975954e-01
   8.9285382e+01  -7.4375097e-01
   8.9367375e+01  -8.4965724e-01
   8.9446278e+01  -9.2817887e-01
   8.9522901e+01  -9.8106279e-01
   8.9598010e+01  -1.0097043e+00
   8.9672124e+01  -1.0150834e+00
   8.9745633e+01  -9.9801210e-01
   8.9818856e+01  -9.5924978e-01
   8.9892078e+01  -8.9955743e-01
   8.9965569e+01  -8.1972262e-01
   9.0039603e+01  -7.2056741e-01
   9.0114478e+01  -6.0294306e-01
   9.0190534e+01  -4.6771053e-01
   9.0268190e+01  -3.1569958e-01
   9.0345813e+01  -1.5235468e-01
   9.0414748e+01  -2.0190793e-12
   9.0414748e+01   2.6978419e-14
   9.0491916e+01   1.7002120e-01
   9.0566168e+01   3.2466706e-01
   9.0641863e+01   4.7015113e-01
   9.0719362e+01   6.0342200e-01
   9.0799280e+01   7.2143424e-01
   9.0879938e+01   8.1808490e-01
   9.0957801e+01   8.8813592e-01
   9.1033664e+01   9.3318363e-01
   9.1108193e+01   9.5443513e-01
   9.1181856e+01   9.5278864e-01
   9.1255015e+01   9.2902473e-01
   9.1327974e+01   8.8389630e-01
   9.1401008e+01   8.1817125e-01
   9.1474385e+01   7.3265134e-01
   9.1548382e+01   6.2817624e-01
   9.1623301e+01   5.0561503e-01
   9.1699499e+01   3.6584267e-01
   9.1777419e+01   2.0969259e-01
   9.1854648e+01   4.4463389e-02
   9.1874793e+01   1.0838552e-14
   9.1874793e+01  -2.0074845e-12
   9.1951656e+01  -1.6744841e-01
   9.2025640e+01  -3.2051466e-01
   9.2100935e+01  -4.6498455e-01
   9.2177879e+01  -5.9785690e-01
   9.2257028e+01  -7.1613181e-01
   9.2338856e+01  -8.1615506e-01
   9.2417594e+01  -8.8900159e-01
   9.2494052e+01  -9.3637520e-01
   9.2568993e+01  -9.5963253e-01
   9.2642936e+01  -9.5973166e-01
   9.2716270e+01  -9.3747221e-01
   9.2789313e+01  -8.9360735e-01
   9.2862348e+01  -8.2889616e-01
   9.2935642e+01  -7.4412772e-01
   9.3009469e+01  -6.4012857e-01
   9.3084122e+01  -5.1775747e-01
   9.3159938e+01  -3.7788622e-01
   9.3237329e+01  -2.2135978e-01
   9.3314776e+01  -5.3505520e-02
   9.3338621e+01  -8.2225893e-15
   9.3338621e+01   2.0466545e-12
   9.3415601e+01   1.7109599e-01
   9.3489583e+01   3.2797886e-01
   9.3564806e+01   4.7675059e-01
   9.3641597e+01   6.1444789e-01
   9.3720482e+01   7.3812381e-01
   9.3802202e+01   8.4455697e-01
   9.3881667e+01   9.2473510e-01
   9.3958700e+01   9.7899651e-01
   9.4034088e+01   1.0087975e+00
   9.4108389e+01   1.0151666e+00
   9.4182012e+01   9.9893325e-01
   9.4255289e+01   9.6085966e-01
   9.4328508e+01   9.0170281e-01
   9.4401942e+01   8.2224329e-01
   9.4475863e+01   7.2329559e-01
   9.4550561e+01   6.0570509e-01
   9.4626368e+01   4.7033117e-01
   9.4703682e+01   3.1801088e-01
   9.4781448e+01   1.5292979e-01
   9.4849896e+01   2.0655699e-12
   9.4849896e+01  -4.5241588e-15
   9.4927139e+01  -1.7247955e-01
   9.5001352e+01  -3.2968780e-01
   9.5076948e+01  -4.7811376e-01
   9.5154275e+01  -6.1473607e-01
   9.5233920e+01  -7.3655314e-01
   9.5315244e+01  -8.3859456e-01
   9.5393630e+01  -9.1363132e-01
   9.5469883e+01  -9.6333740e-01
   9.5544715e+01  -9.8901199e-01
   9.5618619e+01  -9.9159393e-01
   9.5691970e+01  -9.7187958e-01
   9.5765080e+01  -9.3062506e-01
   9.5838228e+01  -8.6859457e-01
   9.5911682e+01  -7.8658231e-01
   9.5985720e+01  -6.8541838e-01
   9.6060640e+01  -5.6596196e-01
   9.6136793e+01  -4.2907969e-01
   9.6214609e+01  -2.7560157e-01
   9.6292053e+01  -1.1189911e-01
   9.6342820e+01  -3.8441472e-15
   9.6342820e+01   2.0272811e-12
   9.6419856e+01   1.6858387e-01
   9.6494007e+01   3.2213534e-01
   9.6569563e+01   4.6666057e-01
   9.6646877e+01   5.9912116e-01
   9.6726545e+01   7.1648023e-01
   9.6807493e+01   8.1332156e-01
   9.6885567e+01   8.8343248e-01
   9.6961567e+01   9.2843159e-01
   9.7036184e+01   9.4955981e-01
   9.7109898e+01   9.4772811e-01
   9.7183079e+01   9.2372035e-01
   9.7256033e+01   8.7828853e-01
   9.7329038e+01   8.1219775e-01
   9.7402362e+01   7.2624644e-01
   9.7476278e+01   6.2127124e-01
   9.7551088e+01   4.9813948e-01
   9.7627140e+01   3.5772701e-01
   9.7704868e+01   2.0087309e-01
   9.7782130e+01   3.4305644e-02
   9.7797567e+01   1.5536183e-14
   9.7797567e+01  -2.0143748e-12
   9.7874433e+01  -1.6861455e-01
   9.7948382e+01  -3.2305945e-01
   9.8023595e+01  -4.6918300e-01
   9.8100406e+01  -6.0400620e-01
   9.8179348e+01  -7.2455693e-01
   9.8261182e+01  -8.2757305e-01
   9.8340337e+01  -9.0384713e-01
   9.8417114e+01  -9.5440376e-01
   9.8492296e+01  -9.8065816e-01
   9.8566424e+01  -9.8360611e-01
   9.8639901e+01  -9.6406234e-01
   9.8713051e+01  -9.2278392e-01
   9.8786162e+01  -8.6052794e-01
   9.8859502e+01  -7.7807831e-01
   9.8933345e+01  -6.7625486e-01
   9.9007981e+01  -5.5590943e-01
   9.9083743e+01  -4.1790821e-01
   9.9161032e+01  -2.6309422e-01
   9.9238639e+01  -9.6055337e-02
   9.9281434e+01  -1.4585555e-14
   9.9281434e+01   2.0518587e-12
   9.9358539e+01   1.7218356e-01
   9.9432608e+01   3.2971902e-01
   9.9507967e+01   4.7892796e-01
   9.9584950e+01   6.1682814e-01
   9.9664101e+01   7.4045746e-01
   9.9746197e+01   8.4656493e-01
   9.9825300e+01   9.2540110e-01
   9.9902060e+01   9.7849333e-01
   9.9977257e+01   1.0072679e+00
   1.0000000e+02   1.0113675e+00


==> figuresAndData/limitCycle_6thOrder_num+1+4+6+4+1_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999990e-01
   1.2057055e-03   9.9999637e-01
   6.2294784e-03   9.9990294e-01
   1.7262091e-02   9.9925425e-01
   2.9425356e-02   9.9783162e-01
   4.2652466e-02   9.9544119e-01
   5.5956248e-02   9.9214958e-01
   6.9348206e-02   9.8793689e-01
   8.2830933e-02   9.8278423e-01
   9.6407180e-02   9.7667233e-01
   1.1007978e-01   9.6958155e-01
   1.2385164e-01   9.6149189e-01
   1.3772578e-01   9.5238297e-01
   1.5170531e-01   9.4223404e-01
   1.6579345e-01   9.3102395e-01
   1.7999351e-01   9.1873116e-01
   1.9447651e-01   9.0517094e-01
   2.0943502e-01   8.9008774e-01
   2.2486445e-01   8.7338984e-01
   2.4076327e-01   8.5498227e-01
   2.5713070e-01   8.3476897e-01
   2.7396677e-01   8.1265288e-01
   2.9127231e-01   7.8853602e-01
   3.0904901e-01   7.6231964e-01
   3.2729939e-01   7.3390427e-01
   3.4602689e-01   7.0318986e-01
   3.6523592e-01   6.7007587e-01
   3.8493187e-01   6.3446138e-01
   4.0484629e-01   5.9677709e-01
   4.2496583e-01   5.5703295e-01
   4.4529996e-01   5.1519935e-01
   4.6585824e-01   4.7124745e-01
   4.8665069e-01   4.2514863e-01
   5.0768787e-01   3.7687461e-01
   5.2898091e-01   3.2639746e-01
   5.5054157e-01   2.7368975e-01
   5.7238232e-01   2.1872461e-01
   5.9451640e-01   1.6147581e-01
   6.1695792e-01   1.0191789e-01
   6.3972195e-01   4.0026248e-02
   6.5417357e-01   2.5673907e-16
   6.5417357e-01  -1.9567681e-14
   6.7727627e-01  -6.4563425e-02
   7.0096923e-01  -1.3094261e-01
   7.2504420e-01  -1.9838404e-01
   7.4952763e-01  -2.6677121e-01
   7.7444257e-01  -3.3595835e-01
   7.9981432e-01  -4.0578398e-01
   8.2567068e-01  -4.7606868e-01
   8.5204229e-01  -5.4661295e-01
   8.7896313e-01  -6.1719476e-01
   9.0647112e-01  -6.8756660e-01
   9.3460881e-01  -7.5745198e-01
   9.6342435e-01  -8.2654126e-01
   9.9297269e-01  -8.9448653e-01
   1.0233171e+00  -9.6089532e-01
   1.0545313e+00  -1.0253226e+00
   1.0867024e+00  -1.0872608e+00
   1.1199348e+00  -1.1461258e+00
   1.1543561e+00  -1.2012393e+00
   1.1901261e+00  -1.2518027e+00
   1.2274512e+00  -1.2968593e+00
   1.2666077e+00  -1.3352346e+00
   1.3079871e+00  -1.3654362e+00
   1.3521869e+00  -1.3854640e+00
   1.3986141e+00  -1.3924134e+00
   1.4443189e+00  -1.3847538e+00
   1.4893838e+00  -1.3628196e+00
   1.5339365e+00  -1.3269073e+00
   1.5780825e+00  -1.2772784e+00
   1.6219100e+00  -1.2141777e+00
   1.6654960e+00  -1.1378441e+00
   1.7089087e+00  -1.0485184e+00
   1.7522106e+00  -9.4644809e-01
   1.7954603e+00  -8.3189003e-01
   1.8387139e+00  -7.0511270e-01
   1.8820265e+00  -5.6639702e-01
   1.9254531e+00  -4.1603649e-01
   1.9690502e+00  -2.5433662e-01
   2.0138248e+00  -7.7770586e-02
   2.0327816e+00  -8.4376950e-15
   2.0327816e+00   1.0944023e-13
   2.0780999e+00   1.9054871e-01
   2.1178770e+00   3.6127380e-01
   2.1575258e+00   5.3363370e-01
   2.1971172e+00   7.0691207e-01
   2.2366957e+00   8.8028675e-01
   2.2763045e+00   1.0529320e+00
   2.3159865e+00   1.2240170e+00
   2.3557854e+00   1.3927037e+00
   2.3957477e+00   1.5581517e+00
   2.4368311e+00   1.7230920e+00
   2.4790177e+00   1.8859387e+00
   2.5223119e+00   2.0450509e+00
   2.5667348e+00   2.1986994e+00
   2.6123262e+00   2.3450589e+00
   2.6591475e+00   2.4821971e+00
   2.7072887e+00   2.6080577e+00
   2.7568777e+00   2.7204325e+00
   2.8080980e+00   2.8169126e+00
   2.8597661e+00   2.8929797e+00
   2.9102547e+00   2.9457994e+00
   2.9597855e+00   2.9762832e+00
   3.0085703e+00   2.9851785e+00
   3.0567718e+00   2.9730738e+00
   3.1045202e+00   2.9404680e+00
   3.1519241e+00   2.8878110e+00
   3.1990772e+00   2.8155294e+00
   3.2460630e+00   2.7240412e+00
   3.2929582e+00   2.6137668e+00
   3.3398352e+00   2.4851353e+00
   3.3867643e+00   2.3385876e+00
   3.4338153e+00   2.1745787e+00
   3.4810596e+00   1.9935779e+00
   3.5285718e+00   1.7960661e+00
   3.5764320e+00   1.5825330e+00
   3.6247284e+00   1.3534704e+00
   3.6735602e+00   1.1093626e+00
   3.7228328e+00   8.5179021e-01
   3.7717448e+00   5.8646125e-01
   3.8203876e+00   3.1464201e-01
   3.8688524e+00   3.7528144e-02
   3.8753475e+00   1.6089213e-13
   3.8753475e+00  -3.5110803e-15
   3.9237175e+00  -2.7927438e-01
   3.9681212e+00  -5.3347640e-01
   4.0126879e+00  -7.8471049e-01
   4.0574655e+00  -1.0314516e+00
   4.1025208e+00  -1.2722438e+00
   4.1479258e+00  -1.5056069e+00
   4.1937608e+00  -1.7300290e+00
   4.2401164e+00  -1.9439561e+00
   4.2870985e+00  -2.1457776e+00
   4.3348339e+00  -2.3338064e+00
   4.3834788e+00  -2.5062486e+00
   4.4332334e+00  -2.6611584e+00
   4.4843654e+00  -2.7963639e+00
   4.5347014e+00  -2.9045327e+00
   4.5840271e+00  -2.9856042e+00
   4.6325562e+00  -3.0405986e+00
   4.6804610e+00  -3.0703183e+00
   4.7278777e+00  -3.0754200e+00
   4.7749185e+00  -3.0564787e+00
   4.8216790e+00  -3.0140252e+00
   4.8682437e+00  -2.9485703e+00
   4.9146894e+00  -2.8606206e+00
   4.9610876e+00  -2.7506883e+00
   5.0075072e+00  -2.6192977e+00
   5.0540158e+00  -2.4669890e+00
   5.1006817e+00  -2.2943202e+00
   5.1475755e+00  -2.1018660e+00
   5.1947723e+00  -1.8902163e+00
   5.2423532e+00  -1.6599713e+00
   5.2904087e+00  -1.4117333e+00
   5.3383295e+00  -1.1500853e+00
   5.3858533e+00  -8.7835092e-01
   5.4330752e+00  -5.9794529e-01
   5.4800830e+00  -3.1023034e-01
   5.5269562e+00  -1.6547023e-02
   5.5295709e+00  -3.4035275e-15
   5.5295709e+00   3.5649261e-13
   5.5763830e+00   2.9626249e-01
   5.6199183e+00   5.7020821e-01
   5.6636073e+00   8.4165604e-01
   5.7074968e+00   1.1089777e+00
   5.7516492e+00   1.3706062e+00
   5.7961320e+00   1.6249518e+00
   5.8410198e+00   1.8703942e+00
   5.8863965e+00   2.1052723e+00
   5.9323596e+00   2.3278705e+00
   5.9790247e+00   2.5363992e+00
   6.0265334e+00   2.7289668e+00
   6.0750643e+00   2.9035374e+00
   6.1248530e+00   3.0578648e+00
   6.1752270e+00   3.1870994e+00
   6.2245752e+00   3.2863267e+00
   6.2730804e+00   3.3565882e+00
   6.3209244e+00   3.3987871e+00
   6.3682499e+00   3.4136498e+00
   6.4151735e+00   3.4018014e+00
   6.4617936e+00   3.3638128e+00
   6.5081964e+00   3.3002299e+00
   6.5544596e+00   3.2115924e+00
   6.6006551e+00   3.0984458e+00
   6.6468516e+00   2.9613493e+00
   6.6931158e+00   2.8008807e+00
   6.7395150e+00   2.6176381e+00
   6.7861180e+00   2.4122408e+00
   6.8329970e+00   2.1853266e+00
   6.8802302e+00   1.9375481e+00
   6.9279036e+00   1.6695650e+00
   6.9758164e+00   1.3838587e+00
   7.0233020e+00   1.0863149e+00
   7.0704540e+00   7.7855052e-01
   7.1173633e+00   4.6208511e-01
   7.1641112e+00   1.3841301e-01
   7.1838114e+00   2.4980018e-15
   7.1838114e+00  -3.9845904e-13
   7.2304727e+00  -3.2921346e-01
   7.2741658e+00  -6.3627371e-01
   7.3180060e+00  -9.4106426e-01
   7.3620422e+00  -1.2418167e+00
   7.4063372e+00  -1.5368216e+00
   7.4509586e+00  -1.8243470e+00
   7.4959809e+00  -2.1026307e+00
   7.5414882e+00  -2.3698697e+00
   7.5875775e+00  -2.6242065e+00
   7.6343639e+00  -2.8637095e+00
   7.6819881e+00  -3.0863450e+00
   7.7306273e+00  -3.2899355e+00
   7.7805143e+00  -3.4720940e+00
   7.8313230e+00  -3.6283191e+00
   7.8810860e+00  -3.7513817e+00
   7.9299827e+00  -3.8424446e+00
   7.9782012e+00  -3.9025504e+00
   8.0258892e+00  -3.9325315e+00
   8.0731664e+00  -3.9330993e+00
   8.1201342e+00  -3.9048998e+00
   8.1668808e+00  -3.8485483e+00
   8.2134857e+00  -3.7646510e+00
   8.2600227e+00  -3.6538198e+00
   8.3065619e+00  -3.5166812e+00
   8.3531718e+00  -3.3538820e+00
   8.3999210e+00  -3.1660920e+00
   8.4468801e+00  -2.9540046e+00
   8.4941235e+00  -2.7183347e+00
   8.5417312e+00  -2.4598139e+00
   8.5897921e+00  -2.1791831e+00
   8.6382505e+00  -1.8781752e+00
   8.6862805e+00  -1.5639660e+00
   8.7339763e+00  -1.2383942e+00
   8.7814314e+00  -9.0317715e-01
   8.8287294e+00  -5.6000126e-01
   8.8759476e+00  -2.1052947e-01
   8.9040722e+00  -1.8041124e-15
   8.9040722e+00   8.5187413e-13
   8.9512836e+00   3.5355799e-01
   8.9957870e+00   6.8337587e-01
   9.0405057e+00   1.0090461e+00
   9.0854899e+00   1.3285483e+00
   9.1308106e+00   1.6399525e+00
   9.1765458e+00   1.9412952e+00
   9.2227837e+00   2.2305676e+00
   9.2696266e+00   2.5057004e+00
   9.3171962e+00   2.7645411e+00
   9.3656416e+00   3.0048217e+00
   9.4151524e+00   3.2241103e+00
   9.4659793e+00   3.4197336e+00
   9.5162825e+00   3.5822919e+00
   9.5655481e+00   3.7102482e+00
   9.6139895e+00   3.8049181e+00
   9.6617848e+00   3.8673484e+00
   9.7090740e+00   3.8983827e+00
   9.7559717e+00   3.8987496e+00
   9.8025749e+00   3.8691161e+00
   9.8489691e+00   3.8101212e+00
   9.8952313e+00   3.7223976e+00
   9.9414332e+00   3.6065856e+00
   9.9876431e+00   3.4633419e+00
   1.0033928e+01   3.2933460e+00
   1.0080356e+01   3.0973017e+00
   1.0126995e+01   2.8759387e+00
   1.0173918e+01   2.6300095e+00
   1.0221206e+01   2.3602857e+00
   1.0268944e+01   2.0675490e+00
   1.0316768e+01   1.7556892e+00
   1.0364174e+01   1.4302658e+00
   1.0411256e+01   1.0931403e+00
   1.0458105e+01   7.4607911e-01
   1.0504801e+01   3.9081732e-01
   1.0551418e+01   2.9066589e-02
   1.0555133e+01   8.8989233e-13
   1.0555133e+01  -8.3266727e-17
   1.0601741e+01  -3.6456487e-01
   1.0645776e+01  -7.0677350e-01
   1.0689990e+01  -1.0457821e+00
   1.0734433e+01  -1.3795629e+00
   1.0779171e+01  -1.7061606e+00
   1.0824276e+01  -2.0235909e+00
   1.0869830e+01  -2.3298311e+00
   1.0915922e+01  -2.6228061e+00
   1.0962662e+01  -2.9003701e+00
   1.1010179e+01  -3.1602803e+00
   1.1058633e+01  -3.4001580e+00
   1.1108232e+01  -3.6174296e+00
   1.1158425e+01  -3.8063679e+00
   1.1208108e+01  -3.9612003e+00
   1.1257192e+01  -4.0814799e+00
   1.1305530e+01  -4.1672500e+00
   1.1353279e+01  -4.2194859e+00
   1.1400566e+01  -4.2390141e+00
   1.1447501e+01  -4.2265661e+00
   1.1494176e+01  -4.1828247e+00
   1.1540673e+01  -4.1084542e+00
   1.1587069e+01  -4.0041187e+00
   1.1633432e+01  -3.8704953e+00
   1.1679833e+01  -3.7082815e+00
   1.1726339e+01  -3.5181997e+00
   1.1773018e+01  -3.3009992e+00
   1.1819941e+01  -3.0574553e+00
   1.1867186e+01  -2.7883658e+00
   1.1914834e+01  -2.4945445e+00
   1.1962980e+01  -2.1768104e+00
   1.2010906e+01  -1.8418743e+00
   1.2058453e+01  -1.4934415e+00
   1.2105714e+01  -1.1334327e+00
   1.2152778e+01  -7.6370704e-01
   1.2199723e+01  -3.8609404e-01
   1.2246622e+01  -2.4009366e-03
   1.2246913e+01  -9.2847041e-13
   1.2246913e+01   7.5950531e-15
   1.2293837e+01   3.8569660e-01
   1.2338281e+01   7.4800975e-01
   1.2382926e+01   1.1064824e+00
   1.2427825e+01   1.4589570e+00
   1.2473047e+01   1.8033611e+00
   1.2518669e+01   2.1375899e+00
   1.2564775e+01   2.4594947e+00
   1.2611466e+01   2.7668677e+00
   1.2658858e+01   3.0574205e+00
   1.2707094e+01   3.3287527e+00
   1.2756355e+01   3.5783061e+00
   1.2806876e+01   3.8032923e+00
   1.2857322e+01   3.9948377e+00
   1.2907038e+01   4.1497400e+00
   1.2955889e+01   4.2680273e+00
   1.3004057e+01   4.3508879e+00
   1.3051691e+01   4.3992893e+00
   1.3098909e+01   4.4140542e+00
   1.3145815e+01   4.3959270e+00
   1.3192496e+01   4.3456144e+00
   1.3239032e+01   4.2638114e+00
   1.3285496e+01   4.1512187e+00
   1.3331959e+01   4.0085537e+00
   1.3378488e+01   3.8365571e+00
   1.3425153e+01   3.6359967e+00
   1.3472022e+01   3.4076682e+00
   1.3519171e+01   3.1523935e+00
   1.3566677e+01   2.8710160e+00
   1.3614630e+01   2.5643922e+00
   1.3662885e+01   2.2350863e+00
   1.3710706e+01   1.8904807e+00
   1.3758189e+01   1.5326672e+00
   1.3805426e+01   1.1636068e+00
   1.3852502e+01   7.8522232e-01
   1.3899491e+01   3.9940808e-01
   1.3946468e+01   8.0367039e-03
   1.3947428e+01   2.4581032e-15
   1.3947428e+01  -9.4972120e-13
   1.3994462e+01  -3.9279725e-01
   1.4039097e+01  -7.6163156e-01
   1.4083960e+01  -1.1258560e+00
   1.4129102e+01  -1.4832173e+00
   1.4174596e+01  -1.8315587e+00
   1.4220522e+01  -2.1686856e+00
   1.4266972e+01  -2.4923533e+00
   1.4314051e+01  -2.8002483e+00
   1.4361886e+01  -3.0899632e+00
   1.4410634e+01  -3.3589591e+00
   1.4460495e+01  -3.6045092e+00
   1.4511031e+01  -3.8208235e+00
   1.4561025e+01  -4.0008245e+00
   1.4610171e+01  -4.1434249e+00
   1.4658533e+01  -4.2494484e+00
   1.4706279e+01  -4.3199916e+00
   1.4753542e+01  -4.3559582e+00
   1.4800434e+01  -4.3581376e+00
   1.4847048e+01  -4.3272587e+00
   1.4893470e+01  -4.2640251e+00
   1.4939775e+01  -4.1691368e+00
   1.4986034e+01  -4.0433046e+00
   1.5032315e+01  -3.8872602e+00
   1.5078686e+01  -3.7017607e+00
   1.5125215e+01  -3.4875920e+00
   1.5171971e+01  -3.2455685e+00
   1.5219030e+01  -2.9765302e+00
   1.5266471e+01  -2.6813374e+00
   1.5314386e+01  -2.3608605e+00
   1.5362247e+01  -2.0205580e+00
   1.5409709e+01  -1.6654994e+00
   1.5456866e+01  -1.2977378e+00
   1.5503807e+01  -9.1923950e-01
   1.5550611e+01  -5.3193640e-01
   1.5597352e+01  -1.3773459e-01
   1.5613532e+01  -9.6650465e-13
   1.5613532e+01   3.1363800e-15
   1.5660281e+01   3.9806483e-01
   1.5704702e+01   7.7326147e-01
   1.5749326e+01   1.1445267e+00
   1.5794206e+01   1.5096140e+00
   1.5839411e+01   1.8663604e+00
   1.5885017e+01   2.2125689e+00
   1.5931111e+01   2.5459972e+00
   1.5977792e+01   2.8643411e+00
   1.6025178e+01   3.1652120e+00
   1.6073411e+01   3.4461043e+00
   1.6122674e+01   3.7043467e+00
   1.6173203e+01   3.9370262e+00
   1.6223207e+01   4.1333063e+00
   1.6272738e+01   4.2928522e+00
   1.6321496e+01   4.4148030e+00
   1.6369578e+01   4.5000701e+00
   1.6417129e+01   4.5496373e+00
   1.6464269e+01   4.5643477e+00
   1.6511098e+01   4.5449651e+00
   1.6557705e+01   4.4922159e+00
   1.6604167e+01   4.4068159e+00
   1.6650559e+01   4.2894877e+00
   1.6696950e+01   4.1409716e+00
   1.6743409e+01   3.9620332e+00
   1.6790002e+01   3.7534664e+00
   1.6836800e+01   3.5160948e+00
   1.6883876e+01   3.2507693e+00
   1.6931310e+01   2.9583637e+00
   1.6979188e+01   2.6397661e+00
   1.7027356e+01   2.2977218e+00
   1.7075091e+01   1.9398139e+00
   1.7122488e+01   1.5682087e+00
   1.7169641e+01   1.1849381e+00
   1.7216631e+01   7.9199497e-01
   1.7263534e+01   3.9134294e-01
   1.7308694e+01   1.7785218e-12
   1.7308694e+01  -1.7800206e-12
   1.7355584e+01  -4.0739254e-01
   1.7400218e+01  -7.9144621e-01
   1.7445074e+01  -1.1710036e+00
   1.7490204e+01  -1.5437513e+00
   1.7535681e+01  -1.9074670e+00
   1.7581583e+01  -2.2598915e+00
   1.7628002e+01  -2.5987157e+00
   1.7675041e+01  -2.9215630e+00
   1.7722826e+01  -3.2259636e+00
   1.7771511e+01  -3.5093185e+00
   1.7821292e+01  -3.7688434e+00
   1.7871628e+01  -3.9981038e+00
   1.7921414e+01  -4.1902587e+00
   1.7970749e+01  -4.3452530e+00
   1.8019291e+01  -4.4622108e+00
   1.8067200e+01  -4.5422674e+00
   1.8114614e+01  -4.5863816e+00
   1.8161647e+01  -4.5953851e+00
   1.8208394e+01  -4.5700428e+00
   1.8254942e+01  -4.5110895e+00
   1.8301367e+01  -4.4192545e+00
   1.8347742e+01  -4.2952773e+00
   1.8394135e+01  -4.1399180e+00
   1.8440613e+01  -3.9539630e+00
   1.8487246e+01  -3.7382284e+00
   1.8534104e+01  -3.4935600e+00
   1.8581261e+01  -3.2208308e+00
   1.8628799e+01  -2.9209352e+00
   1.8676807e+01  -2.5947793e+00
   1.8724777e+01  -2.2478125e+00
   1.8772342e+01  -1.8853859e+00
   1.8819596e+01  -1.5096381e+00
   1.8866630e+01  -1.1226135e+00
   1.8913523e+01  -7.2631961e-01
   1.8960350e+01  -3.2273595e-01
   1.8997348e+01  -4.0523140e-15
   1.8997348e+01   1.9870217e-12
   1.9044181e+01   4.0899027e-01
   1.9088792e+01   7.9466609e-01
   1.9133629e+01   1.1756947e+00
   1.9178745e+01   1.5497388e+00
   1.9224212e+01   1.9145535e+00
   1.9270110e+01   2.2678554e+00
   1.9316529e+01   2.6073104e+00
   1.9363576e+01   2.9305142e+00
   1.9411375e+01   3.2349668e+00
   1.9460085e+01   3.5180342e+00
   1.9509903e+01   3.7768910e+00
   1.9560095e+01   4.0042512e+00
   1.9609746e+01   4.1943352e+00
   1.9658952e+01   4.3470856e+00
   1.9707377e+01   4.4616657e+00
   1.9755181e+01   4.5391951e+00
   1.9802497e+01   4.5806224e+00
   1.9849439e+01   4.5867742e+00
   1.9896101e+01   4.5584129e+00
   1.9942568e+01   4.4962734e+00
   1.9988917e+01   4.4010863e+00
   2.0035218e+01   4.2735934e+00
   2.0081540e+01   4.1145580e+00
   2.0127950e+01   3.9247703e+00
   2.0174518e+01   3.7050508e+00
   2.0221312e+01   3.4562497e+00
   2.0268408e+01   3.1792446e+00
   2.0315886e+01   2.8749349e+00
   2.0363837e+01   2.5442308e+00
   2.0411691e+01   2.1931064e+00
   2.0459144e+01   1.8265381e+00
   2.0506290e+01   1.4466629e+00
   2.0553220e+01   1.0555308e+00
   2.0600011e+01   6.5515518e-01
   2.0646739e+01   2.4752204e-01
   2.0674805e+01   1.9904911e-12
   2.0674805e+01  -2.0816682e-14
   2.0721539e+01  -4.1255038e-01
   2.0766058e+01  -8.0202841e-01
   2.0810792e+01  -1.1871761e+00
   2.0855794e+01  -1.5656588e+00
   2.0901136e+01  -1.9352301e+00
   2.0946894e+01  -2.2936072e+00
   2.0993158e+01  -2.6384585e+00
   2.1040030e+01  -2.9673862e+00
   2.1087632e+01  -3.2779013e+00
   2.1136115e+01  -3.5673879e+00
   2.1185669e+01  -3.8330503e+00
   2.1235884e+01  -4.0689472e+00
   2.1285541e+01  -4.2673991e+00
   2.1334751e+01  -4.4283752e+00
   2.1383377e+01  -4.5513574e+00
   2.1431358e+01  -4.6366943e+00
   2.1478830e+01  -4.6853632e+00
   2.1525909e+01  -4.6982182e+00
   2.1572693e+01  -4.6760403e+00
   2.1619268e+01  -4.6195770e+00
   2.1665713e+01  -4.5295683e+00
   2.1712100e+01  -4.4067633e+00
   2.1758498e+01  -4.2519315e+00
   2.1804974e+01  -4.0658688e+00
   2.1851598e+01  -3.8494013e+00
   2.1898439e+01  -3.6033855e+00
   2.1945571e+01  -3.3287060e+00
   2.1993075e+01  -3.0262705e+00
   2.2041040e+01  -2.6969994e+00
   2.2089100e+01  -2.3453310e+00
   2.2136743e+01  -1.9776600e+00
   2.2184066e+01  -1.5961885e+00
   2.2231159e+01  -1.2030059e+00
   2.2278103e+01  -8.0016292e-01
   2.2324973e+01  -3.8968077e-01
   2.2368877e+01  -2.4036328e-14
   2.2368877e+01   2.0029534e-12
   2.2415746e+01   4.1675859e-01
   2.2460438e+01   8.1013370e-01
   2.2505358e+01   1.1987597e+00
   2.2550560e+01   1.5802576e+00
   2.2596117e+01   1.9523417e+00
   2.2642109e+01   2.3126873e+00
   2.2688629e+01   2.6589178e+00
   2.2735782e+01   2.9885853e+00
   2.2783696e+01   3.2991440e+00
   2.2832531e+01   3.5879110e+00
   2.2882488e+01   3.8520075e+00
   2.2932520e+01   4.0826591e+00
   2.2982014e+01   4.2757163e+00
   2.3031087e+01   4.4311902e+00
   2.3079526e+01   4.5484368e+00
   2.3127350e+01   4.6280990e+00
   2.3174692e+01   4.6711307e+00
   2.3221663e+01   4.6783714e+00
   2.3268357e+01   4.6505964e+00
   2.3314860e+01   4.5885540e+00
   2.3361247e+01   4.4929886e+00
   2.3407590e+01   4.3646565e+00
   2.3453958e+01   4.2043358e+00
   2.3500417e+01   4.0128323e+00
   2.3547037e+01   3.7909825e+00
   2.3593888e+01   3.5396532e+00
   2.3641045e+01   3.2597391e+00
   2.3688590e+01   2.9521563e+00
   2.3736614e+01   2.6178321e+00
   2.3784528e+01   2.2629574e+00
   2.3832044e+01   1.8924584e+00
   2.3879259e+01   1.5085100e+00
   2.3926261e+01   1.1132006e+00
   2.3973128e+01   7.0858136e-01
   2.4019936e+01   2.9667570e-01
   2.4053273e+01   2.0259905e-12
   2.4053273e+01  -4.2188475e-15
   2.4100092e+01  -4.1699768e-01
   2.4144737e+01  -8.1071119e-01
   2.4189608e+01  -1.1997546e+00
   2.4234757e+01  -1.5817458e+00
   2.4280258e+01  -1.9543947e+00
   2.4326190e+01  -2.3153724e+00
   2.4372644e+01  -2.6622987e+00
   2.4419727e+01  -2.9927223e+00
   2.4467563e+01  -3.3040952e+00
   2.4516311e+01  -3.5937336e+00
   2.4566169e+01  -3.8587596e+00
   2.4616183e+01  -4.0907777e+00
   2.4665655e+01  -4.2851354e+00
   2.4714701e+01  -4.4418357e+00
   2.4763153e+01  -4.5603171e+00
   2.4810985e+01  -4.6410579e+00
   2.4858329e+01  -4.6850165e+00
   2.4905297e+01  -4.6930361e+00
   2.4951985e+01  -4.6658945e+00
   2.4998478e+01  -4.6043406e+00
   2.5044851e+01  -4.5091193e+00
   2.5091176e+01  -4.3809866e+00
   2.5137523e+01  -4.2207205e+00
   2.5183958e+01  -4.0291264e+00
   2.5230550e+01  -3.8070406e+00
   2.5277370e+01  -3.5553300e+00
   2.5324491e+01  -3.2748894e+00
   2.5371995e+01  -2.9666360e+00
   2.5419972e+01  -2.6314983e+00
   2.5467867e+01  -2.2754318e+00
   2.5515360e+01  -1.9035977e+00
   2.5562547e+01  -1.5181794e+00
   2.5609516e+01  -1.1212696e+00
   2.5656348e+01  -7.1492368e-01
   2.5703115e+01  -3.0116861e-01
   2.5736766e+01  -2.0188295e-12
   2.5736766e+01   2.3425706e-14
   2.5783541e+01   4.1909355e-01
   2.5828149e+01   8.1497797e-01
   2.5872979e+01   1.2062943e+00
   2.5918085e+01   1.5906610e+00
   2.5963538e+01   1.9657876e+00
   2.6009418e+01   2.3293455e+00
   2.6055814e+01   2.6789555e+00
   2.6102833e+01   3.0121688e+00
   2.6150598e+01   3.3264415e+00
   2.6199265e+01   3.6190968e+00
   2.6249029e+01   3.8872681e+00
   2.6299043e+01   4.1229714e+00
   2.6348510e+01   4.3209269e+00
   2.6397546e+01   4.4811335e+00
   2.6446081e+01   4.6032229e+00
   2.6493988e+01   4.6873053e+00
   2.6541400e+01   4.7343498e+00
   2.6588430e+01   4.7452120e+00
   2.6635175e+01   4.7206781e+00
   2.6681720e+01   4.6615038e+00
   2.6728142e+01   4.5684392e+00
   2.6774512e+01   4.4422450e+00
   2.6820901e+01   4.2837033e+00
   2.6867375e+01   4.0936238e+00
   2.6914004e+01   3.8728467e+00
   2.6960856e+01   3.6222435e+00
   2.7008008e+01   3.3427136e+00
   2.7055540e+01   3.0351792e+00
   2.7103542e+01   2.7005747e+00
   2.7151521e+01   2.3443860e+00
   2.7199093e+01   1.9722188e+00
   2.7246354e+01   1.5862823e+00
   2.7293393e+01   1.1886870e+00
   2.7340292e+01   7.8150499e-01
   2.7387125e+01   3.6677933e-01
   2.7428026e+01   3.3306691e-14
   2.7428026e+01  -2.0141111e-12
   2.7474864e+01  -4.2058378e-01
   2.7519554e+01  -8.1780301e-01
   2.7564474e+01  -1.2102175e+00
   2.7609677e+01  -1.5954240e+00
   2.7655236e+01  -1.9711131e+00
   2.7701231e+01  -2.3349358e+00
   2.7747756e+01  -2.6844905e+00
   2.7794916e+01  -3.0173034e+00
   2.7842841e+01  -3.3308016e+00
   2.7891688e+01  -3.6222732e+00
   2.7941661e+01  -3.8888077e+00
   2.7991581e+01  -4.1209729e+00
   2.8040967e+01  -4.3153314e+00
   2.8089934e+01  -4.4719018e+00
   2.8138364e+01  -4.5902250e+00
   2.8186183e+01  -4.6706114e+00
   2.8233521e+01  -4.7140163e+00
   2.8280489e+01  -4.7212858e+00
   2.8327183e+01  -4.6932021e+00
   2.8373685e+01  -4.6305201e+00
   2.8420072e+01  -4.5339912e+00
   2.8466417e+01  -4.4043794e+00
   2.8512786e+01  -4.2424707e+00
   2.8559249e+01  -4.0490791e+00
   2.8605873e+01  -3.8250500e+00
   2.8652729e+01  -3.5712592e+00
   2.8699892e+01  -3.2886111e+00
   2.8747444e+01  -2.9780313e+00
   2.8795476e+01  -2.6404571e+00
   2.8843381e+01  -2.2822833e+00
   2.8890890e+01  -1.9083568e+00
   2.8938098e+01  -1.5208720e+00
   2.8985094e+01  -1.1219377e+00
   2.9031957e+01  -7.1362539e-01
   2.9078761e+01  -2.9797846e-01
   2.9111943e+01  -2.0327073e-12
   2.9111943e+01   1.6264767e-14
   2.9158759e+01   4.2075944e-01
   2.9203423e+01   8.1823559e-01
   2.9248312e+01   1.2110198e+00
   2.9293481e+01   1.5967095e+00
   2.9339002e+01   1.9729942e+00
   2.9384955e+01   2.3375249e+00
   2.9431431e+01   2.6879003e+00
   2.9478535e+01   3.0216480e+00
   2.9526396e+01   3.3361979e+00
   2.9575170e+01   3.6288435e+00
   2.9625056e+01   3.8966829e+00
   2.9674990e+01   4.1307601e+00
   2.9724383e+01   4.3270015e+00
   2.9773353e+01   4.4854184e+00
   2.9821817e+01   4.6056228e+00
   2.9869663e+01   4.6877777e+00
   2.9917021e+01   4.7328450e+00
   2.9964003e+01   4.7416757e+00
   3.0010705e+01   4.7150544e+00
   3.0057212e+01   4.6537370e+00
   3.0103600e+01   4.5584750e+00
   3.0149940e+01   4.4300313e+00
   3.0196303e+01   4.2691910e+00
   3.0242754e+01   4.0767668e+00
   3.0289362e+01   3.8536027e+00
   3.0336198e+01   3.6005734e+00
   3.0383337e+01   3.3185821e+00
   3.0430860e+01   3.0085543e+00
   3.0478856e+01   2.6714270e+00
   3.0526769e+01   2.3132151e+00
   3.0574281e+01   1.9391029e+00
   3.0621487e+01   1.5512939e+00
   3.0668476e+01   1.1519000e+00
   3.0715327e+01   7.4299540e-01
   3.0762115e+01   3.2662557e-01
   3.0798388e+01   2.0309865e-12
   3.0798388e+01  -2.4036328e-14
   3.0845184e+01  -4.2186834e-01
   3.0889836e+01  -8.2045715e-01
   3.0934713e+01  -1.2143506e+00
   3.0979870e+01  -1.6011456e+00
   3.1025378e+01  -1.9785310e+00
   3.1071319e+01  -2.3441571e+00
   3.1117782e+01  -2.6956224e+00
   3.1164875e+01  -3.0304543e+00
   3.1212723e+01  -3.3460826e+00
   3.1261483e+01  -3.6398010e+00
   3.1311356e+01  -3.9087084e+00
   3.1361303e+01  -4.1439369e+00
   3.1410709e+01  -4.3412489e+00
   3.1459691e+01  -4.5006549e+00
   3.1508172e+01  -4.6217745e+00
   3.1556034e+01  -4.7047527e+00
   3.1603408e+01  -4.7505549e+00
   3.1650407e+01  -4.7600357e+00
   3.1697125e+01  -4.7339828e+00
   3.1743649e+01  -4.6731547e+00
   3.1790053e+01  -4.5783055e+00
   3.1836410e+01  -4.4502012e+00
   3.1882789e+01  -4.2896290e+00
   3.1929257e+01  -4.0974047e+00
   3.1975883e+01  -3.8743749e+00
   3.2022737e+01  -3.6214171e+00
   3.2069895e+01  -3.3394374e+00
   3.2117437e+01  -3.0293642e+00
   3.2165454e+01  -2.6921375e+00
   3.2213381e+01  -2.3338324e+00
   3.2260906e+01  -1.9595940e+00
   3.2308127e+01  -1.5716310e+00
   3.2355130e+01  -1.1720611e+00
   3.2401997e+01  -7.6296373e-01
   3.2448802e+01  -3.4638992e-01
   3.2487255e+01  -4.1084913e-12
   3.2487255e+01   3.1641356e-15
   3.2534068e+01   4.2216343e-01
   3.2578745e+01   8.2099089e-01
   3.2623650e+01   1.2150203e+00
   3.2668838e+01   1.6018403e+00
   3.2714382e+01   1.9791331e+00
   3.2760362e+01   2.3445412e+00
   3.2806870e+01   2.6956547e+00
   3.2854012e+01   3.0299912e+00
   3.2901917e+01   3.3449693e+00
   3.2950744e+01   3.6378687e+00
   3.3000694e+01   3.9057704e+00
   3.3050601e+01   4.1392495e+00
   3.3099972e+01   4.3347921e+00
   3.3148925e+01   4.4924154e+00
   3.3197361e+01   4.6117015e+00
   3.3245186e+01   4.6928799e+00
   3.3292528e+01   4.7369099e+00
   3.3339500e+01   4.7446415e+00
   3.3386197e+01   4.7168602e+00
   3.3432702e+01   4.6543242e+00
   3.3479091e+01   4.5577878e+00
   3.3525437e+01   4.4280180e+00
   3.3571807e+01   4.2658037e+00
   3.3618270e+01   4.0719623e+00
   3.3664893e+01   3.8473423e+00
   3.3711748e+01   3.5928232e+00
   3.3758910e+01   3.3093128e+00
   3.3806459e+01   2.9977410e+00
   3.3854488e+01   2.6590489e+00
   3.3902384e+01   2.2996972e+00
   3.3949883e+01   1.9245127e+00
   3.3997080e+01   1.5356973e+00
   3.4044065e+01   1.1353680e+00
   3.4090916e+01   7.2560394e-01
   3.4137708e+01   3.0845595e-01
   3.4171918e+01   2.4202862e-14
   3.4171918e+01  -4.0899506e-12
   3.4218722e+01  -4.2237647e-01
   3.4263384e+01  -8.2146988e-01
   3.4308272e+01  -1.2158507e+00
   3.4353440e+01  -1.6031091e+00
   3.4398961e+01  -1.9809272e+00
   3.4444915e+01  -2.3469485e+00
   3.4491392e+01  -2.6987642e+00
   3.4538499e+01  -3.0338941e+00
   3.4586362e+01  -3.3497602e+00
   3.4635140e+01  -3.6436471e+00
   3.4685032e+01  -3.9126438e+00
   3.4734955e+01  -4.1476758e+00
   3.4784338e+01  -4.3447562e+00
   3.4833298e+01  -4.5038978e+00
   3.4881763e+01  -4.6247313e+00
   3.4929611e+01  -4.7073839e+00
   3.4976972e+01  -4.7528197e+00
   3.5023959e+01  -4.7618928e+00
   3.5070665e+01  -4.7353910e+00
   3.5117177e+01  -4.6740730e+00
   3.5163570e+01  -4.5786933e+00
   3.5209917e+01  -4.4500183e+00
   3.5256285e+01  -4.2888363e+00
   3.5302744e+01  -4.0959635e+00
   3.5349360e+01  -3.8722474e+00
   3.5396204e+01  -3.6185667e+00
   3.5443352e+01  -3.3358283e+00
   3.5490885e+01  -3.0249615e+00
   3.5538893e+01  -2.6869074e+00
   3.5586803e+01  -2.3278117e+00
   3.5634313e+01  -1.9527751e+00
   3.5681518e+01  -1.5640070e+00
   3.5728506e+01  -1.1636269e+00
   3.5775358e+01  -7.5371594e-01
   3.5822147e+01  -3.3632684e-01
   3.5859404e+01  -4.1094350e-12
   3.5859404e+01   1.1046719e-14
   3.5906202e+01   4.2292885e-01
   3.5950865e+01   8.2255381e-01
   3.5995756e+01   1.2174274e+00
   3.6040928e+01   1.6051379e+00
   3.6086453e+01   1.9833664e+00
   3.6132413e+01   2.3497548e+00
   3.6178898e+01   2.7018929e+00
   3.6226015e+01   3.0372986e+00
   3.6273891e+01   3.3533913e+00
   3.6322684e+01   3.6474528e+00
   3.6372596e+01   3.9165681e+00
   3.6422502e+01   4.1514775e+00
   3.6471870e+01   4.3484160e+00
   3.6520817e+01   4.5073992e+00
   3.6569273e+01   4.6280610e+00
   3.6617114e+01   4.7105272e+00
   3.6664470e+01   4.7557609e+00
   3.6711453e+01   4.7646161e+00
   3.6758158e+01   4.7378809e+00
   3.6804669e+01   4.6763151e+00
   3.6851063e+01   4.5806743e+00
   3.6897412e+01   4.4517261e+00
   3.6943784e+01   4.2902604e+00
   3.6990247e+01   4.0970950e+00
   3.7036869e+01   3.8730790e+00
   3.7083721e+01   3.6190925e+00
   3.7130877e+01   3.3360443e+00
   3.7178420e+01   3.0248650e+00
   3.7226440e+01   2.6864971e+00
   3.7274342e+01   2.3272660e+00
   3.7321844e+01   1.9521205e+00
   3.7369044e+01   1.5632686e+00
   3.7416028e+01   1.1628309e+00
   3.7462878e+01   7.5288958e-01
   3.7509666e+01   3.3549856e-01
   3.7546834e+01   5.3845817e-14
   3.7546834e+01  -4.0663028e-12
   3.7593632e+01  -4.2286392e-01
   3.7638298e+01  -8.2241396e-01
   3.7683192e+01  -1.2171832e+00
   3.7728369e+01  -1.6047577e+00
   3.7773900e+01  -1.9828167e+00
   3.7819866e+01  -2.3490000e+00
   3.7866359e+01  -2.7008949e+00
   3.7913485e+01  -3.0360164e+00
   3.7961373e+01  -3.3517809e+00
   3.8010180e+01  -3.6454661e+00
   3.8060108e+01  -3.9141515e+00
   3.8110001e+01  -4.1484412e+00
   3.8159357e+01  -4.3447544e+00
   3.8208295e+01  -4.5031080e+00
   3.8256737e+01  -4.6231257e+00
   3.8304566e+01  -4.7049566e+00
   3.8351911e+01  -4.7495619e+00
   3.8398885e+01  -4.7577940e+00
   3.8445582e+01  -4.7304402e+00
   3.8492087e+01  -4.6682598e+00
   3.8538475e+01  -4.5720085e+00
   3.8584819e+01  -4.4424541e+00
   3.8631187e+01  -4.2803866e+00
   3.8677646e+01  -4.0866243e+00
   3.8724266e+01  -3.8620167e+00
   3.8771116e+01  -3.6074445e+00
   3.8818271e+01  -3.3238166e+00
   3.8865814e+01  -3.0120642e+00
   3.8913835e+01  -2.6731301e+00
   3.8961726e+01  -2.3134410e+00
   3.9009220e+01  -1.9378655e+00
   3.9056412e+01  -1.5486096e+00
   3.9103389e+01  -1.1477937e+00
   3.9150233e+01  -7.3749997e-01
   3.9197016e+01  -3.1978230e-01
   3.9232420e+01  -4.0623060e-12
   3.9232420e+01   5.9618976e-14
   3.9279213e+01   4.2306642e-01
   3.9323872e+01   8.2284687e-01
   3.9368758e+01   1.2178948e+00
   3.9413924e+01   1.6057973e+00
   3.9459443e+01   1.9842339e+00
   3.9505395e+01   2.3508451e+00
   3.9551872e+01   2.7032191e+00
   3.9598980e+01   3.0388727e+00
   3.9646846e+01   3.3552241e+00
   3.9695626e+01   3.6495546e+00
   3.9745523e+01   3.9189484e+00
   3.9795426e+01   4.1542034e+00
   3.9844790e+01   4.3514734e+00
   3.9893733e+01   4.5107729e+00
   3.9942195e+01   4.6317583e+00
   3.9990040e+01   4.7145120e+00
   4.0037399e+01   4.7599984e+00
   4.0084384e+01   4.7690724e+00
   4.0131090e+01   4.7425229e+00
   4.0177602e+01   4.6811098e+00
   4.0223996e+01   4.5855892e+00
   4.0270343e+01   4.4567287e+00
   4.0316714e+01   4.2953181e+00
   4.0363174e+01   4.1021754e+00
   4.0409793e+01   3.8781498e+00
   4.0456641e+01   3.6241216e+00
   4.0503792e+01   3.3409995e+00
   4.0551329e+01   3.0297146e+00
   4.0599342e+01   2.6912099e+00
   4.0647250e+01   2.3317096e+00
   4.0694757e+01   1.9562590e+00
   4.0741960e+01   1.5670698e+00
   4.0788947e+01   1.1662644e+00
   4.0835798e+01   7.5592729e-01
   4.0882588e+01   3.3811405e-01
   4.0920005e+01   3.8469228e-14
   4.0920005e+01  -4.0864534e-12
   4.0966804e+01  -4.2334387e-01
   4.1011471e+01  -8.2337696e-01
   4.1056367e+01  -1.2186378e+00
   4.1101545e+01  -1.6067111e+00
   4.1147077e+01  -1.9852745e+00
   4.1193043e+01  -2.3519664e+00
   4.1239537e+01  -2.7043725e+00
   4.1286663e+01  -3.0400069e+00
   4.1334550e+01  -3.3562845e+00
   4.1383355e+01  -3.6504822e+00
   4.1433281e+01  -3.9196788e+00
   4.1483170e+01  -4.1544620e+00
   4.1532523e+01  -4.3512513e+00
   4.1581456e+01  -4.5100643e+00
   4.1629902e+01  -4.6305424e+00
   4.1677734e+01  -4.7128003e+00
   4.1725083e+01  -4.7578002e+00
   4.1772059e+01  -4.7663961e+00
   4.1818759e+01  -4.7393760e+00
   4.1865265e+01  -4.6775002e+00
   4.1911655e+01  -4.5815250e+00
   4.1958000e+01  -4.4522188e+00
   4.2004369e+01  -4.2903721e+00
   4.2050829e+01  -4.0968039e+00
   4.2097449e+01  -3.8723641e+00
   4.2144299e+01  -3.6179340e+00
   4.2191454e+01  -3.3344231e+00
   4.2238997e+01  -3.0227632e+00
   4.2287017e+01  -2.6838978e+00
   4.2334913e+01  -2.3242077e+00
   4.2382411e+01  -1.9486047e+00
   4.2429607e+01  -1.5592981e+00
   4.2476588e+01  -1.1584100e+00
   4.2523435e+01  -7.4802477e-01
   4.2570221e+01  -3.3019803e-01
   4.2606766e+01  -4.0910053e-12
   4.2606766e+01   3.2474023e-14
   4.2653562e+01   4.2325076e-01
   4.2698227e+01   8.2319576e-01
   4.2743121e+01   1.2183705e+00
   4.2788296e+01   1.6063593e+00
   4.2833826e+01   1.9848394e+00
   4.2879790e+01   2.3514489e+00
   4.2926280e+01   2.7037732e+00
   4.2973404e+01   3.0393258e+00
   4.3021287e+01   3.3555213e+00
   4.3070089e+01   3.6496360e+00
   4.3120011e+01   3.9187484e+00
   4.3169899e+01   4.1534602e+00
   4.3219250e+01   4.3501769e+00
   4.3268182e+01   4.5089154e+00
   4.3316626e+01   4.6293186e+00
   4.3364457e+01   4.7114988e+00
   4.3411805e+01   4.7564181e+00
   4.3458779e+01   4.7649301e+00
   4.3505477e+01   4.7378230e+00
   4.3551982e+01   4.6758567e+00
   4.3598370e+01   4.5797874e+00
   4.3644713e+01   4.4503833e+00
   4.3691079e+01   4.2884349e+00
   4.3737537e+01   4.0947608e+00
   4.3784154e+01   3.8702111e+00
   4.3831002e+01   3.6156667e+00
   4.3878155e+01   3.3320372e+00
   4.3925694e+01   3.0202542e+00
   4.3973710e+01   2.6812611e+00
   4.4021606e+01   2.3214228e+00
   4.4069102e+01   1.9456678e+00
   4.4116296e+01   1.5562056e+00
   4.4163276e+01   1.1551586e+00
   4.4210121e+01   7.4461107e-01
   4.4256905e+01   3.2661888e-01
   4.4293039e+01   1.0214052e-14
   4.4293039e+01  -4.1153192e-12
   4.4339833e+01  -4.2340595e-01
   4.4384496e+01  -8.2351718e-01
   4.4429385e+01  -1.2188784e+00
   4.4474556e+01  -1.6070745e+00
   4.4520081e+01  -1.9857829e+00
   4.4566039e+01  -2.3526421e+00
   4.4612523e+01  -2.7052380e+00
   4.4659638e+01  -3.0410848e+00
   4.4707513e+01  -3.3575982e+00
   4.4756304e+01  -3.6520562e+00
   4.4806213e+01  -3.9215393e+00
   4.4856105e+01  -4.1567284e+00
   4.4905459e+01  -4.3539174e+00
   4.4954393e+01  -4.5131226e+00
   4.5002848e+01  -4.6340049e+00
   4.5050688e+01  -4.7166404e+00
   4.5098043e+01  -4.7619926e+00
   4.5145025e+01  -4.7709166e+00
   4.5191728e+01  -4.7442013e+00
   4.5238238e+01  -4.6826071e+00
   4.5284631e+01  -4.5868907e+00
   4.5330977e+01  -4.4578203e+00
   4.5377347e+01  -4.2961866e+00
   4.5423808e+01  -4.1028083e+00
   4.5470427e+01  -3.8785353e+00
   4.5517276e+01  -3.6242488e+00
   4.5564429e+01  -3.3408584e+00
   4.5611969e+01  -3.0292960e+00
   4.5659985e+01  -2.6905051e+00
   4.5707886e+01  -2.3307894e+00
   4.5755388e+01  -1.9551307e+00
   4.5802587e+01  -1.5657406e+00
   4.5849570e+01  -1.1647422e+00
   4.5896418e+01  -7.5422092e-01
   4.5943205e+01  -3.3623336e-01
   4.5980399e+01  -6.0063066e-14
   4.5980399e+01   4.0659143e-12
   4.6027195e+01   4.2348558e-01
   4.6071862e+01   8.2366147e-01
   4.6116757e+01   1.2190613e+00
   4.6161934e+01   1.6072686e+00
   4.6207465e+01   1.9859600e+00
   4.6253432e+01   2.3527726e+00
   4.6299925e+01   2.7052913e+00
   4.6347051e+01   3.0410285e+00
   4.6394938e+01   3.3573982e+00
   4.6443743e+01   3.6516757e+00
   4.6493670e+01   3.9209381e+00
   4.6543553e+01   4.1557418e+00
   4.6592900e+01   4.3525424e+00
   4.6641828e+01   4.5113574e+00
   4.6690273e+01   4.6318382e+00
   4.6738106e+01   4.7140824e+00
   4.6785454e+01   4.7590521e+00
   4.6832431e+01   4.7676014e+00
   4.6879130e+01   4.7405187e+00
   4.6925637e+01   4.6785647e+00
   4.6972027e+01   4.5824958e+00
   4.7018372e+01   4.4530810e+00
   4.7064742e+01   4.2911110e+00
   4.7111202e+01   4.0974052e+00
   4.7157823e+01   3.8728141e+00
   4.7204673e+01   3.6182194e+00
   4.7251830e+01   3.3345311e+00
   4.7299373e+01   3.0226814e+00
   4.7347394e+01   2.6836144e+00
   4.7395288e+01   2.3237349e+00
   4.7442785e+01   1.9479391e+00
   4.7489979e+01   1.5584366e+00
   4.7536959e+01   1.1573506e+00
   4.7583805e+01   7.4676603e-01
   4.7630590e+01   3.2873953e-01
   4.7666956e+01   2.5535130e-15
   4.7666956e+01  -4.1233683e-12
   4.7713751e+01  -4.2344138e-01
   4.7758416e+01  -8.2358045e-01
   4.7803309e+01  -1.2189541e+00
   4.7848484e+01  -1.6071460e+00
   4.7894012e+01  -1.9858326e+00
   4.7939976e+01  -2.3526513e+00
   4.7986465e+01  -2.7051867e+00
   4.8033586e+01  -3.0409517e+00
   4.8081468e+01  -3.3573604e+00
   4.8130268e+01  -3.6516884e+00
   4.8180187e+01  -3.9210139e+00
   4.8230072e+01  -4.1559391e+00
   4.8279421e+01  -4.3528605e+00
   4.8328350e+01  -4.5117954e+00
   4.8376798e+01  -4.6323991e+00
   4.8424632e+01  -4.7147602e+00
   4.8471982e+01  -4.7598413e+00
   4.8518959e+01  -4.7684967e+00
   4.8565659e+01  -4.7415151e+00
   4.8612166e+01  -4.6796568e+00
   4.8658555e+01  -4.5836785e+00
   4.8704900e+01  -4.4543486e+00
   4.8751268e+01  -4.2924579e+00
   4.8797727e+01  -4.0988254e+00
   4.8844346e+01  -3.8743013e+00
   4.8891194e+01  -3.6197672e+00
   4.8938348e+01  -3.3361328e+00
   4.8985888e+01  -3.0243303e+00
   4.9033905e+01  -2.6853034e+00
   4.9081801e+01  -2.3254112e+00
   4.9129299e+01  -1.9495902e+00
   4.9176494e+01  -1.5600510e+00
   4.9223474e+01  -1.1589168e+00
   4.9270319e+01  -7.4827284e-01
   4.9317103e+01  -3.3017583e-01
   4.9353620e+01  -4.1176507e-12
   4.9353620e+01   8.9372953e-15
   4.9400414e+01   4.2354051e-01
   4.9445078e+01   8.2378082e-01
   4.9489970e+01   1.2192603e+00
   4.9535143e+01   1.6075627e+00
   4.9580671e+01   1.9863647e+00
   4.9626632e+01   2.3533037e+00
   4.9673119e+01   2.7059644e+00
   4.9720239e+01   3.0418601e+00
   4.9768119e+01   3.3584051e+00
   4.9816915e+01   3.6528756e+00
   4.9866831e+01   3.9223503e+00
   4.9916717e+01   4.1574476e+00
   4.9966066e+01   4.3545384e+00
   5.0014995e+01   4.5136397e+00
   5.0063446e+01   4.6344122e+00
   5.0111283e+01   4.7169340e+00
   5.0158635e+01   4.7621683e+00
   5.0205614e+01   4.7709699e+00
   5.0252315e+01   4.7441277e+00
   5.0298823e+01   4.6824023e+00
   5.0345214e+01   4.5865505e+00
   5.0391560e+01   4.4573408e+00
   5.0437929e+01   4.2955643e+00
   5.0484389e+01   4.1020399e+00
   5.0531008e+01   3.8776180e+00
   5.0577857e+01   3.6231801e+00
   5.0625011e+01   3.3396362e+00
   5.0672551e+01   3.0279186e+00
   5.0720568e+01   2.6889710e+00
   5.0768465e+01   2.3291487e+00
   5.0815963e+01   1.9533908e+00
   5.0863158e+01   1.5639083e+00
   5.0910138e+01   1.1628245e+00
   5.0956983e+01   7.5222493e-01
   5.1003767e+01   3.3416637e-01
   5.1040725e+01   3.8191672e-14
   5.1040725e+01  -4.0887849e-12
   5.1087519e+01  -4.2353151e-01
   5.1132184e+01  -8.2375671e-01
   5.1177077e+01  -1.2192080e+00
   5.1222252e+01  -1.6074686e+00
   5.1267781e+01  -1.9862151e+00
   5.1313745e+01  -2.3530843e+00
   5.1360235e+01  -2.7056608e+00
   5.1407358e+01  -3.0414571e+00
   5.1455242e+01  -3.3578868e+00
   5.1504045e+01  -3.6522251e+00
   5.1553967e+01  -3.9215492e+00
   5.1603849e+01  -4.1564251e+00
   5.1653195e+01  -4.3532938e+00
   5.1702121e+01  -4.5121729e+00
   5.1750567e+01  -4.6327183e+00
   5.1798400e+01  -4.7150188e+00
   5.1845749e+01  -4.7600368e+00
   5.1892725e+01  -4.7686265e+00
   5.1939424e+01  -4.7415766e+00
   5.1985931e+01  -4.6796477e+00
   5.2032321e+01  -4.5835965e+00
   5.2078666e+01  -4.4541919e+00
   5.2125035e+01  -4.2922249e+00
   5.2171495e+01  -4.0985148e+00
   5.2218114e+01  -3.8739121e+00
   5.2264964e+01  -3.6192988e+00
   5.2312120e+01  -3.3355848e+00
   5.2359662e+01  -3.0237027e+00
   5.2407681e+01  -2.6845964e+00
   5.2455575e+01  -2.3246712e+00
   5.2503070e+01  -1.9488242e+00
   5.2550263e+01  -1.5592654e+00
   5.2597241e+01  -1.1581182e+00
   5.2644085e+01  -7.4746785e-01
   5.2690868e+01  -3.2937108e-01
   5.2727296e+01  -1.0103030e-14
   5.2727296e+01   4.1165404e-12
   5.2774089e+01   4.2352269e-01
   5.2818753e+01   8.2374503e-01
   5.2863644e+01   1.2192033e+00
   5.2908817e+01   1.6074811e+00
   5.2954344e+01   1.9862548e+00
   5.3000306e+01   2.3531616e+00
   5.3046793e+01   2.7057860e+00
   5.3093913e+01   3.0416410e+00
   5.3141792e+01   3.3581404e+00
   5.3190590e+01   3.6525602e+00
   5.3240506e+01   3.9219783e+00
   5.3290391e+01   4.1570016e+00
   5.3339738e+01   4.3540175e+00
   5.3388666e+01   4.5130429e+00
   5.3437115e+01   4.6337375e+00
   5.3484949e+01   4.7161817e+00
   5.3532300e+01   4.7613385e+00
   5.3579278e+01   4.7700625e+00
   5.3625978e+01   4.7431425e+00
   5.3672485e+01   4.6813391e+00
   5.3718875e+01   4.5854090e+00
   5.3765219e+01   4.4561208e+00
   5.3811588e+01   4.2942654e+00
   5.3858047e+01   4.1006620e+00
   5.3904665e+01   3.8761610e+00
   5.3951514e+01   3.6216438e+00
   5.3998667e+01   3.3380206e+00
   5.4046207e+01   3.0262235e+00
   5.4094223e+01   2.6871964e+00
   5.4142119e+01   2.3273038e+00
   5.4189615e+01   1.9514779e+00
   5.4236809e+01   1.5619297e+00
   5.4283788e+01   1.1607825e+00
   5.4330632e+01   7.5012183e-01
   5.4377415e+01   3.3200447e-01
   5.4414130e+01   2.6090241e-14
   5.4414130e+01  -4.1011083e-12
   5.4460922e+01  -4.2357568e-01
   5.4505586e+01  -8.2384969e-01
   5.4550477e+01  -1.2193576e+00
   5.4595650e+01  -1.6076830e+00
   5.4641177e+01  -1.9865022e+00
   5.4687139e+01  -2.3534525e+00
   5.4733627e+01  -2.7061184e+00
   5.4780747e+01  -3.0420127e+00
   5.4828627e+01  -3.3585493e+00
   5.4877425e+01  -3.6530041e+00
   5.4927342e+01  -3.9224551e+00
   5.4977226e+01  -4.1574995e+00
   5.5026573e+01  -4.3545349e+00
   5.5075500e+01  -4.5135787e+00
   5.5123948e+01  -4.6342904e+00
   5.5171783e+01  -4.7167506e+00
   5.5219133e+01  -4.7619222e+00
   5.5266110e+01  -4.7706597e+00
   5.5312810e+01  -4.7437522e+00
   5.5359317e+01  -4.6819603e+00
   5.5405707e+01  -4.5860408e+00
   5.5452052e+01  -4.4567623e+00
   5.5498421e+01  -4.2949160e+00
   5.5544880e+01  -4.1013209e+00
   5.5591499e+01  -3.8768277e+00
   5.5638348e+01  -3.6223180e+00
   5.5685501e+01  -3.3387018e+00
   5.5733042e+01  -3.0269115e+00
   5.5781059e+01  -2.6878912e+00
   5.5828954e+01  -2.3280165e+00
   5.5876450e+01  -1.9522097e+00
   5.5923643e+01  -1.5626814e+00
   5.5970621e+01  -1.1615552e+00
   5.6017465e+01  -7.5091650e-01
   5.6064248e+01  -3.3282224e-01
   5.6101055e+01  -7.8825835e-15
   5.6101055e+01   4.1188719e-12
   5.6147847e+01   4.2355391e-01
   5.6192511e+01   8.2380413e-01
   5.6237403e+01   1.2192832e+00
   5.6282576e+01   1.6075745e+00
   5.6328104e+01   1.9863542e+00
   5.6374066e+01   2.3532595e+00
   5.6420555e+01   2.7058746e+00
   5.6467676e+01   3.0417122e+00
   5.6515558e+01   3.3581858e+00
   5.6564358e+01   3.6525708e+00
   5.6614278e+01   3.9219447e+00
   5.6664160e+01   4.1568851e+00
   5.6713505e+01   4.3538167e+00
   5.6762431e+01   4.5127568e+00
   5.6810878e+01   4.6333633e+00
   5.6858711e+01   4.7157206e+00
   5.6906060e+01   4.7607917e+00
   5.6953036e+01   4.7694306e+00
   5.6999736e+01   4.7424263e+00
   5.7046242e+01   4.6805393e+00
   5.7092632e+01   4.5845265e+00
   5.7138976e+01   4.4551565e+00
   5.7185344e+01   4.2932206e+00
   5.7231804e+01   4.0995378e+00
   5.7278423e+01   3.8749589e+00
   5.7325272e+01   3.6203656e+00
   5.7372426e+01   3.3366679e+00
   5.7419967e+01   3.0247984e+00
   5.7467985e+01   2.6857011e+00
   5.7515879e+01   2.3257709e+00
   5.7563374e+01   1.9499141e+00
   5.7610566e+01   1.5603413e+00
   5.7657544e+01   1.1591756e+00
   5.7704387e+01   7.4850265e-01
   5.7751169e+01   3.3037921e-01
   5.7787705e+01   4.1238679e-12
   5.7787705e+01  -3.1086245e-15
   5.7834497e+01  -4.2356179e-01
   5.7879160e+01  -8.2382341e-01
   5.7924051e+01  -1.2193203e+00
   5.7969223e+01  -1.6076359e+00
   5.8014750e+01  -1.9864467e+00
   5.8060711e+01  -2.3533896e+00
   5.8107198e+01  -2.7060493e+00
   5.8154317e+01  -3.0419385e+00
   5.8202196e+01  -3.3584711e+00
   5.8250993e+01  -3.6529230e+00
   5.8300909e+01  -3.9223721e+00
   5.8350793e+01  -4.1574221e+00
   5.8400139e+01  -4.3544629e+00
   5.8449066e+01  -4.5135116e+00
   5.8497514e+01  -4.6342283e+00
   5.8545349e+01  -4.7166924e+00
   5.8592699e+01  -4.7618668e+00
   5.8639677e+01  -4.7706062e+00
   5.8686376e+01  -4.7436994e+00
   5.8732883e+01  -4.6819072e+00
   5.8779273e+01  -4.5859861e+00
   5.8825617e+01  -4.4567051e+00
   5.8871985e+01  -4.2948549e+00
   5.8918444e+01  -4.1012549e+00
   5.8965062e+01  -3.8767554e+00
   5.9011911e+01  -3.6222380e+00
   5.9059064e+01  -3.3386129e+00
   5.9106603e+01  -3.0268123e+00
   5.9154620e+01  -2.6877803e+00
   5.9202514e+01  -2.3278856e+00
   5.9250010e+01  -1.9520570e+00
   5.9297203e+01  -1.5625051e+00
   5.9344181e+01  -1.1613536e+00
   5.9391025e+01  -7.5068798e-01
   5.9437807e+01  -3.3256514e-01
   5.9474583e+01  -4.0465964e-12
   5.9474583e+01   8.0657703e-14
   5.9521375e+01   4.2358454e-01
   5.9566038e+01   8.2386697e-01
   5.9610929e+01   1.2193811e+00
   5.9656102e+01   1.6077105e+00
   5.9701629e+01   1.9865313e+00
   5.9747590e+01   2.3534806e+00
   5.9794078e+01   2.7061430e+00
   5.9841198e+01   3.0420310e+00
   5.9889079e+01   3.3585585e+00
   5.9937877e+01   3.6530010e+00
   5.9987795e+01   3.9224363e+00
   6.0037678e+01   4.1574532e+00
   6.0087023e+01   4.3544603e+00
   6.0135949e+01   4.5134748e+00
   6.0184397e+01   4.6341557e+00
   6.0232230e+01   4.7165849e+00
   6.0279580e+01   4.7617253e+00
   6.0326556e+01   4.7704315e+00
   6.0373256e+01   4.7434922e+00
   6.0419762e+01   4.6816682e+00
   6.0466152e+01   4.5857162e+00
   6.0512496e+01   4.4564051e+00
   6.0558864e+01   4.2945258e+00
   6.0605323e+01   4.1008976e+00
   6.0651941e+01   3.8763710e+00
   6.0698790e+01   3.6218279e+00
   6.0745944e+01   3.3381782e+00
   6.0793484e+01   3.0263544e+00
   6.0841501e+01   2.6873005e+00
   6.0889395e+01   2.3273993e+00
   6.0936890e+01   1.9515674e+00
   6.0984082e+01   1.5620154e+00
   6.1031060e+01   1.1608667e+00
   6.1077903e+01   7.5020688e-01
   6.1124685e+01   3.3209289e-01
   6.1161410e+01   6.2283512e-14
   6.1161410e+01  -4.0651371e-12
   6.1208202e+01  -4.2356743e-01
   6.1252865e+01  -8.2383270e-01
   6.1297756e+01  -1.2193288e+00
   6.1342929e+01  -1.6076392e+00
   6.1388456e+01  -1.9864401e+00
   6.1434418e+01  -2.3533685e+00
   6.1480905e+01  -2.7060088e+00
   6.1528026e+01  -3.0418736e+00
   6.1575906e+01  -3.3583766e+00
   6.1624705e+01  -3.6527932e+00
   6.1674623e+01  -3.9222010e+00
   6.1724506e+01  -4.1571861e+00
   6.1773851e+01  -4.3541616e+00
   6.1822777e+01  -4.5131446e+00
   6.1871224e+01  -4.6337940e+00
   6.1919057e+01  -4.7161922e+00
   6.1966406e+01  -4.7613021e+00
   6.2013382e+01  -4.7699782e+00
   6.2060082e+01  -4.7430092e+00
   6.2106588e+01  -4.6811559e+00
   6.2152977e+01  -4.5851749e+00
   6.2199321e+01  -4.4558351e+00
   6.2245689e+01  -4.2939274e+00
   6.2292148e+01  -4.1002712e+00
   6.2338767e+01  -3.8757169e+00
   6.2385615e+01  -3.6211464e+00
   6.2432769e+01  -3.3374697e+00
   6.2480309e+01  -3.0256191e+00
   6.2528326e+01  -2.6865389e+00
   6.2576220e+01  -2.3266147e+00
   6.2623715e+01  -1.9507610e+00
   6.2670907e+01  -1.5611881e+00
   6.2717884e+01  -1.1600197e+00
   6.2764727e+01  -7.4934115e-01
   6.2811509e+01  -3.3120943e-01
   6.2848135e+01  -4.7184479e-15
   6.2848135e+01   4.1222026e-12
   6.2894927e+01   4.2357915e-01
   6.2939590e+01   8.2385777e-01
   6.2984481e+01   1.2193704e+00
   6.3029653e+01   1.6077006e+00
   6.3075179e+01   1.9865246e+00
   6.3121140e+01   2.3534794e+00
   6.3167627e+01   2.7061497e+00
   6.3214746e+01   3.0420480e+00
   6.3262626e+01   3.3585883e+00
   6.3311423e+01   3.6530462e+00
   6.3361339e+01   3.9224996e+00
   6.3411222e+01   4.1575473e+00
   6.3460568e+01   4.3545849e+00
   6.3509495e+01   4.5136297e+00
   6.3557943e+01   4.6343420e+00
   6.3605777e+01   4.7168009e+00
   6.3653127e+01   4.7619694e+00
   6.3700104e+01   4.7707023e+00
   6.3746803e+01   4.7437883e+00
   6.3793310e+01   4.6819882e+00
   6.3839700e+01   4.5860587e+00
   6.3886044e+01   4.4567686e+00
   6.3932412e+01   4.2949089e+00
   6.3978871e+01   4.1012987e+00
   6.4025489e+01   3.8767887e+00
   6.4072337e+01   3.6222605e+00
   6.4119491e+01   3.3386241e+00
   6.4167030e+01   3.0268120e+00
   6.4215047e+01   2.6877681e+00
   6.4262941e+01   2.3278675e+00
   6.4310436e+01   1.9520335e+00
   6.4357629e+01   1.5624769e+00
   6.4404607e+01   1.1613213e+00
   6.4451450e+01   7.5065227e-01
   6.4498232e+01   3.3252669e-01
   6.4535003e+01   8.2305829e-12
   6.4535003e+01  -2.4591440e-14
   6.4581794e+01  -4.2358561e-01
   6.4626458e+01  -8.2386916e-01
   6.4671349e+01  -1.2193839e+00
   6.4716521e+01  -1.6077132e+00
   6.4762048e+01  -1.9865334e+00
   6.4808010e+01  -2.3534814e+00
   6.4854497e+01  -2.7061418e+00
   6.4901617e+01  -3.0420270e+00
   6.4949498e+01  -3.3585508e+00
   6.4998296e+01  -3.6529888e+00
   6.5048214e+01  -3.9224185e+00
   6.5098096e+01  -4.1574270e+00
   6.5147442e+01  -4.3544253e+00
   6.5196367e+01  -4.5134306e+00
   6.5244814e+01  -4.6341022e+00
   6.5292648e+01  -4.7165216e+00
   6.5339997e+01  -4.7616518e+00
   6.5386974e+01  -4.7703472e+00
   6.5433673e+01  -4.7433967e+00
   6.5480179e+01  -4.6815609e+00
   6.5526569e+01  -4.5855967e+00
   6.5572913e+01  -4.4562729e+00
   6.5619281e+01  -4.2943804e+00
   6.5665740e+01  -4.1007386e+00
   6.5712358e+01  -3.8761980e+00
   6.5759207e+01  -3.6216404e+00
   6.5806360e+01  -3.3379760e+00
   6.5853901e+01  -3.0261370e+00
   6.5901918e+01  -2.6870677e+00
   6.5949811e+01  -2.3271539e+00
   6.5997306e+01  -1.9513098e+00
   6.6044498e+01  -1.5617459e+00
   6.6091476e+01  -1.1605856e+00
   6.6138319e+01  -7.4991458e-01
   6.6185100e+01  -3.3178971e-01
   6.6221791e+01  -8.2223117e-12
   6.6221791e+01   3.2140957e-14
   6.6268582e+01   4.2357616e-01
   6.6313245e+01   8.2385088e-01
   6.6358136e+01   1.2193575e+00
   6.6403309e+01   1.6076795e+00
   6.6448835e+01   1.9864931e+00
   6.6494797e+01   2.3534352e+00
   6.6541284e+01   2.7060904e+00
   6.6588404e+01   3.0419713e+00
   6.6636284e+01   3.3584915e+00
   6.6685082e+01   3.6529265e+00
   6.6734999e+01   3.9223542e+00
   6.6784882e+01   4.1573647e+00
   6.6834227e+01   4.3543653e+00
   6.6883153e+01   4.5133729e+00
   6.6931600e+01   4.6340471e+00
   6.6979434e+01   4.7164690e+00
   6.7026783e+01   4.7616013e+00
   6.7073760e+01   4.7702986e+00
   6.7120459e+01   4.7433497e+00
   6.7166965e+01   4.6815154e+00
   6.7213355e+01   4.5855523e+00
   6.7259699e+01   4.4562293e+00
   6.7306067e+01   4.2943373e+00
   6.7352526e+01   4.1006958e+00
   6.7399144e+01   3.8761550e+00
   6.7445993e+01   3.6215969e+00
   6.7493146e+01   3.3379315e+00
   6.7540686e+01   3.0260913e+00
   6.7588703e+01   2.6870202e+00
   6.7636597e+01   2.3271011e+00
   6.7684092e+01   1.9512510e+00
   6.7731284e+01   1.5616804e+00
   6.7778261e+01   1.1605127e+00
   6.7825104e+01   7.4983369e-01
   6.7871886e+01   3.3170014e-01
   6.7908565e+01   8.2021612e-12
   6.7908565e+01  -5.3290705e-14
   6.7955357e+01  -4.2358577e-01
   6.8000020e+01  -8.2387058e-01
   6.8044911e+01  -1.2193885e+00
   6.8090083e+01  -1.6077228e+00
   6.8135609e+01  -1.9865498e+00
   6.8181570e+01  -2.3535067e+00
   6.8228057e+01  -2.7061779e+00
   6.8275177e+01  -3.0420759e+00
   6.8323056e+01  -3.3586147e+00
   6.8371854e+01  -3.6530698e+00
   6.8421771e+01  -3.9225190e+00
   6.8471653e+01  -4.1575570e+00
   6.8520999e+01  -4.3545847e+00
   6.8569925e+01  -4.5136192e+00
   6.8618373e+01  -4.6343207e+00
   6.8666206e+01  -4.7167688e+00
   6.8713556e+01  -4.7619267e+00
   6.8760533e+01  -4.7706487e+00
   6.8807232e+01  -4.7437239e+00
   6.8853739e+01  -4.6819130e+00
   6.8900128e+01  -4.5859726e+00
   6.8946473e+01  -4.4566716e+00
   6.8992841e+01  -4.2948010e+00
   6.9039299e+01  -4.1011800e+00
   6.9085918e+01  -3.8766592e+00
   6.9132766e+01  -3.6221203e+00
   6.9179919e+01  -3.3384735e+00
   6.9227459e+01  -3.0266509e+00
   6.9275476e+01  -2.6875969e+00
   6.9323370e+01  -2.3276903e+00
   6.9370865e+01  -1.9518512e+00
   6.9418057e+01  -1.5622903e+00
   6.9465035e+01  -1.1611311e+00
   6.9511877e+01  -7.5045919e-01
   6.9558659e+01  -3.3233152e-01
   6.9595409e+01  -8.1989415e-12
   6.9595409e+01   5.6288307e-14
   6.9642200e+01   4.2358522e-01
   6.9686863e+01   8.2386863e-01
   6.9731754e+01   1.2193834e+00
   6.9776927e+01   1.6077128e+00
   6.9822453e+01   1.9865332e+00
   6.9868415e+01   2.3534815e+00
   6.9914902e+01   2.7061422e+00
   6.9962022e+01   3.0420279e+00
   7.0009903e+01   3.3585523e+00
   7.0058701e+01   3.6529908e+00
   7.0108619e+01   3.9224211e+00
   7.0158501e+01   4.1574310e+00
   7.0207846e+01   4.3544304e+00
   7.0256772e+01   4.5134368e+00
   7.0305219e+01   4.6341095e+00
   7.0353052e+01   4.7165297e+00
   7.0400401e+01   4.7616603e+00
   7.0447378e+01   4.7703558e+00
   7.0494077e+01   4.7434051e+00
   7.0540583e+01   4.6815688e+00
   7.0586973e+01   4.5856037e+00
   7.0633317e+01   4.4562786e+00
   7.0679685e+01   4.2943846e+00
   7.0726144e+01   4.1007410e+00
   7.0772762e+01   3.8761983e+00
   7.0819611e+01   3.6216382e+00
   7.0866764e+01   3.3379709e+00
   7.0914304e+01   3.0261288e+00
   7.0962322e+01   2.6870560e+00
   7.1010215e+01   2.3271383e+00
   7.1057710e+01   1.9512899e+00
   7.1104902e+01   1.5617214e+00
   7.1151879e+01   1.1605564e+00
   7.1198722e+01   7.4988044e-01
   7.1245504e+01   3.3175039e-01
   7.1282189e+01   7.4940054e-15
   7.1282189e+01  -8.2472917e-12
   7.1328981e+01  -4.2358157e-01
   7.1373643e+01  -8.2386195e-01
   7.1418534e+01  -1.2193747e+00
   7.1463707e+01  -1.6077031e+00
   7.1509233e+01  -1.9865236e+00
   7.1555194e+01  -2.3534731e+00
   7.1601681e+01  -2.7061360e+00
   7.1648801e+01  -3.0420250e+00
   7.1696681e+01  -3.3585538e+00
   7.1745479e+01  -3.6529980e+00
   7.1795396e+01  -3.9224353e+00
   7.1845278e+01  -4.1574576e+00
   7.1894623e+01  -4.3544696e+00
   7.1943549e+01  -4.5134885e+00
   7.1991997e+01  -4.6341741e+00
   7.2039830e+01  -4.7166068e+00
   7.2087180e+01  -4.7617494e+00
   7.2134157e+01  -4.7704565e+00
   7.2180856e+01  -4.7435171e+00
   7.2227362e+01  -4.6816916e+00
   7.2273752e+01  -4.5857370e+00
   7.2320096e+01  -4.4564220e+00
   7.2366464e+01  -4.2945377e+00
   7.2412923e+01  -4.1009032e+00
   7.2459541e+01  -3.8763692e+00
   7.2506389e+01  -3.6218174e+00
   7.2553543e+01  -3.3381578e+00
   7.2601082e+01  -3.0263229e+00
   7.2649100e+01  -2.6872568e+00
   7.2696993e+01  -2.3273410e+00
   7.2744488e+01  -1.9514935e+00
   7.2791680e+01  -1.5619249e+00
   7.2838658e+01  -1.1607588e+00
   7.2885500e+01  -7.5008067e-01
   7.2932282e+01  -3.3194750e-01
   7.2968989e+01  -8.2015505e-12
   7.2968989e+01   5.3457239e-14
   7.3015780e+01   4.2358758e-01
   7.3060443e+01   8.2387393e-01
   7.3105334e+01   1.2193927e+00
   7.3150506e+01   1.6077273e+00
   7.3196033e+01   1.9865540e+00
   7.3241994e+01   2.3535098e+00
   7.3288481e+01   2.7061792e+00
   7.3335601e+01   3.0420748e+00
   7.3383480e+01   3.3586103e+00
   7.3432278e+01   3.6530613e+00
   7.3482195e+01   3.9225056e+00
   7.3532078e+01   4.1575353e+00
   7.3581423e+01   4.3545546e+00
   7.3630349e+01   4.5135806e+00
   7.3678796e+01   4.6342732e+00
   7.3726630e+01   4.7167127e+00
   7.3773979e+01   4.7618620e+00
   7.3820956e+01   4.7705756e+00
   7.3867655e+01   4.7436425e+00
   7.3914162e+01   4.6818233e+00
   7.3960551e+01   4.5858748e+00
   7.4006895e+01   4.4565658e+00
   7.4053263e+01   4.2946874e+00
   7.4099722e+01   4.1010587e+00
   7.4146340e+01   3.8765304e+00
   7.4193189e+01   3.6219841e+00
   7.4240342e+01   3.3383300e+00
   7.4287882e+01   3.0265005e+00
   7.4335899e+01   2.6874396e+00
   7.4383792e+01   2.3275286e+00
   7.4431287e+01   1.9516857e+00
   7.4478480e+01   1.5621215e+00
   7.4525457e+01   1.1609595e+00
   7.4572300e+01   7.5028535e-01
   7.4619081e+01   3.3215594e-01
   7.4655811e+01   8.2497897e-12
   7.4655811e+01  -5.1070259e-15
   7.4702603e+01  -4.2358511e-01
   7.4747266e+01  -8.2386864e-01
   7.4792157e+01  -1.2193838e+00
   7.4837329e+01  -1.6077139e+00
   7.4882856e+01  -1.9865353e+00
   7.4928817e+01  -2.3534850e+00
   7.4975304e+01  -2.7061473e+00
   7.5022424e+01  -3.0420349e+00
   7.5070304e+01  -3.3585615e+00
   7.5119102e+01  -3.6530025e+00
   7.5169020e+01  -3.9224357e+00
   7.5218902e+01  -4.1574500e+00
   7.5268247e+01  -4.3544539e+00
   7.5317173e+01  -4.5134647e+00
   7.5365620e+01  -4.6341417e+00
   7.5413453e+01  -4.7165661e+00
   7.5460803e+01  -4.7617007e+00
   7.5507779e+01  -4.7703999e+00
   7.5554479e+01  -4.7434527e+00
   7.5600985e+01  -4.6816198e+00
   7.5647374e+01  -4.5856578e+00
   7.5693718e+01  -4.4563357e+00
   7.5740086e+01  -4.2944445e+00
   7.5786545e+01  -4.1008034e+00
   7.5833163e+01  -3.8762630e+00
   7.5880012e+01  -3.6217050e+00
   7.5927165e+01  -3.3380396e+00
   7.5974705e+01  -3.0261991e+00
   7.6022722e+01  -2.6871277e+00
   7.6070616e+01  -2.3272098e+00
   7.6118111e+01  -1.9513608e+00
   7.6165303e+01  -1.5617913e+00
   7.6212280e+01  -1.1606250e+00
   7.6259123e+01  -7.4994731e-01
   7.6305904e+01  -3.3181520e-01
   7.6342597e+01  -8.2417961e-12
   7.6342597e+01   1.3045121e-14
   7.6389388e+01   4.2358462e-01
   7.6434051e+01   8.2386809e-01
   7.6478942e+01   1.2193840e+00
   7.6524114e+01   1.6077156e+00
   7.6569641e+01   1.9865393e+00
   7.6615602e+01   2.3534921e+00
   7.6662089e+01   2.7061584e+00
   7.6709208e+01   3.0420508e+00
   7.6757088e+01   3.3585831e+00
   7.6805886e+01   3.6530308e+00
   7.6855803e+01   3.9224716e+00
   7.6905685e+01   4.1574978e+00
   7.6955031e+01   4.3545136e+00
   7.7003956e+01   4.5135361e+00
   7.7052404e+01   4.6342252e+00
   7.7100237e+01   4.7166613e+00
   7.7147587e+01   4.7618072e+00
   7.7194564e+01   4.7705174e+00
   7.7241263e+01   4.7435809e+00
   7.7287769e+01   4.6817584e+00
   7.7334159e+01   4.5858066e+00
   7.7380503e+01   4.4564942e+00
   7.7426871e+01   4.2946124e+00
   7.7473330e+01   4.1009804e+00
   7.7519948e+01   3.8764488e+00
   7.7566796e+01   3.6218991e+00
   7.7613949e+01   3.3382417e+00
   7.7661489e+01   3.0264088e+00
   7.7709506e+01   2.6873445e+00
   7.7757400e+01   2.3274302e+00
   7.7804895e+01   1.9515839e+00
   7.7852087e+01   1.5620165e+00
   7.7899064e+01   1.1608513e+00
   7.7945907e+01   7.5017400e-01
   7.7992689e+01   3.3204149e-01
   7.8029406e+01   5.3068661e-14
   7.8029406e+01  -8.2017171e-12
   7.8076197e+01  -4.2358761e-01
   7.8120860e+01  -8.2387388e-01
   7.8165751e+01  -1.2193923e+00
   7.8210923e+01  -1.6077262e+00
   7.8256450e+01  -1.9865518e+00
   7.8302411e+01  -2.3535063e+00
   7.8348898e+01  -2.7061739e+00
   7.8396018e+01  -3.0420674e+00
   7.8443898e+01  -3.3586005e+00
   7.8492695e+01  -3.6530487e+00
   7.8542613e+01  -3.9224897e+00
   7.8592495e+01  -4.1575145e+00
   7.8641840e+01  -4.3545287e+00
   7.8690766e+01  -4.5135497e+00
   7.8739213e+01  -4.6342372e+00
   7.8787047e+01  -4.7166717e+00
   7.8834396e+01  -4.7618160e+00
   7.8881373e+01  -4.7705248e+00
   7.8928072e+01  -4.7435868e+00
   7.8974578e+01  -4.6817629e+00
   7.9020968e+01  -4.5858098e+00
   7.9067312e+01  -4.4564962e+00
   7.9113680e+01  -4.2946132e+00
   7.9160139e+01  -4.1009801e+00
   7.9206757e+01  -3.8764475e+00
   7.9253605e+01  -3.6218969e+00
   7.9300759e+01  -3.3382387e+00
   7.9348298e+01  -3.0264051e+00
   7.9396315e+01  -2.6873403e+00
   7.9444209e+01  -2.3274266e+00
   7.9491704e+01  -1.9515812e+00
   7.9538896e+01  -1.5620149e+00
   7.9585873e+01  -1.1608510e+00
   7.9632716e+01  -7.5017525e-01
   7.9679498e+01  -3.3204451e-01
   7.9716215e+01  -8.2425733e-12
   7.9716215e+01   1.2434498e-14
   7.9763007e+01   4.2358539e-01
   7.9807670e+01   8.2386937e-01
   7.9852560e+01   1.2193852e+00
   7.9897733e+01   1.6077163e+00
   7.9943259e+01   1.9865389e+00
   7.9989220e+01   2.3534900e+00
   8.0035708e+01   2.7061540e+00
   8.0082828e+01   3.0420436e+00
   8.0130707e+01   3.3585725e+00
   8.0179505e+01   3.6530161e+00
   8.0229423e+01   3.9224522e+00
   8.0279305e+01   4.1574707e+00
   8.0328650e+01   4.3544788e+00
   8.0377576e+01   4.5134936e+00
   8.0426023e+01   4.6341749e+00
   8.0473857e+01   4.7166033e+00
   8.0521206e+01   4.7617417e+00
   8.0568183e+01   4.7704447e+00
   8.0614882e+01   4.7435011e+00
   8.0661388e+01   4.6816716e+00
   8.0707777e+01   4.5857130e+00
   8.0754122e+01   4.4563941e+00
   8.0800489e+01   4.2945059e+00
   8.0846948e+01   4.1008677e+00
   8.0893567e+01   3.8763301e+00
   8.0940415e+01   3.6217747e+00
   8.0987568e+01   3.3381117e+00
   8.1035108e+01   3.0262735e+00
   8.1083125e+01   2.6872042e+00
   8.1131019e+01   2.3272871e+00
   8.1178514e+01   1.9514386e+00
   8.1225706e+01   1.5618695e+00
   8.1272683e+01   1.1607031e+00
   8.1319526e+01   7.5002506e-01
   8.1366307e+01   3.3189235e-01
   8.1403008e+01   9.3258734e-15
   8.1403008e+01  -8.2451823e-12
   8.1449799e+01  -4.2358613e-01
   8.1494462e+01  -8.2387107e-01
   8.1539353e+01  -1.2193883e+00
   8.1584525e+01  -1.6077213e+00
   8.1630052e+01  -1.9865462e+00
   8.1676013e+01  -2.3535001e+00
   8.1722500e+01  -2.7061674e+00
   8.1769620e+01  -3.0420608e+00
   8.1817499e+01  -3.3585939e+00
   8.1866297e+01  -3.6530424e+00
   8.1916214e+01  -3.9224839e+00
   8.1966097e+01  -4.1575103e+00
   8.2015442e+01  -4.3545262e+00
   8.2064368e+01  -4.5135488e+00
   8.2112815e+01  -4.6342380e+00
   8.2160649e+01  -4.7166740e+00
   8.2207998e+01  -4.7618199e+00
   8.2254975e+01  -4.7705301e+00
   8.2301674e+01  -4.7435936e+00
   8.2348180e+01  -4.6817710e+00
   8.2394570e+01  -4.5858191e+00
   8.2440914e+01  -4.4565067e+00
   8.2487282e+01  -4.2946248e+00
   8.2533741e+01  -4.1009927e+00
   8.2580359e+01  -3.8764609e+00
   8.2627207e+01  -3.6219112e+00
   8.2674360e+01  -3.3382537e+00
   8.2721900e+01  -3.0264207e+00
   8.2769917e+01  -2.6873563e+00
   8.2817811e+01  -2.3274422e+00
   8.2865306e+01  -1.9515962e+00
   8.2912498e+01  -1.5620290e+00
   8.2959475e+01  -1.1608641e+00
   8.3006318e+01  -7.5018712e-01
   8.3053099e+01  -3.3205498e-01
   8.3089818e+01  -8.1496476e-12
   8.3089818e+01   1.0530465e-13
   8.3136610e+01   4.2358721e-01
   8.3181272e+01   8.2387306e-01
   8.3226163e+01   1.2193909e+00
   8.3271336e+01   1.6077242e+00
   8.3316862e+01   1.9865491e+00
   8.3362823e+01   2.3535026e+00
   8.3409310e+01   2.7061693e+00
   8.3456430e+01   3.0420617e+00
   8.3504310e+01   3.3585935e+00
   8.3553108e+01   3.6530403e+00
   8.3603025e+01   3.9224797e+00
   8.3652907e+01   4.1575023e+00
   8.3702253e+01   4.3545144e+00
   8.3751178e+01   4.5135333e+00
   8.3799626e+01   4.6342186e+00
   8.3847459e+01   4.7166508e+00
   8.3894809e+01   4.7617931e+00
   8.3941785e+01   4.7704997e+00
   8.3988484e+01   4.7435597e+00
   8.4034991e+01   4.6817338e+00
   8.4081380e+01   4.5857786e+00
   8.4127724e+01   4.4564630e+00
   8.4174092e+01   4.2945781e+00
   8.4220551e+01   4.1009431e+00
   8.4267169e+01   3.8764085e+00
   8.4314017e+01   3.6218560e+00
   8.4361171e+01   3.3381959e+00
   8.4408711e+01   3.0263605e+00
   8.4456728e+01   2.6872939e+00
   8.4504621e+01   2.3273789e+00
   8.4552116e+01   1.9515322e+00
   8.4599308e+01   1.5619647e+00
   8.4646286e+01   1.1607998e+00
   8.4693128e+01   7.5012306e-01
   8.4739910e+01   3.3199144e-01
   8.4776621e+01   8.2489571e-12
   8.4776621e+01  -6.1617378e-15
   8.4823413e+01  -4.2358583e-01
   8.4868076e+01  -8.2387032e-01
   8.4912967e+01  -1.2193868e+00
   8.4958139e+01  -1.6077188e+00
   8.5003665e+01  -1.9865423e+00
   8.5049627e+01  -2.3534946e+00
   8.5096114e+01  -2.7061599e+00
   8.5143233e+01  -3.0420510e+00
   8.5191113e+01  -3.3585815e+00
   8.5239911e+01  -3.6530269e+00
   8.5289829e+01  -3.9224650e+00
   8.5339711e+01  -4.1574864e+00
   8.5389056e+01  -4.3544973e+00
   8.5437982e+01  -4.5135150e+00
   8.5486429e+01  -4.6341991e+00
   8.5534263e+01  -4.7166302e+00
   8.5581612e+01  -4.7617713e+00
   8.5628588e+01  -4.7704768e+00
   8.5675288e+01  -4.7435357e+00
   8.5721794e+01  -4.6817086e+00
   8.5768183e+01  -4.5857523e+00
   8.5814528e+01  -4.4564357e+00
   8.5860895e+01  -4.2945496e+00
   8.5907354e+01  -4.1009135e+00
   8.5953972e+01  -3.8763778e+00
   8.6000821e+01  -3.6218243e+00
   8.6047974e+01  -3.3381631e+00
   8.6095514e+01  -3.0263266e+00
   8.6143531e+01  -2.6872589e+00
   8.6191424e+01  -2.3273427e+00
   8.6238919e+01  -1.9514949e+00
   8.6286111e+01  -1.5619262e+00
   8.6333089e+01  -1.1607602e+00
   8.6379931e+01  -7.5008230e-01
   8.6426713e+01  -3.3194957e-01
   8.6463420e+01  -8.2241991e-12
   8.6463420e+01   3.0697667e-14
   8.6510212e+01   4.2358674e-01
   8.6554874e+01   8.2387224e-01
   8.6599765e+01   1.2193900e+00
   8.6644937e+01   1.6077233e+00
   8.6690464e+01   1.9865484e+00
   8.6736425e+01   2.3535025e+00
   8.6782912e+01   2.7061699e+00
   8.6830032e+01   3.0420632e+00
   8.6877912e+01   3.3585961e+00
   8.6926709e+01   3.6530443e+00
   8.6976627e+01   3.9224854e+00
   8.7026509e+01   4.1575107e+00
   8.7075854e+01   4.3545256e+00
   8.7124780e+01   4.5135473e+00
   8.7173227e+01   4.6342354e+00
   8.7221061e+01   4.7166704e+00
   8.7268410e+01   4.7618152e+00
   8.7315387e+01   4.7705245e+00
   8.7362086e+01   4.7435870e+00
   8.7408592e+01   4.6817634e+00
   8.7454982e+01   4.5858105e+00
   8.7501326e+01   4.4564972e+00
   8.7547694e+01   4.2946144e+00
   8.7594153e+01   4.1009815e+00
   8.7640771e+01   3.8764488e+00
   8.7687619e+01   3.6218983e+00
   8.7734772e+01   3.3382399e+00
   8.7782312e+01   3.0264062e+00
   8.7830329e+01   2.6873411e+00
   8.7878223e+01   2.3274267e+00
   8.7925718e+01   1.9515804e+00
   8.7972910e+01   1.5620131e+00
   8.8019887e+01   1.1608482e+00
   8.8066730e+01   7.5017119e-01
   8.8113511e+01   3.3203915e-01
   8.8150228e+01   3.8746784e-14
   8.8150228e+01  -8.2162055e-12
   8.8197020e+01  -4.2358688e-01
   8.8241683e+01  -8.2387240e-01
   8.8286573e+01  -1.2193899e+00
   8.8331746e+01  -1.6077228e+00
   8.8377272e+01  -1.9865474e+00
   8.8423233e+01  -2.3535006e+00
   8.8469721e+01  -2.7061669e+00
   8.8516840e+01  -3.0420588e+00
   8.8564720e+01  -3.3585902e+00
   8.8613518e+01  -3.6530366e+00
   8.8663435e+01  -3.9224755e+00
   8.8713318e+01  -4.1574977e+00
   8.8762663e+01  -4.3545093e+00
   8.8811589e+01  -4.5135276e+00
   8.8860036e+01  -4.6342124e+00
   8.8907869e+01  -4.7166442e+00
   8.8955219e+01  -4.7617859e+00
   8.9002195e+01  -4.7704921e+00
   8.9048895e+01  -4.7435516e+00
   8.9095401e+01  -4.6817251e+00
   8.9141790e+01  -4.5857694e+00
   8.9188134e+01  -4.4564533e+00
   8.9234502e+01  -4.2945679e+00
   8.9280961e+01  -4.1009323e+00
   8.9327579e+01  -3.8763972e+00
   8.9374428e+01  -3.6218442e+00
   8.9421581e+01  -3.3381836e+00
   8.9469121e+01  -3.0263477e+00
   8.9517138e+01  -2.6872806e+00
   8.9565031e+01  -2.3273650e+00
   8.9612526e+01  -1.9515178e+00
   8.9659718e+01  -1.5619498e+00
   8.9706696e+01  -1.1607844e+00
   8.9753538e+01  -7.5010714e-01
   8.9800320e+01  -3.3197504e-01
   8.9837030e+01  -8.1352702e-12
   8.9837030e+01   1.1962653e-13
   8.9883821e+01   4.2358622e-01
   8.9928484e+01   8.2387115e-01
   8.9973375e+01   1.2193882e+00
   9.0018547e+01   1.6077207e+00
   9.0064074e+01   1.9865449e+00
   9.0110035e+01   2.3534979e+00
   9.0156522e+01   2.7061640e+00
   9.0203642e+01   3.0420559e+00
   9.0251521e+01   3.3585874e+00
   9.0300319e+01   3.6530339e+00
   9.0350237e+01   3.9224731e+00
   9.0400119e+01   4.1574960e+00
   9.0449464e+01   4.3545084e+00
   9.0498390e+01   4.5135276e+00
   9.0546837e+01   4.6342131e+00
   9.0594671e+01   4.7166457e+00
   9.0642020e+01   4.7617882e+00
   9.0688997e+01   4.7704951e+00
   9.0735696e+01   4.7435553e+00
   9.0782202e+01   4.6817295e+00
   9.0828591e+01   4.5857745e+00
   9.0874936e+01   4.4564590e+00
   9.0921303e+01   4.2945741e+00
   9.0967762e+01   4.1009391e+00
   9.1014381e+01   3.8764045e+00
   9.1061229e+01   3.6218520e+00
   9.1108382e+01   3.3381919e+00
   9.1155922e+01   3.0263563e+00
   9.1203939e+01   2.6872895e+00
   9.1251832e+01   2.3273739e+00
   9.1299327e+01   1.9515266e+00
   9.1346519e+01   1.5619583e+00
   9.1393497e+01   1.1607925e+00
   9.1440339e+01   7.5011491e-01
   9.1487121e+01   3.3198232e-01
   9.1523832e+01   8.1525342e-12
   9.1523832e+01  -1.0236256e-13
   9.1570623e+01  -4.2358690e-01
   9.1615286e+01  -8.2387253e-01
   9.1660177e+01  -1.2193903e+00
   9.1705349e+01  -1.6077236e+00
   9.1750876e+01  -1.9865487e+00
   9.1796837e+01  -2.3535025e+00
   9.1843324e+01  -2.7061697e+00
   9.1890443e+01  -3.0420626e+00
   9.1938323e+01  -3.3585951e+00
   9.1987121e+01  -3.6530428e+00
   9.2037038e+01  -3.9224833e+00
   9.2086921e+01  -4.1575076e+00
   9.2136266e+01  -4.3545215e+00
   9.2185192e+01  -4.5135421e+00
   9.2233639e+01  -4.6342292e+00
   9.2281472e+01  -4.7166632e+00
   9.2328822e+01  -4.7618070e+00
   9.2375798e+01  -4.7705153e+00
   9.2422498e+01  -4.7435768e+00
   9.2469004e+01  -4.6817523e+00
   9.2515393e+01  -4.5857985e+00
   9.2561738e+01  -4.4564843e+00
   9.2608105e+01  -4.2946007e+00
   9.2654564e+01  -4.1009669e+00
   9.2701182e+01  -3.8764334e+00
   9.2748031e+01  -3.6218821e+00
   9.2795184e+01  -3.3382230e+00
   9.2842724e+01  -3.0263885e+00
   9.2890741e+01  -2.6873227e+00
   9.2938634e+01  -2.3274079e+00
   9.2986129e+01  -1.9515613e+00
   9.3033321e+01  -1.5619937e+00
   9.3080299e+01  -1.1608286e+00
   9.3127141e+01  -7.5015152e-01
   9.3173923e+01  -3.3201943e-01
   9.3210638e+01  -8.1422646e-12
   9.3210638e+01   1.1268764e-13
   9.3257429e+01   4.2358670e-01
   9.3302092e+01   8.2387207e-01
   9.3346983e+01   1.2193895e+00
   9.3392155e+01   1.6077223e+00
   9.3437682e+01   1.9865467e+00
   9.3483643e+01   2.3534999e+00
   9.3530130e+01   2.7061661e+00
   9.3577250e+01   3.0420581e+00
   9.3625130e+01   3.3585895e+00
   9.3673927e+01   3.6530359e+00
   9.3723845e+01   3.9224749e+00
   9.3773727e+01   4.1574972e+00
   9.3823072e+01   4.3545091e+00
   9.3871998e+01   4.5135276e+00
   9.3920445e+01   4.6342126e+00
   9.3968279e+01   4.7166446e+00
   9.4015628e+01   4.7617865e+00
   9.4062605e+01   4.7704929e+00
   9.4109304e+01   4.7435525e+00
   9.4155810e+01   4.6817262e+00
   9.4202199e+01   4.5857707e+00
   9.4248544e+01   4.4564547e+00
   9.4294912e+01   4.2945694e+00
   9.4341370e+01   4.1009339e+00
   9.4387989e+01   3.8763989e+00
   9.4434837e+01   3.6218461e+00
   9.4481990e+01   3.3381855e+00
   9.4529530e+01   3.0263496e+00
   9.4577547e+01   2.6872825e+00
   9.4625441e+01   2.3273668e+00
   9.4672935e+01   1.9515196e+00
   9.4720128e+01   1.5619514e+00
   9.4767105e+01   1.1607858e+00
   9.4813947e+01   7.5010837e-01
   9.4860729e+01   3.3197605e-01
   9.4897439e+01   8.2341356e-12
   9.4897439e+01  -2.0650148e-14
   9.4944231e+01  -4.2358650e-01
   9.4988893e+01  -8.2387171e-01
   9.5033784e+01  -1.2193890e+00
   9.5078957e+01  -1.6077219e+00
   9.5124483e+01  -1.9865464e+00
   9.5170444e+01  -2.3534998e+00
   9.5216931e+01  -2.7061663e+00
   9.5264051e+01  -3.0420587e+00
   9.5311931e+01  -3.3585906e+00
   9.5360729e+01  -3.6530375e+00
   9.5410646e+01  -3.9224773e+00
   9.5460528e+01  -4.1575008e+00
   9.5509873e+01  -4.3545138e+00
   9.5558799e+01  -4.5135335e+00
   9.5607246e+01  -4.6342197e+00
   9.5655080e+01  -4.7166528e+00
   9.5702429e+01  -4.7617959e+00
   9.5749406e+01  -4.7705033e+00
   9.5796105e+01  -4.7435641e+00
   9.5842611e+01  -4.6817388e+00
   9.5889001e+01  -4.5857842e+00
   9.5935345e+01  -4.4564693e+00
   9.5981713e+01  -4.2945849e+00
   9.6028172e+01  -4.1009503e+00
   9.6074790e+01  -3.8764161e+00
   9.6121638e+01  -3.6218641e+00
   9.6168792e+01  -3.3382043e+00
   9.6216331e+01  -3.0263692e+00
   9.6264348e+01  -2.6873028e+00
   9.6312242e+01  -2.3273874e+00
   9.6359737e+01  -1.9515403e+00
   9.6406929e+01  -1.5619723e+00
   9.6453906e+01  -1.1608067e+00
   9.6500749e+01  -7.5012925e-01
   9.6547530e+01  -3.3199680e-01
   9.6584243e+01  -1.4543922e-14
   9.6584243e+01   8.2399088e-12
   9.6631034e+01   4.2358689e-01
   9.6675697e+01   8.2387248e-01
   9.6720588e+01   1.2193902e+00
   9.6765760e+01   1.6077233e+00
   9.6811287e+01   1.9865483e+00
   9.6857248e+01   2.3535019e+00
   9.6903735e+01   2.7061688e+00
   9.6950854e+01   3.0420615e+00
   9.6998734e+01   3.3585936e+00
   9.7047532e+01   3.6530409e+00
   9.7097449e+01   3.9224809e+00
   9.7147332e+01   4.1575046e+00
   9.7196677e+01   4.3545178e+00
   9.7245603e+01   4.5135377e+00
   9.7294050e+01   4.6342241e+00
   9.7341883e+01   4.7166574e+00
   9.7389233e+01   4.7618006e+00
   9.7436209e+01   4.7705082e+00
   9.7482909e+01   4.7435691e+00
   9.7529415e+01   4.6817440e+00
   9.7575804e+01   4.5857896e+00
   9.7622149e+01   4.4564748e+00
   9.7668516e+01   4.2945905e+00
   9.7714975e+01   4.1009562e+00
   9.7761593e+01   3.8764222e+00
   9.7808442e+01   3.6218703e+00
   9.7855595e+01   3.3382107e+00
   9.7903135e+01   3.0263757e+00
   9.7951152e+01   2.6873095e+00
   9.7999045e+01   2.3273943e+00
   9.8046540e+01   1.9515475e+00
   9.8093732e+01   1.5619797e+00
   9.8140710e+01   1.1608144e+00
   9.8187552e+01   7.5013723e-01
   9.8234334e+01   3.3200505e-01
   9.8271047e+01   2.1593838e-14
   9.8271047e+01  -8.2333584e-12
   9.8317839e+01  -4.2358665e-01
   9.8362501e+01  -8.2387197e-01
   9.8407392e+01  -1.2193894e+00
   9.8452565e+01  -1.6077222e+00
   9.8498091e+01  -1.9865467e+00
   9.8544052e+01  -2.3534999e+00
   9.8590539e+01  -2.7061662e+00
   9.8637659e+01  -3.0420583e+00
   9.8685539e+01  -3.3585899e+00
   9.8734337e+01  -3.6530365e+00
   9.8784254e+01  -3.9224758e+00
   9.8834136e+01  -4.1574985e+00
   9.8883481e+01  -4.3545107e+00
   9.8932407e+01  -4.5135296e+00
   9.8980854e+01  -4.6342150e+00
   9.9028688e+01  -4.7166473e+00
   9.9076037e+01  -4.7617896e+00
   9.9123014e+01  -4.7704963e+00
   9.9169713e+01  -4.7435563e+00
   9.9216219e+01  -4.6817303e+00
   9.9262609e+01  -4.5857751e+00
   9.9308953e+01  -4.4564594e+00
   9.9355321e+01  -4.2945744e+00
   9.9401780e+01  -4.1009392e+00
   9.9448398e+01  -3.8764044e+00
   9.9495246e+01  -3.6218518e+00
   9.9542400e+01  -3.3381915e+00
   9.9589939e+01  -3.0263558e+00
   9.9637956e+01  -2.6872889e+00
   9.9685850e+01  -2.3273733e+00
   9.9733345e+01  -1.9515261e+00
   9.9780537e+01  -1.5619579e+00
   9.9827514e+01  -1.1607923e+00
   9.9874357e+01  -7.5011484e-01
   9.9921138e+01  -3.3198245e-01
   9.9957849e+01  -1.0463852e-13
   9.9957849e+01   8.1505913e-12
   1.0000000e+02   3.8172033e-01


==> figuresAndData/limitCycle_6thOrder_numeratorFourtupleMinusOne_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999990e-01
   1.2057055e-03   9.9999637e-01
   6.2294784e-03   9.9990294e-01
   1.7262091e-02   9.9925425e-01
   2.9425356e-02   9.9783162e-01
   4.2652466e-02   9.9544119e-01
   5.5956248e-02   9.9214958e-01
   6.9348206e-02   9.8793689e-01
   8.2830933e-02   9.8278423e-01
   9.6407180e-02   9.7667233e-01
   1.1007978e-01   9.6958155e-01
   1.2385164e-01   9.6149189e-01
   1.3772578e-01   9.5238297e-01
   1.5170531e-01   9.4223404e-01
   1.6579345e-01   9.3102395e-01
   1.7999351e-01   9.1873116e-01
   1.9447651e-01   9.0517094e-01
   2.0943502e-01   8.9008774e-01
   2.2486445e-01   8.7338984e-01
   2.4076327e-01   8.5498227e-01
   2.5713070e-01   8.3476897e-01
   2.7396677e-01   8.1265288e-01
   2.9127231e-01   7.8853602e-01
   3.0904901e-01   7.6231964e-01
   3.2729939e-01   7.3390427e-01
   3.4602689e-01   7.0318986e-01
   3.6523592e-01   6.7007587e-01
   3.8493187e-01   6.3446138e-01
   4.0484629e-01   5.9677709e-01
   4.2496583e-01   5.5703295e-01
   4.4529996e-01   5.1519935e-01
   4.6585824e-01   4.7124745e-01
   4.8665069e-01   4.2514863e-01
   5.0768787e-01   3.7687461e-01
   5.2898091e-01   3.2639746e-01
   5.5054157e-01   2.7368975e-01
   5.7238232e-01   2.1872461e-01
   5.9451640e-01   1.6147581e-01
   6.1695792e-01   1.0191789e-01
   6.3972195e-01   4.0026248e-02
   6.5417357e-01   2.5673907e-16
   6.5417357e-01  -1.9567681e-14
   6.7727627e-01  -6.4563425e-02
   7.0096923e-01  -1.3094261e-01
   7.2504420e-01  -1.9838404e-01
   7.4952763e-01  -2.6677121e-01
   7.7444257e-01  -3.3595835e-01
   7.9981432e-01  -4.0578398e-01
   8.2567068e-01  -4.7606868e-01
   8.5204229e-01  -5.4661295e-01
   8.7896313e-01  -6.1719476e-01
   9.0647112e-01  -6.8756660e-01
   9.3460881e-01  -7.5745198e-01
   9.6342435e-01  -8.2654126e-01
   9.9297269e-01  -8.9448653e-01
   1.0233171e+00  -9.6089532e-01
   1.0545313e+00  -1.0253226e+00
   1.0867024e+00  -1.0872608e+00
   1.1199348e+00  -1.1461258e+00
   1.1543561e+00  -1.2012393e+00
   1.1901261e+00  -1.2518027e+00
   1.2274512e+00  -1.2968593e+00
   1.2666077e+00  -1.3352346e+00
   1.3079871e+00  -1.3654362e+00
   1.3521869e+00  -1.3854640e+00
   1.3986141e+00  -1.3924134e+00
   1.4443189e+00  -1.3847538e+00
   1.4893838e+00  -1.3628196e+00
   1.5339365e+00  -1.3269073e+00
   1.5780825e+00  -1.2772784e+00
   1.6219100e+00  -1.2141777e+00
   1.6654960e+00  -1.1378441e+00
   1.7089087e+00  -1.0485184e+00
   1.7522106e+00  -9.4644809e-01
   1.7954603e+00  -8.3189003e-01
   1.8387139e+00  -7.0511270e-01
   1.8820265e+00  -5.6639702e-01
   1.9254531e+00  -4.1603649e-01
   1.9690502e+00  -2.5433662e-01
   2.0138248e+00  -7.7770586e-02
   2.0327816e+00  -8.4376950e-15
   2.0327816e+00   1.0944023e-13
   2.0780999e+00   1.9054871e-01
   2.1178770e+00   3.6127380e-01
   2.1575258e+00   5.3363370e-01
   2.1971172e+00   7.0691207e-01
   2.2366957e+00   8.8028675e-01
   2.2763045e+00   1.0529320e+00
   2.3159865e+00   1.2240170e+00
   2.3557854e+00   1.3927037e+00
   2.3957477e+00   1.5581517e+00
   2.4368311e+00   1.7230920e+00
   2.4790177e+00   1.8859387e+00
   2.5223119e+00   2.0450509e+00
   2.5667348e+00   2.1986994e+00
   2.6123262e+00   2.3450589e+00
   2.6591475e+00   2.4821971e+00
   2.7072887e+00   2.6080577e+00
   2.7568777e+00   2.7204325e+00
   2.8080980e+00   2.8169126e+00
   2.8597661e+00   2.8929797e+00
   2.9102547e+00   2.9457994e+00
   2.9597855e+00   2.9762832e+00
   3.0085703e+00   2.9851785e+00
   3.0567718e+00   2.9730738e+00
   3.1045202e+00   2.9404680e+00
   3.1519241e+00   2.8878110e+00
   3.1990772e+00   2.8155294e+00
   3.2460630e+00   2.7240412e+00
   3.2929582e+00   2.6137668e+00
   3.3398352e+00   2.4851353e+00
   3.3867643e+00   2.3385876e+00
   3.4338153e+00   2.1745787e+00
   3.4810596e+00   1.9935779e+00
   3.5285718e+00   1.7960661e+00
   3.5764320e+00   1.5825330e+00
   3.6247284e+00   1.3534704e+00
   3.6735602e+00   1.1093626e+00
   3.7228328e+00   8.5179021e-01
   3.7717448e+00   5.8646125e-01
   3.8203876e+00   3.1464201e-01
   3.8688524e+00   3.7528144e-02
   3.8753475e+00   1.6089213e-13
   3.8753475e+00  -3.5110803e-15
   3.9237175e+00  -2.7927438e-01
   3.9681212e+00  -5.3347640e-01
   4.0126879e+00  -7.8471049e-01
   4.0574655e+00  -1.0314516e+00
   4.1025208e+00  -1.2722438e+00
   4.1479258e+00  -1.5056069e+00
   4.1937608e+00  -1.7300290e+00
   4.2401164e+00  -1.9439561e+00
   4.2870985e+00  -2.1457776e+00
   4.3348339e+00  -2.3338064e+00
   4.3834788e+00  -2.5062486e+00
   4.4332334e+00  -2.6611584e+00
   4.4843654e+00  -2.7963639e+00
   4.5347014e+00  -2.9045327e+00
   4.5840271e+00  -2.9856042e+00
   4.6325562e+00  -3.0405986e+00
   4.6804610e+00  -3.0703183e+00
   4.7278777e+00  -3.0754200e+00
   4.7749185e+00  -3.0564787e+00
   4.8216790e+00  -3.0140252e+00
   4.8682437e+00  -2.9485703e+00
   4.9146894e+00  -2.8606206e+00
   4.9610876e+00  -2.7506883e+00
   5.0075072e+00  -2.6192977e+00
   5.0540158e+00  -2.4669890e+00
   5.1006817e+00  -2.2943202e+00
   5.1475755e+00  -2.1018660e+00
   5.1947723e+00  -1.8902163e+00
   5.2423532e+00  -1.6599713e+00
   5.2904087e+00  -1.4117333e+00
   5.3383295e+00  -1.1500853e+00
   5.3858533e+00  -8.7835092e-01
   5.4330752e+00  -5.9794529e-01
   5.4800830e+00  -3.1023034e-01
   5.5269562e+00  -1.6547023e-02
   5.5295709e+00  -3.4035275e-15
   5.5295709e+00   3.5649261e-13
   5.5763830e+00   2.9626249e-01
   5.6199183e+00   5.7020821e-01
   5.6636073e+00   8.4165604e-01
   5.7074968e+00   1.1089777e+00
   5.7516492e+00   1.3706062e+00
   5.7961320e+00   1.6249518e+00
   5.8410198e+00   1.8703942e+00
   5.8863965e+00   2.1052723e+00
   5.9323596e+00   2.3278705e+00
   5.9790247e+00   2.5363992e+00
   6.0265334e+00   2.7289668e+00
   6.0750643e+00   2.9035374e+00
   6.1248530e+00   3.0578648e+00
   6.1752270e+00   3.1870994e+00
   6.2245752e+00   3.2863267e+00
   6.2730804e+00   3.3565882e+00
   6.3209244e+00   3.3987871e+00
   6.3682499e+00   3.4136498e+00
   6.4151735e+00   3.4018014e+00
   6.4617936e+00   3.3638128e+00
   6.5081964e+00   3.3002299e+00
   6.5544596e+00   3.2115924e+00
   6.6006551e+00   3.0984458e+00
   6.6468516e+00   2.9613493e+00
   6.6931158e+00   2.8008807e+00
   6.7395150e+00   2.6176381e+00
   6.7861180e+00   2.4122408e+00
   6.8329970e+00   2.1853266e+00
   6.8802302e+00   1.9375481e+00
   6.9279036e+00   1.6695650e+00
   6.9758164e+00   1.3838587e+00
   7.0233020e+00   1.0863149e+00
   7.0704540e+00   7.7855052e-01
   7.1173633e+00   4.6208511e-01
   7.1641112e+00   1.3841301e-01
   7.1838114e+00   2.4980018e-15
   7.1838114e+00  -3.9845904e-13
   7.2304727e+00  -3.2921346e-01
   7.2741658e+00  -6.3627371e-01
   7.3180060e+00  -9.4106426e-01
   7.3620422e+00  -1.2418167e+00
   7.4063372e+00  -1.5368216e+00
   7.4509586e+00  -1.8243470e+00
   7.4959809e+00  -2.1026307e+00
   7.5414882e+00  -2.3698697e+00
   7.5875775e+00  -2.6242065e+00
   7.6343639e+00  -2.8637095e+00
   7.6819881e+00  -3.0863450e+00
   7.7306273e+00  -3.2899355e+00
   7.7805143e+00  -3.4720940e+00
   7.8313230e+00  -3.6283191e+00
   7.8810860e+00  -3.7513817e+00
   7.9299827e+00  -3.8424446e+00
   7.9782012e+00  -3.9025504e+00
   8.0258892e+00  -3.9325315e+00
   8.0731664e+00  -3.9330993e+00
   8.1201342e+00  -3.9048998e+00
   8.1668808e+00  -3.8485483e+00
   8.2134857e+00  -3.7646510e+00
   8.2600227e+00  -3.6538198e+00
   8.3065619e+00  -3.5166812e+00
   8.3531718e+00  -3.3538820e+00
   8.3999210e+00  -3.1660920e+00
   8.4468801e+00  -2.9540046e+00
   8.4941235e+00  -2.7183347e+00
   8.5417312e+00  -2.4598139e+00
   8.5897921e+00  -2.1791831e+00
   8.6382505e+00  -1.8781752e+00
   8.6862805e+00  -1.5639660e+00
   8.7339763e+00  -1.2383942e+00
   8.7814314e+00  -9.0317715e-01
   8.8287294e+00  -5.6000126e-01
   8.8759476e+00  -2.1052947e-01
   8.9040722e+00  -1.8041124e-15
   8.9040722e+00   8.5187413e-13
   8.9512836e+00   3.5355799e-01
   8.9957870e+00   6.8337587e-01
   9.0405057e+00   1.0090461e+00
   9.0854899e+00   1.3285483e+00
   9.1308106e+00   1.6399525e+00
   9.1765458e+00   1.9412952e+00
   9.2227837e+00   2.2305676e+00
   9.2696266e+00   2.5057004e+00
   9.3171962e+00   2.7645411e+00
   9.3656416e+00   3.0048217e+00
   9.4151524e+00   3.2241103e+00
   9.4659793e+00   3.4197336e+00
   9.5162825e+00   3.5822919e+00
   9.5655481e+00   3.7102482e+00
   9.6139895e+00   3.8049181e+00
   9.6617848e+00   3.8673484e+00
   9.7090740e+00   3.8983827e+00
   9.7559717e+00   3.8987496e+00
   9.8025749e+00   3.8691161e+00
   9.8489691e+00   3.8101212e+00
   9.8952313e+00   3.7223976e+00
   9.9414332e+00   3.6065856e+00
   9.9876431e+00   3.4633419e+00
   1.0033928e+01   3.2933460e+00
   1.0080356e+01   3.0973017e+00
   1.0126995e+01   2.8759387e+00
   1.0173918e+01   2.6300095e+00
   1.0221206e+01   2.3602857e+00
   1.0268944e+01   2.0675490e+00
   1.0316768e+01   1.7556892e+00
   1.0364174e+01   1.4302658e+00
   1.0411256e+01   1.0931403e+00
   1.0458105e+01   7.4607911e-01
   1.0504801e+01   3.9081732e-01
   1.0551418e+01   2.9066589e-02
   1.0555133e+01   8.8989233e-13
   1.0555133e+01  -8.3266727e-17
   1.0601741e+01  -3.6456487e-01
   1.0645776e+01  -7.0677350e-01
   1.0689990e+01  -1.0457821e+00
   1.0734433e+01  -1.3795629e+00
   1.0779171e+01  -1.7061606e+00
   1.0824276e+01  -2.0235909e+00
   1.0869830e+01  -2.3298311e+00
   1.0915922e+01  -2.6228061e+00
   1.0962662e+01  -2.9003701e+00
   1.1010179e+01  -3.1602803e+00
   1.1058633e+01  -3.4001580e+00
   1.1108232e+01  -3.6174296e+00
   1.1158425e+01  -3.8063679e+00
   1.1208108e+01  -3.9612003e+00
   1.1257192e+01  -4.0814799e+00
   1.1305530e+01  -4.1672500e+00
   1.1353279e+01  -4.2194859e+00
   1.1400566e+01  -4.2390141e+00
   1.1447501e+01  -4.2265661e+00
   1.1494176e+01  -4.1828247e+00
   1.1540673e+01  -4.1084542e+00
   1.1587069e+01  -4.0041187e+00
   1.1633432e+01  -3.8704953e+00
   1.1679833e+01  -3.7082815e+00
   1.1726339e+01  -3.5181997e+00
   1.1773018e+01  -3.3009992e+00
   1.1819941e+01  -3.0574553e+00
   1.1867186e+01  -2.7883658e+00
   1.1914834e+01  -2.4945445e+00
   1.1962980e+01  -2.1768104e+00
   1.2010906e+01  -1.8418743e+00
   1.2058453e+01  -1.4934415e+00
   1.2105714e+01  -1.1334327e+00
   1.2152778e+01  -7.6370704e-01
   1.2199723e+01  -3.8609404e-01
   1.2246622e+01  -2.4009366e-03
   1.2246913e+01  -9.2847041e-13
   1.2246913e+01   7.5950531e-15
   1.2293837e+01   3.8569660e-01
   1.2338281e+01   7.4800975e-01
   1.2382926e+01   1.1064824e+00
   1.2427825e+01   1.4589570e+00
   1.2473047e+01   1.8033611e+00
   1.2518669e+01   2.1375899e+00
   1.2564775e+01   2.4594947e+00
   1.2611466e+01   2.7668677e+00
   1.2658858e+01   3.0574205e+00
   1.2707094e+01   3.3287527e+00
   1.2756355e+01   3.5783061e+00
   1.2806876e+01   3.8032923e+00
   1.2857322e+01   3.9948377e+00
   1.2907038e+01   4.1497400e+00
   1.2955889e+01   4.2680273e+00
   1.3004057e+01   4.3508879e+00
   1.3051691e+01   4.3992893e+00
   1.3098909e+01   4.4140542e+00
   1.3145815e+01   4.3959270e+00
   1.3192496e+01   4.3456144e+00
   1.3239032e+01   4.2638114e+00
   1.3285496e+01   4.1512187e+00
   1.3331959e+01   4.0085537e+00
   1.3378488e+01   3.8365571e+00
   1.3425153e+01   3.6359967e+00
   1.3472022e+01   3.4076682e+00
   1.3519171e+01   3.1523935e+00
   1.3566677e+01   2.8710160e+00
   1.3614630e+01   2.5643922e+00
   1.3662885e+01   2.2350863e+00
   1.3710706e+01   1.8904807e+00
   1.3758189e+01   1.5326672e+00
   1.3805426e+01   1.1636068e+00
   1.3852502e+01   7.8522232e-01
   1.3899491e+01   3.9940808e-01
   1.3946468e+01   8.0367039e-03
   1.3947428e+01   2.4581032e-15
   1.3947428e+01  -9.4972120e-13
   1.3994462e+01  -3.9279725e-01
   1.4039097e+01  -7.6163156e-01
   1.4083960e+01  -1.1258560e+00
   1.4129102e+01  -1.4832173e+00
   1.4174596e+01  -1.8315587e+00
   1.4220522e+01  -2.1686856e+00
   1.4266972e+01  -2.4923533e+00
   1.4314051e+01  -2.8002483e+00
   1.4361886e+01  -3.0899632e+00
   1.4410634e+01  -3.3589591e+00
   1.4460495e+01  -3.6045092e+00
   1.4511031e+01  -3.8208235e+00
   1.4561025e+01  -4.0008245e+00
   1.4610171e+01  -4.1434249e+00
   1.4658533e+01  -4.2494484e+00
   1.4706279e+01  -4.3199916e+00
   1.4753542e+01  -4.3559582e+00
   1.4800434e+01  -4.3581376e+00
   1.4847048e+01  -4.3272587e+00
   1.4893470e+01  -4.2640251e+00
   1.4939775e+01  -4.1691368e+00
   1.4986034e+01  -4.0433046e+00
   1.5032315e+01  -3.8872602e+00
   1.5078686e+01  -3.7017607e+00
   1.5125215e+01  -3.4875920e+00
   1.5171971e+01  -3.2455685e+00
   1.5219030e+01  -2.9765302e+00
   1.5266471e+01  -2.6813374e+00
   1.5314386e+01  -2.3608605e+00
   1.5362247e+01  -2.0205580e+00
   1.5409709e+01  -1.6654994e+00
   1.5456866e+01  -1.2977378e+00
   1.5503807e+01  -9.1923950e-01
   1.5550611e+01  -5.3193640e-01
   1.5597352e+01  -1.3773459e-01
   1.5613532e+01  -9.6650465e-13
   1.5613532e+01   3.1363800e-15
   1.5660281e+01   3.9806483e-01
   1.5704702e+01   7.7326147e-01
   1.5749326e+01   1.1445267e+00
   1.5794206e+01   1.5096140e+00
   1.5839411e+01   1.8663604e+00
   1.5885017e+01   2.2125689e+00
   1.5931111e+01   2.5459972e+00
   1.5977792e+01   2.8643411e+00
   1.6025178e+01   3.1652120e+00
   1.6073411e+01   3.4461043e+00
   1.6122674e+01   3.7043467e+00
   1.6173203e+01   3.9370262e+00
   1.6223207e+01   4.1333063e+00
   1.6272738e+01   4.2928522e+00
   1.6321496e+01   4.4148030e+00
   1.6369578e+01   4.5000701e+00
   1.6417129e+01   4.5496373e+00
   1.6464269e+01   4.5643477e+00
   1.6511098e+01   4.5449651e+00
   1.6557705e+01   4.4922159e+00
   1.6604167e+01   4.4068159e+00
   1.6650559e+01   4.2894877e+00
   1.6696950e+01   4.1409716e+00
   1.6743409e+01   3.9620332e+00
   1.6790002e+01   3.7534664e+00
   1.6836800e+01   3.5160948e+00
   1.6883876e+01   3.2507693e+00
   1.6931310e+01   2.9583637e+00
   1.6979188e+01   2.6397661e+00
   1.7027356e+01   2.2977218e+00
   1.7075091e+01   1.9398139e+00
   1.7122488e+01   1.5682087e+00
   1.7169641e+01   1.1849381e+00
   1.7216631e+01   7.9199497e-01
   1.7263534e+01   3.9134294e-01
   1.7308694e+01   1.7785218e-12
   1.7308694e+01  -1.7800206e-12
   1.7355584e+01  -4.0739254e-01
   1.7400218e+01  -7.9144621e-01
   1.7445074e+01  -1.1710036e+00
   1.7490204e+01  -1.5437513e+00
   1.7535681e+01  -1.9074670e+00
   1.7581583e+01  -2.2598915e+00
   1.7628002e+01  -2.5987157e+00
   1.7675041e+01  -2.9215630e+00
   1.7722826e+01  -3.2259636e+00
   1.7771511e+01  -3.5093185e+00
   1.7821292e+01  -3.7688434e+00
   1.7871628e+01  -3.9981038e+00
   1.7921414e+01  -4.1902587e+00
   1.7970749e+01  -4.3452530e+00
   1.8019291e+01  -4.4622108e+00
   1.8067200e+01  -4.5422674e+00
   1.8114614e+01  -4.5863816e+00
   1.8161647e+01  -4.5953851e+00
   1.8208394e+01  -4.5700428e+00
   1.8254942e+01  -4.5110895e+00
   1.8301367e+01  -4.4192545e+00
   1.8347742e+01  -4.2952773e+00
   1.8394135e+01  -4.1399180e+00
   1.8440613e+01  -3.9539630e+00
   1.8487246e+01  -3.7382284e+00
   1.8534104e+01  -3.4935600e+00
   1.8581261e+01  -3.2208308e+00
   1.8628799e+01  -2.9209352e+00
   1.8676807e+01  -2.5947793e+00
   1.8724777e+01  -2.2478125e+00
   1.8772342e+01  -1.8853859e+00
   1.8819596e+01  -1.5096381e+00
   1.8866630e+01  -1.1226135e+00
   1.8913523e+01  -7.2631961e-01
   1.8960350e+01  -3.2273595e-01
   1.8997348e+01  -4.0523140e-15
   1.8997348e+01   1.9870217e-12
   1.9044181e+01   4.0899027e-01
   1.9088792e+01   7.9466609e-01
   1.9133629e+01   1.1756947e+00
   1.9178745e+01   1.5497388e+00
   1.9224212e+01   1.9145535e+00
   1.9270110e+01   2.2678554e+00
   1.9316529e+01   2.6073104e+00
   1.9363576e+01   2.9305142e+00
   1.9411375e+01   3.2349668e+00
   1.9460085e+01   3.5180342e+00
   1.9509903e+01   3.7768910e+00
   1.9560095e+01   4.0042512e+00
   1.9609746e+01   4.1943352e+00
   1.9658952e+01   4.3470856e+00
   1.9707377e+01   4.4616657e+00
   1.9755181e+01   4.5391951e+00
   1.9802497e+01   4.5806224e+00
   1.9849439e+01   4.5867742e+00
   1.9896101e+01   4.5584129e+00
   1.9942568e+01   4.4962734e+00
   1.9988917e+01   4.4010863e+00
   2.0035218e+01   4.2735934e+00
   2.0081540e+01   4.1145580e+00
   2.0127950e+01   3.9247703e+00
   2.0174518e+01   3.7050508e+00
   2.0221312e+01   3.4562497e+00
   2.0268408e+01   3.1792446e+00
   2.0315886e+01   2.8749349e+00
   2.0363837e+01   2.5442308e+00
   2.0411691e+01   2.1931064e+00
   2.0459144e+01   1.8265381e+00
   2.0506290e+01   1.4466629e+00
   2.0553220e+01   1.0555308e+00
   2.0600011e+01   6.5515518e-01
   2.0646739e+01   2.4752204e-01
   2.0674805e+01   1.9904911e-12
   2.0674805e+01  -2.0816682e-14
   2.0721539e+01  -4.1255038e-01
   2.0766058e+01  -8.0202841e-01
   2.0810792e+01  -1.1871761e+00
   2.0855794e+01  -1.5656588e+00
   2.0901136e+01  -1.9352301e+00
   2.0946894e+01  -2.2936072e+00
   2.0993158e+01  -2.6384585e+00
   2.1040030e+01  -2.9673862e+00
   2.1087632e+01  -3.2779013e+00
   2.1136115e+01  -3.5673879e+00
   2.1185669e+01  -3.8330503e+00
   2.1235884e+01  -4.0689472e+00
   2.1285541e+01  -4.2673991e+00
   2.1334751e+01  -4.4283752e+00
   2.1383377e+01  -4.5513574e+00
   2.1431358e+01  -4.6366943e+00
   2.1478830e+01  -4.6853632e+00
   2.1525909e+01  -4.6982182e+00
   2.1572693e+01  -4.6760403e+00
   2.1619268e+01  -4.6195770e+00
   2.1665713e+01  -4.5295683e+00
   2.1712100e+01  -4.4067633e+00
   2.1758498e+01  -4.2519315e+00
   2.1804974e+01  -4.0658688e+00
   2.1851598e+01  -3.8494013e+00
   2.1898439e+01  -3.6033855e+00
   2.1945571e+01  -3.3287060e+00
   2.1993075e+01  -3.0262705e+00
   2.2041040e+01  -2.6969994e+00
   2.2089100e+01  -2.3453310e+00
   2.2136743e+01  -1.9776600e+00
   2.2184066e+01  -1.5961885e+00
   2.2231159e+01  -1.2030059e+00
   2.2278103e+01  -8.0016292e-01
   2.2324973e+01  -3.8968077e-01
   2.2368877e+01  -2.4036328e-14
   2.2368877e+01   2.0029534e-12
   2.2415746e+01   4.1675859e-01
   2.2460438e+01   8.1013370e-01
   2.2505358e+01   1.1987597e+00
   2.2550560e+01   1.5802576e+00
   2.2596117e+01   1.9523417e+00
   2.2642109e+01   2.3126873e+00
   2.2688629e+01   2.6589178e+00
   2.2735782e+01   2.9885853e+00
   2.2783696e+01   3.2991440e+00
   2.2832531e+01   3.5879110e+00
   2.2882488e+01   3.8520075e+00
   2.2932520e+01   4.0826591e+00
   2.2982014e+01   4.2757163e+00
   2.3031087e+01   4.4311902e+00
   2.3079526e+01   4.5484368e+00
   2.3127350e+01   4.6280990e+00
   2.3174692e+01   4.6711307e+00
   2.3221663e+01   4.6783714e+00
   2.3268357e+01   4.6505964e+00
   2.3314860e+01   4.5885540e+00
   2.3361247e+01   4.4929886e+00
   2.3407590e+01   4.3646565e+00
   2.3453958e+01   4.2043358e+00
   2.3500417e+01   4.0128323e+00
   2.3547037e+01   3.7909825e+00
   2.3593888e+01   3.5396532e+00
   2.3641045e+01   3.2597391e+00
   2.3688590e+01   2.9521563e+00
   2.3736614e+01   2.6178321e+00
   2.3784528e+01   2.2629574e+00
   2.3832044e+01   1.8924584e+00
   2.3879259e+01   1.5085100e+00
   2.3926261e+01   1.1132006e+00
   2.3973128e+01   7.0858136e-01
   2.4019936e+01   2.9667570e-01
   2.4053273e+01   2.0259905e-12
   2.4053273e+01  -4.2188475e-15
   2.4100092e+01  -4.1699768e-01
   2.4144737e+01  -8.1071119e-01
   2.4189608e+01  -1.1997546e+00
   2.4234757e+01  -1.5817458e+00
   2.4280258e+01  -1.9543947e+00
   2.4326190e+01  -2.3153724e+00
   2.4372644e+01  -2.6622987e+00
   2.4419727e+01  -2.9927223e+00
   2.4467563e+01  -3.3040952e+00
   2.4516311e+01  -3.5937336e+00
   2.4566169e+01  -3.8587596e+00
   2.4616183e+01  -4.0907777e+00
   2.4665655e+01  -4.2851354e+00
   2.4714701e+01  -4.4418357e+00
   2.4763153e+01  -4.5603171e+00
   2.4810985e+01  -4.6410579e+00
   2.4858329e+01  -4.6850165e+00
   2.4905297e+01  -4.6930361e+00
   2.4951985e+01  -4.6658945e+00
   2.4998478e+01  -4.6043406e+00
   2.5044851e+01  -4.5091193e+00
   2.5091176e+01  -4.3809866e+00
   2.5137523e+01  -4.2207205e+00
   2.5183958e+01  -4.0291264e+00
   2.5230550e+01  -3.8070406e+00
   2.5277370e+01  -3.5553300e+00
   2.5324491e+01  -3.2748894e+00
   2.5371995e+01  -2.9666360e+00
   2.5419972e+01  -2.6314983e+00
   2.5467867e+01  -2.2754318e+00
   2.5515360e+01  -1.9035977e+00
   2.5562547e+01  -1.5181794e+00
   2.5609516e+01  -1.1212696e+00
   2.5656348e+01  -7.1492368e-01
   2.5703115e+01  -3.0116861e-01
   2.5736766e+01  -2.0188295e-12
   2.5736766e+01   2.3425706e-14
   2.5783541e+01   4.1909355e-01
   2.5828149e+01   8.1497797e-01
   2.5872979e+01   1.2062943e+00
   2.5918085e+01   1.5906610e+00
   2.5963538e+01   1.9657876e+00
   2.6009418e+01   2.3293455e+00
   2.6055814e+01   2.6789555e+00
   2.6102833e+01   3.0121688e+00
   2.6150598e+01   3.3264415e+00
   2.6199265e+01   3.6190968e+00
   2.6249029e+01   3.8872681e+00
   2.6299043e+01   4.1229714e+00
   2.6348510e+01   4.3209269e+00
   2.6397546e+01   4.4811335e+00
   2.6446081e+01   4.6032229e+00
   2.6493988e+01   4.6873053e+00
   2.6541400e+01   4.7343498e+00
   2.6588430e+01   4.7452120e+00
   2.6635175e+01   4.7206781e+00
   2.6681720e+01   4.6615038e+00
   2.6728142e+01   4.5684392e+00
   2.6774512e+01   4.4422450e+00
   2.6820901e+01   4.2837033e+00
   2.6867375e+01   4.0936238e+00
   2.6914004e+01   3.8728467e+00
   2.6960856e+01   3.6222435e+00
   2.7008008e+01   3.3427136e+00
   2.7055540e+01   3.0351792e+00
   2.7103542e+01   2.7005747e+00
   2.7151521e+01   2.3443860e+00
   2.7199093e+01   1.9722188e+00
   2.7246354e+01   1.5862823e+00
   2.7293393e+01   1.1886870e+00
   2.7340292e+01   7.8150499e-01
   2.7387125e+01   3.6677933e-01
   2.7428026e+01   3.3306691e-14
   2.7428026e+01  -2.0141111e-12
   2.7474864e+01  -4.2058378e-01
   2.7519554e+01  -8.1780301e-01
   2.7564474e+01  -1.2102175e+00
   2.7609677e+01  -1.5954240e+00
   2.7655236e+01  -1.9711131e+00
   2.7701231e+01  -2.3349358e+00
   2.7747756e+01  -2.6844905e+00
   2.7794916e+01  -3.0173034e+00
   2.7842841e+01  -3.3308016e+00
   2.7891688e+01  -3.6222732e+00
   2.7941661e+01  -3.8888077e+00
   2.7991581e+01  -4.1209729e+00
   2.8040967e+01  -4.3153314e+00
   2.8089934e+01  -4.4719018e+00
   2.8138364e+01  -4.5902250e+00
   2.8186183e+01  -4.6706114e+00
   2.8233521e+01  -4.7140163e+00
   2.8280489e+01  -4.7212858e+00
   2.8327183e+01  -4.6932021e+00
   2.8373685e+01  -4.6305201e+00
   2.8420072e+01  -4.5339912e+00
   2.8466417e+01  -4.4043794e+00
   2.8512786e+01  -4.2424707e+00
   2.8559249e+01  -4.0490791e+00
   2.8605873e+01  -3.8250500e+00
   2.8652729e+01  -3.5712592e+00
   2.8699892e+01  -3.2886111e+00
   2.8747444e+01  -2.9780313e+00
   2.8795476e+01  -2.6404571e+00
   2.8843381e+01  -2.2822833e+00
   2.8890890e+01  -1.9083568e+00
   2.8938098e+01  -1.5208720e+00
   2.8985094e+01  -1.1219377e+00
   2.9031957e+01  -7.1362539e-01
   2.9078761e+01  -2.9797846e-01
   2.9111943e+01  -2.0327073e-12
   2.9111943e+01   1.6264767e-14
   2.9158759e+01   4.2075944e-01
   2.9203423e+01   8.1823559e-01
   2.9248312e+01   1.2110198e+00
   2.9293481e+01   1.5967095e+00
   2.9339002e+01   1.9729942e+00
   2.9384955e+01   2.3375249e+00
   2.9431431e+01   2.6879003e+00
   2.9478535e+01   3.0216480e+00
   2.9526396e+01   3.3361979e+00
   2.9575170e+01   3.6288435e+00
   2.9625056e+01   3.8966829e+00
   2.9674990e+01   4.1307601e+00
   2.9724383e+01   4.3270015e+00
   2.9773353e+01   4.4854184e+00
   2.9821817e+01   4.6056228e+00
   2.9869663e+01   4.6877777e+00
   2.9917021e+01   4.7328450e+00
   2.9964003e+01   4.7416757e+00
   3.0010705e+01   4.7150544e+00
   3.0057212e+01   4.6537370e+00
   3.0103600e+01   4.5584750e+00
   3.0149940e+01   4.4300313e+00
   3.0196303e+01   4.2691910e+00
   3.0242754e+01   4.0767668e+00
   3.0289362e+01   3.8536027e+00
   3.0336198e+01   3.6005734e+00
   3.0383337e+01   3.3185821e+00
   3.0430860e+01   3.0085543e+00
   3.0478856e+01   2.6714270e+00
   3.0526769e+01   2.3132151e+00
   3.0574281e+01   1.9391029e+00
   3.0621487e+01   1.5512939e+00
   3.0668476e+01   1.1519000e+00
   3.0715327e+01   7.4299540e-01
   3.0762115e+01   3.2662557e-01
   3.0798388e+01   2.0309865e-12
   3.0798388e+01  -2.4036328e-14
   3.0845184e+01  -4.2186834e-01
   3.0889836e+01  -8.2045715e-01
   3.0934713e+01  -1.2143506e+00
   3.0979870e+01  -1.6011456e+00
   3.1025378e+01  -1.9785310e+00
   3.1071319e+01  -2.3441571e+00
   3.1117782e+01  -2.6956224e+00
   3.1164875e+01  -3.0304543e+00
   3.1212723e+01  -3.3460826e+00
   3.1261483e+01  -3.6398010e+00
   3.1311356e+01  -3.9087084e+00
   3.1361303e+01  -4.1439369e+00
   3.1410709e+01  -4.3412489e+00
   3.1459691e+01  -4.5006549e+00
   3.1508172e+01  -4.6217745e+00
   3.1556034e+01  -4.7047527e+00
   3.1603408e+01  -4.7505549e+00
   3.1650407e+01  -4.7600357e+00
   3.1697125e+01  -4.7339828e+00
   3.1743649e+01  -4.6731547e+00
   3.1790053e+01  -4.5783055e+00
   3.1836410e+01  -4.4502012e+00
   3.1882789e+01  -4.2896290e+00
   3.1929257e+01  -4.0974047e+00
   3.1975883e+01  -3.8743749e+00
   3.2022737e+01  -3.6214171e+00
   3.2069895e+01  -3.3394374e+00
   3.2117437e+01  -3.0293642e+00
   3.2165454e+01  -2.6921375e+00
   3.2213381e+01  -2.3338324e+00
   3.2260906e+01  -1.9595940e+00
   3.2308127e+01  -1.5716310e+00
   3.2355130e+01  -1.1720611e+00
   3.2401997e+01  -7.6296373e-01
   3.2448802e+01  -3.4638992e-01
   3.2487255e+01  -4.1084913e-12
   3.2487255e+01   3.1641356e-15
   3.2534068e+01   4.2216343e-01
   3.2578745e+01   8.2099089e-01
   3.2623650e+01   1.2150203e+00
   3.2668838e+01   1.6018403e+00
   3.2714382e+01   1.9791331e+00
   3.2760362e+01   2.3445412e+00
   3.2806870e+01   2.6956547e+00
   3.2854012e+01   3.0299912e+00
   3.2901917e+01   3.3449693e+00
   3.2950744e+01   3.6378687e+00
   3.3000694e+01   3.9057704e+00
   3.3050601e+01   4.1392495e+00
   3.3099972e+01   4.3347921e+00
   3.3148925e+01   4.4924154e+00
   3.3197361e+01   4.6117015e+00
   3.3245186e+01   4.6928799e+00
   3.3292528e+01   4.7369099e+00
   3.3339500e+01   4.7446415e+00
   3.3386197e+01   4.7168602e+00
   3.3432702e+01   4.6543242e+00
   3.3479091e+01   4.5577878e+00
   3.3525437e+01   4.4280180e+00
   3.3571807e+01   4.2658037e+00
   3.3618270e+01   4.0719623e+00
   3.3664893e+01   3.8473423e+00
   3.3711748e+01   3.5928232e+00
   3.3758910e+01   3.3093128e+00
   3.3806459e+01   2.9977410e+00
   3.3854488e+01   2.6590489e+00
   3.3902384e+01   2.2996972e+00
   3.3949883e+01   1.9245127e+00
   3.3997080e+01   1.5356973e+00
   3.4044065e+01   1.1353680e+00
   3.4090916e+01   7.2560394e-01
   3.4137708e+01   3.0845595e-01
   3.4171918e+01   2.4202862e-14
   3.4171918e+01  -4.0899506e-12
   3.4218722e+01  -4.2237647e-01
   3.4263384e+01  -8.2146988e-01
   3.4308272e+01  -1.2158507e+00
   3.4353440e+01  -1.6031091e+00
   3.4398961e+01  -1.9809272e+00
   3.4444915e+01  -2.3469485e+00
   3.4491392e+01  -2.6987642e+00
   3.4538499e+01  -3.0338941e+00
   3.4586362e+01  -3.3497602e+00
   3.4635140e+01  -3.6436471e+00
   3.4685032e+01  -3.9126438e+00
   3.4734955e+01  -4.1476758e+00
   3.4784338e+01  -4.3447562e+00
   3.4833298e+01  -4.5038978e+00
   3.4881763e+01  -4.6247313e+00
   3.4929611e+01  -4.7073839e+00
   3.4976972e+01  -4.7528197e+00
   3.5023959e+01  -4.7618928e+00
   3.5070665e+01  -4.7353910e+00
   3.5117177e+01  -4.6740730e+00
   3.5163570e+01  -4.5786933e+00
   3.5209917e+01  -4.4500183e+00
   3.5256285e+01  -4.2888363e+00
   3.5302744e+01  -4.0959635e+00
   3.5349360e+01  -3.8722474e+00
   3.5396204e+01  -3.6185667e+00
   3.5443352e+01  -3.3358283e+00
   3.5490885e+01  -3.0249615e+00
   3.5538893e+01  -2.6869074e+00
   3.5586803e+01  -2.3278117e+00
   3.5634313e+01  -1.9527751e+00
   3.5681518e+01  -1.5640070e+00
   3.5728506e+01  -1.1636269e+00
   3.5775358e+01  -7.5371594e-01
   3.5822147e+01  -3.3632684e-01
   3.5859404e+01  -4.1094350e-12
   3.5859404e+01   1.1046719e-14
   3.5906202e+01   4.2292885e-01
   3.5950865e+01   8.2255381e-01
   3.5995756e+01   1.2174274e+00
   3.6040928e+01   1.6051379e+00
   3.6086453e+01   1.9833664e+00
   3.6132413e+01   2.3497548e+00
   3.6178898e+01   2.7018929e+00
   3.6226015e+01   3.0372986e+00
   3.6273891e+01   3.3533913e+00
   3.6322684e+01   3.6474528e+00
   3.6372596e+01   3.9165681e+00
   3.6422502e+01   4.1514775e+00
   3.6471870e+01   4.3484160e+00
   3.6520817e+01   4.5073992e+00
   3.6569273e+01   4.6280610e+00
   3.6617114e+01   4.7105272e+00
   3.6664470e+01   4.7557609e+00
   3.6711453e+01   4.7646161e+00
   3.6758158e+01   4.7378809e+00
   3.6804669e+01   4.6763151e+00
   3.6851063e+01   4.5806743e+00
   3.6897412e+01   4.4517261e+00
   3.6943784e+01   4.2902604e+00
   3.6990247e+01   4.0970950e+00
   3.7036869e+01   3.8730790e+00
   3.7083721e+01   3.6190925e+00
   3.7130877e+01   3.3360443e+00
   3.7178420e+01   3.0248650e+00
   3.7226440e+01   2.6864971e+00
   3.7274342e+01   2.3272660e+00
   3.7321844e+01   1.9521205e+00
   3.7369044e+01   1.5632686e+00
   3.7416028e+01   1.1628309e+00
   3.7462878e+01   7.5288958e-01
   3.7509666e+01   3.3549856e-01
   3.7546834e+01   5.3845817e-14
   3.7546834e+01  -4.0663028e-12
   3.7593632e+01  -4.2286392e-01
   3.7638298e+01  -8.2241396e-01
   3.7683192e+01  -1.2171832e+00
   3.7728369e+01  -1.6047577e+00
   3.7773900e+01  -1.9828167e+00
   3.7819866e+01  -2.3490000e+00
   3.7866359e+01  -2.7008949e+00
   3.7913485e+01  -3.0360164e+00
   3.7961373e+01  -3.3517809e+00
   3.8010180e+01  -3.6454661e+00
   3.8060108e+01  -3.9141515e+00
   3.8110001e+01  -4.1484412e+00
   3.8159357e+01  -4.3447544e+00
   3.8208295e+01  -4.5031080e+00
   3.8256737e+01  -4.6231257e+00
   3.8304566e+01  -4.7049566e+00
   3.8351911e+01  -4.7495619e+00
   3.8398885e+01  -4.7577940e+00
   3.8445582e+01  -4.7304402e+00
   3.8492087e+01  -4.6682598e+00
   3.8538475e+01  -4.5720085e+00
   3.8584819e+01  -4.4424541e+00
   3.8631187e+01  -4.2803866e+00
   3.8677646e+01  -4.0866243e+00
   3.8724266e+01  -3.8620167e+00
   3.8771116e+01  -3.6074445e+00
   3.8818271e+01  -3.3238166e+00
   3.8865814e+01  -3.0120642e+00
   3.8913835e+01  -2.6731301e+00
   3.8961726e+01  -2.3134410e+00
   3.9009220e+01  -1.9378655e+00
   3.9056412e+01  -1.5486096e+00
   3.9103389e+01  -1.1477937e+00
   3.9150233e+01  -7.3749997e-01
   3.9197016e+01  -3.1978230e-01
   3.9232420e+01  -4.0623060e-12
   3.9232420e+01   5.9618976e-14
   3.9279213e+01   4.2306642e-01
   3.9323872e+01   8.2284687e-01
   3.9368758e+01   1.2178948e+00
   3.9413924e+01   1.6057973e+00
   3.9459443e+01   1.9842339e+00
   3.9505395e+01   2.3508451e+00
   3.9551872e+01   2.7032191e+00
   3.9598980e+01   3.0388727e+00
   3.9646846e+01   3.3552241e+00
   3.9695626e+01   3.6495546e+00
   3.9745523e+01   3.9189484e+00
   3.9795426e+01   4.1542034e+00
   3.9844790e+01   4.3514734e+00
   3.9893733e+01   4.5107729e+00
   3.9942195e+01   4.6317583e+00
   3.9990040e+01   4.7145120e+00
   4.0000000e+01   4.7270998e+00


==> figuresAndData/limitCycle_fifthOrderRelay_WithDoublePoleAtPlusOne_startingAtOrigin.csv <==
   0.0000000e+00
   1.1003530e-05
   1.1003530e-05
   5.2720294e-05
   5.2720294e-05
   1.6379219e-04
   1.6379219e-04
   2.7486409e-04
   3.8593598e-04
   4.5449953e-04
   4.5449953e-04
   6.7664332e-04
   8.9878711e-04
   1.2153153e-03
   1.2153153e-03
   1.6596029e-03
   2.1038905e-03
   2.9924656e-03
   3.2053291e-03
   3.2053291e-03
   4.9824795e-03
   6.7596298e-03
   8.4027476e-03
   8.4027476e-03
   1.1957048e-02
   1.5511349e-02
   2.1924452e-02
   2.1924452e-02
   2.9033054e-02
   3.6141655e-02
   5.0358858e-02
   5.6747091e-02
   5.6747091e-02
   8.1927815e-02
   1.0698332e-01
   1.3212878e-01
   1.4408533e-01
   1.4408533e-01
   1.6932601e-01
   1.9424253e-01
   2.1924114e-01
   2.4432599e-01
   2.6950325e-01
   2.9477934e-01
   3.2016097e-01
   3.4565521e-01
   3.4884278e-01
   3.4884278e-01
   3.7445707e-01
   3.9907121e-01
   4.2467005e-01
   4.5088327e-01
   4.7740684e-01
   5.0402157e-01
   5.3073571e-01
   5.5755674e-01
   5.8449250e-01
   6.1155126e-01
   6.3874172e-01
   6.6607312e-01
   6.9355527e-01
   7.2119865e-01
   7.4996021e-01
   7.5953362e-01
   7.5953362e-01
   7.8858721e-01
   8.1730100e-01
   8.4593401e-01
   8.7449970e-01
   9.0300972e-01
   9.3147510e-01
   9.5990631e-01
   9.8831339e-01
   1.0167060e+00
   1.0450934e+00
   1.0734849e+00
   1.1018893e+00
   1.1303154e+00
   1.1587719e+00
   1.1872676e+00
   1.2158111e+00
   1.2444111e+00
   1.2730766e+00
   1.3018166e+00
   1.3306402e+00
   1.3595568e+00
   1.3885764e+00
   1.4008920e+00
   1.4008920e+00
   1.4300245e+00
   1.4586039e+00
   1.4870675e+00
   1.5154324e+00
   1.5437117e+00
   1.5719179e+00
   1.6000625e+00
   1.6281563e+00
   1.6562098e+00
   1.6842328e+00
   1.7122347e+00
   1.7402247e+00
   1.7682116e+00
   1.7962040e+00
   1.8242105e+00
   1.8522394e+00
   1.8802990e+00
   1.9083977e+00
   1.9365436e+00
   1.9647453e+00
   1.9930110e+00
   2.0213496e+00
   2.0497696e+00
   2.0782803e+00
   2.1068909e+00
   2.1356111e+00
   2.1644510e+00
   2.1934211e+00
   2.2225326e+00
   2.2332262e+00
   2.2332262e+00
   2.2624907e+00
   2.2909187e+00
   2.3192042e+00
   2.3474929e+00
   2.3758075e+00
   2.4041075e+00
   2.4323522e+00
   2.4605262e+00
   2.4886407e+00
   2.5167065e+00
   2.5447337e+00
   2.5727320e+00
   2.6007108e+00
   2.6286790e+00
   2.6566454e+00
   2.6846186e+00
   2.7126070e+00
   2.7406188e+00
   2.7686624e+00
   2.7967460e+00
   2.8248777e+00
   2.8530661e+00
   2.8813194e+00
   2.9096462e+00
   2.9380554e+00
   2.9665560e+00
   2.9951573e+00
   3.0238689e+00
   3.0527010e+00
   3.0816642e+00
   3.1109229e+00
   3.1409377e+00
   3.1716644e+00
   3.1921243e+00
   3.1921243e+00
   3.2235254e+00
   3.2518592e+00
   3.2803836e+00
   3.3090844e+00
   3.3379739e+00
   3.3670654e+00
   3.3963730e+00
   3.4259121e+00
   3.4556995e+00
   3.4857537e+00
   3.5160949e+00
   3.5467460e+00
   3.5776828e+00
   3.6085980e+00
   3.6395032e+00
   3.6704100e+00
   3.7013299e+00
   3.7322740e+00
   3.7632536e+00
   3.7942796e+00
   3.8253632e+00
   3.8565155e+00
   3.8877478e+00
   3.9190718e+00
   3.9504993e+00
   3.9820425e+00
   4.0137143e+00
   4.0455278e+00
   4.0774971e+00
   4.1096368e+00
   4.1419627e+00
   4.1744916e+00
   4.2072415e+00
   4.2370941e+00
   4.2370941e+00
   4.2700845e+00
   4.2981317e+00
   4.3263744e+00
   4.3547843e+00
   4.3833736e+00
   4.4121544e+00
   4.4411402e+00
   4.4703452e+00
   4.4997853e+00
   4.5294775e+00
   4.5594407e+00
   4.5896957e+00
   4.6202657e+00
   4.6511768e+00
   4.6824585e+00
   4.7141445e+00
   4.7462241e+00
   4.7783208e+00
   4.8104473e+00
   4.8426159e+00
   4.8748390e+00
   4.9071291e+00
   4.9394986e+00
   4.9719602e+00
   5.0045271e+00
   5.0372128e+00
   5.0700311e+00
   5.1029966e+00
   5.1361247e+00
   5.1694316e+00
   5.2029343e+00
   5.2366513e+00
   5.2706024e+00
   5.3048092e+00
   5.3392951e+00
   5.3451926e+00
   5.3451926e+00
   5.3730112e+00
   5.4008298e+00
   5.4288135e+00
   5.4569569e+00
   5.4852709e+00
   5.5137673e+00
   5.5424588e+00
   5.5713588e+00
   5.6004821e+00
   5.6298447e+00
   5.6594642e+00
   5.6893600e+00
   5.7195535e+00
   5.7500688e+00
   5.7809328e+00
   5.8121762e+00
   5.8438343e+00
   5.8759479e+00
   5.9085647e+00
   5.9414845e+00
   5.9744515e+00
   6.0074794e+00
   6.0405815e+00
   6.0737714e+00
   6.1070628e+00
   6.1404699e+00
   6.1740074e+00
   6.2076905e+00
   6.2415353e+00
   6.2755585e+00
   6.3097780e+00
   6.3442130e+00
   6.3788839e+00
   6.4138132e+00
   6.4490250e+00
   6.4605551e+00
   6.4605551e+00
   6.4960762e+00
   6.5246938e+00
   6.5535175e+00
   6.5825066e+00
   6.6116733e+00
   6.6410301e+00
   6.6705906e+00
   6.7003692e+00
   6.7303819e+00
   6.7606458e+00
   6.7911799e+00
   6.8220050e+00
   6.8531445e+00
   6.8846243e+00
   6.9164739e+00
   6.9487266e+00
   6.9814212e+00
   7.0146024e+00
   7.0483232e+00
   7.0826609e+00
   7.1174888e+00
   7.1523861e+00
   7.1873695e+00
   7.2224551e+00
   7.2576592e+00
   7.2929986e+00
   7.3284908e+00
   7.3641541e+00
   7.4000077e+00
   7.4360721e+00
   7.4723691e+00
   7.5089223e+00
   7.5457573e+00
   7.5829021e+00
   7.6203876e+00
   7.6522340e+00
   7.6522340e+00
   7.6825033e+00
   7.7127726e+00
   7.7432374e+00
   7.7738921e+00
   7.8047513e+00
   7.8358303e+00
   7.8671456e+00
   7.8987153e+00
   7.9305592e+00
   7.9626990e+00
   7.9951589e+00
   8.0279658e+00
   8.0611501e+00
   8.0947463e+00
   8.1287940e+00
   8.1631069e+00
   8.1974316e+00
   8.2317836e+00
   8.2661779e+00
   8.3006296e+00
   8.3351539e+00
   8.3697660e+00
   8.4044815e+00
   8.4393162e+00
   8.4742866e+00
   8.5094099e+00
   8.5447038e+00
   8.5801872e+00
   8.6158803e+00
   8.6518044e+00
   8.6879826e+00
   8.7244401e+00
   8.7612044e+00
   8.7926952e+00
   8.7926952e+00
   8.8297966e+00
   8.8601217e+00
   8.8906659e+00
   8.9213904e+00
   8.9523091e+00
   8.9834367e+00
   9.0147890e+00
   9.0468798e+00
   9.0797534e+00
   9.1134261e+00
   9.1479180e+00
   9.1832526e+00
   9.2194583e+00
   9.2558944e+00
   9.2922985e+00
   9.3286898e+00
   9.3650870e+00
   9.4015085e+00
   9.4379723e+00
   9.4744964e+00
   9.5110987e+00
   9.5477973e+00
   9.5846106e+00
   9.6215575e+00
   9.6586574e+00
   9.6959307e+00
   9.7333989e+00
   9.7710844e+00
   9.8090116e+00
   9.8472063e+00
   9.8856968e+00
   9.9245141e+00
   9.9636591e+00
   9.9636591e+00
   1.0002837e+01
   1.0039130e+01
   1.0075697e+01
   1.0112533e+01
   1.0149661e+01
   1.0186773e+01
   1.0223708e+01
   1.0260495e+01
   1.0297160e+01
   1.0333728e+01
   1.0370222e+01
   1.0406663e+01
   1.0443072e+01
   1.0479469e+01
   1.0515872e+01
   1.0552300e+01
   1.0588771e+01
   1.0625302e+01
   1.0661912e+01
   1.0698619e+01
   1.0735440e+01
   1.0772396e+01
   1.0809506e+01
   1.0846789e+01
   1.0884268e+01
   1.0921964e+01
   1.0959903e+01
   1.0998110e+01
   1.1036613e+01
   1.1075444e+01
   1.1114636e+01
   1.1154227e+01
   1.1194261e+01
   1.1234787e+01
   1.1275861e+01
   1.1288223e+01
   1.1288223e+01
   1.1329911e+01
   1.1365528e+01
   1.1401471e+01
   1.1437658e+01
   1.1473650e+01
   1.1509473e+01
   1.1545156e+01
   1.1580722e+01
   1.1616194e+01
   1.1651594e+01
   1.1686942e+01
   1.1722255e+01
   1.1757553e+01
   1.1792853e+01
   1.1828172e+01
   1.1863526e+01
   1.1898932e+01
   1.1934406e+01
   1.1969965e+01
   1.2005627e+01
   1.2041407e+01
   1.2077324e+01
   1.2113396e+01
   1.2150395e+01
   1.2188321e+01
   1.2195890e+01
   1.2195890e+01
   1.2234731e+01
   1.2272201e+01
   1.2309871e+01
   1.2347751e+01
   1.2385862e+01
   1.2424225e+01
   1.2462865e+01
   1.2501807e+01
   1.2541079e+01
   1.2580711e+01
   1.2620737e+01
   1.2661195e+01
   1.2702126e+01
   1.2743578e+01
   1.2785607e+01
   1.2829019e+01
   1.2874096e+01
   1.2920196e+01
   1.2966348e+01
   1.3012590e+01
   1.3058957e+01
   1.3105484e+01
   1.3152209e+01
   1.3199169e+01
   1.3246404e+01
   1.3293957e+01
   1.3341872e+01
   1.3390199e+01
   1.3438993e+01
   1.3488314e+01
   1.3537961e+01
   1.3587261e+01
   1.3636279e+01
   1.3685079e+01
   1.3733717e+01
   1.3782244e+01
   1.3830709e+01
   1.3879157e+01
   1.3894744e+01
   1.3894744e+01
   1.3943218e+01
   1.3984917e+01
   1.4026376e+01
   1.4067682e+01
   1.4108871e+01
   1.4149975e+01
   1.4191026e+01
   1.4232052e+01
   1.4273082e+01
   1.4314142e+01
   1.4355259e+01
   1.4396458e+01
   1.4437832e+01
   1.4479628e+01
   1.4521873e+01
   1.4564595e+01
   1.4607819e+01
   1.4651571e+01
   1.4695875e+01
   1.4740758e+01
   1.4785705e+01
   1.4830196e+01
   1.4856113e+01
   1.4856113e+01
   1.4900219e+01
   1.4943501e+01
   1.4987414e+01
   1.5032006e+01
   1.5077366e+01
   1.5123602e+01
   1.5170848e+01
   1.5218637e+01
   1.5266118e+01
   1.5313299e+01
   1.5360242e+01
   1.5407000e+01
   1.5453624e+01
   1.5500157e+01
   1.5546642e+01
   1.5593118e+01
   1.5639625e+01
   1.5649887e+01
   1.5649887e+01
   1.5696462e+01
   1.5743036e+01
   1.5796698e+01
   1.5850198e+01
   1.5903460e+01
   1.5956559e+01
   1.6009565e+01
   1.6062540e+01
   1.6115543e+01
   1.6168631e+01
   1.6221860e+01
   1.6275283e+01
   1.6328956e+01
   1.6382937e+01
   1.6437284e+01
   1.6492061e+01
   1.6547335e+01
   1.6603183e+01
   1.6659834e+01
   1.6718158e+01
   1.6777982e+01
   1.6837480e+01
   1.6896746e+01
   1.6955881e+01
   1.7014976e+01
   1.7074116e+01
   1.7133384e+01
   1.7192861e+01
   1.7252628e+01
   1.7312770e+01
   1.7373378e+01
   1.7434548e+01
   1.7496388e+01
   1.7559018e+01
   1.7622580e+01
   1.7687241e+01
   1.7752024e+01
   1.7816417e+01
   1.7880549e+01
   1.7944543e+01
   1.8008508e+01
   1.8072549e+01
   1.8136768e+01
   1.8201267e+01
   1.8266150e+01
   1.8331527e+01
   1.8397518e+01
   1.8464257e+01
   1.8531894e+01
   1.8600608e+01
   1.8670616e+01
   1.8742187e+01
   1.8814826e+01
   1.8886143e+01
   1.8956432e+01
   1.9025974e+01
   1.9094994e+01
   1.9163678e+01
   1.9232188e+01
   1.9300674e+01
   1.9369276e+01
   1.9438132e+01
   1.9507382e+01
   1.9577175e+01
   1.9647674e+01
   1.9719063e+01
   1.9791556e+01
   1.9853822e+01
   1.9853822e+01
   1.9899617e+01
   1.9945413e+01
   1.9991674e+01
   2.0038353e+01
   2.0085501e+01
   2.0133173e+01
   2.0181434e+01
   2.0230356e+01
   2.0280026e+01
   2.0330545e+01
   2.0381744e+01
   2.0432860e+01
   2.0483943e+01
   2.0535039e+01
   2.0586193e+01
   2.0637451e+01
   2.0688859e+01
   2.0740461e+01
   2.0792306e+01
   2.0844444e+01
   2.0896926e+01
   2.0949810e+01
   2.1003158e+01
   2.1057037e+01
   2.1111527e+01
   2.1166714e+01
   2.1222702e+01
   2.1279613e+01
   2.1335643e+01
   2.1390706e+01
   2.1444996e+01
   2.1498670e+01
   2.1551852e+01
   2.1604645e+01
   2.1657136e+01
   2.1709402e+01
   2.1761511e+01
   2.1813525e+01
   2.1865504e+01
   2.1917502e+01
   2.1969574e+01
   2.2021773e+01
   2.2074153e+01
   2.2126770e+01
   2.2179682e+01
   2.2232949e+01
   2.2286637e+01
   2.2341769e+01
   2.2398451e+01
   2.2456742e+01
   2.2516724e+01
   2.2576801e+01
   2.2636395e+01
   2.2695618e+01
   2.2754573e+01
   2.2813352e+01
   2.2872040e+01
   2.2930715e+01
   2.2989453e+01
   2.3048329e+01
   2.3107417e+01
   2.3166794e+01
   2.3226539e+01
   2.3286740e+01
   2.3347488e+01
   2.3408890e+01
   2.3471064e+01
   2.3534149e+01
   2.3598311e+01
   2.3663757e+01
   2.3730747e+01
   2.3799485e+01
   2.3867410e+01
   2.3934679e+01
   2.4001466e+01
   2.4067918e+01
   2.4134167e+01
   2.4200330e+01
   2.4266521e+01
   2.4332845e+01
   2.4399413e+01
   2.4466333e+01
   2.4533722e+01
   2.4594310e+01
   2.4594310e+01
   2.4648422e+01
   2.4702535e+01
   2.4757075e+01
   2.4812060e+01
   2.4867553e+01
   2.4923626e+01
   2.4980164e+01
   2.5036243e+01
   2.5091950e+01
   2.5147370e+01
   2.5202580e+01
   2.5257647e+01
   2.5312634e+01
   2.5367601e+01
   2.5422604e+01
   2.5477697e+01
   2.5532936e+01
   2.5588374e+01
   2.5644069e+01
   2.5700079e+01
   2.5756465e+01
   2.5813294e+01
   2.5870640e+01
   2.5928582e+01
   2.5987211e+01
   2.6046633e+01
   2.6106969e+01
   2.6168367e+01
   2.6231007e+01
   2.6295117e+01
   2.6360998e+01
   2.6426722e+01
   2.6491745e+01
   2.6556241e+01
   2.6620361e+01
   2.6684237e+01
   2.6747987e+01
   2.6811717e+01
   2.6875530e+01
   2.6939524e+01
   2.7003799e+01
   2.7068457e+01
   2.7133607e+01
   2.7199365e+01
   2.7265861e+01
   2.7333243e+01
   2.7399671e+01
   2.7465307e+01
   2.7530345e+01
   2.7594944e+01
   2.7659240e+01
   2.7723353e+01
   2.7787391e+01
   2.7851457e+01
   2.7915648e+01
   2.7980063e+01
   2.8044800e+01
   2.8109964e+01
   2.8175664e+01
   2.8242023e+01
   2.8309178e+01
   2.8377287e+01
   2.8446539e+01
   2.8517163e+01
   2.8589455e+01
   2.8663803e+01
   2.8737774e+01
   2.8810885e+01
   2.8883367e+01
   2.8955423e+01
   2.9027228e+01
   2.9098939e+01
   2.9170702e+01
   2.9227729e+01
   2.9227729e+01
   2.9281230e+01
   2.9334732e+01
   2.9388755e+01
   2.9443296e+01
   2.9498430e+01
   2.9553443e+01
   2.9608036e+01
   2.9662294e+01
   2.9716297e+01
   2.9770112e+01
   2.9823802e+01
   2.9877427e+01
   2.9931040e+01
   2.9984695e+01
   3.0038443e+01
   3.0092336e+01
   3.0146425e+01
   3.0200763e+01
   3.0255406e+01
   3.0310413e+01
   3.0365846e+01
   3.0421775e+01
   3.0478275e+01
   3.0535433e+01
   3.0593346e+01
   3.0652132e+01
   3.0711927e+01
   3.0772900e+01
   3.0835264e+01
   3.0899296e+01
   3.0963149e+01
   3.1026335e+01
   3.1089013e+01
   3.1151325e+01
   3.1213391e+01
   3.1275320e+01
   3.1337212e+01
   3.1399160e+01
   3.1461256e+01
   3.1523592e+01
   3.1586258e+01
   3.1649354e+01
   3.1712984e+01
   3.1777262e+01
   3.1842318e+01
   3.1907199e+01
   3.1971240e+01
   3.2034624e+01
   3.2097509e+01
   3.2160033e+01
   3.2222311e+01
   3.2284448e+01
   3.2346542e+01
   3.2408683e+01
   3.2470961e+01
   3.2533464e+01
   3.2596283e+01
   3.2659514e+01
   3.2723258e+01
   3.2787628e+01
   3.2852748e+01
   3.2918764e+01
   3.2985847e+01
   3.3054205e+01
   3.3124103e+01
   3.3195885e+01
   3.3267446e+01
   3.3338181e+01
   3.3408299e+01
   3.3477985e+01
   3.3547399e+01
   3.3616684e+01
   3.3685973e+01
   3.3755392e+01
   3.3825067e+01
   3.3888421e+01
   3.3888421e+01
   3.3942185e+01
   3.3995950e+01
   3.4050199e+01
   3.4104941e+01
   3.4160243e+01
   3.4216045e+01
   3.4271382e+01
   3.4326338e+01
   3.4381000e+01
   3.4435440e+01
   3.4489728e+01
   3.4543923e+01
   3.4598085e+01
   3.4652267e+01
   3.4706524e+01
   3.4760907e+01
   3.4815470e+01
   3.4870266e+01
   3.4925351e+01
   3.4980785e+01
   3.5036629e+01
   3.5092952e+01
   3.5149829e+01
   3.5207344e+01
   3.5265594e+01
   3.5324691e+01
   3.5384767e+01
   3.5445983e+01
   3.5508542e+01
   3.5572703e+01
   3.5637588e+01
   3.5701741e+01
   3.5765321e+01
   3.5828483e+01
   3.5891360e+01
   3.5954066e+01
   3.6016708e+01
   3.6079384e+01
   3.6142190e+01
   3.6205219e+01
   3.6268567e+01
   3.6332334e+01
   3.6396626e+01
   3.6461561e+01
   3.6527268e+01
   3.6593091e+01
   3.6658031e+01
   3.6722274e+01
   3.6785993e+01
   3.6849330e+01
   3.6912407e+01
   3.6975335e+01
   3.7038215e+01
   3.7101141e+01
   3.7164207e+01
   3.7227504e+01
   3.7291128e+01
   3.7355177e+01
   3.7419757e+01
   3.7484986e+01
   3.7550994e+01
   3.7617935e+01
   3.7685987e+01
   3.7755374e+01
   3.7826375e+01
   3.7899362e+01
   3.7971817e+01
   3.8043447e+01
   3.8114472e+01
   3.8185081e+01
   3.8255439e+01
   3.8325693e+01
   3.8395979e+01
   3.8466432e+01
   3.8536880e+01
   3.8536880e+01
   3.8590537e+01
   3.8644194e+01
   3.8698350e+01
   3.8753010e+01
   3.8808243e+01
   3.8863714e+01
   3.8918739e+01
   3.8973403e+01
   3.9027789e+01
   3.9081968e+01
   3.9136007e+01
   3.9189965e+01
   3.9243899e+01
   3.9297862e+01
   3.9351908e+01
   3.9406089e+01
   3.9460456e+01
   3.9515063e+01
   3.9569966e+01
   3.9625224e+01
   3.9680900e+01
   3.9737061e+01
   3.9793784e+01
   3.9851154e+01
   3.9909268e+01
   3.9968239e+01
   4.0028203e+01
   4.0089323e+01
   4.0151806e+01
   4.0215920e+01
   4.0280371e+01
   4.0344118e+01
   4.0407321e+01
   4.0470129e+01
   4.0532668e+01
   4.0595052e+01
   4.0657383e+01
   4.0719758e+01
   4.0782271e+01
   4.0845014e+01
   4.0908082e+01
   4.0971574e+01
   4.1035595e+01
   4.1100261e+01
   4.1165703e+01
   4.1231131e+01
   4.1295694e+01
   4.1359577e+01
   4.1422949e+01
   4.1485946e+01
   4.1548691e+01
   4.1611291e+01
   4.1673845e+01
   4.1736446e+01
   4.1799186e+01
   4.1862155e+01
   4.1925448e+01
   4.1989160e+01
   4.2053396e+01
   4.2118272e+01
   4.2183916e+01
   4.2250477e+01
   4.2318133e+01
   4.2387100e+01
   4.2457651e+01
   4.2530148e+01
   4.2602226e+01
   4.2673480e+01
   4.2744124e+01
   4.2814347e+01
   4.2884311e+01
   4.2954161e+01
   4.3024032e+01
   4.3094055e+01
   4.3164359e+01
   4.3190390e+01
   4.3190390e+01
   4.3244091e+01
   4.3297791e+01
   4.3351986e+01
   4.3406680e+01
   4.3461942e+01
   4.3517547e+01
   4.3572698e+01
   4.3627482e+01
   4.3681980e+01
   4.3736266e+01
   4.3790406e+01
   4.3844461e+01
   4.3898488e+01
   4.3952541e+01
   4.4006673e+01
   4.4060937e+01
   4.4115384e+01
   4.4170069e+01
   4.4225047e+01
   4.4280377e+01
   4.4336122e+01
   4.4392351e+01
   4.4449138e+01
   4.4506568e+01
   4.4564738e+01
   4.4623762e+01
   4.4683773e+01
   4.4744934e+01
   4.4807450e+01
   4.4871585e+01
   4.4936212e+01
   4.5000125e+01
   4.5063481e+01
   4.5126433e+01
   4.5189110e+01
   4.5251626e+01
   4.5314084e+01
   4.5376583e+01
   4.5439216e+01
   4.5502076e+01
   4.5565260e+01
   4.5628865e+01
   4.5692998e+01
   4.5757775e+01
   4.5823327e+01
   4.5888915e+01
   4.5953631e+01
   4.6017661e+01
   4.6081174e+01
   4.6144310e+01
   4.6207190e+01
   4.6269924e+01
   4.6332611e+01
   4.6395346e+01
   4.6458219e+01
   4.6521323e+01
   4.6584752e+01
   4.6648602e+01
   4.6712981e+01
   4.6778002e+01
   4.6843796e+01
   4.6910514e+01
   4.6978334e+01
   4.7047475e+01
   4.7118213e+01
   4.7190913e+01
   4.7263144e+01
   4.7334550e+01
   4.7405349e+01
   4.7475729e+01
   4.7545854e+01
   4.7615868e+01
   4.7685909e+01
   4.7756108e+01
   4.7826595e+01
   4.7841822e+01
   4.7841822e+01
   4.7895504e+01
   4.7949186e+01
   4.8003365e+01
   4.8058045e+01
   4.8113295e+01
   4.8168845e+01
   4.8223944e+01
   4.8278679e+01
   4.8333130e+01
   4.8387373e+01
   4.8441471e+01
   4.8495486e+01
   4.8549475e+01
   4.8603491e+01
   4.8657588e+01
   4.8711817e+01
   4.8766231e+01
   4.8820884e+01
   4.8875832e+01
   4.8931132e+01
   4.8986849e+01
   4.9043050e+01
   4.9099810e+01
   4.9157216e+01
   4.9215363e+01
   4.9274366e+01
   4.9334357e+01
   4.9395501e+01
   4.9458004e+01
   4.9522130e+01
   4.9586685e+01
   4.9650529e+01
   4.9713823e+01
   4.9776715e+01
   4.9839335e+01
   4.9901797e+01
   4.9964203e+01
   5.0026651e+01
   5.0089235e+01
   5.0152047e+01
   5.0215183e+01
   5.0278742e+01
   5.0342829e+01
   5.0407560e+01
   5.0473067e+01
   5.0538589e+01
   5.0603242e+01
   5.0667212e+01
   5.0730667e+01
   5.0793746e+01
   5.0856571e+01
   5.0919249e+01
   5.0981882e+01
   5.1044561e+01
   5.1107380e+01
   5.1170429e+01
   5.1233801e+01
   5.1297595e+01
   5.1361915e+01
   5.1426876e+01
   5.1492609e+01
   5.1559263e+01
   5.1627015e+01
   5.1696085e+01
   5.1766746e+01
   5.1839363e+01
   5.1911531e+01
   5.1982874e+01
   5.2053609e+01
   5.2123925e+01
   5.2193983e+01
   5.2263930e+01
   5.2333901e+01
   5.2404028e+01
   5.2474439e+01
   5.2494109e+01
   5.2494109e+01
   5.2547799e+01
   5.2601489e+01
   5.2655674e+01
   5.2710359e+01
   5.2765615e+01
   5.2821187e+01
   5.2876308e+01
   5.2931062e+01
   5.2985533e+01
   5.3039793e+01
   5.3093909e+01
   5.3147940e+01
   5.3201945e+01
   5.3255976e+01
   5.3310087e+01
   5.3364330e+01
   5.3418758e+01
   5.3473424e+01
   5.3528385e+01
   5.3583697e+01
   5.3639426e+01
   5.3695638e+01
   5.3752409e+01
   5.3809825e+01
   5.3867982e+01
   5.3926993e+01
   5.3986992e+01
   5.4048144e+01
   5.4110652e+01
   5.4174782e+01
   5.4239366e+01
   5.4303238e+01
   5.4366557e+01
   5.4429474e+01
   5.4492118e+01
   5.4554601e+01
   5.4617029e+01
   5.4679498e+01
   5.4742102e+01
   5.4804934e+01
   5.4868089e+01
   5.4931667e+01
   5.4995773e+01
   5.5060523e+01
   5.5126049e+01
   5.5191598e+01
   5.5256277e+01
   5.5320271e+01
   5.5383749e+01
   5.5446852e+01
   5.5509700e+01
   5.5572401e+01
   5.5635056e+01
   5.5697758e+01
   5.5760599e+01
   5.5823670e+01
   5.5887066e+01
   5.5950883e+01
   5.6015227e+01
   5.6080213e+01
   5.6145971e+01
   5.6212651e+01
   5.6280431e+01
   5.6349530e+01
   5.6420223e+01
   5.6492874e+01
   5.6565067e+01
   5.6636437e+01
   5.6707198e+01
   5.6777540e+01
   5.6847625e+01
   5.6917600e+01
   5.6987600e+01
   5.7057756e+01
   5.7128198e+01
   5.7146045e+01
   5.7146045e+01
   5.7199732e+01
   5.7253419e+01
   5.7307601e+01
   5.7362284e+01
   5.7417538e+01
   5.7473101e+01
   5.7528213e+01
   5.7582959e+01
   5.7637422e+01
   5.7691675e+01
   5.7745783e+01
   5.7799808e+01
   5.7853806e+01
   5.7907831e+01
   5.7961936e+01
   5.8016174e+01
   5.8070596e+01
   5.8125257e+01
   5.8180212e+01
   5.8235520e+01
   5.8291243e+01
   5.8347450e+01
   5.8404218e+01
   5.8461629e+01
   5.8519782e+01
   5.8578789e+01
   5.8638786e+01
   5.8699934e+01
   5.8762440e+01
   5.8826568e+01
   5.8891141e+01
   5.8955001e+01
   5.9018310e+01
   5.9081217e+01
   5.9143851e+01
   5.9206325e+01
   5.9268744e+01
   5.9331204e+01
   5.9393800e+01
   5.9456624e+01
   5.9519771e+01
   5.9583341e+01
   5.9647440e+01
   5.9712182e+01
   5.9777700e+01
   5.9843238e+01
   5.9907906e+01
   5.9971891e+01
   6.0000000e+01
   0.0000000e+00
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   5.3472197e-13
   6.9010973e-13
   2.2204460e-16
   2.2204460e-16
  -7.0228006e-12
  -1.3456965e-11
   2.2204460e-16
   2.2204461e-16
   8.9800504e-11
   2.0036848e-10
   1.3333215e-10
   2.2204461e-16
   2.2204458e-16
  -2.7007010e-09
  -4.3164082e-09
   2.2204446e-16
   2.2204530e-16
   3.4705706e-08
   7.1417360e-08
   2.2204524e-16
   2.2203423e-16
  -4.3270930e-07
  -9.8448957e-07
  -1.0242845e-06
   2.2187428e-16
   2.2204566e-16
   1.0618572e-05
   1.9929099e-05
   1.2987798e-05
   2.2402925e-16
   2.1953635e-16
  -5.0305083e-05
  -1.1685292e-04
  -1.8354537e-04
  -2.3497511e-04
  -2.5697127e-04
  -2.3656118e-04
  -1.6193860e-04
  -2.2434055e-05
   2.2190866e-16
   2.4756910e-16
   2.1822786e-04
   4.7571829e-04
   7.7109216e-04
   1.0811429e-03
   1.3819694e-03
   1.6516520e-03
   1.8725803e-03
   2.0287084e-03
   2.1055222e-03
   2.0899966e-03
   1.9705570e-03
   1.7370418e-03
   1.3806694e-03
   8.9400646e-04
   2.4737802e-04
   2.2560892e-16
   3.6049722e-17
  -8.4158564e-04
  -1.7740746e-03
  -2.7624021e-03
  -3.7691928e-03
  -4.7608924e-03
  -5.7074934e-03
  -6.5822673e-03
  -7.3615297e-03
  -8.0244326e-03
  -8.5527793e-03
  -8.9308594e-03
  -9.1453009e-03
  -9.1849363e-03
  -9.0406827e-03
  -8.7054318e-03
  -8.1739513e-03
  -7.4427942e-03
  -6.5102166e-03
  -5.3761029e-03
  -4.0418970e-03
  -2.5105406e-03
  -7.8641661e-04
  -9.6027786e-16
   2.2757404e-16
   1.9765704e-03
   4.0325063e-03
   6.1452743e-03
   8.2700981e-03
   1.0366588e-02
   1.2398514e-02
   1.4333457e-02
   1.6142514e-02
   1.7800035e-02
   1.9283392e-02
   2.0572773e-02
   2.1651006e-02
   2.2503391e-02
   2.3117560e-02
   2.3483340e-02
   2.3592640e-02
   2.3439338e-02
   2.3019188e-02
   2.2329726e-02
   2.1370191e-02
   2.0141450e-02
   1.8645930e-02
   1.6887556e-02
   1.4871692e-02
   1.2605093e-02
   1.0095856e-02
   7.3533774e-03
   4.3883193e-03
   1.2125733e-03
   4.3107878e-16
  -2.8219614e-15
  -3.4269431e-03
  -6.8609826e-03
  -1.0324230e-02
  -1.3782768e-02
  -1.7191911e-02
  -2.0503267e-02
  -2.3672864e-02
  -2.6664266e-02
  -2.9447997e-02
  -3.1998024e-02
  -3.4291502e-02
  -3.6308558e-02
  -3.8032095e-02
  -3.9447627e-02
  -4.0543121e-02
  -4.1308858e-02
  -4.1737309e-02
  -4.1823021e-02
  -4.1562514e-02
  -4.0954186e-02
  -3.9998226e-02
  -3.8696538e-02
  -3.7052665e-02
  -3.5071724e-02
  -3.2760349e-02
  -3.0126631e-02
  -2.7180071e-02
  -2.3931533e-02
  -2.0393205e-02
  -1.6578560e-02
  -1.2480236e-02
  -8.0428415e-03
  -3.2807883e-03
  -4.3647811e-15
   2.4763178e-16
   5.1744846e-03
   9.9284344e-03
   1.4732225e-02
   1.9526099e-02
   2.4257085e-02
   2.8874559e-02
   3.3330217e-02
   3.7577997e-02
   4.1574002e-02
   4.5276425e-02
   4.8645458e-02
   5.1643196e-02
   5.4229773e-02
   5.6352545e-02
   5.7996123e-02
   5.9148697e-02
   5.9801790e-02
   5.9950067e-02
   5.9591165e-02
   5.8725538e-02
   5.7356314e-02
   5.5489172e-02
   5.3132223e-02
   5.0295906e-02
   4.6992894e-02
   4.3238002e-02
   3.9048119e-02
   3.4442131e-02
   2.9440862e-02
   2.4067023e-02
   1.8345164e-02
   1.2301644e-02
   5.9645973e-03
   1.1703312e-14
   1.9081958e-16
  -6.7515384e-03
  -1.2553656e-02
  -1.8387639e-02
  -2.4188584e-02
  -2.9902143e-02
  -3.5476308e-02
  -4.0861405e-02
  -4.6010023e-02
  -5.0876935e-02
  -5.5419016e-02
  -5.9595161e-02
  -6.3366188e-02
  -6.6694731e-02
  -6.9545111e-02
  -7.1883191e-02
  -7.3676184e-02
  -7.4891009e-02
  -7.5495812e-02
  -7.5487962e-02
  -7.4868210e-02
  -7.3640521e-02
  -7.1811909e-02
  -6.9392297e-02
  -6.6394386e-02
  -6.2833531e-02
  -5.8727634e-02
  -5.4097054e-02
  -4.8964512e-02
  -4.3355018e-02
  -3.7295807e-02
  -3.0816279e-02
  -2.3947955e-02
  -1.6724447e-02
  -9.1814284e-03
  -1.3566348e-03
   1.7650811e-16
   1.3281043e-14
   6.4518584e-03
   1.2941891e-02
   1.9445158e-02
   2.5899696e-02
   3.2249754e-02
   3.8441985e-02
   4.4425395e-02
   5.0151275e-02
   5.5573117e-02
   6.0646538e-02
   6.5329193e-02
   6.9580680e-02
   7.3362438e-02
   7.6637619e-02
   7.9370950e-02
   8.1528552e-02
   8.3077718e-02
   8.3986631e-02
   8.4223977e-02
   8.3764771e-02
   8.2608258e-02
   8.0761997e-02
   7.8236880e-02
   7.5046976e-02
   7.1209390e-02
   6.6744132e-02
   6.1674003e-02
   5.6024490e-02
   4.9823678e-02
   4.3102165e-02
   3.5892997e-02
   2.8231613e-02
   2.0155796e-02
   1.1705650e-02
   2.9235835e-03
   1.4675761e-14
   2.0729946e-16
  -9.1106207e-03
  -1.6493165e-02
  -2.3891207e-02
  -3.1227358e-02
  -3.8440484e-02
  -4.5472081e-02
  -5.2266291e-02
  -5.8769818e-02
  -6.4931835e-02
  -7.0703894e-02
  -7.6039828e-02
  -8.0895637e-02
  -8.5229371e-02
  -8.9000985e-02
  -9.2172173e-02
  -9.4706158e-02
  -9.6567433e-02
  -9.7721420e-02
  -9.8134013e-02
  -9.7770644e-02
  -9.6604221e-02
  -9.4644982e-02
  -9.1907501e-02
  -8.8410167e-02
  -8.4174982e-02
  -7.9227401e-02
  -7.3596194e-02
  -6.7313315e-02
  -6.0413792e-02
  -5.2935633e-02
  -4.4919747e-02
  -3.6409874e-02
  -2.7452544e-02
  -1.8097048e-02
  -8.3954331e-03
   2.4286129e-17
   1.5095564e-14
   8.0594035e-03
   1.6115736e-02
   2.4137133e-02
   3.2041855e-02
   3.9756837e-02
   4.7212479e-02
   5.4342570e-02
   6.1084173e-02
   6.7377495e-02
   7.3165761e-02
   7.8395064e-02
   8.3014209e-02
   8.6974521e-02
   9.0229618e-02
   9.2735133e-02
   9.4439641e-02
   9.5314657e-02
   9.5359653e-02
   9.4578769e-02
   9.2980552e-02
   9.0577730e-02
   8.7387001e-02
   8.3428847e-02
   7.8727363e-02
   7.3310109e-02
   6.7207971e-02
   6.0455044e-02
   5.3088528e-02
   4.5148640e-02
   3.6678541e-02
   2.7724280e-02
   1.8334761e-02
   8.5617252e-03
   4.1980308e-16
  -3.0746239e-14
  -1.0232965e-02
  -1.8613592e-02
  -2.6977749e-02
  -3.5232850e-02
  -4.3304420e-02
  -5.1121391e-02
  -5.8616095e-02
  -6.5832033e-02
  -7.2687669e-02
  -7.9091858e-02
  -8.4951941e-02
  -9.0174258e-02
  -9.4664719e-02
  -9.8271323e-02
  -1.0093647e-01
  -1.0264792e-01
  -1.0339990e-01
  -1.0319259e-01
  -1.0203181e-01
  -9.9928645e-02
  -9.6899164e-02
  -9.2964170e-02
  -8.8148946e-02
  -8.2483047e-02
  -7.6000110e-02
  -6.8737684e-02
  -6.0737078e-02
  -5.2043231e-02
  -4.2704605e-02
  -3.2773090e-02
  -2.2303936e-02
  -1.1355710e-02
  -3.2827907e-14
   5.3429483e-16
   1.1579015e-02
   2.2343961e-02
   3.3079960e-02
   4.3649227e-02
   5.3929946e-02
   6.3721446e-02
   7.2887523e-02
   8.1358564e-02
   8.9076261e-02
   9.5992208e-02
   1.0206703e-01
   1.0726965e-01
   1.1157661e-01
   1.1497159e-01
   1.1744480e-01
   1.1899267e-01
   1.1961737e-01
   1.1932649e-01
   1.1813278e-01
   1.1605380e-01
   1.1311173e-01
   1.0933310e-01
   1.0474865e-01
   9.9393072e-02
   9.3304940e-02
   8.6526511e-02
   7.9103636e-02
   7.1085657e-02
   6.2525337e-02
   5.3478811e-02
   4.4005565e-02
   3.4168446e-02
   2.4033719e-02
   1.3671162e-02
   3.1542297e-03
   2.7061686e-16
  -2.8695796e-14
  -1.0528460e-02
  -1.9266190e-02
  -2.7705962e-02
  -3.5700479e-02
  -4.3046742e-02
  -4.9667956e-02
  -5.5500129e-02
  -6.0490050e-02
  -6.4594303e-02
  -6.7778452e-02
  -7.0016321e-02
  -7.1289385e-02
  -7.1586231e-02
  -7.0902081e-02
  -6.9238381e-02
  -6.6602422e-02
  -6.3007014e-02
  -5.8470187e-02
  -5.3014927e-02
  -4.6668941e-02
  -3.9464440e-02
  -3.1437957e-02
  -2.2630175e-02
  -1.2880740e-02
  -2.2060337e-03
  -1.2559398e-15
   3.2061159e-14
   1.1663161e-02
   2.3325262e-02
   3.5289347e-02
   4.7407225e-02
   5.9541836e-02
   7.1563618e-02
   8.3350212e-02
   9.4786154e-02
   1.0576257e-01
   1.1617690e-01
   1.2593256e-01
   1.3493865e-01
   1.4310963e-01
   1.5036488e-01
   1.5662829e-01
   1.6190763e-01
   1.6608546e-01
   1.6897281e-01
   1.7046386e-01
   1.7057121e-01
   1.6931666e-01
   1.6673064e-01
   1.6285161e-01
   1.5772557e-01
   1.5140554e-01
   1.4395117e-01
   1.3542835e-01
   1.2590887e-01
   1.1547006e-01
   1.0419458e-01
   9.2236804e-02
   7.9887190e-02
   6.7265780e-02
   5.4486033e-02
   4.1657097e-02
   2.8884044e-02
   1.6268029e-02
   3.9063745e-03
   2.8033131e-14
  -3.3306691e-16
  -1.1842217e-02
  -2.1489555e-02
  -3.0413572e-02
  -3.8505737e-02
  -4.5668853e-02
  -5.1825892e-02
  -5.6918142e-02
  -6.0903591e-02
  -6.3755557e-02
  -6.5461507e-02
  -6.6022038e-02
  -6.5449994e-02
  -6.3766206e-02
  -6.0983348e-02
  -5.7126544e-02
  -5.2233768e-02
  -4.6356445e-02
  -3.9559971e-02
  -3.1924167e-02
  -2.3543664e-02
  -1.4638231e-02
  -5.4579673e-03
  -1.1102230e-16
   2.3869795e-14
   9.3506314e-03
   1.8367904e-02
   2.7090717e-02
   3.5262632e-02
   4.2636062e-02
   4.8964098e-02
   5.3997120e-02
   5.7443098e-02
   5.9088898e-02
   5.8861440e-02
   5.6715194e-02
   5.2624255e-02
   4.6580405e-02
   3.8591520e-02
   2.8680218e-02
   1.6882700e-02
   3.2477441e-03
   3.3306691e-16
  -3.6026737e-14
  -1.5755241e-02
  -3.2972734e-02
  -5.4287350e-02
  -7.6769509e-02
  -1.0005238e-01
  -1.2387329e-01
  -1.4800573e-01
  -1.7225390e-01
  -1.9644864e-01
  -2.2044422e-01
  -2.4411558e-01
  -2.6735613e-01
  -2.9007575e-01
  -3.1219917e-01
  -3.3366444e-01
  -3.5442169e-01
  -3.7443196e-01
  -3.9366610e-01
  -4.1215124e-01
  -4.3009767e-01
  -4.4736958e-01
  -4.6342366e-01
  -4.7832675e-01
  -4.9214544e-01
  -5.0494138e-01
  -5.1677144e-01
  -5.2768768e-01
  -5.3773720e-01
  -5.4696168e-01
  -5.5539697e-01
  -5.6307244e-01
  -5.7001020e-01
  -5.7622421e-01
  -5.8171905e-01
  -5.8648842e-01
  -5.9051309e-01
  -5.9370769e-01
  -5.9604266e-01
  -5.9751784e-01
  -5.9811879e-01
  -5.9781769e-01
  -5.9657411e-01
  -5.9433539e-01
  -5.9103659e-01
  -5.8660013e-01
  -5.8093508e-01
  -5.7393588e-01
  -5.6548049e-01
  -5.5542753e-01
  -5.4361213e-01
  -5.2983954e-01
  -5.1387517e-01
  -4.9565339e-01
  -4.7572221e-01
  -4.5404902e-01
  -4.3058481e-01
  -4.0528262e-01
  -3.7809706e-01
  -3.4898378e-01
  -3.1789886e-01
  -2.8479813e-01
  -2.4963633e-01
  -2.1236581e-01
  -1.7293482e-01
  -1.3128486e-01
  -8.7346918e-02
  -4.1035555e-02
  -1.5065726e-13
   1.2212453e-15
   3.0832720e-02
   6.2026088e-02
   9.3714414e-02
   1.2570788e-01
   1.5790422e-01
   1.9022447e-01
   2.2261372e-01
   2.5504159e-01
   2.8750325e-01
   3.2002121e-01
   3.5246186e-01
   3.8435451e-01
   4.1576757e-01
   4.4678236e-01
   4.7748979e-01
   5.0798886e-01
   5.3838526e-01
   5.6879017e-01
   5.9931922e-01
   6.3009155e-01
   6.6122907e-01
   6.9285582e-01
   7.2509751e-01
   7.5808136e-01
   7.9193608e-01
   8.2679235e-01
   8.6278379e-01
   9.0004882e-01
   9.3741783e-01
   9.7479439e-01
   1.0122565e+00
   1.0498492e+00
   1.0875883e+00
   1.1254665e+00
   1.1634570e+00
   1.2015164e+00
   1.2395862e+00
   1.2775940e+00
   1.3154546e+00
   1.3530700e+00
   1.3903306e+00
   1.4271146e+00
   1.4632881e+00
   1.4987055e+00
   1.5332084e+00
   1.5666252e+00
   1.5987705e+00
   1.6299639e+00
   1.6598886e+00
   1.6881467e+00
   1.7142991e+00
   1.7372518e+00
   1.7565606e+00
   1.7720958e+00
   1.7837211e+00
   1.7912930e+00
   1.7946630e+00
   1.7936787e+00
   1.7881843e+00
   1.7780215e+00
   1.7630291e+00
   1.7430423e+00
   1.7178915e+00
   1.6874013e+00
   1.6513873e+00
   1.6096527e+00
   1.5619833e+00
   1.5081393e+00
   1.4478444e+00
   1.3807673e+00
   1.3064937e+00
   1.2246549e+00
   1.1385043e+00
   1.0483596e+00
   9.5448258e-01
   8.5713974e-01
   7.5660366e-01
   6.5315269e-01
   5.4707093e-01
   4.3864812e-01
   3.2817945e-01
   2.1596521e-01
   1.0231030e-01
   3.8302694e-13
  -4.4408921e-16
  -9.1100263e-02
  -1.8142803e-01
  -2.7119280e-01
  -3.5995233e-01
  -4.4737783e-01
  -5.3318103e-01
  -6.1683212e-01
  -6.9673705e-01
  -7.7291498e-01
  -8.4541644e-01
  -9.1430359e-01
  -9.7964947e-01
  -1.0415371e+00
  -1.1000583e+00
  -1.1553125e+00
  -1.2074056e+00
  -1.2564488e+00
  -1.3025569e+00
  -1.3458479e+00
  -1.3864411e+00
  -1.4244563e+00
  -1.4600124e+00
  -1.4932263e+00
  -1.5242117e+00
  -1.5530777e+00
  -1.5799274e+00
  -1.6048560e+00
  -1.6279496e+00
  -1.6492824e+00
  -1.6689142e+00
  -1.6868867e+00
  -1.7026942e+00
  -1.7163247e+00
  -1.7279254e+00
  -1.7375963e+00
  -1.7453961e+00
  -1.7513480e+00
  -1.7554439e+00
  -1.7576464e+00
  -1.7578912e+00
  -1.7560870e+00
  -1.7521159e+00
  -1.7458327e+00
  -1.7370628e+00
  -1.7255994e+00
  -1.7111992e+00
  -1.6941379e+00
  -1.6743699e+00
  -1.6518205e+00
  -1.6264053e+00
  -1.5980329e+00
  -1.5666067e+00
  -1.5320260e+00
  -1.4941858e+00
  -1.4529780e+00
  -1.4082904e+00
  -1.3600064e+00
  -1.3080035e+00
  -1.2521518e+00
  -1.1923111e+00
  -1.1283261e+00
  -1.0600206e+00
  -9.8718746e-01
  -9.0957354e-01
  -8.2685454e-01
  -7.3859243e-01
  -6.4786655e-01
  -5.5566798e-01
  -4.6212001e-01
  -3.6736081e-01
  -2.7155224e-01
  -1.7487458e-01
  -7.7523079e-02
  -2.9443115e-13
   1.4654944e-14
   7.2617423e-02
   1.4472812e-01
   2.1663586e-01
   2.8797220e-01
   3.5849942e-01
   4.2704447e-01
   4.9307452e-01
   5.5659358e-01
   6.1762941e-01
   6.7622583e-01
   7.3244092e-01
   7.8634524e-01
   8.3802013e-01
   8.8755620e-01
   9.3505175e-01
   9.8061145e-01
   1.0243450e+00
   1.0663659e+00
   1.1067904e+00
   1.1457363e+00
   1.1833219e+00
   1.2196654e+00
   1.2548837e+00
   1.2890915e+00
   1.3224011e+00
   1.3549217e+00
   1.3867587e+00
   1.4180146e+00
   1.4487893e+00
   1.4791829e+00
   1.5083074e+00
   1.5359703e+00
   1.5622576e+00
   1.5872155e+00
   1.6108532e+00
   1.6331476e+00
   1.6540469e+00
   1.6734731e+00
   1.6913224e+00
   1.7074671e+00
   1.7217545e+00
   1.7340072e+00
   1.7440210e+00
   1.7515632e+00
   1.7563688e+00
   1.7581329e+00
   1.7567199e+00
   1.7520593e+00
   1.7440638e+00
   1.7326344e+00
   1.7176630e+00
   1.6990354e+00
   1.6766321e+00
   1.6503298e+00
   1.6200010e+00
   1.5855144e+00
   1.5467339e+00
   1.5035179e+00
   1.4557170e+00
   1.4031713e+00
   1.3457062e+00
   1.2831258e+00
   1.2152039e+00
   1.1416688e+00
   1.0621803e+00
   9.7628942e-01
   8.8667041e-01
   7.9450188e-01
   6.9997311e-01
   6.0327510e-01
   5.0461503e-01
   4.0421327e-01
   3.0230128e-01
   1.9912019e-01
   9.4919655e-02
   7.2986062e-13
  -4.4408921e-15
  -8.0368326e-02
  -1.6011633e-01
  -2.3952173e-01
  -3.1818627e-01
  -3.9583554e-01
  -4.7204925e-01
  -5.4528117e-01
  -6.1552391e-01
  -6.8280556e-01
  -7.4716934e-01
  -8.0867209e-01
  -8.6738288e-01
  -9.2338145e-01
  -9.7675679e-01
  -1.0276057e+00
  -1.0760314e+00
  -1.1221422e+00
  -1.1660505e+00
  -1.2078711e+00
  -1.2477207e+00
  -1.2857162e+00
  -1.3219740e+00
  -1.3566089e+00
  -1.3897330e+00
  -1.4214547e+00
  -1.4518779e+00
  -1.4811010e+00
  -1.5092159e+00
  -1.5363079e+00
  -1.5624547e+00
  -1.5872734e+00
  -1.6102499e+00
  -1.6315077e+00
  -1.6511312e+00
  -1.6691632e+00
  -1.6856113e+00
  -1.7004518e+00
  -1.7136329e+00
  -1.7250762e+00
  -1.7346776e+00
  -1.7423076e+00
  -1.7478111e+00
  -1.7510057e+00
  -1.7516799e+00
  -1.7495898e+00
  -1.7445347e+00
  -1.7364828e+00
  -1.7253712e+00
  -1.7111193e+00
  -1.6936354e+00
  -1.6728198e+00
  -1.6485663e+00
  -1.6207643e+00
  -1.5892987e+00
  -1.5540507e+00
  -1.5148974e+00
  -1.4717111e+00
  -1.4243583e+00
  -1.3726975e+00
  -1.3165764e+00
  -1.2558276e+00
  -1.1902615e+00
  -1.1196570e+00
  -1.0437456e+00
  -9.6218667e-01
  -8.7452403e-01
  -7.8397528e-01
  -6.9133665e-01
  -5.9676734e-01
  -5.0043916e-01
  -4.0254272e-01
  -3.0328365e-01
  -2.0288006e-01
  -1.0156066e-01
  -6.5059069e-13
   4.8849813e-15
   7.7202169e-02
   1.5382995e-01
   2.3017308e-01
   3.0584577e-01
   3.8058871e-01
   4.5364299e-01
   5.2391121e-01
   5.9139080e-01
   6.5610925e-01
   7.1810963e-01
   7.7744897e-01
   8.3419665e-01
   8.8843283e-01
   9.4024691e-01
   9.8973608e-01
   1.0370040e+00
   1.0821592e+00
   1.1253145e+00
   1.1665850e+00
   1.2060875e+00
   1.2439395e+00
   1.2802579e+00
   1.3151579e+00
   1.3487525e+00
   1.3811516e+00
   1.4124608e+00
   1.4427810e+00
   1.4722082e+00
   1.5008329e+00
   1.5287415e+00
   1.5553541e+00
   1.5802803e+00
   1.6036275e+00
   1.6254642e+00
   1.6458188e+00
   1.6646860e+00
   1.6820306e+00
   1.6977895e+00
   1.7118738e+00
   1.7241695e+00
   1.7345374e+00
   1.7428130e+00
   1.7488047e+00
   1.7522922e+00
   1.7530225e+00
   1.7507604e+00
   1.7454238e+00
   1.7369465e+00
   1.7252455e+00
   1.7102263e+00
   1.6917857e+00
   1.6698146e+00
   1.6441986e+00
   1.6148195e+00
   1.5815549e+00
   1.5442784e+00
   1.5028592e+00
   1.4571604e+00
   1.4070371e+00
   1.3523341e+00
   1.2928808e+00
   1.2284850e+00
   1.1589234e+00
   1.0839260e+00
   1.0031517e+00
   9.1614680e-01
   8.2592759e-01
   7.3343092e-01
   6.3882818e-01
   5.4229921e-01
   4.4404159e-01
   3.4426712e-01
   2.4319952e-01
   1.4107271e-01
   3.8129564e-02
   6.4392935e-15
  -6.5925043e-13
  -7.8496481e-02
  -1.5640018e-01
  -2.3399731e-01
  -3.1089579e-01
  -3.8683014e-01
  -4.6117452e-01
  -5.3265391e-01
  -6.0126376e-01
  -6.6703168e-01
  -7.3000069e-01
  -7.9022766e-01
  -8.4778176e-01
  -9.0274290e-01
  -9.5520025e-01
  -1.0052508e+00
  -1.0529978e+00
  -1.0985499e+00
  -1.1420195e+00
  -1.1835216e+00
  -1.2231729e+00
  -1.2610905e+00
  -1.2973911e+00
  -1.3321897e+00
  -1.3655989e+00
  -1.3977278e+00
  -1.4286813e+00
  -1.4585592e+00
  -1.4874558e+00
  -1.5154591e+00
  -1.5426520e+00
  -1.5685367e+00
  -1.5926708e+00
  -1.6151685e+00
  -1.6361043e+00
  -1.6555126e+00
  -1.6733935e+00
  -1.6897162e+00
  -1.7044223e+00
  -1.7174271e+00
  -1.7286206e+00
  -1.7378677e+00
  -1.7450074e+00
  -1.7498520e+00
  -1.7521847e+00
  -1.7517562e+00
  -1.7483471e+00
  -1.7418944e+00
  -1.7323333e+00
  -1.7195818e+00
  -1.7035466e+00
  -1.6841260e+00
  -1.6612120e+00
  -1.6346920e+00
  -1.6044489e+00
  -1.5703618e+00
  -1.5323059e+00
  -1.4901516e+00
  -1.4437632e+00
  -1.3929976e+00
  -1.3377005e+00
  -1.2777026e+00
  -1.2128129e+00
  -1.1428088e+00
  -1.0674208e+00
  -9.8630795e-01
  -8.9901530e-01
  -8.0864920e-01
  -7.1608289e-01
  -6.2148270e-01
  -5.2502522e-01
  -4.2690523e-01
  -3.2733205e-01
  -2.2652710e-01
  -1.2472222e-01
  -2.2158311e-02
  -7.4185103e-13
   2.4424907e-15
   7.7964688e-02
   1.5534416e-01
   2.3242689e-01
   3.0882257e-01
   3.8426828e-01
   4.5808281e-01
   5.2906486e-01
   5.9721069e-01
   6.6254786e-01
   7.2511939e-01
   7.8498221e-01
   8.4220556e-01
   8.9686945e-01
   9.4906314e-01
   9.9888367e-01
   1.0464345e+00
   1.0918242e+00
   1.1351653e+00
   1.1765729e+00
   1.2161637e+00
   1.2540550e+00
   1.2903635e+00
   1.3252043e+00
   1.3586902e+00
   1.3909306e+00
   1.4220307e+00
   1.4520907e+00
   1.4812055e+00
   1.5094643e+00
   1.5369513e+00
   1.5631354e+00
   1.5875953e+00
   1.6104423e+00
   1.6317484e+00
   1.6515457e+00
   1.6698318e+00
   1.6865744e+00
   1.7017130e+00
   1.7151612e+00
   1.7268073e+00
   1.7365146e+00
   1.7441205e+00
   1.7494360e+00
   1.7522425e+00
   1.7522895e+00
   1.7493511e+00
   1.7433564e+00
   1.7342399e+00
   1.7219193e+00
   1.7063006e+00
   1.6872818e+00
   1.6647543e+00
   1.6386047e+00
   1.6087155e+00
   1.5749652e+00
   1.5372284e+00
   1.4953750e+00
   1.4492687e+00
   1.3987657e+00
   1.3437114e+00
   1.2839359e+00
   1.2192478e+00
   1.1494240e+00
   1.0741951e+00
   9.9321978e-01
   9.0604379e-01
   8.1573679e-01
   7.2319790e-01
   6.2859552e-01
   5.3210758e-01
   4.3393000e-01
   3.3427314e-01
   2.3335935e-01
   1.3142134e-01
   2.8700814e-02
   1.3113954e-12
  -1.5099033e-14
  -7.8182682e-02
  -1.5577706e-01
  -2.3307069e-01
  -3.0967253e-01
  -3.8531862e-01
  -4.5935029e-01
  -5.3053620e-01
  -5.9887225e-01
  -6.6438603e-01
  -7.2712057e-01
  -7.8713275e-01
  -8.4449180e-01
  -8.9927767e-01
  -9.5157958e-01
  -1.0014945e+00
  -1.0491260e+00
  -1.0945825e+00
  -1.1379764e+00
  -1.1794230e+00
  -1.2190388e+00
  -1.2569411e+00
  -1.2932465e+00
  -1.3280703e+00
  -1.3615249e+00
  -1.3937198e+00
  -1.4247600e+00
  -1.4547455e+00
  -1.4837710e+00
  -1.5119253e+00
  -1.5392919e+00
  -1.5653534e+00
  -1.5896799e+00
  -1.6123838e+00
  -1.6335383e+00
  -1.6531762e+00
  -1.6712963e+00
  -1.6878668e+00
  -1.7028281e+00
  -1.7160946e+00
  -1.7275552e+00
  -1.7370737e+00
  -1.7444884e+00
  -1.7496108e+00
  -1.7522230e+00
  -1.7520749e+00
  -1.7489434e+00
  -1.7427607e+00
  -1.7334617e+00
  -1.7209642e+00
  -1.7051746e+00
  -1.6859907e+00
  -1.6633045e+00
  -1.6370028e+00
  -1.6069681e+00
  -1.5730795e+00
  -1.5352115e+00
  -1.4932343e+00
  -1.4470120e+00
  -1.3964010e+00
  -1.3412467e+00
  -1.2813795e+00
  -1.2166083e+00
  -1.1467101e+00
  -1.0714155e+00
  -9.9038326e-01
  -9.0315888e-01
  -8.1282729e-01
  -7.2027681e-01
  -6.2567499e-01
  -5.2919923e-01
  -4.3104496e-01
  -3.3142212e-01
  -2.3055270e-01
  -1.2866902e-01
  -2.6012482e-02
  -1.7763568e-15
   1.0749179e-12
   7.8093259e-02
   1.5559948e-01
   2.3280660e-01
   3.0932388e-01
   3.8488777e-01
   4.5883035e-01
   5.2993261e-01
   5.9819063e-01
   6.6363195e-01
   7.2629961e-01
   7.8625052e-01
   8.4355390e-01
   8.9828974e-01
   9.5054726e-01
   1.0004235e+00
   1.0480219e+00
   1.0934510e+00
   1.1368233e+00
   1.1782538e+00
   1.2178594e+00
   1.2557572e+00
   1.2920639e+00
   1.3268946e+00
   1.3603621e+00
   1.3925757e+00
   1.4236405e+00
   1.4536566e+00
   1.4827187e+00
   1.5109159e+00
   1.5383319e+00
   1.5644437e+00
   1.5888249e+00
   1.6115875e+00
   1.6328042e+00
   1.6525075e+00
   1.6706958e+00
   1.6873369e+00
   1.7023709e+00
   1.7157120e+00
   1.7272487e+00
   1.7368446e+00
   1.7443378e+00
   1.7495394e+00
   1.7522313e+00
   1.7521632e+00
   1.7491110e+00
   1.7430054e+00
   1.7337813e+00
   1.7286892e+00


==> figuresAndData/limitCycle_fifthOrderRelay_WithNumeratorPlus1minus2plus1plus1_startingAtAllOnes.csv <==
   0.0000000e+00
   5.0237729e-03
   3.0142637e-02
   7.3577048e-02
   1.1727521e-01
   1.6167028e-01
   2.0684877e-01
   2.5274233e-01
   2.9944129e-01
   3.4706493e-01
   3.9576326e-01
   4.4573123e-01
   4.9680892e-01
   5.4844482e-01
   6.0072522e-01
   6.5373925e-01
   7.0759210e-01
   7.4501956e-01
   7.4501956e-01
   7.8441656e-01
   8.2381356e-01
   8.6329577e-01
   9.0287494e-01
   9.4257365e-01
   9.8241495e-01
   1.0224226e+00
   1.0626214e+00
   1.1030373e+00
   1.1436979e+00
   1.1846327e+00
   1.2258737e+00
   1.2677126e+00
   1.3108973e+00
   1.3554111e+00
   1.4010417e+00
   1.4471426e+00
   1.4937821e+00
   1.5410266e+00
   1.5889541e+00
   1.6237747e+00
   1.6237747e+00
   1.6724774e+00
   1.7213829e+00
   1.7703159e+00
   1.8193156e+00
   1.8684210e+00
   1.9176706e+00
   1.9671037e+00
   2.0167606e+00
   2.0666831e+00
   2.1169151e+00
   2.1675034e+00
   2.2184985e+00
   2.2699556e+00
   2.3219357e+00
   2.3745072e+00
   2.4277479e+00
   2.4817480e+00
   2.5366133e+00
   2.5924709e+00
   2.6494770e+00
   2.7073733e+00
   2.7658095e+00
   2.8248754e+00
   2.8846660e+00
   2.9452902e+00
   3.0068758e+00
   3.0695749e+00
   3.1335745e+00
   3.1991103e+00
   3.2664908e+00
   3.3361388e+00
   3.4077742e+00
   3.4758280e+00
   3.5412527e+00
   3.6048627e+00
   3.6671499e+00
   3.7284404e+00
   3.7889703e+00
   3.8489214e+00
   3.9084409e+00
   3.9676527e+00
   4.0266649e+00
   4.0855748e+00
   4.1444727e+00
   4.2034447e+00
   4.2625750e+00
   4.3219483e+00
   4.3816517e+00
   4.4417772e+00
   4.5024239e+00
   4.5637019e+00
   4.6257357e+00
   4.6886701e+00
   4.7526786e+00
   4.8179749e+00
   4.8848327e+00
   4.9536173e+00
   5.0235733e+00
   5.0944086e+00
   5.1663368e+00
   5.2396069e+00
   5.3145325e+00
   5.3915269e+00
   5.4697956e+00
   5.5464263e+00
   5.6217661e+00
   5.6959278e+00
   5.7674666e+00
   5.8370471e+00
   5.9051795e+00
   5.9722133e+00
   6.0384049e+00
   6.1039544e+00
   6.1690250e+00
   6.2295873e+00
   6.2295873e+00
   6.2295873e+00
   6.2739528e+00
   6.3183183e+00
   6.3632632e+00
   6.4087510e+00
   6.4548484e+00
   6.5016318e+00
   6.5491916e+00
   6.5976372e+00
   6.6466987e+00
   6.6961479e+00
   6.7460415e+00
   6.7964386e+00
   6.8474058e+00
   6.8990186e+00
   6.9513643e+00
   7.0045454e+00
   7.0586850e+00
   7.1139341e+00
   7.1704833e+00
   7.2285814e+00
   7.2885673e+00
   7.3484110e+00
   7.4069574e+00
   7.4647261e+00
   7.5221008e+00
   7.5793355e+00
   7.6366113e+00
   7.6940651e+00
   7.7518063e+00
   7.8099257e+00
   7.8685017e+00
   7.9276050e+00
   7.9873010e+00
   8.0476529e+00
   8.1087237e+00
   8.1705780e+00
   8.2325911e+00
   8.2947954e+00
   8.3573026e+00
   8.4202112e+00
   8.4836104e+00
   8.5475842e+00
   8.6122150e+00
   8.6775862e+00
   8.7437858e+00
   8.8109091e+00
   8.8790630e+00
   8.9483709e+00
   9.0189794e+00
   9.0910690e+00
   9.1648688e+00
   9.2406826e+00
   9.3189325e+00
   9.4002445e+00
   9.4839995e+00
   9.5665323e+00
   9.6474089e+00
   9.7255084e+00
   9.8015785e+00
   9.8761645e+00
   9.9496446e+00
   1.0022301e+01
   1.0094357e+01
   1.0166000e+01
   1.0237391e+01
   1.0308679e+01
   1.0379999e+01
   1.0451486e+01
   1.0523273e+01
   1.0595499e+01
   1.0668311e+01
   1.0741324e+01
   1.0814288e+01
   1.0887346e+01
   1.0929302e+01
   1.0929302e+01
   1.1002596e+01
   1.1062225e+01
   1.1121835e+01
   1.1181516e+01
   1.1241341e+01
   1.1301381e+01
   1.1361707e+01
   1.1422393e+01
   1.1483515e+01
   1.1545156e+01
   1.1607404e+01
   1.1670358e+01
   1.1734128e+01
   1.1798842e+01
   1.1864648e+01
   1.1931727e+01
   1.2000299e+01
   1.2070646e+01
   1.2143142e+01
   1.2218305e+01
   1.2296915e+01
   1.2377920e+01
   1.2456014e+01
   1.2531935e+01
   1.2606356e+01
   1.2679730e+01
   1.2752381e+01
   1.2824565e+01
   1.2896496e+01
   1.2968360e+01
   1.3040331e+01
   1.3112575e+01
   1.3185262e+01
   1.3258568e+01
   1.3332687e+01
   1.3407574e+01
   1.3482391e+01
   1.3557342e+01
   1.3632628e+01
   1.3708451e+01
   1.3785029e+01
   1.3862603e+01
   1.3941455e+01
   1.4021932e+01
   1.4104478e+01
   1.4189705e+01
   1.4278523e+01
   1.4370547e+01
   1.4460275e+01
   1.4546759e+01
   1.4630381e+01
   1.4711998e+01
   1.4792184e+01
   1.4871341e+01
   1.4949777e+01
   1.5027742e+01
   1.5105453e+01
   1.5183102e+01
   1.5260874e+01
   1.5338947e+01
   1.5417507e+01
   1.5496750e+01
   1.5546815e+01
   1.5546815e+01
   1.5605254e+01
   1.5663693e+01
   1.5722212e+01
   1.5780872e+01
   1.5839744e+01
   1.5898897e+01
   1.5958401e+01
   1.6018333e+01
   1.6078773e+01
   1.6139806e+01
   1.6201531e+01
   1.6264056e+01
   1.6327507e+01
   1.6392031e+01
   1.6457807e+01
   1.6525056e+01
   1.6594060e+01
   1.6665197e+01
   1.6738995e+01
   1.6816258e+01
   1.6894405e+01
   1.6969823e+01
   1.7043226e+01
   1.7115213e+01
   1.7186190e+01
   1.7256452e+01
   1.7326234e+01
   1.7395728e+01
   1.7465104e+01
   1.7534519e+01
   1.7604120e+01
   1.7674054e+01
   1.7744475e+01
   1.7815543e+01
   1.7887439e+01
   1.7959518e+01
   1.8031613e+01
   1.8103900e+01
   1.8176554e+01
   1.8249754e+01
   1.8323694e+01
   1.8398591e+01
   1.8474699e+01
   1.8552328e+01
   1.8631876e+01
   1.8713883e+01
   1.8799138e+01
   1.8887582e+01
   1.8974619e+01
   1.9058853e+01
   1.9140178e+01
   1.9219442e+01
   1.9297219e+01
   1.9373909e+01
   1.9449812e+01
   1.9525169e+01
   1.9600182e+01
   1.9675032e+01
   1.9749885e+01
   1.9824899e+01
   1.9900233e+01
   1.9976050e+01
   2.0052526e+01
   2.0129241e+01
   2.0185649e+01
   2.0185649e+01
   2.0244561e+01
   2.0303473e+01
   2.0362428e+01
   2.0421497e+01
   2.0480749e+01
   2.0540255e+01
   2.0600086e+01
   2.0660315e+01
   2.0721023e+01
   2.0782293e+01
   2.0844219e+01
   2.0906905e+01
   2.0970470e+01
   2.1035053e+01
   2.1100818e+01
   2.1167969e+01
   2.1236759e+01
   2.1307521e+01
   2.1380711e+01
   2.1456993e+01
   2.1537424e+01
   2.1614966e+01
   2.1690100e+01
   2.1763569e+01
   2.1835864e+01
   2.1907330e+01
   2.1978231e+01
   2.2048783e+01
   2.2119170e+01
   2.2189560e+01
   2.2260110e+01
   2.2330975e+01
   2.2402313e+01
   2.2474294e+01
   2.2547102e+01
   2.2620298e+01
   2.2693482e+01
   2.2766841e+01
   2.2840560e+01
   2.2914828e+01
   2.2989848e+01
   2.3065849e+01
   2.3143096e+01
   2.3221917e+01
   2.3302732e+01
   2.3386117e+01
   2.3472919e+01
   2.3562674e+01
   2.3650655e+01
   2.3735646e+01
   2.3817781e+01
   2.3897900e+01
   2.3976568e+01
   2.4054183e+01
   2.4131043e+01
   2.4207392e+01
   2.4283437e+01
   2.4359361e+01
   2.4435337e+01
   2.4511531e+01
   2.4588111e+01
   2.4665252e+01
   2.4743145e+01
   2.4813338e+01
   2.4813338e+01
   2.4872056e+01
   2.4930773e+01
   2.4989549e+01
   2.5048450e+01
   2.5107546e+01
   2.5166907e+01
   2.5226603e+01
   2.5286709e+01
   2.5347305e+01
   2.5408477e+01
   2.5470318e+01
   2.5532935e+01
   2.5596450e+01
   2.5661004e+01
   2.5726769e+01
   2.5793952e+01
   2.5862820e+01
   2.5933722e+01
   2.6007141e+01
   2.6083792e+01
   2.6163406e+01
   2.6240065e+01
   2.6314480e+01
   2.6387336e+01
   2.6459088e+01
   2.6530059e+01
   2.6600501e+01
   2.6670619e+01
   2.6740591e+01
   2.6810581e+01
   2.6880742e+01
   2.6951225e+01
   2.7022187e+01
   2.7093793e+01
   2.7166226e+01
   2.7238964e+01
   2.7311702e+01
   2.7384621e+01
   2.7457903e+01
   2.7531733e+01
   2.7606309e+01
   2.7681856e+01
   2.7758634e+01
   2.7836964e+01
   2.7917256e+01
   2.8000070e+01
   2.8086229e+01
   2.8175449e+01
   2.8263047e+01
   2.8347734e+01
   2.8429542e+01
   2.8509313e+01
   2.8587619e+01
   2.8664856e+01
   2.8741325e+01
   2.8817267e+01
   2.8892889e+01
   2.8968371e+01
   2.9043885e+01
   2.9119593e+01
   2.9195659e+01
   2.9272253e+01
   2.9349559e+01
   2.9426921e+01
   2.9445662e+01
   2.9445662e+01
   2.9504458e+01
   2.9563253e+01
   2.9622101e+01
   2.9681070e+01
   2.9740229e+01
   2.9799648e+01
   2.9859399e+01
   2.9919555e+01
   2.9980197e+01
   3.0041409e+01
   3.0103285e+01
   3.0165931e+01
   3.0229468e+01
   3.0294036e+01
   3.0359802e+01
   3.0426975e+01
   3.0495814e+01
   3.0566663e+01
   3.0639994e+01
   3.0716500e+01
   3.0796526e+01
   3.0873531e+01
   3.0948226e+01
   3.1021322e+01
   3.1093287e+01
   3.1164453e+01
   3.1235077e+01
   3.1305367e+01
   3.1375506e+01
   3.1445655e+01
   3.1515972e+01
   3.1586609e+01
   3.1657723e+01
   3.1729481e+01
   3.1802067e+01
   3.1874987e+01
   3.1947904e+01
   3.2021000e+01
   3.2094458e+01
   3.2168465e+01
   3.2243221e+01
   3.2318952e+01
   3.2395922e+01
   3.2474454e+01
   3.2554961e+01
   3.2638012e+01
   3.2724441e+01
   3.2813868e+01
   3.2901611e+01
   3.2986408e+01
   3.3068338e+01
   3.3148243e+01
   3.3226689e+01
   3.3304074e+01
   3.3380696e+01
   3.3456799e+01
   3.3532588e+01
   3.3608246e+01
   3.3683944e+01
   3.3759846e+01
   3.3836117e+01
   3.3912930e+01
   3.3990471e+01
   3.4068013e+01
   3.4076094e+01
   3.4076094e+01
   3.4134859e+01
   3.4193623e+01
   3.4252442e+01
   3.4311384e+01
   3.4370517e+01
   3.4429913e+01
   3.4489641e+01
   3.4549778e+01
   3.4610401e+01
   3.4671597e+01
   3.4733459e+01
   3.4796093e+01
   3.4859621e+01
   3.4924183e+01
   3.4989949e+01
   3.5057126e+01
   3.5125976e+01
   3.5196846e+01
   3.5270212e+01
   3.5346776e+01
   3.5426636e+01
   3.5503501e+01
   3.5578083e+01
   3.5651083e+01
   3.5722962e+01
   3.5794050e+01
   3.5864600e+01
   3.5934821e+01
   3.6004893e+01
   3.6074978e+01
   3.6145232e+01
   3.6215807e+01
   3.6286860e+01
   3.6358557e+01
   3.6431081e+01
   3.6503928e+01
   3.6576773e+01
   3.6649798e+01
   3.6723185e+01
   3.6797121e+01
   3.6871804e+01
   3.6947461e+01
   3.7024354e+01
   3.7102804e+01
   3.7183225e+01
   3.7266180e+01
   3.7352500e+01
   3.7441844e+01
   3.7529529e+01
   3.7614282e+01
   3.7696163e+01
   3.7776015e+01
   3.7854404e+01
   3.7931729e+01
   3.8008290e+01
   3.8084329e+01
   3.8160050e+01
   3.8235638e+01
   3.8311261e+01
   3.8387085e+01
   3.8463273e+01
   3.8539998e+01
   3.8617445e+01
   3.8694914e+01
   3.8707291e+01
   3.8707291e+01
   3.8766068e+01
   3.8824845e+01
   3.8883676e+01
   3.8942628e+01
   3.9001772e+01
   3.9061177e+01
   3.9120914e+01
   3.9181059e+01
   3.9241690e+01
   3.9302892e+01
   3.9364760e+01
   3.9427399e+01
   3.9490930e+01
   3.9555494e+01
   3.9621261e+01
   3.9688436e+01
   3.9757282e+01
   3.9828144e+01
   3.9901495e+01
   3.9978036e+01
   4.0057962e+01
   4.0134883e+01
   4.0209510e+01
   4.0282548e+01
   4.0354462e+01
   4.0425581e+01
   4.0496161e+01
   4.0566410e+01
   4.0636508e+01
   4.0706619e+01
   4.0776899e+01
   4.0847498e+01
   4.0918576e+01
   4.0990297e+01
   4.1062846e+01
   4.1135723e+01
   4.1208596e+01
   4.1281649e+01
   4.1355065e+01
   4.1429029e+01
   4.1503742e+01
   4.1579429e+01
   4.1656352e+01
   4.1734835e+01
   4.1815291e+01
   4.1898284e+01
   4.1984648e+01
   4.2074025e+01
   4.2161733e+01
   4.2246503e+01
   4.2328405e+01
   4.2408277e+01
   4.2486689e+01
   4.2564038e+01
   4.2640624e+01
   4.2716688e+01
   4.2792436e+01
   4.2868052e+01
   4.2943705e+01
   4.3019560e+01
   4.3095782e+01
   4.3172542e+01
   4.3250027e+01
   4.3327525e+01
   4.3338181e+01
   4.3338181e+01
   4.3396953e+01
   4.3455725e+01
   4.3514551e+01
   4.3573499e+01
   4.3632639e+01
   4.3692040e+01
   4.3751774e+01
   4.3811915e+01
   4.3872543e+01
   4.3933742e+01
   4.3995608e+01
   4.4058245e+01
   4.4121775e+01
   4.4186339e+01
   4.4252105e+01
   4.4319280e+01
   4.4388128e+01
   4.4458993e+01
   4.4532350e+01
   4.4608901e+01
   4.4688800e+01
   4.4765699e+01
   4.4840308e+01
   4.4913330e+01
   4.4985230e+01
   4.5056337e+01
   4.5126905e+01
   4.5197143e+01
   4.5267230e+01
   4.5337331e+01
   4.5407600e+01
   4.5478190e+01
   4.5549257e+01
   4.5620969e+01
   4.5693508e+01
   4.5766373e+01
   4.5839235e+01
   4.5912277e+01
   4.5985681e+01
   4.6059633e+01
   4.6134335e+01
   4.6210010e+01
   4.6286921e+01
   4.6365390e+01
   4.6445832e+01
   4.6528811e+01
   4.6615156e+01
   4.6704520e+01
   4.6792219e+01
   4.6876982e+01
   4.6958876e+01
   4.7038740e+01
   4.7117143e+01
   4.7194482e+01
   4.7271058e+01
   4.7347112e+01
   4.7422849e+01
   4.7498454e+01
   4.7574095e+01
   4.7649938e+01
   4.7726146e+01
   4.7802892e+01
   4.7880361e+01
   4.7957848e+01
   4.7969194e+01
   4.7969194e+01
   4.8027968e+01
   4.8086742e+01
   4.8145570e+01
   4.8204520e+01
   4.8263661e+01
   4.8323064e+01
   4.8382799e+01
   4.8442942e+01
   4.8503571e+01
   4.8564771e+01
   4.8626638e+01
   4.8689276e+01
   4.8752806e+01
   4.8817370e+01
   4.8883136e+01
   4.8950312e+01
   4.9019159e+01
   4.9090022e+01
   4.9163377e+01
   4.9239924e+01
   4.9319834e+01
   4.9396742e+01
   4.9471358e+01
   4.9544387e+01
   4.9616292e+01
   4.9687404e+01
   4.9757977e+01
   4.9828219e+01
   4.9898311e+01
   4.9968416e+01
   5.0038689e+01
   5.0109283e+01
   5.0180354e+01
   5.0252069e+01
   5.0324612e+01
   5.0397482e+01
   5.0470348e+01
   5.0543395e+01
   5.0616804e+01
   5.0690761e+01
   5.0765467e+01
   5.0841146e+01
   5.0918063e+01
   5.0996538e+01
   5.1076985e+01
   5.1159969e+01
   5.1246322e+01
   5.1335691e+01
   5.1423394e+01
   5.1508160e+01
   5.1590056e+01
   5.1669924e+01
   5.1748331e+01
   5.1825674e+01
   5.1902253e+01
   5.1978311e+01
   5.2054054e+01
   5.2129663e+01
   5.2205309e+01
   5.2281156e+01
   5.2357370e+01
   5.2434121e+01
   5.2511597e+01
   5.2589088e+01
   5.2600158e+01
   5.2600158e+01
   5.2658931e+01
   5.2717704e+01
   5.2776531e+01
   5.2835480e+01
   5.2894621e+01
   5.2954023e+01
   5.3013758e+01
   5.3073900e+01
   5.3134528e+01
   5.3195729e+01
   5.3257595e+01
   5.3320232e+01
   5.3383763e+01
   5.3448326e+01
   5.3514092e+01
   5.3581268e+01
   5.3650116e+01
   5.3720980e+01
   5.3794336e+01
   5.3870884e+01
   5.3950789e+01
   5.4027693e+01
   5.4102307e+01
   5.4175333e+01
   5.4247236e+01
   5.4318346e+01
   5.4388917e+01
   5.4459157e+01
   5.4529247e+01
   5.4599351e+01
   5.4669622e+01
   5.4740215e+01
   5.4811284e+01
   5.4882998e+01
   5.4955540e+01
   5.5028407e+01
   5.5101272e+01
   5.5174317e+01
   5.5247724e+01
   5.5321679e+01
   5.5396383e+01
   5.5472061e+01
   5.5548975e+01
   5.5627448e+01
   5.5707893e+01
   5.5790875e+01
   5.5877225e+01
   5.5966592e+01
   5.6054293e+01
   5.6139058e+01
   5.6220953e+01
   5.6300819e+01
   5.6379224e+01
   5.6456566e+01
   5.6533144e+01
   5.6609200e+01
   5.6684941e+01
   5.6760548e+01
   5.6836192e+01
   5.6912037e+01
   5.6988249e+01
   5.7064998e+01
   5.7142471e+01
   5.7219961e+01
   5.7231141e+01
   5.7231141e+01
   5.7289915e+01
   5.7348688e+01
   5.7407516e+01
   5.7466465e+01
   5.7525606e+01
   5.7585008e+01
   5.7644743e+01
   5.7704886e+01
   5.7765514e+01
   5.7826715e+01
   5.7888581e+01
   5.7951219e+01
   5.8014749e+01
   5.8079313e+01
   5.8145079e+01
   5.8212255e+01
   5.8281102e+01
   5.8351966e+01
   5.8425321e+01
   5.8501869e+01
   5.8581776e+01
   5.8658682e+01
   5.8733296e+01
   5.8806323e+01
   5.8878227e+01
   5.8949338e+01
   5.9019910e+01
   5.9090151e+01
   5.9160242e+01
   5.9230346e+01
   5.9300618e+01
   5.9371211e+01
   5.9442281e+01
   5.9513995e+01
   5.9586538e+01
   5.9659406e+01
   5.9732271e+01
   5.9805317e+01
   5.9878725e+01
   5.9952681e+01
   6.0000000e+01
   1.0000000e+00
   9.9495107e-01
   9.6896718e-01
   9.2127953e-01
   8.7007538e-01
   8.1510972e-01
   7.5652343e-01
   6.9469549e-01
   6.2983827e-01
   5.6215490e-01
   4.9184208e-01
   4.1907953e-01
   3.4462768e-01
   2.6987346e-01
   1.9530254e-01
   1.2142671e-01
   4.8771702e-02
   6.3143935e-15
  -2.7963742e-15
  -4.8048926e-02
  -9.1123313e-02
  -1.2925695e-01
  -1.6241094e-01
  -1.9057417e-01
  -2.1375051e-01
  -2.3195828e-01
  -2.4522965e-01
  -2.5361020e-01
  -2.5715837e-01
  -2.5594498e-01
  -2.5005280e-01
  -2.3949751e-01
  -2.2401447e-01
  -2.0346554e-01
  -1.7789788e-01
  -1.4780382e-01
  -1.1339535e-01
  -7.4902382e-02
  -3.2566456e-02
  -1.3274104e-14
   2.9143354e-16
   4.5384322e-02
   8.8524808e-02
   1.2903605e-01
   1.6676798e-01
   2.0159735e-01
   2.3342589e-01
   2.6217866e-01
   2.8780253e-01
   3.1026490e-01
   3.2955245e-01
   3.4567008e-01
   3.5863988e-01
   3.6850020e-01
   3.7530472e-01
   3.7912162e-01
   3.8003267e-01
   3.7813231e-01
   3.7352663e-01
   3.6633209e-01
   3.5667398e-01
   3.4478496e-01
   3.3099004e-01
   3.1555643e-01
   2.9875955e-01
   2.8088171e-01
   2.6221195e-01
   2.4304625e-01
   2.2368792e-01
   2.0444876e-01
   1.8565097e-01
   1.6763058e-01
   1.5093938e-01
   1.3709406e-01
   1.2583875e-01
   1.1697425e-01
   1.1038007e-01
   1.0596735e-01
   1.0365810e-01
   1.0337565e-01
   1.0503985e-01
   1.0856441e-01
   1.1385529e-01
   1.2080978e-01
   1.2931575e-01
   1.3925121e-01
   1.5048388e-01
   1.6287070e-01
   1.7625744e-01
   1.9047803e-01
   2.0535381e-01
   2.2069255e-01
   2.3628700e-01
   2.5191298e-01
   2.6732663e-01
   2.8226035e-01
   2.9641674e-01
   3.0945877e-01
   3.2080672e-01
   3.2999749e-01
   3.3663855e-01
   3.4030225e-01
   3.4051286e-01
   3.3672269e-01
   3.2845544e-01
   3.1585136e-01
   2.9896993e-01
   2.7792018e-01
   2.5341438e-01
   2.2563082e-01
   1.9469582e-01
   1.6073106e-01
   1.2385793e-01
   8.4199391e-02
   4.1881202e-02
   4.0682735e-14
   2.2204460e-16
  -4.0168903e-14
  -3.0180741e-02
  -5.7761587e-02
  -8.3204463e-02
  -1.0657503e-01
  -1.2802479e-01
  -1.4772993e-01
  -1.6589411e-01
  -1.8275124e-01
  -1.9844508e-01
  -2.1319228e-01
  -2.2732766e-01
  -2.4120183e-01
  -2.5518300e-01
  -2.6965843e-01
  -2.8503676e-01
  -3.0175165e-01
  -3.2026729e-01
  -3.4108699e-01
  -3.6476664e-01
  -3.9193684e-01
  -4.2334106e-01
  -4.5834878e-01
  -4.9637390e-01
  -5.3771237e-01
  -5.8262243e-01
  -6.3129495e-01
  -6.8386739e-01
  -7.4042982e-01
  -8.0102639e-01
  -8.6565465e-01
  -9.3426390e-01
  -1.0067528e+00
  -1.0829671e+00
  -1.1626966e+00
  -1.2456727e+00
  -1.3315656e+00
  -1.4189990e+00
  -1.5074381e+00
  -1.5964231e+00
  -1.6854353e+00
  -1.7738974e+00
  -1.8611753e+00
  -1.9465790e+00
  -2.0293632e+00
  -2.1087268e+00
  -2.1838121e+00
  -2.2537024e+00
  -2.3174182e+00
  -2.3739092e+00
  -2.4220429e+00
  -2.4605830e+00
  -2.4881535e+00
  -2.5031733e+00
  -2.5037283e+00
  -2.4877783e+00
  -2.4553543e+00
  -2.4073777e+00
  -2.3458840e+00
  -2.2718635e+00
  -2.1860691e+00
  -2.0891650e+00
  -1.9817697e+00
  -1.8644783e+00
  -1.7378758e+00
  -1.6025456e+00
  -1.4590751e+00
  -1.3080589e+00
  -1.1501009e+00
  -9.8581560e-01
  -8.1582806e-01
  -6.4077300e-01
  -4.6263439e-01
  -2.8315059e-01
  -1.0310702e-01
  -2.7806923e-13
   8.3266727e-16
   1.7361386e-01
   3.0571439e-01
   4.2956127e-01
   5.4541514e-01
   6.5353514e-01
   7.5421301e-01
   8.4777051e-01
   9.3455691e-01
   1.0149467e+00
   1.0893373e+00
   1.1581471e+00
   1.2218139e+00
   1.2807933e+00
   1.3355576e+00
   1.3865961e+00
   1.4344151e+00
   1.4795406e+00
   1.5225236e+00
   1.5639501e+00
   1.6044621e+00
   1.6448023e+00
   1.6847852e+00
   1.7222604e+00
   1.7579949e+00
   1.7925430e+00
   1.8262231e+00
   1.8591951e+00
   1.8915027e+00
   1.9230961e+00
   1.9538458e+00
   1.9835505e+00
   2.0119416e+00
   2.0386846e+00
   2.0633784e+00
   2.0855513e+00
   2.1045931e+00
   2.1197183e+00
   2.1304315e+00
   2.1361899e+00
   2.1363998e+00
   2.1304096e+00
   2.1174980e+00
   2.0968542e+00
   2.0675442e+00
   2.0284545e+00
   1.9781886e+00
   1.9148605e+00
   1.8373482e+00
   1.7501440e+00
   1.6554078e+00
   1.5541221e+00
   1.4464600e+00
   1.3326698e+00
   1.2130671e+00
   1.0880100e+00
   9.5788791e-01
   8.2311599e-01
   6.8413222e-01
   5.4139519e-01
   3.9538234e-01
   2.4658817e-01
   9.5522001e-02
   3.6776138e-15
  -2.1307955e-13
  -1.0785354e-01
  -2.0864056e-01
  -3.0263000e-01
  -3.9010563e-01
  -4.7139871e-01
  -5.4687358e-01
  -6.1692524e-01
  -6.8197712e-01
  -7.4247922e-01
  -7.9890660e-01
  -8.5175840e-01
  -9.0155740e-01
  -9.4885054e-01
  -9.9421066e-01
  -1.0382402e+00
  -1.0815782e+00
  -1.1249125e+00
  -1.1690019e+00
  -1.2147193e+00
  -1.2631391e+00
  -1.3131939e+00
  -1.3628878e+00
  -1.4127780e+00
  -1.4632594e+00
  -1.5145294e+00
  -1.5666497e+00
  -1.6195808e+00
  -1.6732002e+00
  -1.7273143e+00
  -1.7816647e+00
  -1.8359326e+00
  -1.8897404e+00
  -1.9426518e+00
  -1.9941697e+00
  -2.0437326e+00
  -2.0901800e+00
  -2.1327184e+00
  -2.1707595e+00
  -2.2036713e+00
  -2.2307741e+00
  -2.2513346e+00
  -2.2645539e+00
  -2.2695491e+00
  -2.2653241e+00
  -2.2507188e+00
  -2.2243210e+00
  -2.1842955e+00
  -2.1289523e+00
  -2.0606465e+00
  -1.9815291e+00
  -1.8932002e+00
  -1.7961314e+00
  -1.6907516e+00
  -1.5775034e+00
  -1.4568410e+00
  -1.3292312e+00
  -1.1951534e+00
  -1.0551015e+00
  -9.0958398e-01
  -7.5912426e-01
  -6.0426032e-01
  -4.4554391e-01
  -2.8353891e-01
  -1.2012725e-01
  -2.4008573e-15
   4.8110127e-13
   1.2153748e-01
   2.3560190e-01
   3.4234880e-01
   4.4203524e-01
   5.3495753e-01
   6.2144518e-01
   7.0185832e-01
   7.7658532e-01
   8.4604067e-01
   9.1066309e-01
   9.7091411e-01
   1.0272770e+00
   1.0802562e+00
   1.1303783e+00
   1.1781931e+00
   1.2242780e+00
   1.2692456e+00
   1.3137566e+00
   1.3585467e+00
   1.4044778e+00
   1.4526546e+00
   1.4993058e+00
   1.5450008e+00
   1.5903225e+00
   1.6355986e+00
   1.6809865e+00
   1.7265224e+00
   1.7721477e+00
   1.8177243e+00
   1.8630437e+00
   1.9078324e+00
   1.9517547e+00
   1.9944132e+00
   2.0353473e+00
   2.0740290e+00
   2.1095554e+00
   2.1410925e+00
   2.1680899e+00
   2.1899516e+00
   2.2060320e+00
   2.2156292e+00
   2.2179734e+00
   2.2122072e+00
   2.1973542e+00
   2.1722647e+00
   2.1355190e+00
   2.0852380e+00
   2.0201459e+00
   1.9433743e+00
   1.8571406e+00
   1.7627762e+00
   1.6606299e+00
   1.5510586e+00
   1.4344546e+00
   1.3112347e+00
   1.1818357e+00
   1.0467127e+00
   9.0633832e-01
   7.6120240e-01
   6.1181119e-01
   4.5868648e-01
   3.0236423e-01
   1.4339233e-01
   4.6274096e-13
  -1.1102230e-15
  -1.1611361e-01
  -2.2491061e-01
  -3.2659433e-01
  -4.2143268e-01
  -5.0973604e-01
  -5.9184793e-01
  -6.6814248e-01
  -7.3902213e-01
  -8.0491560e-01
  -8.6627612e-01
  -9.2358019e-01
  -9.7732674e-01
  -1.0280371e+00
  -1.0762559e+00
  -1.1225537e+00
  -1.1675317e+00
  -1.2118314e+00
  -1.2561509e+00
  -1.3012771e+00
  -1.3481502e+00
  -1.3971249e+00
  -1.4449723e+00
  -1.4923338e+00
  -1.5397153e+00
  -1.5873898e+00
  -1.6354750e+00
  -1.6839758e+00
  -1.7328076e+00
  -1.7818097e+00
  -1.8307534e+00
  -1.8793468e+00
  -1.9272374e+00
  -1.9740120e+00
  -2.0191953e+00
  -2.0622460e+00
  -2.1021653e+00
  -2.1381271e+00
  -2.1695660e+00
  -2.1958714e+00
  -2.2163841e+00
  -2.2303898e+00
  -2.2371070e+00
  -2.2356685e+00
  -2.2250900e+00
  -2.2042184e+00
  -2.1716380e+00
  -2.1254895e+00
  -2.0643089e+00
  -1.9909180e+00
  -1.9075139e+00
  -1.8155460e+00
  -1.7154120e+00
  -1.6074968e+00
  -1.4922126e+00
  -1.3699910e+00
  -1.2412807e+00
  -1.1065465e+00
  -9.6626949e-01
  -8.2094694e-01
  -6.7109198e-01
  -5.1723292e-01
  -3.5991208e-01
  -1.9968382e-01
  -3.8900920e-02
  -3.9551695e-16
   4.7128967e-13
   1.1827511e-01
   2.2917264e-01
   3.3287727e-01
   4.2965249e-01
   5.1980295e-01
   6.0366651e-01
   6.8161161e-01
   7.5403499e-01
   8.2135958e-01
   8.8403274e-01
   9.4252489e-01
   9.9732860e-01
   1.0489584e+00
   1.0979515e+00
   1.1448700e+00
   1.1903056e+00
   1.2348879e+00
   1.2792999e+00
   1.3243075e+00
   1.3708189e+00
   1.4195437e+00
   1.4669277e+00
   1.5136375e+00
   1.5602107e+00
   1.6069415e+00
   1.6539629e+00
   1.7012920e+00
   1.7488543e+00
   1.7964977e+00
   1.8440015e+00
   1.8910809e+00
   1.9373899e+00
   1.9825216e+00
   2.0260062e+00
   2.0673075e+00
   2.1054643e+00
   2.1396479e+00
   2.1692990e+00
   2.1938125e+00
   2.2125347e+00
   2.2247560e+00
   2.2296994e+00
   2.2265012e+00
   2.2141799e+00
   2.1915831e+00
   2.1572925e+00
   2.1094390e+00
   2.0466474e+00
   1.9718600e+00
   1.8872861e+00
   1.7943230e+00
   1.6933485e+00
   1.5847365e+00
   1.4688912e+00
   1.3462384e+00
   1.2172220e+00
   1.0823030e+00
   9.4195926e-01
   7.9668506e-01
   6.4699084e-01
   4.9340239e-01
   3.3645954e-01
   1.7671410e-01
   1.6657756e-02
   9.3313204e-13
  -3.9829251e-15
  -1.1740942e-01
  -2.2746559e-01
  -3.3036073e-01
  -4.2636009e-01
  -5.1577062e-01
  -5.9893244e-01
  -6.7621629e-01
  -7.4802118e-01
  -8.1477235e-01
  -8.7691954e-01
  -9.3493557e-01
  -9.8931558e-01
  -1.0405768e+00
  -1.0892594e+00
  -1.1359289e+00
  -1.1811808e+00
  -1.2256493e+00
  -1.2700235e+00
  -1.3150778e+00
  -1.3617327e+00
  -1.4105566e+00
  -1.4581258e+00
  -1.5050965e+00
  -1.5519936e+00
  -1.5991027e+00
  -1.6465506e+00
  -1.6943496e+00
  -1.7424210e+00
  -1.7906093e+00
  -1.8386906e+00
  -1.8863773e+00
  -1.9333207e+00
  -1.9791113e+00
  -2.0232774e+00
  -2.0652805e+00
  -2.1041447e+00
  -2.1390419e+00
  -2.1694105e+00
  -2.1946432e+00
  -2.2140841e+00
  -2.2270217e+00
  -2.2326771e+00
  -2.2301853e+00
  -2.2185638e+00
  -2.1966598e+00
  -2.1630561e+00
  -2.1158877e+00
  -2.0537428e+00
  -1.9795156e+00
  -1.8954105e+00
  -1.8028464e+00
  -1.7022088e+00
  -1.5938760e+00
  -1.4782554e+00
  -1.3557753e+00
  -1.2268813e+00
  -1.0920360e+00
  -9.5171856e-01
  -8.0642446e-01
  -6.5666523e-01
  -5.0296764e-01
  -3.4587252e-01
  -1.8593272e-01
  -2.5583878e-02
  -4.9474314e-15
   9.3467942e-13
   1.1775593e-01
   2.2814891e-01
   3.3136814e-01
   4.2767817e-01
   5.1738504e-01
   6.0082795e-01
   6.7837670e-01
   7.5042942e-01
   8.1741040e-01
   8.7976843e-01
   9.3797538e-01
   9.9252534e-01
   1.0439345e+00
   1.0927417e+00
   1.1395113e+00
   1.1848371e+00
   1.2293516e+00
   1.2737413e+00
   1.3187772e+00
   1.3653750e+00
   1.4141595e+00
   1.4616548e+00
   1.5085214e+00
   1.5552891e+00
   1.6022471e+00
   1.6495246e+00
   1.6971356e+00
   1.7450034e+00
   1.7929738e+00
   1.8408240e+00
   1.8882677e+00
   1.9349572e+00
   1.9804840e+00
   2.0243773e+00
   2.0660993e+00
   2.1046801e+00
   2.1392915e+00
   2.1693725e+00
   2.1943170e+00
   2.2134698e+00
   2.2261202e+00
   2.2314901e+00
   2.2287150e+00
   2.2168127e+00
   2.1946306e+00
   2.1607512e+00
   2.1133076e+00
   2.0509029e+00
   1.9764506e+00
   1.8921571e+00
   1.7994325e+00
   1.6986593e+00
   1.5902141e+00
   1.4745029e+00
   1.3519531e+00
   1.2230095e+00
   1.0881342e+00
   9.4780570e-01
   8.0251908e-01
   6.5278542e-01
   4.9913110e-01
   3.4209655e-01
   1.8223420e-01
   2.2002232e-02
   9.2817073e-13
  -1.0449974e-14
  -1.1761709e-01
  -2.2787510e-01
  -3.3096447e-01
  -4.2715002e-01
  -5.1673814e-01
  -6.0006841e-01
  -6.7751102e-01
  -7.4946443e-01
  -8.1635332e-01
  -8.7862686e-01
  -9.3675731e-01
  -9.9123916e-01
  -1.0425890e+00
  -1.0913463e+00
  -1.1380758e+00
  -1.1833720e+00
  -1.2278680e+00
  -1.2722515e+00
  -1.3172947e+00
  -1.3639154e+00
  -1.4127156e+00
  -1.4602406e+00
  -1.5071488e+00
  -1.5539684e+00
  -1.6009870e+00
  -1.6483328e+00
  -1.6960191e+00
  -1.7439685e+00
  -1.7920262e+00
  -1.8399691e+00
  -1.8875101e+00
  -1.9343014e+00
  -1.9799339e+00
  -2.0239365e+00
  -2.0657712e+00
  -2.1044656e+00
  -2.1391916e+00
  -2.1693879e+00
  -2.1944479e+00
  -2.2137162e+00
  -2.2264816e+00
  -2.2319660e+00
  -2.2293044e+00
  -2.2175147e+00
  -2.1954441e+00
  -2.1616752e+00
  -2.1143419e+00
  -2.0520413e+00
  -1.9776792e+00
  -1.8934613e+00
  -1.8008009e+00
  -1.7000821e+00
  -1.5916819e+00
  -1.4760071e+00
  -1.3534851e+00
  -1.2245614e+00
  -1.0896981e+00
  -9.4937405e-01
  -8.0408442e-01
  -6.5434050e-01
  -5.0066882e-01
  -3.4360998e-01
  -1.8371658e-01
  -2.3437739e-02
  -9.3272612e-13
   6.2970462e-15
   1.1767271e-01
   2.2798480e-01
   3.3112620e-01
   4.2736162e-01
   5.1699732e-01
   6.0037272e-01
   6.7785786e-01
   7.4985106e-01
   8.1677685e-01
   8.7908425e-01
   9.3724535e-01
   9.9175450e-01
   1.0431281e+00
   1.0919054e+00
   1.1386510e+00
   1.1839591e+00
   1.2284625e+00
   1.2728485e+00
   1.3178888e+00
   1.3645003e+00
   1.4132942e+00
   1.4608073e+00
   1.5076989e+00
   1.5544977e+00
   1.6014920e+00
   1.6488104e+00
   1.6964666e+00
   1.7443833e+00
   1.7924060e+00
   1.8403118e+00
   1.8878138e+00
   1.9345643e+00
   1.9801545e+00
   2.0241133e+00
   2.0659028e+00
   2.1045517e+00
   2.1392318e+00
   2.1693819e+00
   2.1943956e+00
   2.2136176e+00
   2.2263370e+00
   2.2317754e+00
   2.2290684e+00
   2.2172336e+00
   2.1951182e+00
   2.1613050e+00
   2.1139276e+00
   2.0515853e+00
   1.9771870e+00
   1.8929387e+00
   1.8002527e+00
   1.6995120e+00
   1.5910938e+00
   1.4754044e+00
   1.3528712e+00
   1.2239395e+00
   1.0890714e+00
   9.4874556e-01
   8.0345713e-01
   6.5371730e-01
   5.0005257e-01
   3.4300345e-01
   1.8312248e-01
   2.2862414e-02
   1.7142537e-14
  -9.2172103e-13
  -1.1765043e-01
  -2.2794084e-01
  -3.3106139e-01
  -4.2727683e-01
  -5.1689347e-01
  -6.0025078e-01
  -6.7771888e-01
  -7.4969613e-01
  -8.1660714e-01
  -8.7890098e-01
  -9.3704979e-01
  -9.9154800e-01
  -1.0429121e+00
  -1.0916814e+00
  -1.1384205e+00
  -1.1837238e+00
  -1.2282243e+00
  -1.2726093e+00
  -1.3176507e+00
  -1.3642659e+00
  -1.4130624e+00
  -1.4605802e+00
  -1.5074785e+00
  -1.5542856e+00
  -1.6012896e+00
  -1.6486190e+00
  -1.6962873e+00
  -1.7442171e+00
  -1.7922538e+00
  -1.8401744e+00
  -1.8876921e+00
  -1.9344589e+00
  -1.9800661e+00
  -2.0240425e+00
  -2.0658501e+00
  -2.1045172e+00
  -2.1392157e+00
  -2.1693843e+00
  -2.1944166e+00
  -2.2136571e+00
  -2.2263949e+00
  -2.2318518e+00
  -2.2291630e+00
  -2.2173462e+00
  -2.1952488e+00
  -2.1614534e+00
  -2.1140936e+00
  -2.0517680e+00
  -1.9773842e+00
  -1.8931481e+00
  -1.8004724e+00
  -1.6997405e+00
  -1.5913295e+00
  -1.4756459e+00
  -1.3531172e+00
  -1.2241887e+00
  -1.0893226e+00
  -9.4899741e-01
  -8.0370850e-01
  -6.5396703e-01
  -5.0029951e-01
  -3.4324649e-01
  -1.8336054e-01
  -2.3092955e-02
  -6.3560268e-15
   9.3257346e-13
   1.1765936e-01
   2.2795845e-01
   3.3108736e-01
   4.2731080e-01
   5.1693508e-01
   6.0029964e-01
   6.7777457e-01
   7.4975821e-01
   8.1667515e-01
   8.7897441e-01
   9.3712815e-01
   9.9163075e-01
   1.0429986e+00
   1.0917712e+00
   1.1385129e+00
   1.1838181e+00
   1.2283197e+00
   1.2727051e+00
   1.3177461e+00
   1.3643598e+00
   1.4131553e+00
   1.4606712e+00
   1.5075668e+00
   1.5543706e+00
   1.6013707e+00
   1.6486957e+00
   1.6963591e+00
   1.7442837e+00
   1.7923148e+00
   1.8402295e+00
   1.8877409e+00
   1.9345012e+00
   1.9801015e+00
   2.0240708e+00
   2.0658712e+00
   2.1045310e+00
   2.1392221e+00
   2.1693833e+00
   2.1944082e+00
   2.2136413e+00
   2.2225234e+00


==> figuresAndData/limitCycle_sixthOrderNumeratorS2_startingAtAll10s.csv <==
   0.0000000e+00   1.0000000e+01
   3.1554436e-30   1.0000000e+01
   2.0095091e-04   9.9999992e+00
   1.2057055e-03   9.9999709e+00
   6.2294784e-03   9.9992246e+00
   1.7262091e-02   9.9940572e+00
   2.9425356e-02   9.9827680e+00
   4.2652466e-02   9.9638804e+00
   5.5956248e-02   9.9379898e+00
   6.9348206e-02   9.9050069e+00
   8.2830933e-02   9.8648529e+00
   9.6407180e-02   9.8174495e+00
   1.1007978e-01   9.7627188e+00
   1.2385164e-01   9.7005833e+00
   1.3772578e-01   9.6309666e+00
   1.5170531e-01   9.5537927e+00
   1.6579345e-01   9.4689870e+00
   1.7999351e-01   9.3764757e+00
   1.9447651e-01   9.2749714e+00
   2.0943502e-01   9.1626923e+00
   2.2486445e-01   9.0391113e+00
   2.4076327e-01   8.9036971e+00
   2.5713070e-01   8.7559320e+00
   2.7396677e-01   8.5953133e+00
   2.9127231e-01   8.4213564e+00
   3.0904901e-01   8.2335964e+00
   3.2729939e-01   8.0315910e+00
   3.4602689e-01   7.8149232e+00
   3.6523592e-01   7.5832038e+00
   3.8493187e-01   7.3360744e+00
   4.0484629e-01   7.0768532e+00
   4.2496583e-01   6.8059078e+00
   4.4529996e-01   6.5233465e+00
   4.6585824e-01   6.2293006e+00
   4.8665069e-01   5.9239213e+00
   5.0768787e-01   5.6073821e+00
   5.2898091e-01   5.2798804e+00
   5.5054157e-01   4.9416400e+00
   5.7238232e-01   4.5929130e+00
   5.9451640e-01   4.2339828e+00
   6.1695792e-01   3.8651665e+00
   6.3972195e-01   3.4868185e+00
   6.6282465e-01   3.0993332e+00
   6.8628338e-01   2.7031495e+00
   7.1011683e-01   2.2987546e+00
   7.3434526e-01   1.8866888e+00
   7.5899064e-01   1.4675508e+00
   7.8407692e-01   1.0420037e+00
   8.0963033e-01   6.1078170e-01
   8.3567968e-01   1.7469775e-01
   8.4619111e-01   1.1723955e-13
   8.4619111e-01  -5.5511151e-16
   8.7276827e-01  -4.3775122e-01
   9.0014551e-01  -8.8168497e-01
   9.2813539e-01  -1.3268127e+00
   9.5679181e-01  -1.7719185e+00
   9.8616783e-01  -2.2155126e+00
   1.0163247e+00  -2.6559337e+00
   1.0473334e+00  -3.0913168e+00
   1.0792778e+00  -3.5195587e+00
   1.1122579e+00  -3.9382736e+00
   1.1463954e+00  -4.3447344e+00
   1.1818418e+00  -4.7357935e+00
   1.2187910e+00  -5.1077708e+00
   1.2575006e+00  -5.4562874e+00
   1.2960191e+00  -5.7592553e+00
   1.3341855e+00  -6.0145896e+00
   1.3720607e+00  -6.2223723e+00
   1.4097003e+00  -6.3826767e+00
   1.4471535e+00  -6.4955692e+00
   1.4856229e+00  -6.5624103e+00
   1.5251582e+00  -6.5787694e+00
   1.5657122e+00  -6.5402262e+00
   1.6072524e+00  -6.4427724e+00
   1.6485217e+00  -6.2883180e+00
   1.6893658e+00  -6.0796806e+00
   1.7298616e+00  -5.8191308e+00
   1.7700781e+00  -5.5088294e+00
   1.8112544e+00  -5.1396065e+00
   1.8535187e+00  -4.7085495e+00
   1.8968236e+00  -4.2147740e+00
   1.9407094e+00  -3.6636497e+00
   1.9848807e+00  -3.0608740e+00
   2.0294095e+00  -2.4082945e+00
   2.0743725e+00  -1.7078527e+00
   2.1198573e+00  -9.6152408e-01
   2.1659660e+00  -1.7128379e-01
   2.1757355e+00  -2.1371793e-15
   2.1757355e+00   4.9796278e-13
   2.2218817e+00   8.2475688e-01
   2.2674125e+00   1.6597326e+00
   2.3128515e+00   2.5083614e+00
   2.3582668e+00   3.3661729e+00
   2.4037229e+00   4.2286823e+00
   2.4492838e+00   5.0914093e+00
   2.4950147e+00   5.9498668e+00
   2.5409830e+00   6.7995497e+00
   2.5872611e+00   7.6359212e+00
   2.6339275e+00   8.4543980e+00
   2.6810702e+00   9.2503308e+00
   2.7287899e+00   1.0018979e+01
   2.7772235e+00   1.0755745e+01
   2.8272007e+00   1.1464892e+01
   2.8788611e+00   1.2138069e+01
   2.9324294e+00   1.2766580e+01
   2.9865874e+00   1.3325153e+01
   3.0395022e+00   1.3792210e+01
   3.0914145e+00   1.4171707e+01
   3.1425561e+00   1.4467065e+01
   3.1931048e+00   1.4680915e+01
   3.2432032e+00   1.4815438e+01
   3.2929704e+00   1.4872570e+01
   3.3425101e+00   1.4854123e+01
   3.3919157e+00   1.4761864e+01
   3.4412736e+00   1.4597563e+01
   3.4906671e+00   1.4363021e+01
   3.5401778e+00   1.4060094e+01
   3.5898888e+00   1.3690695e+01
   3.6398868e+00   1.3256802e+01
   3.6902646e+00   1.2760442e+01
   3.7411248e+00   1.2203680e+01
   3.7925834e+00   1.1588583e+01
   3.8447763e+00   1.0917169e+01
   3.8972984e+00   1.0199312e+01
   3.9495264e+00   9.4498493e+00
   4.0015662e+00   8.6742275e+00
   4.0535214e+00   7.8776763e+00
   4.1054893e+00   7.0653270e+00
   4.1575655e+00   6.2422342e+00
   4.2098458e+00   5.4133915e+00
   4.2624301e+00   4.5837440e+00
   4.3154253e+00   3.7581989e+00
   4.3689495e+00   2.9416350e+00
   4.4231374e+00   2.1389126e+00
   4.4781475e+00   1.3548838e+00
   4.5341732e+00   5.9440377e-01
   4.5803867e+00   3.7603254e-13
   4.5803867e+00  -3.3517633e-13
   4.6376739e+00  -6.9091253e-01
   4.6949713e+00  -1.3263027e+00
   4.7507397e+00  -1.8870477e+00
   4.8053164e+00  -2.3774168e+00
   4.8589938e+00  -2.8009159e+00
   4.9119891e+00  -3.1601330e+00
   4.9644726e+00  -3.4571602e+00
   5.0165844e+00  -3.6938365e+00
   5.0684451e+00  -3.8718881e+00
   5.1201625e+00  -3.9930144e+00
   5.1718365e+00  -4.0589435e+00
   5.2235625e+00  -4.0714684e+00
   5.2754351e+00  -4.0324708e+00
   5.3275509e+00  -3.9439377e+00
   5.3800114e+00  -3.8079712e+00
   5.4329268e+00  -3.6267931e+00
   5.4864204e+00  -3.4027446e+00
   5.5406346e+00  -3.1382801e+00
   5.5957395e+00  -2.8359502e+00
   5.6506204e+00  -2.5066273e+00
   5.7052402e+00  -2.1564267e+00
   5.7597223e+00  -1.7903952e+00
   5.8141825e+00  -1.4134622e+00
   5.8687323e+00  -1.0304855e+00
   5.9234830e+00  -6.4628226e-01
   5.9785496e+00  -2.6565728e-01
   6.0179397e+00  -3.7331249e-13
   6.0179397e+00   4.9960036e-15
   6.0734451e+00   3.6075618e-01
   6.1291697e+00   7.0199057e-01
   6.1857446e+00   1.0215980e+00
   6.2433668e+00   1.3141492e+00
   6.3022989e+00   1.5739522e+00
   6.3628915e+00   1.7948028e+00
   6.4218778e+00   1.9607676e+00
   6.4793442e+00   2.0728802e+00
   6.5356799e+00   2.1330817e+00
   6.5911702e+00   2.1427875e+00
   6.6460295e+00   2.1031634e+00
   6.7004293e+00   2.0152932e+00
   6.7545133e+00   1.8802692e+00
   6.8084076e+00   1.6992438e+00
   6.8622275e+00   1.4734589e+00
   6.9160818e+00   1.2042641e+00
   6.9700777e+00   8.9312567e-01
   7.0243237e+00   5.4162977e-01
   7.0789341e+00   1.5148068e-01
   7.0989555e+00   3.1513681e-13
   7.0989555e+00  -1.2109758e-13
   7.1540540e+00  -4.3815124e-01
   7.2102390e+00  -9.1348646e-01
   7.2671578e+00  -1.4194285e+00
   7.3237087e+00  -1.9411798e+00
   7.3800254e+00  -2.4743199e+00
   7.4362412e+00  -3.0145882e+00
   7.4924810e+00  -3.5577456e+00
   7.5488669e+00  -4.0995580e+00
   7.6055225e+00  -4.6357820e+00
   7.6625777e+00  -5.1621485e+00
   7.7201738e+00  -5.6743447e+00
   7.7784708e+00  -6.1679889e+00
   7.8376563e+00  -6.6385963e+00
   7.8979592e+00  -7.0815282e+00
   7.9596724e+00  -7.4919130e+00
   8.0231905e+00  -7.8645177e+00
   8.0850164e+00  -8.1749764e+00
   8.1451932e+00  -8.4248449e+00
   8.2041582e+00  -8.6176052e+00
   8.2622298e+00  -8.7557424e+00
   8.3196463e+00  -8.8411741e+00
   8.3765976e+00  -8.8755285e+00
   8.4332432e+00  -8.8602961e+00
   8.4897240e+00  -8.7969158e+00
   8.5461693e+00  -8.6868268e+00
   8.6027032e+00  -8.5314993e+00
   8.6594491e+00  -8.3324508e+00
   8.7165343e+00  -8.0912525e+00
   8.7740955e+00  -7.8095269e+00
   8.8322844e+00  -7.4889341e+00
   8.8912758e+00  -7.1311449e+00
   8.9512794e+00  -6.7377937e+00
   9.0112074e+00  -6.3200541e+00
   9.0708229e+00  -5.8846960e+00
   9.1302841e+00  -5.4357370e+00
   9.1897402e+00  -4.9770738e+00
   9.2493355e+00  -4.5125303e+00
   9.3092148e+00  -4.0458729e+00
   9.3695303e+00  -3.5808234e+00
   9.4304477e+00  -3.1210694e+00
   9.4921555e+00  -2.6702751e+00
   9.5548773e+00  -2.2320917e+00
   9.6188899e+00  -1.8101721e+00
   9.6845548e+00  -1.4081875e+00
   9.7514832e+00  -1.0345595e+00
   9.8162506e+00  -7.1088686e-01
   9.8793573e+00  -4.3374160e-01
   9.9412697e+00  -2.0015071e-01
   1.0002319e+01  -7.9851621e-03
   1.0005151e+01  -3.1600243e-13
   1.0005151e+01   2.8779062e-15
   1.0065586e+01   1.5061299e-01
   1.0125322e+01   2.6218595e-01
   1.0184652e+01   3.3645479e-01
   1.0243746e+01   3.7484662e-01
   1.0302757e+01   3.7881241e-01
   1.0361828e+01   3.4986928e-01
   1.0421101e+01   2.8962644e-01
   1.0480720e+01   1.9980276e-01
   1.0540841e+01   8.2238842e-02
   1.0576891e+01   4.7184479e-16
   1.0576891e+01  -2.7190750e-13
   1.0637685e+01  -1.5624342e-01
   1.0699433e+01  -3.3394485e-01
   1.0760815e+01  -5.2525905e-01
   1.0821995e+01  -7.2609310e-01
   1.0883141e+01  -9.3249535e-01
   1.0944409e+01  -1.1405708e+00
   1.1005958e+01  -1.3464475e+00
   1.1067953e+01  -1.5462454e+00
   1.1130572e+01  -1.7360422e+00
   1.1194021e+01  -1.9118306e+00
   1.1258542e+01  -2.0694588e+00
   1.1324438e+01  -2.2045402e+00
   1.1392106e+01  -2.3123034e+00
   1.1460662e+01  -2.3861693e+00
   1.1526998e+01  -2.4212166e+00
   1.1591654e+01  -2.4190680e+00
   1.1655110e+01  -2.3809514e+00
   1.1717709e+01  -2.3078223e+00
   1.1779710e+01  -2.2005496e+00
   1.1841327e+01  -2.0600062e+00
   1.1902741e+01  -1.8871163e+00
   1.1964121e+01  -1.6828796e+00
   1.2025624e+01  -1.4483832e+00
   1.2087411e+01  -1.1848043e+00
   1.2149647e+01  -8.9340670e-01
   1.2212513e+01  -5.7552930e-01
   1.2276215e+01  -2.3256407e-01
   1.2317630e+01  -6.4237504e-13
   1.2317630e+01   5.0792703e-15
   1.2382413e+01   3.7601195e-01
   1.2445512e+01   7.5277019e-01
   1.2508535e+01   1.1350774e+00
   1.2571660e+01   1.5196805e+00
   1.2635059e+01   1.9033127e+00
   1.2698911e+01   2.2827134e+00
   1.2763408e+01   2.6546172e+00
   1.2828771e+01   3.0157407e+00
   1.2895261e+01   3.3627639e+00
   1.2963205e+01   3.6923041e+00
   1.3033036e+01   4.0008728e+00
   1.3103640e+01   4.2784660e+00
   1.3171945e+01   4.5114783e+00
   1.3238528e+01   4.7030970e+00
   1.3303898e+01   4.8558766e+00
   1.3368415e+01   4.9716541e+00
   1.3432352e+01   5.0519142e+00
   1.3495937e+01   5.0979796e+00
   1.3559365e+01   5.1111120e+00
   1.3622818e+01   5.0925699e+00
   1.3686472e+01   5.0436414e+00
   1.3750504e+01   4.9656625e+00
   1.3815107e+01   4.8600249e+00
   1.3880490e+01   4.7281733e+00
   1.3946904e+01   4.5715928e+00
   1.4014652e+01   4.3917788e+00
   1.4081918e+01   4.1968205e+00
   1.4148868e+01   3.9902722e+00
   1.4215726e+01   3.7753333e+00
   1.4282700e+01   3.5551024e+00
   1.4349997e+01   3.3326062e+00
   1.4417833e+01   3.1108190e+00
   1.4486446e+01   2.8926798e+00
   1.4556109e+01   2.6811103e+00
   1.4627158e+01   2.4790366e+00
   1.4700025e+01   2.2894218e+00
   1.4775310e+01   2.1153187e+00
   1.4848629e+01   1.9695366e+00
   1.4919724e+01   1.8523455e+00
   1.4989266e+01   1.7618708e+00
   1.5057733e+01   1.6967175e+00
   1.5125477e+01   1.6557266e+00
   1.5192776e+01   1.6378068e+00
   1.5259868e+01   1.6418485e+00
   1.5326968e+01   1.6666764e+00
   1.5394285e+01   1.7110208e+00
   1.5462029e+01   1.7734982e+00
   1.5530425e+01   1.8525969e+00
   1.5599728e+01   1.9466653e+00
   1.5670238e+01   2.0539011e+00
   1.5741669e+01   2.1712164e+00
   1.5812584e+01   2.2930009e+00
   1.5883244e+01   2.4162342e+00
   1.5953902e+01   2.5379672e+00
   1.6024801e+01   2.6552527e+00
   1.6096188e+01   2.7651132e+00
   1.6168328e+01   2.8645052e+00
   1.6241522e+01   2.9502703e+00
   1.6316137e+01   3.0190627e+00
   1.6392642e+01   3.0672288e+00
   1.6471687e+01   3.0905881e+00
   1.6549480e+01   3.0852705e+00
   1.6624731e+01   3.0519591e+00
   1.6698209e+01   2.9918676e+00
   1.6770485e+01   2.9058688e+00
   1.6841970e+01   2.7947135e+00
   1.6912986e+01   2.6591307e+00
   1.6983809e+01   2.4998726e+00
   1.7054687e+01   2.3177337e+00
   1.7125862e+01   2.1135556e+00
   1.7197584e+01   1.8882204e+00
   1.7270123e+01   1.6426322e+00
   1.7343792e+01   1.3776821e+00
   1.7418973e+01   1.0941848e+00
   1.7493973e+01   8.0143342e-01
   1.7568566e+01   5.0376599e-01
   1.7643052e+01   2.0341879e-01
   1.7693484e+01   9.0766283e-13
   1.7693484e+01  -7.6605389e-15
   1.7768147e+01  -2.9865492e-01
   1.7839426e+01  -5.7778760e-01
   1.7911836e+01  -8.5193138e-01
   1.7985657e+01  -1.1183765e+00
   1.8061346e+01  -1.3747608e+00
   1.8139536e+01  -1.6187689e+00
   1.8216510e+01  -1.8358015e+00
   1.8291042e+01  -2.0221973e+00
   1.8363868e+01  -2.1805395e+00
   1.8435542e+01  -2.3127252e+00
   1.8506463e+01  -2.4201912e+00
   1.8576949e+01  -2.5041716e+00
   1.8647268e+01  -2.5658278e+00
   1.8717669e+01  -2.6063190e+00
   1.8788393e+01  -2.6268427e+00
   1.8859689e+01  -2.6286598e+00
   1.8931832e+01  -2.6131105e+00
   1.9005139e+01  -2.5816240e+00
   1.9080004e+01  -2.5357231e+00
   1.9154717e+01  -2.4788538e+00
   1.9229036e+01  -2.4142009e+00
   1.9303264e+01  -2.3444793e+00
   1.9377690e+01  -2.2722964e+00
   1.9452604e+01  -2.2001953e+00
   1.9528313e+01  -2.1306863e+00
   1.9605166e+01  -2.0662800e+00
   1.9683590e+01  -2.0095295e+00
   1.9764137e+01  -1.9630969e+00
   1.9847592e+01  -1.9298754e+00
   1.9928614e+01  -1.9138123e+00
   2.0007000e+01  -1.9145491e+00
   2.0083615e+01  -1.9313003e+00
   2.0159063e+01  -1.9633937e+00
   2.0233781e+01  -2.0101454e+00
   2.0308120e+01  -2.0707980e+00
   2.0382382e+01  -2.1444913e+00
   2.0456853e+01  -2.2302459e+00
   2.0531817e+01  -2.3269532e+00
   2.0607579e+01  -2.4333671e+00
   2.0684484e+01  -2.5480958e+00
   2.0762954e+01  -2.6695947e+00
   2.0841736e+01  -2.7933322e+00
   2.0920026e+01  -2.9152041e+00
   2.0998173e+01  -3.0329216e+00
   2.1076508e+01  -3.1441691e+00
   2.1155363e+01  -3.2465639e+00
   2.1235089e+01  -3.3376270e+00
   2.1316089e+01  -3.4147370e+00
   2.1398856e+01  -3.4750517e+00
   2.1484046e+01  -3.5153687e+00
   2.1572544e+01  -3.5318457e+00
   2.1657309e+01  -3.5219032e+00
   2.1739370e+01  -3.4874468e+00
   2.1819685e+01  -3.4297352e+00
   2.1898883e+01  -3.3496854e+00
   2.1977431e+01  -3.2480801e+00
   2.2055706e+01  -3.1256522e+00
   2.2134047e+01  -2.9831205e+00
   2.2212779e+01  -2.8211995e+00
   2.2292238e+01  -2.6405914e+00
   2.2372799e+01  -2.4419578e+00
   2.2454907e+01  -2.2258646e+00
   2.2538011e+01  -1.9958382e+00
   2.2620486e+01  -1.7591468e+00
   2.2702728e+01  -1.5176629e+00
   2.2785121e+01  -1.2731401e+00
   2.2868041e+01  -1.0272801e+00
   2.2951883e+01  -7.8171536e-01
   2.3037098e+01  -5.3798418e-01
   2.3124243e+01  -2.9748893e-01
   2.3214057e+01  -6.1418950e-02
   2.3238319e+01  -5.6860072e-13
   2.3238319e+01   2.0122792e-15
   2.3331586e+01   2.2550600e-01
   2.3415935e+01   4.1294642e-01
   2.3497825e+01   5.7796224e-01
   2.3577200e+01   7.2068894e-01
   2.3654904e+01   8.4323323e-01
   2.3731529e+01   9.4712039e-01
   2.3807514e+01   1.0335819e+00
   2.3883215e+01   1.1037438e+00
   2.3958948e+01   1.1587213e+00
   2.4035018e+01   1.1996724e+00
   2.4111736e+01   1.2278332e+00
   2.4189445e+01   1.2445445e+00
   2.4268547e+01   1.2512774e+00
   2.4349552e+01   1.2496643e+00
   2.4429835e+01   1.2419565e+00
   2.4509776e+01   1.2306719e+00
   2.4589752e+01   1.2182024e+00
   2.4670125e+01   1.2068718e+00
   2.4751266e+01   1.1989812e+00
   2.4833592e+01   1.1968566e+00
   2.4917604e+01   1.2029090e+00
   2.5003954e+01   1.2197341e+00
   2.5093574e+01   1.2503014e+00
   2.5180576e+01   1.2940000e+00
   2.5264571e+01   1.3500121e+00
   2.5346597e+01   1.4180559e+00
   2.5427372e+01   1.4977850e+00
   2.5507412e+01   1.5887261e+00
   2.5587128e+01   1.6902761e+00
   2.5666886e+01   1.8017032e+00
   2.5747032e+01   1.9221474e+00
   2.5827927e+01   2.0506224e+00
   2.5909969e+01   2.1860173e+00
   2.5993637e+01   2.3271017e+00
   2.6078219e+01   2.4702957e+00
   2.6162177e+01   2.6103944e+00
   2.6245933e+01   2.7455215e+00
   2.6329895e+01   2.8737619e+00
   2.6414467e+01   2.9931118e+00
   2.6500081e+01   3.1014606e+00
   2.6587240e+01   3.1965528e+00
   2.6676576e+01   3.2759140e+00
   2.6768963e+01   3.3367084e+00
   2.6862157e+01   3.3744701e+00
   2.6951648e+01   3.3873701e+00
   2.7038617e+01   3.3774220e+00
   2.7124010e+01   3.3459852e+00
   2.7208472e+01   3.2940487e+00
   2.7292499e+01   3.2224321e+00
   2.7376520e+01   3.1318696e+00
   2.7460934e+01   3.0230428e+00
   2.7546152e+01   2.8965819e+00
   2.7632631e+01   2.7530425e+00
   2.7720919e+01   2.5928464e+00
   2.7809929e+01   2.4197677e+00
   2.7898308e+01   2.2389172e+00
   2.7986539e+01   2.0519516e+00
   2.8075089e+01   1.8603856e+00
   2.8164423e+01   1.6656312e+00
   2.8255049e+01   1.4689732e+00
   2.8347576e+01   1.2715245e+00
   2.8442793e+01   1.0741420e+00
   2.8541842e+01   8.7724881e-01
   2.8638656e+01   6.9488235e-01
   2.8732061e+01   5.2963238e-01
   2.8823326e+01   3.7907999e-01
   2.8913348e+01   2.4151773e-01
   2.9002777e+01   1.1565776e-01
   2.9092150e+01   3.6787432e-04
   2.9092448e+01   3.8280658e-13
   2.9092448e+01  -2.5793170e-15
   2.9182260e+01  -1.0555796e-01
   2.9270388e+01  -1.9880118e-01
   2.9356930e+01  -2.8019783e-01
   2.9442551e+01  -3.5093543e-01
   2.9527786e+01  -4.1209288e-01
   2.9613094e+01  -4.6473435e-01
   2.9698916e+01  -5.0997674e-01
   2.9785713e+01  -5.4903719e-01
   2.9874011e+01  -5.8327826e-01
   2.9964466e+01  -6.1426579e-01
   3.0055039e+01  -6.4295057e-01
   3.0145116e+01  -6.7099790e-01
   3.0235239e+01  -7.0040135e-01
   3.0325935e+01  -7.3310914e-01
   3.0417755e+01  -7.7108354e-01
   3.0511339e+01  -8.1637504e-01
   3.0607505e+01  -8.7123783e-01
   3.0707426e+01  -9.3835351e-01
   3.0805491e+01  -1.0150146e+00
   3.0899663e+01  -1.0990027e+00
   3.0991355e+01  -1.1904435e+00
   3.1081562e+01  -1.2892739e+00
   3.1170979e+01  -1.3951884e+00
   3.1260157e+01  -1.5077007e+00
   3.1349590e+01  -1.6261750e+00
   3.1439766e+01  -1.7498432e+00
   3.1531215e+01  -1.8778163e+00
   3.1624568e+01  -2.0090977e+00
   3.1718923e+01  -2.1402374e+00
   3.1812559e+01  -2.2665645e+00
   3.1906047e+01  -2.3866443e+00
   3.1999940e+01  -2.4989593e+00
   3.2094798e+01  -2.6018690e+00
   3.2191246e+01  -2.6935924e+00
   3.2290056e+01  -2.7721571e+00
   3.2392286e+01  -2.8352880e+00
   3.2496866e+01  -2.8793070e+00
   3.2597063e+01  -2.9010166e+00
   3.2694132e+01  -2.9024901e+00
   3.2789353e+01  -2.8851884e+00
   3.2883585e+01  -2.8500923e+00
   3.2977483e+01  -2.7979501e+00
   3.3071619e+01  -2.7293751e+00
   3.3166550e+01  -2.6448738e+00
   3.3262877e+01  -2.5448331e+00
   3.3361318e+01  -2.4294598e+00
   3.3460780e+01  -2.3013738e+00
   3.3559491e+01  -2.1648865e+00
   3.3658111e+01  -2.0213120e+00
   3.3757278e+01  -1.8717738e+00
   3.3857645e+01  -1.7172331e+00
   3.3959953e+01  -1.5584392e+00
   3.4065143e+01  -1.3958311e+00
   3.4174552e+01  -1.2293286e+00
   3.4283894e+01  -1.0672579e+00
   3.4388894e+01  -9.1689889e-01
   3.4491232e+01  -7.7610255e-01
   3.4592163e+01  -6.4322242e-01
   3.4692581e+01  -5.1704839e-01
   3.4793225e+01  -3.9650346e-01
   3.4894807e+01  -2.8049137e-01
   3.4998099e+01  -1.6779202e-01
   3.5104045e+01  -5.6946645e-02
   3.5160041e+01  -4.5079218e-13
   3.5160041e+01   7.6327833e-15
   3.5267111e+01   1.0597872e-01
   3.5375302e+01   2.0827491e-01
   3.5479317e+01   3.0118721e-01
   3.5579684e+01   3.8528378e-01
   3.5677965e+01   4.6216504e-01
   3.5775199e+01   5.3299011e-01
   3.5872164e+01   5.9874983e-01
   3.5969541e+01   6.6042162e-01
   3.6068009e+01   7.1905474e-01
   3.6168333e+01   7.7584115e-01
   3.6271487e+01   8.3220704e-01
   3.6374847e+01   8.8781723e-01
   3.6477719e+01   9.4349757e-01
   3.6580933e+01   1.0008433e+00
   3.6685320e+01   1.0614089e+00
   3.6791816e+01   1.1267958e+00
   3.6901631e+01   1.1987916e+00
   3.7016579e+01   1.2796507e+00
   3.7126216e+01   1.3621585e+00
   3.7231400e+01   1.4460459e+00
   3.7334040e+01   1.5318678e+00
   3.7435336e+01   1.6196605e+00
   3.7536153e+01   1.7091224e+00
   3.7637219e+01   1.7997199e+00
   3.7739242e+01   1.8907290e+00
   3.7843000e+01   1.9812479e+00
   3.7949448e+01   2.0701931e+00
   3.8055349e+01   2.1528688e+00
   3.8160760e+01   2.2275519e+00
   3.8266481e+01   2.2930426e+00
   3.8373304e+01   2.3479483e+00
   3.8482107e+01   2.3906516e+00
   3.8594001e+01   2.4192211e+00
   3.8710582e+01   2.4311951e+00
   3.8825704e+01   2.4243412e+00
   3.8936489e+01   2.3998189e+00
   3.9044242e+01   2.3591052e+00
   3.9150372e+01   2.3030908e+00
   3.9255876e+01   2.2323856e+00
   3.9361568e+01   2.1474358e+00
   3.9468223e+01   2.0485445e+00
   3.9576675e+01   1.9358365e+00
   3.9687943e+01   1.8091553e+00
   3.9798888e+01   1.6735507e+00
   3.9909269e+01   1.5313394e+00
   4.0019971e+01   1.3833234e+00
   4.0131863e+01   1.2301411e+00
   4.0245898e+01   1.0722121e+00
   4.0363272e+01   9.0960564e-01
   4.0485695e+01   7.4176336e-01
   4.0608519e+01   5.7678300e-01
   4.0726288e+01   4.2299373e-01
   4.0841169e+01   2.7792813e-01
   4.0954781e+01   1.3976302e-01
   4.1068297e+01   7.2115032e-03
   4.1074612e+01   5.1064101e-13
   4.1074612e+01  -8.0413107e-15
   4.1189063e+01  -1.2727542e-01
   4.1287008e+01  -2.2978064e-01
   4.1386404e+01  -3.2635705e-01
   4.1481891e+01  -4.1118972e-01
   4.1574802e+01  -4.8578231e-01
   4.1666214e+01  -5.5138533e-01
   4.1756879e+01  -6.0897863e-01
   4.1847391e+01  -6.5946735e-01
   4.1938290e+01  -7.0377728e-01
   4.2030120e+01  -7.4291026e-01
   4.2123485e+01  -7.7798954e-01
   4.2219134e+01  -8.1031342e-01
   4.2315690e+01  -8.4070153e-01
   4.2411615e+01  -8.7017543e-01
   4.2507571e+01  -9.0044080e-01
   4.2604208e+01  -9.3314698e-01
   4.2702209e+01  -9.6994236e-01
   4.2802386e+01  -1.0125491e+00
   4.2905817e+01  -1.0628852e+00
   4.3013418e+01  -1.1228924e+00
   4.3115531e+01  -1.1874213e+00
   4.3213964e+01  -1.2565890e+00
   4.3310254e+01  -1.3305134e+00
   4.3405372e+01  -1.4089880e+00
   4.3500033e+01  -1.4915834e+00
   4.3594847e+01  -1.5776961e+00
   4.3690399e+01  -1.6665684e+00
   4.3787316e+01  -1.7572939e+00
   4.3886344e+01  -1.8488163e+00
   4.3986424e+01  -1.9381449e+00
   4.4085748e+01  -2.0216575e+00
   4.4184995e+01  -2.0980297e+00
   4.4284831e+01  -2.1658260e+00
   4.4385942e+01  -2.2234591e+00
   4.4489125e+01  -2.2691487e+00
   4.4595413e+01  -2.3008215e+00
   4.4706326e+01  -2.3158878e+00
   4.4814339e+01  -2.3120008e+00
   4.4918113e+01  -2.2905916e+00
   4.5019345e+01  -2.2530048e+00
   4.5119193e+01  -2.2001026e+00
   4.5218484e+01  -2.1325340e+00
   4.5317905e+01  -2.0508290e+00
   4.5418110e+01  -1.9554221e+00
   4.5519793e+01  -1.8466330e+00
   4.5623778e+01  -1.7246000e+00
   4.5728666e+01  -1.5923687e+00
   4.5832784e+01  -1.4540232e+00
   4.5936893e+01  -1.3106412e+00
   4.6041731e+01  -1.1631507e+00
   4.6148068e+01  -1.0123387e+00
   4.6256804e+01  -8.5878373e-01
   4.6369132e+01  -7.0272748e-01
   4.6486846e+01  -5.4378722e-01
   4.6600276e+01  -3.9649953e-01
   4.6709721e+01  -2.6081468e-01
   4.6816990e+01  -1.3453575e-01
   4.6923297e+01  -1.6212086e-02
   4.6938360e+01  -1.0200174e-15
   4.6938360e+01   4.8636789e-13
   4.7044632e+01   1.1014325e-01
   4.7143506e+01   2.0478110e-01
   4.7239106e+01   2.8793692e-01
   4.7331516e+01   3.5984604e-01
   4.7421977e+01   4.2188788e-01
   4.7511338e+01   4.7509972e-01
   4.7600227e+01   5.2038535e-01
   4.7689177e+01   5.5864014e-01
   4.7778689e+01   5.9081502e-01
   4.7869292e+01   6.1795942e-01
   4.7961593e+01   6.4126191e-01
   4.8056364e+01   6.6210417e-01
   4.8150842e+01   6.8137609e-01
   4.8244894e+01   7.0069503e-01
   4.8339145e+01   7.2178061e-01
   4.8434203e+01   7.4632222e-01
   4.8530730e+01   7.7603640e-01
   4.8629527e+01   8.1274369e-01
   4.8731678e+01   8.5850368e-01
   4.8836398e+01   9.1447868e-01
   4.8936122e+01   9.7670254e-01
   4.9032527e+01   1.0451089e+00
   4.9126977e+01   1.1196441e+00
   4.9220357e+01   1.2000091e+00
   4.9313332e+01   1.2857221e+00
   4.9406475e+01   1.3761519e+00
   4.9500340e+01   1.4705309e+00
   4.9595521e+01   1.5679621e+00
   4.9692721e+01   1.6674208e+00
   4.9791091e+01   1.7660141e+00
   4.9888692e+01   1.8597156e+00
   4.9986170e+01   1.9471555e+00
   5.0084154e+01   2.0268791e+00
   5.0183290e+01   2.0973036e+00
   5.0284311e+01   2.1566882e+00
   5.0388155e+01   2.2030579e+00
   5.0496159e+01   2.2340386e+00
   5.0603355e+01   2.2463105e+00
   5.0706121e+01   2.2401959e+00
   5.0806118e+01   2.2172857e+00
   5.0904559e+01   2.1785957e+00
   5.1002282e+01   2.1248677e+00
   5.1099967e+01   2.0567059e+00
   5.1198235e+01   1.9746218e+00
   5.1297731e+01   1.8790325e+00
   5.1399196e+01   1.7702185e+00
   5.1502848e+01   1.6490984e+00
   5.1605495e+01   1.5212119e+00
   5.1707871e+01   1.3878059e+00
   5.1810692e+01   1.2499371e+00
   5.1914675e+01   1.1085378e+00
   5.2020621e+01   9.6437133e-01
   5.2129538e+01   8.1794770e-01
   5.2242857e+01   6.6934626e-01
   5.2356665e+01   5.2550935e-01
   5.2465788e+01   3.9381486e-01
   5.2572069e+01   2.7211924e-01
   5.2676898e+01   1.5880542e-01
   5.2781259e+01   5.2718731e-02
   5.2835696e+01   4.1463361e-13
   5.2835696e+01  -1.8429702e-14
   5.2940408e+01  -9.6193998e-02
   5.3041315e+01  -1.8125148e-01
   5.3137165e+01  -2.5409483e-01
   5.3229990e+01  -3.1671399e-01
   5.3321044e+01  -3.7038845e-01
   5.3411141e+01  -4.1607055e-01
   5.3500896e+01  -4.5462877e-01
   5.3590846e+01  -4.8694979e-01
   5.3681512e+01  -5.1399302e-01
   5.3773455e+01  -5.3683110e-01
   5.3867340e+01  -5.5669326e-01
   5.3963441e+01  -5.7491867e-01
   5.4058674e+01  -5.9246958e-01
   5.4153680e+01  -6.1106171e-01
   5.4249097e+01  -6.3235992e-01
   5.4345565e+01  -6.5802484e-01
   5.4443805e+01  -6.8977593e-01
   5.4544729e+01  -7.2948604e-01
   5.4649637e+01  -7.7936533e-01
   5.4753104e+01  -8.3776290e-01
   5.4852209e+01  -9.0245337e-01
   5.4948578e+01  -9.7338871e-01
   5.5043364e+01  -1.0503918e+00
   5.5137361e+01  -1.1330758e+00
   5.5231201e+01  -1.2208929e+00
   5.5325458e+01  -1.3131573e+00
   5.5420709e+01  -1.4090554e+00
   5.5517606e+01  -1.5076509e+00
   5.5616953e+01  -1.6078896e+00
   5.5715744e+01  -1.7046634e+00
   5.5814071e+01  -1.7960551e+00
   5.5912591e+01  -1.8806944e+00
   5.6011950e+01  -1.9570951e+00
   5.6112842e+01  -2.0236364e+00
   5.6216109e+01  -2.0785145e+00
   5.6322887e+01  -2.1196346e+00
   5.6432749e+01  -2.1440680e+00
   5.6538298e+01  -2.1496420e+00
   5.6640289e+01  -2.1380077e+00
   5.6740212e+01  -2.1104245e+00
   5.6839062e+01  -2.0677430e+00
   5.6937590e+01  -2.0106242e+00
   5.7036451e+01  -1.9396190e+00
   5.7136289e+01  -1.8551870e+00
   5.7237811e+01  -1.7576729e+00
   5.7341888e+01  -1.6472346e+00
   5.7445780e+01  -1.5283210e+00
   5.7549117e+01  -1.4034128e+00
   5.7652645e+01  -1.2736142e+00
   5.7757089e+01  -1.1398951e+00
   5.7863231e+01  -1.0030735e+00
   5.7972014e+01  -8.6374925e-01
   5.8084721e+01  -7.2216868e-01
   5.8201635e+01  -5.7996669e-01
   5.8313093e+01  -4.5008073e-01
   5.8421072e+01  -3.3036096e-01
   5.8527223e+01  -2.1898956e-01
   5.8632647e+01  -1.1475288e-01
   5.8738217e+01  -1.6650324e-02
   5.8756814e+01  -4.0078357e-13
   5.8756814e+01   4.1147641e-15
   5.8863347e+01   9.1529021e-02
   5.8964560e+01   1.7135009e-01
   5.9061460e+01   2.4023384e-01
   5.9155187e+01   2.9929604e-01
   5.9247036e+01   3.4976534e-01
   5.9337860e+01   3.9257221e-01
   5.9428302e+01   4.2856166e-01
   5.9518912e+01   4.5859678e-01
   5.9610225e+01   4.8361353e-01
   5.9702812e+01   5.0466086e-01
   5.9797350e+01   5.2294350e-01
   5.9894223e+01   5.3979984e-01
   5.9990203e+01   5.5618808e-01
   6.0085947e+01   5.7378423e-01
   6.0182110e+01   5.9421738e-01
   6.0279347e+01   6.1911582e-01
   6.0378402e+01   6.5017011e-01
   6.0480216e+01   6.8922926e-01
   6.0586139e+01   7.3849055e-01
   6.0690112e+01   7.9596661e-01
   6.0789742e+01   8.5966578e-01
   6.0886678e+01   9.2952548e-01
   6.0982069e+01   1.0053430e+00
   6.1076711e+01   1.0867135e+00
   6.1171242e+01   1.1730756e+00
   6.1266246e+01   1.2637332e+00
   6.1362317e+01   1.3578645e+00
   6.1460131e+01   1.4545270e+00
   6.1560537e+01   1.5526622e+00
   6.1659934e+01   1.6466871e+00
   6.1758944e+01   1.7352285e+00
   6.1858239e+01   1.8169225e+00
   6.1958478e+01   1.8902843e+00
   6.2060388e+01   1.9536909e+00
   6.2164859e+01   2.0053265e+00
   6.2273124e+01   2.0430598e+00
   6.2383252e+01   2.0637637e+00
   6.2488778e+01   2.0661487e+00
   6.2591008e+01   2.0518977e+00
   6.2691357e+01   2.0221632e+00
   6.2790779e+01   1.9777442e+00
   6.2890011e+01   1.9192729e+00
   6.2989713e+01   1.8472790e+00
   6.3090549e+01   1.7621995e+00
   6.3193268e+01   1.6643476e+00
   6.3298812e+01   1.5538245e+00
   6.3403217e+01   1.4364493e+00
   6.3507242e+01   1.3134948e+00
   6.3611645e+01   1.1860110e+00
   6.3717170e+01   1.0549241e+00
   6.3824645e+01   9.2099690e-01
   6.3935101e+01   7.8475053e-01
   6.4049992e+01   6.4629864e-01
   6.4165913e+01   5.1152268e-01
   6.4276952e+01   3.8816720e-01
   6.4385032e+01   2.7419778e-01
   6.4491624e+01   1.6805617e-01
   6.4597759e+01   6.8634563e-02
   6.4675153e+01   7.5930928e-13
   6.4675153e+01  -2.8588243e-14
   6.4781692e+01  -8.9021611e-02
   6.4882373e+01  -1.6613278e-01
   6.4979405e+01  -2.3294819e-01
   6.5073189e+01  -2.8994607e-01
   6.5165018e+01  -3.3832217e-01
   6.5255768e+01  -3.7899480e-01
   6.5346088e+01  -4.1279369e-01
   6.5436531e+01  -4.4056499e-01
   6.5527629e+01  -4.6322597e-01
   6.5619945e+01  -4.8180400e-01
   6.5714138e+01  -4.9747686e-01
   6.5810984e+01  -5.1161885e-01
   6.5906878e+01  -5.2522216e-01
   6.6002476e+01  -5.3995906e-01
   6.6098430e+01  -5.5745305e-01
   6.6195391e+01  -5.7932390e-01
   6.6294086e+01  -6.0724751e-01
   6.6395425e+01  -6.4304527e-01
   6.6500696e+01  -6.8885682e-01
   6.6605075e+01  -7.4357784e-01
   6.6704947e+01  -8.0479950e-01
   6.6801978e+01  -8.7240451e-01
   6.6897369e+01  -9.4618828e-01
   6.6991936e+01  -1.0257495e+00
   6.7086329e+01  -1.1105333e+00
   6.7181129e+01  -1.1998527e+00
   6.7276926e+01  -1.2928973e+00
   6.7374379e+01  -1.3887387e+00
   6.7474310e+01  -1.4863345e+00
   6.7573672e+01  -1.5806620e+00
   6.7672571e+01  -1.6698293e+00
   6.7771675e+01  -1.7524761e+00
   6.7871641e+01  -1.8271314e+00
   6.7973178e+01  -1.8921935e+00
   6.8077148e+01  -1.9458827e+00
   6.8184722e+01  -1.9861321e+00
   6.8295087e+01  -2.0099912e+00
   6.8401020e+01  -2.0154920e+00
   6.8503448e+01  -2.0042749e+00
   6.8603852e+01  -1.9775587e+00
   6.8703224e+01  -1.9361751e+00
   6.8802320e+01  -1.8807765e+00
   6.8901800e+01  -1.8119111e+00
   6.9002321e+01  -1.7300390e+00
   6.9104615e+01  -1.6355077e+00
   6.9209586e+01  -1.5284760e+00
   6.9313975e+01  -1.4138537e+00
   6.9417882e+01  -1.2935991e+00
   6.9522062e+01  -1.1687975e+00
   6.9627257e+01  -1.0404087e+00
   6.9734272e+01  -9.0924045e-01
   6.9844098e+01  -7.7588025e-01
   6.9958105e+01  -6.4055353e-01
   7.0074759e+01  -5.0695659e-01
   7.0186227e+01  -3.8507019e-01
   7.0294469e+01  -2.7285470e-01
   7.0401052e+01  -1.6867306e-01
   7.0507042e+01  -7.1396024e-02
   7.0589505e+01  -7.2847284e-13
   7.0589505e+01   3.8691272e-14
   7.0695775e+01   8.6348687e-02
   7.0796382e+01   1.6102118e-01
   7.0893196e+01   2.2533883e-01
   7.0986786e+01   2.7991138e-01
   7.1078443e+01   3.2590524e-01
   7.1169030e+01   3.6421876e-01
   7.1259193e+01   3.9567015e-01
   7.1349483e+01   4.2109818e-01
   7.1440427e+01   4.4141490e-01
   7.1532585e+01   4.5764323e-01
   7.1626615e+01   4.7095611e-01
   7.1723290e+01   4.8272349e-01
   7.1819015e+01   4.9403979e-01
   7.1914442e+01   5.0657248e-01
   7.2010220e+01   5.2194209e-01
   7.2106995e+01   5.4176759e-01
   7.2205488e+01   5.6772496e-01
   7.2306601e+01   6.0163480e-01
   7.2411608e+01   6.4563174e-01
   7.2515911e+01   6.9882988e-01
   7.2615690e+01   7.5878949e-01
   7.2712608e+01   8.2535536e-01
   7.2807870e+01   8.9830562e-01
   7.2902295e+01   9.7723043e-01
   7.2996530e+01   1.0615714e+00
   7.3091155e+01   1.1506412e+00
   7.3186757e+01   1.2436323e+00
   7.3283988e+01   1.3396216e+00
   7.3383657e+01   1.4375762e+00
   7.3482888e+01   1.5326228e+00
   7.3581633e+01   1.6227101e+00
   7.3680558e+01   1.7064752e+00
   7.3780314e+01   1.7824502e+00
   7.3881605e+01   1.8490420e+00
   7.3985280e+01   1.9044873e+00
   7.4092485e+01   1.9467502e+00
   7.4202846e+01   1.9729596e+00
   7.4308829e+01   1.9807866e+00
   7.4411231e+01   1.9718518e+00
   7.4511557e+01   1.9474088e+00
   7.4610812e+01   1.9083078e+00
   7.4709755e+01   1.8552136e+00
   7.4809048e+01   1.7886860e+00
   7.4909342e+01   1.7091992e+00
   7.5011361e+01   1.6171205e+00
   7.5115991e+01   1.5126403e+00
   7.5220282e+01   1.4002539e+00
   7.5324045e+01   1.2822032e+00
   7.5428037e+01   1.1595966e+00
   7.5532992e+01   1.0334152e+00
   7.5639708e+01   9.0449324e-01
   7.5749154e+01   7.7345556e-01
   7.5862662e+01   6.4058693e-01
   7.5979572e+01   5.0857718e-01
   7.6091154e+01   3.8835707e-01
   7.6199383e+01   2.7790158e-01
   7.6305868e+01   1.7554693e-01
   7.6411695e+01   8.0160125e-02
   7.6506470e+01   7.2433726e-13
   7.6506470e+01  -2.1732616e-14
   7.6612514e+01  -8.3707584e-02
   7.6713268e+01  -1.5618743e-01
   7.6810074e+01  -2.1832625e-01
   7.6903669e+01  -2.7085431e-01
   7.6995345e+01  -3.1491381e-01
   7.7085962e+01  -3.5138655e-01
   7.7176165e+01  -3.8108144e-01
   7.7266505e+01  -4.0483174e-01
   7.7357509e+01  -4.2354619e-01
   7.7449739e+01  -4.3824579e-01
   7.7543856e+01  -4.5010256e-01
   7.7640549e+01  -4.6047787e-01
   7.7736305e+01  -4.7053349e-01
   7.7831776e+01  -4.8192652e-01
   7.7927612e+01  -4.9626998e-01
   7.8024460e+01  -5.1517858e-01
   7.8123045e+01  -5.4032697e-01
   7.8224276e+01  -5.7353819e-01
   7.8329440e+01  -6.1695586e-01
   7.8433661e+01  -6.6957669e-01
   7.8533396e+01  -7.2907551e-01
   7.8630302e+01  -7.9528046e-01
   7.8725575e+01  -8.6795248e-01
   7.8820027e+01  -9.4667102e-01
   7.8914303e+01  -1.0308708e+00
   7.9008986e+01  -1.1198602e+00
   7.9104660e+01  -1.2128293e+00
   7.9201984e+01  -1.3088551e+00
   7.9301772e+01  -1.4069070e+00
   7.9401020e+01  -1.5019855e+00
   7.9499799e+01  -1.5921564e+00
   7.9598777e+01  -1.6760560e+00
   7.9698606e+01  -1.7522162e+00
   7.9799992e+01  -1.8190449e+00
   7.9903791e+01  -1.8747813e+00
   8.0011162e+01  -1.9173922e+00
   8.0121500e+01  -1.9439596e+00
   8.0227400e+01  -1.9522286e+00
   8.0329767e+01  -1.9438325e+00
   8.0430093e+01  -1.9200131e+00
   8.0529373e+01  -1.8816161e+00
   8.0628363e+01  -1.8293050e+00
   8.0727723e+01  -1.7636404e+00
   8.0828108e+01  -1.6850977e+00
   8.0930245e+01  -1.5940458e+00
   8.1035029e+01  -1.4906762e+00
   8.1139341e+01  -1.3796326e+00
   8.1243150e+01  -1.2629915e+00
   8.1347213e+01  -1.1418595e+00
   8.1452268e+01  -1.0172180e+00
   8.1559117e+01  -8.8990090e-01
   8.1668739e+01  -7.6053200e-01
   8.1782489e+01  -6.2939251e-01
   8.1899201e+01  -4.9970922e-01
   8.2010667e+01  -3.8162723e-01
   8.2118854e+01  -2.7315759e-01
   8.2225344e+01  -1.7268716e-01
   8.2331211e+01  -7.9106380e-02
   8.2426676e+01  -7.0307649e-13
   8.2426676e+01   2.7436386e-14
   8.2532792e+01   8.1980822e-02
   8.2633595e+01   1.5286274e-01
   8.2730489e+01   2.1355004e-01
   8.2824164e+01   2.6472321e-01
   8.2915911e+01   3.0750644e-01
   8.3006597e+01   3.4277108e-01
   8.3096867e+01   3.7131876e-01
   8.3187273e+01   3.9397724e-01
   8.3278344e+01   4.1165070e-01
   8.3370644e+01   4.2535610e-01
   8.3464834e+01   4.3626154e-01
   8.3561596e+01   4.4572472e-01
   8.3657420e+01   4.5494214e-01
   8.3752962e+01   4.6556265e-01
   8.3848872e+01   4.7919256e-01
   8.3945800e+01   4.9744150e-01
   8.4044472e+01   5.2198038e-01
   8.4145801e+01   5.5462989e-01
   8.4251082e+01   5.9753356e-01
   8.4355329e+01   6.4965809e-01
   8.4455100e+01   7.0872553e-01
   8.4552052e+01   7.7455193e-01
   8.4647378e+01   8.4688815e-01
   8.4741890e+01   9.2530745e-01
   8.4836233e+01   1.0092407e+00
   8.4930989e+01   1.0979940e+00
   8.5026747e+01   1.1907566e+00
   8.5124166e+01   1.2866056e+00
   8.5224067e+01   1.3845127e+00
   8.5323369e+01   1.4794138e+00
   8.5422212e+01   1.5694423e+00
   8.5521266e+01   1.6532351e+00
   8.5621182e+01   1.7293247e+00
   8.5722672e+01   1.7961210e+00
   8.5826596e+01   1.8518653e+00
   8.5934123e+01   1.8945274e+00
   8.6044486e+01   1.9211590e+00
   8.6150369e+01   1.9295704e+00
   8.6252752e+01   1.9214024e+00
   8.6353115e+01   1.8978864e+00
   8.6452450e+01   1.8598640e+00
   8.6551510e+01   1.8079973e+00
   8.6650956e+01   1.7428465e+00
   8.6751446e+01   1.6648873e+00
   8.6853708e+01   1.5744892e+00
   8.6958649e+01   1.4718432e+00
   8.7063011e+01   1.3617127e+00
   8.7166890e+01   1.2460457e+00
   8.7271044e+01   1.1259460e+00
   8.7376213e+01   1.0023935e+00
   8.7483203e+01   8.7622052e-01
   8.7593006e+01   7.4804830e-01
   8.7706993e+01   6.1815289e-01
   8.7823579e+01   4.9019761e-01
   8.7934986e+01   3.7370539e-01
   8.8043172e+01   2.6671259e-01
   8.8149699e+01   1.6764390e-01
   8.8255634e+01   7.5407049e-02
   8.8347985e+01   6.7897077e-13
   8.8347985e+01  -4.1383563e-14
   8.8454197e+01  -8.0886595e-02
   8.8554974e+01  -1.5067047e-01
   8.8651905e+01  -2.1037016e-01
   8.8745608e+01  -2.6060656e-01
   8.8837377e+01  -3.0249093e-01
   8.8928080e+01  -3.3688743e-01
   8.9018362e+01  -3.6459237e-01
   8.9108777e+01  -3.8642921e-01
   8.9199855e+01  -4.0329829e-01
   8.9292158e+01  -4.1621284e-01
   8.9386348e+01  -4.2633692e-01
   8.9483129e+01  -4.3502680e-01
   8.9578969e+01  -4.4350610e-01
   8.9674523e+01  -4.5341922e-01
   8.9770442e+01  -4.6636867e-01
   8.9867376e+01  -4.8396101e-01
   8.9966050e+01  -5.0786434e-01
   9.0067378e+01  -5.3989627e-01
   9.0172650e+01  -5.8219598e-01
   9.0276935e+01  -6.3378836e-01
   9.0376733e+01  -6.9239102e-01
   9.0473707e+01  -7.5780775e-01
   9.0569050e+01  -8.2978319e-01
   9.0663575e+01  -9.0788726e-01
   9.0757930e+01  -9.9154920e-01
   9.0852696e+01  -1.0800745e+00
   9.0948462e+01  -1.1726530e+00
   9.1045886e+01  -1.2683632e+00
   9.1145789e+01  -1.3661792e+00
   9.1245106e+01  -1.4610562e+00
   9.1343962e+01  -1.5511127e+00
   9.1443026e+01  -1.6349857e+00
   9.1542952e+01  -1.7112091e+00
   9.1644449e+01  -1.7781955e+00
   9.1748378e+01  -1.8341910e+00
   9.1855907e+01  -1.8771724e+00
   9.1966299e+01  -1.9041992e+00
   9.2072207e+01  -1.9130397e+00
   9.2174609e+01  -1.9053320e+00
   9.2274989e+01  -1.8823101e+00
   9.2374339e+01  -1.8448170e+00
   9.2473413e+01  -1.7935164e+00
   9.2572872e+01  -1.7289702e+00
   9.2673374e+01  -1.6516571e+00
   9.2775649e+01  -1.5619498e+00
   9.2880602e+01  -1.4600452e+00
   9.2984980e+01  -1.3506769e+00
   9.3088874e+01  -1.2357948e+00
   9.3193044e+01  -1.1165057e+00
   9.3298228e+01  -9.9379231e-01
   9.3405235e+01  -8.6849094e-01
   9.3515055e+01  -7.4122835e-01
   9.3629061e+01  -6.1228926e-01
   9.3745658e+01  -4.8533268e-01
   9.3857074e+01  -3.6979979e-01
   9.3965271e+01  -2.6373934e-01
   9.4071809e+01  -1.6558647e-01
   9.4177756e+01  -7.4255282e-02
   9.4269647e+01  -6.7221229e-13
   9.4269647e+01   4.0592529e-14
   9.4375872e+01   8.0019755e-02
   9.4476640e+01   1.4897592e-01
   9.4573570e+01   2.0789613e-01
   9.4667272e+01   2.5738992e-01
   9.4759038e+01   2.9855887e-01
   9.4849737e+01   3.3226131e-01
   9.4940016e+01   3.5928966e-01
   9.5030426e+01   3.8046450e-01
   9.5121497e+01   3.9668380e-01
   9.5213793e+01   4.0895862e-01
   9.5307975e+01   4.1845069e-01
   9.5404753e+01   4.2651493e-01
   9.5500589e+01   4.3439931e-01
   9.5596138e+01   4.4374518e-01
   9.5692050e+01   4.5615266e-01
   9.5788976e+01   4.7322656e-01
   9.5887641e+01   4.9663361e-01
   9.5988957e+01   5.2819008e-01
   9.6094214e+01   5.7003325e-01
   9.6198505e+01   6.2122535e-01
   9.6298307e+01   6.7948619e-01
   9.6395281e+01   7.4460995e-01
   9.6490622e+01   8.1633602e-01
   9.6585144e+01   8.9423150e-01
   9.6679494e+01   9.7772415e-01
   9.6774254e+01   1.0661190e+00
   9.6870012e+01   1.1586061e+00
   9.6967426e+01   1.2542651e+00
   9.7067317e+01   1.3520720e+00
   9.7166632e+01   1.4469957e+00
   9.7265484e+01   1.5371417e+00
   9.7364541e+01   1.6211469e+00
   9.7464459e+01   1.6975461e+00
   9.7565945e+01   1.7647540e+00
   9.7669860e+01   1.8210200e+00
   9.7777371e+01   1.8643270e+00
   9.7887774e+01   1.8917420e+00
   9.7993693e+01   1.9009893e+00
   9.8096100e+01   1.8937051e+00
   9.8196482e+01   1.8711265e+00
   9.8295831e+01   1.8340983e+00
   9.8394902e+01   1.7832860e+00
   9.8494356e+01   1.7192533e+00
   9.8594851e+01   1.6424810e+00
   9.8697116e+01   1.5533456e+00
   9.8802057e+01   1.4520487e+00
   9.8906436e+01   1.3432866e+00
   9.9010329e+01   1.2290227e+00
   9.9114495e+01   1.1103666e+00
   9.9219673e+01   9.8830416e-01
   9.9326671e+01   8.6367564e-01
   9.9436479e+01   7.3711318e-01
   9.9550469e+01   6.0890999e-01
   9.9667079e+01   4.8267581e-01
   9.9778502e+01   3.6784224e-01
   9.9886700e+01   2.6246706e-01
   1.0000000e+02   1.5901654e-01


==> figuresAndData/limitCycle_sixthOrderNumeratorS2_startingAtAll1s.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999992e-01
   1.2057055e-03   9.9999709e-01
   6.2294784e-03   9.9992243e-01
   1.7262091e-02   9.9940495e-01
   2.9425356e-02   9.9827301e-01
   4.2652466e-02   9.9637653e-01
   5.5956248e-02   9.9377309e-01
   6.9348206e-02   9.9045158e-01
   8.2830933e-02   9.8640193e-01
   9.6407180e-02   9.8161403e-01
   1.1007978e-01   9.7607777e-01
   1.2385164e-01   9.6978304e-01
   1.3772578e-01   9.6271972e-01
   1.5170531e-01   9.5487774e-01
   1.6579345e-01   9.4624704e-01
   1.7999351e-01   9.3681763e-01
   1.9447651e-01   9.2645540e-01
   2.0943502e-01   9.1497483e-01
   2.2486445e-01   9.0231771e-01
   2.4076327e-01   8.8842499e-01
   2.5713070e-01   8.7323845e-01
   2.7396677e-01   8.5670100e-01
   2.9127231e-01   8.3875681e-01
   3.0904901e-01   8.1935159e-01
   3.2729939e-01   7.9843283e-01
   3.4602689e-01   7.7595002e-01
   3.6523592e-01   7.5185497e-01
   3.8493187e-01   7.2610206e-01
   4.0484629e-01   6.9902939e-01
   4.2496583e-01   6.7066869e-01
   4.4529996e-01   6.4102453e-01
   4.6585824e-01   6.1010367e-01
   4.8665069e-01   5.7791480e-01
   5.0768787e-01   5.4446870e-01
   5.2898091e-01   5.0977848e-01
   5.5054157e-01   4.7385979e-01
   5.7238232e-01   4.3673103e-01
   5.9451640e-01   3.9841364e-01
   6.1695792e-01   3.5893238e-01
   6.3972195e-01   3.1831563e-01
   6.6282465e-01   2.7659578e-01
   6.8628338e-01   2.3380958e-01
   7.1011683e-01   1.8999860e-01
   7.3434526e-01   1.4520970e-01
   7.5899064e-01   9.9495579e-02
   7.8407692e-01   5.2915402e-02
   8.0963033e-01   5.5354822e-03
   8.1262115e-01   2.3852448e-16
   8.1262115e-01  -1.2909812e-14
   8.3867050e-01  -4.8069025e-02
   8.6531151e-01  -9.6844979e-02
   8.9251824e-01  -1.4607970e-01
   9.2033262e-01  -1.9562738e-01
   9.4879979e-01  -2.4532161e-01
   9.7797111e-01  -2.9497648e-01
   1.0079054e+00  -3.4438366e-01
   1.0386709e+00  -3.9330884e-01
   1.0703474e+00  -4.4148732e-01
   1.1030300e+00  -4.8861836e-01
   1.1368339e+00  -5.3435777e-01
   1.1719011e+00  -5.7830791e-01
   1.2084122e+00  -6.2000357e-01
   1.2455483e+00  -6.5788323e-01
   1.2822504e+00  -6.9057979e-01
   1.3185743e+00  -7.1807895e-01
   1.3545835e+00  -7.4037946e-01
   1.3909371e+00  -7.5772118e-01
   1.4282852e+00  -7.6998320e-01
   1.4665715e+00  -7.7658976e-01
   1.5057496e+00  -7.7700629e-01
   1.5457866e+00  -7.7074124e-01
   1.5866601e+00  -7.5734601e-01
   1.6283573e+00  -7.3641606e-01
   1.6704119e+00  -7.0794578e-01
   1.7123797e+00  -6.7228489e-01
   1.7542762e+00  -6.2962782e-01
   1.7962247e+00  -5.8006675e-01
   1.8382402e+00  -5.2381245e-01
   1.8803738e+00  -4.6105439e-01
   1.9226781e+00  -3.9199452e-01
   1.9652082e+00  -3.1684693e-01
   2.0080231e+00  -2.3583732e-01
   2.0511873e+00  -1.4920198e-01
   2.0947725e+00  -5.7186270e-02
   2.1209327e+00  -6.2623517e-14
   2.1209327e+00   2.2204460e-16
   2.1209327e+00   6.3089682e-14
   2.1649502e+00   9.9097882e-02
   2.2061502e+00   1.9453281e-01
   2.2473215e+00   2.9182563e-01
   2.2885173e+00   3.9044720e-01
   2.3297857e+00   4.8986007e-01
   2.3711754e+00   5.8952753e-01
   2.4127363e+00   6.8891229e-01
   2.4545209e+00   7.8747511e-01
   2.4965853e+00   8.8467324e-01
   2.5389909e+00   9.7995863e-01
   2.5818060e+00   1.0727758e+00
   2.6257209e+00   1.1637967e+00
   2.6709487e+00   1.2524552e+00
   2.7175674e+00   1.3377703e+00
   2.7656946e+00   1.4187018e+00
   2.8154984e+00   1.4941320e+00
   2.8666699e+00   1.5621613e+00
   2.9170877e+00   1.6192291e+00
   2.9665341e+00   1.6651400e+00
   3.0152159e+00   1.7002673e+00
   3.0633007e+00   1.7249084e+00
   3.1109219e+00   1.7393108e+00
   3.1581905e+00   1.7436957e+00
   3.2052016e+00   1.7382742e+00
   3.2520398e+00   1.7232556e+00
   3.2987827e+00   1.6988543e+00
   3.3455031e+00   1.6652934e+00
   3.3922716e+00   1.6228070e+00
   3.4391584e+00   1.5716421e+00
   3.4862349e+00   1.5120589e+00
   3.5335757e+00   1.4443310e+00
   3.5812610e+00   1.3687442e+00
   3.6293785e+00   1.2855954e+00
   3.6780276e+00   1.1951889e+00
   3.7273230e+00   1.0978322e+00
   3.7766096e+00   9.9550836e-01
   3.8256090e+00   8.8966680e-01
   3.8744146e+00   7.8100659e-01
   3.9231142e+00   6.7020927e-01
   3.9717906e+00   5.5794918e-01
   4.0205237e+00   4.4489580e-01
   4.0693929e+00   3.3171572e-01
   4.1184795e+00   2.1907447e-01
   4.1678689e+00   1.0763830e-01
   4.2167657e+00   1.2272128e-13
   4.2167657e+00  -6.1062266e-16
   4.2665500e+00  -1.0600644e-01
   4.3141409e+00  -2.0307136e-01
   4.3624519e+00  -2.9646624e-01
   4.4115712e+00  -3.8528478e-01
   4.4616726e+00  -4.6869780e-01
   4.5129792e+00  -5.4582783e-01
   4.5637448e+00  -6.1320296e-01
   4.6134538e+00  -6.6999294e-01
   4.6622281e+00  -7.1644196e-01
   4.7102718e+00  -7.5288451e-01
   4.7577440e+00  -7.7958492e-01
   4.8047718e+00  -7.9676935e-01
   4.8514614e+00  -8.0464711e-01
   4.8979041e+00  -8.0342370e-01
   4.9441817e+00  -7.9330901e-01
   4.9903690e+00  -7.7452263e-01
   5.0365367e+00  -7.4729751e-01
   5.0827531e+00  -7.1188230e-01
   5.1290864e+00  -6.6854295e-01
   5.1756059e+00  -6.1756373e-01
   5.2223841e+00  -5.5924765e-01
   5.2694987e+00  -4.9391649e-01
   5.3170349e+00  -4.2191021e-01
   5.3650889e+00  -3.4358575e-01
   5.4137717e+00  -2.5931466e-01
   5.4625210e+00  -1.7076634e-01
   5.5109828e+00  -7.9440242e-02
   5.5521027e+00  -1.1005086e-13
   5.5521027e+00   8.1878948e-16
   5.6003673e+00   9.4741209e-02
   5.6460270e+00   1.8496060e-01
   5.6918701e+00   2.7519410e-01
   5.7379542e+00   3.6464453e-01
   5.7843532e+00   4.5253314e-01
   5.8311476e+00   5.3807274e-01
   5.8784276e+00   6.2046347e-01
   5.9262967e+00   6.9888691e-01
   5.9748769e+00   7.7249806e-01
   6.0243167e+00   8.4041374e-01
   6.0748027e+00   9.0169519e-01
   6.1259368e+00   9.5471462e-01
   6.1764147e+00   9.9748602e-01
   6.2258398e+00   1.0296419e+00
   6.2743948e+00   1.0514698e+00
   6.3222692e+00   1.0632322e+00
   6.3696111e+00   1.0651436e+00
   6.4165405e+00   1.0573953e+00
   6.4631586e+00   1.0401715e+00
   6.5095533e+00   1.0136584e+00
   6.5558041e+00   9.7805030e-01
   6.6019840e+00   9.3355363e-01
   6.6481627e+00   8.8038907e-01
   6.6944081e+00   8.1879329e-01
   6.7407884e+00   7.4901961e-01
   6.7873732e+00   6.7133826e-01
   6.8342359e+00   5.8603593e-01
   6.8814558e+00   4.9341472e-01
   6.9291201e+00   3.9379028e-01
   6.9773281e+00   2.8748877e-01
   7.0261950e+00   1.7484194e-01
   7.0748331e+00   5.8667384e-02
   7.0988802e+00   1.3888890e-13
   7.0988802e+00  -6.4531713e-16
   7.1472555e+00  -1.1990690e-01
   7.1929336e+00  -2.3463178e-01
   7.2387310e+00  -3.5017651e-01
   7.2847078e+00  -4.6577080e-01
   7.3309339e+00  -5.8066062e-01
   7.3774837e+00  -6.9408877e-01
   7.4244387e+00  -8.0529227e-01
   7.4718904e+00  -9.1349897e-01
   7.5199440e+00  -1.0179232e+00
   7.5687241e+00  -1.1177599e+00
   7.6183824e+00  -1.2121760e+00
   7.6691105e+00  -1.3002977e+00
   7.7209818e+00  -1.3809305e+00
   7.7715705e+00  -1.4496828e+00
   7.8210597e+00  -1.5069649e+00
   7.8696983e+00  -1.5532422e+00
   7.9176730e+00  -1.5888572e+00
   7.9651293e+00  -1.6140828e+00
   8.0121855e+00  -1.6291550e+00
   8.0589416e+00  -1.6342924e+00
   8.1054853e+00  -1.6297087e+00
   8.1518957e+00  -1.6156197e+00
   8.1982460e+00  -1.5922487e+00
   8.2446064e+00  -1.5598300e+00
   8.2910454e+00  -1.5186106e+00
   8.3376320e+00  -1.4688515e+00
   8.3844371e+00  -1.4108285e+00
   8.4315359e+00  -1.3448319e+00
   8.4790097e+00  -1.2711655e+00
   8.5269485e+00  -1.1901448e+00
   8.5754553e+00  -1.1020944e+00
   8.6245798e+00  -1.0074818e+00
   8.6733657e+00  -9.0892131e-01
   8.7219028e+00  -8.0715181e-01
   8.7702823e+00  -7.0287647e-01
   8.8185880e+00  -5.9678904e-01
   8.8668997e+00  -4.8957705e-01
   8.9152954e+00  -3.8192421e-01
   8.9638531e+00  -2.7451255e-01
   9.0126536e+00  -1.6802451e-01
   9.0617826e+00  -6.3145068e-02
   9.0920747e+00  -2.3352154e-13
   9.0920747e+00   1.0269563e-15
   9.1416254e+00   1.0017703e-01
   9.1889288e+00   1.9141264e-01
   9.2369409e+00   2.7875029e-01
   9.2857464e+00   3.6126208e-01
   9.3355149e+00   4.3808659e-01
   9.3864635e+00   5.0830639e-01
   9.4371341e+00   5.6899483e-01
   9.4866175e+00   6.1888618e-01
   9.5351572e+00   6.5837980e-01
   9.5829612e+00   6.8779821e-01
   9.6301888e+00   7.0739346e-01
   9.6769669e+00   7.1738215e-01
   9.7234013e+00   7.1796613e-01
   9.7695830e+00   7.0934493e-01
   9.8155928e+00   6.9172362e-01
   9.8615049e+00   6.6531792e-01
   9.9073890e+00   6.3035759e-01
   9.9533123e+00   5.8708868e-01
   9.9993416e+00   5.3577502e-01
   1.0045545e+01   4.7669905e-01
   1.0091992e+01   4.1016223e-01
   1.0138760e+01   3.3648493e-01
   1.0185929e+01   2.5600575e-01
   1.0233593e+01   1.6908022e-01
   1.0281857e+01   7.6078334e-02
   1.0319785e+01   5.5511151e-16
   1.0319785e+01  -2.3107904e-13
   1.0368285e+01  -1.0038367e-01
   1.0413876e+01  -1.9703163e-01
   1.0459511e+01  -2.9505939e-01
   1.0505257e+01  -3.9369301e-01
   1.0551179e+01  -4.9216132e-01
   1.0597347e+01  -5.8969111e-01
   1.0643836e+01  -6.8550405e-01
   1.0690726e+01  -7.7881331e-01
   1.0738109e+01  -8.6881913e-01
   1.0786090e+01  -9.5470312e-01
   1.0834791e+01  -1.0356203e+00
   1.0884365e+01  -1.1106878e+00
   1.0935000e+01  -1.1789676e+00
   1.0986763e+01  -1.2392424e+00
   1.1037308e+01  -1.2881622e+00
   1.1086748e+01  -1.3259970e+00
   1.1135330e+01  -1.3531341e+00
   1.1183243e+01  -1.3698619e+00
   1.1230632e+01  -1.3764131e+00
   1.1277616e+01  -1.3729935e+00
   1.1324296e+01  -1.3597981e+00
   1.1370759e+01  -1.3370214e+00
   1.1417084e+01  -1.3048639e+00
   1.1463344e+01  -1.2635363e+00
   1.1509609e+01  -1.2132619e+00
   1.1555947e+01  -1.1542783e+00
   1.1602426e+01  -1.0868384e+00
   1.1649117e+01  -1.0112103e+00
   1.1696094e+01  -9.2767706e-01
   1.1743436e+01  -8.3653510e-01
   1.1791233e+01  -7.3809238e-01
   1.1839585e+01  -6.3266472e-01
   1.1888610e+01  -5.2057027e-01
   1.1937303e+01  -4.0488848e-01
   1.1985741e+01  -2.8637109e-01
   1.2034015e+01  -1.6570624e-01
   1.2082208e+01  -4.3576594e-02
   1.2099311e+01  -2.8667346e-13
   1.2099311e+01   3.2335246e-15
   1.2147503e+01   1.2294719e-01
   1.2193300e+01   2.3923614e-01
   1.2239392e+01   3.5478643e-01
   1.2285835e+01   4.6878884e-01
   1.2332712e+01   5.8047806e-01
   1.2380120e+01   6.8907918e-01
   1.2428166e+01   7.9380364e-01
   1.2476984e+01   8.9384298e-01
   1.2526735e+01   9.8835997e-01
   1.2577627e+01   1.0764751e+00
   1.2628760e+01   1.1555405e+00
   1.2678657e+01   1.2229329e+00
   1.2727560e+01   1.2791353e+00
   1.2775691e+01   1.3245584e+00
   1.2823218e+01   1.3595126e+00
   1.2870273e+01   1.3842532e+00
   1.2916966e+01   1.3990079e+00
   1.2963391e+01   1.4039928e+00
   1.3009632e+01   1.3994229e+00
   1.3055765e+01   1.3855183e+00
   1.3101859e+01   1.3625088e+00
   1.3147985e+01   1.3306371e+00
   1.3194208e+01   1.2901601e+00
   1.3240598e+01   1.2413504e+00
   1.3287226e+01   1.1844966e+00
   1.3334166e+01   1.1199034e+00
   1.3381502e+01   1.0478904e+00
   1.3429325e+01   9.6879081e-01
   1.3477741e+01   8.8294858e-01
   1.3526511e+01   7.9141281e-01
   1.3574968e+01   6.9625316e-01
   1.3623202e+01   5.9820696e-01
   1.3671302e+01   4.9798504e-01
   1.3719348e+01   3.9629018e-01
   1.3767418e+01   2.9382023e-01
   1.3815590e+01   1.9127056e-01
   1.3863940e+01   8.9336434e-02
   1.3907040e+01   2.3289703e-13
   1.3907040e+01  -2.7755576e-16
   1.3955650e+01  -9.8231326e-02
   1.4002181e+01  -1.8886929e-01
   1.4049274e+01  -2.7632308e-01
   1.4096999e+01  -3.5970027e-01
   1.4145487e+01  -4.3815612e-01
   1.4194898e+01  -5.1080598e-01
   1.4245437e+01  -5.7670817e-01
   1.4296186e+01  -6.3361471e-01
   1.4345711e+01  -6.7959892e-01
   1.4394250e+01  -7.1504567e-01
   1.4442021e+01  -7.4027835e-01
   1.4489191e+01  -7.5554597e-01
   1.4535890e+01  -7.6105997e-01
   1.4582227e+01  -7.5701597e-01
   1.4628294e+01  -7.4360677e-01
   1.4674173e+01  -7.2103041e-01
   1.4719938e+01  -6.8949543e-01
   1.4765661e+01  -6.4922430e-01
   1.4811406e+01  -6.0045564e-01
   1.4857241e+01  -5.4344570e-01
   1.4903231e+01  -4.7846914e-01
   1.4949447e+01  -4.0581936e-01
   1.4995960e+01  -3.2580829e-01
   1.5042851e+01  -2.3876566e-01
   1.5090207e+01  -1.4503751e-01
   1.5138130e+01  -4.4983677e-02
   1.5158990e+01  -1.4918622e-15
   1.5158990e+01   2.4585889e-13
   1.5207405e+01   1.0723102e-01
   1.5252963e+01   2.1094844e-01
   1.5298525e+01   3.1646521e-01
   1.5344159e+01   4.2301542e-01
   1.5389931e+01   5.2983012e-01
   1.5435908e+01   6.3613988e-01
   1.5482162e+01   7.4117210e-01
   1.5528768e+01   8.4414813e-01
   1.5575812e+01   9.4427966e-01
   1.5623388e+01   1.0407642e+00
   1.5671610e+01   1.1327790e+00
   1.5720609e+01   1.2194726e+00
   1.5770551e+01   1.2999523e+00
   1.5821646e+01   1.3732651e+00
   1.5872920e+01   1.4369379e+00
   1.5922955e+01   1.4889111e+00
   1.5971993e+01   1.5296386e+00
   1.6020258e+01   1.5594960e+00
   1.6067916e+01   1.5787689e+00
   1.6115102e+01   1.5876942e+00
   1.6161926e+01   1.5864849e+00
   1.6208482e+01   1.5753451e+00
   1.6254854e+01   1.5544789e+00
   1.6301118e+01   1.5240963e+00
   1.6347346e+01   1.4844174e+00
   1.6393605e+01   1.4356745e+00
   1.6439964e+01   1.3781134e+00
   1.6486492e+01   1.3119946e+00
   1.6533261e+01   1.2375928e+00
   1.6580345e+01   1.1551966e+00
   1.6627828e+01   1.0651063e+00
   1.6675803e+01   9.6763209e-01
   1.6724376e+01   8.6308915e-01
   1.6773243e+01   7.5278453e-01
   1.6821800e+01   6.3892096e-01
   1.6870139e+01   5.2221566e-01
   1.6918347e+01   4.0336101e-01
   1.6966505e+01   2.8304330e-01
   1.7014691e+01   1.6194507e-01
   1.7062982e+01   4.0746981e-02
   1.7079293e+01   5.6057936e-13
   1.7079293e+01  -6.4323546e-15
   1.7127767e+01  -1.2003511e-01
   1.7173948e+01  -2.3216845e-01
   1.7220578e+01  -3.4226110e-01
   1.7267719e+01  -4.4946209e-01
   1.7315476e+01  -5.5298417e-01
   1.7363977e+01  -6.5202061e-01
   1.7413377e+01  -7.4573789e-01
   1.7463872e+01  -8.3326318e-01
   1.7515030e+01  -9.1265499e-01
   1.7564921e+01  -9.8044395e-01
   1.7613782e+01  -1.0370991e+00
   1.7661841e+01  -1.0830400e+00
   1.7709275e+01  -1.1185804e+00
   1.7756218e+01  -1.1439761e+00
   1.7802783e+01  -1.1594538e+00
   1.7849066e+01  -1.1652283e+00
   1.7895150e+01  -1.1615128e+00
   1.7941112e+01  -1.1485266e+00
   1.7987023e+01  -1.1264988e+00
   1.8032950e+01  -1.0956717e+00
   1.8078961e+01  -1.0563032e+00
   1.8125123e+01  -1.0086673e+00
   1.8171505e+01  -9.5305539e-01
   1.8218180e+01  -8.8977610e-01
   1.8265229e+01  -8.1915473e-01
   1.8312740e+01  -7.4153220e-01
   1.8360813e+01  -6.5726278e-01
   1.8409473e+01  -5.6689073e-01
   1.8457802e+01  -4.7290696e-01
   1.8505887e+01  -3.7606236e-01
   1.8553819e+01  -2.7707556e-01
   1.8601678e+01  -1.7665743e-01
   1.8649542e+01  -7.5514241e-02
   1.8685301e+01  -4.7420401e-13
   1.8685301e+01   4.8711035e-15
   1.8733246e+01   1.0045473e-01
   1.8779014e+01   1.9463076e-01
   1.8825162e+01   2.8696466e-01
   1.8871749e+01   3.7660618e-01
   1.8918870e+01   4.6274183e-01
   1.8966635e+01   5.4453673e-01
   1.9015177e+01   6.2112610e-01
   1.9064659e+01   6.9160191e-01
   1.9115290e+01   7.5499232e-01
   1.9165882e+01   8.0881251e-01
   1.9215274e+01   8.5158926e-01
   1.9263705e+01   8.8370457e-01
   1.9311387e+01   9.0547025e-01
   1.9358481e+01   9.1712833e-01
   1.9405116e+01   9.1888593e-01
   1.9451398e+01   9.1093573e-01
   1.9497418e+01   8.9346832e-01
   1.9543258e+01   8.6667987e-01
   1.9588990e+01   8.3077711e-01
   1.9634685e+01   7.8598051e-01
   1.9680408e+01   7.3252646e-01
   1.9726225e+01   6.7066845e-01
   1.9772204e+01   6.0067780e-01
   1.9818413e+01   5.2284376e-01
   1.9864925e+01   4.3747304e-01
   1.9911820e+01   3.4488883e-01
   1.9959187e+01   2.4542886e-01
   2.0007128e+01   1.3944233e-01
   2.0055483e+01   2.7941552e-02
   2.0067337e+01   4.3715032e-16
   2.0067337e+01  -5.3757693e-13
   2.0115378e+01  -1.1524045e-01
   2.0160781e+01  -2.2636819e-01
   2.0206240e+01  -3.3884138e-01
   2.0251820e+01  -4.5188633e-01
   2.0297586e+01  -5.6473455e-01
   2.0343606e+01  -6.7661566e-01
   2.0389957e+01  -7.8675481e-01
   2.0436717e+01  -8.9436959e-01
   2.0483980e+01  -9.9866612e-01
   2.0531851e+01  -1.0988340e+00
   2.0580454e+01  -1.1940392e+00
   2.0629941e+01  -1.2834140e+00
   2.0680508e+01  -1.3660422e+00
   2.0731989e+01  -1.4403713e+00
   2.0782213e+01  -1.5027151e+00
   2.0831370e+01  -1.5534853e+00
   2.0879698e+01  -1.5931185e+00
   2.0927379e+01  -1.6219389e+00
   2.0974552e+01  -1.6402076e+00
   2.1021335e+01  -1.6481525e+00
   2.1067824e+01  -1.6459872e+00
   2.1114105e+01  -1.6339213e+00
   2.1160255e+01  -1.6121682e+00
   2.1206348e+01  -1.5809493e+00
   2.1252450e+01  -1.5404974e+00
   2.1298631e+01  -1.4910583e+00
   2.1344956e+01  -1.4328922e+00
   2.1391498e+01  -1.3662735e+00
   2.1438327e+01  -1.2914911e+00
   2.1485526e+01  -1.2088468e+00
   2.1533182e+01  -1.1186534e+00
   2.1581395e+01  -1.0212317e+00
   2.1630248e+01  -9.1697906e-01
   2.1678764e+01  -8.0876771e-01
   2.1727030e+01  -6.9734014e-01
   2.1775136e+01  -5.8340162e-01
   2.1823164e+01  -4.6764913e-01
   2.1871193e+01  -3.5077424e-01
   2.1919299e+01  -2.3346527e-01
   2.1967559e+01  -1.1640924e-01
   2.2016053e+01  -2.9374601e-04
   2.2016176e+01  -5.2746522e-13
   2.2016176e+01   1.2065923e-14
   2.2064986e+01   1.1443937e-01
   2.2111430e+01   2.2013259e-01
   2.2158422e+01   3.2297788e-01
   2.2206027e+01   4.2208658e-01
   2.2254370e+01   5.1664307e-01
   2.2303607e+01   6.0580129e-01
   2.2353933e+01   6.8867279e-01
   2.2404925e+01   7.6337555e-01
   2.2454656e+01   8.2660869e-01
   2.2503358e+01   8.7882002e-01
   2.2551262e+01   9.2040976e-01
   2.2598540e+01   9.5167813e-01
   2.2645327e+01   9.7287137e-01
   2.2691737e+01   9.8420938e-01
   2.2737863e+01   9.8590205e-01
   2.2783789e+01   9.7815955e-01
   2.2829590e+01   9.6119887e-01
   2.2875338e+01   9.3524821e-01
   2.2921098e+01   9.0054988e-01
   2.2966938e+01   8.5736227e-01
   2.3012924e+01   8.0596101e-01
   2.3059124e+01   7.4663965e-01
   2.3105611e+01   6.7970972e-01
   2.3152464e+01   6.0550033e-01
   2.3199768e+01   5.2435703e-01
   2.3247624e+01   4.3663977e-01
   2.3296133e+01   3.4274506e-01
   2.3344308e+01   2.4537302e-01
   2.3392233e+01   1.4527807e-01
   2.3439999e+01   4.3181022e-02
   2.3459975e+01   4.1217030e-15
   2.3459975e+01  -4.8857446e-13
   2.3507661e+01  -1.0369894e-01
   2.3553016e+01  -2.0234684e-01
   2.3598599e+01  -3.0056520e-01
   2.3644465e+01  -3.9753653e-01
   2.3690691e+01  -4.9246771e-01
   2.3737361e+01  -5.8455519e-01
   2.3784570e+01  -6.7298029e-01
   2.3832430e+01  -7.5690250e-01
   2.3881074e+01  -8.3545016e-01
   2.3930667e+01  -9.0770662e-01
   2.3981423e+01  -9.7268902e-01
   2.4032039e+01  -1.0277513e+00
   2.4081462e+01  -1.0715432e+00
   2.4129932e+01  -1.1044624e+00
   2.4177659e+01  -1.1268297e+00
   2.4224804e+01  -1.1388938e+00
   2.4271493e+01  -1.1408670e+00
   2.4317833e+01  -1.1329455e+00
   2.4363914e+01  -1.1153224e+00
   2.4409818e+01  -1.0881953e+00
   2.4455618e+01  -1.0517712e+00
   2.4501383e+01  -1.0062702e+00
   2.4547181e+01  -9.5192707e-01
   2.4593077e+01  -8.8899299e-01
   2.4639138e+01  -8.1773581e-01
   2.4685434e+01  -7.3844019e-01
   2.4732037e+01  -6.5140696e-01
   2.4779030e+01  -5.5695186e-01
   2.4826501e+01  -4.5540330e-01
   2.4874554e+01  -3.4709873e-01
   2.4922958e+01  -2.3321987e-01
   2.4971054e+01  -1.1617110e-01
   2.5017610e+01  -5.6714355e-13
   2.5017610e+01   5.8564265e-15
   2.5065484e+01   1.2150218e-01
   2.5110820e+01   2.3750991e-01
   2.5156318e+01   3.5389637e-01
   2.5202034e+01   4.6986761e-01
   2.5248040e+01   5.8465249e-01
   2.5294411e+01   6.9747481e-01
   2.5341233e+01   8.0755031e-01
   2.5388602e+01   9.1408257e-01
   2.5436631e+01   1.0162576e+00
   2.5485456e+01   1.1132363e+00
   2.5535244e+01   1.2041435e+00
   2.5586213e+01   1.2880506e+00
   2.5636919e+01   1.3616133e+00
   2.5686441e+01   1.4233207e+00
   2.5735020e+01   1.4736526e+00
   2.5782865e+01   1.5129946e+00
   2.5830135e+01   1.5416425e+00
   2.5876955e+01   1.5598442e+00
   2.5923433e+01   1.5678232e+00
   2.5969658e+01   1.5657935e+00
   2.6015711e+01   1.5539694e+00
   2.6061668e+01   1.5325709e+00
   2.6107596e+01   1.5018278e+00
   2.6153564e+01   1.4619829e+00
   2.6199639e+01   1.4132926e+00
   2.6245887e+01   1.3560287e+00
   2.6292380e+01   1.2904780e+00
   2.6339193e+01   1.2169420e+00
   2.6386408e+01   1.1357360e+00
   2.6434116e+01   1.0471863e+00
   2.6482425e+01   9.5162710e-01
   2.6530970e+01   8.5043841e-01
   2.6579214e+01   7.4559021e-01
   2.6627247e+01   6.3781680e-01
   2.6675153e+01   5.2782867e-01
   2.6723014e+01   4.1632893e-01
   2.6770905e+01   3.0401601e-01
   2.6818903e+01   1.9158595e-01
   2.6867084e+01   7.9734482e-02
   2.6901910e+01   5.0796867e-13
   2.6901910e+01  -8.7291285e-15
   2.6950353e+01  -1.0865234e-01
   2.6996715e+01  -2.0932210e-01
   2.7043624e+01  -3.0696967e-01
   2.7091150e+01  -4.0070460e-01
   2.7139421e+01  -4.8969442e-01
   2.7188590e+01  -5.7307244e-01
   2.7238855e+01  -6.4992362e-01
   2.7289637e+01  -7.1821428e-01
   2.7339176e+01  -7.7514866e-01
   2.7387704e+01  -8.2115270e-01
   2.7435446e+01  -8.5659879e-01
   2.7482572e+01  -8.8176867e-01
   2.7529215e+01  -8.9689601e-01
   2.7575484e+01  -9.0219194e-01
   2.7621474e+01  -8.9786022e-01
   2.7667267e+01  -8.8410667e-01
   2.7712938e+01  -8.6114528e-01
   2.7758557e+01  -8.2920225e-01
   2.7804189e+01  -7.8851869e-01
   2.7849902e+01  -7.3935235e-01
   2.7895760e+01  -6.8197869e-01
   2.7941832e+01  -6.1669142e-01
   2.7988190e+01  -5.4380245e-01
   2.8034911e+01  -4.6364141e-01
   2.8082082e+01  -3.7655437e-01
   2.8129800e+01  -2.8290163e-01
   2.8178169e+01  -1.8307864e-01
   2.8226204e+01  -7.9912552e-02
   2.8262421e+01  -5.4400928e-15
   2.8262421e+01   5.0104365e-13
   2.8310209e+01   1.0749633e-01
   2.8355455e+01   2.1053807e-01
   2.8400831e+01   3.1415480e-01
   2.8446394e+01   4.1754855e-01
   2.8492213e+01   5.1993583e-01
   2.8538363e+01   6.2052792e-01
   2.8584922e+01   7.1852746e-01
   2.8631983e+01   8.1312416e-01
   2.8679649e+01   9.0348895e-01
   2.8728046e+01   9.8876607e-01
   2.8777325e+01   1.0680616e+00
   2.8827678e+01   1.1404259e+00
   2.8878892e+01   1.2042913e+00
   2.8928849e+01   1.2564867e+00
   2.8977751e+01   1.2974043e+00
   2.9025832e+01   1.3274308e+00
   2.9073272e+01   1.3468552e+00
   2.9120209e+01   1.3559129e+00
   2.9166757e+01   1.3548135e+00
   2.9213012e+01   1.3437566e+00
   2.9259060e+01   1.3229417e+00
   2.9304976e+01   1.2925748e+00
   2.9350832e+01   1.2528720e+00
   2.9396695e+01   1.2040628e+00
   2.9442633e+01   1.1463913e+00
   2.9488711e+01   1.0801171e+00
   2.9534997e+01   1.0055158e+00
   2.9581566e+01   9.2287832e-01
   2.9628494e+01   8.3250997e-01
   2.9675867e+01   7.3472832e-01
   2.9723785e+01   6.2986006e-01
   2.9772361e+01   5.1823578e-01
   2.9820646e+01   4.0282061e-01
   2.9868677e+01   2.8447114e-01
   2.9916542e+01   1.6389218e-01
   2.9964322e+01   4.1781775e-02
   2.9980577e+01   3.3376080e-15
   2.9980577e+01  -5.8163196e-13
   3.0028350e+01  -1.2299932e-01
   3.0073834e+01  -2.3961391e-01
   3.0119598e+01  -3.5550758e-01
   3.0165696e+01  -4.6986170e-01
   3.0212212e+01  -5.8189742e-01
   3.0259235e+01  -6.9082592e-01
   3.0306871e+01  -7.9584431e-01
   3.0355246e+01  -8.9612926e-01
   3.0404512e+01  -9.9082804e-01
   3.0454865e+01  -1.0790450e+00
   3.0505932e+01  -1.1588970e+00
   3.0555732e+01  -1.2267964e+00
   3.0604500e+01  -1.2832265e+00
   3.0652466e+01  -1.3286196e+00
   3.0699804e+01  -1.3632978e+00
   3.0746650e+01  -1.3875222e+00
   3.0793117e+01  -1.4015233e+00
   3.0839298e+01  -1.4055175e+00
   3.0885279e+01  -1.3997191e+00
   3.0931135e+01  -1.3843466e+00
   3.0976936e+01  -1.3596281e+00
   3.1022750e+01  -1.3258037e+00
   3.1068643e+01  -1.2831280e+00
   3.1114682e+01  -1.2318709e+00
   3.1160935e+01  -1.1723187e+00
   3.1207476e+01  -1.1047735e+00
   3.1254381e+01  -1.0295529e+00
   3.1301740e+01  -9.4698827e-01
   3.1349650e+01  -8.5742220e-01
   3.1398214e+01  -7.6122898e-01
   3.1446443e+01  -6.6115269e-01
   3.1494423e+01  -5.5795034e-01
   3.1542242e+01  -4.5234265e-01
   3.1589982e+01  -3.4504179e-01
   3.1637720e+01  -2.3675458e-01
   3.1685532e+01  -1.2818501e-01
   3.1733493e+01  -2.0036483e-02
   3.1742447e+01  -5.0620619e-13
   3.1742447e+01   1.8214596e-15
   3.1790634e+01   1.0658595e-01
   3.1836612e+01   2.0562773e-01
   3.1883062e+01   3.0212395e-01
   3.1930045e+01   3.9519591e-01
   3.1977672e+01   4.8401620e-01
   3.2026075e+01   5.6772921e-01
   3.2075415e+01   6.4543987e-01
   3.2125903e+01   7.1619494e-01
   3.2176309e+01   7.7727862e-01
   3.2225527e+01   8.2711421e-01
   3.2273793e+01   8.6610862e-01
   3.2321318e+01   8.9459489e-01
   3.2368260e+01   9.1283092e-01
   3.2414745e+01   9.2103607e-01
   3.2460881e+01   9.1941291e-01
   3.2506756e+01   9.0816019e-01
   3.2552451e+01   8.8748112e-01
   3.2598040e+01   8.5758865e-01
   3.2643590e+01   8.1870900e-01
   3.2689168e+01   7.7108391e-01
   3.2734839e+01   7.1497217e-01
   3.2780669e+01   6.5065039e-01
   3.2826726e+01   5.7841330e-01
   3.2873083e+01   4.9857351e-01
   3.2919819e+01   4.1146067e-01
   3.2967021e+01   3.1741983e-01
   3.3014790e+01   2.1680878e-01
   3.3063011e+01   1.1051491e-01
   3.3110917e+01   1.0659194e-03
   3.3111377e+01   1.0494327e-12
   3.3111377e+01  -5.2191324e-15
   3.3159054e+01  -1.1185051e-01
   3.3204279e+01  -2.1965381e-01
   3.3249600e+01  -3.2839347e-01
   3.3295077e+01  -4.3728004e-01
   3.3340776e+01  -5.4553419e-01
   3.3386769e+01  -6.5237301e-01
   3.3433132e+01  -7.5700707e-01
   3.3479951e+01  -8.5863668e-01
   3.3527323e+01  -9.5644713e-01
   3.3575362e+01  -1.0496023e+00
   3.3624205e+01  -1.1372354e+00
   3.3674023e+01  -1.2184359e+00
   3.3725036e+01  -1.2922286e+00
   3.3775613e+01  -1.3553383e+00
   3.3825020e+01  -1.4067447e+00
   3.3873499e+01  -1.4468929e+00
   3.3921256e+01  -1.4761333e+00
   3.3968446e+01  -1.4947379e+00
   3.4015193e+01  -1.5029372e+00
   3.4061603e+01  -1.5009422e+00
   3.4107765e+01  -1.4889578e+00
   3.4153759e+01  -1.4671908e+00
   3.4199658e+01  -1.4358554e+00
   3.4245533e+01  -1.3951768e+00
   3.4291450e+01  -1.3453936e+00
   3.4337474e+01  -1.2867588e+00
   3.4383675e+01  -1.2195406e+00
   3.4430122e+01  -1.1440224e+00
   3.4476890e+01  -1.0605018e+00
   3.4524062e+01  -9.6928961e-01
   3.4571729e+01  -8.7070672e-01
   3.4619997e+01  -7.6508021e-01
   3.4668462e+01  -6.5397592e-01
   3.4716631e+01  -5.3939439e-01
   3.4764591e+01  -4.2206088e-01
   3.4812428e+01  -3.0267905e-01
   3.4860221e+01  -1.8194695e-01
   3.4908046e+01  -6.0559406e-02
   3.4931930e+01  -8.6250451e-15
   3.4931930e+01   1.1430162e-12
   3.4979863e+01   1.2082964e-01
   3.5025606e+01   2.3444461e-01
   3.5071734e+01   3.4639424e-01
   3.5118306e+01   4.5583348e-01
   3.5165416e+01   5.6196962e-01
   3.5213176e+01   6.6399350e-01
   3.5261719e+01   7.6107333e-01
   3.5311208e+01   8.5234444e-01
   3.5361854e+01   9.3689383e-01
   3.5412365e+01   1.0115651e+00
   3.5461690e+01   1.0745796e+00
   3.5510068e+01   1.1264013e+00
   3.5557708e+01   1.1674100e+00
   3.5604769e+01   1.1978972e+00
   3.5651377e+01   1.2181072e+00
   3.5697637e+01   1.2282613e+00
   3.5743641e+01   1.2285724e+00
   3.5789469e+01   1.2192548e+00
   3.5835193e+01   1.2005297e+00
   3.5880884e+01   1.1726293e+00
   3.5926607e+01   1.1357999e+00
   3.5972429e+01   1.0903032e+00
   3.6018416e+01   1.0364173e+00
   3.6064637e+01   9.7443763e-01
   3.6111166e+01   9.0467610e-01
   3.6158083e+01   8.2746079e-01
   3.6205478e+01   7.4313426e-01
   3.6253452e+01   6.5205075e-01
   3.6301801e+01   5.5524147e-01
   3.6349839e+01   4.5490871e-01
   3.6397655e+01   3.5180001e-01
   3.6445334e+01   2.4663654e-01
   3.6492956e+01   1.4013265e-01
   3.6540596e+01   3.2998843e-02
   3.6555278e+01   1.0182064e-12
   3.6555278e+01  -3.1988301e-15
   3.6603011e+01  -1.0675410e-01
   3.6648559e+01  -2.0710986e-01
   3.6694465e+01  -3.0582052e-01
   3.6740785e+01  -4.0203564e-01
   3.6787611e+01  -4.9494353e-01
   3.6835048e+01  -5.8371376e-01
   3.6883219e+01  -6.6748980e-01
   3.6932279e+01  -7.4537753e-01
   3.6982419e+01  -8.1642790e-01
   3.7033221e+01  -8.7884754e-01
   3.7082768e+01  -9.2981442e-01
   3.7131291e+01  -9.6974081e-01
   3.7179017e+01  -9.9898813e-01
   3.7226119e+01  -1.0178287e+00
   3.7272731e+01  -1.0264880e+00
   3.7318964e+01  -1.0251698e+00
   3.7364912e+01  -1.0140707e+00
   3.7410658e+01  -9.9339004e-01
   3.7456277e+01  -9.6333529e-01
   3.7501838e+01  -9.2412614e-01
   3.7547407e+01  -8.7599698e-01
   3.7593051e+01  -8.1919855e-01
   3.7638834e+01  -7.5399882e-01
   3.7684825e+01  -6.8068335e-01
   3.7731093e+01  -5.9955504e-01
   3.7777717e+01  -5.1093335e-01
   3.7824780e+01  -4.1515269e-01
   3.7872379e+01  -3.1255981e-01
   3.7920626e+01  -2.0350945e-01
   3.7968617e+01  -9.0833009e-02
   3.8006297e+01  -4.5519144e-15
   3.8006297e+01   1.1022711e-12
   3.8054034e+01   1.1729049e-01
   3.8099231e+01   2.2971317e-01
   3.8144553e+01   3.4282327e-01
   3.8190056e+01   4.5582691e-01
   3.8235810e+01   5.6794592e-01
   3.8281887e+01   6.7839785e-01
   3.8328367e+01   7.8639298e-01
   3.8375339e+01   8.9113051e-01
   3.8422907e+01   9.9179350e-01
   3.8471191e+01   1.0875420e+00
   3.8520340e+01   1.1775031e+00
   3.8570543e+01   1.2607563e+00
   3.8621809e+01   1.3359897e+00
   3.8671842e+01   1.3992154e+00
   3.8720797e+01   1.4507938e+00
   3.8768916e+01   1.4911651e+00
   3.8816380e+01   1.5206555e+00
   3.8863331e+01   1.5395264e+00
   3.8909884e+01   1.5480059e+00
   3.8956137e+01   1.5463068e+00
   3.9002175e+01   1.5346384e+00
   3.9048075e+01   1.5132137e+00
   3.9093909e+01   1.4822543e+00
   3.9139745e+01   1.4419934e+00
   3.9185648e+01   1.3926776e+00
   3.9231686e+01   1.3345686e+00
   3.9277926e+01   1.2679428e+00
   3.9324440e+01   1.1930921e+00
   3.9371306e+01   1.1103221e+00
   3.9418609e+01   1.0199509e+00
   3.9466446e+01   9.2230588e-01
   3.9514928e+01   8.1771896e-01
   3.9563224e+01   7.0874308e-01
   3.9611256e+01   5.9647767e-01
   3.9659114e+01   4.8164044e-01
   3.9706880e+01   3.6493758e-01
   3.9754631e+01   2.4706992e-01
   3.9802443e+01   1.2873524e-01
   3.9850390e+01   1.0630233e-02
   3.9854730e+01   1.0560997e-14
   3.9854730e+01  -1.1028383e-12
   3.9902890e+01  -1.1696711e-01
   3.9948813e+01  -2.2608003e-01
   3.9995187e+01  -3.3293527e-01
   4.0042074e+01  -4.3666450e-01
   4.0089580e+01  -5.3645880e-01
   4.0137832e+01  -6.3148660e-01
   4.0186984e+01  -7.2088501e-01
   4.0237234e+01  -8.0374523e-01
   4.0287971e+01  -8.7790322e-01
   4.0337470e+01  -9.4041265e-01
   4.0385964e+01  -9.9172590e-01
   4.0433676e+01  -1.0322382e+00
   4.0480774e+01  -1.0622476e+00
   4.0527391e+01  -1.0819997e+00
   4.0573638e+01  -1.0917145e+00
   4.0619606e+01  -1.0916022e+00
   4.0665378e+01  -1.0818734e+00
   4.0711030e+01  -1.0627456e+00
   4.0756629e+01  -1.0344473e+00
   4.0802244e+01  -9.9722102e-01
   4.0847939e+01  -9.5132491e-01
   4.0893781e+01  -8.9703422e-01
   4.0939836e+01  -8.3464164e-01
   4.0986178e+01  -7.6445735e-01
   4.1032883e+01  -6.8680846e-01
   4.1080037e+01  -6.0203767e-01
   4.1127740e+01  -5.1050102e-01
   4.1176090e+01  -4.1259340e-01
   4.1224107e+01  -3.1109387e-01
   4.1271877e+01  -2.0676091e-01
   4.1319487e+01  -1.0031856e-01
   4.1363719e+01  -1.7467694e-12
   4.1363719e+01   1.7597035e-14
   4.1411250e+01   1.0846519e-01
   4.1456519e+01   2.1146760e-01
   4.1502043e+01   3.1379592e-01
   4.1547875e+01   4.1462343e-01
   4.1594093e+01   5.1315201e-01
   4.1640786e+01   6.0857199e-01
   4.1688051e+01   7.0005724e-01
   4.1736006e+01   7.8675800e-01
   4.1784794e+01   8.6779066e-01
   4.1834591e+01   9.4222256e-01
   4.1885630e+01   1.0090482e+00
   4.1935651e+01   1.0645680e+00
   4.1984559e+01   1.1087584e+00
   4.2032599e+01   1.1420229e+00
   4.2079958e+01   1.1646653e+00
   4.2126784e+01   1.1769279e+00
   4.2173194e+01   1.1790228e+00
   4.2219288e+01   1.1711496e+00
   4.2265152e+01   1.1535067e+00
   4.2310864e+01   1.1262985e+00
   4.2356494e+01   1.0897395e+00
   4.2402112e+01   1.0440574e+00
   4.2447782e+01   9.8949542e-01
   4.2493569e+01   9.2631294e-01
   4.2539542e+01   8.5478617e-01
   4.2585768e+01   7.7520805e-01
   4.2632324e+01   6.8788748e-01
   4.2679291e+01   5.9314790e-01
   4.2726762e+01   4.9132482e-01
   4.2774843e+01   3.8276178e-01
   4.2822995e+01   2.6940028e-01
   4.2870864e+01   1.5296847e-01
   4.2918537e+01   3.4190115e-02
   4.2932102e+01   1.1470130e-12
   4.2932102e+01  -1.5057400e-15
   4.2979662e+01  -1.2076496e-01
   4.3024885e+01  -2.3613169e-01
   4.3070299e+01  -3.5154944e-01
   4.3115960e+01  -4.6621256e-01
   4.3161941e+01  -5.7934100e-01
   4.3208320e+01  -6.9014812e-01
   4.3255186e+01  -7.9783727e-01
   4.3302642e+01  -9.0159712e-01
   4.3350806e+01  -1.0005953e+00
   4.3399826e+01  -1.0939691e+00
   4.3449886e+01  -1.1808123e+00
   4.3501122e+01  -1.2600013e+00
   4.3551121e+01  -1.3271482e+00
   4.3600034e+01  -1.3826087e+00
   4.3648104e+01  -1.4268377e+00
   4.3695513e+01  -1.4601712e+00
   4.3742404e+01  -1.4828772e+00
   4.3788894e+01  -1.4951881e+00
   4.3835081e+01  -1.4973200e+00
   4.3881049e+01  -1.4894850e+00
   4.3926876e+01  -1.4718984e+00
   4.3972633e+01  -1.4447835e+00
   4.4018387e+01  -1.4083757e+00
   4.4064206e+01  -1.3629238e+00
   4.4110154e+01  -1.3086916e+00
   4.4156300e+01  -1.2459584e+00
   4.4202716e+01  -1.1750192e+00
   4.4249476e+01  -1.0961837e+00
   4.4296667e+01  -1.0097746e+00
   4.4344382e+01  -9.1612562e-01
   4.4392733e+01  -8.1557654e-01
   4.4440973e+01  -7.1042251e-01
   4.4488945e+01  -6.0192061e-01
   4.4536735e+01  -4.9079660e-01
   4.4584428e+01  -3.7776251e-01
   4.4632100e+01  -2.6352457e-01
   4.4679827e+01  -1.4878568e-01
   4.4727684e+01  -3.4247551e-02
   4.4742090e+01  -7.4940054e-16
   4.4742090e+01   1.0780613e-12
   4.4790153e+01   1.1300944e-01
   4.4836051e+01   2.1839285e-01
   4.4882408e+01   3.2138092e-01
   4.4929286e+01   4.2110022e-01
   4.4976792e+01   5.1673206e-01
   4.5025054e+01   6.0743277e-01
   4.5074231e+01   6.9232392e-01
   4.5124523e+01   7.7047613e-01
   4.5175067e+01   8.3945258e-01
   4.5224395e+01   8.9690577e-01
   4.5272743e+01   9.4327068e-01
   4.5320326e+01   9.7891670e-01
   4.5367310e+01   1.0041253e+00
   4.5413823e+01   1.0191315e+00
   4.5459975e+01   1.0241480e+00
   4.5505855e+01   1.0193806e+00
   4.5551546e+01   1.0050371e+00
   4.5597121e+01   9.8133313e-01
   4.5642650e+01   9.4849652e-01
   4.5688198e+01   9.0676961e-01
   4.5733830e+01   8.5641106e-01
   4.5779612e+01   7.9769687e-01
   4.5825613e+01   7.3092079e-01
   4.5871903e+01   6.5639423e-01
   4.5918560e+01   5.7444561e-01
   4.5965671e+01   4.8541891e-01
   4.6013334e+01   3.8967121e-01
   4.6061584e+01   2.8774020e-01
   4.6109508e+01   1.8236679e-01
   4.6157190e+01   7.4305080e-02
   4.6189373e+01   1.0557943e-12
   4.6189373e+01  -3.6082248e-16
   4.6236900e+01  -1.1105579e-01
   4.6282061e+01  -2.1716749e-01
   4.6327404e+01  -3.2332463e-01
   4.6372986e+01  -4.2871586e-01
   4.6418878e+01  -5.3255132e-01
   4.6465158e+01  -6.3403369e-01
   4.6511913e+01  -7.3235436e-01
   4.6559244e+01  -8.2668825e-01
   4.6607267e+01  -9.1618672e-01
   4.6656126e+01  -9.9996746e-01
   4.6705998e+01  -1.0770995e+00
   4.6757118e+01  -1.1465796e+00
   4.6807195e+01  -1.2045564e+00
   4.6856159e+01  -1.2510438e+00
   4.6904254e+01  -1.2864615e+00
   4.6951671e+01  -1.3111240e+00
   4.6998555e+01  -1.3252818e+00
   4.7045024e+01  -1.3291528e+00
   4.7091177e+01  -1.3229411e+00
   4.7137102e+01  -1.3068480e+00
   4.7182876e+01  -1.2810800e+00
   4.7228570e+01  -1.2458528e+00
   4.7274253e+01  -1.2013948e+00
   4.7319989e+01  -1.1479487e+00
   4.7365846e+01  -1.0857732e+00
   4.7411889e+01  -1.0151428e+00
   4.7458189e+01  -9.3634810e-01
   4.7504822e+01  -8.4969493e-01
   4.7551870e+01  -7.5550271e-01
   4.7599426e+01  -6.5410182e-01
   4.7647597e+01  -5.4582939e-01
   4.7695805e+01  -4.3271112e-01
   4.7743732e+01  -3.1639138e-01
   4.7791465e+01  -1.9759304e-01
   4.7839089e+01  -7.7023219e-02
   4.7869254e+01  -5.3013149e-15
   4.7869254e+01   1.1581847e-12
   4.7916845e+01   1.2187019e-01
   4.7962194e+01   2.3753745e-01
   4.8007816e+01   3.5248667e-01
   4.8053766e+01   4.6589483e-01
   4.8100125e+01   5.7697619e-01
   4.8146981e+01   6.8493485e-01
   4.8194439e+01   7.8896034e-01
   4.8242621e+01   8.8822129e-01
   4.8291677e+01   9.8185617e-01
   4.8341796e+01   1.0689597e+00
   4.8392844e+01   1.1480062e+00
   4.8442611e+01   1.2150112e+00
   4.8491327e+01   1.2704538e+00
   4.8539226e+01   1.3147722e+00
   4.8586487e+01   1.3482909e+00
   4.8633246e+01   1.3712717e+00
   4.8679616e+01   1.3839443e+00
   4.8725695e+01   1.3865241e+00
   4.8771565e+01   1.3792240e+00
   4.8817302e+01   1.3622610e+00
   4.8862977e+01   1.3358613e+00
   4.8908657e+01   1.3002636e+00
   4.8954408e+01   1.2557207e+00
   4.9000296e+01   1.2025010e+00
   4.9046387e+01   1.1408894e+00
   4.9092755e+01   1.0711865e+00
   4.9139475e+01   9.9370856e-01
   4.9186633e+01   9.0878590e-01
   4.9234325e+01   8.1676027e-01
   4.9282662e+01   7.1798084e-01
   4.9330794e+01   6.1494789e-01
   4.9378667e+01   5.0870558e-01
   4.9426367e+01   3.9998055e-01
   4.9473976e+01   2.8948829e-01
   4.9521572e+01   1.7793896e-01
   4.9569230e+01   6.6039898e-02
   4.9597467e+01   1.0602214e-12
   4.9597467e+01  -4.0245585e-16
   4.9645260e+01  -1.1069528e-01
   4.9690954e+01  -2.1442127e-01
   4.9737060e+01  -3.1605929e-01
   4.9783638e+01  -4.1474616e-01
   4.9830788e+01  -5.0966465e-01
   4.9878627e+01  -5.9997532e-01
   4.9927296e+01  -6.8480796e-01
   4.9976972e+01  -7.6324758e-01
   5.0027886e+01  -8.3431266e-01
   5.0077766e+01  -8.9409581e-01
   5.0126540e+01  -9.4258461e-01
   5.0174451e+01  -9.8019114e-01
   5.0221685e+01  -1.0072255e+00
   5.0268389e+01  -1.0239355e+00
   5.0314679e+01  -1.0305376e+00
   5.0360653e+01  -1.0272359e+00
   5.0406399e+01  -1.0142329e+00
   5.0451992e+01  -9.9173713e-01
   5.0497505e+01  -9.5996745e-01
   5.0543003e+01  -9.1915655e-01
   5.0588553e+01  -8.6955273e-01
   5.0634219e+01  -8.1142125e-01
   5.0680067e+01  -7.4504492e-01
   5.0726167e+01  -6.7072422e-01
   5.0772594e+01  -5.8877683e-01
   5.0819427e+01  -4.9953647e-01
   5.0866760e+01  -4.0335090e-01
   5.0914697e+01  -3.0057852e-01
   5.0962741e+01  -1.9300274e-01
   5.1010500e+01  -8.2389195e-02
   5.1045295e+01  -6.7584827e-15
   5.1045295e+01   1.0782070e-12
   5.1092856e+01   1.1433699e-01
   5.1137991e+01   2.2378647e-01
   5.1183282e+01   3.3357651e-01
   5.1228784e+01   4.4290242e-01
   5.1274569e+01   5.5097854e-01
   5.1320710e+01   6.5701334e-01
   5.1367292e+01   7.6020595e-01
   5.1414409e+01   8.5974169e-01
   5.1462171e+01   9.5478605e-01
   5.1510709e+01   1.0444762e+00
   5.1560187e+01   1.1279086e+00
   5.1610815e+01   1.2041204e+00
   5.1661413e+01   1.2703053e+00
   5.1710814e+01   1.3246901e+00
   5.1759256e+01   1.3677241e+00
   5.1806949e+01   1.3997745e+00
   5.1854056e+01   1.4211226e+00
   5.1900705e+01   1.4320041e+00
   5.1947000e+01   1.4326325e+00
   5.1993034e+01   1.4232135e+00
   5.2038887e+01   1.4039541e+00
   5.2084634e+01   1.3750682e+00
   5.2130343e+01   1.3367806e+00
   5.2176080e+01   1.2893295e+00
   5.2221912e+01   1.2329676e+00
   5.2267905e+01   1.1679634e+00
   5.2314128e+01   1.0946010e+00
   5.2360654e+01   1.0131796e+00
   5.2407563e+01   9.2401251e-01
   5.2454943e+01   8.2742466e-01
   5.2502896e+01   7.2374918e-01
   5.2551267e+01   6.1395735e-01
   5.2599323e+01   5.0054771e-01
   5.2647153e+01   3.8426010e-01
   5.2694841e+01   2.6580580e-01
   5.2742468e+01   1.4589005e-01
   5.2790108e+01   2.5214603e-02
   5.2800059e+01   1.1516794e-12
   5.2800059e+01  -3.1225023e-16
   5.2847788e+01  -1.2055290e-01
   5.2893312e+01  -2.3420704e-01
   5.2939183e+01  -3.4646283e-01
   5.2985458e+01  -4.5647849e-01
   5.3032225e+01  -5.6345913e-01
   5.3079588e+01  -6.6659517e-01
   5.3127667e+01  -7.6505674e-01
   5.3176610e+01  -8.5798464e-01
   5.3226605e+01  -9.4447701e-01
   5.3277640e+01  -1.0232003e+00
   5.3327386e+01  -1.0899631e+00
   5.3376071e+01  -1.1452350e+00
   5.3423933e+01  -1.1894530e+00
   5.3471150e+01  -1.2229400e+00
   5.3517860e+01  -1.2459560e+00
   5.3564178e+01  -1.2587291e+00
   5.3610200e+01  -1.2614735e+00
   5.3656010e+01  -1.2544008e+00
   5.3701683e+01  -1.2377277e+00
   5.3747290e+01  -1.2116802e+00
   5.3792898e+01  -1.1764970e+00
   5.3838573e+01  -1.1324317e+00
   5.3884380e+01  -1.0797540e+00
   5.3930387e+01  -1.0187502e+00
   5.3976664e+01  -9.4972344e-01
   5.4023287e+01  -8.7299315e-01
   5.4070341e+01  -7.8889361e-01
   5.4117920e+01  -6.9777185e-01
   5.4166135e+01  -5.9998380e-01
   5.4214217e+01  -4.9783994e-01
   5.4262033e+01  -3.9253751e-01
   5.4309672e+01  -2.8480723e-01
   5.4357214e+01  -1.7536749e-01
   5.4404737e+01  -6.4931656e-02
   5.4432623e+01  -1.0426937e-12
   5.4432623e+01   1.5654145e-14
   5.4480201e+01   1.1036765e-01
   5.4525639e+01   2.1443764e-01
   5.4571417e+01   3.1702379e-01
   5.4617592e+01   4.1727902e-01
   5.4664252e+01   5.1439448e-01
   5.4711499e+01   6.0754441e-01
   5.4759451e+01   6.9587952e-01
   5.4808255e+01   7.7851670e-01
   5.4858093e+01   8.5452362e-01
   5.4909082e+01   9.2274271e-01
   5.4958820e+01   9.7932151e-01
   5.5007482e+01   1.0246160e+00
   5.5055307e+01   1.0590267e+00
   5.5102476e+01   1.0828504e+00
   5.5149131e+01   1.0963275e+00
   5.5195387e+01   1.0996702e+00
   5.5241339e+01   1.0930802e+00
   5.5287072e+01   1.0767588e+00
   5.5332663e+01   1.0509140e+00
   5.5378182e+01   1.0157646e+00
   5.5423695e+01   9.7154351e-01
   5.5469268e+01   9.1849896e-01
   5.5514966e+01   8.5689618e-01
   5.5560856e+01   7.8701762e-01
   5.5607007e+01   7.0916298e-01
   5.5653494e+01   6.2364849e-01
   5.5700400e+01   5.3080558e-01
   5.5747818e+01   4.3097850e-01
   5.5795856e+01   3.2452046e-01
   5.5843867e+01   2.1360877e-01
   5.5891605e+01   9.9723458e-02
   5.5932489e+01   1.3683499e-14
   5.5932489e+01  -1.1045331e-12
   5.5980040e+01  -1.1769463e-01
   5.6025180e+01  -2.3019228e-01
   5.6070490e+01  -3.4290523e-01
   5.6116027e+01  -4.5502707e-01
   5.6161862e+01  -5.6577349e-01
   5.6208070e+01  -6.7435398e-01
   5.6254737e+01  -7.7996842e-01
   5.6301961e+01  -8.8180248e-01
   5.6349855e+01  -9.7902150e-01
   5.6398556e+01  -1.0707617e+00
   5.6448236e+01  -1.1561175e+00
   5.6499117e+01  -1.2341217e+00
   5.6549426e+01  -1.3011766e+00
   5.6598585e+01  -1.3564422e+00
   5.6646837e+01  -1.4003737e+00
   5.6694378e+01  -1.4333261e+00
   5.6741363e+01  -1.4555759e+00
   5.6787913e+01  -1.4673579e+00
   5.6834132e+01  -1.4688875e+00
   5.6880106e+01  -1.4603734e+00
   5.6925917e+01  -1.4420265e+00
   5.6971635e+01  -1.4140651e+00
   5.7017331e+01  -1.3767186e+00
   5.7063068e+01  -1.3302298e+00
   5.7108914e+01  -1.2748565e+00
   5.7154936e+01  -1.2108718e+00
   5.7201202e+01  -1.1385646e+00
   5.7247787e+01  -1.0582386e+00
   5.7294772e+01  -9.7021142e-01
   5.7342249e+01  -8.7481183e-01
   5.7390322e+01  -7.7237617e-01
   5.7438608e+01  -6.6439754e-01
   5.7486598e+01  -5.5288472e-01
   5.7534380e+01  -4.3857304e-01
   5.7582037e+01  -3.2217551e-01
   5.7629648e+01  -2.0439906e-01
   5.7677289e+01  -8.5947084e-02
   5.7711907e+01  -1.1207424e-12
   5.7711907e+01   5.7454042e-15
   5.7759652e+01   1.1763117e-01
   5.7805298e+01   2.2822981e-01
   5.7851336e+01   3.3699201e-01
   5.7897827e+01   4.4306405e-01
   5.7944865e+01   5.4564106e-01
   5.7992564e+01   6.4389962e-01
   5.8041058e+01   7.3699070e-01
   5.8090515e+01   8.2402815e-01
   5.8141150e+01   9.0407109e-01
   5.8191360e+01   9.7366606e-01
   5.8240414e+01   1.0316706e+00
   5.8288552e+01   1.0785318e+00
   5.8335973e+01   1.1146047e+00
   5.8382832e+01   1.1401652e+00
   5.8429252e+01   1.1554477e+00
   5.8475335e+01   1.1606675e+00
   5.8521170e+01   1.1560338e+00
   5.8566836e+01   1.1417587e+00
   5.8612405e+01   1.1180626e+00
   5.8657945e+01   1.0851780e+00
   5.8703522e+01   1.0433519e+00
   5.8749201e+01   9.9284706e-01
   5.8795049e+01   9.3394357e-01
   5.8841133e+01   8.6693854e-01
   5.8887527e+01   7.9214614e-01
   5.8934311e+01   7.0989662e-01
   5.8981574e+01   6.2053462e-01
   5.9029419e+01   5.2441624e-01
   5.9077587e+01   4.2271834e-01
   5.9125452e+01   3.1761755e-01
   5.9173100e+01   2.0986045e-01
   5.9220614e+01   1.0016915e-01
   5.9263492e+01   1.6954632e-12
   5.9263492e+01  -3.2751579e-15
   5.9310952e+01  -1.1132446e-01
   5.9356200e+01  -2.1696498e-01
   5.9401717e+01  -3.2178932e-01
   5.9447559e+01  -4.2496635e-01
   5.9493804e+01  -5.2569612e-01
   5.9540541e+01  -6.2316655e-01
   5.9587873e+01  -7.1654834e-01
   5.9635922e+01  -8.0498754e-01
   5.9684834e+01  -8.8759480e-01
   5.9734796e+01  -9.6342934e-01
   5.9785755e+01  -1.0311071e+00
   5.9835456e+01  -1.0870492e+00
   5.9884097e+01  -1.1316493e+00
   5.9931915e+01  -1.1653042e+00
   5.9979088e+01  -1.1883091e+00
   6.0025754e+01  -1.2009036e+00
   6.0072028e+01  -1.2033005e+00
   6.0118004e+01  -1.1957017e+00
   6.0163767e+01  -1.1783093e+00
   6.0209393e+01  -1.1513316e+00
   6.0254951e+01  -1.1149878e+00
   6.0300509e+01  -1.0695105e+00
   6.0346132e+01  -1.0151477e+00
   6.0391885e+01  -9.5216400e-01
   6.0437835e+01  -8.8084048e-01
   6.0484053e+01  -8.0147507e-01
   6.0530614e+01  -7.1438148e-01
   6.0577601e+01  -6.1988771e-01
   6.0625109e+01  -5.1833340e-01
   6.0673247e+01  -4.1006558e-01
   6.0721275e+01  -2.9750841e-01
   6.0769036e+01  -1.8195189e-01
   6.0816617e+01  -6.4118368e-02
   6.0842183e+01  -2.8588243e-15
   6.0842183e+01   1.1415174e-12
   6.0889665e+01   1.1996711e-01
   6.0934852e+01   2.3435778e-01
   6.0980253e+01   3.4854771e-01
   6.1025925e+01   4.6172288e-01
   6.1071940e+01   5.7309766e-01
   6.1118380e+01   6.8187854e-01
   6.1165338e+01   7.8726039e-01
   6.1212921e+01   8.8842122e-01
   6.1261254e+01   9.8451481e-01
   6.1310496e+01   1.0746603e+00
   6.1360845e+01   1.1579261e+00
   6.1411599e+01   1.2319951e+00
   6.1461122e+01   1.2940830e+00
   6.1509646e+01   1.3446606e+00
   6.1557393e+01   1.3841326e+00
   6.1604531e+01   1.4128038e+00
   6.1651191e+01   1.4309249e+00
   6.1697483e+01   1.4387192e+00
   6.1743499e+01   1.4363989e+00
   6.1789323e+01   1.4241752e+00
   6.1835027e+01   1.4022648e+00
   6.1880682e+01   1.3708946e+00
   6.1926355e+01   1.3303038e+00
   6.1972111e+01   1.2807463e+00
   6.2018015e+01   1.2224915e+00
   6.2064137e+01   1.1558247e+00
   6.2110548e+01   1.0810467e+00
   6.2157326e+01   9.9847325e-01
   6.2204558e+01   9.0843290e-01
   6.2252343e+01   8.1126412e-01
   6.2300729e+01   7.0745631e-01
   6.2348786e+01   5.9980826e-01
   6.2396599e+01   4.8907482e-01
   6.2444255e+01   3.7597581e-01
   6.2491836e+01   2.6122350e-01
   6.2539417e+01   1.4552554e-01
   6.2587072e+01   2.9587245e-02
   6.2599274e+01   1.8450519e-14
   6.2599274e+01  -1.0830503e-12
   6.2647079e+01  -1.1508506e-01
   6.2692724e+01  -2.2299011e-01
   6.2738770e+01  -3.2894306e-01
   6.2785277e+01  -4.3208345e-01
   6.2832343e+01  -5.3160022e-01
   6.2880081e+01  -6.2666221e-01
   6.2928629e+01  -7.1641039e-01
   6.2978158e+01  -7.9994536e-01
   6.3028891e+01  -8.7630799e-01
   6.3078928e+01  -9.4180058e-01
   6.3127832e+01  -9.9581246e-01
   6.3175845e+01  -1.0387765e+00
   6.3223161e+01  -1.0710278e+00
   6.3269928e+01  -1.0928299e+00
   6.3316267e+01  -1.1044096e+00
   6.3362280e+01  -1.1059771e+00
   6.3408052e+01  -1.0977391e+00
   6.3453664e+01  -1.0799060e+00
   6.3499185e+01  -1.0526978e+00
   6.3544683e+01  -1.0163473e+00
   6.3590225e+01  -9.7110197e-01
   6.3635874e+01  -9.1722605e-01
   6.3681697e+01  -8.5500085e-01
   6.3727763e+01  -7.8472513e-01
   6.3774146e+01  -7.0671476e-01
   6.3820925e+01  -6.2130169e-01
   6.3868190e+01  -5.2883212e-01
   6.3916045e+01  -4.2966340e-01
   6.3964137e+01  -3.2521089e-01
   6.4011933e+01  -2.1749973e-01
   6.4059520e+01  -1.0727182e-01
   6.4104980e+01  -1.6157908e-12
   6.4104980e+01   1.6241591e-12
   6.4152440e+01   1.1315210e-01
   6.4197595e+01   2.2094670e-01
   6.4242967e+01   3.2843924e-01
   6.4288613e+01   4.3480981e-01
   6.4334606e+01   5.3926488e-01
   6.4381028e+01   6.4100188e-01
   6.4427972e+01   7.3920503e-01
   6.4475545e+01   8.3303937e-01
   6.4523876e+01   9.2164266e-01
   6.4573122e+01   1.0041134e+00
   6.4623485e+01   1.0794928e+00
   6.4674116e+01   1.1453965e+00
   6.4723527e+01   1.1995458e+00
   6.4771954e+01   1.2423804e+00
   6.4819614e+01   1.2742708e+00
   6.4866672e+01   1.2954985e+00
   6.4913259e+01   1.3062977e+00
   6.4959481e+01   1.3068798e+00
   6.5005432e+01   1.2974484e+00
   6.5051193e+01   1.2782083e+00
   6.5096838e+01   1.2493715e+00
   6.5142436e+01   1.2111612e+00
   6.5188054e+01   1.1638142e+00
   6.5233756e+01   1.1075828e+00
   6.5279608e+01   1.0427350e+00
   6.5325679e+01   9.6955540e-01
   6.5372040e+01   8.8834457e-01
   6.5418770e+01   7.9941790e-01
   6.5465955e+01   7.0310375e-01
   6.5513693e+01   5.9974030e-01
   6.5562004e+01   4.8989207e-01
   6.5609989e+01   3.7641944e-01
   6.5657733e+01   2.6007045e-01
   6.5705323e+01   1.4155984e-01
   6.5752838e+01   2.1596520e-02
   6.5761351e+01   2.3047605e-12
   6.5761351e+01  -3.6949610e-15
   6.5808868e+01  -1.2071369e-01
   6.5854154e+01  -2.3529570e-01
   6.5899712e+01  -3.4914469e-01
   6.5945595e+01  -4.6143468e-01
   6.5991884e+01  -5.7137596e-01
   6.6038669e+01  -6.7816830e-01
   6.6086050e+01  -7.8099653e-01
   6.6134152e+01  -8.7902397e-01
   6.6183121e+01  -9.7138303e-01
   6.6233145e+01  -1.0571612e+00
   6.6284151e+01  -1.1349228e+00
   6.6333881e+01  -1.2006442e+00
   6.6382555e+01  -1.2547863e+00
   6.6430409e+01  -1.2977846e+00
   6.6477621e+01  -1.3299616e+00
   6.6524329e+01  -1.3515771e+00
   6.6570647e+01  -1.3628590e+00
   6.6616669e+01  -1.3640215e+00
   6.6662481e+01  -1.3552758e+00
   6.6708158e+01  -1.3368379e+00
   6.6753770e+01  -1.3089331e+00
   6.6799384e+01  -1.2717990e+00
   6.6845065e+01  -1.2256877e+00
   6.6890881e+01  -1.1708670e+00
   6.6936896e+01  -1.1076210e+00
   6.6983183e+01  -1.0362499e+00
   6.7029818e+01  -9.5706954e-01
   6.7076884e+01  -8.7040976e-01
   6.7124478e+01  -7.7661207e-01
   6.7172709e+01  -6.7602548e-01
   6.7220787e+01  -5.7105153e-01
   6.7268603e+01  -4.6285740e-01
   6.7316241e+01  -3.5217179e-01
   6.7363785e+01  -2.3971126e-01
   6.7411310e+01  -1.2618724e-01
   6.7458893e+01  -1.2308509e-02
   6.7464046e+01  -2.1564122e-12
   6.7464046e+01   1.5274240e-14
   6.7511758e+01   1.1336466e-01
   6.7557290e+01   2.1983729e-01
   6.7603196e+01   3.2455209e-01
   6.7649534e+01   4.2665293e-01
   6.7696399e+01   5.2532887e-01
   6.7743897e+01   6.1975025e-01
   6.7792159e+01   7.0906143e-01
   6.7841342e+01   7.9236925e-01
   6.7891650e+01   8.6872556e-01
   6.7942076e+01   9.3553556e-01
   6.7991302e+01   9.9075065e-01
   6.8039560e+01   1.0348034e+00
   6.8087065e+01   1.0680549e+00
   6.8133978e+01   1.0907816e+00
   6.8180427e+01   1.1032153e+00
   6.8226518e+01   1.1055667e+00
   6.8272343e+01   1.0980400e+00
   6.8317982e+01   1.0808418e+00
   6.8363509e+01   1.0541868e+00
   6.8408991e+01   1.0183017e+00
   6.8454495e+01   9.7342768e-01
   6.8500085e+01   9.1982220e-01
   6.8545827e+01   8.5775962e-01
   6.8591789e+01   7.8753174e-01
   6.8638042e+01   7.0944751e-01
   6.8684664e+01   6.2383221e-01
   6.8731741e+01   5.3102579e-01
   6.8779372e+01   4.3138018e-01
   6.8827560e+01   3.2550381e-01
   6.8875425e+01   2.1615115e-01
   6.8923051e+01   1.0407469e-01
   6.8966390e+01   8.3960616e-15
   6.8966390e+01  -2.1914970e-12
   6.9013864e+01  -1.1541832e-01
   6.9058991e+01  -2.2555670e-01
   6.9104314e+01  -3.3562798e-01
   6.9149889e+01  -4.4481774e-01
   6.9195788e+01  -5.5233618e-01
   6.9242090e+01  -6.5738579e-01
   6.9288884e+01  -7.5915757e-01
   6.9336273e+01  -8.5682578e-01
   6.9384378e+01  -9.4954077e-01
   6.9433346e+01  -1.0364186e+00
   6.9483364e+01  -1.1165258e+00
   6.9534398e+01  -1.1884902e+00
   6.9584190e+01  -1.2485279e+00
   6.9632917e+01  -1.2970204e+00
   6.9680817e+01  -1.3343870e+00
   6.9728069e+01  -1.3609394e+00
   6.9774812e+01  -1.3769286e+00
   6.9821161e+01  -1.3825756e+00
   6.9867211e+01  -1.3780883e+00
   6.9913047e+01  -1.3636728e+00
   6.9958746e+01  -1.3395402e+00
   7.0004378e+01  -1.3059114e+00
   7.0050009e+01  -1.2630195e+00
   7.0095706e+01  -1.2111124e+00
   7.0141533e+01  -1.1504535e+00
   7.0187559e+01  -1.0813221e+00
   7.0233854e+01  -1.0040136e+00
   7.0280493e+01  -9.1883803e-01
   7.0327562e+01  -8.2611910e-01
   7.0375154e+01  -7.2619094e-01
   7.0423379e+01  -6.1939383e-01
   7.0471480e+01  -5.0816216e-01
   7.0519314e+01  -3.9374746e-01
   7.0566969e+01  -2.7687276e-01
   7.0614527e+01  -1.5824906e-01
   7.0662064e+01  -3.8582962e-02
   7.0677357e+01  -2.2804397e-12
   7.0677357e+01   1.4148405e-14
   7.0724949e+01   1.1984458e-01
   7.0770355e+01   2.3310431e-01
   7.0816084e+01   3.4514468e-01
   7.0862193e+01   4.5512721e-01
   7.0908766e+01   5.6225595e-01
   7.0955902e+01   6.6572140e-01
   7.1003715e+01   7.6469507e-01
   7.1052343e+01   8.5832124e-01
   7.1101961e+01   9.4570472e-01
   7.1152793e+01   1.0258921e+00
   7.1202853e+01   1.0949289e+00
   7.1251787e+01   1.1523097e+00
   7.1299835e+01   1.1984871e+00
   7.1347189e+01   1.2338086e+00
   7.1393999e+01   1.2585470e+00
   7.1440385e+01   1.2729361e+00
   7.1486447e+01   1.2771917e+00
   7.1532272e+01   1.2715244e+00
   7.1577938e+01   1.2561476e+00
   7.1623517e+01   1.2312834e+00
   7.1669076e+01   1.1971656e+00
   7.1714682e+01   1.1540425e+00
   7.1760398e+01   1.1021779e+00
   7.1806293e+01   1.0418523e+00
   7.1852434e+01   9.7336289e-01
   7.1898896e+01   8.9702302e-01
   7.1945760e+01   8.1316143e-01
   7.1993117e+01   7.2212005e-01
   7.2041071e+01   6.2425072e-01
   7.2089210e+01   5.2108336e-01
   7.2137056e+01   4.1451226e-01
   7.2184698e+01   3.0527885e-01
   7.2232217e+01   1.9410372e-01
   7.2279693e+01   8.1701647e-02
   7.2314064e+01   8.8401508e-15
   7.2314064e+01  -2.1531804e-12
   7.2361570e+01  -1.1264955e-01
   7.2406946e+01  -2.1905997e-01
   7.2452648e+01  -3.2411604e-01
   7.2498734e+01  -4.2697367e-01
   7.2545290e+01  -5.2682661e-01
   7.2592414e+01  -6.2285303e-01
   7.2640223e+01  -7.1420930e-01
   7.2688856e+01  -8.0002060e-01
   7.2738490e+01  -8.7936683e-01
   7.2789351e+01  -9.5126080e-01
   7.2839269e+01  -1.0118642e+00
   7.2888074e+01  -1.0610235e+00
   7.2936008e+01  -1.0991580e+00
   7.2983261e+01  -1.1265852e+00
   7.3029978e+01  -1.1435575e+00
   7.3076277e+01  -1.1502942e+00
   7.3122259e+01  -1.1470007e+00
   7.3168008e+01  -1.1338801e+00
   7.3213603e+01  -1.1111404e+00
   7.3259113e+01  -1.0789999e+00
   7.3304608e+01  -1.0376897e+00
   7.3350151e+01  -9.8745614e-01
   7.3395807e+01  -9.2856200e-01
   7.3441644e+01  -8.6128712e-01
   7.3487729e+01  -7.8592841e-01
   7.3534138e+01  -7.0279934e-01
   7.3580950e+01  -6.1222870e-01
   7.3628257e+01  -5.1455845e-01
   7.3676163e+01  -4.1014014e-01
   7.3724215e+01  -3.0067044e-01
   7.3771978e+01  -1.8802248e-01
   7.3819540e+01  -7.2931045e-02
   7.3849232e+01  -2.2293695e-12
   7.3849232e+01   1.4474533e-14
   7.3896675e+01   1.1758810e-01
   7.3941813e+01   2.2980366e-01
   7.3987154e+01   3.4189652e-01
   7.4032754e+01   4.5305220e-01
   7.4078686e+01   5.6248221e-01
   7.4125030e+01   6.6939032e-01
   7.4171877e+01   7.7296873e-01
   7.4219329e+01   8.7239290e-01
   7.4267511e+01   9.6681426e-01
   7.4316573e+01   1.0553499e+00
   7.4366708e+01   1.1370669e+00
   7.4417644e+01   1.2102605e+00
   7.4467312e+01   1.2714378e+00
   7.4515942e+01   1.3210643e+00
   7.4563766e+01   1.3595558e+00
   7.4610957e+01   1.3872219e+00
   7.4657653e+01   1.4043143e+00
   7.4703965e+01   1.4110553e+00
   7.4749989e+01   1.4076551e+00
   7.4795806e+01   1.3943221e+00
   7.4841494e+01   1.3712702e+00
   7.4887121e+01   1.3387225e+00
   7.4932755e+01   1.2969152e+00
   7.4978461e+01   1.2460986e+00
   7.5024305e+01   1.1865386e+00
   7.5070355e+01   1.1185172e+00
   7.5116681e+01   1.0423321e+00
   7.5163360e+01   9.5829582e-01
   7.5210477e+01   8.6673405e-01
   7.5258129e+01   7.6798287e-01
   7.5306427e+01   6.6238407e-01
   7.5354497e+01   5.5262141e-01
   7.5402309e+01   4.3970116e-01
   7.5449951e+01   3.2434527e-01
   7.5497504e+01   2.0726596e-01
   7.5545044e+01   8.9170823e-02
   7.5580879e+01   1.6750490e-14
   7.5580879e+01  -2.2442326e-12
   7.5628481e+01  -1.1790315e-01
   7.5673972e+01  -2.2909821e-01
   7.5719818e+01  -3.3875132e-01
   7.5766078e+01  -4.4601564e-01
   7.5812842e+01  -5.5008879e-01
   7.5860214e+01  -6.5015223e-01
   7.5908318e+01  -7.4536500e-01
   7.5957306e+01  -8.3485385e-01
   7.6007368e+01  -9.1769837e-01
   7.6058139e+01  -9.9206084e-01
   7.6107654e+01  -1.0545733e+00
   7.6156145e+01  -1.1056929e+00
   7.6203839e+01  -1.1458271e+00
   7.6250908e+01  -1.1752810e+00
   7.6297486e+01  -1.1943035e+00
   7.6343684e+01  -1.2031161e+00
   7.6389597e+01  -1.2019290e+00
   7.6435307e+01  -1.1909519e+00
   7.6480889e+01  -1.1704005e+00
   7.6526412e+01  -1.1405011e+00
   7.6571943e+01  -1.1014932e+00
   7.6617547e+01  -1.0536319e+00
   7.6663289e+01  -9.9718841e-01
   7.6709236e+01  -9.3245124e-01
   7.6755460e+01  -8.5972568e-01
   7.6802036e+01  -7.7933338e-01
   7.6849049e+01  -6.9161086e-01
   7.6896595e+01  -5.9690713e-01
   7.6944785e+01  -4.9557968e-01
   7.6992752e+01  -3.9022601e-01
   7.7040462e+01  -2.8185458e-01
   7.7088002e+01  -1.7119320e-01
   7.7135453e+01  -5.8960210e-02
   7.7160208e+01  -1.1685097e-14
   7.7160208e+01   2.1574270e-12
   7.7207645e+01   1.1316571e-01
   7.7252891e+01   2.2049627e-01
   7.7298416e+01   3.2693163e-01
   7.7344273e+01   4.3163843e-01
   7.7390545e+01   5.3381625e-01
   7.7437321e+01   6.3265226e-01
   7.7484704e+01   7.2731603e-01
   7.7532820e+01   8.1695197e-01
   7.7581819e+01   9.0066834e-01
   7.7631893e+01   9.7752069e-01
   7.7682678e+01   1.0457167e+00
   7.7732205e+01   1.1021287e+00
   7.7780706e+01   1.1471966e+00
   7.7828409e+01   1.1813091e+00
   7.7875486e+01   1.2047574e+00
   7.7922071e+01   1.2177806e+00
   7.7968277e+01   1.2205919e+00
   7.8014196e+01   1.2133952e+00
   7.8059911e+01   1.1963947e+00
   7.8105498e+01   1.1698013e+00
   7.8151025e+01   1.1338370e+00
   7.8196560e+01   1.0887373e+00
   7.8242167e+01   1.0347533e+00
   7.8287911e+01   9.7215218e-01
   7.8333860e+01   9.0121828e-01
   7.8380085e+01   8.2225231e-01
   7.8426661e+01   7.3557080e-01
   7.8473673e+01   6.4150438e-01
   7.8521217e+01   5.4039508e-01
   7.8569404e+01   4.3259192e-01
   7.8617370e+01   3.2080398e-01
   7.8665080e+01   2.0605736e-01
   7.8712619e+01   8.9073604e-02
   7.8748328e+01   2.2582630e-12
   7.8748328e+01  -1.9817481e-14
   7.8795777e+01  -1.1919512e-01
   7.8840959e+01  -2.3268331e-01
   7.8886374e+01  -3.4577925e-01
   7.8932077e+01  -4.5766316e-01
   7.8978143e+01  -5.6754568e-01
   7.9024655e+01  -6.7462854e-01
   7.9071710e+01  -7.7810050e-01
   7.9119418e+01  -8.7713161e-01
   7.9167911e+01  -9.7086511e-01
   7.9217357e+01  -1.0584057e+00
   7.9267966e+01  -1.1388014e+00
   7.9318333e+01  -1.2088409e+00
   7.9367526e+01  -1.2670476e+00
   7.9415785e+01  -1.3138804e+00
   7.9463314e+01  -1.3497088e+00
   7.9510270e+01  -1.3748176e+00
   7.9556777e+01  -1.3894463e+00
   7.9602941e+01  -1.3938126e+00
   7.9648851e+01  -1.3881265e+00
   7.9694586e+01  -1.3725992e+00
   7.9740220e+01  -1.3474494e+00
   7.9785821e+01  -1.3129063e+00
   7.9831454e+01  -1.2692128e+00
   7.9877186e+01  -1.2166268e+00
   7.9923082e+01  -1.1554222e+00
   7.9969211e+01  -1.0858887e+00
   8.0015646e+01  -1.0083320e+00
   8.0062467e+01  -9.2307228e-01
   8.0109762e+01  -8.3044234e-01
   8.0157634e+01  -7.3078422e-01
   8.0205880e+01  -6.2515960e-01
   8.0253818e+01  -5.1591083e-01
   8.0301533e+01  -4.0378380e-01
   8.0349110e+01  -2.8949719e-01
   8.0396629e+01  -1.7376317e-01
   8.0444165e+01  -5.7290175e-02
   8.0467552e+01  -2.2242000e-12
   8.0467552e+01   1.4224733e-15
   8.0515179e+01   1.1605197e-01
   8.0560677e+01   2.2533440e-01
   8.0606539e+01   3.3297655e-01
   8.0652823e+01   4.3812735e-01
   8.0699621e+01   5.3998031e-01
   8.0747038e+01   6.3771171e-01
   8.0795201e+01   7.3047385e-01
   8.0844263e+01   8.1738453e-01
   8.0894422e+01   8.9751105e-01
   8.0945026e+01   9.6865381e-01
   8.0994399e+01   1.0280502e+00
   8.1042775e+01   1.0761470e+00
   8.1090373e+01   1.1133310e+00
   8.1137361e+01   1.1398942e+00
   8.1183871e+01   1.1560782e+00
   8.1230012e+01   1.1620994e+00
   8.1275875e+01   1.1581657e+00
   8.1321542e+01   1.1444852e+00
   8.1367089e+01   1.1212733e+00
   8.1412583e+01   1.0887566e+00
   8.1458090e+01   1.0471754e+00
   8.1503677e+01   9.9678572e-01
   8.1549407e+01   9.3786043e-01
   8.1595349e+01   8.7068946e-01
   8.1641573e+01   7.9557982e-01
   8.1688157e+01   7.1285483e-01
   8.1735185e+01   6.2285263e-01
   8.1782754e+01   5.2592363e-01
   8.1830978e+01   4.2242632e-01
   8.1878889e+01   3.1522786e-01
   8.1926551e+01   2.0513535e-01
   8.1974050e+01   9.2873057e-02
   8.2012811e+01   2.0039526e-14
   8.2012811e+01  -2.1682101e-12
   8.2060228e+01  -1.1436276e-01
   8.2105400e+01  -2.2315903e-01
   8.2150813e+01  -3.3142675e-01
   8.2196523e+01  -4.3834094e-01
   8.2242605e+01  -5.4310598e-01
   8.2289145e+01  -6.4491608e-01
   8.2336240e+01  -7.4295083e-01
   8.2384001e+01  -8.3636882e-01
   8.2432567e+01  -9.2429855e-01
   8.2482106e+01  -1.0058251e+00
   8.2532839e+01  -1.0799697e+00
   8.2583003e+01  -1.1432776e+00
   8.2632022e+01  -1.1949508e+00
   8.2680136e+01  -1.2354228e+00
   8.2727543e+01  -1.2650322e+00
   8.2774393e+01  -1.2840436e+00
   8.2820810e+01  -1.2926833e+00
   8.2866894e+01  -1.2911604e+00
   8.2912735e+01  -1.2796791e+00
   8.2958410e+01  -1.2584473e+00
   8.3003991e+01  -1.2276812e+00
   8.3049547e+01  -1.1876093e+00
   8.3095143e+01  -1.1384743e+00
   8.3140845e+01  -1.0805348e+00
   8.3186717e+01  -1.0140653e+00
   8.3232830e+01  -9.3935723e-01
   8.3279256e+01  -8.5671753e-01
   8.3326076e+01  -7.6646792e-01
   8.3373380e+01  -6.6894254e-01
   8.3421270e+01  -5.6448438e-01
   8.3469429e+01  -4.5446236e-01
   8.3517288e+01  -3.4104044e-01
   8.3564934e+01  -2.2495669e-01
   8.3612452e+01  -1.0692616e-01
   8.3655021e+01  -1.9309138e-12
   8.3655021e+01   1.9360485e-12
   8.3702488e+01   1.1969339e-01
   8.3747746e+01   2.3333137e-01
   8.3793275e+01   3.4621150e-01
   8.3839130e+01   4.5750606e-01
   8.3885392e+01   5.6642282e-01
   8.3932149e+01   6.7215873e-01
   8.3979503e+01   7.7389539e-01
   8.4027577e+01   8.7079234e-01
   8.4076520e+01   9.6197743e-01
   8.4126518e+01   1.0465325e+00
   8.4177478e+01   1.1229952e+00
   8.4227164e+01   1.1874345e+00
   8.4275798e+01   1.2403083e+00
   8.4323613e+01   1.2820465e+00
   8.4370788e+01   1.3129675e+00
   8.4417460e+01   1.3333286e+00
   8.4463742e+01   1.3433556e+00
   8.4509730e+01   1.3432612e+00
   8.4555507e+01   1.3332557e+00
   8.4601149e+01   1.3135544e+00
   8.4646726e+01   1.2843818e+00
   8.4692305e+01   1.2459754e+00
   8.4737952e+01   1.1985870e+00
   8.4783731e+01   1.1424842e+00
   8.4829711e+01   1.0779510e+00
   8.4875961e+01   1.0052877e+00
   8.4922557e+01   9.2481015e-01
   8.4969584e+01   8.3684833e-01
   8.5017136e+01   7.4174382e-01
   8.5065323e+01   6.3984567e-01
   8.5113367e+01   5.3355717e-01
   8.5161147e+01   4.2406908e-01
   8.5208750e+01   3.1211025e-01
   8.5256257e+01   1.9839745e-01
   8.5303745e+01   8.3642563e-02
   8.5338285e+01   2.1931623e-12
   8.5338285e+01  -7.7299278e-15
   8.5385829e+01  -1.1464110e-01
   8.5431263e+01  -2.2278116e-01
   8.5477045e+01  -3.2939999e-01
   8.5523233e+01  -4.3364956e-01
   8.5569914e+01  -5.3472309e-01
   8.5617193e+01  -6.3179722e-01
   8.5665189e+01  -7.2402558e-01
   8.5714052e+01  -8.1052869e-01
   8.5763968e+01  -8.9037885e-01
   8.5814838e+01  -9.6212320e-01
   8.5864430e+01  -1.0220481e+00
   8.5912972e+01  -1.0705992e+00
   8.5960699e+01  -1.1081833e+00
   8.6007786e+01  -1.1351027e+00
   8.6054372e+01  -1.1516030e+00
   8.6100568e+01  -1.1579018e+00
   8.6146469e+01  -1.1542056e+00
   8.6192160e+01  -1.1407206e+00
   8.6237715e+01  -1.1176590e+00
   8.6283205e+01  -1.0852436e+00
   8.6328695e+01  -1.0437110e+00
   8.6374251e+01  -9.9331312e-01
   8.6419938e+01  -9.3431853e-01
   8.6465822e+01  -8.6701290e-01
   8.6511975e+01  -7.9169897e-01
   8.6558470e+01  -7.0869593e-01
   8.6605391e+01  -6.1833798e-01
   8.6652833e+01  -5.2097203e-01
   8.6700905e+01  -4.1695372e-01
   8.6748864e+01  -3.0864471e-01
   8.6796558e+01  -1.9731493e-01
   8.6844072e+01  -8.3693180e-02
   8.6878573e+01  -2.1922880e-12
   8.6878573e+01   2.3481217e-14
   8.6925989e+01   1.1591543e-01
   8.6971135e+01   2.2635126e-01
   8.7016505e+01   3.3644137e-01
   8.7062155e+01   4.4536524e-01
   8.7108158e+01   5.5233026e-01
   8.7154598e+01   6.5653478e-01
   8.7201568e+01   7.5716400e-01
   8.7249176e+01   8.5338411e-01
   8.7297554e+01   9.4433413e-01
   8.7346862e+01   1.0291140e+00
   8.7397305e+01   1.1067666e+00
   8.7447799e+01   1.1745648e+00
   8.7497095e+01   1.2305556e+00
   8.7545428e+01   1.2751875e+00
   8.7593010e+01   1.3088311e+00
   8.7640004e+01   1.3317696e+00
   8.7686535e+01   1.3442399e+00
   8.7732712e+01   1.3464564e+00
   8.7778625e+01   1.3386256e+00
   8.7824354e+01   1.3209552e+00
   8.7869972e+01   1.2936602e+00
   8.7915550e+01   1.2569666e+00
   8.7961152e+01   1.2111138e+00
   8.8006844e+01   1.1563567e+00
   8.8052692e+01   1.0929658e+00
   8.8098764e+01   1.0212283e+00
   8.8145132e+01   9.4144670e-01
   8.8191874e+01   8.5393876e-01
   8.8239079e+01   7.5903484e-01
   8.8286845e+01   6.5707491e-01
   8.8335109e+01   5.4881534e-01
   8.8383054e+01   4.3691695e-01
   8.8430764e+01   3.2212794e-01
   8.8478327e+01   2.0516555e-01
   8.8525822e+01   8.6740892e-02
   8.8560403e+01   1.9276247e-14
   8.8560403e+01  -2.2641611e-12
   8.8607904e+01  -1.1911957e-01
   8.8653246e+01  -2.3189885e-01
   8.8698895e+01  -3.4357497e-01
   8.8744907e+01  -4.5331191e-01
   8.8791368e+01  -5.6031317e-01
   8.8838370e+01  -6.6376932e-01
   8.8886026e+01  -7.6285278e-01
   8.8934469e+01  -8.5670992e-01
   8.8983864e+01  -9.4444951e-01
   8.9034423e+01  -1.0251251e+00
   8.9084703e+01  -1.0954683e+00
   8.9133816e+01  -1.1540622e+00
   8.9182000e+01  -1.2013609e+00
   8.9229457e+01  -1.2377298e+00
   8.9276343e+01  -1.2634510e+00
   8.9322784e+01  -1.2787623e+00
   8.9368883e+01  -1.2838809e+00
   8.9414729e+01  -1.2790165e+00
   8.9460401e+01  -1.2643809e+00
   8.9505972e+01  -1.2401935e+00
   8.9551511e+01  -1.2066851e+00
   8.9597082e+01  -1.1641002e+00
   8.9642752e+01  -1.1126991e+00
   8.9688585e+01  -1.0527584e+00
   8.9734651e+01  -9.8457122e-01
   8.9781022e+01  -9.0844725e-01
   8.9827778e+01  -8.2471147e-01
   8.9875006e+01  -7.3370238e-01
   8.9922809e+01  -6.3576901e-01
   8.9970995e+01  -5.3194671e-01
   9.0018872e+01  -4.2457093e-01
   9.0066526e+01  -3.1439030e-01
   9.0114042e+01  -2.0212655e-01
   9.0161499e+01  -8.8495101e-02
   9.0198262e+01  -1.1435297e-14
   9.0198262e+01   2.1790347e-12
   9.0245734e+01   1.1412028e-01
   9.0291071e+01   2.2204096e-01
   9.0336726e+01   3.2870961e-01
   9.0382753e+01   4.3328460e-01
   9.0429239e+01   5.3496182e-01
   9.0476279e+01   6.3292248e-01
   9.0523988e+01   7.2632729e-01
   9.0572501e+01   8.1430757e-01
   9.0621988e+01   8.9595214e-01
   9.0672670e+01   9.7028706e-01
   9.0722744e+01   1.0338020e+00
   9.0771678e+01   1.0857620e+00
   9.0819713e+01   1.1265962e+00
   9.0867044e+01   1.1566390e+00
   9.0913823e+01   1.1761526e+00
   9.0960169e+01   1.1853618e+00
   9.1006186e+01   1.1844752e+00
   9.1051959e+01   1.1736970e+00
   9.1097568e+01   1.1532356e+00
   9.1143084e+01   1.1233082e+00
   9.1188575e+01   1.0841449e+00
   9.1234106e+01   1.0359903e+00
   9.1279742e+01   9.7910512e-01
   9.1325549e+01   9.1376711e-01
   9.1371595e+01   8.4027089e-01
   9.1417954e+01   7.5892764e-01
   9.1464706e+01   6.7006395e-01
   9.1511939e+01   5.7401980e-01
   9.1559757e+01   4.7114523e-01
   9.1607852e+01   3.6277892e-01
   9.1655648e+01   2.5108457e-01
   9.1703230e+01   1.3680308e-01
   9.1750683e+01   2.0652577e-02
   9.1759055e+01   2.2322040e-12
   9.1759055e+01  -1.3215123e-14
   9.1806457e+01  -1.1740447e-01
   9.1851611e+01  -2.2928121e-01
   9.1896993e+01  -3.4079455e-01
   9.1942657e+01  -4.5112441e-01
   9.1988679e+01  -5.5947937e-01
   9.2035141e+01  -6.6505905e-01
   9.2082137e+01  -7.6705003e-01
   9.2129778e+01  -8.6462001e-01
   9.2178194e+01  -9.5690975e-01
   9.2227548e+01  -1.0430212e+00
   9.2278048e+01  -1.1219996e+00
   9.2328487e+01  -1.1909299e+00
   9.2377738e+01  -1.2480308e+00
   9.2426037e+01  -1.2937559e+00
   9.2473593e+01  -1.3284763e+00
   9.2520567e+01  -1.3524766e+00
   9.2567084e+01  -1.3659952e+00
   9.2613251e+01  -1.3692482e+00
   9.2659157e+01  -1.3624436e+00
   9.2704883e+01  -1.3457910e+00
   9.2750502e+01  -1.3195068e+00
   9.2796083e+01  -1.2838184e+00
   9.2841692e+01  -1.2389667e+00
   9.2887393e+01  -1.1852080e+00
   9.2933254e+01  -1.1228140e+00
   9.2979341e+01  -1.0520730e+00
   9.3025729e+01  -9.7328900e-01
   9.3072495e+01  -8.8678054e-01
   9.3119727e+01  -7.9287907e-01
   9.3167526e+01  -6.9192545e-01
   9.3215779e+01  -5.8478758e-01
   9.3263716e+01  -4.7400650e-01
   9.3311423e+01  -3.6033004e-01
   9.3358986e+01  -2.4447638e-01
   9.3406484e+01  -1.2715741e-01
   9.3453993e+01  -9.0813477e-03
   9.3457645e+01  -2.2064520e-12
   9.3457645e+01   5.4987265e-14
   9.3505239e+01   1.1804189e-01
   9.3550638e+01   2.2942657e-01
   9.3596371e+01   3.3947173e-01
   9.3642492e+01   4.4733360e-01
   9.3689089e+01   5.5221140e-01
   9.3736261e+01   6.5328962e-01
   9.3784126e+01   7.4973222e-01
   9.3832825e+01   8.4067370e-01
   9.3882536e+01   9.2520583e-01
   9.3933492e+01   1.0023570e+00
   9.3983353e+01   1.0678546e+00
   9.4032113e+01   1.1217906e+00
   9.4080016e+01   1.1646053e+00
   9.4127248e+01   1.1966278e+00
   9.4173953e+01   1.2181197e+00
   9.4220247e+01   1.2293082e+00
   9.4266229e+01   1.2304051e+00
   9.4311984e+01   1.2216191e+00
   9.4357590e+01   1.2031632e+00
   9.4403116e+01   1.1752597e+00
   9.4448631e+01   1.1381435e+00
   9.4494199e+01   1.0920642e+00
   9.4539885e+01   1.0372876e+00
   9.4585757e+01   9.7409611e-01
   9.4631883e+01   9.0278918e-01
   9.4678337e+01   8.2368254e-01
   9.4725202e+01   7.3710712e-01
   9.4772570e+01   6.4340689e-01
   9.4820545e+01   5.4293533e-01
   9.4868598e+01   4.3752117e-01
   9.4916367e+01   3.2884362e-01
   9.4963942e+01   2.1763978e-01
   9.5011403e+01   1.0462936e-01
   9.5054900e+01   3.4194869e-13
   9.5054900e+01  -1.8513940e-12
   9.5102325e+01  -1.1436370e-01
   9.5147575e+01  -2.2281281e-01
   9.5193107e+01  -3.3032551e-01
   9.5238979e+01  -4.3606754e-01
   9.5285270e+01  -5.3923859e-01
   9.5332071e+01  -6.3902581e-01
   9.5379488e+01  -7.3459865e-01
   9.5427647e+01  -8.2510118e-01
   9.5476700e+01  -9.0964099e-01
   9.5526843e+01  -9.8727245e-01
   9.5577519e+01  -1.0559477e+00
   9.5626955e+01  -1.1128326e+00
   9.5675383e+01  -1.1583698e+00
   9.5723027e+01  -1.1929440e+00
   9.5770056e+01  -1.2168449e+00
   9.5816601e+01  -1.2303115e+00
   9.5862773e+01  -1.2335579e+00
   9.5908665e+01  -1.2267891e+00
   9.5954358e+01  -1.2102108e+00
   9.5999928e+01  -1.1840355e+00
   9.6045443e+01  -1.1484868e+00
   9.6090969e+01  -1.1038021e+00
   9.6136572e+01  -1.0502339e+00
   9.6182317e+01  -9.8805137e-01
   9.6228270e+01  -9.1754039e-01
   9.6274504e+01  -8.3900337e-01
   9.6321095e+01  -7.5275840e-01
   9.6368127e+01  -6.5913762e-01
   9.6415698e+01  -5.5848440e-01
   9.6463918e+01  -4.5114887e-01
   9.6511855e+01  -3.3999974e-01
   9.6559540e+01  -2.2591157e-01
   9.6607060e+01  -1.0960550e-01
   9.6651207e+01  -1.2698176e-14
   9.6651207e+01   2.3620828e-12
   9.6698642e+01   1.1856305e-01
   9.6743832e+01   2.3132338e-01
   9.6789268e+01   3.4354734e-01
   9.6835006e+01   4.5441110e-01
   9.6881123e+01   5.6312275e-01
   9.6927702e+01   6.6888058e-01
   9.6974843e+01   7.7086890e-01
   9.7022660e+01   8.6825180e-01
   9.7071291e+01   9.6016445e-01
   9.7120909e+01   1.0457003e+00
   9.7171736e+01   1.1238911e+00
   9.7221830e+01   1.1909101e+00
   9.7270794e+01   1.2462067e+00
   9.7318867e+01   1.2902308e+00
   9.7366244e+01   1.3233284e+00
   9.7413074e+01   1.3457710e+00
   9.7459478e+01   1.3577910e+00
   9.7505557e+01   1.3596024e+00
   9.7551397e+01   1.3514142e+00
   9.7597077e+01   1.3334382e+00
   9.7642668e+01   1.3058943e+00
   9.7688239e+01   1.2690142e+00
   9.7733855e+01   1.2230436e+00
   9.7779580e+01   1.1682436e+00
   9.7825483e+01   1.1048915e+00
   9.7871630e+01   1.0332806e+00
   9.7918098e+01   9.5372020e-01
   9.7964966e+01   8.6653392e-01
   9.8012325e+01   7.7205768e-01
   9.8060279e+01   6.7063611e-01
   9.8108431e+01   5.6379628e-01
   9.8156289e+01   4.5350153e-01
   9.8203941e+01   3.4049107e-01
   9.8251470e+01   2.2548265e-01
   9.8298953e+01   1.0918832e-01
   9.8343343e+01   2.1624924e-12
   9.8343343e+01  -7.4246165e-14
   9.8390856e+01  -1.1650434e-01
   9.8436266e+01  -2.2654588e-01
   9.8482016e+01  -3.3516564e-01
   9.8528161e+01  -4.4151889e-01
   9.8574790e+01  -5.4480205e-01
   9.8622004e+01  -6.4419605e-01
   9.8669921e+01  -7.3886019e-01
   9.8718686e+01  -8.2792279e-01
   9.8768482e+01  -9.1046706e-01
   9.8819466e+01  -9.8540033e-01
   9.8869201e+01  -1.0484812e+00
   9.8917858e+01  -1.1000770e+00
   9.8965676e+01  -1.1406162e+00
   9.9012837e+01  -1.1704158e+00
   9.9059483e+01  -1.1897301e+00
   9.9105728e+01  -1.1987820e+00
   9.9151669e+01  -1.1977809e+00
   9.9197390e+01  -1.1869345e+00
   9.9242968e+01  -1.1664554e+00
   9.9288472e+01  -1.1365662e+00
   9.9333971e+01  -1.0975025e+00
   9.9379528e+01  -1.0495151e+00
   9.9425209e+01  -9.9287086e-01
   9.9471081e+01  -9.2785387e-01
   9.9517213e+01  -8.5476502e-01
   9.9563680e+01  -7.7392164e-01
   9.9610564e+01  -6.8565617e-01
   9.9657958e+01  -5.9031395e-01
   9.9705970e+01  -4.8824950e-01
   9.9753975e+01  -3.8152165e-01
   9.9801706e+01  -2.7163471e-01
   9.9849248e+01  -1.5932226e-01
   9.9896683e+01  -4.5303087e-02
   9.9915388e+01  -1.3419821e-14
   9.9915388e+01   2.1924823e-12
   9.9962794e+01   1.1515068e-01
   1.0000000e+02   2.0530979e-01


==> figuresAndData/limitCycle_sixthOrderNumeratorS4_startingAtAll0pt1s.csv <==
   0.0000000e+00   1.0000000e-01
   3.1554436e-30   1.0000000e-01
   2.0095091e-04   9.9999972e-02
   1.2057055e-03   9.9998983e-02
   6.2294784e-03   9.9972884e-02
   1.7262091e-02   9.9792463e-02
   2.9425356e-02   9.9399167e-02
   4.2652466e-02   9.8742792e-02
   5.5956248e-02   9.7845442e-02
   6.9348206e-02   9.6705385e-02
   8.2830933e-02   9.5321336e-02
   9.6407180e-02   9.3692086e-02
   1.1007978e-01   9.1816518e-02
   1.2385164e-01   8.9693610e-02
   1.3772578e-01   8.7322444e-02
   1.5170531e-01   8.4702219e-02
   1.6579345e-01   8.1832253e-02
   1.7999351e-01   7.8711996e-02
   1.9447651e-01   7.5300269e-02
   2.0943502e-01   7.1540067e-02
   2.2486445e-01   6.7417189e-02
   2.4076327e-01   6.2917737e-02
   2.5713070e-01   5.8028741e-02
   2.7396677e-01   5.2738257e-02
   2.9127231e-01   4.7035473e-02
   3.0904901e-01   4.0910829e-02
   3.2729939e-01   3.4356134e-02
   3.4602689e-01   2.7364695e-02
   3.6523592e-01   1.9931450e-02
   3.8493187e-01   1.2053113e-02
   4.0484629e-01   3.8432927e-03
   4.1398341e-01   1.7195446e-15
   4.1398341e-01   2.1770780e-16
   4.3410296e-01  -8.2174726e-03
   4.5453839e-01  -1.5955009e-02
   4.7520092e-01  -2.3150530e-02
   4.9610235e-01  -2.9783790e-02
   5.1725344e-01  -3.5833604e-02
   5.3866562e-01  -4.1278475e-02
   5.6035094e-01  -4.6096597e-02
   5.8232222e-01  -5.0265868e-02
   6.0459308e-01  -5.3763904e-02
   6.2717805e-01  -5.6568061e-02
   6.5009267e-01  -5.8655452e-02
   6.7335362e-01  -6.0002971e-02
   6.9697885e-01  -6.0587322e-02
   7.2098774e-01  -6.0385043e-02
   7.4540128e-01  -5.9372542e-02
   7.7024231e-01  -5.7526135e-02
   7.9553575e-01  -5.4822079e-02
   8.2130897e-01  -5.1236617e-02
   8.4759209e-01  -4.6746021e-02
   8.7441850e-01  -4.1326635e-02
   9.0182541e-01  -3.4954914e-02
   9.2985453e-01  -2.7607456e-02
   9.5855302e-01  -1.9261026e-02
   9.8797458e-01  -9.8925442e-03
   1.0167208e+00  -4.8034493e-15
   1.0167208e+00   2.6367797e-16
   1.0469272e+00   1.0217745e-02
   1.0788948e+00   1.9846290e-02
   1.1112922e+00   2.8356739e-02
   1.1438037e+00   3.5635904e-02
   1.1764195e+00   4.1675897e-02
   1.2091355e+00   4.6476905e-02
   1.2419775e+00   5.0048308e-02
   1.2749727e+00   5.2401580e-02
   1.3081498e+00   5.3550246e-02
   1.3415399e+00   5.3509834e-02
   1.3751768e+00   5.2297807e-02
   1.4090977e+00   4.9933463e-02
   1.4433443e+00   4.6437791e-02
   1.4779642e+00   4.1833274e-02
   1.5130119e+00   3.6143592e-02
   1.5478320e+00   2.9539235e-02
   1.5824255e+00   2.2114336e-02
   1.6168343e+00   1.3953264e-02
   1.6510959e+00   5.1380324e-03
   1.6700346e+00   6.5659284e-16
   1.6700346e+00  -3.2630149e-15
   1.7041837e+00  -8.5347178e-03
   1.7355816e+00  -1.4815859e-02
   1.7672723e+00  -1.9641909e-02
   1.7992927e+00  -2.2987963e-02
   1.8316813e+00  -2.4829178e-02
   1.8644726e+00  -2.5141063e-02
   1.8976982e+00  -2.3901111e-02
   1.9313870e+00  -2.1090283e-02
   1.9655670e+00  -1.6694342e-02
   2.0002654e+00  -1.0705016e-02
   2.0346407e+00  -3.3256533e-03
   2.0483432e+00  -6.8976942e-15
   2.0483432e+00   2.2204460e-16
   2.0483432e+00   7.3410639e-15
   2.0823355e+00   8.0091551e-03
   2.1163277e+00   1.5009862e-02
   2.1544480e+00   2.1669531e-02
   2.1928339e+00   2.7119568e-02
   2.2315265e+00   3.1362761e-02
   2.2705550e+00   3.4404600e-02
   2.3099552e+00   3.6256209e-02
   2.3486867e+00   3.6930829e-02
   2.3868485e+00   3.6537701e-02
   2.4245425e+00   3.5175175e-02
   2.4618510e+00   3.2932799e-02
   2.4988424e+00   2.9893907e-02
   2.5355749e+00   2.6137347e-02
   2.5720993e+00   2.1738672e-02
   2.6084611e+00   1.6770982e-02
   2.6447014e+00   1.1305545e-02
   2.6808583e+00   5.4122658e-03
   2.7122227e+00   5.2293239e-15
   2.7122227e+00   2.1250363e-16
   2.7483324e+00  -5.2233537e-03
   2.7830610e+00  -8.0984688e-03
   2.8180938e+00  -8.9002697e-03
   2.8534613e+00  -7.6190396e-03
   2.8885752e+00  -4.3265404e-03
   2.9183935e+00   1.9602375e-16
   2.9183935e+00   4.9743196e-15
   2.9528393e+00   5.5109565e-03
   2.9872850e+00   1.0467367e-02
   3.0321296e+00   1.6106248e-02
   3.0762968e+00   2.0786553e-02
   3.1196208e+00   2.4568730e-02
   3.1622685e+00   2.7546867e-02
   3.2043754e+00   2.9802690e-02
   3.2460489e+00   3.1408982e-02
   3.2873774e+00   3.2432425e-02
   3.3284361e+00   3.2935410e-02
   3.3692906e+00   3.2977237e-02
   3.4099998e+00   3.2614949e-02
   3.4506179e+00   3.1903929e-02
   3.4911957e+00   3.0898337e-02
   3.5317820e+00   2.9651452e-02
   3.5724249e+00   2.8215946e-02
   3.6131722e+00   2.6644113e-02
   3.6540730e+00   2.4988076e-02
   3.6951784e+00   2.3299993e-02
   3.7365428e+00   2.1632267e-02
   3.7782249e+00   2.0037789e-02
   3.8202901e+00   1.8570225e-02
   3.8628120e+00   1.7284393e-02
   3.9058757e+00   1.6236764e-02
   3.9495818e+00   1.5486153e-02
   3.9940529e+00   1.5094747e-02
   4.0394423e+00   1.5129639e-02
   4.0859497e+00   1.5665302e-02
   4.1338469e+00   1.6787790e-02
   4.1830699e+00   1.8582650e-02
   4.2319038e+00   2.1035904e-02
   4.2804434e+00   2.4159687e-02
   4.3287932e+00   2.7963079e-02
   4.3770482e+00   3.2451462e-02
   4.4252976e+00   3.7626584e-02
   4.4736281e+00   4.3486654e-02
   4.5221268e+00   5.0026446e-02
   4.5707016e+00   5.7209415e-02
   4.6193015e+00   6.4992952e-02
   4.6680071e+00   7.3347833e-02
   4.7155256e+00   8.1984618e-02
   4.7619318e+00   9.0830041e-02
   4.8074703e+00   9.9850974e-02
   4.8523246e+00   1.0901141e-01
   4.8974067e+00   1.1843530e-01
   4.9427994e+00   1.2808200e-01
   4.9885500e+00   1.3789922e-01
   5.0347010e+00   1.4782872e-01
   5.0812923e+00   1.5780647e-01
   5.1283631e+00   1.6776276e-01
   5.1759531e+00   1.7762227e-01
   5.2241039e+00   1.8730407e-01
   5.2728602e+00   1.9672173e-01
   5.3222717e+00   2.0578332e-01
   5.3723943e+00   2.1439131e-01
   5.4232933e+00   2.2244246e-01
   5.4750459e+00   2.2982745e-01
   5.5277456e+00   2.3643028e-01
   5.5815092e+00   2.4212719e-01
   5.6364860e+00   2.4678474e-01
   5.6927757e+00   2.5025171e-01
   5.7491716e+00   2.5233514e-01
   5.8053171e+00   2.5297025e-01
   5.8600389e+00   2.5216564e-01
   5.9136477e+00   2.4998704e-01
   5.9664080e+00   2.4648444e-01
   6.0185188e+00   2.4169854e-01
   6.0701377e+00   2.3566497e-01
   6.1213956e+00   2.2841674e-01
   6.1724055e+00   2.1998565e-01
   6.2232687e+00   2.1040321e-01
   6.2740791e+00   1.9970116e-01
   6.3249267e+00   1.8791182e-01
   6.3759000e+00   1.7506817e-01
   6.4270891e+00   1.6120389e-01
   6.4785884e+00   1.4635318e-01
   6.5304995e+00   1.3055043e-01
   6.5829353e+00   1.1382964e-01
   6.6360247e+00   9.6223510e-02
   6.6899199e+00   7.7761984e-02
   6.7439990e+00   5.8756934e-02
   6.7978148e+00   3.9484484e-02
   6.8514784e+00   2.0027847e-02
   6.9050976e+00   4.6848455e-04
   6.9063806e+00   4.0874422e-16
   6.9063806e+00  -2.0347710e-14
   6.9408666e+00  -1.1411553e-02
   6.9753526e+00  -2.0500423e-02
   7.0100057e+00  -2.7361521e-02
   7.0448286e+00  -3.2041536e-02
   7.0798548e+00  -3.4600362e-02
   7.1151205e+00  -3.5102537e-02
   7.1506651e+00  -3.3617319e-02
   7.1865327e+00  -3.0218693e-02
   7.2227730e+00  -2.4985358e-02
   7.2594429e+00  -1.8000670e-02
   7.2963351e+00  -9.4216409e-03
   7.3313304e+00   6.2450045e-17
   7.3313304e+00   1.6289053e-14
   7.3680781e+00   9.7378748e-03
   7.4048257e+00   1.7913340e-02
   7.4439354e+00   2.4829035e-02
   7.4826990e+00   2.9808280e-02
   7.5211457e+00   3.2857076e-02
   7.5593359e+00   3.3990549e-02
   7.5973230e+00   3.3225726e-02
   7.6351550e+00   3.0582163e-02
   7.6728757e+00   2.6082432e-02
   7.7105261e+00   1.9752439e-02
   7.7481451e+00   1.1621647e-02
   7.7857704e+00   1.7232198e-03
   7.7917180e+00   2.5630539e-16
   7.7917180e+00  -1.6416772e-14
   7.8293866e+00  -1.0495012e-02
   7.8670552e+00  -1.9917557e-02
   7.9088943e+00  -2.9196905e-02
   7.9512039e+00  -3.7396478e-02
   7.9941436e+00  -4.4599427e-02
   8.0369769e+00  -5.0767740e-02
   8.0796524e+00  -5.6014181e-02
   8.1222320e+00  -6.0468323e-02
   8.1647747e+00  -6.4256393e-02
   8.2073367e+00  -6.7502163e-02
   8.2499738e+00  -7.0327748e-02
   8.2927418e+00  -7.2854280e-02
   8.3356981e+00  -7.5202529e-02
   8.3789031e+00  -7.7493510e-02
   8.4224218e+00  -7.9849150e-02
   8.4663256e+00  -8.2393063e-02
   8.5106946e+00  -8.5251525e-02
   8.5556211e+00  -8.8554776e-02
   8.6012141e+00  -9.2438840e-02
   8.6476059e+00  -9.7048184e-02
   8.6949626e+00  -1.0253981e-01
   8.7422129e+00  -1.0890333e-01
   8.7883147e+00  -1.1603970e-01
   8.8334917e+00  -1.2398134e-01
   8.8779407e+00  -1.3275584e-01
   8.9218107e+00  -1.4238173e-01
   8.9652192e+00  -1.5286972e-01
   9.0082627e+00  -1.6422355e-01
   9.0513397e+00  -1.7653455e-01
   9.0948527e+00  -1.8991985e-01
   9.1388398e+00  -2.0439653e-01
   9.1833354e+00  -2.1997124e-01
   9.2283742e+00  -2.3664026e-01
   9.2739921e+00  -2.5438870e-01
   9.3202279e+00  -2.7318978e-01
   9.3671241e+00  -2.9300408e-01
   9.4147288e+00  -3.1377890e-01
   9.4630976e+00  -3.3544766e-01
   9.5122960e+00  -3.5792924e-01
   9.5621506e+00  -3.8101036e-01
   9.6120913e+00  -4.0426777e-01
   9.6621960e+00  -4.2756377e-01
   9.7125422e+00  -4.5075121e-01
   9.7632004e+00  -4.7366915e-01
   9.8142369e+00  -4.9614328e-01
   9.8657166e+00  -5.1798636e-01
   9.9177052e+00  -5.3899843e-01
   9.9702721e+00  -5.5896687e-01
   1.0023493e+01  -5.7766622e-01
   1.0077451e+01  -5.9485766e-01
   1.0132245e+01  -6.1028795e-01
   1.0187991e+01  -6.2368746e-01
   1.0244833e+01  -6.3476683e-01
   1.0302954e+01  -6.4321111e-01
   1.0361580e+01  -6.4860433e-01
   1.0419237e+01  -6.5070803e-01
   1.0476056e+01  -6.4956917e-01
   1.0531470e+01  -6.4531336e-01
   1.0585805e+01  -6.3808090e-01
   1.0639318e+01  -6.2797897e-01
   1.0692207e+01  -6.1509648e-01
   1.0744628e+01  -5.9951233e-01
   1.0796712e+01  -5.8130005e-01
   1.0848575e+01  -5.6053062e-01
   1.0900319e+01  -5.3727417e-01
   1.0952043e+01  -5.1160105e-01
   1.1003839e+01  -4.8358231e-01
   1.1055802e+01  -4.5328990e-01
   1.1108027e+01  -4.2079642e-01
   1.1160617e+01  -3.8617452e-01
   1.1213684e+01  -3.4949584e-01
   1.1267353e+01  -3.1082915e-01
   1.1321770e+01  -2.7023762e-01
   1.1377111e+01  -2.2777418e-01
   1.1433597e+01  -1.8347409e-01
   1.1489948e+01  -1.3859476e-01
   1.1546202e+01  -9.3397117e-02
   1.1602478e+01  -4.8070489e-02
   1.1658893e+01  -2.8035243e-03
   1.1662402e+01  -2.1684043e-16
   1.1662402e+01   9.0585092e-14
   1.1702751e+01   3.0484668e-02
   1.1743100e+01   5.7516516e-02
   1.1783575e+01   8.1227967e-02
   1.1824208e+01   1.0168814e-01
   1.1865046e+01   1.1898519e-01
   1.1906143e+01   1.3321571e-01
   1.1947555e+01   1.4448497e-01
   1.1989344e+01   1.5290720e-01
   1.2031580e+01   1.5860584e-01
   1.2074345e+01   1.6171379e-01
   1.2117735e+01   1.6237369e-01
   1.2161865e+01   1.6073815e-01
   1.2206340e+01   1.5702648e-01
   1.2250712e+01   1.5156133e-01
   1.2295042e+01   1.4465189e-01
   1.2339393e+01   1.3660158e-01
   1.2383828e+01   1.2770998e-01
   1.2428408e+01   1.1827442e-01
   1.2473198e+01   1.0859145e-01
   1.2518265e+01   9.8958214e-02
   1.2563682e+01   8.9674070e-02
   1.2609531e+01   8.1042427e-02
   1.2655903e+01   7.3373122e-02
   1.2702905e+01   6.6985611e-02
   1.2750665e+01   6.2213494e-02
   1.2799341e+01   5.9411261e-02
   1.2848041e+01   5.8946622e-02
   1.2895368e+01   6.0952312e-02
   1.2941601e+01   6.5423191e-02
   1.2986984e+01   7.2360482e-02
   1.3031695e+01   8.1765537e-02
   1.3075872e+01   9.3635340e-02
   1.3119625e+01   1.0796031e-01
   1.3163045e+01   1.2472318e-01
   1.3206211e+01   1.4389840e-01
   1.3249193e+01   1.6545180e-01
   1.3292055e+01   1.8934047e-01
   1.3334855e+01   2.1551270e-01
   1.3377650e+01   2.4390793e-01
   1.3420495e+01   2.7445680e-01
   1.3464143e+01   3.0762733e-01
   1.3508617e+01   3.4339298e-01
   1.3553946e+01   3.8170161e-01
   1.3600167e+01   4.2247504e-01
   1.3647330e+01   4.6560809e-01
   1.3695499e+01   5.1096801e-01
   1.3743488e+01   5.5716415e-01
   1.3791078e+01   6.0365066e-01
   1.3838370e+01   6.5018742e-01
   1.3885456e+01   6.9653312e-01
   1.3933061e+01   7.4306690e-01
   1.3981237e+01   7.8947989e-01
   1.4030029e+01   8.3542780e-01
   1.4079484e+01   8.8054159e-01
   1.4129657e+01   9.2442745e-01
   1.4180609e+01   9.6666652e-01
   1.4232412e+01   1.0068142e+00
   1.4285153e+01   1.0443987e+00
   1.4338938e+01   1.0789181e+00
   1.4393901e+01   1.1098360e+00
   1.4450212e+01   1.1365729e+00
   1.4508103e+01   1.1584919e+00
   1.4565789e+01   1.1744060e+00
   1.4621708e+01   1.1839416e+00
   1.4676265e+01   1.1874806e+00
   1.4729799e+01   1.1853034e+00
   1.4782554e+01   1.1776198e+00
   1.4834715e+01   1.1646006e+00
   1.4886430e+01   1.1463952e+00
   1.4937826e+01   1.1231416e+00
   1.4989012e+01   1.0949723e+00
   1.5040089e+01   1.0620181e+00
   1.5091149e+01   1.0244102e+00
   1.5142284e+01   9.8228169e-01
   1.5193584e+01   9.3576789e-01
   1.5245141e+01   8.8500638e-01
   1.5297056e+01   8.3013609e-01
   1.5349434e+01   7.7129565e-01
   1.5402399e+01   7.0862062e-01
   1.5456089e+01   6.4223904e-01
   1.5510674e+01   5.7226422e-01
   1.5566167e+01   4.9904385e-01
   1.5621437e+01   4.2454131e-01
   1.5676596e+01   3.4913185e-01
   1.5731761e+01   2.7317582e-01
   1.5787043e+01   1.9703108e-01
   1.5842555e+01   1.2105337e-01
   1.5898416e+01   4.5596611e-02
   1.5932696e+01   1.4886703e-13
   1.5932696e+01  -1.2698176e-15
   1.5989032e+01  -7.0307909e-02
   1.6034166e+01  -1.2069446e-01
   1.6079258e+01  -1.6576375e-01
   1.6124394e+01  -2.0564989e-01
   1.6169636e+01  -2.4047198e-01
   1.6215048e+01  -2.7036003e-01
   1.6260696e+01  -2.9545582e-01
   1.6306653e+01  -3.1591350e-01
   1.6352994e+01  -3.3190019e-01
   1.6399806e+01  -3.4359632e-01
   1.6447188e+01  -3.5119599e-01
   1.6495256e+01  -3.5490717e-01
   1.6544148e+01  -3.5495179e-01
   1.6593529e+01  -3.5161621e-01
   1.6642751e+01  -3.4536881e-01
   1.6691901e+01  -3.3668939e-01
   1.6741063e+01  -3.2604430e-01
   1.6790322e+01  -3.1389042e-01
   1.6839761e+01  -3.0067828e-01
   1.6889467e+01  -2.8685474e-01
   1.6939532e+01  -2.7286551e-01
   1.6990056e+01  -2.5915792e-01
   1.7041154e+01  -2.4618418e-01
   1.7092957e+01  -2.3440554e-01
   1.7145624e+01  -2.2429821e-01
   1.7199351e+01  -2.1636218e-01
   1.7254138e+01  -2.1115200e-01
   1.7307214e+01  -2.0922850e-01
   1.7358924e+01  -2.1058733e-01
   1.7409604e+01  -2.1522534e-01
   1.7459494e+01  -2.2314174e-01
   1.7508774e+01  -2.3432891e-01
   1.7557587e+01  -2.4876806e-01
   1.7606050e+01  -2.6642709e-01
   1.7654266e+01  -2.8725956e-01
   1.7702325e+01  -3.1120419e-01
   1.7750312e+01  -3.3818458e-01
   1.7798305e+01  -3.6810917e-01
   1.7846381e+01  -4.0087122e-01
   1.7894619e+01  -4.3634883e-01
   1.7943100e+01  -4.7440506e-01
   1.7991907e+01  -5.1488799e-01
   1.8041135e+01  -5.5763092e-01
   1.8090887e+01  -6.0245265e-01
   1.8141284e+01  -6.4915801e-01
   1.8192467e+01  -6.9753877e-01
   1.8244613e+01  -7.4737543e-01
   1.8296990e+01  -7.9752838e-01
   1.8349219e+01  -8.4716554e-01
   1.8401405e+01  -8.9591463e-01
   1.8453649e+01  -9.4339849e-01
   1.8506051e+01  -9.8923168e-01
   1.8558716e+01  -1.0330191e+00
   1.8611752e+01  -1.0743539e+00
   1.8665278e+01  -1.1128147e+00
   1.8719430e+01  -1.1479609e+00
   1.8774365e+01  -1.1793269e+00
   1.8830275e+01  -1.2064119e+00
   1.8887581e+01  -1.2287266e+00
   1.8945590e+01  -1.2453502e+00
   1.9001704e+01  -1.2554423e+00
   1.9056334e+01  -1.2594047e+00
   1.9109858e+01  -1.2575370e+00
   1.9162539e+01  -1.2500565e+00
   1.9214578e+01  -1.2371373e+00
   1.9266131e+01  -1.2189293e+00
   1.9317328e+01  -1.1955705e+00
   1.9368284e+01  -1.1671928e+00
   1.9419098e+01  -1.1339268e+00
   1.9469866e+01  -1.0959042e+00
   1.9520677e+01  -1.0532590e+00
   1.9571620e+01  -1.0061284e+00
   1.9622787e+01  -9.5465279e-01
   1.9674272e+01  -8.9897526e-01
   1.9726178e+01  -8.3924012e-01
   1.9778620e+01  -7.7559057e-01
   1.9831728e+01  -7.0816499e-01
   1.9885658e+01  -6.3709090e-01
   1.9940601e+01  -5.6247518e-01
   1.9995919e+01  -4.8562168e-01
   2.0051082e+01  -4.0779127e-01
   2.0106205e+01  -3.2936670e-01
   2.0161401e+01  -2.5072382e-01
   2.0216784e+01  -1.7223686e-01
   2.0272470e+01  -9.4278690e-02
   2.0328581e+01  -1.7221136e-02
   2.0341312e+01  -3.0606073e-13
   2.0341312e+01   5.4470317e-16
   2.0386631e+01   5.8352573e-02
   2.0431950e+01   1.1116297e-01
   2.0477203e+01   1.5836091e-01
   2.0522466e+01   2.0006911e-01
   2.0567800e+01   2.3640936e-01
   2.0613270e+01   2.6751364e-01
   2.0658941e+01   2.9352525e-01
   2.0704883e+01   3.1459954e-01
   2.0751170e+01   3.3090446e-01
   2.0797883e+01   3.4262106e-01
   2.0845114e+01   3.4994372e-01
   2.0892971e+01   3.5308033e-01
   2.0941581e+01   3.5225219e-01
   2.0991100e+01   3.4769366e-01
   2.1040760e+01   3.3983322e-01
   2.1090303e+01   3.2920335e-01
   2.1139816e+01   3.1630103e-01
   2.1189386e+01   3.0161130e-01
   2.1239097e+01   2.8561096e-01
   2.1289034e+01   2.6877162e-01
   2.1339291e+01   2.5156236e-01
   2.1389963e+01   2.3445249e-01
   2.1441162e+01   2.1791463e-01
   2.1493011e+01   2.0242857e-01
   2.1545659e+01   1.8848648e-01
   2.1599287e+01   1.7660042e-01
   2.1654123e+01   1.6731410e-01
   2.1708078e+01   1.6140473e-01
   2.1760509e+01   1.5905255e-01
   2.1811773e+01   1.6023441e-01
   2.1862148e+01   1.6493727e-01
   2.1911839e+01   1.7314864e-01
   2.1961001e+01   1.8484874e-01
   2.2009765e+01   2.0000666e-01
   2.2058239e+01   2.1857836e-01
   2.2106518e+01   2.4050565e-01
   2.2154689e+01   2.6571561e-01
   2.2202835e+01   2.9412036e-01
   2.2251034e+01   3.2561694e-01
   2.2299363e+01   3.6008729e-01
   2.2347903e+01   3.9739835e-01
   2.2396736e+01   4.3740212e-01
   2.2445955e+01   4.7993595e-01
   2.2495658e+01   5.2482281e-01
   2.2545959e+01   5.7187194e-01
   2.2596992e+01   6.2087978e-01
   2.2648920e+01   6.7163180e-01
   2.2701792e+01   7.2375279e-01
   2.2754476e+01   7.7564917e-01
   2.2807075e+01   8.2692849e-01
   2.2859696e+01   8.7719979e-01
   2.2912440e+01   9.2606474e-01
   2.2965411e+01   9.7311641e-01
   2.3018719e+01   1.0179374e+00
   2.3072482e+01   1.0600975e+00
   2.3126831e+01   1.0991495e+00
   2.3181918e+01   1.1346243e+00
   2.3237925e+01   1.1660221e+00
   2.3295080e+01   1.1928000e+00
   2.3353584e+01   1.2143208e+00
   2.3410041e+01   1.2291276e+00
   2.3464883e+01   1.2376703e+00
   2.3518529e+01   1.2402922e+00
   2.3571270e+01   1.2372345e+00
   2.3623319e+01   1.2286834e+00
   2.3674842e+01   1.2147960e+00
   2.3725975e+01   1.1957134e+00
   2.3776836e+01   1.1715694e+00
   2.3827527e+01   1.1424950e+00
   2.3878143e+01   1.1086213e+00
   2.3928775e+01   1.0700820e+00
   2.3979512e+01   1.0270136e+00
   2.4030442e+01   9.7955644e-01
   2.4081659e+01   9.2785383e-01
   2.4133261e+01   8.7205134e-01
   2.4185357e+01   8.1229486e-01
   2.4238073e+01   7.4872754e-01
   2.4291552e+01   6.8148496e-01
   2.4345972e+01   6.1068716e-01
   2.4401218e+01   5.3687791e-01
   2.4456271e+01   4.6191484e-01
   2.4511245e+01   3.8618992e-01
   2.4566254e+01   3.1008274e-01
   2.4621409e+01   2.3397080e-01
   2.4676824e+01   1.5823005e-01
   2.4732620e+01   8.3235224e-02
   2.4788926e+01   9.3602947e-03
   2.4796181e+01   1.4120649e-15
   2.4796181e+01  -2.9133987e-13
   2.4841245e+01  -5.5219530e-02
   2.4886309e+01  -1.0481520e-01
   2.4931312e+01  -1.4873389e-01
   2.4976327e+01  -1.8709966e-01
   2.5021416e+01  -2.2003645e-01
   2.5066642e+01  -2.4767864e-01
   2.5112070e+01  -2.7017203e-01
   2.5157767e+01  -2.8767451e-01
   2.5203807e+01  -3.0035661e-01
   2.5250271e+01  -3.0840184e-01
   2.5297249e+01  -3.1200686e-01
   2.5344847e+01  -3.1138153e-01
   2.5393190e+01  -3.0674859e-01
   2.5442432e+01  -2.9834295e-01
   2.5491808e+01  -2.8666608e-01
   2.5541068e+01  -2.7227993e-01
   2.5590297e+01  -2.5568547e-01
   2.5639581e+01  -2.3737228e-01
   2.5689003e+01  -2.1782226e-01
   2.5738646e+01  -1.9751258e-01
   2.5788601e+01  -1.7691829e-01
   2.5838963e+01  -1.5651505e-01
   2.5889840e+01  -1.3678213e-01
   2.5941353e+01  -1.1820625e-01
   2.5993647e+01  -1.0128670e-01
   2.6046895e+01  -8.6542708e-02
   2.6101322e+01  -7.4524874e-02
   2.6155101e+01  -6.6090973e-02
   2.6207345e+01  -6.1508633e-02
   2.6258406e+01  -6.0730285e-02
   2.6308566e+01  -6.3724573e-02
   2.6358031e+01  -7.0466863e-02
   2.6406958e+01  -8.0929063e-02
   2.6455478e+01  -9.5074436e-02
   2.6503698e+01  -1.1285487e-01
   2.6551714e+01  -1.3420936e-01
   2.6599611e+01  -1.5906320e-01
   2.6647472e+01  -1.8732749e-01
   2.6695373e+01  -2.1889896e-01
   2.6743390e+01  -2.5365983e-01
   2.6791601e+01  -2.9147792e-01
   2.6840088e+01  -3.3220671e-01
   2.6888938e+01  -3.7568563e-01
   2.6938247e+01  -4.2174043e-01
   2.6988124e+01  -4.7018392e-01
   2.7038695e+01  -5.2081705e-01
   2.7090114e+01  -5.7343086e-01
   2.7142569e+01  -6.2780998e-01
   2.7194963e+01  -6.8234029e-01
   2.7247251e+01  -7.3647151e-01
   2.7299536e+01  -7.8980743e-01
   2.7351918e+01  -8.4194614e-01
   2.7404500e+01  -8.9247822e-01
   2.7457387e+01  -9.4098523e-01
   2.7510691e+01  -9.8703740e-01
   2.7564538e+01  -1.0301905e+00
   2.7619069e+01  -1.0699812e+00
   2.7674454e+01  -1.1059204e+00
   2.7730902e+01  -1.1374822e+00
   2.7788681e+01  -1.1640877e+00
   2.7845382e+01  -1.1842476e+00
   2.7900369e+01  -1.1979019e+00
   2.7954061e+01  -1.2054379e+00
   2.8006776e+01  -1.2071324e+00
   2.8058744e+01  -1.2031923e+00
   2.8110141e+01  -1.1937867e+00
   2.8161110e+01  -1.1790642e+00
   2.8211771e+01  -1.1591631e+00
   2.8262230e+01  -1.1342170e+00
   2.8312582e+01  -1.1043589e+00
   2.8362919e+01  -1.0697234e+00
   2.8413326e+01  -1.0304480e+00
   2.8463892e+01  -9.8667381e-01
   2.8514706e+01  -9.3854572e-01
   2.8565862e+01  -8.8621146e-01
   2.8617465e+01  -8.2982040e-01
   2.8669629e+01  -7.6952114e-01
   2.8722488e+01  -7.0545771e-01
   2.8776202e+01  -6.3776332e-01
   2.8830969e+01  -5.6655029e-01
   2.8885794e+01  -4.9356879e-01
   2.8940492e+01  -4.1960502e-01
   2.8995177e+01  -3.4504838e-01
   2.9049957e+01  -2.7028377e-01
   2.9104946e+01  -1.9569416e-01
   2.9160257e+01  -1.2166106e-01
   2.9216013e+01  -4.8565150e-02
   2.9253927e+01  -2.8729796e-13
   2.9253927e+01   8.2572837e-16
   2.9298934e+01   5.4216640e-02
   2.9343940e+01   1.0278927e-01
   2.9388878e+01   1.4565568e-01
   2.9433820e+01   1.8293848e-01
   2.9478829e+01   2.1475985e-01
   2.9523966e+01   2.4125231e-01
   2.9569296e+01   2.6255974e-01
   2.9614885e+01   2.7883801e-01
   2.9660807e+01   2.9025549e-01
   2.9707140e+01   2.9699339e-01
   2.9753974e+01   2.9924586e-01
   2.9801410e+01   2.9721995e-01
   2.9849571e+01   2.9113525e-01
   2.9898606e+01   2.8122301e-01
   2.9947927e+01   2.6795648e-01
   2.9997120e+01   2.5193690e-01
   3.0046272e+01   2.3366701e-01
   3.0095466e+01   2.1363764e-01
   3.0144785e+01   1.9233181e-01
   3.0194314e+01   1.7022754e-01
   3.0244139e+01   1.4780053e-01
   3.0294356e+01   1.2552673e-01
   3.0345069e+01   1.0388529e-01
   3.0396397e+01   8.3362157e-02
   3.0448478e+01   6.4454853e-02
   3.0501484e+01   4.7679367e-02
   3.0555624e+01   3.3580574e-02
   3.0609594e+01   2.3003591e-02
   3.0661978e+01   1.6407501e-02
   3.0713128e+01   1.3730413e-02
   3.0763341e+01   1.4928086e-02
   3.0812830e+01   1.9968429e-02
   3.0861760e+01   2.8819035e-02
   3.0910263e+01   4.1440762e-02
   3.0958451e+01   5.7784327e-02
   3.1006419e+01   7.7788416e-02
   3.1054255e+01   1.0137860e-01
   3.1102040e+01   1.2846675e-01
   3.1149852e+01   1.5895068e-01
   3.1197766e+01   1.9271402e-01
   3.1245859e+01   2.2962620e-01
   3.1294212e+01   2.6954253e-01
   3.1342910e+01   3.1230445e-01
   3.1392047e+01   3.5773988e-01
   3.1441727e+01   4.0566387e-01
   3.1492075e+01   4.5587967e-01
   3.1543235e+01   5.0818053e-01
   3.1595388e+01   5.6235294e-01
   3.1647729e+01   6.1709543e-01
   3.1699944e+01   6.7157795e-01
   3.1752135e+01   7.2540162e-01
   3.1804404e+01   7.7816387e-01
   3.1856852e+01   8.2945527e-01
   3.1909580e+01   8.7885807e-01
   3.1962701e+01   9.2594418e-01
   3.2016335e+01   9.7027218e-01
   3.2070619e+01   1.0113832e+00
   3.2125716e+01   1.0487949e+00
   3.2181824e+01   1.0819917e+00
   3.2239193e+01   1.1104104e+00
   3.2296236e+01   1.1327679e+00
   3.2351482e+01   1.1485266e+00
   3.2405349e+01   1.1580955e+00
   3.2458181e+01   1.1617739e+00
   3.2510223e+01   1.1597808e+00
   3.2561658e+01   1.1522919e+00
   3.2612637e+01   1.1394597e+00
   3.2663283e+01   1.1214240e+00
   3.2713703e+01   1.0983195e+00
   3.2763996e+01   1.0702794e+00
   3.2814252e+01   1.0374381e+00
   3.2864559e+01   9.9993327e-01
   3.2915003e+01   9.5790592e-01
   3.2965673e+01   9.1150115e-01
   3.3016661e+01   8.6086745e-01
   3.3068068e+01   8.0615566e-01
   3.3120005e+01   7.4751691e-01
   3.3172601e+01   6.8509934e-01
   3.3226007e+01   6.1904273e-01
   3.3280410e+01   5.4946984e-01
   3.3335204e+01   4.7758675e-01
   3.3389843e+01   4.0463174e-01
   3.3444440e+01   3.3100005e-01
   3.3499105e+01   2.5707952e-01
   3.3553949e+01   1.8325599e-01
   3.3609084e+01   1.0991396e-01
   3.3664631e+01   3.7437179e-02
   3.3693893e+01   5.7533839e-13
   3.3693893e+01  -1.9081958e-15
   3.3749983e+01  -6.6917846e-02
   3.3795170e+01  -1.1456745e-01
   3.3840271e+01  -1.5655260e-01
   3.3885382e+01  -1.9302101e-01
   3.3930565e+01  -2.2409374e-01
   3.3975884e+01  -2.4990229e-01
   3.4021405e+01  -2.7058944e-01
   3.4067194e+01  -2.8631000e-01
   3.4113327e+01  -2.9723123e-01
   3.4159883e+01  -3.0353310e-01
   3.4206954e+01  -3.0540840e-01
   3.4254647e+01  -3.0306264e-01
   3.4303086e+01  -2.9671360e-01
   3.4352427e+01  -2.8659028e-01
   3.4401911e+01  -2.7321704e-01
   3.4451278e+01  -2.5716457e-01
   3.4500615e+01  -2.3892909e-01
   3.4550006e+01  -2.1899555e-01
   3.4599535e+01  -1.9784136e-01
   3.4649288e+01  -1.7593926e-01
   3.4699354e+01  -1.5375983e-01
   3.4749830e+01  -1.3177415e-01
   3.4800823e+01  -1.1045670e-01
   3.4852458e+01  -9.0289120e-02
   3.4904878e+01  -7.1765090e-02
   3.4958261e+01  -5.5397560e-02
   3.5012831e+01  -4.1729770e-02
   3.5066692e+01  -3.1684826e-02
   3.5119018e+01  -2.5536846e-02
   3.5170166e+01  -2.3226282e-02
   3.5220414e+01  -2.4712685e-02
   3.5269969e+01  -2.9964737e-02
   3.5318990e+01  -3.8949207e-02
   3.5367605e+01  -5.1625287e-02
   3.5415923e+01  -6.7941554e-02
   3.5464039e+01  -8.7834270e-02
   3.5512040e+01  -1.1122642e-01
   3.5560008e+01  -1.3802717e-01
   3.5608020e+01  -1.6813157e-01
   3.5656152e+01  -2.0142041e-01
   3.5704484e+01  -2.3776023e-01
   3.5753098e+01  -2.7700344e-01
   3.5802081e+01  -3.1898846e-01
   3.5851532e+01  -3.6354018e-01
   3.5901560e+01  -4.1047058e-01
   3.5952295e+01  -4.5957983e-01
   3.6003892e+01  -5.1065826e-01
   3.6056546e+01  -5.6348980e-01
   3.6109049e+01  -6.1638719e-01
   3.6161452e+01  -6.6890160e-01
   3.6213860e+01  -7.2063735e-01
   3.6266374e+01  -7.7119291e-01
   3.6319097e+01  -8.2015949e-01
   3.6372135e+01  -8.6711942e-01
   3.6425603e+01  -9.1164378e-01
   3.6479627e+01  -9.5328915e-01
   3.6534353e+01  -9.9159282e-01
   3.6589956e+01  -1.0260657e+00
   3.6646649e+01  -1.0561814e+00
   3.6704708e+01  -1.0813586e+00
   3.6761343e+01  -1.1000607e+00
   3.6816295e+01  -1.1124212e+00
   3.6869986e+01  -1.1188082e+00
   3.6922724e+01  -1.1194822e+00
   3.6974734e+01  -1.1146403e+00
   3.7026188e+01  -1.1044455e+00
   3.7077226e+01  -1.0890426e+00
   3.7127969e+01  -1.0685671e+00
   3.7178520e+01  -1.0431514e+00
   3.7228976e+01  -1.0129276e+00
   3.7279427e+01  -9.7803023e-01
   3.7329961e+01  -9.3859700e-01
   3.7380665e+01  -8.9476975e-01
   3.7431630e+01  -8.4669419e-01
   3.7482953e+01  -7.9451926e-01
   3.7534739e+01  -7.3839567e-01
   3.7587106e+01  -6.7847349e-01
   3.7640192e+01  -6.1489817e-01
   3.7694163e+01  -5.4780413e-01
   3.7749224e+01  -4.7730417e-01
   3.7804143e+01  -4.0544756e-01
   3.7858951e+01  -3.3273849e-01
   3.7913762e+01  -2.5956353e-01
   3.7968688e+01  -1.8630673e-01
   3.8023840e+01  -1.1335067e-01
   3.8079336e+01  -4.1077107e-02
   3.8111431e+01  -1.9151347e-15
   3.8111431e+01   5.7569921e-13
   3.8167395e+01   6.6946615e-02
   3.8212834e+01   1.1517686e-01
   3.8258183e+01   1.5783096e-01
   3.8303540e+01   1.9505421e-01
   3.8348968e+01   2.2696512e-01
   3.8394532e+01   2.5369252e-01
   3.8440298e+01   2.7537650e-01
   3.8486336e+01   2.9216907e-01
   3.8532719e+01   3.0423468e-01
   3.8579531e+01   3.1175047e-01
   3.8626863e+01   3.1490641e-01
   3.8674825e+01   3.1390524e-01
   3.8723543e+01   3.0896204e-01
   3.8773175e+01   3.0030337e-01
   3.8822934e+01   2.8843000e-01
   3.8872577e+01   2.7389385e-01
   3.8922192e+01   2.5718507e-01
   3.8971865e+01   2.3878248e-01
   3.9021681e+01   2.1915727e-01
   3.9071728e+01   1.9877582e-01
   3.9122096e+01   1.7810231e-01
   3.9172885e+01   1.5760126e-01
   3.9224206e+01   1.3774060e-01
   3.9276184e+01   1.1899531e-01
   3.9328969e+01   1.0185248e-01
   3.9382745e+01   8.6818649e-02
   3.9437745e+01   7.4431147e-02
   3.9491743e+01   6.5604388e-02
   3.9544224e+01   6.0512591e-02
   3.9595548e+01   5.9105646e-02
   3.9645989e+01   6.1350738e-02
   3.9695750e+01   6.7220862e-02
   3.9744989e+01   7.6685155e-02
   3.9793833e+01   8.9703978e-02
   3.9842391e+01   1.0622629e-01
   3.9890758e+01   1.2618819e-01
   3.9939022e+01   1.4951211e-01
   3.9987265e+01   1.7610637e-01
   4.0035565e+01   2.0586488e-01
   4.0084001e+01   2.3866714e-01
   4.0132653e+01   2.7437814e-01
   4.0181607e+01   3.1284852e-01
   4.0230952e+01   3.5391473e-01
   4.0280791e+01   3.9739941e-01
   4.0331239e+01   4.4311200e-01
   4.0382433e+01   4.9084985e-01
   4.0434538e+01   5.4040012e-01
   4.0487494e+01   5.9128440e-01
   4.0540270e+01   6.4203434e-01
   4.0592969e+01   6.9225662e-01
   4.0645698e+01   7.4155919e-01
   4.0698559e+01   7.8954347e-01
   4.0751657e+01   8.3580297e-01
   4.0805103e+01   8.7992140e-01
   4.0859016e+01   9.2147015e-01
   4.0913530e+01   9.6000448e-01
   4.0968800e+01   9.9505807e-01
   4.1025012e+01   1.0261348e+00
   4.1082400e+01   1.0526957e+00
   4.1140803e+01   1.0739914e+00
   4.1197199e+01   1.0887608e+00
   4.1252022e+01   1.0974323e+00
   4.1305678e+01   1.1003314e+00
   4.1358450e+01   1.0976880e+00
   4.1410545e+01   1.0896820e+00
   4.1462128e+01   1.0764661e+00
   4.1513333e+01   1.0581788e+00
   4.1564276e+01   1.0349525e+00
   4.1615060e+01   1.0069172e+00
   4.1665779e+01   9.7420428e-01
   4.1716525e+01   9.3694782e-01
   4.1767387e+01   8.9528556e-01
   4.1818453e+01   8.4935927e-01
   4.1869819e+01   7.9931440e-01
   4.1921585e+01   7.4529910e-01
   4.1973863e+01   6.8746239e-01
   4.2026780e+01   6.2595118e-01
   4.2080485e+01   5.6090540e-01
   4.2135161e+01   4.9245008e-01
   4.2190493e+01   4.2138980e-01
   4.2245647e+01   3.4929827e-01
   4.2300736e+01   2.7656525e-01
   4.2355876e+01   2.0357090e-01
   4.2411180e+01   1.3069382e-01
   4.2466762e+01   5.8311605e-02
   4.2512310e+01   5.7551186e-13
   4.2512310e+01  -1.0894063e-15
   4.2568293e+01  -6.6927017e-02
   4.2613891e+01  -1.1540381e-01
   4.2659405e+01  -1.5838254e-01
   4.2704932e+01  -1.9600578e-01
   4.2750536e+01  -2.2839153e-01
   4.2796283e+01  -2.5566819e-01
   4.2842239e+01  -2.7797548e-01
   4.2888476e+01  -2.9546514e-01
   4.2935069e+01  -3.0830140e-01
   4.2982102e+01  -3.1666127e-01
   4.3029670e+01  -3.2073475e-01
   4.3077885e+01  -3.2072475e-01
   4.3126878e+01  -3.1684676e-01
   4.3176813e+01  -3.0932803e-01
   4.3226743e+01  -2.9868499e-01
   4.3276567e+01  -2.8544035e-01
   4.3326373e+01  -2.7007912e-01
   4.3376248e+01  -2.5307541e-01
   4.3426279e+01  -2.3489594e-01
   4.3476555e+01  -2.1600284e-01
   4.3527169e+01  -1.9685620e-01
   4.3578222e+01  -1.7791680e-01
   4.3629828e+01  -1.5964914e-01
   4.3682118e+01  -1.4252532e-01
   4.3735248e+01  -1.2703038e-01
   4.3789409e+01  -1.1367016e-01
   4.3844849e+01  -1.0298354e-01
   4.3898769e+01  -9.5869881e-02
   4.3951216e+01  -9.2357184e-02
   4.4002554e+01  -9.2405531e-02
   4.4053045e+01  -9.5990297e-02
   4.4102883e+01  -1.0308861e-01
   4.4152222e+01  -1.1367140e-01
   4.4201185e+01  -1.2769944e-01
   4.4249881e+01  -1.4512117e-01
   4.4298404e+01  -1.6587161e-01
   4.4346840e+01  -1.8987162e-01
   4.4395272e+01  -2.1702765e-01
   4.4443779e+01  -2.4723151e-01
   4.4492441e+01  -2.8036031e-01
   4.4541340e+01  -3.1627651e-01
   4.4590563e+01  -3.5482801e-01
   4.4640204e+01  -3.9584835e-01
   4.4690369e+01  -4.3915708e-01
   4.4741179e+01  -4.8456038e-01
   4.4792780e+01  -5.3185220e-01
   4.4845346e+01  -5.8081636e-01
   4.4898451e+01  -6.3061676e-01
   4.4951401e+01  -6.8012263e-01
   4.5004302e+01  -7.2894567e-01
   4.5057260e+01  -7.7669562e-01
   4.5110380e+01  -8.2297498e-01
   4.5163769e+01  -8.6737760e-01
   4.5217541e+01  -9.0948655e-01
   4.5271820e+01  -9.4887124e-01
   4.5326747e+01  -9.8508308e-01
   4.5382487e+01  -1.0176492e+00
   4.5439242e+01  -1.0460630e+00
   4.5497265e+01  -1.0697684e+00
   4.5555208e+01  -1.0877007e+00
   4.5611274e+01  -1.0993164e+00
   4.5665899e+01  -1.1050059e+00
   4.5719447e+01  -1.1050540e+00
   4.5772175e+01  -1.0996690e+00
   4.5824279e+01  -1.0890185e+00
   4.5875913e+01  -1.0732483e+00
   4.5927205e+01  -1.0524935e+00
   4.5978268e+01  -1.0268840e+00
   4.6029203e+01  -9.9654953e-01
   4.6080104e+01  -9.6162110e-01
   4.6131062e+01  -9.2223303e-01
   4.6182167e+01  -8.7852341e-01
   4.6233511e+01  -8.3063417e-01
   4.6285190e+01  -7.7871050e-01
   4.6337311e+01  -7.2289960e-01
   4.6389990e+01  -6.6334841e-01
   4.6443364e+01  -6.0019995e-01
   4.6497594e+01  -5.3358746e-01
   4.6552879e+01  -4.6362468e-01
   4.6608326e+01  -3.9189177e-01
   4.6663636e+01  -3.1929969e-01
   4.6718925e+01  -2.4622897e-01
   4.6774309e+01  -1.7305564e-01
   4.6829901e+01  -1.0015449e-01
   4.6885820e+01  -2.7899516e-02
   4.6907726e+01  -4.4270143e-15
   4.6907726e+01   5.7201813e-13
   4.6964099e+01   6.7357703e-02
   4.7009715e+01   1.1582365e-01
   4.7055255e+01   1.5881929e-01
   4.7100814e+01   1.9648685e-01
   4.7146458e+01   2.2894533e-01
   4.7192251e+01   2.5632426e-01
   4.7238262e+01   2.7876462e-01
   4.7284560e+01   2.9641949e-01
   4.7331224e+01   3.0945455e-01
   4.7378338e+01   3.1804840e-01
   4.7425999e+01   3.2239273e-01
   4.7474320e+01   3.2269229e-01
   4.7523437e+01   3.1916463e-01
   4.7573517e+01   3.1203925e-01
   4.7623464e+01   3.0186001e-01
   4.7673313e+01   2.8913121e-01
   4.7723155e+01   2.7433616e-01
   4.7773076e+01   2.5794776e-01
   4.7823163e+01   2.4043175e-01
   4.7873505e+01   2.2224957e-01
   4.7924196e+01   2.0386090e-01
   4.7975340e+01   1.8572647e-01
   4.8027052e+01   1.6831112e-01
   4.8079465e+01   1.5208793e-01
   4.8132740e+01   1.3754379e-01
   4.8187074e+01   1.2518772e-01
   4.8242632e+01   1.1557692e-01
   4.8296392e+01   1.0955755e-01
   4.8348718e+01   1.0709089e-01
   4.8399970e+01   1.0814300e-01
   4.8450401e+01   1.1269332e-01
   4.8500200e+01   1.2072079e-01
   4.8549515e+01   1.3219690e-01
   4.8598470e+01   1.4708224e-01
   4.8647168e+01   1.6532458e-01
   4.8695705e+01   1.8685793e-01
   4.8744166e+01   2.1160194e-01
   4.8792633e+01   2.3946165e-01
   4.8841185e+01   2.7032736e-01
   4.8889904e+01   3.0407457e-01
   4.8938870e+01   3.4056402e-01
   4.8988173e+01   3.7964184e-01
   4.9037908e+01   4.2113974e-01
   4.9088182e+01   4.6487541e-01
   4.9139121e+01   5.1065316e-01
   4.9190872e+01   5.5826518e-01
   4.9243618e+01   6.0749373e-01
   4.9296728e+01   6.5730489e-01
   4.9349698e+01   7.0674111e-01
   4.9402634e+01   7.5541546e-01
   4.9455641e+01   8.0293750e-01
   4.9508825e+01   8.4890924e-01
   4.9562294e+01   8.9292359e-01
   4.9616163e+01   9.3456219e-01
   4.9670558e+01   9.7339228e-01
   4.9725624e+01   1.0089622e+00
   4.9781530e+01   1.0407946e+00
   4.9838484e+01   1.0683761e+00
   4.9896751e+01   1.0911408e+00
   4.9954428e+01   1.1079055e+00
   5.0000000e+01   1.1169074e+00


==> figuresAndData/limitCycle_sixthOrderNumeratorS4_startingAtAll1s.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999990e-01
   1.2057055e-03   9.9999637e-01
   6.2294784e-03   9.9990311e-01
   1.7262091e-02   9.9925769e-01
   2.9425356e-02   9.9784867e-01
   4.2652466e-02   9.9549318e-01
   5.5956248e-02   9.9226712e-01
   6.9348206e-02   9.8816092e-01
   8.2830933e-02   9.8316644e-01
   9.6407180e-02   9.7727564e-01
   1.1007978e-01   9.7048062e-01
   1.2385164e-01   9.6277364e-01
   1.3772578e-01   9.5414713e-01
   1.5170531e-01   9.4459372e-01
   1.6579345e-01   9.3410625e-01
   1.7999351e-01   9.2267780e-01
   1.9447651e-01   9.1015187e-01
   2.0943502e-01   8.9631181e-01
   2.2486445e-01   8.8109654e-01
   2.4076327e-01   8.6444495e-01
   2.5713070e-01   8.4629809e-01
   2.7396677e-01   8.2659949e-01
   2.9127231e-01   8.0529543e-01
   3.0904901e-01   7.8233531e-01
   3.2729939e-01   7.5767195e-01
   3.4602689e-01   7.3126201e-01
   3.6523592e-01   7.0306633e-01
   3.8493187e-01   6.7305035e-01
   4.0484629e-01   6.4162568e-01
   4.2496583e-01   6.0884470e-01
   4.4529996e-01   5.7472871e-01
   4.6585824e-01   5.3930214e-01
   4.8665069e-01   5.0259235e-01
   5.0768787e-01   4.6462982e-01
   5.2898091e-01   4.2544846e-01
   5.5054157e-01   3.8508591e-01
   5.7238232e-01   3.4358381e-01
   5.9451640e-01   3.0098821e-01
   6.1695792e-01   2.5734991e-01
   6.3972195e-01   2.1272489e-01
   6.6282465e-01   1.6717479e-01
   6.8628338e-01   1.2076743e-01
   7.1011683e-01   7.3577363e-02
   7.3434526e-01   2.5686553e-02
   7.4737970e-01   3.0184188e-16
   7.4737970e-01  -1.3683499e-14
   7.7202508e-01  -4.7732503e-02
   7.9735776e-01  -9.5129876e-02
   8.2316615e-01  -1.4157515e-01
   8.4948687e-01  -1.8692169e-01
   8.7635340e-01  -2.3099833e-01
   9.0380324e-01  -2.7362053e-01
   9.3187848e-01  -3.1458838e-01
   9.6062667e-01  -3.5368456e-01
   9.9010204e-01  -3.9067186e-01
   1.0203670e+00  -4.2529005e-01
   1.0514942e+00  -4.5725197e-01
   1.0835691e+00  -4.8623828e-01
   1.1166945e+00  -5.1189057e-01
   1.1509953e+00  -5.3380168e-01
   1.1864966e+00  -5.5144613e-01
   1.2219688e+00  -5.6393437e-01
   1.2574410e+00  -5.7127868e-01
   1.2929439e+00  -5.7349845e-01
   1.3294395e+00  -5.7047555e-01
   1.3670246e+00  -5.6181749e-01
   1.4056756e+00  -5.4715767e-01
   1.4442000e+00  -5.2688219e-01
   1.4825601e+00  -5.0124748e-01
   1.5208015e+00  -4.7048120e-01
   1.5589673e+00  -4.3481037e-01
   1.5975595e+00  -3.9394717e-01
   1.6371249e+00  -3.4733757e-01
   1.6776450e+00  -2.9498730e-01
   1.7191117e+00  -2.3695973e-01
   1.7615265e+00  -1.7337605e-01
   1.8049010e+00  -1.0441564e-01
   1.8490734e+00  -3.0629930e-02
   1.8668791e+00   4.8572257e-17
   1.8668791e+00   2.4688585e-14
   1.9108702e+00   7.5632449e-02
   1.9604956e+00   1.5913425e-01
   2.0108066e+00   2.4129197e-01
   2.0620755e+00   3.2188734e-01
   2.1145108e+00   4.0052287e-01
   2.1683935e+00   4.7681626e-01
   2.2211456e+00   5.4662237e-01
   2.2728058e+00   6.0992031e-01
   2.3236242e+00   6.6699562e-01
   2.3737938e+00   7.1805513e-01
   2.4234663e+00   7.6325548e-01
   2.4727666e+00   8.0272592e-01
   2.5218013e+00   8.3658181e-01
   2.5706652e+00   8.6493283e-01
   2.6194449e+00   8.8788826e-01
   2.6682224e+00   9.0556030e-01
   2.7170772e+00   9.1806633e-01
   2.7660890e+00   9.2553028e-01
   2.8153397e+00   9.2808340e-01
   2.8649158e+00   9.2586455e-01
   2.9149112e+00   9.1901998e-01
   2.9654307e+00   9.0770262e-01
   3.0165947e+00   8.9207066e-01
   3.0676426e+00   8.7266033e-01
   3.1183295e+00   8.5000485e-01
   3.1687652e+00   8.2451470e-01
   3.2190512e+00   7.9658053e-01
   3.2692813e+00   7.6657920e-01
   3.3195449e+00   7.3487693e-01
   3.3699295e+00   7.0183167e-01
   3.4205242e+00   6.6779480e-01
   3.4714215e+00   6.3311256e-01
   3.5227209e+00   5.9812720e-01
   3.5745326e+00   5.6317812e-01
   3.6269819e+00   5.2860301e-01
   3.6802161e+00   4.9473919e-01
   3.7344143e+00   4.6192538e-01
   3.7898031e+00   4.3050411e-01
   3.8466818e+00   4.0082534e-01
   3.9034410e+00   3.7414810e-01
   3.9588363e+00   3.5120660e-01
   4.0131692e+00   3.3187530e-01
   4.0666997e+00   3.1604362e-01
   4.1196255e+00   3.0362059e-01
   4.1721054e+00   2.9452112e-01
   4.2242723e+00   2.8865810e-01
   4.2762430e+00   2.8593783e-01
   4.3281233e+00   2.8625709e-01
   4.3800132e+00   2.8950131e-01
   4.4320102e+00   2.9554319e-01
   4.4842121e+00   3.0424175e-01
   4.5367209e+00   3.1544140e-01
   4.5896461e+00   3.2897121e-01
   4.6431086e+00   3.4464408e-01
   4.6972469e+00   3.6225584e-01
   4.7516393e+00   3.8137218e-01
   4.8055948e+00   4.0138559e-01
   4.8592448e+00   4.2195785e-01
   4.9127142e+00   4.4275867e-01
   4.9661179e+00   4.6345929e-01
   5.0195647e+00   4.8373027e-01
   5.0731618e+00   5.0323954e-01
   5.1270184e+00   5.2165031e-01
   5.1812498e+00   5.3861869e-01
   5.2359816e+00   5.5379057e-01
   5.2913556e+00   5.6679751e-01
   5.3475374e+00   5.7725082e-01
   5.4047281e+00   5.8473259e-01
   5.4631821e+00   5.8878168e-01
   5.5232378e+00   5.8887002e-01
   5.5835067e+00   5.8456556e-01
   5.6421700e+00   5.7596451e-01
   5.6995872e+00   5.6320767e-01
   5.7560751e+00   5.4639838e-01
   5.8118702e+00   5.2562567e-01
   5.8671581e+00   5.0097464e-01
   5.9220931e+00   4.7253175e-01
   5.9768092e+00   4.4038775e-01
   6.0314276e+00   4.0463938e-01
   6.0860625e+00   3.6539008e-01
   6.1408250e+00   3.2275023e-01
   6.1958277e+00   2.7683684e-01
   6.2511884e+00   2.2777270e-01
   6.3070342e+00   1.7568488e-01
   6.3635080e+00   1.2070232e-01
   6.4207601e+00   6.2967225e-02
   6.4774741e+00   4.1881032e-03
   6.4814678e+00   6.8608313e-16
   6.4814678e+00  -5.8964118e-14
   6.5377888e+00  -5.6490358e-02
   6.5871170e+00  -1.0167623e-01
   6.6365457e+00  -1.4297031e-01
   6.6861496e+00  -1.8047539e-01
   6.7360152e+00  -2.1431648e-01
   6.7862342e+00  -2.4463327e-01
   6.8369071e+00  -2.7158137e-01
   6.8881468e+00  -2.9533351e-01
   6.9400837e+00  -3.1608121e-01
   6.9918918e+00  -3.3372951e-01
   7.0433363e+00  -3.4855037e-01
   7.0945348e+00  -3.6094656e-01
   7.1455957e+00  -3.7130100e-01
   7.1966192e+00  -3.7998155e-01
   7.2477014e+00  -3.8734547e-01
   7.2989369e+00  -3.9374288e-01
   7.3504228e+00  -3.9951958e-01
   7.4022610e+00  -4.0501971e-01
   7.4545625e+00  -4.1058839e-01
   7.5074518e+00  -4.1657491e-01
   7.5610731e+00  -4.2333676e-01
   7.6155992e+00  -4.3124541e-01
   7.6712457e+00  -4.4069506e-01
   7.7282929e+00  -4.5211689e-01
   7.7863637e+00  -4.6580953e-01
   7.8429020e+00  -4.8135272e-01
   7.8982204e+00  -4.9882498e-01
   7.9526248e+00  -5.1829265e-01
   8.0063427e+00  -5.3979012e-01
   8.0595521e+00  -5.6332405e-01
   8.1123997e+00  -5.8887659e-01
   8.1650122e+00  -6.1640747e-01
   8.2175033e+00  -6.4585541e-01
   8.2699791e+00  -6.7713905e-01
   8.3225420e+00  -7.1015762e-01
   8.3752945e+00  -7.4479127e-01
   8.4283426e+00  -7.8090127e-01
   8.4817995e+00  -8.1833001e-01
   8.5357900e+00  -8.5690077e-01
   8.5904566e+00  -8.9641743e-01
   8.6455469e+00  -9.3635931e-01
   8.7001757e+00  -9.7571893e-01
   8.7544795e+00  -1.0142291e+00
   8.8087436e+00  -1.0517246e+00
   8.8633302e+00  -1.0880685e+00
   8.9183319e+00  -1.1229099e+00
   8.9738416e+00  -1.1558748e+00
   9.0299571e+00  -1.1865658e+00
   9.0867856e+00  -1.2145616e+00
   9.1444487e+00  -1.2394139e+00
   9.2030899e+00  -1.2606435e+00
   9.2628847e+00  -1.2777330e+00
   9.3240579e+00  -1.2901135e+00
   9.3869105e+00  -1.2971428e+00
   9.4486907e+00  -1.2981708e+00
   9.5084906e+00  -1.2934244e+00
   9.5668189e+00  -1.2832322e+00
   9.6240610e+00  -1.2678250e+00
   9.6804917e+00  -1.2473814e+00
   9.7363204e+00  -1.2220526e+00
   9.7917167e+00  -1.1919749e+00
   9.8468247e+00  -1.1572778e+00
   9.9017720e+00  -1.1180871e+00
   9.9566766e+00  -1.0745284e+00
   1.0011651e+01  -1.0267278e+00
   1.0066809e+01  -9.7481196e-01
   1.0122264e+01  -9.1890816e-01
   1.0178139e+01  -8.5914229e-01
   1.0234570e+01  -7.9563632e-01
   1.0291711e+01  -7.2850384e-01
   1.0349742e+01  -6.5784295e-01
   1.0408888e+01  -5.8372444e-01
   1.0468218e+01  -5.0774311e-01
   1.0527361e+01  -4.3088236e-01
   1.0586460e+01  -3.5347624e-01
   1.0645652e+01  -2.7585303e-01
   1.0705074e+01  -1.9833877e-01
   1.0764870e+01  -1.2125670e-01
   1.0825193e+01  -4.4926559e-02
   1.0861401e+01  -1.3861828e-13
   1.0861401e+01   1.2143064e-15
   1.0907201e+01   5.3619509e-02
   1.0953000e+01   1.0180087e-01
   1.0998857e+01   1.4465492e-01
   1.1044832e+01   1.8231326e-01
   1.1090994e+01   2.1492396e-01
   1.1137414e+01   2.4264859e-01
   1.1184166e+01   2.6566317e-01
   1.1231334e+01   2.8415887e-01
   1.1279011e+01   2.9834279e-01
   1.1327303e+01   3.0843871e-01
   1.1376338e+01   3.1468791e-01
   1.1426271e+01   3.1735007e-01
   1.1476248e+01   3.1674844e-01
   1.1526089e+01   3.1338562e-01
   1.1575885e+01   3.0777152e-01
   1.1625723e+01   3.0040350e-01
   1.1675691e+01   2.9177032e-01
   1.1725877e+01   2.8235554e-01
   1.1776372e+01   2.7264059e-01
   1.1827276e+01   2.6310787e-01
   1.1878699e+01   2.5424432e-01
   1.1930767e+01   2.4654585e-01
   1.1983627e+01   2.4052337e-01
   1.2037462e+01   2.3671159e-01
   1.2092501e+01   2.3568269e-01
   1.2147213e+01   2.3793274e-01
   1.2200351e+01   2.4356636e-01
   1.2252271e+01   2.5260297e-01
   1.2303265e+01   2.6506166e-01
   1.2353549e+01   2.8095112e-01
   1.2403289e+01   3.0026542e-01
   1.2452616e+01   3.2298235e-01
   1.2501646e+01   3.4906271e-01
   1.2550476e+01   3.7845012e-01
   1.2599196e+01   4.1107099e-01
   1.2647892e+01   4.4683467e-01
   1.2696645e+01   4.8563359e-01
   1.2745535e+01   5.2734347e-01
   1.2794644e+01   5.7182352e-01
   1.2844061e+01   6.1891665e-01
   1.2893879e+01   6.6844989e-01
   1.2944203e+01   7.2023475e-01
   1.2995151e+01   7.7406801e-01
   1.3046867e+01   8.2973293e-01
   1.3099522e+01   8.8700145e-01
   1.3152573e+01   9.4481102e-01
   1.3205450e+01   1.0020320e+00
   1.3258261e+01   1.0582710e+00
   1.3311110e+01   1.1131300e+00
   1.3364102e+01   1.1662014e+00
   1.3417344e+01   1.2170669e+00
   1.3470945e+01   1.2652954e+00
   1.3525028e+01   1.3104401e+00
   1.3579833e+01   1.3521085e+00
   1.3635765e+01   1.3899364e+00
   1.3692988e+01   1.4232745e+00
   1.3751725e+01   1.4514179e+00
   1.3811378e+01   1.4733002e+00
   1.3869002e+01   1.4877080e+00
   1.3925043e+01   1.4951411e+00
   1.3979915e+01   1.4959736e+00
   1.4033904e+01   1.4904727e+00
   1.4087222e+01   1.4788484e+00
   1.4140039e+01   1.4612793e+00
   1.4192494e+01   1.4379272e+00
   1.4244706e+01   1.4089453e+00
   1.4296784e+01   1.3744835e+00
   1.4348828e+01   1.3346915e+00
   1.4400935e+01   1.2897204e+00
   1.4453200e+01   1.2397238e+00
   1.4505723e+01   1.1848575e+00
   1.4558606e+01   1.1252787e+00
   1.4611964e+01   1.0611441e+00
   1.4665924e+01   9.9260633e-01
   1.4720635e+01   9.1980911e-01
   1.4776273e+01   8.4287818e-01
   1.4833062e+01   7.6190716e-01
   1.4889916e+01   6.7895653e-01
   1.4946658e+01   5.9489296e-01
   1.5003412e+01   5.1014091e-01
   1.5060302e+01   4.2511903e-01
   1.5117450e+01   3.4024243e-01
   1.5174987e+01   2.5592284e-01
   1.5233055e+01   1.7256870e-01
   1.5291813e+01   9.0585039e-02
   1.5351446e+01   1.0373073e-02
   1.5359348e+01   8.3613672e-16
   1.5359348e+01  -1.4795457e-13
   1.5404937e+01  -5.6526962e-02
   1.5450527e+01  -1.0677397e-01
   1.5496095e+01  -1.5076017e-01
   1.5541713e+01  -1.8863457e-01
   1.5587446e+01  -2.2055112e-01
   1.5633359e+01  -2.4667659e-01
   1.5679522e+01  -2.6719149e-01
   1.5726009e+01  -2.8229085e-01
   1.5772900e+01  -2.9218477e-01
   1.5820287e+01  -2.9709884e-01
   1.5868271e+01  -2.9727435e-01
   1.5916978e+01  -2.9296829e-01
   1.5966556e+01  -2.8445301e-01
   1.6016789e+01  -2.7212770e-01
   1.6066881e+01  -2.5671119e-01
   1.6116919e+01  -2.3878767e-01
   1.6166993e+01  -2.1892656e-01
   1.6217189e+01  -1.9768797e-01
   1.6267598e+01  -1.7562624e-01
   1.6318310e+01  -1.5329321e-01
   1.6369425e+01  -1.3124158e-01
   1.6421053e+01  -1.1002856e-01
   1.6473320e+01  -9.0220533e-02
   1.6526373e+01  -7.2399256e-02
   1.6580392e+01  -5.7170844e-02
   1.6635603e+01  -4.5179609e-02
   1.6690157e+01  -3.7351753e-02
   1.6743108e+01  -3.3960832e-02
   1.6794830e+01  -3.4948620e-02
   1.6845619e+01  -4.0277882e-02
   1.6895691e+01  -4.9919519e-02
   1.6945210e+01  -6.3840609e-02
   1.6994311e+01  -8.1998432e-02
   1.7043106e+01  -1.0433733e-01
   1.7091694e+01  -1.3078702e-01
   1.7140162e+01  -1.6126164e-01
   1.7188596e+01  -1.9565931e-01
   1.7237074e+01  -2.3386189e-01
   1.7285676e+01  -2.7573496e-01
   1.7334483e+01  -3.2112795e-01
   1.7383579e+01  -3.6987438e-01
   1.7433054e+01  -4.2179227e-01
   1.7483010e+01  -4.7668488e-01
   1.7533560e+01  -5.3434170e-01
   1.7584838e+01  -5.9454029e-01
   1.7637007e+01  -6.5704922e-01
   1.7690269e+01  -7.2163336e-01
   1.7743462e+01  -7.8632964e-01
   1.7796565e+01  -8.5052460e-01
   1.7849684e+01  -9.1376232e-01
   1.7902926e+01  -9.7557991e-01
   1.7956396e+01  -1.0355057e+00
   1.8010206e+01  -1.0930572e+00
   1.8064476e+01  -1.1477388e+00
   1.8119340e+01  -1.1990376e+00
   1.8174954e+01  -1.2464178e+00
   1.8231504e+01  -1.2893124e+00
   1.8289223e+01  -1.3271097e+00
   1.8348064e+01  -1.3589618e+00
   1.8404837e+01  -1.3829303e+00
   1.8459991e+01  -1.3995714e+00
   1.8513949e+01  -1.4093144e+00
   1.8567003e+01  -1.4124577e+00
   1.8619366e+01  -1.4092297e+00
   1.8671205e+01  -1.3998204e+00
   1.8722660e+01  -1.3843991e+00
   1.8773847e+01  -1.3631244e+00
   1.8824871e+01  -1.3361507e+00
   1.8875828e+01  -1.3036316e+00
   1.8926811e+01  -1.2657228e+00
   1.8977909e+01  -1.2225831e+00
   1.9029214e+01  -1.1743750e+00
   1.9080822e+01  -1.1212643e+00
   1.9132833e+01  -1.0634192e+00
   1.9185362e+01  -1.0010079e+00
   1.9238537e+01  -9.3419528e-01
   1.9292511e+01  -8.6313717e-01
   1.9347468e+01  -7.8797078e-01
   1.9403295e+01  -7.0929563e-01
   1.9458943e+01  -6.2915407e-01
   1.9514530e+01  -5.4800483e-01
   1.9570172e+01  -4.6629200e-01
   1.9625985e+01  -3.8445584e-01
   1.9682089e+01  -3.0293357e-01
   1.9738608e+01  -2.2215996e-01
   1.9795682e+01  -1.4256793e-01
   1.9853466e+01  -6.4589130e-02
   1.9903197e+01  -2.8722857e-13
   1.9903197e+01   2.0955460e-15
   1.9948643e+01   5.4651217e-02
   1.9994089e+01   1.0290423e-01
   2.0039478e+01   1.4473248e-01
   2.0084884e+01   1.8028263e-01
   2.0130372e+01   2.0970254e-01
   2.0176007e+01   2.3315219e-01
   2.0221854e+01   2.5080473e-01
   2.0267983e+01   2.6284718e-01
   2.0314472e+01   2.6948096e-01
   2.0361404e+01   2.7092216e-01
   2.0408874e+01   2.6740158e-01
   2.0456993e+01   2.5916452e-01
   2.0505893e+01   2.4647005e-01
   2.0555739e+01   2.2958953e-01
   2.0605685e+01   2.0926527e-01
   2.0655532e+01   1.8617840e-01
   2.0705366e+01   1.6090628e-01
   2.0755275e+01   1.3401504e-01
   2.0805345e+01   1.0606372e-01
   2.0855665e+01   7.7607489e-02
   2.0906328e+01   4.9200716e-02
   2.0957438e+01   2.1400228e-02
   2.0998671e+01   1.0010742e-13
   2.0998671e+01  -1.4748619e-14
   2.1050340e+01  -2.2413237e-02
   2.1095570e+01  -3.5865871e-02
   2.1140429e+01  -4.3412316e-02
   2.1185064e+01  -4.5144637e-02
   2.1229549e+01  -4.1143151e-02
   2.1273949e+01  -3.1501956e-02
   2.1318329e+01  -1.6330272e-02
   2.1354448e+01  -3.7816972e-16
   2.1354448e+01   1.1342316e-13
   2.1398868e+01   2.2878947e-02
   2.1457515e+01   5.5001654e-02
   2.1516073e+01   8.9138528e-02
   2.1574616e+01   1.2517483e-01
   2.1633285e+01   1.6301746e-01
   2.1692224e+01   2.0255858e-01
   2.1751578e+01   2.4367654e-01
   2.1811511e+01   2.8623688e-01
   2.1872205e+01   3.3009388e-01
   2.1933877e+01   3.7509281e-01
   2.1996795e+01   4.2107377e-01
   2.2061165e+01   4.6777558e-01
   2.2125292e+01   5.1352905e-01
   2.2189359e+01   5.5803718e-01
   2.2253551e+01   6.0099984e-01
   2.2318056e+01   6.4210407e-01
   2.2383066e+01   6.8102341e-01
   2.2448797e+01   7.1741589e-01
   2.2515495e+01   7.5092009e-01
   2.2583463e+01   7.8114837e-01
   2.2653086e+01   8.0767520e-01
   2.2723479e+01   8.2962686e-01
   2.2791080e+01   8.4587073e-01
   2.2856612e+01   8.5693748e-01
   2.2920686e+01   8.6321060e-01
   2.2983714e+01   8.6495412e-01
   2.3045994e+01   8.6237029e-01
   2.3107760e+01   8.5562793e-01
   2.3169207e+01   8.4487716e-01
   2.3230508e+01   8.3025770e-01
   2.3291825e+01   8.1190356e-01
   2.3353311e+01   7.8994569e-01
   2.3415124e+01   7.6451301e-01
   2.3477431e+01   7.3573218e-01
   2.3540415e+01   7.0372605e-01
   2.3604287e+01   6.6861022e-01
   2.3669301e+01   6.3048685e-01
   2.3735779e+01   5.8943363e-01
   2.3802649e+01   5.4646301e-01
   2.3869368e+01   5.0236374e-01
   2.3936133e+01   4.5745867e-01
   2.4003142e+01   4.1205953e-01
   2.4070597e+01   3.6647008e-01
   2.4138713e+01   3.2098615e-01
   2.4207737e+01   2.7589511e-01
   2.4277960e+01   2.3147451e-01
   2.4349747e+01   1.8798929e-01
   2.4423583e+01   1.4568612e-01
   2.4495853e+01   1.0699920e-01
   2.4565626e+01   7.2463566e-02
   2.4633632e+01   4.1655060e-02
   2.4700401e+01   1.4280506e-02
   2.4738421e+01   8.1547616e-14
   2.4738421e+01  -9.8532293e-16
   2.4784014e+01  -1.3811800e-02
   2.4829608e+01  -2.2285506e-02
   2.4875497e+01  -2.5666862e-02
   2.4921712e+01  -2.4140388e-02
   2.4968334e+01  -1.7917202e-02
   2.5015454e+01  -7.2250749e-03
   2.5040122e+01  -7.0958864e-14
   2.5040122e+01   5.1781496e-16
   2.5087844e+01   1.4625924e-02
   2.5148576e+01   3.1899904e-02
   2.5210273e+01   4.7485547e-02
   2.5273538e+01   6.0975209e-02
   2.5334530e+01   7.1225762e-02
   2.5393760e+01   7.8307047e-02
   2.5451716e+01   8.2282840e-02
   2.5508734e+01   8.3191364e-02
   2.5565059e+01   8.1065102e-02
   2.5620884e+01   7.5940512e-02
   2.5676368e+01   6.7862725e-02
   2.5731649e+01   5.6887942e-02
   2.5786856e+01   4.3084688e-02
   2.5842105e+01   2.6534411e-02
   2.5897516e+01   7.3317166e-03
   2.5916979e+01   8.6302493e-14
   2.5916979e+01  -1.0642529e-15
   2.5972670e+01  -1.9515746e-02
   2.6025477e+01  -3.4643065e-02
   2.6078703e+01  -4.6740108e-02
   2.6132439e+01  -5.5956444e-02
   2.6186820e+01  -6.2467847e-02
   2.6242004e+01  -6.6468308e-02
   2.6298184e+01  -6.8171666e-02
   2.6355601e+01  -6.7813706e-02
   2.6413278e+01  -6.5719125e-02
   2.6470838e+01  -6.2311408e-02
   2.6528418e+01  -5.8008409e-02
   2.6586155e+01  -5.3220761e-02
   2.6644185e+01  -4.8355753e-02
   2.6702654e+01  -4.3820880e-02
   2.6761719e+01  -4.0027682e-02
   2.6821562e+01  -3.7396521e-02
   2.6882396e+01  -3.6363225e-02
   2.6944489e+01  -3.7389230e-02
   2.7008188e+01  -4.0978315e-02
   2.7070150e+01  -4.7226295e-02
   2.7130164e+01  -5.6088789e-02
   2.7188761e+01  -6.7563236e-02
   2.7246320e+01  -8.1643880e-02
   2.7303111e+01  -9.8312233e-02
   2.7359343e+01  -1.1753490e-01
   2.7415187e+01  -1.3926285e-01
   2.7470790e+01  -1.6343118e-01
   2.7526283e+01  -1.8995911e-01
   2.7581789e+01  -2.1875008e-01
   2.7637427e+01  -2.4969188e-01
   2.7693320e+01  -2.8265680e-01
   2.7749594e+01  -3.1750184e-01
   2.7806386e+01  -3.5406900e-01
   2.7863853e+01  -3.9218569e-01
   2.7922176e+01  -4.3166555e-01
   2.7981576e+01  -4.7230988e-01
   2.8042336e+01  -5.1391065e-01
   2.8103238e+01  -5.5518395e-01
   2.8164028e+01  -5.9550083e-01
   2.8224868e+01  -6.3451281e-01
   2.8285914e+01  -6.7186221e-01
   2.8347331e+01  -7.0717961e-01
   2.8409291e+01  -7.4008143e-01
   2.8471989e+01  -7.7016609e-01
   2.8535653e+01  -7.9700767e-01
   2.8600563e+01  -8.2014596e-01
   2.8667080e+01  -8.3906951e-01
   2.8733270e+01  -8.5278249e-01
   2.8797065e+01  -8.6093792e-01
   2.8859092e+01  -8.6394709e-01
   2.8919844e+01  -8.6209854e-01
   2.8979665e+01  -8.5560117e-01
   2.9038807e+01  -8.4462311e-01
   2.9097473e+01  -8.2931118e-01
   2.9155832e+01  -8.0980142e-01
   2.9214036e+01  -7.8622505e-01
   2.9272223e+01  -7.5871195e-01
   2.9330527e+01  -7.2739250e-01
   2.9389082e+01  -6.9239830e-01
   2.9448028e+01  -6.5386189e-01
   2.9507515e+01  -6.1191538e-01
   2.9567716e+01  -5.6668775e-01
   2.9628828e+01  -5.1830010e-01
   2.9691096e+01  -4.6685759e-01
   2.9754799e+01  -4.1246222e-01
   2.9818250e+01  -3.5699334e-01
   2.9881617e+01  -3.0080871e-01
   2.9945071e+01  -2.4424944e-01
   3.0008784e+01  -1.8765258e-01
   3.0072931e+01  -1.3135140e-01
   3.0137701e+01  -7.5675403e-02
   3.0203310e+01  -2.0950203e-02
   3.0229097e+01  -1.8007471e-13
   3.0229097e+01   3.1190328e-15
   3.0275495e+01   3.4666242e-02
   3.0321892e+01   6.3957551e-02
   3.0368421e+01   8.8054952e-02
   3.0415134e+01   1.0709861e-01
   3.0462106e+01   1.2125442e-01
   3.0509414e+01   1.3070394e-01
   3.0557145e+01   1.3564496e-01
   3.0605394e+01   1.3629191e-01
   3.0654272e+01   1.3287623e-01
   3.0703911e+01   1.2564651e-01
   3.0754474e+01   1.1486846e-01
   3.0805619e+01   1.0098679e-01
   3.0856627e+01   8.4706304e-02
   3.0907592e+01   6.6569724e-02
   3.0958610e+01   4.7108565e-02
   3.1009772e+01   2.6848025e-02
   3.1061174e+01   6.3103081e-03
   3.1077095e+01   8.9540354e-14
   3.1077095e+01  -2.4633073e-16
   3.1128837e+01  -1.7434447e-02
   3.1176145e+01  -2.8002945e-02
   3.1222984e+01  -3.3281418e-02
   3.1269508e+01  -3.3347397e-02
   3.1315808e+01  -2.8272871e-02
   3.1361963e+01  -1.8141960e-02
   3.1408047e+01  -3.0526726e-03
   3.1415885e+01   2.9056618e-17
   3.1415885e+01   9.0610679e-14
   3.1461968e+01   1.8653840e-02
   3.1532536e+01   4.8419175e-02
   3.1601702e+01   7.9084447e-02
   3.1668737e+01   1.1026171e-01
   3.1734246e+01   1.4212157e-01
   3.1798681e+01   1.7476964e-01
   3.1862367e+01   2.0825141e-01
   3.1925560e+01   2.4257077e-01
   3.1988474e+01   2.7769997e-01
   3.2051302e+01   3.1358532e-01
   3.2114221e+01   3.5015052e-01
   3.2177411e+01   3.8729886e-01
   3.2241055e+01   4.2491456e-01
   3.2305355e+01   4.6286371e-01
   3.2370541e+01   5.0099503e-01
   3.2436888e+01   5.3914065e-01
   3.2504746e+01   5.7711754e-01
   3.2573779e+01   6.1430646e-01
   3.2642599e+01   6.4955488e-01
   3.2711439e+01   6.8261792e-01
   3.2780531e+01   7.1323363e-01
   3.2850115e+01   7.4111727e-01
   3.2920453e+01   7.6595914e-01
   3.2991844e+01   7.8741905e-01
   3.3064653e+01   8.0511587e-01
   3.3139357e+01   8.1860855e-01
   3.3214331e+01   8.2717799e-01
   3.3286158e+01   8.3056473e-01
   3.3355716e+01   8.2926050e-01
   3.3423704e+01   8.2359680e-01
   3.3490585e+01   8.1380851e-01
   3.3556695e+01   8.0008108e-01
   3.3622298e+01   7.8257270e-01
   3.3687617e+01   7.6142568e-01
   3.3752849e+01   7.3677271e-01
   3.3818183e+01   7.0874016e-01
   3.3883803e+01   6.7744937e-01
   3.3949902e+01   6.4301641e-01
   3.4016689e+01   6.0555007e-01
   3.4084405e+01   5.6514773e-01
   3.4153337e+01   5.2188774e-01
   3.4223849e+01   4.7581582e-01
   3.4294765e+01   4.2805264e-01
   3.4365520e+01   3.7941135e-01
   3.4436346e+01   3.3017633e-01
   3.4507470e+01   2.8062191e-01
   3.4579130e+01   2.3101466e-01
   3.4651582e+01   1.8161220e-01
   3.4725123e+01   1.3266110e-01
   3.4800113e+01   8.4393130e-02
   3.4877015e+01   3.7018345e-02
   3.4940128e+01   2.4954344e-13
   3.4940128e+01  -1.0637324e-14
   3.4986431e+01  -2.3870939e-02
   3.5032733e+01  -4.2607733e-02
   3.5079325e+01  -5.6479114e-02
   3.5126224e+01  -6.5637787e-02
   3.5173511e+01  -7.0279734e-02
   3.5221277e+01  -7.0617948e-02
   3.5269627e+01  -6.6883026e-02
   3.5318681e+01  -5.9323514e-02
   3.5368589e+01  -4.8206113e-02
   3.5419495e+01  -3.3827694e-02
   3.5470232e+01  -1.6992910e-02
   3.5516343e+01  -1.7227192e-13
   3.5516343e+01   1.8075819e-15
   3.5567004e+01   1.7479826e-02
   3.5618639e+01   3.1174994e-02
   3.5669462e+01   4.0354679e-02
   3.5719620e+01   4.5054518e-02
   3.5769267e+01   4.5322417e-02
   3.5818532e+01   4.1210928e-02
   3.5867523e+01   3.2781734e-02
   3.5916336e+01   2.0108357e-02
   3.5965060e+01   3.2777474e-03
   3.5973366e+01   1.8125172e-13
   3.5973366e+01  -1.4294121e-15
   3.6022084e+01  -1.9230491e-02
   3.6088525e+01  -4.4470880e-02
   3.6154952e+01  -6.8778245e-02
   3.6221539e+01  -9.2447029e-02
   3.6288505e+01  -1.1578138e-01
   3.6356079e+01  -1.3908332e-01
   3.6424519e+01  -1.6265911e-01
   3.6494125e+01  -1.8682721e-01
   3.6565272e+01  -2.1193044e-01
   3.6638460e+01  -2.3835684e-01
   3.6709579e+01  -2.6475993e-01
   3.6778195e+01  -2.9099680e-01
   3.6845070e+01  -3.1733109e-01
   3.6910735e+01  -3.4392460e-01
   3.6975559e+01  -3.7086238e-01
   3.7039826e+01  -3.9817858e-01
   3.7103770e+01  -4.2586957e-01
   3.7167597e+01  -4.5390119e-01
   3.7231498e+01  -4.8221285e-01
   3.7295660e+01  -5.1071992e-01
   3.7360277e+01  -5.3931502e-01
   3.7425561e+01  -5.6786841e-01
   3.7491753e+01  -5.9622766e-01
   3.7559140e+01  -6.2421656e-01
   3.7628092e+01  -6.5163323e-01
   3.7698425e+01  -6.7800139e-01
   3.7768531e+01  -7.0234723e-01
   3.7838656e+01  -7.2443848e-01
   3.7909054e+01  -7.4402293e-01
   3.7979983e+01  -7.6082281e-01
   3.8051727e+01  -7.7453128e-01
   3.8124612e+01  -7.8480478e-01
   3.8199045e+01  -7.9124869e-01
   3.8275564e+01  -7.9339100e-01
   3.8350948e+01  -7.9089263e-01
   3.8423284e+01  -7.8409430e-01
   3.8493478e+01  -7.7333503e-01
   3.8562191e+01  -7.5883894e-01
   3.8629867e+01  -7.4077730e-01
   3.8696834e+01  -7.1929478e-01
   3.8763355e+01  -6.9452164e-01
   3.8829655e+01  -6.6658018e-01
   3.8895937e+01  -6.3558805e-01
   3.8962398e+01  -6.0165976e-01
   3.9029235e+01  -5.6490658e-01
   3.9096657e+01  -5.2543515e-01
   3.9164900e+01  -4.8334416e-01
   3.9234235e+01  -4.3871841e-01
   3.9305001e+01  -3.9161824e-01
   3.9377208e+01  -3.4235630e-01
   3.9449141e+01  -2.9250473e-01
   3.9521036e+01  -2.4233471e-01
   3.9593138e+01  -1.9210410e-01
   3.9665691e+01  -1.4206676e-01
   3.9738956e+01  -9.2471166e-02
   3.9813229e+01  -4.3558457e-02
   3.9881727e+01  -1.0338952e-15
   3.9881727e+01   2.8255870e-13
   3.9928414e+01   2.6544388e-02
   3.9975101e+01   4.8049880e-02
   4.0022061e+01   6.4782968e-02
   4.0069319e+01   7.6892139e-02
   4.0116960e+01   8.4567674e-02
   4.0165075e+01   8.8016848e-02
   4.0213768e+01   8.7464624e-02
   4.0263161e+01   8.3154149e-02
   4.0313403e+01   7.5347191e-02
   4.0364678e+01   6.4324409e-02
   4.0415884e+01   5.0769631e-02
   4.0467002e+01   3.5248154e-02
   4.0518130e+01   1.8291060e-02
   4.0569361e+01   4.2191729e-04
   4.0570554e+01   1.5938097e-13
   4.0570554e+01  -1.5450965e-15
   4.0621983e+01  -1.5665039e-02
   4.0670913e+01  -2.5718619e-02
   4.0719266e+01  -3.0844883e-02
   4.0767201e+01  -3.1105411e-02
   4.0814826e+01  -2.6560561e-02
   4.0862233e+01  -1.7281134e-02
   4.0909507e+01  -3.3506929e-03
   4.0918994e+01  -4.2934406e-16
   4.0918994e+01   1.6459317e-13
   4.0966213e+01   1.7193258e-02
   4.1033226e+01   4.1907586e-02
   4.1100863e+01   6.7429371e-02
   4.1169824e+01   9.4259894e-02
   4.1240513e+01   1.2280295e-01
   4.1311498e+01   1.5268268e-01
   4.1379691e+01   1.8264183e-01
   4.1445856e+01   2.1294057e-01
   4.1510610e+01   2.4377986e-01
   4.1574367e+01   2.7526750e-01
   4.1637433e+01   3.0745189e-01
   4.1700050e+01   3.4033979e-01
   4.1762423e+01   3.7390575e-01
   4.1824737e+01   4.0809742e-01
   4.1887166e+01   4.4283873e-01
   4.1949885e+01   4.7803192e-01
   4.2013076e+01   5.1355865e-01
   4.2076939e+01   5.4928071e-01
   4.2141702e+01   5.8504021e-01
   4.2207641e+01   6.2065968e-01
   4.2275107e+01   6.5594223e-01
   4.2343627e+01   6.9021051e-01
   4.2411950e+01   7.2244312e-01
   4.2480305e+01   7.5239173e-01
   4.2548922e+01   7.7978903e-01
   4.2618038e+01   8.0434374e-01
   4.2687912e+01   8.2573786e-01
   4.2758840e+01   8.4362018e-01
   4.2831187e+01   8.5759461e-01
   4.2905426e+01   8.6719872e-01
   4.2979688e+01   8.7179640e-01
   4.3050873e+01   8.7135991e-01
   4.3119843e+01   8.6633864e-01
   4.3187276e+01   8.5703195e-01
   4.3253623e+01   8.4365623e-01
   4.3319210e+01   8.2638554e-01
   4.3384298e+01   8.0537061e-01
   4.3449103e+01   7.8074882e-01
   4.3513821e+01   7.5264952e-01
   4.3578635e+01   7.2119687e-01
   4.3643726e+01   6.8651080e-01
   4.3709283e+01   6.4870654e-01
   4.3775510e+01   6.0789249e-01
   4.3842642e+01   5.6416594e-01
   4.3910957e+01   5.1760543e-01
   4.3980807e+01   4.6825714e-01
   4.4051196e+01   4.1718412e-01
   4.4121411e+01   3.6534063e-01
   4.4191677e+01   3.1301079e-01
   4.4262220e+01   2.6046915e-01
   4.4333268e+01   2.0798375e-01
   4.4405074e+01   1.5581482e-01
   4.4477923e+01   1.0421266e-01
   4.4552162e+01   5.3414093e-02
   4.4628231e+01   3.6360466e-03
   4.4633946e+01   1.4554330e-15
   4.4633946e+01  -2.8728365e-13
   4.4680335e+01  -2.6823205e-02
   4.4726723e+01  -4.8487584e-02
   4.4773384e+01  -6.5262986e-02
   4.4820338e+01  -7.7297537e-02
   4.4867667e+01  -8.4783766e-02
   4.4915459e+01  -8.7931147e-02
   4.4963816e+01  -8.6966772e-02
   4.5012859e+01  -8.2135806e-02
   4.5062729e+01  -7.3701855e-02
   4.5113606e+01  -6.1947136e-02
   4.5164497e+01  -4.7545991e-02
   4.5215295e+01  -3.1092076e-02
   4.5266094e+01  -1.3125022e-02
   4.5301525e+01  -1.6758643e-13
   4.5301525e+01   2.9941327e-15
   4.5352418e+01   1.6730669e-02
   4.5401892e+01   2.8307018e-02
   4.5450726e+01   3.5010858e-02
   4.5499075e+01   3.6895974e-02
   4.5547058e+01   3.4016960e-02
   4.5594775e+01   2.6437411e-02
   4.5642317e+01   1.4232810e-02
   4.5683397e+01   3.3889558e-14
   4.5683397e+01  -1.4232018e-13
   4.5730845e+01  -1.8379392e-02
   4.5798142e+01  -4.4535684e-02
   4.5865961e+01  -7.1197242e-02
   4.5934905e+01  -9.8821574e-02
   4.6005330e+01  -1.2777331e-01
   4.6077714e+01  -1.5847431e-01
   4.6148473e+01  -1.8953913e-01
   4.6216669e+01  -2.2054179e-01
   4.6283066e+01  -2.5176038e-01
   4.6348207e+01  -2.8337286e-01
   4.6412469e+01  -3.1547251e-01
   4.6476136e+01  -3.4809776e-01
   4.6539443e+01  -3.8124749e-01
   4.6602590e+01  -4.1488922e-01
   4.6665766e+01  -4.4896397e-01
   4.6729151e+01  -4.8338909e-01
   4.6792929e+01  -5.1806002e-01
   4.6857299e+01  -5.5285124e-01
   4.6922484e+01  -5.8761667e-01
   4.6988747e+01  -6.2218968e-01
   4.7056415e+01  -6.5638286e-01
   4.7125923e+01  -6.8998807e-01
   4.7195222e+01  -7.2160573e-01
   4.7264463e+01  -7.5096103e-01
   4.7333887e+01  -7.7780528e-01
   4.7403738e+01  -8.0186485e-01
   4.7474275e+01  -8.2283922e-01
   4.7545794e+01  -8.4039572e-01
   4.7618650e+01  -8.5415931e-01
   4.7693297e+01  -8.6369386e-01
   4.7769516e+01  -8.6844282e-01
   4.7842312e+01  -8.6812612e-01
   4.7912602e+01  -8.6323911e-01
   4.7981180e+01  -8.5410705e-01
   4.8048556e+01  -8.4095779e-01
   4.8115091e+01  -8.2397084e-01
   4.8181065e+01  -8.0329947e-01
   4.8246712e+01  -7.7908184e-01
   4.8312235e+01  -7.5144708e-01
   4.8377827e+01  -7.2051843e-01
   4.8443676e+01  -6.8641443e-01
   4.8509976e+01  -6.4924857e-01
   4.8576936e+01  -6.0912731e-01
   4.8644793e+01  -5.6614596e-01
   4.8713833e+01  -5.2038115e-01
   4.8784410e+01  -4.7187756e-01
   4.8855668e+01  -4.2157311e-01
   4.8926736e+01  -3.7050978e-01
   4.8997846e+01  -3.1896496e-01
   4.9069231e+01  -2.6720570e-01
   4.9141129e+01  -2.1549234e-01
   4.9213800e+01  -1.6407714e-01
   4.9287539e+01  -1.1320188e-01
   4.9362704e+01  -6.3093949e-02
   4.9439755e+01  -1.3959328e-02
   4.9462403e+01  -2.7450785e-13
   4.9462403e+01   3.4538344e-15
   4.9508800e+01   2.5737501e-02
   4.9555198e+01   4.6338544e-02
   4.9601880e+01   6.2077320e-02
   4.9648866e+01   7.3103742e-02
   4.9696236e+01   7.9613049e-02
   4.9744082e+01   8.1817494e-02
   4.9792508e+01   7.9947026e-02
   4.9841635e+01   7.4249736e-02
   4.9891610e+01   6.4992199e-02
   4.9942618e+01   5.2459591e-02
   4.9993478e+01   3.7406272e-02
   5.0000000e+01   3.5319803e-02


==> figuresAndData/limitCycle_sixthOrderRelay_RHPzerosBigEnough.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9979895e-01
   1.2057055e-03   9.9879066e-01
   6.2294784e-03   9.9367367e-01
   1.7262091e-02   9.8199643e-01
   2.9425356e-02   9.6842737e-01
   4.2652466e-02   9.5285280e-01
   5.5956248e-02   9.3633757e-01
   6.9348206e-02   9.1886238e-01
   8.2830933e-02   9.0041813e-01
   9.6407180e-02   8.8099551e-01
   1.1007978e-01   8.6058512e-01
   1.2385164e-01   8.3917741e-01
   1.3772578e-01   8.1676274e-01
   1.5170531e-01   7.9333132e-01
   1.6579345e-01   7.6887322e-01
   1.7999351e-01   7.4337839e-01
   1.9447651e-01   7.1652102e-01
   2.0943502e-01   6.8789420e-01
   2.2486445e-01   6.5744141e-01
   2.4076327e-01   6.2510243e-01
   2.5713070e-01   5.9081755e-01
   2.7396677e-01   5.5452774e-01
   2.9127231e-01   5.1617463e-01
   3.0904901e-01   4.7570066e-01
   3.2729939e-01   4.3304903e-01
   3.4602689e-01   3.8816381e-01
   3.6523592e-01   3.4098980e-01
   3.8493187e-01   2.9147255e-01
   4.0484629e-01   2.4027285e-01
   4.2496583e-01   1.8743817e-01
   4.4529996e-01   1.3295971e-01
   4.6585824e-01   7.6828766e-02
   4.8665069e-01   1.9035823e-02
   4.9342263e-01   4.2674198e-16
   4.9342263e-01  -9.5826125e-15
   5.1445981e-01  -1.7264450e-02
   5.3583844e-01  -3.4889201e-02
   5.5748716e-01  -5.2800688e-02
   5.7942012e-01  -7.0994426e-02
   6.0165083e-01  -8.9464297e-02
   6.2419369e-01  -1.0820375e-01
   6.4706409e-01  -1.2720574e-01
   6.7027857e-01  -1.4646263e-01
   6.9385489e-01  -1.6596614e-01
   7.1781224e-01  -1.8570721e-01
   7.4217137e-01  -2.0567595e-01
   7.6695489e-01  -2.2586139e-01
   7.9218742e-01  -2.4625143e-01
   8.1789597e-01  -2.6683251e-01
   8.4411030e-01  -2.8758942e-01
   8.7086333e-01  -3.0850496e-01
   8.9819173e-01  -3.2955949e-01
   9.2613659e-01  -3.5073052e-01
   9.5474427e-01  -3.7199201e-01
   9.8406753e-01  -3.9331360e-01
   1.0141670e+00  -4.1465960e-01
   1.0451130e+00  -4.3598769e-01
   1.0769882e+00  -4.5724720e-01
   1.1098915e+00  -4.7837687e-01
   1.1439426e+00  -4.9930179e-01
   1.1792907e+00  -5.1992919e-01
   1.2161262e+00  -5.4014243e-01
   1.2547011e+00  -5.5979222e-01
   1.2953660e+00  -5.7868299e-01
   1.3386421e+00  -5.9655036e-01
   1.3853896e+00  -6.1302026e-01
   1.4335611e+00  -6.2661911e-01
   1.4813104e+00  -6.3638740e-01
   1.5289703e+00  -6.4209240e-01
   1.5767998e+00  -6.4336416e-01
   1.6249978e+00  -6.3970386e-01
   1.6737307e+00  -6.3048462e-01
   1.7231478e+00  -6.1494076e-01
   1.7733907e+00  -5.9214881e-01
   1.8232275e+00  -5.6194535e-01
   1.8722657e+00  -5.2418834e-01
   1.9206615e+00  -4.7844522e-01
   1.9685520e+00  -4.2421263e-01
   2.0160511e+00  -3.6092638e-01
   2.0632570e+00  -2.8796100e-01
   2.1102568e+00  -2.0462703e-01
   2.1571308e+00  -1.1016632e-01
   2.2039541e+00  -3.7452926e-03
   2.2055072e+00   1.2706849e-16
   2.2055072e+00   6.8795230e-14
   2.2523531e+00   2.3919125e-02
   2.2913277e+00   5.1117494e-02
   2.3300129e+00   8.5375775e-02
   2.3685383e+00   1.2732378e-01
   2.4069593e+00   1.7756054e-01
   2.4453274e+00   2.3669824e-01
   2.4836924e+00   3.0536563e-01
   2.5221031e+00   3.8421173e-01
   2.5606087e+00   4.7391050e-01
   2.5992599e+00   5.7516674e-01
   2.6381103e+00   6.8872388e-01
   2.6772174e+00   8.1537417e-01
   2.7166449e+00   9.5597253e-01
   2.7564643e+00   1.1114556e+00
   2.7976195e+00   1.2866860e+00
   2.8405953e+00   1.4856775e+00
   2.8855831e+00   1.7116883e+00
   2.9328482e+00   1.9687299e+00
   2.9827615e+00   2.2619056e+00
   3.0358735e+00   2.5981106e+00
   3.0914743e+00   2.9762677e+00
   3.1467839e+00   3.3781334e+00
   3.2018884e+00   3.8027862e+00
   3.2569292e+00   4.2496433e+00
   3.3120191e+00   4.7178196e+00
   3.3672511e+00   5.2061185e+00
   3.4227058e+00   5.7130321e+00
   3.4784558e+00   6.2367348e+00
   3.5345699e+00   6.7750732e+00
   3.5911157e+00   7.3255536e+00
   3.6481621e+00   7.8853272e+00
   3.7057823e+00   8.4511727e+00
   3.7640564e+00   9.0194769e+00
   3.8230754e+00   9.5862093e+00
   3.8823857e+00   1.0141730e+01
   3.9417464e+00   1.0678430e+01
   4.0012492e+00   1.1191691e+01
   4.0609803e+00   1.1676578e+01
   4.1210199e+00   1.2127810e+01
   4.1814452e+00   1.2539771e+01
   4.2423340e+00   1.2906510e+01
   4.3037670e+00   1.3221733e+01
   4.3658321e+00   1.3478779e+01
   4.4286272e+00   1.3670579e+01
   4.4922663e+00   1.3789580e+01
   4.5568864e+00   1.3827629e+01
   4.6226590e+00   1.3775777e+01
   4.6898581e+00   1.3623782e+01
   4.7588941e+00   1.3359103e+01
   4.8268524e+00   1.2987546e+01
   4.8925710e+00   1.2520855e+01
   4.9566372e+00   1.1962519e+01
   5.0194978e+00   1.1314494e+01
   5.0814694e+00   1.0578131e+01
   5.1427933e+00   9.7543939e+00
   5.2036647e+00   8.8439618e+00
   5.2642499e+00   7.8472814e+00
   5.3246974e+00   6.7645867e+00
   5.3851451e+00   5.5958960e+00
   5.4457264e+00   4.3409865e+00
   5.5065749e+00   2.9993475e+00
   5.5678298e+00   1.5701054e+00
   5.6301180e+00   3.9909625e-02
   5.6317030e+00   1.2059798e-14
   5.6317030e+00  -1.4200932e-12
   5.6962555e+00  -1.5315381e+00
   5.7696062e+00  -3.3511209e+00
   5.8423730e+00  -5.2328640e+00
   5.9165336e+00  -7.2213477e+00
   5.9920155e+00  -9.3096405e+00
   6.0687471e+00  -1.1489039e+01
   6.1451978e+00  -1.3706333e+01
   6.2203382e+00  -1.5919179e+01
   6.2964165e+00  -1.8181890e+01
   6.3734755e+00  -2.0484150e+01
   6.4514244e+00  -2.2810354e+01
   6.5302066e+00  -2.5144674e+01
   6.6097957e+00  -2.7471065e+01
   6.6901907e+00  -2.9773183e+01
   6.7714125e+00  -3.2034314e+01
   6.8535025e+00  -3.4237298e+01
   6.9365217e+00  -3.6364459e+01
   7.0205521e+00  -3.8397514e+01
   7.1056985e+00  -4.0317473e+01
   7.1920930e+00  -4.2104487e+01
   7.2799020e+00  -4.3737653e+01
   7.3693362e+00  -4.5194710e+01
   7.4606683e+00  -4.6451586e+01
   7.5542608e+00  -4.7481655e+01
   7.6506153e+00  -4.8254486e+01
   7.7486547e+00  -4.8727834e+01
   7.8446564e+00  -4.8874659e+01
   7.9390779e+00  -4.8705625e+01
   8.0313624e+00  -4.8235155e+01
   8.1215923e+00  -4.7481040e+01
   8.2103947e+00  -4.6454755e+01
   8.2982496e+00  -4.5163847e+01
   8.3855390e+00  -4.3613314e+01
   8.4725885e+00  -4.1806239e+01
   8.5596931e+00  -3.9744080e+01
   8.6471353e+00  -3.7426751e+01
   8.7351993e+00  -3.4852532e+01
   8.8241854e+00  -3.2017808e+01
   8.9144266e+00  -2.8916589e+01
   9.0063085e+00  -2.5539713e+01
   9.1000333e+00  -2.1884239e+01
   9.1934577e+00  -1.8046866e+01
   9.2868938e+00  -1.4034844e+01
   9.3806479e+00  -9.8539561e+00
   9.4750191e+00  -5.5090874e+00
   9.5703135e+00  -1.0040849e+00
   9.5912629e+00  -5.4358740e-12
   9.5912629e+00   2.4868996e-14
   9.6878070e+00   4.4792874e+00
   9.7751541e+00   8.5812662e+00
   9.8672656e+00   1.2941602e+01
   9.9661677e+00   1.7643854e+01
   1.0069615e+01   2.2561920e+01
   1.0170651e+01   2.7340981e+01
   1.0269311e+01   3.1960550e+01
   1.0365934e+01   3.6416431e+01
   1.0459444e+01   4.0642292e+01
   1.0549406e+01   4.4606819e+01
   1.0637163e+01   4.8359298e+01
   1.0723588e+01   5.1925094e+01
   1.0809268e+01   5.5314602e+01
   1.0894656e+01   5.8529960e+01
   1.0980143e+01   6.1567989e+01
   1.1066104e+01   6.4421550e+01
   1.1152930e+01   6.7080134e+01
   1.1241081e+01   6.9530151e+01
   1.1331216e+01   7.1756160e+01
   1.1422962e+01   7.3712407e+01
   1.1514984e+01   7.5341948e+01
   1.1607647e+01   7.6628628e+01
   1.1701358e+01   7.7552254e+01
   1.1796591e+01   7.8087517e+01
   1.1893951e+01   7.8202093e+01
   1.1994278e+01   7.7852717e+01
   1.2092729e+01   7.7042582e+01
   1.2186161e+01   7.5843731e+01
   1.2275887e+01   7.4299645e+01
   1.2363198e+01   7.2431741e+01
   1.2448897e+01   7.0254073e+01
   1.2533542e+01   6.7776625e+01
   1.2617564e+01   6.5006470e+01
   1.2701325e+01   6.1948306e+01
   1.2785154e+01   5.8604631e+01
   1.2869372e+01   5.4975650e+01
   1.2954306e+01   5.1058904e+01
   1.3040318e+01   4.6848532e+01
   1.3127829e+01   4.2333999e+01
   1.3217358e+01   3.7497839e+01
   1.3308639e+01   3.2366449e+01
   1.3399803e+01   2.7066377e+01
   1.3491212e+01   2.1603777e+01
   1.3583234e+01   1.5982495e+01
   1.3676257e+01   1.0203981e+01
   1.3770717e+01   4.2663368e+00
   1.3838154e+01   7.1533890e-12
   1.3838154e+01  -5.3290705e-14
   1.3934568e+01  -5.9151691e+00
   1.4022031e+01  -1.1264328e+01
   1.4111133e+01  -1.6678123e+01
   1.4202521e+01  -2.2174738e+01
   1.4297358e+01  -2.7798510e+01
   1.4397526e+01  -3.3627361e+01
   1.4506413e+01  -3.9806943e+01
   1.4615608e+01  -4.5810858e+01
   1.4727077e+01  -5.1709335e+01
   1.4838775e+01  -5.7354638e+01
   1.4940389e+01  -6.2232439e+01
   1.5036444e+01  -6.6594796e+01
   1.5129541e+01  -7.0572284e+01
   1.5220934e+01  -7.4218564e+01
   1.5311401e+01  -7.7558074e+01
   1.5401526e+01  -8.0601003e+01
   1.5491853e+01  -8.3349547e+01
   1.5582964e+01  -8.5799949e+01
   1.5675505e+01  -8.7941358e+01
   1.5770282e+01  -8.9755086e+01
   1.5868420e+01  -9.1212021e+01
   1.5967808e+01  -9.2235191e+01
   1.6067694e+01  -9.2791052e+01
   1.6168695e+01  -9.2860127e+01
   1.6271539e+01  -9.2412461e+01
   1.6377298e+01  -9.1401678e+01
   1.6481669e+01  -8.9855959e+01
   1.6580294e+01  -8.7897980e+01
   1.6674371e+01  -8.5586160e+01
   1.6765574e+01  -8.2939545e+01
   1.6854909e+01  -7.9970853e+01
   1.6943042e+01  -7.6689624e+01
   1.7030477e+01  -7.3102690e+01
   1.7117634e+01  -6.9214380e+01
   1.7204893e+01  -6.5026498e+01
   1.7292623e+01  -6.0538012e+01
   1.7381210e+01  -5.5744386e+01
   1.7471087e+01  -5.0636397e+01
   1.7562770e+01  -4.5198032e+01
   1.7656924e+01  -3.9402688e+01
   1.7751910e+01  -3.3370958e+01
   1.7846970e+01  -2.7180106e+01
   1.7942524e+01  -2.0833539e+01
   1.8039008e+01  -1.4331995e+01
   1.8136903e+01  -7.6724620e+00
   1.8236779e+01  -8.4629308e-01
   1.8249152e+01  -1.4932167e-11
   1.8249152e+01   6.1894934e-13
   1.8351734e+01   6.7929794e+00
   1.8441199e+01   1.2673595e+01
   1.8532472e+01   1.8610761e+01
   1.8626157e+01   2.4620075e+01
   1.8723487e+01   3.0751468e+01
   1.8826482e+01   3.7092743e+01
   1.8936422e+01   4.3668045e+01
   1.9046946e+01   5.0048102e+01
   1.9159943e+01   5.6302163e+01
   1.9272026e+01   6.2206761e+01
   1.9373900e+01   6.7289478e+01
   1.9470454e+01   7.1835424e+01
   1.9564183e+01   7.5976519e+01
   1.9656295e+01   7.9767487e+01
   1.9747559e+01   8.3233875e+01
   1.9838563e+01   8.6386666e+01
   1.9929870e+01   8.9228784e+01
   2.0022083e+01   9.1756368e+01
   2.0115883e+01   9.3957954e+01
   2.0212134e+01   9.5813523e+01
   2.0312075e+01   9.7291402e+01
   2.0412885e+01   9.8303645e+01
   2.0514305e+01   9.8823890e+01
   2.0617003e+01   9.8830916e+01
   2.0721784e+01   9.8291360e+01
   2.0829866e+01   9.7152167e+01
   2.0935026e+01   9.5476357e+01
   2.1033559e+01   9.3402805e+01
   2.1127953e+01   9.0967057e+01
   2.1219767e+01   8.8185756e+01
   2.1309918e+01   8.5071076e+01
   2.1399038e+01   8.1631863e+01
   2.1487619e+01   7.7874015e+01
   2.1576083e+01   7.3800628e+01
   2.1664822e+01   6.9411841e+01
   2.1754233e+01   6.4704337e+01
   2.1844740e+01   5.9670356e+01
   2.1936839e+01   5.4295944e+01
   2.2031141e+01   4.8557813e+01
   2.2127891e+01   4.2454867e+01
   2.2224521e+01   3.6173774e+01
   2.2321471e+01   2.9718598e+01
   2.2419195e+01   2.3090004e+01
   2.2518181e+01   1.6284957e+01
   2.2618994e+01   9.2948999e+00
   2.2722333e+01   2.1026882e+00
   2.2752542e+01   7.2830630e-14
   2.2752542e+01  -1.5747847e-11
   2.2859349e+01  -7.1928205e+00
   2.2948223e+01  -1.3124853e+01
   2.3039272e+01  -1.9133558e+01
   2.3132989e+01  -2.5228131e+01
   2.3230723e+01  -3.1467406e+01
   2.3334785e+01  -3.7958399e+01
   2.3442065e+01  -4.4461851e+01
   2.3550409e+01  -5.0810671e+01
   2.3661523e+01  -5.7066120e+01
   2.3770280e+01  -6.2911253e+01
   2.3870092e+01  -6.8010632e+01
   2.3964857e+01  -7.2597483e+01
   2.4056809e+01  -7.6793001e+01
   2.4147316e+01  -8.0660147e+01
   2.4237080e+01  -8.4221844e+01
   2.4326645e+01  -8.7487617e+01
   2.4416502e+01  -9.0458713e+01
   2.4507211e+01  -9.3131591e+01
   2.4599402e+01  -9.5495789e+01
   2.4693862e+01  -9.7533239e+01
   2.4791694e+01  -9.9215913e+01
   2.4890934e+01  -1.0046222e+02
   2.4990687e+01  -1.0123301e+02
   2.5091568e+01  -1.0150890e+02
   2.5194293e+01  -1.0125990e+02
   2.5299862e+01  -1.0044061e+02
   2.5406341e+01  -9.9033653e+01
   2.5505603e+01  -9.7199285e+01
   2.5600179e+01  -9.4987919e+01
   2.5691893e+01  -9.2419688e+01
   2.5781772e+01  -8.9508393e+01
   2.5870496e+01  -8.6263942e+01
   2.5958580e+01  -8.2692997e+01
   2.6046456e+01  -7.8799273e+01
   2.6134520e+01  -7.4583501e+01
   2.6223159e+01  -7.0043034e+01
   2.6312788e+01  -6.5170994e+01
   2.6403878e+01  -5.9954734e+01
   2.6497002e+01  -5.4373087e+01
   2.6592923e+01  -4.8391219e+01
   2.6689242e+01  -4.2179208e+01
   2.6785755e+01  -3.5781414e+01
   2.6882917e+01  -2.9198799e+01
   2.6981210e+01  -2.2428770e+01
   2.7081178e+01  -1.5463470e+01
   2.7183485e+01  -8.2869640e+00
   2.7289008e+01  -8.7013796e-01
   2.7301397e+01  -1.9473312e-13
   2.7301397e+01   1.5771162e-11
   2.7408796e+01   7.2974256e+00
   2.7496657e+01   1.3210479e+01
   2.7586712e+01   1.9200930e+01
   2.7679382e+01   2.5274636e+01
   2.7775960e+01   3.1489200e+01
   2.7878640e+01   3.7947715e+01
   2.7983853e+01   4.4385066e+01
   2.8090082e+01   5.0676674e+01
   2.8198841e+01   5.6877525e+01
   2.8307711e+01   6.2815614e+01
   2.8407370e+01   6.7992895e+01
   2.8501699e+01   7.2646319e+01
   2.8593061e+01   7.6906942e+01
   2.8682675e+01   8.0833858e+01
   2.8771451e+01   8.4461770e+01
   2.8859956e+01   8.7802677e+01
   2.8948660e+01   9.0858688e+01
   2.9038072e+01   9.3626820e+01
   2.9128773e+01   9.6098287e+01
   2.9221468e+01   9.8257351e+01
   2.9317110e+01   1.0007963e+02
   2.9415527e+01   1.0150812e+02
   2.9514001e+01   1.0246851e+02
   2.9613382e+01   1.0294882e+02
   2.9714318e+01   1.0292295e+02
   2.9817632e+01   1.0235235e+02
   2.9924597e+01   1.0117723e+02
   3.0025406e+01   9.9525832e+01
   3.0120715e+01   9.7483254e+01
   3.0212671e+01   9.5076104e+01
   3.0302501e+01   9.2320023e+01
   3.0390970e+01   8.9226179e+01
   3.0478636e+01   8.5802281e+01
   3.0565949e+01   8.2053015e+01
   3.0653309e+01   7.7980146e+01
   3.0741100e+01   7.3582258e+01
   3.0829717e+01   6.8854094e+01
   3.0919602e+01   6.3785312e+01
   3.1011278e+01   5.8358274e+01
   3.1105417e+01   5.2544013e+01
   3.1201301e+01   4.6402114e+01
   3.1297198e+01   4.0070294e+01
   3.1393557e+01   3.3550834e+01
   3.1490843e+01   2.6842527e+01
   3.1589570e+01   1.9939590e+01
   3.1690346e+01   1.2829330e+01
   3.1793946e+01   5.4880758e+00
   3.1871393e+01   1.6013857e-11
   3.1871393e+01  -8.5265128e-14
   3.1978901e+01  -7.3641669e+00
   3.2066242e+01  -1.3287565e+01
   3.2155704e+01  -1.9282892e+01
   3.2247676e+01  -2.5354670e+01
   3.2343380e+01  -3.1557389e+01
   3.2444846e+01  -3.7986393e+01
   3.2549174e+01  -4.4418367e+01
   3.2654382e+01  -5.0700065e+01
   3.2761888e+01  -5.6883894e+01
   3.2872045e+01  -6.2948853e+01
   3.2972358e+01  -6.8210487e+01
   3.3066889e+01  -7.2921507e+01
   3.3158251e+01  -7.7229250e+01
   3.3247746e+01  -8.1198730e+01
   3.3336214e+01  -8.4863347e+01
   3.3424341e+01  -8.8241676e+01
   3.3512596e+01  -9.1336920e+01
   3.3601469e+01  -9.4146693e+01
   3.3691521e+01  -9.6663225e+01
   3.3783416e+01  -9.8871995e+01
   3.3878040e+01  -1.0075033e+02
   3.3976267e+01  -1.0225811e+02
   3.4074430e+01  -1.0329911e+02
   3.4173244e+01  -1.0386281e+02
   3.4273467e+01  -1.0392678e+02
   3.4375859e+01  -1.0345537e+02
   3.4481577e+01  -1.0239416e+02
   3.4583482e+01  -1.0081799e+02
   3.4679461e+01  -9.8840172e+01
   3.4771747e+01  -9.6493547e+01
   3.4861711e+01  -9.3794892e+01
   3.4950183e+01  -9.0756056e+01
   3.5037750e+01  -8.7385319e+01
   3.5124878e+01  -8.3687899e+01
   3.5211973e+01  -7.9666116e+01
   3.5299417e+01  -7.5319196e+01
   3.5387602e+01  -7.0642706e+01
   3.5476953e+01  -6.5627443e+01
   3.5567972e+01  -6.0257466e+01
   3.5661291e+01  -5.4506544e+01
   3.5757061e+01  -4.8377604e+01
   3.5852749e+01  -4.2057277e+01
   3.5948800e+01  -3.5548705e+01
   3.6045673e+01  -2.8851356e+01
   3.6143870e+01  -2.1960454e+01
   3.6243973e+01  -1.4864852e+01
   3.6346715e+01  -7.5433948e+00
   3.6452510e+01  -9.5923269e-14
   3.6452510e+01   3.2278180e-11
   3.6558894e+01   7.3310084e+00
   3.6646089e+01   1.3279213e+01
   3.6735325e+01   1.9293703e+01
   3.6827003e+01   2.5380248e+01
   3.6922303e+01   3.1591403e+01
   3.7023162e+01   3.8017945e+01
   3.7127253e+01   4.4472012e+01
   3.7232135e+01   5.0770804e+01
   3.7339187e+01   5.6966027e+01
   3.7450177e+01   6.3114720e+01
   3.7551078e+01   6.8439538e+01
   3.7645896e+01   7.3193958e+01
   3.7737411e+01   7.7536216e+01
   3.7826983e+01   8.1535492e+01
   3.7915452e+01   8.5226031e+01
   3.8003506e+01   8.8627498e+01
   3.8091652e+01   9.1745212e+01
   3.8180373e+01   9.4577178e+01
   3.8270223e+01   9.7116122e+01
   3.8361853e+01   9.9348062e+01
   3.8456121e+01   1.0125101e+02
   3.8554289e+01   1.0279168e+02
   3.8652452e+01   1.0386627e+02
   3.8751139e+01   1.0446276e+02
   3.8851162e+01   1.0456058e+02
   3.8953276e+01   1.0412522e+02
   3.9058591e+01   1.0310419e+02
   3.9161079e+01   1.0155178e+02
   3.9257434e+01   9.9592574e+01
   3.9349936e+01   9.7262280e+01
   3.9440025e+01   9.4578149e+01
   3.9528565e+01   9.1552311e+01
   3.9616157e+01   8.8193278e+01
   3.9703275e+01   8.4506484e+01
   3.9790327e+01   8.0494454e+01
   3.9877698e+01   7.6156647e+01
   3.9965776e+01   7.1488910e+01
   4.0000000e+01   6.9600093e+01


==> figuresAndData/limitCycle_sixthOrderRelay_WithNumeratorPlus1plus1plus1plus1_startingAtAllOnes.csv <==
   0.0000000e+00
   4.0190183e-03
   2.4114110e-02
   6.0107633e-02
   9.6138326e-02
   1.3229166e-01
   1.6860241e-01
   2.0510755e-01
   2.4184675e-01
   2.7886323e-01
   3.1620487e-01
   3.5392558e-01
   3.9208718e-01
   4.3061404e-01
   4.6925181e-01
   5.0804329e-01
   5.4703236e-01
   5.8666411e-01
   6.2767845e-01
   6.7005473e-01
   7.1380575e-01
   7.5790200e-01
   8.0205040e-01
   8.0397603e-01
   8.0397603e-01
   8.4823652e-01
   8.9012051e-01
   9.3222726e-01
   9.7459773e-01
   1.0172932e+00
   1.0603815e+00
   1.1039392e+00
   1.1480547e+00
   1.1928332e+00
   1.2377032e+00
   1.2816880e+00
   1.3249426e+00
   1.3676113e+00
   1.4098084e+00
   1.4516269e+00
   1.4931456e+00
   1.5344326e+00
   1.5755487e+00
   1.6165494e+00
   1.6574865e+00
   1.6986777e+00
   1.7410169e+00
   1.7844758e+00
   1.8279917e+00
   1.8715453e+00
   1.9151932e+00
   1.9589930e+00
   2.0030043e+00
   2.0472906e+00
   2.0919203e+00
   2.1369696e+00
   2.1820650e+00
   2.2267856e+00
   2.2450136e+00
   2.2450136e+00
   2.2894409e+00
   2.3311140e+00
   2.3727489e+00
   2.4144010e+00
   2.4561198e+00
   2.4979550e+00
   2.5399577e+00
   2.5821814e+00
   2.6246834e+00
   2.6675259e+00
   2.7110469e+00
   2.7558545e+00
   2.8019951e+00
   2.8495526e+00
   2.8986488e+00
   2.9494585e+00
   3.0020331e+00
   3.0533996e+00
   3.1037520e+00
   3.1533195e+00
   3.2022774e+00
   3.2507648e+00
   3.2988971e+00
   3.3467734e+00
   3.3944820e+00
   3.4421037e+00
   3.4897152e+00
   3.5373905e+00
   3.5852039e+00
   3.6332313e+00
   3.6815525e+00
   3.7302537e+00
   3.7794304e+00
   3.8291912e+00
   3.8796635e+00
   3.9298183e+00
   3.9797075e+00
   4.0294292e+00
   4.0790744e+00
   4.1287290e+00
   4.1784771e+00
   4.2284032e+00
   4.2785948e+00
   4.3179135e+00
   4.3179135e+00
   4.3684637e+00
   4.4165854e+00
   4.4652411e+00
   4.5145024e+00
   4.5644989e+00
   4.6153874e+00
   4.6673652e+00
   4.7206918e+00
   4.7728649e+00
   4.8238552e+00
   4.8739327e+00
   4.9233039e+00
   4.9721280e+00
   5.0205336e+00
   5.0686294e+00
   5.1165099e+00
   5.1642606e+00
   5.2119610e+00
   5.2596870e+00
   5.3075135e+00
   5.3555161e+00
   5.4037732e+00
   5.4523686e+00
   5.5013937e+00
   5.5509514e+00
   5.6011603e+00
   5.6516294e+00
   5.7017816e+00
   5.7517161e+00
   5.8015287e+00
   5.8513089e+00
   5.9011431e+00
   5.9511167e+00
   6.0013169e+00
   6.0146581e+00
   6.0146581e+00
   6.0651768e+00
   6.1130394e+00
   6.1613619e+00
   6.2102098e+00
   6.2596984e+00
   6.3099643e+00
   6.3611753e+00
   6.4135452e+00
   6.4667156e+00
   6.5185183e+00
   6.5692139e+00
   6.6190583e+00
   6.6682429e+00
   6.7169173e+00
   6.7652037e+00
   6.8132063e+00
   6.8610167e+00
   6.9087184e+00
   6.9563896e+00
   7.0041055e+00
   7.0519409e+00
   7.0999718e+00
   7.1482777e+00
   7.1969438e+00
   7.2460639e+00
   7.2957444e+00
   7.3461089e+00
   7.3676855e+00
   7.3676855e+00
   7.4180056e+00
   7.4650894e+00
   7.5121291e+00
   7.5592039e+00
   7.6063855e+00
   7.6537464e+00
   7.7013619e+00
   7.7493127e+00
   7.7976867e+00
   7.8465830e+00
   7.8961158e+00
   7.9464207e+00
   7.9976640e+00
   8.0500574e+00
   8.1034011e+00
   8.1553607e+00
   8.2061956e+00
   8.2561664e+00
   8.3054676e+00
   8.3542504e+00
   8.4026386e+00
   8.4507371e+00
   8.4986384e+00
   8.5464261e+00
   8.5941789e+00
   8.6419721e+00
   8.6898805e+00
   8.7379801e+00
   8.7863499e+00
   8.8350749e+00
   8.8842483e+00
   8.9339754e+00
   8.9843785e+00
   9.0347811e+00
   9.0848889e+00
   9.1348009e+00
   9.1846106e+00
   9.2344061e+00
   9.2842724e+00
   9.3264528e+00
   9.3264528e+00
   9.3764750e+00
   9.4239805e+00
   9.4718487e+00
   9.5201427e+00
   9.5689617e+00
   9.6184195e+00
   9.6686518e+00
   9.7198249e+00
   9.7721504e+00
   9.8253598e+00
   9.8772019e+00
   9.9279347e+00
   9.9778148e+00
   1.0027034e+01
   1.0075742e+01
   1.0124062e+01
   1.0172098e+01
   1.0219941e+01
   1.0267676e+01
   1.0315380e+01
   1.0363129e+01
   1.0410997e+01
   1.0459061e+01
   1.0507400e+01
   1.0556100e+01
   1.0605254e+01
   1.0654968e+01
   1.0705367e+01
   1.0755739e+01
   1.0805821e+01
   1.0855710e+01
   1.0905500e+01
   1.0955281e+01
   1.1005137e+01
   1.1055154e+01
   1.1105419e+01
   1.1146361e+01
   1.1146361e+01
   1.1196968e+01
   1.1245120e+01
   1.1293795e+01
   1.1343064e+01
   1.1393057e+01
   1.1443927e+01
   1.1495870e+01
   1.1549138e+01
   1.1601483e+01
   1.1652617e+01
   1.1702811e+01
   1.1752278e+01
   1.1801182e+01
   1.1849654e+01
   1.1897805e+01
   1.1945730e+01
   1.1993517e+01
   1.2041245e+01
   1.2088990e+01
   1.2136829e+01
   1.2184835e+01
   1.2233088e+01
   1.2281671e+01
   1.2330674e+01
   1.2380199e+01
   1.2430364e+01
   1.2480875e+01
   1.2531061e+01
   1.2533694e+01
   1.2533694e+01
   1.2583653e+01
   1.2630659e+01
   1.2677702e+01
   1.2724855e+01
   1.2772190e+01
   1.2819781e+01
   1.2867711e+01
   1.2916067e+01
   1.2964949e+01
   1.3014471e+01
   1.3064769e+01
   1.3116012e+01
   1.3168413e+01
   1.3221655e+01
   1.3273525e+01
   1.3324283e+01
   1.3374185e+01
   1.3423425e+01
   1.3472151e+01
   1.3520487e+01
   1.3568538e+01
   1.3616393e+01
   1.3664139e+01
   1.3711851e+01
   1.3759607e+01
   1.3807480e+01
   1.3855546e+01
   1.3903885e+01
   1.3952580e+01
   1.4001727e+01
   1.4051430e+01
   1.4101812e+01
   1.4152166e+01
   1.4202228e+01
   1.4252098e+01
   1.4301867e+01
   1.4351624e+01
   1.4360662e+01
   1.4360662e+01
   1.4410492e+01
   1.4457639e+01
   1.4505038e+01
   1.4552751e+01
   1.4600863e+01
   1.4649469e+01
   1.4698677e+01
   1.4748617e+01
   1.4799443e+01
   1.4851352e+01
   1.4904601e+01
   1.4956762e+01
   1.5007735e+01
   1.5057789e+01
   1.5107132e+01
   1.5155923e+01
   1.5204293e+01
   1.5252348e+01
   1.5300184e+01
   1.5347887e+01
   1.5395535e+01
   1.5443204e+01
   1.5490970e+01
   1.5538906e+01
   1.5587090e+01
   1.5635606e+01
   1.5684544e+01
   1.5734005e+01
   1.5784105e+01
   1.5834525e+01
   1.5884623e+01
   1.5934498e+01
   1.5984244e+01
   1.6033952e+01
   1.6083706e+01
   1.6133593e+01
   1.6183697e+01
   1.6234111e+01
   1.6242278e+01
   1.6242278e+01
   1.6293098e+01
   1.6341206e+01
   1.6389840e+01
   1.6439070e+01
   1.6489022e+01
   1.6539852e+01
   1.6591753e+01
   1.6644979e+01
   1.6697276e+01
   1.6748365e+01
   1.6798517e+01
   1.6847944e+01
   1.6896809e+01
   1.6945243e+01
   1.6993357e+01
   1.7041246e+01
   1.7088997e+01
   1.7136690e+01
   1.7184399e+01
   1.7232202e+01
   1.7280172e+01
   1.7328388e+01
   1.7376933e+01
   1.7425898e+01
   1.7475383e+01
   1.7525505e+01
   1.7575985e+01
   1.7626140e+01
   1.7676067e+01
   1.7698769e+01
   1.7698769e+01
   1.7748565e+01
   1.7795529e+01
   1.7842616e+01
   1.7889894e+01
   1.7937436e+01
   1.7985325e+01
   1.8033649e+01
   1.8082508e+01
   1.8132019e+01
   1.8182321e+01
   1.8233583e+01
   1.8286026e+01
   1.8339017e+01
   1.8390669e+01
   1.8441242e+01
   1.8490983e+01
   1.8540080e+01
   1.8588678e+01
   1.8636897e+01
   1.8684840e+01
   1.8732598e+01
   1.8780252e+01
   1.8827881e+01
   1.8875559e+01
   1.8923360e+01
   1.8971360e+01
   1.9019639e+01
   1.9068281e+01
   1.9117380e+01
   1.9167043e+01
   1.9217393e+01
   1.9267636e+01
   1.9317596e+01
   1.9367370e+01
   1.9417052e+01
   1.9420492e+01
   1.9420492e+01
   1.9470167e+01
   1.9517128e+01
   1.9564274e+01
   1.9611668e+01
   1.9659390e+01
   1.9707524e+01
   1.9756169e+01
   1.9805435e+01
   1.9855453e+01
   1.9906386e+01
   1.9958436e+01
   2.0011728e+01
   2.0063620e+01
   2.0114367e+01
   2.0164234e+01
   2.0213418e+01
   2.0262075e+01
   2.0310328e+01
   2.0358282e+01
   2.0406032e+01
   2.0453660e+01
   2.0501245e+01
   2.0548862e+01
   2.0596585e+01
   2.0644488e+01
   2.0692651e+01
   2.0741156e+01
   2.0790095e+01
   2.0839570e+01
   2.0889699e+01
   2.0939999e+01
   2.0989991e+01
   2.1039772e+01
   2.1089439e+01
   2.1139077e+01
   2.1188773e+01
   2.1238611e+01
   2.1288677e+01
   2.1320290e+01
   2.1320290e+01
   2.1370675e+01
   2.1418575e+01
   2.1466962e+01
   2.1515905e+01
   2.1565523e+01
   2.1615959e+01
   2.1667392e+01
   2.1720051e+01
   2.1772745e+01
   2.1824152e+01
   2.1874535e+01
   2.1924127e+01
   2.1973107e+01
   2.2021613e+01
   2.2069764e+01
   2.2117657e+01
   2.2165383e+01
   2.2213022e+01
   2.2260651e+01
   2.2308346e+01
   2.2356181e+01
   2.2404231e+01
   2.2452579e+01
   2.2501311e+01
   2.2550522e+01
   2.2600325e+01
   2.2650846e+01
   2.2701043e+01
   2.2750976e+01
   2.2800744e+01
   2.2850437e+01
   2.2854486e+01
   2.2854486e+01
   2.2904192e+01
   2.2951191e+01
   2.2998390e+01
   2.3045853e+01
   2.3093661e+01
   2.3141900e+01
   2.3190672e+01
   2.3240092e+01
   2.3290296e+01
   2.3341454e+01
   2.3393783e+01
   2.3446726e+01
   2.3498327e+01
   2.3548844e+01
   2.3598527e+01
   2.3647564e+01
   2.3696099e+01
   2.3744253e+01
   2.3792130e+01
   2.3839818e+01
   2.3887401e+01
   2.3934956e+01
   2.3982557e+01
   2.4030278e+01
   2.4078196e+01
   2.4126387e+01
   2.4174938e+01
   2.4223941e+01
   2.4273501e+01
   2.4323740e+01
   2.4373927e+01
   2.4423825e+01
   2.4473534e+01
   2.4502872e+01
   2.4502872e+01
   2.4552483e+01
   2.4599354e+01
   2.4646376e+01
   2.4693614e+01
   2.4741145e+01
   2.4789050e+01
   2.4837421e+01
   2.4886364e+01
   2.4935998e+01
   2.4986472e+01
   2.5037968e+01
   2.5090723e+01
   2.5143129e+01
   2.5194288e+01
   2.5244462e+01
   2.5293876e+01
   2.5342699e+01
   2.5391066e+01
   2.5439091e+01
   2.5486871e+01
   2.5534493e+01
   2.5582038e+01
   2.5629580e+01
   2.5677195e+01
   2.5724957e+01
   2.5772941e+01
   2.5821227e+01
   2.5869903e+01
   2.5919066e+01
   2.5968825e+01
   2.6019241e+01
   2.6069305e+01
   2.6119114e+01
   2.6168765e+01
   2.6218349e+01
   2.6267951e+01
   2.6317655e+01
   2.6367546e+01
   2.6389584e+01
   2.6389584e+01
   2.6439751e+01
   2.6487386e+01
   2.6535454e+01
   2.6584022e+01
   2.6633198e+01
   2.6683112e+01
   2.6733921e+01
   2.6785825e+01
   2.6839084e+01
   2.6891072e+01
   2.6941888e+01
   2.6991802e+01
   2.7041017e+01
   2.7089691e+01
   2.7137950e+01
   2.7185901e+01
   2.7233640e+01
   2.7281249e+01
   2.7328807e+01
   2.7376391e+01
   2.7424074e+01
   2.7471930e+01
   2.7520039e+01
   2.7568481e+01
   2.7617349e+01
   2.7666742e+01
   2.7716780e+01
   2.7767093e+01
   2.7817089e+01
   2.7866867e+01
   2.7916520e+01
   2.7966138e+01
   2.7997172e+01
   2.7997172e+01
   2.8046840e+01
   2.8093919e+01
   2.8141261e+01
   2.8188927e+01
   2.8237003e+01
   2.8285586e+01
   2.8334787e+01
   2.8384737e+01
   2.8435596e+01
   2.8487567e+01
   2.8540811e+01
   2.8592650e+01
   2.8643338e+01
   2.8693143e+01
   2.8742263e+01
   2.8790851e+01
   2.8839033e+01
   2.8886915e+01
   2.8934589e+01
   2.8982138e+01
   2.9029642e+01
   2.9077174e+01
   2.9124809e+01
   2.9172621e+01
   2.9220688e+01
   2.9269091e+01
   2.9317923e+01
   2.9367284e+01
   2.9417291e+01
   2.9467514e+01
   2.9517425e+01
   2.9567123e+01
   2.9603012e+01
   2.9603012e+01
   2.9652590e+01
   2.9699419e+01
   2.9746392e+01
   2.9793574e+01
   2.9841040e+01
   2.9888872e+01
   2.9937160e+01
   2.9986008e+01
   3.0035534e+01
   3.0085882e+01
   3.0137231e+01
   3.0189812e+01
   3.0242316e+01
   3.0293548e+01
   3.0343771e+01
   3.0393214e+01
   3.0442051e+01
   3.0490420e+01
   3.0538437e+01
   3.0586199e+01
   3.0633794e+01
   3.0681303e+01
   3.0728803e+01
   3.0776366e+01
   3.0824067e+01
   3.0871981e+01
   3.0920188e+01
   3.0968773e+01
   3.1017833e+01
   3.1067474e+01
   3.1117824e+01
   3.1167879e+01
   3.1217668e+01
   3.1267288e+01
   3.1316831e+01
   3.1366382e+01
   3.1416025e+01
   3.1457158e+01
   3.1457158e+01
   3.1506977e+01
   3.1554364e+01
   3.1602127e+01
   3.1650331e+01
   3.1699075e+01
   3.1748477e+01
   3.1798676e+01
   3.1849842e+01
   3.1902197e+01
   3.1954936e+01
   3.2006362e+01
   3.2056734e+01
   3.2106293e+01
   3.2155222e+01
   3.2203663e+01
   3.2251734e+01
   3.2299536e+01
   3.2347159e+01
   3.2394684e+01
   3.2442188e+01
   3.2489745e+01
   3.2537429e+01
   3.2585316e+01
   3.2633484e+01
   3.2682018e+01
   3.2731013e+01
   3.2780575e+01
   3.2830827e+01
   3.2880950e+01
   3.2930793e+01
   3.2980454e+01
   3.3030024e+01
   3.3079590e+01
   3.3125995e+01
   3.3125995e+01
   3.3175642e+01
   3.3222802e+01
   3.3270268e+01
   3.3318103e+01
   3.3366396e+01
   3.3415252e+01
   3.3464791e+01
   3.3515157e+01
   3.3566531e+01
   3.3619145e+01
   3.3671576e+01
   3.3722743e+01
   3.3772910e+01
   3.3822304e+01
   3.3871098e+01
   3.3919429e+01
   3.3967411e+01
   3.4015141e+01
   3.4062708e+01
   3.4110192e+01
   3.4157668e+01
   3.4205211e+01
   3.4252894e+01
   3.4300793e+01
   3.4348988e+01
   3.4397565e+01
   3.4446619e+01
   3.4496260e+01
   3.4546614e+01
   3.4596636e+01
   3.4646395e+01
   3.4695989e+01
   3.4715138e+01
   3.4715138e+01
   3.4764658e+01
   3.4811475e+01
   3.4858446e+01
   3.4905635e+01
   3.4953119e+01
   3.5000979e+01
   3.5049309e+01
   3.5098213e+01
   3.5147812e+01
   3.5198254e+01
   3.5249724e+01
   3.5302459e+01
   3.5354746e+01
   3.5405795e+01
   3.5455870e+01
   3.5505192e+01
   3.5553929e+01
   3.5602214e+01
   3.5650160e+01
   3.5697864e+01
   3.5745412e+01
   3.5792884e+01
   3.5840355e+01
   3.5887900e+01
   3.5935591e+01
   3.5983504e+01
   3.6031721e+01
   3.6080326e+01
   3.6129418e+01
   3.6179104e+01
   3.6229438e+01
   3.6279421e+01
   3.6329150e+01
   3.6378722e+01
   3.6428227e+01
   3.6477750e+01
   3.6527375e+01
   3.6527814e+01
   3.6527814e+01
   3.6577625e+01
   3.6624814e+01
   3.6672332e+01
   3.6720240e+01
   3.6768630e+01
   3.6817610e+01
   3.6867305e+01
   3.6917867e+01
   3.6969485e+01
   3.7022408e+01
   3.7074492e+01
   3.7125374e+01
   3.7175319e+01
   3.7224539e+01
   3.7273195e+01
   3.7321419e+01
   3.7369320e+01
   3.7416992e+01
   3.7464521e+01
   3.7511986e+01
   3.7559462e+01
   3.7607024e+01
   3.7654744e+01
   3.7702699e+01
   3.7750971e+01
   3.7799647e+01
   3.7848826e+01
   3.7898620e+01
   3.7948903e+01
   3.7998850e+01
   3.8048558e+01
   3.8098124e+01
   3.8147637e+01
   3.8197181e+01
   3.8242230e+01
   3.8242230e+01
   3.8291890e+01
   3.8339101e+01
   3.8386645e+01
   3.8434582e+01
   3.8483009e+01
   3.8532032e+01
   3.8581777e+01
   3.8632399e+01
   3.8684092e+01
   3.8737107e+01
   3.8789107e+01
   3.8839917e+01
   3.8889805e+01
   3.8938977e+01
   3.8987595e+01
   3.9035786e+01
   3.9083660e+01
   3.9131310e+01
   3.9178822e+01
   3.9226274e+01
   3.9273740e+01
   3.9321296e+01
   3.9369014e+01
   3.9416972e+01
   3.9465251e+01
   3.9513938e+01
   3.9563134e+01
   3.9612951e+01
   3.9663194e+01
   3.9713107e+01
   3.9762787e+01
   3.9812330e+01
   3.9833863e+01
   3.9833863e+01
   3.9883358e+01
   3.9930184e+01
   3.9977186e+01
   4.0024426e+01
   4.0071983e+01
   4.0119940e+01
   4.0168393e+01
   4.0217451e+01
   4.0267240e+01
   4.0317918e+01
   4.0369681e+01
   4.0422786e+01
   4.0474689e+01
   4.0525418e+01
   4.0575241e+01
   4.0624361e+01
   4.0672936e+01
   4.0721093e+01
   4.0768939e+01
   4.0816567e+01
   4.0864062e+01
   4.0911501e+01
   4.0958960e+01
   4.1006512e+01
   4.1054230e+01
   4.1102192e+01
   4.1150479e+01
   4.1199180e+01
   4.1248394e+01
   4.1298235e+01
   4.1348438e+01
   4.1398317e+01
   4.1447970e+01
   4.1497490e+01
   4.1546965e+01
   4.1596481e+01
   4.1604383e+01
   4.1604383e+01
   4.1654022e+01
   4.1701073e+01
   4.1748412e+01
   4.1796100e+01
   4.1844225e+01
   4.1892888e+01
   4.1942203e+01
   4.1992309e+01
   4.2043376e+01
   4.2095620e+01
   4.2148327e+01
   4.2199717e+01
   4.2250047e+01
   4.2299560e+01
   4.2348438e+01
   4.2396825e+01
   4.2444839e+01
   4.2492581e+01
   4.2540140e+01
   4.2587598e+01
   4.2635032e+01
   4.2682514e+01
   4.2730120e+01
   4.2777923e+01
   4.2826002e+01
   4.2874442e+01
   4.2923334e+01
   4.2972784e+01
   4.3022914e+01
   4.3072980e+01
   4.3122760e+01
   4.3172352e+01
   4.3221848e+01
   4.3271335e+01
   4.3320895e+01
   4.3348283e+01
   4.3348283e+01
   4.3398002e+01
   4.3445225e+01
   4.3492792e+01
   4.3540763e+01
   4.3589234e+01
   4.3638314e+01
   4.3688134e+01
   4.3738850e+01
   4.3790660e+01
   4.3843827e+01
   4.3895661e+01
   4.3946331e+01
   4.3996108e+01
   4.4045191e+01
   4.4093736e+01
   4.4141868e+01
   4.4189695e+01
   4.4237309e+01
   4.4284794e+01
   4.4332228e+01
   4.4379686e+01
   4.4427241e+01
   4.4474967e+01
   4.4522942e+01
   4.4571247e+01
   4.4619971e+01
   4.4669216e+01
   4.4719096e+01
   4.4769281e+01
   4.4819148e+01
   4.4868794e+01
   4.4918312e+01
   4.4954861e+01
   4.4954861e+01
   4.5004341e+01
   4.5051195e+01
   4.5098251e+01
   4.5145570e+01
   4.5193232e+01
   4.5241325e+01
   4.5289947e+01
   4.5339213e+01
   4.5389259e+01
   4.5440251e+01
   4.5492405e+01
   4.5545212e+01
   4.5596682e+01
   4.5647071e+01
   4.5696627e+01
   4.5745536e+01
   4.5793944e+01
   4.5841971e+01
   4.5889718e+01
   4.5937275e+01
   4.5984726e+01
   4.6032145e+01
   4.6079607e+01
   4.6127186e+01
   4.6174956e+01
   4.6222994e+01
   4.6271385e+01
   4.6320220e+01
   4.6369603e+01
   4.6419653e+01
   4.6469723e+01
   4.6519501e+01
   4.6569082e+01
   4.6618560e+01
   4.6668021e+01
   4.6688071e+01
   4.6688071e+01
   4.6737598e+01
   4.6784560e+01
   4.6831781e+01
   4.6879322e+01
   4.6927269e+01
   4.6975716e+01
   4.7024774e+01
   4.7074570e+01
   4.7125263e+01
   4.7177050e+01
   4.7230193e+01
   4.7281999e+01
   4.7332645e+01
   4.7382398e+01
   4.7431460e+01
   4.7479984e+01
   4.7528097e+01
   4.7575905e+01
   4.7623500e+01
   4.7670966e+01
   4.7718382e+01
   4.7765820e+01
   4.7813356e+01
   4.7861063e+01
   4.7909017e+01
   4.7957301e+01
   4.8006003e+01
   4.8055224e+01
   4.8105079e+01
   4.8155247e+01
   4.8205096e+01
   4.8254723e+01
   4.8304222e+01
   4.8353681e+01
   4.8403185e+01
   4.8446968e+01
   4.8446968e+01
   4.8496599e+01
   4.8543801e+01
   4.8591344e+01
   4.8639288e+01
   4.8687730e+01
   4.8736778e+01
   4.8786561e+01
   4.8837234e+01
   4.8888996e+01
   4.8942105e+01
   4.8993959e+01
   4.9044645e+01
   4.9094430e+01
   4.9143517e+01
   4.9192063e+01
   4.9240193e+01
   4.9288015e+01
   4.9335622e+01
   4.9383097e+01
   4.9430519e+01
   4.9477963e+01
   4.9525501e+01
   4.9573209e+01
   4.9621162e+01
   4.9669443e+01
   4.9718140e+01
   4.9767353e+01
   4.9817198e+01
   4.9867383e+01
   4.9917247e+01
   4.9966886e+01
   5.0016395e+01
   5.0065862e+01
   5.0075032e+01
   5.0075032e+01
   5.0124542e+01
   5.0171437e+01
   5.0218558e+01
   5.0265969e+01
   5.0313750e+01
   5.0361992e+01
   5.0410800e+01
   5.0460292e+01
   5.0510615e+01
   5.0561948e+01
   5.0614525e+01
   5.0666849e+01
   5.0717921e+01
   5.0768001e+01
   5.0817315e+01
   5.0866034e+01
   5.0914293e+01
   5.0962205e+01
   5.1009869e+01
   5.1057370e+01
   5.1104790e+01
   5.1152202e+01
   5.1199682e+01
   5.1247302e+01
   5.1295137e+01
   5.1343268e+01
   5.1391779e+01
   5.1440766e+01
   5.1490337e+01
   5.1540620e+01
   5.1590573e+01
   5.1640264e+01
   5.1689791e+01
   5.1739242e+01
   5.1778832e+01
   5.1778832e+01
   5.1828293e+01
   5.1875204e+01
   5.1922355e+01
   5.1969809e+01
   5.2017649e+01
   5.2065966e+01
   5.2114868e+01
   5.2164477e+01
   5.2214944e+01
   5.2266456e+01
   5.2319258e+01
   5.2371344e+01
   5.2422218e+01
   5.2472145e+01
   5.2521340e+01
   5.2569965e+01
   5.2618152e+01
   5.2666010e+01
   5.2713636e+01
   5.2761113e+01
   5.2808522e+01
   5.2855938e+01
   5.2903433e+01
   5.2951081e+01
   5.2998959e+01
   5.3047146e+01
   5.3095730e+01
   5.3144807e+01
   5.3194489e+01
   5.3244733e+01
   5.3294635e+01
   5.3344291e+01
   5.3393799e+01
   5.3443246e+01
   5.3492718e+01
   5.3541030e+01
   5.3541030e+01
   5.3590610e+01
   5.3637769e+01
   5.3685258e+01
   5.3733139e+01
   5.3781505e+01
   5.3830463e+01
   5.3880140e+01
   5.3930687e+01
   5.3982295e+01
   5.4035215e+01
   5.4087210e+01
   5.4138010e+01
   5.4187882e+01
   5.4237035e+01
   5.4285629e+01
   5.4333793e+01
   5.4381638e+01
   5.4429256e+01
   5.4476732e+01
   5.4524147e+01
   5.4571573e+01
   5.4619086e+01
   5.4666758e+01
   5.4714666e+01
   5.4762891e+01
   5.4811520e+01
   5.4860652e+01
   5.4910400e+01
   5.4960622e+01
   5.5010510e+01
   5.5060162e+01
   5.5109671e+01
   5.5159128e+01
   5.5192429e+01
   5.5192429e+01
   5.5241918e+01
   5.5288856e+01
   5.5336044e+01
   5.5383543e+01
   5.5431438e+01
   5.5479822e+01
   5.5528802e+01
   5.5578507e+01
   5.5629088e+01
   5.5680740e+01
   5.5733715e+01
   5.5785650e+01
   5.5836399e+01
   5.5886229e+01
   5.5935347e+01
   5.5983912e+01
   5.6032052e+01
   5.6079875e+01
   5.6127475e+01
   5.6174937e+01
   5.6222339e+01
   5.6269755e+01
   5.6317260e+01
   5.6364926e+01
   5.6412830e+01
   5.6461054e+01
   5.6509684e+01
   5.6558819e+01
   5.6608573e+01
   5.6658765e+01
   5.6708626e+01
   5.6758253e+01
   5.6807742e+01
   5.6857181e+01
   5.6875768e+01
   5.6875768e+01
   5.6925240e+01
   5.6972126e+01
   5.7019245e+01
   5.7066656e+01
   5.7114444e+01
   5.7162700e+01
   5.7211526e+01
   5.7261046e+01
   5.7311404e+01
   5.7362785e+01
   5.7415426e+01
   5.7467652e+01
   5.7518641e+01
   5.7568656e+01
   5.7617917e+01
   5.7666592e+01
   5.7714816e+01
   5.7762699e+01
   5.7810339e+01
   5.7857822e+01
   5.7905228e+01
   5.7952632e+01
   5.8000107e+01
   5.8047727e+01
   5.8095567e+01
   5.8143707e+01
   5.8192233e+01
   5.8241240e+01
   5.8290839e+01
   5.8341119e+01
   5.8391047e+01
   5.8440718e+01
   5.8490229e+01
   5.8539670e+01
   5.8589126e+01
   5.8632860e+01
   5.8632860e+01
   5.8682415e+01
   5.8729523e+01
   5.8776946e+01
   5.8824746e+01
   5.8873015e+01
   5.8921858e+01
   5.8971395e+01
   5.9021776e+01
   5.9073182e+01
   5.9125852e+01
   5.9178059e+01
   5.9229033e+01
   5.9279038e+01
   5.9328292e+01
   5.9376962e+01
   5.9425184e+01
   5.9473067e+01
   5.9520709e+01
   5.9568196e+01
   5.9615608e+01
   5.9663019e+01
   5.9710503e+01
   5.9758134e+01
   5.9805987e+01
   5.9854142e+01
   5.9902686e+01
   5.9951715e+01
   6.0000000e+01
   1.0000000e+00
   9.9996771e-01
   9.9883955e-01
   9.9281790e-01
   9.8171217e-01
   9.6555933e-01
   9.4440609e-01
   9.1830337e-01
   8.8730576e-01
   8.5147066e-01
   8.1085704e-01
   7.6552376e-01
   7.1552708e-01
   6.6113302e-01
   6.0294871e-01
   5.4121289e-01
   4.7616961e-01
   4.0736337e-01
   3.3372715e-01
   2.5552853e-01
   1.7307024e-01
   8.8757827e-02
   3.7147182e-03
   2.2854982e-16
  -1.3477934e-14
  -8.5272137e-02
  -1.6531467e-01
  -2.4450267e-01
  -3.2226521e-01
  -3.9805429e-01
  -4.7131206e-01
  -5.4146758e-01
  -6.0793229e-01
  -6.7009359e-01
  -7.2647688e-01
  -7.7552497e-01
  -8.1733307e-01
  -8.5197892e-01
  -8.7950390e-01
  -8.9992978e-01
  -9.1326918e-01
  -9.1953225e-01
  -9.1873080e-01
  -9.1088111e-01
  -8.9600571e-01
  -8.7396796e-01
  -8.4399865e-01
  -8.0564815e-01
  -7.5972319e-01
  -7.0644764e-01
  -6.4599419e-01
  -5.7854519e-01
  -5.0429224e-01
  -4.2343533e-01
  -3.3618137e-01
  -2.4274191e-01
  -1.4435549e-01
  -4.2562386e-02
   8.3266727e-17
   6.6897876e-14
   1.0597379e-01
   2.0771328e-01
   3.1095415e-01
   4.1517964e-01
   5.1986075e-01
   6.2446771e-01
   7.2846870e-01
   8.3132844e-01
   9.3250665e-01
   1.0314561e+00
   1.1282050e+00
   1.2231879e+00
   1.3154153e+00
   1.4038569e+00
   1.4874126e+00
   1.5648984e+00
   1.6347687e+00
   1.6923214e+00
   1.7379954e+00
   1.7722193e+00
   1.7953174e+00
   1.8075540e+00
   1.8091612e+00
   1.8003553e+00
   1.7813471e+00
   1.7523482e+00
   1.7135753e+00
   1.6652525e+00
   1.6076128e+00
   1.5408979e+00
   1.4653577e+00
   1.3812481e+00
   1.2888281e+00
   1.1883542e+00
   1.0800722e+00
   9.6693146e-01
   8.4974978e-01
   7.2920586e-01
   6.0596449e-01
   4.8068020e-01
   3.5399907e-01
   2.2656004e-01
   9.8995958e-02
   1.4224733e-13
  -1.3877788e-17
  -1.2533909e-01
  -2.4176389e-01
  -3.5569902e-01
  -4.6629753e-01
  -5.7279133e-01
  -6.7438950e-01
  -7.7027009e-01
  -8.5956546e-01
  -9.3735717e-01
  -1.0036893e+00
  -1.0590816e+00
  -1.1039173e+00
  -1.1384941e+00
  -1.1630632e+00
  -1.1778522e+00
  -1.1830790e+00
  -1.1789606e+00
  -1.1657189e+00
  -1.1435842e+00
  -1.1127975e+00
  -1.0736122e+00
  -1.0262941e+00
  -9.7112126e-01
  -9.0838253e-01
  -8.3837540e-01
  -7.6140175e-01
  -6.7866006e-01
  -5.9190005e-01
  -5.0183316e-01
  -4.0914333e-01
  -3.1450248e-01
  -2.1857373e-01
  -1.2201382e-01
  -2.5475221e-02
   2.7755576e-17
   1.0835430e-13
   9.5349799e-02
   1.8335152e-01
   2.6900164e-01
   3.5145659e-01
   4.2991748e-01
   5.0355655e-01
   5.7150582e-01
   6.3283820e-01
   6.8595318e-01
   7.2822765e-01
   7.6007038e-01
   7.8183250e-01
   7.9377521e-01
   7.9611286e-01
   7.8903795e-01
   7.7273570e-01
   7.4739293e-01
   7.1320364e-01
   6.7037251e-01
   6.1911699e-01
   5.5966845e-01
   4.9227255e-01
   4.1718876e-01
   3.3468925e-01
   2.4505662e-01
   1.4858042e-01
   4.5551447e-02
   6.8001160e-16
  -1.2034124e-13
  -1.0900694e-01
  -2.1374501e-01
  -3.2010123e-01
  -4.2733885e-01
  -5.3470649e-01
  -6.4145092e-01
  -7.4681446e-01
  -8.5003205e-01
  -9.5032774e-01
  -1.0469102e+00
  -1.1389667e+00
  -1.2256545e+00
  -1.3060889e+00
  -1.3793239e+00
  -1.4437892e+00
  -1.4961586e+00
  -1.5369437e+00
  -1.5665861e+00
  -1.5854099e+00
  -1.5936739e+00
  -1.5916023e+00
  -1.5794027e+00
  -1.5572774e+00
  -1.5254296e+00
  -1.4840684e+00
  -1.4334110e+00
  -1.3736842e+00
  -1.3051247e+00
  -1.2279788e+00
  -1.1425003e+00
  -1.0489480e+00
  -9.4758111e-01
  -8.3865199e-01
  -7.2430203e-01
  -6.0607682e-01
  -4.8465330e-01
  -3.6068862e-01
  -2.3483110e-01
  -1.0772202e-01
  -5.5511151e-16
   2.8951841e-13
   1.2720771e-01
   2.4656841e-01
   3.6448198e-01
   4.8013930e-01
   5.9278541e-01
   7.0165144e-01
   8.0594972e-01
   9.0486563e-01
   9.9754564e-01
   1.0822546e+00
   1.1548946e+00
   1.2160151e+00
   1.2661062e+00
   1.3055271e+00
   1.3345623e+00
   1.3534566e+00
   1.3624347e+00
   1.3617135e+00
   1.3515103e+00
   1.3320474e+00
   1.3035556e+00
   1.2662762e+00
   1.2204617e+00
   1.1663761e+00
   1.1042940e+00
   1.0344987e+00
   9.5727890e-01
   8.7292381e-01
   7.8328288e-01
   6.8968534e-01
   5.9282991e-01
   4.9339411e-01
   3.9204414e-01
   2.8943765e-01
   1.8622581e-01
   8.3055192e-02
   2.6645353e-15
  -2.2629121e-13
  -1.0072828e-01
  -1.9372551e-01
  -2.8402902e-01
  -3.7078718e-01
  -4.5320049e-01
  -5.3043711e-01
  -6.0161985e-01
  -6.6580380e-01
  -7.1952262e-01
  -7.6251735e-01
  -7.9520253e-01
  -8.1789028e-01
  -8.3082566e-01
  -8.3421975e-01
  -8.2826886e-01
  -8.1316600e-01
  -7.8910812e-01
  -7.5630067e-01
  -7.1496047e-01
  -6.6531740e-01
  -6.0761523e-01
  -5.4211164e-01
  -4.6907754e-01
  -3.8879545e-01
  -3.0155672e-01
  -2.0765711e-01
  -1.0825770e-01
  -5.4858901e-03
  -5.0966176e-15
   2.3199411e-13
   1.0555749e-01
   2.0672955e-01
   3.0885583e-01
   4.1118227e-01
   5.1295371e-01
   6.1341073e-01
   7.1178671e-01
   8.0730416e-01
   8.9917009e-01
   9.8656977e-01
   1.0686580e+00
   1.1445463e+00
   1.2132835e+00
   1.2732080e+00
   1.3213572e+00
   1.3582115e+00
   1.3841814e+00
   1.3995696e+00
   1.4046202e+00
   1.3995467e+00
   1.3845492e+00
   1.3598246e+00
   1.3255726e+00
   1.2819999e+00
   1.2293229e+00
   1.1677684e+00
   1.0975744e+00
   1.0189891e+00
   9.3226949e-01
   8.3767862e-01
   7.3548098e-01
   6.2593564e-01
   5.1126955e-01
   3.9296414e-01
   2.7169232e-01
   1.4810939e-01
   2.2863154e-02
   2.8153868e-13
  -6.2311267e-15
  -1.2628660e-01
  -2.4540660e-01
  -3.6386362e-01
  -4.8086791e-01
  -5.9566685e-01
  -7.0749807e-01
  -8.1558570e-01
  -9.1913469e-01
  -1.0173228e+00
  -1.1092887e+00
  -1.1941138e+00
  -1.2671835e+00
  -1.3284557e+00
  -1.3784519e+00
  -1.4175582e+00
  -1.4460738e+00
  -1.4642503e+00
  -1.4723146e+00
  -1.4704830e+00
  -1.4589699e+00
  -1.4379935e+00
  -1.4077795e+00
  -1.3685631e+00
  -1.3205901e+00
  -1.2641173e+00
  -1.1994118e+00
  -1.1267490e+00
  -1.0464097e+00
  -9.5867509e-01
  -8.6469856e-01
  -7.6648284e-01
  -6.6473773e-01
  -5.6014281e-01
  -4.5336554e-01
  -3.4506410e-01
  -2.3588951e-01
  -1.2648734e-01
  -1.7499179e-02
  -1.4918622e-15
   4.8492807e-13
   1.0750416e-01
   2.0640638e-01
   3.0266379e-01
   3.9541825e-01
   4.8387720e-01
   5.6721794e-01
   6.4457586e-01
   7.1502400e-01
   7.7481545e-01
   8.2366826e-01
   8.6202454e-01
   8.9021707e-01
   9.0850587e-01
   9.1711326e-01
   9.1624421e-01
   9.0609857e-01
   8.8687875e-01
   8.5879467e-01
   8.2206681e-01
   7.7692815e-01
   7.2362511e-01
   6.6241767e-01
   5.9357882e-01
   5.1739306e-01
   4.3415371e-01
   3.4415868e-01
   2.4851584e-01
   1.4932056e-01
   4.7268498e-02
   2.5188185e-15
  -4.7319787e-13
  -1.0503885e-01
  -2.0502301e-01
  -3.0523914e-01
  -4.0491510e-01
  -5.0328970e-01
  -5.9959446e-01
  -6.9305004e-01
  -7.8286145e-01
  -8.6821162e-01
  -9.4825244e-01
  -1.0220915e+00
  -1.0887718e+00
  -1.1463283e+00
  -1.1923231e+00
  -1.2272163e+00
  -1.2513920e+00
  -1.2651369e+00
  -1.2686847e+00
  -1.2622426e+00
  -1.2460070e+00
  -1.2201729e+00
  -1.1849393e+00
  -1.1405138e+00
  -1.0871142e+00
  -1.0249698e+00
  -9.5432175e-01
  -8.7542221e-01
  -7.8853291e-01
  -6.9392236e-01
  -5.9186142e-01
  -4.8261645e-01
  -3.6861813e-01
  -2.5116090e-01
  -1.3091613e-01
  -8.5405205e-03
  -3.0479091e-15
   5.6156642e-13
   1.2388738e-01
   2.4133207e-01
   3.5861297e-01
   4.7495141e-01
   5.8959343e-01
   7.0177735e-01
   8.1073037e-01
   9.1566394e-01
   1.0157672e+00
   1.1101980e+00
   1.1980685e+00
   1.2782214e+00
   1.3460655e+00
   1.4021473e+00
   1.4469664e+00
   1.4808849e+00
   1.5041876e+00
   1.5171173e+00
   1.5198957e+00
   1.5127359e+00
   1.4958506e+00
   1.4694569e+00
   1.4337800e+00
   1.3890547e+00
   1.3355265e+00
   1.2734513e+00
   1.2030948e+00
   1.1247299e+00
   1.0386340e+00
   9.4508226e-01
   8.4561040e-01
   7.4200308e-01
   6.3496225e-01
   5.2516388e-01
   4.1327280e-01
   2.9994520e-01
   1.8583053e-01
   7.1573045e-02
   5.5511151e-15
  -5.0701110e-13
  -1.1252550e-01
  -2.1691726e-01
  -3.1890683e-01
  -4.1764987e-01
  -5.1236233e-01
  -6.0223468e-01
  -6.8642227e-01
  -7.6402879e-01
  -8.3228016e-01
  -8.8920822e-01
  -9.3528880e-01
  -9.7091049e-01
  -9.9636688e-01
  -1.0119002e+00
  -1.0177271e+00
  -1.0140537e+00
  -1.0010852e+00
  -9.7903161e-01
  -9.4811218e-01
  -9.0855726e-01
  -8.6060994e-01
  -8.0452648e-01
  -7.4057607e-01
  -6.6903967e-01
  -5.9020791e-01
  -5.0437743e-01
  -4.1184509e-01
  -3.1525597e-01
  -2.1539607e-01
  -1.1294463e-01
  -8.5699638e-03
  -4.7973257e-13
   1.7503360e-15
   1.0565966e-01
   2.0565984e-01
   3.0525188e-01
   4.0364717e-01
   5.0007812e-01
   5.9376669e-01
   6.8391992e-01
   7.6972378e-01
   8.5033436e-01
   9.2486522e-01
   9.9236775e-01
   1.0509468e+00
   1.0980287e+00
   1.1340691e+00
   1.1594522e+00
   1.1744641e+00
   1.1793379e+00
   1.1742806e+00
   1.1594880e+00
   1.1351552e+00
   1.1014815e+00
   1.0586752e+00
   1.0069550e+00
   9.4655205e-01
   8.7770939e-01
   8.0068203e-01
   7.1573531e-01
   6.2314232e-01
   5.2317987e-01
   4.1612199e-01
   3.0422999e-01
   1.8890931e-01
   7.0835918e-02
   8.0352391e-15
  -5.4363458e-13
  -1.2109497e-01
  -2.3617422e-01
  -3.5133805e-01
  -4.6581166e-01
  -5.7883865e-01
  -6.8965567e-01
  -7.9748916e-01
  -9.0155098e-01
  -1.0010325e+00
  -1.0950961e+00
  -1.1828631e+00
  -1.2633942e+00
  -1.3332857e+00
  -1.3912141e+00
  -1.4376926e+00
  -1.4731241e+00
  -1.4978148e+00
  -1.5120178e+00
  -1.5159584e+00
  -1.5098493e+00
  -1.4939003e+00
  -1.4683241e+00
  -1.4333404e+00
  -1.3891781e+00
  -1.3360766e+00
  -1.2742860e+00
  -1.2040665e+00
  -1.1256866e+00
  -1.0394204e+00
  -9.4554273e-01
  -8.4446507e-01
  -7.3896755e-01
  -6.2977114e-01
  -5.1755613e-01
  -4.0299082e-01
  -2.8673440e-01
  -1.6943894e-01
  -5.1750954e-02
  -7.6536000e-15
   5.2514937e-13
   1.1673625e-01
   2.2543102e-01
   3.3207437e-01
   4.3583162e-01
   5.3592590e-01
   6.3155944e-01
   7.2190588e-01
   8.0609747e-01
   8.8320488e-01
   9.4873960e-01
   1.0029730e+00
   1.0463799e+00
   1.0793080e+00
   1.1020301e+00
   1.1147796e+00
   1.1177710e+00
   1.1112121e+00
   1.0953123e+00
   1.0702873e+00
   1.0363625e+00
   9.9377467e-01
   9.4277335e-01
   8.8362072e-01
   8.1659104e-01
   7.4196903e-01
   6.6004706e-01
   5.7112062e-01
   4.7645762e-01
   3.7799115e-01
   2.7642491e-01
   1.7243624e-01
   6.6692852e-02
   3.6359804e-15
  -4.8597237e-13
  -1.0698735e-01
  -2.0784827e-01
  -3.0780390e-01
  -4.0605259e-01
  -5.0182135e-01
  -5.9432384e-01
  -6.8275514e-01
  -7.6628395e-01
  -8.4404144e-01
  -9.1510430e-01
  -9.7835166e-01
  -1.0299944e+00
  -1.0704998e+00
  -1.1002885e+00
  -1.1196671e+00
  -1.1288800e+00
  -1.1281400e+00
  -1.1176462e+00
  -1.0975943e+00
  -1.0681838e+00
  -1.0296221e+00
  -9.8212710e-01
  -9.2592888e-01
  -8.6126998e-01
  -7.8840537e-01
  -7.0760124e-01
  -6.1913292e-01
  -5.2328141e-01
  -4.2032777e-01
  -3.1180558e-01
  -1.9969219e-01
  -8.4676535e-02
  -3.2474023e-15
   5.3672344e-13
   1.1849548e-01
   2.3116596e-01
   3.4396515e-01
   4.5611729e-01
   5.6686319e-01
   6.7543668e-01
   7.8106130e-01
   8.8294587e-01
   9.8027849e-01
   1.0722181e+00
   1.1578821e+00
   1.2363271e+00
   1.3045805e+00
   1.3608817e+00
   1.4057365e+00
   1.4395503e+00
   1.4626296e+00
   1.4752259e+00
   1.4775627e+00
   1.4698504e+00
   1.4522963e+00
   1.4251110e+00
   1.3885119e+00
   1.3427258e+00
   1.2879902e+00
   1.2245536e+00
   1.1526745e+00
   1.0726205e+00
   9.8466505e-01
   8.8908294e-01
   7.8614329e-01
   6.7863467e-01
   5.6741683e-01
   4.5317116e-01
   3.3656620e-01
   2.1826168e-01
   9.8910513e-02
   5.4189986e-13
  -3.8719028e-15
  -1.1905112e-01
  -2.3063648e-01
  -3.4054994e-01
  -4.4797039e-01
  -5.5212598e-01
  -6.5222767e-01
  -7.4746310e-01
  -8.3698635e-01
  -9.1990263e-01
  -9.9381164e-01
  -1.0559725e+00
  -1.1068905e+00
  -1.1469922e+00
  -1.1765956e+00
  -1.1959587e+00
  -1.2053085e+00
  -1.2048578e+00
  -1.1948158e+00
  -1.1753948e+00
  -1.1468146e+00
  -1.1093049e+00
  -1.0631073e+00
  -1.0084756e+00
  -9.4567578e-01
  -8.7498498e-01
  -7.9668929e-01
  -7.1108031e-01
  -6.1844952e-01
  -5.2100596e-01
  -4.1992707e-01
  -3.1590464e-01
  -2.0961392e-01
  -1.0172126e-01
  -9.9724395e-13
   7.2164497e-16
   1.0875072e-01
   2.1105947e-01
   3.1212727e-01
   4.1114364e-01
   5.0733206e-01
   5.9990055e-01
   6.8803578e-01
   7.7089403e-01
   8.4758796e-01
   9.1716603e-01
   9.7677445e-01
   1.0250100e+00
   1.0623245e+00
   1.0890773e+00
   1.1055423e+00
   1.1119483e+00
   1.1085018e+00
   1.0954016e+00
   1.0728468e+00
   1.0410422e+00
   1.0002024e+00
   9.5055304e-01
   8.9233264e-01
   8.2579224e-01
   7.5119508e-01
   6.6881504e-01
   5.7893400e-01
   4.8183759e-01
   3.7780843e-01
   2.6975971e-01
   1.5845777e-01
   4.4576575e-02
   8.5417784e-15
  -1.0533865e-12
  -1.1633190e-01
  -2.2693478e-01
  -3.3756585e-01
  -4.4744566e-01
  -5.5581213e-01
  -6.6189567e-01
  -7.6491558e-01
  -8.6407541e-01
  -9.5855648e-01
  -1.0475088e+00
  -1.1300376e+00
  -1.2051824e+00
  -1.2695829e+00
  -1.3221786e+00
  -1.3634583e+00
  -1.3938017e+00
  -1.4134996e+00
  -1.4227939e+00
  -1.4219022e+00
  -1.4110313e+00
  -1.3903870e+00
  -1.3601790e+00
  -1.3206250e+00
  -1.2719525e+00
  -1.2144002e+00
  -1.1482178e+00
  -1.0736656e+00
  -9.9101253e-01
  -9.0053322e-01
  -8.0250329e-01
  -6.9735848e-01
  -5.8794775e-01
  -4.7498821e-01
  -3.5915725e-01
  -2.4112169e-01
  -1.2154034e-01
  -1.0658561e-03
  -1.0911422e-12
   1.3190620e-14
   1.2067286e-01
   2.3380707e-01
   3.4562470e-01
   4.5531066e-01
   5.6209606e-01
   6.6519762e-01
   7.6381227e-01
   8.5710887e-01
   9.4421585e-01
   1.0242020e+00
   1.0930177e+00
   1.1502004e+00
   1.1962443e+00
   1.2315233e+00
   1.2563264e+00
   1.2708967e+00
   1.2754543e+00
   1.2702101e+00
   1.2553744e+00
   1.2311623e+00
   1.1977975e+00
   1.1555143e+00
   1.1045589e+00
   1.0451894e+00
   9.7767528e-01
   9.0229607e-01
   8.1933838e-01
   7.2909152e-01
   6.3235479e-01
   5.3149907e-01
   4.2724062e-01
   3.2026204e-01
   2.1123505e-01
   1.0082337e-01
   9.3242081e-13
  -8.5181862e-14
  -1.1079562e-01
  -2.1487865e-01
  -3.1753488e-01
  -4.1794839e-01
  -5.1534117e-01
  -6.0891866e-01
  -6.9786343e-01
  -7.8132554e-01
  -8.5840797e-01
  -9.2814388e-01
  -9.8670758e-01
  -1.0339812e+00
  -1.0704134e+00
  -1.0963388e+00
  -1.1120194e+00
  -1.1176791e+00
  -1.1135239e+00
  -1.0997542e+00
  -1.0765725e+00
  -1.0441882e+00
  -1.0028206e+00
  -9.5270087e-01
  -8.9407266e-01
  -8.2719248e-01
  -7.5232866e-01
  -6.6975969e-01
  -5.7977127e-01
  -4.8265154e-01
  -3.7937938e-01
  -2.7231022e-01
  -1.6214779e-01
  -4.9565693e-02
  -9.7144515e-16
   1.0490012e-12
   1.1484079e-01
   2.2387635e-01
   3.3275408e-01
   4.4068909e-01
   5.4691656e-01
   6.5066308e-01
   7.5114300e-01
   8.4755317e-01
   9.3906584e-01
   1.0248184e+00
   1.1038982e+00
   1.1753181e+00
   1.2349498e+00
   1.2829810e+00
   1.3198794e+00
   1.3459888e+00
   1.3615787e+00
   1.3668790e+00
   1.3621008e+00
   1.3474482e+00
   1.3231262e+00
   1.2893456e+00
   1.2463263e+00
   1.1942985e+00
   1.1335042e+00
   1.0641966e+00
   9.8663937e-01
   9.0110439e-01
   8.0786864e-01
   7.0720865e-01
   6.0026559e-01
   4.8931892e-01
   3.7507233e-01
   2.5819963e-01
   1.3936529e-01
   1.9226742e-02
   1.6618651e-15
  -1.1050050e-12
  -1.2072712e-01
  -2.3436506e-01
  -3.4697969e-01
  -4.5776444e-01
  -5.6595206e-01
  -6.7076272e-01
  -7.7139928e-01
  -8.6704009e-01
  -9.5682853e-01
  -1.0398570e+00
  -1.1138291e+00
  -1.1758626e+00
  -1.2264703e+00
  -1.2660872e+00
  -1.2950363e+00
  -1.3135790e+00
  -1.3219442e+00
  -1.3203458e+00
  -1.3089932e+00
  -1.2880984e+00
  -1.2578802e+00
  -1.2185670e+00
  -1.1703985e+00
  -1.1136260e+00
  -1.0485125e+00
  -9.7533140e-01
  -8.9436448e-01
  -8.0589798e-01
  -7.1021690e-01
  -6.0942989e-01
  -5.0486283e-01
  -3.9721065e-01
  -2.8714982e-01
  -1.7534754e-01
  -6.2464007e-02
  -1.0301968e-12
   6.3213323e-15
   1.1294482e-01
   2.1887206e-01
   3.2330921e-01
   4.2543706e-01
   5.2447783e-01
   6.1963690e-01
   7.1009660e-01
   7.9500629e-01
   8.7346767e-01
   9.4451137e-01
   1.0038782e+00
   1.0519417e+00
   1.0891549e+00
   1.1158480e+00
   1.1322818e+00
   1.1386807e+00
   1.1352525e+00
   1.1221995e+00
   1.0997267e+00
   1.0680460e+00
   1.0273793e+00
   9.7796032e-01
   9.2003541e-01
   8.5386344e-01
   7.7971506e-01
   6.9787082e-01
   6.0861813e-01
   5.1224634e-01
   4.1001245e-01
   3.0401022e-01
   1.9494136e-01
   8.3480791e-02
   5.2041704e-15
  -1.0382528e-12
  -1.1393687e-01
  -2.2193178e-01
  -3.2954869e-01
  -4.3599690e-01
  -5.4050897e-01
  -6.4230775e-01
  -7.4060235e-01
  -8.3458232e-01
  -9.2340973e-01
  -1.0062074e+00
  -1.0820413e+00
  -1.1489672e+00
  -1.2040285e+00
  -1.2477159e+00
  -1.2804488e+00
  -1.3025378e+00
  -1.3142340e+00
  -1.3157575e+00
  -1.3073145e+00
  -1.2891077e+00
  -1.2613431e+00
  -1.2242338e+00
  -1.1780028e+00
  -1.1228846e+00
  -1.0591251e+00
  -9.8698198e-01
  -9.0672294e-01
  -8.1862344e-01
  -7.2296287e-01
  -6.2001835e-01
  -5.1180210e-01
  -3.9986536e-01
  -2.8489820e-01
  -1.6757125e-01
  -4.8546949e-02
  -1.5369650e-14
   1.0869361e-12
   1.2013785e-01
   2.3355153e-01
   3.4615754e-01
   4.5715518e-01
   5.6577779e-01
   6.7124736e-01
   7.7277006e-01
   8.6952972e-01
   9.6067841e-01
   1.0453225e+00
   1.1225003e+00
   1.1876285e+00
   1.2411159e+00
   1.2834483e+00
   1.3149791e+00
   1.3359857e+00
   1.3467048e+00
   1.3473532e+00
   1.3381403e+00
   1.3192759e+00
   1.2909756e+00
   1.2534633e+00
   1.2069741e+00
   1.1517543e+00
   1.0880621e+00
   1.0161661e+00
   9.3634418e-01
   8.4887973e-01
   7.5405688e-01
   6.5309464e-01
   5.4808716e-01
   4.3974307e-01
   3.2874226e-01
   2.1575438e-01
   1.0144144e-01
   2.7478020e-15
  -1.9224067e-12
  -1.1456799e-01
  -2.2220189e-01
  -3.2837151e-01
  -4.3225935e-01
  -5.3308886e-01
  -6.3006715e-01
  -7.2237890e-01
  -8.0917682e-01
  -8.8956736e-01
  -9.6258825e-01
  -1.0239720e+00
  -1.0739753e+00
  -1.1130600e+00
  -1.1415648e+00
  -1.1597557e+00
  -1.1678611e+00
  -1.1660912e+00
  -1.1546504e+00
  -1.1337448e+00
  -1.1035872e+00
  -1.0644003e+00
  -1.0164180e+00
  -9.5988701e-01
  -8.9506629e-01
  -8.2222659e-01
  -7.4164855e-01
  -6.5361978e-01
  -5.5842995e-01
  -4.5724359e-01
  -3.5221255e-01
  -2.4404207e-01
  -1.3340921e-01
  -2.0982016e-02
  -1.0394324e-12
   1.7937041e-15
   1.1361808e-01
   2.2105716e-01
   3.2790233e-01
   4.3335700e-01
   5.3665147e-01
   6.3700515e-01
   7.3362216e-01
   8.2568499e-01
   9.1234551e-01
   9.9271174e-01
   1.0658273e+00
   1.1286461e+00
   1.1798136e+00
   1.2198033e+00
   1.2489893e+00
   1.2676568e+00
   1.2760431e+00
   1.2743615e+00
   1.2628155e+00
   1.2416080e+00
   1.2109469e+00
   1.1710483e+00
   1.1221392e+00
   1.0644583e+00
   9.9825621e-01
   9.2379499e-01
   8.4134641e-01
   7.5118931e-01
   6.5360513e-01
   5.4887093e-01
   4.3990256e-01
   3.2748035e-01
   2.1228293e-01
   9.4978462e-02
   1.0864365e-12
  -8.1046281e-15
  -1.1923035e-01
  -2.3199833e-01
  -3.4409444e-01
  -4.5472143e-01
  -5.6311262e-01
  -6.6849060e-01
  -7.7006296e-01
  -8.6701609e-01
  -9.5850636e-01
  -1.0436470e+00
  -1.1214878e+00
  -1.1882251e+00
  -1.2432144e+00
  -1.2869475e+00
  -1.3197993e+00
  -1.3420585e+00
  -1.3539677e+00
  -1.3557456e+00
  -1.3476016e+00
  -1.3297440e+00
  -1.3023859e+00
  -1.2657486e+00
  -1.2200636e+00
  -1.1655740e+00
  -1.1025346e+00
  -1.0312108e+00
  -9.5187766e-01
  -8.6481656e-01
  -7.7031064e-01
  -6.6899653e-01
  -5.6347519e-01
  -4.5446499e-01
  -3.4264777e-01
  -2.2869464e-01
  -1.1326867e-01
  -4.8017146e-15
   1.1947526e-12
   1.1593394e-01
   2.2498025e-01
   3.3264544e-01
   4.3811439e-01
   5.4061216e-01
   6.3934831e-01
   7.3351109e-01
   8.2225841e-01
   9.0470445e-01
   9.7989866e-01
   1.0438807e+00
   1.0963682e+00
   1.1378341e+00
   1.1686332e+00
   1.1890416e+00
   1.1992934e+00
   1.1996020e+00
   1.1901735e+00
   1.1712146e+00
   1.1429378e+00
   1.1055650e+00
   1.0593293e+00
   1.0044758e+00
   9.4126226e-01
   8.6995802e-01
   7.9084251e-01
   7.0420242e-01
   6.1032711e-01
   5.1006168e-01
   4.0581327e-01
   2.9829413e-01
   1.8818396e-01
   7.6152758e-02
   7.5772721e-15
  -1.0347834e-12
  -1.1356777e-01
  -2.2086117e-01
  -3.2737456e-01
  -4.3230699e-01
  -5.3488699e-01
  -6.3433114e-01
  -7.2983939e-01
  -8.2058810e-01
  -9.0572020e-01
  -9.8433040e-01
  -1.0554420e+00
  -1.1151329e+00
  -1.1633321e+00
  -1.2005000e+00
  -1.2269791e+00
  -1.2430372e+00
  -1.2489025e+00
  -1.2447841e+00
  -1.2308848e+00
  -1.2074085e+00
  -1.1745654e+00
  -1.1325750e+00
  -1.0816682e+00
  -1.0220876e+00
  -9.5408807e-01
  -8.7793569e-01
  -7.9390583e-01
  -7.0228013e-01
  -6.0334149e-01
  -4.9804061e-01
  -3.8879361e-01
  -2.7630755e-01
  -1.6125800e-01
  -4.4311496e-02
  -1.5959456e-15
   1.0841744e-12
   1.1835623e-01
   2.3030152e-01
   3.4163907e-01
   4.5157248e-01
   5.5933460e-01
   6.6414781e-01
   7.6521976e-01
   8.6173731e-01
   9.5285786e-01
   1.0376967e+00
   1.1153071e+00
   1.1822949e+00
   1.2374977e+00
   1.2814075e+00
   1.3144088e+00
   1.3367955e+00
   1.3488119e+00
   1.3506773e+00
   1.3426006e+00
   1.3247889e+00
   1.2974539e+00
   1.2608152e+00
   1.2151026e+00
   1.1605573e+00
   1.0974322e+00
   1.0259914e+00
   9.4650818e-01
   8.5926289e-01
   7.6453807e-01
   6.6268706e-01
   5.5656517e-01
   4.4689532e-01
   3.3435988e-01
   2.1963034e-01
   1.0337009e-01
   1.8027246e-14
  -1.0573625e-12
  -1.1695296e-01
  -2.2704417e-01
  -3.3586647e-01
  -4.4260733e-01
  -5.4649341e-01
  -6.4673677e-01
  -7.4252942e-01
  -8.3303481e-01
  -9.1737546e-01
  -9.9461358e-01
  -1.0613074e+00
  -1.1163764e+00
  -1.1603042e+00
  -1.1934677e+00
  -1.2161556e+00
  -1.2286089e+00
  -1.2310449e+00
  -1.2236711e+00
  -1.2066943e+00
  -1.1803264e+00
  -1.1447877e+00
  -1.1003095e+00
  -1.0471349e+00
  -9.8551922e-01
  -9.1572977e-01
  -8.3804394e-01
  -7.5274688e-01
  -6.6270156e-01


==> figuresAndData/limitCycle_sixthOrderRelay_WithNumeratorPlus1plus1plus1plus1plus1_startingAtAllOnes.csv <==
   0.0000000e+00
   4.0190183e-03
   2.4114110e-02
   5.8269916e-02
   9.2483111e-02
   1.2685480e-01
   1.6141673e-01
   1.9620352e-01
   2.3125298e-01
   2.6660694e-01
   3.0231245e-01
   3.3842327e-01
   3.7493568e-01
   4.1155131e-01
   4.4830740e-01
   4.8524177e-01
   5.2239471e-01
   5.5980984e-01
   5.9762637e-01
   6.3670225e-01
   6.7702564e-01
   7.1861940e-01
   7.1892928e-01
   7.1892928e-01
   7.6070592e-01
   8.0362094e-01
   8.4711567e-01
   8.8979789e-01
   9.3157490e-01
   9.7262454e-01
   1.0130869e+00
   1.0530712e+00
   1.0926657e+00
   1.1319441e+00
   1.1709695e+00
   1.2097977e+00
   1.2484787e+00
   1.2870585e+00
   1.3255802e+00
   1.3640850e+00
   1.4026129e+00
   1.4412036e+00
   1.4798972e+00
   1.5193866e+00
   1.5601035e+00
   1.6012088e+00
   1.6421848e+00
   1.6830815e+00
   1.7239489e+00
   1.7653268e+00
   1.8078884e+00
   1.8516109e+00
   1.8955402e+00
   1.9391841e+00
   1.9576146e+00
   1.9576146e+00
   2.0010415e+00
   2.0455022e+00
   2.0903553e+00
   2.1356904e+00
   2.1816010e+00
   2.2281976e+00
   2.2756144e+00
   2.3240200e+00
   2.3736334e+00
   2.4246160e+00
   2.4745718e+00
   2.5236682e+00
   2.5720943e+00
   2.6199989e+00
   2.6675030e+00
   2.7147090e+00
   2.7617065e+00
   2.8085763e+00
   2.8553937e+00
   2.9022306e+00
   2.9491576e+00
   2.9962459e+00
   3.0435691e+00
   3.0912052e+00
   3.1392389e+00
   3.1877651e+00
   3.2366583e+00
   3.2851223e+00
   3.3332566e+00
   3.3811591e+00
   3.4289173e+00
   3.4766123e+00
   3.5243210e+00
   3.5721191e+00
   3.6200822e+00
   3.6682890e+00
   3.7168226e+00
   3.7657736e+00
   3.8152436e+00
   3.8653492e+00
   3.8795705e+00
   3.8795705e+00
   3.9304501e+00
   3.9767925e+00
   4.0225280e+00
   4.0678414e+00
   4.1128307e+00
   4.1575797e+00
   4.2021628e+00
   4.2466486e+00
   4.2911011e+00
   4.3355824e+00
   4.3801535e+00
   4.4248763e+00
   4.4698148e+00
   4.5150368e+00
   4.5606159e+00
   4.6066335e+00
   4.6531823e+00
   4.6993431e+00
   4.7451797e+00
   4.7498369e+00
   4.7498369e+00
   4.7954371e+00
   4.8423057e+00
   4.8896656e+00
   4.9376340e+00
   4.9863353e+00
   5.0359217e+00
   5.0865853e+00
   5.1385798e+00
   5.1902697e+00
   5.2408623e+00
   5.2905845e+00
   5.3396312e+00
   5.3881545e+00
   5.4362780e+00
   5.4841069e+00
   5.5317330e+00
   5.5792399e+00
   5.6267052e+00
   5.6742037e+00
   5.7218090e+00
   5.7695960e+00
   5.8176422e+00
   5.8562960e+00
   5.8562960e+00
   5.9046846e+00
   5.9573375e+00
   6.0104617e+00
   6.0642331e+00
   6.1187990e+00
   6.1743384e+00
   6.2310763e+00
   6.2893080e+00
   6.3489011e+00
   6.4070487e+00
   6.4640395e+00
   6.5201683e+00
   6.5756588e+00
   6.6306886e+00
   6.6854068e+00
   6.7399439e+00
   6.7944194e+00
   6.8489462e+00
   6.9036358e+00
   6.9586017e+00
   7.0139636e+00
   7.0698524e+00
   7.1264155e+00
   7.1833515e+00
   7.2397390e+00
   7.2957347e+00
   7.3514877e+00
   7.4071318e+00
   7.4627918e+00
   7.5185887e+00
   7.5746445e+00
   7.6310871e+00
   7.6880551e+00
   7.7457042e+00
   7.8042167e+00
   7.8638138e+00
   7.9247768e+00
   7.9874822e+00
   8.0510128e+00
   8.1128727e+00
   8.1734400e+00
   8.2330663e+00
   8.2920141e+00
   8.3504912e+00
   8.4086725e+00
   8.4667122e+00
   8.5247532e+00
   8.5829339e+00
   8.6413933e+00
   8.7002779e+00
   8.7240036e+00
   8.7240036e+00
   8.7706736e+00
   8.8173437e+00
   8.8641825e+00
   8.9112500e+00
   8.9586249e+00
   9.0063924e+00
   9.0546479e+00
   9.1035003e+00
   9.1125603e+00
   9.1125603e+00
   9.1610350e+00
   9.2111676e+00
   9.2619303e+00
   9.3134864e+00
   9.3660123e+00
   9.4197339e+00
   9.4749531e+00
   9.5296245e+00
   9.5560175e+00
   9.5560175e+00
   9.6094620e+00
   9.6673826e+00
   9.7254020e+00
   9.7836774e+00
   9.8423682e+00
   9.9016485e+00
   9.9617167e+00
   1.0022810e+01
   1.0085228e+01
   1.0149368e+01
   1.0214932e+01
   1.0278422e+01
   1.0340298e+01
   1.0401003e+01
   1.0460854e+01
   1.0520090e+01
   1.0578906e+01
   1.0637471e+01
   1.0695934e+01
   1.0754438e+01
   1.0813120e+01
   1.0872124e+01
   1.0931601e+01
   1.0991718e+01
   1.1052221e+01
   1.1112098e+01
   1.1171526e+01
   1.1231004e+01
   1.1290839e+01
   1.1351137e+01
   1.1412001e+01
   1.1473546e+01
   1.1535897e+01
   1.1599199e+01
   1.1663628e+01
   1.1729406e+01
   1.1796823e+01
   1.1866288e+01
   1.1933820e+01
   1.1999199e+01
   1.2063024e+01
   1.2125723e+01
   1.2187602e+01
   1.2248897e+01
   1.2309805e+01
   1.2370493e+01
   1.2431115e+01
   1.2491817e+01
   1.2552742e+01
   1.2614040e+01
   1.2675867e+01
   1.2738403e+01
   1.2801852e+01
   1.2866461e+01
   1.2931094e+01
   1.2995462e+01
   1.3059739e+01
   1.3124094e+01
   1.3146236e+01
   1.3146236e+01
   1.3196494e+01
   1.3246752e+01
   1.3296645e+01
   1.3346320e+01
   1.3395872e+01
   1.3445392e+01
   1.3494966e+01
   1.3544681e+01
   1.3594623e+01
   1.3644884e+01
   1.3695564e+01
   1.3746773e+01
   1.3798638e+01
   1.3851308e+01
   1.3904968e+01
   1.3958777e+01
   1.4012392e+01
   1.4065930e+01
   1.4119506e+01
   1.4173232e+01
   1.4227223e+01
   1.4281597e+01
   1.4336487e+01
   1.4392039e+01
   1.4448428e+01
   1.4505864e+01
   1.4564617e+01
   1.4623989e+01
   1.4681464e+01
   1.4737467e+01
   1.4792380e+01
   1.4846475e+01
   1.4899957e+01
   1.4952989e+01
   1.5005709e+01
   1.5058237e+01
   1.5110684e+01
   1.5163154e+01
   1.5215748e+01
   1.5268570e+01
   1.5321728e+01
   1.5375339e+01
   1.5429534e+01
   1.5484464e+01
   1.5540310e+01
   1.5597299e+01
   1.5655447e+01
   1.5713659e+01
   1.5772046e+01
   1.5830721e+01
   1.5889801e+01
   1.5949403e+01
   1.6009662e+01
   1.6070727e+01
   1.6132797e+01
   1.6196152e+01
   1.6260480e+01
   1.6322098e+01
   1.6381674e+01
   1.6439789e+01
   1.6496823e+01
   1.6553048e+01
   1.6608668e+01
   1.6663852e+01
   1.6718740e+01
   1.6773457e+01
   1.6828120e+01
   1.6882838e+01
   1.6937720e+01
   1.6992878e+01
   1.7048430e+01
   1.7104505e+01
   1.7161248e+01
   1.7218829e+01
   1.7277456e+01
   1.7337392e+01
   1.7340718e+01
   1.7340718e+01
   1.7401661e+01
   1.7455710e+01
   1.7509007e+01
   1.7561821e+01
   1.7614261e+01
   1.7666418e+01
   1.7718392e+01
   1.7770290e+01
   1.7822211e+01
   1.7874254e+01
   1.7926517e+01
   1.7979102e+01
   1.8032122e+01
   1.8085697e+01
   1.8139968e+01
   1.8195104e+01
   1.8251307e+01
   1.8308841e+01
   1.8366354e+01
   1.8423789e+01
   1.8481286e+01
   1.8538982e+01
   1.8597017e+01
   1.8655541e+01
   1.8714719e+01
   1.8774743e+01
   1.8835844e+01
   1.8898313e+01
   1.8961448e+01
   1.9022299e+01
   1.9081419e+01
   1.9139290e+01
   1.9196242e+01
   1.9252518e+01
   1.9308309e+01
   1.9363775e+01
   1.9419057e+01
   1.9474281e+01
   1.9529570e+01
   1.9585042e+01
   1.9640823e+01
   1.9697044e+01
   1.9753850e+01
   1.9811407e+01
   1.9869917e+01
   1.9929626e+01
   1.9990859e+01
   2.0052892e+01
   2.0114893e+01
   2.0177021e+01
   2.0239451e+01
   2.0302363e+01
   2.0365959e+01
   2.0430471e+01
   2.0496179e+01
   2.0563442e+01
   2.0629859e+01
   2.0693622e+01
   2.0755460e+01
   2.0815921e+01
   2.0875371e+01
   2.0934076e+01
   2.0992245e+01
   2.1050051e+01
   2.1107644e+01
   2.1165161e+01
   2.1222732e+01
   2.1280482e+01
   2.1338545e+01
   2.1397057e+01
   2.1456172e+01
   2.1516065e+01
   2.1576944e+01
   2.1594540e+01
   2.1594540e+01
   2.1656662e+01
   2.1711441e+01
   2.1765409e+01
   2.1818946e+01
   2.1872207e+01
   2.1925282e+01
   2.1978253e+01
   2.2031219e+01
   2.2084285e+01
   2.2137555e+01
   2.2191137e+01
   2.2245147e+01
   2.2299711e+01
   2.2354977e+01
   2.2411116e+01
   2.2468339e+01
   2.2526919e+01
   2.2586615e+01
   2.2646218e+01
   2.2705881e+01
   2.2765758e+01
   2.2826006e+01
   2.2886792e+01
   2.2948306e+01
   2.3010766e+01
   2.3074440e+01
   2.3139671e+01
   2.3203365e+01
   2.3264819e+01
   2.3324658e+01
   2.3383331e+01
   2.3441151e+01
   2.3498351e+01
   2.3555121e+01
   2.3611620e+01
   2.3667989e+01
   2.3724361e+01
   2.3780865e+01
   2.3837629e+01
   2.3894789e+01
   2.3952492e+01
   2.4010906e+01
   2.4070227e+01
   2.4130699e+01
   2.4192632e+01
   2.4256455e+01
   2.4320735e+01
   2.4385100e+01
   2.4449742e+01
   2.4514863e+01
   2.4580680e+01
   2.4647448e+01
   2.4715470e+01
   2.4785140e+01
   2.4852887e+01
   2.4917827e+01
   2.4980791e+01
   2.5042350e+01
   2.5102884e+01
   2.5162669e+01
   2.5221920e+01
   2.5280816e+01
   2.5339515e+01
   2.5398158e+01
   2.5456883e+01
   2.5515824e+01
   2.5575121e+01
   2.5634923e+01
   2.5695397e+01
   2.5756737e+01
   2.5819176e+01
   2.5883008e+01
   2.5898795e+01
   2.5898795e+01
   2.5964413e+01
   2.6018152e+01
   2.6071139e+01
   2.6123719e+01
   2.6176023e+01
   2.6228167e+01
   2.6280255e+01
   2.6332389e+01
   2.6384667e+01
   2.6437190e+01
   2.6490063e+01
   2.6543400e+01
   2.6597330e+01
   2.6652000e+01
   2.6707587e+01
   2.6764311e+01
   2.6822458e+01
   2.6882238e+01
   2.6941976e+01
   2.7001823e+01
   2.7061934e+01
   2.7122469e+01
   2.7183602e+01
   2.7245531e+01
   2.7308489e+01
   2.7372765e+01
   2.7437282e+01
   2.7499105e+01
   2.7558945e+01
   2.7617378e+01
   2.7674782e+01
   2.7731427e+01
   2.7787522e+01
   2.7843236e+01
   2.7898716e+01
   2.7954094e+01
   2.8009493e+01
   2.8065035e+01
   2.8120842e+01
   2.8177042e+01
   2.8233776e+01
   2.8291204e+01
   2.8349512e+01
   2.8408930e+01
   2.8469754e+01
   2.8532383e+01
   2.8595759e+01
   2.8659253e+01
   2.8723018e+01
   2.8787228e+01
   2.8852091e+01
   2.8917841e+01
   2.8984761e+01
   2.9053212e+01
   2.9120459e+01
   2.9184819e+01
   2.9247123e+01
   2.9307970e+01
   2.9367751e+01
   2.9426747e+01
   2.9485177e+01
   2.9543218e+01
   2.9601025e+01
   2.9658738e+01
   2.9716487e+01
   2.9774402e+01
   2.9832614e+01
   2.9891260e+01
   2.9950494e+01
   3.0010488e+01
   3.0071448e+01
   3.0133626e+01
   3.0197351e+01
   3.0244754e+01
   3.0244754e+01
   3.0310241e+01
   3.0363502e+01
   3.0415976e+01
   3.0468019e+01
   3.0519775e+01
   3.0571346e+01
   3.0622837e+01
   3.0674345e+01
   3.0725966e+01
   3.0777795e+01
   3.0829932e+01
   3.0882484e+01
   3.0935570e+01
   3.0989325e+01
   3.1043907e+01
   3.1099513e+01
   3.1156389e+01
   3.1214868e+01
   3.1274160e+01
   3.1333496e+01
   3.1393026e+01
   3.1452904e+01
   3.1513291e+01
   3.1574368e+01
   3.1636345e+01
   3.1699474e+01
   3.1764079e+01
   3.1826413e+01
   3.1886451e+01
   3.1944863e+01
   3.2002096e+01
   3.2058456e+01
   3.2114172e+01
   3.2169427e+01
   3.2224372e+01
   3.2279143e+01
   3.2333863e+01
   3.2388648e+01
   3.2443615e+01
   3.2498884e+01
   3.2554581e+01
   3.2610847e+01
   3.2667843e+01
   3.2725760e+01
   3.2784834e+01
   3.2845373e+01
   3.2907799e+01
   3.2970467e+01
   3.3033248e+01
   3.3096319e+01
   3.3159865e+01
   3.3224089e+01
   3.3289225e+01
   3.3355556e+01
   3.3423441e+01
   3.3489499e+01
   3.3552847e+01
   3.3614276e+01
   3.3674334e+01
   3.3733382e+01
   3.3791687e+01
   3.3849453e+01
   3.3906853e+01
   3.3964033e+01
   3.4021129e+01
   3.4078268e+01
   3.4135574e+01
   3.4193175e+01
   3.4251205e+01
   3.4309812e+01
   3.4369165e+01
   3.4429462e+01
   3.4490949e+01
   3.4553941e+01
   3.4605774e+01
   3.4605774e+01
   3.4670589e+01
   3.4723989e+01
   3.4776558e+01
   3.4828698e+01
   3.4880521e+01
   3.4932130e+01
   3.4983632e+01
   3.5035125e+01
   3.5086704e+01
   3.5138465e+01
   3.5190507e+01
   3.5242933e+01
   3.5295860e+01
   3.5349416e+01
   3.5403753e+01
   3.5459055e+01
   3.5515553e+01
   3.5573551e+01
   3.5632786e+01
   3.5692026e+01
   3.5751419e+01
   3.5811116e+01
   3.5871275e+01
   3.5932070e+01
   3.5993700e+01
   3.6056403e+01
   3.6120477e+01
   3.6183592e+01
   3.6244225e+01
   3.6303060e+01
   3.6360604e+01
   3.6417197e+01
   3.6473084e+01
   3.6528461e+01
   3.6583486e+01
   3.6638299e+01
   3.6693026e+01
   3.6747784e+01
   3.6802690e+01
   3.6857862e+01
   3.6913425e+01
   3.6969514e+01
   3.7026283e+01
   3.7083913e+01
   3.7142626e+01
   3.7202703e+01
   3.7264529e+01
   3.7327143e+01
   3.7389817e+01
   3.7452728e+01
   3.7516057e+01
   3.7580000e+01
   3.7644780e+01
   3.7710660e+01
   3.7777974e+01
   3.7845039e+01
   3.7909141e+01
   3.7971100e+01
   3.8031544e+01
   3.8090882e+01
   3.8149403e+01
   3.8207328e+01
   3.8264838e+01
   3.8322085e+01
   3.8379210e+01
   3.8436339e+01
   3.8493598e+01
   3.8551115e+01
   3.8609020e+01
   3.8667457e+01
   3.8726588e+01
   3.8786602e+01
   3.8847727e+01
   3.8910258e+01
   3.8964230e+01
   3.8964230e+01
   3.9028557e+01
   3.9082216e+01
   3.9135035e+01
   3.9187371e+01
   3.9239365e+01
   3.9291137e+01
   3.9342793e+01
   3.9394434e+01
   3.9446156e+01
   3.9498056e+01
   3.9550233e+01
   3.9602791e+01
   3.9655847e+01
   3.9709529e+01
   3.9763990e+01
   3.9819414e+01
   3.9876031e+01
   3.9934145e+01
   3.9993562e+01
   4.0052980e+01
   4.0112547e+01
   4.0172417e+01
   4.0232748e+01
   4.0293716e+01
   4.0355522e+01
   4.0418404e+01
   4.0482664e+01
   4.0545973e+01
   4.0606785e+01
   4.0665790e+01
   4.0723497e+01
   4.0780250e+01
   4.0836297e+01
   4.0891832e+01
   4.0947017e+01
   4.1001992e+01
   4.1056883e+01
   4.1111809e+01
   4.1166889e+01
   4.1222241e+01
   4.1277991e+01
   4.1334277e+01
   4.1391255e+01
   4.1449110e+01
   4.1508068e+01
   4.1568419e+01
   4.1630556e+01
   4.1693361e+01
   4.1756239e+01
   4.1819368e+01
   4.1882930e+01
   4.1947127e+01
   4.2012186e+01
   4.2078377e+01
   4.2146044e+01
   4.2212989e+01
   4.2277036e+01
   4.2339001e+01
   4.2399491e+01
   4.2458902e+01
   4.2517517e+01
   4.2575553e+01
   4.2633189e+01
   4.2690578e+01
   4.2747857e+01
   4.2805156e+01
   4.2862602e+01
   4.2920322e+01
   4.2978449e+01
   4.3037132e+01
   4.3096534e+01
   4.3156852e+01
   4.3218324e+01
   4.3281256e+01
   4.3316324e+01
   4.3316324e+01
   4.3381130e+01
   4.3434866e+01
   4.3487763e+01
   4.3540181e+01
   4.3592263e+01
   4.3644128e+01
   4.3695883e+01
   4.3747628e+01
   4.3799461e+01
   4.3851478e+01
   4.3903780e+01
   4.3956473e+01
   4.4009673e+01
   4.4063513e+01
   4.4118148e+01
   4.4173765e+01
   4.4230600e+01
   4.4288967e+01
   4.4348503e+01
   4.4408052e+01
   4.4467764e+01
   4.4527792e+01
   4.4588299e+01
   4.4649464e+01
   4.4711489e+01
   4.4774623e+01
   4.4839173e+01
   4.4902319e+01
   4.4963030e+01
   4.5021991e+01
   4.5079694e+01
   4.5136469e+01
   4.5192560e+01
   4.5248157e+01
   4.5303420e+01
   4.5358488e+01
   4.5413486e+01
   4.5468535e+01
   4.5523752e+01
   4.5579259e+01
   4.5635182e+01
   4.5691664e+01
   4.5748864e+01
   4.5806973e+01
   4.5866226e+01
   4.5926926e+01
   4.5989488e+01
   4.6052420e+01
   4.6115450e+01
   4.6178760e+01
   4.6242535e+01
   4.6306981e+01
   4.6372332e+01
   4.6438870e+01
   4.6506955e+01
   4.6573480e+01
   4.6637237e+01
   4.6699029e+01
   4.6759420e+01
   4.6818783e+01
   4.6877388e+01
   4.6935447e+01
   4.6993132e+01
   4.7050595e+01
   4.7107972e+01
   4.7165393e+01
   4.7222983e+01
   4.7280873e+01
   4.7339198e+01
   4.7398110e+01
   4.7457780e+01
   4.7518409e+01
   4.7580250e+01
   4.7643626e+01
   4.7664936e+01
   4.7664936e+01
   4.7729995e+01
   4.7783717e+01
   4.7836604e+01
   4.7889019e+01
   4.7941104e+01
   4.7992976e+01
   4.8044743e+01
   4.8096506e+01
   4.8148361e+01
   4.8200405e+01
   4.8252739e+01
   4.8305470e+01
   4.8358715e+01
   4.8412607e+01
   4.8467303e+01
   4.8522992e+01
   4.8579915e+01
   4.8638389e+01
   4.8697942e+01
   4.8757515e+01
   4.8817260e+01
   4.8877329e+01
   4.8937887e+01
   4.8999112e+01
   4.9061211e+01
   4.9124433e+01
   4.9189094e+01
   4.9252104e+01
   4.9312716e+01
   4.9371611e+01
   4.9429269e+01
   4.9486015e+01
   4.9542088e+01
   4.9597677e+01
   4.9652940e+01
   4.9708016e+01
   4.9763029e+01
   4.9818099e+01
   4.9873346e+01
   4.9928889e+01
   4.9984858e+01
   5.0041394e+01
   5.0098660e+01
   5.0156848e+01
   5.0216197e+01
   5.0277015e+01
   5.0339729e+01
   5.0402679e+01
   5.0465739e+01
   5.0529090e+01
   5.0592920e+01
   5.0657434e+01
   5.0722871e+01
   5.0789516e+01
   5.0857737e+01
   5.0924070e+01
   5.0987687e+01
   5.1049384e+01
   5.1109709e+01
   5.1169026e+01
   5.1227602e+01
   5.1285643e+01
   5.1343322e+01
   5.1400788e+01
   5.1458178e+01
   5.1515619e+01
   5.1573239e+01
   5.1631167e+01
   5.1689541e+01
   5.1748513e+01
   5.1808255e+01
   5.1868974e+01
   5.1930924e+01
   5.1994437e+01
   5.2013009e+01
   5.2013009e+01
   5.2078074e+01
   5.2131771e+01
   5.2184635e+01
   5.2237031e+01
   5.2289096e+01
   5.2340951e+01
   5.2392702e+01
   5.2444448e+01
   5.2496289e+01
   5.2548319e+01
   5.2600639e+01
   5.2653357e+01
   5.2706590e+01
   5.2760471e+01
   5.2815156e+01
   5.2870835e+01
   5.2927749e+01
   5.2986216e+01
   5.3045750e+01
   5.3105305e+01
   5.3165031e+01
   5.3225083e+01
   5.3285624e+01
   5.3346833e+01
   5.3408916e+01
   5.3472124e+01
   5.3536769e+01
   5.3599751e+01
   5.3660338e+01
   5.3719211e+01
   5.3776849e+01
   5.3833575e+01
   5.3889629e+01
   5.3945200e+01
   5.4000446e+01
   5.4055504e+01
   5.4110499e+01
   5.4165552e+01
   5.4220781e+01
   5.4276306e+01
   5.4332256e+01
   5.4388773e+01
   5.4446019e+01
   5.4504186e+01
   5.4563511e+01
   5.4624305e+01
   5.4686991e+01
   5.4749920e+01
   5.4812959e+01
   5.4876288e+01
   5.4940094e+01
   5.5004583e+01
   5.5069992e+01
   5.5136608e+01
   5.5204795e+01
   5.5271129e+01
   5.5334742e+01
   5.5396432e+01
   5.5456748e+01
   5.5516054e+01
   5.5574617e+01
   5.5632645e+01
   5.5690309e+01
   5.5747759e+01
   5.5805131e+01
   5.5862553e+01
   5.5920153e+01
   5.5978060e+01
   5.6036411e+01
   5.6095357e+01
   5.6155072e+01
   5.6215760e+01
   5.6277675e+01
   5.6341147e+01
   5.6361543e+01
   5.6361543e+01
   5.6426591e+01
   5.6480280e+01
   5.6533136e+01
   5.6585523e+01
   5.6637580e+01
   5.6689425e+01
   5.6741165e+01
   5.6792901e+01
   5.6844730e+01
   5.6896748e+01
   5.6949056e+01
   5.7001760e+01
   5.7054978e+01
   5.7108843e+01
   5.7163510e+01
   5.7219170e+01
   5.7276061e+01
   5.7334502e+01
   5.7394023e+01
   5.7453565e+01
   5.7513276e+01
   5.7573312e+01
   5.7633835e+01
   5.7695023e+01
   5.7757084e+01
   5.7820265e+01
   5.7884881e+01
   5.7947879e+01
   5.8008475e+01
   5.8067352e+01
   5.8124990e+01
   5.8181714e+01
   5.8237764e+01
   5.8293328e+01
   5.8348566e+01
   5.8403614e+01
   5.8458598e+01
   5.8513639e+01
   5.8568853e+01
   5.8624363e+01
   5.8680295e+01
   5.8736792e+01
   5.8794015e+01
   5.8852155e+01
   5.8911450e+01
   5.8972208e+01
   5.9034849e+01
   5.9097766e+01
   5.9160789e+01
   5.9224099e+01
   5.9287883e+01
   5.9352346e+01
   5.9417725e+01
   5.9484305e+01
   5.9552449e+01
   5.9618822e+01
   5.9682464e+01
   5.9744171e+01
   5.9804496e+01
   5.9863807e+01
   5.9922371e+01
   5.9980396e+01
   6.0000000e+01
   1.0000000e+00
   9.9995964e-01
   9.9855120e-01
   9.9158606e-01
   9.7893489e-01
   9.6064016e-01
   9.3675849e-01
   9.0735113e-01
   8.7248321e-01
   8.3222265e-01
   7.8663852e-01
   7.3579879e-01
   6.7987254e-01
   6.1957057e-01
   5.5515860e-01
   4.8690895e-01
   4.1509897e-01
   3.4001108e-01
   2.6174133e-01
   1.7884594e-01
   9.1694063e-02
   6.8077144e-04
   4.6338801e-16
  -1.5146630e-14
  -9.0187374e-02
  -1.7908725e-01
  -2.6467268e-01
  -3.4364621e-01
  -4.1561152e-01
  -4.8072948e-01
  -5.3909517e-01
  -5.9075530e-01
  -6.3572941e-01
  -6.7402272e-01
  -7.0563402e-01
  -7.3056088e-01
  -7.4880298e-01
  -7.6036439e-01
  -7.6525514e-01
  -7.6349213e-01
  -7.5509981e-01
  -7.4011041e-01
  -7.1856401e-01
  -6.8998331e-01
  -6.5372726e-01
  -6.1036795e-01
  -5.6065987e-01
  -5.0489872e-01
  -4.4337899e-01
  -3.7556221e-01
  -3.0043313e-01
  -2.1807782e-01
  -1.3059401e-01
  -3.9544717e-02
   1.3183898e-16
   3.0864200e-14
   9.3524285e-02
   1.8812155e-01
   2.8175728e-01
   3.7395389e-01
   4.6421122e-01
   5.5202265e-01
   6.3687184e-01
   7.1822878e-01
   7.9554406e-01
   8.6805429e-01
   9.3181892e-01
   9.8708334e-01
   1.0341106e+00
   1.0731011e+00
   1.1042190e+00
   1.1276096e+00
   1.1434098e+00
   1.1517549e+00
   1.1527824e+00
   1.1466352e+00
   1.1334631e+00
   1.1134235e+00
   1.0866817e+00
   1.0534103e+00
   1.0137879e+00
   9.6799726e-01
   9.1647970e-01
   8.6058959e-01
   8.0084688e-01
   7.3773752e-01
   6.7173142e-01
   6.0328605e-01
   5.3284889e-01
   4.6085916e-01
   3.8774914e-01
   3.1394506e-01
   2.3986778e-01
   1.6593328e-01
   9.2552995e-02
   2.0134012e-02
   4.0040887e-14
   1.3877788e-17
  -6.7679766e-02
  -1.2213753e-01
  -1.6888636e-01
  -2.0815297e-01
  -2.4006501e-01
  -2.6474613e-01
  -2.8232370e-01
  -2.9293310e-01
  -2.9672059e-01
  -2.9384525e-01
  -2.8448029e-01
  -2.6881389e-01
  -2.4704965e-01
  -2.1940681e-01
  -1.8612013e-01
  -1.4743937e-01
  -1.0362840e-01
  -5.6064407e-02
  -5.3283921e-03
  -1.1709383e-15
   6.4046858e-14
   5.1563446e-02
   1.0259880e-01
   1.5156072e-01
   1.9789780e-01
   2.4102406e-01
   2.8032374e-01
   3.1513737e-01
   3.4473980e-01
   3.6756227e-01
   3.8314917e-01
   3.9167391e-01
   3.9327477e-01
   3.8806450e-01
   3.7614576e-01
   3.5762010e-01
   3.3259339e-01
   3.0117900e-01
   2.6349976e-01
   2.1968904e-01
   1.6989116e-01
   1.1426125e-01
   5.2964626e-02
   7.7021722e-16
  -7.9360130e-14
  -6.8201053e-02
  -1.4198035e-01
  -2.1543385e-01
  -2.8823467e-01
  -3.5998628e-01
  -4.3029411e-01
  -4.9876449e-01
  -5.6500561e-01
  -6.2808060e-01
  -6.8461133e-01
  -7.3487455e-01
  -7.7914006e-01
  -8.1759751e-01
  -8.5039101e-01
  -8.7763990e-01
  -8.9945054e-01
  -9.1592336e-01
  -9.2715696e-01
  -9.3325045e-01
  -9.3430439e-01
  -9.3042074e-01
  -9.2170158e-01
  -9.0824659e-01
  -8.9031564e-01
  -8.6856095e-01
  -8.4337898e-01
  -8.1513117e-01
  -7.8415582e-01
  -7.5077242e-01
  -7.1528420e-01
  -6.7797951e-01
  -6.3913209e-01
  -5.9900052e-01
  -5.5782660e-01
  -5.1583247e-01
  -4.7321558e-01
  -4.3014034e-01
  -3.8672324e-01
  -3.4396717e-01
  -3.0378045e-01
  -2.6600344e-01
  -2.3046130e-01
  -1.9701014e-01
  -1.6551605e-01
  -1.3584266e-01
  -1.0784362e-01
  -8.1357673e-02
  -5.6204670e-02
  -3.2181918e-02
  -9.0602396e-03
  -1.3530843e-16
   4.2965631e-14
   1.5299295e-02
   2.5911525e-02
   3.2040437e-02
   3.3872239e-02
   3.1616768e-02
   2.5504414e-02
   1.5787075e-02
   2.7392282e-03
   4.5709964e-16
  -3.4502783e-14
  -1.3806913e-02
  -2.5457106e-02
  -3.4056446e-02
  -3.9034258e-02
  -3.9767690e-02
  -3.5564182e-02
  -2.5623507e-02
  -9.8285651e-03
  -5.2909066e-16
   4.4957094e-14
   2.1572188e-02
   4.5527399e-02
   7.0356654e-02
   9.6367765e-02
   1.2387457e-01
   1.5320471e-01
   1.8470763e-01
   2.1876686e-01
   2.5581971e-01
   2.9639201e-01
   3.4056072e-01
   3.8595558e-01
   4.3265205e-01
   4.8074589e-01
   5.3025807e-01
   5.8115604e-01
   6.3336699e-01
   6.8678490e-01
   7.4127450e-01
   7.9667334e-01
   8.5279290e-01
   9.0941867e-01
   9.6630972e-01
   1.0231975e+00
   1.0793730e+00
   1.1334413e+00
   1.1851423e+00
   1.2344681e+00
   1.2811859e+00
   1.3248498e+00
   1.3649806e+00
   1.4010657e+00
   1.4325565e+00
   1.4588626e+00
   1.4793422e+00
   1.4932862e+00
   1.4998896e+00
   1.4982002e+00
   1.4880192e+00
   1.4699573e+00
   1.4444313e+00
   1.4117240e+00
   1.3720486e+00
   1.3255770e+00
   1.2724543e+00
   1.2128069e+00
   1.1467463e+00
   1.0743702e+00
   9.9576220e-01
   9.1098813e-01
   8.2009109e-01
   7.2308216e-01
   6.1992618e-01
   5.1051860e-01
   3.9722945e-01
   2.8116807e-01
   1.6263270e-01
   4.1904418e-02
   2.1072033e-13
  -4.8433479e-15
  -9.3110447e-02
  -1.8169245e-01
  -2.6495961e-01
  -3.4309873e-01
  -4.1622663e-01
  -4.8446352e-01
  -5.4793771e-01
  -6.0678869e-01
  -6.6116947e-01
  -7.1124864e-01
  -7.5721217e-01
  -7.9926540e-01
  -8.3763539e-01
  -8.7257391e-01
  -9.0436176e-01
  -9.3278039e-01
  -9.5807255e-01
  -9.8074794e-01
  -1.0012949e+00
  -1.0201853e+00
  -1.0378788e+00
  -1.0548279e+00
  -1.0714814e+00
  -1.0882889e+00
  -1.1057067e+00
  -1.1242062e+00
  -1.1442865e+00
  -1.1660924e+00
  -1.1889054e+00
  -1.2129265e+00
  -1.2383121e+00
  -1.2651494e+00
  -1.2934729e+00
  -1.3232740e+00
  -1.3545069e+00
  -1.3870921e+00
  -1.4209182e+00
  -1.4558432e+00
  -1.4916949e+00
  -1.5282704e+00
  -1.5653351e+00
  -1.6026207e+00
  -1.6398229e+00
  -1.6765966e+00
  -1.7125498e+00
  -1.7472348e+00
  -1.7799835e+00
  -1.8095214e+00
  -1.8353067e+00
  -1.8567685e+00
  -1.8733018e+00
  -1.8842647e+00
  -1.8889722e+00
  -1.8866866e+00
  -1.8765972e+00
  -1.8577722e+00
  -1.8294446e+00
  -1.7933026e+00
  -1.7497748e+00
  -1.6990652e+00
  -1.6413288e+00
  -1.5766993e+00
  -1.5052985e+00
  -1.4272422e+00
  -1.3426434e+00
  -1.2516139e+00
  -1.1542646e+00
  -1.0507047e+00
  -9.4104052e-01
  -8.2537242e-01
  -7.0379039e-01
  -5.7636774e-01
  -4.4315142e-01
  -3.0414735e-01
  -1.5929727e-01
  -8.4405542e-03
  -2.8969882e-16
   5.7685974e-13
   1.5191094e-01
   2.8162106e-01
   4.0446870e-01
   5.2090538e-01
   6.3102532e-01
   7.3491202e-01
   8.3269501e-01
   9.2452475e-01
   1.0105498e+00
   1.0909220e+00
   1.1658006e+00
   1.2353554e+00
   1.2997686e+00
   1.3592380e+00
   1.4139783e+00
   1.4642246e+00
   1.5102359e+00
   1.5523010e+00
   1.5897033e+00
   1.6228832e+00
   1.6523976e+00
   1.6787715e+00
   1.7025050e+00
   1.7240779e+00
   1.7439543e+00
   1.7625859e+00
   1.7804170e+00
   1.7978899e+00
   1.8151591e+00
   1.8317409e+00
   1.8480180e+00
   1.8642638e+00
   1.8806446e+00
   1.8972508e+00
   1.9141129e+00
   1.9312114e+00
   1.9484823e+00
   1.9658199e+00
   1.9830785e+00
   2.0000725e+00
   2.0165748e+00
   2.0323146e+00
   2.0469728e+00
   2.0601749e+00
   2.0714804e+00
   2.0803665e+00
   2.0862004e+00
   2.0881956e+00
   2.0857167e+00
   2.0782176e+00
   2.0651103e+00
   2.0457543e+00
   2.0194425e+00
   1.9853782e+00
   1.9426387e+00
   1.8901140e+00
   1.8292518e+00
   1.7622216e+00
   1.6890672e+00
   1.6097621e+00
   1.5243238e+00
   1.4327961e+00
   1.3352391e+00
   1.2317242e+00
   1.1223306e+00
   1.0071428e+00
   8.8624742e-01
   7.5973002e-01
   6.2767009e-01
   4.9013488e-01
   3.4717023e-01
   1.9878703e-01
   4.4940443e-02
   5.7864824e-13
  -3.3029135e-15
  -1.5616307e-01
  -2.8882878e-01
  -4.1451987e-01
  -5.3398499e-01
  -6.4743515e-01
  -7.5495335e-01
  -8.5663130e-01
  -9.5261239e-01
  -1.0430577e+00
  -1.1281338e+00
  -1.2080165e+00
  -1.2828943e+00
  -1.3529714e+00
  -1.4184706e+00
  -1.4796380e+00
  -1.5367480e+00
  -1.5901123e+00
  -1.6396154e+00
  -1.6845865e+00
  -1.7256145e+00
  -1.7632546e+00
  -1.7980317e+00
  -1.8304474e+00
  -1.8609850e+00
  -1.8901151e+00
  -1.9183017e+00
  -1.9460111e+00
  -1.9722755e+00
  -1.9971359e+00
  -2.0210729e+00
  -2.0444007e+00
  -2.0673089e+00
  -2.0899002e+00
  -2.1122109e+00
  -2.1342215e+00
  -2.1558636e+00
  -2.1770231e+00
  -2.1975422e+00
  -2.2172187e+00
  -2.2358046e+00
  -2.2530019e+00
  -2.2684568e+00
  -2.2817496e+00
  -2.2923791e+00
  -2.2997377e+00
  -2.3030676e+00
  -2.3015170e+00
  -2.2944921e+00
  -2.2813985e+00
  -2.2615825e+00
  -2.2343151e+00
  -2.1987680e+00
  -2.1539728e+00
  -2.0987518e+00
  -2.0357180e+00
  -1.9664843e+00
  -1.8910405e+00
  -1.8093584e+00
  -1.7214578e+00
  -1.6273847e+00
  -1.5272004e+00
  -1.4209755e+00
  -1.3087868e+00
  -1.1907142e+00
  -1.0668369e+00
  -9.3722980e-01
  -8.0195756e-01
  -6.6106695e-01
  -5.1457561e-01
  -3.6245509e-01
  -2.0460420e-01
  -4.0805006e-02
  -2.5673907e-15
   5.8580224e-13
   1.6617406e-01
   2.9653527e-01
   4.1966749e-01
   5.3628679e-01
   6.4660293e-01
   7.5079783e-01
   8.4904344e-01
   9.4151006e-01
   1.0283721e+00
   1.1098125e+00
   1.1860260e+00
   1.2572224e+00
   1.3236295e+00
   1.3854967e+00
   1.4430994e+00
   1.4967457e+00
   1.5467869e+00
   1.5934994e+00
   1.6359077e+00
   1.6746483e+00
   1.7103267e+00
   1.7435218e+00
   1.7747929e+00
   1.8046858e+00
   1.8337397e+00
   1.8624966e+00
   1.8908784e+00
   1.9179642e+00
   1.9443295e+00
   1.9703868e+00
   1.9963909e+00
   2.0224927e+00
   2.0487685e+00
   2.0752345e+00
   2.1018566e+00
   2.1285547e+00
   2.1552063e+00
   2.1816474e+00
   2.2076721e+00
   2.2330314e+00
   2.2574297e+00
   2.2805196e+00
   2.3018938e+00
   2.3210718e+00
   2.3374795e+00
   2.3504143e+00
   2.3588312e+00
   2.3619640e+00
   2.3591956e+00
   2.3498612e+00
   2.3332287e+00
   2.3084762e+00
   2.2746568e+00
   2.2306407e+00
   2.1777826e+00
   2.1180438e+00
   2.0515591e+00
   1.9783657e+00
   1.8985224e+00
   1.8121013e+00
   1.7191820e+00
   1.6198490e+00
   1.5141904e+00
   1.4022958e+00
   1.2842544e+00
   1.1601515e+00
   1.0300644e+00
   8.9405582e-01
   7.5216502e-01
   6.0439412e-01
   4.5068715e-01
   2.9089641e-01
   1.2472506e-01
   7.2303274e-15
  -5.9266481e-13
  -1.6892720e-01
  -3.0028241e-01
  -4.2403440e-01
  -5.4095754e-01
  -6.5129413e-01
  -7.5520906e-01
  -8.5287960e-01
  -9.4448012e-01
  -1.0301880e+00
  -1.1101880e+00
  -1.1846760e+00
  -1.2538614e+00
  -1.3179704e+00
  -1.3772486e+00
  -1.4319647e+00
  -1.4824153e+00
  -1.5289319e+00
  -1.5718937e+00
  -1.6109628e+00
  -1.6461049e+00
  -1.6779630e+00
  -1.7071516e+00
  -1.7342636e+00
  -1.7598762e+00
  -1.7845576e+00
  -1.8088750e+00
  -1.8334060e+00
  -1.8571538e+00
  -1.8804184e+00
  -1.9036481e+00
  -1.9271303e+00
  -1.9510409e+00
  -1.9754771e+00
  -2.0004750e+00
  -2.0260197e+00
  -2.0520507e+00
  -2.0784661e+00
  -2.1051237e+00
  -2.1318420e+00
  -2.1583989e+00
  -2.1845304e+00
  -2.2099265e+00
  -2.2342259e+00
  -2.2570073e+00
  -2.2777762e+00
  -2.2959434e+00
  -2.3107887e+00
  -2.3211137e+00
  -2.3262508e+00
  -2.3255709e+00
  -2.3183906e+00
  -2.3039587e+00
  -2.2814344e+00
  -2.2498508e+00
  -2.2080561e+00
  -2.1578460e+00
  -2.1006244e+00
  -2.0365194e+00
  -1.9655910e+00
  -1.8879114e+00
  -1.8035607e+00
  -1.7126238e+00
  -1.6151896e+00
  -1.5113499e+00
  -1.4011985e+00
  -1.2848285e+00
  -1.1623300e+00
  -1.0337856e+00
  -8.9926469e-01
  -7.5881433e-01
  -6.1244668e-01
  -4.6011887e-01
  -3.0170101e-01
  -1.3692195e-01
  -4.1355808e-15
   1.2009560e-12
   1.6799195e-01
   3.0038900e-01
   4.2503779e-01
   5.4280910e-01
   6.5386947e-01
   7.5838135e-01
   8.5652467e-01
   9.4847435e-01
   1.0344068e+00
   1.1145045e+00
   1.1889599e+00
   1.2579781e+00
   1.3217797e+00
   1.3806034e+00
   1.4347091e+00
   1.4843819e+00
   1.5299382e+00
   1.5717350e+00
   1.6097706e+00
   1.6436786e+00
   1.6741100e+00
   1.7016862e+00
   1.7270047e+00
   1.7506456e+00
   1.7731774e+00
   1.7951640e+00
   1.8171747e+00
   1.8388572e+00
   1.8600401e+00
   1.8811831e+00
   1.9025995e+00
   1.9244832e+00
   1.9469451e+00
   1.9700329e+00
   1.9937420e+00
   2.0180222e+00
   2.0427808e+00
   2.0678854e+00
   2.0931642e+00
   2.1184058e+00
   2.1433571e+00
   2.1677207e+00
   2.1911496e+00
   2.2132398e+00
   2.2335183e+00
   2.2514248e+00
   2.2662801e+00
   2.2770298e+00
   2.2828530e+00
   2.2831326e+00
   2.2772013e+00
   2.2643295e+00
   2.2437064e+00
   2.2144092e+00
   2.1753524e+00
   2.1268919e+00
   2.0713982e+00
   2.0090743e+00
   1.9399677e+00
   1.8641408e+00
   1.7816674e+00
   1.6926281e+00
   1.5971088e+00
   1.4951990e+00
   1.3869914e+00
   1.2725791e+00
   1.1520538e+00
   1.0255013e+00
   8.9299695e-01
   7.5459700e-01
   6.1032782e-01
   4.6016829e-01
   3.0402222e-01
   1.4167255e-01
   5.5788707e-15
  -1.1925183e-12
  -1.6586219e-01
  -2.9831382e-01
  -4.2305597e-01
  -5.4085341e-01
  -6.5193978e-01
  -7.5651066e-01
  -8.5474559e-01
  -9.4681821e-01
  -1.0329031e+00
  -1.1131807e+00
  -1.1878408e+00
  -1.2570858e+00
  -1.3211333e+00
  -1.3802187e+00
  -1.4345981e+00
  -1.4845528e+00
  -1.5303946e+00
  -1.5724757e+00
  -1.6108285e+00
  -1.6450240e+00
  -1.6757091e+00
  -1.7035010e+00
  -1.7289923e+00
  -1.7527576e+00
  -1.7753593e+00
  -1.7973545e+00
  -1.8193042e+00
  -1.8408564e+00
  -1.8618390e+00
  -1.8827152e+00
  -1.9038000e+00
  -1.9252879e+00
  -1.9472899e+00
  -1.9698537e+00
  -1.9929741e+00
  -2.0166002e+00
  -2.0406387e+00
  -2.0649560e+00
  -2.0893791e+00
  -2.1136949e+00
  -2.1376482e+00
  -2.1609391e+00
  -2.1832171e+00
  -2.2040734e+00
  -2.2230286e+00
  -2.2395128e+00
  -2.2528324e+00
  -2.2619317e+00
  -2.2660449e+00
  -2.2645534e+00
  -2.2567878e+00
  -2.2420142e+00
  -2.2194148e+00
  -2.1880553e+00
  -2.1468313e+00
  -2.0965668e+00
  -2.0394006e+00
  -1.9754939e+00
  -1.9048847e+00
  -1.8276305e+00
  -1.7438016e+00
  -1.6534763e+00
  -1.5567385e+00
  -1.4536764e+00
  -1.3443811e+00
  -1.2289445e+00
  -1.1074563e+00
  -9.8000017e-01
  -8.4664803e-01
  -7.0745181e-01
  -5.6243131e-01
  -4.1155567e-01
  -2.5471371e-01
  -9.1664205e-02
  -1.1844414e-12
   7.1193051e-15
   1.6616805e-01
   2.9807861e-01
   4.2233512e-01
   5.3971103e-01
   6.5043715e-01
   7.5470703e-01
   8.5269877e-01
   9.4458501e-01
   1.0305396e+00
   1.1107426e+00
   1.1853835e+00
   1.2546648e+00
   1.3188042e+00
   1.3780376e+00
   1.4326223e+00
   1.4828411e+00
   1.5290085e+00
   1.5714809e+00
   1.6101818e+00
   1.6447836e+00
   1.6759283e+00
   1.7042275e+00
   1.7302692e+00
   1.7546236e+00
   1.7778490e+00
   1.8004993e+00
   1.8231331e+00
   1.8451951e+00
   1.8666671e+00
   1.8880073e+00
   1.9095210e+00
   1.9313957e+00
   1.9537369e+00
   1.9765874e+00
   1.9999377e+00
   2.0237323e+00
   2.0478738e+00
   2.0722240e+00
   2.0966051e+00
   2.1207990e+00
   2.1445448e+00
   2.1675358e+00
   2.1894138e+00
   2.2097603e+00
   2.2280831e+00
   2.2437953e+00
   2.2561782e+00
   2.2641332e+00
   2.2669775e+00
   2.2640873e+00
   2.2547852e+00
   2.2383268e+00
   2.2138785e+00
   2.1804825e+00
   2.1369976e+00
   2.0850711e+00
   2.0263203e+00
   1.9608567e+00
   1.8887192e+00
   1.8099663e+00
   1.7246692e+00
   1.6329066e+00
   1.5347626e+00
   1.4303257e+00
   1.3196868e+00
   1.2029370e+00
   1.0801645e+00
   9.5145065e-01
   8.1686328e-01
   6.7644821e-01
   5.3021589e-01
   3.7812103e-01
   2.2002984e-01
   5.5664219e-02
   1.0824674e-15
  -1.1884868e-12
  -1.6651866e-01
  -2.9813827e-01
  -4.2212816e-01
  -5.3926528e-01
  -6.4977827e-01
  -7.5385942e-01
  -8.5168617e-01
  -9.4343088e-01
  -1.0292675e+00
  -1.1093762e+00
  -1.1839472e+00
  -1.2531835e+00
  -1.3173038e+00
  -1.3765453e+00
  -1.4311665e+00
  -1.4814522e+00
  -1.5277196e+00
  -1.5703288e+00
  -1.6091341e+00
  -1.6438801e+00
  -1.6752067e+00
  -1.7037242e+00
  -1.7300189e+00
  -1.7546602e+00
  -1.7782060e+00
  -1.8012100e+00
  -1.8242320e+00
  -1.8466027e+00
  -1.8683906e+00
  -1.8900504e+00
  -1.9118817e+00
  -1.9340679e+00
  -1.9567117e+00
  -1.9798532e+00
  -2.0034805e+00
  -2.0275360e+00
  -2.0519200e+00
  -2.0764922e+00
  -2.1010726e+00
  -2.1254405e+00
  -2.1493327e+00
  -2.1724393e+00
  -2.1943989e+00
  -2.2147887e+00
  -2.2331116e+00
  -2.2487733e+00
  -2.2610454e+00
  -2.2688055e+00
  -2.2714028e+00
  -2.2682106e+00
  -2.2585479e+00
  -2.2416655e+00
  -2.2167228e+00
  -2.1827521e+00
  -2.1385965e+00
  -2.0862296e+00
  -2.0270465e+00
  -1.9611432e+00
  -1.8885609e+00
  -1.8093602e+00
  -1.7236132e+00
  -1.6313995e+00
  -1.5328039e+00
  -1.4279154e+00
  -1.3168251e+00
  -1.1996239e+00
  -1.0764000e+00
  -9.4723381e-01
  -8.1219184e-01
  -6.7131776e-01
  -5.2461857e-01
  -3.7204365e-01
  -2.1345069e-01
  -4.8547566e-02
  -1.3392065e-15
   1.1888684e-12
   1.6661425e-01
   2.9822763e-01
   4.2221033e-01
   5.3933882e-01
   6.4984136e-01
   7.5391007e-01
   8.5172239e-01
   9.4345079e-01
   1.0292693e+00
   1.1093585e+00
   1.1839087e+00
   1.2531233e+00
   1.3172214e+00
   1.3764404e+00
   1.4310394e+00
   1.4813038e+00
   1.5275513e+00
   1.5701427e+00
   1.6089250e+00
   1.6436532e+00
   1.6749674e+00
   1.7034782e+00
   1.7297726e+00
   1.7544203e+00
   1.7779799e+00
   1.8010059e+00
   1.8240588e+00
   1.8464633e+00
   1.8682923e+00
   1.8900000e+00
   1.9118856e+00
   1.9341324e+00
   1.9568428e+00
   1.9800567e+00
   2.0037624e+00
   2.0279021e+00
   2.0523761e+00
   2.0770442e+00
   2.1017263e+00
   2.1262018e+00
   2.1502075e+00
   2.1734339e+00
   2.1955195e+00
   2.2160420e+00
   2.2345047e+00
   2.2503142e+00
   2.2627431e+00
   2.2706661e+00
   2.2734296e+00
   2.2704070e+00
   2.2609175e+00
   2.2442121e+00
   2.2194507e+00
   2.1856664e+00
   2.1417040e+00
   2.0894966e+00
   2.0304602e+00
   1.9646940e+00
   1.8922402e+00
   1.8131600e+00
   1.7275258e+00
   1.6354175e+00
   1.5369201e+00
   1.4321228e+00
   1.3211167e+00
   1.2039933e+00
   1.0808406e+00
   9.5173938e-01
   8.1675658e-01
   6.7593629e-01
   5.2928618e-01
   3.7675664e-01
   2.1820689e-01
   5.3347326e-02
   1.1790013e-12
  -1.1990409e-14
  -1.6667874e-01
  -2.9835959e-01
  -4.2240217e-01
  -5.3958367e-01
  -6.5013264e-01
  -7.5424142e-01
  -8.5208758e-01
  -9.4384369e-01
  -1.0296839e+00
  -1.1097887e+00
  -1.1843486e+00
  -1.2535668e+00
  -1.3176625e+00
  -1.3768730e+00
  -1.4314573e+00
  -1.4817006e+00
  -1.5279203e+00
  -1.5704767e+00
  -1.6092281e+00
  -1.6439189e+00
  -1.6751899e+00
  -1.7036519e+00
  -1.7298926e+00
  -1.7544821e+00
  -1.7779793e+00
  -1.8009390e+00
  -1.8239221e+00
  -1.8462746e+00
  -1.8680531e+00
  -1.8897124e+00
  -1.9115527e+00
  -1.9337580e+00
  -1.9564312e+00
  -1.9796130e+00
  -2.0032918e+00
  -2.0274106e+00
  -2.0518699e+00
  -2.0765300e+00
  -2.1012114e+00
  -2.1256940e+00
  -2.1497152e+00
  -2.1729661e+00
  -2.1950861e+00
  -2.2156538e+00
  -2.2341740e+00
  -2.2500549e+00
  -2.2625717e+00
  -2.2706031e+00
  -2.2734874e+00
  -2.2705988e+00
  -2.2612572e+00
  -2.2447146e+00
  -2.2201328e+00
  -2.1865473e+00
  -2.1428070e+00
  -2.0907583e+00
  -2.0318735e+00
  -1.9662564e+00
  -1.8939491e+00
  -1.8150126e+00
  -1.7295192e+00
  -1.6375488e+00
  -1.6048734e+00


==> figuresAndData/limitCycle_twelfthOrderRelay_WithPoleExcessOfThree.csv <==
   0.0000000e+00
   1.1003502e-05
   1.1003502e-05
   5.2720752e-05
   5.2720752e-05
   1.6379823e-04
   1.6379823e-04
   2.7487570e-04
   3.8595317e-04
   4.5454937e-04
   4.5454937e-04
   6.7670431e-04
   8.9885926e-04
   1.2156798e-03
   1.2156798e-03
   1.6599897e-03
   2.1042996e-03
   2.9929194e-03
   3.2078854e-03
   3.2078854e-03
   4.9851250e-03
   6.7623646e-03
   8.4203720e-03
   8.4203720e-03
   1.1974851e-02
   1.5529330e-02
   2.2044621e-02
   2.2044621e-02
   2.9153580e-02
   3.6262538e-02
   5.0480455e-02
   5.7553208e-02
   5.7553208e-02
   7.6415145e-02
   9.5277081e-02
   1.1419247e-01
   1.3301775e-01
   1.4928359e-01
   1.4928359e-01
   1.6802763e-01
   1.8677167e-01
   2.0584629e-01
   2.2481140e-01
   2.4367491e-01
   2.6244754e-01
   2.8113918e-01
   2.9975893e-01
   3.1831525e-01
   3.3681608e-01
   3.5526890e-01
   3.7368078e-01
   3.7897340e-01
   3.7897340e-01
   3.9735113e-01
   4.1572885e-01
   4.3657338e-01
   4.5771155e-01
   4.7895056e-01
   5.0015400e-01
   5.2120476e-01
   5.4211889e-01
   5.6291203e-01
   5.8359826e-01
   6.0419042e-01
   6.2470028e-01
   6.4513876e-01
   6.6551604e-01
   6.8584171e-01
   7.0612489e-01
   7.2637425e-01
   7.4659818e-01
   7.6680478e-01
   7.8743084e-01
   8.0899240e-01
   8.3141605e-01
   8.5464415e-01
   8.7863063e-01
   8.9105318e-01
   8.9105318e-01
   9.1576067e-01
   9.3560492e-01
   9.5556154e-01
   9.7561200e-01
   9.9576641e-01
   1.0160354e+00
   1.0364306e+00
   1.0571655e+00
   1.0785846e+00
   1.1006711e+00
   1.1234160e+00
   1.1468146e+00
   1.1708667e+00
   1.1955774e+00
   1.2209581e+00
   1.2464912e+00
   1.2718516e+00
   1.2970121e+00
   1.3220036e+00
   1.3468539e+00
   1.3715879e+00
   1.3962280e+00
   1.4207952e+00
   1.4453090e+00
   1.4697878e+00
   1.4942495e+00
   1.5187114e+00
   1.5431907e+00
   1.5677044e+00
   1.5922700e+00
   1.6169052e+00
   1.6416694e+00
   1.6665810e+00
   1.6916212e+00
   1.7168130e+00
   1.7416335e+00
   1.7416335e+00
   1.7670013e+00
   1.7887563e+00
   1.8106024e+00
   1.8331540e+00
   1.8564882e+00
   1.8805782e+00
   1.9054040e+00
   1.9309515e+00
   1.9572117e+00
   1.9830572e+00
   2.0083678e+00
   2.0332327e+00
   2.0577244e+00
   2.0818997e+00
   2.1058042e+00
   2.1294756e+00
   2.1529460e+00
   2.1766303e+00
   2.2009170e+00
   2.2257612e+00
   2.2511234e+00
   2.2769712e+00
   2.3032779e+00
   2.3300213e+00
   2.3571826e+00
   2.3847460e+00
   2.4126983e+00
   2.4410283e+00
   2.4697266e+00
   2.4987857e+00
   2.5281995e+00
   2.5579633e+00
   2.5880742e+00
   2.6185304e+00
   2.6493323e+00
   2.6799747e+00
   2.7106859e+00
   2.7414902e+00
   2.7723995e+00
   2.8030363e+00
   2.8218663e+00
   2.8218663e+00
   2.8521697e+00
   2.8784759e+00
   2.9048937e+00
   2.9317495e+00
   2.9593928e+00
   2.9878036e+00
   3.0169715e+00
   3.0466477e+00
   3.0766711e+00
   3.1070532e+00
   3.1377146e+00
   3.1678613e+00
   3.1975641e+00
   3.2268966e+00
   3.2559187e+00
   3.2846802e+00
   3.3132233e+00
   3.3415848e+00
   3.3697973e+00
   3.3979596e+00
   3.4267449e+00
   3.4561191e+00
   3.4860521e+00
   3.5165205e+00
   3.5475062e+00
   3.5789959e+00
   3.6109715e+00
   3.6430822e+00
   3.6755607e+00
   3.7088902e+00
   3.7428302e+00
   3.7768770e+00
   3.8100885e+00
   3.8426010e+00
   3.8745443e+00
   3.9060175e+00
   3.9375533e+00
   3.9695420e+00
   4.0019539e+00
   4.0347607e+00
   4.0616138e+00
   4.0616138e+00
   4.0946542e+00
   4.1246017e+00
   4.1546895e+00
   4.1849279e+00
   4.2157908e+00
   4.2474598e+00
   4.2799324e+00
   4.3132165e+00
   4.3473303e+00
   4.3817006e+00
   4.4152934e+00
   4.4482368e+00
   4.4806564e+00
   4.5131159e+00
   4.5456631e+00
   4.5779754e+00
   4.6100952e+00
   4.6420637e+00
   4.6739187e+00
   4.7056952e+00
   4.7374261e+00
   4.7691759e+00
   4.8015829e+00
   4.8346249e+00
   4.8682871e+00
   4.9025615e+00
   4.9371408e+00
   4.9719842e+00
   5.0077322e+00
   5.0433550e+00
   5.0784049e+00
   5.1129685e+00
   5.1473598e+00
   5.1821736e+00
   5.2170506e+00
   5.2515830e+00
   5.2858270e+00
   5.3198374e+00
   5.3536631e+00
   5.3873484e+00
   5.3945217e+00
   5.3945217e+00
   5.4287340e+00
   5.4614312e+00
   5.4942953e+00
   5.5273514e+00
   5.5606377e+00
   5.5945320e+00
   5.6292929e+00
   5.6649366e+00
   5.7014963e+00
   5.7383534e+00
   5.7746464e+00
   5.8104622e+00
   5.8458885e+00
   5.8809982e+00
   5.9158531e+00
   5.9505071e+00
   5.9850082e+00
   6.0194006e+00
   6.0537253e+00
   6.0880216e+00
   6.1223276e+00
   6.1566812e+00
   6.1911207e+00
   6.2258972e+00
   6.2613896e+00
   6.2975950e+00
   6.3343454e+00
   6.3716720e+00
   6.4099800e+00
   6.4481420e+00
   6.4857980e+00
   6.5230311e+00
   6.5599189e+00
   6.5965281e+00
   6.6329180e+00
   6.6691187e+00
   6.7051315e+00
   6.7410059e+00
   6.7767882e+00
   6.7819851e+00
   6.7819851e+00
   6.8177194e+00
   6.8519364e+00
   6.8863341e+00
   6.9214048e+00
   6.9567441e+00
   6.9924080e+00
   7.0287429e+00
   7.0660315e+00
   7.1043164e+00
   7.1424812e+00
   7.1801124e+00
   7.2173017e+00
   7.2541335e+00
   7.2906784e+00
   7.3269977e+00
   7.3631459e+00
   7.3991723e+00
   7.4351229e+00
   7.4710416e+00
   7.5069708e+00
   7.5429528e+00
   7.5790304e+00
   7.6152478e+00
   7.6516516e+00
   7.6884244e+00
   7.7259964e+00
   7.7643820e+00
   7.8034463e+00
   7.8422469e+00
   7.8805235e+00
   7.9183643e+00
   7.9558492e+00
   7.9930467e+00
   8.0300172e+00
   8.0668155e+00
   8.1034918e+00
   8.1400938e+00
   8.1766677e+00
   8.2132588e+00
   8.2217741e+00
   8.2217741e+00
   8.2584284e+00
   8.2941832e+00
   8.3301103e+00
   8.3663505e+00
   8.4032559e+00
   8.4405444e+00
   8.4783923e+00
   8.5166224e+00
   8.5543482e+00
   8.5916419e+00
   8.6285810e+00
   8.6652324e+00
   8.7016553e+00
   8.7379031e+00
   8.7740253e+00
   8.8100686e+00
   8.8463057e+00
   8.8831774e+00
   8.9201434e+00
   8.9571458e+00
   8.9942337e+00
   9.0314581e+00
   9.0689389e+00
   9.1066543e+00
   9.1446629e+00
   9.1833398e+00
   9.2217185e+00
   9.2596213e+00
   9.2971276e+00
   9.3343089e+00
   9.3718909e+00
   9.4100126e+00
   9.4479434e+00
   9.4856667e+00
   9.5232363e+00
   9.5607033e+00
   9.5981162e+00
   9.6355223e+00
   9.6690944e+00
   9.6690944e+00
   9.7065409e+00
   9.7435170e+00
   9.7806791e+00
   9.8180775e+00
   9.8557713e+00
   9.8942201e+00
   9.9331578e+00
   9.9728467e+00
   1.0012937e+01
   1.0052561e+01
   1.0091790e+01
   1.0130696e+01
   1.0169301e+01
   1.0207672e+01
   1.0245868e+01
   1.0283944e+01
   1.0321953e+01
   1.0359943e+01
   1.0397961e+01
   1.0436057e+01
   1.0474280e+01
   1.0512679e+01
   1.0551312e+01
   1.0590237e+01
   1.0629521e+01
   1.0669241e+01
   1.0709903e+01
   1.0751272e+01
   1.0792097e+01
   1.0832457e+01
   1.0872443e+01
   1.0912094e+01
   1.0951471e+01
   1.0990639e+01
   1.1029658e+01
   1.1068583e+01
   1.1107465e+01
   1.1146357e+01
   1.1156791e+01
   1.1156791e+01
   1.1195742e+01
   1.1233820e+01
   1.1272161e+01
   1.1310783e+01
   1.1349754e+01
   1.1389150e+01
   1.1429287e+01
   1.1470102e+01
   1.1510495e+01
   1.1550478e+01
   1.1590133e+01
   1.1629528e+01
   1.1668661e+01
   1.1707598e+01
   1.1746395e+01
   1.1785108e+01
   1.1823787e+01
   1.1862485e+01
   1.1901249e+01
   1.1940132e+01
   1.1979186e+01
   1.2018467e+01
   1.2058036e+01
   1.2097963e+01
   1.2138323e+01
   1.2179208e+01
   1.2220872e+01
   1.2262217e+01
   1.2303063e+01
   1.2343505e+01
   1.2383623e+01
   1.2423490e+01
   1.2463169e+01
   1.2502712e+01
   1.2542151e+01
   1.2581541e+01
   1.2620934e+01
   1.2660382e+01
   1.2662234e+01
   1.2662234e+01
   1.2701790e+01
   1.2740565e+01
   1.2779657e+01
   1.2819074e+01
   1.2858887e+01
   1.2899183e+01
   1.2940061e+01
   1.2981061e+01
   1.3021609e+01
   1.3061783e+01
   1.3101662e+01
   1.3141278e+01
   1.3180696e+01
   1.3219959e+01
   1.3259113e+01
   1.3298213e+01
   1.3337309e+01
   1.3376454e+01
   1.3415698e+01
   1.3455095e+01
   1.3494700e+01
   1.3534575e+01
   1.3574785e+01
   1.3615407e+01
   1.3656527e+01
   1.3698250e+01
   1.3739702e+01
   1.3780616e+01
   1.3821088e+01
   1.3861205e+01
   1.3901042e+01
   1.3940666e+01
   1.3980135e+01
   1.4019507e+01
   1.4058835e+01
   1.4098172e+01
   1.4137569e+01
   1.4145863e+01
   1.4145863e+01
   1.4185374e+01
   1.4224508e+01
   1.4263887e+01
   1.4303574e+01
   1.4343639e+01
   1.4384166e+01
   1.4425252e+01
   1.4466766e+01
   1.4507796e+01
   1.4548423e+01
   1.4588728e+01
   1.4628782e+01
   1.4668599e+01
   1.4708234e+01
   1.4747745e+01
   1.4787188e+01
   1.4826615e+01
   1.4866079e+01
   1.4905633e+01
   1.4945328e+01
   1.4985222e+01
   1.5025375e+01
   1.5065852e+01
   1.5106729e+01
   1.5148092e+01
   1.5190041e+01
   1.5232287e+01
   1.5273956e+01
   1.5315142e+01
   1.5355939e+01
   1.5396428e+01
   1.5436680e+01
   1.5476760e+01
   1.5516726e+01
   1.5556633e+01
   1.5596537e+01
   1.5636491e+01
   1.5676531e+01
   1.5678569e+01
   1.5678569e+01
   1.5718745e+01
   1.5758371e+01
   1.5798289e+01
   1.5838563e+01
   1.5879272e+01
   1.5920509e+01
   1.5962387e+01
   1.6003834e+01
   1.6044841e+01
   1.6085494e+01
   1.6125870e+01
   1.6166036e+01
   1.6206004e+01
   1.6245828e+01
   1.6285565e+01
   1.6325270e+01
   1.6364995e+01
   1.6404793e+01
   1.6444718e+01
   1.6484826e+01
   1.6525176e+01
   1.6565834e+01
   1.6606872e+01
   1.6648374e+01
   1.6690438e+01
   1.6732946e+01
   1.6774840e+01
   1.6816215e+01
   1.6857172e+01
   1.6897796e+01
   1.6938160e+01
   1.6978330e+01
   1.7018367e+01
   1.7058326e+01
   1.7098263e+01
   1.7138230e+01
   1.7178282e+01
   1.7196096e+01
   1.7196096e+01
   1.7236289e+01
   1.7276244e+01
   1.7316495e+01
   1.7357109e+01
   1.7398168e+01
   1.7439766e+01
   1.7481923e+01
   1.7523479e+01
   1.7564526e+01
   1.7605161e+01
   1.7645467e+01
   1.7685517e+01
   1.7725376e+01
   1.7765103e+01
   1.7804754e+01
   1.7844383e+01
   1.7884044e+01
   1.7923790e+01
   1.7963676e+01
   1.8003762e+01
   1.8044110e+01
   1.8084790e+01
   1.8126123e+01
   1.8167922e+01
   1.8210290e+01
   1.8252566e+01
   1.8294278e+01
   1.8335523e+01
   1.8376393e+01
   1.8416968e+01
   1.8457316e+01
   1.8497501e+01
   1.8537581e+01
   1.8577611e+01
   1.8617646e+01
   1.8657741e+01
   1.8698188e+01
   1.8705836e+01
   1.8705836e+01
   1.8746461e+01
   1.8786635e+01
   1.8827143e+01
   1.8868006e+01
   1.8909298e+01
   1.8951110e+01
   1.8993554e+01
   1.9035550e+01
   1.9077079e+01
   1.9118233e+01
   1.9159093e+01
   1.9199729e+01
   1.9240203e+01
   1.9280570e+01
   1.9320841e+01
   1.9361072e+01
   1.9401318e+01
   1.9441633e+01
   1.9482073e+01
   1.9522693e+01
   1.9563556e+01
   1.9604728e+01
   1.9646283e+01
   1.9688305e+01
   1.9730894e+01
   1.9774170e+01
   1.9817005e+01
   1.9859301e+01
   1.9901130e+01
   1.9942586e+01
   1.9983752e+01
   2.0024698e+01
   2.0065489e+01
   2.0106185e+01
   2.0146842e+01
   2.0187517e+01
   2.0228265e+01
   2.0269141e+01
   2.0273468e+01
   2.0273468e+01
   2.0314533e+01
   2.0355182e+01
   2.0396234e+01
   2.0437712e+01
   2.0479707e+01
   2.0522331e+01
   2.0564463e+01
   2.0606118e+01
   2.0647390e+01
   2.0688361e+01
   2.0729102e+01
   2.0769677e+01
   2.0810145e+01
   2.0850523e+01
   2.0890858e+01
   2.0931205e+01
   2.0971619e+01
   2.1012155e+01
   2.1052870e+01
   2.1093825e+01
   2.1135088e+01
   2.1176731e+01
   2.1218841e+01
   2.1261515e+01
   2.1304740e+01
   2.1347304e+01
   2.1389309e+01
   2.1430865e+01
   2.1472061e+01
   2.1512977e+01
   2.1553680e+01
   2.1594235e+01
   2.1634699e+01
   2.1675130e+01
   2.1715581e+01
   2.1756107e+01
   2.1778947e+01
   2.1778947e+01
   2.1819606e+01
   2.1860175e+01
   2.1901048e+01
   2.1942294e+01
   2.1983998e+01
   2.2026260e+01
   2.2068878e+01
   2.2110963e+01
   2.2152605e+01
   2.2193893e+01
   2.2234906e+01
   2.2275714e+01
   2.2316377e+01
   2.2356909e+01
   2.2397364e+01
   2.2437798e+01
   2.2478264e+01
   2.2518804e+01
   2.2559472e+01
   2.2600326e+01
   2.2641432e+01
   2.2682859e+01
   2.2724687e+01
   2.2767007e+01
   2.2809926e+01
   2.2853152e+01
   2.2895750e+01
   2.2937822e+01
   2.2979472e+01
   2.3020786e+01
   2.3061841e+01
   2.3102705e+01
   2.3143439e+01
   2.3184102e+01
   2.3224750e+01
   2.3265438e+01
   2.3306223e+01
   2.3315430e+01
   2.3315430e+01
   2.3356369e+01
   2.3397114e+01
   2.3438168e+01
   2.3479602e+01
   2.3521503e+01
   2.3563970e+01
   2.3606670e+01
   2.3648840e+01
   2.3690570e+01
   2.3731952e+01
   2.3773063e+01
   2.3813972e+01
   2.3854740e+01
   2.3895400e+01
   2.3935986e+01
   2.3976555e+01
   2.4017162e+01
   2.4057862e+01
   2.4098712e+01
   2.4139771e+01
   2.4181104e+01
   2.4222780e+01
   2.4264880e+01
   2.4307495e+01
   2.4350734e+01
   2.4394149e+01
   2.4436994e+01
   2.4479337e+01
   2.4521253e+01
   2.4562832e+01
   2.4604149e+01
   2.4645276e+01
   2.4686273e+01
   2.4727201e+01
   2.4768116e+01
   2.4809073e+01
   2.4850130e+01
   2.4891343e+01
   2.4895991e+01
   2.4895991e+01
   2.4937422e+01
   2.4978599e+01
   2.5020162e+01
   2.5062189e+01
   2.5104781e+01
   2.5147572e+01
   2.5189824e+01
   2.5231629e+01
   2.5273081e+01
   2.5314257e+01
   2.5355226e+01
   2.5396052e+01
   2.5436792e+01
   2.5477459e+01
   2.5518106e+01
   2.5558789e+01
   2.5599564e+01
   2.5640487e+01
   2.5681619e+01
   2.5723017e+01
   2.5764743e+01
   2.5806879e+01
   2.5849516e+01
   2.5892766e+01
   2.5936049e+01
   2.5978705e+01
   2.6020839e+01
   2.6062555e+01
   2.6103940e+01
   2.6145069e+01
   2.6186009e+01
   2.6226823e+01
   2.6267569e+01
   2.6308302e+01
   2.6349078e+01
   2.6382749e+01
   2.6382749e+01
   2.6423625e+01
   2.6464501e+01
   2.6505673e+01
   2.6547205e+01
   2.6589177e+01
   2.6631687e+01
   2.6674775e+01
   2.6717299e+01
   2.6759349e+01
   2.6801022e+01
   2.6842399e+01
   2.6883552e+01
   2.6924547e+01
   2.6965441e+01
   2.7006251e+01
   2.7047028e+01
   2.7087827e+01
   2.7128706e+01
   2.7169719e+01
   2.7210927e+01
   2.7252378e+01
   2.7294138e+01
   2.7336284e+01
   2.7378906e+01
   2.7422109e+01
   2.7465799e+01
   2.7508946e+01
   2.7551585e+01
   2.7593807e+01
   2.7635685e+01
   2.7677281e+01
   2.7718667e+01
   2.7759907e+01
   2.7801063e+01
   2.7842191e+01
   2.7883349e+01
   2.7924592e+01
   2.7965300e+01
   2.7965300e+01
   2.8006687e+01
   2.8047996e+01
   2.8089682e+01
   2.8131806e+01
   2.8174463e+01
   2.8217641e+01
   2.8260244e+01
   2.8302366e+01
   2.8344103e+01
   2.8385540e+01
   2.8426748e+01
   2.8467792e+01
   2.8508734e+01
   2.8549625e+01
   2.8590479e+01
   2.8631353e+01
   2.8672302e+01
   2.8713384e+01
   2.8754657e+01
   2.8796185e+01
   2.8838038e+01
   2.8880292e+01
   2.8923037e+01
   2.8966377e+01
   2.9010105e+01
   2.9053283e+01
   2.9095971e+01
   2.9138237e+01
   2.9180138e+01
   2.9221753e+01
   2.9263156e+01
   2.9304411e+01
   2.9345578e+01
   2.9386717e+01
   2.9427882e+01
   2.9469132e+01
   2.9510523e+01
   2.9532650e+01
   2.9532650e+01
   2.9574244e+01
   2.9615749e+01
   2.9657651e+01
   2.9700034e+01
   2.9743001e+01
   2.9785927e+01
   2.9828319e+01
   2.9870274e+01
   2.9911883e+01
   2.9953225e+01
   2.9994367e+01
   3.0035373e+01
   3.0076302e+01
   3.0117165e+01
   3.0158018e+01
   3.0198916e+01
   3.0239915e+01
   3.0281062e+01
   3.0322411e+01
   3.0364027e+01
   3.0405983e+01
   3.0448361e+01
   3.0491257e+01
   3.0534784e+01
   3.0578258e+01
   3.0621129e+01
   3.0663484e+01
   3.0705427e+01
   3.0747043e+01
   3.0788409e+01
   3.0829592e+01
   3.0870654e+01
   3.0911655e+01
   3.0952651e+01
   3.0993698e+01
   3.1007138e+01
   3.1007138e+01
   3.1048294e+01
   3.1089304e+01
   3.1130586e+01
   3.1172207e+01
   3.1214248e+01
   3.1256802e+01
   3.1299977e+01
   3.1342830e+01
   3.1385181e+01
   3.1427129e+01
   3.1468758e+01
   3.1510144e+01
   3.1551353e+01
   3.1592447e+01
   3.1633440e+01
   3.1674385e+01
   3.1715340e+01
   3.1756360e+01
   3.1797502e+01
   3.1838824e+01
   3.1880377e+01
   3.1922221e+01
   3.1964430e+01
   3.2007091e+01
   3.2050304e+01
   3.2094189e+01
   3.2137565e+01
   3.2180441e+01
   3.2222877e+01
   3.2264965e+01
   3.2306752e+01
   3.2348312e+01
   3.2389710e+01
   3.2431009e+01
   3.2472267e+01
   3.2513542e+01
   3.2554889e+01
   3.2596366e+01
   3.2638035e+01
   3.2641324e+01
   3.2641324e+01
   3.2683247e+01
   3.2725013e+01
   3.2767205e+01
   3.2809911e+01
   3.2853242e+01
   3.2896094e+01
   3.2938439e+01
   3.2980378e+01
   3.3021996e+01
   3.3063369e+01
   3.3104563e+01
   3.3145641e+01
   3.3186661e+01
   3.3227635e+01
   3.3268617e+01
   3.3309664e+01
   3.3350832e+01
   3.3392180e+01
   3.3433771e+01
   3.3475674e+01
   3.3517964e+01
   3.3560729e+01
   3.3604069e+01
   3.3647984e+01
   3.3691328e+01
   3.3734195e+01
   3.3776610e+01
   3.3818641e+01
   3.3860373e+01
   3.3901878e+01
   3.3943224e+01
   3.3984471e+01
   3.4025678e+01
   3.4066903e+01
   3.4108200e+01
   3.4149629e+01
   3.4159495e+01
   3.4159495e+01
   3.4201115e+01
   3.4242580e+01
   3.4284406e+01
   3.4326672e+01
   3.4369475e+01
   3.4412840e+01
   3.4455626e+01
   3.4497926e+01
   3.4539838e+01
   3.4581447e+01
   3.4622825e+01
   3.4664039e+01
   3.4705148e+01
   3.4746180e+01
   3.4787176e+01
   3.4828194e+01
   3.4869271e+01
   3.4910460e+01
   3.4951822e+01
   3.4993422e+01
   3.5035328e+01
   3.5077618e+01
   3.5120381e+01
   3.5163722e+01
   3.5207554e+01
   3.5250839e+01
   3.5293659e+01
   3.5336054e+01
   3.5378083e+01
   3.5419827e+01
   3.5461359e+01
   3.5502744e+01
   3.5544043e+01
   3.5585313e+01
   3.5626612e+01
   3.5657755e+01
   3.5657755e+01
   3.5699140e+01
   3.5740366e+01
   3.5781866e+01
   3.5823711e+01
   3.5865979e+01
   3.5908765e+01
   3.5952181e+01
   3.5995161e+01
   3.6037639e+01
   3.6079714e+01
   3.6121472e+01
   3.6162989e+01
   3.6204332e+01
   3.6245562e+01
   3.6286723e+01
   3.6327840e+01
   3.6368969e+01
   3.6410167e+01
   3.6451490e+01
   3.6492999e+01
   3.6534757e+01
   3.6576833e+01
   3.6619303e+01
   3.6662256e+01
   3.6705795e+01
   3.6749781e+01
   3.6793203e+01
   3.6836157e+01
   3.6878688e+01
   3.6920877e+01
   3.6962803e+01
   3.7004536e+01
   3.7046111e+01
   3.7087591e+01
   3.7129034e+01
   3.7170499e+01
   3.7212041e+01
   3.7253721e+01
   3.7295598e+01
   3.7336453e+01
   3.7336453e+01
   3.7378594e+01
   3.7420735e+01
   3.7463612e+01
   3.7507102e+01
   3.7550106e+01
   3.7592589e+01
   3.7634653e+01
   3.7676387e+01
   3.7717868e+01
   3.7759164e+01
   3.7800336e+01
   3.7841444e+01
   3.7882537e+01
   3.7923633e+01
   3.7964789e+01
   3.8006063e+01
   3.8047513e+01
   3.8089202e+01
   3.8131198e+01
   3.8173578e+01
   3.8216428e+01
   3.8259849e+01
   3.8303845e+01
   3.8347263e+01
   3.8390195e+01
   3.8432707e+01
   3.8474829e+01
   3.8516646e+01
   3.8558232e+01
   3.8599654e+01
   3.8640975e+01
   3.8682252e+01
   3.8723542e+01
   3.8764903e+01
   3.8773789e+01
   3.8773789e+01
   3.8815278e+01
   3.8856564e+01
   3.8898138e+01
   3.8940069e+01
   3.8982440e+01
   3.9025348e+01
   3.9068846e+01
   3.9111762e+01
   3.9154190e+01
   3.9196230e+01
   3.9237964e+01
   3.9279468e+01
   3.9320808e+01
   3.9362033e+01
   3.9403166e+01
   3.9444265e+01
   3.9485385e+01
   3.9526584e+01
   3.9567911e+01
   3.9609411e+01
   3.9651147e+01
   3.9693190e+01
   3.9735617e+01
   3.9778517e+01
   3.9821995e+01
   3.9865902e+01
   3.9909262e+01
   3.9952159e+01
   3.9994638e+01
   4.0036763e+01
   4.0078604e+01
   4.0120232e+01
   4.0161713e+01
   4.0203109e+01
   4.0244477e+01
   4.0285875e+01
   4.0327360e+01
   4.0344267e+01
   4.0344267e+01
   4.0385897e+01
   4.0427393e+01
   4.0469208e+01
   4.0511417e+01
   4.0554108e+01
   4.0597385e+01
   4.0640645e+01
   4.0683366e+01
   4.0725646e+01
   4.0767577e+01
   4.0809239e+01
   4.0850702e+01
   4.0892029e+01
   4.0933279e+01
   4.0974480e+01
   4.1015671e+01
   4.1056911e+01
   4.1098255e+01
   4.1139762e+01
   4.1181495e+01
   4.1223520e+01
   4.1265912e+01
   4.1308753e+01
   4.1352143e+01
   4.1396197e+01
   4.1439848e+01
   4.1482994e+01
   4.1525719e+01
   4.1568071e+01
   4.1610133e+01
   4.1651978e+01
   4.1693647e+01
   4.1735198e+01
   4.1776691e+01
   4.1818185e+01
   4.1859736e+01
   4.1901403e+01
   4.1943245e+01
   4.1985327e+01
   4.2026103e+01
   4.2026103e+01
   4.2068494e+01
   4.2110885e+01
   4.2154177e+01
   4.2197488e+01
   4.2240233e+01
   4.2282515e+01
   4.2324429e+01
   4.2366057e+01
   4.2407469e+01
   4.2448732e+01
   4.2489904e+01
   4.2531043e+01
   4.2572178e+01
   4.2613348e+01
   4.2654611e+01
   4.2696025e+01
   4.2737652e+01
   4.2779557e+01
   4.2821813e+01
   4.2864503e+01
   4.2907719e+01
   4.2951577e+01
   4.2995257e+01
   4.3038412e+01
   4.3081140e+01
   4.3123469e+01
   4.3165459e+01
   4.3207188e+01
   4.3248725e+01
   4.3290136e+01
   4.3331479e+01
   4.3372812e+01
   4.3379138e+01
   4.3379138e+01
   4.3379138e+01
   4.3420518e+01
   4.3461617e+01
   4.3502912e+01
   4.3544466e+01
   4.3586350e+01
   4.3628642e+01
   4.3671432e+01
   4.3714829e+01
   4.3758085e+01
   4.3800816e+01
   4.3843121e+01
   4.3885091e+01
   4.3926802e+01
   4.3968325e+01
   4.4009717e+01
   4.4050995e+01
   4.4092217e+01
   4.4133440e+01
   4.4174722e+01
   4.4216119e+01
   4.4257690e+01
   4.4299498e+01
   4.4341610e+01
   4.4384090e+01
   4.4427009e+01
   4.4470466e+01
   4.4514579e+01
   4.4558212e+01
   4.4601356e+01
   4.4644074e+01
   4.4686434e+01
   4.4728516e+01
   4.4770372e+01
   4.4812057e+01
   4.4853635e+01
   4.4895165e+01
   4.4936705e+01
   4.4978312e+01
   4.5020044e+01
   4.5061962e+01
   4.5074189e+01
   4.5074189e+01
   4.5116358e+01
   4.5158492e+01
   4.5201064e+01
   4.5244164e+01
   4.5287822e+01
   4.5330881e+01
   4.5373439e+01
   4.5415596e+01
   4.5457440e+01
   4.5499045e+01
   4.5540478e+01
   4.5581802e+01
   4.5623074e+01
   4.5664346e+01
   4.5705634e+01
   4.5746996e+01
   4.5788488e+01
   4.5830172e+01
   4.5872111e+01
   4.5914376e+01
   4.5957046e+01
   4.6000210e+01
   4.6043976e+01
   4.6087948e+01
   4.6131364e+01
   4.6174322e+01
   4.6216903e+01
   4.6259150e+01
   4.6301142e+01
   4.6342921e+01
   4.6384549e+01
   4.6426088e+01
   4.6467596e+01
   4.6509131e+01
   4.6550751e+01
   4.6592514e+01
   4.6634482e+01
   4.6676722e+01
   4.6683504e+01
   4.6683504e+01
   4.6726088e+01
   4.6768673e+01
   4.6811814e+01
   4.6855370e+01
   4.6898332e+01
   4.6940797e+01
   4.6982867e+01
   4.7024626e+01
   4.7066151e+01
   4.7107507e+01
   4.7148755e+01
   4.7189954e+01
   4.7231138e+01
   4.7272343e+01
   4.7313624e+01
   4.7355040e+01
   4.7396650e+01
   4.7438521e+01
   4.7480721e+01
   4.7523331e+01
   4.7566441e+01
   4.7610158e+01
   4.7654042e+01
   4.7697373e+01
   4.7740249e+01
   4.7782740e+01
   4.7824867e+01
   4.7866710e+01
   4.7908344e+01
   4.7949832e+01
   4.7991236e+01
   4.8005107e+01
   4.8005107e+01
   4.8046485e+01
   4.8087527e+01
   4.8128703e+01
   4.8170071e+01
   4.8211696e+01
   4.8253648e+01
   4.8296006e+01
   4.8338859e+01
   4.8382315e+01
   4.8425693e+01
   4.8468544e+01
   4.8510966e+01
   4.8553049e+01
   4.8594871e+01
   4.8636503e+01
   4.8678007e+01
   4.8719395e+01
   4.8760726e+01
   4.8802057e+01
   4.8843446e+01
   4.8884949e+01
   4.8926626e+01
   4.8968540e+01
   4.9010758e+01
   4.9053357e+01
   4.9096422e+01
   4.9140054e+01
   4.9184341e+01
   4.9228043e+01
   4.9271255e+01
   4.9314050e+01
   4.9356487e+01
   4.9398645e+01
   4.9440599e+01
   4.9482412e+01
   4.9524139e+01
   4.9565816e+01
   4.9607503e+01
   4.9649256e+01
   4.9691136e+01
   4.9733201e+01
   4.9775519e+01
   4.9818160e+01
   4.9846570e+01
   4.9846570e+01
   4.9889613e+01
   4.9932656e+01
   4.9976207e+01
   5.0019176e+01
   5.0061661e+01
   5.0103758e+01
   5.0145554e+01
   5.0187122e+01
   5.0228528e+01
   5.0269833e+01
   5.0311095e+01
   5.0352366e+01
   5.0393662e+01
   5.0435042e+01
   5.0476564e+01
   5.0518289e+01
   5.0560282e+01
   5.0602615e+01
   5.0645369e+01
   5.0688637e+01
   5.0732529e+01
   5.0776359e+01
   5.0819649e+01
   5.0862497e+01
   5.0904983e+01
   5.0947149e+01
   5.0989073e+01
   5.1030822e+01
   5.1072461e+01
   5.1114047e+01
   5.1155616e+01
   5.1197224e+01
   5.1238930e+01
   5.1271917e+01
   5.1271917e+01
   5.1313779e+01
   5.1355565e+01
   5.1397764e+01
   5.1440440e+01
   5.1483654e+01
   5.1527283e+01
   5.1570317e+01
   5.1612855e+01
   5.1654997e+01
   5.1696831e+01
   5.1738429e+01
   5.1779859e+01
   5.1821183e+01
   5.1862415e+01
   5.1903611e+01
   5.1944827e+01
   5.1986121e+01
   5.2027550e+01
   5.2069173e+01
   5.2111057e+01
   5.2153270e+01
   5.2195892e+01
   5.2239013e+01
   5.2282741e+01
   5.2326711e+01
   5.2370130e+01
   5.2413093e+01
   5.2455667e+01
   5.2497907e+01
   5.2539863e+01
   5.2581605e+01
   5.2623201e+01
   5.2664711e+01
   5.2686527e+01
   5.2686527e+01
   5.2728011e+01
   5.2769162e+01
   5.2810473e+01
   5.2851987e+01
   5.2893770e+01
   5.2935893e+01
   5.2978438e+01
   5.3021496e+01
   5.3065179e+01
   5.3108519e+01
   5.3151349e+01
   5.3193767e+01
   5.3235862e+01
   5.3277711e+01
   5.3319382e+01
   5.3360938e+01
   5.3402437e+01
   5.3443898e+01
   5.3485370e+01
   5.3526911e+01
   5.3568579e+01
   5.3610433e+01
   5.3652539e+01
   5.3694965e+01
   5.3737790e+01
   5.3781104e+01
   5.3825011e+01
   5.3869201e+01
   5.3912828e+01
   5.3955989e+01
   5.3998776e+01
   5.4041223e+01
   5.4083408e+01
   5.4125403e+01
   5.4167272e+01
   5.4209076e+01
   5.4250874e+01
   5.4292722e+01
   5.4334679e+01
   5.4376805e+01
   5.4419147e+01
   5.4461757e+01
   5.4504711e+01
   5.4548091e+01
   5.4591992e+01
   5.4636528e+01
   5.4651648e+01
   5.4651648e+01
   5.4696089e+01
   5.4738793e+01
   5.4781059e+01
   5.4822996e+01
   5.4864680e+01
   5.4906180e+01
   5.4947560e+01
   5.4988879e+01
   5.5030193e+01
   5.5071559e+01
   5.5113032e+01
   5.5154641e+01
   5.5196438e+01
   5.5238489e+01
   5.5280863e+01
   5.5323641e+01
   5.5366913e+01
   5.5410787e+01
   5.5454757e+01
   5.5498157e+01
   5.5541087e+01
   5.5583645e+01
   5.5625906e+01
   5.5667907e+01
   5.5709716e+01
   5.5751399e+01
   5.5783894e+01
   5.5783894e+01
   5.5825511e+01
   5.5866577e+01
   5.5907795e+01
   5.5949221e+01
   5.5990916e+01
   5.6032951e+01
   5.6075403e+01
   5.6118361e+01
   5.6161906e+01
   5.6205699e+01
   5.6248901e+01
   5.6291612e+01
   5.6333934e+01
   5.6375951e+01
   5.6417739e+01
   5.6459363e+01
   5.6500885e+01
   5.6542330e+01
   5.6583744e+01
   5.6625186e+01
   5.6666711e+01
   5.6708379e+01
   5.6750249e+01
   5.6792388e+01
   5.6834868e+01
   5.6877768e+01
   5.6921182e+01
   5.6965218e+01
   5.7009289e+01
   5.7052816e+01
   5.7095900e+01
   5.7138580e+01
   5.7180939e+01
   5.7223055e+01
   5.7264996e+01
   5.7306827e+01
   5.7348607e+01
   5.7390393e+01
   5.7432243e+01
   5.7454710e+01
   5.7454710e+01
   5.7496659e+01
   5.7538313e+01
   5.7580297e+01
   5.7622681e+01
   5.7665530e+01
   5.7708900e+01
   5.7752841e+01
   5.7796173e+01
   5.7838996e+01
   5.7881411e+01
   5.7923509e+01
   5.7965364e+01
   5.8007044e+01
   5.8048613e+01
   5.8090129e+01
   5.8131649e+01
   5.8173220e+01
   5.8214861e+01
   5.8256632e+01
   5.8298594e+01
   5.8340811e+01
   5.8383354e+01
   5.8426302e+01
   5.8469746e+01
   5.8513792e+01
   5.8557977e+01
   5.8601604e+01
   5.8644775e+01
   5.8687585e+01
   5.8730075e+01
   5.8772309e+01
   5.8814358e+01
   5.8856285e+01
   5.8898152e+01
   5.8940017e+01
   5.8981938e+01
   5.9023974e+01
   5.9066184e+01
   5.9108632e+01
   5.9151388e+01
   5.9194528e+01
   5.9238103e+01
   5.9282212e+01
   5.9326969e+01
   5.9371378e+01
   5.9415213e+01
   5.9457850e+01
   5.9457850e+01
   5.9501223e+01
   5.9543093e+01
   5.9584731e+01
   5.9626216e+01
   5.9667609e+01
   5.9708967e+01
   5.9750347e+01
   5.9791806e+01
   5.9833400e+01
   5.9875191e+01
   5.9917242e+01
   5.9959616e+01
   6.0002359e+01
   6.0045559e+01
   6.0089317e+01
   6.0133649e+01
   6.0177355e+01
   6.0220537e+01
   6.0252681e+01
   6.0252681e+01
   6.0295445e+01
   6.0337067e+01
   6.0378535e+01
   6.0419915e+01
   6.0461265e+01
   6.0502639e+01
   6.0544095e+01
   6.0585689e+01
   6.0627479e+01
   6.0669531e+01
   6.0711912e+01
   6.0754700e+01
   6.0797976e+01
   6.0841792e+01
   6.0886116e+01
   6.0929822e+01
   6.0973009e+01
   6.1015785e+01
   6.1058237e+01
   6.1100443e+01
   6.1142473e+01
   6.1184391e+01
   6.1226218e+01
   6.1268008e+01
   6.1309818e+01
   6.1351706e+01
   6.1393731e+01
   6.1435955e+01
   6.1478443e+01
   6.1521268e+01
   6.1564510e+01
   6.1608262e+01
   6.1652633e+01
   6.1697169e+01
   6.1741145e+01
   6.1784625e+01
   6.1827686e+01
   6.1870417e+01
   6.1912897e+01
   6.1955197e+01
   6.1997382e+01
   6.2039513e+01
   6.2081649e+01
   6.2123848e+01
   6.2166168e+01
   6.2208659e+01
   6.2251368e+01
   6.2294364e+01
   6.2337200e+01
   6.2337200e+01
   6.2380559e+01
   6.2423917e+01
   6.2467988e+01
   6.2511456e+01
   6.2554415e+01
   6.2596969e+01
   6.2639208e+01
   6.2681208e+01
   6.2723036e+01
   6.2764757e+01
   6.2806430e+01
   6.2848111e+01
   6.2889859e+01
   6.2931689e+01
   6.2973656e+01
   6.3015824e+01
   6.3058259e+01
   6.3101032e+01
   6.3144226e+01
   6.3187936e+01
   6.3232271e+01
   6.3276531e+01
   6.3320244e+01
   6.3363511e+01
   6.3406428e+01
   6.3449033e+01
   6.3491392e+01
   6.3533574e+01
   6.3575646e+01
   6.3617667e+01
   6.3659697e+01
   6.3701795e+01
   6.3744019e+01
   6.3786431e+01
   6.3829097e+01
   6.3872088e+01
   6.3915469e+01
   6.3959309e+01
   6.4003711e+01
   6.4048797e+01
   6.4093231e+01
   6.4137110e+01
   6.4140725e+01
   6.4140725e+01
   6.4184162e+01
   6.4226326e+01
   6.4268216e+01
   6.4309912e+01
   6.4351479e+01
   6.4392977e+01
   6.4434464e+01
   6.4475998e+01
   6.4517635e+01
   6.4559434e+01
   6.4601457e+01
   6.4643771e+01
   6.4686418e+01
   6.4729472e+01
   6.4773027e+01
   6.4810276e+01
   6.4810276e+01
   6.4854440e+01
   6.4897444e+01
   6.4940103e+01
   6.4982460e+01
   6.5024567e+01
   6.5066495e+01
   6.5108308e+01
   6.5150065e+01
   6.5191823e+01
   6.5233641e+01
   6.5275575e+01
   6.5317684e+01
   6.5360033e+01
   6.5402688e+01
   6.5445681e+01
   6.5489085e+01
   6.5532993e+01
   6.5577515e+01
   6.5621883e+01
   6.5665689e+01
   6.5709041e+01
   6.5752034e+01
   6.5794751e+01
   6.5837267e+01
   6.5879610e+01
   6.5921833e+01
   6.5964000e+01
   6.6006170e+01
   6.6048402e+01
   6.6090754e+01
   6.6133290e+01
   6.6176075e+01
   6.6219179e+01
   6.6262683e+01
   6.6306677e+01
   6.6351268e+01
   6.6396431e+01
   6.6441003e+01
   6.6485029e+01
   6.6528606e+01
   6.6571829e+01
   6.6614781e+01
   6.6657538e+01
   6.6700165e+01
   6.6742727e+01
   6.6785284e+01
   6.6827895e+01
   6.6870599e+01
   6.6913446e+01
   6.6956502e+01
   6.6999836e+01
   6.7043525e+01
   6.7087653e+01
   6.7132321e+01
   6.7177647e+01
   6.7222837e+01
   6.7267430e+01
   6.7311496e+01
   6.7355144e+01
   6.7398467e+01
   6.7430300e+01
   6.7430300e+01
   6.7473377e+01
   6.7515555e+01
   6.7557666e+01
   6.7599771e+01
   6.7641929e+01
   6.7684201e+01
   6.7726647e+01
   6.7769330e+01
   6.7812287e+01
   6.7855595e+01
   6.7899339e+01
   6.7943620e+01
   6.7988557e+01
   6.8033257e+01
   6.8077383e+01
   6.8121044e+01
   6.8164339e+01
   6.8207307e+01
   6.8250028e+01
   6.8292573e+01
   6.8335009e+01
   6.8377399e+01
   6.8419802e+01
   6.8445667e+01
   6.8445667e+01
   6.8488145e+01
   6.8530209e+01
   6.8572570e+01
   6.8615294e+01
   6.8658467e+01
   6.8702183e+01
   6.8746559e+01
   6.8790757e+01
   6.8834372e+01
   6.8877515e+01
   6.8920285e+01
   6.8962767e+01
   6.9005036e+01
   6.9047158e+01
   6.9089198e+01
   6.9131215e+01
   6.9173264e+01
   6.9215364e+01
   6.9257575e+01
   6.9299958e+01
   6.9342581e+01
   6.9385513e+01
   6.9428833e+01
   6.9472632e+01
   6.9517013e+01
   6.9561930e+01
   6.9606241e+01
   6.9620213e+01
   6.9620213e+01
   6.9664020e+01
   6.9706587e+01
   6.9748925e+01
   6.9791108e+01
   6.9833201e+01
   6.9875262e+01
   6.9917351e+01
   6.9959524e+01
   7.0001841e+01
   7.0044363e+01
   7.0087112e+01
   7.0130136e+01
   7.0173511e+01
   7.0217322e+01
   7.0261664e+01
   7.0306653e+01
   7.0351155e+01
   7.0395143e+01
   7.0438722e+01
   7.0481984e+01
   7.0525009e+01
   7.0567867e+01
   7.0610627e+01
   7.0653349e+01
   7.0696094e+01
   7.0738883e+01
   7.0781763e+01
   7.0824797e+01
   7.0868050e+01
   7.0911593e+01
   7.0955504e+01
   7.0999871e+01
   7.1044794e+01
   7.1090395e+01
   7.1135614e+01
   7.1180306e+01
   7.1224573e+01
   7.1268446e+01
   7.1312016e+01
   7.1355363e+01
   7.1398559e+01
   7.1441671e+01
   7.1484763e+01
   7.1527898e+01
   7.1571137e+01
   7.1614546e+01
   7.1658192e+01
   7.1702148e+01
   7.1746495e+01
   7.1791325e+01
   7.1836746e+01
   7.1882885e+01
   7.1928719e+01
   7.1973949e+01
   7.2018694e+01
   7.2063059e+01
   7.2107137e+01
   7.2151006e+01
   7.2194740e+01
   7.2238397e+01
   7.2282006e+01
   7.2325632e+01
   7.2369340e+01
   7.2413197e+01
   7.2457270e+01
   7.2501633e+01
   7.2546368e+01
   7.2591566e+01
   7.2637332e+01
   7.2683793e+01
   7.2730093e+01
   7.2775753e+01
   7.2820885e+01
   7.2865603e+01
   7.2910003e+01
   7.2954169e+01
   7.2998176e+01
   7.3042095e+01
   7.3085993e+01
   7.3129936e+01
   7.3173988e+01
   7.3218218e+01
   7.3262698e+01
   7.3307503e+01
   7.3352721e+01
   7.3398450e+01
   7.3444803e+01
   7.3491922e+01
   7.3538519e+01
   7.3584506e+01
   7.3630007e+01
   7.3675132e+01
   7.3719962e+01
   7.3764545e+01
   7.3808958e+01
   7.3853275e+01
   7.3897564e+01
   7.3941891e+01
   7.3986324e+01
   7.4030933e+01
   7.4075789e+01
   7.4120971e+01
   7.4166568e+01
   7.4212679e+01
   7.4259420e+01
   7.4306934e+01
   7.4353721e+01
   7.4399884e+01
   7.4445555e+01
   7.4490844e+01
   7.4535843e+01
   7.4580637e+01
   7.4621570e+01
   7.4621570e+01
   7.4666234e+01
   7.4709992e+01
   7.4753915e+01
   7.4798067e+01
   7.4842520e+01
   7.4887355e+01
   7.4932663e+01
   7.4978549e+01
   7.5025139e+01
   7.5071813e+01
   7.5117868e+01
   7.5163424e+01
   7.5208592e+01
   7.5253468e+01
   7.5298137e+01
   7.5342673e+01
   7.5387150e+01
   7.5431635e+01
   7.5476140e+01
   7.5520717e+01
   7.5565435e+01
   7.5610367e+01
   7.5655589e+01
   7.5701185e+01
   7.5747251e+01
   7.5793895e+01
   7.5841248e+01
   7.5888318e+01
   7.5934845e+01
   7.5980943e+01
   7.6026690e+01
   7.6072122e+01
   7.6117328e+01
   7.6162390e+01
   7.6207381e+01
   7.6252375e+01
   7.6297442e+01
   7.6342654e+01
   7.6388085e+01
   7.6433815e+01
   7.6479932e+01
   7.6526532e+01
   7.6573731e+01
   7.6621663e+01
   7.6669728e+01
   7.6717117e+01
   7.6763961e+01
   7.6810383e+01
   7.6856490e+01
   7.6902375e+01
   7.6948119e+01
   7.6993803e+01
   7.7039496e+01
   7.7085213e+01
   7.7131028e+01
   7.7177019e+01
   7.7223265e+01
   7.7269853e+01
   7.7316878e+01
   7.7364451e+01
   7.7412699e+01
   7.7461374e+01
   7.7509392e+01
   7.7556878e+01
   7.7603939e+01
   7.7650624e+01
   7.7697033e+01
   7.7743258e+01
   7.7789382e+01
   7.7835483e+01
   7.7881637e+01
   7.7927924e+01
   7.7974420e+01
   7.8021213e+01
   7.8068393e+01
   7.8116065e+01
   7.8164349e+01
   7.8213391e+01
   7.8262639e+01
   7.8311161e+01
   7.8359096e+01
   7.8406582e+01
   7.8453730e+01
   7.8500641e+01
   7.8547404e+01
   7.8594103e+01
   7.8640817e+01
   7.8687610e+01
   7.8734526e+01
   7.8781648e+01
   7.8829064e+01
   7.8876870e+01
   7.8925176e+01
   7.8974106e+01
   7.9023812e+01
   7.9073335e+01
   7.9122196e+01
   7.9170476e+01
   7.9218292e+01
   7.9265762e+01
   7.9312988e+01
   7.9360061e+01
   7.9407067e+01
   7.9454087e+01
   7.9501202e+01
   7.9548496e+01
   7.9596056e+01
   7.9643975e+01
   7.9692358e+01
   7.9741326e+01
   7.9791021e+01
   7.9841495e+01
   7.9891155e+01
   7.9939868e+01
   7.9939868e+01
   7.9988859e+01
   8.0035277e+01
   8.0081370e+01
   8.0127256e+01
   8.0173019e+01
   8.0218740e+01
   8.0264496e+01
   8.0310363e+01
   8.0356422e+01
   8.0402755e+01
   8.0449454e+01
   8.0496618e+01
   8.0544367e+01
   8.0592837e+01
   8.0641771e+01
   8.0689950e+01
   8.0737515e+01
   8.0784604e+01
   8.0831334e+01
   8.0877806e+01
   8.0924110e+01
   8.0970328e+01
   8.1016517e+01
   8.1062735e+01
   8.1109063e+01
   8.1155582e+01
   8.1202380e+01
   8.1249552e+01
   8.1297202e+01
   8.1345454e+01
   8.1394454e+01
   8.1443670e+01
   8.1492109e+01
   8.1539919e+01
   8.1587242e+01
   8.1634196e+01
   8.1680882e+01
   8.1727393e+01
   8.1773812e+01
   8.1820219e+01
   8.1866693e+01
   8.1913314e+01
   8.1960164e+01
   8.2007332e+01
   8.2054915e+01
   8.2103025e+01
   8.2151788e+01
   8.2201350e+01
   8.2250461e+01
   8.2298815e+01
   8.2346565e+01
   8.2393849e+01
   8.2440777e+01
   8.2487450e+01
   8.2533956e+01
   8.2580376e+01
   8.2626790e+01
   8.2673275e+01
   8.2719909e+01
   8.2766775e+01
   8.2813960e+01
   8.2861561e+01
   8.2909689e+01
   8.2958474e+01
   8.3008071e+01
   8.3057088e+01
   8.3105372e+01
   8.3153076e+01
   8.3200327e+01
   8.3247234e+01
   8.3293892e+01
   8.3340388e+01
   8.3386800e+01
   8.3433206e+01
   8.3479681e+01
   8.3526301e+01
   8.3573147e+01
   8.3620304e+01
   8.3667867e+01
   8.3715943e+01
   8.3764656e+01
   8.3814159e+01
   8.3863373e+01
   8.3911858e+01
   8.3959759e+01
   8.4007206e+01
   8.4054308e+01
   8.4101161e+01
   8.4147850e+01
   8.4194456e+01
   8.4241056e+01
   8.4287725e+01
   8.4334539e+01
   8.4381578e+01
   8.4428928e+01
   8.4476681e+01
   8.4524945e+01
   8.4573841e+01
   8.4623520e+01
   8.4672850e+01
   8.4721421e+01
   8.4769383e+01
   8.4816868e+01
   8.4863987e+01
   8.4910834e+01
   8.4957497e+01
   8.5004054e+01
   8.5050581e+01
   8.5097150e+01
   8.5143837e+01
   8.5190716e+01
   8.5237868e+01
   8.5285380e+01
   8.5333351e+01
   8.5381890e+01
   8.5431133e+01
   8.5481155e+01
   8.5530403e+01
   8.5579010e+01
   8.5627116e+01
   8.5674839e+01
   8.5722279e+01
   8.5769528e+01
   8.5779939e+01
   8.5779939e+01
   8.5827079e+01
   8.5874218e+01
   8.5922010e+01
   8.5969821e+01
   8.6017724e+01
   8.6065795e+01
   8.6114115e+01
   8.6162771e+01
   8.6211859e+01
   8.6261490e+01
   8.6311794e+01
   8.6362883e+01
   8.6413093e+01
   8.6462566e+01
   8.6511453e+01
   8.6559882e+01
   8.6607957e+01
   8.6655773e+01
   8.6703414e+01
   8.6750960e+01
   8.6798485e+01
   8.6846065e+01
   8.6893774e+01
   8.6941690e+01
   8.6989896e+01
   8.7038483e+01
   8.7087554e+01
   8.7137225e+01
   8.7187638e+01
   8.7238328e+01
   8.7288233e+01
   8.7337491e+01
   8.7386238e+01
   8.7434589e+01
   8.7482639e+01
   8.7530479e+01
   8.7578186e+01
   8.7625837e+01
   8.7673505e+01
   8.7721262e+01
   8.7769183e+01
   8.7817345e+01
   8.7865832e+01
   8.7914736e+01
   8.7964159e+01
   8.8014223e+01
   8.8065211e+01
   8.8115701e+01
   8.8165484e+01
   8.8214706e+01
   8.8263494e+01
   8.8311954e+01
   8.8360182e+01
   8.8408263e+01
   8.8456277e+01
   8.8504301e+01
   8.8552412e+01
   8.8600687e+01
   8.8649207e+01
   8.8698058e+01
   8.8747335e+01
   8.8797145e+01
   8.8847614e+01
   8.8898891e+01
   8.8950452e+01
   8.9001312e+01
   8.9051609e+01
   8.9101479e+01
   8.9151036e+01
   8.9200381e+01
   8.9249608e+01
   8.9298802e+01
   8.9348049e+01
   8.9397433e+01
   8.9447042e+01
   8.9496966e+01
   8.9547308e+01
   8.9598179e+01
   8.9649711e+01
   8.9702058e+01
   8.9755226e+01
   8.9807444e+01
   8.9858884e+01
   8.9909723e+01
   8.9960108e+01
   9.0010159e+01
   9.0059982e+01
   9.0109674e+01
   9.0159324e+01
   9.0209019e+01
   9.0258845e+01
   9.0308891e+01
   9.0359249e+01
   9.0410019e+01
   9.0461314e+01
   9.0513263e+01
   9.0566019e+01
   9.0619637e+01
   9.0672499e+01
   9.0724757e+01
   9.0776567e+01
   9.0828062e+01
   9.0879357e+01
   9.0930559e+01
   9.0981769e+01
   9.1033084e+01
   9.1084605e+01
   9.1136435e+01
   9.1188686e+01
   9.1241483e+01
   9.1294970e+01
   9.1349317e+01
   9.1404651e+01
   9.1459167e+01
   9.1513036e+01
   9.1566433e+01
   9.1619507e+01
   9.1672388e+01
   9.1691031e+01
   9.1691031e+01
   9.1743702e+01
   9.1796372e+01
   9.1850700e+01
   9.1905422e+01
   9.1960667e+01
   9.2016565e+01
   9.2073266e+01
   9.2130950e+01
   9.2189580e+01
   9.2247598e+01
   9.2305171e+01
   9.2362468e+01
   9.2419638e+01
   9.2476818e+01
   9.2534141e+01
   9.2591741e+01
   9.2649755e+01
   9.2708334e+01
   9.2767645e+01
   9.2827887e+01
   9.2889298e+01
   9.2951107e+01
   9.3012193e+01
   9.3072781e+01
   9.3133081e+01
   9.3193278e+01
   9.3253547e+01
   9.3314057e+01
   9.3374984e+01
   9.3436234e+01
   9.3497785e+01
   9.3559823e+01
   9.3622547e+01
   9.3686181e+01
   9.3749503e+01
   9.3812250e+01
   9.3874662e+01
   9.3936956e+01
   9.3999333e+01
   9.4061993e+01
   9.4125143e+01
   9.4189012e+01
   9.4253866e+01
   9.4319875e+01
   9.4387098e+01
   9.4455439e+01
   9.4522420e+01
   9.4588437e+01
   9.4653859e+01
   9.4718989e+01
   9.4784095e+01
   9.4849431e+01
   9.4915257e+01
   9.4981859e+01
   9.5049571e+01
   9.5118812e+01
   9.5186900e+01
   9.5253681e+01
   9.5319572e+01
   9.5384910e+01
   9.5449975e+01
   9.5515020e+01
   9.5580287e+01
   9.5646025e+01
   9.5712508e+01
   9.5780059e+01
   9.5849081e+01
   9.5918955e+01
   9.5987308e+01
   9.6054556e+01
   9.6121092e+01
   9.6187231e+01
   9.6253252e+01
   9.6319417e+01
   9.6385991e+01
   9.6453266e+01
   9.6521578e+01
   9.6591354e+01
   9.6659980e+01
   9.6727285e+01
   9.6793597e+01
   9.6859126e+01
   9.6924158e+01
   9.6988945e+01
   9.7053715e+01
   9.7118692e+01
   9.7184106e+01
   9.7225251e+01
   9.7225251e+01
   9.7291359e+01
   9.7350628e+01
   9.7408645e+01
   9.7465872e+01
   9.7522546e+01
   9.7578859e+01
   9.7634978e+01
   9.7691058e+01
   9.7747247e+01
   9.7803694e+01
   9.7860557e+01
   9.7918013e+01
   9.7976263e+01
   9.8035554e+01
   9.8095209e+01
   9.8153746e+01
   9.8211422e+01
   9.8268477e+01
   9.8325109e+01
   9.8381485e+01
   9.8437757e+01
   9.8494069e+01
   9.8550566e+01
   9.8607393e+01
   9.8664712e+01
   9.8722703e+01
   9.8781580e+01
   9.8841423e+01
   9.8900081e+01
   9.8957791e+01
   9.9014795e+01
   9.9071288e+01
   9.9127438e+01
   9.9183391e+01
   9.9239287e+01
   9.9295259e+01
   9.9351443e+01
   9.9407981e+01
   9.9465030e+01
   9.9522770e+01
   9.9581415e+01
   9.9641235e+01
   9.9699953e+01
   9.9757674e+01
   9.9814646e+01
   9.9871074e+01
   9.9927125e+01
   9.9982949e+01
   1.0003868e+02
   1.0009445e+02
   1.0015040e+02
   1.0020664e+02
   1.0026334e+02
   1.0032065e+02
   1.0037877e+02
   1.0043794e+02
   1.0049641e+02
   1.0055387e+02
   1.0061056e+02
   1.0066666e+02
   1.0072236e+02
   1.0077778e+02
   1.0083307e+02
   1.0088835e+02
   1.0094373e+02
   1.0099935e+02
   1.0105533e+02
   1.0111181e+02
   1.0116896e+02
   1.0122698e+02
   1.0128609e+02
   1.0134478e+02
   1.0140254e+02
   1.0145959e+02
   1.0151614e+02
   1.0157233e+02
   1.0162832e+02
   1.0168424e+02
   1.0174022e+02
   1.0179637e+02
   1.0185284e+02
   1.0190977e+02
   1.0196731e+02
   1.0202565e+02
   1.0208503e+02
   1.0214447e+02
   1.0220281e+02
   1.0226030e+02
   1.0231715e+02
   1.0237354e+02
   1.0242963e+02
   1.0248556e+02
   1.0254145e+02
   1.0259742e+02
   1.0265361e+02
   1.0271013e+02
   1.0276714e+02
   1.0282480e+02
   1.0288328e+02
   1.0293824e+02
   1.0293824e+02
   1.0299778e+02
   1.0305531e+02
   1.0311365e+02
   1.0317302e+02
   1.0323269e+02
   1.0329121e+02
   1.0334885e+02
   1.0340584e+02
   1.0346239e+02
   1.0351866e+02
   1.0357481e+02
   1.0363097e+02
   1.0368731e+02
   1.0374394e+02
   1.0380104e+02
   1.0385877e+02
   1.0391735e+02
   1.0397662e+02
   1.0403474e+02
   1.0409195e+02
   1.0414847e+02
   1.0420449e+02
   1.0426018e+02
   1.0431566e+02
   1.0437109e+02
   1.0442658e+02
   1.0448226e+02
   1.0453828e+02
   1.0459478e+02
   1.0465193e+02
   1.0470994e+02
   1.0476905e+02
   1.0482752e+02
   1.0488498e+02
   1.0494166e+02
   1.0499776e+02
   1.0505347e+02
   1.0510892e+02
   1.0516425e+02
   1.0521958e+02
   1.0527506e+02
   1.0533080e+02
   1.0538695e+02
   1.0544366e+02
   1.0550111e+02
   1.0555952e+02
   1.0561793e+02
   1.0567528e+02
   1.0573179e+02
   1.0578767e+02
   1.0584310e+02
   1.0589822e+02
   1.0595317e+02
   1.0600807e+02
   1.0606304e+02
   1.0611820e+02
   1.0617368e+02
   1.0622962e+02
   1.0628616e+02
   1.0634350e+02
   1.0640186e+02
   1.0646037e+02
   1.0651789e+02
   1.0657463e+02
   1.0663079e+02
   1.0668655e+02
   1.0674205e+02
   1.0679742e+02
   1.0685279e+02
   1.0690827e+02
   1.0696401e+02
   1.0702012e+02
   1.0707676e+02
   1.0713409e+02
   1.0719231e+02
   1.0725150e+02
   1.0730952e+02
   1.0736660e+02
   1.0742297e+02
   1.0747881e+02
   1.0753429e+02
   1.0758953e+02
   1.0764468e+02
   1.0769984e+02
   1.0775513e+02
   1.0781069e+02
   1.0786662e+02
   1.0792308e+02
   1.0798024e+02
   1.0803827e+02
   1.0809742e+02
   1.0815606e+02
   1.0821384e+02
   1.0827096e+02
   1.0832762e+02
   1.0838397e+02
   1.0844015e+02
   1.0849629e+02
   1.0855252e+02
   1.0860897e+02
   1.0866577e+02
   1.0872306e+02
   1.0878100e+02
   1.0883979e+02
   1.0886229e+02
   1.0886229e+02
   1.0892217e+02
   1.0898204e+02
   1.0904413e+02
   1.0910569e+02
   1.0916681e+02
   1.0922760e+02
   1.0928818e+02
   1.0934866e+02
   1.0940913e+02
   1.0946970e+02
   1.0953047e+02
   1.0959155e+02
   1.0965306e+02
   1.0971515e+02
   1.0977795e+02
   1.0984166e+02
   1.0990650e+02
   1.0997247e+02
   1.1003741e+02
   1.1010152e+02
   1.1016500e+02
   1.1022802e+02
   1.1029073e+02
   1.1035327e+02
   1.1041576e+02
   1.1047833e+02
   1.1054110e+02
   1.1060421e+02
   1.1066778e+02
   1.1073199e+02
   1.1079700e+02
   1.1086303e+02
   1.1092800e+02
   1.1099184e+02
   1.1105482e+02
   1.1111714e+02
   1.1117898e+02
   1.1124049e+02
   1.1130181e+02
   1.1136305e+02
   1.1142435e+02
   1.1148581e+02
   1.1154758e+02
   1.1160977e+02
   1.1167254e+02
   1.1173605e+02
   1.1180049e+02
   1.1186611e+02
   1.1193321e+02
   1.1199957e+02
   1.1206508e+02
   1.1212991e+02
   1.1219425e+02
   1.1225827e+02
   1.1232211e+02
   1.1238591e+02
   1.1244981e+02
   1.1251393e+02
   1.1257842e+02
   1.1264342e+02
   1.1270909e+02
   1.1277562e+02
   1.1284323e+02
   1.1290972e+02
   1.1297517e+02
   1.1303984e+02
   1.1310395e+02
   1.1316767e+02
   1.1323115e+02
   1.1329454e+02
   1.1335798e+02
   1.1342158e+02
   1.1348548e+02
   1.1354982e+02
   1.1361475e+02
   1.1368044e+02
   1.1374707e+02
   1.1381489e+02
   1.1388417e+02
   1.1395390e+02
   1.1402288e+02
   1.1409102e+02
   1.1415853e+02
   1.1422562e+02
   1.1429246e+02
   1.1435918e+02
   1.1442594e+02
   1.1449287e+02
   1.1456010e+02
   1.1462778e+02
   1.1469606e+02
   1.1472435e+02
   1.1472435e+02
   1.1479339e+02
   1.1486243e+02
   1.1493815e+02
   1.1501261e+02
   1.1508628e+02
   1.1515975e+02
   1.1523354e+02
   1.1530699e+02
   1.1537980e+02
   1.1545203e+02
   1.1552378e+02
   1.1559498e+02
   1.1566501e+02
   1.1573433e+02
   1.1580330e+02
   1.1587226e+02
   1.1594153e+02
   1.1601113e+02
   1.1607989e+02
   1.1614803e+02
   1.1621576e+02
   1.1628329e+02
   1.1635083e+02
   1.1641860e+02
   1.1648644e+02
   1.1655421e+02
   1.1662203e+02
   1.1668887e+02
   1.1675492e+02
   1.1682034e+02
   1.1688531e+02
   1.1694998e+02
   1.1701448e+02
   1.1707880e+02
   1.1714272e+02
   1.1720643e+02
   1.1727011e+02
   1.1733394e+02
   1.1739813e+02
   1.1746287e+02
   1.1752803e+02
   1.1759175e+02
   1.1765430e+02
   1.1771594e+02
   1.1777687e+02
   1.1783728e+02
   1.1789731e+02
   1.1795710e+02
   1.1801679e+02
   1.1807650e+02
   1.1813637e+02
   1.1819654e+02
   1.1825714e+02
   1.1831836e+02
   1.1838039e+02
   1.1844347e+02
   1.1850695e+02
   1.1856951e+02
   1.1863134e+02
   1.1869262e+02
   1.1875342e+02
   1.1881380e+02
   1.1887390e+02
   1.1893389e+02
   1.1899388e+02
   1.1905402e+02
   1.1911444e+02
   1.1917531e+02
   1.1923679e+02
   1.1929907e+02
   1.1936147e+02
   1.1942262e+02
   1.1948275e+02
   1.1954211e+02
   1.1960087e+02
   1.1965919e+02
   1.1971722e+02
   1.1977507e+02
   1.1983286e+02
   1.1989071e+02
   1.1994872e+02
   1.2000703e+02
   1.2006575e+02
   1.2012503e+02
   1.2018504e+02
   1.2024596e+02
   1.2030803e+02
   1.2037044e+02
   1.2043194e+02
   1.2049274e+02
   1.2055303e+02
   1.2058392e+02
   1.2058392e+02
   1.2064387e+02
   1.2070381e+02
   1.2076616e+02
   1.2082819e+02
   1.2088999e+02
   1.2095169e+02
   1.2101339e+02
   1.2107481e+02
   1.2113602e+02
   1.2119717e+02
   1.2125845e+02
   1.2132003e+02
   1.2138212e+02
   1.2144483e+02
   1.2150619e+02
   1.2156643e+02
   1.2162579e+02
   1.2168446e+02
   1.2174261e+02
   1.2180038e+02
   1.2185790e+02
   1.2191529e+02
   1.2197266e+02
   1.2203015e+02
   1.2208786e+02
   1.2214593e+02
   1.2220451e+02
   1.2226375e+02
   1.2232387e+02
   1.2238511e+02
   1.2244622e+02
   1.2250645e+02
   1.2256583e+02
   1.2262457e+02
   1.2268284e+02
   1.2274078e+02
   1.2279854e+02
   1.2285624e+02
   1.2291402e+02
   1.2297199e+02
   1.2303028e+02
   1.2308906e+02
   1.2314847e+02
   1.2320872e+02
   1.2326895e+02
   1.2332801e+02
   1.2338615e+02
   1.2344358e+02
   1.2350047e+02
   1.2355696e+02
   1.2361318e+02
   1.2366926e+02
   1.2372530e+02
   1.2378141e+02
   1.2383769e+02
   1.2389428e+02
   1.2395128e+02
   1.2400883e+02
   1.2406709e+02
   1.2412624e+02
   1.2418653e+02
   1.2424678e+02
   1.2430618e+02
   1.2436494e+02
   1.2442323e+02
   1.2448121e+02
   1.2453900e+02
   1.2459675e+02
   1.2465458e+02
   1.2471260e+02
   1.2477095e+02
   1.2482976e+02
   1.2488920e+02
   1.2494944e+02
   1.2501069e+02
   1.2507200e+02
   1.2513213e+02
   1.2519134e+02
   1.2524985e+02
   1.2530786e+02
   1.2536550e+02
   1.2542293e+02
   1.2548027e+02
   1.2553763e+02
   1.2559514e+02
   1.2565290e+02
   1.2571104e+02
   1.2576971e+02
   1.2582904e+02
   1.2588923e+02
   1.2595047e+02
   1.2601292e+02
   1.2607453e+02
   1.2613549e+02
   1.2619600e+02
   1.2625625e+02
   1.2631637e+02
   1.2637653e+02
   1.2643685e+02
   1.2649749e+02
   1.2650426e+02
   1.2650426e+02
   1.2656537e+02
   1.2662647e+02
   1.2669218e+02
   1.2675812e+02
   1.2682443e+02
   1.2689124e+02
   1.2695871e+02
   1.2702703e+02
   1.2709642e+02
   1.2716518e+02
   1.2723257e+02
   1.2729885e+02
   1.2736424e+02
   1.2742893e+02
   1.2749309e+02
   1.2755686e+02
   1.2762038e+02
   1.2768379e+02
   1.2774721e+02
   1.2781078e+02
   1.2787464e+02
   1.2793894e+02
   1.2800385e+02
   1.2806957e+02
   1.2813636e+02
   1.2820433e+02
   1.2827120e+02
   1.2833718e+02
   1.2840248e+02
   1.2846730e+02
   1.2853179e+02
   1.2859610e+02
   1.2866038e+02
   1.2872477e+02
   1.2878941e+02
   1.2885446e+02
   1.2892007e+02
   1.2898644e+02
   1.2905379e+02
   1.2912070e+02
   1.2918625e+02
   1.2925074e+02
   1.2931443e+02
   1.2937752e+02
   1.2944021e+02
   1.2950264e+02
   1.2956496e+02
   1.2962731e+02
   1.2968983e+02
   1.2975266e+02
   1.2981596e+02
   1.2987989e+02
   1.2994464e+02
   1.3001046e+02
   1.3007764e+02
   1.3014502e+02
   1.3021145e+02
   1.3027717e+02
   1.3034240e+02
   1.3040734e+02
   1.3047216e+02
   1.3053703e+02
   1.3060212e+02
   1.3066758e+02
   1.3073347e+02
   1.3079992e+02
   1.3086712e+02
   1.3093530e+02
   1.3100351e+02
   1.3107040e+02
   1.3113627e+02
   1.3120142e+02
   1.3126605e+02
   1.3133036e+02
   1.3139451e+02
   1.3145868e+02
   1.3152300e+02
   1.3158764e+02
   1.3165275e+02
   1.3171852e+02
   1.3178514e+02
   1.3185286e+02
   1.3192197e+02
   1.3199191e+02
   1.3206098e+02
   1.3212945e+02
   1.3219756e+02
   1.3226552e+02
   1.3233352e+02
   1.3237766e+02
   1.3237766e+02
   1.3244590e+02
   1.3251414e+02
   1.3258601e+02
   1.3265808e+02
   1.3273078e+02
   1.3280459e+02
   1.3287826e+02
   1.3295187e+02
   1.3302368e+02
   1.3309409e+02
   1.3316359e+02
   1.3323256e+02
   1.3330133e+02
   1.3337018e+02
   1.3343942e+02
   1.3350936e+02
   1.3357802e+02
   1.3364564e+02
   1.3371249e+02
   1.3377879e+02
   1.3384477e+02
   1.3391061e+02
   1.3397652e+02
   1.3404269e+02
   1.3410935e+02
   1.3417673e+02
   1.3424514e+02
   1.3431448e+02
   1.3438325e+02
   1.3445107e+02
   1.3451778e+02
   1.3458361e+02
   1.3464881e+02
   1.3471362e+02
   1.3477823e+02
   1.3484283e+02
   1.3490761e+02
   1.3497277e+02
   1.3503853e+02
   1.3510514e+02
   1.3517232e+02
   1.3523802e+02
   1.3530255e+02
   1.3536619e+02
   1.3542919e+02
   1.3549175e+02
   1.3555403e+02
   1.3561620e+02
   1.3567841e+02
   1.3574083e+02
   1.3580360e+02
   1.3586692e+02
   1.3593098e+02
   1.3599604e+02
   1.3606238e+02
   1.3612885e+02
   1.3619414e+02
   1.3625853e+02
   1.3632227e+02
   1.3638558e+02
   1.3644864e+02
   1.3651162e+02
   1.3657469e+02
   1.3663801e+02
   1.3670177e+02
   1.3676615e+02
   1.3683138e+02
   1.3689773e+02
   1.3696360e+02
   1.3702816e+02
   1.3709173e+02
   1.3715456e+02
   1.3721687e+02
   1.3727885e+02
   1.3734066e+02
   1.3740244e+02
   1.3746435e+02
   1.3752655e+02
   1.3758918e+02
   1.3765243e+02
   1.3771649e+02
   1.3778162e+02
   1.3784811e+02
   1.3791437e+02
   1.3797967e+02
   1.3804426e+02
   1.3810839e+02
   1.3817224e+02
   1.3823599e+02
   1.3824235e+02
   1.3824235e+02
   1.3830618e+02
   1.3837000e+02
   1.3843995e+02
   1.3850968e+02
   1.3857929e+02
   1.3864895e+02
   1.3871822e+02
   1.3878656e+02
   1.3885412e+02
   1.3892123e+02
   1.3898816e+02
   1.3905519e+02
   1.3912259e+02
   1.3918951e+02
   1.3925525e+02
   1.3932007e+02
   1.3938418e+02
   1.3944780e+02
   1.3951110e+02
   1.3957425e+02
   1.3963741e+02
   1.3970075e+02
   1.3976446e+02
   1.3982872e+02
   1.3989378e+02
   1.3995991e+02
   1.4002681e+02
   1.4009268e+02
   1.4015773e+02
   1.4022177e+02
   1.4028506e+02
   1.4034783e+02
   1.4041025e+02
   1.4047251e+02
   1.4053478e+02
   1.4059721e+02
   1.4065998e+02
   1.4072327e+02
   1.4078731e+02
   1.4085235e+02
   1.4091604e+02
   1.4097855e+02
   1.4104017e+02
   1.4110110e+02
   1.4116155e+02
   1.4122167e+02
   1.4128161e+02
   1.4134151e+02
   1.4140150e+02
   1.4146173e+02
   1.4152233e+02
   1.4158348e+02
   1.4164535e+02
   1.4170818e+02
   1.4177223e+02
   1.4183633e+02
   1.4189936e+02
   1.4196156e+02
   1.4202315e+02
   1.4208433e+02
   1.4214526e+02
   1.4220609e+02
   1.4226697e+02
   1.4232806e+02
   1.4238949e+02
   1.4245145e+02
   1.4251411e+02
   1.4257770e+02
   1.4264201e+02
   1.4270497e+02
   1.4276685e+02
   1.4282791e+02
   1.4288837e+02
   1.4294840e+02
   1.4300817e+02
   1.4306782e+02
   1.4312747e+02
   1.4318726e+02
   1.4324732e+02
   1.4330780e+02
   1.4336885e+02
   1.4343064e+02
   1.4349340e+02
   1.4355738e+02
   1.4362169e+02
   1.4368508e+02
   1.4374777e+02
   1.4380997e+02
   1.4387187e+02
   1.4393364e+02
   1.4399542e+02
   1.4405737e+02
   1.4411964e+02
   1.4414125e+02
   1.4414125e+02
   1.4420401e+02
   1.4426677e+02
   1.4433547e+02
   1.4440462e+02
   1.4447441e+02
   1.4454503e+02
   1.4461670e+02
   1.4468809e+02
   1.4475832e+02
   1.4482712e+02
   1.4489474e+02
   1.4496139e+02
   1.4502726e+02
   1.4509251e+02
   1.4515730e+02
   1.4522177e+02
   1.4528606e+02
   1.4535030e+02
   1.4541465e+02
   1.4547924e+02
   1.4554425e+02
   1.4560986e+02
   1.4567630e+02
   1.4574383e+02
   1.4581054e+02
   1.4587630e+02
   1.4594132e+02
   1.4600578e+02
   1.4606985e+02
   1.4613367e+02
   1.4619739e+02
   1.4626113e+02
   1.4632498e+02
   1.4638891e+02
   1.4645309e+02
   1.4651768e+02
   1.4658289e+02
   1.4664894e+02
   1.4671406e+02
   1.4677789e+02
   1.4684070e+02
   1.4690274e+02
   1.4696420e+02
   1.4702524e+02
   1.4708600e+02
   1.4714663e+02
   1.4720725e+02
   1.4726799e+02
   1.4732898e+02
   1.4739036e+02
   1.4745230e+02
   1.4751497e+02
   1.4757859e+02
   1.4764342e+02
   1.4770875e+02
   1.4777309e+02
   1.4783658e+02
   1.4789946e+02
   1.4796190e+02
   1.4802407e+02
   1.4808613e+02
   1.4814823e+02
   1.4821050e+02
   1.4827309e+02
   1.4833618e+02
   1.4839993e+02
   1.4846457e+02
   1.4853014e+02
   1.4859427e+02
   1.4865724e+02
   1.4871933e+02
   1.4878077e+02
   1.4884174e+02
   1.4890239e+02
   1.4896286e+02
   1.4902329e+02
   1.4908381e+02
   1.4914453e+02
   1.4920560e+02
   1.4926715e+02
   1.4932935e+02
   1.4939239e+02
   1.4945647e+02
   1.4952189e+02
   1.4958724e+02
   1.4965176e+02
   1.4971567e+02
   1.4977918e+02
   1.4984246e+02
   1.4990567e+02
   1.4996896e+02
   1.5003241e+02
   1.5005642e+02
   1.5005642e+02
   1.5012006e+02
   1.5018369e+02
   1.5025228e+02
   1.5032106e+02
   1.5039017e+02
   1.5045973e+02
   1.5052991e+02
   1.5060090e+02
   1.5067245e+02
   1.5074288e+02
   1.5081237e+02
   1.5088086e+02
   1.5094808e+02
   1.5101425e+02
   1.5107959e+02
   1.5114429e+02
   1.5120849e+02
   1.5127235e+02
   1.5133602e+02
   1.5139964e+02
   1.5146335e+02
   1.5152732e+02
   1.5159170e+02
   1.5165670e+02
   1.5172254e+02
   1.5178940e+02
   1.5185517e+02
   1.5192005e+02
   1.5198423e+02
   1.5204790e+02
   1.5211120e+02
   1.5217428e+02
   1.5223728e+02
   1.5230028e+02
   1.5236321e+02
   1.5242624e+02
   1.5248953e+02
   1.5255326e+02
   1.5261760e+02
   1.5268281e+02
   1.5274694e+02
   1.5280983e+02
   1.5287176e+02
   1.5293294e+02
   1.5299356e+02
   1.5305378e+02
   1.5311374e+02
   1.5317358e+02
   1.5323341e+02
   1.5329337e+02
   1.5335358e+02
   1.5341418e+02
   1.5347533e+02
   1.5353719e+02
   1.5359999e+02
   1.5366398e+02
   1.5372848e+02
   1.5379193e+02
   1.5385455e+02
   1.5391656e+02
   1.5397814e+02
   1.5403946e+02
   1.5410066e+02
   1.5416188e+02
   1.5422328e+02
   1.5428498e+02
   1.5434715e+02
   1.5440996e+02
   1.5447362e+02
   1.5453836e+02
   1.5460184e+02
   1.5466416e+02
   1.5472558e+02
   1.5478634e+02
   1.5484660e+02
   1.5490654e+02
   1.5496628e+02
   1.5502596e+02
   1.5508570e+02
   1.5514563e+02
   1.5520587e+02
   1.5526656e+02
   1.5532785e+02
   1.5538992e+02
   1.5545298e+02
   1.5551728e+02
   1.5558196e+02
   1.5564579e+02
   1.5570898e+02
   1.5577173e+02
   1.5583422e+02
   1.5589660e+02
   1.5595902e+02
   1.5598177e+02
   1.5598177e+02
   1.5604439e+02
   1.5610701e+02
   1.5617374e+02
   1.5624047e+02
   1.5630730e+02
   1.5637436e+02
   1.5644178e+02
   1.5650974e+02
   1.5657818e+02
   1.5664665e+02
   1.5671500e+02
   1.5678299e+02
   1.5684949e+02
   1.5691475e+02
   1.5697904e+02
   1.5704256e+02
   1.5710550e+02
   1.5716802e+02
   1.5723026e+02
   1.5729236e+02
   1.5735446e+02
   1.5741670e+02
   1.5747924e+02
   1.5754223e+02
   1.5760586e+02
   1.5767036e+02
   1.5773601e+02
   1.5780111e+02
   1.5786530e+02
   1.5792879e+02
   1.5799175e+02
   1.5805435e+02
   1.5811672e+02
   1.5817883e+02
   1.5824080e+02
   1.5830279e+02
   1.5836494e+02
   1.5842742e+02
   1.5849040e+02
   1.5855407e+02
   1.5861867e+02
   1.5868215e+02
   1.5874444e+02
   1.5880579e+02
   1.5886644e+02
   1.5892655e+02
   1.5898630e+02
   1.5904582e+02
   1.5910523e+02
   1.5916467e+02
   1.5922426e+02
   1.5928412e+02
   1.5934441e+02
   1.5940527e+02
   1.5946688e+02
   1.5952945e+02
   1.5959326e+02
   1.5965717e+02
   1.5972011e+02
   1.5978230e+02
   1.5984394e+02
   1.5990522e+02
   1.5996629e+02
   1.6002730e+02
   1.6008839e+02
   1.6014970e+02
   1.6021138e+02
   1.6027360e+02
   1.6033653e+02
   1.6040038e+02
   1.6046521e+02
   1.6052863e+02
   1.6059093e+02
   1.6065239e+02
   1.6071322e+02
   1.6077361e+02
   1.6083371e+02
   1.6089366e+02
   1.6095359e+02
   1.6101363e+02
   1.6107392e+02
   1.6113458e+02
   1.6119575e+02
   1.6125762e+02
   1.6132036e+02
   1.6138420e+02
   1.6144944e+02
   1.6151397e+02
   1.6157775e+02
   1.6164102e+02
   1.6170395e+02
   1.6176673e+02
   1.6182951e+02
   1.6189245e+02
   1.6190662e+02
   1.6190662e+02
   1.6196987e+02
   1.6203311e+02
   1.6210113e+02
   1.6216918e+02
   1.6223736e+02
   1.6230582e+02
   1.6237469e+02
   1.6244414e+02
   1.6251433e+02
   1.6258445e+02
   1.6265430e+02
   1.6272335e+02
   1.6279093e+02
   1.6285731e+02
   1.6292275e+02
   1.6298745e+02
   1.6305159e+02
   1.6311534e+02
   1.6317886e+02
   1.6324228e+02
   1.6330576e+02
   1.6336945e+02
   1.6343352e+02
   1.6349814e+02
   1.6356353e+02
   1.6362996e+02
   1.6369695e+02
   1.6376290e+02
   1.6382803e+02
   1.6389252e+02
   1.6395657e+02
   1.6402034e+02
   1.6408383e+02
   1.6414713e+02
   1.6421038e+02
   1.6427375e+02
   1.6433742e+02
   1.6440155e+02
   1.6446635e+02
   1.6453206e+02
   1.6459709e+02
   1.6466083e+02
   1.6472356e+02
   1.6478552e+02
   1.6484692e+02
   1.6490791e+02
   1.6496866e+02
   1.6502929e+02
   1.6508994e+02
   1.6515076e+02
   1.6521186e+02
   1.6527341e+02
   1.6533557e+02
   1.6539854e+02
   1.6546253e+02
   1.6552786e+02
   1.6559285e+02
   1.6565687e+02
   1.6572014e+02
   1.6578289e+02
   1.6584529e+02
   1.6590752e+02
   1.6596972e+02
   1.6603205e+02
   1.6609465e+02
   1.6615770e+02
   1.6622136e+02
   1.6628585e+02
   1.6635140e+02
   1.6641678e+02
   1.6648084e+02
   1.6654388e+02
   1.6660616e+02
   1.6666789e+02
   1.6672925e+02
   1.6679039e+02
   1.6685145e+02
   1.6691258e+02
   1.6697391e+02
   1.6703557e+02
   1.6709772e+02
   1.6716054e+02
   1.6722420e+02
   1.6728894e+02
   1.6735506e+02
   1.6742094e+02
   1.6748600e+02
   1.6755047e+02
   1.6761455e+02
   1.6767845e+02
   1.6774231e+02
   1.6780632e+02
   1.6781715e+02
   1.6781715e+02
   1.6788145e+02
   1.6794576e+02
   1.6801543e+02
   1.6808506e+02
   1.6815475e+02
   1.6822462e+02
   1.6829484e+02
   1.6836559e+02
   1.6843615e+02
   1.6850598e+02
   1.6857543e+02
   1.6864482e+02
   1.6871373e+02
   1.6878129e+02
   1.6884775e+02
   1.6891335e+02
   1.6897831e+02
   1.6904280e+02
   1.6910700e+02
   1.6917106e+02
   1.6923514e+02
   1.6929942e+02
   1.6936405e+02
   1.6942924e+02
   1.6949522e+02
   1.6956226e+02
   1.6962970e+02
   1.6969611e+02
   1.6976170e+02
   1.6982668e+02
   1.6989122e+02
   1.6995526e+02
   1.7001893e+02
   1.7008240e+02
   1.7014585e+02
   1.7020943e+02
   1.7027333e+02
   1.7033773e+02
   1.7040284e+02
   1.7046893e+02
   1.7053378e+02
   1.7059738e+02
   1.7066004e+02
   1.7072198e+02
   1.7078340e+02
   1.7084446e+02
   1.7090531e+02
   1.7096610e+02
   1.7102696e+02
   1.7108802e+02
   1.7114944e+02
   1.7121138e+02
   1.7127401e+02
   1.7133756e+02
   1.7140227e+02
   1.7146787e+02
   1.7153233e+02
   1.7159589e+02
   1.7165880e+02
   1.7172126e+02
   1.7178345e+02
   1.7184551e+02
   1.7190762e+02
   1.7196991e+02
   1.7203255e+02
   1.7209571e+02
   1.7215957e+02
   1.7222436e+02
   1.7229019e+02
   1.7235457e+02
   1.7241779e+02
   1.7248015e+02
   1.7254187e+02
   1.7260314e+02
   1.7266412e+02
   1.7272497e+02
   1.7278581e+02
   1.7284679e+02
   1.7290805e+02
   1.7296973e+02
   1.7303199e+02
   1.7309501e+02
   1.7315902e+02
   1.7322427e+02
   1.7329012e+02
   1.7335503e+02
   1.7341924e+02
   1.7348298e+02
   1.7354642e+02
   1.7360975e+02
   1.7367313e+02
   1.7372703e+02
   1.7372703e+02
   1.7379062e+02
   1.7385420e+02
   1.7392351e+02
   1.7399288e+02
   1.7406242e+02
   1.7413228e+02
   1.7420262e+02
   1.7427364e+02
   1.7434406e+02
   1.7441389e+02
   1.7448344e+02
   1.7455272e+02
   1.7462057e+02
   1.7468725e+02
   1.7475301e+02
   1.7481805e+02
   1.7488256e+02
   1.7494672e+02
   1.7501067e+02
   1.7507458e+02
   1.7513860e+02
   1.7520290e+02
   1.7526766e+02
   1.7533308e+02
   1.7539941e+02
   1.7546697e+02
   1.7553354e+02
   1.7559919e+02
   1.7566414e+02
   1.7572859e+02
   1.7579269e+02
   1.7585637e+02
   1.7591976e+02
   1.7598302e+02
   1.7604631e+02
   1.7610981e+02
   1.7617369e+02
   1.7623815e+02
   1.7630340e+02
   1.7636880e+02
   1.7643282e+02
   1.7649573e+02
   1.7655780e+02
   1.7661924e+02
   1.7668022e+02
   1.7674090e+02
   1.7680143e+02
   1.7686193e+02
   1.7692254e+02
   1.7698340e+02
   1.7704466e+02
   1.7710648e+02
   1.7716904e+02
   1.7723257e+02
   1.7729734e+02
   1.7736232e+02
   1.7742624e+02
   1.7748933e+02
   1.7755182e+02
   1.7761391e+02
   1.7767575e+02
   1.7773750e+02
   1.7779932e+02
   1.7786135e+02
   1.7792374e+02
   1.7798667e+02
   1.7805032e+02
   1.7811493e+02
   1.7818009e+02
   1.7824387e+02
   1.7830656e+02
   1.7836843e+02
   1.7842969e+02
   1.7849052e+02
   1.7855109e+02
   1.7861152e+02
   1.7867197e+02
   1.7873255e+02
   1.7879341e+02
   1.7885469e+02
   1.7891654e+02
   1.7897913e+02
   1.7904269e+02
   1.7910747e+02
   1.7917297e+02
   1.7923754e+02
   1.7930140e+02
   1.7936477e+02
   1.7942785e+02
   1.7949080e+02
   1.7955377e+02
   1.7961693e+02
   1.7964937e+02
   1.7964937e+02
   1.7971287e+02
   1.7977638e+02
   1.7984532e+02
   1.7991444e+02
   1.7998389e+02
   1.8005380e+02
   1.8012434e+02
   1.8019574e+02
   1.8026709e+02
   1.8033782e+02
   1.8040775e+02
   1.8047618e+02
   1.8054338e+02
   1.8060959e+02
   1.8067501e+02
   1.8073984e+02
   1.8080423e+02
   1.8086834e+02
   1.8093233e+02
   1.8099633e+02
   1.8106050e+02
   1.8112501e+02
   1.8119004e+02
   1.8125581e+02
   1.8132257e+02
   1.8138958e+02
   1.8145557e+02
   1.8152074e+02
   1.8158529e+02
   1.8164938e+02
   1.8171319e+02
   1.8177684e+02
   1.8184032e+02
   1.8190368e+02
   1.8196710e+02
   1.8203074e+02
   1.8209477e+02
   1.8215940e+02
   1.8222483e+02
   1.8228994e+02
   1.8235371e+02
   1.8241642e+02
   1.8247832e+02
   1.8253962e+02
   1.8260047e+02
   1.8266103e+02
   1.8272144e+02
   1.8278184e+02
   1.8284234e+02
   1.8290309e+02
   1.8296423e+02
   1.8302592e+02
   1.8308833e+02
   1.8315169e+02
   1.8321625e+02
   1.8328131e+02
   1.8334530e+02
   1.8340844e+02
   1.8347097e+02
   1.8353307e+02
   1.8359491e+02
   1.8365665e+02
   1.8371842e+02
   1.8378038e+02
   1.8384268e+02
   1.8390548e+02
   1.8396896e+02
   1.8403335e+02
   1.8409865e+02
   1.8416253e+02
   1.8422528e+02
   1.8428716e+02
   1.8434840e+02
   1.8440917e+02
   1.8446965e+02
   1.8452997e+02
   1.8459026e+02
   1.8465065e+02
   1.8471127e+02
   1.8477226e+02
   1.8483377e+02
   1.8489596e+02
   1.8495902e+02
   1.8502320e+02
   1.8508877e+02
   1.8515363e+02
   1.8521771e+02
   1.8528122e+02
   1.8534438e+02
   1.8540734e+02
   1.8547027e+02
   1.8553333e+02
   1.8558210e+02
   1.8558210e+02
   1.8564542e+02
   1.8570875e+02
   1.8577714e+02
   1.8584567e+02
   1.8591448e+02
   1.8598369e+02
   1.8605346e+02
   1.8612400e+02
   1.8619504e+02
   1.8626542e+02
   1.8633538e+02
   1.8640375e+02
   1.8647081e+02
   1.8653683e+02
   1.8660201e+02
   1.8666654e+02
   1.8673059e+02
   1.8679432e+02
   1.8685786e+02
   1.8692137e+02
   1.8698499e+02
   1.8704889e+02
   1.8711322e+02
   1.8717819e+02
   1.8724403e+02
   1.8731103e+02
   1.8737700e+02
   1.8744206e+02
   1.8750643e+02
   1.8757028e+02
   1.8763377e+02
   1.8769704e+02
   1.8776024e+02
   1.8782325e+02
   1.8788625e+02
   1.8794938e+02
   1.8801283e+02
   1.8807676e+02
   1.8814139e+02
   1.8820694e+02
   1.8827103e+02
   1.8833391e+02
   1.8839587e+02
   1.8845713e+02
   1.8851787e+02
   1.8857824e+02
   1.8863839e+02
   1.8869844e+02
   1.8875854e+02
   1.8881880e+02
   1.8887936e+02
   1.8894036e+02
   1.8900198e+02
   1.8906439e+02
   1.8912783e+02
   1.8919258e+02
   1.8925691e+02
   1.8932026e+02
   1.8938287e+02
   1.8944494e+02
   1.8950666e+02
   1.8956818e+02
   1.8962964e+02
   1.8969120e+02
   1.8975300e+02
   1.8981519e+02
   1.8987793e+02
   1.8994142e+02
   1.9000588e+02
   1.9007049e+02
   1.9013378e+02
   1.9019603e+02
   1.9025748e+02
   1.9031836e+02
   1.9037883e+02
   1.9043903e+02
   1.9049912e+02
   1.9055921e+02
   1.9061944e+02
   1.9067993e+02
   1.9074083e+02
   1.9080227e+02
   1.9086444e+02
   1.9092752e+02
   1.9099177e+02
   1.9105718e+02
   1.9112166e+02
   1.9118542e+02
   1.9124867e+02
   1.9131161e+02
   1.9137440e+02
   1.9143720e+02
   1.9150015e+02
   1.9151777e+02
   1.9151777e+02
   1.9158104e+02
   1.9164431e+02
   1.9171223e+02
   1.9178024e+02
   1.9184846e+02
   1.9191702e+02
   1.9198607e+02
   1.9205580e+02
   1.9212611e+02
   1.9219608e+02
   1.9226574e+02
   1.9233413e+02
   1.9240113e+02
   1.9246703e+02
   1.9253204e+02
   1.9259637e+02
   1.9266018e+02
   1.9272363e+02
   1.9278686e+02
   1.9285003e+02
   1.9291328e+02
   1.9297675e+02
   1.9304062e+02
   1.9310506e+02
   1.9317031e+02
   1.9323661e+02
   1.9330280e+02
   1.9336801e+02
   1.9343246e+02
   1.9349632e+02
   1.9355978e+02
   1.9362298e+02
   1.9368605e+02
   1.9374891e+02
   1.9381172e+02
   1.9387463e+02
   1.9393782e+02
   1.9400145e+02
   1.9406572e+02
   1.9413086e+02
   1.9419529e+02
   1.9425846e+02
   1.9432062e+02
   1.9438202e+02
   1.9444284e+02
   1.9450326e+02
   1.9456342e+02
   1.9462344e+02
   1.9468347e+02
   1.9474363e+02
   1.9480406e+02
   1.9486488e+02
   1.9492627e+02
   1.9498839e+02
   1.9505147e+02
   1.9511578e+02
   1.9518040e+02
   1.9524400e+02
   1.9530680e+02
   1.9536901e+02
   1.9543083e+02
   1.9549241e+02
   1.9555392e+02
   1.9561548e+02
   1.9567724e+02
   1.9573937e+02
   1.9580201e+02
   1.9586536e+02
   1.9592962e+02
   1.9599479e+02
   1.9605855e+02
   1.9612117e+02
   1.9618295e+02
   1.9624409e+02
   1.9630479e+02
   1.9636518e+02
   1.9642543e+02
   1.9648566e+02
   1.9654599e+02
   1.9660657e+02
   1.9666752e+02
   1.9672900e+02
   1.9679116e+02
   1.9685421e+02
   1.9691838e+02
   1.9698396e+02
   1.9704876e+02
   1.9711280e+02
   1.9717631e+02
   1.9723948e+02
   1.9730248e+02
   1.9736547e+02
   1.9742860e+02
   1.9744896e+02
   1.9744896e+02
   1.9751240e+02
   1.9757583e+02
   1.9764409e+02
   1.9771240e+02
   1.9778088e+02
   1.9784966e+02
   1.9791888e+02
   1.9798874e+02
   1.9805912e+02
   1.9812913e+02
   1.9819881e+02
   1.9826774e+02
   1.9833522e+02
   1.9840153e+02
   1.9846690e+02
   1.9853155e+02
   1.9859565e+02
   1.9865937e+02
   1.9872285e+02
   1.9878625e+02
   1.9884971e+02
   1.9891338e+02
   1.9897744e+02
   1.9904207e+02
   1.9910749e+02
   1.9917396e+02
   1.9924055e+02
   1.9930614e+02
   1.9937094e+02
   1.9943515e+02
   1.9949894e+02
   1.9956245e+02
   1.9962573e+02
   1.9968881e+02
   1.9975184e+02
   1.9981498e+02
   1.9987840e+02
   1.9994228e+02
   2.0000000e+02
   0.0000000e+00
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   2.2204460e-16
   5.3490427e-13
   6.9058289e-13
   2.2204460e-16
   2.2204460e-16
  -7.0278911e-12
  -1.3473541e-11
   2.2204460e-16
   2.2204461e-16
   8.9946755e-11
   2.0085637e-10
   1.3479681e-10
   2.2204462e-16
   2.2204459e-16
  -2.7147031e-09
  -4.3640525e-09
   2.2204441e-16
   2.2204509e-16
   3.5111094e-08
   7.2811800e-08
   2.2204462e-16
   2.2203538e-16
  -4.4460347e-07
  -1.0238574e-06
  -1.1522706e-06
   2.2184751e-16
   2.2206224e-16
   7.9903423e-06
   1.8192016e-05
   2.3891860e-05
   1.8489089e-05
   2.2518486e-16
   2.2203407e-16
  -4.0510081e-05
  -9.6617408e-05
  -1.6252882e-04
  -2.2975849e-04
  -2.9137515e-04
  -3.4080780e-04
  -3.7180370e-04
  -3.7840425e-04
  -3.5492516e-04
  -2.9594002e-04
  -1.9626647e-04
  -5.0954674e-05
   1.8861012e-16
   2.2424712e-16
   2.0907139e-04
   4.6248081e-04
   7.9391107e-04
   1.1668416e-03
   1.5673790e-03
   1.9816068e-03
   2.3958932e-03
   2.7997346e-03
   3.1832341e-03
   3.5370172e-03
   3.8521876e-03
   4.1202909e-03
   4.3332855e-03
   4.4835186e-03
   4.5637062e-03
   4.5669166e-03
   4.4865566e-03
   4.3163600e-03
   4.0503775e-03
   3.6740268e-03
   3.1613195e-03
   2.4925960e-03
   1.6480138e-03
   6.0770043e-04
   5.8162670e-16
   2.2012731e-16
  -1.3465525e-03
  -2.5478836e-03
  -3.8490151e-03
  -5.2363658e-03
  -6.6977473e-03
  -8.2207100e-03
  -9.7925345e-03
  -1.1416034e-02
  -1.3104013e-02
  -1.4838840e-02
  -1.6600559e-02
  -1.8366574e-02
  -2.0111622e-02
  -2.1807739e-02
  -2.3424200e-02
  -2.4898218e-02
  -2.6188527e-02
  -2.7276415e-02
  -2.8147886e-02
  -2.8789825e-02
  -2.9189917e-02
  -2.9336624e-02
  -2.9219155e-02
  -2.8827446e-02
  -2.8152135e-02
  -2.7184543e-02
  -2.5916654e-02
  -2.4341095e-02
  -2.2451117e-02
  -2.0240569e-02
  -1.7703875e-02
  -1.4830990e-02
  -1.1615949e-02
  -8.0589975e-03
  -4.1564333e-03
  -2.2134251e-15
   2.5347128e-16
   4.5536149e-03
   8.6769907e-03
   1.2991517e-02
   1.7598682e-02
   2.2497158e-02
   2.7658464e-02
   3.3048570e-02
   3.8627603e-02
   4.4349737e-02
   4.9922731e-02
   5.5280126e-02
   6.0405896e-02
   6.5283883e-02
   6.9897208e-02
   7.4228817e-02
   7.8261811e-02
   8.1979637e-02
   8.5419862e-02
   8.8594599e-02
   9.1444045e-02
   9.3909115e-02
   9.5932006e-02
   9.7456287e-02
   9.8427090e-02
   9.8791376e-02
   9.8498263e-02
   9.7499387e-02
   9.5749294e-02
   9.3205852e-02
   8.9830665e-02
   8.5589499e-02
   8.0452693e-02
   7.4395560e-02
   6.7398757e-02
   5.9448621e-02
   5.0689381e-02
   4.1087064e-02
   3.0660603e-02
   1.9437077e-02
   7.6031407e-03
   5.4430718e-16
  -1.1115138e-14
  -1.2718267e-02
  -2.4171965e-02
  -3.5984393e-02
  -4.8235103e-02
  -6.1018254e-02
  -7.4250246e-02
  -8.7837169e-02
  -1.0156097e-01
  -1.1523671e-01
  -1.2875404e-01
  -1.4195805e-01
  -1.5440733e-01
  -1.6605897e-01
  -1.7687699e-01
  -1.8682411e-01
  -1.9586278e-01
  -2.0395591e-01
  -2.1106730e-01
  -2.1716201e-01
  -2.2221763e-01
  -2.2627237e-01
  -2.2920215e-01
  -2.3088764e-01
  -2.3121525e-01
  -2.3007747e-01
  -2.2737344e-01
  -2.2301097e-01
  -2.1697955e-01
  -2.0919532e-01
  -1.9945628e-01
  -1.8773834e-01
  -1.7419286e-01
  -1.5929690e-01
  -1.4315800e-01
  -1.2586189e-01
  -1.0749056e-01
  -8.7832083e-02
  -6.6695155e-02
  -4.4144092e-02
  -2.0260854e-02
  -4.2919986e-14
   5.8622811e-16
   2.5691238e-02
   4.9553949e-02
   7.3921855e-02
   9.8652012e-02
   1.2397689e-01
   1.4987560e-01
   1.7615100e-01
   2.0258787e-01
   2.2895111e-01
   2.5454621e-01
   2.7842083e-01
   3.0055135e-01
   3.2092070e-01
   3.3975641e-01
   3.5692793e-01
   3.7213896e-01
   3.8532041e-01
   3.9640771e-01
   4.0533899e-01
   4.1205539e-01
   4.1650127e-01
   4.1862523e-01
   4.1834252e-01
   4.1546387e-01
   4.0981315e-01
   4.0122784e-01
   3.8967468e-01
   3.7511841e-01
   3.5718738e-01
   3.3636469e-01
   3.1308108e-01
   2.8750258e-01
   2.5958356e-01
   2.2894449e-01
   1.9599946e-01
   1.6132208e-01
   1.2508357e-01
   8.7447925e-02
   4.8579468e-02
   8.6435686e-03
   3.7816972e-16
  -6.8295630e-14
  -4.1786857e-02
  -8.2389148e-02
  -1.2358152e-01
  -1.6512722e-01
  -2.0679633e-01
  -2.4876510e-01
  -2.9101714e-01
  -3.3318784e-01
  -3.7488667e-01
  -4.1498462e-01
  -4.5223747e-01
  -4.8652739e-01
  -5.1775224e-01
  -5.4580578e-01
  -5.7058107e-01
  -5.9197292e-01
  -6.0987938e-01
  -6.2420274e-01
  -6.3485012e-01
  -6.4173383e-01
  -6.4477150e-01
  -6.4388603e-01
  -6.3900543e-01
  -6.2999510e-01
  -6.1656910e-01
  -5.9849700e-01
  -5.7568952e-01
  -5.4801210e-01
  -5.1500820e-01
  -4.7766389e-01
  -4.3663949e-01
  -3.9221554e-01
  -3.4465656e-01
  -2.9422293e-01
  -2.4117331e-01
  -1.8580299e-01
  -1.2845450e-01
  -6.9396374e-02
  -8.8987078e-03
  -9.7130745e-14
   3.9326723e-16
   6.1801468e-02
   1.2169510e-01
   1.8221289e-01
   2.4382235e-01
   3.0538722e-01
   3.6656079e-01
   4.2745229e-01
   4.8797388e-01
   5.4755071e-01
   6.0387631e-01
   6.5596773e-01
   7.0367298e-01
   7.4684663e-01
   7.8533972e-01
   8.1900402e-01
   8.4769483e-01
   8.7127280e-01
   8.8960509e-01
   9.0256598e-01
   9.1003718e-01
   9.1190789e-01
   9.0807444e-01
   8.9843979e-01
   8.8291254e-01
   8.6131731e-01
   8.3319550e-01
   7.9826728e-01
   7.5646755e-01
   7.0892829e-01
   6.5641092e-01
   5.9929488e-01
   5.3793898e-01
   4.7269497e-01
   4.0391109e-01
   3.3193457e-01
   2.5711350e-01
   1.7979824e-01
   1.0034270e-01
   1.9105327e-02
   3.5943470e-15
  -2.5192522e-13
  -8.2867230e-02
  -1.6426977e-01
  -2.4607738e-01
  -3.2805208e-01
  -4.1038920e-01
  -4.9181746e-01
  -5.7204807e-01
  -6.5000438e-01
  -7.2331044e-01
  -7.9169794e-01
  -8.5493773e-01
  -9.1280289e-01
  -9.6507105e-01
  -1.0115262e+00
  -1.0519595e+00
  -1.0861700e+00
  -1.1141190e+00
  -1.1356867e+00
  -1.1501531e+00
  -1.1573006e+00
  -1.1569913e+00
  -1.1490925e+00
  -1.1334411e+00
  -1.1099271e+00
  -1.0784352e+00
  -1.0384982e+00
  -9.9119613e-01
  -9.3722002e-01
  -8.7698756e-01
  -8.1089698e-01
  -7.3800116e-01
  -6.5821666e-01
  -5.7344959e-01
  -4.8431220e-01
  -3.9126250e-01
  -2.9475852e-01
  -1.9526156e-01
  -9.3237735e-02
  -5.1694760e-16
   3.1733643e-13
   1.0527844e-01
   2.0988131e-01
   3.1493835e-01
   4.1986324e-01
   5.2406737e-01
   6.2799596e-01
   7.3003808e-01
   8.2993162e-01
   9.2582169e-01
   1.0148862e+00
   1.0967803e+00
   1.1711907e+00
   1.2377485e+00
   1.2962081e+00
   1.3463302e+00
   1.3878843e+00
   1.4206502e+00
   1.4444195e+00
   1.4589959e+00
   1.4641949e+00
   1.4598437e+00
   1.4457793e+00
   1.4218468e+00
   1.3878962e+00
   1.3437778e+00
   1.2893357e+00
   1.2236766e+00
   1.1469784e+00
   1.0619847e+00
   9.6940937e-01
   8.6989397e-01
   7.6416938e-01
   6.5289441e-01
   5.3669184e-01
   4.1618344e-01
   2.9199323e-01
   1.6474993e-01
   3.5088948e-02
   1.0685897e-15
  -3.8176753e-13
  -1.3169638e-01
  -2.6083660e-01
  -3.9035307e-01
  -5.1937984e-01
  -6.4717794e-01
  -7.7298654e-01
  -8.9670927e-01
  -1.0169338e+00
  -1.1294378e+00
  -1.2335861e+00
  -1.3289970e+00
  -1.4152941e+00
  -1.4919922e+00
  -1.5588001e+00
  -1.6154373e+00
  -1.6616350e+00
  -1.6971381e+00
  -1.7217060e+00
  -1.7351128e+00
  -1.7371467e+00
  -1.7276085e+00
  -1.7063096e+00
  -1.6730681e+00
  -1.6277046e+00
  -1.5700339e+00
  -1.4998543e+00
  -1.4166203e+00
  -1.3228813e+00
  -1.2199858e+00
  -1.1087148e+00
  -9.8981764e-01
  -8.6403151e-01
  -7.3208828e-01
  -5.9475124e-01
  -4.5283693e-01
  -3.0709168e-01
  -1.5826840e-01
  -7.1292373e-03
  -4.2661534e-13
   1.1241008e-14
   1.5268958e-01
   3.0233295e-01
   4.5208817e-01
   6.0086552e-01
   7.4777343e-01
   8.9189984e-01
   1.0322995e+00
   1.1661325e+00
   1.2905668e+00
   1.4051316e+00
   1.5093938e+00
   1.6028502e+00
   1.6851229e+00
   1.7558279e+00
   1.8146200e+00
   1.8611949e+00
   1.8952654e+00
   1.9165611e+00
   1.9248283e+00
   1.9198288e+00
   1.9013376e+00
   1.8691397e+00
   1.8230244e+00
   1.7627784e+00
   1.6881740e+00
   1.5989523e+00
   1.4974026e+00
   1.3852173e+00
   1.2632854e+00
   1.1324499e+00
   9.9353645e-01
   8.4736128e-01
   6.9473731e-01
   5.3647829e-01
   3.7340218e-01
   2.0633400e-01
   3.6108227e-02
   4.9229371e-13
  -3.0739300e-15
  -1.7275801e-01
  -3.4421434e-01
  -5.1587931e-01
  -6.8676211e-01
  -8.5586768e-01
  -1.0221724e+00
  -1.1846181e+00
  -1.3411887e+00
  -1.4872532e+00
  -1.6222611e+00
  -1.7457264e+00
  -1.8571643e+00
  -1.9559914e+00
  -2.0417997e+00
  -2.1142236e+00
  -2.1729136e+00
  -2.2175386e+00
  -2.2477861e+00
  -2.2633628e+00
  -2.2639926e+00
  -2.2494148e+00
  -2.2193808e+00
  -2.1736480e+00
  -2.1119724e+00
  -2.0340966e+00
  -1.9397317e+00
  -1.8296814e+00
  -1.7071095e+00
  -1.5730926e+00
  -1.4286149e+00
  -1.2746351e+00
  -1.1120978e+00
  -9.4194063e-01
  -7.6510040e-01
  -5.8251683e-01
  -3.9513620e-01
  -2.0391434e-01
  -9.9142113e-03
  -2.7616798e-15
   5.5055960e-13
   1.9576800e-01
   3.8848736e-01
   5.8087481e-01
   7.7179640e-01
   9.6012427e-01
   1.1446953e+00
   1.3243034e+00
   1.4929186e+00
   1.6495064e+00
   1.7935279e+00
   1.9244518e+00
   2.0417566e+00
   2.1448213e+00
   2.2332105e+00
   2.3065304e+00
   2.3644072e+00
   2.4064878e+00
   2.4324405e+00
   2.4419539e+00
   2.4347350e+00
   2.4105055e+00
   2.3689968e+00
   2.3099422e+00
   2.2330653e+00
   2.1380626e+00
   2.0252484e+00
   1.8983127e+00
   1.7584704e+00
   1.6068167e+00
   1.4444124e+00
   1.2722989e+00
   1.0915067e+00
   9.0306297e-01
   7.0799614e-01
   5.0734034e-01
   3.0213869e-01
   9.3446382e-02
   9.5271013e-15
  -1.1848335e-12
  -2.1139259e-01
  -4.2108248e-01
  -6.3033319e-01
  -8.3790268e-01
  -1.0425392e+00
  -1.2429511e+00
  -1.4373667e+00
  -1.6189510e+00
  -1.7871160e+00
  -1.9413797e+00
  -2.0812527e+00
  -2.2062496e+00
  -2.3158976e+00
  -2.4097414e+00
  -2.4873460e+00
  -2.5482980e+00
  -2.5922058e+00
  -2.6186980e+00
  -2.6274217e+00
  -2.6180379e+00
  -2.5902167e+00
  -2.5436283e+00
  -2.4774926e+00
  -2.3917520e+00
  -2.2860579e+00
  -2.1624570e+00
  -2.0235810e+00
  -1.8706522e+00
  -1.7048133e+00
  -1.5271775e+00
  -1.3388419e+00
  -1.1408956e+00
  -9.3442670e-01
  -7.2052709e-01
  -5.0029625e-01
  -2.7484478e-01
  -4.3933712e-02
  -1.2975176e-12
   9.7144515e-15
   2.3408554e-01
   4.6558178e-01
   6.9734513e-01
   9.2776902e-01
   1.1554559e+00
   1.3790135e+00
   1.5970003e+00
   1.8021464e+00
   1.9931502e+00
   2.1693789e+00
   2.3302056e+00
   2.4750118e+00
   2.6031962e+00
   2.7141667e+00
   2.8072912e+00
   2.8821162e+00
   2.9382135e+00
   2.9751796e+00
   2.9926354e+00
   2.9902236e+00
   2.9676045e+00
   2.9244502e+00
   2.8604355e+00
   2.7752237e+00
   2.6684468e+00
   2.5396738e+00
   2.3930207e+00
   2.2305255e+00
   2.0536794e+00
   1.8637894e+00
   1.6621298e+00
   1.4499578e+00
   1.2285233e+00
   9.9907553e-01
   7.6286880e-01
   5.2116679e-01
   2.7524647e-01
   2.6401694e-02
   1.7763568e-15
  -1.3853918e-12
  -2.5038177e-01
  -4.9670093e-01
  -7.4210550e-01
  -9.8478329e-01
  -1.2232464e+00
  -1.4559529e+00
  -1.6749502e+00
  -1.8790300e+00
  -2.0675223e+00
  -2.2397595e+00
  -2.3950827e+00
  -2.5328511e+00
  -2.6524487e+00
  -2.7532009e+00
  -2.8345949e+00
  -2.8961741e+00
  -2.9375091e+00
  -2.9581970e+00
  -2.9578586e+00
  -2.9361350e+00
  -2.8926807e+00
  -2.8271546e+00
  -2.7392055e+00
  -2.6284509e+00
  -2.4948965e+00
  -2.3433302e+00
  -2.1753272e+00
  -1.9922912e+00
  -1.7955744e+00
  -1.5864985e+00
  -1.3663679e+00
  -1.1364793e+00
  -8.9812840e-01
  -6.5261603e-01
  -4.0125226e-01
  -1.4536060e-01
  -6.9388939e-16
   1.4492019e-12
   2.5961330e-01
   5.1814357e-01
   7.7619179e-01
   1.0322263e+00
   1.2846950e+00
   1.5319969e+00
   1.7707298e+00
   1.9941217e+00
   2.2013693e+00
   2.3917618e+00
   2.5645894e+00
   2.7191558e+00
   2.8547865e+00
   2.9707185e+00
   3.0663992e+00
   3.1413213e+00
   3.1950059e+00
   3.2269945e+00
   3.2368876e+00
   3.2243117e+00
   3.1889088e+00
   3.1303278e+00
   3.0482124e+00
   2.9421828e+00
   2.8118076e+00
   2.6581727e+00
   2.4859311e+00
   2.2967048e+00
   2.0919640e+00
   1.8731323e+00
   1.6416066e+00
   1.3987690e+00
   1.1459962e+00
   8.8466560e-01
   6.1616152e-01
   3.4187912e-01
   6.3228633e-02
   2.2822022e-14
  -1.5394318e-12
  -2.8173289e-01
  -5.6157901e-01
  -8.4099198e-01
  -1.1183551e+00
  -1.3920402e+00
  -1.6603696e+00
  -1.9189214e+00
  -2.1612438e+00
  -2.3865177e+00
  -2.5940061e+00
  -2.7829720e+00
  -2.9526915e+00
  -3.1024633e+00
  -3.2315367e+00
  -3.3392665e+00
  -3.4251250e+00
  -3.4886146e+00
  -3.5292672e+00
  -3.5466426e+00
  -3.5403247e+00
  -3.5099167e+00
  -3.4550315e+00
  -3.3752795e+00
  -3.2702496e+00
  -3.1394797e+00
  -2.9846483e+00
  -2.8098806e+00
  -2.6170035e+00
  -2.4077135e+00
  -2.1835403e+00
  -1.9459814e+00
  -1.6965176e+00
  -1.4366234e+00
  -1.1677744e+00
  -8.9145369e-01
  -6.0915636e-01
  -3.2239437e-01
  -3.2700569e-02
  -1.4424573e-12
   1.5715207e-13
   2.9089992e-01
   5.7749321e-01
   8.6207660e-01
   1.1428871e+00
   1.4181564e+00
   1.6831045e+00
   1.9312629e+00
   2.1617726e+00
   2.3738574e+00
   2.5667418e+00
   2.7396648e+00
   2.8918899e+00
   3.0227105e+00
   3.1313493e+00
   3.2172436e+00
   3.2798700e+00
   3.3187364e+00
   3.3333808e+00
   3.3233673e+00
   3.2882872e+00
   3.2277620e+00
   3.1414095e+00
   3.0288228e+00
   2.8895405e+00
   2.7258891e+00
   2.5420612e+00
   2.3398108e+00
   2.1207505e+00
   1.8864429e+00
   1.6384211e+00
   1.3782023e+00
   1.1072976e+00
   8.2721934e-01
   5.3948758e-01
   2.4563460e-01
   1.6566193e-12
  -7.7160500e-15
  -3.0007004e-01
  -6.0017970e-01
  -9.0032248e-01
  -1.1986790e+00
  -1.4934698e+00
  -1.7828620e+00
  -2.0644850e+00
  -2.3286919e+00
  -2.5745348e+00
  -2.8012060e+00
  -3.0078929e+00
  -3.1937932e+00
  -3.3581270e+00
  -3.5001435e+00
  -3.6190149e+00
  -3.7141294e+00
  -3.7849248e+00
  -3.8308714e+00
  -3.8514700e+00
  -3.8462487e+00
  -3.8147732e+00
  -3.7566393e+00
  -3.6714418e+00
  -3.5587551e+00
  -3.4181036e+00
  -3.2498338e+00
  -3.0591757e+00
  -2.8482146e+00
  -2.6187125e+00
  -2.3724140e+00
  -2.1110458e+00
  -1.8362203e+00
  -1.5495398e+00
  -1.2526060e+00
  -9.4702668e-01
  -6.3442173e-01
  -3.1642748e-01
  -1.7454926e-12
   2.5313085e-14
   3.2216976e-01
   6.4190943e-01
   9.6041805e-01
   1.2756771e+00
   1.5858046e+00
   1.8879898e+00
   2.1723161e+00
   2.4378226e+00
   2.6836897e+00
   2.9090890e+00
   3.1132007e+00
   3.2952266e+00
   3.4543980e+00
   3.5899675e+00
   3.7011477e+00
   3.7873642e+00
   3.8480773e+00
   3.8827799e+00
   3.8909947e+00
   3.8722690e+00
   3.8261657e+00
   3.7522513e+00
   3.6500770e+00
   3.5191504e+00
   3.3602107e+00
   3.1780485e+00
   2.9747069e+00
   2.7521108e+00
   2.5121820e+00
   2.2566233e+00
   1.9871105e+00
   1.7053078e+00
   1.4128775e+00
   1.1114873e+00
   8.0281661e-01
   4.8856173e-01
   1.7044080e-01
   8.4654506e-15
  -2.7547686e-12
  -3.1959801e-01
  -6.3549342e-01
  -9.4894134e-01
  -1.2579700e+00
  -1.5605849e+00
  -1.8497842e+00
  -2.1202636e+00
  -2.3710952e+00
  -2.6014101e+00
  -2.8103427e+00
  -2.9970459e+00
  -3.1607004e+00
  -3.3005213e+00
  -3.4156543e+00
  -3.5054711e+00
  -3.5693888e+00
  -3.6068595e+00
  -3.6173686e+00
  -3.6004569e+00
  -3.5556952e+00
  -3.4826634e+00
  -3.3809343e+00
  -3.2500503e+00
  -3.0894875e+00
  -2.9023920e+00
  -2.6930796e+00
  -2.4635761e+00
  -2.2156726e+00
  -1.9511060e+00
  -1.6715818e+00
  -1.3787892e+00
  -1.0744116e+00
  -7.6013434e-01
  -4.3765179e-01
  -1.0867228e-01
  -1.8167134e-12
   2.4924507e-14
   3.3451452e-01
   6.6862206e-01
   1.0033191e+00
   1.3366883e+00
   1.6667917e+00
   1.9916374e+00
   2.3091687e+00
   2.6098903e+00
   2.8906916e+00
   3.1506654e+00
   3.3889253e+00
   3.6045908e+00
   3.7968015e+00
   3.9647264e+00
   4.1074296e+00
   4.2242349e+00
   4.3145164e+00
   4.3776835e+00
   4.4131794e+00
   4.4204780e+00
   4.3990893e+00
   4.3485684e+00
   4.2684783e+00
   4.1583669e+00
   4.0177394e+00
   3.8460149e+00
   3.6489311e+00
   3.4288252e+00
   3.1877934e+00
   2.9276526e+00
   2.6503946e+00
   2.3577959e+00
   2.0516093e+00
   1.7335833e+00
   1.4054703e+00
   1.0690328e+00
   7.2604921e-01
   3.7831844e-01
   2.7664762e-02
   2.5601188e-12
  -1.2642110e-12
  -3.5151004e-01
  -6.9787350e-01
  -1.0413502e+00
  -1.3798519e+00
  -1.7112839e+00
  -2.0246532e+00
  -2.3179240e+00
  -2.5901989e+00
  -2.8405813e+00
  -3.0681806e+00
  -3.2721272e+00
  -3.4515819e+00
  -3.6057419e+00
  -3.7337282e+00
  -3.8348987e+00
  -3.9086622e+00
  -3.9544639e+00
  -3.9717831e+00
  -3.9601276e+00
  -3.9190257e+00
  -3.8480135e+00
  -3.7466165e+00
  -3.6143218e+00
  -3.4510412e+00
  -3.2623248e+00
  -3.0502313e+00
  -2.8170741e+00
  -2.5648870e+00
  -2.2955199e+00
  -2.0107906e+00
  -1.7125020e+00
  -1.4024534e+00
  -1.0824489e+00
  -7.5430388e-01
  -4.1985175e-01
  -8.0948768e-02
  -3.7286285e-12
   3.3861802e-15
   3.4132627e-01
   6.7924513e-01
   1.0153783e+00
   1.3476189e+00
   1.6738390e+00
   1.9912106e+00
   2.2888560e+00
   2.5656767e+00
   2.8207352e+00
   3.0530882e+00
   3.2618052e+00
   3.4459819e+00
   3.6047481e+00
   3.7371813e+00
   3.8425265e+00
   3.9201295e+00
   3.9693586e+00
   3.9896718e+00
   3.9805678e+00
   3.9415691e+00
   3.8722132e+00
   3.7720378e+00
   3.6405594e+00
   3.4772409e+00
   3.2824485e+00
   3.0622399e+00
   2.8187146e+00
   2.5541267e+00
   2.2705735e+00
   1.9699157e+00
   1.6539883e+00
   1.3246169e+00
   9.8362725e-01
   6.3285307e-01
   2.7414222e-01
   3.9606096e-12
  -5.9230398e-14
  -3.6716572e-01
  -7.3383349e-01
  -1.1012663e+00
  -1.4674072e+00
  -1.8301807e+00
  -2.1874560e+00
  -2.5370355e+00
  -2.8676502e+00
  -3.1768611e+00
  -3.4637254e+00
  -3.7273051e+00
  -3.9666668e+00
  -4.1808976e+00
  -4.3691146e+00
  -4.5304234e+00
  -4.6639527e+00
  -4.7690363e+00
  -4.8450459e+00
  -4.8913894e+00
  -4.9075077e+00
  -4.8928685e+00
  -4.8469575e+00
  -4.7692639e+00
  -4.6592600e+00
  -4.5163696e+00
  -4.3410716e+00
  -4.1388669e+00
  -3.9118816e+00
  -3.6623945e+00
  -3.3924009e+00
  -3.1038040e+00
  -2.7984922e+00
  -2.4785562e+00
  -2.1458783e+00
  -1.8023428e+00
  -1.4498438e+00
  -1.0902919e+00
  -7.2561892e-01
  -3.5778345e-01
  -2.8643754e-14
   3.9389603e-12
   3.6539148e-01
   7.2440058e-01
   1.0803762e+00
   1.4290848e+00
   1.7589850e+00
   2.0678494e+00
   2.3547204e+00
   2.6186422e+00
   2.8586644e+00
   3.0738586e+00
   3.2633292e+00
   3.4262197e+00
   3.5616982e+00
   3.6689248e+00
   3.7472668e+00
   3.7961313e+00
   3.8149628e+00
   3.8032373e+00
   3.7604542e+00
   3.6861234e+00
   3.5797461e+00
   3.4407863e+00
   3.2691284e+00
   3.0706449e+00
   2.8475134e+00
   2.6019435e+00
   2.3362797e+00
   2.0524840e+00
   1.7524812e+00
   1.4381808e+00
   1.1114885e+00
   7.7431545e-01
   4.2858562e-01
   7.6242182e-02
   3.8998804e-12
  -5.7731597e-15
  -3.5739840e-01
  -7.1338720e-01
  -1.0695196e+00
  -1.4236288e+00
  -1.7735253e+00
  -2.1169534e+00
  -2.4511140e+00
  -2.7643404e+00
  -3.0554676e+00
  -3.3235029e+00
  -3.5674473e+00
  -3.7863142e+00
  -3.9791439e+00
  -4.1449736e+00
  -4.2828324e+00
  -4.3919833e+00
  -4.4717287e+00
  -4.5214104e+00
  -4.5404062e+00
  -4.5281554e+00
  -4.4841469e+00
  -4.4078840e+00
  -4.2988690e+00
  -4.1565804e+00
  -3.9804383e+00
  -3.7711552e+00
  -3.5349552e+00
  -3.2740350e+00
  -2.9907301e+00
  -2.6871941e+00
  -2.3654548e+00
  -2.0274372e+00
  -1.6750544e+00
  -1.3102194e+00
  -9.3485239e-01
  -5.5088729e-01
  -1.6027740e-01
  -9.3813846e-15
   4.3075543e-12
   3.9585205e-01
   7.8993023e-01
   1.1837793e+00
   1.5752203e+00
   1.9620597e+00
   2.3420434e+00
   2.7068354e+00
   3.0497035e+00
   3.3696152e+00
   3.6656063e+00
   3.9367075e+00
   4.1819640e+00
   4.4004483e+00
   4.5912685e+00
   4.7534665e+00
   4.8862565e+00
   4.9889747e+00
   5.0609968e+00
   5.1017354e+00
   5.1106352e+00
   5.0871653e+00
   5.0308066e+00
   4.9410346e+00
   4.8172916e+00
   4.6589453e+00
   4.4708769e+00
   4.2560181e+00
   4.0165737e+00
   3.7548508e+00
   3.4728711e+00
   3.1726191e+00
   2.8562608e+00
   2.5258109e+00
   2.1832462e+00
   1.8305505e+00
   1.4697220e+00
   1.1027790e+00
   7.3176578e-01
   3.5875872e-01
   3.9432901e-12
  -3.4305891e-14
  -3.6752894e-01
  -7.2672963e-01
  -1.0820916e+00
  -1.4231818e+00
  -1.7430082e+00
  -2.0404804e+00
  -2.3145905e+00
  -2.5643301e+00
  -2.7887097e+00
  -2.9867715e+00
  -3.1575972e+00
  -3.3003129e+00
  -3.4140251e+00
  -3.4979888e+00
  -3.5515619e+00
  -3.5741424e+00
  -3.5651646e+00
  -3.5240906e+00
  -3.4503995e+00
  -3.3435695e+00
  -3.2030527e+00
  -3.0282352e+00
  -2.8232025e+00
  -2.5918742e+00
  -2.3363760e+00
  -2.0591656e+00
  -1.7624639e+00
  -1.4482799e+00
  -1.1186011e+00
  -7.7540825e-01
  -4.2068636e-01
  -5.6432148e-02
  -4.0627501e-12
   2.2204460e-16
   4.0627501e-12
   3.7260724e-01
   7.4662347e-01
   1.1236723e+00
   1.5015755e+00
   1.8781328e+00
   2.2510909e+00
   2.6181330e+00
   2.9768644e+00
   3.3180520e+00
   3.6364092e+00
   3.9308547e+00
   4.2003577e+00
   4.4438905e+00
   4.6604463e+00
   4.8490334e+00
   5.0085692e+00
   5.1382705e+00
   5.2373937e+00
   5.3052342e+00
   5.3411260e+00
   5.3444370e+00
   5.3145632e+00
   5.2509180e+00
   5.1529519e+00
   5.0201404e+00
   4.8518972e+00
   4.6475422e+00
   4.4135507e+00
   4.1526473e+00
   3.8671645e+00
   3.5593210e+00
   3.2311329e+00
   2.8847617e+00
   2.5223010e+00
   2.1457404e+00
   1.7570716e+00
   1.3582962e+00
   9.5143185e-01
   5.3851718e-01
   1.2161689e-01
   2.6201263e-14
  -4.4948489e-12
  -4.1806989e-01
  -8.3147269e-01
  -1.2418385e+00
  -1.6468303e+00
  -2.0433534e+00
  -2.4180840e+00
  -2.7698633e+00
  -3.0977227e+00
  -3.4006718e+00
  -3.6777239e+00
  -3.9279134e+00
  -4.1503079e+00
  -4.3440147e+00
  -4.5081695e+00
  -4.6418660e+00
  -4.7444481e+00
  -4.8153010e+00
  -4.8538486e+00
  -4.8595470e+00
  -4.8318758e+00
  -4.7703235e+00
  -4.6743664e+00
  -4.5434357e+00
  -4.3790163e+00
  -4.1858187e+00
  -3.9661370e+00
  -3.7221937e+00
  -3.4563506e+00
  -3.1706935e+00
  -2.8674737e+00
  -2.5487888e+00
  -2.2166928e+00
  -1.8732427e+00
  -1.5205068e+00
  -1.1605723e+00
  -7.9555138e-01
  -4.2758763e-01
  -5.8863215e-02
  -3.8792025e-12
   6.3143935e-14
   3.6625497e-01
   7.2460388e-01
   1.0766056e+00
   1.4177725e+00
   1.7374682e+00
   2.0344732e+00
   2.3077236e+00
   2.5561528e+00
   2.7787115e+00
   2.9743822e+00
   3.1421876e+00
   3.2811958e+00
   3.3904749e+00
   3.4692039e+00
   3.5166903e+00
   3.5322841e+00
   3.5153726e+00
   3.4653733e+00
   3.3817224e+00
   3.2638580e+00
   3.1111951e+00
   2.9230881e+00
   2.7018629e+00
   2.4531127e+00
   2.1790533e+00
   1.8819425e+00
   1.5643185e+00
   1.2282400e+00
   8.7573792e-01
   5.0883631e-01
   1.2956230e-01
   4.2430504e-12
  -2.2648550e-14
  -3.9254966e-01
  -7.8878259e-01
  -1.1904382e+00
  -1.5953397e+00
  -2.0012883e+00
  -2.4060418e+00
  -2.8073071e+00
  -3.2027298e+00
  -3.5898811e+00
  -3.9595262e+00
  -4.3054362e+00
  -4.6265187e+00
  -4.9217392e+00
  -5.1900608e+00
  -5.4304627e+00
  -5.6419530e+00
  -5.8233840e+00
  -5.9739564e+00
  -6.0929123e+00
  -6.1795324e+00
  -6.2331355e+00
  -6.2530749e+00
  -6.2387319e+00
  -6.1895057e+00
  -6.1047987e+00
  -5.9839937e+00
  -5.8264211e+00
  -5.6314640e+00
  -5.4059340e+00
  -5.1521988e+00
  -4.8725940e+00
  -4.5694599e+00
  -4.2448798e+00
  -3.9009033e+00
  -3.5395655e+00
  -3.1629775e+00
  -2.7733801e+00
  -2.3728350e+00
  -1.9634167e+00
  -1.5472185e+00
  -1.1263577e+00
  -7.0298051e-01
  -2.7926739e-01
  -8.8817842e-15
   4.4360071e-12
   4.1630178e-01
   8.2173358e-01
   1.2178850e+00
   1.5920490e+00
   1.9430503e+00
   2.2698940e+00
   2.5715719e+00
   2.8470849e+00
   3.0954609e+00
   3.3157646e+00
   3.5071044e+00
   3.6686191e+00
   3.7994191e+00
   3.8988564e+00
   3.9663274e+00
   4.0012697e+00
   4.0031554e+00
   3.9714818e+00
   3.9057566e+00
   3.8054749e+00
   3.6700853e+00
   3.5023763e+00
   3.3063923e+00
   3.0844321e+00
   2.8387572e+00
   2.5717509e+00
   2.2855406e+00
   1.9822288e+00
   1.6639112e+00
   1.3326888e+00
   9.9087125e-01
   6.4061044e-01
   2.8407331e-01
   9.8010489e-13
  -2.9416469e-12
  -3.6078883e-01
  -7.1853861e-01
  -1.0744566e+00
  -1.4259246e+00
  -1.7701191e+00
  -2.1026341e+00
  -2.4130028e+00
  -2.6999557e+00
  -2.9623778e+00
  -3.1991543e+00
  -3.4091897e+00
  -3.5914220e+00
  -3.7448307e+00
  -3.8683286e+00
  -3.9610841e+00
  -4.0223228e+00
  -4.0513138e+00
  -4.0473669e+00
  -4.0098274e+00
  -3.9380670e+00
  -3.8314718e+00
  -3.6894236e+00
  -3.5112724e+00
  -3.2962954e+00
  -3.0466187e+00
  -2.7686897e+00
  -2.4647452e+00
  -2.1370892e+00
  -1.7880482e+00
  -1.4199374e+00
  -1.0348105e+00
  -6.3471305e-01
  -2.2169459e-01
  -4.6174176e-12
   3.3029135e-14
   4.2863892e-01
   8.6065417e-01
   1.2983464e+00
   1.7393412e+00
   2.1814169e+00
   2.6223102e+00
   3.0597101e+00
   3.4912497e+00
   3.9144955e+00
   4.3169694e+00
   4.6948332e+00
   5.0470581e+00
   5.3726262e+00
   5.6705140e+00
   5.9397121e+00
   6.1792391e+00
   6.3881492e+00
   6.5653866e+00
   6.7101607e+00
   6.8217636e+00
   6.8995255e+00
   6.9428115e+00
   6.9510152e+00
   6.9235483e+00
   6.8598253e+00
   6.7592402e+00
   6.6211312e+00
   6.4466260e+00
   6.2408842e+00
   6.0062967e+00
   5.7451125e+00
   5.4598332e+00
   5.1526082e+00
   4.8255481e+00
   4.4807458e+00
   4.1202890e+00
   3.7462704e+00
   3.3607947e+00
   2.9659852e+00
   2.5639895e+00
   2.1571372e+00
   1.7477795e+00
   1.3381731e+00
   9.3061819e-01
   5.2746557e-01
   1.3112685e-01
   4.8849813e-15
  -3.9093173e-12
  -3.7375029e-01
  -7.1439283e-01
  -1.0311852e+00
  -1.3232413e+00
  -1.5895363e+00
  -1.8290707e+00
  -2.0408841e+00
  -2.2240619e+00
  -2.3777400e+00
  -2.5011058e+00
  -2.5933984e+00
  -2.6538752e+00
  -2.6819358e+00
  -2.6770447e+00
  -2.6386969e+00
  -2.5664043e+00
  -2.4596751e+00
  -2.3179814e+00
  -2.1434636e+00
  -1.9408371e+00
  -1.7124434e+00
  -1.4604751e+00
  -1.1871283e+00
  -8.9480070e-01
  -5.8562640e-01
  -2.6173241e-01
  -2.9309888e-14
   3.6841641e-12
   3.4488002e-01
   6.9333368e-01
   1.0484297e+00
   1.4078985e+00
   1.7694435e+00
   2.1307099e+00
   2.4892746e+00
   2.8426327e+00
   3.1879868e+00
   3.5192009e+00
   3.8272112e+00
   4.1107643e+00
   4.3687281e+00
   4.5999690e+00
   4.8033715e+00
   4.9778514e+00
   5.1223643e+00
   5.2358288e+00
   5.3173539e+00
   5.3661350e+00
   5.3814083e+00
   5.3624470e+00
   5.3085549e+00
   5.2190565e+00
   5.0932822e+00
   4.9305473e+00
   4.7301209e+00
   4.4911781e+00
   4.2175037e+00
   3.9148906e+00
   3.5855447e+00
   3.2319946e+00
   2.8563476e+00
   2.4606456e+00
   2.0469200e+00
   1.6172035e+00
   1.1735383e+00
   7.1798253e-01
   2.5261572e-01
   5.0884852e-12
  -4.0079051e-14
  -4.7500894e-01
  -9.4846947e-01
  -1.4244940e+00
  -1.9007930e+00
  -2.3748517e+00
  -2.8438855e+00
  -3.3048588e+00
  -3.7423907e+00
  -4.1553321e+00
  -4.5427417e+00
  -4.9036372e+00
  -5.2370257e+00
  -5.5419262e+00
  -5.8173844e+00
  -6.0624813e+00
  -6.2763386e+00
  -6.4580830e+00
  -6.6068335e+00
  -6.7219534e+00
  -6.8028442e+00
  -6.8489404e+00
  -6.8597008e+00
  -6.8345947e+00
  -6.7730806e+00
  -6.6745746e+00
  -6.5404356e+00
  -6.3747472e+00
  -6.1799515e+00
  -5.9583239e+00
  -5.7123137e+00
  -5.4442065e+00
  -5.1561680e+00
  -4.8503411e+00
  -4.5288610e+00
  -4.1938660e+00
  -3.8475063e+00
  -3.4919512e+00
  -3.1293959e+00
  -2.7620679e+00
  -2.3922337e+00
  -2.0222081e+00
  -1.6546642e+00
  -1.2920418e+00
  -9.3686057e-01
  -6.0015981e-01
  -2.8591947e-01
  -2.8785863e-12
   5.9063865e-14
   2.6856898e-01
   5.0437280e-01
   7.1412775e-01
   8.9689255e-01
   1.0517132e+00
   1.1776871e+00
   1.2739650e+00
   1.3397513e+00
   1.3743019e+00
   1.3769202e+00
   1.3469501e+00
   1.2837784e+00
   1.1868960e+00
   1.0557850e+00
   8.8990029e-01
   6.8913409e-01
   4.6047892e-01
   2.0631087e-01
   3.4638958e-14
  -2.9829472e-12
  -2.9545992e-01
  -6.0400821e-01
  -9.2967957e-01
  -1.2704268e+00
  -1.6241480e+00
  -1.9887180e+00
  -2.3619819e+00
  -2.7417479e+00
  -3.1257820e+00
  -3.5118002e+00
  -3.8974610e+00
  -4.2803555e+00
  -4.6579340e+00
  -5.0271712e+00
  -5.3842242e+00
  -5.7170877e+00
  -6.0245356e+00
  -6.3055048e+00
  -6.5589097e+00
  -6.7836675e+00
  -6.9787152e+00
  -7.1430198e+00
  -7.2754808e+00
  -7.3752170e+00
  -7.4414158e+00
  -7.4733007e+00
  -7.4701270e+00
  -7.4311763e+00
  -7.3557460e+00
  -7.2431352e+00
  -7.0926228e+00
  -6.9034364e+00
  -6.6747043e+00
  -6.4091231e+00
  -6.1130615e+00
  -5.7890655e+00
  -5.4394754e+00
  -5.0663694e+00
  -4.6717867e+00
  -4.2577476e+00
  -3.8262655e+00
  -3.3793564e+00
  -2.9190449e+00
  -2.4473698e+00
  -1.9663878e+00
  -1.4783225e+00
  -9.8548326e-01
  -4.9000928e-01
  -5.1416649e-12
   3.0642155e-14
   4.8927314e-01
   9.6871970e-01
   1.4428585e+00
   1.8945037e+00
   2.3225101e+00
   2.7259792e+00
   3.1039729e+00
   3.4555440e+00
   3.7797593e+00
   4.0757142e+00
   4.3425423e+00
   4.5794217e+00
   4.7855776e+00
   4.9601297e+00
   5.1024824e+00
   5.2121080e+00
   5.2885198e+00
   5.3312647e+00
   5.3399115e+00
   5.3140332e+00
   5.2531786e+00
   5.1589209e+00
   5.0344589e+00
   4.8822391e+00
   4.7045639e+00
   4.5038791e+00
   4.2824669e+00
   4.0425222e+00
   3.7862194e+00
   3.5157283e+00
   3.2332253e+00
   2.9409037e+00
   2.6409822e+00
   2.3357132e+00
   2.0273913e+00
   1.7183628e+00
   1.4111390e+00
   1.1083485e+00
   8.1256907e-01
   5.2649357e-01
   2.6151948e-01
   1.9046961e-02
   4.7378768e-12
  -3.5860204e-14
  -2.1692962e-01
  -4.0487638e-01
  -5.6754368e-01
  -7.0388560e-01
  -8.1286202e-01
  -8.9348528e-01
  -9.4482181e-01
  -9.6599151e-01
  -9.5616522e-01
  -9.1456022e-01
  -8.4043330e-01
  -7.3307056e-01
  -5.9189080e-01
  -4.1630146e-01
  -2.0566941e-01
  -5.2633453e-12
   3.9079850e-14
   2.7313037e-01
   5.6801178e-01
   8.8687369e-01
   1.2274370e+00
   1.5875329e+00
   1.9651666e+00
   2.3583372e+00
   2.7650274e+00
   3.1831969e+00
   3.6107765e+00
   4.0456634e+00
   4.4857160e+00
   4.9287495e+00
   5.3725298e+00
   5.8143108e+00
   6.2516477e+00
   6.6821080e+00
   7.1031774e+00
   7.5043150e+00
   7.8794325e+00
   8.2275454e+00
   8.5476955e+00
   8.8388956e+00
   9.1001549e+00
   9.3303019e+00
   9.5284336e+00
   9.6937438e+00
   9.8254538e+00
   9.9228140e+00
   9.9851028e+00
   1.0011622e+01
   1.0001689e+01
   9.9546257e+00
   9.8697390e+00
   9.7462945e+00
   9.5834763e+00
   9.3810723e+00
   9.1457614e+00
   8.8802945e+00
   8.5870190e+00
   8.2680818e+00
   7.9255627e+00
   7.5615006e+00
   7.1779096e+00
   6.7767911e+00
   6.3601423e+00
   5.9299627e+00
   5.4885042e+00
   5.0378999e+00
   4.5801959e+00
   4.1174494e+00
   3.6517297e+00
   3.1851190e+00
   2.7197118e+00
   2.2576120e+00
   1.8100516e+00
   1.3840691e+00
   9.8093494e-01
   6.0139419e-01
   2.4621882e-01
   6.6266992e-12
  -2.2293278e-13
  -3.1189572e-01
  -5.9215006e-01
  -8.4576394e-01
  -1.0720342e+00
  -1.2702945e+00
  -1.4399346e+00
  -1.5804010e+00
  -1.6911894e+00
  -1.7718092e+00
  -1.8219392e+00
  -1.8412964e+00
  -1.8296234e+00
  -1.7866657e+00
  -1.7141580e+00
  -1.6149912e+00
  -1.4915994e+00
  -1.3462901e+00
  -1.1814904e+00
  -9.9943602e-01
  -8.0233156e-01
  -5.9237208e-01
  -3.7175842e-01
  -1.4270971e-01
  -5.0031090e-12
   4.6185278e-14
   2.3743756e-01
   4.7390408e-01
   7.1058081e-01
   9.4497054e-01
   1.1745126e+00
   1.3965279e+00
   1.6081873e+00
   1.8023712e+00
   1.9750266e+00
   2.1247936e+00
   2.2503845e+00
   2.3505493e+00
   2.4240848e+00
   2.4698389e+00
   2.4867125e+00
   2.4736585e+00
   2.4296829e+00
   2.3539266e+00
   2.2455737e+00
   2.1038426e+00
   1.9279744e+00
   1.7172183e+00
   1.4708094e+00
   1.1879377e+00
   8.6770220e-01
   5.1049270e-01
   1.2702777e-01
   1.5255852e-13
  -8.2087184e-12
  -4.1630092e-01
  -8.4538323e-01
  -1.2939790e+00
  -1.7603108e+00
  -2.2425080e+00
  -2.7386787e+00
  -3.2469066e+00
  -3.7652484e+00
  -4.2917316e+00
  -4.8243528e+00
  -5.3605091e+00
  -5.8978730e+00
  -6.4343142e+00
  -6.9676671e+00
  -7.4957302e+00
  -8.0162650e+00
  -8.5130803e+00
  -8.9836662e+00
  -9.4272325e+00
  -9.8429355e+00
  -1.0229891e+01
  -1.0587201e+01
  -1.0913975e+01
  -1.1209337e+01
  -1.1472437e+01
  -1.1702246e+01
  -1.1898010e+01
  -1.2059091e+01
  -1.2184873e+01
  -1.2274755e+01
  -1.2328144e+01
  -1.2344432e+01
  -1.2322976e+01
  -1.2263053e+01
  -1.2166860e+01
  -1.2037197e+01
  -1.1876457e+01
  -1.1687148e+01
  -1.1471473e+01
  -1.1231545e+01
  -1.0969420e+01
  -1.0687113e+01
  -1.0386618e+01
  -1.0069909e+01
  -9.7389573e+00
  -9.3957288e+00
  -9.0421926e+00
  -8.6803217e+00
  -8.3120951e+00
  -7.9394975e+00
  -7.5645181e+00
  -7.1891456e+00
  -6.8246356e+00
  -6.4757858e+00
  -6.1437227e+00
  -5.8294976e+00
  -5.5341314e+00
  -5.2585984e+00
  -5.0038156e+00
  -4.7706871e+00
  -4.5601429e+00
  -4.3728182e+00
  -4.2092762e+00
  -4.0700078e+00
  -3.9554310e+00
  -3.8658922e+00
  -3.8016687e+00
  -3.7629735e+00
  -3.7499635e+00
  -3.7627534e+00
  -3.8003514e+00
  -3.8603115e+00
  -3.9403233e+00
  -4.0382104e+00
  -4.1518655e+00
  -4.2792167e+00
  -4.4182027e+00
  -4.5667561e+00
  -4.7227883e+00
  -4.8841780e+00
  -5.0487589e+00
  -5.2143087e+00
  -5.3785352e+00
  -5.5390611e+00
  -5.6934041e+00
  -5.8389508e+00
  -5.9729210e+00
  -6.0923156e+00
  -6.1910835e+00
  -6.2672763e+00
  -6.3196348e+00
  -6.3469348e+00
  -6.3479904e+00
  -6.3217052e+00
  -6.2670582e+00
  -6.1830691e+00
  -6.0687960e+00
  -5.9233308e+00
  -5.7457923e+00
  -5.5353156e+00
  -5.2910382e+00
  -5.0120801e+00
  -4.6975157e+00
  -4.3463336e+00
  -3.9573780e+00
  -3.5292572e+00
  -3.0769634e+00
  -2.6025321e+00
  -2.1074919e+00
  -1.5933886e+00
  -1.0617942e+00
  -5.1430573e-01
  -4.9737992e-14
   1.1512569e-11
   5.7410614e-01
   1.1471755e+00
   1.7303043e+00
   2.3217544e+00
   2.9198335e+00
   3.5228475e+00
   4.1291093e+00
   4.7369529e+00
   5.3447554e+00
   5.9412130e+00
   6.5147299e+00
   7.0647134e+00
   7.5906262e+00
   8.0918346e+00
   8.5676540e+00
   9.0173809e+00
   9.4403129e+00
   9.8357638e+00
   1.0202626e+01
   1.0540262e+01
   1.0848218e+01
   1.1126077e+01
   1.1373449e+01
   1.1589980e+01
   1.1775339e+01
   1.1929210e+01
   1.2051275e+01
   1.2139440e+01
   1.2195213e+01
   1.2221026e+01
   1.2219143e+01
   1.2191778e+01
   1.2141074e+01
   1.2069086e+01
   1.1977810e+01
   1.1869199e+01
   1.1745182e+01
   1.1607675e+01
   1.1458587e+01
   1.1299832e+01
   1.1133336e+01
   1.0961039e+01
   1.0784909e+01
   1.0606944e+01
   1.0431947e+01
   1.0265195e+01
   1.0108194e+01
   9.9622679e+00
   9.8286419e+00
   9.7084436e+00
   9.6027059e+00
   9.5123695e+00
   9.4382909e+00
   9.3812934e+00
   9.3419819e+00
   9.3208766e+00
   9.3184160e+00
   9.3349599e+00
   9.3707952e+00
   9.4261430e+00
   9.5011710e+00
   9.5951536e+00
   9.7046666e+00
   9.8279955e+00
   9.9634331e+00
   1.0109130e+01
   1.0263391e+01
   1.0424504e+01
   1.0590720e+01
   1.0760248e+01
   1.0931242e+01
   1.1101797e+01
   1.1269933e+01
   1.1433586e+01
   1.1590588e+01
   1.1738645e+01
   1.1875311e+01
   1.1997935e+01
   1.2102209e+01
   1.2184167e+01
   1.2242805e+01
   1.2277145e+01
   1.2286200e+01
   1.2268986e+01
   1.2224532e+01
   1.2151878e+01
   1.2050075e+01
   1.1918227e+01
   1.1755557e+01
   1.1561205e+01
   1.1334280e+01
   1.1073838e+01
   1.0778838e+01
   1.0448089e+01
   1.0080165e+01
   9.6828231e+00
   9.2621127e+00
   8.8200262e+00
   8.3580514e+00
   7.8775148e+00
   7.3797472e+00
   6.8660826e+00
   6.3378563e+00
   5.7964002e+00
   5.2430381e+00
   4.6790787e+00
   4.1058060e+00
   3.5244663e+00
   2.9362496e+00
   2.3422629e+00
   1.7434891e+00
   1.1421858e+00
   5.5989281e-01
   1.4033219e-13
  -1.0194512e-11
  -5.4960886e-01
  -1.0558952e+00
  -1.5429710e+00
  -2.0108048e+00
  -2.4591065e+00
  -2.8875996e+00
  -3.2960430e+00
  -3.6842457e+00
  -4.0520788e+00
  -4.3994875e+00
  -4.7265024e+00
  -5.0332510e+00
  -5.3199727e+00
  -5.5870367e+00
  -5.8329055e+00
  -6.0526659e+00
  -6.2490711e+00
  -6.4247179e+00
  -6.5819886e+00
  -6.7231274e+00
  -6.8502936e+00
  -6.9655983e+00
  -7.0710797e+00
  -7.1688068e+00
  -7.2609097e+00
  -7.3495468e+00
  -7.4369268e+00
  -7.5253317e+00
  -7.6171467e+00
  -7.7148990e+00
  -7.8213133e+00
  -7.9376237e+00
  -8.0633391e+00
  -8.2001635e+00
  -8.3496514e+00
  -8.5131849e+00
  -8.6920012e+00
  -8.8872125e+00
  -9.0998226e+00
  -9.3307389e+00
  -9.5807842e+00
  -9.8507082e+00
  -1.0141200e+01
  -1.0452901e+01
  -1.0786430e+01
  -1.1142403e+01
  -1.1521458e+01
  -1.1924248e+01
  -1.2339271e+01
  -1.2761627e+01
  -1.3190247e+01
  -1.3623992e+01
  -1.4061586e+01
  -1.4501641e+01
  -1.4942671e+01
  -1.5383100e+01
  -1.5821264e+01
  -1.6255418e+01
  -1.6683729e+01
  -1.7104272e+01
  -1.7515026e+01
  -1.7913858e+01
  -1.8298512e+01
  -1.8666579e+01
  -1.9015464e+01
  -1.9332522e+01
  -1.9615454e+01
  -1.9864144e+01
  -2.0078305e+01
  -2.0257507e+01
  -2.0401226e+01
  -2.0508875e+01
  -2.0579826e+01
  -2.0613413e+01
  -2.0608939e+01
  -2.0565672e+01
  -2.0482835e+01
  -2.0359589e+01
  -2.0195006e+01
  -1.9988028e+01
  -1.9737406e+01
  -1.9441606e+01
  -1.9107765e+01
  -1.8741625e+01
  -1.8345282e+01
  -1.7920613e+01
  -1.7469407e+01
  -1.6993385e+01
  -1.6494213e+01
  -1.5973515e+01
  -1.5432873e+01
  -1.4873831e+01
  -1.4297887e+01
  -1.3706493e+01
  -1.3101042e+01
  -1.2482850e+01
  -1.1853130e+01
  -1.1212961e+01
  -1.0563223e+01
  -9.9215609e+00
  -9.2958355e+00
  -8.6862883e+00
  -8.0931615e+00
  -7.5167894e+00
  -6.9575423e+00
  -6.4157883e+00
  -5.8918663e+00
  -5.3860672e+00
  -4.8986179e+00
  -4.4296684e+00
  -3.9792795e+00
  -3.5474102e+00
  -3.1339031e+00
  -2.7384678e+00
  -2.3606590e+00
  -1.9998462e+00
  -1.6557305e+00
  -1.3380371e+00
  -1.0438472e+00
  -7.7031958e-01
  -5.1485555e-01
  -2.7501341e-01
  -4.8447605e-02
  -4.1762149e-12
   3.3750780e-14
   2.1348926e-01
   4.1862101e-01
   6.1987656e-01
   8.1636676e-01
   1.0103716e+00
   1.2042307e+00
   1.4003652e+00
   1.6013057e+00
   1.8097269e+00
   2.0284948e+00
   2.2607322e+00
   2.5096781e+00
   2.7693140e+00
   3.0415834e+00
   3.3283833e+00
   3.6313958e+00
   3.9521308e+00
   4.2919586e+00
   4.6521348e+00
   5.0338193e+00
   5.4380929e+00
   5.8659735e+00
   6.3184316e+00
   6.7964093e+00
   7.3008420e+00
   7.8326867e+00
   8.3929615e+00
   8.9827996e+00
   9.6035323e+00
   1.0248583e+01
   1.0902376e+01
   1.1564045e+01
   1.2232834e+01
   1.2907803e+01
   1.3587856e+01
   1.4271778e+01
   1.4958252e+01
   1.5645873e+01
   1.6333155e+01
   1.7018544e+01
   1.7700415e+01
   1.8377081e+01
   1.9046789e+01
   1.9707727e+01
   2.0358019e+01
   2.0995728e+01
   2.1620508e+01
   2.2211792e+01
   2.2765467e+01
   2.3281863e+01
   2.3761065e+01
   2.4202924e+01
   2.4607133e+01
   2.4973270e+01
   2.5300828e+01
   2.5589235e+01
   2.5837862e+01
   2.6046026e+01
   2.6212985e+01
   2.6337929e+01
   2.6419958e+01
   2.6458056e+01
   2.6451039e+01
   2.6397486e+01
   2.6297324e+01
   2.6154123e+01
   2.5970415e+01
   2.5748383e+01
   2.5489983e+01
   2.5197000e+01
   2.4871079e+01
   2.4513745e+01
   2.4126417e+01
   2.3710412e+01
   2.3266938e+01
   2.2797083e+01
   2.2301800e+01
   2.1781870e+01
   2.1237858e+01
   2.0670032e+01
   2.0080351e+01
   1.9491129e+01
   1.8903333e+01
   1.8317440e+01
   1.7733964e+01
   1.7153413e+01
   1.6576247e+01
   1.6002855e+01
   1.5433536e+01
   1.4868480e+01
   1.4307756e+01
   1.3751293e+01
   1.3198858e+01
   1.2650033e+01
   1.2104177e+01
   1.1560379e+01
   1.1017388e+01
   1.0474844e+01
   9.9487071e+00
   9.4365340e+00
   8.9358152e+00
   8.4442522e+00
   7.9596699e+00
   7.4799518e+00
   7.0029917e+00
   6.5266530e+00
   6.0487309e+00
   5.5669137e+00
   5.0787368e+00
   4.5815249e+00
   4.0723136e+00
   3.5477359e+00
   3.0047121e+00
   2.4594964e+00
   1.9095348e+00
   1.3522787e+00
   7.8550489e-01
   2.0722149e-01
   1.0130563e-11
  -2.3092639e-14
  -5.9513205e-01
  -1.2046423e+00
  -1.8483680e+00
  -2.5120128e+00
  -3.1971608e+00
  -3.9053599e+00
  -4.6383517e+00
  -5.3981810e+00
  -6.1838792e+00
  -6.9732956e+00
  -7.7668933e+00
  -8.5651838e+00
  -9.3684339e+00
  -1.0176740e+01
  -1.0990087e+01
  -1.1808395e+01
  -1.2631564e+01
  -1.3459518e+01
  -1.4292265e+01
  -1.5129966e+01
  -1.5973057e+01
  -1.6808042e+01
  -1.7617464e+01
  -1.8402509e+01
  -1.9164124e+01
  -1.9902857e+01
  -2.0618986e+01
  -2.1312600e+01
  -2.1983661e+01
  -2.2629156e+01
  -2.3247031e+01
  -2.3837333e+01
  -2.4399943e+01
  -2.4934612e+01
  -2.5429774e+01
  -2.5883549e+01
  -2.6298023e+01
  -2.6674742e+01
  -2.7014784e+01
  -2.7318849e+01
  -2.7587287e+01
  -2.7820102e+01
  -2.8016917e+01
  -2.8176557e+01
  -2.8297310e+01
  -2.8377208e+01
  -2.8413994e+01
  -2.8410419e+01
  -2.8368233e+01
  -2.8288353e+01
  -2.8171023e+01
  -2.8015860e+01
  -2.7821844e+01
  -2.7587214e+01
  -2.7309291e+01
  -2.6984124e+01
  -2.6624026e+01
  -2.6232014e+01
  -2.5807546e+01
  -2.5349689e+01
  -2.4857196e+01
  -2.4328454e+01
  -2.3761408e+01
  -2.3153451e+01
  -2.2501245e+01
  -2.1800427e+01
  -2.1045117e+01
  -2.0240721e+01
  -1.9415944e+01
  -1.8568819e+01
  -1.7696921e+01
  -1.6798141e+01
  -1.5870446e+01
  -1.4911668e+01
  -1.3919313e+01
  -1.2890315e+01
  -1.1820682e+01
  -1.0704904e+01
  -9.5872732e+00
  -8.4743384e+00
  -7.3642081e+00
  -6.2565966e+00
  -5.1495832e+00
  -4.0416916e+00
  -2.9316841e+00
  -1.8183758e+00
  -7.0046920e-01
  -1.5209167e-11
   2.4513724e-13
   1.1191293e+00
   2.1136662e+00
   3.0769889e+00
   4.0154155e+00
   4.9315852e+00
   5.8274414e+00
   6.7045487e+00
   7.5642580e+00
   8.4078216e+00
   9.2364836e+00
   1.0051563e+01
   1.0854542e+01
   1.1647176e+01
   1.2431648e+01
   1.3198241e+01
   1.3928562e+01
   1.4627315e+01
   1.5298716e+01
   1.5946233e+01
   1.6572840e+01
   1.7181185e+01
   1.7773705e+01
   1.8352708e+01
   1.8920444e+01
   1.9479164e+01
   2.0031198e+01
   2.0579037e+01
   2.1123813e+01
   2.1646903e+01
   2.2151758e+01
   2.2641519e+01
   2.3118621e+01
   2.3584983e+01
   2.4042132e+01
   2.4491281e+01
   2.4933387e+01
   2.5369186e+01
   2.5799222e+01
   2.6223866e+01
   2.6643342e+01
   2.7057746e+01
   2.7467080e+01
   2.7854314e+01
   2.8219384e+01
   2.8562975e+01
   2.8885223e+01
   2.9185832e+01
   2.9464166e+01
   2.9719298e+01
   2.9950040e+01
   3.0154945e+01
   3.0332304e+01
   3.0480116e+01
   3.0596042e+01
   3.0677325e+01
   3.0720667e+01
   3.0722688e+01
   3.0683590e+01
   3.0603781e+01
   3.0483321e+01
   3.0322018e+01
   3.0119478e+01
   2.9875136e+01
   2.9588266e+01
   2.9257969e+01
   2.8883159e+01
   2.8462514e+01
   2.7994420e+01
   2.7476866e+01
   2.6907294e+01
   2.6282350e+01
   2.5618950e+01
   2.4925861e+01
   2.4203911e+01
   2.3453756e+01
   2.2676035e+01
   2.1871341e+01
   2.1040190e+01
   2.0182992e+01
   1.9300013e+01
   1.8391328e+01
   1.7456761e+01
   1.6495791e+01
   1.5507423e+01
   1.4489976e+01
   1.3462318e+01
   1.2447565e+01
   1.1444255e+01
   1.0450908e+01
   9.4664628e+00
   8.4900952e+00
   7.5210924e+00
   6.5587692e+00
   5.6024012e+00
   4.6511670e+00
   3.7040888e+00
   2.7599653e+00
   1.8172852e+00
   8.7410733e-01
   3.5527137e-15
  -1.4360069e-11
  -9.3288247e-01
  -1.8201266e+00
  -2.7054971e+00
  -3.5913184e+00
  -4.4663068e+00
  -5.3099047e+00
  -6.1269865e+00
  -6.9220327e+00
  -7.6987829e+00
  -8.4605021e+00
  -9.2101610e+00
  -9.9505608e+00
  -1.0684431e+01
  -1.1414352e+01
  -1.2143115e+01
  -1.2873713e+01
  -1.3609464e+01
  -1.4349002e+01
  -1.5070339e+01
  -1.5777187e+01
  -1.6473007e+01
  -1.7160537e+01
  -1.7841994e+01
  -1.8519212e+01
  -1.9193734e+01
  -1.9866883e+01
  -2.0539811e+01
  -2.1213548e+01
  -2.1889048e+01
  -2.2567246e+01
  -2.3249132e+01
  -2.3935868e+01
  -2.4605518e+01
  -2.5252367e+01
  -2.5877825e+01
  -2.6482729e+01
  -2.7067362e+01
  -2.7631594e+01
  -2.8174972e+01
  -2.8696770e+01
  -2.9196024e+01
  -2.9671545e+01
  -3.0121923e+01
  -3.0545517e+01
  -3.0940428e+01
  -3.1304449e+01
  -3.1628615e+01
  -3.1906168e+01
  -3.2138558e+01
  -3.2326788e+01
  -3.2471401e+01
  -3.2572609e+01
  -3.2630370e+01
  -3.2644432e+01
  -3.2614351e+01
  -3.2539495e+01
  -3.2419026e+01
  -3.2251865e+01
  -3.2036632e+01
  -3.1771545e+01
  -3.1454254e+01
  -3.1089205e+01
  -3.0685930e+01
  -3.0246460e+01
  -2.9772355e+01
  -2.9264976e+01
  -2.8725513e+01
  -2.8155002e+01
  -2.7554319e+01
  -2.6924170e+01
  -2.6265070e+01
  -2.5577303e+01
  -2.4860865e+01
  -2.4115375e+01
  -2.3339935e+01
  -2.2535183e+01
  -2.1732845e+01
  -2.0932805e+01
  -2.0134368e+01
  -1.9337074e+01
  -1.8540581e+01
  -1.7744569e+01
  -1.6948676e+01
  -1.6152453e+01
  -1.5355314e+01
  -1.4556496e+01
  -1.3755003e+01
  -1.2949538e+01
  -1.2138413e+01
  -1.1319410e+01
  -1.0489574e+01
  -9.6717706e+00
  -8.8706229e+00
  -8.0826404e+00
  -7.3046774e+00
  -6.5339172e+00
  -5.7677311e+00
  -5.0035789e+00
  -4.2389306e+00
  -3.4711972e+00
  -2.6976606e+00
  -1.9153930e+00
  -1.1211536e+00
  -3.1124350e-01
  -1.2413182e-11
   1.8118840e-13
   8.3208501e-01
   1.6701986e+00
   2.5462283e+00
   3.4218277e+00
   4.2983936e+00
   5.1776327e+00
   6.0610491e+00
   6.9499860e+00
   7.8456649e+00
   8.7492191e+00
   9.6617253e+00
   1.0584237e+01
   1.1517823e+01
   1.2463616e+01
   1.3422880e+01
   1.4397105e+01
   1.5388161e+01
   1.6393929e+01
   1.7379591e+01
   1.8346134e+01
   1.9294655e+01
   2.0225678e+01
   2.1139304e+01
   2.2035302e+01
   2.2913185e+01
   2.3772245e+01
   2.4611589e+01
   2.5430157e+01
   2.6226738e+01
   2.6999973e+01
   2.7748364e+01
   2.8470271e+01
   2.9140375e+01
   2.9757847e+01
   3.0325014e+01
   3.0843434e+01
   3.1314066e+01
   3.1737445e+01
   3.2113784e+01
   3.2443035e+01
   3.2724933e+01
   3.2959008e+01
   3.3144592e+01
   3.3280802e+01
   3.3366514e+01
   3.3400309e+01
   3.3380385e+01
   3.3304424e+01
   3.3169364e+01
   3.2979652e+01
   3.2738777e+01
   3.2449243e+01
   3.2113001e+01
   3.1731670e+01
   3.1306595e+01
   3.0838872e+01
   3.0329368e+01
   2.9778707e+01
   2.9187256e+01
   2.8555082e+01
   2.7881893e+01
   2.7166933e+01
   2.6408834e+01
   2.5634914e+01
   2.4847760e+01
   2.4047456e+01
   2.3234115e+01
   2.2407855e+01
   2.1568740e+01
   2.0716736e+01
   1.9851679e+01
   1.8973241e+01
   1.8080896e+01
   1.7173871e+01
   1.6251091e+01
   1.5311094e+01
   1.4351920e+01
   1.3370930e+01
   1.2364527e+01
   1.1348192e+01
   1.0339974e+01
   9.3419085e+00
   8.3511130e+00
   7.3650624e+00
   6.3815170e+00
   5.3984043e+00
   4.4137370e+00
   3.4255471e+00
   2.4318302e+00
   1.4304897e+00
   4.1927420e-01
   1.0526691e-11
  -1.0746959e-11
  -1.0238781e+00
  -2.0480841e+00
  -3.1708681e+00
  -4.2737904e+00
  -5.3630565e+00
  -6.4467238e+00
  -7.5319257e+00
  -8.6081740e+00
  -9.6705292e+00
  -1.0719809e+01
  -1.1756881e+01
  -1.2780298e+01
  -1.3781160e+01
  -1.4765479e+01
  -1.5738257e+01
  -1.6703701e+01
  -1.7665662e+01
  -1.8623428e+01
  -1.9560445e+01
  -2.0478862e+01
  -2.1380785e+01
  -2.2267996e+01
  -2.3142037e+01
  -2.4004279e+01
  -2.4850999e+01
  -2.5678656e+01
  -2.6486865e+01
  -2.7261801e+01
  -2.8004327e+01
  -2.8715092e+01
  -2.9394300e+01
  -3.0041779e+01
  -3.0657027e+01
  -3.1237727e+01
  -3.1780178e+01
  -3.2284172e+01
  -3.2749096e+01
  -3.3173933e+01
  -3.3557263e+01
  -3.3897237e+01
  -3.4189930e+01
  -3.4426242e+01
  -3.4608472e+01
  -3.4738368e+01
  -3.4817052e+01
  -3.4845194e+01
  -3.4823120e+01
  -3.4750871e+01
  -3.4628238e+01
  -3.4454777e+01
  -3.4229797e+01
  -3.3952334e+01
  -3.3621100e+01
  -3.3234396e+01
  -3.2789977e+01
  -3.2284829e+01
  -3.1723709e+01
  -3.1120544e+01
  -3.0477328e+01
  -2.9795570e+01
  -2.9077544e+01
  -2.8325697e+01
  -2.7541041e+01
  -2.6724419e+01
  -2.5876503e+01
  -2.4997767e+01
  -2.4088445e+01
  -2.3148468e+01
  -2.2177375e+01
  -2.1174175e+01
  -2.0152251e+01
  -1.9137541e+01
  -1.8129219e+01
  -1.7126222e+01
  -1.6127848e+01
  -1.5133598e+01
  -1.4143066e+01
  -1.3155868e+01
  -1.2171580e+01
  -1.1189701e+01
  -1.0209604e+01
  -9.2304918e+00
  -8.2513447e+00
  -7.2708484e+00
  -6.2873001e+00
  -5.2984692e+00
  -4.3013812e+00
  -3.3098156e+00
  -2.3433729e+00
  -1.3983704e+00
  -4.7126757e-01
  -1.3773871e-11
   6.3948846e-14
   9.0755486e-01
   1.8060261e+00
   2.7312102e+00
   3.6424902e+00
   4.5419032e+00
   5.4318749e+00
   6.3148810e+00
   7.1874947e+00
   8.0515049e+00
   8.9102473e+00
   9.7670124e+00
   1.0625154e+01
   1.1488220e+01
   1.2358859e+01
   1.3210219e+01
   1.4046214e+01
   1.4870688e+01
   1.5686699e+01
   1.6496739e+01
   1.7302884e+01
   1.8106893e+01
   1.8910284e+01
   1.9714385e+01
   2.0520380e+01
   2.1329352e+01
   2.2142319e+01
   2.2960289e+01
   2.3784317e+01
   2.4615601e+01
   2.5455625e+01
   2.6285092e+01
   2.7092104e+01
   2.7875315e+01
   2.8635690e+01
   2.9373644e+01
   3.0089134e+01
   3.0781758e+01
   3.1450817e+01
   3.2095355e+01
   3.2714176e+01
   3.3305860e+01
   3.3868750e+01
   3.4400942e+01
   3.4900248e+01
   3.5356316e+01
   3.5759482e+01
   3.6111598e+01
   3.6414010e+01
   3.6667497e+01
   3.6872431e+01
   3.7028876e+01
   3.7136656e+01
   3.7195379e+01
   3.7204463e+01
   3.7163129e+01
   3.7070389e+01
   3.6925012e+01
   3.6725472e+01
   3.6469863e+01
   3.6155764e+01
   3.5780028e+01
   3.5349555e+01
   3.4872667e+01
   3.4351289e+01
   3.3786911e+01
   3.3180792e+01
   3.2533985e+01
   3.1847344e+01
   3.1121517e+01
   3.0356932e+01
   2.9553754e+01
   2.8711837e+01
   2.7830638e+01
   2.6909088e+01
   2.5945399e+01
   2.4956815e+01
   2.3966554e+01
   2.2974043e+01
   2.1978489e+01
   2.0979376e+01
   1.9976326e+01
   1.8968995e+01
   1.7957010e+01
   1.6939913e+01
   1.5917117e+01
   1.4887858e+01
   1.3851142e+01
   1.2805679e+01
   1.1749791e+01
   1.0681286e+01
   9.5972699e+00
   8.4958448e+00
   7.4137782e+00
   6.3477629e+00
   5.2943040e+00
   4.2503454e+00
   3.2130960e+00
   2.1798984e+00
   1.1481293e+00
   1.1511044e-01
   8.0895290e-12
  -7.8514972e-12
  -1.0366071e+00
  -2.0692845e+00
  -3.1752798e+00
  -4.2805671e+00
  -5.3874001e+00
  -6.4979526e+00
  -7.6147399e+00
  -8.7407370e+00
  -9.8795644e+00
  -1.1003214e+01
  -1.2099864e+01
  -1.3173746e+01
  -1.4228577e+01
  -1.5267341e+01
  -1.6292486e+01
  -1.7306056e+01
  -1.8309784e+01
  -1.9305158e+01
  -2.0293480e+01
  -2.1275906e+01
  -2.2253492e+01
  -2.3227239e+01
  -2.4198148e+01
  -2.5167296e+01
  -2.6135950e+01
  -2.7103103e+01
  -2.8034090e+01
  -2.8930513e+01
  -2.9793939e+01
  -3.0625222e+01
  -3.1424670e+01
  -3.2192157e+01
  -3.2927199e+01
  -3.3628991e+01
  -3.4296438e+01
  -3.4928156e+01
  -3.5522466e+01
  -3.6077368e+01
  -3.6590488e+01
  -3.7048043e+01
  -3.7443717e+01
  -3.7780364e+01
  -3.8059988e+01
  -3.8283825e+01
  -3.8452555e+01
  -3.8566436e+01
  -3.8625371e+01
  -3.8628951e+01
  -3.8576468e+01
  -3.8466897e+01
  -3.8298859e+01
  -3.8070556e+01
  -3.7779653e+01
  -3.7423095e+01
  -3.6996811e+01
  -3.6507134e+01
  -3.5964862e+01
  -3.5371809e+01
  -3.4729194e+01
  -3.4037916e+01
  -3.3298570e+01
  -3.2511444e+01
  -3.1676485e+01
  -3.0793249e+01
  -2.9862926e+01
  -2.8885157e+01
  -2.7858635e+01
  -2.6781304e+01
  -2.5670150e+01
  -2.4551026e+01
  -2.3422863e+01
  -2.2284378e+01
  -2.1134619e+01
  -1.9972784e+01
  -1.8798093e+01
  -1.7609690e+01
  -1.6406575e+01
  -1.5187521e+01
  -1.3950991e+01
  -1.2695029e+01
  -1.1417107e+01
  -1.0113908e+01
  -8.7809741e+00
  -7.4301927e+00
  -6.0956065e+00
  -4.7734128e+00
  -3.4598364e+00
  -2.1515839e+00
  -8.4562132e-01
  -4.1922021e-13
   3.4393821e-11
   1.3036015e+00
   2.6015692e+00
   3.9610053e+00
   5.3155604e+00
   6.6719241e+00
   8.0375103e+00
   9.3878607e+00
   1.0723892e+01
   1.2013481e+01
   1.3264344e+01
   1.4485212e+01
   1.5682664e+01
   1.6862001e+01
   1.8027826e+01
   1.9184428e+01
   2.0336119e+01
   2.1450066e+01
   2.2530001e+01
   2.3580216e+01
   2.4604081e+01
   2.5604280e+01
   2.6582983e+01
   2.7541981e+01
   2.8482781e+01
   2.9406693e+01
   3.0314921e+01
   3.1208684e+01
   3.2083442e+01
   3.2917902e+01
   3.3706529e+01
   3.4446675e+01
   3.5140337e+01
   3.5789379e+01
   3.6394799e+01
   3.6956913e+01
   3.7475485e+01
   3.7949782e+01
   3.8378603e+01
   3.8760253e+01
   3.9092491e+01
   3.9370261e+01
   3.9584499e+01
   3.9738142e+01
   3.9833319e+01
   3.9871351e+01
   3.9852972e+01
   3.9778457e+01
   3.9647695e+01
   3.9460212e+01
   3.9215171e+01
   3.8911336e+01
   3.8547000e+01
   3.8119858e+01
   3.7626806e+01
   3.7063597e+01
   3.6439691e+01
   3.5770401e+01
   3.5057391e+01
   3.4301682e+01
   3.3504073e+01
   3.2665138e+01
   3.1785205e+01
   3.0864319e+01
   2.9902187e+01
   2.8898099e+01
   2.7850803e+01
   2.6758317e+01
   2.5617630e+01
   2.4458772e+01
   2.3300005e+01
   2.2139605e+01
   2.0975945e+01
   1.9807800e+01
   1.8634133e+01
   1.7453962e+01
   1.6266251e+01
   1.5069831e+01
   1.3863317e+01
   1.2645008e+01
   1.1412773e+01
   1.0163883e+01
   8.8947620e+00
   7.6005943e+00
   6.3133467e+00
   5.0479571e+00
   3.7998917e+00
   2.5650633e+00
   1.3399396e+00
   1.2131071e-01
   2.5920599e-11
  -8.7645446e-12
  -1.2146115e+00
  -2.4236987e+00
  -3.7416947e+00
  -5.0476544e+00
  -6.3431280e+00
  -7.6306895e+00
  -8.9019712e+00
  -1.0147199e+01
  -1.1369001e+01
  -1.2573349e+01
  -1.3765332e+01
  -1.4949530e+01
  -1.6130342e+01
  -1.7292721e+01
  -1.8424404e+01
  -1.9529769e+01
  -2.0612606e+01
  -2.1675953e+01
  -2.2722291e+01
  -2.3753694e+01
  -2.4771927e+01
  -2.5778534e+01
  -2.6774912e+01
  -2.7762397e+01
  -2.8742357e+01
  -2.9716347e+01
  -3.0676954e+01
  -3.1596152e+01
  -3.2475720e+01
  -3.3312167e+01
  -3.4107761e+01
  -3.4863940e+01
  -3.5581420e+01
  -3.6260358e+01
  -3.6900449e+01
  -3.7500983e+01
  -3.8060869e+01
  -3.8578633e+01
  -3.9052390e+01
  -3.9479771e+01
  -3.9843743e+01
  -4.0146697e+01
  -4.0391120e+01
  -4.0578638e+01
  -4.0710249e+01
  -4.0786487e+01
  -4.0807508e+01
  -4.0773145e+01
  -4.0682922e+01
  -4.0536053e+01
  -4.0331408e+01
  -4.0067450e+01
  -3.9742129e+01
  -3.9352710e+01
  -3.8895485e+01
  -3.8378371e+01
  -3.7813496e+01
  -3.7202933e+01
  -3.6548148e+01
  -3.5850338e+01
  -3.5110455e+01
  -3.4329206e+01
  -3.3507040e+01
  -3.2644114e+01
  -3.1740243e+01
  -3.0794811e+01
  -2.9806650e+01
  -2.8773841e+01
  -2.7701279e+01
  -2.6627029e+01
  -2.5550406e+01
  -2.4470104e+01
  -2.3385207e+01
  -2.2295002e+01
  -2.1198849e+01
  -2.0096084e+01
  -1.8985951e+01
  -1.7867542e+01
  -1.6739729e+01
  -1.5601093e+01
  -1.4449821e+01
  -1.3283585e+01
  -1.2099333e+01
  -1.0892999e+01
  -9.6821003e+00
  -8.4908395e+00
  -7.3152274e+00
  -6.1514134e+00
  -4.9960385e+00
  -3.8460332e+00
  -2.6984693e+00
  -1.5504430e+00
  -3.9897125e-01
  -3.1207037e-11
   3.1221248e-11
   1.1572362e+00
   2.3119025e+00
   3.5727163e+00
   4.8380288e+00
   6.1111418e+00
   7.3950084e+00
   8.6934123e+00
   9.9819961e+00
   1.1244427e+01
   1.2476046e+01
   1.3681121e+01
   1.4863357e+01
   1.6025818e+01
   1.7171075e+01
   1.8301313e+01
   1.9418416e+01
   2.0524027e+01
   2.1619602e+01
   2.2706461e+01
   2.3785830e+01
   2.4858901e+01
   2.5926904e+01
   2.6991201e+01
   2.8053448e+01
   2.9081023e+01
   3.0070781e+01
   3.1024506e+01
   3.1943340e+01
   3.2827847e+01
   3.3678133e+01
   3.4493922e+01
   3.5274608e+01
   3.6018585e+01
   3.6722909e+01
   3.7386645e+01
   3.8008506e+01
   3.8586841e+01
   3.9119590e+01
   3.9590187e+01
   3.9996823e+01
   4.0342418e+01
   4.0629009e+01
   4.0857916e+01
   4.1029940e+01
   4.1145475e+01
   4.1204581e+01
   4.1207020e+01
   4.1152268e+01
   4.1039502e+01
   4.0867574e+01
   4.0634941e+01
   4.0339571e+01
   3.9978773e+01
   3.9548932e+01
   3.9053649e+01
   3.8506404e+01
   3.7910216e+01
   3.7266770e+01
   3.6577431e+01
   3.5843295e+01
   3.5065203e+01
   3.4243728e+01
   3.3379153e+01
   3.2471422e+01
   3.1520069e+01
   3.0524107e+01
   2.9481850e+01
   2.8394087e+01
   2.7303373e+01
   2.6209249e+01
   2.5110469e+01
   2.4006208e+01
   2.2895866e+01
   2.1778935e+01
   2.0654901e+01
   1.9523181e+01
   1.8383067e+01
   1.7233665e+01
   1.6073837e+01
   1.4902125e+01
   1.3716646e+01
   1.2514952e+01
   1.1293816e+01
   1.0048885e+01
   8.8076524e+00
   7.5849906e+00
   6.3770654e+00
   5.1803128e+00
   3.9915701e+00
   2.8079032e+00
   1.6264767e+00
   4.4590708e-01
   8.8817842e-14
  -3.3669068e-11
  -1.1789198e+00
  -2.3538365e+00
  -3.6154262e+00
  -4.8752636e+00
  -6.1353323e+00
  -7.3977086e+00
  -8.6649733e+00
  -9.9403556e+00
  -1.1219003e+01
  -1.2470707e+01
  -1.3698878e+01
  -1.4902339e+01
  -1.6076523e+01
  -1.7225471e+01
  -1.8352668e+01
  -1.9460992e+01
  -2.0552851e+01
  -2.1630290e+01
  -2.2695065e+01
  -2.3748712e+01
  -2.4792594e+01
  -2.5827961e+01
  -2.6855999e+01
  -2.7877910e+01
  -2.8895006e+01
  -2.9907326e+01
  -3.0880921e+01
  -3.1817393e+01
  -3.2718341e+01
  -3.3584676e+01
  -3.4416776e+01
  -3.5214582e+01
  -3.5977669e+01
  -3.6704788e+01
  -3.7392812e+01
  -3.8041015e+01
  -3.8648311e+01
  -3.9213255e+01
  -3.9734013e+01
  -4.0208314e+01
  -4.0620152e+01
  -4.0969392e+01
  -4.1258644e+01
  -4.1489675e+01
  -4.1663601e+01
  -4.1781060e+01
  -4.1842312e+01
  -4.1847301e+01
  -4.1795685e+01
  -4.1686842e+01
  -4.1519861e+01
  -4.1293500e+01
  -4.1006121e+01
  -4.0655590e+01
  -4.0239099e+01
  -3.9752897e+01
  -3.9201054e+01
  -3.8599298e+01
  -3.7949849e+01
  -3.7254228e+01
  -3.6513689e+01
  -3.5729247e+01
  -3.4901682e+01
  -3.4031525e+01
  -3.3119031e+01
  -3.2164133e+01
  -3.1166370e+01
  -3.0124777e+01
  -2.9037718e+01
  -2.7902621e+01
  -2.6763708e+01
  -2.5623558e+01
  -2.4480767e+01
  -2.3334338e+01
  -2.2183556e+01
  -2.1027833e+01
  -1.9866607e+01
  -1.8699270e+01
  -1.7525106e+01
  -1.6343239e+01
  -1.5152568e+01
  -1.3951694e+01
  -1.2738831e+01
  -1.1511670e+01
  -1.0267189e+01
  -9.0013468e+00
  -7.7318525e+00
  -6.4836397e+00
  -5.2528265e+00
  -4.0356546e+00
  -2.8288293e+00
  -1.6293338e+00
  -4.3429010e-01
  -2.6290081e-13
   3.4425796e-11
   1.1914714e+00
   2.3773696e+00
   3.6348064e+00
   4.8853014e+00
   6.1306539e+00
   7.3730084e+00
   8.6148206e+00
   9.8589403e+00
   1.1104549e+01
   1.2343090e+01
   1.3572040e+01
   1.4786982e+01
   1.5967906e+01
   1.7119921e+01
   1.8247652e+01
   1.9354771e+01
   2.0444256e+01
   2.1518571e+01
   2.2579786e+01
   2.3629672e+01
   2.4669765e+01
   2.5701427e+01
   2.6725901e+01
   2.7744367e+01
   2.8758020e+01
   2.9768163e+01
   3.0776366e+01
   3.1754450e+01
   3.2695426e+01
   3.3600891e+01
   3.4471870e+01
   3.5308808e+01
   3.6111687e+01
   3.6877968e+01
   3.7607124e+01
   3.8298642e+01
   3.8951646e+01
   3.9564913e+01
   4.0136866e+01
   4.0665552e+01
   4.1148577e+01
   4.1568632e+01
   4.1926108e+01
   4.2223559e+01
   4.2462685e+01
   4.2644531e+01
   4.2769664e+01
   4.2838274e+01
   4.2850231e+01
   4.2805113e+01
   4.2702216e+01
   4.2540536e+01
   4.2318728e+01
   4.2035039e+01
   4.1687194e+01
   4.1272215e+01
   4.0786135e+01
   4.0236808e+01
   3.9636380e+01
   3.8986854e+01
   3.8289647e+01
   3.7545899e+01
   3.6756501e+01
   3.5922089e+01
   3.5043031e+01
   3.4119391e+01
   3.3150872e+01
   3.2136735e+01
   3.1075662e+01
   2.9965557e+01
   2.8807378e+01
   2.7646570e+01
   2.6482433e+01
   2.5313475e+01
   2.4138671e+01
   2.2957256e+01
   2.1768572e+01
   2.0571964e+01
   1.9366710e+01
   1.8151956e+01
   1.6926652e+01
   1.5689483e+01
   1.4438787e+01
   1.3172433e+01
   1.1887660e+01
   1.0580829e+01
   9.2470240e+00
   7.9301739e+00
   6.6315474e+00
   5.3470473e+00
   4.0730919e+00
   2.8064738e+00
   1.5441874e+00
   2.8329767e-01
   6.8759221e-11
  -5.2580162e-13
  -1.2613392e+00
  -2.5174998e+00
  -3.8621680e+00
  -5.2003849e+00
  -6.5338855e+00
  -7.8647394e+00
  -9.1953770e+00
  -1.0528684e+01
  -1.1866831e+01
  -1.3194406e+01
  -1.4507014e+01
  -1.5795065e+01
  -1.7045854e+01
  -1.8264735e+01
  -1.9456334e+01
  -2.0624333e+01
  -2.1771723e+01
  -2.2900975e+01
  -2.4014167e+01
  -2.5113075e+01
  -2.6199239e+01
  -2.7274029e+01
  -2.8338706e+01
  -2.9394488e+01
  -3.0442638e+01
  -3.1484598e+01
  -3.2509970e+01
  -3.3492444e+01
  -3.4433940e+01
  -3.5336096e+01
  -3.6199824e+01
  -3.7025466e+01
  -3.7811374e+01
  -3.8556357e+01
  -3.9260173e+01
  -3.9922165e+01
  -4.0541281e+01
  -4.1116079e+01
  -4.1644697e+01
  -4.2124803e+01
  -4.2542327e+01
  -4.2893891e+01
  -4.3182413e+01
  -4.3409925e+01
  -4.3577706e+01
  -4.3686485e+01
  -4.3736563e+01
  -4.3727875e+01
  -4.3660032e+01
  -4.3532322e+01
  -4.3343691e+01
  -4.3092703e+01
  -4.2777452e+01
  -4.2395437e+01
  -4.1943343e+01
  -4.1416697e+01
  -4.0828775e+01
  -4.0189007e+01
  -3.9499196e+01
  -3.8760632e+01
  -3.7974319e+01
  -3.7140990e+01
  -3.6261101e+01
  -3.5334799e+01
  -3.4361879e+01
  -3.3341710e+01
  -3.2273122e+01
  -3.1154228e+01
  -2.9982156e+01
  -2.8781549e+01
  -2.7577248e+01
  -2.6367920e+01
  -2.5152115e+01
  -2.3928785e+01
  -2.2697079e+01
  -2.1456207e+01
  -2.0205343e+01
  -1.8943550e+01
  -1.7669708e+01
  -1.6382438e+01
  -1.5080014e+01
  -1.3760238e+01
  -1.2420278e+01
  -1.1056409e+01
  -9.6636185e+00
  -8.2768663e+00
  -6.9093414e+00
  -5.5567708e+00
  -4.2152802e+00
  -2.8814543e+00
  -1.5521335e+00
  -2.2426076e-01
  -2.8894220e-11
   2.8762770e-11
   1.3286201e+00
   2.6518628e+00
   4.0788119e+00
   5.4969269e+00
   6.9076899e+00
   8.3131695e+00
   9.7158312e+00
   1.1118627e+01
   1.2506649e+01
   1.3869428e+01
   1.5213357e+01
   1.6544147e+01
   1.7853795e+01
   1.9125318e+01
   2.0363742e+01
   2.1573525e+01
   2.2758233e+01
   2.3920765e+01
   2.5063524e+01
   2.6188537e+01
   2.7297540e+01
   2.8392056e+01
   2.9473467e+01
   3.0543088e+01
   3.1602265e+01
   3.2652515e+01
   3.3680562e+01
   3.4662582e+01
   3.5600680e+01
   3.6496582e+01
   3.7351261e+01
   3.8162228e+01
   3.8929472e+01
   3.9653318e+01
   4.0333585e+01
   4.0969634e+01
   4.1560404e+01
   4.2104406e+01
   4.2599693e+01
   4.3043786e+01
   4.3420054e+01
   4.3730086e+01
   4.3976702e+01
   4.4161774e+01
   4.4286468e+01
   4.4351428e+01
   4.4356873e+01
   4.4302659e+01
   4.4188302e+01
   4.4012974e+01
   4.3775472e+01
   4.3474156e+01
   4.3106840e+01
   4.2670622e+01
   4.2161596e+01
   4.1580380e+01
   4.0946769e+01
   4.0263083e+01
   3.9530753e+01
   3.8750917e+01
   3.7924443e+01
   3.7051926e+01
   3.6133675e+01
   3.5169671e+01
   3.4159508e+01
   3.3102301e+01
   3.1996541e+01
   3.0839877e+01
   2.9632014e+01
   2.8421677e+01
   2.7207970e+01
   2.5989128e+01
   2.4763911e+01
   2.3531361e+01
   2.2290637e+01
   2.1040899e+01
   1.9781227e+01
   1.8510548e+01
   1.7227557e+01
   1.5930637e+01
   1.4617746e+01
   1.3286268e+01
   1.1932796e+01
   1.0552790e+01
   9.1610126e+00
   7.7907272e+00
   6.4376655e+00
   5.0976169e+00
   3.7669459e+00
   2.4423579e+00
   1.1207271e+00
   3.7747583e-11
  -1.7763568e-14
  -1.3179904e+00
  -2.6310044e+00
  -4.0558836e+00
  -5.4746174e+00
  -6.8890793e+00
  -8.3015119e+00
  -9.7146304e+00
  -1.1131751e+01
  -1.2526839e+01
  -1.3899728e+01
  -1.5256733e+01
  -1.6597427e+01
  -1.7899251e+01
  -1.9167297e+01
  -2.0406249e+01
  -2.1619854e+01
  -2.2811162e+01
  -2.3982705e+01
  -2.5136620e+01
  -2.6274738e+01
  -2.7398669e+01
  -2.8509860e+01
  -2.9609676e+01
  -3.0699484e+01
  -3.1780768e+01
  -3.2855325e+01
  -3.3885570e+01
  -3.4871595e+01
  -3.5815468e+01
  -3.6718469e+01
  -3.7581236e+01
  -3.8401015e+01
  -3.9177581e+01
  -3.9911040e+01
  -4.0601034e+01
  -4.1246772e+01
  -4.1847057e+01
  -4.2400269e+01
  -4.2904326e+01
  -4.3350741e+01
  -4.3728674e+01
  -4.4041403e+01
  -4.4291389e+01
  -4.4480235e+01
  -4.4608923e+01
  -4.4677960e+01
  -4.4687464e+01
  -4.4637207e+01
  -4.4526632e+01
  -4.4354843e+01
  -4.4120562e+01
  -4.3822066e+01
  -4.3457061e+01
  -4.3022496e+01
  -4.2514247e+01
  -4.1939592e+01
  -4.1312750e+01
  -4.0635864e+01
  -3.9910395e+01
  -3.9137505e+01
  -3.8318088e+01
  -3.7452765e+01
  -3.6541867e+01
  -3.5585395e+01
  -3.4582961e+01
  -3.3533694e+01
  -3.2436091e+01
  -3.1287797e+01
  -3.0097683e+01
  -2.8904624e+01
  -2.7707669e+01
  -2.6505300e+01
  -2.5296445e+01
  -2.4080264e+01
  -2.2856007e+01
  -2.1622908e+01
  -2.0380110e+01
  -1.9126597e+01
  -1.7861123e+01
  -1.6582132e+01
  -1.5287653e+01
  -1.3975159e+01
  -1.2641355e+01
  -1.1281858e+01
  -9.9081217e+00
  -8.5555932e+00
  -7.2201260e+00
  -5.8975584e+00
  -4.5842906e+00
  -3.2770584e+00
  -1.9727658e+00
  -6.6835441e-01
  -1.0658141e-14
   3.7445602e-11
   1.3055956e+00
   2.6067751e+00
   4.0137494e+00
   5.4181305e+00
   6.8221250e+00
   8.2280358e+00
   9.6387241e+00
   1.1057782e+01
   1.2466928e+01
   1.3854515e+01
   1.5216790e+01
   1.6540081e+01
   1.7829660e+01
   1.9090188e+01
   2.0325423e+01
   2.1538447e+01
   2.2731832e+01
   2.3907756e+01
   2.5068091e+01
   2.6214477e+01
   2.7348383e+01
   2.8471168e+01
   2.9584158e+01
   3.0688729e+01
   3.1786453e+01
   3.2862292e+01
   3.3893979e+01
   3.4883556e+01
   3.5832701e+01
   3.6742375e+01
   3.7612981e+01
   3.8444458e+01
   3.9234214e+01
   3.9981030e+01
   4.0684451e+01
   4.1343617e+01
   4.1957269e+01
   4.2523733e+01
   4.3040879e+01
   4.3496771e+01
   4.3884555e+01
   4.4207411e+01
   4.4467649e+01
   4.4666777e+01
   4.4805712e+01
   4.4884921e+01
   4.4904496e+01
   4.4864194e+01
   4.4763455e+01
   4.4601391e+01
   4.4376743e+01
   4.4087821e+01
   4.3732387e+01
   4.3307473e+01
   4.2809087e+01
   4.2241549e+01
   4.1621031e+01
   4.0949831e+01
   4.0229488e+01
   3.9461240e+01
   3.8646057e+01
   3.7784635e+01
   3.6877391e+01
   3.5924422e+01
   3.4925455e+01
   3.3879758e+01
   3.2786013e+01
   3.1642109e+01
   3.0449220e+01
   2.9253532e+01
   2.8054310e+01
   2.6849998e+01
   2.5639523e+01
   2.4422075e+01
   2.3196951e+01
   2.1963453e+01
   2.0720807e+01
   1.9468103e+01
   1.8204225e+01
   1.6927779e+01
   1.5637004e+01
   1.4329648e+01
   1.3002791e+01
   1.1652584e+01
   1.0273821e+01
   8.9120409e+00
   7.5692189e+00
   6.2410752e+00
   4.9238703e+00
   3.6142701e+00
   2.3091630e+00
   1.0055227e+00
   5.6843419e-14
  -3.7395864e-11
  -1.3019493e+00
  -2.5992428e+00
  -3.9944139e+00
  -5.3860699e+00
  -6.7762589e+00
  -8.1671947e+00
  -9.5615892e+00
  -1.0962795e+01
  -1.2365285e+01
  -1.3745563e+01
  -1.5108112e+01
  -1.6430514e+01
  -1.7718181e+01
  -1.8976110e+01
  -2.0208301e+01
  -2.1418014e+01
  -2.2607950e+01
  -2.3780387e+01
  -2.4937272e+01
  -2.6080297e+01
  -2.7210962e+01
  -2.8330635e+01
  -2.9440617e+01
  -3.0542221e+01
  -3.1636880e+01
  -3.2726325e+01
  -3.3772722e+01
  -3.4776874e+01
  -3.5740736e+01
  -3.6665502e+01
  -3.7551758e+01
  -3.8399596e+01
  -3.9208551e+01
  -3.9975248e+01
  -4.0699368e+01
  -4.1380191e+01
  -4.2016605e+01
  -4.2607101e+01
  -4.3149745e+01
  -4.3642095e+01
  -4.4064636e+01
  -4.4420829e+01
  -4.4713470e+01
  -4.4944402e+01
  -4.5114786e+01
  -4.5225281e+01
  -4.5276140e+01
  -4.5267274e+01
  -4.5198274e+01
  -4.5068420e+01
  -4.4876655e+01
  -4.4621539e+01
  -4.4301164e+01
  -4.3913024e+01
  -4.3453796e+01
  -4.2918988e+01
  -4.2323082e+01
  -4.1674944e+01
  -4.0976475e+01
  -4.0229082e+01
  -3.9433892e+01
  -3.8591768e+01
  -3.7703302e+01
  -3.6768799e+01
  -3.5788233e+01
  -3.4761183e+01
  -3.3686738e+01
  -3.2563343e+01
  -3.1388571e+01
  -3.0179483e+01
  -2.8967544e+01
  -2.7751681e+01
  -2.6530492e+01
  -2.5302991e+01
  -2.4068406e+01
  -2.2826043e+01
  -2.1575191e+01
  -2.0315052e+01
  -1.9044672e+01
  -1.7762881e+01
  -1.6468211e+01
  -1.5158805e+01
  -1.3832281e+01
  -1.2485549e+01
  -1.1114513e+01
  -9.7200227e+00
  -8.3478414e+00
  -6.9939776e+00
  -5.6542074e+00
  -4.3248954e+00
  -3.0027668e+00
  -1.6847367e+00
  -3.6778056e-01
  -3.7285730e-11
   6.6435746e-13
   1.3176048e+00
   2.6301359e+00
   4.0330775e+00
   5.4310050e+00
   6.8258483e+00
   8.2197912e+00
   9.6154529e+00
   1.1016008e+01
   1.2419286e+01
   1.3806244e+01
   1.5177403e+01
   1.6513754e+01
   1.7813450e+01
   1.9081783e+01
   2.0323114e+01
   2.1540959e+01
   2.2738208e+01
   2.3917276e+01
   2.5080213e+01
   2.6228787e+01
   2.7364550e+01
   2.8488899e+01
   2.9603141e+01
   3.0708561e+01
   3.1806524e+01
   3.2898619e+01
   3.3962703e+01
   3.4983490e+01
   3.5962956e+01
   3.6902582e+01
   3.7803170e+01
   3.8664984e+01
   3.9487761e+01
   4.0268285e+01
   4.1006330e+01
   4.1701262e+01
   4.2352048e+01
   4.2957264e+01
   4.3515067e+01
   4.4023146e+01
   4.4466765e+01
   4.4842641e+01
   4.5153783e+01
   4.5402299e+01
   4.5589538e+01
   4.5716293e+01
   4.5782921e+01
   4.5789420e+01
   4.5735455e+01
   4.5620378e+01
   4.5443209e+01
   4.5202596e+01
   4.4896743e+01
   4.4523293e+01
   4.4079139e+01
   4.3560117e+01
   4.2972481e+01
   4.2331209e+01
   4.1638461e+01
   4.0895702e+01
   4.0104102e+01
   3.9264557e+01
   3.8377694e+01
   3.7443852e+01
   3.6463041e+01
   3.5434891e+01
   3.4358552e+01
   3.3232563e+01
   3.2054632e+01
   3.0826679e+01
   2.9595688e+01
   2.8360830e+01
   2.7120467e+01
   2.5873463e+01
   2.4618957e+01
   2.3356199e+01
   2.2084450e+01
   2.0802896e+01
   1.9510584e+01
   1.8206352e+01
   1.6888757e+01
   1.5555976e+01
   1.4205685e+01
   1.2834873e+01
   1.1439575e+01
   1.0014425e+01
   8.6080306e+00
   7.2206761e+00
   5.8480175e+00
   4.4862859e+00
   3.1321169e+00
   1.7823663e+00
   4.3396983e-01
   3.0908609e-13
  -3.8433257e-11
  -1.3485349e+00
  -2.6917529e+00
  -4.1305081e+00
  -5.5630289e+00
  -6.9911362e+00
  -8.4169762e+00
  -9.8431164e+00
  -1.1272657e+01
  -1.2702836e+01
  -1.4114977e+01
  -1.5509889e+01
  -1.6878775e+01
  -1.8207985e+01
  -1.9502976e+01
  -2.0768507e+01
  -2.2008382e+01
  -2.3225701e+01
  -2.4423039e+01
  -2.5602566e+01
  -2.6766139e+01
  -2.7915379e+01
  -2.9051732e+01
  -3.0176536e+01
  -3.1291095e+01
  -3.2396772e+01
  -3.3495138e+01
  -3.4567824e+01
  -3.5595211e+01
  -3.6579386e+01
  -3.7521988e+01
  -3.8423936e+01
  -3.9285578e+01
  -4.0105383e+01
  -4.0881700e+01
  -4.1614348e+01
  -4.2302711e+01
  -4.2945759e+01
  -4.3542056e+01
  -4.4034493e+01


==> figuresAndData/rLocusContinuedFraction.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5,realPart6,imaginaryPart6,realPart7,imaginaryPart7,realPart8,imaginaryPart8,realPart9,imaginaryPart9
-5.6779678978,12.707822597,-5.6779678978,-12.707822597,-8.7365784344,8.8288850009,-8.7365784344,-8.8288850009,-10.409681581,5.2323503053,-10.409681581,-5.2323503053,-11.175772087,1.7352288907,-11.175772087,-1.7352288907,-1,0
-5.6729062461,12.709356868,-5.6729062461,-12.709356868,-8.7988220835,8.7499435267,-8.7988220835,-8.7499435267,-10.263536016,5.6303931423,-10.263536016,-5.6303931423,-11.264510387,0.051448252822,-11.264510387,-0.051448252822,-1.0007124393,0
-5.6729011991,12.709358404,-5.6729011991,-12.709358404,-8.7988879475,8.7498599892,-8.7988879475,-8.7498599892,-10.263397295,5.6307516107,-10.263397295,-5.6307516107,-11.264588065,3.1488399324e-06,-11.264588065,-3.1488399324e-06,-1.000713153,0
-5.6728961522,12.70935994,-5.6728961522,-12.70935994,-8.7989538195,8.7497764419,-8.7989538195,-8.7497764419,-10.263258584,5.6311100195,-10.263258584,-5.6311100195,-11.213223051,0,-11.3161084,0,-1.0007138666,0
-5.6722131367,12.70956793,-5.6722131367,-12.70956793,-8.8079473085,8.7383711547,-8.8079473085,-8.7383711547,-10.244559664,5.6791089092,-10.244559664,-5.6791089092,-10.678519909,0,-11.871527291,0,-1.0008105097,0
-5.6692027244,12.710487334,-5.6692027244,-12.710487334,-8.8496231263,8.6855875546,-8.8496231263,-8.6855875546,-10.163260243,5.8807012009,-10.163260243,-5.8807012009,-9.9723761043,0,-12.662668639,0,-1.0012379071,0
-5.6646336266,12.711891078,-5.6646336266,-12.711891078,-8.9207815753,8.5960556798,-8.9207815753,-8.5960556798,-10.039532806,6.1663539084,-10.039532806,-6.1663539084,-9.4332608868,0,-13.315646377,0,-1.0018911065,0
-5.6577196313,12.714034055,-5.6577196313,-12.714034055,-9.0580326482,8.4287634849,-9.0580326482,-8.4287634849,-9.834614284,6.584273936,-9.834614284,-6.584273936,-8.9300563598,0,-13.967380633,0,-1.0028899746,0
-5.6526324502,12.715625103,-5.6526324502,-12.715625103,-9.2097057223,8.2633509169,-9.2097057223,-8.2633509169,-9.6395462321,6.9095341703,-9.6395462321,-6.9095341703,-8.6633771255,0,-14.330552699,0,-1.0036330409,0
-5.6501037214,12.716420436,-5.6501037214,-12.716420436,-9.3297565364,8.160645979,-9.3297565364,-8.160645979,-9.4994692833,7.0858128439,-9.4994692833,-7.0858128439,-8.5501519031,0,-14.48865149,0,-1.0040049893,0
-5.6488430371,12.716818042,-5.6488430371,-12.716818042,-9.4160560693,8.1092816215,-9.4160560693,-8.1092816215,-9.4035181926,7.1725967249,-9.4035181926,-7.1725967249,-8.497432573,0,-14.563077121,0,-1.0041910675,0
-5.6475847927,12.717215605,-5.6475847927,-12.717215605,-9.5265587646,8.0747965915,-9.5265587646,-8.0747965915,-9.2835873276,7.2416583015,-9.2835873276,-7.2416583015,-8.446997191,0,-14.634767078,0,-1.0043772151,0
-5.6475847927,12.717215605,-5.6475847927,-12.717215605,-9.5265587646,8.0747965915,-9.5265587646,-8.0747965915,-9.2835873276,7.2416583015,-9.2835873276,-7.2416583015,-8.446997191,0,-14.634767078,0,-1.0043772151,0
-5.6475550806,12.717225001,-5.6475550806,-12.717225001,-9.5293769546,8.0743711467,-9.5293769546,-8.0743711467,-9.2805488848,7.2428912285,-9.2805488848,-7.2428912285,-8.4458310166,0,-14.636430387,0,-1.004381616,0
-5.6475550806,12.717225001,-5.6475550806,-12.717225001,-9.5293769546,8.0743711467,-9.5293769546,-8.0743711467,-9.2805488848,7.2428912285,-9.2805488848,-7.2428912285,-8.4458310166,0,-14.636430387,0,-1.004381616,0
-5.6475253698,12.717234398,-5.6475253698,-12.717234398,-9.532199239,8.0739668545,-9.532199239,-8.0739668545,-9.2775064655,7.2441025581,-9.2775064655,-7.2441025581,-8.4446660056,0,-14.638092293,0,-1.0043860169,0
-5.6475253698,12.717234398,-5.6475253698,-12.717234398,-9.532199239,8.0739668545,-9.532199239,-8.0739668545,-9.2775064655,7.2441025581,-9.2775064655,-7.2441025581,-8.4446660056,0,-14.638092293,0,-1.0043860169,0
-5.6473042472,12.717304346,-5.6473042472,-12.717304346,-9.5532921859,8.0716262993,-9.5532921859,-8.0716262993,-9.2547785432,7.2524367339,-9.2547785432,-7.2524367339,-8.4360300637,0,-14.650419616,0,-1.0044187783,0
-5.6463191136,12.717616245,-5.6463191136,-12.717616245,-9.6453889087,8.074575984,-9.6453889087,-8.074575984,-9.1554689397,7.275920875,-9.1554689397,-7.275920875,-8.3982780653,0,-14.704474797,0,-1.0045648967,0
-5.6453354699,12.717928113,-5.6453354699,-12.717928113,-9.7278732327,8.0931443826,-9.7278732327,-8.0931443826,-9.0658952656,7.2833216444,-9.0658952656,-7.2833216444,-8.3617055029,0,-14.757100458,0,-1.004711058,0
-5.6433726336,12.71855175,-5.6433726336,-12.71855175,-9.8613343045,8.1485531865,-9.8613343045,-8.1485531865,-8.918606989,7.2785310982,-8.918606989,-7.2785310982,-8.2918113602,0,-14.858388778,0,-1.005003509,0
-5.639464633,12.719798585,-5.639464633,-12.719798585,-10.051175057,8.2689283091,-10.051175057,-8.2689283091,-8.7023995736,7.2545685346,-8.7023995736,-7.2545685346,-8.1633521422,0,-15.047024996,0,-1.0055889261,0
-5.6317182861,12.722290186,-5.6317182861,-12.722290186,-10.297999748,8.4831666261,-10.297999748,-8.4831666261,-8.4072265757,7.2168032073,-8.4072265757,-7.2168032073,-7.9418796923,0,-15.379940035,0,-1.0067618266,0
-5.6086195162,12.729874645,-5.6086195162,-12.729874645,-10.709982912,8.972961993,-10.709982912,-8.972961993,-7.8732757058,7.1710059987,-7.8732757058,-7.1710059987,-7.4435381519,0,-16.166117359,0,-1.0103602695,0
-5.574854128,12.741357894,-5.574854128,-12.741357894,-11.041632043,9.4968394039,-11.041632043,-9.4968394039,-7.4001808669,7.1613475979,-7.4001808669,-7.1613475979,-6.9386147247,0,-17.017905243,0,-1.0159046153,0
-5.5264193853,12.75858597,-5.5264193853,-12.75858597,-11.332971796,10.069386961,-11.332971796,-10.069386961,-6.9479483478,7.1744302737,-6.9479483478,-7.1744302737,-6.4250041091,0,-17.944617969,0,-1.0244904168,0
-5.4586363782,12.784021169,-5.4586363782,-12.784021169,-11.59759244,10.698566659,-11.59759244,-10.698566659,-6.5030777548,7.2026470019,-6.5030777548,-7.2026470019,-5.9001468659,0,-18.95676857,0,-1.03789319,0
-5.3666064103,12.820636677,-5.3666064103,-12.820636677,-11.840386045,11.389185666,-11.840386045,-11.389185666,-6.0602093487,7.2408929077,-6.0602093487,-7.2408929077,-5.3603415233,0,-20.066655865,0,-1.0590895771,0
-5.2458781229,12.87152332,-5.2458781229,-12.87152332,-12.061328964,12.144310531,-12.061328964,-12.144310531,-5.6174998867,7.2855414167,-5.6174998867,-7.2855414167,-4.7995992861,0,-21.288914324,0,-1.0933547209,0
-5.0930664699,12.93923782,-5.0930664699,-12.93923782,-12.256466619,12.966206558,-12.256466619,-12.966206558,-5.1748223483,7.334087144,-5.1748223483,-7.334087144,-4.20693133,0,-22.641140549,0,-1.1509748592,0
-4.9061405066,13.025138272,-4.9061405066,-13.025138272,-12.418342096,13.857083645,-12.418342096,-13.857083645,-4.732826548,7.3849323268,-4.732826548,-7.3849323268,-3.5575989841,0,-24.144676234,0,-1.2560164386,0
-4.6843137769,13.129013849,-4.6843137769,-13.129013849,-12.536412401,14.81948785,-12.536412401,-14.81948785,-4.2923824181,7.4371635138,-4.2923824181,-7.4371635138,-2.7617521891,0,-25.825625477,0,-1.4977143476,0
-4.570670927,13.182352816,-4.570670927,-13.182352816,-12.572431589,15.286550983,-12.572431589,-15.286550983,-4.0907048795,7.4614933004,-4.0907048795,-7.4614933004,-2.0454020178,0,-26.666251187,0,-1.955931953,0
-4.5700672596,13.182635749,-4.5700672596,-13.182635749,-12.572583357,15.288995315,-12.572583357,-15.288995315,-4.0896685444,7.461618934,-4.0896685444,-7.461618934,-2,1.2486390807e-07,-26.670696962,0,-2,-1.2486390807e-07
-4.5694640027,13.182918483,-4.5694640027,-13.182918483,-12.572734617,15.291437626,-12.572734617,-15.291437626,-4.0886332598,7.4617444462,-4.0886332598,-7.4617444462,-1.9993336516,0.044707702645,-26.675139556,0,-1.9993336516,-0.044707702645
-4.4958088376,13.217384182,-4.4958088376,-13.217384182,-12.588214802,15.587062792,-12.588214802,-15.587062792,-3.9647261793,7.4768100164,-3.9647261793,-7.4768100164,-1.919297453,0.48809418931,-27.216606796,0,-1.919297453,-0.48809418931
-4.4277139011,13.249123899,-4.4277139011,-13.249123899,-12.597417173,15.856212921,-12.597417173,-15.856212921,-3.8542691418,7.4903119599,-3.8542691418,-7.4903119599,-1.8474646492,0.66625002126,-27.716202331,0,-1.8474646492,-0.66625002126
-4.2712735542,13.321408599,-4.2712735542,-13.321408599,-12.600986886,16.461829479,-12.600986886,-16.461829479,-3.6134254862,7.5199781969,-3.6134254862,-7.5199781969,-1.6892054572,0.93620649538,-28.864898074,0,-1.6892054572,-0.93620649538
-4.1370537952,13.38252096,-4.1370537952,-13.38252096,-12.585558263,16.969789272,-12.585558263,-16.969789272,-3.4190409921,7.5441390673,-3.4190409921,-7.5441390673,-1.5597916242,1.1000836632,-29.856540274,0,-1.5597916242,-1.1000836632
-3.8134182876,13.525454618,-3.8134182876,-13.525454618,-12.48246174,18.161684297,-12.48246174,-18.161684297,-2.9870068016,7.598480458,-2.9870068016,-7.598480458,-1.2665681183,1.3799782038,-32.297152678,0,-1.2665681183,-1.3799782038
-3.458172018,13.673721509,-3.458172018,-13.673721509,-12.267010011,19.431297681,-12.267010011,-19.431297681,-2.5582675931,7.6531563286,-2.5582675931,-7.6531563286,-0.96771724388,1.5910833391,-35.102321821,0,-0.96771724388,-1.5910833391
-3.072950525,13.822920687,-3.072950525,-13.822920687,-11.915182705,20.774756248,-11.915182705,-20.774756248,-2.1327736374,7.7079362181,-2.1327736374,-7.7079362181,-0.66323169274,1.7598703004,-38.354830392,0,-0.66323169274,-1.7598703004
-2.6596955528,13.96862832,-2.6596955528,-13.96862832,-11.400062652,22.183467173,-11.400062652,-22.183467173,-1.7103797641,7.7625394697,-1.7103797641,-7.7625394697,-0.3531697897,1.8990750403,-42.162662007,0,-0.3531697897,-1.8990750403
-2.220707273,14.106521492,-2.220707273,-14.106521492,-10.692186605,23.642386649,-10.692186605,-23.642386649,-1.29089025,7.8166544474,-1.29089025,-7.8166544474,-0.037648074368,2.0161392423,-46.668632698,0,-0.037648074368,-2.0161392423
-1.7586964431,14.232477213,-1.7586964431,-14.232477213,-9.7604643677,25.128000586,-9.7604643677,-25.128000586,-0.87409137162,7.8699645069,-0.87409137162,-7.8699645069,0.28316839764,2.1159317161,-52.064451471,0,0.28316839764,-2.1159317161
-1.2768259601,14.342663714,-1.2768259601,-14.342663714,-8.5739502487,26.606101078,-8.5739502487,-26.606101078,-0.45977253399,7.9221735312,-0.45977253399,-7.9221735312,0.60907679228,2.2018790659,-58.611574697,0,0.60907679228,-2.2018790659
-0.77873494417,14.433632627,-0.77873494417,-14.433632627,-7.1048072178,28.029595934,-7.1048072178,-28.029595934,-0.047737678345,7.9730273468,-0.047737678345,-7.9730273468,0.93984719298,2.276515498,-66.672633398,0,0.93984719298,-2.276515498
-0.26854076961,14.502414296,-0.26854076961,-14.502414296,-5.3328138683,29.336833145,-5.3328138683,-29.336833145,0.3621913464,8.0223294625,0.3621913464,-8.0223294625,1.2752324555,2.3417815965,-76.759533456,0,1.2752324555,-2.3417815965
0.24918369992,14.54661418,0.24918369992,-14.54661418,-3.2516473065,30.451271057,-3.2516473065,-30.451271057,0.77017799119,8.0699506571,0.77017799119,-8.0699506571,1.6149767328,2.3992010664,-89.608139497,0,1.6149767328,-2.3992010664
0.76945857139,14.564505539,0.76945857139,-14.564505539,-0.8768010878,31.2837421,-0.8768010878,-31.2837421,1.1763795358,8.1158323029,1.1763795358,-8.1158323029,1.9588224557,2.4499926166,-106.29566277,0,1.9588224557,-2.4499926166
1.2869699725,14.555112184,1.2869699725,-14.555112184,1.7457992123,31.738883356,1.7457992123,-31.738883356,1.5809597713,8.1599832371,1.5809597713,-8.1599832371,2.3065157614,2.4951447904,-128.4268053,0,2.3065157614,-2.4951447904
1.5696880208,14.538127744,1.5696880208,-14.538127744,3.2722304759,31.795127883,3.2722304759,-31.795127883,1.803859853,8.1836564626,1.803859853,-8.1836564626,2.5001748409,2.5179745174,-143.82928666,0,2.5001748409,-2.5179745174
1.7961645511,14.518274787,1.7961645511,-14.518274787,4.5327381109,31.72715729,4.5327381109,-31.72715729,1.9841045932,8.2024696129,1.9841045932,-8.2024696129,2.6578104976,2.535468298,-158.43008021,0,2.6578104976,-2.535468298
2.2913605584,14.454695162,2.2913605584,-14.454695162,7.3614617835,31.182620639,7.3614617835,-31.182620639,2.3860389262,8.2433965744,2.3860389262,-8.2433965744,3.0124709979,2.5716339496,-200.02836057,0,3.0124709979,-2.5716339496
2.5568717301,14.408639861,2.5568717301,-14.408639861,8.8870477942,30.642997379,8.8870477942,-30.642997379,2.6076864041,8.2653826516,2.6076864041,-8.2653826516,3.2097809528,2.590040077,-229.97223932,0,3.2097809528,-2.590040077
2.7668698019,14.36595483,2.7668698019,-14.36595483,10.078749348,30.083633532,10.078749348,-30.083633532,2.7870426168,8.282879837,2.7870426168,-8.282879837,3.3702738491,2.6042009423,-258.97910632,0,3.3702738491,-2.6042009423
3.217125585,14.254507049,3.217125585,-14.254507049,12.522223162,28.469504549,12.522223162,-28.469504549,3.1874613239,8.3210044126,3.1874613239,-8.3210044126,3.7310088584,2.6336384346,-344.22145227,0,3.7310088584,-2.6336384346
3.6368152955,14.123644759,3.6368152955,-14.123644759,14.551890738,26.443457832,14.551890738,-26.443457832,3.5877053861,8.357767106,3.5877053861,-8.357767106,4.09447941,2.6603423055,-469.62467183,0,4.09447941,-2.6603423055
4.0210237635,13.977449592,4.0210237635,-13.977449592,16.080720439,24.155707528,16.080720439,-24.155707528,3.9882242023,8.3929999873,3.9882242023,-8.3929999873,4.4605023717,2.6846483951,-656.62217451,0,4.4605023717,-2.6846483951
4.3654057491,13.820726955,4.3654057491,-13.820726955,17.090101811,21.77077847,17.090101811,-21.77077847,4.3894348235,8.4262762232,4.3894348235,-8.4262762232,4.8289077178,2.7068431745,-938.17014734,0,4.8289077178,-2.7068431745
4.6664216137,13.658924303,4.6664216137,-13.658924303,17.623232733,19.43327185,17.623232733,-19.43327185,4.7915716864,8.4568126614,4.7915716864,-8.4568126614,5.1995381043,2.7271725921,-1364.7305123,0,5.1995381043,-2.7271725921
4.9216808286,13.498006047,4.9216808286,-13.498006047,17.762304993,17.24638859,17.762304993,-17.24638859,5.1944161926,8.4834138432,5.1944161926,-8.4834138432,5.5722488402,2.7458497212,-2013.3793574,0,5.5722488402,-2.7458497212
5.1304184797,13.344212882,5.1304184797,-13.344212882,17.602487261,15.267835638,17.602487261,-15.267835638,5.5968816412,8.5045550121,5.5968816412,-8.5045550121,5.9469091875,2.7630616717,-3001.7300035,0,5.9469091875,-2.7630616717
5.2940364057,13.203585861,5.2940364057,-13.203585861,17.232754156,13.518000314,17.232754156,-13.518000314,5.9965107893,8.5187534394,5.9965107893,-8.5187534394,6.3234069014,2.778975805,-4509.2298794,0,6.3234069014,-2.778975805
5.4164562524,13.081172936,5.4164562524,-13.081172936,16.726355356,11.992367031,16.726355356,-11.992367031,6.3891052271,8.5253336434,6.3891052271,-8.5253336434,6.7016597729,2.7937441266,-6809.7130809,0,6.7016597729,-2.7937441266
5.5038921631,12.980073663,5.5038921631,-12.980073663,16.13876411,10.672649289,16.13876411,-10.672649289,6.7688170909,8.5254265905,6.7688170909,-8.5254265905,7.0816412215,2.8075018009,-10321.122077,0,7.0816412215,-2.8075018009
5.5638540626,12.900814044,5.5638540626,-12.900814044,15.509753884,9.5346543262,15.509753884,-9.5346543262,7.1288100374,8.5226480193,7.1288100374,-8.5226480193,7.4634326345,2.8203488817,-15681.426372,0,7.4634326345,-2.8203488817
5.6037560407,12.841526228,5.6037560407,-12.841526228,14.867071067,8.5531739462,14.867071067,-8.5531739462,7.4620476335,8.5228167664,7.4620476335,-8.5228167664,7.8473246194,2.8322888874,-23864.525858,0,7.8473246194,-2.8322888874
5.6298313913,12.798856093,5.6298313913,-12.798856093,14.230224341,7.7051360318,14.230224341,-7.7051360318,7.7615646661,8.532474692,7.7615646661,-8.532474692,8.2340047694,2.843062425,-36357.19327,0,8.2340047694,-2.843062425
5.6467313799,12.769033697,5.6467313799,-12.769033697,13.613320984,6.9724213427,13.613320984,-6.9724213427,8.0203150667,8.5563734732,8.0203150667,-8.5563734732,8.6248910144,2.8517273958,-55429.201899,0,8.6248910144,-2.8517273958
5.6576640367,12.748625333,5.6576640367,-12.748625333,13.025596272,6.3451750854,13.025596272,-6.3451750854,8.2319380346,8.5945791118,8.2319380346,-8.5945791118,9.0226694081,2.8556018933,-84545.716551,0,9.0226694081,-2.8556018933
5.6647453917,12.734861494,5.6647453917,-12.734861494,12.469036935,5.8250574692,12.469036935,-5.8250574692,8.3936662103,8.6413123995,8.3936662103,-8.6413123995,9.4318214555,2.8474921845,-128996.8739,0,9.4318214555,-2.8474921845
5.6693428472,12.725669997,5.6693428472,-12.725669997,11.938206065,5.4288805573,11.938206065,-5.4288805573,8.509231747,8.6879381372,8.509231747,-8.6879381372,9.8565265323,2.8084465599,-196858.9395,0,9.8565265323,-2.8084465599
5.672334614,12.719572196,5.672334614,-12.719572196,11.441840146,5.1931079465,11.441840146,-5.1931079465,8.5877511773,8.7279229609,8.5877511773,-8.7279229609,10.280583779,2.6977613518,-300461.67259,0,10.280583779,-2.6977613518
5.6776879319,12.708415194,5.6776879319,-12.708415194,10.449558202,5.2203129745,10.449558202,-5.2203129745,8.7293263841,8.823016652,8.7293263841,-8.823016652,11.142552856,1.8082957888,-6009378.4501,0,11.142552856,-1.8082957888
5.6779678978,12.707822597,5.6779678978,-12.707822597,10.409681581,5.2323503053,10.409681581,-5.2323503053,8.7365784344,8.8288850009,8.7365784344,-8.8288850009,11.175772087,1.7352288907,Inf,0,11.175772087,-1.7352288907


==> figuresAndData/rLocusExample1InJohanssonEtAl1999automatica.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5
-7,6.13577e-08,-7,-6.13577e-08,-0.100001,0,-0.0999996,6.3039e-07,-0.0999996,-6.3039e-07
-7.10413,0,-6.89475,0,-0.210574,0,-0.045269,0.111341,-0.045269,-0.111341
-7.14695,0,-6.85082,0,-0.236586,0,-0.0328191,0.142893,-0.0328191,-0.142893
-7.17968,0,-6.81698,0,-0.254205,0,-0.024566,0.165672,-0.024566,-0.165672
-7.20719,0,-6.78836,0,-0.267871,0,-0.0182892,0.184189,-0.0182892,-0.184189
-7.23137,0,-6.76307,0,-0.279169,0,-0.0131968,0.200091,-0.0131968,-0.200091
-7.25318,0,-6.74014,0,-0.288866,0,-0.00890521,0.214191,-0.00890521,-0.214191
-7.27319,0,-6.71902,0,-0.297398,0,-0.00519614,0.226956,-0.00519614,-0.226956
-7.29179,0,-6.69931,0,-0.30504,0,-0.00193253,0.238687,-0.00193253,-0.238687
-7.30922,0,-6.68076,0,-0.311975,0,0.000977886,0.249587,0.000977886,-0.249587
-7.32568,0,-6.66319,0,-0.318335,0,0.0036005,0.2598,0.0036005,-0.2598
-7.34131,0,-6.64644,0,-0.324217,0,0.00598347,0.269435,0.00598347,-0.269435
-7.35622,0,-6.63041,0,-0.329692,0,0.0081634,0.278575,0.0081634,-0.278575
-7.37051,0,-6.61501,0,-0.334819,0,0.0101688,0.287286,0.0101688,-0.287286
-7.38424,0,-6.60017,0,-0.339642,0,0.0120224,0.29562,0.0120224,-0.29562
-7.39746,0,-6.58582,0,-0.344199,0,0.0137426,0.30362,0.0137426,-0.30362
-7.41024,0,-6.57193,0,-0.34852,0,0.0153445,0.31132,0.0153445,-0.31132
-7.42261,0,-6.55844,0,-0.35263,0,0.0168407,0.318751,0.0168407,-0.318751
-7.4346,0,-6.54533,0,-0.35655,0,0.0182418,0.325938,0.0182418,-0.325938
-7.44626,0,-6.53256,0,-0.360298,0,0.0195568,0.332902,0.0195568,-0.332902
-7.4576,0,-6.5201,0,-0.36389,0,0.0207936,0.339662,0.0207936,-0.339662
-7.46864,0,-6.50794,0,-0.367339,0,0.0219588,0.346235,0.0219588,-0.346235
-7.47942,0,-6.49604,0,-0.370657,0,0.0230583,0.352634,0.0230583,-0.352634
-7.48994,0,-6.4844,0,-0.373854,0,0.0240972,0.358872,0.0240972,-0.358872
-7.50023,0,-6.47299,0,-0.376939,0,0.02508,0.36496,0.02508,-0.36496
-7.51029,0,-6.46181,0,-0.379921,0,0.0260109,0.370909,0.0260109,-0.370909
-7.52015,0,-6.45083,0,-0.382807,0,0.0268934,0.376727,0.0268934,-0.376727
-7.5298,0,-6.44005,0,-0.385602,0,0.0277307,0.382422,0.0277307,-0.382422
-7.53928,0,-6.42946,0,-0.388313,0,0.0285257,0.388001,0.0285257,-0.388001
-7.54858,0,-6.41904,0,-0.390945,0,0.029281,0.393471,0.029281,-0.393471
-7.55771,0,-6.40879,0,-0.393503,0,0.0299991,0.398838,0.0299991,-0.398838
-7.56668,0,-6.3987,0,-0.395991,0,0.030682,0.404108,0.030682,-0.404108
-7.5755,0,-6.38875,0,-0.398412,0,0.0313317,0.409285,0.0313317,-0.409285
-7.58417,0,-6.37895,0,-0.400772,0,0.0319501,0.414374,0.0319501,-0.414374
-7.59271,0,-6.36929,0,-0.403072,0,0.0325387,0.41938,0.0325387,-0.41938
-7.60112,0,-6.35976,0,-0.405317,0,0.0330992,0.424306,0.0330992,-0.424306
-7.6094,0,-6.35035,0,-0.407508,0,0.0336329,0.429156,0.0336329,-0.429156
-7.61757,0,-6.34107,0,-0.409648,0,0.0341411,0.433933,0.0341411,-0.433933
-7.62561,0,-6.3319,0,-0.411741,0,0.034625,0.438641,0.034625,-0.438641
-7.63355,0,-6.32284,0,-0.413787,0,0.0350857,0.443282,0.0350857,-0.443282
-7.64138,0,-6.31388,0,-0.415789,0,0.0355244,0.447859,0.0355244,-0.447859
-7.6491,0,-6.30503,0,-0.41775,0,0.0359418,0.452375,0.0359418,-0.452375
-7.65673,0,-6.29628,0,-0.41967,0,0.036339,0.456832,0.036339,-0.456832
-7.66426,0,-6.28762,0,-0.421551,0,0.0367168,0.461232,0.0367168,-0.461232
-7.6717,0,-6.27906,0,-0.423396,0,0.0370759,0.465578,0.0370759,-0.465578
-7.67905,0,-6.27058,0,-0.425205,0,0.0374172,0.469871,0.0374172,-0.469871
-7.68631,0,-6.26219,0,-0.426981,0,0.0377413,0.474113,0.0377413,-0.474113
-7.69349,0,-6.25389,0,-0.428723,0,0.0380488,0.478306,0.0380488,-0.478306
-7.70059,0,-6.24566,0,-0.430434,0,0.0383405,0.482452,0.0383405,-0.482452
-7.70761,0,-6.23751,0,-0.432115,0,0.0386168,0.486553,0.0386168,-0.486553
-7.71455,0,-6.22944,0,-0.433767,0,0.0388783,0.490609,0.0388783,-0.490609
-7.72143,0,-6.22143,0,-0.43539,0,0.0391255,0.494622,0.0391255,-0.494622
-7.72823,0,-6.2135,0,-0.436986,0,0.039359,0.498594,0.039359,-0.498594
-7.73496,0,-6.20564,0,-0.438556,0,0.0395791,0.502526,0.0395791,-0.502526
-7.74162,0,-6.19785,0,-0.4401,0,0.0397864,0.506419,0.0397864,-0.506419
-7.74822,0,-6.19012,0,-0.44162,0,0.0399812,0.510274,0.0399812,-0.510274
-7.75476,0,-6.18246,0,-0.443116,0,0.040164,0.514092,0.040164,-0.514092
-7.76123,0,-6.17485,0,-0.444589,0,0.0403351,0.517875,0.0403351,-0.517875
-7.76764,0,-6.16731,0,-0.44604,0,0.0404949,0.521623,0.0404949,-0.521623
-7.774,0,-6.15982,0,-0.447469,0,0.0406437,0.525338,0.0406437,-0.525338
-7.78029,0,-6.15239,0,-0.448877,0,0.0407818,0.529019,0.0407818,-0.529019
-7.78653,0,-6.14502,0,-0.450265,0,0.0409097,0.532669,0.0409097,-0.532669
-7.79272,0,-6.1377,0,-0.451633,0,0.0410275,0.536288,0.0410275,-0.536288
-7.79885,0,-6.13044,0,-0.452982,0,0.0411355,0.539876,0.0411355,-0.539876
-7.80493,0,-6.12322,0,-0.454312,0,0.0412341,0.543435,0.0412341,-0.543435
-7.81097,0,-6.11606,0,-0.455624,0,0.0413234,0.546966,0.0413234,-0.546966
-7.81695,0,-6.10894,0,-0.456919,0,0.0414038,0.550468,0.0414038,-0.550468
-7.82288,0,-6.10187,0,-0.458196,0,0.0414754,0.553943,0.0414754,-0.553943
-7.82877,0,-6.09485,0,-0.459457,0,0.0415385,0.557391,0.0415385,-0.557391
-7.8346,0,-6.08788,0,-0.460702,0,0.0415934,0.560813,0.0415934,-0.560813
-7.8404,0,-6.08095,0,-0.461931,0,0.0416402,0.56421,0.0416402,-0.56421
-7.84615,0,-6.07407,0,-0.463144,0,0.0416791,0.567582,0.0416791,-0.567582
-7.85186,0,-6.06722,0,-0.464342,0,0.0417104,0.57093,0.0417104,-0.57093
-7.85752,0,-6.06042,0,-0.465526,0,0.0417341,0.574254,0.0417341,-0.574254
-7.86314,0,-6.05366,0,-0.466695,0,0.0417506,0.577555,0.0417506,-0.577555
-7.86872,0,-6.04694,0,-0.467851,0,0.0417599,0.580833,0.0417599,-0.580833
-7.87427,0,-6.04026,0,-0.468993,0,0.0417623,0.584089,0.0417623,-0.584089
-7.87977,0,-6.03362,0,-0.470122,0,0.0417578,0.587323,0.0417578,-0.587323
-7.88523,0,-6.02702,0,-0.471237,0,0.0417467,0.590536,0.0417467,-0.590536
-7.89066,0,-6.02046,0,-0.47234,0,0.0417291,0.593728,0.0417291,-0.593728
-7.89605,0,-6.01393,0,-0.473431,0,0.0417052,0.596899,0.0417052,-0.596899
-7.90141,0,-6.00743,0,-0.474509,0,0.041675,0.600051,0.041675,-0.600051
-7.90673,0,-6.00098,0,-0.475576,0,0.0416388,0.603183,0.0416388,-0.603183
-7.91201,0,-5.99455,0,-0.476631,0,0.0415966,0.606296,0.0415966,-0.606296
-7.91726,0,-5.98816,0,-0.477675,0,0.0415486,0.609389,0.0415486,-0.609389
-7.92247,0,-5.98181,0,-0.478708,0,0.0414949,0.612465,0.0414949,-0.612465
-7.92766,0,-5.97548,0,-0.47973,0,0.0414356,0.615522,0.0414356,-0.615522
-7.93281,0,-5.96919,0,-0.480741,0,0.0413708,0.618562,0.0413708,-0.618562
-7.93793,0,-5.96293,0,-0.481742,0,0.0413007,0.621584,0.0413007,-0.621584
-7.94301,0,-5.9567,0,-0.482733,0,0.0412253,0.624589,0.0412253,-0.624589
-7.94807,0,-5.9505,0,-0.483714,0,0.0411448,0.627577,0.0411448,-0.627577
-7.9531,0,-5.94434,0,-0.484685,0,0.0410592,0.630548,0.0410592,-0.630548
-7.95809,0,-5.9382,0,-0.485647,0,0.0409687,0.633504,0.0409687,-0.633504
-7.96306,0,-5.93209,0,-0.486599,0,0.0408733,0.636443,0.0408733,-0.636443
-7.968,0,-5.926,0,-0.487542,0,0.0407732,0.639367,0.0407732,-0.639367
-7.97291,0,-5.91995,0,-0.488476,0,0.0406684,0.642275,0.0406684,-0.642275
-7.97779,0,-5.91392,0,-0.489401,0,0.040559,0.645168,0.040559,-0.645168
-7.98265,0,-5.90793,0,-0.490317,0,0.0404451,0.648047,0.0404451,-0.648047
-7.98748,0,-5.90195,0,-0.491225,0,0.0403267,0.650911,0.0403267,-0.650911
-7.99228,0,-5.89601,0,-0.492124,0,0.040204,0.65376,0.040204,-0.65376
-7.99705,0,-5.89009,0,-0.493016,0,0.0400771,0.656595,0.0400771,-0.656595
-8.0018,0,-5.88419,0,-0.493899,0,0.0399459,0.659417,0.0399459,-0.659417
-8.00652,0,-5.87832,0,-0.494774,0,0.0398107,0.662224,0.0398107,-0.662224
-8.01122,0,-5.87248,0,-0.495642,0,0.0396714,0.665019,0.0396714,-0.665019
-8.0159,0,-5.86666,0,-0.496502,0,0.0395281,0.667799,0.0395281,-0.667799
-8.02055,0,-5.86086,0,-0.497354,0,0.0393808,0.670567,0.0393808,-0.670567
-8.02517,0,-5.85509,0,-0.498199,0,0.0392298,0.673322,0.0392298,-0.673322
-8.02977,0,-5.84934,0,-0.499037,0,0.0390749,0.676065,0.0390749,-0.676065
-8.03435,0,-5.84361,0,-0.499868,0,0.0389163,0.678795,0.0389163,-0.678795
-8.03891,0,-5.83791,0,-0.500691,0,0.0387541,0.681513,0.0387541,-0.681513
-8.04344,0,-5.83223,0,-0.501508,0,0.0385882,0.684218,0.0385882,-0.684218
-8.04795,0,-5.82657,0,-0.502318,0,0.0384189,0.686912,0.0384189,-0.686912
-8.05244,0,-5.82093,0,-0.503122,0,0.038246,0.689594,0.038246,-0.689594
-8.05691,0,-5.81531,0,-0.503919,0,0.0380696,0.692265,0.0380696,-0.692265
-8.06135,0,-5.80972,0,-0.504709,0,0.0378899,0.694924,0.0378899,-0.694924
-8.06578,0,-5.80414,0,-0.505493,0,0.0377069,0.697572,0.0377069,-0.697572
-8.07018,0,-5.79859,0,-0.506271,0,0.0375205,0.700209,0.0375205,-0.700209
-8.07456,0,-5.79306,0,-0.507043,0,0.037331,0.702835,0.037331,-0.702835
-8.07893,0,-5.78754,0,-0.507808,0,0.0371382,0.70545,0.0371382,-0.70545
-8.08327,0,-5.78205,0,-0.508568,0,0.0369423,0.708054,0.0369423,-0.708054
-8.08759,0,-5.77657,0,-0.509322,0,0.0367434,0.710649,0.0367434,-0.710649
-8.09189,0,-5.77112,0,-0.51007,0,0.0365413,0.713232,0.0365413,-0.713232
-8.09618,0,-5.76568,0,-0.510812,0,0.0363363,0.715806,0.0363363,-0.715806
-8.10044,0,-5.76027,0,-0.511549,0,0.0361283,0.71837,0.0361283,-0.71837
-8.10469,0,-5.75487,0,-0.51228,0,0.0359174,0.720924,0.0359174,-0.720924
-8.10891,0,-5.74949,0,-0.513006,0,0.0357036,0.723468,0.0357036,-0.723468
-8.11312,0,-5.74412,0,-0.513727,0,0.035487,0.726002,0.035487,-0.726002
-8.11731,0,-5.73878,0,-0.514442,0,0.0352675,0.728527,0.0352675,-0.728527
-8.12148,0,-5.73345,0,-0.515152,0,0.0350453,0.731042,0.0350453,-0.731042
-8.12564,0,-5.72814,0,-0.515857,0,0.0348204,0.733549,0.0348204,-0.733549
-8.12978,0,-5.72285,0,-0.516557,0,0.0345928,0.736046,0.0345928,-0.736046
-8.1339,0,-5.71758,0,-0.517252,0,0.0343626,0.738534,0.0343626,-0.738534
-8.138,0,-5.71232,0,-0.517942,0,0.0341297,0.741013,0.0341297,-0.741013
-8.14208,0,-5.70708,0,-0.518627,0,0.0338942,0.743484,0.0338942,-0.743484
-8.14615,0,-5.70185,0,-0.519307,0,0.0336562,0.745945,0.0336562,-0.745945
-8.1502,0,-5.69664,0,-0.519983,0,0.0334157,0.748398,0.0334157,-0.748398
-8.15424,0,-5.69145,0,-0.520654,0,0.0331727,0.750843,0.0331727,-0.750843
-8.15826,0,-5.68627,0,-0.52132,0,0.0329272,0.753279,0.0329272,-0.753279
-8.16226,0,-5.68111,0,-0.521982,0,0.0326793,0.755707,0.0326793,-0.755707
-8.16625,0,-5.67597,0,-0.52264,0,0.0324291,0.758127,0.0324291,-0.758127
-8.17022,0,-5.67084,0,-0.523293,0,0.0321764,0.760539,0.0321764,-0.760539
-8.17418,0,-5.66572,0,-0.523942,0,0.0319215,0.762943,0.0319215,-0.762943
-8.17812,0,-5.66062,0,-0.524586,0,0.0316642,0.765339,0.0316642,-0.765339
-8.18205,0,-5.65554,0,-0.525226,0,0.0314046,0.767727,0.0314046,-0.767727
-8.18596,0,-5.65047,0,-0.525862,0,0.0311428,0.770107,0.0311428,-0.770107
-8.18985,0,-5.64541,0,-0.526494,0,0.0308788,0.77248,0.0308788,-0.77248
-8.19373,0,-5.64037,0,-0.527122,0,0.0306126,0.774845,0.0306126,-0.774845
-8.1976,0,-5.63534,0,-0.527746,0,0.0303442,0.777203,0.0303442,-0.777203
-8.20145,0,-5.63033,0,-0.528366,0,0.0300737,0.779554,0.0300737,-0.779554
-8.20529,0,-5.62533,0,-0.528982,0,0.029801,0.781897,0.029801,-0.781897
-8.20911,0,-5.62034,0,-0.529594,0,0.0295263,0.784233,0.0295263,-0.784233
-8.21292,0,-5.61537,0,-0.530202,0,0.0292495,0.786562,0.0292495,-0.786562
-8.21672,0,-5.61041,0,-0.530807,0,0.0289706,0.788884,0.0289706,-0.788884
-8.2205,0,-5.60547,0,-0.531407,0,0.0286897,0.791199,0.0286897,-0.791199
-8.22427,0,-5.60054,0,-0.532004,0,0.0284068,0.793507,0.0284068,-0.793507
-8.22803,0,-5.59562,0,-0.532598,0,0.028122,0.795809,0.028122,-0.795809
-8.23177,0,-5.59071,0,-0.533188,0,0.0278351,0.798103,0.0278351,-0.798103
-8.2355,0,-5.58582,0,-0.533774,0,0.0275464,0.800391,0.0275464,-0.800391
-8.23921,0,-5.58094,0,-0.534357,0,0.0272557,0.802673,0.0272557,-0.802673
-8.24292,0,-5.57607,0,-0.534936,0,0.0269631,0.804947,0.0269631,-0.804947
-8.24661,0,-5.57122,0,-0.535512,0,0.0266687,0.807216,0.0266687,-0.807216
-8.25028,0,-5.56638,0,-0.536085,0,0.0263724,0.809478,0.0263724,-0.809478
-8.25395,0,-5.56155,0,-0.536654,0,0.0260742,0.811734,0.0260742,-0.811734
-8.2576,0,-5.55673,0,-0.53722,0,0.0257743,0.813983,0.0257743,-0.813983
-8.26124,0,-5.55192,0,-0.537782,0,0.0254725,0.816227,0.0254725,-0.816227
-8.26487,0,-5.54713,0,-0.538341,0,0.025169,0.818464,0.025169,-0.818464
-8.26849,0,-5.54234,0,-0.538898,0,0.0248637,0.820695,0.0248637,-0.820695
-8.27209,0,-5.53757,0,-0.539451,0,0.0245567,0.822921,0.0245567,-0.822921
-8.27568,0,-5.53281,0,-0.54,0,0.0242479,0.82514,0.0242479,-0.82514
-8.27926,0,-5.52807,0,-0.540547,0,0.0239374,0.827354,0.0239374,-0.827354
-8.28283,0,-5.52333,0,-0.541091,0,0.0236253,0.829561,0.0236253,-0.829561
-8.28639,0,-5.5186,0,-0.541631,0,0.0233115,0.831763,0.0233115,-0.831763
-8.28993,0,-5.51389,0,-0.542169,0,0.022996,0.83396,0.022996,-0.83396
-8.29347,0,-5.50919,0,-0.542704,0,0.0226789,0.83615,0.0226789,-0.83615
-8.29699,0,-5.50449,0,-0.543236,0,0.0223601,0.838335,0.0223601,-0.838335
-8.3005,0,-5.49981,0,-0.543764,0,0.0220398,0.840515,0.0220398,-0.840515
-8.304,0,-5.49514,0,-0.54429,0,0.0217179,0.842689,0.0217179,-0.842689
-8.30749,0,-5.49048,0,-0.544814,0,0.0213943,0.844858,0.0213943,-0.844858
-8.31097,0,-5.48583,0,-0.545334,0,0.0210693,0.847021,0.0210693,-0.847021
-8.31444,0,-5.48119,0,-0.545852,0,0.0207426,0.849179,0.0207426,-0.849179
-8.3179,0,-5.47657,0,-0.546366,0,0.0204145,0.851332,0.0204145,-0.851332
-8.32134,0,-5.47195,0,-0.546878,0,0.0200848,0.853479,0.0200848,-0.853479
-8.32478,0,-5.46734,0,-0.547388,0,0.0197536,0.855622,0.0197536,-0.855622
-8.32821,0,-5.46274,0,-0.547895,0,0.019421,0.857759,0.019421,-0.857759
-8.33162,0,-5.45815,0,-0.548399,0,0.0190868,0.859891,0.0190868,-0.859891
-8.33503,0,-5.45358,0,-0.5489,0,0.0187512,0.862019,0.0187512,-0.862019
-8.33842,0,-5.44901,0,-0.549399,0,0.0184142,0.864141,0.0184142,-0.864141
-8.34181,0,-5.44445,0,-0.549895,0,0.0180757,0.866258,0.0180757,-0.866258
-8.34518,0,-5.4399,0,-0.550389,0,0.0177358,0.868371,0.0177358,-0.868371
-8.34855,0,-5.43536,0,-0.550881,0,0.0173944,0.870479,0.0173944,-0.870479
-8.3519,0,-5.43083,0,-0.551369,0,0.0170517,0.872581,0.0170517,-0.872581
-8.35525,0,-5.42631,0,-0.551856,0,0.0167076,0.87468,0.0167076,-0.87468
-8.35858,0,-5.4218,0,-0.55234,0,0.0163621,0.876773,0.0163621,-0.876773
-8.36191,0,-5.4173,0,-0.552821,0,0.0160153,0.878862,0.0160153,-0.878862
-8.36523,0,-5.41281,0,-0.5533,0,0.0156671,0.880946,0.0156671,-0.880946
-8.36853,0,-5.40832,0,-0.553777,0,0.0153176,0.883026,0.0153176,-0.883026
-8.37183,0,-5.40385,0,-0.554252,0,0.0149667,0.885101,0.0149667,-0.885101
-8.37512,0,-5.39939,0,-0.554724,0,0.0146145,0.887172,0.0146145,-0.887172
-8.3784,0,-5.39493,0,-0.555193,0,0.0142611,0.889238,0.0142611,-0.889238
-8.38167,0,-5.39048,0,-0.555661,0,0.0139063,0.8913,0.0139063,-0.8913
-8.38493,0,-5.38604,0,-0.556126,0,0.0135503,0.893357,0.0135503,-0.893357
-8.38818,0,-5.38161,0,-0.556589,0,0.0131929,0.89541,0.0131929,-0.89541
-8.39143,0,-5.37719,0,-0.55705,0,0.0128344,0.897459,0.0128344,-0.897459
-8.39466,0,-5.37278,0,-0.557509,0,0.0124745,0.899504,0.0124745,-0.899504
-8.39789,0,-5.36838,0,-0.557965,0,0.0121135,0.901544,0.0121135,-0.901544
-8.4011,0,-5.36398,0,-0.558419,0,0.0117512,0.90358,0.0117512,-0.90358
-8.40431,0,-5.35959,0,-0.558872,0,0.0113877,0.905612,0.0113877,-0.905612
-8.40751,0,-5.35522,0,-0.559322,0,0.0110229,0.90764,0.0110229,-0.90764
-8.4107,0,-5.35084,0,-0.55977,0,0.010657,0.909664,0.010657,-0.909664
-8.41388,0,-5.34648,0,-0.560215,0,0.0102899,0.911684,0.0102899,-0.911684
-8.41706,0,-5.34213,0,-0.560659,0,0.00992159,0.913699,0.00992159,-0.913699
-8.42022,0,-5.33778,0,-0.561101,0,0.00955212,0.915711,0.00955212,-0.915711
-8.42338,0,-5.33344,0,-0.561541,0,0.00918149,0.917719,0.00918149,-0.917719
-8.42653,0,-5.32911,0,-0.561979,0,0.00880971,0.919723,0.00880971,-0.919723
-8.42967,0,-5.32479,0,-0.562414,0,0.00843678,0.921723,0.00843678,-0.921723
-8.4328,0,-5.32048,0,-0.562848,0,0.00806272,0.92372,0.00806272,-0.92372
-8.43592,0,-5.31617,0,-0.56328,0,0.00768753,0.925712,0.00768753,-0.925712
-8.43904,0,-5.31187,0,-0.56371,0,0.00731122,0.927701,0.00731122,-0.927701
-8.44215,0,-5.30758,0,-0.564138,0,0.00693381,0.929686,0.00693381,-0.929686
-8.44525,0,-5.3033,0,-0.564564,0,0.00655529,0.931667,0.00655529,-0.931667
-8.44834,0,-5.29902,0,-0.564988,0,0.00617568,0.933645,0.00617568,-0.933645
-8.45142,0,-5.29475,0,-0.565411,0,0.00579499,0.935619,0.00579499,-0.935619
-8.4545,0,-5.29049,0,-0.565831,0,0.00541322,0.937589,0.00541322,-0.937589
-8.45757,0,-5.28624,0,-0.56625,0,0.00503038,0.939556,0.00503038,-0.939556
-8.46063,0,-5.28199,0,-0.566667,0,0.00464649,0.941519,0.00464649,-0.941519
-8.46369,0,-5.27776,0,-0.567082,0,0.00426154,0.943479,0.00426154,-0.943479
-8.46673,0,-5.27352,0,-0.567495,0,0.00387555,0.945435,0.00387555,-0.945435
-8.46977,0,-5.2693,0,-0.567906,0,0.00348852,0.947387,0.00348852,-0.947387
-8.4728,0,-5.26508,0,-0.568316,0,0.00310046,0.949337,0.00310046,-0.949337
-8.47583,0,-5.26087,0,-0.568724,0,0.00271139,0.951282,0.00271139,-0.951282
-8.47884,0,-5.25667,0,-0.56913,0,0.00232129,0.953225,0.00232129,-0.953225
-8.48185,0,-5.25247,0,-0.569535,0,0.00193019,0.955164,0.00193019,-0.955164
-8.48486,0,-5.24828,0,-0.569938,0,0.00153809,0.957099,0.00153809,-0.957099
-8.48785,0,-5.2441,0,-0.570339,0,0.001145,0.959032,0.001145,-0.959032
-8.49084,0,-5.23993,0,-0.570738,0,0.000750926,0.960961,0.000750926,-0.960961
-8.49382,0,-5.23576,0,-0.571136,0,0.000355871,0.962887,0.000355871,-0.962887
-8.49679,0,-5.2316,0,-0.571532,0,-4.0156e-05,0.964809,-4.0156e-05,-0.964809
-8.49976,0,-5.22744,0,-0.571927,0,-0.000437147,0.966729,-0.000437147,-0.966729
-8.50272,0,-5.22329,0,-0.572319,0,-0.000835097,0.968645,-0.000835097,-0.968645
-8.50567,0,-5.21915,0,-0.572711,0,-0.001234,0.970558,-0.001234,-0.970558
-8.50862,0,-5.21502,0,-0.5731,0,-0.00163384,0.972468,-0.00163384,-0.972468
-8.51155,0,-5.21089,0,-0.573488,0,-0.00203463,0.974375,-0.00203463,-0.974375
-8.51449,0,-5.20677,0,-0.573875,0,-0.00243634,0.976278,-0.00243634,-0.976278
-8.51741,0,-5.20265,0,-0.57426,0,-0.00283898,0.978179,-0.00283898,-0.978179
-8.52033,0,-5.19854,0,-0.574643,0,-0.00324254,0.980077,-0.00324254,-0.980077
-8.52324,0,-5.19444,0,-0.575025,0,-0.00364701,0.981971,-0.00364701,-0.981971
-8.52615,0,-5.19034,0,-0.575405,0,-0.00405239,0.983863,-0.00405239,-0.983863
-8.52905,0,-5.18625,0,-0.575784,0,-0.00445867,0.985752,-0.00445867,-0.985752
-8.53194,0,-5.18217,0,-0.576162,0,-0.00486585,0.987637,-0.00486585,-0.987637
-8.53482,0,-5.17809,0,-0.576537,0,-0.00527391,0.98952,-0.00527391,-0.98952
-8.5377,0,-5.17402,0,-0.576912,0,-0.00568285,0.9914,-0.00568285,-0.9914
-8.54058,0,-5.16995,0,-0.577285,0,-0.00609267,0.993277,-0.00609267,-0.993277
-8.54344,0,-5.16589,0,-0.577656,0,-0.00650337,0.995151,-0.00650337,-0.995151
-8.5463,0,-5.16184,0,-0.578026,0,-0.00691493,0.997022,-0.00691493,-0.997022
-8.54916,0,-5.15779,0,-0.578395,0,-0.00732734,0.998891,-0.00732734,-0.998891
-8.552,0,-5.15375,0,-0.578762,0,-0.00774062,1.00076,-0.00774062,-1.00076
-8.55484,0,-5.14972,0,-0.579127,0,-0.00815474,1.00262,-0.00815474,-1.00262
-8.55768,0,-5.14569,0,-0.579492,0,-0.0085697,1.00448,-0.0085697,-1.00448
-8.56051,0,-5.14167,0,-0.579855,0,-0.0089855,1.00634,-0.0089855,-1.00634
-8.56333,0,-5.13765,0,-0.580216,0,-0.00940213,1.00819,-0.00940213,-1.00819
-8.56615,0,-5.13364,0,-0.580576,0,-0.0098196,1.01004,-0.0098196,-1.01004
-8.56896,0,-5.12963,0,-0.580935,0,-0.0102379,1.01189,-0.0102379,-1.01189
-8.57176,0,-5.12563,0,-0.581293,0,-0.010657,1.01374,-0.010657,-1.01374
-8.57456,0,-5.12164,0,-0.581649,0,-0.0110769,1.01558,-0.0110769,-1.01558
-8.57735,0,-5.11765,0,-0.582003,0,-0.0114976,1.01742,-0.0114976,-1.01742
-8.58014,0,-5.11366,0,-0.582357,0,-0.0119191,1.01926,-0.0119191,-1.01926
-8.58292,0,-5.10969,0,-0.582709,0,-0.0123414,1.0211,-0.0123414,-1.0211
-8.5857,0,-5.10572,0,-0.58306,0,-0.0127645,1.02293,-0.0127645,-1.02293
-8.58846,0,-5.10175,0,-0.583409,0,-0.0131884,1.02476,-0.0131884,-1.02476
-8.59123,0,-5.09779,0,-0.583758,0,-0.0136131,1.02659,-0.0136131,-1.02659
-8.59399,0,-5.09383,0,-0.584105,0,-0.0140385,1.02842,-0.0140385,-1.02842
-8.59674,0,-5.08988,0,-0.58445,0,-0.0144648,1.03024,-0.0144648,-1.03024
-8.59948,0,-5.08594,0,-0.584795,0,-0.0148918,1.03206,-0.0148918,-1.03206
-8.60222,0,-5.082,0,-0.585138,0,-0.0153195,1.03388,-0.0153195,-1.03388
-8.60496,0,-5.07807,0,-0.58548,0,-0.015748,1.0357,-0.015748,-1.0357
-8.60769,0,-5.07414,0,-0.585821,0,-0.0161773,1.03751,-0.0161773,-1.03751
-8.61041,0,-5.07021,0,-0.58616,0,-0.0166073,1.03932,-0.0166073,-1.03932
-8.61313,0,-5.0663,0,-0.586498,0,-0.017038,1.04113,-0.017038,-1.04113
-8.61584,0,-5.06238,0,-0.586835,0,-0.0174695,1.04294,-0.0174695,-1.04294
-8.61855,0,-5.05848,0,-0.587171,0,-0.0179018,1.04474,-0.0179018,-1.04474
-8.62125,0,-5.05457,0,-0.587506,0,-0.0183347,1.04655,-0.0183347,-1.04655
-8.62395,0,-5.05068,0,-0.587839,0,-0.0187684,1.04835,-0.0187684,-1.04835
-8.62664,0,-5.04678,0,-0.588172,0,-0.0192028,1.05014,-0.0192028,-1.05014
-8.62932,0,-5.0429,0,-0.588503,0,-0.0196379,1.05194,-0.0196379,-1.05194
-8.632,0,-5.03902,0,-0.588833,0,-0.0200738,1.05373,-0.0200738,-1.05373
-8.63468,0,-5.03514,0,-0.589162,0,-0.0205103,1.05552,-0.0205103,-1.05552
-8.63735,0,-5.03127,0,-0.589489,0,-0.0209476,1.05731,-0.0209476,-1.05731
-8.64001,0,-5.0274,0,-0.589816,0,-0.0213855,1.0591,-0.0213855,-1.0591
-8.64267,0,-5.02354,0,-0.590141,0,-0.0218242,1.06088,-0.0218242,-1.06088
-8.64533,0,-5.01968,0,-0.590466,0,-0.0222635,1.06266,-0.0222635,-1.06266
-8.64797,0,-5.01583,0,-0.590789,0,-0.0227036,1.06444,-0.0227036,-1.06444
-8.65062,0,-5.01198,0,-0.591111,0,-0.0231443,1.06622,-0.0231443,-1.06622
-8.65326,0,-5.00814,0,-0.591432,0,-0.0235857,1.068,-0.0235857,-1.068
-8.65589,0,-5.0043,0,-0.591752,0,-0.0240278,1.06977,-0.0240278,-1.06977
-8.65852,0,-5.00047,0,-0.592071,0,-0.0244705,1.07154,-0.0244705,-1.07154
-8.66114,0,-4.99664,0,-0.592388,0,-0.0249139,1.07331,-0.0249139,-1.07331
-8.66376,0,-4.99282,0,-0.592705,0,-0.025358,1.07508,-0.025358,-1.07508
-8.66637,0,-4.989,0,-0.59302,0,-0.0258028,1.07684,-0.0258028,-1.07684
-8.66898,0,-4.98519,0,-0.593335,0,-0.0262482,1.0786,-0.0262482,-1.0786
-8.67159,0,-4.98138,0,-0.593648,0,-0.0266942,1.08036,-0.0266942,-1.08036
-8.67419,0,-4.97757,0,-0.593961,0,-0.0271409,1.08212,-0.0271409,-1.08212
-8.67678,0,-4.97377,0,-0.594272,0,-0.0275883,1.08388,-0.0275883,-1.08388
-8.67937,0,-4.96998,0,-0.594583,0,-0.0280363,1.08563,-0.0280363,-1.08563
-8.68195,0,-4.96619,0,-0.594892,0,-0.0284849,1.08739,-0.0284849,-1.08739
-8.68453,0,-4.9624,0,-0.5952,0,-0.0289342,1.08914,-0.0289342,-1.08914
-8.68711,0,-4.95862,0,-0.595508,0,-0.0293841,1.09089,-0.0293841,-1.09089
-8.68968,0,-4.95484,0,-0.595814,0,-0.0298347,1.09263,-0.0298347,-1.09263
-8.69224,0,-4.95107,0,-0.596119,0,-0.0302858,1.09438,-0.0302858,-1.09438
-8.6948,0,-4.9473,0,-0.596424,0,-0.0307376,1.09612,-0.0307376,-1.09612
-8.69736,0,-4.94354,0,-0.596727,0,-0.03119,1.09786,-0.03119,-1.09786
-8.69991,0,-4.93978,0,-0.597029,0,-0.031643,1.0996,-0.031643,-1.0996
-8.70246,0,-4.93602,0,-0.597331,0,-0.0320967,1.10134,-0.0320967,-1.10134
-8.705,0,-4.93227,0,-0.597631,0,-0.0325509,1.10307,-0.0325509,-1.10307
-8.70753,0,-4.92852,0,-0.59793,0,-0.0330058,1.10481,-0.0330058,-1.10481
-8.71007,0,-4.92478,0,-0.598229,0,-0.0334612,1.10654,-0.0334612,-1.10654
-8.7126,0,-4.92104,0,-0.598526,0,-0.0339173,1.10827,-0.0339173,-1.10827
-8.71512,0,-4.91731,0,-0.598823,0,-0.0343739,1.11,-0.0343739,-1.11
-8.71764,0,-4.91358,0,-0.599119,0,-0.0348311,1.11172,-0.0348311,-1.11172
-8.72015,0,-4.90986,0,-0.599413,0,-0.035289,1.11345,-0.035289,-1.11345
-8.72266,0,-4.90614,0,-0.599707,0,-0.0357474,1.11517,-0.0357474,-1.11517
-8.72517,0,-4.90242,0,-0.6,0,-0.0362064,1.11689,-0.0362064,-1.11689
-8.72767,0,-4.89871,0,-0.600292,0,-0.0366659,1.11861,-0.0366659,-1.11861
-8.73017,0,-4.895,0,-0.600583,0,-0.0371261,1.12033,-0.0371261,-1.12033
-8.73266,0,-4.89129,0,-0.600873,0,-0.0375868,1.12205,-0.0375868,-1.12205
-8.73515,0,-4.88759,0,-0.601162,0,-0.0380481,1.12376,-0.0380481,-1.12376
-8.73763,0,-4.8839,0,-0.601451,0,-0.03851,1.12547,-0.03851,-1.12547
-8.74011,0,-4.88021,0,-0.601738,0,-0.0389724,1.12718,-0.0389724,-1.12718
-8.74259,0,-4.87652,0,-0.602025,0,-0.0394354,1.12889,-0.0394354,-1.12889
-8.74506,0,-4.87283,0,-0.60231,0,-0.0398989,1.1306,-0.0398989,-1.1306
-8.74752,0,-4.86915,0,-0.602595,0,-0.040363,1.1323,-0.040363,-1.1323
-8.74999,0,-4.86548,0,-0.602879,0,-0.0408277,1.13401,-0.0408277,-1.13401
-8.75245,0,-4.86181,0,-0.603162,0,-0.0412929,1.13571,-0.0412929,-1.13571
-8.7549,0,-4.85814,0,-0.603444,0,-0.0417586,1.13741,-0.0417586,-1.13741
-8.75735,0,-4.85448,0,-0.603726,0,-0.0422249,1.13911,-0.0422249,-1.13911
-8.75979,0,-4.85082,0,-0.604006,0,-0.0426917,1.14081,-0.0426917,-1.14081
-8.76224,0,-4.84716,0,-0.604286,0,-0.0431591,1.1425,-0.0431591,-1.1425
-8.76467,0,-4.84351,0,-0.604565,0,-0.043627,1.1442,-0.043627,-1.1442
-8.76711,0,-4.83986,0,-0.604843,0,-0.0440954,1.14589,-0.0440954,-1.14589
-8.76954,0,-4.83621,0,-0.60512,0,-0.0445644,1.14758,-0.0445644,-1.14758
-8.77196,0,-4.83257,0,-0.605396,0,-0.0450339,1.14927,-0.0450339,-1.14927
-8.77438,0,-4.82894,0,-0.605671,0,-0.0455039,1.15096,-0.0455039,-1.15096
-8.7768,0,-4.8253,0,-0.605946,0,-0.0459744,1.15265,-0.0459744,-1.15265
-8.77921,0,-4.82168,0,-0.60622,0,-0.0464455,1.15433,-0.0464455,-1.15433
-8.78162,0,-4.81805,0,-0.606493,0,-0.0469171,1.15602,-0.0469171,-1.15602
-8.78403,0,-4.81443,0,-0.606765,0,-0.0473891,1.1577,-0.0473891,-1.1577
-8.78643,0,-4.81081,0,-0.607037,0,-0.0478617,1.15938,-0.0478617,-1.15938
-8.78883,0,-4.8072,0,-0.607307,0,-0.0483348,1.16106,-0.0483348,-1.16106
-8.79122,0,-4.80359,0,-0.607577,0,-0.0488084,1.16273,-0.0488084,-1.16273
-8.79361,0,-4.79998,0,-0.607846,0,-0.0492825,1.16441,-0.0492825,-1.16441
-8.796,0,-4.79638,0,-0.608115,0,-0.0497571,1.16609,-0.0497571,-1.16609
-8.79838,0,-4.79278,0,-0.608382,0,-0.0502322,1.16776,-0.0502322,-1.16776
-8.80076,0,-4.78918,0,-0.608649,0,-0.0507078,1.16943,-0.0507078,-1.16943
-8.80313,0,-4.78559,0,-0.608915,0,-0.0511839,1.1711,-0.0511839,-1.1711
-8.8055,0,-4.782,0,-0.60918,0,-0.0516605,1.17277,-0.0516605,-1.17277
-8.80787,0,-4.77841,0,-0.609445,0,-0.0521376,1.17444,-0.0521376,-1.17444
-8.81023,0,-4.77483,0,-0.609708,0,-0.0526151,1.1761,-0.0526151,-1.1761
-8.81259,0,-4.77125,0,-0.609971,0,-0.0530932,1.17777,-0.0530932,-1.17777
-8.81494,0,-4.76768,0,-0.610234,0,-0.0535717,1.17943,-0.0535717,-1.17943
-8.81729,0,-4.76411,0,-0.610495,0,-0.0540507,1.18109,-0.0540507,-1.18109
-8.81964,0,-4.76054,0,-0.610756,0,-0.0545301,1.18276,-0.0545301,-1.18276
-8.82199,0,-4.75698,0,-0.611016,0,-0.0550101,1.18441,-0.0550101,-1.18441
-8.82433,0,-4.75342,0,-0.611275,0,-0.0554905,1.18607,-0.0554905,-1.18607
-8.82666,0,-4.74986,0,-0.611534,0,-0.0559713,1.18773,-0.0559713,-1.18773
-8.829,0,-4.74631,0,-0.611791,0,-0.0564527,1.18938,-0.0564527,-1.18938
-8.83133,0,-4.74276,0,-0.612048,0,-0.0569345,1.19104,-0.0569345,-1.19104
-8.83365,0,-4.73921,0,-0.612305,0,-0.0574167,1.19269,-0.0574167,-1.19269
-8.83597,0,-4.73567,0,-0.61256,0,-0.0578994,1.19434,-0.0578994,-1.19434
-8.83829,0,-4.73213,0,-0.612815,0,-0.0583826,1.19599,-0.0583826,-1.19599
-8.84061,0,-4.72859,0,-0.61307,0,-0.0588662,1.19764,-0.0588662,-1.19764
-8.84292,0,-4.72506,0,-0.613323,0,-0.0593503,1.19929,-0.0593503,-1.19929
-8.84523,0,-4.72153,0,-0.613576,0,-0.0598348,1.20094,-0.0598348,-1.20094
-8.84753,0,-4.718,0,-0.613828,0,-0.0603198,1.20258,-0.0603198,-1.20258
-8.84983,0,-4.71448,0,-0.61408,0,-0.0608052,1.20423,-0.0608052,-1.20423
-8.85213,0,-4.71096,0,-0.61433,0,-0.061291,1.20587,-0.061291,-1.20587
-8.85442,0,-4.70744,0,-0.614581,0,-0.0617773,1.20751,-0.0617773,-1.20751
-8.85671,0,-4.70393,0,-0.61483,0,-0.062264,1.20915,-0.062264,-1.20915
-8.859,0,-4.70042,0,-0.615079,0,-0.0627512,1.21079,-0.0627512,-1.21079
-8.86128,0,-4.69691,0,-0.615327,0,-0.0632388,1.21243,-0.0632388,-1.21243
-8.86356,0,-4.69341,0,-0.615574,0,-0.0637268,1.21406,-0.0637268,-1.21406
-8.86584,0,-4.68991,0,-0.615821,0,-0.0642152,1.2157,-0.0642152,-1.2157
-8.86811,0,-4.68641,0,-0.616067,0,-0.0647041,1.21733,-0.0647041,-1.21733
-8.87038,0,-4.68292,0,-0.616312,0,-0.0651934,1.21897,-0.0651934,-1.21897
-8.87265,0,-4.67943,0,-0.616557,0,-0.0656831,1.2206,-0.0656831,-1.2206
-8.87491,0,-4.67594,0,-0.616801,0,-0.0661733,1.22223,-0.0661733,-1.22223
-8.87717,0,-4.67246,0,-0.617045,0,-0.0666638,1.22386,-0.0666638,-1.22386
-8.87943,0,-4.66897,0,-0.617287,0,-0.0671548,1.22549,-0.0671548,-1.22549
-8.88168,0,-4.6655,0,-0.61753,0,-0.0676462,1.22711,-0.0676462,-1.22711
-8.88393,0,-4.66202,0,-0.617771,0,-0.0681379,1.22874,-0.0681379,-1.22874
-8.88618,0,-4.65855,0,-0.618012,0,-0.0686301,1.23037,-0.0686301,-1.23037
-8.88842,0,-4.65508,0,-0.618252,0,-0.0691227,1.23199,-0.0691227,-1.23199
-8.89066,0,-4.65162,0,-0.618492,0,-0.0696157,1.23361,-0.0696157,-1.23361
-8.8929,0,-4.64815,0,-0.618731,0,-0.0701091,1.23523,-0.0701091,-1.23523
-8.89513,0,-4.6447,0,-0.618969,0,-0.070603,1.23685,-0.070603,-1.23685
-8.89736,0,-4.64124,0,-0.619207,0,-0.0710972,1.23847,-0.0710972,-1.23847
-8.89959,0,-4.63779,0,-0.619444,0,-0.0715917,1.24009,-0.0715917,-1.24009
-8.90181,0,-4.63434,0,-0.619681,0,-0.0720867,1.24171,-0.0720867,-1.24171
-8.90403,0,-4.63089,0,-0.619916,0,-0.0725821,1.24333,-0.0725821,-1.24333
-8.90625,0,-4.62744,0,-0.620152,0,-0.0730779,1.24494,-0.0730779,-1.24494
-8.90846,0,-4.624,0,-0.620386,0,-0.073574,1.24656,-0.073574,-1.24656
-8.91067,0,-4.62057,0,-0.62062,0,-0.0740706,1.24817,-0.0740706,-1.24817
-8.91288,0,-4.61713,0,-0.620854,0,-0.0745675,1.24978,-0.0745675,-1.24978
-8.91508,0,-4.6137,0,-0.621087,0,-0.0750648,1.25139,-0.0750648,-1.25139
-8.91729,0,-4.61027,0,-0.621319,0,-0.0755625,1.253,-0.0755625,-1.253
-8.91948,0,-4.60684,0,-0.621551,0,-0.0760605,1.25461,-0.0760605,-1.25461
-8.92168,0,-4.60342,0,-0.621782,0,-0.076559,1.25622,-0.076559,-1.25622
-8.92387,0,-4.6,0,-0.622012,0,-0.0770578,1.25783,-0.0770578,-1.25783
-8.92606,0,-4.59658,0,-0.622242,0,-0.077557,1.25944,-0.077557,-1.25944
-8.92825,0,-4.59317,0,-0.622472,0,-0.0780565,1.26104,-0.0780565,-1.26104
-8.93043,0,-4.58976,0,-0.622701,0,-0.0785564,1.26264,-0.0785564,-1.26264
-8.93261,0,-4.58635,0,-0.622929,0,-0.0790567,1.26425,-0.0790567,-1.26425
-8.93479,0,-4.58294,0,-0.623156,0,-0.0795573,1.26585,-0.0795573,-1.26585
-8.93696,0,-4.57954,0,-0.623383,0,-0.0800583,1.26745,-0.0800583,-1.26745
-8.93913,0,-4.57614,0,-0.62361,0,-0.0805597,1.26905,-0.0805597,-1.26905
-8.9413,0,-4.57274,0,-0.623836,0,-0.0810614,1.27065,-0.0810614,-1.27065
-8.94346,0,-4.56935,0,-0.624061,0,-0.0815635,1.27225,-0.0815635,-1.27225
-8.94563,0,-4.56596,0,-0.624286,0,-0.0820659,1.27385,-0.0820659,-1.27385
-8.94778,0,-4.56257,0,-0.62451,0,-0.0825687,1.27545,-0.0825687,-1.27545
-8.94994,0,-4.55918,0,-0.624734,0,-0.0830718,1.27704,-0.0830718,-1.27704
-8.95209,0,-4.5558,0,-0.624957,0,-0.0835752,1.27864,-0.0835752,-1.27864
-8.95424,0,-4.55242,0,-0.62518,0,-0.0840791,1.28023,-0.0840791,-1.28023
-8.95639,0,-4.54904,0,-0.625402,0,-0.0845832,1.28182,-0.0845832,-1.28182
-8.95853,0,-4.54567,0,-0.625623,0,-0.0850877,1.28342,-0.0850877,-1.28342
-8.96068,0,-4.54229,0,-0.625844,0,-0.0855925,1.28501,-0.0855925,-1.28501
-8.96281,0,-4.53893,0,-0.626065,0,-0.0860977,1.2866,-0.0860977,-1.2866
-8.96495,0,-4.53556,0,-0.626285,0,-0.0866032,1.28819,-0.0866032,-1.28819
-8.96708,0,-4.53219,0,-0.626504,0,-0.0871091,1.28978,-0.0871091,-1.28978
-8.96921,0,-4.52883,0,-0.626723,0,-0.0876152,1.29136,-0.0876152,-1.29136
-8.97134,0,-4.52548,0,-0.626941,0,-0.0881217,1.29295,-0.0881217,-1.29295
-8.97346,0,-4.52212,0,-0.627159,0,-0.0886286,1.29454,-0.0886286,-1.29454
-8.97558,0,-4.51877,0,-0.627376,0,-0.0891357,1.29612,-0.0891357,-1.29612
-8.9777,0,-4.51542,0,-0.627593,0,-0.0896432,1.29771,-0.0896432,-1.29771
-8.97982,0,-4.51207,0,-0.627809,0,-0.090151,1.29929,-0.090151,-1.29929
-8.98193,0,-4.50872,0,-0.628025,0,-0.0906591,1.30088,-0.0906591,-1.30088
-8.98404,0,-4.50538,0,-0.62824,0,-0.0911676,1.30246,-0.0911676,-1.30246
-8.98615,0,-4.50204,0,-0.628455,0,-0.0916763,1.30404,-0.0916763,-1.30404
-8.98825,0,-4.49871,0,-0.628669,0,-0.0921854,1.30562,-0.0921854,-1.30562
-8.99036,0,-4.49537,0,-0.628883,0,-0.0926948,1.3072,-0.0926948,-1.3072
-8.99245,0,-4.49204,0,-0.629096,0,-0.0932045,1.30878,-0.0932045,-1.30878
-8.99455,0,-4.48871,0,-0.629308,0,-0.0937145,1.31036,-0.0937145,-1.31036
-8.99664,0,-4.48539,0,-0.629521,0,-0.0942248,1.31193,-0.0942248,-1.31193
-8.99874,0,-4.48206,0,-0.629732,0,-0.0947355,1.31351,-0.0947355,-1.31351
-9.00082,0,-4.47874,0,-0.629943,0,-0.0952464,1.31509,-0.0952464,-1.31509
-9.00291,0,-4.47542,0,-0.630154,0,-0.0957576,1.31666,-0.0957576,-1.31666
-9.00499,0,-4.47211,0,-0.630364,0,-0.0962691,1.31824,-0.0962691,-1.31824
-9.00707,0,-4.46879,0,-0.630574,0,-0.096781,1.31981,-0.096781,-1.31981
-9.00915,0,-4.46548,0,-0.630783,0,-0.0972931,1.32138,-0.0972931,-1.32138
-9.01122,0,-4.46217,0,-0.630992,0,-0.0978055,1.32296,-0.0978055,-1.32296
-9.0133,0,-4.45887,0,-0.6312,0,-0.0983182,1.32453,-0.0983182,-1.32453
-9.01536,0,-4.45557,0,-0.631408,0,-0.0988312,1.3261,-0.0988312,-1.3261
-9.01743,0,-4.45226,0,-0.631615,0,-0.0993445,1.32767,-0.0993445,-1.32767
-9.0195,0,-4.44897,0,-0.631822,0,-0.0998581,1.32924,-0.0998581,-1.32924
-9.02156,0,-4.44567,0,-0.632028,0,-0.100372,1.33081,-0.100372,-1.33081
-9.02362,0,-4.44238,0,-0.632234,0,-0.100886,1.33237,-0.100886,-1.33237
-9.02567,0,-4.43909,0,-0.632439,0,-0.101401,1.33394,-0.101401,-1.33394
-9.02773,0,-4.4358,0,-0.632644,0,-0.101915,1.33551,-0.101915,-1.33551
-9.02978,0,-4.43251,0,-0.632849,0,-0.10243,1.33707,-0.10243,-1.33707
-9.03183,0,-4.42923,0,-0.633053,0,-0.102946,1.33864,-0.102946,-1.33864
-9.03387,0,-4.42595,0,-0.633256,0,-0.103461,1.3402,-0.103461,-1.3402
-9.03591,0,-4.42267,0,-0.633459,0,-0.103977,1.34177,-0.103977,-1.34177
-9.03796,0,-4.4194,0,-0.633662,0,-0.104493,1.34333,-0.104493,-1.34333
-9.03999,0,-4.41612,0,-0.633864,0,-0.105009,1.34489,-0.105009,-1.34489
-9.04203,0,-4.41285,0,-0.634065,0,-0.105526,1.34645,-0.105526,-1.34645
-9.04406,0,-4.40959,0,-0.634267,0,-0.106043,1.34802,-0.106043,-1.34802
-9.04609,0,-4.40632,0,-0.634467,0,-0.10656,1.34958,-0.10656,-1.34958
-9.04812,0,-4.40306,0,-0.634668,0,-0.107077,1.35114,-0.107077,-1.35114
-9.05015,0,-4.3998,0,-0.634868,0,-0.107595,1.3527,-0.107595,-1.3527
-9.05217,0,-4.39654,0,-0.635067,0,-0.108113,1.35425,-0.108113,-1.35425
-9.05419,0,-4.39328,0,-0.635266,0,-0.108631,1.35581,-0.108631,-1.35581
-9.05621,0,-4.39003,0,-0.635465,0,-0.10915,1.35737,-0.10915,-1.35737
-9.05823,0,-4.38678,0,-0.635663,0,-0.109668,1.35893,-0.109668,-1.35893
-9.06024,0,-4.38353,0,-0.63586,0,-0.110187,1.36048,-0.110187,-1.36048
-9.06225,0,-4.38028,0,-0.636057,0,-0.110707,1.36204,-0.110707,-1.36204
-9.06426,0,-4.37704,0,-0.636254,0,-0.111226,1.36359,-0.111226,-1.36359
-9.06626,0,-4.37379,0,-0.636451,0,-0.111746,1.36515,-0.111746,-1.36515
-9.06827,0,-4.37055,0,-0.636647,0,-0.112266,1.3667,-0.112266,-1.3667
-9.07027,0,-4.36732,0,-0.636842,0,-0.112786,1.36825,-0.112786,-1.36825
-9.07227,0,-4.36408,0,-0.637037,0,-0.113306,1.36981,-0.113306,-1.36981
-9.07426,0,-4.36085,0,-0.637232,0,-0.113827,1.37136,-0.113827,-1.37136
-9.07626,0,-4.35762,0,-0.637426,0,-0.114348,1.37291,-0.114348,-1.37291
-9.07825,0,-4.35439,0,-0.63762,0,-0.114869,1.37446,-0.114869,-1.37446
-9.08024,0,-4.35117,0,-0.637813,0,-0.115391,1.37601,-0.115391,-1.37601
-9.08222,0,-4.34795,0,-0.638006,0,-0.115912,1.37756,-0.115912,-1.37756
-9.08421,0,-4.34472,0,-0.638199,0,-0.116434,1.37911,-0.116434,-1.37911
-9.08619,0,-4.34151,0,-0.638391,0,-0.116956,1.38066,-0.116956,-1.38066
-9.08817,0,-4.33829,0,-0.638582,0,-0.117478,1.38221,-0.117478,-1.38221
-9.09015,0,-4.33508,0,-0.638774,0,-0.118001,1.38376,-0.118001,-1.38376
-9.09212,0,-4.33186,0,-0.638964,0,-0.118524,1.3853,-0.118524,-1.3853
-9.0941,0,-4.32866,0,-0.639155,0,-0.119047,1.38685,-0.119047,-1.38685
-9.09607,0,-4.32545,0,-0.639345,0,-0.11957,1.3884,-0.11957,-1.3884
-9.09803,0,-4.32224,0,-0.639535,0,-0.120093,1.38994,-0.120093,-1.38994
-9.1,0,-4.31904,0,-0.639724,0,-0.120617,1.39149,-0.120617,-1.39149
-9.10196,0,-4.31584,0,-0.639913,0,-0.121141,1.39303,-0.121141,-1.39303
-9.10392,0,-4.31264,0,-0.640101,0,-0.121665,1.39457,-0.121665,-1.39457
-9.10588,0,-4.30945,0,-0.640289,0,-0.122189,1.39612,-0.122189,-1.39612
-9.10784,0,-4.30626,0,-0.640477,0,-0.122714,1.39766,-0.122714,-1.39766
-9.10979,0,-4.30306,0,-0.640664,0,-0.123239,1.3992,-0.123239,-1.3992
-9.11175,0,-4.29988,0,-0.640851,0,-0.123763,1.40075,-0.123763,-1.40075
-9.1137,0,-4.29669,0,-0.641037,0,-0.124289,1.40229,-0.124289,-1.40229
-9.11564,0,-4.2935,0,-0.641224,0,-0.124814,1.40383,-0.124814,-1.40383
-9.11759,0,-4.29032,0,-0.641409,0,-0.125339,1.40537,-0.125339,-1.40537
-9.11953,0,-4.28714,0,-0.641595,0,-0.125865,1.40691,-0.125865,-1.40691
-9.12147,0,-4.28397,0,-0.641779,0,-0.126391,1.40845,-0.126391,-1.40845
-9.12341,0,-4.28079,0,-0.641964,0,-0.126917,1.40999,-0.126917,-1.40999
-9.12535,0,-4.27762,0,-0.642148,0,-0.127444,1.41153,-0.127444,-1.41153
-9.12728,0,-4.27445,0,-0.642332,0,-0.12797,1.41307,-0.12797,-1.41307
-9.12921,0,-4.27128,0,-0.642515,0,-0.128497,1.4146,-0.128497,-1.4146
-9.13114,0,-4.26811,0,-0.642698,0,-0.129024,1.41614,-0.129024,-1.41614
-9.13307,0,-4.26495,0,-0.642881,0,-0.129551,1.41768,-0.129551,-1.41768
-9.135,0,-4.26178,0,-0.643063,0,-0.130078,1.41921,-0.130078,-1.41921
-9.13692,0,-4.25862,0,-0.643245,0,-0.130606,1.42075,-0.130606,-1.42075
-9.13884,0,-4.25547,0,-0.643426,0,-0.131133,1.42229,-0.131133,-1.42229
-9.14076,0,-4.25231,0,-0.643608,0,-0.131661,1.42382,-0.131661,-1.42382
-9.14268,0,-4.24916,0,-0.643788,0,-0.132189,1.42536,-0.132189,-1.42536
-9.14459,0,-4.24601,0,-0.643969,0,-0.132717,1.42689,-0.132717,-1.42689
-9.1465,0,-4.24286,0,-0.644149,0,-0.133246,1.42842,-0.133246,-1.42842
-9.14841,0,-4.23971,0,-0.644328,0,-0.133774,1.42996,-0.133774,-1.42996
-9.15032,0,-4.23656,0,-0.644508,0,-0.134303,1.43149,-0.134303,-1.43149
-9.15223,0,-4.23342,0,-0.644687,0,-0.134832,1.43302,-0.134832,-1.43302
-9.15413,0,-4.23028,0,-0.644865,0,-0.135361,1.43456,-0.135361,-1.43456
-9.15603,0,-4.22714,0,-0.645043,0,-0.13589,1.43609,-0.13589,-1.43609
-9.15793,0,-4.22401,0,-0.645221,0,-0.13642,1.43762,-0.13642,-1.43762
-9.15983,0,-4.22087,0,-0.645399,0,-0.136949,1.43915,-0.136949,-1.43915
-9.16173,0,-4.21774,0,-0.645576,0,-0.137479,1.44068,-0.137479,-1.44068
-9.16362,0,-4.21461,0,-0.645752,0,-0.138009,1.44221,-0.138009,-1.44221
-9.16551,0,-4.21148,0,-0.645929,0,-0.138539,1.44374,-0.138539,-1.44374
-9.1674,0,-4.20836,0,-0.646105,0,-0.139069,1.44527,-0.139069,-1.44527
-9.16929,0,-4.20523,0,-0.646281,0,-0.1396,1.4468,-0.1396,-1.4468
-9.17117,0,-4.20211,0,-0.646456,0,-0.14013,1.44833,-0.14013,-1.44833
-9.17306,0,-4.19899,0,-0.646631,0,-0.140661,1.44986,-0.140661,-1.44986
-9.17494,0,-4.19587,0,-0.646806,0,-0.141192,1.45139,-0.141192,-1.45139
-9.17682,0,-4.19276,0,-0.64698,0,-0.141723,1.45292,-0.141723,-1.45292
-9.17869,0,-4.18964,0,-0.647154,0,-0.142254,1.45445,-0.142254,-1.45445
-9.18057,0,-4.18653,0,-0.647328,0,-0.142785,1.45597,-0.142785,-1.45597
-9.18244,0,-4.18342,0,-0.647501,0,-0.143317,1.4575,-0.143317,-1.4575
-9.18431,0,-4.18032,0,-0.647674,0,-0.143848,1.45903,-0.143848,-1.45903
-9.18618,0,-4.17721,0,-0.647846,0,-0.14438,1.46055,-0.14438,-1.46055
-9.18805,0,-4.17411,0,-0.648019,0,-0.144912,1.46208,-0.144912,-1.46208
-9.18991,0,-4.17101,0,-0.64819,0,-0.145444,1.4636,-0.145444,-1.4636
-9.19178,0,-4.16791,0,-0.648362,0,-0.145976,1.46513,-0.145976,-1.46513
-9.19364,0,-4.16481,0,-0.648533,0,-0.146508,1.46666,-0.146508,-1.46666
-9.1955,0,-4.16172,0,-0.648704,0,-0.14704,1.46818,-0.14704,-1.46818
-9.19735,0,-4.15863,0,-0.648875,0,-0.147573,1.4697,-0.147573,-1.4697
-9.19921,0,-4.15554,0,-0.649045,0,-0.148106,1.47123,-0.148106,-1.47123
-9.20106,0,-4.15245,0,-0.649215,0,-0.148638,1.47275,-0.148638,-1.47275
-9.20291,0,-4.14936,0,-0.649385,0,-0.149171,1.47428,-0.149171,-1.47428
-9.20476,0,-4.14628,0,-0.649554,0,-0.149704,1.4758,-0.149704,-1.4758
-9.20661,0,-4.14319,0,-0.649723,0,-0.150238,1.47732,-0.150238,-1.47732
-9.20845,0,-4.14011,0,-0.649891,0,-0.150771,1.47885,-0.150771,-1.47885
-9.2103,0,-4.13704,0,-0.65006,0,-0.151304,1.48037,-0.151304,-1.48037
-9.21214,0,-4.13396,0,-0.650228,0,-0.151838,1.48189,-0.151838,-1.48189
-9.21398,0,-4.13089,0,-0.650395,0,-0.152371,1.48341,-0.152371,-1.48341
-9.21581,0,-4.12781,0,-0.650563,0,-0.152905,1.48493,-0.152905,-1.48493
-9.21765,0,-4.12474,0,-0.65073,0,-0.153439,1.48646,-0.153439,-1.48646
-9.21948,0,-4.12168,0,-0.650896,0,-0.153973,1.48798,-0.153973,-1.48798
-9.22131,0,-4.11861,0,-0.651063,0,-0.154507,1.4895,-0.154507,-1.4895
-9.22314,0,-4.11554,0,-0.651229,0,-0.155041,1.49102,-0.155041,-1.49102
-9.22497,0,-4.11248,0,-0.651394,0,-0.155576,1.49254,-0.155576,-1.49254
-9.2268,0,-4.10942,0,-0.65156,0,-0.15611,1.49406,-0.15611,-1.49406
-9.22862,0,-4.10636,0,-0.651725,0,-0.156644,1.49558,-0.156644,-1.49558
-9.23044,0,-4.10331,0,-0.65189,0,-0.157179,1.4971,-0.157179,-1.4971
-9.23226,0,-4.10025,0,-0.652054,0,-0.157714,1.49862,-0.157714,-1.49862
-9.23408,0,-4.0972,0,-0.652218,0,-0.158249,1.50014,-0.158249,-1.50014
-9.2359,0,-4.09415,0,-0.652382,0,-0.158783,1.50166,-0.158783,-1.50166
-9.23771,0,-4.0911,0,-0.652546,0,-0.159318,1.50317,-0.159318,-1.50317
-9.23953,0,-4.08806,0,-0.652709,0,-0.159853,1.50469,-0.159853,-1.50469
-9.24134,0,-4.08501,0,-0.652872,0,-0.160389,1.50621,-0.160389,-1.50621
-9.24315,0,-4.08197,0,-0.653035,0,-0.160924,1.50773,-0.160924,-1.50773
-9.24495,0,-4.07893,0,-0.653197,0,-0.161459,1.50925,-0.161459,-1.50925
-9.24676,0,-4.07589,0,-0.653359,0,-0.161995,1.51077,-0.161995,-1.51077
-9.24856,0,-4.07286,0,-0.653521,0,-0.16253,1.51228,-0.16253,-1.51228
-9.25036,0,-4.06982,0,-0.653682,0,-0.163066,1.5138,-0.163066,-1.5138
-9.25216,0,-4.06679,0,-0.653843,0,-0.163601,1.51532,-0.163601,-1.51532
-9.25396,0,-4.06376,0,-0.654004,0,-0.164137,1.51683,-0.164137,-1.51683
-9.25576,0,-4.06073,0,-0.654165,0,-0.164673,1.51835,-0.164673,-1.51835
-9.25755,0,-4.0577,0,-0.654325,0,-0.165209,1.51987,-0.165209,-1.51987
-9.25935,0,-4.05468,0,-0.654485,0,-0.165745,1.52138,-0.165745,-1.52138
-9.26114,0,-4.05166,0,-0.654644,0,-0.166281,1.5229,-0.166281,-1.5229
-9.26293,0,-4.04864,0,-0.654804,0,-0.166817,1.52442,-0.166817,-1.52442
-9.26471,0,-4.04562,0,-0.654963,0,-0.167353,1.52593,-0.167353,-1.52593
-9.2665,0,-4.0426,0,-0.655122,0,-0.167889,1.52745,-0.167889,-1.52745
-9.26828,0,-4.03959,0,-0.65528,0,-0.168426,1.52896,-0.168426,-1.52896
-9.27007,0,-4.03657,0,-0.655438,0,-0.168962,1.53048,-0.168962,-1.53048
-9.27185,0,-4.03356,0,-0.655596,0,-0.169499,1.53199,-0.169499,-1.53199
-9.27362,0,-4.03055,0,-0.655754,0,-0.170035,1.53351,-0.170035,-1.53351
-9.2754,0,-4.02755,0,-0.655911,0,-0.170572,1.53502,-0.170572,-1.53502
-9.27718,0,-4.02454,0,-0.656068,0,-0.171108,1.53654,-0.171108,-1.53654
-9.27895,0,-4.02154,0,-0.656225,0,-0.171645,1.53805,-0.171645,-1.53805
-9.28072,0,-4.01854,0,-0.656381,0,-0.172182,1.53957,-0.172182,-1.53957
-9.28249,0,-4.01554,0,-0.656537,0,-0.172718,1.54108,-0.172718,-1.54108
-9.28426,0,-4.01254,0,-0.656693,0,-0.173255,1.54259,-0.173255,-1.54259
-9.28602,0,-4.00954,0,-0.656849,0,-0.173792,1.54411,-0.173792,-1.54411
-9.28779,0,-4.00655,0,-0.657004,0,-0.174329,1.54562,-0.174329,-1.54562
-9.28955,0,-4.00356,0,-0.657159,0,-0.174866,1.54714,-0.174866,-1.54714
-9.29131,0,-4.00057,0,-0.657314,0,-0.175403,1.54865,-0.175403,-1.54865
-9.29307,0,-3.99758,0,-0.657469,0,-0.17594,1.55016,-0.17594,-1.55016
-9.29483,0,-3.99459,0,-0.657623,0,-0.176477,1.55168,-0.176477,-1.55168
-9.29659,0,-3.99161,0,-0.657777,0,-0.177014,1.55319,-0.177014,-1.55319
-9.29834,0,-3.98863,0,-0.657931,0,-0.177551,1.5547,-0.177551,-1.5547
-9.30009,0,-3.98565,0,-0.658084,0,-0.178088,1.55621,-0.178088,-1.55621
-9.30184,0,-3.98267,0,-0.658237,0,-0.178625,1.55773,-0.178625,-1.55773
-9.30359,0,-3.97969,0,-0.65839,0,-0.179162,1.55924,-0.179162,-1.55924
-9.30534,0,-3.97672,0,-0.658543,0,-0.1797,1.56075,-0.1797,-1.56075
-9.30709,0,-3.97375,0,-0.658695,0,-0.180237,1.56226,-0.180237,-1.56226
-9.30883,0,-3.97078,0,-0.658847,0,-0.180774,1.56378,-0.180774,-1.56378
-9.31057,0,-3.96781,0,-0.658999,0,-0.181311,1.56529,-0.181311,-1.56529
-9.31231,0,-3.96484,0,-0.65915,0,-0.181849,1.5668,-0.181849,-1.5668
-9.31405,0,-3.96187,0,-0.659302,0,-0.182386,1.56831,-0.182386,-1.56831
-9.31579,0,-3.95891,0,-0.659453,0,-0.182923,1.56983,-0.182923,-1.56983
-9.31752,0,-3.95595,0,-0.659603,0,-0.183461,1.57134,-0.183461,-1.57134
-9.31926,0,-3.95299,0,-0.659754,0,-0.183998,1.57285,-0.183998,-1.57285
-9.32099,0,-3.95003,0,-0.659904,0,-0.184536,1.57436,-0.184536,-1.57436
-9.32272,0,-3.94708,0,-0.660054,0,-0.185073,1.57587,-0.185073,-1.57587
-9.32445,0,-3.94412,0,-0.660204,0,-0.18561,1.57738,-0.18561,-1.57738
-9.32618,0,-3.94117,0,-0.660353,0,-0.186148,1.5789,-0.186148,-1.5789
-9.32791,0,-3.93822,0,-0.660502,0,-0.186685,1.58041,-0.186685,-1.58041
-9.32963,0,-3.93527,0,-0.660651,0,-0.187222,1.58192,-0.187222,-1.58192
-9.33135,0,-3.93233,0,-0.6608,0,-0.18776,1.58343,-0.18776,-1.58343
-9.33307,0,-3.92938,0,-0.660948,0,-0.188297,1.58494,-0.188297,-1.58494
-9.33479,0,-3.92644,0,-0.661096,0,-0.188835,1.58645,-0.188835,-1.58645
-9.33651,0,-3.9235,0,-0.661244,0,-0.189372,1.58796,-0.189372,-1.58796
-9.33823,0,-3.92056,0,-0.661392,0,-0.189909,1.58947,-0.189909,-1.58947
-9.33994,0,-3.91763,0,-0.661539,0,-0.190447,1.59099,-0.190447,-1.59099
-9.34165,0,-3.91469,0,-0.661686,0,-0.190984,1.5925,-0.190984,-1.5925
-9.34337,0,-3.91176,0,-0.661833,0,-0.191521,1.59401,-0.191521,-1.59401
-9.34508,0,-3.90883,0,-0.66198,0,-0.192059,1.59552,-0.192059,-1.59552
-9.34678,0,-3.9059,0,-0.662126,0,-0.192596,1.59703,-0.192596,-1.59703
-9.34849,0,-3.90297,0,-0.662272,0,-0.193133,1.59854,-0.193133,-1.59854
-9.3502,0,-3.90004,0,-0.662418,0,-0.193671,1.60005,-0.193671,-1.60005
-9.3519,0,-3.89712,0,-0.662564,0,-0.194208,1.60156,-0.194208,-1.60156
-9.3536,0,-3.8942,0,-0.662709,0,-0.194745,1.60307,-0.194745,-1.60307
-9.3553,0,-3.89128,0,-0.662854,0,-0.195282,1.60458,-0.195282,-1.60458
-9.357,0,-3.88836,0,-0.662999,0,-0.195819,1.60609,-0.195819,-1.60609
-9.3587,0,-3.88545,0,-0.663144,0,-0.196356,1.6076,-0.196356,-1.6076
-9.36039,0,-3.88253,0,-0.663288,0,-0.196893,1.60911,-0.196893,-1.60911
-9.36209,0,-3.87962,0,-0.663432,0,-0.19743,1.61063,-0.19743,-1.61063
-9.36378,0,-3.87671,0,-0.663576,0,-0.197967,1.61214,-0.197967,-1.61214
-9.36547,0,-3.8738,0,-0.66372,0,-0.198504,1.61365,-0.198504,-1.61365
-9.36716,0,-3.87089,0,-0.663863,0,-0.199041,1.61516,-0.199041,-1.61516
-9.36885,0,-3.86799,0,-0.664007,0,-0.199578,1.61667,-0.199578,-1.61667
-9.37054,0,-3.86509,0,-0.66415,0,-0.200115,1.61818,-0.200115,-1.61818
-9.37222,0,-3.86218,0,-0.664292,0,-0.200652,1.61969,-0.200652,-1.61969
-9.3739,0,-3.85928,0,-0.664435,0,-0.201188,1.6212,-0.201188,-1.6212
-9.37559,0,-3.85639,0,-0.664577,0,-0.201725,1.62271,-0.201725,-1.62271
-9.37727,0,-3.85349,0,-0.664719,0,-0.202262,1.62422,-0.202262,-1.62422
-9.37894,0,-3.8506,0,-0.664861,0,-0.202798,1.62573,-0.202798,-1.62573
-9.38062,0,-3.84771,0,-0.665002,0,-0.203335,1.62724,-0.203335,-1.62724
-9.3823,0,-3.84482,0,-0.665144,0,-0.203871,1.62875,-0.203871,-1.62875
-9.38397,0,-3.84193,0,-0.665285,0,-0.204408,1.63026,-0.204408,-1.63026
-9.38565,0,-3.83904,0,-0.665425,0,-0.204944,1.63177,-0.204944,-1.63177
-9.38732,0,-3.83616,0,-0.665566,0,-0.20548,1.63328,-0.20548,-1.63328
-9.38899,0,-3.83327,0,-0.665706,0,-0.206016,1.63479,-0.206016,-1.63479
-9.39065,0,-3.83039,0,-0.665846,0,-0.206553,1.63631,-0.206553,-1.63631
-9.39232,0,-3.82751,0,-0.665986,0,-0.207089,1.63782,-0.207089,-1.63782
-9.39399,0,-3.82464,0,-0.666126,0,-0.207625,1.63933,-0.207625,-1.63933
-9.39565,0,-3.82176,0,-0.666265,0,-0.208161,1.64084,-0.208161,-1.64084
-9.39731,0,-3.81889,0,-0.666405,0,-0.208696,1.64235,-0.208696,-1.64235
-9.39897,0,-3.81602,0,-0.666544,0,-0.209232,1.64386,-0.209232,-1.64386
-9.40063,0,-3.81315,0,-0.666682,0,-0.209768,1.64537,-0.209768,-1.64537
-9.40229,0,-3.81028,0,-0.666821,0,-0.210303,1.64688,-0.210303,-1.64688
-9.40395,0,-3.80741,0,-0.666959,0,-0.210839,1.64839,-0.210839,-1.64839
-9.4056,0,-3.80455,0,-0.667097,0,-0.211374,1.6499,-0.211374,-1.6499
-9.40726,0,-3.80169,0,-0.667235,0,-0.21191,1.65141,-0.21191,-1.65141
-9.40891,0,-3.79883,0,-0.667373,0,-0.212445,1.65293,-0.212445,-1.65293
-9.41056,0,-3.79597,0,-0.66751,0,-0.21298,1.65444,-0.21298,-1.65444
-9.41221,0,-3.79311,0,-0.667647,0,-0.213515,1.65595,-0.213515,-1.65595
-9.41386,0,-3.79026,0,-0.667784,0,-0.21405,1.65746,-0.21405,-1.65746
-9.4155,0,-3.78741,0,-0.667921,0,-0.214585,1.65897,-0.214585,-1.65897
-9.41715,0,-3.78455,0,-0.668058,0,-0.21512,1.66048,-0.21512,-1.66048
-9.41879,0,-3.78171,0,-0.668194,0,-0.215654,1.66199,-0.215654,-1.66199
-9.42043,0,-3.77886,0,-0.66833,0,-0.216189,1.6635,-0.216189,-1.6635
-9.42208,0,-3.77601,0,-0.668466,0,-0.216723,1.66502,-0.216723,-1.66502
-9.42371,0,-3.77317,0,-0.668602,0,-0.217258,1.66653,-0.217258,-1.66653
-9.42535,0,-3.77033,0,-0.668737,0,-0.217792,1.66804,-0.217792,-1.66804
-9.42699,0,-3.76749,0,-0.668872,0,-0.218326,1.66955,-0.218326,-1.66955
-9.42862,0,-3.76465,0,-0.669007,0,-0.21886,1.67106,-0.21886,-1.67106
-9.43026,0,-3.76181,0,-0.669142,0,-0.219394,1.67257,-0.219394,-1.67257
-9.43189,0,-3.75898,0,-0.669277,0,-0.219927,1.67409,-0.219927,-1.67409
-9.43352,0,-3.75615,0,-0.669411,0,-0.220461,1.6756,-0.220461,-1.6756
-9.43515,0,-3.75332,0,-0.669545,0,-0.220995,1.67711,-0.220995,-1.67711
-9.43678,0,-3.75049,0,-0.669679,0,-0.221528,1.67862,-0.221528,-1.67862
-9.4384,0,-3.74766,0,-0.669813,0,-0.222061,1.68014,-0.222061,-1.68014
-9.44003,0,-3.74484,0,-0.669946,0,-0.222594,1.68165,-0.222594,-1.68165
-9.44165,0,-3.74201,0,-0.67008,0,-0.223127,1.68316,-0.223127,-1.68316
-9.44328,0,-3.73919,0,-0.670213,0,-0.22366,1.68467,-0.22366,-1.68467
-9.4449,0,-3.73637,0,-0.670346,0,-0.224193,1.68619,-0.224193,-1.68619
-9.44652,0,-3.73355,0,-0.670478,0,-0.224726,1.6877,-0.224726,-1.6877
-9.44814,0,-3.73074,0,-0.670611,0,-0.225258,1.68921,-0.225258,-1.68921
-9.44975,0,-3.72792,0,-0.670743,0,-0.22579,1.69072,-0.22579,-1.69072
-9.45137,0,-3.72511,0,-0.670875,0,-0.226322,1.69224,-0.226322,-1.69224
-9.45298,0,-3.7223,0,-0.671007,0,-0.226854,1.69375,-0.226854,-1.69375
-9.4546,0,-3.71949,0,-0.671138,0,-0.227386,1.69526,-0.227386,-1.69526
-9.45621,0,-3.71669,0,-0.67127,0,-0.227918,1.69678,-0.227918,-1.69678
-9.45782,0,-3.71388,0,-0.671401,0,-0.22845,1.69829,-0.22845,-1.69829
-9.45943,0,-3.71108,0,-0.671532,0,-0.228981,1.6998,-0.228981,-1.6998
-9.46103,0,-3.70828,0,-0.671663,0,-0.229512,1.70132,-0.229512,-1.70132
-9.46264,0,-3.70548,0,-0.671794,0,-0.230043,1.70283,-0.230043,-1.70283
-9.46424,0,-3.70268,0,-0.671924,0,-0.230574,1.70435,-0.230574,-1.70435
-9.46585,0,-3.69989,0,-0.672054,0,-0.231105,1.70586,-0.231105,-1.70586
-9.46745,0,-3.69709,0,-0.672184,0,-0.231636,1.70737,-0.231636,-1.70737
-9.46905,0,-3.6943,0,-0.672314,0,-0.232166,1.70889,-0.232166,-1.70889
-9.47065,0,-3.69151,0,-0.672444,0,-0.232696,1.7104,-0.232696,-1.7104
-9.47225,0,-3.68873,0,-0.672573,0,-0.233226,1.71192,-0.233226,-1.71192
-9.47384,0,-3.68594,0,-0.672702,0,-0.233756,1.71343,-0.233756,-1.71343
-9.47544,0,-3.68316,0,-0.672831,0,-0.234286,1.71495,-0.234286,-1.71495
-9.47703,0,-3.68037,0,-0.67296,0,-0.234816,1.71646,-0.234816,-1.71646
-9.47863,0,-3.67759,0,-0.673089,0,-0.235345,1.71798,-0.235345,-1.71798
-9.48022,0,-3.67482,0,-0.673217,0,-0.235874,1.71949,-0.235874,-1.71949
-9.48181,0,-3.67204,0,-0.673345,0,-0.236403,1.72101,-0.236403,-1.72101
-9.4834,0,-3.66926,0,-0.673473,0,-0.236932,1.72252,-0.236932,-1.72252
-9.48499,0,-3.66649,0,-0.673601,0,-0.237461,1.72404,-0.237461,-1.72404
-9.48657,0,-3.66372,0,-0.673729,0,-0.237989,1.72555,-0.237989,-1.72555
-9.48816,0,-3.66095,0,-0.673856,0,-0.238518,1.72707,-0.238518,-1.72707
-9.48974,0,-3.65818,0,-0.673984,0,-0.239046,1.72859,-0.239046,-1.72859
-9.49132,0,-3.65542,0,-0.674111,0,-0.239574,1.7301,-0.239574,-1.7301
-9.4929,0,-3.65266,0,-0.674237,0,-0.240101,1.73162,-0.240101,-1.73162
-9.49448,0,-3.64989,0,-0.674364,0,-0.240629,1.73314,-0.240629,-1.73314
-9.49606,0,-3.64714,0,-0.674491,0,-0.241156,1.73465,-0.241156,-1.73465
-9.49764,0,-3.64438,0,-0.674617,0,-0.241683,1.73617,-0.241683,-1.73617
-9.49922,0,-3.64162,0,-0.674743,0,-0.24221,1.73769,-0.24221,-1.73769
-9.50079,0,-3.63887,0,-0.674869,0,-0.242737,1.7392,-0.242737,-1.7392
-9.50236,0,-3.63612,0,-0.674995,0,-0.243263,1.74072,-0.243263,-1.74072
-9.50394,0,-3.63337,0,-0.67512,0,-0.243789,1.74224,-0.243789,-1.74224
-9.50551,0,-3.63062,0,-0.675246,0,-0.244315,1.74376,-0.244315,-1.74376
-9.50708,0,-3.62787,0,-0.675371,0,-0.244841,1.74527,-0.244841,-1.74527
-9.50864,0,-3.62513,0,-0.675496,0,-0.245367,1.74679,-0.245367,-1.74679
-9.51021,0,-3.62238,0,-0.675621,0,-0.245892,1.74831,-0.245892,-1.74831
-9.51178,0,-3.61964,0,-0.675745,0,-0.246417,1.74983,-0.246417,-1.74983
-9.51334,0,-3.6169,0,-0.67587,0,-0.246942,1.75135,-0.246942,-1.75135
-9.5149,0,-3.61417,0,-0.675994,0,-0.247467,1.75287,-0.247467,-1.75287
-9.51647,0,-3.61143,0,-0.676118,0,-0.247991,1.75438,-0.247991,-1.75438
-9.51803,0,-3.6087,0,-0.676242,0,-0.248515,1.7559,-0.248515,-1.7559
-9.51959,0,-3.60597,0,-0.676365,0,-0.249039,1.75742,-0.249039,-1.75742
-9.52115,0,-3.60324,0,-0.676489,0,-0.249563,1.75894,-0.249563,-1.75894
-9.5227,0,-3.60051,0,-0.676612,0,-0.250086,1.76046,-0.250086,-1.76046
-9.52426,0,-3.59779,0,-0.676735,0,-0.25061,1.76198,-0.25061,-1.76198
-9.52581,0,-3.59506,0,-0.676858,0,-0.251133,1.7635,-0.251133,-1.7635
-9.52737,0,-3.59234,0,-0.676981,0,-0.251655,1.76502,-0.251655,-1.76502
-9.52892,0,-3.58962,0,-0.677104,0,-0.252178,1.76654,-0.252178,-1.76654
-9.53047,0,-3.5869,0,-0.677226,0,-0.2527,1.76806,-0.2527,-1.76806
-9.53202,0,-3.58419,0,-0.677348,0,-0.253222,1.76958,-0.253222,-1.76958
-9.53357,0,-3.58147,0,-0.67747,0,-0.253744,1.7711,-0.253744,-1.7711
-9.53512,0,-3.57876,0,-0.677592,0,-0.254265,1.77262,-0.254265,-1.77262
-9.53666,0,-3.57605,0,-0.677714,0,-0.254787,1.77414,-0.254787,-1.77414
-9.53821,0,-3.57334,0,-0.677835,0,-0.255308,1.77567,-0.255308,-1.77567
-9.53975,0,-3.57064,0,-0.677957,0,-0.255828,1.77719,-0.255828,-1.77719
-9.54129,0,-3.56793,0,-0.678078,0,-0.256349,1.77871,-0.256349,-1.77871
-9.54283,0,-3.56523,0,-0.678199,0,-0.256869,1.78023,-0.256869,-1.78023
-9.54437,0,-3.56253,0,-0.67832,0,-0.257389,1.78175,-0.257389,-1.78175
-9.54591,0,-3.55983,0,-0.67844,0,-0.257908,1.78328,-0.257908,-1.78328
-9.54745,0,-3.55713,0,-0.678561,0,-0.258428,1.7848,-0.258428,-1.7848
-9.54899,0,-3.55444,0,-0.678681,0,-0.258947,1.78632,-0.258947,-1.78632
-9.55052,0,-3.55175,0,-0.678801,0,-0.259465,1.78784,-0.259465,-1.78784
-9.55206,0,-3.54906,0,-0.678921,0,-0.259984,1.78937,-0.259984,-1.78937
-9.55359,0,-3.54637,0,-0.679041,0,-0.260502,1.79089,-0.260502,-1.79089
-9.55512,0,-3.54368,0,-0.679161,0,-0.26102,1.79241,-0.26102,-1.79241
-9.55665,0,-3.54099,0,-0.67928,0,-0.261538,1.79394,-0.261538,-1.79394
-9.55818,0,-3.53831,0,-0.679399,0,-0.262055,1.79546,-0.262055,-1.79546
-9.55971,0,-3.53563,0,-0.679518,0,-0.262572,1.79699,-0.262572,-1.79699
-9.56123,0,-3.53295,0,-0.679637,0,-0.263089,1.79851,-0.263089,-1.79851
-9.56276,0,-3.53027,0,-0.679756,0,-0.263605,1.80004,-0.263605,-1.80004
-9.56428,0,-3.5276,0,-0.679875,0,-0.264121,1.80156,-0.264121,-1.80156
-9.56581,0,-3.52492,0,-0.679993,0,-0.264637,1.80308,-0.264637,-1.80308
-9.56733,0,-3.52225,0,-0.680111,0,-0.265153,1.80461,-0.265153,-1.80461
-9.56885,0,-3.51958,0,-0.680229,0,-0.265668,1.80614,-0.265668,-1.80614
-9.57037,0,-3.51692,0,-0.680347,0,-0.266183,1.80766,-0.266183,-1.80766
-9.57189,0,-3.51425,0,-0.680465,0,-0.266697,1.80919,-0.266697,-1.80919
-9.57341,0,-3.51159,0,-0.680583,0,-0.267212,1.81071,-0.267212,-1.81071
-9.57492,0,-3.50892,0,-0.6807,0,-0.267726,1.81224,-0.267726,-1.81224
-9.57644,0,-3.50627,0,-0.680817,0,-0.268239,1.81377,-0.268239,-1.81377
-9.57795,0,-3.50361,0,-0.680934,0,-0.268753,1.81529,-0.268753,-1.81529
-9.57947,0,-3.50095,0,-0.681051,0,-0.269266,1.81682,-0.269266,-1.81682
-9.58098,0,-3.4983,0,-0.681168,0,-0.269778,1.81835,-0.269778,-1.81835
-9.58249,0,-3.49565,0,-0.681284,0,-0.270291,1.81987,-0.270291,-1.81987
-9.584,0,-3.493,0,-0.681401,0,-0.270803,1.8214,-0.270803,-1.8214
-9.58551,0,-3.49035,0,-0.681517,0,-0.271314,1.82293,-0.271314,-1.82293
-9.58701,0,-3.4877,0,-0.681633,0,-0.271826,1.82446,-0.271826,-1.82446
-9.58852,0,-3.48506,0,-0.681749,0,-0.272337,1.82599,-0.272337,-1.82599
-9.59002,0,-3.48242,0,-0.681865,0,-0.272848,1.82752,-0.272848,-1.82752
-9.59153,0,-3.47978,0,-0.68198,0,-0.273358,1.82904,-0.273358,-1.82904
-9.59303,0,-3.47714,0,-0.682096,0,-0.273868,1.83057,-0.273868,-1.83057
-9.59453,0,-3.4745,0,-0.682211,0,-0.274377,1.8321,-0.274377,-1.8321
-9.59603,0,-3.47187,0,-0.682326,0,-0.274887,1.83363,-0.274887,-1.83363
-9.59753,0,-3.46923,0,-0.682441,0,-0.275396,1.83516,-0.275396,-1.83516
-9.59903,0,-3.4666,0,-0.682556,0,-0.275904,1.83669,-0.275904,-1.83669
-9.60053,0,-3.46398,0,-0.682671,0,-0.276413,1.83822,-0.276413,-1.83822
-9.60202,0,-3.46135,0,-0.682785,0,-0.27692,1.83975,-0.27692,-1.83975
-9.60352,0,-3.45873,0,-0.682899,0,-0.277428,1.84128,-0.277428,-1.84128
-9.60501,0,-3.4561,0,-0.683014,0,-0.277935,1.84281,-0.277935,-1.84281
-9.60651,0,-3.45348,0,-0.683128,0,-0.278442,1.84434,-0.278442,-1.84434
-9.608,0,-3.45087,0,-0.683241,0,-0.278948,1.84588,-0.278948,-1.84588
-9.60949,0,-3.44825,0,-0.683355,0,-0.279454,1.84741,-0.279454,-1.84741
-9.61098,0,-3.44563,0,-0.683469,0,-0.27996,1.84894,-0.27996,-1.84894
-9.61246,0,-3.44302,0,-0.683582,0,-0.280465,1.85047,-0.280465,-1.85047
-9.61395,0,-3.44041,0,-0.683695,0,-0.28097,1.852,-0.28097,-1.852
-9.61544,0,-3.4378,0,-0.683808,0,-0.281475,1.85354,-0.281475,-1.85354
-9.61692,0,-3.4352,0,-0.683921,0,-0.281979,1.85507,-0.281979,-1.85507
-9.61841,0,-3.43259,0,-0.684034,0,-0.282483,1.8566,-0.282483,-1.8566
-9.61989,0,-3.42999,0,-0.684147,0,-0.282986,1.85814,-0.282986,-1.85814
-9.62137,0,-3.42739,0,-0.684259,0,-0.283489,1.85967,-0.283489,-1.85967
-9.62285,0,-3.42479,0,-0.684371,0,-0.283992,1.8612,-0.283992,-1.8612
-9.62433,0,-3.4222,0,-0.684483,0,-0.284494,1.86274,-0.284494,-1.86274
-9.62581,0,-3.4196,0,-0.684595,0,-0.284996,1.86427,-0.284996,-1.86427
-9.62729,0,-3.41701,0,-0.684707,0,-0.285497,1.86581,-0.285497,-1.86581
-9.62876,0,-3.41442,0,-0.684819,0,-0.285998,1.86734,-0.285998,-1.86734
-9.63024,0,-3.41183,0,-0.68493,0,-0.286499,1.86888,-0.286499,-1.86888
-9.63171,0,-3.40925,0,-0.685042,0,-0.286999,1.87041,-0.286999,-1.87041
-9.63319,0,-3.40666,0,-0.685153,0,-0.287499,1.87195,-0.287499,-1.87195
-9.63466,0,-3.40408,0,-0.685264,0,-0.287998,1.87348,-0.287998,-1.87348
-9.63613,0,-3.4015,0,-0.685375,0,-0.288497,1.87502,-0.288497,-1.87502
-9.6376,0,-3.39892,0,-0.685486,0,-0.288996,1.87656,-0.288996,-1.87656
-9.63907,0,-3.39635,0,-0.685596,0,-0.289494,1.87809,-0.289494,-1.87809
-9.64054,0,-3.39377,0,-0.685707,0,-0.289992,1.87963,-0.289992,-1.87963
-9.642,0,-3.3912,0,-0.685817,0,-0.290489,1.88117,-0.290489,-1.88117
-9.64347,0,-3.38863,0,-0.685927,0,-0.290986,1.8827,-0.290986,-1.8827
-9.64493,0,-3.38607,0,-0.686037,0,-0.291482,1.88424,-0.291482,-1.88424
-9.6464,0,-3.3835,0,-0.686147,0,-0.291978,1.88578,-0.291978,-1.88578
-9.64786,0,-3.38094,0,-0.686257,0,-0.292474,1.88732,-0.292474,-1.88732
-9.64932,0,-3.37838,0,-0.686367,0,-0.292969,1.88886,-0.292969,-1.88886
-9.65078,0,-3.37582,0,-0.686476,0,-0.293464,1.89039,-0.293464,-1.89039
-9.65224,0,-3.37326,0,-0.686585,0,-0.293958,1.89193,-0.293958,-1.89193
-9.6537,0,-3.3707,0,-0.686695,0,-0.294452,1.89347,-0.294452,-1.89347
-9.65515,0,-3.36815,0,-0.686804,0,-0.294945,1.89501,-0.294945,-1.89501
-9.65661,0,-3.3656,0,-0.686912,0,-0.295438,1.89655,-0.295438,-1.89655
-9.65807,0,-3.36305,0,-0.687021,0,-0.295931,1.89809,-0.295931,-1.89809
-9.65952,0,-3.3605,0,-0.68713,0,-0.296423,1.89963,-0.296423,-1.89963
-9.66097,0,-3.35796,0,-0.687238,0,-0.296915,1.90117,-0.296915,-1.90117
-9.66243,0,-3.35542,0,-0.687346,0,-0.297406,1.90271,-0.297406,-1.90271
-9.66388,0,-3.35288,0,-0.687455,0,-0.297897,1.90425,-0.297897,-1.90425
-9.66533,0,-3.35034,0,-0.687563,0,-0.298387,1.90579,-0.298387,-1.90579
-9.66678,0,-3.3478,0,-0.68767,0,-0.298877,1.90734,-0.298877,-1.90734
-9.66822,0,-3.34527,0,-0.687778,0,-0.299366,1.90888,-0.299366,-1.90888
-9.66967,0,-3.34273,0,-0.687886,0,-0.299855,1.91042,-0.299855,-1.91042
-9.67112,0,-3.3402,0,-0.687993,0,-0.300343,1.91196,-0.300343,-1.91196
-9.67256,0,-3.33768,0,-0.6881,0,-0.300831,1.9135,-0.300831,-1.9135
-9.67401,0,-3.33515,0,-0.688208,0,-0.301319,1.91505,-0.301319,-1.91505
-9.67545,0,-3.33263,0,-0.688315,0,-0.301806,1.91659,-0.301806,-1.91659
-9.67689,0,-3.3301,0,-0.688421,0,-0.302292,1.91813,-0.302292,-1.91813
-9.67833,0,-3.32759,0,-0.688528,0,-0.302778,1.91968,-0.302778,-1.91968
-9.67977,0,-3.32507,0,-0.688635,0,-0.303264,1.92122,-0.303264,-1.92122
-9.68121,0,-3.32255,0,-0.688741,0,-0.303749,1.92277,-0.303749,-1.92277
-9.68265,0,-3.32004,0,-0.688848,0,-0.304233,1.92431,-0.304233,-1.92431
-9.68408,0,-3.31753,0,-0.688954,0,-0.304717,1.92585,-0.304717,-1.92585
-9.68552,0,-3.31502,0,-0.68906,0,-0.305201,1.9274,-0.305201,-1.9274
-9.68695,0,-3.31251,0,-0.689166,0,-0.305684,1.92895,-0.305684,-1.92895
-9.68839,0,-3.31001,0,-0.689271,0,-0.306167,1.93049,-0.306167,-1.93049
-9.68982,0,-3.3075,0,-0.689377,0,-0.306649,1.93204,-0.306649,-1.93204
-9.69125,0,-3.305,0,-0.689482,0,-0.30713,1.93358,-0.30713,-1.93358
-9.69268,0,-3.30251,0,-0.689588,0,-0.307611,1.93513,-0.307611,-1.93513
-9.69411,0,-3.30001,0,-0.689693,0,-0.308092,1.93668,-0.308092,-1.93668
-9.69554,0,-3.29751,0,-0.689798,0,-0.308572,1.93822,-0.308572,-1.93822
-9.69697,0,-3.29502,0,-0.689903,0,-0.309052,1.93977,-0.309052,-1.93977
-9.6984,0,-3.29253,0,-0.690008,0,-0.309531,1.94132,-0.309531,-1.94132
-9.69982,0,-3.29005,0,-0.690113,0,-0.310009,1.94286,-0.310009,-1.94286
-9.70125,0,-3.28756,0,-0.690217,0,-0.310487,1.94441,-0.310487,-1.94441
-9.70267,0,-3.28508,0,-0.690321,0,-0.310965,1.94596,-0.310965,-1.94596
-9.7041,0,-3.2826,0,-0.690426,0,-0.311442,1.94751,-0.311442,-1.94751
-9.70552,0,-3.28012,0,-0.69053,0,-0.311918,1.94906,-0.311918,-1.94906
-9.70694,0,-3.27764,0,-0.690634,0,-0.312394,1.95061,-0.312394,-1.95061
-9.70836,0,-3.27516,0,-0.690738,0,-0.31287,1.95216,-0.31287,-1.95216
-9.70978,0,-3.27269,0,-0.690841,0,-0.313345,1.9537,-0.313345,-1.9537
-9.7112,0,-3.27022,0,-0.690945,0,-0.313819,1.95525,-0.313819,-1.95525
-9.71261,0,-3.26775,0,-0.691049,0,-0.314293,1.9568,-0.314293,-1.9568
-9.71403,0,-3.26529,0,-0.691152,0,-0.314766,1.95835,-0.314766,-1.95835
-9.71544,0,-3.26282,0,-0.691255,0,-0.315239,1.95991,-0.315239,-1.95991
-9.71686,0,-3.26036,0,-0.691358,0,-0.315711,1.96146,-0.315711,-1.96146
-9.71827,0,-3.2579,0,-0.691461,0,-0.316183,1.96301,-0.316183,-1.96301
-9.71968,0,-3.25544,0,-0.691564,0,-0.316654,1.96456,-0.316654,-1.96456
-9.7211,0,-3.25299,0,-0.691667,0,-0.317124,1.96611,-0.317124,-1.96611
-9.72251,0,-3.25054,0,-0.691769,0,-0.317594,1.96766,-0.317594,-1.96766
-9.72392,0,-3.24809,0,-0.691872,0,-0.318064,1.96921,-0.318064,-1.96921
-9.72532,0,-3.24564,0,-0.691974,0,-0.318533,1.97077,-0.318533,-1.97077
-9.72673,0,-3.24319,0,-0.692076,0,-0.319001,1.97232,-0.319001,-1.97232
-9.72814,0,-3.24075,0,-0.692178,0,-0.319469,1.97387,-0.319469,-1.97387
-9.72954,0,-3.2383,0,-0.69228,0,-0.319936,1.97543,-0.319936,-1.97543
-9.73095,0,-3.23586,0,-0.692382,0,-0.320403,1.97698,-0.320403,-1.97698
-9.73235,0,-3.23343,0,-0.692483,0,-0.320869,1.97853,-0.320869,-1.97853
-9.73376,0,-3.23099,0,-0.692585,0,-0.321334,1.98009,-0.321334,-1.98009
-9.73516,0,-3.22856,0,-0.692686,0,-0.321799,1.98164,-0.321799,-1.98164
-9.73656,0,-3.22613,0,-0.692788,0,-0.322264,1.9832,-0.322264,-1.9832
-9.73796,0,-3.2237,0,-0.692889,0,-0.322727,1.98475,-0.322727,-1.98475
-9.73936,0,-3.22127,0,-0.69299,0,-0.323191,1.9863,-0.323191,-1.9863
-9.74076,0,-3.21885,0,-0.693091,0,-0.323653,1.98786,-0.323653,-1.98786
-9.74215,0,-3.21643,0,-0.693191,0,-0.324115,1.98942,-0.324115,-1.98942
-9.74355,0,-3.21401,0,-0.693292,0,-0.324577,1.99097,-0.324577,-1.99097
-9.74494,0,-3.21159,0,-0.693393,0,-0.325038,1.99253,-0.325038,-1.99253
-9.74634,0,-3.20917,0,-0.693493,0,-0.325498,1.99408,-0.325498,-1.99408
-9.74773,0,-3.20676,0,-0.693593,0,-0.325958,1.99564,-0.325958,-1.99564
-9.74913,0,-3.20435,0,-0.693693,0,-0.326417,1.9972,-0.326417,-1.9972
-9.75052,0,-3.20194,0,-0.693793,0,-0.326875,1.99875,-0.326875,-1.99875
-9.75191,0,-3.19953,0,-0.693893,0,-0.327333,2.00031,-0.327333,-2.00031
-9.7533,0,-3.19713,0,-0.693993,0,-0.32779,2.00187,-0.32779,-2.00187
-9.75469,0,-3.19473,0,-0.694093,0,-0.328247,2.00343,-0.328247,-2.00343
-9.75607,0,-3.19233,0,-0.694192,0,-0.328703,2.00499,-0.328703,-2.00499
-9.75746,0,-3.18993,0,-0.694292,0,-0.329159,2.00654,-0.329159,-2.00654
-9.75885,0,-3.18753,0,-0.694391,0,-0.329614,2.0081,-0.329614,-2.0081
-9.76023,0,-3.18514,0,-0.69449,0,-0.330068,2.00966,-0.330068,-2.00966
-9.76162,0,-3.18275,0,-0.694589,0,-0.330521,2.01122,-0.330521,-2.01122
-9.763,0,-3.18036,0,-0.694688,0,-0.330974,2.01278,-0.330974,-2.01278
-9.76438,0,-3.17798,0,-0.694787,0,-0.331427,2.01434,-0.331427,-2.01434
-9.76577,0,-3.17559,0,-0.694885,0,-0.331879,2.0159,-0.331879,-2.0159
-9.76715,0,-3.17321,0,-0.694984,0,-0.33233,2.01746,-0.33233,-2.01746
-9.76853,0,-3.17083,0,-0.695082,0,-0.33278,2.01902,-0.33278,-2.01902
-9.7699,0,-3.16845,0,-0.695181,0,-0.33323,2.02058,-0.33323,-2.02058
-9.77128,0,-3.16608,0,-0.695279,0,-0.33368,2.02214,-0.33368,-2.02214
-9.77266,0,-3.16371,0,-0.695377,0,-0.334128,2.0237,-0.334128,-2.0237
-9.77404,0,-3.16134,0,-0.695475,0,-0.334576,2.02527,-0.334576,-2.02527
-9.77541,0,-3.15897,0,-0.695573,0,-0.335024,2.02683,-0.335024,-2.02683
-9.77679,0,-3.1566,0,-0.69567,0,-0.33547,2.02839,-0.33547,-2.02839
-9.77816,0,-3.15424,0,-0.695768,0,-0.335917,2.02995,-0.335917,-2.02995
-9.77953,0,-3.15188,0,-0.695865,0,-0.336362,2.03151,-0.336362,-2.03151
-9.7809,0,-3.14952,0,-0.695963,0,-0.336807,2.03308,-0.336807,-2.03308
-9.78228,0,-3.14716,0,-0.69606,0,-0.337251,2.03464,-0.337251,-2.03464
-9.78365,0,-3.14481,0,-0.696157,0,-0.337695,2.0362,-0.337695,-2.0362
-9.78501,0,-3.14246,0,-0.696254,0,-0.338137,2.03777,-0.338137,-2.03777
-9.78638,0,-3.14011,0,-0.696351,0,-0.33858,2.03933,-0.33858,-2.03933
-9.78775,0,-3.13776,0,-0.696448,0,-0.339021,2.04089,-0.339021,-2.04089
-9.78912,0,-3.13541,0,-0.696544,0,-0.339462,2.04246,-0.339462,-2.04246
-9.79048,0,-3.13307,0,-0.696641,0,-0.339902,2.04402,-0.339902,-2.04402
-9.79185,0,-3.13073,0,-0.696737,0,-0.340342,2.04559,-0.340342,-2.04559
-9.79321,0,-3.12839,0,-0.696834,0,-0.340781,2.04715,-0.340781,-2.04715
-9.79457,0,-3.12606,0,-0.69693,0,-0.341219,2.04872,-0.341219,-2.04872
-9.79594,0,-3.12372,0,-0.697026,0,-0.341657,2.05028,-0.341657,-2.05028
-9.7973,0,-3.12139,0,-0.697122,0,-0.342094,2.05185,-0.342094,-2.05185
-9.79866,0,-3.11906,0,-0.697218,0,-0.34253,2.05341,-0.34253,-2.05341
-9.80002,0,-3.11674,0,-0.697313,0,-0.342966,2.05498,-0.342966,-2.05498
-9.80138,0,-3.11441,0,-0.697409,0,-0.3434,2.05655,-0.3434,-2.05655
-9.80273,0,-3.11209,0,-0.697505,0,-0.343835,2.05811,-0.343835,-2.05811
-9.80409,0,-3.10977,0,-0.6976,0,-0.344268,2.05968,-0.344268,-2.05968
-9.80545,0,-3.10746,0,-0.697695,0,-0.344701,2.06125,-0.344701,-2.06125
-9.8068,0,-3.10514,0,-0.69779,0,-0.345133,2.06282,-0.345133,-2.06282
-9.80816,0,-3.10283,0,-0.697885,0,-0.345565,2.06438,-0.345565,-2.06438
-9.80951,0,-3.10052,0,-0.69798,0,-0.345996,2.06595,-0.345996,-2.06595
-9.81086,0,-3.09821,0,-0.698075,0,-0.346426,2.06752,-0.346426,-2.06752
-9.81221,0,-3.09591,0,-0.69817,0,-0.346855,2.06909,-0.346855,-2.06909
-9.81357,0,-3.0936,0,-0.698264,0,-0.347284,2.07066,-0.347284,-2.07066
-9.81492,0,-3.0913,0,-0.698359,0,-0.347712,2.07222,-0.347712,-2.07222
-9.81627,0,-3.089,0,-0.698453,0,-0.348139,2.07379,-0.348139,-2.07379
-9.81761,0,-3.08671,0,-0.698548,0,-0.348566,2.07536,-0.348566,-2.07536
-9.81896,0,-3.08441,0,-0.698642,0,-0.348992,2.07693,-0.348992,-2.07693
-9.82031,0,-3.08212,0,-0.698736,0,-0.349417,2.0785,-0.349417,-2.0785
-9.82165,0,-3.07983,0,-0.69883,0,-0.349842,2.08007,-0.349842,-2.08007
-9.823,0,-3.07755,0,-0.698923,0,-0.350265,2.08164,-0.350265,-2.08164
-9.82434,0,-3.07526,0,-0.699017,0,-0.350688,2.08321,-0.350688,-2.08321
-9.82569,0,-3.07298,0,-0.699111,0,-0.351111,2.08478,-0.351111,-2.08478
-9.82703,0,-3.0707,0,-0.699204,0,-0.351532,2.08635,-0.351532,-2.08635
-9.82837,0,-3.06843,0,-0.699298,0,-0.351953,2.08792,-0.351953,-2.08792
-9.82971,0,-3.06615,0,-0.699391,0,-0.352374,2.0895,-0.352374,-2.0895
-9.83105,0,-3.06388,0,-0.699484,0,-0.352793,2.09107,-0.352793,-2.09107
-9.83239,0,-3.06161,0,-0.699577,0,-0.353212,2.09264,-0.353212,-2.09264
-9.83373,0,-3.05934,0,-0.69967,0,-0.35363,2.09421,-0.35363,-2.09421
-9.83507,0,-3.05708,0,-0.699763,0,-0.354047,2.09578,-0.354047,-2.09578
-9.8364,0,-3.05481,0,-0.699856,0,-0.354464,2.09736,-0.354464,-2.09736
-9.83774,0,-3.05255,0,-0.699948,0,-0.35488,2.09893,-0.35488,-2.09893
-9.83907,0,-3.0503,0,-0.700041,0,-0.355295,2.1005,-0.355295,-2.1005
-9.84041,0,-3.04804,0,-0.700133,0,-0.355709,2.10207,-0.355709,-2.10207
-9.84174,0,-3.04579,0,-0.700225,0,-0.356123,2.10365,-0.356123,-2.10365
-9.84307,0,-3.04354,0,-0.700318,0,-0.356536,2.10522,-0.356536,-2.10522
-9.84441,0,-3.04129,0,-0.70041,0,-0.356948,2.10679,-0.356948,-2.10679
-9.84574,0,-3.03904,0,-0.700502,0,-0.35736,2.10837,-0.35736,-2.10837
-9.84707,0,-3.0368,0,-0.700593,0,-0.35777,2.10994,-0.35777,-2.10994
-9.8484,0,-3.03456,0,-0.700685,0,-0.35818,2.11152,-0.35818,-2.11152
-9.84972,0,-3.03232,0,-0.700777,0,-0.35859,2.11309,-0.35859,-2.11309
-9.85105,0,-3.03008,0,-0.700868,0,-0.358998,2.11466,-0.358998,-2.11466
-9.85238,0,-3.02785,0,-0.70096,0,-0.359406,2.11624,-0.359406,-2.11624
-9.85371,0,-3.02562,0,-0.701051,0,-0.359813,2.11781,-0.359813,-2.11781
-9.85503,0,-3.02339,0,-0.701142,0,-0.360219,2.11939,-0.360219,-2.11939
-9.85636,0,-3.02116,0,-0.701234,0,-0.360625,2.12096,-0.360625,-2.12096
-9.85768,0,-3.01894,0,-0.701325,0,-0.361029,2.12254,-0.361029,-2.12254
-9.859,0,-3.01672,0,-0.701416,0,-0.361433,2.12412,-0.361433,-2.12412
-9.86032,0,-3.0145,0,-0.701506,0,-0.361836,2.12569,-0.361836,-2.12569
-9.86164,0,-3.01228,0,-0.701597,0,-0.362239,2.12727,-0.362239,-2.12727
-9.86297,0,-3.01007,0,-0.701688,0,-0.36264,2.12884,-0.36264,-2.12884
-9.86428,0,-3.00785,0,-0.701778,0,-0.363041,2.13042,-0.363041,-2.13042
-9.8656,0,-3.00565,0,-0.701869,0,-0.363441,2.132,-0.363441,-2.132
-9.86692,0,-3.00344,0,-0.701959,0,-0.363841,2.13358,-0.363841,-2.13358
-9.86824,0,-3.00123,0,-0.702049,0,-0.364239,2.13515,-0.364239,-2.13515
-9.86956,0,-2.99903,0,-0.702139,0,-0.364637,2.13673,-0.364637,-2.13673
-9.87087,0,-2.99683,0,-0.702229,0,-0.365034,2.13831,-0.365034,-2.13831
-9.87219,0,-2.99463,0,-0.702319,0,-0.36543,2.13988,-0.36543,-2.13988
-9.8735,0,-2.99244,0,-0.702409,0,-0.365826,2.14146,-0.365826,-2.14146
-9.87481,0,-2.99025,0,-0.702498,0,-0.366221,2.14304,-0.366221,-2.14304
-9.87613,0,-2.98806,0,-0.702588,0,-0.366615,2.14462,-0.366615,-2.14462
-9.87744,0,-2.98587,0,-0.702678,0,-0.367008,2.1462,-0.367008,-2.1462
-9.87875,0,-2.98369,0,-0.702767,0,-0.3674,2.14778,-0.3674,-2.14778
-9.88006,0,-2.9815,0,-0.702856,0,-0.367792,2.14935,-0.367792,-2.14935
-9.88137,0,-2.97932,0,-0.702945,0,-0.368182,2.15093,-0.368182,-2.15093
-9.88268,0,-2.97715,0,-0.703034,0,-0.368572,2.15251,-0.368572,-2.15251
-9.88398,0,-2.97497,0,-0.703123,0,-0.368961,2.15409,-0.368961,-2.15409
-9.88529,0,-2.9728,0,-0.703212,0,-0.36935,2.15567,-0.36935,-2.15567
-9.8866,0,-2.97063,0,-0.703301,0,-0.369737,2.15725,-0.369737,-2.15725
-9.8879,0,-2.96846,0,-0.70339,0,-0.370124,2.15883,-0.370124,-2.15883
-9.88921,0,-2.96629,0,-0.703478,0,-0.37051,2.16041,-0.37051,-2.16041
-9.89051,0,-2.96413,0,-0.703567,0,-0.370895,2.16199,-0.370895,-2.16199
-9.89181,0,-2.96197,0,-0.703655,0,-0.37128,2.16357,-0.37128,-2.16357
-9.89312,0,-2.95981,0,-0.703743,0,-0.371663,2.16515,-0.371663,-2.16515
-9.89442,0,-2.95766,0,-0.703832,0,-0.372046,2.16673,-0.372046,-2.16673
-9.89572,0,-2.95551,0,-0.70392,0,-0.372428,2.16831,-0.372428,-2.16831
-9.89702,0,-2.95336,0,-0.704008,0,-0.372809,2.16989,-0.372809,-2.16989
-9.89832,0,-2.95121,0,-0.704096,0,-0.37319,2.17147,-0.37319,-2.17147
-9.89962,0,-2.94906,0,-0.704183,0,-0.373569,2.17306,-0.373569,-2.17306
-9.90091,0,-2.94692,0,-0.704271,0,-0.373948,2.17464,-0.373948,-2.17464
-9.90221,0,-2.94478,0,-0.704359,0,-0.374326,2.17622,-0.374326,-2.17622
-9.90351,0,-2.94264,0,-0.704446,0,-0.374703,2.1778,-0.374703,-2.1778
-9.9048,0,-2.94051,0,-0.704534,0,-0.375079,2.17938,-0.375079,-2.17938
-9.9061,0,-2.93837,0,-0.704621,0,-0.375455,2.18096,-0.375455,-2.18096
-9.90739,0,-2.93624,0,-0.704708,0,-0.375829,2.18255,-0.375829,-2.18255
-9.90868,0,-2.93412,0,-0.704795,0,-0.376203,2.18413,-0.376203,-2.18413
-9.90998,0,-2.93199,0,-0.704882,0,-0.376576,2.18571,-0.376576,-2.18571
-9.91127,0,-2.92987,0,-0.704969,0,-0.376948,2.18729,-0.376948,-2.18729
-9.91256,0,-2.92775,0,-0.705056,0,-0.37732,2.18888,-0.37732,-2.18888
-9.91385,0,-2.92563,0,-0.705143,0,-0.37769,2.19046,-0.37769,-2.19046
-9.91514,0,-2.92351,0,-0.705229,0,-0.37806,2.19204,-0.37806,-2.19204
-9.91643,0,-2.9214,0,-0.705316,0,-0.378429,2.19362,-0.378429,-2.19362
-9.91771,0,-2.91929,0,-0.705402,0,-0.378797,2.19521,-0.378797,-2.19521
-9.919,0,-2.91718,0,-0.705489,0,-0.379164,2.19679,-0.379164,-2.19679
-9.92029,0,-2.91508,0,-0.705575,0,-0.37953,2.19837,-0.37953,-2.19837
-9.92157,0,-2.91297,0,-0.705661,0,-0.379896,2.19996,-0.379896,-2.19996
-9.92286,0,-2.91087,0,-0.705747,0,-0.38026,2.20154,-0.38026,-2.20154
-9.92414,0,-2.90878,0,-0.705833,0,-0.380624,2.20313,-0.380624,-2.20313
-9.92543,0,-2.90668,0,-0.705919,0,-0.380987,2.20471,-0.380987,-2.20471
-9.92671,0,-2.90459,0,-0.706005,0,-0.381349,2.20629,-0.381349,-2.20629
-9.92799,0,-2.9025,0,-0.70609,0,-0.381711,2.20788,-0.381711,-2.20788
-9.92927,0,-2.90041,0,-0.706176,0,-0.382071,2.20946,-0.382071,-2.20946
-9.93055,0,-2.89833,0,-0.706262,0,-0.382431,2.21105,-0.382431,-2.21105
-9.93183,0,-2.89624,0,-0.706347,0,-0.38279,2.21263,-0.38279,-2.21263
-9.93311,0,-2.89416,0,-0.706432,0,-0.383147,2.21421,-0.383147,-2.21421
-9.93439,0,-2.89209,0,-0.706517,0,-0.383505,2.2158,-0.383505,-2.2158
-9.93567,0,-2.89001,0,-0.706603,0,-0.383861,2.21738,-0.383861,-2.21738
-9.93694,0,-2.88794,0,-0.706688,0,-0.384216,2.21897,-0.384216,-2.21897
-9.93822,0,-2.88587,0,-0.706773,0,-0.384571,2.22055,-0.384571,-2.22055
-9.93949,0,-2.8838,0,-0.706857,0,-0.384924,2.22214,-0.384924,-2.22214
-9.94077,0,-2.88174,0,-0.706942,0,-0.385277,2.22372,-0.385277,-2.22372
-9.94204,0,-2.87967,0,-0.707027,0,-0.385629,2.22531,-0.385629,-2.22531
-9.94331,0,-2.87761,0,-0.707111,0,-0.38598,2.2269,-0.38598,-2.2269
-9.94459,0,-2.87556,0,-0.707196,0,-0.38633,2.22848,-0.38633,-2.22848
-9.94586,0,-2.8735,0,-0.70728,0,-0.38668,2.23007,-0.38668,-2.23007
-9.94713,0,-2.87145,0,-0.707365,0,-0.387028,2.23165,-0.387028,-2.23165
-9.9484,0,-2.8694,0,-0.707449,0,-0.387376,2.23324,-0.387376,-2.23324
-9.94967,0,-2.86735,0,-0.707533,0,-0.387723,2.23482,-0.387723,-2.23482
-9.95094,0,-2.86531,0,-0.707617,0,-0.388068,2.23641,-0.388068,-2.23641
-9.95221,0,-2.86327,0,-0.707701,0,-0.388413,2.238,-0.388413,-2.238
-9.95347,0,-2.86123,0,-0.707785,0,-0.388758,2.23958,-0.388758,-2.23958
-9.95474,0,-2.85919,0,-0.707868,0,-0.389101,2.24117,-0.389101,-2.24117
-9.956,0,-2.85716,0,-0.707952,0,-0.389443,2.24276,-0.389443,-2.24276
-9.95727,0,-2.85512,0,-0.708036,0,-0.389785,2.24434,-0.389785,-2.24434
-9.95853,0,-2.8531,0,-0.708119,0,-0.390126,2.24593,-0.390126,-2.24593
-9.9598,0,-2.85107,0,-0.708203,0,-0.390465,2.24751,-0.390465,-2.24751
-9.96106,0,-2.84904,0,-0.708286,0,-0.390804,2.2491,-0.390804,-2.2491
-9.96232,0,-2.84702,0,-0.708369,0,-0.391142,2.25069,-0.391142,-2.25069
-9.96358,0,-2.845,0,-0.708452,0,-0.391479,2.25227,-0.391479,-2.25227
-9.96485,0,-2.84299,0,-0.708535,0,-0.391816,2.25386,-0.391816,-2.25386
-9.96611,0,-2.84097,0,-0.708618,0,-0.392151,2.25545,-0.392151,-2.25545
-9.96736,0,-2.83896,0,-0.708701,0,-0.392486,2.25704,-0.392486,-2.25704
-9.96862,0,-2.83695,0,-0.708784,0,-0.392819,2.25862,-0.392819,-2.25862
-9.96988,0,-2.83495,0,-0.708867,0,-0.393152,2.26021,-0.393152,-2.26021
-9.97114,0,-2.83294,0,-0.708949,0,-0.393484,2.2618,-0.393484,-2.2618
-9.9724,0,-2.83094,0,-0.709032,0,-0.393815,2.26338,-0.393815,-2.26338
-9.97365,0,-2.82894,0,-0.709114,0,-0.394145,2.26497,-0.394145,-2.26497
-9.97491,0,-2.82695,0,-0.709197,0,-0.394474,2.26656,-0.394474,-2.26656
-9.97616,0,-2.82496,0,-0.709279,0,-0.394803,2.26815,-0.394803,-2.26815
-9.97741,0,-2.82296,0,-0.709361,0,-0.39513,2.26973,-0.39513,-2.26973
-9.97867,0,-2.82098,0,-0.709443,0,-0.395457,2.27132,-0.395457,-2.27132
-9.97992,0,-2.81899,0,-0.709525,0,-0.395782,2.27291,-0.395782,-2.27291
-9.98117,0,-2.81701,0,-0.709607,0,-0.396107,2.2745,-0.396107,-2.2745
-9.98242,0,-2.81503,0,-0.709689,0,-0.396431,2.27608,-0.396431,-2.27608
-9.98367,0,-2.81305,0,-0.709771,0,-0.396754,2.27767,-0.396754,-2.27767
-9.98492,0,-2.81107,0,-0.709852,0,-0.397076,2.27926,-0.397076,-2.27926
-9.98617,0,-2.8091,0,-0.709934,0,-0.397397,2.28085,-0.397397,-2.28085
-9.98742,0,-2.80713,0,-0.710015,0,-0.397717,2.28243,-0.397717,-2.28243
-9.98867,0,-2.80516,0,-0.710097,0,-0.398037,2.28402,-0.398037,-2.28402
-9.98991,0,-2.8032,0,-0.710178,0,-0.398355,2.28561,-0.398355,-2.28561
-9.99116,0,-2.80124,0,-0.710259,0,-0.398673,2.2872,-0.398673,-2.2872
-9.99241,0,-2.79928,0,-0.71034,0,-0.39899,2.28878,-0.39899,-2.28878
-9.99365,0,-2.79732,0,-0.710421,0,-0.399305,2.29037,-0.399305,-2.29037
-9.99489,0,-2.79536,0,-0.710502,0,-0.39962,2.29196,-0.39962,-2.29196
-9.99614,0,-2.79341,0,-0.710583,0,-0.399934,2.29355,-0.399934,-2.29355
-9.99738,0,-2.79146,0,-0.710664,0,-0.400247,2.29514,-0.400247,-2.29514
-9.99862,0,-2.78951,0,-0.710745,0,-0.40056,2.29672,-0.40056,-2.29672
-9.99986,0,-2.78757,0,-0.710825,0,-0.400871,2.29831,-0.400871,-2.29831
-10.0011,0,-2.78563,0,-0.710906,0,-0.401181,2.2999,-0.401181,-2.2999
-10.0023,0,-2.78369,0,-0.710987,0,-0.401491,2.30149,-0.401491,-2.30149
-10.0036,0,-2.78175,0,-0.711067,0,-0.401799,2.30308,-0.401799,-2.30308
-10.0048,0,-2.77982,0,-0.711147,0,-0.402107,2.30466,-0.402107,-2.30466
-10.0061,0,-2.77789,0,-0.711227,0,-0.402414,2.30625,-0.402414,-2.30625
-10.0073,0,-2.77596,0,-0.711308,0,-0.402719,2.30784,-0.402719,-2.30784
-10.0085,0,-2.77403,0,-0.711388,0,-0.403024,2.30943,-0.403024,-2.30943
-10.0098,0,-2.77211,0,-0.711468,0,-0.403328,2.31102,-0.403328,-2.31102
-10.011,0,-2.77018,0,-0.711548,0,-0.403631,2.3126,-0.403631,-2.3126
-10.0122,0,-2.76827,0,-0.711627,0,-0.403934,2.31419,-0.403934,-2.31419
-10.0135,0,-2.76635,0,-0.711707,0,-0.404235,2.31578,-0.404235,-2.31578
-10.0147,0,-2.76444,0,-0.711787,0,-0.404535,2.31737,-0.404535,-2.31737
-10.0159,0,-2.76253,0,-0.711866,0,-0.404835,2.31896,-0.404835,-2.31896
-10.0172,0,-2.76062,0,-0.711946,0,-0.405133,2.32054,-0.405133,-2.32054
-10.0184,0,-2.75871,0,-0.712025,0,-0.405431,2.32213,-0.405431,-2.32213
-10.0196,0,-2.75681,0,-0.712104,0,-0.405728,2.32372,-0.405728,-2.32372
-10.0209,0,-2.75491,0,-0.712184,0,-0.406023,2.32531,-0.406023,-2.32531
-10.0221,0,-2.75301,0,-0.712263,0,-0.406318,2.3269,-0.406318,-2.3269
-10.0233,0,-2.75111,0,-0.712342,0,-0.406612,2.32848,-0.406612,-2.32848
-10.0245,0,-2.74922,0,-0.712421,0,-0.406905,2.33007,-0.406905,-2.33007
-10.0258,0,-2.74733,0,-0.7125,0,-0.407197,2.33166,-0.407197,-2.33166
-10.027,0,-2.74544,0,-0.712579,0,-0.407488,2.33325,-0.407488,-2.33325
-10.0282,0,-2.74356,0,-0.712657,0,-0.407779,2.33484,-0.407779,-2.33484
-10.0295,0,-2.74167,0,-0.712736,0,-0.408068,2.33642,-0.408068,-2.33642
-10.0307,0,-2.73979,0,-0.712815,0,-0.408356,2.33801,-0.408356,-2.33801
-10.0319,0,-2.73792,0,-0.712893,0,-0.408644,2.3396,-0.408644,-2.3396
-10.0331,0,-2.73604,0,-0.712972,0,-0.408931,2.34119,-0.408931,-2.34119
-10.0343,0,-2.73417,0,-0.71305,0,-0.409216,2.34277,-0.409216,-2.34277
-10.0356,0,-2.7323,0,-0.713128,0,-0.409501,2.34436,-0.409501,-2.34436
-10.0368,0,-2.73043,0,-0.713206,0,-0.409785,2.34595,-0.409785,-2.34595
-10.038,0,-2.72857,0,-0.713285,0,-0.410068,2.34754,-0.410068,-2.34754
-10.0392,0,-2.72671,0,-0.713363,0,-0.41035,2.34912,-0.41035,-2.34912
-10.0405,0,-2.72485,0,-0.713441,0,-0.410631,2.35071,-0.410631,-2.35071
-10.0417,0,-2.72299,0,-0.713518,0,-0.410911,2.3523,-0.410911,-2.3523
-10.0429,0,-2.72114,0,-0.713596,0,-0.41119,2.35389,-0.41119,-2.35389
-10.0441,0,-2.71928,0,-0.713674,0,-0.411468,2.35547,-0.411468,-2.35547
-10.0453,0,-2.71744,0,-0.713752,0,-0.411745,2.35706,-0.411745,-2.35706
-10.0465,0,-2.71559,0,-0.713829,0,-0.412022,2.35865,-0.412022,-2.35865
-10.0478,0,-2.71375,0,-0.713907,0,-0.412297,2.36023,-0.412297,-2.36023
-10.049,0,-2.7119,0,-0.713984,0,-0.412572,2.36182,-0.412572,-2.36182
-10.0502,0,-2.71007,0,-0.714061,0,-0.412845,2.36341,-0.412845,-2.36341
-10.0514,0,-2.70823,0,-0.714139,0,-0.413118,2.36499,-0.413118,-2.36499
-10.0526,0,-2.7064,0,-0.714216,0,-0.41339,2.36658,-0.41339,-2.36658
-10.0538,0,-2.70456,0,-0.714293,0,-0.413661,2.36817,-0.413661,-2.36817
-10.055,0,-2.70274,0,-0.71437,0,-0.413931,2.36975,-0.413931,-2.36975
-10.0562,0,-2.70091,0,-0.714447,0,-0.4142,2.37134,-0.4142,-2.37134
-10.0575,0,-2.69909,0,-0.714524,0,-0.414468,2.37293,-0.414468,-2.37293
-10.0587,0,-2.69727,0,-0.714601,0,-0.414735,2.37451,-0.414735,-2.37451
-10.0599,0,-2.69545,0,-0.714677,0,-0.415001,2.3761,-0.415001,-2.3761
-10.0611,0,-2.69363,0,-0.714754,0,-0.415266,2.37769,-0.415266,-2.37769
-10.0623,0,-2.69182,0,-0.71483,0,-0.41553,2.37927,-0.41553,-2.37927
-10.0635,0,-2.69001,0,-0.714907,0,-0.415794,2.38086,-0.415794,-2.38086
-10.0647,0,-2.6882,0,-0.714983,0,-0.416056,2.38244,-0.416056,-2.38244
-10.0659,0,-2.6864,0,-0.71506,0,-0.416318,2.38403,-0.416318,-2.38403
-10.0671,0,-2.68459,0,-0.715136,0,-0.416578,2.38562,-0.416578,-2.38562
-10.0683,0,-2.68279,0,-0.715212,0,-0.416838,2.3872,-0.416838,-2.3872
-10.0695,0,-2.681,0,-0.715288,0,-0.417097,2.38879,-0.417097,-2.38879
-10.0707,0,-2.6792,0,-0.715364,0,-0.417354,2.39037,-0.417354,-2.39037
-10.0719,0,-2.67741,0,-0.71544,0,-0.417611,2.39196,-0.417611,-2.39196
-10.0731,0,-2.67562,0,-0.715516,0,-0.417867,2.39354,-0.417867,-2.39354
-10.0743,0,-2.67383,0,-0.715592,0,-0.418122,2.39513,-0.418122,-2.39513
-10.0755,0,-2.67205,0,-0.715668,0,-0.418376,2.39671,-0.418376,-2.39671
-10.0767,0,-2.67026,0,-0.715743,0,-0.418629,2.3983,-0.418629,-2.3983
-10.0779,0,-2.66849,0,-0.715819,0,-0.418882,2.39988,-0.418882,-2.39988
-10.0791,0,-2.66671,0,-0.715894,0,-0.419133,2.40147,-0.419133,-2.40147
-10.0803,0,-2.66493,0,-0.71597,0,-0.419383,2.40305,-0.419383,-2.40305
-10.0815,0,-2.66316,0,-0.716045,0,-0.419632,2.40464,-0.419632,-2.40464
-10.0827,0,-2.66139,0,-0.716121,0,-0.419881,2.40622,-0.419881,-2.40622
-10.0839,0,-2.65963,0,-0.716196,0,-0.420128,2.4078,-0.420128,-2.4078
-10.0851,0,-2.65786,0,-0.716271,0,-0.420375,2.40939,-0.420375,-2.40939
-10.0863,0,-2.6561,0,-0.716346,0,-0.420621,2.41097,-0.420621,-2.41097
-10.0875,0,-2.65434,0,-0.716421,0,-0.420865,2.41256,-0.420865,-2.41256
-10.0887,0,-2.65258,0,-0.716496,0,-0.421109,2.41414,-0.421109,-2.41414
-10.0899,0,-2.65083,0,-0.716571,0,-0.421352,2.41572,-0.421352,-2.41572
-10.0911,0,-2.64908,0,-0.716645,0,-0.421594,2.41731,-0.421594,-2.41731
-10.0923,0,-2.64733,0,-0.71672,0,-0.421835,2.41889,-0.421835,-2.41889
-10.0935,0,-2.64558,0,-0.716795,0,-0.422075,2.42047,-0.422075,-2.42047
-10.0947,0,-2.64384,0,-0.716869,0,-0.422314,2.42206,-0.422314,-2.42206
-10.0959,0,-2.6421,0,-0.716944,0,-0.422552,2.42364,-0.422552,-2.42364
-10.097,0,-2.64036,0,-0.717018,0,-0.422789,2.42522,-0.422789,-2.42522
-10.0982,0,-2.63862,0,-0.717093,0,-0.423025,2.4268,-0.423025,-2.4268
-10.0994,0,-2.63689,0,-0.717167,0,-0.423261,2.42839,-0.423261,-2.42839
-10.1006,0,-2.63516,0,-0.717241,0,-0.423495,2.42997,-0.423495,-2.42997
-10.1018,0,-2.63343,0,-0.717315,0,-0.423729,2.43155,-0.423729,-2.43155
-10.103,0,-2.63171,0,-0.717389,0,-0.423961,2.43313,-0.423961,-2.43313
-10.1042,0,-2.62998,0,-0.717463,0,-0.424193,2.43471,-0.424193,-2.43471
-10.1054,0,-2.62826,0,-0.717537,0,-0.424424,2.4363,-0.424424,-2.4363
-10.1065,0,-2.62654,0,-0.717611,0,-0.424653,2.43788,-0.424653,-2.43788
-10.1077,0,-2.62483,0,-0.717685,0,-0.424882,2.43946,-0.424882,-2.43946
-10.1089,0,-2.62311,0,-0.717758,0,-0.42511,2.44104,-0.42511,-2.44104
-10.1101,0,-2.6214,0,-0.717832,0,-0.425337,2.44262,-0.425337,-2.44262
-10.1113,0,-2.6197,0,-0.717905,0,-0.425563,2.4442,-0.425563,-2.4442
-10.1125,0,-2.61799,0,-0.717979,0,-0.425788,2.44578,-0.425788,-2.44578
-10.1136,0,-2.61629,0,-0.718052,0,-0.426012,2.44736,-0.426012,-2.44736
-10.1148,0,-2.61459,0,-0.718126,0,-0.426235,2.44894,-0.426235,-2.44894
-10.116,0,-2.61289,0,-0.718199,0,-0.426458,2.45052,-0.426458,-2.45052
-10.1172,0,-2.61119,0,-0.718272,0,-0.426679,2.4521,-0.426679,-2.4521
-10.1184,0,-2.6095,0,-0.718345,0,-0.426899,2.45368,-0.426899,-2.45368
-10.1195,0,-2.60781,0,-0.718418,0,-0.427119,2.45526,-0.427119,-2.45526
-10.1207,0,-2.60612,0,-0.718491,0,-0.427337,2.45684,-0.427337,-2.45684
-10.1219,0,-2.60444,0,-0.718564,0,-0.427555,2.45842,-0.427555,-2.45842
-10.1231,0,-2.60276,0,-0.718637,0,-0.427772,2.46,-0.427772,-2.46
-10.1242,0,-2.60108,0,-0.71871,0,-0.427987,2.46158,-0.427987,-2.46158
-10.1254,0,-2.5994,0,-0.718783,0,-0.428202,2.46316,-0.428202,-2.46316
-10.1266,0,-2.59772,0,-0.718855,0,-0.428416,2.46473,-0.428416,-2.46473
-10.1278,0,-2.59605,0,-0.718928,0,-0.428629,2.46631,-0.428629,-2.46631
-10.1289,0,-2.59438,0,-0.719,0,-0.428841,2.46789,-0.428841,-2.46789
-10.1301,0,-2.59271,0,-0.719073,0,-0.429052,2.46947,-0.429052,-2.46947
-10.1313,0,-2.59105,0,-0.719145,0,-0.429262,2.47105,-0.429262,-2.47105
-10.1325,0,-2.58938,0,-0.719217,0,-0.429471,2.47262,-0.429471,-2.47262
-10.1336,0,-2.58772,0,-0.71929,0,-0.42968,2.4742,-0.42968,-2.4742
-10.1348,0,-2.58607,0,-0.719362,0,-0.429887,2.47578,-0.429887,-2.47578
-10.136,0,-2.58441,0,-0.719434,0,-0.430093,2.47735,-0.430093,-2.47735
-10.1371,0,-2.58276,0,-0.719506,0,-0.430299,2.47893,-0.430299,-2.47893
-10.1383,0,-2.58111,0,-0.719578,0,-0.430504,2.48051,-0.430504,-2.48051
-10.1395,0,-2.57946,0,-0.71965,0,-0.430707,2.48208,-0.430707,-2.48208
-10.1406,0,-2.57782,0,-0.719721,0,-0.43091,2.48366,-0.43091,-2.48366
-10.1418,0,-2.57617,0,-0.719793,0,-0.431112,2.48523,-0.431112,-2.48523
-10.143,0,-2.57453,0,-0.719865,0,-0.431313,2.48681,-0.431313,-2.48681
-10.1441,0,-2.5729,0,-0.719937,0,-0.431513,2.48839,-0.431513,-2.48839
-10.1453,0,-2.57126,0,-0.720008,0,-0.431712,2.48996,-0.431712,-2.48996
-10.1465,0,-2.56963,0,-0.72008,0,-0.43191,2.49154,-0.43191,-2.49154
-10.1476,0,-2.568,0,-0.720151,0,-0.432107,2.49311,-0.432107,-2.49311
-10.1488,0,-2.56637,0,-0.720222,0,-0.432303,2.49468,-0.432303,-2.49468
-10.15,0,-2.56475,0,-0.720294,0,-0.432498,2.49626,-0.432498,-2.49626
-10.1511,0,-2.56312,0,-0.720365,0,-0.432693,2.49783,-0.432693,-2.49783
-10.1523,0,-2.5615,0,-0.720436,0,-0.432886,2.49941,-0.432886,-2.49941
-10.1534,0,-2.55989,0,-0.720507,0,-0.433079,2.50098,-0.433079,-2.50098
-10.1546,0,-2.55827,0,-0.720578,0,-0.43327,2.50255,-0.43327,-2.50255
-10.1558,0,-2.55666,0,-0.720649,0,-0.433461,2.50412,-0.433461,-2.50412
-10.1569,0,-2.55505,0,-0.72072,0,-0.433651,2.5057,-0.433651,-2.5057
-10.1581,0,-2.55344,0,-0.720791,0,-0.43384,2.50727,-0.43384,-2.50727
-10.1592,0,-2.55184,0,-0.720861,0,-0.434028,2.50884,-0.434028,-2.50884
-10.1604,0,-2.55023,0,-0.720932,0,-0.434215,2.51041,-0.434215,-2.51041
-10.1616,0,-2.54863,0,-0.721003,0,-0.434401,2.51199,-0.434401,-2.51199
-10.1627,0,-2.54704,0,-0.721073,0,-0.434586,2.51356,-0.434586,-2.51356
-10.1639,0,-2.54544,0,-0.721144,0,-0.43477,2.51513,-0.43477,-2.51513
-10.165,0,-2.54385,0,-0.721214,0,-0.434953,2.5167,-0.434953,-2.5167
-10.1662,0,-2.54226,0,-0.721284,0,-0.435136,2.51827,-0.435136,-2.51827
-10.1673,0,-2.54067,0,-0.721355,0,-0.435317,2.51984,-0.435317,-2.51984
-10.1685,0,-2.53908,0,-0.721425,0,-0.435498,2.52141,-0.435498,-2.52141
-10.1696,0,-2.5375,0,-0.721495,0,-0.435678,2.52298,-0.435678,-2.52298
-10.1708,0,-2.53592,0,-0.721565,0,-0.435856,2.52455,-0.435856,-2.52455
-10.172,0,-2.53434,0,-0.721635,0,-0.436034,2.52612,-0.436034,-2.52612
-10.1731,0,-2.53277,0,-0.721705,0,-0.436211,2.52769,-0.436211,-2.52769
-10.1743,0,-2.53119,0,-0.721775,0,-0.436387,2.52926,-0.436387,-2.52926
-10.1754,0,-2.52962,0,-0.721845,0,-0.436562,2.53082,-0.436562,-2.53082
-10.1766,0,-2.52806,0,-0.721915,0,-0.436736,2.53239,-0.436736,-2.53239
-10.1777,0,-2.52649,0,-0.721984,0,-0.43691,2.53396,-0.43691,-2.53396
-10.1789,0,-2.52493,0,-0.722054,0,-0.437082,2.53553,-0.437082,-2.53553
-10.18,0,-2.52337,0,-0.722124,0,-0.437253,2.5371,-0.437253,-2.5371
-10.1812,0,-2.52181,0,-0.722193,0,-0.437424,2.53866,-0.437424,-2.53866
-10.1823,0,-2.52025,0,-0.722262,0,-0.437594,2.54023,-0.437594,-2.54023
-10.1834,0,-2.5187,0,-0.722332,0,-0.437762,2.5418,-0.437762,-2.5418
-10.1846,0,-2.51715,0,-0.722401,0,-0.43793,2.54336,-0.43793,-2.54336
-10.1857,0,-2.5156,0,-0.72247,0,-0.438097,2.54493,-0.438097,-2.54493
-10.1869,0,-2.51405,0,-0.72254,0,-0.438263,2.54649,-0.438263,-2.54649
-10.188,0,-2.51251,0,-0.722609,0,-0.438428,2.54806,-0.438428,-2.54806
-10.1892,0,-2.51097,0,-0.722678,0,-0.438592,2.54962,-0.438592,-2.54962
-10.1903,0,-2.50943,0,-0.722747,0,-0.438755,2.55119,-0.438755,-2.55119
-10.1915,0,-2.50789,0,-0.722816,0,-0.438918,2.55275,-0.438918,-2.55275
-10.1926,0,-2.50636,0,-0.722885,0,-0.439079,2.55432,-0.439079,-2.55432
-10.1937,0,-2.50482,0,-0.722953,0,-0.43924,2.55588,-0.43924,-2.55588
-10.1949,0,-2.5033,0,-0.723022,0,-0.4394,2.55744,-0.4394,-2.55744
-10.196,0,-2.50177,0,-0.723091,0,-0.439558,2.55901,-0.439558,-2.55901
-10.1972,0,-2.50024,0,-0.723159,0,-0.439716,2.56057,-0.439716,-2.56057
-10.1983,0,-2.49872,0,-0.723228,0,-0.439873,2.56213,-0.439873,-2.56213
-10.1994,0,-2.4972,0,-0.723297,0,-0.440029,2.5637,-0.440029,-2.5637
-10.2006,0,-2.49568,0,-0.723365,0,-0.440184,2.56526,-0.440184,-2.56526
-10.2017,0,-2.49417,0,-0.723433,0,-0.440339,2.56682,-0.440339,-2.56682
-10.2029,0,-2.49266,0,-0.723502,0,-0.440492,2.56838,-0.440492,-2.56838
-10.204,0,-2.49115,0,-0.72357,0,-0.440644,2.56994,-0.440644,-2.56994
-10.2051,0,-2.48964,0,-0.723638,0,-0.440796,2.5715,-0.440796,-2.5715
-10.2063,0,-2.48813,0,-0.723706,0,-0.440947,2.57306,-0.440947,-2.57306
-10.2074,0,-2.48663,0,-0.723774,0,-0.441096,2.57462,-0.441096,-2.57462
-10.2085,0,-2.48513,0,-0.723842,0,-0.441245,2.57618,-0.441245,-2.57618
-10.2097,0,-2.48363,0,-0.72391,0,-0.441393,2.57774,-0.441393,-2.57774
-10.2108,0,-2.48214,0,-0.723978,0,-0.44154,2.5793,-0.44154,-2.5793
-10.2119,0,-2.48064,0,-0.724046,0,-0.441687,2.58086,-0.441687,-2.58086
-10.2131,0,-2.47915,0,-0.724114,0,-0.441832,2.58242,-0.441832,-2.58242
-10.2142,0,-2.47766,0,-0.724181,0,-0.441976,2.58398,-0.441976,-2.58398
-10.2153,0,-2.47618,0,-0.724249,0,-0.44212,2.58553,-0.44212,-2.58553
-10.2165,0,-2.47469,0,-0.724317,0,-0.442263,2.58709,-0.442263,-2.58709
-10.2176,0,-2.47321,0,-0.724384,0,-0.442404,2.58865,-0.442404,-2.58865
-10.2187,0,-2.47173,0,-0.724451,0,-0.442545,2.59021,-0.442545,-2.59021
-10.2199,0,-2.47026,0,-0.724519,0,-0.442685,2.59176,-0.442685,-2.59176
-10.221,0,-2.46878,0,-0.724586,0,-0.442824,2.59332,-0.442824,-2.59332
-10.2221,0,-2.46731,0,-0.724653,0,-0.442963,2.59487,-0.442963,-2.59487
-10.2232,0,-2.46584,0,-0.724721,0,-0.4431,2.59643,-0.4431,-2.59643
-10.2244,0,-2.46437,0,-0.724788,0,-0.443236,2.59798,-0.443236,-2.59798
-10.2255,0,-2.46291,0,-0.724855,0,-0.443372,2.59954,-0.443372,-2.59954
-10.2266,0,-2.46145,0,-0.724922,0,-0.443507,2.60109,-0.443507,-2.60109
-10.2277,0,-2.45998,0,-0.724989,0,-0.443641,2.60265,-0.443641,-2.60265
-10.2289,0,-2.45853,0,-0.725056,0,-0.443774,2.6042,-0.443774,-2.6042
-10.23,0,-2.45707,0,-0.725123,0,-0.443906,2.60575,-0.443906,-2.60575
-10.2311,0,-2.45562,0,-0.725189,0,-0.444037,2.60731,-0.444037,-2.60731
-10.2322,0,-2.45417,0,-0.725256,0,-0.444167,2.60886,-0.444167,-2.60886
-10.2334,0,-2.45272,0,-0.725323,0,-0.444297,2.61041,-0.444297,-2.61041
-10.2345,0,-2.45127,0,-0.725389,0,-0.444425,2.61196,-0.444425,-2.61196
-10.2356,0,-2.44983,0,-0.725456,0,-0.444553,2.61351,-0.444553,-2.61351
-10.2367,0,-2.44839,0,-0.725523,0,-0.44468,2.61507,-0.44468,-2.61507
-10.2379,0,-2.44695,0,-0.725589,0,-0.444806,2.61662,-0.444806,-2.61662
-10.239,0,-2.44551,0,-0.725655,0,-0.444931,2.61817,-0.444931,-2.61817
-10.2401,0,-2.44408,0,-0.725722,0,-0.445055,2.61972,-0.445055,-2.61972
-10.2412,0,-2.44264,0,-0.725788,0,-0.445178,2.62127,-0.445178,-2.62127
-10.2423,0,-2.44121,0,-0.725854,0,-0.445301,2.62282,-0.445301,-2.62282
-10.2434,0,-2.43979,0,-0.72592,0,-0.445423,2.62436,-0.445423,-2.62436
-10.2446,0,-2.43836,0,-0.725986,0,-0.445543,2.62591,-0.445543,-2.62591
-10.2457,0,-2.43694,0,-0.726052,0,-0.445663,2.62746,-0.445663,-2.62746
-10.2468,0,-2.43552,0,-0.726118,0,-0.445782,2.62901,-0.445782,-2.62901
-10.2479,0,-2.4341,0,-0.726184,0,-0.4459,2.63056,-0.4459,-2.63056
-10.249,0,-2.43268,0,-0.72625,0,-0.446018,2.6321,-0.446018,-2.6321
-10.2501,0,-2.43127,0,-0.726316,0,-0.446134,2.63365,-0.446134,-2.63365
-10.2513,0,-2.42986,0,-0.726382,0,-0.44625,2.6352,-0.44625,-2.6352
-10.2524,0,-2.42845,0,-0.726447,0,-0.446364,2.63674,-0.446364,-2.63674
-10.2535,0,-2.42704,0,-0.726513,0,-0.446478,2.63829,-0.446478,-2.63829
-10.2546,0,-2.42563,0,-0.726578,0,-0.446591,2.63983,-0.446591,-2.63983
-10.2557,0,-2.42423,0,-0.726644,0,-0.446704,2.64138,-0.446704,-2.64138
-10.2568,0,-2.42283,0,-0.726709,0,-0.446815,2.64292,-0.446815,-2.64292
-10.2579,0,-2.42143,0,-0.726775,0,-0.446925,2.64446,-0.446925,-2.64446
-10.2591,0,-2.42004,0,-0.72684,0,-0.447035,2.64601,-0.447035,-2.64601
-10.2602,0,-2.41864,0,-0.726905,0,-0.447144,2.64755,-0.447144,-2.64755
-10.2613,0,-2.41725,0,-0.726971,0,-0.447252,2.64909,-0.447252,-2.64909
-10.2624,0,-2.41586,0,-0.727036,0,-0.447359,2.65064,-0.447359,-2.65064
-10.2635,0,-2.41448,0,-0.727101,0,-0.447465,2.65218,-0.447465,-2.65218
-10.2646,0,-2.41309,0,-0.727166,0,-0.44757,2.65372,-0.44757,-2.65372
-10.2657,0,-2.41171,0,-0.727231,0,-0.447675,2.65526,-0.447675,-2.65526
-10.2668,0,-2.41033,0,-0.727296,0,-0.447778,2.6568,-0.447778,-2.6568
-10.2679,0,-2.40895,0,-0.727361,0,-0.447881,2.65834,-0.447881,-2.65834
-10.269,0,-2.40758,0,-0.727426,0,-0.447983,2.65988,-0.447983,-2.65988
-10.2701,0,-2.40621,0,-0.72749,0,-0.448084,2.66142,-0.448084,-2.66142
-10.2712,0,-2.40483,0,-0.727555,0,-0.448185,2.66296,-0.448185,-2.66296
-10.2723,0,-2.40347,0,-0.72762,0,-0.448284,2.6645,-0.448284,-2.6645
-10.2735,0,-2.4021,0,-0.727684,0,-0.448383,2.66604,-0.448383,-2.66604
-10.2746,0,-2.40073,0,-0.727749,0,-0.448481,2.66757,-0.448481,-2.66757
-10.2757,0,-2.39937,0,-0.727813,0,-0.448578,2.66911,-0.448578,-2.66911
-10.2768,0,-2.39801,0,-0.727878,0,-0.448674,2.67065,-0.448674,-2.67065
-10.2779,0,-2.39666,0,-0.727942,0,-0.448769,2.67218,-0.448769,-2.67218
-10.279,0,-2.3953,0,-0.728006,0,-0.448863,2.67372,-0.448863,-2.67372
-10.2801,0,-2.39395,0,-0.728071,0,-0.448957,2.67526,-0.448957,-2.67526
-10.2812,0,-2.3926,0,-0.728135,0,-0.44905,2.67679,-0.44905,-2.67679
-10.2823,0,-2.39125,0,-0.728199,0,-0.449142,2.67833,-0.449142,-2.67833
-10.2834,0,-2.3899,0,-0.728263,0,-0.449233,2.67986,-0.449233,-2.67986
-10.2845,0,-2.38856,0,-0.728327,0,-0.449323,2.68139,-0.449323,-2.68139
-10.2856,0,-2.38722,0,-0.728391,0,-0.449413,2.68293,-0.449413,-2.68293
-10.2867,0,-2.38588,0,-0.728455,0,-0.449501,2.68446,-0.449501,-2.68446
-10.2878,0,-2.38454,0,-0.728519,0,-0.449589,2.68599,-0.449589,-2.68599
-10.2889,0,-2.3832,0,-0.728583,0,-0.449676,2.68753,-0.449676,-2.68753
-10.29,0,-2.38187,0,-0.728646,0,-0.449762,2.68906,-0.449762,-2.68906
-10.2911,0,-2.38054,0,-0.72871,0,-0.449848,2.69059,-0.449848,-2.69059
-10.2922,0,-2.37921,0,-0.728774,0,-0.449932,2.69212,-0.449932,-2.69212
-10.2932,0,-2.37788,0,-0.728837,0,-0.450016,2.69365,-0.450016,-2.69365
-10.2943,0,-2.37656,0,-0.728901,0,-0.450099,2.69518,-0.450099,-2.69518
-10.2954,0,-2.37524,0,-0.728964,0,-0.450181,2.69671,-0.450181,-2.69671
-10.2965,0,-2.37392,0,-0.729028,0,-0.450262,2.69824,-0.450262,-2.69824
-10.2976,0,-2.3726,0,-0.729091,0,-0.450343,2.69977,-0.450343,-2.69977
-10.2987,0,-2.37128,0,-0.729155,0,-0.450423,2.7013,-0.450423,-2.7013
-10.2998,0,-2.36997,0,-0.729218,0,-0.450501,2.70283,-0.450501,-2.70283
-10.3009,0,-2.36866,0,-0.729281,0,-0.45058,2.70435,-0.45058,-2.70435
-10.302,0,-2.36735,0,-0.729344,0,-0.450657,2.70588,-0.450657,-2.70588
-10.3031,0,-2.36604,0,-0.729407,0,-0.450733,2.70741,-0.450733,-2.70741
-10.3042,0,-2.36473,0,-0.72947,0,-0.450809,2.70893,-0.450809,-2.70893
-10.3053,0,-2.36343,0,-0.729533,0,-0.450884,2.71046,-0.450884,-2.71046
-10.3064,0,-2.36213,0,-0.729596,0,-0.450958,2.71198,-0.450958,-2.71198
-10.3074,0,-2.36083,0,-0.729659,0,-0.451031,2.71351,-0.451031,-2.71351
-10.3085,0,-2.35954,0,-0.729722,0,-0.451103,2.71503,-0.451103,-2.71503
-10.3096,0,-2.35824,0,-0.729785,0,-0.451175,2.71656,-0.451175,-2.71656
-10.3107,0,-2.35695,0,-0.729848,0,-0.451246,2.71808,-0.451246,-2.71808
-10.3118,0,-2.35566,0,-0.72991,0,-0.451316,2.7196,-0.451316,-2.7196
-10.3129,0,-2.35437,0,-0.729973,0,-0.451385,2.72112,-0.451385,-2.72112
-10.314,0,-2.35309,0,-0.730036,0,-0.451453,2.72265,-0.451453,-2.72265
-10.3151,0,-2.3518,0,-0.730098,0,-0.451521,2.72417,-0.451521,-2.72417
-10.3161,0,-2.35052,0,-0.730161,0,-0.451588,2.72569,-0.451588,-2.72569
-10.3172,0,-2.34924,0,-0.730223,0,-0.451654,2.72721,-0.451654,-2.72721
-10.3183,0,-2.34796,0,-0.730285,0,-0.451719,2.72873,-0.451719,-2.72873
-10.3194,0,-2.34669,0,-0.730348,0,-0.451784,2.73025,-0.451784,-2.73025
-10.3205,0,-2.34541,0,-0.73041,0,-0.451847,2.73177,-0.451847,-2.73177
-10.3216,0,-2.34414,0,-0.730472,0,-0.45191,2.73329,-0.45191,-2.73329
-10.3226,0,-2.34287,0,-0.730534,0,-0.451972,2.73481,-0.451972,-2.73481
-10.3237,0,-2.34161,0,-0.730596,0,-0.452034,2.73632,-0.452034,-2.73632
-10.3248,0,-2.34034,0,-0.730658,0,-0.452094,2.73784,-0.452094,-2.73784
-10.3259,0,-2.33908,0,-0.73072,0,-0.452154,2.73936,-0.452154,-2.73936
-10.327,0,-2.33782,0,-0.730782,0,-0.452213,2.74087,-0.452213,-2.74087
-10.3281,0,-2.33656,0,-0.730844,0,-0.452271,2.74239,-0.452271,-2.74239
-10.3291,0,-2.33531,0,-0.730906,0,-0.452328,2.74391,-0.452328,-2.74391
-10.3302,0,-2.33405,0,-0.730968,0,-0.452385,2.74542,-0.452385,-2.74542
-10.3313,0,-2.3328,0,-0.73103,0,-0.452441,2.74694,-0.452441,-2.74694
-10.3324,0,-2.33155,0,-0.731091,0,-0.452496,2.74845,-0.452496,-2.74845
-10.3334,0,-2.3303,0,-0.731153,0,-0.45255,2.74996,-0.45255,-2.74996
-10.3345,0,-2.32905,0,-0.731215,0,-0.452604,2.75148,-0.452604,-2.75148
-10.3356,0,-2.32781,0,-0.731276,0,-0.452657,2.75299,-0.452657,-2.75299
-10.3367,0,-2.32657,0,-0.731338,0,-0.452709,2.7545,-0.452709,-2.7545
-10.3378,0,-2.32533,0,-0.731399,0,-0.45276,2.75601,-0.45276,-2.75601
-10.3388,0,-2.32409,0,-0.73146,0,-0.45281,2.75752,-0.45281,-2.75752
-10.3399,0,-2.32286,0,-0.731522,0,-0.45286,2.75903,-0.45286,-2.75903
-10.341,0,-2.32162,0,-0.731583,0,-0.452909,2.76054,-0.452909,-2.76054
-10.3421,0,-2.32039,0,-0.731644,0,-0.452957,2.76205,-0.452957,-2.76205
-10.3431,0,-2.31916,0,-0.731705,0,-0.453005,2.76356,-0.453005,-2.76356
-10.3442,0,-2.31793,0,-0.731766,0,-0.453051,2.76507,-0.453051,-2.76507
-10.3453,0,-2.31671,0,-0.731828,0,-0.453097,2.76658,-0.453097,-2.76658
-10.3463,0,-2.31548,0,-0.731889,0,-0.453142,2.76809,-0.453142,-2.76809
-10.3474,0,-2.31426,0,-0.73195,0,-0.453187,2.7696,-0.453187,-2.7696
-10.3485,0,-2.31304,0,-0.73201,0,-0.45323,2.7711,-0.45323,-2.7711
-10.3496,0,-2.31183,0,-0.732071,0,-0.453273,2.77261,-0.453273,-2.77261
-10.3506,0,-2.31061,0,-0.732132,0,-0.453315,2.77411,-0.453315,-2.77411
-10.3517,0,-2.3094,0,-0.732193,0,-0.453357,2.77562,-0.453357,-2.77562
-10.3528,0,-2.30819,0,-0.732254,0,-0.453397,2.77712,-0.453397,-2.77712
-10.3538,0,-2.30698,0,-0.732314,0,-0.453437,2.77863,-0.453437,-2.77863
-10.3549,0,-2.30577,0,-0.732375,0,-0.453476,2.78013,-0.453476,-2.78013
-10.356,0,-2.30456,0,-0.732436,0,-0.453514,2.78164,-0.453514,-2.78164
-10.357,0,-2.30336,0,-0.732496,0,-0.453552,2.78314,-0.453552,-2.78314
-10.3581,0,-2.30216,0,-0.732557,0,-0.453589,2.78464,-0.453589,-2.78464
-10.3592,0,-2.30096,0,-0.732617,0,-0.453625,2.78614,-0.453625,-2.78614
-10.3602,0,-2.29976,0,-0.732677,0,-0.45366,2.78764,-0.45366,-2.78764
-10.3613,0,-2.29857,0,-0.732738,0,-0.453695,2.78914,-0.453695,-2.78914
-10.3624,0,-2.29737,0,-0.732798,0,-0.453729,2.79064,-0.453729,-2.79064
-10.3634,0,-2.29618,0,-0.732858,0,-0.453762,2.79214,-0.453762,-2.79214
-10.3645,0,-2.29499,0,-0.732918,0,-0.453795,2.79364,-0.453795,-2.79364
-10.3656,0,-2.2938,0,-0.732978,0,-0.453826,2.79514,-0.453826,-2.79514
-10.3666,0,-2.29262,0,-0.733039,0,-0.453857,2.79664,-0.453857,-2.79664
-10.3677,0,-2.29144,0,-0.733099,0,-0.453888,2.79814,-0.453888,-2.79814
-10.3688,0,-2.29025,0,-0.733159,0,-0.453917,2.79964,-0.453917,-2.79964
-10.3698,0,-2.28907,0,-0.733218,0,-0.453946,2.80113,-0.453946,-2.80113
-10.3709,0,-2.2879,0,-0.733278,0,-0.453974,2.80263,-0.453974,-2.80263
-10.3719,0,-2.28672,0,-0.733338,0,-0.454001,2.80412,-0.454001,-2.80412
-10.373,0,-2.28555,0,-0.733398,0,-0.454028,2.80562,-0.454028,-2.80562
-10.3741,0,-2.28438,0,-0.733458,0,-0.454054,2.80711,-0.454054,-2.80711
-10.3751,0,-2.28321,0,-0.733517,0,-0.454079,2.80861,-0.454079,-2.80861
-10.3762,0,-2.28204,0,-0.733577,0,-0.454103,2.8101,-0.454103,-2.8101
-10.3772,0,-2.28087,0,-0.733637,0,-0.454127,2.81159,-0.454127,-2.81159
-10.3783,0,-2.27971,0,-0.733696,0,-0.45415,2.81309,-0.45415,-2.81309
-10.3794,0,-2.27855,0,-0.733756,0,-0.454172,2.81458,-0.454172,-2.81458
-10.3804,0,-2.27739,0,-0.733815,0,-0.454194,2.81607,-0.454194,-2.81607
-10.3815,0,-2.27623,0,-0.733874,0,-0.454215,2.81756,-0.454215,-2.81756
-10.3825,0,-2.27507,0,-0.733934,0,-0.454235,2.81905,-0.454235,-2.81905
-10.3836,0,-2.27392,0,-0.733993,0,-0.454254,2.82054,-0.454254,-2.82054
-10.3846,0,-2.27276,0,-0.734052,0,-0.454273,2.82203,-0.454273,-2.82203
-10.3857,0,-2.27161,0,-0.734112,0,-0.454291,2.82352,-0.454291,-2.82352
-10.3867,0,-2.27046,0,-0.734171,0,-0.454308,2.82501,-0.454308,-2.82501
-10.3878,0,-2.26932,0,-0.73423,0,-0.454325,2.8265,-0.454325,-2.8265
-10.3889,0,-2.26817,0,-0.734289,0,-0.45434,2.82798,-0.45434,-2.82798
-10.3899,0,-2.26703,0,-0.734348,0,-0.454356,2.82947,-0.454356,-2.82947
-10.391,0,-2.26589,0,-0.734407,0,-0.45437,2.83096,-0.45437,-2.83096
-10.392,0,-2.26475,0,-0.734466,0,-0.454384,2.83244,-0.454384,-2.83244
-10.3931,0,-2.26361,0,-0.734525,0,-0.454397,2.83393,-0.454397,-2.83393
-10.3941,0,-2.26248,0,-0.734583,0,-0.454409,2.83541,-0.454409,-2.83541
-10.3952,0,-2.26134,0,-0.734642,0,-0.454421,2.8369,-0.454421,-2.8369
-10.3962,0,-2.26021,0,-0.734701,0,-0.454432,2.83838,-0.454432,-2.83838
-10.3973,0,-2.25908,0,-0.73476,0,-0.454442,2.83986,-0.454442,-2.83986
-10.3983,0,-2.25796,0,-0.734818,0,-0.454452,2.84135,-0.454452,-2.84135
-10.3994,0,-2.25683,0,-0.734877,0,-0.45446,2.84283,-0.45446,-2.84283
-10.4004,0,-2.25571,0,-0.734935,0,-0.454469,2.84431,-0.454469,-2.84431
-10.4015,0,-2.25458,0,-0.734994,0,-0.454476,2.84579,-0.454476,-2.84579
-10.4025,0,-2.25346,0,-0.735052,0,-0.454483,2.84727,-0.454483,-2.84727
-10.4036,0,-2.25234,0,-0.735111,0,-0.454489,2.84875,-0.454489,-2.84875
-10.4046,0,-2.25123,0,-0.735169,0,-0.454494,2.85023,-0.454494,-2.85023
-10.4057,0,-2.25011,0,-0.735227,0,-0.454499,2.85171,-0.454499,-2.85171
-10.4067,0,-2.249,0,-0.735286,0,-0.454503,2.85319,-0.454503,-2.85319
-10.4078,0,-2.24789,0,-0.735344,0,-0.454507,2.85467,-0.454507,-2.85467
-10.4088,0,-2.24678,0,-0.735402,0,-0.454509,2.85614,-0.454509,-2.85614
-10.4098,0,-2.24567,0,-0.73546,0,-0.454511,2.85762,-0.454511,-2.85762
-10.4109,0,-2.24457,0,-0.735518,0,-0.454513,2.8591,-0.454513,-2.8591
-10.4119,0,-2.24346,0,-0.735576,0,-0.454513,2.86057,-0.454513,-2.86057
-10.413,0,-2.24236,0,-0.735634,0,-0.454513,2.86205,-0.454513,-2.86205
-10.414,0,-2.24126,0,-0.735692,0,-0.454512,2.86352,-0.454512,-2.86352
-10.4151,0,-2.24016,0,-0.73575,0,-0.454511,2.865,-0.454511,-2.865
-10.4161,0,-2.23907,0,-0.735808,0,-0.454509,2.86647,-0.454509,-2.86647
-10.4171,0,-2.23797,0,-0.735866,0,-0.454506,2.86794,-0.454506,-2.86794
-10.4182,0,-2.23688,0,-0.735923,0,-0.454503,2.86941,-0.454503,-2.86941
-10.4192,0,-2.23579,0,-0.735981,0,-0.454499,2.87089,-0.454499,-2.87089
-10.4203,0,-2.2347,0,-0.736039,0,-0.454494,2.87236,-0.454494,-2.87236
-10.4213,0,-2.23361,0,-0.736096,0,-0.454489,2.87383,-0.454489,-2.87383
-10.4224,0,-2.23253,0,-0.736154,0,-0.454483,2.8753,-0.454483,-2.8753
-10.4234,0,-2.23144,0,-0.736211,0,-0.454476,2.87677,-0.454476,-2.87677
-10.4244,0,-2.23036,0,-0.736269,0,-0.454469,2.87824,-0.454469,-2.87824
-10.4255,0,-2.22928,0,-0.736326,0,-0.454461,2.87971,-0.454461,-2.87971
-10.4265,0,-2.2282,0,-0.736384,0,-0.454452,2.88117,-0.454452,-2.88117
-10.4275,0,-2.22713,0,-0.736441,0,-0.454442,2.88264,-0.454442,-2.88264
-10.4286,0,-2.22605,0,-0.736498,0,-0.454432,2.88411,-0.454432,-2.88411
-10.4296,0,-2.22498,0,-0.736556,0,-0.454422,2.88557,-0.454422,-2.88557
-10.4307,0,-2.22391,0,-0.736613,0,-0.45441,2.88704,-0.45441,-2.88704
-10.4317,0,-2.22284,0,-0.73667,0,-0.454398,2.88851,-0.454398,-2.88851
-10.4327,0,-2.22177,0,-0.736727,0,-0.454386,2.88997,-0.454386,-2.88997
-10.4338,0,-2.2207,0,-0.736784,0,-0.454373,2.89143,-0.454373,-2.89143
-10.4348,0,-2.21964,0,-0.736841,0,-0.454359,2.8929,-0.454359,-2.8929
-10.4358,0,-2.21858,0,-0.736898,0,-0.454344,2.89436,-0.454344,-2.89436
-10.4369,0,-2.21752,0,-0.736955,0,-0.454329,2.89582,-0.454329,-2.89582
-10.4379,0,-2.21646,0,-0.737012,0,-0.454313,2.89728,-0.454313,-2.89728
-10.4389,0,-2.2154,0,-0.737069,0,-0.454296,2.89875,-0.454296,-2.89875
-10.44,0,-2.21435,0,-0.737126,0,-0.454279,2.90021,-0.454279,-2.90021
-10.441,0,-2.21329,0,-0.737182,0,-0.454261,2.90167,-0.454261,-2.90167
-10.442,0,-2.21224,0,-0.737239,0,-0.454243,2.90313,-0.454243,-2.90313
-10.4431,0,-2.21119,0,-0.737296,0,-0.454224,2.90459,-0.454224,-2.90459
-10.4441,0,-2.21014,0,-0.737352,0,-0.454204,2.90604,-0.454204,-2.90604
-10.4451,0,-2.20909,0,-0.737409,0,-0.454184,2.9075,-0.454184,-2.9075
-10.4462,0,-2.20805,0,-0.737465,0,-0.454163,2.90896,-0.454163,-2.90896
-10.4472,0,-2.20701,0,-0.737522,0,-0.454141,2.91042,-0.454141,-2.91042
-10.4482,0,-2.20597,0,-0.737578,0,-0.454119,2.91187,-0.454119,-2.91187
-10.4492,0,-2.20493,0,-0.737635,0,-0.454096,2.91333,-0.454096,-2.91333
-10.4503,0,-2.20389,0,-0.737691,0,-0.454073,2.91478,-0.454073,-2.91478
-10.4513,0,-2.20285,0,-0.737748,0,-0.454049,2.91624,-0.454049,-2.91624
-10.4523,0,-2.20182,0,-0.737804,0,-0.454024,2.91769,-0.454024,-2.91769
-10.4534,0,-2.20078,0,-0.73786,0,-0.453998,2.91915,-0.453998,-2.91915
-10.4544,0,-2.19975,0,-0.737916,0,-0.453972,2.9206,-0.453972,-2.9206
-10.4554,0,-2.19872,0,-0.737972,0,-0.453946,2.92205,-0.453946,-2.92205
-10.4564,0,-2.1977,0,-0.738028,0,-0.453919,2.9235,-0.453919,-2.9235
-10.4575,0,-2.19667,0,-0.738084,0,-0.453891,2.92496,-0.453891,-2.92496
-10.4585,0,-2.19565,0,-0.73814,0,-0.453862,2.92641,-0.453862,-2.92641
-10.4595,0,-2.19462,0,-0.738196,0,-0.453833,2.92786,-0.453833,-2.92786
-10.4605,0,-2.1936,0,-0.738252,0,-0.453803,2.92931,-0.453803,-2.92931
-10.4616,0,-2.19258,0,-0.738308,0,-0.453773,2.93075,-0.453773,-2.93075
-10.4626,0,-2.19156,0,-0.738364,0,-0.453742,2.9322,-0.453742,-2.9322
-10.4636,0,-2.19055,0,-0.73842,0,-0.453711,2.93365,-0.453711,-2.93365
-10.4646,0,-2.18953,0,-0.738476,0,-0.453678,2.9351,-0.453678,-2.9351
-10.4657,0,-2.18852,0,-0.738531,0,-0.453646,2.93655,-0.453646,-2.93655
-10.4667,0,-2.18751,0,-0.738587,0,-0.453612,2.93799,-0.453612,-2.93799
-10.4677,0,-2.1865,0,-0.738643,0,-0.453578,2.93944,-0.453578,-2.93944
-10.4687,0,-2.18549,0,-0.738698,0,-0.453544,2.94088,-0.453544,-2.94088
-10.4697,0,-2.18449,0,-0.738754,0,-0.453508,2.94233,-0.453508,-2.94233
-10.4708,0,-2.18348,0,-0.738809,0,-0.453473,2.94377,-0.453473,-2.94377
-10.4718,0,-2.18248,0,-0.738865,0,-0.453436,2.94521,-0.453436,-2.94521
-10.4728,0,-2.18148,0,-0.73892,0,-0.453399,2.94666,-0.453399,-2.94666
-10.4738,0,-2.18048,0,-0.738975,0,-0.453361,2.9481,-0.453361,-2.9481
-10.4748,0,-2.17948,0,-0.739031,0,-0.453323,2.94954,-0.453323,-2.94954
-10.4759,0,-2.17849,0,-0.739086,0,-0.453284,2.95098,-0.453284,-2.95098
-10.4769,0,-2.17749,0,-0.739141,0,-0.453245,2.95242,-0.453245,-2.95242
-10.4779,0,-2.1765,0,-0.739197,0,-0.453205,2.95386,-0.453205,-2.95386
-10.4789,0,-2.17551,0,-0.739252,0,-0.453164,2.9553,-0.453164,-2.9553
-10.4799,0,-2.17452,0,-0.739307,0,-0.453123,2.95674,-0.453123,-2.95674
-10.4809,0,-2.17353,0,-0.739362,0,-0.453081,2.95818,-0.453081,-2.95818
-10.482,0,-2.17255,0,-0.739417,0,-0.453039,2.95962,-0.453039,-2.95962
-10.483,0,-2.17156,0,-0.739472,0,-0.452996,2.96105,-0.452996,-2.96105
-10.484,0,-2.17058,0,-0.739527,0,-0.452953,2.96249,-0.452953,-2.96249
-10.485,0,-2.1696,0,-0.739582,0,-0.452909,2.96393,-0.452909,-2.96393
-10.486,0,-2.16862,0,-0.739637,0,-0.452864,2.96536,-0.452864,-2.96536
-10.487,0,-2.16764,0,-0.739691,0,-0.452819,2.9668,-0.452819,-2.9668
-10.488,0,-2.16666,0,-0.739746,0,-0.452773,2.96823,-0.452773,-2.96823
-10.4891,0,-2.16569,0,-0.739801,0,-0.452726,2.96966,-0.452726,-2.96966
-10.4901,0,-2.16471,0,-0.739856,0,-0.452679,2.9711,-0.452679,-2.9711
-10.4911,0,-2.16374,0,-0.73991,0,-0.452632,2.97253,-0.452632,-2.97253
-10.4921,0,-2.16277,0,-0.739965,0,-0.452583,2.97396,-0.452583,-2.97396
-10.4931,0,-2.1618,0,-0.740019,0,-0.452535,2.97539,-0.452535,-2.97539
-10.4941,0,-2.16084,0,-0.740074,0,-0.452485,2.97682,-0.452485,-2.97682
-10.4951,0,-2.15987,0,-0.740128,0,-0.452435,2.97825,-0.452435,-2.97825
-10.4961,0,-2.15891,0,-0.740183,0,-0.452385,2.97968,-0.452385,-2.97968
-10.4972,0,-2.15794,0,-0.740237,0,-0.452334,2.98111,-0.452334,-2.98111
-10.4982,0,-2.15698,0,-0.740292,0,-0.452282,2.98254,-0.452282,-2.98254
-10.4992,0,-2.15602,0,-0.740346,0,-0.45223,2.98397,-0.45223,-2.98397
-10.5002,0,-2.15507,0,-0.7404,0,-0.452177,2.9854,-0.452177,-2.9854
-10.5012,0,-2.15411,0,-0.740454,0,-0.452124,2.98682,-0.452124,-2.98682
-10.5022,0,-2.15316,0,-0.740509,0,-0.45207,2.98825,-0.45207,-2.98825
-10.5032,0,-2.1522,0,-0.740563,0,-0.452016,2.98967,-0.452016,-2.98967
-10.5042,0,-2.15125,0,-0.740617,0,-0.451961,2.9911,-0.451961,-2.9911
-10.5052,0,-2.1503,0,-0.740671,0,-0.451905,2.99252,-0.451905,-2.99252
-10.5062,0,-2.14936,0,-0.740725,0,-0.451849,2.99395,-0.451849,-2.99395
-10.5072,0,-2.14841,0,-0.740779,0,-0.451792,2.99537,-0.451792,-2.99537
-10.5082,0,-2.14746,0,-0.740833,0,-0.451735,2.99679,-0.451735,-2.99679
-10.5092,0,-2.14652,0,-0.740887,0,-0.451677,2.99821,-0.451677,-2.99821
-10.5102,0,-2.14558,0,-0.740941,0,-0.451619,2.99964,-0.451619,-2.99964
-10.5112,0,-2.14464,0,-0.740995,0,-0.45156,3.00106,-0.45156,-3.00106
-10.5123,0,-2.1437,0,-0.741048,0,-0.451501,3.00248,-0.451501,-3.00248
-10.5133,0,-2.14276,0,-0.741102,0,-0.451441,3.0039,-0.451441,-3.0039
-10.5143,0,-2.14183,0,-0.741156,0,-0.45138,3.00532,-0.45138,-3.00532
-10.5153,0,-2.14089,0,-0.74121,0,-0.451319,3.00673,-0.451319,-3.00673
-10.5163,0,-2.13996,0,-0.741263,0,-0.451257,3.00815,-0.451257,-3.00815
-10.5173,0,-2.13903,0,-0.741317,0,-0.451195,3.00957,-0.451195,-3.00957
-10.5183,0,-2.1381,0,-0.74137,0,-0.451132,3.01099,-0.451132,-3.01099
-10.5193,0,-2.13717,0,-0.741424,0,-0.451069,3.0124,-0.451069,-3.0124
-10.5203,0,-2.13624,0,-0.741477,0,-0.451005,3.01382,-0.451005,-3.01382
-10.5213,0,-2.13532,0,-0.741531,0,-0.450941,3.01523,-0.450941,-3.01523
-10.5223,0,-2.13439,0,-0.741584,0,-0.450876,3.01665,-0.450876,-3.01665
-10.5233,0,-2.13347,0,-0.741638,0,-0.450811,3.01806,-0.450811,-3.01806
-10.5243,0,-2.13255,0,-0.741691,0,-0.450745,3.01948,-0.450745,-3.01948
-10.5253,0,-2.13163,0,-0.741744,0,-0.450678,3.02089,-0.450678,-3.02089
-10.5263,0,-2.13071,0,-0.741797,0,-0.450611,3.0223,-0.450611,-3.0223
-10.5273,0,-2.1298,0,-0.741851,0,-0.450543,3.02371,-0.450543,-3.02371
-10.5283,0,-2.12888,0,-0.741904,0,-0.450475,3.02512,-0.450475,-3.02512
-10.5293,0,-2.12797,0,-0.741957,0,-0.450407,3.02653,-0.450407,-3.02653
-10.5303,0,-2.12706,0,-0.74201,0,-0.450337,3.02794,-0.450337,-3.02794
-10.5313,0,-2.12615,0,-0.742063,0,-0.450268,3.02935,-0.450268,-3.02935
-10.5323,0,-2.12524,0,-0.742116,0,-0.450198,3.03076,-0.450198,-3.03076
-10.5332,0,-2.12433,0,-0.742169,0,-0.450127,3.03217,-0.450127,-3.03217
-10.5342,0,-2.12343,0,-0.742222,0,-0.450056,3.03358,-0.450056,-3.03358
-10.5352,0,-2.12252,0,-0.742275,0,-0.449984,3.03498,-0.449984,-3.03498
-10.5362,0,-2.12162,0,-0.742327,0,-0.449911,3.03639,-0.449911,-3.03639
-10.5372,0,-2.12072,0,-0.74238,0,-0.449839,3.0378,-0.449839,-3.0378
-10.5382,0,-2.11982,0,-0.742433,0,-0.449765,3.0392,-0.449765,-3.0392
-10.5392,0,-2.11892,0,-0.742486,0,-0.449691,3.04061,-0.449691,-3.04061
-10.5402,0,-2.11802,0,-0.742538,0,-0.449617,3.04201,-0.449617,-3.04201
-10.5412,0,-2.11713,0,-0.742591,0,-0.449542,3.04341,-0.449542,-3.04341
-10.5422,0,-2.11623,0,-0.742644,0,-0.449467,3.04482,-0.449467,-3.04482
-10.5432,0,-2.11534,0,-0.742696,0,-0.449391,3.04622,-0.449391,-3.04622
-10.5442,0,-2.11445,0,-0.742749,0,-0.449314,3.04762,-0.449314,-3.04762
-10.5452,0,-2.11356,0,-0.742801,0,-0.449237,3.04902,-0.449237,-3.04902
-10.5462,0,-2.11267,0,-0.742854,0,-0.44916,3.05042,-0.44916,-3.05042
-10.5471,0,-2.11178,0,-0.742906,0,-0.449082,3.05182,-0.449082,-3.05182
-10.5481,0,-2.1109,0,-0.742959,0,-0.449003,3.05322,-0.449003,-3.05322
-10.5491,0,-2.11001,0,-0.743011,0,-0.448924,3.05462,-0.448924,-3.05462
-10.5501,0,-2.10913,0,-0.743063,0,-0.448845,3.05602,-0.448845,-3.05602
-10.5511,0,-2.10825,0,-0.743115,0,-0.448765,3.05741,-0.448765,-3.05741
-10.5521,0,-2.10737,0,-0.743168,0,-0.448684,3.05881,-0.448684,-3.05881
-10.5531,0,-2.10649,0,-0.74322,0,-0.448603,3.06021,-0.448603,-3.06021
-10.5541,0,-2.10561,0,-0.743272,0,-0.448522,3.0616,-0.448522,-3.0616
-10.5551,0,-2.10474,0,-0.743324,0,-0.44844,3.063,-0.44844,-3.063
-10.556,0,-2.10386,0,-0.743376,0,-0.448357,3.06439,-0.448357,-3.06439
-10.557,0,-2.10299,0,-0.743428,0,-0.448274,3.06579,-0.448274,-3.06579
-10.558,0,-2.10212,0,-0.74348,0,-0.448191,3.06718,-0.448191,-3.06718
-10.559,0,-2.10125,0,-0.743532,0,-0.448107,3.06857,-0.448107,-3.06857
-10.56,0,-2.10038,0,-0.743584,0,-0.448022,3.06997,-0.448022,-3.06997
-10.561,0,-2.09951,0,-0.743636,0,-0.447937,3.07136,-0.447937,-3.07136
-10.562,0,-2.09865,0,-0.743688,0,-0.447852,3.07275,-0.447852,-3.07275
-10.5629,0,-2.09778,0,-0.74374,0,-0.447766,3.07414,-0.447766,-3.07414
-10.5639,0,-2.09692,0,-0.743791,0,-0.447679,3.07553,-0.447679,-3.07553
-10.5649,0,-2.09606,0,-0.743843,0,-0.447592,3.07692,-0.447592,-3.07692
-10.5659,0,-2.0952,0,-0.743895,0,-0.447505,3.07831,-0.447505,-3.07831
-10.5669,0,-2.09434,0,-0.743946,0,-0.447417,3.0797,-0.447417,-3.0797
-10.5679,0,-2.09348,0,-0.743998,0,-0.447329,3.08108,-0.447329,-3.08108
-10.5688,0,-2.09263,0,-0.74405,0,-0.44724,3.08247,-0.44724,-3.08247
-10.5698,0,-2.09177,0,-0.744101,0,-0.44715,3.08386,-0.44715,-3.08386
-10.5708,0,-2.09092,0,-0.744153,0,-0.44706,3.08524,-0.44706,-3.08524
-10.5718,0,-2.09007,0,-0.744204,0,-0.44697,3.08663,-0.44697,-3.08663
-10.5728,0,-2.08921,0,-0.744256,0,-0.446879,3.08801,-0.446879,-3.08801
-10.5738,0,-2.08837,0,-0.744307,0,-0.446788,3.0894,-0.446788,-3.0894
-10.5747,0,-2.08752,0,-0.744358,0,-0.446696,3.09078,-0.446696,-3.09078
-10.5757,0,-2.08667,0,-0.74441,0,-0.446604,3.09216,-0.446604,-3.09216
-10.5767,0,-2.08583,0,-0.744461,0,-0.446511,3.09354,-0.446511,-3.09354
-10.5777,0,-2.08498,0,-0.744512,0,-0.446418,3.09493,-0.446418,-3.09493
-10.5786,0,-2.08414,0,-0.744563,0,-0.446324,3.09631,-0.446324,-3.09631
-10.5796,0,-2.0833,0,-0.744614,0,-0.44623,3.09769,-0.44623,-3.09769
-10.5806,0,-2.08246,0,-0.744666,0,-0.446136,3.09907,-0.446136,-3.09907
-10.5816,0,-2.08162,0,-0.744717,0,-0.446041,3.10045,-0.446041,-3.10045
-10.5826,0,-2.08078,0,-0.744768,0,-0.445945,3.10183,-0.445945,-3.10183
-10.5835,0,-2.07995,0,-0.744819,0,-0.445849,3.1032,-0.445849,-3.1032
-10.5845,0,-2.07911,0,-0.74487,0,-0.445753,3.10458,-0.445753,-3.10458
-10.5855,0,-2.07828,0,-0.744921,0,-0.445656,3.10596,-0.445656,-3.10596
-10.5865,0,-2.07745,0,-0.744972,0,-0.445558,3.10733,-0.445558,-3.10733
-10.5874,0,-2.07662,0,-0.745023,0,-0.44546,3.10871,-0.44546,-3.10871
-10.5884,0,-2.07579,0,-0.745073,0,-0.445362,3.11009,-0.445362,-3.11009
-10.5894,0,-2.07496,0,-0.745124,0,-0.445263,3.11146,-0.445263,-3.11146
-10.5904,0,-2.07413,0,-0.745175,0,-0.445164,3.11283,-0.445164,-3.11283
-10.5913,0,-2.07331,0,-0.745226,0,-0.445064,3.11421,-0.445064,-3.11421
-10.5923,0,-2.07248,0,-0.745276,0,-0.444964,3.11558,-0.444964,-3.11558
-10.5933,0,-2.07166,0,-0.745327,0,-0.444864,3.11695,-0.444864,-3.11695
-10.5943,0,-2.07084,0,-0.745378,0,-0.444762,3.11832,-0.444762,-3.11832
-10.5952,0,-2.07002,0,-0.745428,0,-0.444661,3.1197,-0.444661,-3.1197
-10.5962,0,-2.0692,0,-0.745479,0,-0.444559,3.12107,-0.444559,-3.12107
-10.5972,0,-2.06838,0,-0.745529,0,-0.444457,3.12244,-0.444457,-3.12244
-10.5981,0,-2.06757,0,-0.74558,0,-0.444354,3.1238,-0.444354,-3.1238
-10.5991,0,-2.06675,0,-0.74563,0,-0.44425,3.12517,-0.44425,-3.12517
-10.6001,0,-2.06594,0,-0.745681,0,-0.444147,3.12654,-0.444147,-3.12654
-10.6011,0,-2.06513,0,-0.745731,0,-0.444042,3.12791,-0.444042,-3.12791
-10.602,0,-2.06432,0,-0.745781,0,-0.443938,3.12928,-0.443938,-3.12928
-10.603,0,-2.06351,0,-0.745832,0,-0.443833,3.13064,-0.443833,-3.13064
-10.604,0,-2.0627,0,-0.745882,0,-0.443727,3.13201,-0.443727,-3.13201
-10.6049,0,-2.06189,0,-0.745932,0,-0.443621,3.13337,-0.443621,-3.13337
-10.6059,0,-2.06108,0,-0.745982,0,-0.443515,3.13474,-0.443515,-3.13474
-10.6069,0,-2.06028,0,-0.746032,0,-0.443408,3.1361,-0.443408,-3.1361
-10.6078,0,-2.05948,0,-0.746083,0,-0.4433,3.13747,-0.4433,-3.13747
-10.6088,0,-2.05867,0,-0.746133,0,-0.443193,3.13883,-0.443193,-3.13883
-10.6098,0,-2.05787,0,-0.746183,0,-0.443084,3.14019,-0.443084,-3.14019
-10.6107,0,-2.05707,0,-0.746233,0,-0.442976,3.14155,-0.442976,-3.14155
-10.6117,0,-2.05628,0,-0.746283,0,-0.442867,3.14291,-0.442867,-3.14291
-10.6127,0,-2.05548,0,-0.746333,0,-0.442757,3.14427,-0.442757,-3.14427
-10.6136,0,-2.05468,0,-0.746383,0,-0.442647,3.14563,-0.442647,-3.14563
-10.6146,0,-2.05389,0,-0.746432,0,-0.442537,3.14699,-0.442537,-3.14699
-10.6156,0,-2.0531,0,-0.746482,0,-0.442426,3.14835,-0.442426,-3.14835
-10.6165,0,-2.0523,0,-0.746532,0,-0.442315,3.14971,-0.442315,-3.14971
-10.6175,0,-2.05151,0,-0.746582,0,-0.442203,3.15107,-0.442203,-3.15107
-10.6185,0,-2.05072,0,-0.746632,0,-0.442091,3.15242,-0.442091,-3.15242
-10.6194,0,-2.04994,0,-0.746681,0,-0.441979,3.15378,-0.441979,-3.15378
-10.6204,0,-2.04915,0,-0.746731,0,-0.441866,3.15514,-0.441866,-3.15514
-10.6214,0,-2.04836,0,-0.746781,0,-0.441752,3.15649,-0.441752,-3.15649
-10.6223,0,-2.04758,0,-0.74683,0,-0.441639,3.15785,-0.441639,-3.15785
-10.6233,0,-2.04679,0,-0.74688,0,-0.441524,3.1592,-0.441524,-3.1592
-10.6242,0,-2.04601,0,-0.746929,0,-0.44141,3.16055,-0.44141,-3.16055
-10.6252,0,-2.04523,0,-0.746979,0,-0.441295,3.16191,-0.441295,-3.16191
-10.6262,0,-2.04445,0,-0.747028,0,-0.441179,3.16326,-0.441179,-3.16326
-10.6271,0,-2.04367,0,-0.747078,0,-0.441063,3.16461,-0.441063,-3.16461
-10.6281,0,-2.0429,0,-0.747127,0,-0.440947,3.16596,-0.440947,-3.16596
-10.629,0,-2.04212,0,-0.747176,0,-0.44083,3.16731,-0.44083,-3.16731
-10.63,0,-2.04135,0,-0.747226,0,-0.440713,3.16866,-0.440713,-3.16866
-10.631,0,-2.04057,0,-0.747275,0,-0.440596,3.17001,-0.440596,-3.17001
-10.6319,0,-2.0398,0,-0.747324,0,-0.440478,3.17136,-0.440478,-3.17136
-10.6329,0,-2.03903,0,-0.747373,0,-0.440359,3.17271,-0.440359,-3.17271
-10.6338,0,-2.03826,0,-0.747423,0,-0.440241,3.17406,-0.440241,-3.17406
-10.6348,0,-2.03749,0,-0.747472,0,-0.440121,3.1754,-0.440121,-3.1754
-10.6358,0,-2.03672,0,-0.747521,0,-0.440002,3.17675,-0.440002,-3.17675
-10.6367,0,-2.03596,0,-0.74757,0,-0.439882,3.1781,-0.439882,-3.1781
-10.6377,0,-2.03519,0,-0.747619,0,-0.439761,3.17944,-0.439761,-3.17944
-10.6386,0,-2.03443,0,-0.747668,0,-0.43964,3.18079,-0.43964,-3.18079
-10.6396,0,-2.03366,0,-0.747717,0,-0.439519,3.18213,-0.439519,-3.18213
-10.6405,0,-2.0329,0,-0.747766,0,-0.439398,3.18347,-0.439398,-3.18347
-10.6415,0,-2.03214,0,-0.747815,0,-0.439276,3.18482,-0.439276,-3.18482
-10.6424,0,-2.03138,0,-0.747864,0,-0.439153,3.18616,-0.439153,-3.18616
-10.6434,0,-2.03063,0,-0.747912,0,-0.43903,3.1875,-0.43903,-3.1875
-10.6444,0,-2.02987,0,-0.747961,0,-0.438907,3.18884,-0.438907,-3.18884
-10.6453,0,-2.02911,0,-0.74801,0,-0.438783,3.19018,-0.438783,-3.19018
-10.6463,0,-2.02836,0,-0.748059,0,-0.438659,3.19152,-0.438659,-3.19152
-10.6472,0,-2.0276,0,-0.748107,0,-0.438535,3.19286,-0.438535,-3.19286
-10.6482,0,-2.02685,0,-0.748156,0,-0.43841,3.1942,-0.43841,-3.1942
-10.6491,0,-2.0261,0,-0.748205,0,-0.438285,3.19554,-0.438285,-3.19554
-10.6501,0,-2.02535,0,-0.748253,0,-0.438159,3.19688,-0.438159,-3.19688
-10.651,0,-2.0246,0,-0.748302,0,-0.438033,3.19821,-0.438033,-3.19821
-10.652,0,-2.02386,0,-0.74835,0,-0.437907,3.19955,-0.437907,-3.19955
-10.6529,0,-2.02311,0,-0.748399,0,-0.43778,3.20089,-0.43778,-3.20089
-10.6539,0,-2.02236,0,-0.748447,0,-0.437653,3.20222,-0.437653,-3.20222
-10.6548,0,-2.02162,0,-0.748496,0,-0.437525,3.20356,-0.437525,-3.20356
-10.6558,0,-2.02088,0,-0.748544,0,-0.437397,3.20489,-0.437397,-3.20489
-10.6567,0,-2.02014,0,-0.748593,0,-0.437269,3.20622,-0.437269,-3.20622
-10.6577,0,-2.01939,0,-0.748641,0,-0.43714,3.20756,-0.43714,-3.20756
-10.6586,0,-2.01866,0,-0.748689,0,-0.437011,3.20889,-0.437011,-3.20889
-10.6596,0,-2.01792,0,-0.748737,0,-0.436882,3.21022,-0.436882,-3.21022
-10.6605,0,-2.01718,0,-0.748786,0,-0.436752,3.21155,-0.436752,-3.21155
-10.6615,0,-2.01644,0,-0.748834,0,-0.436621,3.21288,-0.436621,-3.21288
-10.6624,0,-2.01571,0,-0.748882,0,-0.436491,3.21421,-0.436491,-3.21421
-10.6634,0,-2.01497,0,-0.74893,0,-0.43636,3.21554,-0.43636,-3.21554
-10.6643,0,-2.01424,0,-0.748978,0,-0.436228,3.21687,-0.436228,-3.21687
-10.6653,0,-2.01351,0,-0.749026,0,-0.436096,3.2182,-0.436096,-3.2182
-10.6662,0,-2.01278,0,-0.749074,0,-0.435964,3.21953,-0.435964,-3.21953
-10.6672,0,-2.01205,0,-0.749122,0,-0.435832,3.22085,-0.435832,-3.22085
-10.6681,0,-2.01132,0,-0.74917,0,-0.435699,3.22218,-0.435699,-3.22218
-10.6691,0,-2.0106,0,-0.749218,0,-0.435565,3.22351,-0.435565,-3.22351
-10.67,0,-2.00987,0,-0.749266,0,-0.435432,3.22483,-0.435432,-3.22483
-10.6709,0,-2.00914,0,-0.749314,0,-0.435298,3.22616,-0.435298,-3.22616
-10.6719,0,-2.00842,0,-0.749362,0,-0.435163,3.22748,-0.435163,-3.22748
-10.6728,0,-2.0077,0,-0.74941,0,-0.435029,3.22881,-0.435029,-3.22881
-10.6738,0,-2.00698,0,-0.749457,0,-0.434893,3.23013,-0.434893,-3.23013
-10.6747,0,-2.00626,0,-0.749505,0,-0.434758,3.23145,-0.434758,-3.23145
-10.6757,0,-2.00554,0,-0.749553,0,-0.434622,3.23277,-0.434622,-3.23277
-10.6766,0,-2.00482,0,-0.749601,0,-0.434486,3.23409,-0.434486,-3.23409
-10.6776,0,-2.0041,0,-0.749648,0,-0.434349,3.23542,-0.434349,-3.23542
-10.6785,0,-2.00339,0,-0.749696,0,-0.434212,3.23674,-0.434212,-3.23674
-10.6794,0,-2.00267,0,-0.749743,0,-0.434075,3.23806,-0.434075,-3.23806
-10.6804,0,-2.00196,0,-0.749791,0,-0.433937,3.23937,-0.433937,-3.23937
-10.6813,0,-2.00124,0,-0.749838,0,-0.433799,3.24069,-0.433799,-3.24069
-10.6823,0,-2.00053,0,-0.749886,0,-0.43366,3.24201,-0.43366,-3.24201
-10.6832,0,-1.99982,0,-0.749933,0,-0.433522,3.24333,-0.433522,-3.24333
-10.6841,0,-1.99911,0,-0.749981,0,-0.433382,3.24465,-0.433382,-3.24465
-10.6851,0,-1.9984,0,-0.750028,0,-0.433243,3.24596,-0.433243,-3.24596
-10.686,0,-1.9977,0,-0.750075,0,-0.433103,3.24728,-0.433103,-3.24728
-10.687,0,-1.99699,0,-0.750123,0,-0.432963,3.24859,-0.432963,-3.24859
-10.6879,0,-1.99629,0,-0.75017,0,-0.432822,3.24991,-0.432822,-3.24991
-10.6888,0,-1.99558,0,-0.750217,0,-0.432681,3.25122,-0.432681,-3.25122
-10.6898,0,-1.99488,0,-0.750265,0,-0.43254,3.25253,-0.43254,-3.25253
-10.6907,0,-1.99418,0,-0.750312,0,-0.432398,3.25385,-0.432398,-3.25385
-10.6917,0,-1.99348,0,-0.750359,0,-0.432256,3.25516,-0.432256,-3.25516
-10.6926,0,-1.99278,0,-0.750406,0,-0.432114,3.25647,-0.432114,-3.25647
-10.6935,0,-1.99208,0,-0.750453,0,-0.431971,3.25778,-0.431971,-3.25778
-10.6945,0,-1.99138,0,-0.7505,0,-0.431828,3.25909,-0.431828,-3.25909
-10.6954,0,-1.99068,0,-0.750547,0,-0.431684,3.2604,-0.431684,-3.2604
-10.6963,0,-1.98999,0,-0.750594,0,-0.431541,3.26171,-0.431541,-3.26171
-10.6973,0,-1.98929,0,-0.750641,0,-0.431397,3.26302,-0.431397,-3.26302
-10.6982,0,-1.9886,0,-0.750688,0,-0.431252,3.26433,-0.431252,-3.26433
-10.6991,0,-1.98791,0,-0.750735,0,-0.431107,3.26564,-0.431107,-3.26564
-10.7001,0,-1.98722,0,-0.750782,0,-0.430962,3.26694,-0.430962,-3.26694
-10.701,0,-1.98653,0,-0.750829,0,-0.430817,3.26825,-0.430817,-3.26825
-10.7019,0,-1.98584,0,-0.750876,0,-0.430671,3.26956,-0.430671,-3.26956
-10.7029,0,-1.98515,0,-0.750922,0,-0.430525,3.27086,-0.430525,-3.27086
-10.7038,0,-1.98446,0,-0.750969,0,-0.430378,3.27217,-0.430378,-3.27217
-10.7047,0,-1.98377,0,-0.751016,0,-0.430231,3.27347,-0.430231,-3.27347
-10.7057,0,-1.98309,0,-0.751062,0,-0.430084,3.27477,-0.430084,-3.27477
-10.7066,0,-1.98241,0,-0.751109,0,-0.429936,3.27608,-0.429936,-3.27608
-10.7075,0,-1.98172,0,-0.751156,0,-0.429788,3.27738,-0.429788,-3.27738
-10.7085,0,-1.98104,0,-0.751202,0,-0.42964,3.27868,-0.42964,-3.27868
-10.7094,0,-1.98036,0,-0.751249,0,-0.429492,3.27998,-0.429492,-3.27998
-10.7103,0,-1.97968,0,-0.751295,0,-0.429343,3.28128,-0.429343,-3.28128
-10.7113,0,-1.979,0,-0.751342,0,-0.429194,3.28258,-0.429194,-3.28258
-10.7122,0,-1.97832,0,-0.751388,0,-0.429044,3.28388,-0.429044,-3.28388
-10.7131,0,-1.97764,0,-0.751435,0,-0.428894,3.28518,-0.428894,-3.28518
-10.7141,0,-1.97697,0,-0.751481,0,-0.428744,3.28648,-0.428744,-3.28648
-10.715,0,-1.97629,0,-0.751528,0,-0.428593,3.28778,-0.428593,-3.28778
-10.7159,0,-1.97562,0,-0.751574,0,-0.428442,3.28908,-0.428442,-3.28908
-10.7169,0,-1.97495,0,-0.75162,0,-0.428291,3.29037,-0.428291,-3.29037
-10.7178,0,-1.97428,0,-0.751667,0,-0.42814,3.29167,-0.42814,-3.29167
-10.7187,0,-1.9736,0,-0.751713,0,-0.427988,3.29296,-0.427988,-3.29296
-10.7196,0,-1.97293,0,-0.751759,0,-0.427836,3.29426,-0.427836,-3.29426
-10.7206,0,-1.97227,0,-0.751805,0,-0.427683,3.29555,-0.427683,-3.29555
-10.7215,0,-1.9716,0,-0.751851,0,-0.42753,3.29685,-0.42753,-3.29685
-10.7224,0,-1.97093,0,-0.751897,0,-0.427377,3.29814,-0.427377,-3.29814
-10.7233,0,-1.97027,0,-0.751944,0,-0.427223,3.29943,-0.427223,-3.29943
-10.7243,0,-1.9696,0,-0.75199,0,-0.42707,3.30073,-0.42707,-3.30073
-10.7252,0,-1.96894,0,-0.752036,0,-0.426915,3.30202,-0.426915,-3.30202
-10.7261,0,-1.96827,0,-0.752082,0,-0.426761,3.30331,-0.426761,-3.30331
-10.727,0,-1.96761,0,-0.752128,0,-0.426606,3.3046,-0.426606,-3.3046
-10.728,0,-1.96695,0,-0.752174,0,-0.426451,3.30589,-0.426451,-3.30589
-10.7289,0,-1.96629,0,-0.752219,0,-0.426296,3.30718,-0.426296,-3.30718
-10.7298,0,-1.96563,0,-0.752265,0,-0.42614,3.30847,-0.42614,-3.30847
-10.7307,0,-1.96497,0,-0.752311,0,-0.425984,3.30976,-0.425984,-3.30976
-10.7317,0,-1.96432,0,-0.752357,0,-0.425827,3.31104,-0.425827,-3.31104
-10.7326,0,-1.96366,0,-0.752403,0,-0.425671,3.31233,-0.425671,-3.31233
-10.7335,0,-1.96301,0,-0.752449,0,-0.425514,3.31362,-0.425514,-3.31362
-10.7344,0,-1.96235,0,-0.752494,0,-0.425356,3.3149,-0.425356,-3.3149
-10.7354,0,-1.9617,0,-0.75254,0,-0.425199,3.31619,-0.425199,-3.31619
-10.7363,0,-1.96105,0,-0.752586,0,-0.425041,3.31747,-0.425041,-3.31747
-10.7372,0,-1.96039,0,-0.752631,0,-0.424883,3.31876,-0.424883,-3.31876
-10.7381,0,-1.95974,0,-0.752677,0,-0.424724,3.32004,-0.424724,-3.32004
-10.7391,0,-1.9591,0,-0.752723,0,-0.424565,3.32132,-0.424565,-3.32132
-10.74,0,-1.95845,0,-0.752768,0,-0.424406,3.32261,-0.424406,-3.32261
-10.7409,0,-1.9578,0,-0.752814,0,-0.424246,3.32389,-0.424246,-3.32389
-10.7418,0,-1.95715,0,-0.752859,0,-0.424087,3.32517,-0.424087,-3.32517
-10.7427,0,-1.95651,0,-0.752905,0,-0.423927,3.32645,-0.423927,-3.32645
-10.7437,0,-1.95586,0,-0.75295,0,-0.423766,3.32773,-0.423766,-3.32773
-10.7446,0,-1.95522,0,-0.752995,0,-0.423605,3.32901,-0.423605,-3.32901
-10.7455,0,-1.95458,0,-0.753041,0,-0.423444,3.33029,-0.423444,-3.33029
-10.7464,0,-1.95394,0,-0.753086,0,-0.423283,3.33157,-0.423283,-3.33157
-10.7473,0,-1.9533,0,-0.753131,0,-0.423121,3.33285,-0.423121,-3.33285
-10.7482,0,-1.95266,0,-0.753177,0,-0.42296,3.33413,-0.42296,-3.33413
-10.7492,0,-1.95202,0,-0.753222,0,-0.422797,3.3354,-0.422797,-3.3354
-10.7501,0,-1.95138,0,-0.753267,0,-0.422635,3.33668,-0.422635,-3.33668
-10.751,0,-1.95074,0,-0.753312,0,-0.422472,3.33795,-0.422472,-3.33795
-10.7519,0,-1.95011,0,-0.753358,0,-0.422309,3.33923,-0.422309,-3.33923
-10.7528,0,-1.94947,0,-0.753403,0,-0.422145,3.3405,-0.422145,-3.3405
-10.7538,0,-1.94884,0,-0.753448,0,-0.421982,3.34178,-0.421982,-3.34178
-10.7547,0,-1.9482,0,-0.753493,0,-0.421818,3.34305,-0.421818,-3.34305
-10.7556,0,-1.94757,0,-0.753538,0,-0.421653,3.34433,-0.421653,-3.34433
-10.7565,0,-1.94694,0,-0.753583,0,-0.421489,3.3456,-0.421489,-3.3456
-10.7574,0,-1.94631,0,-0.753628,0,-0.421324,3.34687,-0.421324,-3.34687
-10.7583,0,-1.94568,0,-0.753673,0,-0.421159,3.34814,-0.421159,-3.34814
-10.7592,0,-1.94505,0,-0.753718,0,-0.420993,3.34941,-0.420993,-3.34941
-10.7602,0,-1.94442,0,-0.753763,0,-0.420827,3.35068,-0.420827,-3.35068
-10.7611,0,-1.9438,0,-0.753808,0,-0.420661,3.35195,-0.420661,-3.35195
-10.762,0,-1.94317,0,-0.753852,0,-0.420495,3.35322,-0.420495,-3.35322
-10.7629,0,-1.94255,0,-0.753897,0,-0.420328,3.35449,-0.420328,-3.35449
-10.7638,0,-1.94192,0,-0.753942,0,-0.420161,3.35576,-0.420161,-3.35576
-10.7647,0,-1.9413,0,-0.753987,0,-0.419994,3.35703,-0.419994,-3.35703
-10.7656,0,-1.94068,0,-0.754031,0,-0.419827,3.35829,-0.419827,-3.35829
-10.7666,0,-1.94006,0,-0.754076,0,-0.419659,3.35956,-0.419659,-3.35956
-10.7675,0,-1.93944,0,-0.754121,0,-0.419491,3.36083,-0.419491,-3.36083
-10.7684,0,-1.93882,0,-0.754165,0,-0.419322,3.36209,-0.419322,-3.36209
-10.7693,0,-1.9382,0,-0.75421,0,-0.419154,3.36336,-0.419154,-3.36336
-10.7702,0,-1.93758,0,-0.754255,0,-0.418985,3.36462,-0.418985,-3.36462
-10.7711,0,-1.93696,0,-0.754299,0,-0.418815,3.36588,-0.418815,-3.36588
-10.772,0,-1.93635,0,-0.754344,0,-0.418646,3.36715,-0.418646,-3.36715
-10.7729,0,-1.93573,0,-0.754388,0,-0.418476,3.36841,-0.418476,-3.36841
-10.7738,0,-1.93512,0,-0.754433,0,-0.418306,3.36967,-0.418306,-3.36967
-10.7747,0,-1.9345,0,-0.754477,0,-0.418136,3.37093,-0.418136,-3.37093
-10.7757,0,-1.93389,0,-0.754522,0,-0.417965,3.37219,-0.417965,-3.37219
-10.7766,0,-1.93328,0,-0.754566,0,-0.417794,3.37345,-0.417794,-3.37345
-10.7775,0,-1.93267,0,-0.75461,0,-0.417623,3.37471,-0.417623,-3.37471
-10.7784,0,-1.93206,0,-0.754655,0,-0.417452,3.37597,-0.417452,-3.37597
-10.7793,0,-1.93145,0,-0.754699,0,-0.41728,3.37723,-0.41728,-3.37723
-10.7802,0,-1.93084,0,-0.754743,0,-0.417108,3.37849,-0.417108,-3.37849
-10.7811,0,-1.93024,0,-0.754787,0,-0.416936,3.37975,-0.416936,-3.37975
-10.782,0,-1.92963,0,-0.754832,0,-0.416763,3.38101,-0.416763,-3.38101
-10.7829,0,-1.92903,0,-0.754876,0,-0.41659,3.38226,-0.41659,-3.38226
-10.7838,0,-1.92842,0,-0.75492,0,-0.416417,3.38352,-0.416417,-3.38352
-10.7847,0,-1.92782,0,-0.754964,0,-0.416244,3.38477,-0.416244,-3.38477
-10.7856,0,-1.92722,0,-0.755008,0,-0.41607,3.38603,-0.41607,-3.38603
-10.7865,0,-1.92661,0,-0.755052,0,-0.415896,3.38728,-0.415896,-3.38728
-10.7874,0,-1.92601,0,-0.755096,0,-0.415722,3.38854,-0.415722,-3.38854
-10.7884,0,-1.92541,0,-0.75514,0,-0.415548,3.38979,-0.415548,-3.38979
-10.7893,0,-1.92481,0,-0.755184,0,-0.415373,3.39104,-0.415373,-3.39104
-10.7902,0,-1.92422,0,-0.755228,0,-0.415198,3.39229,-0.415198,-3.39229
-10.7911,0,-1.92362,0,-0.755272,0,-0.415023,3.39355,-0.415023,-3.39355
-10.792,0,-1.92302,0,-0.755316,0,-0.414847,3.3948,-0.414847,-3.3948
-10.7929,0,-1.92243,0,-0.75536,0,-0.414671,3.39605,-0.414671,-3.39605
-10.7938,0,-1.92183,0,-0.755404,0,-0.414495,3.3973,-0.414495,-3.3973
-10.7947,0,-1.92124,0,-0.755448,0,-0.414319,3.39855,-0.414319,-3.39855
-10.7956,0,-1.92064,0,-0.755491,0,-0.414142,3.3998,-0.414142,-3.3998
-10.7965,0,-1.92005,0,-0.755535,0,-0.413965,3.40104,-0.413965,-3.40104
-10.7974,0,-1.91946,0,-0.755579,0,-0.413788,3.40229,-0.413788,-3.40229
-10.7983,0,-1.91887,0,-0.755623,0,-0.413611,3.40354,-0.413611,-3.40354
-10.7992,0,-1.91828,0,-0.755666,0,-0.413433,3.40479,-0.413433,-3.40479
-10.8001,0,-1.91769,0,-0.75571,0,-0.413255,3.40603,-0.413255,-3.40603
-10.801,0,-1.9171,0,-0.755754,0,-0.413077,3.40728,-0.413077,-3.40728
-10.8019,0,-1.91651,0,-0.755797,0,-0.412899,3.40852,-0.412899,-3.40852
-10.8028,0,-1.91593,0,-0.755841,0,-0.41272,3.40977,-0.41272,-3.40977
-10.8037,0,-1.91534,0,-0.755884,0,-0.412541,3.41101,-0.412541,-3.41101
-10.8046,0,-1.91476,0,-0.755928,0,-0.412362,3.41226,-0.412362,-3.41226
-10.8055,0,-1.91417,0,-0.755971,0,-0.412183,3.4135,-0.412183,-3.4135
-10.8064,0,-1.91359,0,-0.756015,0,-0.412003,3.41474,-0.412003,-3.41474
-10.8073,0,-1.91301,0,-0.756058,0,-0.411823,3.41598,-0.411823,-3.41598
-10.8082,0,-1.91243,0,-0.756101,0,-0.411643,3.41722,-0.411643,-3.41722
-10.8091,0,-1.91185,0,-0.756145,0,-0.411462,3.41846,-0.411462,-3.41846
-10.81,0,-1.91127,0,-0.756188,0,-0.411282,3.4197,-0.411282,-3.4197
-10.8109,0,-1.91069,0,-0.756232,0,-0.411101,3.42094,-0.411101,-3.42094
-10.8118,0,-1.91011,0,-0.756275,0,-0.41092,3.42218,-0.41092,-3.42218
-10.8127,0,-1.90953,0,-0.756318,0,-0.410738,3.42342,-0.410738,-3.42342
-10.8136,0,-1.90896,0,-0.756361,0,-0.410556,3.42466,-0.410556,-3.42466
-10.8145,0,-1.90838,0,-0.756405,0,-0.410375,3.4259,-0.410375,-3.4259
-10.8154,0,-1.90781,0,-0.756448,0,-0.410192,3.42713,-0.410192,-3.42713
-10.8163,0,-1.90723,0,-0.756491,0,-0.41001,3.42837,-0.41001,-3.42837
-10.8172,0,-1.90666,0,-0.756534,0,-0.409827,3.42961,-0.409827,-3.42961
-10.818,0,-1.90609,0,-0.756577,0,-0.409644,3.43084,-0.409644,-3.43084
-10.8189,0,-1.90551,0,-0.75662,0,-0.409461,3.43208,-0.409461,-3.43208
-10.8198,0,-1.90494,0,-0.756663,0,-0.409278,3.43331,-0.409278,-3.43331
-10.8207,0,-1.90437,0,-0.756706,0,-0.409094,3.43455,-0.409094,-3.43455
-10.8216,0,-1.9038,0,-0.756749,0,-0.40891,3.43578,-0.40891,-3.43578
-10.8225,0,-1.90324,0,-0.756792,0,-0.408726,3.43701,-0.408726,-3.43701
-10.8234,0,-1.90267,0,-0.756835,0,-0.408542,3.43824,-0.408542,-3.43824
-10.8243,0,-1.9021,0,-0.756878,0,-0.408357,3.43948,-0.408357,-3.43948
-10.8252,0,-1.90154,0,-0.756921,0,-0.408172,3.44071,-0.408172,-3.44071
-10.8261,0,-1.90097,0,-0.756964,0,-0.407987,3.44194,-0.407987,-3.44194
-10.827,0,-1.90041,0,-0.757007,0,-0.407801,3.44317,-0.407801,-3.44317
-10.8279,0,-1.89984,0,-0.757049,0,-0.407616,3.4444,-0.407616,-3.4444
-10.8288,0,-1.89928,0,-0.757092,0,-0.40743,3.44563,-0.40743,-3.44563
-10.8297,0,-1.89872,0,-0.757135,0,-0.407244,3.44685,-0.407244,-3.44685
-10.8306,0,-1.89816,0,-0.757178,0,-0.407058,3.44808,-0.407058,-3.44808
-10.8314,0,-1.8976,0,-0.75722,0,-0.406871,3.44931,-0.406871,-3.44931
-10.8323,0,-1.89704,0,-0.757263,0,-0.406684,3.45054,-0.406684,-3.45054
-10.8332,0,-1.89648,0,-0.757306,0,-0.406497,3.45176,-0.406497,-3.45176
-10.8341,0,-1.89592,0,-0.757348,0,-0.40631,3.45299,-0.40631,-3.45299
-10.835,0,-1.89536,0,-0.757391,0,-0.406123,3.45421,-0.406123,-3.45421
-10.8359,0,-1.89481,0,-0.757433,0,-0.405935,3.45544,-0.405935,-3.45544
-10.8368,0,-1.89425,0,-0.757476,0,-0.405747,3.45666,-0.405747,-3.45666
-10.8377,0,-1.89369,0,-0.757518,0,-0.405559,3.45789,-0.405559,-3.45789
-10.8386,0,-1.89314,0,-0.757561,0,-0.40537,3.45911,-0.40537,-3.45911
-10.8394,0,-1.89259,0,-0.757603,0,-0.405182,3.46033,-0.405182,-3.46033
-10.8403,0,-1.89203,0,-0.757646,0,-0.404993,3.46155,-0.404993,-3.46155
-10.8412,0,-1.89148,0,-0.757688,0,-0.404804,3.46278,-0.404804,-3.46278
-10.8421,0,-1.89093,0,-0.757731,0,-0.404614,3.464,-0.404614,-3.464
-10.843,0,-1.89038,0,-0.757773,0,-0.404425,3.46522,-0.404425,-3.46522
-10.8439,0,-1.88983,0,-0.757815,0,-0.404235,3.46644,-0.404235,-3.46644
-10.8448,0,-1.88928,0,-0.757858,0,-0.404045,3.46766,-0.404045,-3.46766
-10.8457,0,-1.88873,0,-0.7579,0,-0.403855,3.46888,-0.403855,-3.46888
-10.8465,0,-1.88819,0,-0.757942,0,-0.403664,3.47009,-0.403664,-3.47009
-10.8474,0,-1.88764,0,-0.757984,0,-0.403473,3.47131,-0.403473,-3.47131
-10.8483,0,-1.88709,0,-0.758026,0,-0.403282,3.47253,-0.403282,-3.47253
-10.8492,0,-1.88655,0,-0.758069,0,-0.403091,3.47375,-0.403091,-3.47375
-10.8501,0,-1.88601,0,-0.758111,0,-0.4029,3.47496,-0.4029,-3.47496
-10.851,0,-1.88546,0,-0.758153,0,-0.402708,3.47618,-0.402708,-3.47618
-10.8519,0,-1.88492,0,-0.758195,0,-0.402516,3.47739,-0.402516,-3.47739
-10.8527,0,-1.88438,0,-0.758237,0,-0.402324,3.47861,-0.402324,-3.47861
-10.8536,0,-1.88384,0,-0.758279,0,-0.402132,3.47982,-0.402132,-3.47982
-10.8545,0,-1.8833,0,-0.758321,0,-0.40194,3.48104,-0.40194,-3.48104
-10.8554,0,-1.88276,0,-0.758363,0,-0.401747,3.48225,-0.401747,-3.48225
-10.8563,0,-1.88222,0,-0.758405,0,-0.401554,3.48346,-0.401554,-3.48346
-10.8572,0,-1.88168,0,-0.758447,0,-0.401361,3.48467,-0.401361,-3.48467
-10.858,0,-1.88114,0,-0.758489,0,-0.401167,3.48589,-0.401167,-3.48589
-10.8589,0,-1.8806,0,-0.758531,0,-0.400974,3.4871,-0.400974,-3.4871
-10.8598,0,-1.88007,0,-0.758573,0,-0.40078,3.48831,-0.40078,-3.48831
-10.8607,0,-1.87953,0,-0.758614,0,-0.400586,3.48952,-0.400586,-3.48952
-10.8616,0,-1.879,0,-0.758656,0,-0.400392,3.49073,-0.400392,-3.49073
-10.8624,0,-1.87846,0,-0.758698,0,-0.400197,3.49194,-0.400197,-3.49194
-10.8633,0,-1.87793,0,-0.75874,0,-0.400003,3.49315,-0.400003,-3.49315
-10.8642,0,-1.8774,0,-0.758782,0,-0.399808,3.49435,-0.399808,-3.49435
-10.8651,0,-1.87687,0,-0.758823,0,-0.399613,3.49556,-0.399613,-3.49556
-10.866,0,-1.87634,0,-0.758865,0,-0.399417,3.49677,-0.399417,-3.49677
-10.8668,0,-1.87581,0,-0.758907,0,-0.399222,3.49797,-0.399222,-3.49797
-10.8677,0,-1.87528,0,-0.758948,0,-0.399026,3.49918,-0.399026,-3.49918
-10.8686,0,-1.87475,0,-0.75899,0,-0.39883,3.50039,-0.39883,-3.50039
-10.8695,0,-1.87422,0,-0.759031,0,-0.398634,3.50159,-0.398634,-3.50159
-10.8704,0,-1.87369,0,-0.759073,0,-0.398438,3.50279,-0.398438,-3.50279
-10.8712,0,-1.87317,0,-0.759114,0,-0.398241,3.504,-0.398241,-3.504
-10.8721,0,-1.87264,0,-0.759156,0,-0.398044,3.5052,-0.398044,-3.5052
-10.873,0,-1.87211,0,-0.759197,0,-0.397847,3.5064,-0.397847,-3.5064
-10.8739,0,-1.87159,0,-0.759239,0,-0.39765,3.50761,-0.39765,-3.50761
-10.8747,0,-1.87107,0,-0.75928,0,-0.397453,3.50881,-0.397453,-3.50881
-10.8756,0,-1.87054,0,-0.759322,0,-0.397255,3.51001,-0.397255,-3.51001
-10.8765,0,-1.87002,0,-0.759363,0,-0.397057,3.51121,-0.397057,-3.51121
-10.8774,0,-1.8695,0,-0.759404,0,-0.396859,3.51241,-0.396859,-3.51241
-10.8783,0,-1.86898,0,-0.759446,0,-0.396661,3.51361,-0.396661,-3.51361
-10.8791,0,-1.86846,0,-0.759487,0,-0.396463,3.51481,-0.396463,-3.51481
-10.88,0,-1.86794,0,-0.759528,0,-0.396264,3.51601,-0.396264,-3.51601
-10.8809,0,-1.86742,0,-0.75957,0,-0.396065,3.51721,-0.396065,-3.51721
-10.8818,0,-1.8669,0,-0.759611,0,-0.395866,3.5184,-0.395866,-3.5184
-10.8826,0,-1.86638,0,-0.759652,0,-0.395667,3.5196,-0.395667,-3.5196
-10.8835,0,-1.86587,0,-0.759693,0,-0.395467,3.5208,-0.395467,-3.5208
-10.8844,0,-1.86535,0,-0.759734,0,-0.395268,3.52199,-0.395268,-3.52199
-10.8853,0,-1.86484,0,-0.759775,0,-0.395068,3.52319,-0.395068,-3.52319
-10.8861,0,-1.86432,0,-0.759816,0,-0.394868,3.52439,-0.394868,-3.52439
-10.887,0,-1.86381,0,-0.759858,0,-0.394668,3.52558,-0.394668,-3.52558
-10.8879,0,-1.8633,0,-0.759899,0,-0.394467,3.52677,-0.394467,-3.52677
-10.8887,0,-1.86278,0,-0.75994,0,-0.394266,3.52797,-0.394266,-3.52797
-10.8896,0,-1.86227,0,-0.759981,0,-0.394066,3.52916,-0.394066,-3.52916
-10.8905,0,-1.86176,0,-0.760022,0,-0.393865,3.53035,-0.393865,-3.53035
-10.8914,0,-1.86125,0,-0.760063,0,-0.393663,3.53155,-0.393663,-3.53155
-10.8922,0,-1.86074,0,-0.760103,0,-0.393462,3.53274,-0.393462,-3.53274
-10.8931,0,-1.86023,0,-0.760144,0,-0.39326,3.53393,-0.39326,-3.53393
-10.894,0,-1.85972,0,-0.760185,0,-0.393058,3.53512,-0.393058,-3.53512
-10.8948,0,-1.85922,0,-0.760226,0,-0.392856,3.53631,-0.392856,-3.53631
-10.8957,0,-1.85871,0,-0.760267,0,-0.392654,3.5375,-0.392654,-3.5375
-10.8966,0,-1.8582,0,-0.760308,0,-0.392452,3.53869,-0.392452,-3.53869
-10.8975,0,-1.8577,0,-0.760348,0,-0.392249,3.53988,-0.392249,-3.53988
-10.8983,0,-1.85719,0,-0.760389,0,-0.392046,3.54106,-0.392046,-3.54106
-10.8992,0,-1.85669,0,-0.76043,0,-0.391843,3.54225,-0.391843,-3.54225
-10.9001,0,-1.85618,0,-0.760471,0,-0.39164,3.54344,-0.39164,-3.54344
-10.9009,0,-1.85568,0,-0.760511,0,-0.391437,3.54463,-0.391437,-3.54463
-10.9018,0,-1.85518,0,-0.760552,0,-0.391233,3.54581,-0.391233,-3.54581
-10.9027,0,-1.85468,0,-0.760593,0,-0.391029,3.547,-0.391029,-3.547
-10.9035,0,-1.85418,0,-0.760633,0,-0.390826,3.54818,-0.390826,-3.54818
-10.9044,0,-1.85368,0,-0.760674,0,-0.390621,3.54937,-0.390621,-3.54937
-10.9053,0,-1.85318,0,-0.760714,0,-0.390417,3.55055,-0.390417,-3.55055
-10.9061,0,-1.85268,0,-0.760755,0,-0.390213,3.55173,-0.390213,-3.55173
-10.907,0,-1.85218,0,-0.760795,0,-0.390008,3.55292,-0.390008,-3.55292
-10.9079,0,-1.85168,0,-0.760836,0,-0.389803,3.5541,-0.389803,-3.5541
-10.9087,0,-1.85119,0,-0.760876,0,-0.389598,3.55528,-0.389598,-3.55528
-10.9096,0,-1.85069,0,-0.760917,0,-0.389393,3.55646,-0.389393,-3.55646
-10.9105,0,-1.85019,0,-0.760957,0,-0.389187,3.55764,-0.389187,-3.55764
-10.9113,0,-1.8497,0,-0.760998,0,-0.388982,3.55882,-0.388982,-3.55882
-10.9122,0,-1.8492,0,-0.761038,0,-0.388776,3.56,-0.388776,-3.56
-10.9131,0,-1.84871,0,-0.761078,0,-0.38857,3.56118,-0.38857,-3.56118
-10.9139,0,-1.84822,0,-0.761119,0,-0.388364,3.56236,-0.388364,-3.56236
-10.9148,0,-1.84773,0,-0.761159,0,-0.388157,3.56354,-0.388157,-3.56354
-10.9157,0,-1.84723,0,-0.761199,0,-0.387951,3.56472,-0.387951,-3.56472
-10.9165,0,-1.84674,0,-0.761239,0,-0.387744,3.5659,-0.387744,-3.5659
-10.9174,0,-1.84625,0,-0.76128,0,-0.387537,3.56707,-0.387537,-3.56707
-10.9183,0,-1.84576,0,-0.76132,0,-0.38733,3.56825,-0.38733,-3.56825
-10.9191,0,-1.84527,0,-0.76136,0,-0.387123,3.56943,-0.387123,-3.56943
-10.92,0,-1.84479,0,-0.7614,0,-0.386915,3.5706,-0.386915,-3.5706
-10.9208,0,-1.8443,0,-0.76144,0,-0.386708,3.57178,-0.386708,-3.57178
-10.9217,0,-1.84381,0,-0.76148,0,-0.3865,3.57295,-0.3865,-3.57295
-10.9226,0,-1.84333,0,-0.76152,0,-0.386292,3.57413,-0.386292,-3.57413
-10.9234,0,-1.84284,0,-0.76156,0,-0.386084,3.5753,-0.386084,-3.5753
-10.9243,0,-1.84235,0,-0.7616,0,-0.385875,3.57647,-0.385875,-3.57647
-10.9252,0,-1.84187,0,-0.76164,0,-0.385667,3.57765,-0.385667,-3.57765
-10.926,0,-1.84139,0,-0.76168,0,-0.385458,3.57882,-0.385458,-3.57882
-10.9269,0,-1.8409,0,-0.76172,0,-0.385249,3.57999,-0.385249,-3.57999
-10.9277,0,-1.84042,0,-0.76176,0,-0.38504,3.58116,-0.38504,-3.58116
-10.9286,0,-1.83994,0,-0.7618,0,-0.384831,3.58233,-0.384831,-3.58233
-10.9295,0,-1.83946,0,-0.76184,0,-0.384621,3.5835,-0.384621,-3.5835
-10.9303,0,-1.83898,0,-0.76188,0,-0.384412,3.58467,-0.384412,-3.58467
-10.9312,0,-1.8385,0,-0.76192,0,-0.384202,3.58584,-0.384202,-3.58584
-10.932,0,-1.83802,0,-0.76196,0,-0.383992,3.58701,-0.383992,-3.58701
-10.9329,0,-1.83754,0,-0.761999,0,-0.383782,3.58818,-0.383782,-3.58818
-10.9338,0,-1.83706,0,-0.762039,0,-0.383572,3.58934,-0.383572,-3.58934
-10.9346,0,-1.83658,0,-0.762079,0,-0.383361,3.59051,-0.383361,-3.59051
-10.9355,0,-1.83611,0,-0.762119,0,-0.383151,3.59168,-0.383151,-3.59168
-10.9363,0,-1.83563,0,-0.762158,0,-0.38294,3.59284,-0.38294,-3.59284
-10.9372,0,-1.83515,0,-0.762198,0,-0.382729,3.59401,-0.382729,-3.59401
-10.938,0,-1.83468,0,-0.762238,0,-0.382518,3.59518,-0.382518,-3.59518
-10.9389,0,-1.83421,0,-0.762277,0,-0.382307,3.59634,-0.382307,-3.59634
-10.9398,0,-1.83373,0,-0.762317,0,-0.382095,3.5975,-0.382095,-3.5975
-10.9406,0,-1.83326,0,-0.762356,0,-0.381884,3.59867,-0.381884,-3.59867
-10.9415,0,-1.83279,0,-0.762396,0,-0.381672,3.59983,-0.381672,-3.59983
-10.9423,0,-1.83231,0,-0.762435,0,-0.38146,3.60099,-0.38146,-3.60099
-10.9432,0,-1.83184,0,-0.762475,0,-0.381248,3.60216,-0.381248,-3.60216
-10.944,0,-1.83137,0,-0.762514,0,-0.381035,3.60332,-0.381035,-3.60332
-10.9449,0,-1.8309,0,-0.762554,0,-0.380823,3.60448,-0.380823,-3.60448
-10.9458,0,-1.83043,0,-0.762593,0,-0.38061,3.60564,-0.38061,-3.60564
-10.9466,0,-1.82996,0,-0.762633,0,-0.380397,3.6068,-0.380397,-3.6068
-10.9475,0,-1.8295,0,-0.762672,0,-0.380185,3.60796,-0.380185,-3.60796
-10.9483,0,-1.82903,0,-0.762712,0,-0.379971,3.60912,-0.379971,-3.60912
-10.9492,0,-1.82856,0,-0.762751,0,-0.379758,3.61028,-0.379758,-3.61028
-10.95,0,-1.82809,0,-0.76279,0,-0.379545,3.61144,-0.379545,-3.61144
-10.9509,0,-1.82763,0,-0.76283,0,-0.379331,3.61259,-0.379331,-3.61259
-10.9517,0,-1.82716,0,-0.762869,0,-0.379117,3.61375,-0.379117,-3.61375
-10.9526,0,-1.8267,0,-0.762908,0,-0.378903,3.61491,-0.378903,-3.61491
-10.9534,0,-1.82624,0,-0.762947,0,-0.378689,3.61607,-0.378689,-3.61607
-10.9543,0,-1.82577,0,-0.762986,0,-0.378475,3.61722,-0.378475,-3.61722
-10.9551,0,-1.82531,0,-0.763026,0,-0.378261,3.61838,-0.378261,-3.61838
-10.956,0,-1.82485,0,-0.763065,0,-0.378046,3.61953,-0.378046,-3.61953
-10.9568,0,-1.82439,0,-0.763104,0,-0.377831,3.62069,-0.377831,-3.62069
-10.9577,0,-1.82392,0,-0.763143,0,-0.377616,3.62184,-0.377616,-3.62184
-10.9586,0,-1.82346,0,-0.763182,0,-0.377401,3.62299,-0.377401,-3.62299
-10.9594,0,-1.823,0,-0.763221,0,-0.377186,3.62415,-0.377186,-3.62415
-10.9603,0,-1.82255,0,-0.76326,0,-0.376971,3.6253,-0.376971,-3.6253
-10.9611,0,-1.82209,0,-0.763299,0,-0.376755,3.62645,-0.376755,-3.62645
-10.962,0,-1.82163,0,-0.763338,0,-0.376539,3.6276,-0.376539,-3.6276
-10.9628,0,-1.82117,0,-0.763377,0,-0.376324,3.62876,-0.376324,-3.62876
-10.9637,0,-1.82071,0,-0.763416,0,-0.376108,3.62991,-0.376108,-3.62991
-10.9645,0,-1.82026,0,-0.763455,0,-0.375891,3.63106,-0.375891,-3.63106
-10.9654,0,-1.8198,0,-0.763494,0,-0.375675,3.63221,-0.375675,-3.63221
-10.9662,0,-1.81935,0,-0.763533,0,-0.375459,3.63336,-0.375459,-3.63336
-10.9671,0,-1.81889,0,-0.763572,0,-0.375242,3.6345,-0.375242,-3.6345
-10.9679,0,-1.81844,0,-0.763611,0,-0.375025,3.63565,-0.375025,-3.63565
-10.9687,0,-1.81799,0,-0.76365,0,-0.374808,3.6368,-0.374808,-3.6368
-10.9696,0,-1.81753,0,-0.763688,0,-0.374591,3.63795,-0.374591,-3.63795
-10.9704,0,-1.81708,0,-0.763727,0,-0.374374,3.63909,-0.374374,-3.63909
-10.9713,0,-1.81663,0,-0.763766,0,-0.374157,3.64024,-0.374157,-3.64024
-10.9721,0,-1.81618,0,-0.763805,0,-0.373939,3.64139,-0.373939,-3.64139
-10.973,0,-1.81573,0,-0.763843,0,-0.373721,3.64253,-0.373721,-3.64253
-10.9738,0,-1.81528,0,-0.763882,0,-0.373503,3.64368,-0.373503,-3.64368
-10.9747,0,-1.81483,0,-0.763921,0,-0.373285,3.64482,-0.373285,-3.64482
-10.9755,0,-1.81438,0,-0.763959,0,-0.373067,3.64597,-0.373067,-3.64597
-10.9764,0,-1.81393,0,-0.763998,0,-0.372849,3.64711,-0.372849,-3.64711
-10.9772,0,-1.81348,0,-0.764036,0,-0.372631,3.64825,-0.372631,-3.64825
-10.9781,0,-1.81304,0,-0.764075,0,-0.372412,3.6494,-0.372412,-3.6494
-10.9789,0,-1.81259,0,-0.764114,0,-0.372193,3.65054,-0.372193,-3.65054
-10.9798,0,-1.81215,0,-0.764152,0,-0.371974,3.65168,-0.371974,-3.65168
-10.9806,0,-1.8117,0,-0.764191,0,-0.371755,3.65282,-0.371755,-3.65282
-10.9814,0,-1.81126,0,-0.764229,0,-0.371536,3.65396,-0.371536,-3.65396
-10.9823,0,-1.81081,0,-0.764268,0,-0.371317,3.6551,-0.371317,-3.6551
-10.9831,0,-1.81037,0,-0.764306,0,-0.371097,3.65624,-0.371097,-3.65624
-10.984,0,-1.80992,0,-0.764344,0,-0.370878,3.65738,-0.370878,-3.65738
-10.9848,0,-1.80948,0,-0.764383,0,-0.370658,3.65852,-0.370658,-3.65852
-10.9857,0,-1.80904,0,-0.764421,0,-0.370438,3.65966,-0.370438,-3.65966
-10.9865,0,-1.8086,0,-0.76446,0,-0.370218,3.6608,-0.370218,-3.6608
-10.9873,0,-1.80816,0,-0.764498,0,-0.369998,3.66193,-0.369998,-3.66193
-10.9882,0,-1.80772,0,-0.764536,0,-0.369777,3.66307,-0.369777,-3.66307
-10.989,0,-1.80728,0,-0.764575,0,-0.369557,3.66421,-0.369557,-3.66421
-10.9899,0,-1.80684,0,-0.764613,0,-0.369336,3.66534,-0.369336,-3.66534
-10.9907,0,-1.8064,0,-0.764651,0,-0.369115,3.66648,-0.369115,-3.66648
-10.9916,0,-1.80596,0,-0.764689,0,-0.368894,3.66761,-0.368894,-3.66761
-10.9924,0,-1.80553,0,-0.764727,0,-0.368673,3.66875,-0.368673,-3.66875
-10.9932,0,-1.80509,0,-0.764766,0,-0.368452,3.66988,-0.368452,-3.66988
-10.9941,0,-1.80465,0,-0.764804,0,-0.368231,3.67102,-0.368231,-3.67102
-10.9949,0,-1.80422,0,-0.764842,0,-0.368009,3.67215,-0.368009,-3.67215
-10.9958,0,-1.80378,0,-0.76488,0,-0.367788,3.67328,-0.367788,-3.67328
-10.9966,0,-1.80335,0,-0.764918,0,-0.367566,3.67441,-0.367566,-3.67441
-10.9974,0,-1.80291,0,-0.764956,0,-0.367344,3.67555,-0.367344,-3.67555
-10.9983,0,-1.80248,0,-0.764994,0,-0.367122,3.67668,-0.367122,-3.67668
-10.9991,0,-1.80205,0,-0.765032,0,-0.3669,3.67781,-0.3669,-3.67781
-11,0,-1.80161,0,-0.76507,0,-0.366677,3.67894,-0.366677,-3.67894
-11.0008,0,-1.80118,0,-0.765108,0,-0.366455,3.68007,-0.366455,-3.68007
-11.0016,0,-1.80075,0,-0.765146,0,-0.366232,3.6812,-0.366232,-3.6812
-11.0025,0,-1.80032,0,-0.765184,0,-0.36601,3.68233,-0.36601,-3.68233
-11.0033,0,-1.79989,0,-0.765222,0,-0.365787,3.68346,-0.365787,-3.68346
-11.0042,0,-1.79946,0,-0.76526,0,-0.365564,3.68459,-0.365564,-3.68459
-11.005,0,-1.79903,0,-0.765298,0,-0.365341,3.68571,-0.365341,-3.68571
-11.0058,0,-1.7986,0,-0.765336,0,-0.365117,3.68684,-0.365117,-3.68684
-11.0067,0,-1.79817,0,-0.765374,0,-0.364894,3.68797,-0.364894,-3.68797
-11.0075,0,-1.79775,0,-0.765411,0,-0.36467,3.68909,-0.36467,-3.68909
-11.0083,0,-1.79732,0,-0.765449,0,-0.364447,3.69022,-0.364447,-3.69022
-11.0092,0,-1.79689,0,-0.765487,0,-0.364223,3.69134,-0.364223,-3.69134
-11.01,0,-1.79647,0,-0.765525,0,-0.363999,3.69247,-0.363999,-3.69247
-11.0108,0,-1.79604,0,-0.765562,0,-0.363775,3.69359,-0.363775,-3.69359
-11.0117,0,-1.79562,0,-0.7656,0,-0.363551,3.69472,-0.363551,-3.69472
-11.0125,0,-1.79519,0,-0.765638,0,-0.363326,3.69584,-0.363326,-3.69584
-11.0134,0,-1.79477,0,-0.765675,0,-0.363102,3.69696,-0.363102,-3.69696
-11.0142,0,-1.79434,0,-0.765713,0,-0.362877,3.69809,-0.362877,-3.69809
-11.015,0,-1.79392,0,-0.765751,0,-0.362652,3.69921,-0.362652,-3.69921
-11.0159,0,-1.7935,0,-0.765788,0,-0.362427,3.70033,-0.362427,-3.70033
-11.0167,0,-1.79308,0,-0.765826,0,-0.362202,3.70145,-0.362202,-3.70145
-11.0175,0,-1.79266,0,-0.765863,0,-0.361977,3.70257,-0.361977,-3.70257
-11.0184,0,-1.79224,0,-0.765901,0,-0.361752,3.70369,-0.361752,-3.70369
-11.0192,0,-1.79181,0,-0.765938,0,-0.361527,3.70481,-0.361527,-3.70481
-11.02,0,-1.7914,0,-0.765976,0,-0.361301,3.70593,-0.361301,-3.70593
-11.0209,0,-1.79098,0,-0.766013,0,-0.361075,3.70705,-0.361075,-3.70705
-11.0217,0,-1.79056,0,-0.766051,0,-0.36085,3.70817,-0.36085,-3.70817
-11.0225,0,-1.79014,0,-0.766088,0,-0.360624,3.70929,-0.360624,-3.70929
-11.0234,0,-1.78972,0,-0.766126,0,-0.360398,3.71041,-0.360398,-3.71041
-11.0242,0,-1.7893,0,-0.766163,0,-0.360171,3.71152,-0.360171,-3.71152
-11.025,0,-1.78889,0,-0.7662,0,-0.359945,3.71264,-0.359945,-3.71264
-11.0259,0,-1.78847,0,-0.766238,0,-0.359719,3.71376,-0.359719,-3.71376
-11.0267,0,-1.78806,0,-0.766275,0,-0.359492,3.71487,-0.359492,-3.71487
-11.0275,0,-1.78764,0,-0.766312,0,-0.359265,3.71599,-0.359265,-3.71599
-11.0283,0,-1.78723,0,-0.76635,0,-0.359039,3.7171,-0.359039,-3.7171
-11.0292,0,-1.78681,0,-0.766387,0,-0.358812,3.71822,-0.358812,-3.71822
-11.03,0,-1.7864,0,-0.766424,0,-0.358585,3.71933,-0.358585,-3.71933
-11.0308,0,-1.78599,0,-0.766461,0,-0.358357,3.72045,-0.358357,-3.72045
-11.0317,0,-1.78557,0,-0.766499,0,-0.35813,3.72156,-0.35813,-3.72156
-11.0325,0,-1.78516,0,-0.766536,0,-0.357903,3.72267,-0.357903,-3.72267
-11.0333,0,-1.78475,0,-0.766573,0,-0.357675,3.72378,-0.357675,-3.72378
-11.0342,0,-1.78434,0,-0.76661,0,-0.357447,3.7249,-0.357447,-3.7249
-11.035,0,-1.78393,0,-0.766647,0,-0.35722,3.72601,-0.35722,-3.72601
-11.0358,0,-1.78352,0,-0.766684,0,-0.356992,3.72712,-0.356992,-3.72712
-11.0366,0,-1.78311,0,-0.766721,0,-0.356764,3.72823,-0.356764,-3.72823
-11.0375,0,-1.7827,0,-0.766758,0,-0.356535,3.72934,-0.356535,-3.72934
-11.0383,0,-1.78229,0,-0.766795,0,-0.356307,3.73045,-0.356307,-3.73045
-11.0391,0,-1.78188,0,-0.766832,0,-0.356079,3.73156,-0.356079,-3.73156
-11.04,0,-1.78148,0,-0.766869,0,-0.35585,3.73267,-0.35585,-3.73267
-11.0408,0,-1.78107,0,-0.766906,0,-0.355621,3.73377,-0.355621,-3.73377
-11.0416,0,-1.78066,0,-0.766943,0,-0.355393,3.73488,-0.355393,-3.73488
-11.0424,0,-1.78026,0,-0.76698,0,-0.355164,3.73599,-0.355164,-3.73599
-11.0433,0,-1.77985,0,-0.767017,0,-0.354935,3.7371,-0.354935,-3.7371
-11.0441,0,-1.77945,0,-0.767054,0,-0.354706,3.7382,-0.354706,-3.7382
-11.0449,0,-1.77904,0,-0.767091,0,-0.354476,3.73931,-0.354476,-3.73931
-11.0457,0,-1.77864,0,-0.767128,0,-0.354247,3.74041,-0.354247,-3.74041
-11.0466,0,-1.77823,0,-0.767164,0,-0.354018,3.74152,-0.354018,-3.74152
-11.0474,0,-1.77783,0,-0.767201,0,-0.353788,3.74262,-0.353788,-3.74262
-11.0482,0,-1.77743,0,-0.767238,0,-0.353558,3.74373,-0.353558,-3.74373
-11.049,0,-1.77703,0,-0.767275,0,-0.353328,3.74483,-0.353328,-3.74483
-11.0499,0,-1.77663,0,-0.767312,0,-0.353098,3.74594,-0.353098,-3.74594
-11.0507,0,-1.77622,0,-0.767348,0,-0.352868,3.74704,-0.352868,-3.74704
-11.0515,0,-1.77582,0,-0.767385,0,-0.352638,3.74814,-0.352638,-3.74814
-11.0523,0,-1.77542,0,-0.767422,0,-0.352408,3.74924,-0.352408,-3.74924
-11.0532,0,-1.77502,0,-0.767458,0,-0.352177,3.75034,-0.352177,-3.75034
-11.054,0,-1.77463,0,-0.767495,0,-0.351947,3.75145,-0.351947,-3.75145
-11.0548,0,-1.77423,0,-0.767532,0,-0.351716,3.75255,-0.351716,-3.75255
-11.0556,0,-1.77383,0,-0.767568,0,-0.351485,3.75365,-0.351485,-3.75365
-11.0565,0,-1.77343,0,-0.767605,0,-0.351255,3.75475,-0.351255,-3.75475
-11.0573,0,-1.77303,0,-0.767641,0,-0.351024,3.75585,-0.351024,-3.75585
-11.0581,0,-1.77264,0,-0.767678,0,-0.350792,3.75694,-0.350792,-3.75694
-11.0589,0,-1.77224,0,-0.767714,0,-0.350561,3.75804,-0.350561,-3.75804
-11.0597,0,-1.77184,0,-0.767751,0,-0.35033,3.75914,-0.35033,-3.75914
-11.0606,0,-1.77145,0,-0.767787,0,-0.350098,3.76024,-0.350098,-3.76024
-11.0614,0,-1.77105,0,-0.767824,0,-0.349867,3.76134,-0.349867,-3.76134
-11.0622,0,-1.77066,0,-0.76786,0,-0.349635,3.76243,-0.349635,-3.76243
-11.063,0,-1.77027,0,-0.767897,0,-0.349403,3.76353,-0.349403,-3.76353
-11.0639,0,-1.76987,0,-0.767933,0,-0.349172,3.76463,-0.349172,-3.76463
-11.0647,0,-1.76948,0,-0.767969,0,-0.34894,3.76572,-0.34894,-3.76572
-11.0655,0,-1.76909,0,-0.768006,0,-0.348707,3.76682,-0.348707,-3.76682
-11.0663,0,-1.7687,0,-0.768042,0,-0.348475,3.76791,-0.348475,-3.76791
-11.0671,0,-1.7683,0,-0.768078,0,-0.348243,3.769,-0.348243,-3.769
-11.068,0,-1.76791,0,-0.768115,0,-0.34801,3.7701,-0.34801,-3.7701
-11.0688,0,-1.76752,0,-0.768151,0,-0.347778,3.77119,-0.347778,-3.77119
-11.0696,0,-1.76713,0,-0.768187,0,-0.347545,3.77228,-0.347545,-3.77228
-11.0704,0,-1.76674,0,-0.768223,0,-0.347312,3.77338,-0.347312,-3.77338
-11.0712,0,-1.76635,0,-0.76826,0,-0.34708,3.77447,-0.34708,-3.77447
-11.072,0,-1.76597,0,-0.768296,0,-0.346847,3.77556,-0.346847,-3.77556
-11.0729,0,-1.76558,0,-0.768332,0,-0.346613,3.77665,-0.346613,-3.77665
-11.0737,0,-1.76519,0,-0.768368,0,-0.34638,3.77774,-0.34638,-3.77774
-11.0745,0,-1.7648,0,-0.768404,0,-0.346147,3.77883,-0.346147,-3.77883
-11.0753,0,-1.76442,0,-0.76844,0,-0.345914,3.77992,-0.345914,-3.77992
-11.0761,0,-1.76403,0,-0.768477,0,-0.34568,3.78101,-0.34568,-3.78101
-11.077,0,-1.76364,0,-0.768513,0,-0.345446,3.7821,-0.345446,-3.7821
-11.0778,0,-1.76326,0,-0.768549,0,-0.345213,3.78319,-0.345213,-3.78319
-11.0786,0,-1.76287,0,-0.768585,0,-0.344979,3.78428,-0.344979,-3.78428
-11.0794,0,-1.76249,0,-0.768621,0,-0.344745,3.78536,-0.344745,-3.78536
-11.0802,0,-1.7621,0,-0.768657,0,-0.344511,3.78645,-0.344511,-3.78645
-11.081,0,-1.76172,0,-0.768693,0,-0.344277,3.78754,-0.344277,-3.78754
-11.0818,0,-1.76134,0,-0.768729,0,-0.344042,3.78862,-0.344042,-3.78862
-11.0827,0,-1.76096,0,-0.768765,0,-0.343808,3.78971,-0.343808,-3.78971
-11.0835,0,-1.76057,0,-0.768801,0,-0.343574,3.7908,-0.343574,-3.7908
-11.0843,0,-1.76019,0,-0.768836,0,-0.343339,3.79188,-0.343339,-3.79188
-11.0851,0,-1.75981,0,-0.768872,0,-0.343104,3.79297,-0.343104,-3.79297
-11.0859,0,-1.75943,0,-0.768908,0,-0.34287,3.79405,-0.34287,-3.79405
-11.0867,0,-1.75905,0,-0.768944,0,-0.342635,3.79513,-0.342635,-3.79513
-11.0876,0,-1.75867,0,-0.76898,0,-0.3424,3.79622,-0.3424,-3.79622
-11.0884,0,-1.75829,0,-0.769016,0,-0.342165,3.7973,-0.342165,-3.7973
-11.0892,0,-1.75791,0,-0.769051,0,-0.341929,3.79838,-0.341929,-3.79838
-11.09,0,-1.75753,0,-0.769087,0,-0.341694,3.79946,-0.341694,-3.79946
-11.0908,0,-1.75715,0,-0.769123,0,-0.341459,3.80055,-0.341459,-3.80055
-11.0916,0,-1.75678,0,-0.769159,0,-0.341223,3.80163,-0.341223,-3.80163
-11.0924,0,-1.7564,0,-0.769194,0,-0.340988,3.80271,-0.340988,-3.80271
-11.0932,0,-1.75602,0,-0.76923,0,-0.340752,3.80379,-0.340752,-3.80379
-11.0941,0,-1.75565,0,-0.769266,0,-0.340516,3.80487,-0.340516,-3.80487
-11.0949,0,-1.75527,0,-0.769301,0,-0.34028,3.80595,-0.34028,-3.80595
-11.0957,0,-1.75489,0,-0.769337,0,-0.340044,3.80703,-0.340044,-3.80703
-11.0965,0,-1.75452,0,-0.769373,0,-0.339808,3.80811,-0.339808,-3.80811
-11.0973,0,-1.75414,0,-0.769408,0,-0.339572,3.80918,-0.339572,-3.80918
-11.0981,0,-1.75377,0,-0.769444,0,-0.339336,3.81026,-0.339336,-3.81026
-11.0989,0,-1.7534,0,-0.769479,0,-0.339099,3.81134,-0.339099,-3.81134
-11.0997,0,-1.75302,0,-0.769515,0,-0.338863,3.81242,-0.338863,-3.81242
-11.1005,0,-1.75265,0,-0.76955,0,-0.338626,3.81349,-0.338626,-3.81349
-11.1014,0,-1.75228,0,-0.769586,0,-0.33839,3.81457,-0.33839,-3.81457
-11.1022,0,-1.75191,0,-0.769621,0,-0.338153,3.81565,-0.338153,-3.81565
-11.103,0,-1.75153,0,-0.769657,0,-0.337916,3.81672,-0.337916,-3.81672
-11.1038,0,-1.75116,0,-0.769692,0,-0.337679,3.8178,-0.337679,-3.8178
-11.1046,0,-1.75079,0,-0.769728,0,-0.337442,3.81887,-0.337442,-3.81887
-11.1054,0,-1.75042,0,-0.769763,0,-0.337205,3.81994,-0.337205,-3.81994
-11.1062,0,-1.75005,0,-0.769798,0,-0.336968,3.82102,-0.336968,-3.82102
-11.107,0,-1.74968,0,-0.769834,0,-0.33673,3.82209,-0.33673,-3.82209
-11.1078,0,-1.74931,0,-0.769869,0,-0.336493,3.82316,-0.336493,-3.82316
-11.1086,0,-1.74895,0,-0.769904,0,-0.336255,3.82424,-0.336255,-3.82424
-11.1094,0,-1.74858,0,-0.76994,0,-0.336018,3.82531,-0.336018,-3.82531
-11.1103,0,-1.74821,0,-0.769975,0,-0.33578,3.82638,-0.33578,-3.82638
-11.1111,0,-1.74784,0,-0.77001,0,-0.335542,3.82745,-0.335542,-3.82745
-11.1119,0,-1.74748,0,-0.770046,0,-0.335304,3.82852,-0.335304,-3.82852
-11.1127,0,-1.74711,0,-0.770081,0,-0.335066,3.82959,-0.335066,-3.82959
-11.1135,0,-1.74674,0,-0.770116,0,-0.334828,3.83066,-0.334828,-3.83066
-11.1143,0,-1.74638,0,-0.770151,0,-0.33459,3.83173,-0.33459,-3.83173
-11.1151,0,-1.74601,0,-0.770186,0,-0.334352,3.8328,-0.334352,-3.8328
-11.1159,0,-1.74565,0,-0.770221,0,-0.334113,3.83387,-0.334113,-3.83387
-11.1167,0,-1.74528,0,-0.770257,0,-0.333875,3.83494,-0.333875,-3.83494
-11.1175,0,-1.74492,0,-0.770292,0,-0.333636,3.83601,-0.333636,-3.83601
-11.1183,0,-1.74456,0,-0.770327,0,-0.333398,3.83707,-0.333398,-3.83707
-11.1191,0,-1.74419,0,-0.770362,0,-0.333159,3.83814,-0.333159,-3.83814
-11.1199,0,-1.74383,0,-0.770397,0,-0.33292,3.83921,-0.33292,-3.83921
-11.1207,0,-1.74347,0,-0.770432,0,-0.332681,3.84027,-0.332681,-3.84027
-11.1215,0,-1.74311,0,-0.770467,0,-0.332442,3.84134,-0.332442,-3.84134
-11.1223,0,-1.74275,0,-0.770502,0,-0.332203,3.8424,-0.332203,-3.8424
-11.1231,0,-1.74239,0,-0.770537,0,-0.331964,3.84347,-0.331964,-3.84347
-11.124,0,-1.74202,0,-0.770572,0,-0.331725,3.84453,-0.331725,-3.84453
-11.1248,0,-1.74166,0,-0.770607,0,-0.331485,3.8456,-0.331485,-3.8456
-11.1256,0,-1.7413,0,-0.770642,0,-0.331246,3.84666,-0.331246,-3.84666
-11.1264,0,-1.74095,0,-0.770677,0,-0.331006,3.84772,-0.331006,-3.84772
-11.1272,0,-1.74059,0,-0.770712,0,-0.330767,3.84879,-0.330767,-3.84879
-11.128,0,-1.74023,0,-0.770746,0,-0.330527,3.84985,-0.330527,-3.84985
-11.1288,0,-1.73987,0,-0.770781,0,-0.330287,3.85091,-0.330287,-3.85091
-11.1296,0,-1.73951,0,-0.770816,0,-0.330047,3.85197,-0.330047,-3.85197
-11.1304,0,-1.73916,0,-0.770851,0,-0.329807,3.85303,-0.329807,-3.85303
-11.1312,0,-1.7388,0,-0.770886,0,-0.329567,3.85409,-0.329567,-3.85409
-11.132,0,-1.73844,0,-0.770921,0,-0.329327,3.85516,-0.329327,-3.85516
-11.1328,0,-1.73809,0,-0.770955,0,-0.329087,3.85622,-0.329087,-3.85622
-11.1336,0,-1.73773,0,-0.77099,0,-0.328847,3.85727,-0.328847,-3.85727
-11.1344,0,-1.73738,0,-0.771025,0,-0.328606,3.85833,-0.328606,-3.85833
-11.1352,0,-1.73702,0,-0.771059,0,-0.328366,3.85939,-0.328366,-3.85939
-11.136,0,-1.73667,0,-0.771094,0,-0.328125,3.86045,-0.328125,-3.86045
-11.1368,0,-1.73631,0,-0.771129,0,-0.327884,3.86151,-0.327884,-3.86151
-11.1376,0,-1.73596,0,-0.771163,0,-0.327644,3.86257,-0.327644,-3.86257
-11.1384,0,-1.73561,0,-0.771198,0,-0.327403,3.86362,-0.327403,-3.86362
-11.1392,0,-1.73525,0,-0.771233,0,-0.327162,3.86468,-0.327162,-3.86468
-11.14,0,-1.7349,0,-0.771267,0,-0.326921,3.86574,-0.326921,-3.86574
-11.1408,0,-1.73455,0,-0.771302,0,-0.32668,3.86679,-0.32668,-3.86679
-11.1416,0,-1.7342,0,-0.771336,0,-0.326439,3.86785,-0.326439,-3.86785
-11.1424,0,-1.73385,0,-0.771371,0,-0.326198,3.8689,-0.326198,-3.8689
-11.1432,0,-1.7335,0,-0.771405,0,-0.325956,3.86996,-0.325956,-3.86996
-11.144,0,-1.73315,0,-0.77144,0,-0.325715,3.87101,-0.325715,-3.87101
-11.1448,0,-1.7328,0,-0.771474,0,-0.325473,3.87207,-0.325473,-3.87207
-11.1456,0,-1.73245,0,-0.771509,0,-0.325232,3.87312,-0.325232,-3.87312
-11.1464,0,-1.7321,0,-0.771543,0,-0.32499,3.87417,-0.32499,-3.87417
-11.1472,0,-1.73175,0,-0.771578,0,-0.324748,3.87523,-0.324748,-3.87523
-11.148,0,-1.7314,0,-0.771612,0,-0.324506,3.87628,-0.324506,-3.87628
-11.1488,0,-1.73105,0,-0.771647,0,-0.324265,3.87733,-0.324265,-3.87733
-11.1496,0,-1.73071,0,-0.771681,0,-0.324023,3.87838,-0.324023,-3.87838
-11.1504,0,-1.73036,0,-0.771715,0,-0.32378,3.87943,-0.32378,-3.87943
-11.1512,0,-1.73001,0,-0.77175,0,-0.323538,3.88048,-0.323538,-3.88048
-11.152,0,-1.72967,0,-0.771784,0,-0.323296,3.88153,-0.323296,-3.88153
-11.1528,0,-1.72932,0,-0.771818,0,-0.323054,3.88258,-0.323054,-3.88258
-11.1536,0,-1.72897,0,-0.771853,0,-0.322811,3.88363,-0.322811,-3.88363
-11.1543,0,-1.72863,0,-0.771887,0,-0.322569,3.88468,-0.322569,-3.88468
-11.1551,0,-1.72828,0,-0.771921,0,-0.322326,3.88573,-0.322326,-3.88573
-11.1559,0,-1.72794,0,-0.771955,0,-0.322084,3.88678,-0.322084,-3.88678
-11.1567,0,-1.7276,0,-0.771989,0,-0.321841,3.88783,-0.321841,-3.88783
-11.1575,0,-1.72725,0,-0.772024,0,-0.321598,3.88887,-0.321598,-3.88887
-11.1583,0,-1.72691,0,-0.772058,0,-0.321355,3.88992,-0.321355,-3.88992
-11.1591,0,-1.72657,0,-0.772092,0,-0.321112,3.89097,-0.321112,-3.89097
-11.1599,0,-1.72622,0,-0.772126,0,-0.320869,3.89201,-0.320869,-3.89201
-11.1607,0,-1.72588,0,-0.77216,0,-0.320626,3.89306,-0.320626,-3.89306
-11.1615,0,-1.72554,0,-0.772194,0,-0.320383,3.89411,-0.320383,-3.89411
-11.1623,0,-1.7252,0,-0.772228,0,-0.32014,3.89515,-0.32014,-3.89515
-11.1631,0,-1.72486,0,-0.772263,0,-0.319897,3.8962,-0.319897,-3.8962
-11.1639,0,-1.72452,0,-0.772297,0,-0.319653,3.89724,-0.319653,-3.89724
-11.1647,0,-1.72418,0,-0.772331,0,-0.31941,3.89828,-0.31941,-3.89828
-11.1655,0,-1.72384,0,-0.772365,0,-0.319166,3.89933,-0.319166,-3.89933
-11.1663,0,-1.7235,0,-0.772399,0,-0.318923,3.90037,-0.318923,-3.90037
-11.167,0,-1.72316,0,-0.772433,0,-0.318679,3.90141,-0.318679,-3.90141
-11.1678,0,-1.72282,0,-0.772467,0,-0.318435,3.90246,-0.318435,-3.90246
-11.1686,0,-1.72248,0,-0.7725,0,-0.318191,3.9035,-0.318191,-3.9035
-11.1694,0,-1.72215,0,-0.772534,0,-0.317947,3.90454,-0.317947,-3.90454
-11.1702,0,-1.72181,0,-0.772568,0,-0.317703,3.90558,-0.317703,-3.90558
-11.171,0,-1.72147,0,-0.772602,0,-0.317459,3.90662,-0.317459,-3.90662
-11.1718,0,-1.72113,0,-0.772636,0,-0.317215,3.90766,-0.317215,-3.90766
-11.1726,0,-1.7208,0,-0.77267,0,-0.316971,3.9087,-0.316971,-3.9087
-11.1734,0,-1.72046,0,-0.772704,0,-0.316727,3.90974,-0.316727,-3.90974
-11.1742,0,-1.72013,0,-0.772738,0,-0.316482,3.91078,-0.316482,-3.91078
-11.175,0,-1.71979,0,-0.772771,0,-0.316238,3.91182,-0.316238,-3.91182
-11.1758,0,-1.71946,0,-0.772805,0,-0.315993,3.91286,-0.315993,-3.91286
-11.1765,0,-1.71912,0,-0.772839,0,-0.315749,3.91389,-0.315749,-3.91389
-11.1773,0,-1.71879,0,-0.772873,0,-0.315504,3.91493,-0.315504,-3.91493
-11.1781,0,-1.71845,0,-0.772906,0,-0.315259,3.91597,-0.315259,-3.91597
-11.1789,0,-1.71812,0,-0.77294,0,-0.315014,3.91701,-0.315014,-3.91701
-11.1797,0,-1.71779,0,-0.772974,0,-0.314769,3.91804,-0.314769,-3.91804
-11.1805,0,-1.71746,0,-0.773008,0,-0.314525,3.91908,-0.314525,-3.91908
-11.1813,0,-1.71712,0,-0.773041,0,-0.31428,3.92011,-0.31428,-3.92011
-11.1821,0,-1.71679,0,-0.773075,0,-0.314034,3.92115,-0.314034,-3.92115
-11.1829,0,-1.71646,0,-0.773108,0,-0.313789,3.92218,-0.313789,-3.92218
-11.1836,0,-1.71613,0,-0.773142,0,-0.313544,3.92322,-0.313544,-3.92322
-11.1844,0,-1.7158,0,-0.773176,0,-0.313299,3.92425,-0.313299,-3.92425
-11.1852,0,-1.71547,0,-0.773209,0,-0.313053,3.92529,-0.313053,-3.92529
-11.186,0,-1.71514,0,-0.773243,0,-0.312808,3.92632,-0.312808,-3.92632
-11.1868,0,-1.71481,0,-0.773276,0,-0.312562,3.92735,-0.312562,-3.92735
-11.1876,0,-1.71448,0,-0.77331,0,-0.312317,3.92839,-0.312317,-3.92839
-11.1884,0,-1.71415,0,-0.773343,0,-0.312071,3.92942,-0.312071,-3.92942
-11.1892,0,-1.71382,0,-0.773377,0,-0.311825,3.93045,-0.311825,-3.93045
-11.1899,0,-1.71349,0,-0.77341,0,-0.31158,3.93148,-0.31158,-3.93148
-11.1907,0,-1.71317,0,-0.773444,0,-0.311334,3.93251,-0.311334,-3.93251
-11.1915,0,-1.71284,0,-0.773477,0,-0.311088,3.93354,-0.311088,-3.93354
-11.1923,0,-1.71251,0,-0.773511,0,-0.310842,3.93457,-0.310842,-3.93457
-11.1931,0,-1.71218,0,-0.773544,0,-0.310596,3.9356,-0.310596,-3.9356
-11.1939,0,-1.71186,0,-0.773577,0,-0.31035,3.93663,-0.31035,-3.93663
-11.1947,0,-1.71153,0,-0.773611,0,-0.310103,3.93766,-0.310103,-3.93766
-11.1954,0,-1.71121,0,-0.773644,0,-0.309857,3.93869,-0.309857,-3.93869
-11.1962,0,-1.71088,0,-0.773677,0,-0.309611,3.93972,-0.309611,-3.93972
-11.197,0,-1.71056,0,-0.773711,0,-0.309364,3.94075,-0.309364,-3.94075
-11.1978,0,-1.71023,0,-0.773744,0,-0.309118,3.94177,-0.309118,-3.94177
-11.1986,0,-1.70991,0,-0.773777,0,-0.308871,3.9428,-0.308871,-3.9428
-11.1994,0,-1.70958,0,-0.773811,0,-0.308625,3.94383,-0.308625,-3.94383
-11.2001,0,-1.70926,0,-0.773844,0,-0.308378,3.94485,-0.308378,-3.94485
-11.2009,0,-1.70894,0,-0.773877,0,-0.308131,3.94588,-0.308131,-3.94588
-11.2017,0,-1.70861,0,-0.77391,0,-0.307884,3.94691,-0.307884,-3.94691
-11.2025,0,-1.70829,0,-0.773943,0,-0.307638,3.94793,-0.307638,-3.94793
-11.2033,0,-1.70797,0,-0.773977,0,-0.307391,3.94896,-0.307391,-3.94896
-11.2041,0,-1.70765,0,-0.77401,0,-0.307144,3.94998,-0.307144,-3.94998
-11.2048,0,-1.70733,0,-0.774043,0,-0.306897,3.951,-0.306897,-3.951
-11.2056,0,-1.707,0,-0.774076,0,-0.306649,3.95203,-0.306649,-3.95203
-11.2064,0,-1.70668,0,-0.774109,0,-0.306402,3.95305,-0.306402,-3.95305
-11.2072,0,-1.70636,0,-0.774142,0,-0.306155,3.95407,-0.306155,-3.95407
-11.208,0,-1.70604,0,-0.774175,0,-0.305908,3.9551,-0.305908,-3.9551
-11.2087,0,-1.70572,0,-0.774208,0,-0.30566,3.95612,-0.30566,-3.95612
-11.2095,0,-1.7054,0,-0.774241,0,-0.305413,3.95714,-0.305413,-3.95714
-11.2103,0,-1.70509,0,-0.774274,0,-0.305165,3.95816,-0.305165,-3.95816
-11.2111,0,-1.70477,0,-0.774307,0,-0.304918,3.95918,-0.304918,-3.95918
-11.2119,0,-1.70445,0,-0.77434,0,-0.30467,3.9602,-0.30467,-3.9602
-11.2127,0,-1.70413,0,-0.774373,0,-0.304422,3.96122,-0.304422,-3.96122
-11.2134,0,-1.70381,0,-0.774406,0,-0.304175,3.96224,-0.304175,-3.96224
-11.2142,0,-1.7035,0,-0.774439,0,-0.303927,3.96326,-0.303927,-3.96326
-11.215,0,-1.70318,0,-0.774472,0,-0.303679,3.96428,-0.303679,-3.96428
-11.2158,0,-1.70286,0,-0.774505,0,-0.303431,3.9653,-0.303431,-3.9653
-11.2165,0,-1.70255,0,-0.774538,0,-0.303183,3.96632,-0.303183,-3.96632
-11.2173,0,-1.70223,0,-0.774571,0,-0.302935,3.96734,-0.302935,-3.96734
-11.2181,0,-1.70192,0,-0.774604,0,-0.302687,3.96836,-0.302687,-3.96836
-11.2189,0,-1.7016,0,-0.774637,0,-0.302439,3.96937,-0.302439,-3.96937
-11.2197,0,-1.70129,0,-0.774669,0,-0.30219,3.97039,-0.30219,-3.97039
-11.2204,0,-1.70097,0,-0.774702,0,-0.301942,3.97141,-0.301942,-3.97141
-11.2212,0,-1.70066,0,-0.774735,0,-0.301694,3.97242,-0.301694,-3.97242
-11.222,0,-1.70034,0,-0.774768,0,-0.301445,3.97344,-0.301445,-3.97344
-11.2228,0,-1.70003,0,-0.774801,0,-0.301197,3.97445,-0.301197,-3.97445
-11.2236,0,-1.69972,0,-0.774833,0,-0.300948,3.97547,-0.300948,-3.97547
-11.2243,0,-1.6994,0,-0.774866,0,-0.300699,3.97648,-0.300699,-3.97648
-11.2251,0,-1.69909,0,-0.774899,0,-0.300451,3.9775,-0.300451,-3.9775
-11.2259,0,-1.69878,0,-0.774931,0,-0.300202,3.97851,-0.300202,-3.97851
-11.2267,0,-1.69847,0,-0.774964,0,-0.299953,3.97953,-0.299953,-3.97953
-11.2274,0,-1.69816,0,-0.774997,0,-0.299704,3.98054,-0.299704,-3.98054
-11.2282,0,-1.69784,0,-0.775029,0,-0.299455,3.98155,-0.299455,-3.98155
-11.229,0,-1.69753,0,-0.775062,0,-0.299206,3.98256,-0.299206,-3.98256
-11.2298,0,-1.69722,0,-0.775095,0,-0.298957,3.98358,-0.298957,-3.98358
-11.2305,0,-1.69691,0,-0.775127,0,-0.298708,3.98459,-0.298708,-3.98459
-11.2313,0,-1.6966,0,-0.77516,0,-0.298459,3.9856,-0.298459,-3.9856
-11.2321,0,-1.69629,0,-0.775192,0,-0.29821,3.98661,-0.29821,-3.98661
-11.2329,0,-1.69599,0,-0.775225,0,-0.297961,3.98762,-0.297961,-3.98762
-11.2336,0,-1.69568,0,-0.775257,0,-0.297711,3.98863,-0.297711,-3.98863
-11.2344,0,-1.69537,0,-0.77529,0,-0.297462,3.98964,-0.297462,-3.98964
-11.2352,0,-1.69506,0,-0.775322,0,-0.297213,3.99065,-0.297213,-3.99065
-11.236,0,-1.69475,0,-0.775355,0,-0.296963,3.99166,-0.296963,-3.99166
-11.2367,0,-1.69444,0,-0.775387,0,-0.296714,3.99267,-0.296714,-3.99267
-11.2375,0,-1.69414,0,-0.77542,0,-0.296464,3.99368,-0.296464,-3.99368
-11.2383,0,-1.69383,0,-0.775452,0,-0.296214,3.99468,-0.296214,-3.99468
-11.2391,0,-1.69352,0,-0.775485,0,-0.295965,3.99569,-0.295965,-3.99569
-11.2398,0,-1.69322,0,-0.775517,0,-0.295715,3.9967,-0.295715,-3.9967
-11.2406,0,-1.69291,0,-0.775549,0,-0.295465,3.99771,-0.295465,-3.99771
-11.2414,0,-1.69261,0,-0.775582,0,-0.295215,3.99871,-0.295215,-3.99871
-11.2422,0,-1.6923,0,-0.775614,0,-0.294965,3.99972,-0.294965,-3.99972
-11.2429,0,-1.692,0,-0.775646,0,-0.294715,4.00072,-0.294715,-4.00072
-11.2437,0,-1.69169,0,-0.775679,0,-0.294465,4.00173,-0.294465,-4.00173
-11.2445,0,-1.69139,0,-0.775711,0,-0.294215,4.00273,-0.294215,-4.00273
-11.2452,0,-1.69108,0,-0.775743,0,-0.293965,4.00374,-0.293965,-4.00374
-11.246,0,-1.69078,0,-0.775776,0,-0.293715,4.00474,-0.293715,-4.00474
-11.2468,0,-1.69048,0,-0.775808,0,-0.293464,4.00575,-0.293464,-4.00575
-11.2476,0,-1.69017,0,-0.77584,0,-0.293214,4.00675,-0.293214,-4.00675
-11.2483,0,-1.68987,0,-0.775872,0,-0.292964,4.00775,-0.292964,-4.00775
-11.2491,0,-1.68957,0,-0.775904,0,-0.292713,4.00876,-0.292713,-4.00876
-11.2499,0,-1.68927,0,-0.775937,0,-0.292463,4.00976,-0.292463,-4.00976
-11.2506,0,-1.68897,0,-0.775969,0,-0.292212,4.01076,-0.292212,-4.01076
-11.2514,0,-1.68866,0,-0.776001,0,-0.291962,4.01176,-0.291962,-4.01176
-11.2522,0,-1.68836,0,-0.776033,0,-0.291711,4.01277,-0.291711,-4.01277
-11.253,0,-1.68806,0,-0.776065,0,-0.29146,4.01377,-0.29146,-4.01377
-11.2537,0,-1.68776,0,-0.776097,0,-0.291209,4.01477,-0.291209,-4.01477
-11.2545,0,-1.68746,0,-0.776129,0,-0.290959,4.01577,-0.290959,-4.01577
-11.2553,0,-1.68716,0,-0.776161,0,-0.290708,4.01677,-0.290708,-4.01677
-11.256,0,-1.68686,0,-0.776193,0,-0.290457,4.01777,-0.290457,-4.01777
-11.2568,0,-1.68656,0,-0.776226,0,-0.290206,4.01877,-0.290206,-4.01877
-11.2576,0,-1.68627,0,-0.776258,0,-0.289955,4.01977,-0.289955,-4.01977
-11.2583,0,-1.68597,0,-0.77629,0,-0.289704,4.02076,-0.289704,-4.02076
-11.2591,0,-1.68567,0,-0.776322,0,-0.289453,4.02176,-0.289453,-4.02176
-11.2599,0,-1.68537,0,-0.776353,0,-0.289202,4.02276,-0.289202,-4.02276
-11.2606,0,-1.68507,0,-0.776385,0,-0.28895,4.02376,-0.28895,-4.02376
-11.2614,0,-1.68478,0,-0.776417,0,-0.288699,4.02475,-0.288699,-4.02475
-11.2622,0,-1.68448,0,-0.776449,0,-0.288448,4.02575,-0.288448,-4.02575
-11.2629,0,-1.68418,0,-0.776481,0,-0.288196,4.02675,-0.288196,-4.02675
-11.2637,0,-1.68389,0,-0.776513,0,-0.287945,4.02774,-0.287945,-4.02774
-11.2645,0,-1.68359,0,-0.776545,0,-0.287693,4.02874,-0.287693,-4.02874
-11.2652,0,-1.6833,0,-0.776577,0,-0.287442,4.02973,-0.287442,-4.02973
-11.266,0,-1.683,0,-0.776609,0,-0.28719,4.03073,-0.28719,-4.03073
-11.2668,0,-1.68271,0,-0.776641,0,-0.286939,4.03172,-0.286939,-4.03172
-11.2675,0,-1.68241,0,-0.776672,0,-0.286687,4.03272,-0.286687,-4.03272
-11.2683,0,-1.68212,0,-0.776704,0,-0.286435,4.03371,-0.286435,-4.03371
-11.2691,0,-1.68182,0,-0.776736,0,-0.286184,4.03471,-0.286184,-4.03471
-11.2698,0,-1.68153,0,-0.776768,0,-0.285932,4.0357,-0.285932,-4.0357
-11.2706,0,-1.68123,0,-0.776799,0,-0.28568,4.03669,-0.28568,-4.03669
-11.2714,0,-1.68094,0,-0.776831,0,-0.285428,4.03768,-0.285428,-4.03768
-11.2721,0,-1.68065,0,-0.776863,0,-0.285176,4.03868,-0.285176,-4.03868
-11.2729,0,-1.68036,0,-0.776895,0,-0.284924,4.03967,-0.284924,-4.03967
-11.2737,0,-1.68006,0,-0.776926,0,-0.284672,4.04066,-0.284672,-4.04066
-11.2744,0,-1.67977,0,-0.776958,0,-0.28442,4.04165,-0.28442,-4.04165
-11.2752,0,-1.67948,0,-0.77699,0,-0.284168,4.04264,-0.284168,-4.04264
-11.276,0,-1.67919,0,-0.777021,0,-0.283916,4.04363,-0.283916,-4.04363
-11.2767,0,-1.6789,0,-0.777053,0,-0.283663,4.04462,-0.283663,-4.04462
-11.2775,0,-1.67861,0,-0.777084,0,-0.283411,4.04561,-0.283411,-4.04561
-11.2782,0,-1.67832,0,-0.777116,0,-0.283159,4.0466,-0.283159,-4.0466
-11.279,0,-1.67803,0,-0.777148,0,-0.282906,4.04759,-0.282906,-4.04759
-11.2798,0,-1.67774,0,-0.777179,0,-0.282654,4.04858,-0.282654,-4.04858
-11.2805,0,-1.67745,0,-0.777211,0,-0.282401,4.04956,-0.282401,-4.04956
-11.2813,0,-1.67716,0,-0.777242,0,-0.282149,4.05055,-0.282149,-4.05055
-11.2821,0,-1.67687,0,-0.777274,0,-0.281896,4.05154,-0.281896,-4.05154
-11.2828,0,-1.67658,0,-0.777305,0,-0.281644,4.05253,-0.281644,-4.05253
-11.2836,0,-1.67629,0,-0.777337,0,-0.281391,4.05351,-0.281391,-4.05351
-11.2844,0,-1.676,0,-0.777368,0,-0.281138,4.0545,-0.281138,-4.0545
-11.2851,0,-1.67572,0,-0.7774,0,-0.280885,4.05549,-0.280885,-4.05549
-11.2859,0,-1.67543,0,-0.777431,0,-0.280633,4.05647,-0.280633,-4.05647
-11.2866,0,-1.67514,0,-0.777463,0,-0.28038,4.05746,-0.28038,-4.05746
-11.2874,0,-1.67486,0,-0.777494,0,-0.280127,4.05844,-0.280127,-4.05844
-11.2882,0,-1.67457,0,-0.777525,0,-0.279874,4.05943,-0.279874,-4.05943
-11.2889,0,-1.67428,0,-0.777557,0,-0.279621,4.06041,-0.279621,-4.06041
-11.2897,0,-1.674,0,-0.777588,0,-0.279368,4.0614,-0.279368,-4.0614
-11.2904,0,-1.67371,0,-0.777619,0,-0.279115,4.06238,-0.279115,-4.06238
-11.2912,0,-1.67343,0,-0.777651,0,-0.278862,4.06336,-0.278862,-4.06336
-11.292,0,-1.67314,0,-0.777682,0,-0.278609,4.06435,-0.278609,-4.06435
-11.2927,0,-1.67286,0,-0.777713,0,-0.278355,4.06533,-0.278355,-4.06533
-11.2935,0,-1.67257,0,-0.777745,0,-0.278102,4.06631,-0.278102,-4.06631
-11.2942,0,-1.67229,0,-0.777776,0,-0.277849,4.06729,-0.277849,-4.06729
-11.295,0,-1.672,0,-0.777807,0,-0.277595,4.06827,-0.277595,-4.06827
-11.2958,0,-1.67172,0,-0.777838,0,-0.277342,4.06925,-0.277342,-4.06925
-11.2965,0,-1.67144,0,-0.77787,0,-0.277089,4.07024,-0.277089,-4.07024
-11.2973,0,-1.67115,0,-0.777901,0,-0.276835,4.07122,-0.276835,-4.07122
-11.298,0,-1.67087,0,-0.777932,0,-0.276582,4.0722,-0.276582,-4.0722
-11.2988,0,-1.67059,0,-0.777963,0,-0.276328,4.07318,-0.276328,-4.07318
-11.2996,0,-1.67031,0,-0.777994,0,-0.276075,4.07416,-0.276075,-4.07416
-11.3003,0,-1.67002,0,-0.778026,0,-0.275821,4.07513,-0.275821,-4.07513
-11.3011,0,-1.66974,0,-0.778057,0,-0.275567,4.07611,-0.275567,-4.07611
-11.3018,0,-1.66946,0,-0.778088,0,-0.275314,4.07709,-0.275314,-4.07709
-11.3026,0,-1.66918,0,-0.778119,0,-0.27506,4.07807,-0.27506,-4.07807
-11.3033,0,-1.6689,0,-0.77815,0,-0.274806,4.07905,-0.274806,-4.07905
-11.3041,0,-1.66862,0,-0.778181,0,-0.274552,4.08002,-0.274552,-4.08002
-11.3049,0,-1.66834,0,-0.778212,0,-0.274298,4.081,-0.274298,-4.081
-11.3056,0,-1.66806,0,-0.778243,0,-0.274044,4.08198,-0.274044,-4.08198
-11.3064,0,-1.66778,0,-0.778274,0,-0.27379,4.08295,-0.27379,-4.08295
-11.3071,0,-1.6675,0,-0.778305,0,-0.273536,4.08393,-0.273536,-4.08393
-11.3079,0,-1.66722,0,-0.778336,0,-0.273282,4.08491,-0.273282,-4.08491
-11.3086,0,-1.66694,0,-0.778367,0,-0.273028,4.08588,-0.273028,-4.08588
-11.3094,0,-1.66666,0,-0.778398,0,-0.272774,4.08686,-0.272774,-4.08686
-11.3101,0,-1.66639,0,-0.778429,0,-0.27252,4.08783,-0.27252,-4.08783
-11.3109,0,-1.66611,0,-0.77846,0,-0.272266,4.08881,-0.272266,-4.08881
-11.3117,0,-1.66583,0,-0.778491,0,-0.272011,4.08978,-0.272011,-4.08978
-11.3124,0,-1.66555,0,-0.778522,0,-0.271757,4.09075,-0.271757,-4.09075
-11.3132,0,-1.66528,0,-0.778553,0,-0.271503,4.09173,-0.271503,-4.09173
-11.3139,0,-1.665,0,-0.778584,0,-0.271248,4.0927,-0.271248,-4.0927
-11.3147,0,-1.66472,0,-0.778614,0,-0.270994,4.09367,-0.270994,-4.09367
-11.3154,0,-1.66445,0,-0.778645,0,-0.270739,4.09464,-0.270739,-4.09464
-11.3162,0,-1.66417,0,-0.778676,0,-0.270485,4.09562,-0.270485,-4.09562
-11.3169,0,-1.66389,0,-0.778707,0,-0.27023,4.09659,-0.27023,-4.09659
-11.3177,0,-1.66362,0,-0.778738,0,-0.269976,4.09756,-0.269976,-4.09756
-11.3184,0,-1.66334,0,-0.778769,0,-0.269721,4.09853,-0.269721,-4.09853
-11.3192,0,-1.66307,0,-0.778799,0,-0.269467,4.0995,-0.269467,-4.0995
-11.32,0,-1.6628,0,-0.77883,0,-0.269212,4.10047,-0.269212,-4.10047
-11.3207,0,-1.66252,0,-0.778861,0,-0.268957,4.10144,-0.268957,-4.10144
-11.3215,0,-1.66225,0,-0.778892,0,-0.268702,4.10241,-0.268702,-4.10241
-11.3222,0,-1.66197,0,-0.778922,0,-0.268448,4.10338,-0.268448,-4.10338
-11.323,0,-1.6617,0,-0.778953,0,-0.268193,4.10435,-0.268193,-4.10435
-11.3237,0,-1.66143,0,-0.778984,0,-0.267938,4.10532,-0.267938,-4.10532
-11.3245,0,-1.66115,0,-0.779014,0,-0.267683,4.10628,-0.267683,-4.10628
-11.3252,0,-1.66088,0,-0.779045,0,-0.267428,4.10725,-0.267428,-4.10725
-11.326,0,-1.66061,0,-0.779076,0,-0.267173,4.10822,-0.267173,-4.10822
-11.3267,0,-1.66034,0,-0.779106,0,-0.266918,4.10919,-0.266918,-4.10919
-11.3275,0,-1.66007,0,-0.779137,0,-0.266663,4.11015,-0.266663,-4.11015
-11.3282,0,-1.65979,0,-0.779167,0,-0.266408,4.11112,-0.266408,-4.11112
-11.329,0,-1.65952,0,-0.779198,0,-0.266153,4.11209,-0.266153,-4.11209
-11.3297,0,-1.65925,0,-0.779229,0,-0.265898,4.11305,-0.265898,-4.11305
-11.3305,0,-1.65898,0,-0.779259,0,-0.265642,4.11402,-0.265642,-4.11402
-11.3312,0,-1.65871,0,-0.77929,0,-0.265387,4.11498,-0.265387,-4.11498
-11.332,0,-1.65844,0,-0.77932,0,-0.265132,4.11595,-0.265132,-4.11595
-11.3327,0,-1.65817,0,-0.779351,0,-0.264877,4.11691,-0.264877,-4.11691
-11.3335,0,-1.6579,0,-0.779381,0,-0.264621,4.11787,-0.264621,-4.11787
-11.3342,0,-1.65763,0,-0.779412,0,-0.264366,4.11884,-0.264366,-4.11884
-11.335,0,-1.65736,0,-0.779442,0,-0.26411,4.1198,-0.26411,-4.1198
-11.3357,0,-1.65709,0,-0.779473,0,-0.263855,4.12077,-0.263855,-4.12077
-11.3365,0,-1.65683,0,-0.779503,0,-0.263599,4.12173,-0.263599,-4.12173
-11.3372,0,-1.65656,0,-0.779533,0,-0.263344,4.12269,-0.263344,-4.12269
-11.338,0,-1.65629,0,-0.779564,0,-0.263088,4.12365,-0.263088,-4.12365
-11.3387,0,-1.65602,0,-0.779594,0,-0.262833,4.12461,-0.262833,-4.12461
-11.3395,0,-1.65575,0,-0.779625,0,-0.262577,4.12558,-0.262577,-4.12558
-11.3402,0,-1.65549,0,-0.779655,0,-0.262321,4.12654,-0.262321,-4.12654
-11.341,0,-1.65522,0,-0.779685,0,-0.262066,4.1275,-0.262066,-4.1275
-11.3417,0,-1.65495,0,-0.779716,0,-0.26181,4.12846,-0.26181,-4.12846
-11.3425,0,-1.65469,0,-0.779746,0,-0.261554,4.12942,-0.261554,-4.12942
-11.3432,0,-1.65442,0,-0.779776,0,-0.261298,4.13038,-0.261298,-4.13038
-11.344,0,-1.65416,0,-0.779806,0,-0.261043,4.13134,-0.261043,-4.13134
-11.3447,0,-1.65389,0,-0.779837,0,-0.260787,4.1323,-0.260787,-4.1323
-11.3454,0,-1.65362,0,-0.779867,0,-0.260531,4.13326,-0.260531,-4.13326
-11.3462,0,-1.65336,0,-0.779897,0,-0.260275,4.13421,-0.260275,-4.13421
-11.3469,0,-1.65309,0,-0.779927,0,-0.260019,4.13517,-0.260019,-4.13517
-11.3477,0,-1.65283,0,-0.779958,0,-0.259763,4.13613,-0.259763,-4.13613
-11.3484,0,-1.65257,0,-0.779988,0,-0.259507,4.13709,-0.259507,-4.13709
-11.3492,0,-1.6523,0,-0.780018,0,-0.259251,4.13804,-0.259251,-4.13804
-11.3499,0,-1.65204,0,-0.780048,0,-0.258995,4.139,-0.258995,-4.139
-11.3507,0,-1.65177,0,-0.780078,0,-0.258738,4.13996,-0.258738,-4.13996
-11.3514,0,-1.65151,0,-0.780108,0,-0.258482,4.14091,-0.258482,-4.14091
-11.3522,0,-1.65125,0,-0.780139,0,-0.258226,4.14187,-0.258226,-4.14187
-11.3529,0,-1.65099,0,-0.780169,0,-0.25797,4.14282,-0.25797,-4.14282
-11.3537,0,-1.65072,0,-0.780199,0,-0.257714,4.14378,-0.257714,-4.14378
-11.3544,0,-1.65046,0,-0.780229,0,-0.257457,4.14473,-0.257457,-4.14473
-11.3551,0,-1.6502,0,-0.780259,0,-0.257201,4.14569,-0.257201,-4.14569
-11.3559,0,-1.64994,0,-0.780289,0,-0.256945,4.14664,-0.256945,-4.14664
-11.3566,0,-1.64968,0,-0.780319,0,-0.256688,4.1476,-0.256688,-4.1476
-11.3574,0,-1.64941,0,-0.780349,0,-0.256432,4.14855,-0.256432,-4.14855
-11.3581,0,-1.64915,0,-0.780379,0,-0.256175,4.1495,-0.256175,-4.1495
-11.3589,0,-1.64889,0,-0.780409,0,-0.255919,4.15046,-0.255919,-4.15046
-11.3596,0,-1.64863,0,-0.780439,0,-0.255662,4.15141,-0.255662,-4.15141
-11.3603,0,-1.64837,0,-0.780469,0,-0.255406,4.15236,-0.255406,-4.15236
-11.3611,0,-1.64811,0,-0.780499,0,-0.255149,4.15331,-0.255149,-4.15331
-11.3618,0,-1.64785,0,-0.780529,0,-0.254892,4.15427,-0.254892,-4.15427
-11.3626,0,-1.64759,0,-0.780559,0,-0.254636,4.15522,-0.254636,-4.15522
-11.3633,0,-1.64733,0,-0.780589,0,-0.254379,4.15617,-0.254379,-4.15617
-11.3641,0,-1.64708,0,-0.780619,0,-0.254122,4.15712,-0.254122,-4.15712
-11.3648,0,-1.64682,0,-0.780649,0,-0.253866,4.15807,-0.253866,-4.15807
-11.3655,0,-1.64656,0,-0.780678,0,-0.253609,4.15902,-0.253609,-4.15902
-11.3663,0,-1.6463,0,-0.780708,0,-0.253352,4.15997,-0.253352,-4.15997
-11.367,0,-1.64604,0,-0.780738,0,-0.253095,4.16092,-0.253095,-4.16092
-11.3678,0,-1.64579,0,-0.780768,0,-0.252838,4.16187,-0.252838,-4.16187
-11.3685,0,-1.64553,0,-0.780798,0,-0.252582,4.16281,-0.252582,-4.16281
-11.3693,0,-1.64527,0,-0.780828,0,-0.252325,4.16376,-0.252325,-4.16376
-11.37,0,-1.64501,0,-0.780857,0,-0.252068,4.16471,-0.252068,-4.16471
-11.3707,0,-1.64476,0,-0.780887,0,-0.251811,4.16566,-0.251811,-4.16566
-11.3715,0,-1.6445,0,-0.780917,0,-0.251554,4.16661,-0.251554,-4.16661
-11.3722,0,-1.64425,0,-0.780947,0,-0.251297,4.16755,-0.251297,-4.16755
-11.373,0,-1.64399,0,-0.780976,0,-0.25104,4.1685,-0.25104,-4.1685
-11.3737,0,-1.64373,0,-0.781006,0,-0.250782,4.16945,-0.250782,-4.16945
-11.3744,0,-1.64348,0,-0.781036,0,-0.250525,4.17039,-0.250525,-4.17039
-11.3752,0,-1.64322,0,-0.781065,0,-0.250268,4.17134,-0.250268,-4.17134
-11.3759,0,-1.64297,0,-0.781095,0,-0.250011,4.17228,-0.250011,-4.17228
-11.3767,0,-1.64271,0,-0.781125,0,-0.249754,4.17323,-0.249754,-4.17323
-11.3774,0,-1.64246,0,-0.781154,0,-0.249497,4.17417,-0.249497,-4.17417
-11.3781,0,-1.64221,0,-0.781184,0,-0.249239,4.17512,-0.249239,-4.17512
-11.3789,0,-1.64195,0,-0.781214,0,-0.248982,4.17606,-0.248982,-4.17606
-11.3796,0,-1.6417,0,-0.781243,0,-0.248725,4.17701,-0.248725,-4.17701
-11.3803,0,-1.64144,0,-0.781273,0,-0.248467,4.17795,-0.248467,-4.17795
-11.3811,0,-1.64119,0,-0.781302,0,-0.24821,4.17889,-0.24821,-4.17889
-11.3818,0,-1.64094,0,-0.781332,0,-0.247953,4.17984,-0.247953,-4.17984
-11.3826,0,-1.64069,0,-0.781362,0,-0.247695,4.18078,-0.247695,-4.18078
-11.3833,0,-1.64043,0,-0.781391,0,-0.247438,4.18172,-0.247438,-4.18172
-11.384,0,-1.64018,0,-0.781421,0,-0.24718,4.18266,-0.24718,-4.18266
-11.3848,0,-1.63993,0,-0.78145,0,-0.246923,4.1836,-0.246923,-4.1836
-11.3855,0,-1.63968,0,-0.78148,0,-0.246665,4.18454,-0.246665,-4.18454
-11.3862,0,-1.63943,0,-0.781509,0,-0.246408,4.18549,-0.246408,-4.18549
-11.387,0,-1.63918,0,-0.781539,0,-0.24615,4.18643,-0.24615,-4.18643
-11.3877,0,-1.63892,0,-0.781568,0,-0.245892,4.18737,-0.245892,-4.18737
-11.3885,0,-1.63867,0,-0.781597,0,-0.245635,4.18831,-0.245635,-4.18831
-11.3892,0,-1.63842,0,-0.781627,0,-0.245377,4.18925,-0.245377,-4.18925
-11.3899,0,-1.63817,0,-0.781656,0,-0.245119,4.19019,-0.245119,-4.19019
-11.3907,0,-1.63792,0,-0.781686,0,-0.244862,4.19112,-0.244862,-4.19112
-11.3914,0,-1.63767,0,-0.781715,0,-0.244604,4.19206,-0.244604,-4.19206
-11.3921,0,-1.63742,0,-0.781744,0,-0.244346,4.193,-0.244346,-4.193
-11.3929,0,-1.63717,0,-0.781774,0,-0.244088,4.19394,-0.244088,-4.19394
-11.3936,0,-1.63693,0,-0.781803,0,-0.24383,4.19488,-0.24383,-4.19488
-11.3943,0,-1.63668,0,-0.781832,0,-0.243573,4.19582,-0.243573,-4.19582
-11.3951,0,-1.63643,0,-0.781862,0,-0.243315,4.19675,-0.243315,-4.19675
-11.3958,0,-1.63618,0,-0.781891,0,-0.243057,4.19769,-0.243057,-4.19769
-11.3965,0,-1.63593,0,-0.78192,0,-0.242799,4.19863,-0.242799,-4.19863
-11.3973,0,-1.63568,0,-0.78195,0,-0.242541,4.19956,-0.242541,-4.19956
-11.398,0,-1.63544,0,-0.781979,0,-0.242283,4.2005,-0.242283,-4.2005
-11.3988,0,-1.63519,0,-0.782008,0,-0.242025,4.20143,-0.242025,-4.20143
-11.3995,0,-1.63494,0,-0.782037,0,-0.241767,4.20237,-0.241767,-4.20237
-11.4002,0,-1.6347,0,-0.782067,0,-0.241509,4.2033,-0.241509,-4.2033
-11.401,0,-1.63445,0,-0.782096,0,-0.241251,4.20424,-0.241251,-4.20424
-11.4017,0,-1.6342,0,-0.782125,0,-0.240993,4.20517,-0.240993,-4.20517
-11.4024,0,-1.63396,0,-0.782154,0,-0.240735,4.20611,-0.240735,-4.20611
-11.4032,0,-1.63371,0,-0.782183,0,-0.240476,4.20704,-0.240476,-4.20704
-11.4039,0,-1.63347,0,-0.782212,0,-0.240218,4.20797,-0.240218,-4.20797
-11.4046,0,-1.63322,0,-0.782242,0,-0.23996,4.20891,-0.23996,-4.20891
-11.4054,0,-1.63297,0,-0.782271,0,-0.239702,4.20984,-0.239702,-4.20984
-11.4061,0,-1.63273,0,-0.7823,0,-0.239444,4.21077,-0.239444,-4.21077
-11.4068,0,-1.63248,0,-0.782329,0,-0.239185,4.2117,-0.239185,-4.2117
-11.4075,0,-1.63224,0,-0.782358,0,-0.238927,4.21264,-0.238927,-4.21264
-11.4083,0,-1.632,0,-0.782387,0,-0.238669,4.21357,-0.238669,-4.21357
-11.409,0,-1.63175,0,-0.782416,0,-0.23841,4.2145,-0.23841,-4.2145
-11.4097,0,-1.63151,0,-0.782445,0,-0.238152,4.21543,-0.238152,-4.21543
-11.4105,0,-1.63126,0,-0.782474,0,-0.237894,4.21636,-0.237894,-4.21636
-11.4112,0,-1.63102,0,-0.782503,0,-0.237635,4.21729,-0.237635,-4.21729
-11.4119,0,-1.63078,0,-0.782532,0,-0.237377,4.21822,-0.237377,-4.21822
-11.4127,0,-1.63054,0,-0.782561,0,-0.237118,4.21915,-0.237118,-4.21915
-11.4134,0,-1.63029,0,-0.78259,0,-0.23686,4.22008,-0.23686,-4.22008
-11.4141,0,-1.63005,0,-0.782619,0,-0.236601,4.22101,-0.236601,-4.22101
-11.4149,0,-1.62981,0,-0.782648,0,-0.236343,4.22194,-0.236343,-4.22194
-11.4156,0,-1.62957,0,-0.782677,0,-0.236084,4.22287,-0.236084,-4.22287
-11.4163,0,-1.62932,0,-0.782706,0,-0.235826,4.22379,-0.235826,-4.22379
-11.417,0,-1.62908,0,-0.782735,0,-0.235567,4.22472,-0.235567,-4.22472
-11.4178,0,-1.62884,0,-0.782764,0,-0.235309,4.22565,-0.235309,-4.22565
-11.4185,0,-1.6286,0,-0.782793,0,-0.23505,4.22658,-0.23505,-4.22658
-11.4192,0,-1.62836,0,-0.782821,0,-0.234791,4.2275,-0.234791,-4.2275
-11.42,0,-1.62812,0,-0.78285,0,-0.234533,4.22843,-0.234533,-4.22843
-11.4207,0,-1.62788,0,-0.782879,0,-0.234274,4.22936,-0.234274,-4.22936
-11.4214,0,-1.62764,0,-0.782908,0,-0.234015,4.23028,-0.234015,-4.23028
-11.4222,0,-1.6274,0,-0.782937,0,-0.233757,4.23121,-0.233757,-4.23121
-11.4229,0,-1.62716,0,-0.782966,0,-0.233498,4.23213,-0.233498,-4.23213
-11.4236,0,-1.62692,0,-0.782994,0,-0.233239,4.23306,-0.233239,-4.23306
-11.4243,0,-1.62668,0,-0.783023,0,-0.23298,4.23398,-0.23298,-4.23398
-11.4251,0,-1.62644,0,-0.783052,0,-0.232721,4.23491,-0.232721,-4.23491
-11.4258,0,-1.6262,0,-0.783081,0,-0.232463,4.23583,-0.232463,-4.23583
-11.4265,0,-1.62596,0,-0.783109,0,-0.232204,4.23676,-0.232204,-4.23676
-11.4272,0,-1.62573,0,-0.783138,0,-0.231945,4.23768,-0.231945,-4.23768
-11.428,0,-1.62549,0,-0.783167,0,-0.231686,4.2386,-0.231686,-4.2386
-11.4287,0,-1.62525,0,-0.783195,0,-0.231427,4.23953,-0.231427,-4.23953
-11.4294,0,-1.62501,0,-0.783224,0,-0.231168,4.24045,-0.231168,-4.24045
-11.4302,0,-1.62477,0,-0.783253,0,-0.230909,4.24137,-0.230909,-4.24137
-11.4309,0,-1.62454,0,-0.783281,0,-0.23065,4.24229,-0.23065,-4.24229
-11.4316,0,-1.6243,0,-0.78331,0,-0.230391,4.24321,-0.230391,-4.24321
-11.4323,0,-1.62406,0,-0.783339,0,-0.230132,4.24414,-0.230132,-4.24414
-11.4331,0,-1.62383,0,-0.783367,0,-0.229873,4.24506,-0.229873,-4.24506
-11.4338,0,-1.62359,0,-0.783396,0,-0.229614,4.24598,-0.229614,-4.24598
-11.4345,0,-1.62335,0,-0.783425,0,-0.229355,4.2469,-0.229355,-4.2469
-11.4352,0,-1.62312,0,-0.783453,0,-0.229096,4.24782,-0.229096,-4.24782
-11.436,0,-1.62288,0,-0.783482,0,-0.228837,4.24874,-0.228837,-4.24874
-11.4367,0,-1.62265,0,-0.78351,0,-0.228578,4.24966,-0.228578,-4.24966
-11.4374,0,-1.62241,0,-0.783539,0,-0.228318,4.25058,-0.228318,-4.25058
-11.4381,0,-1.62218,0,-0.783567,0,-0.228059,4.2515,-0.228059,-4.2515
-11.4389,0,-1.62194,0,-0.783596,0,-0.2278,4.25242,-0.2278,-4.25242
-11.4396,0,-1.62171,0,-0.783624,0,-0.227541,4.25333,-0.227541,-4.25333
-11.4403,0,-1.62147,0,-0.783653,0,-0.227282,4.25425,-0.227282,-4.25425
-11.441,0,-1.62124,0,-0.783681,0,-0.227022,4.25517,-0.227022,-4.25517
-11.4418,0,-1.62101,0,-0.78371,0,-0.226763,4.25609,-0.226763,-4.25609
-11.4425,0,-1.62077,0,-0.783738,0,-0.226504,4.257,-0.226504,-4.257
-11.4432,0,-1.62054,0,-0.783767,0,-0.226244,4.25792,-0.226244,-4.25792
-11.4439,0,-1.6203,0,-0.783795,0,-0.225985,4.25884,-0.225985,-4.25884
-11.4447,0,-1.62007,0,-0.783823,0,-0.225726,4.25975,-0.225726,-4.25975
-11.4454,0,-1.61984,0,-0.783852,0,-0.225466,4.26067,-0.225466,-4.26067
-11.4461,0,-1.61961,0,-0.78388,0,-0.225207,4.26159,-0.225207,-4.26159
-11.4468,0,-1.61937,0,-0.783909,0,-0.224948,4.2625,-0.224948,-4.2625
-11.4475,0,-1.61914,0,-0.783937,0,-0.224688,4.26342,-0.224688,-4.26342
-11.4483,0,-1.61891,0,-0.783965,0,-0.224429,4.26433,-0.224429,-4.26433
-11.449,0,-1.61868,0,-0.783994,0,-0.224169,4.26525,-0.224169,-4.26525
-11.4497,0,-1.61845,0,-0.784022,0,-0.22391,4.26616,-0.22391,-4.26616
-11.4504,0,-1.61821,0,-0.78405,0,-0.22365,4.26707,-0.22365,-4.26707
-11.4512,0,-1.61798,0,-0.784079,0,-0.223391,4.26799,-0.223391,-4.26799
-11.4519,0,-1.61775,0,-0.784107,0,-0.223131,4.2689,-0.223131,-4.2689
-11.4526,0,-1.61752,0,-0.784135,0,-0.222872,4.26981,-0.222872,-4.26981
-11.4533,0,-1.61729,0,-0.784163,0,-0.222612,4.27073,-0.222612,-4.27073
-11.454,0,-1.61706,0,-0.784192,0,-0.222353,4.27164,-0.222353,-4.27164
-11.4548,0,-1.61683,0,-0.78422,0,-0.222093,4.27255,-0.222093,-4.27255
-11.4555,0,-1.6166,0,-0.784248,0,-0.221833,4.27346,-0.221833,-4.27346
-11.4562,0,-1.61637,0,-0.784276,0,-0.221574,4.27437,-0.221574,-4.27437
-11.4569,0,-1.61614,0,-0.784304,0,-0.221314,4.27529,-0.221314,-4.27529
-11.4576,0,-1.61591,0,-0.784333,0,-0.221055,4.2762,-0.221055,-4.2762
-11.4584,0,-1.61568,0,-0.784361,0,-0.220795,4.27711,-0.220795,-4.27711
-11.4591,0,-1.61546,0,-0.784389,0,-0.220535,4.27802,-0.220535,-4.27802
-11.4598,0,-1.61523,0,-0.784417,0,-0.220276,4.27893,-0.220276,-4.27893
-11.4605,0,-1.615,0,-0.784445,0,-0.220016,4.27984,-0.220016,-4.27984
-11.4612,0,-1.61477,0,-0.784473,0,-0.219756,4.28075,-0.219756,-4.28075
-11.462,0,-1.61454,0,-0.784501,0,-0.219496,4.28166,-0.219496,-4.28166
-11.4627,0,-1.61431,0,-0.784529,0,-0.219237,4.28256,-0.219237,-4.28256
-11.4634,0,-1.61409,0,-0.784558,0,-0.218977,4.28347,-0.218977,-4.28347
-11.4641,0,-1.61386,0,-0.784586,0,-0.218717,4.28438,-0.218717,-4.28438
-11.4648,0,-1.61363,0,-0.784614,0,-0.218457,4.28529,-0.218457,-4.28529
-11.4656,0,-1.61341,0,-0.784642,0,-0.218197,4.2862,-0.218197,-4.2862
-11.4663,0,-1.61318,0,-0.78467,0,-0.217937,4.2871,-0.217937,-4.2871
-11.467,0,-1.61295,0,-0.784698,0,-0.217678,4.28801,-0.217678,-4.28801
-11.4677,0,-1.61273,0,-0.784726,0,-0.217418,4.28892,-0.217418,-4.28892
-11.4684,0,-1.6125,0,-0.784754,0,-0.217158,4.28983,-0.217158,-4.28983
-11.4691,0,-1.61227,0,-0.784782,0,-0.216898,4.29073,-0.216898,-4.29073
-11.4699,0,-1.61205,0,-0.78481,0,-0.216638,4.29164,-0.216638,-4.29164
-11.4706,0,-1.61182,0,-0.784838,0,-0.216378,4.29254,-0.216378,-4.29254
-11.4713,0,-1.6116,0,-0.784866,0,-0.216118,4.29345,-0.216118,-4.29345
-11.472,0,-1.61137,0,-0.784893,0,-0.215858,4.29435,-0.215858,-4.29435
-11.4727,0,-1.61115,0,-0.784921,0,-0.215598,4.29526,-0.215598,-4.29526
-11.4735,0,-1.61092,0,-0.784949,0,-0.215338,4.29616,-0.215338,-4.29616
-11.4742,0,-1.6107,0,-0.784977,0,-0.215078,4.29707,-0.215078,-4.29707
-11.4749,0,-1.61047,0,-0.785005,0,-0.214818,4.29797,-0.214818,-4.29797
-11.4756,0,-1.61025,0,-0.785033,0,-0.214558,4.29887,-0.214558,-4.29887
-11.4763,0,-1.61003,0,-0.785061,0,-0.214298,4.29978,-0.214298,-4.29978
-11.477,0,-1.6098,0,-0.785089,0,-0.214038,4.30068,-0.214038,-4.30068
-11.4777,0,-1.60958,0,-0.785116,0,-0.213778,4.30158,-0.213778,-4.30158
-11.4785,0,-1.60936,0,-0.785144,0,-0.213518,4.30249,-0.213518,-4.30249
-11.4792,0,-1.60913,0,-0.785172,0,-0.213258,4.30339,-0.213258,-4.30339
-11.4799,0,-1.60891,0,-0.7852,0,-0.212998,4.30429,-0.212998,-4.30429
-11.4806,0,-1.60869,0,-0.785228,0,-0.212738,4.30519,-0.212738,-4.30519
-11.4813,0,-1.60847,0,-0.785255,0,-0.212477,4.30609,-0.212477,-4.30609
-11.482,0,-1.60824,0,-0.785283,0,-0.212217,4.30699,-0.212217,-4.30699
-11.4828,0,-1.60802,0,-0.785311,0,-0.211957,4.3079,-0.211957,-4.3079
-11.4835,0,-1.6078,0,-0.785338,0,-0.211697,4.3088,-0.211697,-4.3088
-11.4842,0,-1.60758,0,-0.785366,0,-0.211437,4.3097,-0.211437,-4.3097
-11.4849,0,-1.60736,0,-0.785394,0,-0.211177,4.3106,-0.211177,-4.3106
-11.4856,0,-1.60714,0,-0.785422,0,-0.210916,4.3115,-0.210916,-4.3115
-11.4863,0,-1.60691,0,-0.785449,0,-0.210656,4.31239,-0.210656,-4.31239
-11.487,0,-1.60669,0,-0.785477,0,-0.210396,4.31329,-0.210396,-4.31329
-11.4878,0,-1.60647,0,-0.785505,0,-0.210136,4.31419,-0.210136,-4.31419
-11.4885,0,-1.60625,0,-0.785532,0,-0.209875,4.31509,-0.209875,-4.31509
-11.4892,0,-1.60603,0,-0.78556,0,-0.209615,4.31599,-0.209615,-4.31599
-11.4899,0,-1.60581,0,-0.785587,0,-0.209355,4.31689,-0.209355,-4.31689
-11.4906,0,-1.60559,0,-0.785615,0,-0.209094,4.31778,-0.209094,-4.31778
-11.4913,0,-1.60537,0,-0.785643,0,-0.208834,4.31868,-0.208834,-4.31868
-11.492,0,-1.60515,0,-0.78567,0,-0.208574,4.31958,-0.208574,-4.31958
-11.4927,0,-1.60493,0,-0.785698,0,-0.208313,4.32048,-0.208313,-4.32048
-11.4935,0,-1.60472,0,-0.785725,0,-0.208053,4.32137,-0.208053,-4.32137
-11.4942,0,-1.6045,0,-0.785753,0,-0.207793,4.32227,-0.207793,-4.32227
-11.4949,0,-1.60428,0,-0.78578,0,-0.207532,4.32316,-0.207532,-4.32316
-11.4956,0,-1.60406,0,-0.785808,0,-0.207272,4.32406,-0.207272,-4.32406
-11.4963,0,-1.60384,0,-0.785835,0,-0.207011,4.32495,-0.207011,-4.32495
-11.497,0,-1.60362,0,-0.785863,0,-0.206751,4.32585,-0.206751,-4.32585
-11.4977,0,-1.60341,0,-0.78589,0,-0.206491,4.32674,-0.206491,-4.32674
-11.4984,0,-1.60319,0,-0.785918,0,-0.20623,4.32764,-0.20623,-4.32764
-11.4991,0,-1.60297,0,-0.785945,0,-0.20597,4.32853,-0.20597,-4.32853
-11.4999,0,-1.60275,0,-0.785973,0,-0.205709,4.32943,-0.205709,-4.32943
-11.5006,0,-1.60254,0,-0.786,0,-0.205449,4.33032,-0.205449,-4.33032
-11.5013,0,-1.60232,0,-0.786028,0,-0.205188,4.33121,-0.205188,-4.33121
-11.502,0,-1.6021,0,-0.786055,0,-0.204928,4.33211,-0.204928,-4.33211
-11.5027,0,-1.60189,0,-0.786082,0,-0.204667,4.333,-0.204667,-4.333
-11.5034,0,-1.60167,0,-0.78611,0,-0.204407,4.33389,-0.204407,-4.33389
-11.5041,0,-1.60145,0,-0.786137,0,-0.204146,4.33478,-0.204146,-4.33478
-11.5048,0,-1.60124,0,-0.786164,0,-0.203886,4.33568,-0.203886,-4.33568
-11.5055,0,-1.60102,0,-0.786192,0,-0.203625,4.33657,-0.203625,-4.33657
-11.5062,0,-1.60081,0,-0.786219,0,-0.203365,4.33746,-0.203365,-4.33746
-11.507,0,-1.60059,0,-0.786246,0,-0.203104,4.33835,-0.203104,-4.33835
-11.5077,0,-1.60038,0,-0.786274,0,-0.202844,4.33924,-0.202844,-4.33924
-11.5084,0,-1.60016,0,-0.786301,0,-0.202583,4.34013,-0.202583,-4.34013
-11.5091,0,-1.59995,0,-0.786328,0,-0.202322,4.34102,-0.202322,-4.34102
-11.5098,0,-1.59973,0,-0.786356,0,-0.202062,4.34191,-0.202062,-4.34191
-11.5105,0,-1.59952,0,-0.786383,0,-0.201801,4.3428,-0.201801,-4.3428
-11.5112,0,-1.5993,0,-0.78641,0,-0.20154,4.34369,-0.20154,-4.34369
-11.5119,0,-1.59909,0,-0.786437,0,-0.20128,4.34458,-0.20128,-4.34458
-11.5126,0,-1.59888,0,-0.786465,0,-0.201019,4.34547,-0.201019,-4.34547
-11.5133,0,-1.59866,0,-0.786492,0,-0.200759,4.34636,-0.200759,-4.34636
-11.514,0,-1.59845,0,-0.786519,0,-0.200498,4.34725,-0.200498,-4.34725
-11.5147,0,-1.59824,0,-0.786546,0,-0.200237,4.34813,-0.200237,-4.34813
-11.5155,0,-1.59802,0,-0.786573,0,-0.199977,4.34902,-0.199977,-4.34902
-11.5162,0,-1.59781,0,-0.7866,0,-0.199716,4.34991,-0.199716,-4.34991
-11.5169,0,-1.5976,0,-0.786628,0,-0.199455,4.3508,-0.199455,-4.3508
-11.5176,0,-1.59738,0,-0.786655,0,-0.199194,4.35168,-0.199194,-4.35168
-11.5183,0,-1.59717,0,-0.786682,0,-0.198934,4.35257,-0.198934,-4.35257
-11.519,0,-1.59696,0,-0.786709,0,-0.198673,4.35346,-0.198673,-4.35346
-11.5197,0,-1.59675,0,-0.786736,0,-0.198412,4.35434,-0.198412,-4.35434
-11.5204,0,-1.59654,0,-0.786763,0,-0.198151,4.35523,-0.198151,-4.35523
-11.5211,0,-1.59632,0,-0.78679,0,-0.197891,4.35611,-0.197891,-4.35611
-11.5218,0,-1.59611,0,-0.786817,0,-0.19763,4.357,-0.19763,-4.357
-11.5225,0,-1.5959,0,-0.786844,0,-0.197369,4.35788,-0.197369,-4.35788
-11.5232,0,-1.59569,0,-0.786871,0,-0.197108,4.35877,-0.197108,-4.35877
-11.5239,0,-1.59548,0,-0.786899,0,-0.196848,4.35965,-0.196848,-4.35965
-11.5246,0,-1.59527,0,-0.786926,0,-0.196587,4.36054,-0.196587,-4.36054
-11.5253,0,-1.59506,0,-0.786953,0,-0.196326,4.36142,-0.196326,-4.36142
-11.526,0,-1.59485,0,-0.78698,0,-0.196065,4.3623,-0.196065,-4.3623
-11.5267,0,-1.59464,0,-0.787007,0,-0.195804,4.36319,-0.195804,-4.36319
-11.5275,0,-1.59443,0,-0.787033,0,-0.195543,4.36407,-0.195543,-4.36407
-11.5282,0,-1.59422,0,-0.78706,0,-0.195283,4.36495,-0.195283,-4.36495
-11.5289,0,-1.59401,0,-0.787087,0,-0.195022,4.36584,-0.195022,-4.36584
-11.5296,0,-1.5938,0,-0.787114,0,-0.194761,4.36672,-0.194761,-4.36672
-11.5303,0,-1.59359,0,-0.787141,0,-0.1945,4.3676,-0.1945,-4.3676
-11.531,0,-1.59338,0,-0.787168,0,-0.194239,4.36848,-0.194239,-4.36848
-11.5317,0,-1.59317,0,-0.787195,0,-0.193978,4.36936,-0.193978,-4.36936
-11.5324,0,-1.59296,0,-0.787222,0,-0.193717,4.37024,-0.193717,-4.37024
-11.5331,0,-1.59276,0,-0.787249,0,-0.193457,4.37112,-0.193457,-4.37112
-11.5338,0,-1.59255,0,-0.787276,0,-0.193196,4.372,-0.193196,-4.372
-11.5345,0,-1.59234,0,-0.787303,0,-0.192935,4.37289,-0.192935,-4.37289
-11.5352,0,-1.59213,0,-0.787329,0,-0.192674,4.37377,-0.192674,-4.37377
-11.5359,0,-1.59192,0,-0.787356,0,-0.192413,4.37464,-0.192413,-4.37464
-11.5366,0,-1.59172,0,-0.787383,0,-0.192152,4.37552,-0.192152,-4.37552
-11.5373,0,-1.59151,0,-0.78741,0,-0.191891,4.3764,-0.191891,-4.3764
-11.538,0,-1.5913,0,-0.787437,0,-0.19163,4.37728,-0.19163,-4.37728
-11.5387,0,-1.5911,0,-0.787463,0,-0.191369,4.37816,-0.191369,-4.37816
-11.5394,0,-1.59089,0,-0.78749,0,-0.191108,4.37904,-0.191108,-4.37904
-11.5401,0,-1.59068,0,-0.787517,0,-0.190847,4.37992,-0.190847,-4.37992
-11.5408,0,-1.59048,0,-0.787544,0,-0.190586,4.3808,-0.190586,-4.3808
-11.5415,0,-1.59027,0,-0.78757,0,-0.190325,4.38167,-0.190325,-4.38167
-11.5422,0,-1.59006,0,-0.787597,0,-0.190064,4.38255,-0.190064,-4.38255
-11.5429,0,-1.58986,0,-0.787624,0,-0.189803,4.38343,-0.189803,-4.38343
-11.5436,0,-1.58965,0,-0.787651,0,-0.189542,4.3843,-0.189542,-4.3843
-11.5443,0,-1.58945,0,-0.787677,0,-0.189281,4.38518,-0.189281,-4.38518
-11.545,0,-1.58924,0,-0.787704,0,-0.18902,4.38606,-0.18902,-4.38606
-11.5457,0,-1.58904,0,-0.787731,0,-0.188759,4.38693,-0.188759,-4.38693
-11.5464,0,-1.58883,0,-0.787757,0,-0.188498,4.38781,-0.188498,-4.38781
-11.5471,0,-1.58863,0,-0.787784,0,-0.188237,4.38868,-0.188237,-4.38868
-11.5478,0,-1.58842,0,-0.787811,0,-0.187976,4.38956,-0.187976,-4.38956
-11.5485,0,-1.58822,0,-0.787837,0,-0.187715,4.39043,-0.187715,-4.39043
-11.5492,0,-1.58801,0,-0.787864,0,-0.187454,4.39131,-0.187454,-4.39131
-11.5499,0,-1.58781,0,-0.78789,0,-0.187193,4.39218,-0.187193,-4.39218
-11.5506,0,-1.5876,0,-0.787917,0,-0.186932,4.39306,-0.186932,-4.39306
-11.5513,0,-1.5874,0,-0.787944,0,-0.186671,4.39393,-0.186671,-4.39393
-11.552,0,-1.5872,0,-0.78797,0,-0.18641,4.3948,-0.18641,-4.3948
-11.5527,0,-1.58699,0,-0.787997,0,-0.186149,4.39568,-0.186149,-4.39568
-11.5534,0,-1.58679,0,-0.788023,0,-0.185888,4.39655,-0.185888,-4.39655
-11.5541,0,-1.58659,0,-0.78805,0,-0.185626,4.39742,-0.185626,-4.39742
-11.5548,0,-1.58639,0,-0.788076,0,-0.185365,4.39829,-0.185365,-4.39829
-11.5555,0,-1.58618,0,-0.788103,0,-0.185104,4.39917,-0.185104,-4.39917
-11.5562,0,-1.58598,0,-0.788129,0,-0.184843,4.40004,-0.184843,-4.40004
-11.5569,0,-1.58578,0,-0.788156,0,-0.184582,4.40091,-0.184582,-4.40091
-11.5576,0,-1.58558,0,-0.788182,0,-0.184321,4.40178,-0.184321,-4.40178
-11.5583,0,-1.58537,0,-0.788209,0,-0.18406,4.40265,-0.18406,-4.40265
-11.559,0,-1.58517,0,-0.788235,0,-0.183799,4.40352,-0.183799,-4.40352
-11.5597,0,-1.58497,0,-0.788262,0,-0.183538,4.40439,-0.183538,-4.40439
-11.5604,0,-1.58477,0,-0.788288,0,-0.183276,4.40526,-0.183276,-4.40526
-11.5611,0,-1.58457,0,-0.788314,0,-0.183015,4.40613,-0.183015,-4.40613
-11.5618,0,-1.58437,0,-0.788341,0,-0.182754,4.407,-0.182754,-4.407
-11.5625,0,-1.58417,0,-0.788367,0,-0.182493,4.40787,-0.182493,-4.40787
-11.5632,0,-1.58396,0,-0.788394,0,-0.182232,4.40874,-0.182232,-4.40874
-11.5639,0,-1.58376,0,-0.78842,0,-0.181971,4.40961,-0.181971,-4.40961
-11.5646,0,-1.58356,0,-0.788446,0,-0.181709,4.41048,-0.181709,-4.41048
-11.5653,0,-1.58336,0,-0.788473,0,-0.181448,4.41135,-0.181448,-4.41135
-11.566,0,-1.58316,0,-0.788499,0,-0.181187,4.41222,-0.181187,-4.41222
-11.5667,0,-1.58296,0,-0.788525,0,-0.180926,4.41308,-0.180926,-4.41308
-11.5674,0,-1.58276,0,-0.788552,0,-0.180665,4.41395,-0.180665,-4.41395
-11.5681,0,-1.58256,0,-0.788578,0,-0.180404,4.41482,-0.180404,-4.41482
-11.5687,0,-1.58236,0,-0.788604,0,-0.180142,4.41569,-0.180142,-4.41569
-11.5694,0,-1.58216,0,-0.788631,0,-0.179881,4.41655,-0.179881,-4.41655
-11.5701,0,-1.58197,0,-0.788657,0,-0.17962,4.41742,-0.17962,-4.41742
-11.5708,0,-1.58177,0,-0.788683,0,-0.179359,4.41829,-0.179359,-4.41829
-11.5715,0,-1.58157,0,-0.788709,0,-0.179098,4.41915,-0.179098,-4.41915
-11.5722,0,-1.58137,0,-0.788736,0,-0.178836,4.42002,-0.178836,-4.42002
-11.5729,0,-1.58117,0,-0.788762,0,-0.178575,4.42088,-0.178575,-4.42088
-11.5736,0,-1.58097,0,-0.788788,0,-0.178314,4.42175,-0.178314,-4.42175
-11.5743,0,-1.58077,0,-0.788814,0,-0.178053,4.42261,-0.178053,-4.42261
-11.575,0,-1.58058,0,-0.78884,0,-0.177792,4.42348,-0.177792,-4.42348
-11.5757,0,-1.58038,0,-0.788867,0,-0.17753,4.42434,-0.17753,-4.42434
-11.5764,0,-1.58018,0,-0.788893,0,-0.177269,4.42521,-0.177269,-4.42521
-11.5771,0,-1.57998,0,-0.788919,0,-0.177008,4.42607,-0.177008,-4.42607
-11.5778,0,-1.57979,0,-0.788945,0,-0.176747,4.42693,-0.176747,-4.42693
-11.5785,0,-1.57959,0,-0.788971,0,-0.176485,4.4278,-0.176485,-4.4278
-11.5792,0,-1.57939,0,-0.788997,0,-0.176224,4.42866,-0.176224,-4.42866
-11.5799,0,-1.5792,0,-0.789023,0,-0.175963,4.42952,-0.175963,-4.42952
-11.5805,0,-1.579,0,-0.789049,0,-0.175702,4.43039,-0.175702,-4.43039
-11.5812,0,-1.5788,0,-0.789076,0,-0.17544,4.43125,-0.17544,-4.43125
-11.5819,0,-1.57861,0,-0.789102,0,-0.175179,4.43211,-0.175179,-4.43211
-11.5826,0,-1.57841,0,-0.789128,0,-0.174918,4.43297,-0.174918,-4.43297
-11.5833,0,-1.57822,0,-0.789154,0,-0.174657,4.43383,-0.174657,-4.43383
-11.584,0,-1.57802,0,-0.78918,0,-0.174395,4.4347,-0.174395,-4.4347
-11.5847,0,-1.57782,0,-0.789206,0,-0.174134,4.43556,-0.174134,-4.43556
-11.5854,0,-1.57763,0,-0.789232,0,-0.173873,4.43642,-0.173873,-4.43642
-11.5861,0,-1.57743,0,-0.789258,0,-0.173612,4.43728,-0.173612,-4.43728
-11.5868,0,-1.57724,0,-0.789284,0,-0.17335,4.43814,-0.17335,-4.43814
-11.5875,0,-1.57704,0,-0.78931,0,-0.173089,4.439,-0.173089,-4.439
-11.5882,0,-1.57685,0,-0.789336,0,-0.172828,4.43986,-0.172828,-4.43986
-11.5889,0,-1.57665,0,-0.789362,0,-0.172567,4.44072,-0.172567,-4.44072
-11.5895,0,-1.57646,0,-0.789388,0,-0.172305,4.44158,-0.172305,-4.44158
-11.5902,0,-1.57627,0,-0.789414,0,-0.172044,4.44244,-0.172044,-4.44244
-11.5909,0,-1.57607,0,-0.78944,0,-0.171783,4.44329,-0.171783,-4.44329
-11.5916,0,-1.57588,0,-0.789466,0,-0.171521,4.44415,-0.171521,-4.44415
-11.5923,0,-1.57568,0,-0.789491,0,-0.17126,4.44501,-0.17126,-4.44501
-11.593,0,-1.57549,0,-0.789517,0,-0.170999,4.44587,-0.170999,-4.44587
-11.5937,0,-1.5753,0,-0.789543,0,-0.170738,4.44673,-0.170738,-4.44673
-11.5944,0,-1.5751,0,-0.789569,0,-0.170476,4.44758,-0.170476,-4.44758
-11.5951,0,-1.57491,0,-0.789595,0,-0.170215,4.44844,-0.170215,-4.44844
-11.5958,0,-1.57472,0,-0.789621,0,-0.169954,4.4493,-0.169954,-4.4493
-11.5964,0,-1.57452,0,-0.789647,0,-0.169692,4.45016,-0.169692,-4.45016
-11.5971,0,-1.57433,0,-0.789673,0,-0.169431,4.45101,-0.169431,-4.45101
-11.5978,0,-1.57414,0,-0.789698,0,-0.16917,4.45187,-0.16917,-4.45187
-11.5985,0,-1.57395,0,-0.789724,0,-0.168908,4.45272,-0.168908,-4.45272
-11.5992,0,-1.57376,0,-0.78975,0,-0.168647,4.45358,-0.168647,-4.45358
-11.5999,0,-1.57356,0,-0.789776,0,-0.168386,4.45443,-0.168386,-4.45443
-11.6006,0,-1.57337,0,-0.789802,0,-0.168125,4.45529,-0.168125,-4.45529
-11.6013,0,-1.57318,0,-0.789827,0,-0.167863,4.45614,-0.167863,-4.45614
-11.602,0,-1.57299,0,-0.789853,0,-0.167602,4.457,-0.167602,-4.457
-11.6026,0,-1.5728,0,-0.789879,0,-0.167341,4.45785,-0.167341,-4.45785
-11.6033,0,-1.57261,0,-0.789905,0,-0.167079,4.45871,-0.167079,-4.45871
-11.604,0,-1.57242,0,-0.78993,0,-0.166818,4.45956,-0.166818,-4.45956
-11.6047,0,-1.57222,0,-0.789956,0,-0.166557,4.46042,-0.166557,-4.46042
-11.6054,0,-1.57203,0,-0.789982,0,-0.166295,4.46127,-0.166295,-4.46127
-11.6061,0,-1.57184,0,-0.790007,0,-0.166034,4.46212,-0.166034,-4.46212
-11.6068,0,-1.57165,0,-0.790033,0,-0.165773,4.46297,-0.165773,-4.46297
-11.6075,0,-1.57146,0,-0.790059,0,-0.165511,4.46383,-0.165511,-4.46383
-11.6081,0,-1.57127,0,-0.790084,0,-0.16525,4.46468,-0.16525,-4.46468
-11.6088,0,-1.57108,0,-0.79011,0,-0.164989,4.46553,-0.164989,-4.46553
-11.6095,0,-1.57089,0,-0.790136,0,-0.164728,4.46638,-0.164728,-4.46638
-11.6102,0,-1.5707,0,-0.790161,0,-0.164466,4.46723,-0.164466,-4.46723
-11.6109,0,-1.57051,0,-0.790187,0,-0.164205,4.46809,-0.164205,-4.46809
-11.6116,0,-1.57032,0,-0.790213,0,-0.163944,4.46894,-0.163944,-4.46894
-11.6123,0,-1.57014,0,-0.790238,0,-0.163682,4.46979,-0.163682,-4.46979
-11.6129,0,-1.56995,0,-0.790264,0,-0.163421,4.47064,-0.163421,-4.47064
-11.6136,0,-1.56976,0,-0.790289,0,-0.16316,4.47149,-0.16316,-4.47149
-11.6143,0,-1.56957,0,-0.790315,0,-0.162898,4.47234,-0.162898,-4.47234
-11.615,0,-1.56938,0,-0.79034,0,-0.162637,4.47319,-0.162637,-4.47319
-11.6157,0,-1.56919,0,-0.790366,0,-0.162376,4.47404,-0.162376,-4.47404
-11.6164,0,-1.569,0,-0.790392,0,-0.162114,4.47489,-0.162114,-4.47489
-11.6171,0,-1.56882,0,-0.790417,0,-0.161853,4.47574,-0.161853,-4.47574
-11.6177,0,-1.56863,0,-0.790443,0,-0.161592,4.47659,-0.161592,-4.47659
-11.6184,0,-1.56844,0,-0.790468,0,-0.16133,4.47743,-0.16133,-4.47743
-11.6191,0,-1.56825,0,-0.790494,0,-0.161069,4.47828,-0.161069,-4.47828
-11.6198,0,-1.56807,0,-0.790519,0,-0.160808,4.47913,-0.160808,-4.47913
-11.6205,0,-1.56788,0,-0.790545,0,-0.160546,4.47998,-0.160546,-4.47998
-11.6212,0,-1.56769,0,-0.79057,0,-0.160285,4.48083,-0.160285,-4.48083
-11.6219,0,-1.5675,0,-0.790595,0,-0.160024,4.48167,-0.160024,-4.48167
-11.6225,0,-1.56732,0,-0.790621,0,-0.159763,4.48252,-0.159763,-4.48252
-11.6232,0,-1.56713,0,-0.790646,0,-0.159501,4.48337,-0.159501,-4.48337
-11.6239,0,-1.56694,0,-0.790672,0,-0.15924,4.48421,-0.15924,-4.48421
-11.6246,0,-1.56676,0,-0.790697,0,-0.158979,4.48506,-0.158979,-4.48506
-11.6253,0,-1.56657,0,-0.790722,0,-0.158717,4.48591,-0.158717,-4.48591
-11.626,0,-1.56639,0,-0.790748,0,-0.158456,4.48675,-0.158456,-4.48675
-11.6266,0,-1.5662,0,-0.790773,0,-0.158195,4.4876,-0.158195,-4.4876
-11.6273,0,-1.56601,0,-0.790799,0,-0.157933,4.48844,-0.157933,-4.48844
-11.628,0,-1.56583,0,-0.790824,0,-0.157672,4.48929,-0.157672,-4.48929
-11.6287,0,-1.56564,0,-0.790849,0,-0.157411,4.49013,-0.157411,-4.49013
-11.6294,0,-1.56546,0,-0.790875,0,-0.15715,4.49098,-0.15715,-4.49098
-11.6301,0,-1.56527,0,-0.7909,0,-0.156888,4.49182,-0.156888,-4.49182
-11.6307,0,-1.56509,0,-0.790925,0,-0.156627,4.49266,-0.156627,-4.49266
-11.6314,0,-1.5649,0,-0.790951,0,-0.156366,4.49351,-0.156366,-4.49351
-11.6321,0,-1.56472,0,-0.790976,0,-0.156104,4.49435,-0.156104,-4.49435
-11.6328,0,-1.56453,0,-0.791001,0,-0.155843,4.4952,-0.155843,-4.4952
-11.6335,0,-1.56435,0,-0.791026,0,-0.155582,4.49604,-0.155582,-4.49604
-11.6341,0,-1.56417,0,-0.791052,0,-0.15532,4.49688,-0.15532,-4.49688
-11.6348,0,-1.56398,0,-0.791077,0,-0.155059,4.49772,-0.155059,-4.49772
-11.6355,0,-1.5638,0,-0.791102,0,-0.154798,4.49857,-0.154798,-4.49857
-11.6362,0,-1.56361,0,-0.791127,0,-0.154537,4.49941,-0.154537,-4.49941
-11.6369,0,-1.56343,0,-0.791153,0,-0.154275,4.50025,-0.154275,-4.50025
-11.6375,0,-1.56325,0,-0.791178,0,-0.154014,4.50109,-0.154014,-4.50109
-11.6382,0,-1.56306,0,-0.791203,0,-0.153753,4.50193,-0.153753,-4.50193
-11.6389,0,-1.56288,0,-0.791228,0,-0.153491,4.50277,-0.153491,-4.50277
-11.6396,0,-1.5627,0,-0.791253,0,-0.15323,4.50361,-0.15323,-4.50361
-11.6403,0,-1.56252,0,-0.791278,0,-0.152969,4.50445,-0.152969,-4.50445
-11.6409,0,-1.56233,0,-0.791304,0,-0.152708,4.5053,-0.152708,-4.5053
-11.6416,0,-1.56215,0,-0.791329,0,-0.152446,4.50614,-0.152446,-4.50614
-11.6423,0,-1.56197,0,-0.791354,0,-0.152185,4.50698,-0.152185,-4.50698
-11.643,0,-1.56179,0,-0.791379,0,-0.151924,4.50781,-0.151924,-4.50781
-11.6437,0,-1.5616,0,-0.791404,0,-0.151663,4.50865,-0.151663,-4.50865
-11.6443,0,-1.56142,0,-0.791429,0,-0.151401,4.50949,-0.151401,-4.50949
-11.645,0,-1.56124,0,-0.791454,0,-0.15114,4.51033,-0.15114,-4.51033
-11.6457,0,-1.56106,0,-0.791479,0,-0.150879,4.51117,-0.150879,-4.51117
-11.6464,0,-1.56088,0,-0.791504,0,-0.150618,4.51201,-0.150618,-4.51201
-11.6471,0,-1.5607,0,-0.791529,0,-0.150356,4.51285,-0.150356,-4.51285
-11.6477,0,-1.56051,0,-0.791555,0,-0.150095,4.51368,-0.150095,-4.51368
-11.6484,0,-1.56033,0,-0.79158,0,-0.149834,4.51452,-0.149834,-4.51452
-11.6491,0,-1.56015,0,-0.791605,0,-0.149573,4.51536,-0.149573,-4.51536
-11.6498,0,-1.55997,0,-0.79163,0,-0.149311,4.5162,-0.149311,-4.5162
-11.6505,0,-1.55979,0,-0.791655,0,-0.14905,4.51703,-0.14905,-4.51703
-11.6511,0,-1.55961,0,-0.79168,0,-0.148789,4.51787,-0.148789,-4.51787
-11.6518,0,-1.55943,0,-0.791705,0,-0.148528,4.51871,-0.148528,-4.51871
-11.6525,0,-1.55925,0,-0.79173,0,-0.148266,4.51954,-0.148266,-4.51954
-11.6532,0,-1.55907,0,-0.791755,0,-0.148005,4.52038,-0.148005,-4.52038
-11.6538,0,-1.55889,0,-0.791779,0,-0.147744,4.52121,-0.147744,-4.52121
-11.6545,0,-1.55871,0,-0.791804,0,-0.147483,4.52205,-0.147483,-4.52205
-11.6552,0,-1.55853,0,-0.791829,0,-0.147221,4.52289,-0.147221,-4.52289
-11.6559,0,-1.55835,0,-0.791854,0,-0.14696,4.52372,-0.14696,-4.52372
-11.6566,0,-1.55817,0,-0.791879,0,-0.146699,4.52456,-0.146699,-4.52456
-11.6572,0,-1.55799,0,-0.791904,0,-0.146438,4.52539,-0.146438,-4.52539
-11.6579,0,-1.55781,0,-0.791929,0,-0.146177,4.52622,-0.146177,-4.52622
-11.6586,0,-1.55763,0,-0.791954,0,-0.145915,4.52706,-0.145915,-4.52706
-11.6593,0,-1.55746,0,-0.791979,0,-0.145654,4.52789,-0.145654,-4.52789
-11.6599,0,-1.55728,0,-0.792004,0,-0.145393,4.52872,-0.145393,-4.52872
-11.6606,0,-1.5571,0,-0.792028,0,-0.145132,4.52956,-0.145132,-4.52956
-11.6613,0,-1.55692,0,-0.792053,0,-0.144871,4.53039,-0.144871,-4.53039
-11.662,0,-1.55674,0,-0.792078,0,-0.144609,4.53122,-0.144609,-4.53122
-11.6626,0,-1.55656,0,-0.792103,0,-0.144348,4.53206,-0.144348,-4.53206
-11.6633,0,-1.55639,0,-0.792128,0,-0.144087,4.53289,-0.144087,-4.53289
-11.664,0,-1.55621,0,-0.792153,0,-0.143826,4.53372,-0.143826,-4.53372
-11.6647,0,-1.55603,0,-0.792177,0,-0.143565,4.53455,-0.143565,-4.53455
-11.6653,0,-1.55585,0,-0.792202,0,-0.143304,4.53538,-0.143304,-4.53538
-11.666,0,-1.55568,0,-0.792227,0,-0.143042,4.53622,-0.143042,-4.53622
-11.6667,0,-1.5555,0,-0.792252,0,-0.142781,4.53705,-0.142781,-4.53705
-11.6674,0,-1.55532,0,-0.792276,0,-0.14252,4.53788,-0.14252,-4.53788
-11.668,0,-1.55515,0,-0.792301,0,-0.142259,4.53871,-0.142259,-4.53871
-11.6687,0,-1.55497,0,-0.792326,0,-0.141998,4.53954,-0.141998,-4.53954
-11.6694,0,-1.55479,0,-0.792351,0,-0.141737,4.54037,-0.141737,-4.54037
-11.6701,0,-1.55462,0,-0.792375,0,-0.141476,4.5412,-0.141476,-4.5412
-11.6707,0,-1.55444,0,-0.7924,0,-0.141214,4.54203,-0.141214,-4.54203
-11.6714,0,-1.55426,0,-0.792425,0,-0.140953,4.54286,-0.140953,-4.54286
-11.6721,0,-1.55409,0,-0.792449,0,-0.140692,4.54369,-0.140692,-4.54369
-11.6728,0,-1.55391,0,-0.792474,0,-0.140431,4.54452,-0.140431,-4.54452
-11.6734,0,-1.55374,0,-0.792499,0,-0.14017,4.54534,-0.14017,-4.54534
-11.6741,0,-1.55356,0,-0.792523,0,-0.139909,4.54617,-0.139909,-4.54617
-11.6748,0,-1.55338,0,-0.792548,0,-0.139648,4.547,-0.139648,-4.547
-11.6754,0,-1.55321,0,-0.792573,0,-0.139387,4.54783,-0.139387,-4.54783
-11.6761,0,-1.55303,0,-0.792597,0,-0.139126,4.54866,-0.139126,-4.54866
-11.6768,0,-1.55286,0,-0.792622,0,-0.138864,4.54948,-0.138864,-4.54948
-11.6775,0,-1.55268,0,-0.792646,0,-0.138603,4.55031,-0.138603,-4.55031
-11.6781,0,-1.55251,0,-0.792671,0,-0.138342,4.55114,-0.138342,-4.55114
-11.6788,0,-1.55233,0,-0.792696,0,-0.138081,4.55197,-0.138081,-4.55197
-11.6795,0,-1.55216,0,-0.79272,0,-0.13782,4.55279,-0.13782,-4.55279
-11.6802,0,-1.55199,0,-0.792745,0,-0.137559,4.55362,-0.137559,-4.55362
-11.6808,0,-1.55181,0,-0.792769,0,-0.137298,4.55444,-0.137298,-4.55444
-11.6815,0,-1.55164,0,-0.792794,0,-0.137037,4.55527,-0.137037,-4.55527
-11.6822,0,-1.55146,0,-0.792818,0,-0.136776,4.5561,-0.136776,-4.5561
-11.6828,0,-1.55129,0,-0.792843,0,-0.136515,4.55692,-0.136515,-4.55692
-11.6835,0,-1.55112,0,-0.792867,0,-0.136254,4.55775,-0.136254,-4.55775
-11.6842,0,-1.55094,0,-0.792892,0,-0.135993,4.55857,-0.135993,-4.55857
-11.6849,0,-1.55077,0,-0.792916,0,-0.135732,4.5594,-0.135732,-4.5594
-11.6855,0,-1.5506,0,-0.792941,0,-0.135471,4.56022,-0.135471,-4.56022
-11.6862,0,-1.55042,0,-0.792965,0,-0.13521,4.56104,-0.13521,-4.56104
-11.6869,0,-1.55025,0,-0.79299,0,-0.134949,4.56187,-0.134949,-4.56187
-11.6875,0,-1.55008,0,-0.793014,0,-0.134688,4.56269,-0.134688,-4.56269
-11.6882,0,-1.5499,0,-0.793039,0,-0.134427,4.56352,-0.134427,-4.56352
-11.6889,0,-1.54973,0,-0.793063,0,-0.134166,4.56434,-0.134166,-4.56434
-11.6895,0,-1.54956,0,-0.793087,0,-0.133905,4.56516,-0.133905,-4.56516
-11.6902,0,-1.54939,0,-0.793112,0,-0.133644,4.56598,-0.133644,-4.56598
-11.6909,0,-1.54922,0,-0.793136,0,-0.133383,4.56681,-0.133383,-4.56681
-11.6916,0,-1.54904,0,-0.793161,0,-0.133122,4.56763,-0.133122,-4.56763
-11.6922,0,-1.54887,0,-0.793185,0,-0.132861,4.56845,-0.132861,-4.56845
-11.6929,0,-1.5487,0,-0.793209,0,-0.1326,4.56927,-0.1326,-4.56927
-11.6936,0,-1.54853,0,-0.793234,0,-0.132339,4.5701,-0.132339,-4.5701
-11.6942,0,-1.54836,0,-0.793258,0,-0.132078,4.57092,-0.132078,-4.57092
-11.6949,0,-1.54819,0,-0.793282,0,-0.131817,4.57174,-0.131817,-4.57174
-11.6956,0,-1.54801,0,-0.793307,0,-0.131556,4.57256,-0.131556,-4.57256
-11.6962,0,-1.54784,0,-0.793331,0,-0.131295,4.57338,-0.131295,-4.57338
-11.6969,0,-1.54767,0,-0.793355,0,-0.131034,4.5742,-0.131034,-4.5742
-11.6976,0,-1.5475,0,-0.79338,0,-0.130773,4.57502,-0.130773,-4.57502
-11.6982,0,-1.54733,0,-0.793404,0,-0.130512,4.57584,-0.130512,-4.57584
-11.6989,0,-1.54716,0,-0.793428,0,-0.130251,4.57666,-0.130251,-4.57666
-11.6996,0,-1.54699,0,-0.793453,0,-0.12999,4.57748,-0.12999,-4.57748
-11.7002,0,-1.54682,0,-0.793477,0,-0.12973,4.5783,-0.12973,-4.5783
-11.7009,0,-1.54665,0,-0.793501,0,-0.129469,4.57912,-0.129469,-4.57912
-11.7016,0,-1.54648,0,-0.793525,0,-0.129208,4.57994,-0.129208,-4.57994
-11.7022,0,-1.54631,0,-0.79355,0,-0.128947,4.58076,-0.128947,-4.58076
-11.7029,0,-1.54614,0,-0.793574,0,-0.128686,4.58157,-0.128686,-4.58157
-11.7036,0,-1.54597,0,-0.793598,0,-0.128425,4.58239,-0.128425,-4.58239
-11.7042,0,-1.5458,0,-0.793622,0,-0.128164,4.58321,-0.128164,-4.58321
-11.7049,0,-1.54563,0,-0.793646,0,-0.127903,4.58403,-0.127903,-4.58403
-11.7056,0,-1.54546,0,-0.793671,0,-0.127643,4.58484,-0.127643,-4.58484
-11.7062,0,-1.54529,0,-0.793695,0,-0.127382,4.58566,-0.127382,-4.58566
-11.7069,0,-1.54512,0,-0.793719,0,-0.127121,4.58648,-0.127121,-4.58648
-11.7076,0,-1.54496,0,-0.793743,0,-0.12686,4.5873,-0.12686,-4.5873
-11.7082,0,-1.54479,0,-0.793767,0,-0.126599,4.58811,-0.126599,-4.58811
-11.7089,0,-1.54462,0,-0.793791,0,-0.126338,4.58893,-0.126338,-4.58893
-11.7096,0,-1.54445,0,-0.793815,0,-0.126078,4.58974,-0.126078,-4.58974
-11.7102,0,-1.54428,0,-0.79384,0,-0.125817,4.59056,-0.125817,-4.59056
-11.7109,0,-1.54411,0,-0.793864,0,-0.125556,4.59138,-0.125556,-4.59138
-11.7116,0,-1.54395,0,-0.793888,0,-0.125295,4.59219,-0.125295,-4.59219
-11.7122,0,-1.54378,0,-0.793912,0,-0.125034,4.59301,-0.125034,-4.59301
-11.7129,0,-1.54361,0,-0.793936,0,-0.124774,4.59382,-0.124774,-4.59382
-11.7136,0,-1.54344,0,-0.79396,0,-0.124513,4.59464,-0.124513,-4.59464
-11.7142,0,-1.54327,0,-0.793984,0,-0.124252,4.59545,-0.124252,-4.59545
-11.7149,0,-1.54311,0,-0.794008,0,-0.123991,4.59627,-0.123991,-4.59627
-11.7156,0,-1.54294,0,-0.794032,0,-0.123731,4.59708,-0.123731,-4.59708
-11.7162,0,-1.54277,0,-0.794056,0,-0.12347,4.59789,-0.12347,-4.59789
-11.7169,0,-1.54261,0,-0.79408,0,-0.123209,4.59871,-0.123209,-4.59871
-11.7176,0,-1.54244,0,-0.794104,0,-0.122948,4.59952,-0.122948,-4.59952
-11.7182,0,-1.54227,0,-0.794128,0,-0.122688,4.60033,-0.122688,-4.60033
-11.7189,0,-1.54211,0,-0.794152,0,-0.122427,4.60115,-0.122427,-4.60115
-11.7196,0,-1.54194,0,-0.794176,0,-0.122166,4.60196,-0.122166,-4.60196
-11.7202,0,-1.54177,0,-0.7942,0,-0.121906,4.60277,-0.121906,-4.60277
-11.7209,0,-1.54161,0,-0.794224,0,-0.121645,4.60358,-0.121645,-4.60358
-11.7215,0,-1.54144,0,-0.794248,0,-0.121384,4.60439,-0.121384,-4.60439
-11.7222,0,-1.54127,0,-0.794272,0,-0.121124,4.60521,-0.121124,-4.60521
-11.7229,0,-1.54111,0,-0.794296,0,-0.120863,4.60602,-0.120863,-4.60602
-11.7235,0,-1.54094,0,-0.79432,0,-0.120602,4.60683,-0.120602,-4.60683
-11.7242,0,-1.54078,0,-0.794344,0,-0.120342,4.60764,-0.120342,-4.60764
-11.7249,0,-1.54061,0,-0.794368,0,-0.120081,4.60845,-0.120081,-4.60845
-11.7255,0,-1.54045,0,-0.794392,0,-0.11982,4.60926,-0.11982,-4.60926
-11.7262,0,-1.54028,0,-0.794415,0,-0.11956,4.61007,-0.11956,-4.61007
-11.7268,0,-1.54012,0,-0.794439,0,-0.119299,4.61088,-0.119299,-4.61088
-11.7275,0,-1.53995,0,-0.794463,0,-0.119038,4.61169,-0.119038,-4.61169
-11.7282,0,-1.53979,0,-0.794487,0,-0.118778,4.6125,-0.118778,-4.6125
-11.7288,0,-1.53962,0,-0.794511,0,-0.118517,4.61331,-0.118517,-4.61331
-11.7295,0,-1.53946,0,-0.794535,0,-0.118257,4.61412,-0.118257,-4.61412
-11.7302,0,-1.53929,0,-0.794558,0,-0.117996,4.61493,-0.117996,-4.61493
-11.7308,0,-1.53913,0,-0.794582,0,-0.117736,4.61574,-0.117736,-4.61574
-11.7315,0,-1.53897,0,-0.794606,0,-0.117475,4.61655,-0.117475,-4.61655
-11.7321,0,-1.5388,0,-0.79463,0,-0.117214,4.61736,-0.117214,-4.61736
-11.7328,0,-1.53864,0,-0.794654,0,-0.116954,4.61816,-0.116954,-4.61816
-11.7335,0,-1.53847,0,-0.794677,0,-0.116693,4.61897,-0.116693,-4.61897
-11.7341,0,-1.53831,0,-0.794701,0,-0.116433,4.61978,-0.116433,-4.61978
-11.7348,0,-1.53815,0,-0.794725,0,-0.116172,4.62059,-0.116172,-4.62059
-11.7354,0,-1.53798,0,-0.794749,0,-0.115912,4.62139,-0.115912,-4.62139
-11.7361,0,-1.53782,0,-0.794772,0,-0.115651,4.6222,-0.115651,-4.6222
-11.7368,0,-1.53766,0,-0.794796,0,-0.115391,4.62301,-0.115391,-4.62301
-11.7374,0,-1.53749,0,-0.79482,0,-0.11513,4.62381,-0.11513,-4.62381
-11.7381,0,-1.53733,0,-0.794844,0,-0.11487,4.62462,-0.11487,-4.62462
-11.7387,0,-1.53717,0,-0.794867,0,-0.114609,4.62543,-0.114609,-4.62543
-11.7394,0,-1.537,0,-0.794891,0,-0.114349,4.62623,-0.114349,-4.62623
-11.7401,0,-1.53684,0,-0.794915,0,-0.114088,4.62704,-0.114088,-4.62704
-11.7407,0,-1.53668,0,-0.794938,0,-0.113828,4.62784,-0.113828,-4.62784
-11.7414,0,-1.53652,0,-0.794962,0,-0.113568,4.62865,-0.113568,-4.62865
-11.742,0,-1.53636,0,-0.794986,0,-0.113307,4.62945,-0.113307,-4.62945
-11.7427,0,-1.53619,0,-0.795009,0,-0.113047,4.63026,-0.113047,-4.63026
-11.7434,0,-1.53603,0,-0.795033,0,-0.112786,4.63106,-0.112786,-4.63106
-11.744,0,-1.53587,0,-0.795057,0,-0.112526,4.63187,-0.112526,-4.63187
-11.7447,0,-1.53571,0,-0.79508,0,-0.112265,4.63267,-0.112265,-4.63267
-11.7453,0,-1.53555,0,-0.795104,0,-0.112005,4.63347,-0.112005,-4.63347
-11.746,0,-1.53539,0,-0.795127,0,-0.111745,4.63428,-0.111745,-4.63428
-11.7467,0,-1.53522,0,-0.795151,0,-0.111484,4.63508,-0.111484,-4.63508
-11.7473,0,-1.53506,0,-0.795175,0,-0.111224,4.63589,-0.111224,-4.63589
-11.748,0,-1.5349,0,-0.795198,0,-0.110964,4.63669,-0.110964,-4.63669
-11.7486,0,-1.53474,0,-0.795222,0,-0.110703,4.63749,-0.110703,-4.63749
-11.7493,0,-1.53458,0,-0.795245,0,-0.110443,4.63829,-0.110443,-4.63829
-11.7499,0,-1.53442,0,-0.795269,0,-0.110183,4.6391,-0.110183,-4.6391
-11.7506,0,-1.53426,0,-0.795292,0,-0.109922,4.6399,-0.109922,-4.6399
-11.7513,0,-1.5341,0,-0.795316,0,-0.109662,4.6407,-0.109662,-4.6407
-11.7519,0,-1.53394,0,-0.795339,0,-0.109402,4.6415,-0.109402,-4.6415
-11.7526,0,-1.53378,0,-0.795363,0,-0.109141,4.6423,-0.109141,-4.6423
-11.7532,0,-1.53362,0,-0.795386,0,-0.108881,4.6431,-0.108881,-4.6431
-11.7539,0,-1.53346,0,-0.79541,0,-0.108621,4.64391,-0.108621,-4.64391
-11.7545,0,-1.5333,0,-0.795433,0,-0.108361,4.64471,-0.108361,-4.64471
-11.7552,0,-1.53314,0,-0.795457,0,-0.1081,4.64551,-0.1081,-4.64551
-11.7559,0,-1.53298,0,-0.79548,0,-0.10784,4.64631,-0.10784,-4.64631
-11.7565,0,-1.53282,0,-0.795504,0,-0.10758,4.64711,-0.10758,-4.64711
-11.7572,0,-1.53266,0,-0.795527,0,-0.10732,4.64791,-0.10732,-4.64791
-11.7578,0,-1.5325,0,-0.795551,0,-0.107059,4.64871,-0.107059,-4.64871
-11.7585,0,-1.53234,0,-0.795574,0,-0.106799,4.64951,-0.106799,-4.64951
-11.7591,0,-1.53218,0,-0.795598,0,-0.106539,4.65031,-0.106539,-4.65031
-11.7598,0,-1.53202,0,-0.795621,0,-0.106279,4.6511,-0.106279,-4.6511
-11.7605,0,-1.53187,0,-0.795644,0,-0.106019,4.6519,-0.106019,-4.6519
-11.7611,0,-1.53171,0,-0.795668,0,-0.105758,4.6527,-0.105758,-4.6527
-11.7618,0,-1.53155,0,-0.795691,0,-0.105498,4.6535,-0.105498,-4.6535
-11.7624,0,-1.53139,0,-0.795714,0,-0.105238,4.6543,-0.105238,-4.6543
-11.7631,0,-1.53123,0,-0.795738,0,-0.104978,4.6551,-0.104978,-4.6551
-11.7637,0,-1.53107,0,-0.795761,0,-0.104718,4.65589,-0.104718,-4.65589
-11.7644,0,-1.53092,0,-0.795785,0,-0.104458,4.65669,-0.104458,-4.65669
-11.765,0,-1.53076,0,-0.795808,0,-0.104198,4.65749,-0.104198,-4.65749
-11.7657,0,-1.5306,0,-0.795831,0,-0.103938,4.65829,-0.103938,-4.65829
-11.7663,0,-1.53044,0,-0.795854,0,-0.103678,4.65908,-0.103678,-4.65908
-11.767,0,-1.53028,0,-0.795878,0,-0.103417,4.65988,-0.103417,-4.65988
-11.7677,0,-1.53013,0,-0.795901,0,-0.103157,4.66068,-0.103157,-4.66068
-11.7683,0,-1.52997,0,-0.795924,0,-0.102897,4.66147,-0.102897,-4.66147
-11.769,0,-1.52981,0,-0.795948,0,-0.102637,4.66227,-0.102637,-4.66227
-11.7696,0,-1.52966,0,-0.795971,0,-0.102377,4.66306,-0.102377,-4.66306
-11.7703,0,-1.5295,0,-0.795994,0,-0.102117,4.66386,-0.102117,-4.66386
-11.7709,0,-1.52934,0,-0.796017,0,-0.101857,4.66465,-0.101857,-4.66465
-11.7716,0,-1.52918,0,-0.796041,0,-0.101597,4.66545,-0.101597,-4.66545
-11.7722,0,-1.52903,0,-0.796064,0,-0.101337,4.66624,-0.101337,-4.66624
-11.7729,0,-1.52887,0,-0.796087,0,-0.101077,4.66704,-0.101077,-4.66704
-11.7735,0,-1.52872,0,-0.79611,0,-0.100817,4.66783,-0.100817,-4.66783
-11.7742,0,-1.52856,0,-0.796134,0,-0.100557,4.66863,-0.100557,-4.66863
-11.7748,0,-1.5284,0,-0.796157,0,-0.100297,4.66942,-0.100297,-4.66942
-11.7755,0,-1.52825,0,-0.79618,0,-0.100037,4.67022,-0.100037,-4.67022
-11.7762,0,-1.52809,0,-0.796203,0,-0.0997774,4.67101,-0.0997774,-4.67101
-11.7768,0,-1.52794,0,-0.796226,0,-0.0995175,4.6718,-0.0995175,-4.6718
-11.7775,0,-1.52778,0,-0.796249,0,-0.0992576,4.6726,-0.0992576,-4.6726
-11.7781,0,-1.52762,0,-0.796273,0,-0.0989977,4.67339,-0.0989977,-4.67339
-11.7788,0,-1.52747,0,-0.796296,0,-0.0987378,4.67418,-0.0987378,-4.67418
-11.7794,0,-1.52731,0,-0.796319,0,-0.0984779,4.67497,-0.0984779,-4.67497
-11.7801,0,-1.52716,0,-0.796342,0,-0.0982181,4.67577,-0.0982181,-4.67577
-11.7807,0,-1.527,0,-0.796365,0,-0.0979582,4.67656,-0.0979582,-4.67656
-11.7814,0,-1.52685,0,-0.796388,0,-0.0976983,4.67735,-0.0976983,-4.67735
-11.782,0,-1.52669,0,-0.796411,0,-0.0974385,4.67814,-0.0974385,-4.67814
-11.7827,0,-1.52654,0,-0.796434,0,-0.0971787,4.67893,-0.0971787,-4.67893
-11.7833,0,-1.52638,0,-0.796457,0,-0.0969189,4.67972,-0.0969189,-4.67972
-11.784,0,-1.52623,0,-0.796481,0,-0.0966591,4.68052,-0.0966591,-4.68052
-11.7846,0,-1.52607,0,-0.796504,0,-0.0963993,4.68131,-0.0963993,-4.68131
-11.7853,0,-1.52592,0,-0.796527,0,-0.0961395,4.6821,-0.0961395,-4.6821
-11.7859,0,-1.52577,0,-0.79655,0,-0.0958797,4.68289,-0.0958797,-4.68289
-11.7866,0,-1.52561,0,-0.796573,0,-0.0956199,4.68368,-0.0956199,-4.68368
-11.7872,0,-1.52546,0,-0.796596,0,-0.0953602,4.68447,-0.0953602,-4.68447
-11.7879,0,-1.5253,0,-0.796619,0,-0.0951004,4.68526,-0.0951004,-4.68526
-11.7885,0,-1.52515,0,-0.796642,0,-0.0948407,4.68605,-0.0948407,-4.68605
-11.7892,0,-1.525,0,-0.796665,0,-0.094581,4.68684,-0.094581,-4.68684
-11.7898,0,-1.52484,0,-0.796688,0,-0.0943213,4.68762,-0.0943213,-4.68762
-11.7905,0,-1.52469,0,-0.796711,0,-0.0940616,4.68841,-0.0940616,-4.68841
-11.7911,0,-1.52454,0,-0.796734,0,-0.0938019,4.6892,-0.0938019,-4.6892
-11.7918,0,-1.52438,0,-0.796757,0,-0.0935422,4.68999,-0.0935422,-4.68999
-11.7924,0,-1.52423,0,-0.79678,0,-0.0932826,4.69078,-0.0932826,-4.69078
-11.7931,0,-1.52408,0,-0.796803,0,-0.0930229,4.69157,-0.0930229,-4.69157
-11.7937,0,-1.52393,0,-0.796825,0,-0.0927633,4.69235,-0.0927633,-4.69235
-11.7944,0,-1.52377,0,-0.796848,0,-0.0925036,4.69314,-0.0925036,-4.69314
-11.795,0,-1.52362,0,-0.796871,0,-0.092244,4.69393,-0.092244,-4.69393
-11.7957,0,-1.52347,0,-0.796894,0,-0.0919844,4.69472,-0.0919844,-4.69472
-11.7963,0,-1.52332,0,-0.796917,0,-0.0917248,4.6955,-0.0917248,-4.6955
-11.797,0,-1.52316,0,-0.79694,0,-0.0914652,4.69629,-0.0914652,-4.69629
-11.7976,0,-1.52301,0,-0.796963,0,-0.0912057,4.69708,-0.0912057,-4.69708
-11.7983,0,-1.52286,0,-0.796986,0,-0.0909461,4.69786,-0.0909461,-4.69786
-11.7989,0,-1.52271,0,-0.797009,0,-0.0906865,4.69865,-0.0906865,-4.69865
-11.7996,0,-1.52256,0,-0.797032,0,-0.090427,4.69944,-0.090427,-4.69944
-11.8002,0,-1.5224,0,-0.797054,0,-0.0901675,4.70022,-0.0901675,-4.70022
-11.8009,0,-1.52225,0,-0.797077,0,-0.089908,4.70101,-0.089908,-4.70101
-11.8015,0,-1.5221,0,-0.7971,0,-0.0896485,4.70179,-0.0896485,-4.70179
-11.8022,0,-1.52195,0,-0.797123,0,-0.089389,4.70258,-0.089389,-4.70258
-11.8028,0,-1.5218,0,-0.797146,0,-0.0891295,4.70336,-0.0891295,-4.70336
-11.8034,0,-1.52165,0,-0.797168,0,-0.08887,4.70415,-0.08887,-4.70415
-11.8041,0,-1.5215,0,-0.797191,0,-0.0886106,4.70493,-0.0886106,-4.70493
-11.8047,0,-1.52134,0,-0.797214,0,-0.0883511,4.70572,-0.0883511,-4.70572
-11.8054,0,-1.52119,0,-0.797237,0,-0.0880917,4.7065,-0.0880917,-4.7065
-11.806,0,-1.52104,0,-0.79726,0,-0.0878323,4.70728,-0.0878323,-4.70728
-11.8067,0,-1.52089,0,-0.797282,0,-0.0875728,4.70807,-0.0875728,-4.70807
-11.8073,0,-1.52074,0,-0.797305,0,-0.0873134,4.70885,-0.0873134,-4.70885
-11.808,0,-1.52059,0,-0.797328,0,-0.0870541,4.70963,-0.0870541,-4.70963
-11.8086,0,-1.52044,0,-0.797351,0,-0.0867947,4.71042,-0.0867947,-4.71042
-11.8093,0,-1.52029,0,-0.797373,0,-0.0865353,4.7112,-0.0865353,-4.7112
-11.8099,0,-1.52014,0,-0.797396,0,-0.086276,4.71198,-0.086276,-4.71198
-11.8106,0,-1.51999,0,-0.797419,0,-0.0860166,4.71276,-0.0860166,-4.71276
-11.8112,0,-1.51984,0,-0.797441,0,-0.0857573,4.71355,-0.0857573,-4.71355
-11.8118,0,-1.51969,0,-0.797464,0,-0.085498,4.71433,-0.085498,-4.71433
-11.8125,0,-1.51954,0,-0.797487,0,-0.0852387,4.71511,-0.0852387,-4.71511
-11.8131,0,-1.51939,0,-0.797509,0,-0.0849794,4.71589,-0.0849794,-4.71589
-11.8138,0,-1.51924,0,-0.797532,0,-0.0847201,4.71667,-0.0847201,-4.71667
-11.8144,0,-1.51909,0,-0.797555,0,-0.0844609,4.71745,-0.0844609,-4.71745
-11.8151,0,-1.51895,0,-0.797577,0,-0.0842016,4.71823,-0.0842016,-4.71823
-11.8157,0,-1.5188,0,-0.7976,0,-0.0839424,4.71902,-0.0839424,-4.71902
-11.8164,0,-1.51865,0,-0.797623,0,-0.0836831,4.7198,-0.0836831,-4.7198
-11.817,0,-1.5185,0,-0.797645,0,-0.0834239,4.72058,-0.0834239,-4.72058
-11.8177,0,-1.51835,0,-0.797668,0,-0.0831647,4.72136,-0.0831647,-4.72136
-11.8183,0,-1.5182,0,-0.797691,0,-0.0829055,4.72214,-0.0829055,-4.72214
-11.8189,0,-1.51805,0,-0.797713,0,-0.0826463,4.72292,-0.0826463,-4.72292
-11.8196,0,-1.5179,0,-0.797736,0,-0.0823872,4.7237,-0.0823872,-4.7237
-11.8202,0,-1.51776,0,-0.797758,0,-0.082128,4.72447,-0.082128,-4.72447
-11.8209,0,-1.51761,0,-0.797781,0,-0.0818689,4.72525,-0.0818689,-4.72525
-11.8215,0,-1.51746,0,-0.797803,0,-0.0816097,4.72603,-0.0816097,-4.72603
-11.8222,0,-1.51731,0,-0.797826,0,-0.0813506,4.72681,-0.0813506,-4.72681
-11.8228,0,-1.51716,0,-0.797848,0,-0.0810915,4.72759,-0.0810915,-4.72759
-11.8234,0,-1.51702,0,-0.797871,0,-0.0808324,4.72837,-0.0808324,-4.72837
-11.8241,0,-1.51687,0,-0.797894,0,-0.0805733,4.72915,-0.0805733,-4.72915
-11.8247,0,-1.51672,0,-0.797916,0,-0.0803143,4.72992,-0.0803143,-4.72992
-11.8254,0,-1.51657,0,-0.797939,0,-0.0800552,4.7307,-0.0800552,-4.7307
-11.826,0,-1.51643,0,-0.797961,0,-0.0797962,4.73148,-0.0797962,-4.73148
-11.8267,0,-1.51628,0,-0.797984,0,-0.0795372,4.73226,-0.0795372,-4.73226
-11.8273,0,-1.51613,0,-0.798006,0,-0.0792781,4.73303,-0.0792781,-4.73303
-11.8279,0,-1.51599,0,-0.798029,0,-0.0790191,4.73381,-0.0790191,-4.73381
-11.8286,0,-1.51584,0,-0.798051,0,-0.0787601,4.73459,-0.0787601,-4.73459
-11.8292,0,-1.51569,0,-0.798073,0,-0.0785012,4.73536,-0.0785012,-4.73536
-11.8299,0,-1.51554,0,-0.798096,0,-0.0782422,4.73614,-0.0782422,-4.73614
-11.8305,0,-1.5154,0,-0.798118,0,-0.0779832,4.73691,-0.0779832,-4.73691
-11.8312,0,-1.51525,0,-0.798141,0,-0.0777243,4.73769,-0.0777243,-4.73769
-11.8318,0,-1.51511,0,-0.798163,0,-0.0774654,4.73847,-0.0774654,-4.73847
-11.8324,0,-1.51496,0,-0.798186,0,-0.0772065,4.73924,-0.0772065,-4.73924
-11.8331,0,-1.51481,0,-0.798208,0,-0.0769476,4.74002,-0.0769476,-4.74002
-11.8337,0,-1.51467,0,-0.79823,0,-0.0766887,4.74079,-0.0766887,-4.74079
-11.8344,0,-1.51452,0,-0.798253,0,-0.0764298,4.74157,-0.0764298,-4.74157
-11.835,0,-1.51438,0,-0.798275,0,-0.0761709,4.74234,-0.0761709,-4.74234
-11.8356,0,-1.51423,0,-0.798298,0,-0.0759121,4.74311,-0.0759121,-4.74311
-11.8363,0,-1.51408,0,-0.79832,0,-0.0756532,4.74389,-0.0756532,-4.74389
-11.8369,0,-1.51394,0,-0.798342,0,-0.0753944,4.74466,-0.0753944,-4.74466
-11.8376,0,-1.51379,0,-0.798365,0,-0.0751356,4.74544,-0.0751356,-4.74544
-11.8382,0,-1.51365,0,-0.798387,0,-0.0748768,4.74621,-0.0748768,-4.74621
-11.8389,0,-1.5135,0,-0.798409,0,-0.074618,4.74698,-0.074618,-4.74698
-11.8395,0,-1.51336,0,-0.798432,0,-0.0743593,4.74776,-0.0743593,-4.74776
-11.8401,0,-1.51321,0,-0.798454,0,-0.0741005,4.74853,-0.0741005,-4.74853
-11.8408,0,-1.51307,0,-0.798476,0,-0.0738418,4.7493,-0.0738418,-4.7493
-11.8414,0,-1.51292,0,-0.798498,0,-0.073583,4.75007,-0.073583,-4.75007
-11.8421,0,-1.51278,0,-0.798521,0,-0.0733243,4.75085,-0.0733243,-4.75085
-11.8427,0,-1.51263,0,-0.798543,0,-0.0730656,4.75162,-0.0730656,-4.75162
-11.8433,0,-1.51249,0,-0.798565,0,-0.0728069,4.75239,-0.0728069,-4.75239
-11.844,0,-1.51234,0,-0.798588,0,-0.0725482,4.75316,-0.0725482,-4.75316
-11.8446,0,-1.5122,0,-0.79861,0,-0.0722896,4.75393,-0.0722896,-4.75393
-11.8452,0,-1.51206,0,-0.798632,0,-0.0720309,4.75471,-0.0720309,-4.75471
-11.8459,0,-1.51191,0,-0.798654,0,-0.0717723,4.75548,-0.0717723,-4.75548
-11.8465,0,-1.51177,0,-0.798677,0,-0.0715137,4.75625,-0.0715137,-4.75625
-11.8472,0,-1.51162,0,-0.798699,0,-0.0712551,4.75702,-0.0712551,-4.75702
-11.8478,0,-1.51148,0,-0.798721,0,-0.0709965,4.75779,-0.0709965,-4.75779
-11.8484,0,-1.51134,0,-0.798743,0,-0.0707379,4.75856,-0.0707379,-4.75856
-11.8491,0,-1.51119,0,-0.798765,0,-0.0704793,4.75933,-0.0704793,-4.75933
-11.8497,0,-1.51105,0,-0.798788,0,-0.0702208,4.7601,-0.0702208,-4.7601
-11.8504,0,-1.51091,0,-0.79881,0,-0.0699622,4.76087,-0.0699622,-4.76087
-11.851,0,-1.51076,0,-0.798832,0,-0.0697037,4.76164,-0.0697037,-4.76164
-11.8516,0,-1.51062,0,-0.798854,0,-0.0694452,4.76241,-0.0694452,-4.76241
-11.8523,0,-1.51048,0,-0.798876,0,-0.0691867,4.76318,-0.0691867,-4.76318
-11.8529,0,-1.51033,0,-0.798898,0,-0.0689282,4.76395,-0.0689282,-4.76395
-11.8535,0,-1.51019,0,-0.79892,0,-0.0686697,4.76471,-0.0686697,-4.76471
-11.8542,0,-1.51005,0,-0.798943,0,-0.0684112,4.76548,-0.0684112,-4.76548
-11.8548,0,-1.50991,0,-0.798965,0,-0.0681528,4.76625,-0.0681528,-4.76625
-11.8555,0,-1.50976,0,-0.798987,0,-0.0678944,4.76702,-0.0678944,-4.76702
-11.8561,0,-1.50962,0,-0.799009,0,-0.067636,4.76779,-0.067636,-4.76779
-11.8567,0,-1.50948,0,-0.799031,0,-0.0673775,4.76855,-0.0673775,-4.76855
-11.8574,0,-1.50934,0,-0.799053,0,-0.0671192,4.76932,-0.0671192,-4.76932
-11.858,0,-1.50919,0,-0.799075,0,-0.0668608,4.77009,-0.0668608,-4.77009
-11.8586,0,-1.50905,0,-0.799097,0,-0.0666024,4.77086,-0.0666024,-4.77086
-11.8593,0,-1.50891,0,-0.799119,0,-0.0663441,4.77162,-0.0663441,-4.77162
-11.8599,0,-1.50877,0,-0.799141,0,-0.0660857,4.77239,-0.0660857,-4.77239
-11.8606,0,-1.50863,0,-0.799163,0,-0.0658274,4.77316,-0.0658274,-4.77316
-11.8612,0,-1.50849,0,-0.799185,0,-0.0655691,4.77392,-0.0655691,-4.77392
-11.8618,0,-1.50834,0,-0.799207,0,-0.0653108,4.77469,-0.0653108,-4.77469
-11.8625,0,-1.5082,0,-0.79923,0,-0.0650525,4.77545,-0.0650525,-4.77545
-11.8631,0,-1.50806,0,-0.799252,0,-0.0647943,4.77622,-0.0647943,-4.77622
-11.8637,0,-1.50792,0,-0.799274,0,-0.064536,4.77699,-0.064536,-4.77699
-11.8644,0,-1.50778,0,-0.799296,0,-0.0642778,4.77775,-0.0642778,-4.77775
-11.865,0,-1.50764,0,-0.799318,0,-0.0640196,4.77852,-0.0640196,-4.77852
-11.8656,0,-1.5075,0,-0.799339,0,-0.0637614,4.77928,-0.0637614,-4.77928
-11.8663,0,-1.50736,0,-0.799361,0,-0.0635032,4.78005,-0.0635032,-4.78005
-11.8669,0,-1.50722,0,-0.799383,0,-0.063245,4.78081,-0.063245,-4.78081
-11.8675,0,-1.50707,0,-0.799405,0,-0.0629868,4.78157,-0.0629868,-4.78157
-11.8682,0,-1.50693,0,-0.799427,0,-0.0627287,4.78234,-0.0627287,-4.78234
-11.8688,0,-1.50679,0,-0.799449,0,-0.0624705,4.7831,-0.0624705,-4.7831
-11.8695,0,-1.50665,0,-0.799471,0,-0.0622124,4.78387,-0.0622124,-4.78387
-11.8701,0,-1.50651,0,-0.799493,0,-0.0619543,4.78463,-0.0619543,-4.78463
-11.8707,0,-1.50637,0,-0.799515,0,-0.0616962,4.78539,-0.0616962,-4.78539
-11.8714,0,-1.50623,0,-0.799537,0,-0.0614381,4.78616,-0.0614381,-4.78616
-11.872,0,-1.50609,0,-0.799559,0,-0.0611801,4.78692,-0.0611801,-4.78692
-11.8726,0,-1.50595,0,-0.799581,0,-0.060922,4.78768,-0.060922,-4.78768
-11.8733,0,-1.50581,0,-0.799603,0,-0.060664,4.78844,-0.060664,-4.78844
-11.8739,0,-1.50567,0,-0.799624,0,-0.060406,4.78921,-0.060406,-4.78921
-11.8745,0,-1.50553,0,-0.799646,0,-0.060148,4.78997,-0.060148,-4.78997
-11.8752,0,-1.5054,0,-0.799668,0,-0.05989,4.79073,-0.05989,-4.79073
-11.8758,0,-1.50526,0,-0.79969,0,-0.059632,4.79149,-0.059632,-4.79149
-11.8764,0,-1.50512,0,-0.799712,0,-0.059374,4.79225,-0.059374,-4.79225
-11.8771,0,-1.50498,0,-0.799734,0,-0.0591161,4.79302,-0.0591161,-4.79302
-11.8777,0,-1.50484,0,-0.799755,0,-0.0588581,4.79378,-0.0588581,-4.79378
-11.8783,0,-1.5047,0,-0.799777,0,-0.0586002,4.79454,-0.0586002,-4.79454
-11.879,0,-1.50456,0,-0.799799,0,-0.0583423,4.7953,-0.0583423,-4.7953
-11.8796,0,-1.50442,0,-0.799821,0,-0.0580844,4.79606,-0.0580844,-4.79606
-11.8802,0,-1.50428,0,-0.799843,0,-0.0578266,4.79682,-0.0578266,-4.79682
-11.8809,0,-1.50414,0,-0.799864,0,-0.0575687,4.79758,-0.0575687,-4.79758
-11.8815,0,-1.50401,0,-0.799886,0,-0.0573109,4.79834,-0.0573109,-4.79834
-11.8821,0,-1.50387,0,-0.799908,0,-0.057053,4.7991,-0.057053,-4.7991
-11.8828,0,-1.50373,0,-0.79993,0,-0.0567952,4.79986,-0.0567952,-4.79986
-11.8834,0,-1.50359,0,-0.799952,0,-0.0565374,4.80062,-0.0565374,-4.80062
-11.884,0,-1.50345,0,-0.799973,0,-0.0562796,4.80138,-0.0562796,-4.80138
-11.8846,0,-1.50332,0,-0.799995,0,-0.0560218,4.80214,-0.0560218,-4.80214
-11.8853,0,-1.50318,0,-0.800017,0,-0.0557641,4.8029,-0.0557641,-4.8029
-11.8859,0,-1.50304,0,-0.800038,0,-0.0555064,4.80365,-0.0555064,-4.80365
-11.8865,0,-1.5029,0,-0.80006,0,-0.0552486,4.80441,-0.0552486,-4.80441
-11.8872,0,-1.50276,0,-0.800082,0,-0.0549909,4.80517,-0.0549909,-4.80517
-11.8878,0,-1.50263,0,-0.800104,0,-0.0547332,4.80593,-0.0547332,-4.80593
-11.8884,0,-1.50249,0,-0.800125,0,-0.0544755,4.80669,-0.0544755,-4.80669
-11.8891,0,-1.50235,0,-0.800147,0,-0.0542179,4.80744,-0.0542179,-4.80744
-11.8897,0,-1.50221,0,-0.800169,0,-0.0539602,4.8082,-0.0539602,-4.8082
-11.8903,0,-1.50208,0,-0.80019,0,-0.0537026,4.80896,-0.0537026,-4.80896
-11.891,0,-1.50194,0,-0.800212,0,-0.053445,4.80972,-0.053445,-4.80972
-11.8916,0,-1.5018,0,-0.800234,0,-0.0531874,4.81047,-0.0531874,-4.81047
-11.8922,0,-1.50167,0,-0.800255,0,-0.0529298,4.81123,-0.0529298,-4.81123
-11.8928,0,-1.50153,0,-0.800277,0,-0.0526722,4.81199,-0.0526722,-4.81199
-11.8935,0,-1.50139,0,-0.800298,0,-0.0524146,4.81274,-0.0524146,-4.81274
-11.8941,0,-1.50126,0,-0.80032,0,-0.0521571,4.8135,-0.0521571,-4.8135
-11.8947,0,-1.50112,0,-0.800342,0,-0.0518996,4.81425,-0.0518996,-4.81425
-11.8954,0,-1.50098,0,-0.800363,0,-0.051642,4.81501,-0.051642,-4.81501
-11.896,0,-1.50085,0,-0.800385,0,-0.0513845,4.81577,-0.0513845,-4.81577
-11.8966,0,-1.50071,0,-0.800406,0,-0.0511271,4.81652,-0.0511271,-4.81652
-11.8973,0,-1.50058,0,-0.800428,0,-0.0508696,4.81728,-0.0508696,-4.81728
-11.8979,0,-1.50044,0,-0.80045,0,-0.0506121,4.81803,-0.0506121,-4.81803
-11.8985,0,-1.5003,0,-0.800471,0,-0.0503547,4.81879,-0.0503547,-4.81879
-11.8991,0,-1.50017,0,-0.800493,0,-0.0500973,4.81954,-0.0500973,-4.81954
-11.8998,0,-1.50003,0,-0.800514,0,-0.0498399,4.8203,-0.0498399,-4.8203
-11.9004,0,-1.4999,0,-0.800536,0,-0.0495825,4.82105,-0.0495825,-4.82105
-11.901,0,-1.49976,0,-0.800557,0,-0.0493251,4.8218,-0.0493251,-4.8218
-11.9017,0,-1.49963,0,-0.800579,0,-0.0490677,4.82256,-0.0490677,-4.82256
-11.9023,0,-1.49949,0,-0.8006,0,-0.0488104,4.82331,-0.0488104,-4.82331
-11.9029,0,-1.49936,0,-0.800622,0,-0.0485531,4.82406,-0.0485531,-4.82406
-11.9035,0,-1.49922,0,-0.800643,0,-0.0482957,4.82482,-0.0482957,-4.82482
-11.9042,0,-1.49909,0,-0.800665,0,-0.0480384,4.82557,-0.0480384,-4.82557
-11.9048,0,-1.49895,0,-0.800686,0,-0.0477812,4.82632,-0.0477812,-4.82632
-11.9054,0,-1.49882,0,-0.800708,0,-0.0475239,4.82708,-0.0475239,-4.82708
-11.9061,0,-1.49868,0,-0.800729,0,-0.0472666,4.82783,-0.0472666,-4.82783
-11.9067,0,-1.49855,0,-0.800751,0,-0.0470094,4.82858,-0.0470094,-4.82858
-11.9073,0,-1.49841,0,-0.800772,0,-0.0467522,4.82933,-0.0467522,-4.82933
-11.9079,0,-1.49828,0,-0.800793,0,-0.046495,4.83009,-0.046495,-4.83009
-11.9086,0,-1.49814,0,-0.800815,0,-0.0462378,4.83084,-0.0462378,-4.83084
-11.9092,0,-1.49801,0,-0.800836,0,-0.0459806,4.83159,-0.0459806,-4.83159
-11.9098,0,-1.49787,0,-0.800858,0,-0.0457234,4.83234,-0.0457234,-4.83234
-11.9104,0,-1.49774,0,-0.800879,0,-0.0454663,4.83309,-0.0454663,-4.83309
-11.9111,0,-1.49761,0,-0.800901,0,-0.0452092,4.83384,-0.0452092,-4.83384
-11.9117,0,-1.49747,0,-0.800922,0,-0.0449521,4.83459,-0.0449521,-4.83459
-11.9123,0,-1.49734,0,-0.800943,0,-0.044695,4.83534,-0.044695,-4.83534
-11.913,0,-1.4972,0,-0.800965,0,-0.0444379,4.83609,-0.0444379,-4.83609
-11.9136,0,-1.49707,0,-0.800986,0,-0.0441808,4.83684,-0.0441808,-4.83684
-11.9142,0,-1.49694,0,-0.801007,0,-0.0439238,4.83759,-0.0439238,-4.83759
-11.9148,0,-1.4968,0,-0.801029,0,-0.0436667,4.83834,-0.0436667,-4.83834
-11.9155,0,-1.49667,0,-0.80105,0,-0.0434097,4.83909,-0.0434097,-4.83909
-11.9161,0,-1.49654,0,-0.801071,0,-0.0431527,4.83984,-0.0431527,-4.83984
-11.9167,0,-1.4964,0,-0.801093,0,-0.0428957,4.84059,-0.0428957,-4.84059
-11.9173,0,-1.49627,0,-0.801114,0,-0.0426388,4.84134,-0.0426388,-4.84134
-11.918,0,-1.49614,0,-0.801135,0,-0.0423818,4.84209,-0.0423818,-4.84209
-11.9186,0,-1.49601,0,-0.801157,0,-0.0421249,4.84284,-0.0421249,-4.84284
-11.9192,0,-1.49587,0,-0.801178,0,-0.041868,4.84359,-0.041868,-4.84359
-11.9198,0,-1.49574,0,-0.801199,0,-0.0416111,4.84434,-0.0416111,-4.84434
-11.9205,0,-1.49561,0,-0.801221,0,-0.0413542,4.84508,-0.0413542,-4.84508
-11.9211,0,-1.49547,0,-0.801242,0,-0.0410973,4.84583,-0.0410973,-4.84583
-11.9217,0,-1.49534,0,-0.801263,0,-0.0408404,4.84658,-0.0408404,-4.84658
-11.9223,0,-1.49521,0,-0.801284,0,-0.0405836,4.84733,-0.0405836,-4.84733
-11.923,0,-1.49508,0,-0.801306,0,-0.0403268,4.84807,-0.0403268,-4.84807
-11.9236,0,-1.49495,0,-0.801327,0,-0.04007,4.84882,-0.04007,-4.84882
-11.9242,0,-1.49481,0,-0.801348,0,-0.0398132,4.84957,-0.0398132,-4.84957
-11.9248,0,-1.49468,0,-0.801369,0,-0.0395564,4.85032,-0.0395564,-4.85032
-11.9255,0,-1.49455,0,-0.801391,0,-0.0392996,4.85106,-0.0392996,-4.85106
-11.9261,0,-1.49442,0,-0.801412,0,-0.0390429,4.85181,-0.0390429,-4.85181
-11.9267,0,-1.49429,0,-0.801433,0,-0.0387862,4.85256,-0.0387862,-4.85256
-11.9273,0,-1.49415,0,-0.801454,0,-0.0385294,4.8533,-0.0385294,-4.8533
-11.928,0,-1.49402,0,-0.801475,0,-0.0382727,4.85405,-0.0382727,-4.85405
-11.9286,0,-1.49389,0,-0.801497,0,-0.0380161,4.85479,-0.0380161,-4.85479
-11.9292,0,-1.49376,0,-0.801518,0,-0.0377594,4.85554,-0.0377594,-4.85554
-11.9298,0,-1.49363,0,-0.801539,0,-0.0375028,4.85628,-0.0375028,-4.85628
-11.9305,0,-1.4935,0,-0.80156,0,-0.0372461,4.85703,-0.0372461,-4.85703
-11.9311,0,-1.49337,0,-0.801581,0,-0.0369895,4.85777,-0.0369895,-4.85777
-11.9317,0,-1.49323,0,-0.801602,0,-0.0367329,4.85852,-0.0367329,-4.85852
-11.9323,0,-1.4931,0,-0.801623,0,-0.0364763,4.85926,-0.0364763,-4.85926
-11.9329,0,-1.49297,0,-0.801645,0,-0.0362198,4.86001,-0.0362198,-4.86001
-11.9336,0,-1.49284,0,-0.801666,0,-0.0359632,4.86075,-0.0359632,-4.86075
-11.9342,0,-1.49271,0,-0.801687,0,-0.0357067,4.8615,-0.0357067,-4.8615
-11.9348,0,-1.49258,0,-0.801708,0,-0.0354502,4.86224,-0.0354502,-4.86224
-11.9354,0,-1.49245,0,-0.801729,0,-0.0351937,4.86298,-0.0351937,-4.86298
-11.9361,0,-1.49232,0,-0.80175,0,-0.0349372,4.86373,-0.0349372,-4.86373
-11.9367,0,-1.49219,0,-0.801771,0,-0.0346807,4.86447,-0.0346807,-4.86447
-11.9373,0,-1.49206,0,-0.801792,0,-0.0344243,4.86521,-0.0344243,-4.86521
-11.9379,0,-1.49193,0,-0.801813,0,-0.0341678,4.86596,-0.0341678,-4.86596
-11.9385,0,-1.4918,0,-0.801834,0,-0.0339114,4.8667,-0.0339114,-4.8667
-11.9392,0,-1.49167,0,-0.801855,0,-0.033655,4.86744,-0.033655,-4.86744
-11.9398,0,-1.49154,0,-0.801876,0,-0.0333986,4.86818,-0.0333986,-4.86818
-11.9404,0,-1.49141,0,-0.801897,0,-0.0331423,4.86893,-0.0331423,-4.86893
-11.941,0,-1.49128,0,-0.801919,0,-0.0328859,4.86967,-0.0328859,-4.86967
-11.9417,0,-1.49115,0,-0.80194,0,-0.0326296,4.87041,-0.0326296,-4.87041
-11.9423,0,-1.49102,0,-0.801961,0,-0.0323733,4.87115,-0.0323733,-4.87115
-11.9429,0,-1.49089,0,-0.801982,0,-0.032117,4.87189,-0.032117,-4.87189
-11.9435,0,-1.49076,0,-0.802003,0,-0.0318607,4.87263,-0.0318607,-4.87263
-11.9441,0,-1.49063,0,-0.802024,0,-0.0316044,4.87338,-0.0316044,-4.87338
-11.9448,0,-1.4905,0,-0.802045,0,-0.0313482,4.87412,-0.0313482,-4.87412
-11.9454,0,-1.49037,0,-0.802065,0,-0.0310919,4.87486,-0.0310919,-4.87486
-11.946,0,-1.49025,0,-0.802086,0,-0.0308357,4.8756,-0.0308357,-4.8756
-11.9466,0,-1.49012,0,-0.802107,0,-0.0305795,4.87634,-0.0305795,-4.87634
-11.9472,0,-1.48999,0,-0.802128,0,-0.0303233,4.87708,-0.0303233,-4.87708
-11.9479,0,-1.48986,0,-0.802149,0,-0.0300672,4.87782,-0.0300672,-4.87782
-11.9485,0,-1.48973,0,-0.80217,0,-0.029811,4.87856,-0.029811,-4.87856
-11.9491,0,-1.4896,0,-0.802191,0,-0.0295549,4.8793,-0.0295549,-4.8793
-11.9497,0,-1.48947,0,-0.802212,0,-0.0292988,4.88004,-0.0292988,-4.88004
-11.9503,0,-1.48934,0,-0.802233,0,-0.0290427,4.88078,-0.0290427,-4.88078
-11.951,0,-1.48922,0,-0.802254,0,-0.0287866,4.88152,-0.0287866,-4.88152
-11.9516,0,-1.48909,0,-0.802275,0,-0.0285305,4.88225,-0.0285305,-4.88225
-11.9522,0,-1.48896,0,-0.802296,0,-0.0282745,4.88299,-0.0282745,-4.88299
-11.9528,0,-1.48883,0,-0.802317,0,-0.0280184,4.88373,-0.0280184,-4.88373
-11.9534,0,-1.4887,0,-0.802337,0,-0.0277624,4.88447,-0.0277624,-4.88447
-11.9541,0,-1.48858,0,-0.802358,0,-0.0275064,4.88521,-0.0275064,-4.88521
-11.9547,0,-1.48845,0,-0.802379,0,-0.0272504,4.88595,-0.0272504,-4.88595
-11.9553,0,-1.48832,0,-0.8024,0,-0.0269945,4.88668,-0.0269945,-4.88668
-11.9559,0,-1.48819,0,-0.802421,0,-0.0267385,4.88742,-0.0267385,-4.88742
-11.9565,0,-1.48807,0,-0.802442,0,-0.0264826,4.88816,-0.0264826,-4.88816
-11.9571,0,-1.48794,0,-0.802463,0,-0.0262267,4.8889,-0.0262267,-4.8889
-11.9578,0,-1.48781,0,-0.802483,0,-0.0259708,4.88963,-0.0259708,-4.88963
-11.9584,0,-1.48768,0,-0.802504,0,-0.0257149,4.89037,-0.0257149,-4.89037
-11.959,0,-1.48756,0,-0.802525,0,-0.0254591,4.89111,-0.0254591,-4.89111
-11.9596,0,-1.48743,0,-0.802546,0,-0.0252032,4.89184,-0.0252032,-4.89184
-11.9602,0,-1.4873,0,-0.802567,0,-0.0249474,4.89258,-0.0249474,-4.89258
-11.9609,0,-1.48718,0,-0.802587,0,-0.0246916,4.89332,-0.0246916,-4.89332
-11.9615,0,-1.48705,0,-0.802608,0,-0.0244358,4.89405,-0.0244358,-4.89405
-11.9621,0,-1.48692,0,-0.802629,0,-0.02418,4.89479,-0.02418,-4.89479
-11.9627,0,-1.48679,0,-0.80265,0,-0.0239242,4.89552,-0.0239242,-4.89552
-11.9633,0,-1.48667,0,-0.80267,0,-0.0236685,4.89626,-0.0236685,-4.89626
-11.9639,0,-1.48654,0,-0.802691,0,-0.0234128,4.89699,-0.0234128,-4.89699
-11.9646,0,-1.48642,0,-0.802712,0,-0.0231571,4.89773,-0.0231571,-4.89773
-11.9652,0,-1.48629,0,-0.802733,0,-0.0229014,4.89846,-0.0229014,-4.89846
-11.9658,0,-1.48616,0,-0.802753,0,-0.0226457,4.8992,-0.0226457,-4.8992
-11.9664,0,-1.48604,0,-0.802774,0,-0.02239,4.89993,-0.02239,-4.89993
-11.967,0,-1.48591,0,-0.802795,0,-0.0221344,4.90067,-0.0221344,-4.90067
-11.9676,0,-1.48578,0,-0.802816,0,-0.0218788,4.9014,-0.0218788,-4.9014
-11.9683,0,-1.48566,0,-0.802836,0,-0.0216232,4.90214,-0.0216232,-4.90214
-11.9689,0,-1.48553,0,-0.802857,0,-0.0213676,4.90287,-0.0213676,-4.90287
-11.9695,0,-1.48541,0,-0.802878,0,-0.021112,4.9036,-0.021112,-4.9036
-11.9701,0,-1.48528,0,-0.802898,0,-0.0208565,4.90434,-0.0208565,-4.90434
-11.9707,0,-1.48516,0,-0.802919,0,-0.0206009,4.90507,-0.0206009,-4.90507
-11.9713,0,-1.48503,0,-0.80294,0,-0.0203454,4.9058,-0.0203454,-4.9058
-11.972,0,-1.4849,0,-0.80296,0,-0.0200899,4.90654,-0.0200899,-4.90654
-11.9726,0,-1.48478,0,-0.802981,0,-0.0198344,4.90727,-0.0198344,-4.90727
-11.9732,0,-1.48465,0,-0.803002,0,-0.019579,4.908,-0.019579,-4.908
-11.9738,0,-1.48453,0,-0.803022,0,-0.0193235,4.90873,-0.0193235,-4.90873
-11.9744,0,-1.4844,0,-0.803043,0,-0.0190681,4.90947,-0.0190681,-4.90947
-11.975,0,-1.48428,0,-0.803063,0,-0.0188127,4.9102,-0.0188127,-4.9102
-11.9756,0,-1.48415,0,-0.803084,0,-0.0185573,4.91093,-0.0185573,-4.91093
-11.9763,0,-1.48403,0,-0.803105,0,-0.0183019,4.91166,-0.0183019,-4.91166
-11.9769,0,-1.4839,0,-0.803125,0,-0.0180466,4.91239,-0.0180466,-4.91239
-11.9775,0,-1.48378,0,-0.803146,0,-0.0177912,4.91313,-0.0177912,-4.91313
-11.9781,0,-1.48365,0,-0.803166,0,-0.0175359,4.91386,-0.0175359,-4.91386
-11.9787,0,-1.48353,0,-0.803187,0,-0.0172806,4.91459,-0.0172806,-4.91459
-11.9793,0,-1.48341,0,-0.803207,0,-0.0170253,4.91532,-0.0170253,-4.91532
-11.98,0,-1.48328,0,-0.803228,0,-0.01677,4.91605,-0.01677,-4.91605
-11.9806,0,-1.48316,0,-0.803249,0,-0.0165148,4.91678,-0.0165148,-4.91678
-11.9812,0,-1.48303,0,-0.803269,0,-0.0162595,4.91751,-0.0162595,-4.91751
-11.9818,0,-1.48291,0,-0.80329,0,-0.0160043,4.91824,-0.0160043,-4.91824
-11.9824,0,-1.48278,0,-0.80331,0,-0.0157491,4.91897,-0.0157491,-4.91897
-11.983,0,-1.48266,0,-0.803331,0,-0.0154939,4.9197,-0.0154939,-4.9197
-11.9836,0,-1.48254,0,-0.803351,0,-0.0152388,4.92043,-0.0152388,-4.92043
-11.9842,0,-1.48241,0,-0.803372,0,-0.0149836,4.92116,-0.0149836,-4.92116
-11.9849,0,-1.48229,0,-0.803392,0,-0.0147285,4.92189,-0.0147285,-4.92189
-11.9855,0,-1.48217,0,-0.803413,0,-0.0144734,4.92262,-0.0144734,-4.92262
-11.9861,0,-1.48204,0,-0.803433,0,-0.0142183,4.92335,-0.0142183,-4.92335
-11.9867,0,-1.48192,0,-0.803454,0,-0.0139632,4.92407,-0.0139632,-4.92407
-11.9873,0,-1.4818,0,-0.803474,0,-0.0137082,4.9248,-0.0137082,-4.9248
-11.9879,0,-1.48167,0,-0.803495,0,-0.0134531,4.92553,-0.0134531,-4.92553
-11.9885,0,-1.48155,0,-0.803515,0,-0.0131981,4.92626,-0.0131981,-4.92626
-11.9892,0,-1.48143,0,-0.803536,0,-0.0129431,4.92699,-0.0129431,-4.92699
-11.9898,0,-1.4813,0,-0.803556,0,-0.0126881,4.92772,-0.0126881,-4.92772
-11.9904,0,-1.48118,0,-0.803576,0,-0.0124331,4.92844,-0.0124331,-4.92844
-11.991,0,-1.48106,0,-0.803597,0,-0.0121782,4.92917,-0.0121782,-4.92917
-11.9916,0,-1.48093,0,-0.803617,0,-0.0119232,4.9299,-0.0119232,-4.9299
-11.9922,0,-1.48081,0,-0.803638,0,-0.0116683,4.93062,-0.0116683,-4.93062
-11.9928,0,-1.48069,0,-0.803658,0,-0.0114134,4.93135,-0.0114134,-4.93135
-11.9934,0,-1.48057,0,-0.803678,0,-0.0111585,4.93208,-0.0111585,-4.93208
-11.9941,0,-1.48044,0,-0.803699,0,-0.0109037,4.9328,-0.0109037,-4.9328
-11.9947,0,-1.48032,0,-0.803719,0,-0.0106488,4.93353,-0.0106488,-4.93353
-11.9953,0,-1.4802,0,-0.80374,0,-0.010394,4.93426,-0.010394,-4.93426
-11.9959,0,-1.48008,0,-0.80376,0,-0.0101392,4.93498,-0.0101392,-4.93498
-11.9965,0,-1.47995,0,-0.80378,0,-0.00988441,4.93571,-0.00988441,-4.93571
-11.9971,0,-1.47983,0,-0.803801,0,-0.00962964,4.93644,-0.00962964,-4.93644
-11.9977,0,-1.47971,0,-0.803821,0,-0.00937489,4.93716,-0.00937489,-4.93716
-11.9983,0,-1.47959,0,-0.803841,0,-0.00912015,4.93789,-0.00912015,-4.93789
-11.9989,0,-1.47947,0,-0.803862,0,-0.00886543,4.93861,-0.00886543,-4.93861
-11.9996,0,-1.47934,0,-0.803882,0,-0.00861073,4.93934,-0.00861073,-4.93934
-12.0002,0,-1.47922,0,-0.803902,0,-0.00835605,4.94006,-0.00835605,-4.94006
-12.0008,0,-1.4791,0,-0.803923,0,-0.00810138,4.94079,-0.00810138,-4.94079
-12.0014,0,-1.47898,0,-0.803943,0,-0.00784674,4.94151,-0.00784674,-4.94151
-12.002,0,-1.47886,0,-0.803963,0,-0.00759211,4.94223,-0.00759211,-4.94223
-12.0026,0,-1.47874,0,-0.803984,0,-0.0073375,4.94296,-0.0073375,-4.94296
-12.0032,0,-1.47862,0,-0.804004,0,-0.00708291,4.94368,-0.00708291,-4.94368
-12.0038,0,-1.47849,0,-0.804024,0,-0.00682834,4.94441,-0.00682834,-4.94441
-12.0044,0,-1.47837,0,-0.804044,0,-0.00657378,4.94513,-0.00657378,-4.94513
-12.005,0,-1.47825,0,-0.804065,0,-0.00631924,4.94585,-0.00631924,-4.94585
-12.0057,0,-1.47813,0,-0.804085,0,-0.00606472,4.94658,-0.00606472,-4.94658
-12.0063,0,-1.47801,0,-0.804105,0,-0.00581022,4.9473,-0.00581022,-4.9473
-12.0069,0,-1.47789,0,-0.804125,0,-0.00555574,4.94802,-0.00555574,-4.94802
-12.0075,0,-1.47777,0,-0.804146,0,-0.00530128,4.94875,-0.00530128,-4.94875
-12.0081,0,-1.47765,0,-0.804166,0,-0.00504683,4.94947,-0.00504683,-4.94947
-12.0087,0,-1.47753,0,-0.804186,0,-0.0047924,4.95019,-0.0047924,-4.95019
-12.0093,0,-1.47741,0,-0.804206,0,-0.00453799,4.95091,-0.00453799,-4.95091
-12.0099,0,-1.47729,0,-0.804226,0,-0.0042836,4.95163,-0.0042836,-4.95163
-12.0105,0,-1.47717,0,-0.804247,0,-0.00402923,4.95236,-0.00402923,-4.95236
-12.0111,0,-1.47705,0,-0.804267,0,-0.00377487,4.95308,-0.00377487,-4.95308
-12.0117,0,-1.47693,0,-0.804287,0,-0.00352054,4.9538,-0.00352054,-4.9538
-12.0124,0,-1.47681,0,-0.804307,0,-0.00326622,4.95452,-0.00326622,-4.95452
-12.013,0,-1.47669,0,-0.804327,0,-0.00301192,4.95524,-0.00301192,-4.95524
-12.0136,0,-1.47657,0,-0.804347,0,-0.00275764,4.95596,-0.00275764,-4.95596
-12.0142,0,-1.47645,0,-0.804368,0,-0.00250338,4.95668,-0.00250338,-4.95668
-12.0148,0,-1.47633,0,-0.804388,0,-0.00224913,4.9574,-0.00224913,-4.9574
-12.0154,0,-1.47621,0,-0.804408,0,-0.00199491,4.95813,-0.00199491,-4.95813
-12.016,0,-1.47609,0,-0.804428,0,-0.0017407,4.95885,-0.0017407,-4.95885
-12.0166,0,-1.47597,0,-0.804448,0,-0.00148651,4.95957,-0.00148651,-4.95957
-12.0172,0,-1.47585,0,-0.804468,0,-0.00123234,4.96029,-0.00123234,-4.96029
-12.0178,0,-1.47573,0,-0.804488,0,-0.000978187,4.96101,-0.000978187,-4.96101
-12.0184,0,-1.47561,0,-0.804509,0,-0.000724053,4.96173,-0.000724053,-4.96173
-12.019,0,-1.47549,0,-0.804529,0,-0.000469937,4.96244,-0.000469937,-4.96244
-12.0196,0,-1.47537,0,-0.804549,0,-0.000215841,4.96316,-0.000215841,-4.96316
-12.0203,0,-1.47525,0,-0.804569,0,3.82378e-05,4.96388,3.82378e-05,-4.96388
-12.0209,0,-1.47513,0,-0.804589,0,0.000292298,4.9646,0.000292298,-4.9646
-12.0215,0,-1.47501,0,-0.804609,0,0.000546339,4.96532,0.000546339,-4.96532
-12.0221,0,-1.47489,0,-0.804629,0,0.000800362,4.96604,0.000800362,-4.96604
-12.0227,0,-1.47477,0,-0.804649,0,0.00105437,4.96676,0.00105437,-4.96676
-12.0233,0,-1.47466,0,-0.804669,0,0.00130835,4.96748,0.00130835,-4.96748
-12.0239,0,-1.47454,0,-0.804689,0,0.00156232,4.96819,0.00156232,-4.96819
-12.0245,0,-1.47442,0,-0.804709,0,0.00181627,4.96891,0.00181627,-4.96891
-12.0251,0,-1.4743,0,-0.804729,0,0.0020702,4.96963,0.0020702,-4.96963
-12.0257,0,-1.47418,0,-0.804749,0,0.00232411,4.97035,0.00232411,-4.97035
-12.0263,0,-1.47406,0,-0.804769,0,0.002578,4.97107,0.002578,-4.97107
-12.0269,0,-1.47395,0,-0.804789,0,0.00283188,4.97178,0.00283188,-4.97178
-12.0275,0,-1.47383,0,-0.804809,0,0.00308573,4.9725,0.00308573,-4.9725
-12.0281,0,-1.47371,0,-0.804829,0,0.00333957,4.97322,0.00333957,-4.97322
-12.0287,0,-1.47359,0,-0.804849,0,0.00359339,4.97393,0.00359339,-4.97393
-12.0294,0,-1.47347,0,-0.804869,0,0.00384718,4.97465,0.00384718,-4.97465
-12.03,0,-1.47335,0,-0.804889,0,0.00410097,4.97537,0.00410097,-4.97537
-12.0306,0,-1.47324,0,-0.804909,0,0.00435473,4.97608,0.00435473,-4.97608
-12.0312,0,-1.47312,0,-0.804929,0,0.00460847,4.9768,0.00460847,-4.9768
-12.0318,0,-1.473,0,-0.804949,0,0.0048622,4.97751,0.0048622,-4.97751
-12.0324,0,-1.47288,0,-0.804969,0,0.0051159,4.97823,0.0051159,-4.97823
-12.033,0,-1.47277,0,-0.804989,0,0.00536959,4.97895,0.00536959,-4.97895
-12.0336,0,-1.47265,0,-0.805009,0,0.00562326,4.97966,0.00562326,-4.97966
-12.0342,0,-1.47253,0,-0.805029,0,0.00587691,4.98038,0.00587691,-4.98038
-12.0348,0,-1.47241,0,-0.805049,0,0.00613054,4.98109,0.00613054,-4.98109
-12.0354,0,-1.4723,0,-0.805069,0,0.00638415,4.98181,0.00638415,-4.98181
-12.036,0,-1.47218,0,-0.805088,0,0.00663774,4.98252,0.00663774,-4.98252
-12.0366,0,-1.47206,0,-0.805108,0,0.00689132,4.98324,0.00689132,-4.98324
-12.0372,0,-1.47195,0,-0.805128,0,0.00714487,4.98395,0.00714487,-4.98395
-12.0378,0,-1.47183,0,-0.805148,0,0.00739841,4.98466,0.00739841,-4.98466
-12.0384,0,-1.47171,0,-0.805168,0,0.00765192,4.98538,0.00765192,-4.98538
-12.039,0,-1.4716,0,-0.805188,0,0.00790542,4.98609,0.00790542,-4.98609
-12.0396,0,-1.47148,0,-0.805208,0,0.0081589,4.98681,0.0081589,-4.98681
-12.0402,0,-1.47136,0,-0.805228,0,0.00841236,4.98752,0.00841236,-4.98752
-12.0408,0,-1.47125,0,-0.805247,0,0.00866581,4.98823,0.00866581,-4.98823
-12.0414,0,-1.47113,0,-0.805267,0,0.00891923,4.98895,0.00891923,-4.98895
-12.042,0,-1.47101,0,-0.805287,0,0.00917263,4.98966,0.00917263,-4.98966
-12.0426,0,-1.4709,0,-0.805307,0,0.00942602,4.99037,0.00942602,-4.99037
-12.0433,0,-1.47078,0,-0.805327,0,0.00967939,4.99108,0.00967939,-4.99108
-12.0439,0,-1.47066,0,-0.805347,0,0.00993273,4.9918,0.00993273,-4.9918
-12.0445,0,-1.47055,0,-0.805366,0,0.0101861,4.99251,0.0101861,-4.99251
-12.0451,0,-1.47043,0,-0.805386,0,0.0104394,4.99322,0.0104394,-4.99322
-12.0457,0,-1.47032,0,-0.805406,0,0.0106927,4.99393,0.0106927,-4.99393
-12.0463,0,-1.4702,0,-0.805426,0,0.0109459,4.99465,0.0109459,-4.99465
-12.0469,0,-1.47008,0,-0.805445,0,0.0111992,4.99536,0.0111992,-4.99536
-12.0475,0,-1.46997,0,-0.805465,0,0.0114524,4.99607,0.0114524,-4.99607
-12.0481,0,-1.46985,0,-0.805485,0,0.0117056,4.99678,0.0117056,-4.99678
-12.0487,0,-1.46974,0,-0.805505,0,0.0119588,4.99749,0.0119588,-4.99749
-12.0493,0,-1.46962,0,-0.805525,0,0.012212,4.9982,0.012212,-4.9982
-12.0499,0,-1.46951,0,-0.805544,0,0.0124652,4.99891,0.0124652,-4.99891
-12.0505,0,-1.46939,0,-0.805564,0,0.0127183,4.99962,0.0127183,-4.99962
-12.0511,0,-1.46927,0,-0.805584,0,0.0129714,5.00033,0.0129714,-5.00033
-12.0517,0,-1.46916,0,-0.805603,0,0.0132245,5.00105,0.0132245,-5.00105
-12.0523,0,-1.46904,0,-0.805623,0,0.0134776,5.00176,0.0134776,-5.00176
-12.0529,0,-1.46893,0,-0.805643,0,0.0137307,5.00247,0.0137307,-5.00247
-12.0535,0,-1.46881,0,-0.805663,0,0.0139837,5.00318,0.0139837,-5.00318
-12.0541,0,-1.4687,0,-0.805682,0,0.0142367,5.00389,0.0142367,-5.00389
-12.0547,0,-1.46858,0,-0.805702,0,0.0144897,5.00459,0.0144897,-5.00459
-12.0553,0,-1.46847,0,-0.805722,0,0.0147427,5.0053,0.0147427,-5.0053
-12.0559,0,-1.46836,0,-0.805741,0,0.0149957,5.00601,0.0149957,-5.00601
-12.0565,0,-1.46824,0,-0.805761,0,0.0152486,5.00672,0.0152486,-5.00672
-12.0571,0,-1.46813,0,-0.805781,0,0.0155016,5.00743,0.0155016,-5.00743
-12.0577,0,-1.46801,0,-0.8058,0,0.0157545,5.00814,0.0157545,-5.00814
-12.0583,0,-1.4679,0,-0.80582,0,0.0160074,5.00885,0.0160074,-5.00885
-12.0589,0,-1.46778,0,-0.80584,0,0.0162602,5.00956,0.0162602,-5.00956
-12.0595,0,-1.46767,0,-0.805859,0,0.0165131,5.01027,0.0165131,-5.01027
-12.0601,0,-1.46755,0,-0.805879,0,0.0167659,5.01097,0.0167659,-5.01097
-12.0607,0,-1.46744,0,-0.805898,0,0.0170187,5.01168,0.0170187,-5.01168
-12.0613,0,-1.46733,0,-0.805918,0,0.0172715,5.01239,0.0172715,-5.01239
-12.0619,0,-1.46721,0,-0.805938,0,0.0175243,5.0131,0.0175243,-5.0131
-12.0625,0,-1.4671,0,-0.805957,0,0.017777,5.0138,0.017777,-5.0138
-12.0631,0,-1.46698,0,-0.805977,0,0.0180298,5.01451,0.0180298,-5.01451
-12.0637,0,-1.46687,0,-0.805996,0,0.0182825,5.01522,0.0182825,-5.01522
-12.0643,0,-1.46676,0,-0.806016,0,0.0185352,5.01593,0.0185352,-5.01593
-12.0649,0,-1.46664,0,-0.806036,0,0.0187879,5.01663,0.0187879,-5.01663
-12.0655,0,-1.46653,0,-0.806055,0,0.0190405,5.01734,0.0190405,-5.01734
-12.0661,0,-1.46642,0,-0.806075,0,0.0192932,5.01804,0.0192932,-5.01804
-12.0667,0,-1.4663,0,-0.806094,0,0.0195458,5.01875,0.0195458,-5.01875
-12.0673,0,-1.46619,0,-0.806114,0,0.0197984,5.01946,0.0197984,-5.01946
-12.0679,0,-1.46608,0,-0.806133,0,0.020051,5.02016,0.020051,-5.02016
-12.0685,0,-1.46596,0,-0.806153,0,0.0203035,5.02087,0.0203035,-5.02087
-12.0691,0,-1.46585,0,-0.806172,0,0.0205561,5.02157,0.0205561,-5.02157
-12.0697,0,-1.46574,0,-0.806192,0,0.0208086,5.02228,0.0208086,-5.02228
-12.0703,0,-1.46562,0,-0.806212,0,0.0210611,5.02299,0.0210611,-5.02299
-12.0709,0,-1.46551,0,-0.806231,0,0.0213136,5.02369,0.0213136,-5.02369
-12.0715,0,-1.4654,0,-0.806251,0,0.021566,5.0244,0.021566,-5.0244
-12.0721,0,-1.46528,0,-0.80627,0,0.0218185,5.0251,0.0218185,-5.0251
-12.0727,0,-1.46517,0,-0.806289,0,0.0220709,5.0258,0.0220709,-5.0258
-12.0733,0,-1.46506,0,-0.806309,0,0.0223233,5.02651,0.0223233,-5.02651
-12.0739,0,-1.46495,0,-0.806328,0,0.0225757,5.02721,0.0225757,-5.02721
-12.0745,0,-1.46483,0,-0.806348,0,0.0228281,5.02792,0.0228281,-5.02792
-12.0751,0,-1.46472,0,-0.806367,0,0.0230804,5.02862,0.0230804,-5.02862
-12.0757,0,-1.46461,0,-0.806387,0,0.0233327,5.02933,0.0233327,-5.02933
-12.0763,0,-1.4645,0,-0.806406,0,0.023585,5.03003,0.023585,-5.03003
-12.0769,0,-1.46438,0,-0.806426,0,0.0238373,5.03073,0.0238373,-5.03073
-12.0775,0,-1.46427,0,-0.806445,0,0.0240896,5.03144,0.0240896,-5.03144
-12.0781,0,-1.46416,0,-0.806465,0,0.0243418,5.03214,0.0243418,-5.03214
-12.0787,0,-1.46405,0,-0.806484,0,0.0245941,5.03284,0.0245941,-5.03284
-12.0793,0,-1.46394,0,-0.806503,0,0.0248463,5.03354,0.0248463,-5.03354
-12.0798,0,-1.46382,0,-0.806523,0,0.0250985,5.03425,0.0250985,-5.03425
-12.0804,0,-1.46371,0,-0.806542,0,0.0253506,5.03495,0.0253506,-5.03495
-12.081,0,-1.4636,0,-0.806562,0,0.0256028,5.03565,0.0256028,-5.03565
-12.0816,0,-1.46349,0,-0.806581,0,0.0258549,5.03635,0.0258549,-5.03635
-12.0822,0,-1.46338,0,-0.8066,0,0.026107,5.03706,0.026107,-5.03706
-12.0828,0,-1.46327,0,-0.80662,0,0.0263591,5.03776,0.0263591,-5.03776
-12.0834,0,-1.46315,0,-0.806639,0,0.0266112,5.03846,0.0266112,-5.03846
-12.084,0,-1.46304,0,-0.806658,0,0.0268633,5.03916,0.0268633,-5.03916
-12.0846,0,-1.46293,0,-0.806678,0,0.0271153,5.03986,0.0271153,-5.03986
-12.0852,0,-1.46282,0,-0.806697,0,0.0273673,5.04056,0.0273673,-5.04056
-12.0858,0,-1.46271,0,-0.806717,0,0.0276193,5.04127,0.0276193,-5.04127
-12.0864,0,-1.4626,0,-0.806736,0,0.0278713,5.04197,0.0278713,-5.04197
-12.087,0,-1.46249,0,-0.806755,0,0.0281232,5.04267,0.0281232,-5.04267
-12.0876,0,-1.46238,0,-0.806775,0,0.0283752,5.04337,0.0283752,-5.04337
-12.0882,0,-1.46226,0,-0.806794,0,0.0286271,5.04407,0.0286271,-5.04407
-12.0888,0,-1.46215,0,-0.806813,0,0.028879,5.04477,0.028879,-5.04477
-12.0894,0,-1.46204,0,-0.806832,0,0.0291308,5.04547,0.0291308,-5.04547
-12.09,0,-1.46193,0,-0.806852,0,0.0293827,5.04617,0.0293827,-5.04617
-12.0906,0,-1.46182,0,-0.806871,0,0.0296345,5.04687,0.0296345,-5.04687
-12.0912,0,-1.46171,0,-0.80689,0,0.0298864,5.04757,0.0298864,-5.04757
-12.0918,0,-1.4616,0,-0.80691,0,0.0301382,5.04827,0.0301382,-5.04827
-12.0924,0,-1.46149,0,-0.806929,0,0.0303899,5.04897,0.0303899,-5.04897
-12.093,0,-1.46138,0,-0.806948,0,0.0306417,5.04967,0.0306417,-5.04967
-12.0935,0,-1.46127,0,-0.806967,0,0.0308934,5.05036,0.0308934,-5.05036
-12.0941,0,-1.46116,0,-0.806987,0,0.0311451,5.05106,0.0311451,-5.05106
-12.0947,0,-1.46105,0,-0.807006,0,0.0313968,5.05176,0.0313968,-5.05176
-12.0953,0,-1.46094,0,-0.807025,0,0.0316485,5.05246,0.0316485,-5.05246
-12.0959,0,-1.46083,0,-0.807044,0,0.0319002,5.05316,0.0319002,-5.05316
-12.0965,0,-1.46072,0,-0.807064,0,0.0321518,5.05386,0.0321518,-5.05386
-12.0971,0,-1.46061,0,-0.807083,0,0.0324034,5.05456,0.0324034,-5.05456
-12.0977,0,-1.4605,0,-0.807102,0,0.032655,5.05525,0.032655,-5.05525
-12.0983,0,-1.46039,0,-0.807121,0,0.0329066,5.05595,0.0329066,-5.05595
-12.0989,0,-1.46028,0,-0.80714,0,0.0331582,5.05665,0.0331582,-5.05665
-12.0995,0,-1.46017,0,-0.80716,0,0.0334097,5.05735,0.0334097,-5.05735
-12.1001,0,-1.46006,0,-0.807179,0,0.0336612,5.05804,0.0336612,-5.05804
-12.1007,0,-1.45995,0,-0.807198,0,0.0339127,5.05874,0.0339127,-5.05874
-12.1013,0,-1.45984,0,-0.807217,0,0.0341642,5.05944,0.0341642,-5.05944
-12.1019,0,-1.45973,0,-0.807236,0,0.0344157,5.06013,0.0344157,-5.06013
-12.1025,0,-1.45962,0,-0.807255,0,0.0346671,5.06083,0.0346671,-5.06083
-12.103,0,-1.45951,0,-0.807275,0,0.0349185,5.06153,0.0349185,-5.06153
-12.1036,0,-1.4594,0,-0.807294,0,0.0351699,5.06222,0.0351699,-5.06222
-12.1042,0,-1.4593,0,-0.807313,0,0.0354213,5.06292,0.0354213,-5.06292
-12.1048,0,-1.45919,0,-0.807332,0,0.0356727,5.06361,0.0356727,-5.06361
-12.1054,0,-1.45908,0,-0.807351,0,0.035924,5.06431,0.035924,-5.06431
-12.106,0,-1.45897,0,-0.80737,0,0.0361753,5.06501,0.0361753,-5.06501
-12.1066,0,-1.45886,0,-0.807389,0,0.0364266,5.0657,0.0364266,-5.0657
-12.1072,0,-1.45875,0,-0.807408,0,0.0366779,5.0664,0.0366779,-5.0664
-12.1078,0,-1.45864,0,-0.807428,0,0.0369292,5.06709,0.0369292,-5.06709
-12.1084,0,-1.45853,0,-0.807447,0,0.0371804,5.06779,0.0371804,-5.06779
-12.109,0,-1.45842,0,-0.807466,0,0.0374316,5.06848,0.0374316,-5.06848
-12.1096,0,-1.45832,0,-0.807485,0,0.0376828,5.06918,0.0376828,-5.06918
-12.1102,0,-1.45821,0,-0.807504,0,0.037934,5.06987,0.037934,-5.06987
-12.1107,0,-1.4581,0,-0.807523,0,0.0381852,5.07057,0.0381852,-5.07057
-12.1113,0,-1.45799,0,-0.807542,0,0.0384363,5.07126,0.0384363,-5.07126
-12.1119,0,-1.45788,0,-0.807561,0,0.0386874,5.07195,0.0386874,-5.07195
-12.1125,0,-1.45777,0,-0.80758,0,0.0389385,5.07265,0.0389385,-5.07265
-12.1131,0,-1.45767,0,-0.807599,0,0.0391896,5.07334,0.0391896,-5.07334
-12.1137,0,-1.45756,0,-0.807618,0,0.0394407,5.07404,0.0394407,-5.07404
-12.1143,0,-1.45745,0,-0.807637,0,0.0396917,5.07473,0.0396917,-5.07473
-12.1149,0,-1.45734,0,-0.807656,0,0.0399427,5.07542,0.0399427,-5.07542
-12.1155,0,-1.45723,0,-0.807675,0,0.0401937,5.07612,0.0401937,-5.07612
-12.1161,0,-1.45713,0,-0.807694,0,0.0404447,5.07681,0.0404447,-5.07681
-12.1167,0,-1.45702,0,-0.807713,0,0.0406957,5.0775,0.0406957,-5.0775
-12.1172,0,-1.45691,0,-0.807732,0,0.0409466,5.07819,0.0409466,-5.07819
-12.1178,0,-1.4568,0,-0.807751,0,0.0411975,5.07889,0.0411975,-5.07889
-12.1184,0,-1.4567,0,-0.80777,0,0.0414484,5.07958,0.0414484,-5.07958
-12.119,0,-1.45659,0,-0.807789,0,0.0416993,5.08027,0.0416993,-5.08027
-12.1196,0,-1.45648,0,-0.807808,0,0.0419502,5.08096,0.0419502,-5.08096
-12.1202,0,-1.45637,0,-0.807827,0,0.042201,5.08165,0.042201,-5.08165
-12.1208,0,-1.45627,0,-0.807846,0,0.0424518,5.08235,0.0424518,-5.08235
-12.1214,0,-1.45616,0,-0.807865,0,0.0427026,5.08304,0.0427026,-5.08304
-12.122,0,-1.45605,0,-0.807884,0,0.0429534,5.08373,0.0429534,-5.08373
-12.1226,0,-1.45595,0,-0.807903,0,0.0432041,5.08442,0.0432041,-5.08442
-12.1231,0,-1.45584,0,-0.807922,0,0.0434549,5.08511,0.0434549,-5.08511
-12.1237,0,-1.45573,0,-0.807941,0,0.0437056,5.0858,0.0437056,-5.0858
-12.1243,0,-1.45563,0,-0.80796,0,0.0439563,5.08649,0.0439563,-5.08649
-12.1249,0,-1.45552,0,-0.807979,0,0.044207,5.08718,0.044207,-5.08718
-12.1255,0,-1.45541,0,-0.807998,0,0.0444576,5.08787,0.0444576,-5.08787
-12.1261,0,-1.4553,0,-0.808016,0,0.0447083,5.08856,0.0447083,-5.08856
-12.1267,0,-1.4552,0,-0.808035,0,0.0449589,5.08925,0.0449589,-5.08925
-12.1273,0,-1.45509,0,-0.808054,0,0.0452095,5.08995,0.0452095,-5.08995
-12.1279,0,-1.45499,0,-0.808073,0,0.0454601,5.09063,0.0454601,-5.09063
-12.1285,0,-1.45488,0,-0.808092,0,0.0457106,5.09132,0.0457106,-5.09132
-12.129,0,-1.45477,0,-0.808111,0,0.0459611,5.09201,0.0459611,-5.09201
-12.1296,0,-1.45467,0,-0.80813,0,0.0462117,5.0927,0.0462117,-5.0927
-12.1302,0,-1.45456,0,-0.808149,0,0.0464621,5.09339,0.0464621,-5.09339
-12.1308,0,-1.45445,0,-0.808167,0,0.0467126,5.09408,0.0467126,-5.09408
-12.1314,0,-1.45435,0,-0.808186,0,0.0469631,5.09477,0.0469631,-5.09477
-12.132,0,-1.45424,0,-0.808205,0,0.0472135,5.09546,0.0472135,-5.09546
-12.1326,0,-1.45414,0,-0.808224,0,0.0474639,5.09615,0.0474639,-5.09615
-12.1332,0,-1.45403,0,-0.808243,0,0.0477143,5.09684,0.0477143,-5.09684
-12.1337,0,-1.45392,0,-0.808262,0,0.0479647,5.09752,0.0479647,-5.09752
-12.1343,0,-1.45382,0,-0.80828,0,0.048215,5.09821,0.048215,-5.09821
-12.1349,0,-1.45371,0,-0.808299,0,0.0484654,5.0989,0.0484654,-5.0989
-12.1355,0,-1.45361,0,-0.808318,0,0.0487157,5.09959,0.0487157,-5.09959
-12.1361,0,-1.4535,0,-0.808337,0,0.048966,5.10028,0.048966,-5.10028
-12.1367,0,-1.4534,0,-0.808356,0,0.0492162,5.10096,0.0492162,-5.10096
-12.1373,0,-1.45329,0,-0.808374,0,0.0494665,5.10165,0.0494665,-5.10165
-12.1379,0,-1.45318,0,-0.808393,0,0.0497167,5.10234,0.0497167,-5.10234
-12.1384,0,-1.45308,0,-0.808412,0,0.0499669,5.10303,0.0499669,-5.10303
-12.139,0,-1.45297,0,-0.808431,0,0.0502171,5.10371,0.0502171,-5.10371
-12.1396,0,-1.45287,0,-0.808449,0,0.0504673,5.1044,0.0504673,-5.1044
-12.1402,0,-1.45276,0,-0.808468,0,0.0507174,5.10509,0.0507174,-5.10509
-12.1408,0,-1.45266,0,-0.808487,0,0.0509676,5.10577,0.0509676,-5.10577
-12.1414,0,-1.45255,0,-0.808506,0,0.0512177,5.10646,0.0512177,-5.10646
-12.142,0,-1.45245,0,-0.808524,0,0.0514678,5.10715,0.0514678,-5.10715
-12.1425,0,-1.45234,0,-0.808543,0,0.0517178,5.10783,0.0517178,-5.10783
-12.1431,0,-1.45224,0,-0.808562,0,0.0519679,5.10852,0.0519679,-5.10852
-12.1437,0,-1.45213,0,-0.808581,0,0.0522179,5.1092,0.0522179,-5.1092
-12.1443,0,-1.45203,0,-0.808599,0,0.0524679,5.10989,0.0524679,-5.10989
-12.1449,0,-1.45193,0,-0.808618,0,0.0527179,5.11057,0.0527179,-5.11057
-12.1455,0,-1.45182,0,-0.808637,0,0.0529679,5.11126,0.0529679,-5.11126
-12.1461,0,-1.45172,0,-0.808655,0,0.0532178,5.11194,0.0532178,-5.11194
-12.1466,0,-1.45161,0,-0.808674,0,0.0534677,5.11263,0.0534677,-5.11263
-12.1472,0,-1.45151,0,-0.808693,0,0.0537176,5.11331,0.0537176,-5.11331
-12.1478,0,-1.4514,0,-0.808711,0,0.0539675,5.114,0.0539675,-5.114
-12.1484,0,-1.4513,0,-0.80873,0,0.0542174,5.11468,0.0542174,-5.11468
-12.149,0,-1.45119,0,-0.808749,0,0.0544672,5.11537,0.0544672,-5.11537
-12.1496,0,-1.45109,0,-0.808767,0,0.054717,5.11605,0.054717,-5.11605
-12.1502,0,-1.45099,0,-0.808786,0,0.0549668,5.11674,0.0549668,-5.11674
-12.1507,0,-1.45088,0,-0.808805,0,0.0552166,5.11742,0.0552166,-5.11742
-12.1513,0,-1.45078,0,-0.808823,0,0.0554664,5.1181,0.0554664,-5.1181
-12.1519,0,-1.45067,0,-0.808842,0,0.0557161,5.11879,0.0557161,-5.11879
-12.1525,0,-1.45057,0,-0.808861,0,0.0559658,5.11947,0.0559658,-5.11947
-12.1531,0,-1.45047,0,-0.808879,0,0.0562155,5.12015,0.0562155,-5.12015
-12.1537,0,-1.45036,0,-0.808898,0,0.0564652,5.12084,0.0564652,-5.12084
-12.1543,0,-1.45026,0,-0.808916,0,0.0567149,5.12152,0.0567149,-5.12152
-12.1548,0,-1.45016,0,-0.808935,0,0.0569645,5.1222,0.0569645,-5.1222
-12.1554,0,-1.45005,0,-0.808954,0,0.0572141,5.12288,0.0572141,-5.12288
-12.156,0,-1.44995,0,-0.808972,0,0.0574637,5.12357,0.0574637,-5.12357
-12.1566,0,-1.44985,0,-0.808991,0,0.0577133,5.12425,0.0577133,-5.12425
-12.1572,0,-1.44974,0,-0.809009,0,0.0579628,5.12493,0.0579628,-5.12493
-12.1578,0,-1.44964,0,-0.809028,0,0.0582124,5.12561,0.0582124,-5.12561
-12.1583,0,-1.44954,0,-0.809046,0,0.0584619,5.1263,0.0584619,-5.1263
-12.1589,0,-1.44943,0,-0.809065,0,0.0587114,5.12698,0.0587114,-5.12698
-12.1595,0,-1.44933,0,-0.809084,0,0.0589608,5.12766,0.0589608,-5.12766
-12.1601,0,-1.44923,0,-0.809102,0,0.0592103,5.12834,0.0592103,-5.12834
-12.1607,0,-1.44912,0,-0.809121,0,0.0594597,5.12902,0.0594597,-5.12902
-12.1613,0,-1.44902,0,-0.809139,0,0.0597091,5.1297,0.0597091,-5.1297
-12.1618,0,-1.44892,0,-0.809158,0,0.0599585,5.13038,0.0599585,-5.13038
-12.1624,0,-1.44881,0,-0.809176,0,0.0602079,5.13107,0.0602079,-5.13107
-12.163,0,-1.44871,0,-0.809195,0,0.0604572,5.13175,0.0604572,-5.13175
-12.1636,0,-1.44861,0,-0.809213,0,0.0607065,5.13243,0.0607065,-5.13243
-12.1642,0,-1.44851,0,-0.809232,0,0.0609559,5.13311,0.0609559,-5.13311
-12.1648,0,-1.4484,0,-0.80925,0,0.0612051,5.13379,0.0612051,-5.13379
-12.1653,0,-1.4483,0,-0.809269,0,0.0614544,5.13447,0.0614544,-5.13447
-12.1659,0,-1.4482,0,-0.809287,0,0.0617036,5.13515,0.0617036,-5.13515
-12.1665,0,-1.4481,0,-0.809306,0,0.0619529,5.13583,0.0619529,-5.13583
-12.1671,0,-1.44799,0,-0.809324,0,0.0622021,5.13651,0.0622021,-5.13651
-12.1677,0,-1.44789,0,-0.809343,0,0.0624513,5.13719,0.0624513,-5.13719
-12.1682,0,-1.44779,0,-0.809361,0,0.0627004,5.13787,0.0627004,-5.13787
-12.1688,0,-1.44769,0,-0.809379,0,0.0629496,5.13854,0.0629496,-5.13854
-12.1694,0,-1.44759,0,-0.809398,0,0.0631987,5.13922,0.0631987,-5.13922
-12.17,0,-1.44748,0,-0.809416,0,0.0634478,5.1399,0.0634478,-5.1399
-12.1706,0,-1.44738,0,-0.809435,0,0.0636968,5.14058,0.0636968,-5.14058
-12.1712,0,-1.44728,0,-0.809453,0,0.0639459,5.14126,0.0639459,-5.14126
-12.1717,0,-1.44718,0,-0.809472,0,0.0641949,5.14194,0.0641949,-5.14194
-12.1723,0,-1.44708,0,-0.80949,0,0.064444,5.14262,0.064444,-5.14262
-12.1729,0,-1.44697,0,-0.809508,0,0.064693,5.1433,0.064693,-5.1433
-12.1735,0,-1.44687,0,-0.809527,0,0.0649419,5.14397,0.0649419,-5.14397
-12.1741,0,-1.44677,0,-0.809545,0,0.0651909,5.14465,0.0651909,-5.14465
-12.1746,0,-1.44667,0,-0.809564,0,0.0654398,5.14533,0.0654398,-5.14533
-12.1752,0,-1.44657,0,-0.809582,0,0.0656887,5.14601,0.0656887,-5.14601
-12.1758,0,-1.44647,0,-0.8096,0,0.0659376,5.14668,0.0659376,-5.14668
-12.1764,0,-1.44637,0,-0.809619,0,0.0661865,5.14736,0.0661865,-5.14736
-12.177,0,-1.44626,0,-0.809637,0,0.0664353,5.14804,0.0664353,-5.14804
-12.1775,0,-1.44616,0,-0.809656,0,0.0666842,5.14872,0.0666842,-5.14872
-12.1781,0,-1.44606,0,-0.809674,0,0.066933,5.14939,0.066933,-5.14939
-12.1787,0,-1.44596,0,-0.809692,0,0.0671818,5.15007,0.0671818,-5.15007
-12.1793,0,-1.44586,0,-0.809711,0,0.0674305,5.15075,0.0674305,-5.15075
-12.1799,0,-1.44576,0,-0.809729,0,0.0676793,5.15142,0.0676793,-5.15142
-12.1805,0,-1.44566,0,-0.809747,0,0.067928,5.1521,0.067928,-5.1521
-12.181,0,-1.44556,0,-0.809766,0,0.0681767,5.15277,0.0681767,-5.15277
-12.1816,0,-1.44546,0,-0.809784,0,0.0684254,5.15345,0.0684254,-5.15345
-12.1822,0,-1.44536,0,-0.809802,0,0.068674,5.15413,0.068674,-5.15413
-12.1828,0,-1.44525,0,-0.80982,0,0.0689227,5.1548,0.0689227,-5.1548
-12.1833,0,-1.44515,0,-0.809839,0,0.0691713,5.15548,0.0691713,-5.15548
-12.1839,0,-1.44505,0,-0.809857,0,0.0694199,5.15615,0.0694199,-5.15615
-12.1845,0,-1.44495,0,-0.809875,0,0.0696685,5.15683,0.0696685,-5.15683
-12.1851,0,-1.44485,0,-0.809894,0,0.069917,5.1575,0.069917,-5.1575
-12.1857,0,-1.44475,0,-0.809912,0,0.0701656,5.15818,0.0701656,-5.15818
-12.1862,0,-1.44465,0,-0.80993,0,0.0704141,5.15885,0.0704141,-5.15885
-12.1868,0,-1.44455,0,-0.809948,0,0.0706626,5.15953,0.0706626,-5.15953
-12.1874,0,-1.44445,0,-0.809967,0,0.070911,5.1602,0.070911,-5.1602
-12.188,0,-1.44435,0,-0.809985,0,0.0711595,5.16088,0.0711595,-5.16088
-12.1886,0,-1.44425,0,-0.810003,0,0.0714079,5.16155,0.0714079,-5.16155
-12.1891,0,-1.44415,0,-0.810021,0,0.0716563,5.16222,0.0716563,-5.16222
-12.1897,0,-1.44405,0,-0.81004,0,0.0719047,5.1629,0.0719047,-5.1629
-12.1903,0,-1.44395,0,-0.810058,0,0.0721531,5.16357,0.0721531,-5.16357
-12.1909,0,-1.44385,0,-0.810076,0,0.0724014,5.16425,0.0724014,-5.16425
-12.1915,0,-1.44375,0,-0.810094,0,0.0726498,5.16492,0.0726498,-5.16492
-12.192,0,-1.44365,0,-0.810113,0,0.0728981,5.16559,0.0728981,-5.16559
-12.1926,0,-1.44355,0,-0.810131,0,0.0731464,5.16627,0.0731464,-5.16627
-12.1932,0,-1.44345,0,-0.810149,0,0.0733946,5.16694,0.0733946,-5.16694
-12.1938,0,-1.44335,0,-0.810167,0,0.0736429,5.16761,0.0736429,-5.16761
-12.1943,0,-1.44325,0,-0.810185,0,0.0738911,5.16828,0.0738911,-5.16828
-12.1949,0,-1.44315,0,-0.810204,0,0.0741393,5.16896,0.0741393,-5.16896
-12.1955,0,-1.44305,0,-0.810222,0,0.0743875,5.16963,0.0743875,-5.16963
-12.1961,0,-1.44296,0,-0.81024,0,0.0746356,5.1703,0.0746356,-5.1703
-12.1967,0,-1.44286,0,-0.810258,0,0.0748838,5.17097,0.0748838,-5.17097
-12.1972,0,-1.44276,0,-0.810276,0,0.0751319,5.17165,0.0751319,-5.17165
-12.1978,0,-1.44266,0,-0.810294,0,0.07538,5.17232,0.07538,-5.17232
-12.1984,0,-1.44256,0,-0.810312,0,0.0756281,5.17299,0.0756281,-5.17299
-12.199,0,-1.44246,0,-0.810331,0,0.0758761,5.17366,0.0758761,-5.17366
-12.1995,0,-1.44236,0,-0.810349,0,0.0761241,5.17433,0.0761241,-5.17433
-12.2001,0,-1.44226,0,-0.810367,0,0.0763722,5.175,0.0763722,-5.175
-12.2007,0,-1.44216,0,-0.810385,0,0.0766201,5.17567,0.0766201,-5.17567
-12.2013,0,-1.44206,0,-0.810403,0,0.0768681,5.17635,0.0768681,-5.17635
-12.2018,0,-1.44196,0,-0.810421,0,0.0771161,5.17702,0.0771161,-5.17702
-12.2024,0,-1.44187,0,-0.810439,0,0.077364,5.17769,0.077364,-5.17769
-12.203,0,-1.44177,0,-0.810457,0,0.0776119,5.17836,0.0776119,-5.17836
-12.2036,0,-1.44167,0,-0.810476,0,0.0778598,5.17903,0.0778598,-5.17903
-12.2042,0,-1.44157,0,-0.810494,0,0.0781076,5.1797,0.0781076,-5.1797
-12.2047,0,-1.44147,0,-0.810512,0,0.0783555,5.18037,0.0783555,-5.18037
-12.2053,0,-1.44137,0,-0.81053,0,0.0786033,5.18104,0.0786033,-5.18104
-12.2059,0,-1.44127,0,-0.810548,0,0.0788511,5.18171,0.0788511,-5.18171
-12.2065,0,-1.44118,0,-0.810566,0,0.0790989,5.18238,0.0790989,-5.18238
-12.207,0,-1.44108,0,-0.810584,0,0.0793467,5.18305,0.0793467,-5.18305
-12.2076,0,-1.44098,0,-0.810602,0,0.0795944,5.18372,0.0795944,-5.18372
-12.2082,0,-1.44088,0,-0.81062,0,0.0798421,5.18439,0.0798421,-5.18439
-12.2088,0,-1.44078,0,-0.810638,0,0.0800898,5.18505,0.0800898,-5.18505
-12.2093,0,-1.44069,0,-0.810656,0,0.0803375,5.18572,0.0803375,-5.18572
-12.2099,0,-1.44059,0,-0.810674,0,0.0805851,5.18639,0.0805851,-5.18639
-12.2105,0,-1.44049,0,-0.810692,0,0.0808328,5.18706,0.0808328,-5.18706
-12.2111,0,-1.44039,0,-0.81071,0,0.0810804,5.18773,0.0810804,-5.18773
-12.2116,0,-1.44029,0,-0.810728,0,0.081328,5.1884,0.081328,-5.1884
-12.2122,0,-1.4402,0,-0.810746,0,0.0815755,5.18907,0.0815755,-5.18907
-12.2128,0,-1.4401,0,-0.810764,0,0.0818231,5.18973,0.0818231,-5.18973
-12.2134,0,-1.44,0,-0.810782,0,0.0820706,5.1904,0.0820706,-5.1904
-12.2139,0,-1.4399,0,-0.8108,0,0.0823181,5.19107,0.0823181,-5.19107
-12.2145,0,-1.43981,0,-0.810818,0,0.0825656,5.19174,0.0825656,-5.19174
-12.2151,0,-1.43971,0,-0.810836,0,0.0828131,5.19241,0.0828131,-5.19241
-12.2157,0,-1.43961,0,-0.810854,0,0.0830605,5.19307,0.0830605,-5.19307
-12.2162,0,-1.43951,0,-0.810872,0,0.0833079,5.19374,0.0833079,-5.19374
-12.2168,0,-1.43942,0,-0.81089,0,0.0835553,5.19441,0.0835553,-5.19441
-12.2174,0,-1.43932,0,-0.810908,0,0.0838027,5.19507,0.0838027,-5.19507
-12.218,0,-1.43922,0,-0.810926,0,0.0840501,5.19574,0.0840501,-5.19574
-12.2185,0,-1.43912,0,-0.810944,0,0.0842974,5.19641,0.0842974,-5.19641
-12.2191,0,-1.43903,0,-0.810962,0,0.0845447,5.19707,0.0845447,-5.19707
-12.2197,0,-1.43893,0,-0.81098,0,0.084792,5.19774,0.084792,-5.19774
-12.2202,0,-1.43883,0,-0.810998,0,0.0850393,5.19841,0.0850393,-5.19841
-12.2208,0,-1.43874,0,-0.811016,0,0.0852865,5.19907,0.0852865,-5.19907
-12.2214,0,-1.43864,0,-0.811034,0,0.0855338,5.19974,0.0855338,-5.19974
-12.222,0,-1.43854,0,-0.811051,0,0.085781,5.2004,0.085781,-5.2004
-12.2225,0,-1.43845,0,-0.811069,0,0.0860282,5.20107,0.0860282,-5.20107
-12.2231,0,-1.43835,0,-0.811087,0,0.0862753,5.20174,0.0862753,-5.20174
-12.2237,0,-1.43825,0,-0.811105,0,0.0865225,5.2024,0.0865225,-5.2024
-12.2243,0,-1.43816,0,-0.811123,0,0.0867696,5.20307,0.0867696,-5.20307
-12.2248,0,-1.43806,0,-0.811141,0,0.0870167,5.20373,0.0870167,-5.20373
-12.2254,0,-1.43796,0,-0.811159,0,0.0872638,5.2044,0.0872638,-5.2044
-12.226,0,-1.43787,0,-0.811177,0,0.0875108,5.20506,0.0875108,-5.20506
-12.2266,0,-1.43777,0,-0.811194,0,0.0877579,5.20573,0.0877579,-5.20573
-12.2271,0,-1.43767,0,-0.811212,0,0.0880049,5.20639,0.0880049,-5.20639
-12.2277,0,-1.43758,0,-0.81123,0,0.0882519,5.20705,0.0882519,-5.20705
-12.2283,0,-1.43748,0,-0.811248,0,0.0884989,5.20772,0.0884989,-5.20772
-12.2288,0,-1.43739,0,-0.811266,0,0.0887458,5.20838,0.0887458,-5.20838
-12.2294,0,-1.43729,0,-0.811284,0,0.0889928,5.20905,0.0889928,-5.20905
-12.23,0,-1.43719,0,-0.811302,0,0.0892397,5.20971,0.0892397,-5.20971
-12.2306,0,-1.4371,0,-0.811319,0,0.0894866,5.21037,0.0894866,-5.21037
-12.2311,0,-1.437,0,-0.811337,0,0.0897334,5.21104,0.0897334,-5.21104
-12.2317,0,-1.43691,0,-0.811355,0,0.0899803,5.2117,0.0899803,-5.2117
-12.2323,0,-1.43681,0,-0.811373,0,0.0902271,5.21236,0.0902271,-5.21236
-12.2328,0,-1.43671,0,-0.811391,0,0.0904739,5.21303,0.0904739,-5.21303
-12.2334,0,-1.43662,0,-0.811408,0,0.0907207,5.21369,0.0907207,-5.21369
-12.234,0,-1.43652,0,-0.811426,0,0.0909675,5.21435,0.0909675,-5.21435
-12.2346,0,-1.43643,0,-0.811444,0,0.0912142,5.21502,0.0912142,-5.21502
-12.2351,0,-1.43633,0,-0.811462,0,0.0914609,5.21568,0.0914609,-5.21568
-12.2357,0,-1.43624,0,-0.811479,0,0.0917076,5.21634,0.0917076,-5.21634
-12.2363,0,-1.43614,0,-0.811497,0,0.0919543,5.217,0.0919543,-5.217
-12.2368,0,-1.43605,0,-0.811515,0,0.092201,5.21767,0.092201,-5.21767
-12.2374,0,-1.43595,0,-0.811533,0,0.0924476,5.21833,0.0924476,-5.21833
-12.238,0,-1.43585,0,-0.811551,0,0.0926942,5.21899,0.0926942,-5.21899
-12.2386,0,-1.43576,0,-0.811568,0,0.0929408,5.21965,0.0929408,-5.21965
-12.2391,0,-1.43566,0,-0.811586,0,0.0931874,5.22031,0.0931874,-5.22031
-12.2397,0,-1.43557,0,-0.811604,0,0.0934339,5.22097,0.0934339,-5.22097
-12.2403,0,-1.43547,0,-0.811621,0,0.0936804,5.22164,0.0936804,-5.22164
-12.2408,0,-1.43538,0,-0.811639,0,0.093927,5.2223,0.093927,-5.2223
-12.2414,0,-1.43528,0,-0.811657,0,0.0941734,5.22296,0.0941734,-5.22296
-12.242,0,-1.43519,0,-0.811675,0,0.0944199,5.22362,0.0944199,-5.22362
-12.2425,0,-1.43509,0,-0.811692,0,0.0946663,5.22428,0.0946663,-5.22428
-12.2431,0,-1.435,0,-0.81171,0,0.0949128,5.22494,0.0949128,-5.22494
-12.2437,0,-1.4349,0,-0.811728,0,0.0951592,5.2256,0.0951592,-5.2256
-12.2443,0,-1.43481,0,-0.811745,0,0.0954056,5.22626,0.0954056,-5.22626
-12.2448,0,-1.43472,0,-0.811763,0,0.0956519,5.22692,0.0956519,-5.22692
-12.2454,0,-1.43462,0,-0.811781,0,0.0958982,5.22758,0.0958982,-5.22758
-12.246,0,-1.43453,0,-0.811798,0,0.0961446,5.22824,0.0961446,-5.22824
-12.2465,0,-1.43443,0,-0.811816,0,0.0963909,5.2289,0.0963909,-5.2289
-12.2471,0,-1.43434,0,-0.811834,0,0.0966371,5.22956,0.0966371,-5.22956
-12.2477,0,-1.43424,0,-0.811851,0,0.0968834,5.23022,0.0968834,-5.23022
-12.2482,0,-1.43415,0,-0.811869,0,0.0971296,5.23088,0.0971296,-5.23088
-12.2488,0,-1.43405,0,-0.811887,0,0.0973758,5.23154,0.0973758,-5.23154
-12.2494,0,-1.43396,0,-0.811904,0,0.097622,5.2322,0.097622,-5.2322
-12.2499,0,-1.43387,0,-0.811922,0,0.0978682,5.23286,0.0978682,-5.23286
-12.2505,0,-1.43377,0,-0.81194,0,0.0981143,5.23352,0.0981143,-5.23352
-12.2511,0,-1.43368,0,-0.811957,0,0.0983604,5.23417,0.0983604,-5.23417
-12.2517,0,-1.43358,0,-0.811975,0,0.0986065,5.23483,0.0986065,-5.23483
-12.2522,0,-1.43349,0,-0.811992,0,0.0988526,5.23549,0.0988526,-5.23549
-12.2528,0,-1.4334,0,-0.81201,0,0.0990987,5.23615,0.0990987,-5.23615
-12.2534,0,-1.4333,0,-0.812028,0,0.0993447,5.23681,0.0993447,-5.23681
-12.2539,0,-1.43321,0,-0.812045,0,0.0995907,5.23747,0.0995907,-5.23747
-12.2545,0,-1.43312,0,-0.812063,0,0.0998367,5.23812,0.0998367,-5.23812
-12.2551,0,-1.43302,0,-0.81208,0,0.100083,5.23878,0.100083,-5.23878
-12.2556,0,-1.43293,0,-0.812098,0,0.100329,5.23944,0.100329,-5.23944
-12.2562,0,-1.43283,0,-0.812115,0,0.100575,5.2401,0.100575,-5.2401
-12.2568,0,-1.43274,0,-0.812133,0,0.10082,5.24075,0.10082,-5.24075
-12.2573,0,-1.43265,0,-0.812151,0,0.101066,5.24141,0.101066,-5.24141
-12.2579,0,-1.43255,0,-0.812168,0,0.101312,5.24207,0.101312,-5.24207
-12.2585,0,-1.43246,0,-0.812186,0,0.101558,5.24272,0.101558,-5.24272
-12.259,0,-1.43237,0,-0.812203,0,0.101804,5.24338,0.101804,-5.24338
-12.2596,0,-1.43227,0,-0.812221,0,0.10205,5.24404,0.10205,-5.24404
-12.2602,0,-1.43218,0,-0.812238,0,0.102295,5.24469,0.102295,-5.24469
-12.2607,0,-1.43209,0,-0.812256,0,0.102541,5.24535,0.102541,-5.24535
-12.2613,0,-1.43199,0,-0.812273,0,0.102787,5.24601,0.102787,-5.24601
-12.2619,0,-1.4319,0,-0.812291,0,0.103033,5.24666,0.103033,-5.24666
-12.2624,0,-1.43181,0,-0.812308,0,0.103278,5.24732,0.103278,-5.24732
-12.263,0,-1.43172,0,-0.812326,0,0.103524,5.24797,0.103524,-5.24797
-12.2636,0,-1.43162,0,-0.812343,0,0.10377,5.24863,0.10377,-5.24863
-12.2641,0,-1.43153,0,-0.812361,0,0.104015,5.24928,0.104015,-5.24928
-12.2647,0,-1.43144,0,-0.812378,0,0.104261,5.24994,0.104261,-5.24994
-12.2653,0,-1.43134,0,-0.812396,0,0.104507,5.2506,0.104507,-5.2506
-12.2658,0,-1.43125,0,-0.812413,0,0.104752,5.25125,0.104752,-5.25125
-12.2664,0,-1.43116,0,-0.812431,0,0.104998,5.25191,0.104998,-5.25191
-12.267,0,-1.43107,0,-0.812448,0,0.105243,5.25256,0.105243,-5.25256
-12.2675,0,-1.43097,0,-0.812466,0,0.105489,5.25321,0.105489,-5.25321
-12.2681,0,-1.43088,0,-0.812483,0,0.105734,5.25387,0.105734,-5.25387
-12.2687,0,-1.43079,0,-0.812501,0,0.10598,5.25452,0.10598,-5.25452
-12.2692,0,-1.4307,0,-0.812518,0,0.106225,5.25518,0.106225,-5.25518
-12.2698,0,-1.4306,0,-0.812535,0,0.10647,5.25583,0.10647,-5.25583
-12.2704,0,-1.43051,0,-0.812553,0,0.106716,5.25649,0.106716,-5.25649
-12.2709,0,-1.43042,0,-0.81257,0,0.106961,5.25714,0.106961,-5.25714
-12.2715,0,-1.43033,0,-0.812588,0,0.107207,5.25779,0.107207,-5.25779
-12.2721,0,-1.43024,0,-0.812605,0,0.107452,5.25845,0.107452,-5.25845
-12.2726,0,-1.43014,0,-0.812623,0,0.107697,5.2591,0.107697,-5.2591
-12.2732,0,-1.43005,0,-0.81264,0,0.107942,5.25975,0.107942,-5.25975
-12.2738,0,-1.42996,0,-0.812657,0,0.108188,5.26041,0.108188,-5.26041
-12.2743,0,-1.42987,0,-0.812675,0,0.108433,5.26106,0.108433,-5.26106
-12.2749,0,-1.42978,0,-0.812692,0,0.108678,5.26171,0.108678,-5.26171
-12.2755,0,-1.42968,0,-0.812709,0,0.108923,5.26237,0.108923,-5.26237
-12.276,0,-1.42959,0,-0.812727,0,0.109169,5.26302,0.109169,-5.26302
-12.2766,0,-1.4295,0,-0.812744,0,0.109414,5.26367,0.109414,-5.26367
-12.2771,0,-1.42941,0,-0.812762,0,0.109659,5.26432,0.109659,-5.26432
-12.2777,0,-1.42932,0,-0.812779,0,0.109904,5.26498,0.109904,-5.26498
-12.2783,0,-1.42923,0,-0.812796,0,0.110149,5.26563,0.110149,-5.26563
-12.2788,0,-1.42913,0,-0.812814,0,0.110394,5.26628,0.110394,-5.26628
-12.2794,0,-1.42904,0,-0.812831,0,0.110639,5.26693,0.110639,-5.26693
-12.28,0,-1.42895,0,-0.812848,0,0.110884,5.26758,0.110884,-5.26758
-12.2805,0,-1.42886,0,-0.812866,0,0.111129,5.26823,0.111129,-5.26823
-12.2811,0,-1.42877,0,-0.812883,0,0.111374,5.26889,0.111374,-5.26889
-12.2817,0,-1.42868,0,-0.8129,0,0.111619,5.26954,0.111619,-5.26954
-12.2822,0,-1.42859,0,-0.812918,0,0.111864,5.27019,0.111864,-5.27019
-12.2828,0,-1.42849,0,-0.812935,0,0.112109,5.27084,0.112109,-5.27084
-12.2834,0,-1.4284,0,-0.812952,0,0.112354,5.27149,0.112354,-5.27149
-12.2839,0,-1.42831,0,-0.81297,0,0.112599,5.27214,0.112599,-5.27214
-12.2845,0,-1.42822,0,-0.812987,0,0.112844,5.27279,0.112844,-5.27279
-12.285,0,-1.42813,0,-0.813004,0,0.113088,5.27344,0.113088,-5.27344
-12.2856,0,-1.42804,0,-0.813021,0,0.113333,5.27409,0.113333,-5.27409
-12.2862,0,-1.42795,0,-0.813039,0,0.113578,5.27474,0.113578,-5.27474
-12.2867,0,-1.42786,0,-0.813056,0,0.113823,5.27539,0.113823,-5.27539
-12.2873,0,-1.42777,0,-0.813073,0,0.114068,5.27604,0.114068,-5.27604
-12.2879,0,-1.42768,0,-0.81309,0,0.114312,5.27669,0.114312,-5.27669
-12.2884,0,-1.42759,0,-0.813108,0,0.114557,5.27734,0.114557,-5.27734
-12.289,0,-1.4275,0,-0.813125,0,0.114802,5.27799,0.114802,-5.27799
-12.2895,0,-1.4274,0,-0.813142,0,0.115046,5.27864,0.115046,-5.27864
-12.2901,0,-1.42731,0,-0.813159,0,0.115291,5.27929,0.115291,-5.27929
-12.2907,0,-1.42722,0,-0.813177,0,0.115536,5.27994,0.115536,-5.27994
-12.2912,0,-1.42713,0,-0.813194,0,0.11578,5.28059,0.11578,-5.28059
-12.2918,0,-1.42704,0,-0.813211,0,0.116025,5.28124,0.116025,-5.28124
-12.2924,0,-1.42695,0,-0.813228,0,0.116269,5.28189,0.116269,-5.28189
-12.2929,0,-1.42686,0,-0.813246,0,0.116514,5.28253,0.116514,-5.28253
-12.2935,0,-1.42677,0,-0.813263,0,0.116758,5.28318,0.116758,-5.28318
-12.294,0,-1.42668,0,-0.81328,0,0.117003,5.28383,0.117003,-5.28383
-12.2946,0,-1.42659,0,-0.813297,0,0.117247,5.28448,0.117247,-5.28448
-12.2952,0,-1.4265,0,-0.813314,0,0.117492,5.28513,0.117492,-5.28513
-12.2957,0,-1.42641,0,-0.813332,0,0.117736,5.28577,0.117736,-5.28577
-12.2963,0,-1.42632,0,-0.813349,0,0.117981,5.28642,0.117981,-5.28642
-12.2969,0,-1.42623,0,-0.813366,0,0.118225,5.28707,0.118225,-5.28707
-12.2974,0,-1.42614,0,-0.813383,0,0.118469,5.28772,0.118469,-5.28772
-12.298,0,-1.42605,0,-0.8134,0,0.118714,5.28837,0.118714,-5.28837
-12.2985,0,-1.42596,0,-0.813417,0,0.118958,5.28901,0.118958,-5.28901
-12.2991,0,-1.42587,0,-0.813435,0,0.119202,5.28966,0.119202,-5.28966
-12.2997,0,-1.42578,0,-0.813452,0,0.119447,5.29031,0.119447,-5.29031
-12.3002,0,-1.42569,0,-0.813469,0,0.119691,5.29095,0.119691,-5.29095
-12.3008,0,-1.4256,0,-0.813486,0,0.119935,5.2916,0.119935,-5.2916
-12.3013,0,-1.42551,0,-0.813503,0,0.120179,5.29225,0.120179,-5.29225
-12.3019,0,-1.42543,0,-0.81352,0,0.120423,5.29289,0.120423,-5.29289
-12.3025,0,-1.42534,0,-0.813537,0,0.120668,5.29354,0.120668,-5.29354
-12.303,0,-1.42525,0,-0.813554,0,0.120912,5.29419,0.120912,-5.29419
-12.3036,0,-1.42516,0,-0.813572,0,0.121156,5.29483,0.121156,-5.29483
-12.3041,0,-1.42507,0,-0.813589,0,0.1214,5.29548,0.1214,-5.29548
-12.3047,0,-1.42498,0,-0.813606,0,0.121644,5.29612,0.121644,-5.29612
-12.3053,0,-1.42489,0,-0.813623,0,0.121888,5.29677,0.121888,-5.29677
-12.3058,0,-1.4248,0,-0.81364,0,0.122132,5.29741,0.122132,-5.29741
-12.3064,0,-1.42471,0,-0.813657,0,0.122376,5.29806,0.122376,-5.29806
-12.3069,0,-1.42462,0,-0.813674,0,0.12262,5.29871,0.12262,-5.29871
-12.3075,0,-1.42453,0,-0.813691,0,0.122864,5.29935,0.122864,-5.29935
-12.3081,0,-1.42444,0,-0.813708,0,0.123108,5.3,0.123108,-5.3
-12.3086,0,-1.42436,0,-0.813725,0,0.123352,5.30064,0.123352,-5.30064
-12.3092,0,-1.42427,0,-0.813742,0,0.123596,5.30128,0.123596,-5.30128
-12.3097,0,-1.42418,0,-0.813759,0,0.12384,5.30193,0.12384,-5.30193
-12.3103,0,-1.42409,0,-0.813777,0,0.124084,5.30257,0.124084,-5.30257
-12.3109,0,-1.424,0,-0.813794,0,0.124327,5.30322,0.124327,-5.30322
-12.3114,0,-1.42391,0,-0.813811,0,0.124571,5.30386,0.124571,-5.30386
-12.312,0,-1.42382,0,-0.813828,0,0.124815,5.30451,0.124815,-5.30451
-12.3125,0,-1.42373,0,-0.813845,0,0.125059,5.30515,0.125059,-5.30515
-12.3131,0,-1.42365,0,-0.813862,0,0.125302,5.30579,0.125302,-5.30579
-12.3137,0,-1.42356,0,-0.813879,0,0.125546,5.30644,0.125546,-5.30644
-12.3142,0,-1.42347,0,-0.813896,0,0.12579,5.30708,0.12579,-5.30708
-12.3148,0,-1.42338,0,-0.813913,0,0.126034,5.30772,0.126034,-5.30772
-12.3153,0,-1.42329,0,-0.81393,0,0.126277,5.30837,0.126277,-5.30837
-12.3159,0,-1.4232,0,-0.813947,0,0.126521,5.30901,0.126521,-5.30901
-12.3164,0,-1.42312,0,-0.813964,0,0.126765,5.30965,0.126765,-5.30965
-12.317,0,-1.42303,0,-0.813981,0,0.127008,5.3103,0.127008,-5.3103
-12.3176,0,-1.42294,0,-0.813998,0,0.127252,5.31094,0.127252,-5.31094
-12.3181,0,-1.42285,0,-0.814015,0,0.127495,5.31158,0.127495,-5.31158
-12.3187,0,-1.42276,0,-0.814032,0,0.127739,5.31223,0.127739,-5.31223
-12.3192,0,-1.42268,0,-0.814049,0,0.127982,5.31287,0.127982,-5.31287
-12.3198,0,-1.42259,0,-0.814066,0,0.128226,5.31351,0.128226,-5.31351
-12.3204,0,-1.4225,0,-0.814082,0,0.128469,5.31415,0.128469,-5.31415
-12.3209,0,-1.42241,0,-0.814099,0,0.128713,5.31479,0.128713,-5.31479
-12.3215,0,-1.42232,0,-0.814116,0,0.128956,5.31544,0.128956,-5.31544
-12.322,0,-1.42224,0,-0.814133,0,0.1292,5.31608,0.1292,-5.31608
-12.3226,0,-1.42215,0,-0.81415,0,0.129443,5.31672,0.129443,-5.31672
-12.3231,0,-1.42206,0,-0.814167,0,0.129686,5.31736,0.129686,-5.31736
-12.3237,0,-1.42197,0,-0.814184,0,0.12993,5.318,0.12993,-5.318
-12.3243,0,-1.42189,0,-0.814201,0,0.130173,5.31864,0.130173,-5.31864
-12.3248,0,-1.4218,0,-0.814218,0,0.130416,5.31928,0.130416,-5.31928
-12.3254,0,-1.42171,0,-0.814235,0,0.130659,5.31992,0.130659,-5.31992
-12.3259,0,-1.42162,0,-0.814252,0,0.130903,5.32057,0.130903,-5.32057
-12.3265,0,-1.42154,0,-0.814269,0,0.131146,5.32121,0.131146,-5.32121
-12.327,0,-1.42145,0,-0.814286,0,0.131389,5.32185,0.131389,-5.32185
-12.3276,0,-1.42136,0,-0.814302,0,0.131632,5.32249,0.131632,-5.32249
-12.3282,0,-1.42127,0,-0.814319,0,0.131876,5.32313,0.131876,-5.32313
-12.3287,0,-1.42119,0,-0.814336,0,0.132119,5.32377,0.132119,-5.32377
-12.3293,0,-1.4211,0,-0.814353,0,0.132362,5.32441,0.132362,-5.32441
-12.3298,0,-1.42101,0,-0.81437,0,0.132605,5.32505,0.132605,-5.32505
-12.3304,0,-1.42093,0,-0.814387,0,0.132848,5.32569,0.132848,-5.32569
-12.3309,0,-1.42084,0,-0.814404,0,0.133091,5.32633,0.133091,-5.32633
-12.3315,0,-1.42075,0,-0.81442,0,0.133334,5.32697,0.133334,-5.32697
-12.3321,0,-1.42067,0,-0.814437,0,0.133577,5.32761,0.133577,-5.32761
-12.3326,0,-1.42058,0,-0.814454,0,0.13382,5.32825,0.13382,-5.32825
-12.3332,0,-1.42049,0,-0.814471,0,0.134063,5.32888,0.134063,-5.32888
-12.3337,0,-1.42041,0,-0.814488,0,0.134306,5.32952,0.134306,-5.32952
-12.3343,0,-1.42032,0,-0.814505,0,0.134549,5.33016,0.134549,-5.33016
-12.3348,0,-1.42023,0,-0.814521,0,0.134792,5.3308,0.134792,-5.3308
-12.3354,0,-1.42015,0,-0.814538,0,0.135035,5.33144,0.135035,-5.33144
-12.3359,0,-1.42006,0,-0.814555,0,0.135277,5.33208,0.135277,-5.33208
-12.3365,0,-1.41997,0,-0.814572,0,0.13552,5.33272,0.13552,-5.33272
-12.3371,0,-1.41989,0,-0.814589,0,0.135763,5.33335,0.135763,-5.33335
-12.3376,0,-1.4198,0,-0.814605,0,0.136006,5.33399,0.136006,-5.33399
-12.3382,0,-1.41971,0,-0.814622,0,0.136249,5.33463,0.136249,-5.33463
-12.3387,0,-1.41963,0,-0.814639,0,0.136491,5.33527,0.136491,-5.33527
-12.3393,0,-1.41954,0,-0.814656,0,0.136734,5.33591,0.136734,-5.33591
-12.3398,0,-1.41945,0,-0.814673,0,0.136977,5.33654,0.136977,-5.33654
-12.3404,0,-1.41937,0,-0.814689,0,0.13722,5.33718,0.13722,-5.33718
-12.3409,0,-1.41928,0,-0.814706,0,0.137462,5.33782,0.137462,-5.33782
-12.3415,0,-1.4192,0,-0.814723,0,0.137705,5.33846,0.137705,-5.33846
-12.342,0,-1.41911,0,-0.81474,0,0.137947,5.33909,0.137947,-5.33909
-12.3426,0,-1.41902,0,-0.814756,0,0.13819,5.33973,0.13819,-5.33973
-12.3432,0,-1.41894,0,-0.814773,0,0.138433,5.34037,0.138433,-5.34037
-12.3437,0,-1.41885,0,-0.81479,0,0.138675,5.341,0.138675,-5.341
-12.3443,0,-1.41877,0,-0.814807,0,0.138918,5.34164,0.138918,-5.34164
-12.3448,0,-1.41868,0,-0.814823,0,0.13916,5.34228,0.13916,-5.34228
-12.3454,0,-1.41859,0,-0.81484,0,0.139403,5.34291,0.139403,-5.34291
-12.3459,0,-1.41851,0,-0.814857,0,0.139645,5.34355,0.139645,-5.34355
-12.3465,0,-1.41842,0,-0.814873,0,0.139888,5.34418,0.139888,-5.34418
-12.347,0,-1.41834,0,-0.81489,0,0.14013,5.34482,0.14013,-5.34482
-12.3476,0,-1.41825,0,-0.814907,0,0.140372,5.34546,0.140372,-5.34546
-12.3481,0,-1.41817,0,-0.814924,0,0.140615,5.34609,0.140615,-5.34609
-12.3487,0,-1.41808,0,-0.81494,0,0.140857,5.34673,0.140857,-5.34673
-12.3492,0,-1.418,0,-0.814957,0,0.1411,5.34736,0.1411,-5.34736
-12.3498,0,-1.41791,0,-0.814974,0,0.141342,5.348,0.141342,-5.348
-12.3504,0,-1.41782,0,-0.81499,0,0.141584,5.34863,0.141584,-5.34863
-12.3509,0,-1.41774,0,-0.815007,0,0.141826,5.34927,0.141826,-5.34927
-12.3515,0,-1.41765,0,-0.815024,0,0.142069,5.3499,0.142069,-5.3499
-12.352,0,-1.41757,0,-0.81504,0,0.142311,5.35054,0.142311,-5.35054
-12.3526,0,-1.41748,0,-0.815057,0,0.142553,5.35117,0.142553,-5.35117
-12.3531,0,-1.4174,0,-0.815074,0,0.142795,5.35181,0.142795,-5.35181
-12.3537,0,-1.41731,0,-0.81509,0,0.143037,5.35244,0.143037,-5.35244
-12.3542,0,-1.41723,0,-0.815107,0,0.14328,5.35308,0.14328,-5.35308
-12.3548,0,-1.41714,0,-0.815123,0,0.143522,5.35371,0.143522,-5.35371
-12.3553,0,-1.41706,0,-0.81514,0,0.143764,5.35434,0.143764,-5.35434
-12.3559,0,-1.41697,0,-0.815157,0,0.144006,5.35498,0.144006,-5.35498
-12.3564,0,-1.41689,0,-0.815173,0,0.144248,5.35561,0.144248,-5.35561
-12.357,0,-1.4168,0,-0.81519,0,0.14449,5.35625,0.14449,-5.35625
-12.3575,0,-1.41672,0,-0.815207,0,0.144732,5.35688,0.144732,-5.35688
-12.3581,0,-1.41663,0,-0.815223,0,0.144974,5.35751,0.144974,-5.35751
-12.3586,0,-1.41655,0,-0.81524,0,0.145216,5.35815,0.145216,-5.35815
-12.3592,0,-1.41646,0,-0.815256,0,0.145458,5.35878,0.145458,-5.35878
-12.3597,0,-1.41638,0,-0.815273,0,0.1457,5.35941,0.1457,-5.35941
-12.3603,0,-1.4163,0,-0.81529,0,0.145942,5.36004,0.145942,-5.36004
-12.3608,0,-1.41621,0,-0.815306,0,0.146183,5.36068,0.146183,-5.36068
-12.3614,0,-1.41613,0,-0.815323,0,0.146425,5.36131,0.146425,-5.36131
-12.362,0,-1.41604,0,-0.815339,0,0.146667,5.36194,0.146667,-5.36194
-12.3625,0,-1.41596,0,-0.815356,0,0.146909,5.36257,0.146909,-5.36257
-12.3631,0,-1.41587,0,-0.815372,0,0.147151,5.36321,0.147151,-5.36321
-12.3636,0,-1.41579,0,-0.815389,0,0.147393,5.36384,0.147393,-5.36384
-12.3642,0,-1.4157,0,-0.815406,0,0.147634,5.36447,0.147634,-5.36447
-12.3647,0,-1.41562,0,-0.815422,0,0.147876,5.3651,0.147876,-5.3651
-12.3653,0,-1.41554,0,-0.815439,0,0.148118,5.36573,0.148118,-5.36573
-12.3658,0,-1.41545,0,-0.815455,0,0.148359,5.36637,0.148359,-5.36637
-12.3664,0,-1.41537,0,-0.815472,0,0.148601,5.367,0.148601,-5.367
-12.3669,0,-1.41528,0,-0.815488,0,0.148843,5.36763,0.148843,-5.36763
-12.3675,0,-1.4152,0,-0.815505,0,0.149084,5.36826,0.149084,-5.36826
-12.368,0,-1.41512,0,-0.815521,0,0.149326,5.36889,0.149326,-5.36889
-12.3686,0,-1.41503,0,-0.815538,0,0.149567,5.36952,0.149567,-5.36952
-12.3691,0,-1.41495,0,-0.815554,0,0.149809,5.37015,0.149809,-5.37015
-12.3697,0,-1.41487,0,-0.815571,0,0.150051,5.37078,0.150051,-5.37078
-12.3702,0,-1.41478,0,-0.815587,0,0.150292,5.37141,0.150292,-5.37141
-12.3708,0,-1.4147,0,-0.815604,0,0.150533,5.37205,0.150533,-5.37205
-12.3713,0,-1.41461,0,-0.81562,0,0.150775,5.37268,0.150775,-5.37268
-12.3719,0,-1.41453,0,-0.815637,0,0.151016,5.37331,0.151016,-5.37331
-12.3724,0,-1.41445,0,-0.815653,0,0.151258,5.37394,0.151258,-5.37394
-12.373,0,-1.41436,0,-0.81567,0,0.151499,5.37457,0.151499,-5.37457
-12.3735,0,-1.41428,0,-0.815686,0,0.151741,5.3752,0.151741,-5.3752
-12.3741,0,-1.4142,0,-0.815703,0,0.151982,5.37583,0.151982,-5.37583
-12.3746,0,-1.41411,0,-0.815719,0,0.152223,5.37646,0.152223,-5.37646
-12.3752,0,-1.41403,0,-0.815735,0,0.152465,5.37708,0.152465,-5.37708
-12.3757,0,-1.41395,0,-0.815752,0,0.152706,5.37771,0.152706,-5.37771
-12.3763,0,-1.41386,0,-0.815768,0,0.152947,5.37834,0.152947,-5.37834
-12.3768,0,-1.41378,0,-0.815785,0,0.153188,5.37897,0.153188,-5.37897
-12.3774,0,-1.4137,0,-0.815801,0,0.15343,5.3796,0.15343,-5.3796
-12.3779,0,-1.41361,0,-0.815818,0,0.153671,5.38023,0.153671,-5.38023
-12.3785,0,-1.41353,0,-0.815834,0,0.153912,5.38086,0.153912,-5.38086
-12.379,0,-1.41345,0,-0.81585,0,0.154153,5.38149,0.154153,-5.38149
-12.3796,0,-1.41336,0,-0.815867,0,0.154394,5.38212,0.154394,-5.38212
-12.3801,0,-1.41328,0,-0.815883,0,0.154635,5.38274,0.154635,-5.38274
-12.3807,0,-1.4132,0,-0.8159,0,0.154876,5.38337,0.154876,-5.38337
-12.3812,0,-1.41312,0,-0.815916,0,0.155117,5.384,0.155117,-5.384
-12.3818,0,-1.41303,0,-0.815932,0,0.155359,5.38463,0.155359,-5.38463
-12.3823,0,-1.41295,0,-0.815949,0,0.1556,5.38526,0.1556,-5.38526
-12.3828,0,-1.41287,0,-0.815965,0,0.155841,5.38588,0.155841,-5.38588
-12.3834,0,-1.41278,0,-0.815982,0,0.156082,5.38651,0.156082,-5.38651
-12.3839,0,-1.4127,0,-0.815998,0,0.156322,5.38714,0.156322,-5.38714
-12.3845,0,-1.41262,0,-0.816014,0,0.156563,5.38777,0.156563,-5.38777
-12.385,0,-1.41254,0,-0.816031,0,0.156804,5.38839,0.156804,-5.38839
-12.3856,0,-1.41245,0,-0.816047,0,0.157045,5.38902,0.157045,-5.38902
-12.3861,0,-1.41237,0,-0.816063,0,0.157286,5.38965,0.157286,-5.38965
-12.3867,0,-1.41229,0,-0.81608,0,0.157527,5.39028,0.157527,-5.39028
-12.3872,0,-1.41221,0,-0.816096,0,0.157768,5.3909,0.157768,-5.3909
-12.3878,0,-1.41212,0,-0.816112,0,0.158009,5.39153,0.158009,-5.39153
-12.3883,0,-1.41204,0,-0.816129,0,0.158249,5.39216,0.158249,-5.39216
-12.3889,0,-1.41196,0,-0.816145,0,0.15849,5.39278,0.15849,-5.39278
-12.3894,0,-1.41188,0,-0.816161,0,0.158731,5.39341,0.158731,-5.39341
-12.39,0,-1.4118,0,-0.816178,0,0.158972,5.39403,0.158972,-5.39403
-12.3905,0,-1.41171,0,-0.816194,0,0.159212,5.39466,0.159212,-5.39466
-12.3911,0,-1.41163,0,-0.81621,0,0.159453,5.39529,0.159453,-5.39529
-12.3916,0,-1.41155,0,-0.816227,0,0.159694,5.39591,0.159694,-5.39591
-12.3922,0,-1.41147,0,-0.816243,0,0.159934,5.39654,0.159934,-5.39654
-12.3927,0,-1.41139,0,-0.816259,0,0.160175,5.39716,0.160175,-5.39716
-12.3933,0,-1.4113,0,-0.816276,0,0.160415,5.39779,0.160415,-5.39779
-12.3938,0,-1.41122,0,-0.816292,0,0.160656,5.39841,0.160656,-5.39841
-12.3943,0,-1.41114,0,-0.816308,0,0.160897,5.39904,0.160897,-5.39904
-12.3949,0,-1.41106,0,-0.816324,0,0.161137,5.39966,0.161137,-5.39966
-12.3954,0,-1.41098,0,-0.816341,0,0.161378,5.40029,0.161378,-5.40029
-12.396,0,-1.41089,0,-0.816357,0,0.161618,5.40091,0.161618,-5.40091
-12.3965,0,-1.41081,0,-0.816373,0,0.161858,5.40154,0.161858,-5.40154
-12.3971,0,-1.41073,0,-0.816389,0,0.162099,5.40216,0.162099,-5.40216
-12.3976,0,-1.41065,0,-0.816406,0,0.162339,5.40279,0.162339,-5.40279
-12.3982,0,-1.41057,0,-0.816422,0,0.16258,5.40341,0.16258,-5.40341
-12.3987,0,-1.41049,0,-0.816438,0,0.16282,5.40404,0.16282,-5.40404
-12.3993,0,-1.4104,0,-0.816454,0,0.16306,5.40466,0.16306,-5.40466
-12.3998,0,-1.41032,0,-0.816471,0,0.163301,5.40528,0.163301,-5.40528
-12.4004,0,-1.41024,0,-0.816487,0,0.163541,5.40591,0.163541,-5.40591
-12.4009,0,-1.41016,0,-0.816503,0,0.163781,5.40653,0.163781,-5.40653
-12.4014,0,-1.41008,0,-0.816519,0,0.164022,5.40716,0.164022,-5.40716
-12.402,0,-1.41,0,-0.816535,0,0.164262,5.40778,0.164262,-5.40778
-12.4025,0,-1.40992,0,-0.816552,0,0.164502,5.4084,0.164502,-5.4084
-12.4031,0,-1.40984,0,-0.816568,0,0.164742,5.40903,0.164742,-5.40903
-12.4036,0,-1.40975,0,-0.816584,0,0.164982,5.40965,0.164982,-5.40965
-12.4042,0,-1.40967,0,-0.8166,0,0.165222,5.41027,0.165222,-5.41027
-12.4047,0,-1.40959,0,-0.816616,0,0.165463,5.41089,0.165463,-5.41089
-12.4053,0,-1.40951,0,-0.816633,0,0.165703,5.41152,0.165703,-5.41152
-12.4058,0,-1.40943,0,-0.816649,0,0.165943,5.41214,0.165943,-5.41214
-12.4064,0,-1.40935,0,-0.816665,0,0.166183,5.41276,0.166183,-5.41276
-12.4069,0,-1.40927,0,-0.816681,0,0.166423,5.41338,0.166423,-5.41338
-12.4074,0,-1.40919,0,-0.816697,0,0.166663,5.41401,0.166663,-5.41401
-12.408,0,-1.40911,0,-0.816713,0,0.166903,5.41463,0.166903,-5.41463
-12.4085,0,-1.40903,0,-0.81673,0,0.167143,5.41525,0.167143,-5.41525
-12.4091,0,-1.40895,0,-0.816746,0,0.167383,5.41587,0.167383,-5.41587
-12.4096,0,-1.40886,0,-0.816762,0,0.167623,5.41649,0.167623,-5.41649
-12.4102,0,-1.40878,0,-0.816778,0,0.167863,5.41712,0.167863,-5.41712
-12.4107,0,-1.4087,0,-0.816794,0,0.168103,5.41774,0.168103,-5.41774
-12.4113,0,-1.40862,0,-0.81681,0,0.168342,5.41836,0.168342,-5.41836
-12.4118,0,-1.40854,0,-0.816826,0,0.168582,5.41898,0.168582,-5.41898
-12.4123,0,-1.40846,0,-0.816842,0,0.168822,5.4196,0.168822,-5.4196
-12.4129,0,-1.40838,0,-0.816859,0,0.169062,5.42022,0.169062,-5.42022
-12.4134,0,-1.4083,0,-0.816875,0,0.169302,5.42084,0.169302,-5.42084
-12.414,0,-1.40822,0,-0.816891,0,0.169541,5.42146,0.169541,-5.42146
-12.4145,0,-1.40814,0,-0.816907,0,0.169781,5.42209,0.169781,-5.42209
-12.4151,0,-1.40806,0,-0.816923,0,0.170021,5.42271,0.170021,-5.42271
-12.4156,0,-1.40798,0,-0.816939,0,0.17026,5.42333,0.17026,-5.42333
-12.4161,0,-1.4079,0,-0.816955,0,0.1705,5.42395,0.1705,-5.42395
-12.4167,0,-1.40782,0,-0.816971,0,0.17074,5.42457,0.17074,-5.42457
-12.4172,0,-1.40774,0,-0.816987,0,0.170979,5.42519,0.170979,-5.42519
-12.4178,0,-1.40766,0,-0.817003,0,0.171219,5.42581,0.171219,-5.42581
-12.4183,0,-1.40758,0,-0.817019,0,0.171459,5.42643,0.171459,-5.42643
-12.4189,0,-1.4075,0,-0.817036,0,0.171698,5.42705,0.171698,-5.42705
-12.4194,0,-1.40742,0,-0.817052,0,0.171938,5.42767,0.171938,-5.42767
-12.4199,0,-1.40734,0,-0.817068,0,0.172177,5.42829,0.172177,-5.42829
-12.4205,0,-1.40726,0,-0.817084,0,0.172417,5.42891,0.172417,-5.42891
-12.421,0,-1.40718,0,-0.8171,0,0.172656,5.42952,0.172656,-5.42952
-12.4216,0,-1.4071,0,-0.817116,0,0.172896,5.43014,0.172896,-5.43014
-12.4221,0,-1.40702,0,-0.817132,0,0.173135,5.43076,0.173135,-5.43076
-12.4227,0,-1.40694,0,-0.817148,0,0.173374,5.43138,0.173374,-5.43138
-12.4232,0,-1.40686,0,-0.817164,0,0.173614,5.432,0.173614,-5.432
-12.4237,0,-1.40678,0,-0.81718,0,0.173853,5.43262,0.173853,-5.43262
-12.4243,0,-1.4067,0,-0.817196,0,0.174092,5.43324,0.174092,-5.43324
-12.4248,0,-1.40662,0,-0.817212,0,0.174332,5.43386,0.174332,-5.43386
-12.4254,0,-1.40654,0,-0.817228,0,0.174571,5.43447,0.174571,-5.43447
-12.4259,0,-1.40646,0,-0.817244,0,0.17481,5.43509,0.17481,-5.43509
-12.4265,0,-1.40638,0,-0.81726,0,0.17505,5.43571,0.17505,-5.43571
-12.427,0,-1.40631,0,-0.817276,0,0.175289,5.43633,0.175289,-5.43633
-12.4275,0,-1.40623,0,-0.817292,0,0.175528,5.43695,0.175528,-5.43695
-12.4281,0,-1.40615,0,-0.817308,0,0.175767,5.43756,0.175767,-5.43756
-12.4286,0,-1.40607,0,-0.817324,0,0.176006,5.43818,0.176006,-5.43818
-12.4292,0,-1.40599,0,-0.81734,0,0.176245,5.4388,0.176245,-5.4388
-12.4297,0,-1.40591,0,-0.817356,0,0.176485,5.43942,0.176485,-5.43942
-12.4302,0,-1.40583,0,-0.817372,0,0.176724,5.44003,0.176724,-5.44003
-12.4308,0,-1.40575,0,-0.817388,0,0.176963,5.44065,0.176963,-5.44065
-12.4313,0,-1.40567,0,-0.817404,0,0.177202,5.44127,0.177202,-5.44127
-12.4319,0,-1.40559,0,-0.81742,0,0.177441,5.44188,0.177441,-5.44188
-12.4324,0,-1.40551,0,-0.817436,0,0.17768,5.4425,0.17768,-5.4425
-12.433,0,-1.40543,0,-0.817451,0,0.177919,5.44312,0.177919,-5.44312
-12.4335,0,-1.40536,0,-0.817467,0,0.178158,5.44373,0.178158,-5.44373
-12.434,0,-1.40528,0,-0.817483,0,0.178397,5.44435,0.178397,-5.44435
-12.4346,0,-1.4052,0,-0.817499,0,0.178636,5.44497,0.178636,-5.44497
-12.4351,0,-1.40512,0,-0.817515,0,0.178875,5.44558,0.178875,-5.44558
-12.4357,0,-1.40504,0,-0.817531,0,0.179113,5.4462,0.179113,-5.4462
-12.4362,0,-1.40496,0,-0.817547,0,0.179352,5.44682,0.179352,-5.44682
-12.4367,0,-1.40488,0,-0.817563,0,0.179591,5.44743,0.179591,-5.44743
-12.4373,0,-1.40481,0,-0.817579,0,0.17983,5.44805,0.17983,-5.44805
-12.4378,0,-1.40473,0,-0.817595,0,0.180069,5.44866,0.180069,-5.44866
-12.4384,0,-1.40465,0,-0.817611,0,0.180307,5.44928,0.180307,-5.44928
-12.4389,0,-1.40457,0,-0.817626,0,0.180546,5.44989,0.180546,-5.44989
-12.4394,0,-1.40449,0,-0.817642,0,0.180785,5.45051,0.180785,-5.45051
-12.44,0,-1.40441,0,-0.817658,0,0.181024,5.45112,0.181024,-5.45112
-12.4405,0,-1.40433,0,-0.817674,0,0.181262,5.45174,0.181262,-5.45174
-12.4411,0,-1.40426,0,-0.81769,0,0.181501,5.45235,0.181501,-5.45235
-12.4416,0,-1.40418,0,-0.817706,0,0.18174,5.45297,0.18174,-5.45297
-12.4421,0,-1.4041,0,-0.817722,0,0.181978,5.45358,0.181978,-5.45358
-12.4427,0,-1.40402,0,-0.817738,0,0.182217,5.4542,0.182217,-5.4542
-12.4432,0,-1.40394,0,-0.817753,0,0.182455,5.45481,0.182455,-5.45481
-12.4438,0,-1.40387,0,-0.817769,0,0.182694,5.45543,0.182694,-5.45543
-12.4443,0,-1.40379,0,-0.817785,0,0.182932,5.45604,0.182932,-5.45604
-12.4448,0,-1.40371,0,-0.817801,0,0.183171,5.45665,0.183171,-5.45665
-12.4454,0,-1.40363,0,-0.817817,0,0.183409,5.45727,0.183409,-5.45727
-12.4459,0,-1.40355,0,-0.817833,0,0.183648,5.45788,0.183648,-5.45788
-12.4464,0,-1.40348,0,-0.817848,0,0.183886,5.4585,0.183886,-5.4585
-12.447,0,-1.4034,0,-0.817864,0,0.184125,5.45911,0.184125,-5.45911
-12.4475,0,-1.40332,0,-0.81788,0,0.184363,5.45972,0.184363,-5.45972
-12.4481,0,-1.40324,0,-0.817896,0,0.184601,5.46034,0.184601,-5.46034
-12.4486,0,-1.40316,0,-0.817912,0,0.18484,5.46095,0.18484,-5.46095
-12.4491,0,-1.40309,0,-0.817927,0,0.185078,5.46156,0.185078,-5.46156
-12.4497,0,-1.40301,0,-0.817943,0,0.185316,5.46217,0.185316,-5.46217
-12.4502,0,-1.40293,0,-0.817959,0,0.185555,5.46279,0.185555,-5.46279
-12.4508,0,-1.40285,0,-0.817975,0,0.185793,5.4634,0.185793,-5.4634
-12.4513,0,-1.40278,0,-0.817991,0,0.186031,5.46401,0.186031,-5.46401
-12.4518,0,-1.4027,0,-0.818006,0,0.186269,5.46463,0.186269,-5.46463
-12.4524,0,-1.40262,0,-0.818022,0,0.186508,5.46524,0.186508,-5.46524
-12.4529,0,-1.40254,0,-0.818038,0,0.186746,5.46585,0.186746,-5.46585
-12.4534,0,-1.40247,0,-0.818054,0,0.186984,5.46646,0.186984,-5.46646
-12.454,0,-1.40239,0,-0.818069,0,0.187222,5.46707,0.187222,-5.46707
-12.4545,0,-1.40231,0,-0.818085,0,0.18746,5.46769,0.18746,-5.46769
-12.4551,0,-1.40223,0,-0.818101,0,0.187698,5.4683,0.187698,-5.4683
-12.4556,0,-1.40216,0,-0.818117,0,0.187936,5.46891,0.187936,-5.46891
-12.4561,0,-1.40208,0,-0.818132,0,0.188174,5.46952,0.188174,-5.46952
-12.4567,0,-1.402,0,-0.818148,0,0.188412,5.47013,0.188412,-5.47013
-12.4572,0,-1.40193,0,-0.818164,0,0.18865,5.47074,0.18865,-5.47074
-12.4577,0,-1.40185,0,-0.81818,0,0.188888,5.47136,0.188888,-5.47136
-12.4583,0,-1.40177,0,-0.818195,0,0.189126,5.47197,0.189126,-5.47197
-12.4588,0,-1.40169,0,-0.818211,0,0.189364,5.47258,0.189364,-5.47258
-12.4594,0,-1.40162,0,-0.818227,0,0.189602,5.47319,0.189602,-5.47319
-12.4599,0,-1.40154,0,-0.818242,0,0.18984,5.4738,0.18984,-5.4738
-12.4604,0,-1.40146,0,-0.818258,0,0.190078,5.47441,0.190078,-5.47441
-12.461,0,-1.40139,0,-0.818274,0,0.190316,5.47502,0.190316,-5.47502
-12.4615,0,-1.40131,0,-0.81829,0,0.190554,5.47563,0.190554,-5.47563
-12.462,0,-1.40123,0,-0.818305,0,0.190791,5.47624,0.190791,-5.47624
-12.4626,0,-1.40116,0,-0.818321,0,0.191029,5.47685,0.191029,-5.47685
-12.4631,0,-1.40108,0,-0.818337,0,0.191267,5.47746,0.191267,-5.47746
-12.4637,0,-1.401,0,-0.818352,0,0.191505,5.47807,0.191505,-5.47807
-12.4642,0,-1.40093,0,-0.818368,0,0.191742,5.47868,0.191742,-5.47868
-12.4647,0,-1.40085,0,-0.818384,0,0.19198,5.47929,0.19198,-5.47929
-12.4653,0,-1.40077,0,-0.818399,0,0.192218,5.4799,0.192218,-5.4799
-12.4658,0,-1.4007,0,-0.818415,0,0.192455,5.48051,0.192455,-5.48051
-12.4663,0,-1.40062,0,-0.818431,0,0.192693,5.48112,0.192693,-5.48112
-12.4669,0,-1.40054,0,-0.818446,0,0.192931,5.48173,0.192931,-5.48173
-12.4674,0,-1.40047,0,-0.818462,0,0.193168,5.48234,0.193168,-5.48234
-12.4679,0,-1.40039,0,-0.818477,0,0.193406,5.48295,0.193406,-5.48295
-12.4685,0,-1.40031,0,-0.818493,0,0.193643,5.48356,0.193643,-5.48356
-12.469,0,-1.40024,0,-0.818509,0,0.193881,5.48417,0.193881,-5.48417
-12.4696,0,-1.40016,0,-0.818524,0,0.194118,5.48477,0.194118,-5.48477
-12.4701,0,-1.40009,0,-0.81854,0,0.194356,5.48538,0.194356,-5.48538
-12.4706,0,-1.40001,0,-0.818556,0,0.194593,5.48599,0.194593,-5.48599
-12.4712,0,-1.39993,0,-0.818571,0,0.194831,5.4866,0.194831,-5.4866
-12.4717,0,-1.39986,0,-0.818587,0,0.195068,5.48721,0.195068,-5.48721
-12.4722,0,-1.39978,0,-0.818602,0,0.195305,5.48782,0.195305,-5.48782
-12.4728,0,-1.3997,0,-0.818618,0,0.195543,5.48842,0.195543,-5.48842
-12.4733,0,-1.39963,0,-0.818634,0,0.19578,5.48903,0.19578,-5.48903
-12.4738,0,-1.39955,0,-0.818649,0,0.196017,5.48964,0.196017,-5.48964
-12.4744,0,-1.39948,0,-0.818665,0,0.196255,5.49025,0.196255,-5.49025
-12.4749,0,-1.3994,0,-0.81868,0,0.196492,5.49085,0.196492,-5.49085
-12.4754,0,-1.39933,0,-0.818696,0,0.196729,5.49146,0.196729,-5.49146
-12.476,0,-1.39925,0,-0.818712,0,0.196966,5.49207,0.196966,-5.49207
-12.4765,0,-1.39917,0,-0.818727,0,0.197204,5.49268,0.197204,-5.49268
-12.477,0,-1.3991,0,-0.818743,0,0.197441,5.49328,0.197441,-5.49328
-12.4776,0,-1.39902,0,-0.818758,0,0.197678,5.49389,0.197678,-5.49389
-12.4781,0,-1.39895,0,-0.818774,0,0.197915,5.4945,0.197915,-5.4945
-12.4786,0,-1.39887,0,-0.818789,0,0.198152,5.4951,0.198152,-5.4951
-12.4792,0,-1.3988,0,-0.818805,0,0.198389,5.49571,0.198389,-5.49571
-12.4797,0,-1.39872,0,-0.81882,0,0.198626,5.49632,0.198626,-5.49632
-12.4802,0,-1.39864,0,-0.818836,0,0.198864,5.49692,0.198864,-5.49692
-12.4808,0,-1.39857,0,-0.818851,0,0.199101,5.49753,0.199101,-5.49753
-12.4813,0,-1.39849,0,-0.818867,0,0.199338,5.49814,0.199338,-5.49814
-12.4818,0,-1.39842,0,-0.818882,0,0.199575,5.49874,0.199575,-5.49874
-12.4824,0,-1.39834,0,-0.818898,0,0.199812,5.49935,0.199812,-5.49935
-12.4829,0,-1.39827,0,-0.818914,0,0.200048,5.49995,0.200048,-5.49995
-12.4834,0,-1.39819,0,-0.818929,0,0.200285,5.50056,0.200285,-5.50056
-12.484,0,-1.39812,0,-0.818945,0,0.200522,5.50117,0.200522,-5.50117
-12.4845,0,-1.39804,0,-0.81896,0,0.200759,5.50177,0.200759,-5.50177
-12.485,0,-1.39797,0,-0.818976,0,0.200996,5.50238,0.200996,-5.50238
-12.4856,0,-1.39789,0,-0.818991,0,0.201233,5.50298,0.201233,-5.50298
-12.4861,0,-1.39782,0,-0.819007,0,0.20147,5.50359,0.20147,-5.50359
-12.4866,0,-1.39774,0,-0.819022,0,0.201706,5.50419,0.201706,-5.50419
-12.4872,0,-1.39767,0,-0.819037,0,0.201943,5.5048,0.201943,-5.5048
-12.4877,0,-1.39759,0,-0.819053,0,0.20218,5.5054,0.20218,-5.5054
-12.4882,0,-1.39752,0,-0.819068,0,0.202417,5.50601,0.202417,-5.50601
-12.4888,0,-1.39744,0,-0.819084,0,0.202653,5.50661,0.202653,-5.50661
-12.4893,0,-1.39737,0,-0.819099,0,0.20289,5.50722,0.20289,-5.50722
-12.4898,0,-1.39729,0,-0.819115,0,0.203127,5.50782,0.203127,-5.50782
-12.4904,0,-1.39722,0,-0.81913,0,0.203363,5.50842,0.203363,-5.50842
-12.4909,0,-1.39714,0,-0.819146,0,0.2036,5.50903,0.2036,-5.50903
-12.4914,0,-1.39707,0,-0.819161,0,0.203837,5.50963,0.203837,-5.50963
-12.492,0,-1.39699,0,-0.819177,0,0.204073,5.51024,0.204073,-5.51024
-12.4925,0,-1.39692,0,-0.819192,0,0.20431,5.51084,0.20431,-5.51084
-12.493,0,-1.39684,0,-0.819207,0,0.204546,5.51144,0.204546,-5.51144
-12.4936,0,-1.39677,0,-0.819223,0,0.204783,5.51205,0.204783,-5.51205
-12.4941,0,-1.39669,0,-0.819238,0,0.205019,5.51265,0.205019,-5.51265
-12.4946,0,-1.39662,0,-0.819254,0,0.205256,5.51325,0.205256,-5.51325
-12.4952,0,-1.39655,0,-0.819269,0,0.205492,5.51386,0.205492,-5.51386
-12.4957,0,-1.39647,0,-0.819284,0,0.205729,5.51446,0.205729,-5.51446
-12.4962,0,-1.3964,0,-0.8193,0,0.205965,5.51506,0.205965,-5.51506
-12.4968,0,-1.39632,0,-0.819315,0,0.206201,5.51567,0.206201,-5.51567
-12.4973,0,-1.39625,0,-0.819331,0,0.206438,5.51627,0.206438,-5.51627
-12.4978,0,-1.39617,0,-0.819346,0,0.206674,5.51687,0.206674,-5.51687
-12.4984,0,-1.3961,0,-0.819361,0,0.20691,5.51748,0.20691,-5.51748
-12.4989,0,-1.39603,0,-0.819377,0,0.207147,5.51808,0.207147,-5.51808
-12.4994,0,-1.39595,0,-0.819392,0,0.207383,5.51868,0.207383,-5.51868
-12.5,0,-1.39588,0,-0.819408,0,0.207619,5.51928,0.207619,-5.51928
-12.5005,0,-1.3958,0,-0.819423,0,0.207855,5.51988,0.207855,-5.51988
-12.501,0,-1.39573,0,-0.819438,0,0.208092,5.52049,0.208092,-5.52049
-12.5015,0,-1.39565,0,-0.819454,0,0.208328,5.52109,0.208328,-5.52109
-12.5021,0,-1.39558,0,-0.819469,0,0.208564,5.52169,0.208564,-5.52169
-12.5026,0,-1.39551,0,-0.819484,0,0.2088,5.52229,0.2088,-5.52229
-12.5031,0,-1.39543,0,-0.8195,0,0.209036,5.52289,0.209036,-5.52289
-12.5037,0,-1.39536,0,-0.819515,0,0.209272,5.5235,0.209272,-5.5235
-12.5042,0,-1.39529,0,-0.81953,0,0.209508,5.5241,0.209508,-5.5241
-12.5047,0,-1.39521,0,-0.819546,0,0.209744,5.5247,0.209744,-5.5247
-12.5053,0,-1.39514,0,-0.819561,0,0.20998,5.5253,0.20998,-5.5253
-12.5058,0,-1.39506,0,-0.819576,0,0.210216,5.5259,0.210216,-5.5259
-12.5063,0,-1.39499,0,-0.819592,0,0.210452,5.5265,0.210452,-5.5265
-12.5069,0,-1.39492,0,-0.819607,0,0.210688,5.5271,0.210688,-5.5271
-12.5074,0,-1.39484,0,-0.819622,0,0.210924,5.5277,0.210924,-5.5277
-12.5079,0,-1.39477,0,-0.819638,0,0.21116,5.5283,0.21116,-5.5283
-12.5084,0,-1.3947,0,-0.819653,0,0.211396,5.5289,0.211396,-5.5289
-12.509,0,-1.39462,0,-0.819668,0,0.211632,5.5295,0.211632,-5.5295
-12.5095,0,-1.39455,0,-0.819683,0,0.211868,5.5301,0.211868,-5.5301
-12.51,0,-1.39448,0,-0.819699,0,0.212104,5.5307,0.212104,-5.5307
-12.5106,0,-1.3944,0,-0.819714,0,0.212339,5.5313,0.212339,-5.5313
-12.5111,0,-1.39433,0,-0.819729,0,0.212575,5.5319,0.212575,-5.5319
-12.5116,0,-1.39426,0,-0.819745,0,0.212811,5.5325,0.212811,-5.5325
-12.5122,0,-1.39418,0,-0.81976,0,0.213047,5.5331,0.213047,-5.5331
-12.5127,0,-1.39411,0,-0.819775,0,0.213282,5.5337,0.213282,-5.5337
-12.5132,0,-1.39404,0,-0.81979,0,0.213518,5.5343,0.213518,-5.5343
-12.5137,0,-1.39396,0,-0.819806,0,0.213754,5.5349,0.213754,-5.5349
-12.5143,0,-1.39389,0,-0.819821,0,0.21399,5.5355,0.21399,-5.5355
-12.5148,0,-1.39382,0,-0.819836,0,0.214225,5.5361,0.214225,-5.5361
-12.5153,0,-1.39374,0,-0.819851,0,0.214461,5.5367,0.214461,-5.5367
-12.5159,0,-1.39367,0,-0.819867,0,0.214696,5.5373,0.214696,-5.5373
-12.5164,0,-1.3936,0,-0.819882,0,0.214932,5.5379,0.214932,-5.5379
-12.5169,0,-1.39352,0,-0.819897,0,0.215167,5.5385,0.215167,-5.5385
-12.5174,0,-1.39345,0,-0.819912,0,0.215403,5.53909,0.215403,-5.53909
-12.518,0,-1.39338,0,-0.819928,0,0.215638,5.53969,0.215638,-5.53969
-12.5185,0,-1.39331,0,-0.819943,0,0.215874,5.54029,0.215874,-5.54029
-12.519,0,-1.39323,0,-0.819958,0,0.216109,5.54089,0.216109,-5.54089
-12.5196,0,-1.39316,0,-0.819973,0,0.216345,5.54149,0.216345,-5.54149
-12.5201,0,-1.39309,0,-0.819988,0,0.21658,5.54209,0.21658,-5.54209
-12.5206,0,-1.39301,0,-0.820004,0,0.216816,5.54268,0.216816,-5.54268
-12.5211,0,-1.39294,0,-0.820019,0,0.217051,5.54328,0.217051,-5.54328
-12.5217,0,-1.39287,0,-0.820034,0,0.217286,5.54388,0.217286,-5.54388
-12.5222,0,-1.3928,0,-0.820049,0,0.217522,5.54448,0.217522,-5.54448
-12.5227,0,-1.39272,0,-0.820064,0,0.217757,5.54507,0.217757,-5.54507
-12.5233,0,-1.39265,0,-0.82008,0,0.217992,5.54567,0.217992,-5.54567
-12.5238,0,-1.39258,0,-0.820095,0,0.218228,5.54627,0.218228,-5.54627
-12.5243,0,-1.39251,0,-0.82011,0,0.218463,5.54687,0.218463,-5.54687
-12.5248,0,-1.39243,0,-0.820125,0,0.218698,5.54746,0.218698,-5.54746
-12.5254,0,-1.39236,0,-0.82014,0,0.218933,5.54806,0.218933,-5.54806
-12.5259,0,-1.39229,0,-0.820155,0,0.219168,5.54866,0.219168,-5.54866
-12.5264,0,-1.39222,0,-0.82017,0,0.219404,5.54925,0.219404,-5.54925
-12.5269,0,-1.39214,0,-0.820186,0,0.219639,5.54985,0.219639,-5.54985
-12.5275,0,-1.39207,0,-0.820201,0,0.219874,5.55045,0.219874,-5.55045
-12.528,0,-1.392,0,-0.820216,0,0.220109,5.55104,0.220109,-5.55104
-12.5285,0,-1.39193,0,-0.820231,0,0.220344,5.55164,0.220344,-5.55164
-12.5291,0,-1.39185,0,-0.820246,0,0.220579,5.55224,0.220579,-5.55224
-12.5296,0,-1.39178,0,-0.820261,0,0.220814,5.55283,0.220814,-5.55283
-12.5301,0,-1.39171,0,-0.820276,0,0.221049,5.55343,0.221049,-5.55343
-12.5306,0,-1.39164,0,-0.820292,0,0.221284,5.55402,0.221284,-5.55402
-12.5312,0,-1.39157,0,-0.820307,0,0.221519,5.55462,0.221519,-5.55462
-12.5317,0,-1.39149,0,-0.820322,0,0.221754,5.55521,0.221754,-5.55521
-12.5322,0,-1.39142,0,-0.820337,0,0.221989,5.55581,0.221989,-5.55581
-12.5327,0,-1.39135,0,-0.820352,0,0.222224,5.55641,0.222224,-5.55641
-12.5333,0,-1.39128,0,-0.820367,0,0.222459,5.557,0.222459,-5.557
-12.5338,0,-1.39121,0,-0.820382,0,0.222693,5.5576,0.222693,-5.5576
-12.5343,0,-1.39114,0,-0.820397,0,0.222928,5.55819,0.222928,-5.55819
-12.5349,0,-1.39106,0,-0.820412,0,0.223163,5.55879,0.223163,-5.55879
-12.5354,0,-1.39099,0,-0.820427,0,0.223398,5.55938,0.223398,-5.55938
-12.5359,0,-1.39092,0,-0.820443,0,0.223633,5.55998,0.223633,-5.55998
-12.5364,0,-1.39085,0,-0.820458,0,0.223867,5.56057,0.223867,-5.56057
-12.537,0,-1.39078,0,-0.820473,0,0.224102,5.56117,0.224102,-5.56117
-12.5375,0,-1.3907,0,-0.820488,0,0.224337,5.56176,0.224337,-5.56176
-12.538,0,-1.39063,0,-0.820503,0,0.224571,5.56235,0.224571,-5.56235
-12.5385,0,-1.39056,0,-0.820518,0,0.224806,5.56295,0.224806,-5.56295
-12.5391,0,-1.39049,0,-0.820533,0,0.225041,5.56354,0.225041,-5.56354
-12.5396,0,-1.39042,0,-0.820548,0,0.225275,5.56414,0.225275,-5.56414
-12.5401,0,-1.39035,0,-0.820563,0,0.22551,5.56473,0.22551,-5.56473
-12.5406,0,-1.39028,0,-0.820578,0,0.225744,5.56532,0.225744,-5.56532
-12.5412,0,-1.3902,0,-0.820593,0,0.225979,5.56592,0.225979,-5.56592
-12.5417,0,-1.39013,0,-0.820608,0,0.226213,5.56651,0.226213,-5.56651
-12.5422,0,-1.39006,0,-0.820623,0,0.226448,5.5671,0.226448,-5.5671
-12.5427,0,-1.38999,0,-0.820638,0,0.226682,5.5677,0.226682,-5.5677
-12.5433,0,-1.38992,0,-0.820653,0,0.226917,5.56829,0.226917,-5.56829
-12.5438,0,-1.38985,0,-0.820668,0,0.227151,5.56888,0.227151,-5.56888
-12.5443,0,-1.38978,0,-0.820683,0,0.227386,5.56948,0.227386,-5.56948
-12.5448,0,-1.38971,0,-0.820698,0,0.22762,5.57007,0.22762,-5.57007
-12.5454,0,-1.38963,0,-0.820713,0,0.227854,5.57066,0.227854,-5.57066
-12.5459,0,-1.38956,0,-0.820728,0,0.228089,5.57126,0.228089,-5.57126
-12.5464,0,-1.38949,0,-0.820743,0,0.228323,5.57185,0.228323,-5.57185
-12.5469,0,-1.38942,0,-0.820758,0,0.228557,5.57244,0.228557,-5.57244
-12.5475,0,-1.38935,0,-0.820773,0,0.228792,5.57303,0.228792,-5.57303
-12.548,0,-1.38928,0,-0.820788,0,0.229026,5.57363,0.229026,-5.57363
-12.5485,0,-1.38921,0,-0.820803,0,0.22926,5.57422,0.22926,-5.57422
-12.549,0,-1.38914,0,-0.820818,0,0.229494,5.57481,0.229494,-5.57481
-12.5496,0,-1.38907,0,-0.820833,0,0.229729,5.5754,0.229729,-5.5754
-12.5501,0,-1.389,0,-0.820848,0,0.229963,5.57599,0.229963,-5.57599
-12.5506,0,-1.38893,0,-0.820863,0,0.230197,5.57659,0.230197,-5.57659
-12.5511,0,-1.38885,0,-0.820878,0,0.230431,5.57718,0.230431,-5.57718
-12.5517,0,-1.38878,0,-0.820893,0,0.230665,5.57777,0.230665,-5.57777
-12.5522,0,-1.38871,0,-0.820908,0,0.230899,5.57836,0.230899,-5.57836
-12.5527,0,-1.38864,0,-0.820923,0,0.231133,5.57895,0.231133,-5.57895
-12.5532,0,-1.38857,0,-0.820938,0,0.231367,5.57954,0.231367,-5.57954
-12.5537,0,-1.3885,0,-0.820953,0,0.231601,5.58013,0.231601,-5.58013
-12.5543,0,-1.38843,0,-0.820967,0,0.231835,5.58072,0.231835,-5.58072
-12.5548,0,-1.38836,0,-0.820982,0,0.232069,5.58132,0.232069,-5.58132
-12.5553,0,-1.38829,0,-0.820997,0,0.232303,5.58191,0.232303,-5.58191
-12.5558,0,-1.38822,0,-0.821012,0,0.232537,5.5825,0.232537,-5.5825
-12.5564,0,-1.38815,0,-0.821027,0,0.232771,5.58309,0.232771,-5.58309
-12.5569,0,-1.38808,0,-0.821042,0,0.233005,5.58368,0.233005,-5.58368
-12.5574,0,-1.38801,0,-0.821057,0,0.233239,5.58427,0.233239,-5.58427
-12.5579,0,-1.38794,0,-0.821072,0,0.233473,5.58486,0.233473,-5.58486
-12.5585,0,-1.38787,0,-0.821087,0,0.233707,5.58545,0.233707,-5.58545
-12.559,0,-1.3878,0,-0.821102,0,0.23394,5.58604,0.23394,-5.58604
-12.5595,0,-1.38773,0,-0.821117,0,0.234174,5.58663,0.234174,-5.58663
-12.56,0,-1.38766,0,-0.821131,0,0.234408,5.58722,0.234408,-5.58722
-12.5605,0,-1.38759,0,-0.821146,0,0.234642,5.58781,0.234642,-5.58781
-12.5611,0,-1.38752,0,-0.821161,0,0.234875,5.5884,0.234875,-5.5884
-12.5616,0,-1.38745,0,-0.821176,0,0.235109,5.58899,0.235109,-5.58899
-12.5621,0,-1.38738,0,-0.821191,0,0.235343,5.58958,0.235343,-5.58958
-12.5626,0,-1.38731,0,-0.821206,0,0.235576,5.59017,0.235576,-5.59017
-12.5632,0,-1.38724,0,-0.821221,0,0.23581,5.59076,0.23581,-5.59076
-12.5637,0,-1.38717,0,-0.821235,0,0.236044,5.59134,0.236044,-5.59134
-12.5642,0,-1.3871,0,-0.82125,0,0.236277,5.59193,0.236277,-5.59193
-12.5647,0,-1.38703,0,-0.821265,0,0.236511,5.59252,0.236511,-5.59252
-12.5653,0,-1.38696,0,-0.82128,0,0.236744,5.59311,0.236744,-5.59311
-12.5658,0,-1.38689,0,-0.821295,0,0.236978,5.5937,0.236978,-5.5937
-12.5663,0,-1.38682,0,-0.82131,0,0.237211,5.59429,0.237211,-5.59429
-12.5668,0,-1.38675,0,-0.821325,0,0.237445,5.59488,0.237445,-5.59488
-12.5673,0,-1.38668,0,-0.821339,0,0.237678,5.59546,0.237678,-5.59546
-12.5679,0,-1.38661,0,-0.821354,0,0.237912,5.59605,0.237912,-5.59605
-12.5684,0,-1.38654,0,-0.821369,0,0.238145,5.59664,0.238145,-5.59664
-12.5689,0,-1.38647,0,-0.821384,0,0.238378,5.59723,0.238378,-5.59723
-12.5694,0,-1.3864,0,-0.821399,0,0.238612,5.59782,0.238612,-5.59782
-12.5699,0,-1.38633,0,-0.821413,0,0.238845,5.5984,0.238845,-5.5984
-12.5705,0,-1.38626,0,-0.821428,0,0.239079,5.59899,0.239079,-5.59899
-12.571,0,-1.38619,0,-0.821443,0,0.239312,5.59958,0.239312,-5.59958
-12.5715,0,-1.38612,0,-0.821458,0,0.239545,5.60017,0.239545,-5.60017
-12.572,0,-1.38605,0,-0.821473,0,0.239778,5.60076,0.239778,-5.60076
-12.5726,0,-1.38598,0,-0.821487,0,0.240012,5.60134,0.240012,-5.60134
-12.5731,0,-1.38591,0,-0.821502,0,0.240245,5.60193,0.240245,-5.60193
-12.5736,0,-1.38584,0,-0.821517,0,0.240478,5.60252,0.240478,-5.60252
-12.5741,0,-1.38578,0,-0.821532,0,0.240711,5.6031,0.240711,-5.6031
-12.5746,0,-1.38571,0,-0.821546,0,0.240944,5.60369,0.240944,-5.60369
-12.5752,0,-1.38564,0,-0.821561,0,0.241177,5.60428,0.241177,-5.60428
-12.5757,0,-1.38557,0,-0.821576,0,0.241411,5.60486,0.241411,-5.60486
-12.5762,0,-1.3855,0,-0.821591,0,0.241644,5.60545,0.241644,-5.60545
-12.5767,0,-1.38543,0,-0.821605,0,0.241877,5.60604,0.241877,-5.60604
-12.5772,0,-1.38536,0,-0.82162,0,0.24211,5.60662,0.24211,-5.60662
-12.5778,0,-1.38529,0,-0.821635,0,0.242343,5.60721,0.242343,-5.60721
-12.5783,0,-1.38522,0,-0.82165,0,0.242576,5.6078,0.242576,-5.6078
-12.5788,0,-1.38515,0,-0.821664,0,0.242809,5.60838,0.242809,-5.60838
-12.5793,0,-1.38508,0,-0.821679,0,0.243042,5.60897,0.243042,-5.60897
-12.5798,0,-1.38502,0,-0.821694,0,0.243275,5.60955,0.243275,-5.60955
-12.5804,0,-1.38495,0,-0.821709,0,0.243508,5.61014,0.243508,-5.61014
-12.5809,0,-1.38488,0,-0.821723,0,0.24374,5.61072,0.24374,-5.61072
-12.5814,0,-1.38481,0,-0.821738,0,0.243973,5.61131,0.243973,-5.61131
-12.5819,0,-1.38474,0,-0.821753,0,0.244206,5.6119,0.244206,-5.6119
-12.5824,0,-1.38467,0,-0.821767,0,0.244439,5.61248,0.244439,-5.61248
-12.583,0,-1.3846,0,-0.821782,0,0.244672,5.61307,0.244672,-5.61307
-12.5835,0,-1.38453,0,-0.821797,0,0.244905,5.61365,0.244905,-5.61365
-12.584,0,-1.38447,0,-0.821812,0,0.245137,5.61424,0.245137,-5.61424
-12.5845,0,-1.3844,0,-0.821826,0,0.24537,5.61482,0.24537,-5.61482
-12.585,0,-1.38433,0,-0.821841,0,0.245603,5.61541,0.245603,-5.61541
-12.5856,0,-1.38426,0,-0.821856,0,0.245835,5.61599,0.245835,-5.61599
-12.5861,0,-1.38419,0,-0.82187,0,0.246068,5.61657,0.246068,-5.61657
-12.5866,0,-1.38412,0,-0.821885,0,0.246301,5.61716,0.246301,-5.61716
-12.5871,0,-1.38405,0,-0.8219,0,0.246533,5.61774,0.246533,-5.61774
-12.5876,0,-1.38399,0,-0.821914,0,0.246766,5.61833,0.246766,-5.61833
-12.5882,0,-1.38392,0,-0.821929,0,0.246999,5.61891,0.246999,-5.61891
-12.5887,0,-1.38385,0,-0.821944,0,0.247231,5.6195,0.247231,-5.6195
-12.5892,0,-1.38378,0,-0.821958,0,0.247464,5.62008,0.247464,-5.62008
-12.5897,0,-1.38371,0,-0.821973,0,0.247696,5.62066,0.247696,-5.62066
-12.5902,0,-1.38364,0,-0.821988,0,0.247929,5.62125,0.247929,-5.62125
-12.5907,0,-1.38358,0,-0.822002,0,0.248161,5.62183,0.248161,-5.62183
-12.5913,0,-1.38351,0,-0.822017,0,0.248394,5.62241,0.248394,-5.62241
-12.5918,0,-1.38344,0,-0.822031,0,0.248626,5.623,0.248626,-5.623
-12.5923,0,-1.38337,0,-0.822046,0,0.248858,5.62358,0.248858,-5.62358
-12.5928,0,-1.3833,0,-0.822061,0,0.249091,5.62416,0.249091,-5.62416
-12.5933,0,-1.38324,0,-0.822075,0,0.249323,5.62475,0.249323,-5.62475
-12.5939,0,-1.38317,0,-0.82209,0,0.249556,5.62533,0.249556,-5.62533
-12.5944,0,-1.3831,0,-0.822105,0,0.249788,5.62591,0.249788,-5.62591
-12.5949,0,-1.38303,0,-0.822119,0,0.25002,5.6265,0.25002,-5.6265
-12.5954,0,-1.38296,0,-0.822134,0,0.250252,5.62708,0.250252,-5.62708
-12.5959,0,-1.3829,0,-0.822148,0,0.250485,5.62766,0.250485,-5.62766
-12.5964,0,-1.38283,0,-0.822163,0,0.250717,5.62824,0.250717,-5.62824
-12.597,0,-1.38276,0,-0.822178,0,0.250949,5.62883,0.250949,-5.62883
-12.5975,0,-1.38269,0,-0.822192,0,0.251181,5.62941,0.251181,-5.62941
-12.598,0,-1.38262,0,-0.822207,0,0.251414,5.62999,0.251414,-5.62999
-12.5985,0,-1.38256,0,-0.822221,0,0.251646,5.63057,0.251646,-5.63057
-12.599,0,-1.38249,0,-0.822236,0,0.251878,5.63116,0.251878,-5.63116
-12.5995,0,-1.38242,0,-0.82225,0,0.25211,5.63174,0.25211,-5.63174
-12.6001,0,-1.38235,0,-0.822265,0,0.252342,5.63232,0.252342,-5.63232
-12.6006,0,-1.38229,0,-0.82228,0,0.252574,5.6329,0.252574,-5.6329
-12.6011,0,-1.38222,0,-0.822294,0,0.252806,5.63348,0.252806,-5.63348
-12.6016,0,-1.38215,0,-0.822309,0,0.253038,5.63406,0.253038,-5.63406
-12.6021,0,-1.38208,0,-0.822323,0,0.25327,5.63464,0.25327,-5.63464
-12.6027,0,-1.38202,0,-0.822338,0,0.253502,5.63523,0.253502,-5.63523
-12.6032,0,-1.38195,0,-0.822352,0,0.253734,5.63581,0.253734,-5.63581
-12.6037,0,-1.38188,0,-0.822367,0,0.253966,5.63639,0.253966,-5.63639
-12.6042,0,-1.38181,0,-0.822381,0,0.254198,5.63697,0.254198,-5.63697
-12.6047,0,-1.38175,0,-0.822396,0,0.25443,5.63755,0.25443,-5.63755
-12.6052,0,-1.38168,0,-0.82241,0,0.254662,5.63813,0.254662,-5.63813
-12.6058,0,-1.38161,0,-0.822425,0,0.254894,5.63871,0.254894,-5.63871
-12.6063,0,-1.38154,0,-0.822439,0,0.255125,5.63929,0.255125,-5.63929
-12.6068,0,-1.38148,0,-0.822454,0,0.255357,5.63987,0.255357,-5.63987
-12.6073,0,-1.38141,0,-0.822469,0,0.255589,5.64045,0.255589,-5.64045
-12.6078,0,-1.38134,0,-0.822483,0,0.255821,5.64103,0.255821,-5.64103
-12.6083,0,-1.38127,0,-0.822498,0,0.256052,5.64161,0.256052,-5.64161
-12.6088,0,-1.38121,0,-0.822512,0,0.256284,5.64219,0.256284,-5.64219
-12.6094,0,-1.38114,0,-0.822527,0,0.256516,5.64277,0.256516,-5.64277
-12.6099,0,-1.38107,0,-0.822541,0,0.256748,5.64335,0.256748,-5.64335
-12.6104,0,-1.38101,0,-0.822555,0,0.256979,5.64393,0.256979,-5.64393
-12.6109,0,-1.38094,0,-0.82257,0,0.257211,5.64451,0.257211,-5.64451
-12.6114,0,-1.38087,0,-0.822584,0,0.257442,5.64509,0.257442,-5.64509
-12.6119,0,-1.38081,0,-0.822599,0,0.257674,5.64567,0.257674,-5.64567
-12.6125,0,-1.38074,0,-0.822613,0,0.257906,5.64625,0.257906,-5.64625
-12.613,0,-1.38067,0,-0.822628,0,0.258137,5.64683,0.258137,-5.64683
-12.6135,0,-1.3806,0,-0.822642,0,0.258369,5.64741,0.258369,-5.64741
-12.614,0,-1.38054,0,-0.822657,0,0.2586,5.64799,0.2586,-5.64799
-12.6145,0,-1.38047,0,-0.822671,0,0.258832,5.64857,0.258832,-5.64857
-12.615,0,-1.3804,0,-0.822686,0,0.259063,5.64915,0.259063,-5.64915
-12.6156,0,-1.38034,0,-0.8227,0,0.259295,5.64972,0.259295,-5.64972
-12.6161,0,-1.38027,0,-0.822715,0,0.259526,5.6503,0.259526,-5.6503
-12.6166,0,-1.3802,0,-0.822729,0,0.259757,5.65088,0.259757,-5.65088
-12.6171,0,-1.38014,0,-0.822743,0,0.259989,5.65146,0.259989,-5.65146
-12.6176,0,-1.38007,0,-0.822758,0,0.26022,5.65204,0.26022,-5.65204
-12.6181,0,-1.38,0,-0.822772,0,0.260451,5.65262,0.260451,-5.65262
-12.6186,0,-1.37994,0,-0.822787,0,0.260683,5.65319,0.260683,-5.65319
-12.6192,0,-1.37987,0,-0.822801,0,0.260914,5.65377,0.260914,-5.65377
-12.6197,0,-1.37981,0,-0.822816,0,0.261145,5.65435,0.261145,-5.65435
-12.6202,0,-1.37974,0,-0.82283,0,0.261377,5.65493,0.261377,-5.65493
-12.6207,0,-1.37967,0,-0.822844,0,0.261608,5.65551,0.261608,-5.65551
-12.6212,0,-1.37961,0,-0.822859,0,0.261839,5.65608,0.261839,-5.65608
-12.6217,0,-1.37954,0,-0.822873,0,0.26207,5.65666,0.26207,-5.65666
-12.6222,0,-1.37947,0,-0.822888,0,0.262301,5.65724,0.262301,-5.65724
-12.6228,0,-1.37941,0,-0.822902,0,0.262532,5.65782,0.262532,-5.65782
-12.6233,0,-1.37934,0,-0.822916,0,0.262764,5.65839,0.262764,-5.65839
-12.6238,0,-1.37927,0,-0.822931,0,0.262995,5.65897,0.262995,-5.65897
-12.6243,0,-1.37921,0,-0.822945,0,0.263226,5.65955,0.263226,-5.65955
-12.6248,0,-1.37914,0,-0.82296,0,0.263457,5.66012,0.263457,-5.66012
-12.6253,0,-1.37908,0,-0.822974,0,0.263688,5.6607,0.263688,-5.6607
-12.6258,0,-1.37901,0,-0.822988,0,0.263919,5.66128,0.263919,-5.66128
-12.6264,0,-1.37894,0,-0.823003,0,0.26415,5.66185,0.26415,-5.66185
-12.6269,0,-1.37888,0,-0.823017,0,0.264381,5.66243,0.264381,-5.66243
-12.6274,0,-1.37881,0,-0.823031,0,0.264612,5.66301,0.264612,-5.66301
-12.6279,0,-1.37875,0,-0.823046,0,0.264843,5.66358,0.264843,-5.66358
-12.6284,0,-1.37868,0,-0.82306,0,0.265074,5.66416,0.265074,-5.66416
-12.6289,0,-1.37861,0,-0.823074,0,0.265304,5.66473,0.265304,-5.66473
-12.6294,0,-1.37855,0,-0.823089,0,0.265535,5.66531,0.265535,-5.66531
-12.6299,0,-1.37848,0,-0.823103,0,0.265766,5.66589,0.265766,-5.66589
-12.6305,0,-1.37842,0,-0.823117,0,0.265997,5.66646,0.265997,-5.66646
-12.631,0,-1.37835,0,-0.823132,0,0.266228,5.66704,0.266228,-5.66704
-12.6315,0,-1.37828,0,-0.823146,0,0.266459,5.66761,0.266459,-5.66761
-12.632,0,-1.37822,0,-0.82316,0,0.266689,5.66819,0.266689,-5.66819
-12.6325,0,-1.37815,0,-0.823175,0,0.26692,5.66876,0.26692,-5.66876
-12.633,0,-1.37809,0,-0.823189,0,0.267151,5.66934,0.267151,-5.66934
-12.6335,0,-1.37802,0,-0.823203,0,0.267381,5.66992,0.267381,-5.66992
-12.6341,0,-1.37796,0,-0.823218,0,0.267612,5.67049,0.267612,-5.67049
-12.6346,0,-1.37789,0,-0.823232,0,0.267843,5.67107,0.267843,-5.67107
-12.6351,0,-1.37782,0,-0.823246,0,0.268073,5.67164,0.268073,-5.67164
-12.6356,0,-1.37776,0,-0.823261,0,0.268304,5.67221,0.268304,-5.67221
-12.6361,0,-1.37769,0,-0.823275,0,0.268535,5.67279,0.268535,-5.67279
-12.6366,0,-1.37763,0,-0.823289,0,0.268765,5.67336,0.268765,-5.67336
-12.6371,0,-1.37756,0,-0.823303,0,0.268996,5.67394,0.268996,-5.67394
-12.6376,0,-1.3775,0,-0.823318,0,0.269226,5.67451,0.269226,-5.67451
-12.6381,0,-1.37743,0,-0.823332,0,0.269457,5.67509,0.269457,-5.67509
-12.6387,0,-1.37737,0,-0.823346,0,0.269687,5.67566,0.269687,-5.67566
-12.6392,0,-1.3773,0,-0.823361,0,0.269918,5.67624,0.269918,-5.67624
-12.6397,0,-1.37724,0,-0.823375,0,0.270148,5.67681,0.270148,-5.67681
-12.6402,0,-1.37717,0,-0.823389,0,0.270378,5.67738,0.270378,-5.67738
-12.6407,0,-1.37711,0,-0.823403,0,0.270609,5.67796,0.270609,-5.67796
-12.6412,0,-1.37704,0,-0.823418,0,0.270839,5.67853,0.270839,-5.67853
-12.6417,0,-1.37697,0,-0.823432,0,0.271069,5.6791,0.271069,-5.6791
-12.6422,0,-1.37691,0,-0.823446,0,0.2713,5.67968,0.2713,-5.67968
-12.6428,0,-1.37684,0,-0.82346,0,0.27153,5.68025,0.27153,-5.68025
-12.6433,0,-1.37678,0,-0.823475,0,0.27176,5.68082,0.27176,-5.68082
-12.6438,0,-1.37671,0,-0.823489,0,0.271991,5.6814,0.271991,-5.6814
-12.6443,0,-1.37665,0,-0.823503,0,0.272221,5.68197,0.272221,-5.68197
-12.6448,0,-1.37658,0,-0.823517,0,0.272451,5.68254,0.272451,-5.68254
-12.6453,0,-1.37652,0,-0.823531,0,0.272681,5.68312,0.272681,-5.68312
-12.6458,0,-1.37645,0,-0.823546,0,0.272911,5.68369,0.272911,-5.68369
-12.6463,0,-1.37639,0,-0.82356,0,0.273142,5.68426,0.273142,-5.68426
-12.6468,0,-1.37632,0,-0.823574,0,0.273372,5.68483,0.273372,-5.68483
-12.6474,0,-1.37626,0,-0.823588,0,0.273602,5.68541,0.273602,-5.68541
-12.6479,0,-1.37619,0,-0.823602,0,0.273832,5.68598,0.273832,-5.68598
-12.6484,0,-1.37613,0,-0.823617,0,0.274062,5.68655,0.274062,-5.68655
-12.6489,0,-1.37607,0,-0.823631,0,0.274292,5.68712,0.274292,-5.68712
-12.6494,0,-1.376,0,-0.823645,0,0.274522,5.6877,0.274522,-5.6877
-12.6499,0,-1.37594,0,-0.823659,0,0.274752,5.68827,0.274752,-5.68827
-12.6504,0,-1.37587,0,-0.823673,0,0.274982,5.68884,0.274982,-5.68884
-12.6509,0,-1.37581,0,-0.823688,0,0.275212,5.68941,0.275212,-5.68941
-12.6514,0,-1.37574,0,-0.823702,0,0.275442,5.68998,0.275442,-5.68998
-12.652,0,-1.37568,0,-0.823716,0,0.275672,5.69055,0.275672,-5.69055
-12.6525,0,-1.37561,0,-0.82373,0,0.275902,5.69113,0.275902,-5.69113
-12.653,0,-1.37555,0,-0.823744,0,0.276132,5.6917,0.276132,-5.6917
-12.6535,0,-1.37548,0,-0.823758,0,0.276361,5.69227,0.276361,-5.69227
-12.654,0,-1.37542,0,-0.823773,0,0.276591,5.69284,0.276591,-5.69284
-12.6545,0,-1.37535,0,-0.823787,0,0.276821,5.69341,0.276821,-5.69341
-12.655,0,-1.37529,0,-0.823801,0,0.277051,5.69398,0.277051,-5.69398
-12.6555,0,-1.37523,0,-0.823815,0,0.277281,5.69455,0.277281,-5.69455
-12.656,0,-1.37516,0,-0.823829,0,0.27751,5.69512,0.27751,-5.69512
-12.6565,0,-1.3751,0,-0.823843,0,0.27774,5.69569,0.27774,-5.69569
-12.657,0,-1.37503,0,-0.823857,0,0.27797,5.69627,0.27797,-5.69627
-12.6576,0,-1.37497,0,-0.823872,0,0.278199,5.69684,0.278199,-5.69684
-12.6581,0,-1.3749,0,-0.823886,0,0.278429,5.69741,0.278429,-5.69741
-12.6586,0,-1.37484,0,-0.8239,0,0.278659,5.69798,0.278659,-5.69798
-12.6591,0,-1.37478,0,-0.823914,0,0.278888,5.69855,0.278888,-5.69855
-12.6596,0,-1.37471,0,-0.823928,0,0.279118,5.69912,0.279118,-5.69912
-12.6601,0,-1.37465,0,-0.823942,0,0.279347,5.69969,0.279347,-5.69969
-12.6606,0,-1.37458,0,-0.823956,0,0.279577,5.70026,0.279577,-5.70026
-12.6611,0,-1.37452,0,-0.82397,0,0.279807,5.70083,0.279807,-5.70083
-12.6616,0,-1.37446,0,-0.823985,0,0.280036,5.7014,0.280036,-5.7014
-12.6621,0,-1.37439,0,-0.823999,0,0.280266,5.70197,0.280266,-5.70197
-12.6626,0,-1.37433,0,-0.824013,0,0.280495,5.70254,0.280495,-5.70254
-12.6632,0,-1.37426,0,-0.824027,0,0.280724,5.70311,0.280724,-5.70311
-12.6637,0,-1.3742,0,-0.824041,0,0.280954,5.70367,0.280954,-5.70367
-12.6642,0,-1.37414,0,-0.824055,0,0.281183,5.70424,0.281183,-5.70424
-12.6647,0,-1.37407,0,-0.824069,0,0.281413,5.70481,0.281413,-5.70481
-12.6652,0,-1.37401,0,-0.824083,0,0.281642,5.70538,0.281642,-5.70538
-12.6657,0,-1.37394,0,-0.824097,0,0.281871,5.70595,0.281871,-5.70595
-12.6662,0,-1.37388,0,-0.824111,0,0.282101,5.70652,0.282101,-5.70652
-12.6667,0,-1.37382,0,-0.824125,0,0.28233,5.70709,0.28233,-5.70709
-12.6672,0,-1.37375,0,-0.824139,0,0.282559,5.70766,0.282559,-5.70766
-12.6677,0,-1.37369,0,-0.824153,0,0.282788,5.70823,0.282788,-5.70823
-12.6682,0,-1.37363,0,-0.824167,0,0.283018,5.70879,0.283018,-5.70879
-12.6688,0,-1.37356,0,-0.824182,0,0.283247,5.70936,0.283247,-5.70936
-12.6693,0,-1.3735,0,-0.824196,0,0.283476,5.70993,0.283476,-5.70993
-12.6698,0,-1.37343,0,-0.82421,0,0.283705,5.7105,0.283705,-5.7105
-12.6703,0,-1.37337,0,-0.824224,0,0.283934,5.71107,0.283934,-5.71107
-12.6708,0,-1.37331,0,-0.824238,0,0.284163,5.71164,0.284163,-5.71164
-12.6713,0,-1.37324,0,-0.824252,0,0.284393,5.7122,0.284393,-5.7122
-12.6718,0,-1.37318,0,-0.824266,0,0.284622,5.71277,0.284622,-5.71277
-12.6723,0,-1.37312,0,-0.82428,0,0.284851,5.71334,0.284851,-5.71334
-12.6728,0,-1.37305,0,-0.824294,0,0.28508,5.71391,0.28508,-5.71391
-12.6733,0,-1.37299,0,-0.824308,0,0.285309,5.71447,0.285309,-5.71447
-12.6738,0,-1.37293,0,-0.824322,0,0.285538,5.71504,0.285538,-5.71504
-12.6743,0,-1.37286,0,-0.824336,0,0.285767,5.71561,0.285767,-5.71561
-12.6748,0,-1.3728,0,-0.82435,0,0.285996,5.71618,0.285996,-5.71618
-12.6753,0,-1.37274,0,-0.824364,0,0.286225,5.71674,0.286225,-5.71674
-12.6759,0,-1.37267,0,-0.824378,0,0.286454,5.71731,0.286454,-5.71731
-12.6764,0,-1.37261,0,-0.824392,0,0.286682,5.71788,0.286682,-5.71788
-12.6769,0,-1.37255,0,-0.824406,0,0.286911,5.71844,0.286911,-5.71844
-12.6774,0,-1.37248,0,-0.82442,0,0.28714,5.71901,0.28714,-5.71901
-12.6779,0,-1.37242,0,-0.824434,0,0.287369,5.71958,0.287369,-5.71958
-12.6784,0,-1.37236,0,-0.824448,0,0.287598,5.72014,0.287598,-5.72014
-12.6789,0,-1.37229,0,-0.824462,0,0.287827,5.72071,0.287827,-5.72071
-12.6794,0,-1.37223,0,-0.824476,0,0.288055,5.72128,0.288055,-5.72128
-12.6799,0,-1.37217,0,-0.82449,0,0.288284,5.72184,0.288284,-5.72184
-12.6804,0,-1.37211,0,-0.824504,0,0.288513,5.72241,0.288513,-5.72241
-12.6809,0,-1.37204,0,-0.824518,0,0.288741,5.72297,0.288741,-5.72297
-12.6814,0,-1.37198,0,-0.824531,0,0.28897,5.72354,0.28897,-5.72354
-12.6819,0,-1.37192,0,-0.824545,0,0.289199,5.72411,0.289199,-5.72411
-12.6824,0,-1.37185,0,-0.824559,0,0.289427,5.72467,0.289427,-5.72467
-12.6829,0,-1.37179,0,-0.824573,0,0.289656,5.72524,0.289656,-5.72524
-12.6835,0,-1.37173,0,-0.824587,0,0.289885,5.7258,0.289885,-5.7258
-12.684,0,-1.37167,0,-0.824601,0,0.290113,5.72637,0.290113,-5.72637
-12.6845,0,-1.3716,0,-0.824615,0,0.290342,5.72693,0.290342,-5.72693
-12.685,0,-1.37154,0,-0.824629,0,0.29057,5.7275,0.29057,-5.7275
-12.6855,0,-1.37148,0,-0.824643,0,0.290799,5.72806,0.290799,-5.72806
-12.686,0,-1.37141,0,-0.824657,0,0.291027,5.72863,0.291027,-5.72863
-12.6865,0,-1.37135,0,-0.824671,0,0.291256,5.72919,0.291256,-5.72919
-12.687,0,-1.37129,0,-0.824685,0,0.291484,5.72976,0.291484,-5.72976
-12.6875,0,-1.37123,0,-0.824699,0,0.291713,5.73032,0.291713,-5.73032
-12.688,0,-1.37116,0,-0.824713,0,0.291941,5.73089,0.291941,-5.73089
-12.6885,0,-1.3711,0,-0.824726,0,0.292169,5.73145,0.292169,-5.73145
-12.689,0,-1.37104,0,-0.82474,0,0.292398,5.73202,0.292398,-5.73202
-12.6895,0,-1.37098,0,-0.824754,0,0.292626,5.73258,0.292626,-5.73258
-12.69,0,-1.37091,0,-0.824768,0,0.292854,5.73315,0.292854,-5.73315
-12.6905,0,-1.37085,0,-0.824782,0,0.293083,5.73371,0.293083,-5.73371
-12.691,0,-1.37079,0,-0.824796,0,0.293311,5.73427,0.293311,-5.73427
-12.6915,0,-1.37073,0,-0.82481,0,0.293539,5.73484,0.293539,-5.73484
-12.692,0,-1.37066,0,-0.824824,0,0.293767,5.7354,0.293767,-5.7354
-12.6926,0,-1.3706,0,-0.824838,0,0.293996,5.73597,0.293996,-5.73597
-12.6931,0,-1.37054,0,-0.824851,0,0.294224,5.73653,0.294224,-5.73653
-12.6936,0,-1.37048,0,-0.824865,0,0.294452,5.73709,0.294452,-5.73709
-12.6941,0,-1.37042,0,-0.824879,0,0.29468,5.73766,0.29468,-5.73766
-12.6946,0,-1.37035,0,-0.824893,0,0.294908,5.73822,0.294908,-5.73822
-12.6951,0,-1.37029,0,-0.824907,0,0.295136,5.73878,0.295136,-5.73878
-12.6956,0,-1.37023,0,-0.824921,0,0.295364,5.73935,0.295364,-5.73935
-12.6961,0,-1.37017,0,-0.824935,0,0.295592,5.73991,0.295592,-5.73991
-12.6966,0,-1.3701,0,-0.824948,0,0.29582,5.74047,0.29582,-5.74047
-12.6971,0,-1.37004,0,-0.824962,0,0.296048,5.74104,0.296048,-5.74104
-12.6976,0,-1.36998,0,-0.824976,0,0.296276,5.7416,0.296276,-5.7416
-12.6981,0,-1.36992,0,-0.82499,0,0.296504,5.74216,0.296504,-5.74216
-12.6986,0,-1.36986,0,-0.825004,0,0.296732,5.74273,0.296732,-5.74273
-12.6991,0,-1.36979,0,-0.825018,0,0.29696,5.74329,0.29696,-5.74329
-12.6996,0,-1.36973,0,-0.825031,0,0.297188,5.74385,0.297188,-5.74385
-12.7001,0,-1.36967,0,-0.825045,0,0.297416,5.74441,0.297416,-5.74441
-12.7006,0,-1.36961,0,-0.825059,0,0.297644,5.74498,0.297644,-5.74498
-12.7011,0,-1.36955,0,-0.825073,0,0.297872,5.74554,0.297872,-5.74554
-12.7016,0,-1.36949,0,-0.825087,0,0.2981,5.7461,0.2981,-5.7461
-12.7021,0,-1.36942,0,-0.8251,0,0.298327,5.74666,0.298327,-5.74666
-12.7026,0,-1.36936,0,-0.825114,0,0.298555,5.74722,0.298555,-5.74722
-12.7031,0,-1.3693,0,-0.825128,0,0.298783,5.74779,0.298783,-5.74779
-12.7036,0,-1.36924,0,-0.825142,0,0.299011,5.74835,0.299011,-5.74835
-12.7041,0,-1.36918,0,-0.825156,0,0.299238,5.74891,0.299238,-5.74891
-12.7046,0,-1.36911,0,-0.825169,0,0.299466,5.74947,0.299466,-5.74947
-12.7052,0,-1.36905,0,-0.825183,0,0.299694,5.75003,0.299694,-5.75003
-12.7057,0,-1.36899,0,-0.825197,0,0.299921,5.75059,0.299921,-5.75059
-12.7062,0,-1.36893,0,-0.825211,0,0.300149,5.75115,0.300149,-5.75115
-12.7067,0,-1.36887,0,-0.825224,0,0.300377,5.75172,0.300377,-5.75172
-12.7072,0,-1.36881,0,-0.825238,0,0.300604,5.75228,0.300604,-5.75228
-12.7077,0,-1.36875,0,-0.825252,0,0.300832,5.75284,0.300832,-5.75284
-12.7082,0,-1.36868,0,-0.825266,0,0.301059,5.7534,0.301059,-5.7534
-12.7087,0,-1.36862,0,-0.825279,0,0.301287,5.75396,0.301287,-5.75396
-12.7092,0,-1.36856,0,-0.825293,0,0.301514,5.75452,0.301514,-5.75452
-12.7097,0,-1.3685,0,-0.825307,0,0.301742,5.75508,0.301742,-5.75508
-12.7102,0,-1.36844,0,-0.825321,0,0.301969,5.75564,0.301969,-5.75564
-12.7107,0,-1.36838,0,-0.825334,0,0.302197,5.7562,0.302197,-5.7562
-12.7112,0,-1.36832,0,-0.825348,0,0.302424,5.75676,0.302424,-5.75676
-12.7117,0,-1.36825,0,-0.825362,0,0.302652,5.75732,0.302652,-5.75732
-12.7122,0,-1.36819,0,-0.825376,0,0.302879,5.75788,0.302879,-5.75788
-12.7127,0,-1.36813,0,-0.825389,0,0.303106,5.75844,0.303106,-5.75844
-12.7132,0,-1.36807,0,-0.825403,0,0.303334,5.759,0.303334,-5.759
-12.7137,0,-1.36801,0,-0.825417,0,0.303561,5.75956,0.303561,-5.75956
-12.7142,0,-1.36795,0,-0.825431,0,0.303788,5.76012,0.303788,-5.76012
-12.7147,0,-1.36789,0,-0.825444,0,0.304016,5.76068,0.304016,-5.76068
-12.7152,0,-1.36783,0,-0.825458,0,0.304243,5.76124,0.304243,-5.76124
-12.7157,0,-1.36776,0,-0.825472,0,0.30447,5.7618,0.30447,-5.7618
-12.7162,0,-1.3677,0,-0.825485,0,0.304697,5.76236,0.304697,-5.76236
-12.7167,0,-1.36764,0,-0.825499,0,0.304924,5.76292,0.304924,-5.76292
-12.7172,0,-1.36758,0,-0.825513,0,0.305152,5.76348,0.305152,-5.76348
-12.7177,0,-1.36752,0,-0.825526,0,0.305379,5.76404,0.305379,-5.76404
-12.7182,0,-1.36746,0,-0.82554,0,0.305606,5.7646,0.305606,-5.7646
-12.7187,0,-1.3674,0,-0.825554,0,0.305833,5.76516,0.305833,-5.76516
-12.7192,0,-1.36734,0,-0.825567,0,0.30606,5.76571,0.30606,-5.76571
-12.7197,0,-1.36728,0,-0.825581,0,0.306287,5.76627,0.306287,-5.76627
-12.7202,0,-1.36722,0,-0.825595,0,0.306514,5.76683,0.306514,-5.76683
-12.7207,0,-1.36716,0,-0.825609,0,0.306741,5.76739,0.306741,-5.76739
-12.7212,0,-1.36709,0,-0.825622,0,0.306968,5.76795,0.306968,-5.76795
-12.7217,0,-1.36703,0,-0.825636,0,0.307195,5.76851,0.307195,-5.76851
-12.7222,0,-1.36697,0,-0.825649,0,0.307422,5.76907,0.307422,-5.76907
-12.7227,0,-1.36691,0,-0.825663,0,0.307649,5.76962,0.307649,-5.76962
-12.7232,0,-1.36685,0,-0.825677,0,0.307876,5.77018,0.307876,-5.77018
-12.7237,0,-1.36679,0,-0.82569,0,0.308103,5.77074,0.308103,-5.77074
-12.7242,0,-1.36673,0,-0.825704,0,0.30833,5.7713,0.30833,-5.7713
-12.7247,0,-1.36667,0,-0.825718,0,0.308557,5.77186,0.308557,-5.77186
-12.7252,0,-1.36661,0,-0.825731,0,0.308783,5.77241,0.308783,-5.77241
-12.7257,0,-1.36655,0,-0.825745,0,0.30901,5.77297,0.30901,-5.77297
-12.7262,0,-1.36649,0,-0.825759,0,0.309237,5.77353,0.309237,-5.77353


==> figuresAndData/rLocusExample1InJohanssonEtAl1999automatica_modified.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5
-7,0,-7,0,-0.700005,8.13875e-06,-0.700005,-8.13875e-06,-0.699991,0
-6.87896,0,-7.11898,0,-0.753764,0,-0.674147,-0.0596004,-0.674147,0.0596004
-6.82819,0,-7.16769,0,-0.765628,0,-0.669245,-0.0772925,-0.669245,0.0772925
-6.78897,0,-7.20485,0,-0.773496,0,-0.666343,-0.0902349,-0.666343,0.0902349
-6.75572,0,-7.23603,0,-0.779506,0,-0.66437,-0.100848,-0.66437,0.100848
-6.72629,0,-7.26339,0,-0.784414,0,-0.66295,-0.110023,-0.66295,0.110023
-6.69957,0,-7.28804,0,-0.788583,0,-0.6619,-0.1182,-0.6619,0.1182
-6.6749,0,-7.31064,0,-0.792218,0,-0.661119,-0.125636,-0.661119,0.125636
-6.65186,0,-7.33161,0,-0.795447,0,-0.660542,-0.132495,-0.660542,0.132495
-6.63014,0,-7.35126,0,-0.798356,0,-0.660126,-0.138886,-0.660126,0.138886
-6.60952,0,-7.36979,0,-0.801006,0,-0.659841,-0.144892,-0.659841,0.144892
-6.58985,0,-7.38738,0,-0.803441,0,-0.659664,-0.150571,-0.659664,0.150571
-6.571,0,-7.40414,0,-0.805695,0,-0.659579,-0.15597,-0.659579,0.15597
-6.55287,0,-7.42019,0,-0.807794,0,-0.659573,-0.161125,-0.659573,0.161125
-6.53537,0,-7.4356,0,-0.809759,0,-0.659636,-0.166065,-0.659636,0.166065
-6.51844,0,-7.45044,0,-0.811606,0,-0.659758,-0.170814,-0.659758,0.170814
-6.50202,0,-7.46477,0,-0.81335,0,-0.659933,-0.175391,-0.659933,0.175391
-6.48606,0,-7.47862,0,-0.815001,0,-0.660156,-0.179814,-0.660156,0.179814
-6.47053,0,-7.49206,0,-0.81657,0,-0.660422,-0.184096,-0.660422,0.184096
-6.45538,0,-7.5051,0,-0.818063,0,-0.660726,-0.18825,-0.660726,0.18825
-6.4406,0,-7.51779,0,-0.819489,0,-0.661065,-0.192285,-0.661065,0.192285
-6.42614,0,-7.53014,0,-0.820854,0,-0.661436,-0.196212,-0.661436,0.196212
-6.41199,0,-7.54218,0,-0.822161,0,-0.661837,-0.200038,-0.661837,0.200038
-6.39812,0,-7.55393,0,-0.823417,0,-0.662265,-0.20377,-0.662265,0.20377
-6.38452,0,-7.56542,0,-0.824625,0,-0.662718,-0.207414,-0.662718,0.207414
-6.37118,0,-7.57665,0,-0.825789,0,-0.663195,-0.210977,-0.663195,0.210977
-6.35806,0,-7.58764,0,-0.826912,0,-0.663693,-0.214463,-0.663693,0.214463
-6.34517,0,-7.59841,0,-0.827996,0,-0.664212,-0.217877,-0.664212,0.217877
-6.33249,0,-7.60897,0,-0.829045,0,-0.66475,-0.221223,-0.66475,0.221223
-6.32,0,-7.61932,0,-0.83006,0,-0.665306,-0.224504,-0.665306,0.224504
-6.30771,0,-7.62949,0,-0.831044,0,-0.665879,-0.227724,-0.665879,0.227724
-6.29559,0,-7.63948,0,-0.831998,0,-0.666468,-0.230887,-0.666468,0.230887
-6.28364,0,-7.64929,0,-0.832925,0,-0.667073,-0.233995,-0.667073,0.233995
-6.27185,0,-7.65894,0,-0.833825,0,-0.667691,-0.237051,-0.667691,0.237051
-6.26021,0,-7.66844,0,-0.834701,0,-0.668324,-0.240057,-0.668324,0.240057
-6.24873,0,-7.67778,0,-0.835553,0,-0.668969,-0.243015,-0.668969,0.243015
-6.23738,0,-7.68698,0,-0.836383,0,-0.669627,-0.245928,-0.669627,0.245928
-6.22617,0,-7.69605,0,-0.837193,0,-0.670296,-0.248797,-0.670296,0.248797
-6.21508,0,-7.70498,0,-0.837982,0,-0.670977,-0.251624,-0.670977,0.251624
-6.20412,0,-7.71379,0,-0.838752,0,-0.671669,-0.254412,-0.671669,0.254412
-6.19328,0,-7.72248,0,-0.839504,0,-0.672371,-0.257161,-0.672371,0.257161
-6.18255,0,-7.73105,0,-0.840238,0,-0.673083,-0.259873,-0.673083,0.259873
-6.17193,0,-7.7395,0,-0.840956,0,-0.673805,-0.26255,-0.673805,0.26255
-6.16142,0,-7.74785,0,-0.841659,0,-0.674536,-0.265192,-0.674536,0.265192
-6.15101,0,-7.75609,0,-0.842346,0,-0.675276,-0.267801,-0.675276,0.267801
-6.1407,0,-7.76424,0,-0.843018,0,-0.676025,-0.270378,-0.676025,0.270378
-6.13048,0,-7.77228,0,-0.843677,0,-0.676782,-0.272924,-0.676782,0.272924
-6.12036,0,-7.78023,0,-0.844322,0,-0.677547,-0.275441,-0.677547,0.275441
-6.11032,0,-7.78809,0,-0.844955,0,-0.678319,-0.277928,-0.678319,0.277928
-6.10037,0,-7.79586,0,-0.845575,0,-0.6791,-0.280388,-0.6791,0.280388
-6.0905,0,-7.80354,0,-0.846183,0,-0.679887,-0.28282,-0.679887,0.28282
-6.08072,0,-7.81114,0,-0.84678,0,-0.680682,-0.285227,-0.680682,0.285227
-6.07101,0,-7.81866,0,-0.847365,0,-0.681484,-0.287607,-0.681484,0.287607
-6.06137,0,-7.8261,0,-0.847941,0,-0.682292,-0.289963,-0.682292,0.289963
-6.05182,0,-7.83346,0,-0.848505,0,-0.683107,-0.292295,-0.683107,0.292295
-6.04233,0,-7.84075,0,-0.84906,0,-0.683928,-0.294604,-0.683928,0.294604
-6.03291,0,-7.84797,0,-0.849606,0,-0.684756,-0.29689,-0.684756,0.29689
-6.02356,0,-7.85512,0,-0.850142,0,-0.685589,-0.299154,-0.685589,0.299154
-6.01427,0,-7.8622,0,-0.850669,0,-0.686429,-0.301397,-0.686429,0.301397
-6.00505,0,-7.86921,0,-0.851188,0,-0.687274,-0.303618,-0.687274,0.303618
-5.99589,0,-7.87616,0,-0.851698,0,-0.688125,-0.305819,-0.688125,0.305819
-5.98679,0,-7.88304,0,-0.8522,0,-0.688981,-0.308,-0.688981,0.308
-5.97775,0,-7.88987,0,-0.852694,0,-0.689842,-0.310162,-0.689842,0.310162
-5.96877,0,-7.89663,0,-0.85318,0,-0.690709,-0.312305,-0.690709,0.312305
-5.95984,0,-7.90333,0,-0.853659,0,-0.691581,-0.314429,-0.691581,0.314429
-5.95097,0,-7.90998,0,-0.854131,0,-0.692459,-0.316536,-0.692459,0.316536
-5.94215,0,-7.91657,0,-0.854596,0,-0.693341,-0.318624,-0.693341,0.318624
-5.93338,0,-7.92311,0,-0.855054,0,-0.694228,-0.320696,-0.694228,0.320696
-5.92467,0,-7.92959,0,-0.855506,0,-0.695119,-0.32275,-0.695119,0.32275
-5.916,0,-7.93602,0,-0.855951,0,-0.696016,-0.324789,-0.696016,0.324789
-5.90738,0,-7.9424,0,-0.85639,0,-0.696917,-0.326811,-0.696917,0.326811
-5.89881,0,-7.94873,0,-0.856822,0,-0.697822,-0.328817,-0.697822,0.328817
-5.89028,0,-7.95501,0,-0.857249,0,-0.698732,-0.330808,-0.698732,0.330808
-5.8818,0,-7.96124,0,-0.85767,0,-0.699646,-0.332784,-0.699646,0.332784
-5.87336,0,-7.96743,0,-0.858086,0,-0.700565,-0.334745,-0.700565,0.334745
-5.86496,0,-7.97356,0,-0.858496,0,-0.701488,-0.336691,-0.701488,0.336691
-5.85661,0,-7.97966,0,-0.8589,0,-0.702415,-0.338623,-0.702415,0.338623
-5.8483,0,-7.98571,0,-0.8593,0,-0.703346,-0.340542,-0.703346,0.340542
-5.84003,0,-7.99171,0,-0.859694,0,-0.704281,-0.342446,-0.704281,0.342446
-5.8318,0,-7.99768,0,-0.860084,0,-0.70522,-0.344338,-0.70522,0.344338
-5.8236,0,-8.0036,0,-0.860468,0,-0.706163,-0.346216,-0.706163,0.346216
-5.81545,0,-8.00948,0,-0.860848,0,-0.70711,-0.348081,-0.70711,0.348081
-5.80733,0,-8.01532,0,-0.861223,0,-0.708061,-0.349933,-0.708061,0.349933
-5.79925,0,-8.02113,0,-0.861594,0,-0.709016,-0.351773,-0.709016,0.351773
-5.7912,0,-8.02689,0,-0.86196,0,-0.709974,-0.353601,-0.709974,0.353601
-5.78319,0,-8.03261,0,-0.862323,0,-0.710936,-0.355417,-0.710936,0.355417
-5.77521,0,-8.0383,0,-0.86268,0,-0.711902,-0.357221,-0.711902,0.357221
-5.76727,0,-8.04395,0,-0.863034,0,-0.712872,-0.359013,-0.712872,0.359013
-5.75936,0,-8.04957,0,-0.863384,0,-0.713845,-0.360794,-0.713845,0.360794
-5.75148,0,-8.05515,0,-0.86373,0,-0.714821,-0.362564,-0.714821,0.362564
-5.74363,0,-8.06069,0,-0.864072,0,-0.715801,-0.364323,-0.715801,0.364323
-5.73581,0,-8.06621,0,-0.86441,0,-0.716785,-0.366071,-0.716785,0.366071
-5.72803,0,-8.07168,0,-0.864744,0,-0.717772,-0.367808,-0.717772,0.367808
-5.72027,0,-8.07713,0,-0.865075,0,-0.718762,-0.369535,-0.718762,0.369535
-5.71255,0,-8.08254,0,-0.865403,0,-0.719756,-0.371251,-0.719756,0.371251
-5.70485,0,-8.08792,0,-0.865727,0,-0.720753,-0.372957,-0.720753,0.372957
-5.69718,0,-8.09327,0,-0.866047,0,-0.721753,-0.374653,-0.721753,0.374653
-5.68953,0,-8.09859,0,-0.866364,0,-0.722757,-0.37634,-0.722757,0.37634
-5.68192,0,-8.10387,0,-0.866678,0,-0.723764,-0.378016,-0.723764,0.378016
-5.67433,0,-8.10913,0,-0.866989,0,-0.724774,-0.379683,-0.724774,0.379683
-5.66677,0,-8.11436,0,-0.867297,0,-0.725787,-0.381341,-0.725787,0.381341
-5.65923,0,-8.11956,0,-0.867601,0,-0.726804,-0.382989,-0.726804,0.382989
-5.65172,0,-8.12473,0,-0.867902,0,-0.727824,-0.384628,-0.727824,0.384628
-5.64424,0,-8.12987,0,-0.868201,0,-0.728847,-0.386258,-0.728847,0.386258
-5.63677,0,-8.13498,0,-0.868497,0,-0.729873,-0.387879,-0.729873,0.387879
-5.62934,0,-8.14007,0,-0.868789,0,-0.730902,-0.389492,-0.730902,0.389492
-5.62192,0,-8.14513,0,-0.869079,0,-0.731934,-0.391095,-0.731934,0.391095
-5.61453,0,-8.15016,0,-0.869366,0,-0.732969,-0.39269,-0.732969,0.39269
-5.60717,0,-8.15517,0,-0.869651,0,-0.734007,-0.394277,-0.734007,0.394277
-5.59982,0,-8.16015,0,-0.869933,0,-0.735049,-0.395855,-0.735049,0.395855
-5.5925,0,-8.1651,0,-0.870212,0,-0.736093,-0.397425,-0.736093,0.397425
-5.5852,0,-8.17003,0,-0.870489,0,-0.73714,-0.398987,-0.73714,0.398987
-5.57792,0,-8.17494,0,-0.870763,0,-0.738191,-0.400541,-0.738191,0.400541
-5.57066,0,-8.17982,0,-0.871035,0,-0.739244,-0.402087,-0.739244,0.402087
-5.56342,0,-8.18468,0,-0.871304,0,-0.7403,-0.403626,-0.7403,0.403626
-5.5562,0,-8.18951,0,-0.871571,0,-0.741359,-0.405156,-0.741359,0.405156
-5.549,0,-8.19432,0,-0.871835,0,-0.742421,-0.406679,-0.742421,0.406679
-5.54182,0,-8.19911,0,-0.872097,0,-0.743486,-0.408195,-0.743486,0.408195
-5.53467,0,-8.20387,0,-0.872357,0,-0.744554,-0.409703,-0.744554,0.409703
-5.52753,0,-8.20861,0,-0.872615,0,-0.745625,-0.411203,-0.745625,0.411203
-5.52041,0,-8.21333,0,-0.87287,0,-0.746699,-0.412697,-0.746699,0.412697
-5.5133,0,-8.21802,0,-0.873124,0,-0.747775,-0.414183,-0.747775,0.414183
-5.50622,0,-8.2227,0,-0.873375,0,-0.748854,-0.415662,-0.748854,0.415662
-5.49915,0,-8.22735,0,-0.873624,0,-0.749937,-0.417134,-0.749937,0.417134
-5.4921,0,-8.23198,0,-0.873871,0,-0.751022,-0.418599,-0.751022,0.418599
-5.48507,0,-8.23659,0,-0.874116,0,-0.752109,-0.420058,-0.752109,0.420058
-5.47806,0,-8.24118,0,-0.874359,0,-0.7532,-0.421509,-0.7532,0.421509
-5.47106,0,-8.24575,0,-0.8746,0,-0.754293,-0.422954,-0.754293,0.422954
-5.46408,0,-8.2503,0,-0.874839,0,-0.75539,-0.424393,-0.75539,0.424393
-5.45712,0,-8.25483,0,-0.875076,0,-0.756489,-0.425824,-0.756489,0.425824
-5.45017,0,-8.25934,0,-0.875311,0,-0.75759,-0.42725,-0.75759,0.42725
-5.44324,0,-8.26383,0,-0.875545,0,-0.758695,-0.428668,-0.758695,0.428668
-5.43632,0,-8.2683,0,-0.875776,0,-0.759802,-0.430081,-0.759802,0.430081
-5.42942,0,-8.27275,0,-0.876006,0,-0.760912,-0.431487,-0.760912,0.431487
-5.42253,0,-8.27719,0,-0.876234,0,-0.762025,-0.432887,-0.762025,0.432887
-5.41566,0,-8.2816,0,-0.87646,0,-0.763141,-0.434281,-0.763141,0.434281
-5.4088,0,-8.286,0,-0.876685,0,-0.764259,-0.435668,-0.764259,0.435668
-5.40196,0,-8.29037,0,-0.876908,0,-0.76538,-0.43705,-0.76538,0.43705
-5.39513,0,-8.29473,0,-0.877129,0,-0.766504,-0.438426,-0.766504,0.438426
-5.38832,0,-8.29907,0,-0.877348,0,-0.767631,-0.439796,-0.767631,0.439796
-5.38151,0,-8.3034,0,-0.877566,0,-0.76876,-0.44116,-0.76876,0.44116
-5.37473,0,-8.30771,0,-0.877783,0,-0.769892,-0.442518,-0.769892,0.442518
-5.36795,0,-8.312,0,-0.877997,0,-0.771027,-0.44387,-0.771027,0.44387
-5.36119,0,-8.31627,0,-0.87821,0,-0.772164,-0.445217,-0.772164,0.445217
-5.35445,0,-8.32052,0,-0.878422,0,-0.773304,-0.446558,-0.773304,0.446558
-5.34771,0,-8.32476,0,-0.878632,0,-0.774447,-0.447894,-0.774447,0.447894
-5.34099,0,-8.32899,0,-0.878841,0,-0.775593,-0.449224,-0.775593,0.449224
-5.33428,0,-8.33319,0,-0.879048,0,-0.776741,-0.450548,-0.776741,0.450548
-5.32758,0,-8.33738,0,-0.879253,0,-0.777892,-0.451867,-0.777892,0.451867
-5.3209,0,-8.34156,0,-0.879458,0,-0.779046,-0.453181,-0.779046,0.453181
-5.31422,0,-8.34571,0,-0.87966,0,-0.780202,-0.454489,-0.780202,0.454489
-5.30756,0,-8.34986,0,-0.879862,0,-0.781361,-0.455792,-0.781361,0.455792
-5.30091,0,-8.35398,0,-0.880062,0,-0.782523,-0.45709,-0.782523,0.45709
-5.29427,0,-8.35809,0,-0.88026,0,-0.783688,-0.458383,-0.783688,0.458383
-5.28764,0,-8.36219,0,-0.880458,0,-0.784855,-0.45967,-0.784855,0.45967
-5.28102,0,-8.36627,0,-0.880654,0,-0.786025,-0.460952,-0.786025,0.460952
-5.27442,0,-8.37034,0,-0.880848,0,-0.787197,-0.46223,-0.787197,0.46223
-5.26782,0,-8.37439,0,-0.881042,0,-0.788373,-0.463502,-0.788373,0.463502
-5.26124,0,-8.37843,0,-0.881234,0,-0.789551,-0.464769,-0.789551,0.464769
-5.25466,0,-8.38245,0,-0.881424,0,-0.790731,-0.466032,-0.790731,0.466032
-5.2481,0,-8.38646,0,-0.881614,0,-0.791915,-0.467289,-0.791915,0.467289
-5.24154,0,-8.39045,0,-0.881802,0,-0.793101,-0.468542,-0.793101,0.468542
-5.235,0,-8.39443,0,-0.881989,0,-0.79429,-0.469789,-0.79429,0.469789
-5.22846,0,-8.3984,0,-0.882175,0,-0.795481,-0.471032,-0.795481,0.471032
-5.22194,0,-8.40235,0,-0.88236,0,-0.796676,-0.472271,-0.796676,0.472271
-5.21542,0,-8.40629,0,-0.882543,0,-0.797873,-0.473504,-0.797873,0.473504
-5.20892,0,-8.41021,0,-0.882726,0,-0.799072,-0.474733,-0.799072,0.474733
-5.20242,0,-8.41413,0,-0.882907,0,-0.800275,-0.475957,-0.800275,0.475957
-5.19593,0,-8.41802,0,-0.883087,0,-0.80148,-0.477177,-0.80148,0.477177
-5.18945,0,-8.42191,0,-0.883266,0,-0.802688,-0.478392,-0.802688,0.478392
-5.18298,0,-8.42578,0,-0.883444,0,-0.803898,-0.479602,-0.803898,0.479602
-5.17652,0,-8.42964,0,-0.88362,0,-0.805112,-0.480808,-0.805112,0.480808
-5.17006,0,-8.43349,0,-0.883796,0,-0.806328,-0.482009,-0.806328,0.482009
-5.16362,0,-8.43732,0,-0.88397,0,-0.807546,-0.483206,-0.807546,0.483206
-5.15718,0,-8.44114,0,-0.884144,0,-0.808768,-0.484399,-0.808768,0.484399
-5.15075,0,-8.44495,0,-0.884316,0,-0.809992,-0.485587,-0.809992,0.485587
-5.14433,0,-8.44875,0,-0.884488,0,-0.811219,-0.486771,-0.811219,0.486771
-5.13791,0,-8.45253,0,-0.884658,0,-0.812449,-0.487951,-0.812449,0.487951
-5.13151,0,-8.4563,0,-0.884828,0,-0.813681,-0.489126,-0.813681,0.489126
-5.12511,0,-8.46006,0,-0.884996,0,-0.814917,-0.490297,-0.814917,0.490297
-5.11872,0,-8.46381,0,-0.885163,0,-0.816155,-0.491464,-0.816155,0.491464
-5.11233,0,-8.46755,0,-0.88533,0,-0.817395,-0.492627,-0.817395,0.492627
-5.10596,0,-8.47127,0,-0.885495,0,-0.818639,-0.493785,-0.818639,0.493785
-5.09959,0,-8.47498,0,-0.88566,0,-0.819885,-0.494939,-0.819885,0.494939
-5.09323,0,-8.47868,0,-0.885823,0,-0.821134,-0.496089,-0.821134,0.496089
-5.08687,0,-8.48237,0,-0.885986,0,-0.822386,-0.497235,-0.822386,0.497235
-5.08052,0,-8.48605,0,-0.886147,0,-0.823641,-0.498377,-0.823641,0.498377
-5.07418,0,-8.48972,0,-0.886308,0,-0.824899,-0.499515,-0.824899,0.499515
-5.06784,0,-8.49337,0,-0.886468,0,-0.826159,-0.500649,-0.826159,0.500649
-5.06151,0,-8.49702,0,-0.886627,0,-0.827422,-0.501779,-0.827422,0.501779
-5.05519,0,-8.50065,0,-0.886785,0,-0.828688,-0.502905,-0.828688,0.502905
-5.04887,0,-8.50427,0,-0.886942,0,-0.829957,-0.504027,-0.829957,0.504027
-5.04256,0,-8.50788,0,-0.887098,0,-0.831228,-0.505145,-0.831228,0.505145
-5.03626,0,-8.51149,0,-0.887254,0,-0.832503,-0.506259,-0.832503,0.506259
-5.02996,0,-8.51508,0,-0.887408,0,-0.83378,-0.50737,-0.83378,0.50737
-5.02366,0,-8.51866,0,-0.887562,0,-0.83506,-0.508476,-0.83506,0.508476
-5.01737,0,-8.52223,0,-0.887715,0,-0.836343,-0.509579,-0.836343,0.509579
-5.01109,0,-8.52578,0,-0.887867,0,-0.837629,-0.510677,-0.837629,0.510677
-5.00481,0,-8.52933,0,-0.888018,0,-0.838918,-0.511772,-0.838918,0.511772
-4.99854,0,-8.53287,0,-0.888168,0,-0.840209,-0.512864,-0.840209,0.512864
-4.99228,0,-8.5364,0,-0.888318,0,-0.841504,-0.513951,-0.841504,0.513951
-4.98601,0,-8.53992,0,-0.888467,0,-0.842801,-0.515035,-0.842801,0.515035
-4.97976,0,-8.54343,0,-0.888615,0,-0.844101,-0.516115,-0.844101,0.516115
-4.97351,0,-8.54692,0,-0.888762,0,-0.845405,-0.517191,-0.845405,0.517191
-4.96726,0,-8.55041,0,-0.888908,0,-0.846711,-0.518264,-0.846711,0.518264
-4.96102,0,-8.55389,0,-0.889054,0,-0.84802,-0.519333,-0.84802,0.519333
-4.95478,0,-8.55736,0,-0.889199,0,-0.849332,-0.520398,-0.849332,0.520398
-4.94855,0,-8.56082,0,-0.889343,0,-0.850647,-0.52146,-0.850647,0.52146
-4.94232,0,-8.56427,0,-0.889487,0,-0.851964,-0.522518,-0.851964,0.522518
-4.93609,0,-8.56771,0,-0.889629,0,-0.853285,-0.523573,-0.853285,0.523573
-4.92987,0,-8.57114,0,-0.889771,0,-0.854609,-0.524624,-0.854609,0.524624
-4.92366,0,-8.57456,0,-0.889913,0,-0.855936,-0.525671,-0.855936,0.525671
-4.91744,0,-8.57797,0,-0.890053,0,-0.857266,-0.526715,-0.857266,0.526715
-4.91124,0,-8.58137,0,-0.890193,0,-0.858598,-0.527756,-0.858598,0.527756
-4.90503,0,-8.58477,0,-0.890332,0,-0.859934,-0.528793,-0.859934,0.528793
-4.89883,0,-8.58815,0,-0.890471,0,-0.861273,-0.529826,-0.861273,0.529826
-4.89263,0,-8.59153,0,-0.890608,0,-0.862615,-0.530857,-0.862615,0.530857
-4.88644,0,-8.5949,0,-0.890745,0,-0.86396,-0.531883,-0.86396,0.531883
-4.88025,0,-8.59825,0,-0.890882,0,-0.865308,-0.532906,-0.865308,0.532906
-4.87406,0,-8.6016,0,-0.891018,0,-0.866658,-0.533926,-0.866658,0.533926
-4.86788,0,-8.60494,0,-0.891153,0,-0.868013,-0.534943,-0.868013,0.534943
-4.8617,0,-8.60827,0,-0.891287,0,-0.86937,-0.535956,-0.86937,0.535956
-4.85552,0,-8.6116,0,-0.891421,0,-0.87073,-0.536965,-0.87073,0.536965
-4.84935,0,-8.61491,0,-0.891554,0,-0.872093,-0.537971,-0.872093,0.537971
-4.84318,0,-8.61822,0,-0.891686,0,-0.87346,-0.538974,-0.87346,0.538974
-4.83701,0,-8.62151,0,-0.891818,0,-0.874829,-0.539974,-0.874829,0.539974
-4.83085,0,-8.6248,0,-0.891949,0,-0.876202,-0.54097,-0.876202,0.54097
-4.82468,0,-8.62808,0,-0.89208,0,-0.877578,-0.541963,-0.877578,0.541963
-4.81852,0,-8.63135,0,-0.89221,0,-0.878957,-0.542953,-0.878957,0.542953
-4.81237,0,-8.63462,0,-0.892339,0,-0.880339,-0.543939,-0.880339,0.543939
-4.80621,0,-8.63787,0,-0.892468,0,-0.881724,-0.544923,-0.881724,0.544923
-4.80006,0,-8.64112,0,-0.892596,0,-0.883113,-0.545902,-0.883113,0.545902
-4.79391,0,-8.64436,0,-0.892723,0,-0.884505,-0.546879,-0.884505,0.546879
-4.78776,0,-8.64759,0,-0.89285,0,-0.8859,-0.547853,-0.8859,0.547853
-4.78161,0,-8.65081,0,-0.892977,0,-0.887298,-0.548823,-0.887298,0.548823
-4.77547,0,-8.65403,0,-0.893102,0,-0.888699,-0.54979,-0.888699,0.54979
-4.76933,0,-8.65724,0,-0.893228,0,-0.890104,-0.550754,-0.890104,0.550754
-4.76319,0,-8.66044,0,-0.893352,0,-0.891512,-0.551714,-0.891512,0.551714
-4.75705,0,-8.66363,0,-0.893476,0,-0.892924,-0.552672,-0.892924,0.552672
-4.75091,0,-8.66681,0,-0.8936,0,-0.894338,-0.553626,-0.894338,0.553626
-4.74478,0,-8.66999,0,-0.893723,0,-0.895756,-0.554578,-0.895756,0.554578
-4.73864,0,-8.67316,0,-0.893845,0,-0.897177,-0.555526,-0.897177,0.555526
-4.73251,0,-8.67632,0,-0.893967,0,-0.898602,-0.556471,-0.898602,0.556471
-4.72638,0,-8.67947,0,-0.894088,0,-0.90003,-0.557412,-0.90003,0.557412
-4.72025,0,-8.68262,0,-0.894209,0,-0.901461,-0.558351,-0.901461,0.558351
-4.71412,0,-8.68576,0,-0.894329,0,-0.902896,-0.559287,-0.902896,0.559287
-4.70799,0,-8.68889,0,-0.894449,0,-0.904334,-0.560219,-0.904334,0.560219
-4.70187,0,-8.69201,0,-0.894568,0,-0.905776,-0.561149,-0.905776,0.561149
-4.69574,0,-8.69513,0,-0.894686,0,-0.907221,-0.562075,-0.907221,0.562075
-4.68962,0,-8.69824,0,-0.894804,0,-0.908669,-0.562999,-0.908669,0.562999
-4.68349,0,-8.70134,0,-0.894922,0,-0.910121,-0.563919,-0.910121,0.563919
-4.67737,0,-8.70444,0,-0.895039,0,-0.911576,-0.564836,-0.911576,0.564836
-4.67125,0,-8.70753,0,-0.895156,0,-0.913035,-0.56575,-0.913035,0.56575
-4.66512,0,-8.71061,0,-0.895272,0,-0.914498,-0.566662,-0.914498,0.566662
-4.659,0,-8.71368,0,-0.895387,0,-0.915964,-0.56757,-0.915964,0.56757
-4.65288,0,-8.71675,0,-0.895502,0,-0.917433,-0.568475,-0.917433,0.568475
-4.64676,0,-8.71981,0,-0.895617,0,-0.918906,-0.569377,-0.918906,0.569377
-4.64064,0,-8.72286,0,-0.895731,0,-0.920383,-0.570276,-0.920383,0.570276
-4.63452,0,-8.72591,0,-0.895844,0,-0.921863,-0.571172,-0.921863,0.571172
-4.6284,0,-8.72895,0,-0.895958,0,-0.923347,-0.572066,-0.923347,0.572066
-4.62228,0,-8.73198,0,-0.89607,0,-0.924834,-0.572956,-0.924834,0.572956
-4.61616,0,-8.73501,0,-0.896182,0,-0.926325,-0.573843,-0.926325,0.573843
-4.61004,0,-8.73803,0,-0.896294,0,-0.92782,-0.574727,-0.92782,0.574727
-4.60392,0,-8.74104,0,-0.896405,0,-0.929318,-0.575609,-0.929318,0.575609
-4.5978,0,-8.74405,0,-0.896516,0,-0.930821,-0.576487,-0.930821,0.576487
-4.59167,0,-8.74705,0,-0.896626,0,-0.932326,-0.577363,-0.932326,0.577363
-4.58555,0,-8.75004,0,-0.896736,0,-0.933836,-0.578235,-0.933836,0.578235
-4.57943,0,-8.75303,0,-0.896846,0,-0.935349,-0.579105,-0.935349,0.579105
-4.57331,0,-8.75601,0,-0.896955,0,-0.936866,-0.579972,-0.936866,0.579972
-4.56718,0,-8.75898,0,-0.897063,0,-0.938387,-0.580835,-0.938387,0.580835
-4.56106,0,-8.76195,0,-0.897171,0,-0.939912,-0.581696,-0.939912,0.581696
-4.55493,0,-8.76491,0,-0.897279,0,-0.941441,-0.582554,-0.941441,0.582554
-4.54881,0,-8.76786,0,-0.897386,0,-0.942973,-0.583409,-0.942973,0.583409
-4.54268,0,-8.77081,0,-0.897493,0,-0.944509,-0.584261,-0.944509,0.584261
-4.53655,0,-8.77375,0,-0.897599,0,-0.94605,-0.585111,-0.94605,0.585111
-4.53042,0,-8.77669,0,-0.897705,0,-0.947594,-0.585957,-0.947594,0.585957
-4.52429,0,-8.77962,0,-0.897811,0,-0.949142,-0.5868,-0.949142,0.5868
-4.51816,0,-8.78254,0,-0.897916,0,-0.950694,-0.587641,-0.950694,0.587641
-4.51202,0,-8.78546,0,-0.89802,0,-0.95225,-0.588479,-0.95225,0.588479
-4.50589,0,-8.78837,0,-0.898125,0,-0.95381,-0.589314,-0.95381,0.589314
-4.49975,0,-8.79127,0,-0.898229,0,-0.955374,-0.590146,-0.955374,0.590146
-4.49361,0,-8.79417,0,-0.898332,0,-0.956942,-0.590975,-0.956942,0.590975
-4.48747,0,-8.79707,0,-0.898435,0,-0.958514,-0.591801,-0.958514,0.591801
-4.48133,0,-8.79995,0,-0.898538,0,-0.96009,-0.592624,-0.96009,0.592624
-4.47518,0,-8.80284,0,-0.89864,0,-0.961671,-0.593445,-0.961671,0.593445
-4.46904,0,-8.80571,0,-0.898742,0,-0.963255,-0.594263,-0.963255,0.594263
-4.46289,0,-8.80858,0,-0.898843,0,-0.964844,-0.595078,-0.964844,0.595078
-4.45674,0,-8.81144,0,-0.898944,0,-0.966436,-0.59589,-0.966436,0.59589
-4.45059,0,-8.8143,0,-0.899045,0,-0.968034,-0.596699,-0.968034,0.596699
-4.44443,0,-8.81715,0,-0.899145,0,-0.969635,-0.597505,-0.969635,0.597505
-4.43827,0,-8.82,0,-0.899245,0,-0.97124,-0.598309,-0.97124,0.598309
-4.43211,0,-8.82284,0,-0.899345,0,-0.97285,-0.599109,-0.97285,0.599109
-4.42595,0,-8.82568,0,-0.899444,0,-0.974464,-0.599907,-0.974464,0.599907
-4.41979,0,-8.82851,0,-0.899543,0,-0.976083,-0.600702,-0.976083,0.600702
-4.41362,0,-8.83133,0,-0.899641,0,-0.977705,-0.601494,-0.977705,0.601494
-4.40745,0,-8.83415,0,-0.899739,0,-0.979333,-0.602284,-0.979333,0.602284
-4.40127,0,-8.83696,0,-0.899837,0,-0.980964,-0.60307,-0.980964,0.60307
-4.3951,0,-8.83977,0,-0.899934,0,-0.9826,-0.603854,-0.9826,0.603854
-4.38892,0,-8.84257,0,-0.900031,0,-0.984241,-0.604635,-0.984241,0.604635
-4.38273,0,-8.84537,0,-0.900128,0,-0.985886,-0.605413,-0.985886,0.605413
-4.37655,0,-8.84816,0,-0.900224,0,-0.987535,-0.606188,-0.987535,0.606188
-4.37036,0,-8.85094,0,-0.90032,0,-0.989189,-0.606961,-0.989189,0.606961
-4.36416,0,-8.85372,0,-0.900415,0,-0.990848,-0.60773,-0.990848,0.60773
-4.35797,0,-8.8565,0,-0.90051,0,-0.992511,-0.608497,-0.992511,0.608497
-4.35177,0,-8.85927,0,-0.900605,0,-0.994179,-0.609261,-0.994179,0.609261
-4.34556,0,-8.86203,0,-0.9007,0,-0.995851,-0.610022,-0.995851,0.610022
-4.33936,0,-8.86479,0,-0.900794,0,-0.997529,-0.610781,-0.997529,0.610781
-4.33315,0,-8.86755,0,-0.900888,0,-0.999211,-0.611536,-0.999211,0.611536
-4.32693,0,-8.87029,0,-0.900981,0,-1.0009,-0.612289,-1.0009,0.612289
-4.32071,0,-8.87304,0,-0.901074,0,-1.00259,-0.613039,-1.00259,0.613039
-4.31449,0,-8.87578,0,-0.901167,0,-1.00429,-0.613786,-1.00429,0.613786
-4.30826,0,-8.87851,0,-0.90126,0,-1.00599,-0.61453,-1.00599,0.61453
-4.30203,0,-8.88124,0,-0.901352,0,-1.00769,-0.615272,-1.00769,0.615272
-4.29579,0,-8.88396,0,-0.901444,0,-1.0094,-0.61601,-1.0094,0.61601
-4.28955,0,-8.88668,0,-0.901535,0,-1.01112,-0.616746,-1.01112,0.616746
-4.28331,0,-8.88939,0,-0.901626,0,-1.01284,-0.617479,-1.01284,0.617479
-4.27706,0,-8.8921,0,-0.901717,0,-1.01457,-0.618209,-1.01457,0.618209
-4.2708,0,-8.8948,0,-0.901808,0,-1.0163,-0.618937,-1.0163,0.618937
-4.26454,0,-8.8975,0,-0.901898,0,-1.01803,-0.619661,-1.01803,0.619661
-4.25828,0,-8.90019,0,-0.901988,0,-1.01977,-0.620383,-1.01977,0.620383
-4.25201,0,-8.90288,0,-0.902077,0,-1.02152,-0.621102,-1.02152,0.621102
-4.24573,0,-8.90556,0,-0.902167,0,-1.02327,-0.621818,-1.02327,0.621818
-4.23945,0,-8.90824,0,-0.902256,0,-1.02503,-0.622531,-1.02503,0.622531
-4.23317,0,-8.91091,0,-0.902344,0,-1.02679,-0.623241,-1.02679,0.623241
-4.22687,0,-8.91358,0,-0.902433,0,-1.02856,-0.623949,-1.02856,0.623949
-4.22058,0,-8.91624,0,-0.902521,0,-1.03033,-0.624653,-1.03033,0.624653
-4.21428,0,-8.9189,0,-0.902608,0,-1.03211,-0.625355,-1.03211,0.625355
-4.20797,0,-8.92156,0,-0.902696,0,-1.03389,-0.626054,-1.03389,0.626054
-4.20165,0,-8.92421,0,-0.902783,0,-1.03568,-0.62675,-1.03568,0.62675
-4.19533,0,-8.92685,0,-0.90287,0,-1.03747,-0.627443,-1.03747,0.627443
-4.18901,0,-8.92949,0,-0.902956,0,-1.03927,-0.628134,-1.03927,0.628134
-4.18268,0,-8.93213,0,-0.903043,0,-1.04108,-0.628821,-1.04108,0.628821
-4.17634,0,-8.93476,0,-0.903129,0,-1.04289,-0.629506,-1.04289,0.629506
-4.16999,0,-8.93738,0,-0.903214,0,-1.0447,-0.630188,-1.0447,0.630188
-4.16364,0,-8.94,0,-0.9033,0,-1.04653,-0.630867,-1.04653,0.630867
-4.15728,0,-8.94262,0,-0.903385,0,-1.04835,-0.631543,-1.04835,0.631543
-4.15092,0,-8.94523,0,-0.90347,0,-1.05019,-0.632216,-1.05019,0.632216
-4.14455,0,-8.94784,0,-0.903554,0,-1.05203,-0.632886,-1.05203,0.632886
-4.13817,0,-8.95045,0,-0.903639,0,-1.05387,-0.633554,-1.05387,0.633554
-4.13179,0,-8.95304,0,-0.903723,0,-1.05572,-0.634218,-1.05572,0.634218
-4.12539,0,-8.95564,0,-0.903806,0,-1.05758,-0.63488,-1.05758,0.63488
-4.11899,0,-8.95823,0,-0.90389,0,-1.05944,-0.635538,-1.05944,0.635538
-4.11259,0,-8.96081,0,-0.903973,0,-1.06131,-0.636194,-1.06131,0.636194
-4.10617,0,-8.96339,0,-0.904056,0,-1.06319,-0.636847,-1.06319,0.636847
-4.09975,0,-8.96597,0,-0.904139,0,-1.06507,-0.637497,-1.06507,0.637497
-4.09332,0,-8.96854,0,-0.904221,0,-1.06696,-0.638144,-1.06696,0.638144
-4.08688,0,-8.97111,0,-0.904303,0,-1.06885,-0.638788,-1.06885,0.638788
-4.08044,0,-8.97367,0,-0.904385,0,-1.07075,-0.639429,-1.07075,0.639429
-4.07398,0,-8.97623,0,-0.904467,0,-1.07266,-0.640067,-1.07266,0.640067
-4.06752,0,-8.97879,0,-0.904548,0,-1.07457,-0.640702,-1.07457,0.640702
-4.06105,0,-8.98134,0,-0.904629,0,-1.07649,-0.641334,-1.07649,0.641334
-4.05457,0,-8.98389,0,-0.90471,0,-1.07842,-0.641964,-1.07842,0.641964
-4.04809,0,-8.98643,0,-0.90479,0,-1.08035,-0.64259,-1.08035,0.64259
-4.04159,0,-8.98897,0,-0.904871,0,-1.08229,-0.643213,-1.08229,0.643213
-4.03509,0,-8.9915,0,-0.904951,0,-1.08423,-0.643833,-1.08423,0.643833
-4.02857,0,-8.99403,0,-0.90503,0,-1.08618,-0.644451,-1.08618,0.644451
-4.02205,0,-8.99655,0,-0.90511,0,-1.08814,-0.645065,-1.08814,0.645065
-4.01552,0,-8.99908,0,-0.905189,0,-1.09011,-0.645676,-1.09011,0.645676
-4.00898,0,-9.00159,0,-0.905268,0,-1.09208,-0.646284,-1.09208,0.646284
-4.00243,0,-9.00411,0,-0.905347,0,-1.09406,-0.64689,-1.09406,0.64689
-3.99587,0,-9.00662,0,-0.905426,0,-1.09605,-0.647492,-1.09605,0.647492
-3.9893,0,-9.00912,0,-0.905504,0,-1.09804,-0.648091,-1.09804,0.648091
-3.98272,0,-9.01162,0,-0.905582,0,-1.10004,-0.648687,-1.10004,0.648687
-3.97613,0,-9.01412,0,-0.90566,0,-1.10205,-0.64928,-1.10205,0.64928
-3.96953,0,-9.01661,0,-0.905737,0,-1.10406,-0.64987,-1.10406,0.64987
-3.96291,0,-9.0191,0,-0.905815,0,-1.10609,-0.650457,-1.10609,0.650457
-3.95629,0,-9.02158,0,-0.905892,0,-1.10812,-0.65104,-1.10812,0.65104
-3.94966,0,-9.02406,0,-0.905969,0,-1.11015,-0.651621,-1.11015,0.651621
-3.94302,0,-9.02654,0,-0.906045,0,-1.1122,-0.652199,-1.1122,0.652199
-3.93637,0,-9.02901,0,-0.906122,0,-1.11425,-0.652773,-1.11425,0.652773
-3.9297,0,-9.03148,0,-0.906198,0,-1.11631,-0.653344,-1.11631,0.653344
-3.92302,0,-9.03395,0,-0.906274,0,-1.11838,-0.653912,-1.11838,0.653912
-3.91634,0,-9.03641,0,-0.906349,0,-1.12045,-0.654477,-1.12045,0.654477
-3.90964,0,-9.03887,0,-0.906425,0,-1.12254,-0.655039,-1.12254,0.655039
-3.90293,0,-9.04132,0,-0.9065,0,-1.12463,-0.655597,-1.12463,0.655597
-3.89621,0,-9.04377,0,-0.906575,0,-1.12673,-0.656153,-1.12673,0.656153
-3.88947,0,-9.04621,0,-0.90665,0,-1.12883,-0.656705,-1.12883,0.656705
-3.88272,0,-9.04866,0,-0.906724,0,-1.13095,-0.657254,-1.13095,0.657254
-3.87596,0,-9.05109,0,-0.906799,0,-1.13307,-0.6578,-1.13307,0.6578
-3.86919,0,-9.05353,0,-0.906873,0,-1.1352,-0.658342,-1.1352,0.658342
-3.86241,0,-9.05596,0,-0.906947,0,-1.13734,-0.658881,-1.13734,0.658881
-3.85561,0,-9.05839,0,-0.90702,0,-1.13949,-0.659417,-1.13949,0.659417
-3.8488,0,-9.06081,0,-0.907094,0,-1.14165,-0.65995,-1.14165,0.65995
-3.84198,0,-9.06323,0,-0.907167,0,-1.14381,-0.660479,-1.14381,0.660479
-3.83514,0,-9.06564,0,-0.90724,0,-1.14599,-0.661005,-1.14599,0.661005
-3.82829,0,-9.06806,0,-0.907313,0,-1.14817,-0.661528,-1.14817,0.661528
-3.82142,0,-9.07046,0,-0.907386,0,-1.15036,-0.662047,-1.15036,0.662047
-3.81454,0,-9.07287,0,-0.907458,0,-1.15257,-0.662563,-1.15257,0.662563
-3.80765,0,-9.07527,0,-0.90753,0,-1.15478,-0.663076,-1.15478,0.663076
-3.80074,0,-9.07767,0,-0.907602,0,-1.157,-0.663585,-1.157,0.663585
-3.79382,0,-9.08006,0,-0.907674,0,-1.15922,-0.664091,-1.15922,0.664091
-3.78688,0,-9.08245,0,-0.907746,0,-1.16146,-0.664593,-1.16146,0.664593
-3.77993,0,-9.08484,0,-0.907817,0,-1.16371,-0.665092,-1.16371,0.665092
-3.77296,0,-9.08722,0,-0.907888,0,-1.16597,-0.665588,-1.16597,0.665588
-3.76597,0,-9.0896,0,-0.907959,0,-1.16823,-0.66608,-1.16823,0.66608
-3.75897,0,-9.09198,0,-0.90803,0,-1.17051,-0.666569,-1.17051,0.666569
-3.75196,0,-9.09435,0,-0.9081,0,-1.1728,-0.667054,-1.1728,0.667054
-3.74493,0,-9.09672,0,-0.908171,0,-1.17509,-0.667535,-1.17509,0.667535
-3.73788,0,-9.09908,0,-0.908241,0,-1.1774,-0.668013,-1.1774,0.668013
-3.73081,0,-9.10144,0,-0.908311,0,-1.17972,-0.668488,-1.17972,0.668488
-3.72373,0,-9.1038,0,-0.90838,0,-1.18204,-0.668959,-1.18204,0.668959
-3.71663,0,-9.10616,0,-0.90845,0,-1.18438,-0.669426,-1.18438,0.669426
-3.70952,0,-9.10851,0,-0.908519,0,-1.18673,-0.66989,-1.18673,0.66989
-3.70238,0,-9.11086,0,-0.908588,0,-1.18909,-0.67035,-1.18909,0.67035
-3.69523,0,-9.1132,0,-0.908657,0,-1.19146,-0.670807,-1.19146,0.670807
-3.68806,0,-9.11554,0,-0.908726,0,-1.19384,-0.67126,-1.19384,0.67126
-3.68087,0,-9.11788,0,-0.908795,0,-1.19623,-0.671709,-1.19623,0.671709
-3.67366,0,-9.12022,0,-0.908863,0,-1.19863,-0.672154,-1.19863,0.672154
-3.66644,0,-9.12255,0,-0.908931,0,-1.20104,-0.672596,-1.20104,0.672596
-3.65919,0,-9.12487,0,-0.908999,0,-1.20347,-0.673034,-1.20347,0.673034
-3.65192,0,-9.1272,0,-0.909067,0,-1.2059,-0.673468,-1.2059,0.673468
-3.64464,0,-9.12952,0,-0.909135,0,-1.20835,-0.673899,-1.20835,0.673899
-3.63733,0,-9.13184,0,-0.909202,0,-1.21081,-0.674326,-1.21081,0.674326
-3.63001,0,-9.13415,0,-0.90927,0,-1.21329,-0.674748,-1.21329,0.674748
-3.62266,0,-9.13646,0,-0.909337,0,-1.21577,-0.675167,-1.21577,0.675167
-3.61529,0,-9.13877,0,-0.909403,0,-1.21827,-0.675583,-1.21827,0.675583
-3.6079,0,-9.14107,0,-0.90947,0,-1.22078,-0.675994,-1.22078,0.675994
-3.60049,0,-9.14338,0,-0.909537,0,-1.2233,-0.676401,-1.2233,0.676401
-3.59306,0,-9.14567,0,-0.909603,0,-1.22583,-0.676805,-1.22583,0.676805
-3.5856,0,-9.14797,0,-0.909669,0,-1.22838,-0.677204,-1.22838,0.677204
-3.57813,0,-9.15026,0,-0.909735,0,-1.23094,-0.6776,-1.23094,0.6776
-3.57062,0,-9.15255,0,-0.909801,0,-1.23351,-0.677991,-1.23351,0.677991
-3.5631,0,-9.15483,0,-0.909867,0,-1.2361,-0.678379,-1.2361,0.678379
-3.55555,0,-9.15712,0,-0.909932,0,-1.2387,-0.678762,-1.2387,0.678762
-3.54798,0,-9.15939,0,-0.909997,0,-1.24132,-0.679142,-1.24132,0.679142
-3.54038,0,-9.16167,0,-0.910062,0,-1.24394,-0.679517,-1.24394,0.679517
-3.53276,0,-9.16394,0,-0.910127,0,-1.24659,-0.679888,-1.24659,0.679888
-3.52511,0,-9.16621,0,-0.910192,0,-1.24924,-0.680255,-1.24924,0.680255
-3.51743,0,-9.16848,0,-0.910257,0,-1.25192,-0.680618,-1.25192,0.680618
-3.50973,0,-9.17074,0,-0.910321,0,-1.2546,-0.680976,-1.2546,0.680976
-3.50201,0,-9.173,0,-0.910385,0,-1.2573,-0.681331,-1.2573,0.681331
-3.49425,0,-9.17526,0,-0.910449,0,-1.26002,-0.681681,-1.26002,0.681681
-3.48647,0,-9.17751,0,-0.910513,0,-1.26275,-0.682027,-1.26275,0.682027
-3.47866,0,-9.17976,0,-0.910577,0,-1.2655,-0.682369,-1.2655,0.682369
-3.47082,0,-9.18201,0,-0.910641,0,-1.26826,-0.682706,-1.26826,0.682706
-3.46296,0,-9.18425,0,-0.910704,0,-1.27104,-0.683039,-1.27104,0.683039
-3.45506,0,-9.1865,0,-0.910767,0,-1.27384,-0.683367,-1.27384,0.683367
-3.44714,0,-9.18873,0,-0.91083,0,-1.27665,-0.683692,-1.27665,0.683692
-3.43918,0,-9.19097,0,-0.910893,0,-1.27948,-0.684011,-1.27948,0.684011
-3.43119,0,-9.1932,0,-0.910956,0,-1.28232,-0.684327,-1.28232,0.684327
-3.42317,0,-9.19543,0,-0.911019,0,-1.28519,-0.684637,-1.28519,0.684637
-3.41512,0,-9.19766,0,-0.911081,0,-1.28807,-0.684944,-1.28807,0.684944
-3.40704,0,-9.19988,0,-0.911143,0,-1.29097,-0.685246,-1.29097,0.685246
-3.39892,0,-9.2021,0,-0.911205,0,-1.29388,-0.685543,-1.29388,0.685543
-3.39077,0,-9.20432,0,-0.911267,0,-1.29682,-0.685835,-1.29682,0.685835
-3.38259,0,-9.20653,0,-0.911329,0,-1.29977,-0.686123,-1.29977,0.686123
-3.37437,0,-9.20875,0,-0.911391,0,-1.30275,-0.686407,-1.30275,0.686407
-3.36611,0,-9.21096,0,-0.911452,0,-1.30574,-0.686685,-1.30574,0.686685
-3.35782,0,-9.21316,0,-0.911513,0,-1.30875,-0.68696,-1.30875,0.68696
-3.34949,0,-9.21536,0,-0.911575,0,-1.31178,-0.687229,-1.31178,0.687229
-3.34113,0,-9.21756,0,-0.911636,0,-1.31484,-0.687493,-1.31484,0.687493
-3.33272,0,-9.21976,0,-0.911696,0,-1.31791,-0.687753,-1.31791,0.687753
-3.32428,0,-9.22196,0,-0.911757,0,-1.321,-0.688008,-1.321,0.688008
-3.3158,0,-9.22415,0,-0.911818,0,-1.32412,-0.688259,-1.32412,0.688259
-3.30727,0,-9.22634,0,-0.911878,0,-1.32726,-0.688504,-1.32726,0.688504
-3.29871,0,-9.22852,0,-0.911938,0,-1.33042,-0.688744,-1.33042,0.688744
-3.2901,0,-9.2307,0,-0.911998,0,-1.3336,-0.68898,-1.3336,0.68898
-3.28145,0,-9.23288,0,-0.912058,0,-1.3368,-0.689211,-1.3368,0.689211
-3.27276,0,-9.23506,0,-0.912118,0,-1.34003,-0.689437,-1.34003,0.689437
-3.26402,0,-9.23724,0,-0.912178,0,-1.34328,-0.689658,-1.34328,0.689658
-3.25524,0,-9.23941,0,-0.912237,0,-1.34656,-0.689874,-1.34656,0.689874
-3.24641,0,-9.24158,0,-0.912296,0,-1.34986,-0.690085,-1.34986,0.690085
-3.23753,0,-9.24374,0,-0.912356,0,-1.35319,-0.690291,-1.35319,0.690291
-3.2286,0,-9.24591,0,-0.912415,0,-1.35654,-0.690492,-1.35654,0.690492
-3.21963,0,-9.24807,0,-0.912474,0,-1.35992,-0.690688,-1.35992,0.690688
-3.2106,0,-9.25023,0,-0.912532,0,-1.36332,-0.690879,-1.36332,0.690879
-3.20152,0,-9.25238,0,-0.912591,0,-1.36675,-0.691065,-1.36675,0.691065
-3.19239,0,-9.25453,0,-0.912649,0,-1.37021,-0.691246,-1.37021,0.691246
-3.18321,0,-9.25668,0,-0.912708,0,-1.3737,-0.691422,-1.3737,0.691422
-3.17397,0,-9.25883,0,-0.912766,0,-1.37722,-0.691593,-1.37722,0.691593
-3.16468,0,-9.26097,0,-0.912824,0,-1.38076,-0.691759,-1.38076,0.691759
-3.15532,0,-9.26311,0,-0.912882,0,-1.38434,-0.69192,-1.38434,0.69192
-3.14591,0,-9.26525,0,-0.91294,0,-1.38795,-0.692076,-1.38795,0.692076
-3.13644,0,-9.26739,0,-0.912997,0,-1.39159,-0.692228,-1.39159,0.692228
-3.12691,0,-9.26952,0,-0.913055,0,-1.39526,-0.692374,-1.39526,0.692374
-3.11731,0,-9.27165,0,-0.913112,0,-1.39896,-0.692515,-1.39896,0.692515
-3.10765,0,-9.27378,0,-0.913169,0,-1.4027,-0.692651,-1.4027,0.692651
-3.09792,0,-9.27591,0,-0.913226,0,-1.40647,-0.692783,-1.40647,0.692783
-3.08813,0,-9.27803,0,-0.913283,0,-1.41028,-0.69291,-1.41028,0.69291
-3.07826,0,-9.28015,0,-0.91334,0,-1.41412,-0.693032,-1.41412,0.693032
-3.06833,0,-9.28227,0,-0.913397,0,-1.418,-0.693149,-1.418,0.693149
-3.05832,0,-9.28438,0,-0.913453,0,-1.42192,-0.693262,-1.42192,0.693262
-3.04824,0,-9.2865,0,-0.913509,0,-1.42588,-0.69337,-1.42588,0.69337
-3.03808,0,-9.28861,0,-0.913566,0,-1.42987,-0.693474,-1.42987,0.693474
-3.02784,0,-9.29071,0,-0.913622,0,-1.43391,-0.693573,-1.43391,0.693573
-3.01752,0,-9.29282,0,-0.913678,0,-1.43799,-0.693669,-1.43799,0.693669
-3.00712,0,-9.29492,0,-0.913734,0,-1.44211,-0.69376,-1.44211,0.69376
-2.99663,0,-9.29702,0,-0.913789,0,-1.44628,-0.693847,-1.44628,0.693847
-2.98606,0,-9.29912,0,-0.913845,0,-1.45049,-0.69393,-1.45049,0.69393
-2.9754,0,-9.30121,0,-0.9139,0,-1.45475,-0.69401,-1.45475,0.69401
-2.96464,0,-9.3033,0,-0.913956,0,-1.45905,-0.694087,-1.45905,0.694087
-2.95379,0,-9.30539,0,-0.914011,0,-1.4634,-0.69416,-1.4634,0.69416
-2.94284,0,-9.30748,0,-0.914066,0,-1.46781,-0.694231,-1.46781,0.694231
-2.93179,0,-9.30956,0,-0.914121,0,-1.47226,-0.694299,-1.47226,0.694299
-2.92064,0,-9.31165,0,-0.914176,0,-1.47677,-0.694364,-1.47677,0.694364
-2.90937,0,-9.31373,0,-0.91423,0,-1.48133,-0.694428,-1.48133,0.694428
-2.898,0,-9.3158,0,-0.914285,0,-1.48595,-0.694489,-1.48595,0.694489
-2.88652,0,-9.31788,0,-0.914339,0,-1.49063,-0.69455,-1.49063,0.69455
-2.87492,0,-9.31995,0,-0.914394,0,-1.49537,-0.69461,-1.49537,0.69461
-2.86319,0,-9.32202,0,-0.914448,0,-1.50017,-0.69467,-1.50017,0.69467
-2.85135,0,-9.32408,0,-0.914502,0,-1.50503,-0.69473,-1.50503,0.69473
-2.83937,0,-9.32615,0,-0.914556,0,-1.50996,-0.694791,-1.50996,0.694791
-2.82726,0,-9.32821,0,-0.914609,0,-1.51496,-0.694853,-1.51496,0.694853
-2.81501,0,-9.33027,0,-0.914663,0,-1.52003,-0.694918,-1.52003,0.694918
-2.80262,0,-9.33233,0,-0.914717,0,-1.52517,-0.694987,-1.52517,0.694987
-2.79008,0,-9.33438,0,-0.91477,0,-1.53038,-0.695059,-1.53038,0.695059
-2.77739,0,-9.33644,0,-0.914823,0,-1.53567,-0.695137,-1.53567,0.695137
-2.76454,0,-9.33849,0,-0.914877,0,-1.54105,-0.695221,-1.54105,0.695221
-2.75153,0,-9.34053,0,-0.91493,0,-1.5465,-0.695313,-1.5465,0.695313
-2.73834,0,-9.34258,0,-0.914983,0,-1.55205,-0.695413,-1.55205,0.695413
-2.72498,0,-9.34462,0,-0.915035,0,-1.55768,-0.695525,-1.55768,0.695525
-2.71144,0,-9.34666,0,-0.915088,0,-1.56341,-0.695648,-1.56341,0.695648
-2.69771,0,-9.3487,0,-0.915141,0,-1.56923,-0.695787,-1.56923,0.695787
-2.68377,0,-9.35074,0,-0.915193,0,-1.57515,-0.695941,-1.57515,0.695941
-2.66964,0,-9.35277,0,-0.915246,0,-1.58117,-0.696115,-1.58117,0.696115
-2.65529,0,-9.3548,0,-0.915298,0,-1.58731,-0.69631,-1.58731,0.69631
-2.64071,0,-9.35683,0,-0.91535,0,-1.59355,-0.69653,-1.59355,0.69653
-2.62591,0,-9.35886,0,-0.915402,0,-1.59992,-0.696778,-1.59992,0.696778
-2.61086,0,-9.36088,0,-0.915454,0,-1.6064,-0.697058,-1.6064,0.697058
-2.59557,0,-9.3629,0,-0.915506,0,-1.61301,-0.697375,-1.61301,0.697375
-2.58001,0,-9.36492,0,-0.915557,0,-1.61976,-0.697732,-1.61976,0.697732
-2.56418,0,-9.36694,0,-0.915609,0,-1.62663,-0.698135,-1.62663,0.698135
-2.54807,0,-9.36895,0,-0.91566,0,-1.63366,-0.698591,-1.63366,0.698591
-2.53167,0,-9.37097,0,-0.915711,0,-1.64083,-0.699106,-1.64083,0.699106
-2.51496,0,-9.37298,0,-0.915763,0,-1.64815,-0.699688,-1.64815,0.699688
-2.49794,0,-9.37498,0,-0.915814,0,-1.65563,-0.700345,-1.65563,0.700345
-2.48059,0,-9.37699,0,-0.915865,0,-1.66328,-0.701088,-1.66328,0.701088
-2.4629,0,-9.37899,0,-0.915916,0,-1.6711,-0.701926,-1.6711,0.701926
-2.44485,0,-9.38099,0,-0.915966,0,-1.67909,-0.702873,-1.67909,0.702873
-2.42645,0,-9.38299,0,-0.916017,0,-1.68727,-0.703942,-1.68727,0.703942
-2.40768,0,-9.38499,0,-0.916067,0,-1.69563,-0.705148,-1.69563,0.705148
-2.38853,0,-9.38698,0,-0.916118,0,-1.70418,-0.706508,-1.70418,0.706508
-2.369,0,-9.38898,0,-0.916168,0,-1.71293,-0.708042,-1.71293,0.708042
-2.34909,0,-9.39097,0,-0.916218,0,-1.72186,-0.709771,-1.72186,0.709771
-2.32879,0,-9.39295,0,-0.916268,0,-1.73099,-0.711717,-1.73099,0.711717
-2.30813,0,-9.39494,0,-0.916318,0,-1.74031,-0.713905,-1.74031,0.713905
-2.2871,0,-9.39692,0,-0.916368,0,-1.7498,-0.716363,-1.7498,0.716363
-2.26574,0,-9.3989,0,-0.916418,0,-1.75947,-0.719118,-1.75947,0.719118
-2.24407,0,-9.40088,0,-0.916468,0,-1.76929,-0.722198,-1.76929,0.722198
-2.22214,0,-9.40286,0,-0.916517,0,-1.77924,-0.725634,-1.77924,0.725634
-2.2,0,-9.40483,0,-0.916567,0,-1.7893,-0.729451,-1.7893,0.729451
-2.17772,0,-9.40681,0,-0.916616,0,-1.79943,-0.733675,-1.79943,0.733675
-2.15537,0,-9.40878,0,-0.916665,0,-1.80959,-0.738326,-1.80959,0.738326
-2.13304,0,-9.41075,0,-0.916714,0,-1.81975,-0.743419,-1.81975,0.743419
-2.11084,0,-9.41271,0,-0.916763,0,-1.82984,-0.748962,-1.82984,0.748962
-2.08884,0,-9.41468,0,-0.916812,0,-1.83983,-0.754953,-1.83983,0.754953
-2.06717,0,-9.41664,0,-0.916861,0,-1.84967,-0.761384,-1.84967,0.761384
-2.04591,0,-9.4186,0,-0.91691,0,-1.85929,-0.768234,-1.85929,0.768234
-2.02514,0,-9.42055,0,-0.916958,0,-1.86867,-0.775478,-1.86867,0.775478
-2.00495,0,-9.42251,0,-0.917007,0,-1.87777,-0.78308,-1.87777,0.78308
-1.98539,0,-9.42446,0,-0.917055,0,-1.88654,-0.791004,-1.88654,0.791004
-1.96651,0,-9.42641,0,-0.917104,0,-1.89499,-0.799207,-1.89499,0.799207
-1.94833,0,-9.42836,0,-0.917152,0,-1.90308,-0.807649,-1.90308,0.807649
-1.93087,0,-9.43031,0,-0.9172,0,-1.91081,-0.816286,-1.91081,0.816286
-1.91414,0,-9.43225,0,-0.917248,0,-1.91818,-0.825082,-1.91818,0.825082
-1.89811,0,-9.4342,0,-0.917296,0,-1.9252,-0.833999,-1.9252,0.833999
-1.88279,0,-9.43614,0,-0.917344,0,-1.93187,-0.843005,-1.93187,0.843005
-1.86813,0,-9.43808,0,-0.917391,0,-1.9382,-0.852071,-1.9382,0.852071
-1.85412,0,-9.44001,0,-0.917439,0,-1.94421,-0.861172,-1.94421,0.861172
-1.84073,0,-9.44195,0,-0.917486,0,-1.94992,-0.870286,-1.94992,0.870286
-1.82793,0,-9.44388,0,-0.917534,0,-1.95533,-0.879396,-1.95533,0.879396
-1.81568,0,-9.44581,0,-0.917581,0,-1.96046,-0.888486,-1.96046,0.888486
-1.80396,0,-9.44774,0,-0.917628,0,-1.96534,-0.897543,-1.96534,0.897543
-1.79273,0,-9.44966,0,-0.917675,0,-1.96997,-0.906557,-1.96997,0.906557
-1.78196,0,-9.45159,0,-0.917722,0,-1.97436,-0.915519,-1.97436,0.915519
-1.77164,0,-9.45351,0,-0.917769,0,-1.97854,-0.924422,-1.97854,0.924422
-1.76172,0,-9.45543,0,-0.917816,0,-1.98251,-0.933262,-1.98251,0.933262
-1.7522,0,-9.45735,0,-0.917863,0,-1.9863,-0.942033,-1.9863,0.942033
-1.74303,0,-9.45926,0,-0.917909,0,-1.9899,-0.950733,-1.9899,0.950733
-1.73421,0,-9.46118,0,-0.917956,0,-1.99333,-0.959359,-1.99333,0.959359
-1.72572,0,-9.46309,0,-0.918002,0,-1.99659,-0.96791,-1.99659,0.96791
-1.71752,0,-9.465,0,-0.918049,0,-1.99971,-0.976384,-1.99971,0.976384
-1.70962,0,-9.46691,0,-0.918095,0,-2.00269,-0.984781,-2.00269,0.984781
-1.70198,0,-9.46882,0,-0.918141,0,-2.00553,-0.9931,-2.00553,0.9931
-1.6946,0,-9.47072,0,-0.918187,0,-2.00825,-1.00134,-2.00825,1.00134
-1.68746,0,-9.47262,0,-0.918233,0,-2.01084,-1.00951,-2.01084,1.00951
-1.68055,0,-9.47452,0,-0.918279,0,-2.01332,-1.01759,-2.01332,1.01759
-1.67386,0,-9.47642,0,-0.918325,0,-2.0157,-1.02561,-2.0157,1.02561
-1.66737,0,-9.47832,0,-0.918371,0,-2.01797,-1.03354,-2.01797,1.03354
-1.66107,0,-9.48021,0,-0.918416,0,-2.02015,-1.04141,-2.02015,1.04141
-1.65496,0,-9.4821,0,-0.918462,0,-2.02224,-1.0492,-2.02224,1.0492
-1.64902,0,-9.48399,0,-0.918507,0,-2.02424,-1.05692,-2.02424,1.05692
-1.64325,0,-9.48588,0,-0.918552,0,-2.02616,-1.06456,-2.02616,1.06456
-1.63764,0,-9.48777,0,-0.918598,0,-2.02799,-1.07214,-2.02799,1.07214
-1.63219,0,-9.48965,0,-0.918643,0,-2.02976,-1.07965,-2.02976,1.07965
-1.62687,0,-9.49154,0,-0.918688,0,-2.03145,-1.08709,-2.03145,1.08709
-1.6217,0,-9.49342,0,-0.918733,0,-2.03308,-1.09447,-2.03308,1.09447
-1.61665,0,-9.4953,0,-0.918778,0,-2.03464,-1.10178,-2.03464,1.10178
-1.61173,0,-9.49717,0,-0.918822,0,-2.03614,-1.10903,-2.03614,1.10903
-1.60694,0,-9.49905,0,-0.918867,0,-2.03758,-1.11622,-2.03758,1.11622
-1.60225,0,-9.50092,0,-0.918912,0,-2.03896,-1.12334,-2.03896,1.12334
-1.59768,0,-9.50279,0,-0.918956,0,-2.04029,-1.13041,-2.04029,1.13041
-1.59322,0,-9.50466,0,-0.919001,0,-2.04156,-1.13741,-2.04156,1.13741
-1.58885,0,-9.50653,0,-0.919045,0,-2.04279,-1.14436,-2.04279,1.14436
-1.58459,0,-9.50839,0,-0.919089,0,-2.04396,-1.15126,-2.04396,1.15126
-1.58042,0,-9.51026,0,-0.919133,0,-2.0451,-1.15809,-2.0451,1.15809
-1.57633,0,-9.51212,0,-0.919177,0,-2.04618,-1.16488,-2.04618,1.16488
-1.57234,0,-9.51398,0,-0.919221,0,-2.04723,-1.17161,-2.04723,1.17161
-1.56843,0,-9.51584,0,-0.919265,0,-2.04823,-1.17828,-2.04823,1.17828
-1.5646,0,-9.51769,0,-0.919309,0,-2.0492,-1.18491,-2.0492,1.18491
-1.56085,0,-9.51955,0,-0.919353,0,-2.05012,-1.19149,-2.05012,1.19149
-1.55717,0,-9.5214,0,-0.919396,0,-2.05102,-1.19801,-2.05102,1.19801
-1.55357,0,-9.52325,0,-0.91944,0,-2.05187,-1.20449,-2.05187,1.20449
-1.55003,0,-9.5251,0,-0.919484,0,-2.05269,-1.21092,-2.05269,1.21092
-1.54657,0,-9.52695,0,-0.919527,0,-2.05348,-1.21731,-2.05348,1.21731
-1.54317,0,-9.52879,0,-0.91957,0,-2.05423,-1.22365,-2.05423,1.22365
-1.53983,0,-9.53064,0,-0.919613,0,-2.05496,-1.22994,-2.05496,1.22994
-1.53655,0,-9.53248,0,-0.919657,0,-2.05566,-1.23619,-2.05566,1.23619
-1.53334,0,-9.53432,0,-0.9197,0,-2.05632,-1.2424,-2.05632,1.2424
-1.53018,0,-9.53616,0,-0.919743,0,-2.05696,-1.24856,-2.05696,1.24856
-1.52707,0,-9.53799,0,-0.919786,0,-2.05758,-1.25469,-2.05758,1.25469
-1.52402,0,-9.53983,0,-0.919828,0,-2.05816,-1.26077,-2.05816,1.26077
-1.52102,0,-9.54166,0,-0.919871,0,-2.05872,-1.26681,-2.05872,1.26681
-1.51807,0,-9.54349,0,-0.919914,0,-2.05926,-1.27281,-2.05926,1.27281
-1.51518,0,-9.54532,0,-0.919956,0,-2.05977,-1.27878,-2.05977,1.27878
-1.51233,0,-9.54715,0,-0.919999,0,-2.06026,-1.2847,-2.06026,1.2847
-1.50952,0,-9.54897,0,-0.920041,0,-2.06073,-1.29059,-2.06073,1.29059
-1.50676,0,-9.5508,0,-0.920084,0,-2.06118,-1.29644,-2.06118,1.29644
-1.50405,0,-9.55262,0,-0.920126,0,-2.06161,-1.30225,-2.06161,1.30225
-1.50137,0,-9.55444,0,-0.920168,0,-2.06201,-1.30803,-2.06201,1.30803
-1.49874,0,-9.55626,0,-0.92021,0,-2.0624,-1.31377,-2.0624,1.31377
-1.49615,0,-9.55807,0,-0.920252,0,-2.06276,-1.31948,-2.06276,1.31948
-1.4936,0,-9.55989,0,-0.920294,0,-2.06311,-1.32516,-2.06311,1.32516
-1.49109,0,-9.5617,0,-0.920336,0,-2.06344,-1.3308,-2.06344,1.3308
-1.48861,0,-9.56351,0,-0.920378,0,-2.06375,-1.3364,-2.06375,1.3364
-1.48617,0,-9.56532,0,-0.920419,0,-2.06404,-1.34198,-2.06404,1.34198
-1.48376,0,-9.56713,0,-0.920461,0,-2.06432,-1.34752,-2.06432,1.34752
-1.48139,0,-9.56894,0,-0.920502,0,-2.06458,-1.35304,-2.06458,1.35304
-1.47906,0,-9.57074,0,-0.920544,0,-2.06483,-1.35852,-2.06483,1.35852
-1.47675,0,-9.57254,0,-0.920585,0,-2.06506,-1.36397,-2.06506,1.36397
-1.47448,0,-9.57435,0,-0.920627,0,-2.06527,-1.36939,-2.06527,1.36939
-1.47224,0,-9.57614,0,-0.920668,0,-2.06547,-1.37478,-2.06547,1.37478
-1.47003,0,-9.57794,0,-0.920709,0,-2.06566,-1.38014,-2.06566,1.38014
-1.46785,0,-9.57974,0,-0.92075,0,-2.06583,-1.38547,-2.06583,1.38547
-1.4657,0,-9.58153,0,-0.920791,0,-2.06599,-1.39078,-2.06599,1.39078
-1.46358,0,-9.58333,0,-0.920832,0,-2.06613,-1.39605,-2.06613,1.39605
-1.46148,0,-9.58512,0,-0.920873,0,-2.06627,-1.4013,-2.06627,1.4013
-1.45941,0,-9.58691,0,-0.920914,0,-2.06638,-1.40652,-2.06638,1.40652
-1.45737,0,-9.58869,0,-0.920954,0,-2.06649,-1.41172,-2.06649,1.41172
-1.45535,0,-9.59048,0,-0.920995,0,-2.06659,-1.41689,-2.06659,1.41689
-1.45336,0,-9.59226,0,-0.921035,0,-2.06667,-1.42203,-2.06667,1.42203
-1.4514,0,-9.59405,0,-0.921076,0,-2.06674,-1.42714,-2.06674,1.42714
-1.44946,0,-9.59583,0,-0.921116,0,-2.0668,-1.43224,-2.0668,1.43224
-1.44754,0,-9.59761,0,-0.921157,0,-2.06685,-1.4373,-2.06685,1.4373
-1.44564,0,-9.59938,0,-0.921197,0,-2.06689,-1.44234,-2.06689,1.44234
-1.44377,0,-9.60116,0,-0.921237,0,-2.06692,-1.44736,-2.06692,1.44736
-1.44192,0,-9.60293,0,-0.921277,0,-2.06693,-1.45235,-2.06693,1.45235
-1.4401,0,-9.60471,0,-0.921317,0,-2.06694,-1.45732,-2.06694,1.45732
-1.43829,0,-9.60648,0,-0.921357,0,-2.06694,-1.46227,-2.06694,1.46227
-1.4365,0,-9.60825,0,-0.921397,0,-2.06693,-1.46719,-2.06693,1.46719
-1.43474,0,-9.61001,0,-0.921437,0,-2.06691,-1.47209,-2.06691,1.47209
-1.43299,0,-9.61178,0,-0.921477,0,-2.06687,-1.47697,-2.06687,1.47697
-1.43127,0,-9.61355,0,-0.921516,0,-2.06683,-1.48182,-2.06683,1.48182
-1.42956,0,-9.61531,0,-0.921556,0,-2.06679,-1.48665,-2.06679,1.48665
-1.42788,0,-9.61707,0,-0.921595,0,-2.06673,-1.49146,-2.06673,1.49146
-1.42621,0,-9.61883,0,-0.921635,0,-2.06666,-1.49625,-2.06666,1.49625
-1.42456,0,-9.62059,0,-0.921674,0,-2.06659,-1.50102,-2.06659,1.50102
-1.42293,0,-9.62234,0,-0.921714,0,-2.06651,-1.50577,-2.06651,1.50577
-1.42131,0,-9.6241,0,-0.921753,0,-2.06642,-1.5105,-2.06642,1.5105
-1.41972,0,-9.62585,0,-0.921792,0,-2.06632,-1.5152,-2.06632,1.5152
-1.41813,0,-9.6276,0,-0.921831,0,-2.06622,-1.51989,-2.06622,1.51989
-1.41657,0,-9.62935,0,-0.92187,0,-2.0661,-1.52455,-2.0661,1.52455
-1.41502,0,-9.6311,0,-0.921909,0,-2.06598,-1.5292,-2.06598,1.5292
-1.41349,0,-9.63285,0,-0.921948,0,-2.06586,-1.53383,-2.06586,1.53383
-1.41198,0,-9.63459,0,-0.921987,0,-2.06572,-1.53843,-2.06572,1.53843
-1.41048,0,-9.63634,0,-0.922026,0,-2.06558,-1.54302,-2.06558,1.54302
-1.40899,0,-9.63808,0,-0.922064,0,-2.06543,-1.54759,-2.06543,1.54759
-1.40752,0,-9.63982,0,-0.922103,0,-2.06528,-1.55214,-2.06528,1.55214
-1.40607,0,-9.64156,0,-0.922141,0,-2.06512,-1.55667,-2.06512,1.55667
-1.40463,0,-9.6433,0,-0.92218,0,-2.06495,-1.56118,-2.06495,1.56118
-1.4032,0,-9.64503,0,-0.922218,0,-2.06477,-1.56568,-2.06477,1.56568
-1.40179,0,-9.64677,0,-0.922257,0,-2.06459,-1.57016,-2.06459,1.57016
-1.40039,0,-9.6485,0,-0.922295,0,-2.06441,-1.57462,-2.06441,1.57462
-1.399,0,-9.65023,0,-0.922333,0,-2.06422,-1.57906,-2.06422,1.57906
-1.39763,0,-9.65196,0,-0.922371,0,-2.06402,-1.58348,-2.06402,1.58348
-1.39627,0,-9.65369,0,-0.922409,0,-2.06381,-1.58789,-2.06381,1.58789
-1.39493,0,-9.65542,0,-0.922447,0,-2.0636,-1.59228,-2.0636,1.59228
-1.39359,0,-9.65714,0,-0.922485,0,-2.06339,-1.59666,-2.06339,1.59666
-1.39227,0,-9.65887,0,-0.922523,0,-2.06317,-1.60101,-2.06317,1.60101
-1.39096,0,-9.66059,0,-0.922561,0,-2.06294,-1.60535,-2.06294,1.60535
-1.38967,0,-9.66231,0,-0.922599,0,-2.06271,-1.60968,-2.06271,1.60968
-1.38838,0,-9.66403,0,-0.922636,0,-2.06248,-1.61399,-2.06248,1.61399
-1.38711,0,-9.66574,0,-0.922674,0,-2.06224,-1.61828,-2.06224,1.61828
-1.38585,0,-9.66746,0,-0.922712,0,-2.06199,-1.62256,-2.06199,1.62256
-1.38459,0,-9.66918,0,-0.922749,0,-2.06174,-1.62682,-2.06174,1.62682
-1.38336,0,-9.67089,0,-0.922787,0,-2.06148,-1.63106,-2.06148,1.63106
-1.38213,0,-9.6726,0,-0.922824,0,-2.06122,-1.63529,-2.06122,1.63529
-1.38091,0,-9.67431,0,-0.922861,0,-2.06096,-1.63951,-2.06096,1.63951
-1.3797,0,-9.67602,0,-0.922898,0,-2.06069,-1.64371,-2.06069,1.64371
-1.37851,0,-9.67773,0,-0.922936,0,-2.06042,-1.64789,-2.06042,1.64789
-1.37732,0,-9.67943,0,-0.922973,0,-2.06014,-1.65206,-2.06014,1.65206
-1.37614,0,-9.68114,0,-0.92301,0,-2.05986,-1.65622,-2.05986,1.65622
-1.37498,0,-9.68284,0,-0.923047,0,-2.05957,-1.66036,-2.05957,1.66036
-1.37382,0,-9.68454,0,-0.923084,0,-2.05928,-1.66448,-2.05928,1.66448
-1.37267,0,-9.68624,0,-0.923121,0,-2.05898,-1.6686,-2.05898,1.6686
-1.37154,0,-9.68794,0,-0.923157,0,-2.05868,-1.67269,-2.05868,1.67269
-1.37041,0,-9.68963,0,-0.923194,0,-2.05838,-1.67678,-2.05838,1.67678
-1.36929,0,-9.69133,0,-0.923231,0,-2.05807,-1.68085,-2.05807,1.68085
-1.36818,0,-9.69302,0,-0.923267,0,-2.05776,-1.68491,-2.05776,1.68491
-1.36708,0,-9.69471,0,-0.923304,0,-2.05745,-1.68895,-2.05745,1.68895
-1.36599,0,-9.69641,0,-0.92334,0,-2.05713,-1.69298,-2.05713,1.69298
-1.36491,0,-9.6981,0,-0.923377,0,-2.05681,-1.69699,-2.05681,1.69699
-1.36384,0,-9.69978,0,-0.923413,0,-2.05648,-1.701,-2.05648,1.701
-1.36277,0,-9.70147,0,-0.923449,0,-2.05615,-1.70499,-2.05615,1.70499
-1.36172,0,-9.70316,0,-0.923486,0,-2.05582,-1.70896,-2.05582,1.70896
-1.36067,0,-9.70484,0,-0.923522,0,-2.05549,-1.71293,-2.05549,1.71293
-1.35963,0,-9.70652,0,-0.923558,0,-2.05515,-1.71688,-2.05515,1.71688
-1.3586,0,-9.7082,0,-0.923594,0,-2.0548,-1.72082,-2.0548,1.72082
-1.35757,0,-9.70988,0,-0.92363,0,-2.05446,-1.72474,-2.05446,1.72474
-1.35656,0,-9.71156,0,-0.923666,0,-2.05411,-1.72866,-2.05411,1.72866
-1.35555,0,-9.71324,0,-0.923702,0,-2.05376,-1.73256,-2.05376,1.73256
-1.35455,0,-9.71491,0,-0.923738,0,-2.0534,-1.73645,-2.0534,1.73645
-1.35356,0,-9.71658,0,-0.923773,0,-2.05304,-1.74032,-2.05304,1.74032
-1.35257,0,-9.71826,0,-0.923809,0,-2.05268,-1.74419,-2.05268,1.74419
-1.3516,0,-9.71993,0,-0.923845,0,-2.05232,-1.74804,-2.05232,1.74804
-1.35063,0,-9.7216,0,-0.92388,0,-2.05195,-1.75188,-2.05195,1.75188
-1.34966,0,-9.72327,0,-0.923916,0,-2.05158,-1.75571,-2.05158,1.75571
-1.34871,0,-9.72493,0,-0.923951,0,-2.0512,-1.75953,-2.0512,1.75953
-1.34776,0,-9.7266,0,-0.923987,0,-2.05083,-1.76333,-2.05083,1.76333
-1.34682,0,-9.72826,0,-0.924022,0,-2.05045,-1.76713,-2.05045,1.76713
-1.34588,0,-9.72992,0,-0.924057,0,-2.05007,-1.77091,-2.05007,1.77091
-1.34496,0,-9.73159,0,-0.924093,0,-2.04968,-1.77468,-2.04968,1.77468
-1.34403,0,-9.73324,0,-0.924128,0,-2.0493,-1.77844,-2.0493,1.77844
-1.34312,0,-9.7349,0,-0.924163,0,-2.04891,-1.78219,-2.04891,1.78219
-1.34221,0,-9.73656,0,-0.924198,0,-2.04852,-1.78593,-2.04852,1.78593
-1.34131,0,-9.73822,0,-0.924233,0,-2.04812,-1.78966,-2.04812,1.78966
-1.34041,0,-9.73987,0,-0.924268,0,-2.04772,-1.79338,-2.04772,1.79338
-1.33953,0,-9.74152,0,-0.924303,0,-2.04732,-1.79708,-2.04732,1.79708
-1.33864,0,-9.74317,0,-0.924337,0,-2.04692,-1.80078,-2.04692,1.80078
-1.33777,0,-9.74482,0,-0.924372,0,-2.04652,-1.80446,-2.04652,1.80446
-1.3369,0,-9.74647,0,-0.924407,0,-2.04611,-1.80814,-2.04611,1.80814
-1.33603,0,-9.74812,0,-0.924442,0,-2.0457,-1.8118,-2.0457,1.8118
-1.33517,0,-9.74977,0,-0.924476,0,-2.04529,-1.81545,-2.04529,1.81545
-1.33432,0,-9.75141,0,-0.924511,0,-2.04488,-1.8191,-2.04488,1.8191
-1.33347,0,-9.75306,0,-0.924545,0,-2.04446,-1.82273,-2.04446,1.82273
-1.33263,0,-9.7547,0,-0.92458,0,-2.04404,-1.82635,-2.04404,1.82635
-1.3318,0,-9.75634,0,-0.924614,0,-2.04362,-1.82996,-2.04362,1.82996
-1.33097,0,-9.75798,0,-0.924648,0,-2.0432,-1.83357,-2.0432,1.83357
-1.33014,0,-9.75962,0,-0.924683,0,-2.04278,-1.83716,-2.04278,1.83716
-1.32933,0,-9.76125,0,-0.924717,0,-2.04235,-1.84074,-2.04235,1.84074
-1.32851,0,-9.76289,0,-0.924751,0,-2.04192,-1.84431,-2.04192,1.84431
-1.32771,0,-9.76452,0,-0.924785,0,-2.04149,-1.84788,-2.04149,1.84788
-1.3269,0,-9.76615,0,-0.924819,0,-2.04106,-1.85143,-2.04106,1.85143
-1.32611,0,-9.76779,0,-0.924853,0,-2.04063,-1.85498,-2.04063,1.85498
-1.32531,0,-9.76942,0,-0.924887,0,-2.04019,-1.85851,-2.04019,1.85851
-1.32453,0,-9.77104,0,-0.924921,0,-2.03975,-1.86204,-2.03975,1.86204
-1.32375,0,-9.77267,0,-0.924955,0,-2.03931,-1.86555,-2.03931,1.86555
-1.32297,0,-9.7743,0,-0.924989,0,-2.03887,-1.86906,-2.03887,1.86906
-1.3222,0,-9.77592,0,-0.925022,0,-2.03843,-1.87256,-2.03843,1.87256
-1.32143,0,-9.77755,0,-0.925056,0,-2.03798,-1.87604,-2.03798,1.87604
-1.32067,0,-9.77917,0,-0.92509,0,-2.03754,-1.87952,-2.03754,1.87952
-1.31991,0,-9.78079,0,-0.925123,0,-2.03709,-1.88299,-2.03709,1.88299
-1.31916,0,-9.78241,0,-0.925157,0,-2.03664,-1.88645,-2.03664,1.88645
-1.31841,0,-9.78403,0,-0.92519,0,-2.03619,-1.88991,-2.03619,1.88991
-1.31767,0,-9.78564,0,-0.925223,0,-2.03573,-1.89335,-2.03573,1.89335
-1.31693,0,-9.78726,0,-0.925257,0,-2.03528,-1.89678,-2.03528,1.89678
-1.3162,0,-9.78887,0,-0.92529,0,-2.03482,-1.90021,-2.03482,1.90021
-1.31547,0,-9.79049,0,-0.925323,0,-2.03436,-1.90363,-2.03436,1.90363
-1.31474,0,-9.7921,0,-0.925357,0,-2.0339,-1.90703,-2.0339,1.90703
-1.31402,0,-9.79371,0,-0.92539,0,-2.03344,-1.91043,-2.03344,1.91043
-1.31331,0,-9.79532,0,-0.925423,0,-2.03298,-1.91382,-2.03298,1.91382
-1.31259,0,-9.79693,0,-0.925456,0,-2.03251,-1.91721,-2.03251,1.91721
-1.31189,0,-9.79853,0,-0.925489,0,-2.03204,-1.92058,-2.03204,1.92058
-1.31118,0,-9.80014,0,-0.925522,0,-2.03158,-1.92395,-2.03158,1.92395
-1.31049,0,-9.80174,0,-0.925555,0,-2.03111,-1.92731,-2.03111,1.92731
-1.30979,0,-9.80335,0,-0.925587,0,-2.03064,-1.93065,-2.03064,1.93065
-1.3091,0,-9.80495,0,-0.92562,0,-2.03016,-1.934,-2.03016,1.934
-1.30841,0,-9.80655,0,-0.925653,0,-2.02969,-1.93733,-2.02969,1.93733
-1.30773,0,-9.80815,0,-0.925686,0,-2.02922,-1.94065,-2.02922,1.94065
-1.30705,0,-9.80975,0,-0.925718,0,-2.02874,-1.94397,-2.02874,1.94397
-1.30638,0,-9.81134,0,-0.925751,0,-2.02826,-1.94728,-2.02826,1.94728
-1.30571,0,-9.81294,0,-0.925783,0,-2.02778,-1.95058,-2.02778,1.95058
-1.30504,0,-9.81453,0,-0.925816,0,-2.0273,-1.95387,-2.0273,1.95387
-1.30438,0,-9.81613,0,-0.925848,0,-2.02682,-1.95716,-2.02682,1.95716
-1.30372,0,-9.81772,0,-0.925881,0,-2.02634,-1.96044,-2.02634,1.96044
-1.30307,0,-9.81931,0,-0.925913,0,-2.02586,-1.96371,-2.02586,1.96371
-1.30242,0,-9.8209,0,-0.925945,0,-2.02537,-1.96697,-2.02537,1.96697
-1.30177,0,-9.82249,0,-0.925978,0,-2.02488,-1.97022,-2.02488,1.97022
-1.30112,0,-9.82407,0,-0.92601,0,-2.0244,-1.97347,-2.0244,1.97347
-1.30048,0,-9.82566,0,-0.926042,0,-2.02391,-1.97671,-2.02391,1.97671
-1.29985,0,-9.82724,0,-0.926074,0,-2.02342,-1.97994,-2.02342,1.97994
-1.29921,0,-9.82883,0,-0.926106,0,-2.02293,-1.98317,-2.02293,1.98317
-1.29859,0,-9.83041,0,-0.926138,0,-2.02244,-1.98638,-2.02244,1.98638
-1.29796,0,-9.83199,0,-0.92617,0,-2.02194,-1.98959,-2.02194,1.98959
-1.29734,0,-9.83357,0,-0.926202,0,-2.02145,-1.9928,-2.02145,1.9928
-1.29672,0,-9.83515,0,-0.926234,0,-2.02095,-1.99599,-2.02095,1.99599
-1.2961,0,-9.83672,0,-0.926265,0,-2.02046,-1.99918,-2.02046,1.99918
-1.29549,0,-9.8383,0,-0.926297,0,-2.01996,-2.00236,-2.01996,2.00236
-1.29488,0,-9.83987,0,-0.926329,0,-2.01946,-2.00553,-2.01946,2.00553
-1.29428,0,-9.84145,0,-0.92636,0,-2.01896,-2.0087,-2.01896,2.0087
-1.29367,0,-9.84302,0,-0.926392,0,-2.01846,-2.01186,-2.01846,2.01186
-1.29307,0,-9.84459,0,-0.926424,0,-2.01796,-2.01501,-2.01796,2.01501
-1.29248,0,-9.84616,0,-0.926455,0,-2.01745,-2.01816,-2.01745,2.01816
-1.29189,0,-9.84773,0,-0.926487,0,-2.01695,-2.02129,-2.01695,2.02129
-1.2913,0,-9.8493,0,-0.926518,0,-2.01645,-2.02443,-2.01645,2.02443
-1.29071,0,-9.85086,0,-0.926549,0,-2.01594,-2.02755,-2.01594,2.02755
-1.29013,0,-9.85243,0,-0.926581,0,-2.01543,-2.03067,-2.01543,2.03067
-1.28955,0,-9.85399,0,-0.926612,0,-2.01493,-2.03378,-2.01493,2.03378
-1.28897,0,-9.85555,0,-0.926643,0,-2.01442,-2.03688,-2.01442,2.03688
-1.2884,0,-9.85711,0,-0.926674,0,-2.01391,-2.03998,-2.01391,2.03998
-1.28783,0,-9.85868,0,-0.926705,0,-2.0134,-2.04307,-2.0134,2.04307
-1.28726,0,-9.86023,0,-0.926736,0,-2.01289,-2.04616,-2.01289,2.04616
-1.28669,0,-9.86179,0,-0.926767,0,-2.01237,-2.04923,-2.01237,2.04923
-1.28613,0,-9.86335,0,-0.926798,0,-2.01186,-2.0523,-2.01186,2.0523
-1.28557,0,-9.8649,0,-0.926829,0,-2.01135,-2.05537,-2.01135,2.05537
-1.28501,0,-9.86646,0,-0.92686,0,-2.01083,-2.05843,-2.01083,2.05843
-1.28446,0,-9.86801,0,-0.926891,0,-2.01032,-2.06148,-2.01032,2.06148
-1.28391,0,-9.86956,0,-0.926922,0,-2.0098,-2.06452,-2.0098,2.06452
-1.28336,0,-9.87112,0,-0.926953,0,-2.00928,-2.06756,-2.00928,2.06756
-1.28282,0,-9.87267,0,-0.926983,0,-2.00877,-2.0706,-2.00877,2.0706
-1.28228,0,-9.87421,0,-0.927014,0,-2.00825,-2.07362,-2.00825,2.07362
-1.28174,0,-9.87576,0,-0.927045,0,-2.00773,-2.07664,-2.00773,2.07664
-1.2812,0,-9.87731,0,-0.927075,0,-2.00721,-2.07965,-2.00721,2.07965
-1.28067,0,-9.87885,0,-0.927106,0,-2.00669,-2.08266,-2.00669,2.08266
-1.28013,0,-9.8804,0,-0.927136,0,-2.00617,-2.08566,-2.00617,2.08566
-1.27961,0,-9.88194,0,-0.927167,0,-2.00564,-2.08866,-2.00564,2.08866
-1.27908,0,-9.88348,0,-0.927197,0,-2.00512,-2.09165,-2.00512,2.09165
-1.27856,0,-9.88502,0,-0.927227,0,-2.0046,-2.09463,-2.0046,2.09463
-1.27804,0,-9.88656,0,-0.927258,0,-2.00407,-2.09761,-2.00407,2.09761
-1.27752,0,-9.8881,0,-0.927288,0,-2.00355,-2.10058,-2.00355,2.10058
-1.277,0,-9.88964,0,-0.927318,0,-2.00302,-2.10354,-2.00302,2.10354
-1.27649,0,-9.89117,0,-0.927348,0,-2.00249,-2.1065,-2.00249,2.1065
-1.27598,0,-9.89271,0,-0.927379,0,-2.00197,-2.10945,-2.00197,2.10945
-1.27547,0,-9.89424,0,-0.927409,0,-2.00144,-2.1124,-2.00144,2.1124
-1.27496,0,-9.89578,0,-0.927439,0,-2.00091,-2.11534,-2.00091,2.11534
-1.27446,0,-9.89731,0,-0.927469,0,-2.00038,-2.11828,-2.00038,2.11828
-1.27396,0,-9.89884,0,-0.927499,0,-1.99985,-2.12121,-1.99985,2.12121
-1.27346,0,-9.90037,0,-0.927529,0,-1.99932,-2.12413,-1.99932,2.12413
-1.27296,0,-9.9019,0,-0.927558,0,-1.99879,-2.12705,-1.99879,2.12705
-1.27247,0,-9.90342,0,-0.927588,0,-1.99826,-2.12996,-1.99826,2.12996
-1.27198,0,-9.90495,0,-0.927618,0,-1.99773,-2.13287,-1.99773,2.13287
-1.27149,0,-9.90647,0,-0.927648,0,-1.99719,-2.13577,-1.99719,2.13577
-1.271,0,-9.908,0,-0.927678,0,-1.99666,-2.13866,-1.99666,2.13866
-1.27052,0,-9.90952,0,-0.927707,0,-1.99613,-2.14155,-1.99613,2.14155
-1.27004,0,-9.91104,0,-0.927737,0,-1.99559,-2.14444,-1.99559,2.14444
-1.26956,0,-9.91256,0,-0.927766,0,-1.99506,-2.14731,-1.99506,2.14731
-1.26908,0,-9.91408,0,-0.927796,0,-1.99452,-2.15019,-1.99452,2.15019
-1.2686,0,-9.9156,0,-0.927825,0,-1.99399,-2.15305,-1.99399,2.15305
-1.26813,0,-9.91712,0,-0.927855,0,-1.99345,-2.15592,-1.99345,2.15592
-1.26766,0,-9.91863,0,-0.927884,0,-1.99291,-2.15877,-1.99291,2.15877
-1.26719,0,-9.92015,0,-0.927914,0,-1.99237,-2.16162,-1.99237,2.16162
-1.26672,0,-9.92166,0,-0.927943,0,-1.99184,-2.16447,-1.99184,2.16447
-1.26626,0,-9.92317,0,-0.927972,0,-1.9913,-2.16731,-1.9913,2.16731
-1.2658,0,-9.92469,0,-0.928001,0,-1.99076,-2.17015,-1.99076,2.17015
-1.26534,0,-9.9262,0,-0.928031,0,-1.99022,-2.17298,-1.99022,2.17298
-1.26488,0,-9.92771,0,-0.92806,0,-1.98968,-2.1758,-1.98968,2.1758
-1.26442,0,-9.92922,0,-0.928089,0,-1.98914,-2.17862,-1.98914,2.17862
-1.26397,0,-9.93072,0,-0.928118,0,-1.9886,-2.18143,-1.9886,2.18143
-1.26352,0,-9.93223,0,-0.928147,0,-1.98805,-2.18424,-1.98805,2.18424
-1.26307,0,-9.93373,0,-0.928176,0,-1.98751,-2.18705,-1.98751,2.18705
-1.26262,0,-9.93524,0,-0.928205,0,-1.98697,-2.18984,-1.98697,2.18984
-1.26217,0,-9.93674,0,-0.928234,0,-1.98643,-2.19264,-1.98643,2.19264
-1.26173,0,-9.93824,0,-0.928263,0,-1.98588,-2.19543,-1.98588,2.19543
-1.26129,0,-9.93975,0,-0.928291,0,-1.98534,-2.19821,-1.98534,2.19821
-1.26085,0,-9.94125,0,-0.92832,0,-1.98479,-2.20099,-1.98479,2.20099
-1.26041,0,-9.94274,0,-0.928349,0,-1.98425,-2.20376,-1.98425,2.20376
-1.25997,0,-9.94424,0,-0.928378,0,-1.9837,-2.20653,-1.9837,2.20653
-1.25954,0,-9.94574,0,-0.928406,0,-1.98316,-2.20929,-1.98316,2.20929
-1.25911,0,-9.94723,0,-0.928435,0,-1.98261,-2.21205,-1.98261,2.21205
-1.25867,0,-9.94873,0,-0.928464,0,-1.98207,-2.2148,-1.98207,2.2148
-1.25825,0,-9.95022,0,-0.928492,0,-1.98152,-2.21755,-1.98152,2.21755
-1.25782,0,-9.95172,0,-0.928521,0,-1.98097,-2.22029,-1.98097,2.22029
-1.25739,0,-9.95321,0,-0.928549,0,-1.98042,-2.22303,-1.98042,2.22303
-1.25697,0,-9.9547,0,-0.928577,0,-1.97988,-2.22576,-1.97988,2.22576
-1.25655,0,-9.95619,0,-0.928606,0,-1.97933,-2.22849,-1.97933,2.22849
-1.25613,0,-9.95768,0,-0.928634,0,-1.97878,-2.23122,-1.97878,2.23122
-1.25571,0,-9.95916,0,-0.928663,0,-1.97823,-2.23394,-1.97823,2.23394
-1.2553,0,-9.96065,0,-0.928691,0,-1.97768,-2.23665,-1.97768,2.23665
-1.25488,0,-9.96213,0,-0.928719,0,-1.97713,-2.23936,-1.97713,2.23936
-1.25447,0,-9.96362,0,-0.928747,0,-1.97658,-2.24206,-1.97658,2.24206
-1.25406,0,-9.9651,0,-0.928775,0,-1.97603,-2.24476,-1.97603,2.24476
-1.25365,0,-9.96658,0,-0.928803,0,-1.97548,-2.24746,-1.97548,2.24746
-1.25324,0,-9.96806,0,-0.928832,0,-1.97493,-2.25015,-1.97493,2.25015
-1.25284,0,-9.96954,0,-0.92886,0,-1.97438,-2.25284,-1.97438,2.25284
-1.25244,0,-9.97102,0,-0.928888,0,-1.97383,-2.25552,-1.97383,2.25552
-1.25203,0,-9.9725,0,-0.928915,0,-1.97327,-2.2582,-1.97327,2.2582
-1.25163,0,-9.97398,0,-0.928943,0,-1.97272,-2.26087,-1.97272,2.26087
-1.25123,0,-9.97546,0,-0.928971,0,-1.97217,-2.26354,-1.97217,2.26354
-1.25084,0,-9.97693,0,-0.928999,0,-1.97162,-2.2662,-1.97162,2.2662
-1.25044,0,-9.9784,0,-0.929027,0,-1.97106,-2.26886,-1.97106,2.26886
-1.25005,0,-9.97988,0,-0.929055,0,-1.97051,-2.27151,-1.97051,2.27151
-1.24966,0,-9.98135,0,-0.929082,0,-1.96996,-2.27416,-1.96996,2.27416
-1.24927,0,-9.98282,0,-0.92911,0,-1.9694,-2.27681,-1.9694,2.27681
-1.24888,0,-9.98429,0,-0.929138,0,-1.96885,-2.27945,-1.96885,2.27945
-1.24849,0,-9.98576,0,-0.929165,0,-1.96829,-2.28208,-1.96829,2.28208
-1.2481,0,-9.98723,0,-0.929193,0,-1.96774,-2.28472,-1.96774,2.28472
-1.24772,0,-9.98869,0,-0.92922,0,-1.96718,-2.28734,-1.96718,2.28734
-1.24734,0,-9.99016,0,-0.929248,0,-1.96663,-2.28997,-1.96663,2.28997
-1.24696,0,-9.99163,0,-0.929275,0,-1.96607,-2.29259,-1.96607,2.29259
-1.24658,0,-9.99309,0,-0.929303,0,-1.96552,-2.2952,-1.96552,2.2952
-1.2462,0,-9.99455,0,-0.92933,0,-1.96496,-2.29781,-1.96496,2.29781
-1.24582,0,-9.99601,0,-0.929358,0,-1.9644,-2.30042,-1.9644,2.30042
-1.24545,0,-9.99747,0,-0.929385,0,-1.96385,-2.30302,-1.96385,2.30302
-1.24507,0,-9.99893,0,-0.929412,0,-1.96329,-2.30562,-1.96329,2.30562
-1.2447,0,-10.0004,0,-0.929439,0,-1.96273,-2.30821,-1.96273,2.30821
-1.24433,0,-10.0019,0,-0.929467,0,-1.96218,-2.3108,-1.96218,2.3108
-1.24396,0,-10.0033,0,-0.929494,0,-1.96162,-2.31338,-1.96162,2.31338
-1.24359,0,-10.0048,0,-0.929521,0,-1.96106,-2.31596,-1.96106,2.31596
-1.24323,0,-10.0062,0,-0.929548,0,-1.9605,-2.31854,-1.9605,2.31854
-1.24286,0,-10.0077,0,-0.929575,0,-1.95994,-2.32111,-1.95994,2.32111
-1.2425,0,-10.0091,0,-0.929602,0,-1.95938,-2.32368,-1.95938,2.32368
-1.24214,0,-10.0106,0,-0.929629,0,-1.95883,-2.32624,-1.95883,2.32624
-1.24178,0,-10.012,0,-0.929656,0,-1.95827,-2.3288,-1.95827,2.3288
-1.24142,0,-10.0135,0,-0.929683,0,-1.95771,-2.33136,-1.95771,2.33136
-1.24106,0,-10.0149,0,-0.92971,0,-1.95715,-2.33391,-1.95715,2.33391
-1.24071,0,-10.0164,0,-0.929737,0,-1.95659,-2.33646,-1.95659,2.33646
-1.24035,0,-10.0178,0,-0.929763,0,-1.95603,-2.339,-1.95603,2.339
-1.24,0,-10.0193,0,-0.92979,0,-1.95547,-2.34154,-1.95547,2.34154
-1.23965,0,-10.0207,0,-0.929817,0,-1.95491,-2.34408,-1.95491,2.34408
-1.23929,0,-10.0222,0,-0.929844,0,-1.95435,-2.34661,-1.95435,2.34661
-1.23895,0,-10.0236,0,-0.92987,0,-1.95379,-2.34914,-1.95379,2.34914
-1.2386,0,-10.025,0,-0.929897,0,-1.95323,-2.35166,-1.95323,2.35166
-1.23825,0,-10.0265,0,-0.929924,0,-1.95267,-2.35418,-1.95267,2.35418
-1.2379,0,-10.0279,0,-0.92995,0,-1.95211,-2.3567,-1.95211,2.3567
-1.23756,0,-10.0294,0,-0.929977,0,-1.95155,-2.35921,-1.95155,2.35921
-1.23722,0,-10.0308,0,-0.930003,0,-1.95099,-2.36172,-1.95099,2.36172
-1.23688,0,-10.0322,0,-0.93003,0,-1.95042,-2.36422,-1.95042,2.36422
-1.23654,0,-10.0337,0,-0.930056,0,-1.94986,-2.36672,-1.94986,2.36672
-1.2362,0,-10.0351,0,-0.930082,0,-1.9493,-2.36922,-1.9493,2.36922
-1.23586,0,-10.0366,0,-0.930109,0,-1.94874,-2.37171,-1.94874,2.37171
-1.23552,0,-10.038,0,-0.930135,0,-1.94818,-2.3742,-1.94818,2.3742
-1.23519,0,-10.0394,0,-0.930161,0,-1.94762,-2.37668,-1.94762,2.37668
-1.23485,0,-10.0409,0,-0.930188,0,-1.94705,-2.37916,-1.94705,2.37916
-1.23452,0,-10.0423,0,-0.930214,0,-1.94649,-2.38164,-1.94649,2.38164
-1.23419,0,-10.0437,0,-0.93024,0,-1.94593,-2.38411,-1.94593,2.38411
-1.23386,0,-10.0451,0,-0.930266,0,-1.94537,-2.38658,-1.94537,2.38658
-1.23353,0,-10.0466,0,-0.930292,0,-1.9448,-2.38905,-1.9448,2.38905
-1.2332,0,-10.048,0,-0.930318,0,-1.94424,-2.39151,-1.94424,2.39151
-1.23288,0,-10.0494,0,-0.930344,0,-1.94368,-2.39397,-1.94368,2.39397
-1.23255,0,-10.0508,0,-0.93037,0,-1.94312,-2.39643,-1.94312,2.39643
-1.23223,0,-10.0523,0,-0.930396,0,-1.94255,-2.39888,-1.94255,2.39888
-1.2319,0,-10.0537,0,-0.930422,0,-1.94199,-2.40133,-1.94199,2.40133
-1.23158,0,-10.0551,0,-0.930448,0,-1.94143,-2.40377,-1.94143,2.40377
-1.23126,0,-10.0565,0,-0.930474,0,-1.94086,-2.40621,-1.94086,2.40621
-1.23094,0,-10.058,0,-0.9305,0,-1.9403,-2.40865,-1.9403,2.40865
-1.23062,0,-10.0594,0,-0.930526,0,-1.93974,-2.41108,-1.93974,2.41108
-1.23031,0,-10.0608,0,-0.930551,0,-1.93917,-2.41351,-1.93917,2.41351
-1.22999,0,-10.0622,0,-0.930577,0,-1.93861,-2.41594,-1.93861,2.41594
-1.22967,0,-10.0636,0,-0.930603,0,-1.93804,-2.41836,-1.93804,2.41836
-1.22936,0,-10.0651,0,-0.930629,0,-1.93748,-2.42078,-1.93748,2.42078
-1.22905,0,-10.0665,0,-0.930654,0,-1.93692,-2.42319,-1.93692,2.42319
-1.22874,0,-10.0679,0,-0.93068,0,-1.93635,-2.4256,-1.93635,2.4256
-1.22843,0,-10.0693,0,-0.930705,0,-1.93579,-2.42801,-1.93579,2.42801
-1.22812,0,-10.0707,0,-0.930731,0,-1.93522,-2.43042,-1.93522,2.43042
-1.22781,0,-10.0721,0,-0.930756,0,-1.93466,-2.43282,-1.93466,2.43282
-1.2275,0,-10.0735,0,-0.930782,0,-1.93409,-2.43522,-1.93409,2.43522
-1.22719,0,-10.0749,0,-0.930807,0,-1.93353,-2.43761,-1.93353,2.43761
-1.22689,0,-10.0763,0,-0.930833,0,-1.93296,-2.44,-1.93296,2.44
-1.22659,0,-10.0778,0,-0.930858,0,-1.9324,-2.44239,-1.9324,2.44239
-1.22628,0,-10.0792,0,-0.930884,0,-1.93184,-2.44477,-1.93184,2.44477
-1.22598,0,-10.0806,0,-0.930909,0,-1.93127,-2.44715,-1.93127,2.44715
-1.22568,0,-10.082,0,-0.930934,0,-1.93071,-2.44953,-1.93071,2.44953
-1.22538,0,-10.0834,0,-0.930959,0,-1.93014,-2.4519,-1.93014,2.4519
-1.22508,0,-10.0848,0,-0.930985,0,-1.92958,-2.45428,-1.92958,2.45428
-1.22478,0,-10.0862,0,-0.93101,0,-1.92901,-2.45664,-1.92901,2.45664
-1.22449,0,-10.0876,0,-0.931035,0,-1.92845,-2.45901,-1.92845,2.45901
-1.22419,0,-10.089,0,-0.93106,0,-1.92788,-2.46137,-1.92788,2.46137
-1.2239,0,-10.0904,0,-0.931085,0,-1.92732,-2.46372,-1.92732,2.46372
-1.2236,0,-10.0918,0,-0.93111,0,-1.92675,-2.46608,-1.92675,2.46608
-1.22331,0,-10.0932,0,-0.931135,0,-1.92618,-2.46843,-1.92618,2.46843
-1.22302,0,-10.0946,0,-0.93116,0,-1.92562,-2.47078,-1.92562,2.47078
-1.22273,0,-10.096,0,-0.931185,0,-1.92505,-2.47312,-1.92505,2.47312
-1.22244,0,-10.0974,0,-0.93121,0,-1.92449,-2.47546,-1.92449,2.47546
-1.22215,0,-10.0988,0,-0.931235,0,-1.92392,-2.4778,-1.92392,2.4778
-1.22186,0,-10.1002,0,-0.93126,0,-1.92336,-2.48013,-1.92336,2.48013
-1.22158,0,-10.1016,0,-0.931285,0,-1.92279,-2.48246,-1.92279,2.48246
-1.22129,0,-10.1029,0,-0.93131,0,-1.92223,-2.48479,-1.92223,2.48479
-1.221,0,-10.1043,0,-0.931334,0,-1.92166,-2.48711,-1.92166,2.48711
-1.22072,0,-10.1057,0,-0.931359,0,-1.9211,-2.48944,-1.9211,2.48944
-1.22044,0,-10.1071,0,-0.931384,0,-1.92053,-2.49175,-1.92053,2.49175
-1.22016,0,-10.1085,0,-0.931408,0,-1.91996,-2.49407,-1.91996,2.49407
-1.21988,0,-10.1099,0,-0.931433,0,-1.9194,-2.49638,-1.9194,2.49638
-1.2196,0,-10.1113,0,-0.931458,0,-1.91883,-2.49869,-1.91883,2.49869
-1.21932,0,-10.1127,0,-0.931482,0,-1.91827,-2.50099,-1.91827,2.50099
-1.21904,0,-10.1141,0,-0.931507,0,-1.9177,-2.5033,-1.9177,2.5033
-1.21876,0,-10.1154,0,-0.931531,0,-1.91714,-2.5056,-1.91714,2.5056
-1.21848,0,-10.1168,0,-0.931556,0,-1.91657,-2.50789,-1.91657,2.50789
-1.21821,0,-10.1182,0,-0.93158,0,-1.916,-2.51018,-1.916,2.51018
-1.21793,0,-10.1196,0,-0.931605,0,-1.91544,-2.51247,-1.91544,2.51247
-1.21766,0,-10.121,0,-0.931629,0,-1.91487,-2.51476,-1.91487,2.51476
-1.21739,0,-10.1223,0,-0.931654,0,-1.91431,-2.51705,-1.91431,2.51705
-1.21712,0,-10.1237,0,-0.931678,0,-1.91374,-2.51933,-1.91374,2.51933
-1.21685,0,-10.1251,0,-0.931702,0,-1.91317,-2.5216,-1.91317,2.5216
-1.21658,0,-10.1265,0,-0.931727,0,-1.91261,-2.52388,-1.91261,2.52388
-1.21631,0,-10.1279,0,-0.931751,0,-1.91204,-2.52615,-1.91204,2.52615
-1.21604,0,-10.1292,0,-0.931775,0,-1.91148,-2.52842,-1.91148,2.52842
-1.21577,0,-10.1306,0,-0.931799,0,-1.91091,-2.53068,-1.91091,2.53068
-1.2155,0,-10.132,0,-0.931823,0,-1.91035,-2.53295,-1.91035,2.53295
-1.21524,0,-10.1334,0,-0.931848,0,-1.90978,-2.53521,-1.90978,2.53521
-1.21497,0,-10.1347,0,-0.931872,0,-1.90921,-2.53746,-1.90921,2.53746
-1.21471,0,-10.1361,0,-0.931896,0,-1.90865,-2.53972,-1.90865,2.53972
-1.21445,0,-10.1375,0,-0.93192,0,-1.90808,-2.54197,-1.90808,2.54197
-1.21418,0,-10.1388,0,-0.931944,0,-1.90752,-2.54421,-1.90752,2.54421
-1.21392,0,-10.1402,0,-0.931968,0,-1.90695,-2.54646,-1.90695,2.54646
-1.21366,0,-10.1416,0,-0.931992,0,-1.90639,-2.5487,-1.90639,2.5487
-1.2134,0,-10.1429,0,-0.932016,0,-1.90582,-2.55094,-1.90582,2.55094
-1.21314,0,-10.1443,0,-0.93204,0,-1.90525,-2.55318,-1.90525,2.55318
-1.21288,0,-10.1457,0,-0.932063,0,-1.90469,-2.55541,-1.90469,2.55541
-1.21263,0,-10.147,0,-0.932087,0,-1.90412,-2.55764,-1.90412,2.55764
-1.21237,0,-10.1484,0,-0.932111,0,-1.90356,-2.55987,-1.90356,2.55987
-1.21211,0,-10.1498,0,-0.932135,0,-1.90299,-2.56209,-1.90299,2.56209
-1.21186,0,-10.1511,0,-0.932159,0,-1.90243,-2.56431,-1.90243,2.56431
-1.21161,0,-10.1525,0,-0.932182,0,-1.90186,-2.56653,-1.90186,2.56653
-1.21135,0,-10.1539,0,-0.932206,0,-1.9013,-2.56875,-1.9013,2.56875
-1.2111,0,-10.1552,0,-0.93223,0,-1.90073,-2.57096,-1.90073,2.57096
-1.21085,0,-10.1566,0,-0.932253,0,-1.90016,-2.57317,-1.90016,2.57317
-1.2106,0,-10.1579,0,-0.932277,0,-1.8996,-2.57538,-1.8996,2.57538
-1.21035,0,-10.1593,0,-0.932301,0,-1.89903,-2.57758,-1.89903,2.57758
-1.2101,0,-10.1606,0,-0.932324,0,-1.89847,-2.57978,-1.89847,2.57978
-1.20985,0,-10.162,0,-0.932348,0,-1.8979,-2.58198,-1.8979,2.58198
-1.2096,0,-10.1634,0,-0.932371,0,-1.89734,-2.58418,-1.89734,2.58418
-1.20935,0,-10.1647,0,-0.932395,0,-1.89677,-2.58637,-1.89677,2.58637
-1.20911,0,-10.1661,0,-0.932418,0,-1.89621,-2.58856,-1.89621,2.58856
-1.20886,0,-10.1674,0,-0.932442,0,-1.89564,-2.59075,-1.89564,2.59075
-1.20862,0,-10.1688,0,-0.932465,0,-1.89508,-2.59294,-1.89508,2.59294
-1.20837,0,-10.1701,0,-0.932488,0,-1.89451,-2.59512,-1.89451,2.59512
-1.20813,0,-10.1715,0,-0.932512,0,-1.89395,-2.5973,-1.89395,2.5973
-1.20789,0,-10.1728,0,-0.932535,0,-1.89338,-2.59948,-1.89338,2.59948
-1.20764,0,-10.1742,0,-0.932558,0,-1.89282,-2.60165,-1.89282,2.60165
-1.2074,0,-10.1755,0,-0.932581,0,-1.89225,-2.60382,-1.89225,2.60382
-1.20716,0,-10.1769,0,-0.932605,0,-1.89169,-2.60599,-1.89169,2.60599
-1.20692,0,-10.1782,0,-0.932628,0,-1.89112,-2.60816,-1.89112,2.60816
-1.20668,0,-10.1795,0,-0.932651,0,-1.89056,-2.61032,-1.89056,2.61032
-1.20645,0,-10.1809,0,-0.932674,0,-1.88999,-2.61248,-1.88999,2.61248
-1.20621,0,-10.1822,0,-0.932697,0,-1.88943,-2.61464,-1.88943,2.61464
-1.20597,0,-10.1836,0,-0.93272,0,-1.88886,-2.61679,-1.88886,2.61679
-1.20574,0,-10.1849,0,-0.932743,0,-1.8883,-2.61895,-1.8883,2.61895
-1.2055,0,-10.1863,0,-0.932766,0,-1.88774,-2.6211,-1.88774,2.6211
-1.20527,0,-10.1876,0,-0.932789,0,-1.88717,-2.62324,-1.88717,2.62324
-1.20503,0,-10.1889,0,-0.932812,0,-1.88661,-2.62539,-1.88661,2.62539
-1.2048,0,-10.1903,0,-0.932835,0,-1.88604,-2.62753,-1.88604,2.62753
-1.20457,0,-10.1916,0,-0.932858,0,-1.88548,-2.62967,-1.88548,2.62967
-1.20433,0,-10.193,0,-0.932881,0,-1.88491,-2.63181,-1.88491,2.63181
-1.2041,0,-10.1943,0,-0.932904,0,-1.88435,-2.63394,-1.88435,2.63394
-1.20387,0,-10.1956,0,-0.932927,0,-1.88379,-2.63608,-1.88379,2.63608
-1.20364,0,-10.197,0,-0.93295,0,-1.88322,-2.6382,-1.88322,2.6382
-1.20341,0,-10.1983,0,-0.932972,0,-1.88266,-2.64033,-1.88266,2.64033
-1.20318,0,-10.1996,0,-0.932995,0,-1.8821,-2.64246,-1.8821,2.64246
-1.20296,0,-10.201,0,-0.933018,0,-1.88153,-2.64458,-1.88153,2.64458
-1.20273,0,-10.2023,0,-0.933041,0,-1.88097,-2.6467,-1.88097,2.6467
-1.2025,0,-10.2036,0,-0.933063,0,-1.8804,-2.64881,-1.8804,2.64881
-1.20228,0,-10.205,0,-0.933086,0,-1.87984,-2.65093,-1.87984,2.65093
-1.20205,0,-10.2063,0,-0.933109,0,-1.87928,-2.65304,-1.87928,2.65304
-1.20183,0,-10.2076,0,-0.933131,0,-1.87871,-2.65515,-1.87871,2.65515
-1.2016,0,-10.2089,0,-0.933154,0,-1.87815,-2.65725,-1.87815,2.65725
-1.20138,0,-10.2103,0,-0.933176,0,-1.87759,-2.65936,-1.87759,2.65936
-1.20116,0,-10.2116,0,-0.933199,0,-1.87702,-2.66146,-1.87702,2.66146
-1.20094,0,-10.2129,0,-0.933221,0,-1.87646,-2.66356,-1.87646,2.66356
-1.20071,0,-10.2142,0,-0.933244,0,-1.8759,-2.66566,-1.8759,2.66566
-1.20049,0,-10.2156,0,-0.933266,0,-1.87534,-2.66775,-1.87534,2.66775
-1.20027,0,-10.2169,0,-0.933289,0,-1.87477,-2.66984,-1.87477,2.66984
-1.20005,0,-10.2182,0,-0.933311,0,-1.87421,-2.67193,-1.87421,2.67193
-1.19984,0,-10.2195,0,-0.933333,0,-1.87365,-2.67402,-1.87365,2.67402
-1.19962,0,-10.2209,0,-0.933356,0,-1.87308,-2.6761,-1.87308,2.6761
-1.1994,0,-10.2222,0,-0.933378,0,-1.87252,-2.67818,-1.87252,2.67818
-1.19918,0,-10.2235,0,-0.9334,0,-1.87196,-2.68026,-1.87196,2.68026
-1.19897,0,-10.2248,0,-0.933423,0,-1.8714,-2.68234,-1.8714,2.68234
-1.19875,0,-10.2261,0,-0.933445,0,-1.87084,-2.68441,-1.87084,2.68441
-1.19854,0,-10.2274,0,-0.933467,0,-1.87027,-2.68649,-1.87027,2.68649
-1.19832,0,-10.2288,0,-0.933489,0,-1.86971,-2.68856,-1.86971,2.68856
-1.19811,0,-10.2301,0,-0.933511,0,-1.86915,-2.69062,-1.86915,2.69062
-1.19789,0,-10.2314,0,-0.933534,0,-1.86859,-2.69269,-1.86859,2.69269
-1.19768,0,-10.2327,0,-0.933556,0,-1.86803,-2.69475,-1.86803,2.69475
-1.19747,0,-10.234,0,-0.933578,0,-1.86746,-2.69681,-1.86746,2.69681
-1.19726,0,-10.2353,0,-0.9336,0,-1.8669,-2.69887,-1.8669,2.69887
-1.19705,0,-10.2366,0,-0.933622,0,-1.86634,-2.70093,-1.86634,2.70093
-1.19684,0,-10.238,0,-0.933644,0,-1.86578,-2.70298,-1.86578,2.70298
-1.19663,0,-10.2393,0,-0.933666,0,-1.86522,-2.70503,-1.86522,2.70503
-1.19642,0,-10.2406,0,-0.933688,0,-1.86466,-2.70708,-1.86466,2.70708
-1.19621,0,-10.2419,0,-0.93371,0,-1.8641,-2.70913,-1.8641,2.70913
-1.196,0,-10.2432,0,-0.933732,0,-1.86353,-2.71117,-1.86353,2.71117
-1.19579,0,-10.2445,0,-0.933754,0,-1.86297,-2.71321,-1.86297,2.71321
-1.19559,0,-10.2458,0,-0.933775,0,-1.86241,-2.71525,-1.86241,2.71525
-1.19538,0,-10.2471,0,-0.933797,0,-1.86185,-2.71729,-1.86185,2.71729
-1.19518,0,-10.2484,0,-0.933819,0,-1.86129,-2.71932,-1.86129,2.71932
-1.19497,0,-10.2497,0,-0.933841,0,-1.86073,-2.72135,-1.86073,2.72135
-1.19477,0,-10.251,0,-0.933863,0,-1.86017,-2.72338,-1.86017,2.72338
-1.19456,0,-10.2523,0,-0.933884,0,-1.85961,-2.72541,-1.85961,2.72541
-1.19436,0,-10.2536,0,-0.933906,0,-1.85905,-2.72744,-1.85905,2.72744
-1.19416,0,-10.2549,0,-0.933928,0,-1.85849,-2.72946,-1.85849,2.72946
-1.19395,0,-10.2562,0,-0.933949,0,-1.85793,-2.73148,-1.85793,2.73148
-1.19375,0,-10.2575,0,-0.933971,0,-1.85737,-2.7335,-1.85737,2.7335
-1.19355,0,-10.2588,0,-0.933993,0,-1.85681,-2.73552,-1.85681,2.73552
-1.19335,0,-10.2601,0,-0.934014,0,-1.85625,-2.73753,-1.85625,2.73753
-1.19315,0,-10.2614,0,-0.934036,0,-1.85569,-2.73954,-1.85569,2.73954
-1.19295,0,-10.2627,0,-0.934057,0,-1.85513,-2.74155,-1.85513,2.74155
-1.19275,0,-10.264,0,-0.934079,0,-1.85457,-2.74356,-1.85457,2.74356
-1.19255,0,-10.2653,0,-0.9341,0,-1.85401,-2.74557,-1.85401,2.74557
-1.19235,0,-10.2666,0,-0.934122,0,-1.85345,-2.74757,-1.85345,2.74757
-1.19216,0,-10.2679,0,-0.934143,0,-1.85289,-2.74957,-1.85289,2.74957
-1.19196,0,-10.2692,0,-0.934165,0,-1.85234,-2.75157,-1.85234,2.75157
-1.19176,0,-10.2705,0,-0.934186,0,-1.85178,-2.75357,-1.85178,2.75357
-1.19157,0,-10.2718,0,-0.934207,0,-1.85122,-2.75556,-1.85122,2.75556
-1.19137,0,-10.2731,0,-0.934229,0,-1.85066,-2.75755,-1.85066,2.75755
-1.19118,0,-10.2744,0,-0.93425,0,-1.8501,-2.75954,-1.8501,2.75954
-1.19098,0,-10.2757,0,-0.934271,0,-1.84954,-2.76153,-1.84954,2.76153
-1.19079,0,-10.2769,0,-0.934293,0,-1.84898,-2.76352,-1.84898,2.76352
-1.1906,0,-10.2782,0,-0.934314,0,-1.84843,-2.7655,-1.84843,2.7655
-1.1904,0,-10.2795,0,-0.934335,0,-1.84787,-2.76748,-1.84787,2.76748
-1.19021,0,-10.2808,0,-0.934356,0,-1.84731,-2.76946,-1.84731,2.76946
-1.19002,0,-10.2821,0,-0.934377,0,-1.84675,-2.77144,-1.84675,2.77144
-1.18983,0,-10.2834,0,-0.934399,0,-1.84619,-2.77341,-1.84619,2.77341
-1.18964,0,-10.2847,0,-0.93442,0,-1.84564,-2.77539,-1.84564,2.77539
-1.18945,0,-10.286,0,-0.934441,0,-1.84508,-2.77736,-1.84508,2.77736
-1.18926,0,-10.2872,0,-0.934462,0,-1.84452,-2.77933,-1.84452,2.77933
-1.18907,0,-10.2885,0,-0.934483,0,-1.84396,-2.78129,-1.84396,2.78129
-1.18888,0,-10.2898,0,-0.934504,0,-1.84341,-2.78326,-1.84341,2.78326
-1.18869,0,-10.2911,0,-0.934525,0,-1.84285,-2.78522,-1.84285,2.78522
-1.1885,0,-10.2924,0,-0.934546,0,-1.84229,-2.78718,-1.84229,2.78718
-1.18832,0,-10.2936,0,-0.934567,0,-1.84174,-2.78914,-1.84174,2.78914
-1.18813,0,-10.2949,0,-0.934588,0,-1.84118,-2.79109,-1.84118,2.79109
-1.18794,0,-10.2962,0,-0.934609,0,-1.84062,-2.79305,-1.84062,2.79305
-1.18776,0,-10.2975,0,-0.93463,0,-1.84007,-2.795,-1.84007,2.795
-1.18757,0,-10.2988,0,-0.934651,0,-1.83951,-2.79695,-1.83951,2.79695
-1.18739,0,-10.3,0,-0.934672,0,-1.83896,-2.7989,-1.83896,2.7989
-1.1872,0,-10.3013,0,-0.934692,0,-1.8384,-2.80084,-1.8384,2.80084
-1.18702,0,-10.3026,0,-0.934713,0,-1.83784,-2.80279,-1.83784,2.80279
-1.18684,0,-10.3039,0,-0.934734,0,-1.83729,-2.80473,-1.83729,2.80473
-1.18665,0,-10.3051,0,-0.934755,0,-1.83673,-2.80667,-1.83673,2.80667
-1.18647,0,-10.3064,0,-0.934775,0,-1.83618,-2.80861,-1.83618,2.80861
-1.18629,0,-10.3077,0,-0.934796,0,-1.83562,-2.81054,-1.83562,2.81054
-1.18611,0,-10.3089,0,-0.934817,0,-1.83507,-2.81247,-1.83507,2.81247
-1.18593,0,-10.3102,0,-0.934838,0,-1.83451,-2.81441,-1.83451,2.81441
-1.18574,0,-10.3115,0,-0.934858,0,-1.83396,-2.81634,-1.83396,2.81634
-1.18556,0,-10.3128,0,-0.934879,0,-1.8334,-2.81826,-1.8334,2.81826
-1.18538,0,-10.314,0,-0.934899,0,-1.83285,-2.82019,-1.83285,2.82019
-1.18521,0,-10.3153,0,-0.93492,0,-1.83229,-2.82211,-1.83229,2.82211
-1.18503,0,-10.3166,0,-0.934941,0,-1.83174,-2.82403,-1.83174,2.82403
-1.18485,0,-10.3178,0,-0.934961,0,-1.83118,-2.82595,-1.83118,2.82595
-1.18467,0,-10.3191,0,-0.934982,0,-1.83063,-2.82787,-1.83063,2.82787
-1.18449,0,-10.3204,0,-0.935002,0,-1.83007,-2.82979,-1.83007,2.82979
-1.18432,0,-10.3216,0,-0.935023,0,-1.82952,-2.8317,-1.82952,2.8317
-1.18414,0,-10.3229,0,-0.935043,0,-1.82897,-2.83361,-1.82897,2.83361
-1.18396,0,-10.3242,0,-0.935063,0,-1.82841,-2.83552,-1.82841,2.83552
-1.18379,0,-10.3254,0,-0.935084,0,-1.82786,-2.83743,-1.82786,2.83743
-1.18361,0,-10.3267,0,-0.935104,0,-1.8273,-2.83934,-1.8273,2.83934
-1.18344,0,-10.3279,0,-0.935125,0,-1.82675,-2.84124,-1.82675,2.84124
-1.18326,0,-10.3292,0,-0.935145,0,-1.8262,-2.84314,-1.8262,2.84314
-1.18309,0,-10.3305,0,-0.935165,0,-1.82564,-2.84504,-1.82564,2.84504
-1.18292,0,-10.3317,0,-0.935186,0,-1.82509,-2.84694,-1.82509,2.84694
-1.18274,0,-10.333,0,-0.935206,0,-1.82454,-2.84884,-1.82454,2.84884
-1.18257,0,-10.3342,0,-0.935226,0,-1.82399,-2.85073,-1.82399,2.85073
-1.1824,0,-10.3355,0,-0.935246,0,-1.82343,-2.85262,-1.82343,2.85262
-1.18223,0,-10.3367,0,-0.935267,0,-1.82288,-2.85451,-1.82288,2.85451
-1.18205,0,-10.338,0,-0.935287,0,-1.82233,-2.8564,-1.82233,2.8564
-1.18188,0,-10.3393,0,-0.935307,0,-1.82178,-2.85829,-1.82178,2.85829
-1.18171,0,-10.3405,0,-0.935327,0,-1.82122,-2.86017,-1.82122,2.86017
-1.18154,0,-10.3418,0,-0.935347,0,-1.82067,-2.86205,-1.82067,2.86205
-1.18137,0,-10.343,0,-0.935367,0,-1.82012,-2.86394,-1.82012,2.86394
-1.1812,0,-10.3443,0,-0.935387,0,-1.81957,-2.86581,-1.81957,2.86581
-1.18103,0,-10.3455,0,-0.935407,0,-1.81902,-2.86769,-1.81902,2.86769
-1.18087,0,-10.3468,0,-0.935427,0,-1.81847,-2.86957,-1.81847,2.86957
-1.1807,0,-10.348,0,-0.935447,0,-1.81792,-2.87144,-1.81792,2.87144
-1.18053,0,-10.3493,0,-0.935467,0,-1.81736,-2.87331,-1.81736,2.87331
-1.18036,0,-10.3505,0,-0.935487,0,-1.81681,-2.87518,-1.81681,2.87518
-1.1802,0,-10.3518,0,-0.935507,0,-1.81626,-2.87705,-1.81626,2.87705
-1.18003,0,-10.353,0,-0.935527,0,-1.81571,-2.87891,-1.81571,2.87891
-1.17986,0,-10.3543,0,-0.935547,0,-1.81516,-2.88078,-1.81516,2.88078
-1.1797,0,-10.3555,0,-0.935567,0,-1.81461,-2.88264,-1.81461,2.88264
-1.17953,0,-10.3568,0,-0.935587,0,-1.81406,-2.8845,-1.81406,2.8845
-1.17937,0,-10.358,0,-0.935607,0,-1.81351,-2.88636,-1.81351,2.88636
-1.1792,0,-10.3592,0,-0.935627,0,-1.81296,-2.88822,-1.81296,2.88822
-1.17904,0,-10.3605,0,-0.935646,0,-1.81241,-2.89007,-1.81241,2.89007
-1.17888,0,-10.3617,0,-0.935666,0,-1.81186,-2.89193,-1.81186,2.89193
-1.17871,0,-10.363,0,-0.935686,0,-1.81131,-2.89378,-1.81131,2.89378
-1.17855,0,-10.3642,0,-0.935706,0,-1.81076,-2.89563,-1.81076,2.89563
-1.17839,0,-10.3655,0,-0.935725,0,-1.81021,-2.89747,-1.81021,2.89747
-1.17822,0,-10.3667,0,-0.935745,0,-1.80966,-2.89932,-1.80966,2.89932
-1.17806,0,-10.3679,0,-0.935765,0,-1.80912,-2.90116,-1.80912,2.90116
-1.1779,0,-10.3692,0,-0.935784,0,-1.80857,-2.90301,-1.80857,2.90301
-1.17774,0,-10.3704,0,-0.935804,0,-1.80802,-2.90485,-1.80802,2.90485
-1.17758,0,-10.3717,0,-0.935824,0,-1.80747,-2.90669,-1.80747,2.90669
-1.17742,0,-10.3729,0,-0.935843,0,-1.80692,-2.90852,-1.80692,2.90852
-1.17726,0,-10.3741,0,-0.935863,0,-1.80637,-2.91036,-1.80637,2.91036
-1.1771,0,-10.3754,0,-0.935882,0,-1.80582,-2.91219,-1.80582,2.91219
-1.17694,0,-10.3766,0,-0.935902,0,-1.80528,-2.91402,-1.80528,2.91402
-1.17678,0,-10.3778,0,-0.935921,0,-1.80473,-2.91585,-1.80473,2.91585
-1.17662,0,-10.3791,0,-0.935941,0,-1.80418,-2.91768,-1.80418,2.91768
-1.17647,0,-10.3803,0,-0.93596,0,-1.80363,-2.91951,-1.80363,2.91951
-1.17631,0,-10.3815,0,-0.93598,0,-1.80309,-2.92133,-1.80309,2.92133
-1.17615,0,-10.3828,0,-0.935999,0,-1.80254,-2.92315,-1.80254,2.92315
-1.176,0,-10.384,0,-0.936019,0,-1.80199,-2.92498,-1.80199,2.92498
-1.17584,0,-10.3852,0,-0.936038,0,-1.80144,-2.92679,-1.80144,2.92679
-1.17568,0,-10.3865,0,-0.936058,0,-1.8009,-2.92861,-1.8009,2.92861
-1.17553,0,-10.3877,0,-0.936077,0,-1.80035,-2.93043,-1.80035,2.93043
-1.17537,0,-10.3889,0,-0.936096,0,-1.7998,-2.93224,-1.7998,2.93224
-1.17522,0,-10.3902,0,-0.936116,0,-1.79926,-2.93405,-1.79926,2.93405
-1.17506,0,-10.3914,0,-0.936135,0,-1.79871,-2.93587,-1.79871,2.93587
-1.17491,0,-10.3926,0,-0.936154,0,-1.79817,-2.93767,-1.79817,2.93767
-1.17475,0,-10.3938,0,-0.936173,0,-1.79762,-2.93948,-1.79762,2.93948
-1.1746,0,-10.3951,0,-0.936193,0,-1.79707,-2.94129,-1.79707,2.94129
-1.17445,0,-10.3963,0,-0.936212,0,-1.79653,-2.94309,-1.79653,2.94309
-1.17429,0,-10.3975,0,-0.936231,0,-1.79598,-2.94489,-1.79598,2.94489
-1.17414,0,-10.3987,0,-0.93625,0,-1.79544,-2.94669,-1.79544,2.94669
-1.17399,0,-10.4,0,-0.936269,0,-1.79489,-2.94849,-1.79489,2.94849
-1.17384,0,-10.4012,0,-0.936288,0,-1.79435,-2.95029,-1.79435,2.95029
-1.17369,0,-10.4024,0,-0.936308,0,-1.7938,-2.95209,-1.7938,2.95209
-1.17353,0,-10.4036,0,-0.936327,0,-1.79326,-2.95388,-1.79326,2.95388
-1.17338,0,-10.4048,0,-0.936346,0,-1.79271,-2.95567,-1.79271,2.95567
-1.17323,0,-10.4061,0,-0.936365,0,-1.79217,-2.95746,-1.79217,2.95746
-1.17308,0,-10.4073,0,-0.936384,0,-1.79162,-2.95925,-1.79162,2.95925
-1.17293,0,-10.4085,0,-0.936403,0,-1.79108,-2.96104,-1.79108,2.96104
-1.17278,0,-10.4097,0,-0.936422,0,-1.79054,-2.96282,-1.79054,2.96282
-1.17263,0,-10.4109,0,-0.936441,0,-1.78999,-2.96461,-1.78999,2.96461
-1.17249,0,-10.4122,0,-0.93646,0,-1.78945,-2.96639,-1.78945,2.96639
-1.17234,0,-10.4134,0,-0.936479,0,-1.78891,-2.96817,-1.78891,2.96817
-1.17219,0,-10.4146,0,-0.936498,0,-1.78836,-2.96995,-1.78836,2.96995
-1.17204,0,-10.4158,0,-0.936517,0,-1.78782,-2.97173,-1.78782,2.97173
-1.17189,0,-10.417,0,-0.936535,0,-1.78728,-2.9735,-1.78728,2.9735
-1.17175,0,-10.4182,0,-0.936554,0,-1.78673,-2.97528,-1.78673,2.97528
-1.1716,0,-10.4194,0,-0.936573,0,-1.78619,-2.97705,-1.78619,2.97705
-1.17145,0,-10.4207,0,-0.936592,0,-1.78565,-2.97882,-1.78565,2.97882
-1.17131,0,-10.4219,0,-0.936611,0,-1.78511,-2.98059,-1.78511,2.98059
-1.17116,0,-10.4231,0,-0.93663,0,-1.78456,-2.98236,-1.78456,2.98236
-1.17102,0,-10.4243,0,-0.936648,0,-1.78402,-2.98412,-1.78402,2.98412
-1.17087,0,-10.4255,0,-0.936667,0,-1.78348,-2.98589,-1.78348,2.98589
-1.17073,0,-10.4267,0,-0.936686,0,-1.78294,-2.98765,-1.78294,2.98765
-1.17058,0,-10.4279,0,-0.936704,0,-1.7824,-2.98941,-1.7824,2.98941
-1.17044,0,-10.4291,0,-0.936723,0,-1.78185,-2.99117,-1.78185,2.99117
-1.17029,0,-10.4303,0,-0.936742,0,-1.78131,-2.99293,-1.78131,2.99293
-1.17015,0,-10.4315,0,-0.93676,0,-1.78077,-2.99468,-1.78077,2.99468
-1.17001,0,-10.4328,0,-0.936779,0,-1.78023,-2.99644,-1.78023,2.99644
-1.16986,0,-10.434,0,-0.936798,0,-1.77969,-2.99819,-1.77969,2.99819
-1.16972,0,-10.4352,0,-0.936816,0,-1.77915,-2.99994,-1.77915,2.99994
-1.16958,0,-10.4364,0,-0.936835,0,-1.77861,-3.00169,-1.77861,3.00169
-1.16944,0,-10.4376,0,-0.936853,0,-1.77807,-3.00344,-1.77807,3.00344
-1.1693,0,-10.4388,0,-0.936872,0,-1.77753,-3.00519,-1.77753,3.00519
-1.16915,0,-10.44,0,-0.936891,0,-1.77699,-3.00693,-1.77699,3.00693
-1.16901,0,-10.4412,0,-0.936909,0,-1.77645,-3.00868,-1.77645,3.00868
-1.16887,0,-10.4424,0,-0.936928,0,-1.77591,-3.01042,-1.77591,3.01042
-1.16873,0,-10.4436,0,-0.936946,0,-1.77537,-3.01216,-1.77537,3.01216
-1.16859,0,-10.4448,0,-0.936964,0,-1.77483,-3.0139,-1.77483,3.0139
-1.16845,0,-10.446,0,-0.936983,0,-1.77429,-3.01563,-1.77429,3.01563
-1.16831,0,-10.4472,0,-0.937001,0,-1.77375,-3.01737,-1.77375,3.01737
-1.16817,0,-10.4484,0,-0.93702,0,-1.77321,-3.0191,-1.77321,3.0191
-1.16803,0,-10.4496,0,-0.937038,0,-1.77267,-3.02084,-1.77267,3.02084
-1.1679,0,-10.4508,0,-0.937056,0,-1.77213,-3.02257,-1.77213,3.02257
-1.16776,0,-10.452,0,-0.937075,0,-1.77159,-3.0243,-1.77159,3.0243
-1.16762,0,-10.4532,0,-0.937093,0,-1.77105,-3.02603,-1.77105,3.02603
-1.16748,0,-10.4544,0,-0.937111,0,-1.77052,-3.02775,-1.77052,3.02775
-1.16734,0,-10.4556,0,-0.93713,0,-1.76998,-3.02948,-1.76998,3.02948
-1.16721,0,-10.4568,0,-0.937148,0,-1.76944,-3.0312,-1.76944,3.0312
-1.16707,0,-10.458,0,-0.937166,0,-1.7689,-3.03292,-1.7689,3.03292
-1.16693,0,-10.4592,0,-0.937184,0,-1.76836,-3.03464,-1.76836,3.03464
-1.1668,0,-10.4603,0,-0.937203,0,-1.76783,-3.03636,-1.76783,3.03636
-1.16666,0,-10.4615,0,-0.937221,0,-1.76729,-3.03808,-1.76729,3.03808
-1.16653,0,-10.4627,0,-0.937239,0,-1.76675,-3.0398,-1.76675,3.0398
-1.16639,0,-10.4639,0,-0.937257,0,-1.76622,-3.04151,-1.76622,3.04151
-1.16626,0,-10.4651,0,-0.937275,0,-1.76568,-3.04323,-1.76568,3.04323
-1.16612,0,-10.4663,0,-0.937293,0,-1.76514,-3.04494,-1.76514,3.04494
-1.16599,0,-10.4675,0,-0.937311,0,-1.76461,-3.04665,-1.76461,3.04665
-1.16585,0,-10.4687,0,-0.93733,0,-1.76407,-3.04836,-1.76407,3.04836
-1.16572,0,-10.4699,0,-0.937348,0,-1.76353,-3.05006,-1.76353,3.05006
-1.16558,0,-10.4711,0,-0.937366,0,-1.763,-3.05177,-1.763,3.05177
-1.16545,0,-10.4722,0,-0.937384,0,-1.76246,-3.05347,-1.76246,3.05347
-1.16532,0,-10.4734,0,-0.937402,0,-1.76192,-3.05518,-1.76192,3.05518
-1.16519,0,-10.4746,0,-0.93742,0,-1.76139,-3.05688,-1.76139,3.05688
-1.16505,0,-10.4758,0,-0.937438,0,-1.76085,-3.05858,-1.76085,3.05858
-1.16492,0,-10.477,0,-0.937456,0,-1.76032,-3.06027,-1.76032,3.06027
-1.16479,0,-10.4782,0,-0.937474,0,-1.75978,-3.06197,-1.75978,3.06197
-1.16466,0,-10.4794,0,-0.937491,0,-1.75925,-3.06367,-1.75925,3.06367
-1.16453,0,-10.4805,0,-0.937509,0,-1.75871,-3.06536,-1.75871,3.06536
-1.16439,0,-10.4817,0,-0.937527,0,-1.75818,-3.06705,-1.75818,3.06705
-1.16426,0,-10.4829,0,-0.937545,0,-1.75764,-3.06874,-1.75764,3.06874
-1.16413,0,-10.4841,0,-0.937563,0,-1.75711,-3.07043,-1.75711,3.07043
-1.164,0,-10.4853,0,-0.937581,0,-1.75658,-3.07212,-1.75658,3.07212
-1.16387,0,-10.4864,0,-0.937599,0,-1.75604,-3.07381,-1.75604,3.07381
-1.16374,0,-10.4876,0,-0.937616,0,-1.75551,-3.07549,-1.75551,3.07549
-1.16361,0,-10.4888,0,-0.937634,0,-1.75497,-3.07718,-1.75497,3.07718
-1.16348,0,-10.49,0,-0.937652,0,-1.75444,-3.07886,-1.75444,3.07886
-1.16335,0,-10.4912,0,-0.93767,0,-1.75391,-3.08054,-1.75391,3.08054
-1.16323,0,-10.4923,0,-0.937688,0,-1.75337,-3.08222,-1.75337,3.08222
-1.1631,0,-10.4935,0,-0.937705,0,-1.75284,-3.0839,-1.75284,3.0839
-1.16297,0,-10.4947,0,-0.937723,0,-1.75231,-3.08558,-1.75231,3.08558
-1.16284,0,-10.4959,0,-0.937741,0,-1.75178,-3.08725,-1.75178,3.08725
-1.16271,0,-10.497,0,-0.937758,0,-1.75124,-3.08892,-1.75124,3.08892
-1.16259,0,-10.4982,0,-0.937776,0,-1.75071,-3.0906,-1.75071,3.0906
-1.16246,0,-10.4994,0,-0.937794,0,-1.75018,-3.09227,-1.75018,3.09227
-1.16233,0,-10.5006,0,-0.937811,0,-1.74965,-3.09394,-1.74965,3.09394
-1.16221,0,-10.5017,0,-0.937829,0,-1.74911,-3.09561,-1.74911,3.09561
-1.16208,0,-10.5029,0,-0.937846,0,-1.74858,-3.09727,-1.74858,3.09727
-1.16195,0,-10.5041,0,-0.937864,0,-1.74805,-3.09894,-1.74805,3.09894
-1.16183,0,-10.5053,0,-0.937881,0,-1.74752,-3.1006,-1.74752,3.1006
-1.1617,0,-10.5064,0,-0.937899,0,-1.74699,-3.10226,-1.74699,3.10226
-1.16158,0,-10.5076,0,-0.937916,0,-1.74646,-3.10393,-1.74646,3.10393
-1.16145,0,-10.5088,0,-0.937934,0,-1.74592,-3.10559,-1.74592,3.10559
-1.16133,0,-10.5099,0,-0.937951,0,-1.74539,-3.10724,-1.74539,3.10724
-1.1612,0,-10.5111,0,-0.937969,0,-1.74486,-3.1089,-1.74486,3.1089
-1.16108,0,-10.5123,0,-0.937986,0,-1.74433,-3.11056,-1.74433,3.11056
-1.16095,0,-10.5134,0,-0.938004,0,-1.7438,-3.11221,-1.7438,3.11221
-1.16083,0,-10.5146,0,-0.938021,0,-1.74327,-3.11386,-1.74327,3.11386
-1.16071,0,-10.5158,0,-0.938039,0,-1.74274,-3.11552,-1.74274,3.11552
-1.16058,0,-10.5169,0,-0.938056,0,-1.74221,-3.11717,-1.74221,3.11717
-1.16046,0,-10.5181,0,-0.938073,0,-1.74168,-3.11882,-1.74168,3.11882
-1.16034,0,-10.5193,0,-0.938091,0,-1.74115,-3.12046,-1.74115,3.12046
-1.16021,0,-10.5204,0,-0.938108,0,-1.74062,-3.12211,-1.74062,3.12211
-1.16009,0,-10.5216,0,-0.938125,0,-1.74009,-3.12375,-1.74009,3.12375
-1.15997,0,-10.5228,0,-0.938143,0,-1.73957,-3.1254,-1.73957,3.1254
-1.15985,0,-10.5239,0,-0.93816,0,-1.73904,-3.12704,-1.73904,3.12704
-1.15973,0,-10.5251,0,-0.938177,0,-1.73851,-3.12868,-1.73851,3.12868
-1.15961,0,-10.5262,0,-0.938194,0,-1.73798,-3.13032,-1.73798,3.13032
-1.15948,0,-10.5274,0,-0.938212,0,-1.73745,-3.13196,-1.73745,3.13196
-1.15936,0,-10.5286,0,-0.938229,0,-1.73692,-3.13359,-1.73692,3.13359
-1.15924,0,-10.5297,0,-0.938246,0,-1.73639,-3.13523,-1.73639,3.13523
-1.15912,0,-10.5309,0,-0.938263,0,-1.73587,-3.13686,-1.73587,3.13686
-1.159,0,-10.532,0,-0.93828,0,-1.73534,-3.1385,-1.73534,3.1385
-1.15888,0,-10.5332,0,-0.938298,0,-1.73481,-3.14013,-1.73481,3.14013
-1.15876,0,-10.5344,0,-0.938315,0,-1.73428,-3.14176,-1.73428,3.14176
-1.15864,0,-10.5355,0,-0.938332,0,-1.73376,-3.14339,-1.73376,3.14339
-1.15852,0,-10.5367,0,-0.938349,0,-1.73323,-3.14502,-1.73323,3.14502
-1.15841,0,-10.5378,0,-0.938366,0,-1.7327,-3.14664,-1.7327,3.14664
-1.15829,0,-10.539,0,-0.938383,0,-1.73217,-3.14827,-1.73217,3.14827
-1.15817,0,-10.5401,0,-0.9384,0,-1.73165,-3.14989,-1.73165,3.14989
-1.15805,0,-10.5413,0,-0.938417,0,-1.73112,-3.15151,-1.73112,3.15151
-1.15793,0,-10.5424,0,-0.938434,0,-1.7306,-3.15313,-1.7306,3.15313
-1.15781,0,-10.5436,0,-0.938451,0,-1.73007,-3.15475,-1.73007,3.15475
-1.1577,0,-10.5447,0,-0.938468,0,-1.72954,-3.15637,-1.72954,3.15637
-1.15758,0,-10.5459,0,-0.938485,0,-1.72902,-3.15799,-1.72902,3.15799
-1.15746,0,-10.5471,0,-0.938502,0,-1.72849,-3.1596,-1.72849,3.1596
-1.15735,0,-10.5482,0,-0.938519,0,-1.72797,-3.16122,-1.72797,3.16122
-1.15723,0,-10.5494,0,-0.938536,0,-1.72744,-3.16283,-1.72744,3.16283
-1.15711,0,-10.5505,0,-0.938553,0,-1.72692,-3.16444,-1.72692,3.16444
-1.157,0,-10.5517,0,-0.93857,0,-1.72639,-3.16605,-1.72639,3.16605
-1.15688,0,-10.5528,0,-0.938587,0,-1.72587,-3.16766,-1.72587,3.16766
-1.15676,0,-10.554,0,-0.938603,0,-1.72534,-3.16927,-1.72534,3.16927
-1.15665,0,-10.5551,0,-0.93862,0,-1.72482,-3.17088,-1.72482,3.17088
-1.15653,0,-10.5562,0,-0.938637,0,-1.72429,-3.17248,-1.72429,3.17248
-1.15642,0,-10.5574,0,-0.938654,0,-1.72377,-3.17409,-1.72377,3.17409
-1.1563,0,-10.5585,0,-0.938671,0,-1.72324,-3.17569,-1.72324,3.17569
-1.15619,0,-10.5597,0,-0.938688,0,-1.72272,-3.17729,-1.72272,3.17729
-1.15607,0,-10.5608,0,-0.938704,0,-1.7222,-3.17889,-1.7222,3.17889
-1.15596,0,-10.562,0,-0.938721,0,-1.72167,-3.18049,-1.72167,3.18049
-1.15585,0,-10.5631,0,-0.938738,0,-1.72115,-3.18209,-1.72115,3.18209
-1.15573,0,-10.5643,0,-0.938755,0,-1.72063,-3.18369,-1.72063,3.18369
-1.15562,0,-10.5654,0,-0.938771,0,-1.7201,-3.18528,-1.7201,3.18528
-1.15551,0,-10.5665,0,-0.938788,0,-1.71958,-3.18688,-1.71958,3.18688
-1.15539,0,-10.5677,0,-0.938805,0,-1.71906,-3.18847,-1.71906,3.18847
-1.15528,0,-10.5688,0,-0.938821,0,-1.71853,-3.19006,-1.71853,3.19006
-1.15517,0,-10.57,0,-0.938838,0,-1.71801,-3.19165,-1.71801,3.19165
-1.15506,0,-10.5711,0,-0.938854,0,-1.71749,-3.19324,-1.71749,3.19324
-1.15494,0,-10.5723,0,-0.938871,0,-1.71697,-3.19483,-1.71697,3.19483
-1.15483,0,-10.5734,0,-0.938888,0,-1.71644,-3.19641,-1.71644,3.19641
-1.15472,0,-10.5745,0,-0.938904,0,-1.71592,-3.198,-1.71592,3.198
-1.15461,0,-10.5757,0,-0.938921,0,-1.7154,-3.19958,-1.7154,3.19958
-1.1545,0,-10.5768,0,-0.938937,0,-1.71488,-3.20117,-1.71488,3.20117
-1.15438,0,-10.5779,0,-0.938954,0,-1.71436,-3.20275,-1.71436,3.20275
-1.15427,0,-10.5791,0,-0.93897,0,-1.71384,-3.20433,-1.71384,3.20433
-1.15416,0,-10.5802,0,-0.938987,0,-1.71332,-3.20591,-1.71332,3.20591
-1.15405,0,-10.5814,0,-0.939003,0,-1.7128,-3.20749,-1.7128,3.20749
-1.15394,0,-10.5825,0,-0.93902,0,-1.71227,-3.20906,-1.71227,3.20906
-1.15383,0,-10.5836,0,-0.939036,0,-1.71175,-3.21064,-1.71175,3.21064
-1.15372,0,-10.5848,0,-0.939053,0,-1.71123,-3.21221,-1.71123,3.21221
-1.15361,0,-10.5859,0,-0.939069,0,-1.71071,-3.21379,-1.71071,3.21379
-1.1535,0,-10.587,0,-0.939086,0,-1.71019,-3.21536,-1.71019,3.21536
-1.15339,0,-10.5882,0,-0.939102,0,-1.70967,-3.21693,-1.70967,3.21693
-1.15328,0,-10.5893,0,-0.939118,0,-1.70915,-3.2185,-1.70915,3.2185
-1.15318,0,-10.5904,0,-0.939135,0,-1.70863,-3.22007,-1.70863,3.22007
-1.15307,0,-10.5916,0,-0.939151,0,-1.70811,-3.22163,-1.70811,3.22163
-1.15296,0,-10.5927,0,-0.939168,0,-1.7076,-3.2232,-1.7076,3.2232
-1.15285,0,-10.5938,0,-0.939184,0,-1.70708,-3.22476,-1.70708,3.22476
-1.15274,0,-10.5949,0,-0.9392,0,-1.70656,-3.22633,-1.70656,3.22633
-1.15263,0,-10.5961,0,-0.939216,0,-1.70604,-3.22789,-1.70604,3.22789
-1.15253,0,-10.5972,0,-0.939233,0,-1.70552,-3.22945,-1.70552,3.22945
-1.15242,0,-10.5983,0,-0.939249,0,-1.705,-3.23101,-1.705,3.23101
-1.15231,0,-10.5995,0,-0.939265,0,-1.70448,-3.23257,-1.70448,3.23257
-1.1522,0,-10.6006,0,-0.939281,0,-1.70397,-3.23413,-1.70397,3.23413
-1.1521,0,-10.6017,0,-0.939298,0,-1.70345,-3.23569,-1.70345,3.23569
-1.15199,0,-10.6028,0,-0.939314,0,-1.70293,-3.23724,-1.70293,3.23724
-1.15188,0,-10.604,0,-0.93933,0,-1.70241,-3.23879,-1.70241,3.23879
-1.15178,0,-10.6051,0,-0.939346,0,-1.70189,-3.24035,-1.70189,3.24035
-1.15167,0,-10.6062,0,-0.939362,0,-1.70138,-3.2419,-1.70138,3.2419
-1.15157,0,-10.6073,0,-0.939379,0,-1.70086,-3.24345,-1.70086,3.24345
-1.15146,0,-10.6085,0,-0.939395,0,-1.70034,-3.245,-1.70034,3.245
-1.15136,0,-10.6096,0,-0.939411,0,-1.69983,-3.24655,-1.69983,3.24655
-1.15125,0,-10.6107,0,-0.939427,0,-1.69931,-3.24809,-1.69931,3.24809
-1.15114,0,-10.6118,0,-0.939443,0,-1.69879,-3.24964,-1.69879,3.24964
-1.15104,0,-10.6129,0,-0.939459,0,-1.69828,-3.25119,-1.69828,3.25119
-1.15094,0,-10.6141,0,-0.939475,0,-1.69776,-3.25273,-1.69776,3.25273
-1.15083,0,-10.6152,0,-0.939491,0,-1.69724,-3.25427,-1.69724,3.25427
-1.15073,0,-10.6163,0,-0.939507,0,-1.69673,-3.25581,-1.69673,3.25581
-1.15062,0,-10.6174,0,-0.939523,0,-1.69621,-3.25735,-1.69621,3.25735
-1.15052,0,-10.6185,0,-0.939539,0,-1.6957,-3.25889,-1.6957,3.25889
-1.15041,0,-10.6197,0,-0.939555,0,-1.69518,-3.26043,-1.69518,3.26043
-1.15031,0,-10.6208,0,-0.939571,0,-1.69467,-3.26197,-1.69467,3.26197
-1.15021,0,-10.6219,0,-0.939587,0,-1.69415,-3.2635,-1.69415,3.2635
-1.1501,0,-10.623,0,-0.939603,0,-1.69364,-3.26504,-1.69364,3.26504
-1.15,0,-10.6241,0,-0.939619,0,-1.69312,-3.26657,-1.69312,3.26657
-1.1499,0,-10.6253,0,-0.939635,0,-1.69261,-3.2681,-1.69261,3.2681
-1.1498,0,-10.6264,0,-0.939651,0,-1.69209,-3.26963,-1.69209,3.26963
-1.14969,0,-10.6275,0,-0.939667,0,-1.69158,-3.27116,-1.69158,3.27116
-1.14959,0,-10.6286,0,-0.939683,0,-1.69107,-3.27269,-1.69107,3.27269
-1.14949,0,-10.6297,0,-0.939698,0,-1.69055,-3.27422,-1.69055,3.27422
-1.14939,0,-10.6308,0,-0.939714,0,-1.69004,-3.27575,-1.69004,3.27575
-1.14929,0,-10.6319,0,-0.93973,0,-1.68952,-3.27727,-1.68952,3.27727
-1.14918,0,-10.633,0,-0.939746,0,-1.68901,-3.2788,-1.68901,3.2788
-1.14908,0,-10.6342,0,-0.939762,0,-1.6885,-3.28032,-1.6885,3.28032
-1.14898,0,-10.6353,0,-0.939778,0,-1.68798,-3.28184,-1.68798,3.28184
-1.14888,0,-10.6364,0,-0.939793,0,-1.68747,-3.28336,-1.68747,3.28336
-1.14878,0,-10.6375,0,-0.939809,0,-1.68696,-3.28488,-1.68696,3.28488
-1.14868,0,-10.6386,0,-0.939825,0,-1.68645,-3.2864,-1.68645,3.2864
-1.14858,0,-10.6397,0,-0.939841,0,-1.68593,-3.28792,-1.68593,3.28792
-1.14848,0,-10.6408,0,-0.939856,0,-1.68542,-3.28943,-1.68542,3.28943
-1.14838,0,-10.6419,0,-0.939872,0,-1.68491,-3.29095,-1.68491,3.29095
-1.14828,0,-10.643,0,-0.939888,0,-1.6844,-3.29246,-1.6844,3.29246
-1.14818,0,-10.6441,0,-0.939903,0,-1.68389,-3.29398,-1.68389,3.29398
-1.14808,0,-10.6453,0,-0.939919,0,-1.68337,-3.29549,-1.68337,3.29549
-1.14798,0,-10.6464,0,-0.939935,0,-1.68286,-3.297,-1.68286,3.297
-1.14788,0,-10.6475,0,-0.93995,0,-1.68235,-3.29851,-1.68235,3.29851
-1.14778,0,-10.6486,0,-0.939966,0,-1.68184,-3.30002,-1.68184,3.30002
-1.14768,0,-10.6497,0,-0.939982,0,-1.68133,-3.30153,-1.68133,3.30153
-1.14758,0,-10.6508,0,-0.939997,0,-1.68082,-3.30303,-1.68082,3.30303
-1.14748,0,-10.6519,0,-0.940013,0,-1.68031,-3.30454,-1.68031,3.30454
-1.14739,0,-10.653,0,-0.940028,0,-1.6798,-3.30604,-1.6798,3.30604
-1.14729,0,-10.6541,0,-0.940044,0,-1.67929,-3.30755,-1.67929,3.30755
-1.14719,0,-10.6552,0,-0.940059,0,-1.67878,-3.30905,-1.67878,3.30905
-1.14709,0,-10.6563,0,-0.940075,0,-1.67827,-3.31055,-1.67827,3.31055
-1.14699,0,-10.6574,0,-0.94009,0,-1.67776,-3.31205,-1.67776,3.31205
-1.1469,0,-10.6585,0,-0.940106,0,-1.67725,-3.31355,-1.67725,3.31355
-1.1468,0,-10.6596,0,-0.940121,0,-1.67674,-3.31505,-1.67674,3.31505
-1.1467,0,-10.6607,0,-0.940137,0,-1.67623,-3.31654,-1.67623,3.31654
-1.14661,0,-10.6618,0,-0.940152,0,-1.67572,-3.31804,-1.67572,3.31804
-1.14651,0,-10.6629,0,-0.940168,0,-1.67521,-3.31953,-1.67521,3.31953
-1.14641,0,-10.664,0,-0.940183,0,-1.6747,-3.32103,-1.6747,3.32103
-1.14632,0,-10.6651,0,-0.940199,0,-1.67419,-3.32252,-1.67419,3.32252
-1.14622,0,-10.6662,0,-0.940214,0,-1.67368,-3.32401,-1.67368,3.32401
-1.14612,0,-10.6673,0,-0.940229,0,-1.67317,-3.3255,-1.67317,3.3255
-1.14603,0,-10.6684,0,-0.940245,0,-1.67267,-3.32699,-1.67267,3.32699
-1.14593,0,-10.6695,0,-0.94026,0,-1.67216,-3.32848,-1.67216,3.32848
-1.14584,0,-10.6706,0,-0.940275,0,-1.67165,-3.32997,-1.67165,3.32997
-1.14574,0,-10.6717,0,-0.940291,0,-1.67114,-3.33145,-1.67114,3.33145
-1.14564,0,-10.6728,0,-0.940306,0,-1.67063,-3.33294,-1.67063,3.33294
-1.14555,0,-10.6739,0,-0.940321,0,-1.67013,-3.33442,-1.67013,3.33442
-1.14545,0,-10.675,0,-0.940337,0,-1.66962,-3.33591,-1.66962,3.33591
-1.14536,0,-10.6761,0,-0.940352,0,-1.66911,-3.33739,-1.66911,3.33739
-1.14526,0,-10.6772,0,-0.940367,0,-1.66861,-3.33887,-1.66861,3.33887
-1.14517,0,-10.6782,0,-0.940383,0,-1.6681,-3.34035,-1.6681,3.34035
-1.14508,0,-10.6793,0,-0.940398,0,-1.66759,-3.34183,-1.66759,3.34183
-1.14498,0,-10.6804,0,-0.940413,0,-1.66709,-3.34331,-1.66709,3.34331
-1.14489,0,-10.6815,0,-0.940428,0,-1.66658,-3.34478,-1.66658,3.34478
-1.14479,0,-10.6826,0,-0.940443,0,-1.66607,-3.34626,-1.66607,3.34626
-1.1447,0,-10.6837,0,-0.940459,0,-1.66557,-3.34773,-1.66557,3.34773
-1.14461,0,-10.6848,0,-0.940474,0,-1.66506,-3.34921,-1.66506,3.34921
-1.14451,0,-10.6859,0,-0.940489,0,-1.66456,-3.35068,-1.66456,3.35068
-1.14442,0,-10.687,0,-0.940504,0,-1.66405,-3.35215,-1.66405,3.35215
-1.14433,0,-10.6881,0,-0.940519,0,-1.66354,-3.35362,-1.66354,3.35362
-1.14423,0,-10.6892,0,-0.940534,0,-1.66304,-3.35509,-1.66304,3.35509
-1.14414,0,-10.6902,0,-0.940549,0,-1.66253,-3.35656,-1.66253,3.35656
-1.14405,0,-10.6913,0,-0.940565,0,-1.66203,-3.35803,-1.66203,3.35803
-1.14396,0,-10.6924,0,-0.94058,0,-1.66152,-3.35949,-1.66152,3.35949
-1.14386,0,-10.6935,0,-0.940595,0,-1.66102,-3.36096,-1.66102,3.36096
-1.14377,0,-10.6946,0,-0.94061,0,-1.66052,-3.36242,-1.66052,3.36242
-1.14368,0,-10.6957,0,-0.940625,0,-1.66001,-3.36389,-1.66001,3.36389
-1.14359,0,-10.6968,0,-0.94064,0,-1.65951,-3.36535,-1.65951,3.36535
-1.1435,0,-10.6978,0,-0.940655,0,-1.659,-3.36681,-1.659,3.36681
-1.1434,0,-10.6989,0,-0.94067,0,-1.6585,-3.36827,-1.6585,3.36827
-1.14331,0,-10.7,0,-0.940685,0,-1.658,-3.36973,-1.658,3.36973
-1.14322,0,-10.7011,0,-0.9407,0,-1.65749,-3.37119,-1.65749,3.37119
-1.14313,0,-10.7022,0,-0.940715,0,-1.65699,-3.37265,-1.65699,3.37265
-1.14304,0,-10.7033,0,-0.94073,0,-1.65649,-3.3741,-1.65649,3.3741
-1.14295,0,-10.7043,0,-0.940745,0,-1.65598,-3.37556,-1.65598,3.37556
-1.14286,0,-10.7054,0,-0.94076,0,-1.65548,-3.37701,-1.65548,3.37701
-1.14277,0,-10.7065,0,-0.940775,0,-1.65498,-3.37847,-1.65498,3.37847
-1.14268,0,-10.7076,0,-0.94079,0,-1.65447,-3.37992,-1.65447,3.37992
-1.14259,0,-10.7087,0,-0.940804,0,-1.65397,-3.38137,-1.65397,3.38137
-1.1425,0,-10.7097,0,-0.940819,0,-1.65347,-3.38282,-1.65347,3.38282
-1.14241,0,-10.7108,0,-0.940834,0,-1.65297,-3.38427,-1.65297,3.38427
-1.14232,0,-10.7119,0,-0.940849,0,-1.65247,-3.38572,-1.65247,3.38572
-1.14223,0,-10.713,0,-0.940864,0,-1.65196,-3.38717,-1.65196,3.38717
-1.14214,0,-10.7141,0,-0.940879,0,-1.65146,-3.38861,-1.65146,3.38861
-1.14205,0,-10.7151,0,-0.940893,0,-1.65096,-3.39006,-1.65096,3.39006
-1.14196,0,-10.7162,0,-0.940908,0,-1.65046,-3.3915,-1.65046,3.3915
-1.14187,0,-10.7173,0,-0.940923,0,-1.64996,-3.39295,-1.64996,3.39295
-1.14178,0,-10.7184,0,-0.940938,0,-1.64946,-3.39439,-1.64946,3.39439
-1.14169,0,-10.7194,0,-0.940953,0,-1.64896,-3.39583,-1.64896,3.39583
-1.14161,0,-10.7205,0,-0.940967,0,-1.64846,-3.39727,-1.64846,3.39727
-1.14152,0,-10.7216,0,-0.940982,0,-1.64796,-3.39871,-1.64796,3.39871
-1.14143,0,-10.7227,0,-0.940997,0,-1.64746,-3.40015,-1.64746,3.40015
-1.14134,0,-10.7237,0,-0.941012,0,-1.64696,-3.40159,-1.64696,3.40159
-1.14125,0,-10.7248,0,-0.941026,0,-1.64645,-3.40303,-1.64645,3.40303
-1.14117,0,-10.7259,0,-0.941041,0,-1.64596,-3.40446,-1.64596,3.40446
-1.14108,0,-10.727,0,-0.941056,0,-1.64546,-3.4059,-1.64546,3.4059
-1.14099,0,-10.728,0,-0.94107,0,-1.64496,-3.40733,-1.64496,3.40733
-1.1409,0,-10.7291,0,-0.941085,0,-1.64446,-3.40876,-1.64446,3.40876
-1.14082,0,-10.7302,0,-0.9411,0,-1.64396,-3.41019,-1.64396,3.41019
-1.14073,0,-10.7312,0,-0.941114,0,-1.64346,-3.41163,-1.64346,3.41163
-1.14064,0,-10.7323,0,-0.941129,0,-1.64296,-3.41306,-1.64296,3.41306
-1.14056,0,-10.7334,0,-0.941143,0,-1.64246,-3.41449,-1.64246,3.41449
-1.14047,0,-10.7344,0,-0.941158,0,-1.64196,-3.41591,-1.64196,3.41591
-1.14038,0,-10.7355,0,-0.941173,0,-1.64146,-3.41734,-1.64146,3.41734
-1.1403,0,-10.7366,0,-0.941187,0,-1.64097,-3.41877,-1.64097,3.41877
-1.14021,0,-10.7377,0,-0.941202,0,-1.64047,-3.42019,-1.64047,3.42019
-1.14012,0,-10.7387,0,-0.941216,0,-1.63997,-3.42162,-1.63997,3.42162
-1.14004,0,-10.7398,0,-0.941231,0,-1.63947,-3.42304,-1.63947,3.42304
-1.13995,0,-10.7409,0,-0.941245,0,-1.63897,-3.42446,-1.63897,3.42446
-1.13987,0,-10.7419,0,-0.94126,0,-1.63848,-3.42588,-1.63848,3.42588
-1.13978,0,-10.743,0,-0.941274,0,-1.63798,-3.4273,-1.63798,3.4273
-1.1397,0,-10.7441,0,-0.941289,0,-1.63748,-3.42872,-1.63748,3.42872
-1.13961,0,-10.7451,0,-0.941303,0,-1.63698,-3.43014,-1.63698,3.43014
-1.13953,0,-10.7462,0,-0.941318,0,-1.63649,-3.43156,-1.63649,3.43156
-1.13944,0,-10.7472,0,-0.941332,0,-1.63599,-3.43298,-1.63599,3.43298
-1.13936,0,-10.7483,0,-0.941347,0,-1.63549,-3.43439,-1.63549,3.43439
-1.13927,0,-10.7494,0,-0.941361,0,-1.635,-3.43581,-1.635,3.43581
-1.13919,0,-10.7504,0,-0.941376,0,-1.6345,-3.43722,-1.6345,3.43722
-1.1391,0,-10.7515,0,-0.94139,0,-1.63401,-3.43863,-1.63401,3.43863
-1.13902,0,-10.7526,0,-0.941404,0,-1.63351,-3.44005,-1.63351,3.44005
-1.13893,0,-10.7536,0,-0.941419,0,-1.63301,-3.44146,-1.63301,3.44146
-1.13885,0,-10.7547,0,-0.941433,0,-1.63252,-3.44287,-1.63252,3.44287
-1.13877,0,-10.7557,0,-0.941447,0,-1.63202,-3.44428,-1.63202,3.44428
-1.13868,0,-10.7568,0,-0.941462,0,-1.63153,-3.44569,-1.63153,3.44569
-1.1386,0,-10.7579,0,-0.941476,0,-1.63103,-3.44709,-1.63103,3.44709
-1.13851,0,-10.7589,0,-0.94149,0,-1.63054,-3.4485,-1.63054,3.4485
-1.13843,0,-10.76,0,-0.941505,0,-1.63004,-3.44991,-1.63004,3.44991
-1.13835,0,-10.761,0,-0.941519,0,-1.62955,-3.45131,-1.62955,3.45131
-1.13826,0,-10.7621,0,-0.941533,0,-1.62905,-3.45271,-1.62905,3.45271
-1.13818,0,-10.7632,0,-0.941548,0,-1.62856,-3.45412,-1.62856,3.45412
-1.1381,0,-10.7642,0,-0.941562,0,-1.62806,-3.45552,-1.62806,3.45552
-1.13802,0,-10.7653,0,-0.941576,0,-1.62757,-3.45692,-1.62757,3.45692
-1.13793,0,-10.7663,0,-0.94159,0,-1.62708,-3.45832,-1.62708,3.45832
-1.13785,0,-10.7674,0,-0.941605,0,-1.62658,-3.45972,-1.62658,3.45972
-1.13777,0,-10.7684,0,-0.941619,0,-1.62609,-3.46112,-1.62609,3.46112
-1.13769,0,-10.7695,0,-0.941633,0,-1.6256,-3.46252,-1.6256,3.46252
-1.1376,0,-10.7705,0,-0.941647,0,-1.6251,-3.46391,-1.6251,3.46391
-1.13752,0,-10.7716,0,-0.941661,0,-1.62461,-3.46531,-1.62461,3.46531
-1.13744,0,-10.7727,0,-0.941675,0,-1.62412,-3.4667,-1.62412,3.4667
-1.13736,0,-10.7737,0,-0.94169,0,-1.62362,-3.4681,-1.62362,3.4681
-1.13728,0,-10.7748,0,-0.941704,0,-1.62313,-3.46949,-1.62313,3.46949
-1.1372,0,-10.7758,0,-0.941718,0,-1.62264,-3.47088,-1.62264,3.47088
-1.13712,0,-10.7769,0,-0.941732,0,-1.62215,-3.47227,-1.62215,3.47227
-1.13703,0,-10.7779,0,-0.941746,0,-1.62165,-3.47366,-1.62165,3.47366
-1.13695,0,-10.779,0,-0.94176,0,-1.62116,-3.47505,-1.62116,3.47505
-1.13687,0,-10.78,0,-0.941774,0,-1.62067,-3.47644,-1.62067,3.47644
-1.13679,0,-10.7811,0,-0.941788,0,-1.62018,-3.47783,-1.62018,3.47783
-1.13671,0,-10.7821,0,-0.941802,0,-1.61969,-3.47921,-1.61969,3.47921
-1.13663,0,-10.7832,0,-0.941816,0,-1.61919,-3.4806,-1.61919,3.4806
-1.13655,0,-10.7842,0,-0.94183,0,-1.6187,-3.48199,-1.6187,3.48199
-1.13647,0,-10.7853,0,-0.941845,0,-1.61821,-3.48337,-1.61821,3.48337
-1.13639,0,-10.7863,0,-0.941859,0,-1.61772,-3.48475,-1.61772,3.48475
-1.13631,0,-10.7874,0,-0.941873,0,-1.61723,-3.48613,-1.61723,3.48613
-1.13623,0,-10.7884,0,-0.941887,0,-1.61674,-3.48752,-1.61674,3.48752
-1.13615,0,-10.7895,0,-0.941901,0,-1.61625,-3.4889,-1.61625,3.4889
-1.13607,0,-10.7905,0,-0.941914,0,-1.61576,-3.49028,-1.61576,3.49028
-1.13599,0,-10.7915,0,-0.941928,0,-1.61527,-3.49165,-1.61527,3.49165
-1.13591,0,-10.7926,0,-0.941942,0,-1.61478,-3.49303,-1.61478,3.49303
-1.13583,0,-10.7936,0,-0.941956,0,-1.61429,-3.49441,-1.61429,3.49441
-1.13575,0,-10.7947,0,-0.94197,0,-1.6138,-3.49579,-1.6138,3.49579
-1.13567,0,-10.7957,0,-0.941984,0,-1.61331,-3.49716,-1.61331,3.49716
-1.13559,0,-10.7968,0,-0.941998,0,-1.61282,-3.49854,-1.61282,3.49854
-1.13552,0,-10.7978,0,-0.942012,0,-1.61233,-3.49991,-1.61233,3.49991
-1.13544,0,-10.7989,0,-0.942026,0,-1.61184,-3.50128,-1.61184,3.50128
-1.13536,0,-10.7999,0,-0.94204,0,-1.61135,-3.50265,-1.61135,3.50265
-1.13528,0,-10.8009,0,-0.942054,0,-1.61086,-3.50402,-1.61086,3.50402
-1.1352,0,-10.802,0,-0.942067,0,-1.61037,-3.50539,-1.61037,3.50539
-1.13512,0,-10.803,0,-0.942081,0,-1.60989,-3.50676,-1.60989,3.50676
-1.13505,0,-10.8041,0,-0.942095,0,-1.6094,-3.50813,-1.6094,3.50813
-1.13497,0,-10.8051,0,-0.942109,0,-1.60891,-3.5095,-1.60891,3.5095
-1.13489,0,-10.8061,0,-0.942123,0,-1.60842,-3.51087,-1.60842,3.51087
-1.13481,0,-10.8072,0,-0.942136,0,-1.60793,-3.51223,-1.60793,3.51223
-1.13473,0,-10.8082,0,-0.94215,0,-1.60745,-3.5136,-1.60745,3.5136
-1.13466,0,-10.8093,0,-0.942164,0,-1.60696,-3.51496,-1.60696,3.51496
-1.13458,0,-10.8103,0,-0.942178,0,-1.60647,-3.51632,-1.60647,3.51632
-1.1345,0,-10.8113,0,-0.942192,0,-1.60598,-3.51769,-1.60598,3.51769
-1.13443,0,-10.8124,0,-0.942205,0,-1.6055,-3.51905,-1.6055,3.51905
-1.13435,0,-10.8134,0,-0.942219,0,-1.60501,-3.52041,-1.60501,3.52041
-1.13427,0,-10.8145,0,-0.942233,0,-1.60452,-3.52177,-1.60452,3.52177
-1.1342,0,-10.8155,0,-0.942246,0,-1.60404,-3.52313,-1.60404,3.52313
-1.13412,0,-10.8165,0,-0.94226,0,-1.60355,-3.52449,-1.60355,3.52449
-1.13404,0,-10.8176,0,-0.942274,0,-1.60306,-3.52584,-1.60306,3.52584
-1.13397,0,-10.8186,0,-0.942287,0,-1.60258,-3.5272,-1.60258,3.5272
-1.13389,0,-10.8196,0,-0.942301,0,-1.60209,-3.52855,-1.60209,3.52855
-1.13381,0,-10.8207,0,-0.942315,0,-1.6016,-3.52991,-1.6016,3.52991
-1.13374,0,-10.8217,0,-0.942328,0,-1.60112,-3.53126,-1.60112,3.53126
-1.13366,0,-10.8227,0,-0.942342,0,-1.60063,-3.53262,-1.60063,3.53262
-1.13359,0,-10.8238,0,-0.942356,0,-1.60015,-3.53397,-1.60015,3.53397
-1.13351,0,-10.8248,0,-0.942369,0,-1.59966,-3.53532,-1.59966,3.53532
-1.13343,0,-10.8258,0,-0.942383,0,-1.59918,-3.53667,-1.59918,3.53667
-1.13336,0,-10.8269,0,-0.942396,0,-1.59869,-3.53802,-1.59869,3.53802
-1.13328,0,-10.8279,0,-0.94241,0,-1.59821,-3.53937,-1.59821,3.53937
-1.13321,0,-10.8289,0,-0.942424,0,-1.59772,-3.54072,-1.59772,3.54072
-1.13313,0,-10.83,0,-0.942437,0,-1.59724,-3.54207,-1.59724,3.54207
-1.13306,0,-10.831,0,-0.942451,0,-1.59675,-3.54341,-1.59675,3.54341
-1.13298,0,-10.832,0,-0.942464,0,-1.59627,-3.54476,-1.59627,3.54476
-1.13291,0,-10.833,0,-0.942478,0,-1.59578,-3.5461,-1.59578,3.5461
-1.13283,0,-10.8341,0,-0.942491,0,-1.5953,-3.54745,-1.5953,3.54745
-1.13276,0,-10.8351,0,-0.942505,0,-1.59482,-3.54879,-1.59482,3.54879
-1.13268,0,-10.8361,0,-0.942518,0,-1.59433,-3.55013,-1.59433,3.55013
-1.13261,0,-10.8372,0,-0.942532,0,-1.59385,-3.55147,-1.59385,3.55147
-1.13254,0,-10.8382,0,-0.942545,0,-1.59337,-3.55281,-1.59337,3.55281
-1.13246,0,-10.8392,0,-0.942559,0,-1.59288,-3.55415,-1.59288,3.55415
-1.13239,0,-10.8402,0,-0.942572,0,-1.5924,-3.55549,-1.5924,3.55549
-1.13231,0,-10.8413,0,-0.942585,0,-1.59192,-3.55683,-1.59192,3.55683
-1.13224,0,-10.8423,0,-0.942599,0,-1.59143,-3.55817,-1.59143,3.55817
-1.13217,0,-10.8433,0,-0.942612,0,-1.59095,-3.5595,-1.59095,3.5595
-1.13209,0,-10.8443,0,-0.942626,0,-1.59047,-3.56084,-1.59047,3.56084
-1.13202,0,-10.8454,0,-0.942639,0,-1.58999,-3.56218,-1.58999,3.56218
-1.13194,0,-10.8464,0,-0.942652,0,-1.5895,-3.56351,-1.5895,3.56351
-1.13187,0,-10.8474,0,-0.942666,0,-1.58902,-3.56484,-1.58902,3.56484
-1.1318,0,-10.8484,0,-0.942679,0,-1.58854,-3.56618,-1.58854,3.56618
-1.13173,0,-10.8495,0,-0.942692,0,-1.58806,-3.56751,-1.58806,3.56751
-1.13165,0,-10.8505,0,-0.942706,0,-1.58758,-3.56884,-1.58758,3.56884
-1.13158,0,-10.8515,0,-0.942719,0,-1.5871,-3.57017,-1.5871,3.57017
-1.13151,0,-10.8525,0,-0.942732,0,-1.58661,-3.5715,-1.58661,3.5715
-1.13143,0,-10.8536,0,-0.942746,0,-1.58613,-3.57283,-1.58613,3.57283
-1.13136,0,-10.8546,0,-0.942759,0,-1.58565,-3.57415,-1.58565,3.57415
-1.13129,0,-10.8556,0,-0.942772,0,-1.58517,-3.57548,-1.58517,3.57548
-1.13122,0,-10.8566,0,-0.942786,0,-1.58469,-3.57681,-1.58469,3.57681
-1.13114,0,-10.8576,0,-0.942799,0,-1.58421,-3.57813,-1.58421,3.57813
-1.13107,0,-10.8587,0,-0.942812,0,-1.58373,-3.57946,-1.58373,3.57946
-1.131,0,-10.8597,0,-0.942825,0,-1.58325,-3.58078,-1.58325,3.58078
-1.13093,0,-10.8607,0,-0.942839,0,-1.58277,-3.5821,-1.58277,3.5821
-1.13086,0,-10.8617,0,-0.942852,0,-1.58229,-3.58343,-1.58229,3.58343
-1.13079,0,-10.8627,0,-0.942865,0,-1.58181,-3.58475,-1.58181,3.58475
-1.13071,0,-10.8637,0,-0.942878,0,-1.58133,-3.58607,-1.58133,3.58607
-1.13064,0,-10.8648,0,-0.942891,0,-1.58085,-3.58739,-1.58085,3.58739
-1.13057,0,-10.8658,0,-0.942905,0,-1.58037,-3.58871,-1.58037,3.58871
-1.1305,0,-10.8668,0,-0.942918,0,-1.57989,-3.59003,-1.57989,3.59003
-1.13043,0,-10.8678,0,-0.942931,0,-1.57941,-3.59134,-1.57941,3.59134
-1.13036,0,-10.8688,0,-0.942944,0,-1.57893,-3.59266,-1.57893,3.59266
-1.13029,0,-10.8698,0,-0.942957,0,-1.57845,-3.59398,-1.57845,3.59398
-1.13022,0,-10.8709,0,-0.94297,0,-1.57798,-3.59529,-1.57798,3.59529
-1.13014,0,-10.8719,0,-0.942984,0,-1.5775,-3.59661,-1.5775,3.59661
-1.13007,0,-10.8729,0,-0.942997,0,-1.57702,-3.59792,-1.57702,3.59792
-1.13,0,-10.8739,0,-0.94301,0,-1.57654,-3.59923,-1.57654,3.59923
-1.12993,0,-10.8749,0,-0.943023,0,-1.57606,-3.60054,-1.57606,3.60054
-1.12986,0,-10.8759,0,-0.943036,0,-1.57559,-3.60186,-1.57559,3.60186
-1.12979,0,-10.8769,0,-0.943049,0,-1.57511,-3.60317,-1.57511,3.60317
-1.12972,0,-10.878,0,-0.943062,0,-1.57463,-3.60448,-1.57463,3.60448
-1.12965,0,-10.879,0,-0.943075,0,-1.57415,-3.60578,-1.57415,3.60578
-1.12958,0,-10.88,0,-0.943088,0,-1.57368,-3.60709,-1.57368,3.60709
-1.12951,0,-10.881,0,-0.943101,0,-1.5732,-3.6084,-1.5732,3.6084
-1.12944,0,-10.882,0,-0.943114,0,-1.57272,-3.60971,-1.57272,3.60971
-1.12937,0,-10.883,0,-0.943127,0,-1.57224,-3.61101,-1.57224,3.61101
-1.1293,0,-10.884,0,-0.94314,0,-1.57177,-3.61232,-1.57177,3.61232
-1.12923,0,-10.885,0,-0.943153,0,-1.57129,-3.61362,-1.57129,3.61362
-1.12916,0,-10.886,0,-0.943166,0,-1.57081,-3.61493,-1.57081,3.61493
-1.12909,0,-10.887,0,-0.943179,0,-1.57034,-3.61623,-1.57034,3.61623
-1.12903,0,-10.8881,0,-0.943192,0,-1.56986,-3.61753,-1.56986,3.61753
-1.12896,0,-10.8891,0,-0.943205,0,-1.56939,-3.61883,-1.56939,3.61883
-1.12889,0,-10.8901,0,-0.943218,0,-1.56891,-3.62013,-1.56891,3.62013
-1.12882,0,-10.8911,0,-0.943231,0,-1.56843,-3.62143,-1.56843,3.62143
-1.12875,0,-10.8921,0,-0.943244,0,-1.56796,-3.62273,-1.56796,3.62273
-1.12868,0,-10.8931,0,-0.943257,0,-1.56748,-3.62403,-1.56748,3.62403
-1.12861,0,-10.8941,0,-0.94327,0,-1.56701,-3.62533,-1.56701,3.62533
-1.12854,0,-10.8951,0,-0.943283,0,-1.56653,-3.62662,-1.56653,3.62662
-1.12848,0,-10.8961,0,-0.943295,0,-1.56606,-3.62792,-1.56606,3.62792
-1.12841,0,-10.8971,0,-0.943308,0,-1.56558,-3.62922,-1.56558,3.62922
-1.12834,0,-10.8981,0,-0.943321,0,-1.56511,-3.63051,-1.56511,3.63051
-1.12827,0,-10.8991,0,-0.943334,0,-1.56463,-3.6318,-1.56463,3.6318
-1.1282,0,-10.9001,0,-0.943347,0,-1.56416,-3.6331,-1.56416,3.6331
-1.12814,0,-10.9011,0,-0.94336,0,-1.56369,-3.63439,-1.56369,3.63439
-1.12807,0,-10.9021,0,-0.943372,0,-1.56321,-3.63568,-1.56321,3.63568
-1.128,0,-10.9031,0,-0.943385,0,-1.56274,-3.63697,-1.56274,3.63697
-1.12793,0,-10.9041,0,-0.943398,0,-1.56226,-3.63826,-1.56226,3.63826
-1.12786,0,-10.9051,0,-0.943411,0,-1.56179,-3.63955,-1.56179,3.63955
-1.1278,0,-10.9061,0,-0.943424,0,-1.56132,-3.64084,-1.56132,3.64084
-1.12773,0,-10.9071,0,-0.943436,0,-1.56084,-3.64213,-1.56084,3.64213
-1.12766,0,-10.9081,0,-0.943449,0,-1.56037,-3.64341,-1.56037,3.64341
-1.1276,0,-10.9091,0,-0.943462,0,-1.5599,-3.6447,-1.5599,3.6447
-1.12753,0,-10.9101,0,-0.943475,0,-1.55942,-3.64599,-1.55942,3.64599
-1.12746,0,-10.9111,0,-0.943487,0,-1.55895,-3.64727,-1.55895,3.64727
-1.12739,0,-10.9121,0,-0.9435,0,-1.55848,-3.64855,-1.55848,3.64855
-1.12733,0,-10.9131,0,-0.943513,0,-1.55801,-3.64984,-1.55801,3.64984
-1.12726,0,-10.9141,0,-0.943526,0,-1.55753,-3.65112,-1.55753,3.65112
-1.12719,0,-10.9151,0,-0.943538,0,-1.55706,-3.6524,-1.55706,3.6524
-1.12713,0,-10.9161,0,-0.943551,0,-1.55659,-3.65368,-1.55659,3.65368
-1.12706,0,-10.9171,0,-0.943564,0,-1.55612,-3.65496,-1.55612,3.65496
-1.127,0,-10.9181,0,-0.943576,0,-1.55565,-3.65624,-1.55565,3.65624
-1.12693,0,-10.9191,0,-0.943589,0,-1.55517,-3.65752,-1.55517,3.65752
-1.12686,0,-10.9201,0,-0.943602,0,-1.5547,-3.6588,-1.5547,3.6588
-1.1268,0,-10.9211,0,-0.943614,0,-1.55423,-3.66008,-1.55423,3.66008
-1.12673,0,-10.9221,0,-0.943627,0,-1.55376,-3.66136,-1.55376,3.66136
-1.12667,0,-10.9231,0,-0.943639,0,-1.55329,-3.66263,-1.55329,3.66263
-1.1266,0,-10.9241,0,-0.943652,0,-1.55282,-3.66391,-1.55282,3.66391
-1.12653,0,-10.9251,0,-0.943665,0,-1.55235,-3.66518,-1.55235,3.66518
-1.12647,0,-10.9261,0,-0.943677,0,-1.55188,-3.66646,-1.55188,3.66646
-1.1264,0,-10.9271,0,-0.94369,0,-1.55141,-3.66773,-1.55141,3.66773
-1.12634,0,-10.9281,0,-0.943702,0,-1.55094,-3.669,-1.55094,3.669
-1.12627,0,-10.9291,0,-0.943715,0,-1.55047,-3.67027,-1.55047,3.67027
-1.12621,0,-10.9301,0,-0.943728,0,-1.55,-3.67154,-1.55,3.67154
-1.12614,0,-10.9311,0,-0.94374,0,-1.54953,-3.67281,-1.54953,3.67281
-1.12608,0,-10.9321,0,-0.943753,0,-1.54906,-3.67408,-1.54906,3.67408
-1.12601,0,-10.9331,0,-0.943765,0,-1.54859,-3.67535,-1.54859,3.67535
-1.12595,0,-10.934,0,-0.943778,0,-1.54812,-3.67662,-1.54812,3.67662
-1.12588,0,-10.935,0,-0.94379,0,-1.54765,-3.67789,-1.54765,3.67789
-1.12582,0,-10.936,0,-0.943803,0,-1.54718,-3.67916,-1.54718,3.67916
-1.12575,0,-10.937,0,-0.943815,0,-1.54671,-3.68042,-1.54671,3.68042
-1.12569,0,-10.938,0,-0.943828,0,-1.54624,-3.68169,-1.54624,3.68169
-1.12562,0,-10.939,0,-0.94384,0,-1.54577,-3.68295,-1.54577,3.68295
-1.12556,0,-10.94,0,-0.943853,0,-1.5453,-3.68422,-1.5453,3.68422
-1.1255,0,-10.941,0,-0.943865,0,-1.54483,-3.68548,-1.54483,3.68548
-1.12543,0,-10.942,0,-0.943877,0,-1.54437,-3.68674,-1.54437,3.68674
-1.12537,0,-10.9429,0,-0.94389,0,-1.5439,-3.688,-1.5439,3.688
-1.1253,0,-10.9439,0,-0.943902,0,-1.54343,-3.68926,-1.54343,3.68926
-1.12524,0,-10.9449,0,-0.943915,0,-1.54296,-3.69052,-1.54296,3.69052
-1.12518,0,-10.9459,0,-0.943927,0,-1.54249,-3.69178,-1.54249,3.69178
-1.12511,0,-10.9469,0,-0.94394,0,-1.54203,-3.69304,-1.54203,3.69304
-1.12505,0,-10.9479,0,-0.943952,0,-1.54156,-3.6943,-1.54156,3.6943
-1.12498,0,-10.9489,0,-0.943964,0,-1.54109,-3.69556,-1.54109,3.69556
-1.12492,0,-10.9499,0,-0.943977,0,-1.54062,-3.69682,-1.54062,3.69682
-1.12486,0,-10.9508,0,-0.943989,0,-1.54016,-3.69807,-1.54016,3.69807
-1.12479,0,-10.9518,0,-0.944001,0,-1.53969,-3.69933,-1.53969,3.69933
-1.12473,0,-10.9528,0,-0.944014,0,-1.53922,-3.70058,-1.53922,3.70058
-1.12467,0,-10.9538,0,-0.944026,0,-1.53876,-3.70184,-1.53876,3.70184
-1.1246,0,-10.9548,0,-0.944038,0,-1.53829,-3.70309,-1.53829,3.70309
-1.12454,0,-10.9558,0,-0.944051,0,-1.53782,-3.70434,-1.53782,3.70434
-1.12448,0,-10.9567,0,-0.944063,0,-1.53736,-3.70559,-1.53736,3.70559
-1.12442,0,-10.9577,0,-0.944075,0,-1.53689,-3.70685,-1.53689,3.70685
-1.12435,0,-10.9587,0,-0.944088,0,-1.53643,-3.7081,-1.53643,3.7081
-1.12429,0,-10.9597,0,-0.9441,0,-1.53596,-3.70935,-1.53596,3.70935
-1.12423,0,-10.9607,0,-0.944112,0,-1.53549,-3.7106,-1.53549,3.7106
-1.12417,0,-10.9617,0,-0.944124,0,-1.53503,-3.71184,-1.53503,3.71184
-1.1241,0,-10.9626,0,-0.944137,0,-1.53456,-3.71309,-1.53456,3.71309
-1.12404,0,-10.9636,0,-0.944149,0,-1.5341,-3.71434,-1.5341,3.71434
-1.12398,0,-10.9646,0,-0.944161,0,-1.53363,-3.71559,-1.53363,3.71559
-1.12392,0,-10.9656,0,-0.944173,0,-1.53317,-3.71683,-1.53317,3.71683
-1.12385,0,-10.9666,0,-0.944186,0,-1.5327,-3.71808,-1.5327,3.71808
-1.12379,0,-10.9675,0,-0.944198,0,-1.53224,-3.71932,-1.53224,3.71932
-1.12373,0,-10.9685,0,-0.94421,0,-1.53177,-3.72057,-1.53177,3.72057
-1.12367,0,-10.9695,0,-0.944222,0,-1.53131,-3.72181,-1.53131,3.72181
-1.12361,0,-10.9705,0,-0.944234,0,-1.53084,-3.72305,-1.53084,3.72305
-1.12355,0,-10.9714,0,-0.944246,0,-1.53038,-3.72429,-1.53038,3.72429
-1.12348,0,-10.9724,0,-0.944259,0,-1.52992,-3.72553,-1.52992,3.72553
-1.12342,0,-10.9734,0,-0.944271,0,-1.52945,-3.72677,-1.52945,3.72677
-1.12336,0,-10.9744,0,-0.944283,0,-1.52899,-3.72801,-1.52899,3.72801
-1.1233,0,-10.9754,0,-0.944295,0,-1.52853,-3.72925,-1.52853,3.72925
-1.12324,0,-10.9763,0,-0.944307,0,-1.52806,-3.73049,-1.52806,3.73049
-1.12318,0,-10.9773,0,-0.944319,0,-1.5276,-3.73173,-1.5276,3.73173
-1.12312,0,-10.9783,0,-0.944331,0,-1.52714,-3.73297,-1.52714,3.73297
-1.12306,0,-10.9793,0,-0.944343,0,-1.52667,-3.7342,-1.52667,3.7342
-1.12299,0,-10.9802,0,-0.944356,0,-1.52621,-3.73544,-1.52621,3.73544
-1.12293,0,-10.9812,0,-0.944368,0,-1.52575,-3.73667,-1.52575,3.73667
-1.12287,0,-10.9822,0,-0.94438,0,-1.52528,-3.73791,-1.52528,3.73791
-1.12281,0,-10.9832,0,-0.944392,0,-1.52482,-3.73914,-1.52482,3.73914
-1.12275,0,-10.9841,0,-0.944404,0,-1.52436,-3.74038,-1.52436,3.74038
-1.12269,0,-10.9851,0,-0.944416,0,-1.5239,-3.74161,-1.5239,3.74161
-1.12263,0,-10.9861,0,-0.944428,0,-1.52344,-3.74284,-1.52344,3.74284
-1.12257,0,-10.987,0,-0.94444,0,-1.52297,-3.74407,-1.52297,3.74407
-1.12251,0,-10.988,0,-0.944452,0,-1.52251,-3.7453,-1.52251,3.7453
-1.12245,0,-10.989,0,-0.944464,0,-1.52205,-3.74653,-1.52205,3.74653
-1.12239,0,-10.99,0,-0.944476,0,-1.52159,-3.74776,-1.52159,3.74776
-1.12233,0,-10.9909,0,-0.944488,0,-1.52113,-3.74899,-1.52113,3.74899
-1.12227,0,-10.9919,0,-0.9445,0,-1.52067,-3.75022,-1.52067,3.75022
-1.12221,0,-10.9929,0,-0.944512,0,-1.5202,-3.75144,-1.5202,3.75144
-1.12215,0,-10.9938,0,-0.944524,0,-1.51974,-3.75267,-1.51974,3.75267
-1.12209,0,-10.9948,0,-0.944536,0,-1.51928,-3.7539,-1.51928,3.7539
-1.12203,0,-10.9958,0,-0.944548,0,-1.51882,-3.75512,-1.51882,3.75512
-1.12197,0,-10.9967,0,-0.94456,0,-1.51836,-3.75634,-1.51836,3.75634
-1.12191,0,-10.9977,0,-0.944572,0,-1.5179,-3.75757,-1.5179,3.75757
-1.12185,0,-10.9987,0,-0.944584,0,-1.51744,-3.75879,-1.51744,3.75879
-1.12179,0,-10.9996,0,-0.944595,0,-1.51698,-3.76001,-1.51698,3.76001
-1.12173,0,-11.0006,0,-0.944607,0,-1.51652,-3.76124,-1.51652,3.76124
-1.12167,0,-11.0016,0,-0.944619,0,-1.51606,-3.76246,-1.51606,3.76246
-1.12162,0,-11.0025,0,-0.944631,0,-1.5156,-3.76368,-1.5156,3.76368
-1.12156,0,-11.0035,0,-0.944643,0,-1.51514,-3.7649,-1.51514,3.7649
-1.1215,0,-11.0045,0,-0.944655,0,-1.51468,-3.76612,-1.51468,3.76612
-1.12144,0,-11.0054,0,-0.944667,0,-1.51422,-3.76734,-1.51422,3.76734
-1.12138,0,-11.0064,0,-0.944679,0,-1.51376,-3.76855,-1.51376,3.76855
-1.12132,0,-11.0074,0,-0.94469,0,-1.51331,-3.76977,-1.51331,3.76977
-1.12126,0,-11.0083,0,-0.944702,0,-1.51285,-3.77099,-1.51285,3.77099
-1.1212,0,-11.0093,0,-0.944714,0,-1.51239,-3.7722,-1.51239,3.7722
-1.12115,0,-11.0103,0,-0.944726,0,-1.51193,-3.77342,-1.51193,3.77342
-1.12109,0,-11.0112,0,-0.944738,0,-1.51147,-3.77463,-1.51147,3.77463
-1.12103,0,-11.0122,0,-0.94475,0,-1.51101,-3.77585,-1.51101,3.77585
-1.12097,0,-11.0132,0,-0.944761,0,-1.51055,-3.77706,-1.51055,3.77706
-1.12091,0,-11.0141,0,-0.944773,0,-1.5101,-3.77827,-1.5101,3.77827
-1.12085,0,-11.0151,0,-0.944785,0,-1.50964,-3.77949,-1.50964,3.77949
-1.1208,0,-11.016,0,-0.944797,0,-1.50918,-3.7807,-1.50918,3.7807
-1.12074,0,-11.017,0,-0.944808,0,-1.50872,-3.78191,-1.50872,3.78191
-1.12068,0,-11.018,0,-0.94482,0,-1.50826,-3.78312,-1.50826,3.78312
-1.12062,0,-11.0189,0,-0.944832,0,-1.50781,-3.78433,-1.50781,3.78433
-1.12057,0,-11.0199,0,-0.944844,0,-1.50735,-3.78554,-1.50735,3.78554
-1.12051,0,-11.0209,0,-0.944855,0,-1.50689,-3.78675,-1.50689,3.78675
-1.12045,0,-11.0218,0,-0.944867,0,-1.50644,-3.78795,-1.50644,3.78795
-1.12039,0,-11.0228,0,-0.944879,0,-1.50598,-3.78916,-1.50598,3.78916
-1.12033,0,-11.0237,0,-0.944891,0,-1.50552,-3.79037,-1.50552,3.79037
-1.12028,0,-11.0247,0,-0.944902,0,-1.50507,-3.79157,-1.50507,3.79157
-1.12022,0,-11.0256,0,-0.944914,0,-1.50461,-3.79278,-1.50461,3.79278
-1.12016,0,-11.0266,0,-0.944926,0,-1.50415,-3.79398,-1.50415,3.79398
-1.12011,0,-11.0276,0,-0.944937,0,-1.5037,-3.79519,-1.5037,3.79519
-1.12005,0,-11.0285,0,-0.944949,0,-1.50324,-3.79639,-1.50324,3.79639
-1.11999,0,-11.0295,0,-0.944961,0,-1.50279,-3.79759,-1.50279,3.79759
-1.11993,0,-11.0304,0,-0.944972,0,-1.50233,-3.7988,-1.50233,3.7988
-1.11988,0,-11.0314,0,-0.944984,0,-1.50187,-3.8,-1.50187,3.8
-1.11982,0,-11.0323,0,-0.944996,0,-1.50142,-3.8012,-1.50142,3.8012
-1.11976,0,-11.0333,0,-0.945007,0,-1.50096,-3.8024,-1.50096,3.8024
-1.11971,0,-11.0343,0,-0.945019,0,-1.50051,-3.8036,-1.50051,3.8036
-1.11965,0,-11.0352,0,-0.94503,0,-1.50005,-3.8048,-1.50005,3.8048
-1.11959,0,-11.0362,0,-0.945042,0,-1.4996,-3.806,-1.4996,3.806
-1.11954,0,-11.0371,0,-0.945054,0,-1.49914,-3.80719,-1.49914,3.80719
-1.11948,0,-11.0381,0,-0.945065,0,-1.49869,-3.80839,-1.49869,3.80839
-1.11943,0,-11.039,0,-0.945077,0,-1.49823,-3.80959,-1.49823,3.80959
-1.11937,0,-11.04,0,-0.945088,0,-1.49778,-3.81078,-1.49778,3.81078
-1.11931,0,-11.0409,0,-0.9451,0,-1.49732,-3.81198,-1.49732,3.81198
-1.11926,0,-11.0419,0,-0.945111,0,-1.49687,-3.81317,-1.49687,3.81317
-1.1192,0,-11.0428,0,-0.945123,0,-1.49642,-3.81437,-1.49642,3.81437
-1.11914,0,-11.0438,0,-0.945134,0,-1.49596,-3.81556,-1.49596,3.81556
-1.11909,0,-11.0447,0,-0.945146,0,-1.49551,-3.81675,-1.49551,3.81675
-1.11903,0,-11.0457,0,-0.945157,0,-1.49506,-3.81794,-1.49506,3.81794
-1.11898,0,-11.0467,0,-0.945169,0,-1.4946,-3.81914,-1.4946,3.81914
-1.11892,0,-11.0476,0,-0.94518,0,-1.49415,-3.82033,-1.49415,3.82033
-1.11887,0,-11.0486,0,-0.945192,0,-1.4937,-3.82152,-1.4937,3.82152
-1.11881,0,-11.0495,0,-0.945203,0,-1.49324,-3.82271,-1.49324,3.82271
-1.11876,0,-11.0505,0,-0.945215,0,-1.49279,-3.8239,-1.49279,3.8239
-1.1187,0,-11.0514,0,-0.945226,0,-1.49234,-3.82509,-1.49234,3.82509
-1.11864,0,-11.0524,0,-0.945238,0,-1.49188,-3.82627,-1.49188,3.82627
-1.11859,0,-11.0533,0,-0.945249,0,-1.49143,-3.82746,-1.49143,3.82746
-1.11853,0,-11.0542,0,-0.945261,0,-1.49098,-3.82865,-1.49098,3.82865
-1.11848,0,-11.0552,0,-0.945272,0,-1.49053,-3.82983,-1.49053,3.82983
-1.11842,0,-11.0561,0,-0.945284,0,-1.49007,-3.83102,-1.49007,3.83102
-1.11837,0,-11.0571,0,-0.945295,0,-1.48962,-3.8322,-1.48962,3.8322
-1.11831,0,-11.058,0,-0.945306,0,-1.48917,-3.83339,-1.48917,3.83339
-1.11826,0,-11.059,0,-0.945318,0,-1.48872,-3.83457,-1.48872,3.83457
-1.1182,0,-11.0599,0,-0.945329,0,-1.48827,-3.83575,-1.48827,3.83575
-1.11815,0,-11.0609,0,-0.945341,0,-1.48782,-3.83694,-1.48782,3.83694
-1.1181,0,-11.0618,0,-0.945352,0,-1.48736,-3.83812,-1.48736,3.83812
-1.11804,0,-11.0628,0,-0.945363,0,-1.48691,-3.8393,-1.48691,3.8393
-1.11799,0,-11.0637,0,-0.945375,0,-1.48646,-3.84048,-1.48646,3.84048
-1.11793,0,-11.0647,0,-0.945386,0,-1.48601,-3.84166,-1.48601,3.84166
-1.11788,0,-11.0656,0,-0.945397,0,-1.48556,-3.84284,-1.48556,3.84284
-1.11782,0,-11.0666,0,-0.945409,0,-1.48511,-3.84402,-1.48511,3.84402
-1.11777,0,-11.0675,0,-0.94542,0,-1.48466,-3.8452,-1.48466,3.8452
-1.11771,0,-11.0684,0,-0.945431,0,-1.48421,-3.84638,-1.48421,3.84638
-1.11766,0,-11.0694,0,-0.945443,0,-1.48376,-3.84755,-1.48376,3.84755
-1.11761,0,-11.0703,0,-0.945454,0,-1.48331,-3.84873,-1.48331,3.84873
-1.11755,0,-11.0713,0,-0.945465,0,-1.48286,-3.8499,-1.48286,3.8499
-1.1175,0,-11.0722,0,-0.945477,0,-1.48241,-3.85108,-1.48241,3.85108
-1.11744,0,-11.0732,0,-0.945488,0,-1.48196,-3.85225,-1.48196,3.85225
-1.11739,0,-11.0741,0,-0.945499,0,-1.48151,-3.85343,-1.48151,3.85343
-1.11734,0,-11.075,0,-0.94551,0,-1.48106,-3.8546,-1.48106,3.8546
-1.11728,0,-11.076,0,-0.945522,0,-1.48061,-3.85578,-1.48061,3.85578
-1.11723,0,-11.0769,0,-0.945533,0,-1.48016,-3.85695,-1.48016,3.85695
-1.11718,0,-11.0779,0,-0.945544,0,-1.47971,-3.85812,-1.47971,3.85812
-1.11712,0,-11.0788,0,-0.945555,0,-1.47926,-3.85929,-1.47926,3.85929
-1.11707,0,-11.0797,0,-0.945567,0,-1.47881,-3.86046,-1.47881,3.86046
-1.11702,0,-11.0807,0,-0.945578,0,-1.47836,-3.86163,-1.47836,3.86163
-1.11696,0,-11.0816,0,-0.945589,0,-1.47792,-3.8628,-1.47792,3.8628
-1.11691,0,-11.0826,0,-0.9456,0,-1.47747,-3.86397,-1.47747,3.86397
-1.11686,0,-11.0835,0,-0.945612,0,-1.47702,-3.86514,-1.47702,3.86514
-1.1168,0,-11.0844,0,-0.945623,0,-1.47657,-3.86631,-1.47657,3.86631
-1.11675,0,-11.0854,0,-0.945634,0,-1.47612,-3.86747,-1.47612,3.86747
-1.1167,0,-11.0863,0,-0.945645,0,-1.47567,-3.86864,-1.47567,3.86864
-1.11664,0,-11.0872,0,-0.945656,0,-1.47523,-3.86981,-1.47523,3.86981
-1.11659,0,-11.0882,0,-0.945667,0,-1.47478,-3.87097,-1.47478,3.87097
-1.11654,0,-11.0891,0,-0.945679,0,-1.47433,-3.87214,-1.47433,3.87214
-1.11649,0,-11.0901,0,-0.94569,0,-1.47388,-3.8733,-1.47388,3.8733
-1.11643,0,-11.091,0,-0.945701,0,-1.47344,-3.87446,-1.47344,3.87446
-1.11638,0,-11.0919,0,-0.945712,0,-1.47299,-3.87563,-1.47299,3.87563
-1.11633,0,-11.0929,0,-0.945723,0,-1.47254,-3.87679,-1.47254,3.87679
-1.11628,0,-11.0938,0,-0.945734,0,-1.47209,-3.87795,-1.47209,3.87795
-1.11622,0,-11.0947,0,-0.945745,0,-1.47165,-3.87911,-1.47165,3.87911
-1.11617,0,-11.0957,0,-0.945756,0,-1.4712,-3.88027,-1.4712,3.88027
-1.11612,0,-11.0966,0,-0.945767,0,-1.47075,-3.88143,-1.47075,3.88143
-1.11607,0,-11.0975,0,-0.945779,0,-1.47031,-3.88259,-1.47031,3.88259
-1.11602,0,-11.0985,0,-0.94579,0,-1.46986,-3.88375,-1.46986,3.88375
-1.11596,0,-11.0994,0,-0.945801,0,-1.46942,-3.88491,-1.46942,3.88491
-1.11591,0,-11.1003,0,-0.945812,0,-1.46897,-3.88607,-1.46897,3.88607
-1.11586,0,-11.1013,0,-0.945823,0,-1.46852,-3.88723,-1.46852,3.88723
-1.11581,0,-11.1022,0,-0.945834,0,-1.46808,-3.88838,-1.46808,3.88838
-1.11576,0,-11.1031,0,-0.945845,0,-1.46763,-3.88954,-1.46763,3.88954
-1.1157,0,-11.1041,0,-0.945856,0,-1.46719,-3.89069,-1.46719,3.89069
-1.11565,0,-11.105,0,-0.945867,0,-1.46674,-3.89185,-1.46674,3.89185
-1.1156,0,-11.1059,0,-0.945878,0,-1.4663,-3.893,-1.4663,3.893
-1.11555,0,-11.1069,0,-0.945889,0,-1.46585,-3.89416,-1.46585,3.89416
-1.1155,0,-11.1078,0,-0.9459,0,-1.46541,-3.89531,-1.46541,3.89531
-1.11545,0,-11.1087,0,-0.945911,0,-1.46496,-3.89646,-1.46496,3.89646
-1.11539,0,-11.1097,0,-0.945922,0,-1.46452,-3.89762,-1.46452,3.89762
-1.11534,0,-11.1106,0,-0.945933,0,-1.46407,-3.89877,-1.46407,3.89877
-1.11529,0,-11.1115,0,-0.945944,0,-1.46363,-3.89992,-1.46363,3.89992
-1.11524,0,-11.1124,0,-0.945955,0,-1.46318,-3.90107,-1.46318,3.90107
-1.11519,0,-11.1134,0,-0.945966,0,-1.46274,-3.90222,-1.46274,3.90222
-1.11514,0,-11.1143,0,-0.945977,0,-1.46229,-3.90337,-1.46229,3.90337
-1.11509,0,-11.1152,0,-0.945988,0,-1.46185,-3.90452,-1.46185,3.90452
-1.11504,0,-11.1162,0,-0.945999,0,-1.46141,-3.90567,-1.46141,3.90567
-1.11499,0,-11.1171,0,-0.94601,0,-1.46096,-3.90681,-1.46096,3.90681
-1.11494,0,-11.118,0,-0.94602,0,-1.46052,-3.90796,-1.46052,3.90796
-1.11488,0,-11.1189,0,-0.946031,0,-1.46008,-3.90911,-1.46008,3.90911
-1.11483,0,-11.1199,0,-0.946042,0,-1.45963,-3.91025,-1.45963,3.91025
-1.11478,0,-11.1208,0,-0.946053,0,-1.45919,-3.9114,-1.45919,3.9114
-1.11473,0,-11.1217,0,-0.946064,0,-1.45875,-3.91254,-1.45875,3.91254
-1.11468,0,-11.1226,0,-0.946075,0,-1.4583,-3.91369,-1.4583,3.91369
-1.11463,0,-11.1236,0,-0.946086,0,-1.45786,-3.91483,-1.45786,3.91483
-1.11458,0,-11.1245,0,-0.946097,0,-1.45742,-3.91598,-1.45742,3.91598
-1.11453,0,-11.1254,0,-0.946108,0,-1.45698,-3.91712,-1.45698,3.91712
-1.11448,0,-11.1263,0,-0.946118,0,-1.45653,-3.91826,-1.45653,3.91826
-1.11443,0,-11.1273,0,-0.946129,0,-1.45609,-3.9194,-1.45609,3.9194
-1.11438,0,-11.1282,0,-0.94614,0,-1.45565,-3.92054,-1.45565,3.92054
-1.11433,0,-11.1291,0,-0.946151,0,-1.45521,-3.92168,-1.45521,3.92168
-1.11428,0,-11.13,0,-0.946162,0,-1.45476,-3.92282,-1.45476,3.92282
-1.11423,0,-11.131,0,-0.946173,0,-1.45432,-3.92396,-1.45432,3.92396
-1.11418,0,-11.1319,0,-0.946183,0,-1.45388,-3.9251,-1.45388,3.9251
-1.11413,0,-11.1328,0,-0.946194,0,-1.45344,-3.92624,-1.45344,3.92624
-1.11408,0,-11.1337,0,-0.946205,0,-1.453,-3.92738,-1.453,3.92738
-1.11403,0,-11.1346,0,-0.946216,0,-1.45256,-3.92852,-1.45256,3.92852
-1.11398,0,-11.1356,0,-0.946227,0,-1.45211,-3.92965,-1.45211,3.92965
-1.11393,0,-11.1365,0,-0.946237,0,-1.45167,-3.93079,-1.45167,3.93079
-1.11388,0,-11.1374,0,-0.946248,0,-1.45123,-3.93192,-1.45123,3.93192
-1.11383,0,-11.1383,0,-0.946259,0,-1.45079,-3.93306,-1.45079,3.93306
-1.11378,0,-11.1392,0,-0.94627,0,-1.45035,-3.93419,-1.45035,3.93419
-1.11373,0,-11.1402,0,-0.94628,0,-1.44991,-3.93533,-1.44991,3.93533
-1.11368,0,-11.1411,0,-0.946291,0,-1.44947,-3.93646,-1.44947,3.93646
-1.11363,0,-11.142,0,-0.946302,0,-1.44903,-3.93759,-1.44903,3.93759
-1.11359,0,-11.1429,0,-0.946313,0,-1.44859,-3.93873,-1.44859,3.93873
-1.11354,0,-11.1438,0,-0.946323,0,-1.44815,-3.93986,-1.44815,3.93986
-1.11349,0,-11.1448,0,-0.946334,0,-1.44771,-3.94099,-1.44771,3.94099
-1.11344,0,-11.1457,0,-0.946345,0,-1.44727,-3.94212,-1.44727,3.94212
-1.11339,0,-11.1466,0,-0.946355,0,-1.44683,-3.94325,-1.44683,3.94325
-1.11334,0,-11.1475,0,-0.946366,0,-1.44639,-3.94438,-1.44639,3.94438
-1.11329,0,-11.1484,0,-0.946377,0,-1.44595,-3.94551,-1.44595,3.94551
-1.11324,0,-11.1493,0,-0.946387,0,-1.44551,-3.94664,-1.44551,3.94664
-1.11319,0,-11.1503,0,-0.946398,0,-1.44507,-3.94777,-1.44507,3.94777
-1.11314,0,-11.1512,0,-0.946409,0,-1.44463,-3.94889,-1.44463,3.94889
-1.1131,0,-11.1521,0,-0.946419,0,-1.44419,-3.95002,-1.44419,3.95002
-1.11305,0,-11.153,0,-0.94643,0,-1.44376,-3.95115,-1.44376,3.95115
-1.113,0,-11.1539,0,-0.946441,0,-1.44332,-3.95227,-1.44332,3.95227
-1.11295,0,-11.1548,0,-0.946451,0,-1.44288,-3.9534,-1.44288,3.9534
-1.1129,0,-11.1558,0,-0.946462,0,-1.44244,-3.95452,-1.44244,3.95452
-1.11285,0,-11.1567,0,-0.946473,0,-1.442,-3.95565,-1.442,3.95565
-1.1128,0,-11.1576,0,-0.946483,0,-1.44156,-3.95677,-1.44156,3.95677
-1.11276,0,-11.1585,0,-0.946494,0,-1.44113,-3.95789,-1.44113,3.95789
-1.11271,0,-11.1594,0,-0.946504,0,-1.44069,-3.95902,-1.44069,3.95902
-1.11266,0,-11.1603,0,-0.946515,0,-1.44025,-3.96014,-1.44025,3.96014
-1.11261,0,-11.1612,0,-0.946525,0,-1.43981,-3.96126,-1.43981,3.96126
-1.11256,0,-11.1622,0,-0.946536,0,-1.43937,-3.96238,-1.43937,3.96238
-1.11252,0,-11.1631,0,-0.946547,0,-1.43894,-3.9635,-1.43894,3.9635
-1.11247,0,-11.164,0,-0.946557,0,-1.4385,-3.96462,-1.4385,3.96462
-1.11242,0,-11.1649,0,-0.946568,0,-1.43806,-3.96574,-1.43806,3.96574
-1.11237,0,-11.1658,0,-0.946578,0,-1.43763,-3.96686,-1.43763,3.96686
-1.11232,0,-11.1667,0,-0.946589,0,-1.43719,-3.96798,-1.43719,3.96798
-1.11228,0,-11.1676,0,-0.946599,0,-1.43675,-3.9691,-1.43675,3.9691
-1.11223,0,-11.1685,0,-0.94661,0,-1.43631,-3.97022,-1.43631,3.97022
-1.11218,0,-11.1694,0,-0.94662,0,-1.43588,-3.97133,-1.43588,3.97133
-1.11213,0,-11.1704,0,-0.946631,0,-1.43544,-3.97245,-1.43544,3.97245
-1.11209,0,-11.1713,0,-0.946641,0,-1.43501,-3.97356,-1.43501,3.97356
-1.11204,0,-11.1722,0,-0.946652,0,-1.43457,-3.97468,-1.43457,3.97468
-1.11199,0,-11.1731,0,-0.946662,0,-1.43413,-3.9758,-1.43413,3.9758
-1.11194,0,-11.174,0,-0.946673,0,-1.4337,-3.97691,-1.4337,3.97691
-1.1119,0,-11.1749,0,-0.946683,0,-1.43326,-3.97802,-1.43326,3.97802
-1.11185,0,-11.1758,0,-0.946694,0,-1.43283,-3.97914,-1.43283,3.97914
-1.1118,0,-11.1767,0,-0.946704,0,-1.43239,-3.98025,-1.43239,3.98025
-1.11176,0,-11.1776,0,-0.946715,0,-1.43195,-3.98136,-1.43195,3.98136
-1.11171,0,-11.1785,0,-0.946725,0,-1.43152,-3.98247,-1.43152,3.98247
-1.11166,0,-11.1794,0,-0.946736,0,-1.43108,-3.98358,-1.43108,3.98358
-1.11161,0,-11.1803,0,-0.946746,0,-1.43065,-3.9847,-1.43065,3.9847
-1.11157,0,-11.1812,0,-0.946757,0,-1.43021,-3.98581,-1.43021,3.98581
-1.11152,0,-11.1822,0,-0.946767,0,-1.42978,-3.98692,-1.42978,3.98692
-1.11147,0,-11.1831,0,-0.946777,0,-1.42934,-3.98802,-1.42934,3.98802
-1.11143,0,-11.184,0,-0.946788,0,-1.42891,-3.98913,-1.42891,3.98913
-1.11138,0,-11.1849,0,-0.946798,0,-1.42847,-3.99024,-1.42847,3.99024
-1.11133,0,-11.1858,0,-0.946809,0,-1.42804,-3.99135,-1.42804,3.99135
-1.11129,0,-11.1867,0,-0.946819,0,-1.42761,-3.99246,-1.42761,3.99246
-1.11124,0,-11.1876,0,-0.946829,0,-1.42717,-3.99356,-1.42717,3.99356
-1.11119,0,-11.1885,0,-0.94684,0,-1.42674,-3.99467,-1.42674,3.99467
-1.11115,0,-11.1894,0,-0.94685,0,-1.4263,-3.99577,-1.4263,3.99577
-1.1111,0,-11.1903,0,-0.94686,0,-1.42587,-3.99688,-1.42587,3.99688
-1.11105,0,-11.1912,0,-0.946871,0,-1.42544,-3.99798,-1.42544,3.99798
-1.11101,0,-11.1921,0,-0.946881,0,-1.425,-3.99909,-1.425,3.99909
-1.11096,0,-11.193,0,-0.946891,0,-1.42457,-4.00019,-1.42457,4.00019
-1.11092,0,-11.1939,0,-0.946902,0,-1.42414,-4.0013,-1.42414,4.0013
-1.11087,0,-11.1948,0,-0.946912,0,-1.4237,-4.0024,-1.4237,4.0024
-1.11082,0,-11.1957,0,-0.946922,0,-1.42327,-4.0035,-1.42327,4.0035
-1.11078,0,-11.1966,0,-0.946933,0,-1.42284,-4.0046,-1.42284,4.0046
-1.11073,0,-11.1975,0,-0.946943,0,-1.4224,-4.0057,-1.4224,4.0057
-1.11069,0,-11.1984,0,-0.946953,0,-1.42197,-4.0068,-1.42197,4.0068
-1.11064,0,-11.1993,0,-0.946964,0,-1.42154,-4.0079,-1.42154,4.0079
-1.11059,0,-11.2002,0,-0.946974,0,-1.42111,-4.009,-1.42111,4.009
-1.11055,0,-11.2011,0,-0.946984,0,-1.42067,-4.0101,-1.42067,4.0101
-1.1105,0,-11.202,0,-0.946995,0,-1.42024,-4.0112,-1.42024,4.0112
-1.11046,0,-11.2029,0,-0.947005,0,-1.41981,-4.0123,-1.41981,4.0123
-1.11041,0,-11.2038,0,-0.947015,0,-1.41938,-4.0134,-1.41938,4.0134
-1.11036,0,-11.2047,0,-0.947025,0,-1.41895,-4.01449,-1.41895,4.01449
-1.11032,0,-11.2056,0,-0.947036,0,-1.41851,-4.01559,-1.41851,4.01559
-1.11027,0,-11.2065,0,-0.947046,0,-1.41808,-4.01669,-1.41808,4.01669
-1.11023,0,-11.2074,0,-0.947056,0,-1.41765,-4.01778,-1.41765,4.01778
-1.11018,0,-11.2083,0,-0.947066,0,-1.41722,-4.01888,-1.41722,4.01888
-1.11014,0,-11.2092,0,-0.947076,0,-1.41679,-4.01997,-1.41679,4.01997
-1.11009,0,-11.2101,0,-0.947087,0,-1.41636,-4.02106,-1.41636,4.02106
-1.11005,0,-11.211,0,-0.947097,0,-1.41593,-4.02216,-1.41593,4.02216
-1.11,0,-11.2119,0,-0.947107,0,-1.41549,-4.02325,-1.41549,4.02325
-1.10996,0,-11.2128,0,-0.947117,0,-1.41506,-4.02434,-1.41506,4.02434
-1.10991,0,-11.2137,0,-0.947127,0,-1.41463,-4.02544,-1.41463,4.02544
-1.10987,0,-11.2146,0,-0.947138,0,-1.4142,-4.02653,-1.4142,4.02653
-1.10982,0,-11.2155,0,-0.947148,0,-1.41377,-4.02762,-1.41377,4.02762
-1.10978,0,-11.2164,0,-0.947158,0,-1.41334,-4.02871,-1.41334,4.02871
-1.10973,0,-11.2173,0,-0.947168,0,-1.41291,-4.0298,-1.41291,4.0298
-1.10969,0,-11.2182,0,-0.947178,0,-1.41248,-4.03089,-1.41248,4.03089
-1.10964,0,-11.2191,0,-0.947188,0,-1.41205,-4.03198,-1.41205,4.03198
-1.1096,0,-11.22,0,-0.947199,0,-1.41162,-4.03307,-1.41162,4.03307
-1.10955,0,-11.2209,0,-0.947209,0,-1.41119,-4.03415,-1.41119,4.03415
-1.10951,0,-11.2217,0,-0.947219,0,-1.41076,-4.03524,-1.41076,4.03524
-1.10946,0,-11.2226,0,-0.947229,0,-1.41033,-4.03633,-1.41033,4.03633
-1.10942,0,-11.2235,0,-0.947239,0,-1.4099,-4.03742,-1.4099,4.03742
-1.10937,0,-11.2244,0,-0.947249,0,-1.40947,-4.0385,-1.40947,4.0385
-1.10933,0,-11.2253,0,-0.947259,0,-1.40905,-4.03959,-1.40905,4.03959
-1.10929,0,-11.2262,0,-0.947269,0,-1.40862,-4.04067,-1.40862,4.04067
-1.10924,0,-11.2271,0,-0.94728,0,-1.40819,-4.04176,-1.40819,4.04176
-1.1092,0,-11.228,0,-0.94729,0,-1.40776,-4.04284,-1.40776,4.04284
-1.10915,0,-11.2289,0,-0.9473,0,-1.40733,-4.04393,-1.40733,4.04393
-1.10911,0,-11.2298,0,-0.94731,0,-1.4069,-4.04501,-1.4069,4.04501
-1.10906,0,-11.2307,0,-0.94732,0,-1.40647,-4.04609,-1.40647,4.04609
-1.10902,0,-11.2316,0,-0.94733,0,-1.40604,-4.04717,-1.40604,4.04717
-1.10898,0,-11.2325,0,-0.94734,0,-1.40562,-4.04826,-1.40562,4.04826
-1.10893,0,-11.2333,0,-0.94735,0,-1.40519,-4.04934,-1.40519,4.04934
-1.10889,0,-11.2342,0,-0.94736,0,-1.40476,-4.05042,-1.40476,4.05042
-1.10884,0,-11.2351,0,-0.94737,0,-1.40433,-4.0515,-1.40433,4.0515
-1.1088,0,-11.236,0,-0.94738,0,-1.40391,-4.05258,-1.40391,4.05258
-1.10876,0,-11.2369,0,-0.94739,0,-1.40348,-4.05366,-1.40348,4.05366
-1.10871,0,-11.2378,0,-0.9474,0,-1.40305,-4.05474,-1.40305,4.05474
-1.10867,0,-11.2387,0,-0.94741,0,-1.40262,-4.05581,-1.40262,4.05581
-1.10863,0,-11.2396,0,-0.94742,0,-1.4022,-4.05689,-1.4022,4.05689
-1.10858,0,-11.2405,0,-0.94743,0,-1.40177,-4.05797,-1.40177,4.05797
-1.10854,0,-11.2413,0,-0.94744,0,-1.40134,-4.05905,-1.40134,4.05905
-1.10849,0,-11.2422,0,-0.94745,0,-1.40091,-4.06012,-1.40091,4.06012
-1.10845,0,-11.2431,0,-0.94746,0,-1.40049,-4.0612,-1.40049,4.0612
-1.10841,0,-11.244,0,-0.94747,0,-1.40006,-4.06228,-1.40006,4.06228
-1.10836,0,-11.2449,0,-0.94748,0,-1.39963,-4.06335,-1.39963,4.06335
-1.10832,0,-11.2458,0,-0.94749,0,-1.39921,-4.06442,-1.39921,4.06442
-1.10828,0,-11.2467,0,-0.9475,0,-1.39878,-4.0655,-1.39878,4.0655
-1.10823,0,-11.2475,0,-0.94751,0,-1.39836,-4.06657,-1.39836,4.06657
-1.10819,0,-11.2484,0,-0.94752,0,-1.39793,-4.06765,-1.39793,4.06765
-1.10815,0,-11.2493,0,-0.94753,0,-1.3975,-4.06872,-1.3975,4.06872
-1.1081,0,-11.2502,0,-0.94754,0,-1.39708,-4.06979,-1.39708,4.06979
-1.10806,0,-11.2511,0,-0.94755,0,-1.39665,-4.07086,-1.39665,4.07086
-1.10802,0,-11.252,0,-0.94756,0,-1.39623,-4.07193,-1.39623,4.07193
-1.10798,0,-11.2529,0,-0.947569,0,-1.3958,-4.073,-1.3958,4.073
-1.10793,0,-11.2537,0,-0.947579,0,-1.39538,-4.07408,-1.39538,4.07408
-1.10789,0,-11.2546,0,-0.947589,0,-1.39495,-4.07515,-1.39495,4.07515
-1.10785,0,-11.2555,0,-0.947599,0,-1.39452,-4.07621,-1.39452,4.07621
-1.1078,0,-11.2564,0,-0.947609,0,-1.3941,-4.07728,-1.3941,4.07728
-1.10776,0,-11.2573,0,-0.947619,0,-1.39367,-4.07835,-1.39367,4.07835
-1.10772,0,-11.2582,0,-0.947629,0,-1.39325,-4.07942,-1.39325,4.07942
-1.10768,0,-11.259,0,-0.947639,0,-1.39283,-4.08049,-1.39283,4.08049
-1.10763,0,-11.2599,0,-0.947648,0,-1.3924,-4.08155,-1.3924,4.08155
-1.10759,0,-11.2608,0,-0.947658,0,-1.39198,-4.08262,-1.39198,4.08262
-1.10755,0,-11.2617,0,-0.947668,0,-1.39155,-4.08369,-1.39155,4.08369
-1.10751,0,-11.2626,0,-0.947678,0,-1.39113,-4.08475,-1.39113,4.08475
-1.10746,0,-11.2634,0,-0.947688,0,-1.3907,-4.08582,-1.3907,4.08582
-1.10742,0,-11.2643,0,-0.947698,0,-1.39028,-4.08688,-1.39028,4.08688
-1.10738,0,-11.2652,0,-0.947707,0,-1.38986,-4.08795,-1.38986,4.08795
-1.10734,0,-11.2661,0,-0.947717,0,-1.38943,-4.08901,-1.38943,4.08901
-1.10729,0,-11.267,0,-0.947727,0,-1.38901,-4.09007,-1.38901,4.09007
-1.10725,0,-11.2678,0,-0.947737,0,-1.38858,-4.09114,-1.38858,4.09114
-1.10721,0,-11.2687,0,-0.947747,0,-1.38816,-4.0922,-1.38816,4.0922
-1.10717,0,-11.2696,0,-0.947756,0,-1.38774,-4.09326,-1.38774,4.09326
-1.10713,0,-11.2705,0,-0.947766,0,-1.38731,-4.09432,-1.38731,4.09432
-1.10708,0,-11.2714,0,-0.947776,0,-1.38689,-4.09538,-1.38689,4.09538
-1.10704,0,-11.2722,0,-0.947786,0,-1.38647,-4.09644,-1.38647,4.09644
-1.107,0,-11.2731,0,-0.947796,0,-1.38605,-4.0975,-1.38605,4.0975
-1.10696,0,-11.274,0,-0.947805,0,-1.38562,-4.09856,-1.38562,4.09856
-1.10692,0,-11.2749,0,-0.947815,0,-1.3852,-4.09962,-1.3852,4.09962
-1.10687,0,-11.2757,0,-0.947825,0,-1.38478,-4.10068,-1.38478,4.10068
-1.10683,0,-11.2766,0,-0.947835,0,-1.38436,-4.10174,-1.38436,4.10174
-1.10679,0,-11.2775,0,-0.947844,0,-1.38393,-4.1028,-1.38393,4.1028
-1.10675,0,-11.2784,0,-0.947854,0,-1.38351,-4.10386,-1.38351,4.10386
-1.10671,0,-11.2793,0,-0.947864,0,-1.38309,-4.10491,-1.38309,4.10491
-1.10666,0,-11.2801,0,-0.947873,0,-1.38267,-4.10597,-1.38267,4.10597
-1.10662,0,-11.281,0,-0.947883,0,-1.38225,-4.10703,-1.38225,4.10703
-1.10658,0,-11.2819,0,-0.947893,0,-1.38182,-4.10808,-1.38182,4.10808
-1.10654,0,-11.2828,0,-0.947903,0,-1.3814,-4.10914,-1.3814,4.10914
-1.1065,0,-11.2836,0,-0.947912,0,-1.38098,-4.11019,-1.38098,4.11019
-1.10646,0,-11.2845,0,-0.947922,0,-1.38056,-4.11124,-1.38056,4.11124
-1.10642,0,-11.2854,0,-0.947932,0,-1.38014,-4.1123,-1.38014,4.1123
-1.10637,0,-11.2862,0,-0.947941,0,-1.37972,-4.11335,-1.37972,4.11335
-1.10633,0,-11.2871,0,-0.947951,0,-1.3793,-4.1144,-1.3793,4.1144
-1.10629,0,-11.288,0,-0.947961,0,-1.37888,-4.11546,-1.37888,4.11546
-1.10625,0,-11.2889,0,-0.94797,0,-1.37845,-4.11651,-1.37845,4.11651
-1.10621,0,-11.2897,0,-0.94798,0,-1.37803,-4.11756,-1.37803,4.11756
-1.10617,0,-11.2906,0,-0.94799,0,-1.37761,-4.11861,-1.37761,4.11861
-1.10613,0,-11.2915,0,-0.947999,0,-1.37719,-4.11966,-1.37719,4.11966
-1.10609,0,-11.2924,0,-0.948009,0,-1.37677,-4.12071,-1.37677,4.12071
-1.10605,0,-11.2932,0,-0.948019,0,-1.37635,-4.12176,-1.37635,4.12176
-1.10601,0,-11.2941,0,-0.948028,0,-1.37593,-4.12281,-1.37593,4.12281
-1.10596,0,-11.295,0,-0.948038,0,-1.37551,-4.12386,-1.37551,4.12386
-1.10592,0,-11.2958,0,-0.948047,0,-1.37509,-4.12491,-1.37509,4.12491
-1.10588,0,-11.2967,0,-0.948057,0,-1.37467,-4.12596,-1.37467,4.12596
-1.10584,0,-11.2976,0,-0.948067,0,-1.37425,-4.127,-1.37425,4.127
-1.1058,0,-11.2985,0,-0.948076,0,-1.37383,-4.12805,-1.37383,4.12805
-1.10576,0,-11.2993,0,-0.948086,0,-1.37341,-4.1291,-1.37341,4.1291
-1.10572,0,-11.3002,0,-0.948095,0,-1.37299,-4.13014,-1.37299,4.13014
-1.10568,0,-11.3011,0,-0.948105,0,-1.37257,-4.13119,-1.37257,4.13119
-1.10564,0,-11.3019,0,-0.948114,0,-1.37216,-4.13223,-1.37216,4.13223
-1.1056,0,-11.3028,0,-0.948124,0,-1.37174,-4.13328,-1.37174,4.13328
-1.10556,0,-11.3037,0,-0.948134,0,-1.37132,-4.13432,-1.37132,4.13432
-1.10552,0,-11.3045,0,-0.948143,0,-1.3709,-4.13537,-1.3709,4.13537
-1.10548,0,-11.3054,0,-0.948153,0,-1.37048,-4.13641,-1.37048,4.13641
-1.10544,0,-11.3063,0,-0.948162,0,-1.37006,-4.13745,-1.37006,4.13745
-1.1054,0,-11.3071,0,-0.948172,0,-1.36964,-4.1385,-1.36964,4.1385
-1.10536,0,-11.308,0,-0.948181,0,-1.36923,-4.13954,-1.36923,4.13954
-1.10532,0,-11.3089,0,-0.948191,0,-1.36881,-4.14058,-1.36881,4.14058
-1.10528,0,-11.3097,0,-0.9482,0,-1.36839,-4.14162,-1.36839,4.14162
-1.10524,0,-11.3106,0,-0.94821,0,-1.36797,-4.14266,-1.36797,4.14266
-1.1052,0,-11.3115,0,-0.948219,0,-1.36755,-4.1437,-1.36755,4.1437
-1.10516,0,-11.3123,0,-0.948229,0,-1.36714,-4.14474,-1.36714,4.14474
-1.10512,0,-11.3132,0,-0.948238,0,-1.36672,-4.14578,-1.36672,4.14578
-1.10508,0,-11.3141,0,-0.948248,0,-1.3663,-4.14682,-1.3663,4.14682
-1.10504,0,-11.3149,0,-0.948257,0,-1.36588,-4.14786,-1.36588,4.14786
-1.105,0,-11.3158,0,-0.948267,0,-1.36547,-4.1489,-1.36547,4.1489
-1.10496,0,-11.3167,0,-0.948276,0,-1.36505,-4.14994,-1.36505,4.14994
-1.10492,0,-11.3175,0,-0.948286,0,-1.36463,-4.15097,-1.36463,4.15097
-1.10488,0,-11.3184,0,-0.948295,0,-1.36421,-4.15201,-1.36421,4.15201
-1.10484,0,-11.3193,0,-0.948305,0,-1.3638,-4.15305,-1.3638,4.15305
-1.1048,0,-11.3201,0,-0.948314,0,-1.36338,-4.15408,-1.36338,4.15408
-1.10476,0,-11.321,0,-0.948324,0,-1.36296,-4.15512,-1.36296,4.15512
-1.10472,0,-11.3219,0,-0.948333,0,-1.36255,-4.15615,-1.36255,4.15615
-1.10468,0,-11.3227,0,-0.948342,0,-1.36213,-4.15719,-1.36213,4.15719
-1.10464,0,-11.3236,0,-0.948352,0,-1.36171,-4.15822,-1.36171,4.15822
-1.1046,0,-11.3244,0,-0.948361,0,-1.3613,-4.15926,-1.3613,4.15926
-1.10456,0,-11.3253,0,-0.948371,0,-1.36088,-4.16029,-1.36088,4.16029
-1.10452,0,-11.3262,0,-0.94838,0,-1.36047,-4.16132,-1.36047,4.16132
-1.10448,0,-11.327,0,-0.948389,0,-1.36005,-4.16235,-1.36005,4.16235
-1.10444,0,-11.3279,0,-0.948399,0,-1.35963,-4.16339,-1.35963,4.16339
-1.1044,0,-11.3288,0,-0.948408,0,-1.35922,-4.16442,-1.35922,4.16442
-1.10436,0,-11.3296,0,-0.948418,0,-1.3588,-4.16545,-1.3588,4.16545
-1.10432,0,-11.3305,0,-0.948427,0,-1.35839,-4.16648,-1.35839,4.16648
-1.10428,0,-11.3313,0,-0.948436,0,-1.35797,-4.16751,-1.35797,4.16751
-1.10425,0,-11.3322,0,-0.948446,0,-1.35756,-4.16854,-1.35756,4.16854
-1.10421,0,-11.3331,0,-0.948455,0,-1.35714,-4.16957,-1.35714,4.16957
-1.10417,0,-11.3339,0,-0.948464,0,-1.35673,-4.1706,-1.35673,4.1706
-1.10413,0,-11.3348,0,-0.948474,0,-1.35631,-4.17163,-1.35631,4.17163
-1.10409,0,-11.3356,0,-0.948483,0,-1.3559,-4.17266,-1.3559,4.17266
-1.10405,0,-11.3365,0,-0.948492,0,-1.35548,-4.17368,-1.35548,4.17368
-1.10401,0,-11.3374,0,-0.948502,0,-1.35507,-4.17471,-1.35507,4.17471
-1.10397,0,-11.3382,0,-0.948511,0,-1.35465,-4.17574,-1.35465,4.17574
-1.10393,0,-11.3391,0,-0.94852,0,-1.35424,-4.17677,-1.35424,4.17677
-1.1039,0,-11.3399,0,-0.94853,0,-1.35382,-4.17779,-1.35382,4.17779
-1.10386,0,-11.3408,0,-0.948539,0,-1.35341,-4.17882,-1.35341,4.17882
-1.10382,0,-11.3416,0,-0.948548,0,-1.353,-4.17984,-1.353,4.17984
-1.10378,0,-11.3425,0,-0.948558,0,-1.35258,-4.18087,-1.35258,4.18087
-1.10374,0,-11.3434,0,-0.948567,0,-1.35217,-4.18189,-1.35217,4.18189
-1.1037,0,-11.3442,0,-0.948576,0,-1.35176,-4.18292,-1.35176,4.18292
-1.10366,0,-11.3451,0,-0.948586,0,-1.35134,-4.18394,-1.35134,4.18394
-1.10362,0,-11.3459,0,-0.948595,0,-1.35093,-4.18496,-1.35093,4.18496
-1.10359,0,-11.3468,0,-0.948604,0,-1.35051,-4.18598,-1.35051,4.18598
-1.10355,0,-11.3476,0,-0.948613,0,-1.3501,-4.18701,-1.3501,4.18701
-1.10351,0,-11.3485,0,-0.948623,0,-1.34969,-4.18803,-1.34969,4.18803
-1.10347,0,-11.3493,0,-0.948632,0,-1.34928,-4.18905,-1.34928,4.18905
-1.10343,0,-11.3502,0,-0.948641,0,-1.34886,-4.19007,-1.34886,4.19007
-1.10339,0,-11.3511,0,-0.94865,0,-1.34845,-4.19109,-1.34845,4.19109
-1.10336,0,-11.3519,0,-0.94866,0,-1.34804,-4.19211,-1.34804,4.19211
-1.10332,0,-11.3528,0,-0.948669,0,-1.34762,-4.19313,-1.34762,4.19313
-1.10328,0,-11.3536,0,-0.948678,0,-1.34721,-4.19415,-1.34721,4.19415
-1.10324,0,-11.3545,0,-0.948687,0,-1.3468,-4.19517,-1.3468,4.19517
-1.1032,0,-11.3553,0,-0.948697,0,-1.34639,-4.19619,-1.34639,4.19619
-1.10317,0,-11.3562,0,-0.948706,0,-1.34598,-4.19721,-1.34598,4.19721
-1.10313,0,-11.357,0,-0.948715,0,-1.34556,-4.19823,-1.34556,4.19823
-1.10309,0,-11.3579,0,-0.948724,0,-1.34515,-4.19924,-1.34515,4.19924
-1.10305,0,-11.3587,0,-0.948733,0,-1.34474,-4.20026,-1.34474,4.20026
-1.10301,0,-11.3596,0,-0.948743,0,-1.34433,-4.20128,-1.34433,4.20128
-1.10298,0,-11.3604,0,-0.948752,0,-1.34392,-4.20229,-1.34392,4.20229
-1.10294,0,-11.3613,0,-0.948761,0,-1.3435,-4.20331,-1.3435,4.20331
-1.1029,0,-11.3621,0,-0.94877,0,-1.34309,-4.20432,-1.34309,4.20432
-1.10286,0,-11.363,0,-0.948779,0,-1.34268,-4.20534,-1.34268,4.20534
-1.10283,0,-11.3638,0,-0.948788,0,-1.34227,-4.20635,-1.34227,4.20635
-1.10279,0,-11.3647,0,-0.948798,0,-1.34186,-4.20737,-1.34186,4.20737
-1.10275,0,-11.3655,0,-0.948807,0,-1.34145,-4.20838,-1.34145,4.20838
-1.10271,0,-11.3664,0,-0.948816,0,-1.34104,-4.20939,-1.34104,4.20939
-1.10267,0,-11.3672,0,-0.948825,0,-1.34063,-4.21041,-1.34063,4.21041
-1.10264,0,-11.3681,0,-0.948834,0,-1.34022,-4.21142,-1.34022,4.21142
-1.1026,0,-11.3689,0,-0.948843,0,-1.33981,-4.21243,-1.33981,4.21243
-1.10256,0,-11.3698,0,-0.948852,0,-1.33939,-4.21344,-1.33939,4.21344
-1.10252,0,-11.3706,0,-0.948862,0,-1.33898,-4.21445,-1.33898,4.21445
-1.10249,0,-11.3715,0,-0.948871,0,-1.33857,-4.21546,-1.33857,4.21546
-1.10245,0,-11.3723,0,-0.94888,0,-1.33816,-4.21647,-1.33816,4.21647
-1.10241,0,-11.3732,0,-0.948889,0,-1.33775,-4.21748,-1.33775,4.21748
-1.10238,0,-11.374,0,-0.948898,0,-1.33734,-4.21849,-1.33734,4.21849
-1.10234,0,-11.3749,0,-0.948907,0,-1.33693,-4.2195,-1.33693,4.2195
-1.1023,0,-11.3757,0,-0.948916,0,-1.33652,-4.22051,-1.33652,4.22051
-1.10226,0,-11.3766,0,-0.948925,0,-1.33612,-4.22152,-1.33612,4.22152
-1.10223,0,-11.3774,0,-0.948934,0,-1.33571,-4.22253,-1.33571,4.22253
-1.10219,0,-11.3783,0,-0.948943,0,-1.3353,-4.22353,-1.3353,4.22353
-1.10215,0,-11.3791,0,-0.948952,0,-1.33489,-4.22454,-1.33489,4.22454
-1.10212,0,-11.38,0,-0.948961,0,-1.33448,-4.22555,-1.33448,4.22555
-1.10208,0,-11.3808,0,-0.948971,0,-1.33407,-4.22655,-1.33407,4.22655
-1.10204,0,-11.3817,0,-0.94898,0,-1.33366,-4.22756,-1.33366,4.22756
-1.10201,0,-11.3825,0,-0.948989,0,-1.33325,-4.22857,-1.33325,4.22857
-1.10197,0,-11.3834,0,-0.948998,0,-1.33284,-4.22957,-1.33284,4.22957
-1.10193,0,-11.3842,0,-0.949007,0,-1.33243,-4.23057,-1.33243,4.23057
-1.10189,0,-11.385,0,-0.949016,0,-1.33202,-4.23158,-1.33202,4.23158
-1.10186,0,-11.3859,0,-0.949025,0,-1.33162,-4.23258,-1.33162,4.23258
-1.10182,0,-11.3867,0,-0.949034,0,-1.33121,-4.23359,-1.33121,4.23359
-1.10178,0,-11.3876,0,-0.949043,0,-1.3308,-4.23459,-1.3308,4.23459
-1.10175,0,-11.3884,0,-0.949052,0,-1.33039,-4.23559,-1.33039,4.23559
-1.10171,0,-11.3893,0,-0.949061,0,-1.32998,-4.23659,-1.32998,4.23659
-1.10167,0,-11.3901,0,-0.94907,0,-1.32958,-4.2376,-1.32958,4.2376
-1.10164,0,-11.3909,0,-0.949079,0,-1.32917,-4.2386,-1.32917,4.2386
-1.1016,0,-11.3918,0,-0.949088,0,-1.32876,-4.2396,-1.32876,4.2396
-1.10157,0,-11.3926,0,-0.949097,0,-1.32835,-4.2406,-1.32835,4.2406
-1.10153,0,-11.3935,0,-0.949106,0,-1.32795,-4.2416,-1.32795,4.2416
-1.10149,0,-11.3943,0,-0.949115,0,-1.32754,-4.2426,-1.32754,4.2426
-1.10146,0,-11.3952,0,-0.949124,0,-1.32713,-4.2436,-1.32713,4.2436
-1.10142,0,-11.396,0,-0.949133,0,-1.32672,-4.2446,-1.32672,4.2446
-1.10138,0,-11.3968,0,-0.949142,0,-1.32632,-4.2456,-1.32632,4.2456
-1.10135,0,-11.3977,0,-0.94915,0,-1.32591,-4.24659,-1.32591,4.24659
-1.10131,0,-11.3985,0,-0.949159,0,-1.3255,-4.24759,-1.3255,4.24759
-1.10127,0,-11.3994,0,-0.949168,0,-1.3251,-4.24859,-1.3251,4.24859
-1.10124,0,-11.4002,0,-0.949177,0,-1.32469,-4.24959,-1.32469,4.24959
-1.1012,0,-11.401,0,-0.949186,0,-1.32428,-4.25058,-1.32428,4.25058
-1.10117,0,-11.4019,0,-0.949195,0,-1.32388,-4.25158,-1.32388,4.25158
-1.10113,0,-11.4027,0,-0.949204,0,-1.32347,-4.25258,-1.32347,4.25258
-1.10109,0,-11.4036,0,-0.949213,0,-1.32306,-4.25357,-1.32306,4.25357
-1.10106,0,-11.4044,0,-0.949222,0,-1.32266,-4.25457,-1.32266,4.25457
-1.10102,0,-11.4052,0,-0.949231,0,-1.32225,-4.25556,-1.32225,4.25556
-1.10099,0,-11.4061,0,-0.94924,0,-1.32185,-4.25655,-1.32185,4.25655
-1.10095,0,-11.4069,0,-0.949249,0,-1.32144,-4.25755,-1.32144,4.25755
-1.10091,0,-11.4078,0,-0.949257,0,-1.32103,-4.25854,-1.32103,4.25854
-1.10088,0,-11.4086,0,-0.949266,0,-1.32063,-4.25954,-1.32063,4.25954
-1.10084,0,-11.4094,0,-0.949275,0,-1.32022,-4.26053,-1.32022,4.26053
-1.10081,0,-11.4103,0,-0.949284,0,-1.31982,-4.26152,-1.31982,4.26152
-1.10077,0,-11.4111,0,-0.949293,0,-1.31941,-4.26251,-1.31941,4.26251
-1.10074,0,-11.4119,0,-0.949302,0,-1.31901,-4.2635,-1.31901,4.2635
-1.1007,0,-11.4128,0,-0.949311,0,-1.3186,-4.26449,-1.3186,4.26449
-1.10066,0,-11.4136,0,-0.94932,0,-1.3182,-4.26549,-1.3182,4.26549
-1.10063,0,-11.4145,0,-0.949328,0,-1.31779,-4.26648,-1.31779,4.26648
-1.10059,0,-11.4153,0,-0.949337,0,-1.31739,-4.26747,-1.31739,4.26747
-1.10056,0,-11.4161,0,-0.949346,0,-1.31698,-4.26846,-1.31698,4.26846
-1.10052,0,-11.417,0,-0.949355,0,-1.31658,-4.26944,-1.31658,4.26944
-1.10049,0,-11.4178,0,-0.949364,0,-1.31617,-4.27043,-1.31617,4.27043
-1.10045,0,-11.4186,0,-0.949373,0,-1.31577,-4.27142,-1.31577,4.27142
-1.10042,0,-11.4195,0,-0.949381,0,-1.31536,-4.27241,-1.31536,4.27241
-1.10038,0,-11.4203,0,-0.94939,0,-1.31496,-4.2734,-1.31496,4.2734
-1.10035,0,-11.4211,0,-0.949399,0,-1.31456,-4.27438,-1.31456,4.27438
-1.10031,0,-11.422,0,-0.949408,0,-1.31415,-4.27537,-1.31415,4.27537
-1.10028,0,-11.4228,0,-0.949417,0,-1.31375,-4.27636,-1.31375,4.27636
-1.10024,0,-11.4236,0,-0.949425,0,-1.31334,-4.27734,-1.31334,4.27734
-1.1002,0,-11.4245,0,-0.949434,0,-1.31294,-4.27833,-1.31294,4.27833
-1.10017,0,-11.4253,0,-0.949443,0,-1.31254,-4.27932,-1.31254,4.27932
-1.10013,0,-11.4261,0,-0.949452,0,-1.31213,-4.2803,-1.31213,4.2803
-1.1001,0,-11.427,0,-0.94946,0,-1.31173,-4.28128,-1.31173,4.28128
-1.10006,0,-11.4278,0,-0.949469,0,-1.31133,-4.28227,-1.31133,4.28227
-1.10003,0,-11.4286,0,-0.949478,0,-1.31092,-4.28325,-1.31092,4.28325
-1.09999,0,-11.4295,0,-0.949487,0,-1.31052,-4.28424,-1.31052,4.28424
-1.09996,0,-11.4303,0,-0.949495,0,-1.31012,-4.28522,-1.31012,4.28522
-1.09992,0,-11.4311,0,-0.949504,0,-1.30972,-4.2862,-1.30972,4.2862
-1.09989,0,-11.432,0,-0.949513,0,-1.30931,-4.28718,-1.30931,4.28718
-1.09985,0,-11.4328,0,-0.949522,0,-1.30891,-4.28817,-1.30891,4.28817
-1.09982,0,-11.4336,0,-0.94953,0,-1.30851,-4.28915,-1.30851,4.28915
-1.09979,0,-11.4345,0,-0.949539,0,-1.30811,-4.29013,-1.30811,4.29013
-1.09975,0,-11.4353,0,-0.949548,0,-1.3077,-4.29111,-1.3077,4.29111
-1.09972,0,-11.4361,0,-0.949557,0,-1.3073,-4.29209,-1.3073,4.29209
-1.09968,0,-11.437,0,-0.949565,0,-1.3069,-4.29307,-1.3069,4.29307
-1.09965,0,-11.4378,0,-0.949574,0,-1.3065,-4.29405,-1.3065,4.29405
-1.09961,0,-11.4386,0,-0.949583,0,-1.3061,-4.29503,-1.3061,4.29503
-1.09958,0,-11.4394,0,-0.949591,0,-1.30569,-4.29601,-1.30569,4.29601
-1.09954,0,-11.4403,0,-0.9496,0,-1.30529,-4.29699,-1.30529,4.29699
-1.09951,0,-11.4411,0,-0.949609,0,-1.30489,-4.29796,-1.30489,4.29796
-1.09947,0,-11.4419,0,-0.949617,0,-1.30449,-4.29894,-1.30449,4.29894
-1.09944,0,-11.4428,0,-0.949626,0,-1.30409,-4.29992,-1.30409,4.29992
-1.0994,0,-11.4436,0,-0.949635,0,-1.30369,-4.3009,-1.30369,4.3009
-1.09937,0,-11.4444,0,-0.949643,0,-1.30328,-4.30187,-1.30328,4.30187
-1.09934,0,-11.4452,0,-0.949652,0,-1.30288,-4.30285,-1.30288,4.30285
-1.0993,0,-11.4461,0,-0.949661,0,-1.30248,-4.30382,-1.30248,4.30382
-1.09927,0,-11.4469,0,-0.949669,0,-1.30208,-4.3048,-1.30208,4.3048
-1.09923,0,-11.4477,0,-0.949678,0,-1.30168,-4.30578,-1.30168,4.30578
-1.0992,0,-11.4486,0,-0.949687,0,-1.30128,-4.30675,-1.30128,4.30675
-1.09916,0,-11.4494,0,-0.949695,0,-1.30088,-4.30772,-1.30088,4.30772
-1.09913,0,-11.4502,0,-0.949704,0,-1.30048,-4.3087,-1.30048,4.3087
-1.0991,0,-11.451,0,-0.949713,0,-1.30008,-4.30967,-1.30008,4.30967
-1.09906,0,-11.4519,0,-0.949721,0,-1.29968,-4.31065,-1.29968,4.31065
-1.09903,0,-11.4527,0,-0.94973,0,-1.29928,-4.31162,-1.29928,4.31162
-1.09899,0,-11.4535,0,-0.949738,0,-1.29888,-4.31259,-1.29888,4.31259
-1.09896,0,-11.4543,0,-0.949747,0,-1.29848,-4.31356,-1.29848,4.31356
-1.09893,0,-11.4552,0,-0.949756,0,-1.29808,-4.31453,-1.29808,4.31453
-1.09889,0,-11.456,0,-0.949764,0,-1.29768,-4.31551,-1.29768,4.31551
-1.09886,0,-11.4568,0,-0.949773,0,-1.29728,-4.31648,-1.29728,4.31648
-1.09882,0,-11.4576,0,-0.949781,0,-1.29688,-4.31745,-1.29688,4.31745
-1.09879,0,-11.4585,0,-0.94979,0,-1.29648,-4.31842,-1.29648,4.31842
-1.09876,0,-11.4593,0,-0.949799,0,-1.29608,-4.31939,-1.29608,4.31939
-1.09872,0,-11.4601,0,-0.949807,0,-1.29568,-4.32036,-1.29568,4.32036
-1.09869,0,-11.4609,0,-0.949816,0,-1.29528,-4.32133,-1.29528,4.32133
-1.09866,0,-11.4618,0,-0.949824,0,-1.29488,-4.3223,-1.29488,4.3223
-1.09862,0,-11.4626,0,-0.949833,0,-1.29448,-4.32326,-1.29448,4.32326
-1.09859,0,-11.4634,0,-0.949841,0,-1.29408,-4.32423,-1.29408,4.32423
-1.09855,0,-11.4642,0,-0.94985,0,-1.29369,-4.3252,-1.29369,4.3252
-1.09852,0,-11.465,0,-0.949858,0,-1.29329,-4.32617,-1.29329,4.32617
-1.09849,0,-11.4659,0,-0.949867,0,-1.29289,-4.32713,-1.29289,4.32713
-1.09845,0,-11.4667,0,-0.949875,0,-1.29249,-4.3281,-1.29249,4.3281
-1.09842,0,-11.4675,0,-0.949884,0,-1.29209,-4.32907,-1.29209,4.32907
-1.09839,0,-11.4683,0,-0.949893,0,-1.29169,-4.33003,-1.29169,4.33003
-1.09835,0,-11.4692,0,-0.949901,0,-1.2913,-4.331,-1.2913,4.331
-1.09832,0,-11.47,0,-0.94991,0,-1.2909,-4.33196,-1.2909,4.33196
-1.09829,0,-11.4708,0,-0.949918,0,-1.2905,-4.33293,-1.2905,4.33293
-1.09825,0,-11.4716,0,-0.949927,0,-1.2901,-4.33389,-1.2901,4.33389
-1.09822,0,-11.4724,0,-0.949935,0,-1.2897,-4.33486,-1.2897,4.33486
-1.09819,0,-11.4733,0,-0.949944,0,-1.28931,-4.33582,-1.28931,4.33582
-1.09815,0,-11.4741,0,-0.949952,0,-1.28891,-4.33678,-1.28891,4.33678
-1.09812,0,-11.4749,0,-0.949961,0,-1.28851,-4.33775,-1.28851,4.33775
-1.09809,0,-11.4757,0,-0.949969,0,-1.28811,-4.33871,-1.28811,4.33871
-1.09805,0,-11.4765,0,-0.949978,0,-1.28772,-4.33967,-1.28772,4.33967
-1.09802,0,-11.4774,0,-0.949986,0,-1.28732,-4.34063,-1.28732,4.34063
-1.09799,0,-11.4782,0,-0.949994,0,-1.28692,-4.34159,-1.28692,4.34159
-1.09795,0,-11.479,0,-0.950003,0,-1.28653,-4.34255,-1.28653,4.34255
-1.09792,0,-11.4798,0,-0.950011,0,-1.28613,-4.34352,-1.28613,4.34352
-1.09789,0,-11.4806,0,-0.95002,0,-1.28573,-4.34448,-1.28573,4.34448
-1.09786,0,-11.4814,0,-0.950028,0,-1.28533,-4.34544,-1.28533,4.34544
-1.09782,0,-11.4823,0,-0.950037,0,-1.28494,-4.3464,-1.28494,4.3464
-1.09779,0,-11.4831,0,-0.950045,0,-1.28454,-4.34735,-1.28454,4.34735
-1.09776,0,-11.4839,0,-0.950054,0,-1.28415,-4.34831,-1.28415,4.34831
-1.09772,0,-11.4847,0,-0.950062,0,-1.28375,-4.34927,-1.28375,4.34927
-1.09769,0,-11.4855,0,-0.95007,0,-1.28335,-4.35023,-1.28335,4.35023
-1.09766,0,-11.4863,0,-0.950079,0,-1.28296,-4.35119,-1.28296,4.35119
-1.09763,0,-11.4872,0,-0.950087,0,-1.28256,-4.35215,-1.28256,4.35215
-1.09759,0,-11.488,0,-0.950096,0,-1.28216,-4.3531,-1.28216,4.3531
-1.09756,0,-11.4888,0,-0.950104,0,-1.28177,-4.35406,-1.28177,4.35406
-1.09753,0,-11.4896,0,-0.950112,0,-1.28137,-4.35502,-1.28137,4.35502
-1.09749,0,-11.4904,0,-0.950121,0,-1.28098,-4.35597,-1.28098,4.35597
-1.09746,0,-11.4912,0,-0.950129,0,-1.28058,-4.35693,-1.28058,4.35693
-1.09743,0,-11.4921,0,-0.950138,0,-1.28019,-4.35788,-1.28019,4.35788
-1.0974,0,-11.4929,0,-0.950146,0,-1.27979,-4.35884,-1.27979,4.35884
-1.09736,0,-11.4937,0,-0.950154,0,-1.2794,-4.35979,-1.2794,4.35979
-1.09733,0,-11.4945,0,-0.950163,0,-1.279,-4.36075,-1.279,4.36075
-1.0973,0,-11.4953,0,-0.950171,0,-1.27861,-4.3617,-1.27861,4.3617
-1.09727,0,-11.4961,0,-0.950179,0,-1.27821,-4.36266,-1.27821,4.36266
-1.09723,0,-11.4969,0,-0.950188,0,-1.27782,-4.36361,-1.27782,4.36361
-1.0972,0,-11.4978,0,-0.950196,0,-1.27742,-4.36456,-1.27742,4.36456
-1.09717,0,-11.4986,0,-0.950205,0,-1.27703,-4.36551,-1.27703,4.36551
-1.09714,0,-11.4994,0,-0.950213,0,-1.27663,-4.36647,-1.27663,4.36647
-1.0971,0,-11.5002,0,-0.950221,0,-1.27624,-4.36742,-1.27624,4.36742
-1.09707,0,-11.501,0,-0.95023,0,-1.27584,-4.36837,-1.27584,4.36837
-1.09704,0,-11.5018,0,-0.950238,0,-1.27545,-4.36932,-1.27545,4.36932
-1.09701,0,-11.5026,0,-0.950246,0,-1.27506,-4.37027,-1.27506,4.37027
-1.09698,0,-11.5034,0,-0.950255,0,-1.27466,-4.37122,-1.27466,4.37122
-1.09694,0,-11.5043,0,-0.950263,0,-1.27427,-4.37217,-1.27427,4.37217
-1.09691,0,-11.5051,0,-0.950271,0,-1.27387,-4.37312,-1.27387,4.37312
-1.09688,0,-11.5059,0,-0.950279,0,-1.27348,-4.37407,-1.27348,4.37407
-1.09685,0,-11.5067,0,-0.950288,0,-1.27309,-4.37502,-1.27309,4.37502
-1.09682,0,-11.5075,0,-0.950296,0,-1.27269,-4.37597,-1.27269,4.37597
-1.09678,0,-11.5083,0,-0.950304,0,-1.2723,-4.37692,-1.2723,4.37692
-1.09675,0,-11.5091,0,-0.950313,0,-1.27191,-4.37786,-1.27191,4.37786
-1.09672,0,-11.5099,0,-0.950321,0,-1.27151,-4.37881,-1.27151,4.37881
-1.09669,0,-11.5107,0,-0.950329,0,-1.27112,-4.37976,-1.27112,4.37976
-1.09666,0,-11.5116,0,-0.950338,0,-1.27073,-4.38071,-1.27073,4.38071
-1.09662,0,-11.5124,0,-0.950346,0,-1.27033,-4.38165,-1.27033,4.38165
-1.09659,0,-11.5132,0,-0.950354,0,-1.26994,-4.3826,-1.26994,4.3826
-1.09656,0,-11.514,0,-0.950362,0,-1.26955,-4.38354,-1.26955,4.38354
-1.09653,0,-11.5148,0,-0.950371,0,-1.26915,-4.38449,-1.26915,4.38449
-1.0965,0,-11.5156,0,-0.950379,0,-1.26876,-4.38544,-1.26876,4.38544
-1.09646,0,-11.5164,0,-0.950387,0,-1.26837,-4.38638,-1.26837,4.38638
-1.09643,0,-11.5172,0,-0.950395,0,-1.26798,-4.38732,-1.26798,4.38732
-1.0964,0,-11.518,0,-0.950404,0,-1.26758,-4.38827,-1.26758,4.38827
-1.09637,0,-11.5188,0,-0.950412,0,-1.26719,-4.38921,-1.26719,4.38921
-1.09634,0,-11.5196,0,-0.95042,0,-1.2668,-4.39016,-1.2668,4.39016
-1.09631,0,-11.5204,0,-0.950428,0,-1.26641,-4.3911,-1.26641,4.3911
-1.09627,0,-11.5213,0,-0.950436,0,-1.26602,-4.39204,-1.26602,4.39204
-1.09624,0,-11.5221,0,-0.950445,0,-1.26562,-4.39298,-1.26562,4.39298
-1.09621,0,-11.5229,0,-0.950453,0,-1.26523,-4.39393,-1.26523,4.39393
-1.09618,0,-11.5237,0,-0.950461,0,-1.26484,-4.39487,-1.26484,4.39487
-1.09615,0,-11.5245,0,-0.950469,0,-1.26445,-4.39581,-1.26445,4.39581
-1.09612,0,-11.5253,0,-0.950477,0,-1.26406,-4.39675,-1.26406,4.39675
-1.09609,0,-11.5261,0,-0.950486,0,-1.26367,-4.39769,-1.26367,4.39769
-1.09605,0,-11.5269,0,-0.950494,0,-1.26328,-4.39863,-1.26328,4.39863
-1.09602,0,-11.5277,0,-0.950502,0,-1.26288,-4.39957,-1.26288,4.39957
-1.09599,0,-11.5285,0,-0.95051,0,-1.26249,-4.40051,-1.26249,4.40051
-1.09596,0,-11.5293,0,-0.950518,0,-1.2621,-4.40145,-1.2621,4.40145
-1.09593,0,-11.5301,0,-0.950527,0,-1.26171,-4.40239,-1.26171,4.40239
-1.0959,0,-11.5309,0,-0.950535,0,-1.26132,-4.40333,-1.26132,4.40333
-1.09587,0,-11.5317,0,-0.950543,0,-1.26093,-4.40427,-1.26093,4.40427
-1.09584,0,-11.5325,0,-0.950551,0,-1.26054,-4.4052,-1.26054,4.4052
-1.0958,0,-11.5333,0,-0.950559,0,-1.26015,-4.40614,-1.26015,4.40614
-1.09577,0,-11.5341,0,-0.950567,0,-1.25976,-4.40708,-1.25976,4.40708
-1.09574,0,-11.5349,0,-0.950576,0,-1.25937,-4.40802,-1.25937,4.40802
-1.09571,0,-11.5357,0,-0.950584,0,-1.25898,-4.40895,-1.25898,4.40895
-1.09568,0,-11.5366,0,-0.950592,0,-1.25859,-4.40989,-1.25859,4.40989
-1.09565,0,-11.5374,0,-0.9506,0,-1.2582,-4.41083,-1.2582,4.41083
-1.09562,0,-11.5382,0,-0.950608,0,-1.25781,-4.41176,-1.25781,4.41176
-1.09559,0,-11.539,0,-0.950616,0,-1.25742,-4.4127,-1.25742,4.4127
-1.09556,0,-11.5398,0,-0.950624,0,-1.25703,-4.41363,-1.25703,4.41363
-1.09553,0,-11.5406,0,-0.950632,0,-1.25664,-4.41457,-1.25664,4.41457
-1.09549,0,-11.5414,0,-0.950641,0,-1.25625,-4.4155,-1.25625,4.4155
-1.09546,0,-11.5422,0,-0.950649,0,-1.25586,-4.41643,-1.25586,4.41643
-1.09543,0,-11.543,0,-0.950657,0,-1.25547,-4.41737,-1.25547,4.41737
-1.0954,0,-11.5438,0,-0.950665,0,-1.25508,-4.4183,-1.25508,4.4183
-1.09537,0,-11.5446,0,-0.950673,0,-1.25469,-4.41923,-1.25469,4.41923
-1.09534,0,-11.5454,0,-0.950681,0,-1.2543,-4.42017,-1.2543,4.42017
-1.09531,0,-11.5462,0,-0.950689,0,-1.25391,-4.4211,-1.25391,4.4211
-1.09528,0,-11.547,0,-0.950697,0,-1.25353,-4.42203,-1.25353,4.42203
-1.09525,0,-11.5478,0,-0.950705,0,-1.25314,-4.42296,-1.25314,4.42296
-1.09522,0,-11.5486,0,-0.950713,0,-1.25275,-4.42389,-1.25275,4.42389
-1.09519,0,-11.5494,0,-0.950721,0,-1.25236,-4.42482,-1.25236,4.42482
-1.09516,0,-11.5502,0,-0.950729,0,-1.25197,-4.42575,-1.25197,4.42575
-1.09513,0,-11.551,0,-0.950737,0,-1.25158,-4.42668,-1.25158,4.42668
-1.0951,0,-11.5518,0,-0.950746,0,-1.25119,-4.42761,-1.25119,4.42761
-1.09507,0,-11.5526,0,-0.950754,0,-1.25081,-4.42854,-1.25081,4.42854
-1.09503,0,-11.5534,0,-0.950762,0,-1.25042,-4.42947,-1.25042,4.42947
-1.095,0,-11.5542,0,-0.95077,0,-1.25003,-4.4304,-1.25003,4.4304
-1.09497,0,-11.555,0,-0.950778,0,-1.24964,-4.43133,-1.24964,4.43133
-1.09494,0,-11.5558,0,-0.950786,0,-1.24925,-4.43226,-1.24925,4.43226
-1.09491,0,-11.5566,0,-0.950794,0,-1.24887,-4.43319,-1.24887,4.43319
-1.09488,0,-11.5574,0,-0.950802,0,-1.24848,-4.43411,-1.24848,4.43411
-1.09485,0,-11.5582,0,-0.95081,0,-1.24809,-4.43504,-1.24809,4.43504
-1.09482,0,-11.559,0,-0.950818,0,-1.2477,-4.43597,-1.2477,4.43597
-1.09479,0,-11.5598,0,-0.950826,0,-1.24732,-4.43689,-1.24732,4.43689
-1.09476,0,-11.5605,0,-0.950834,0,-1.24693,-4.43782,-1.24693,4.43782
-1.09473,0,-11.5613,0,-0.950842,0,-1.24654,-4.43875,-1.24654,4.43875
-1.0947,0,-11.5621,0,-0.95085,0,-1.24615,-4.43967,-1.24615,4.43967
-1.09467,0,-11.5629,0,-0.950858,0,-1.24577,-4.4406,-1.24577,4.4406
-1.09464,0,-11.5637,0,-0.950866,0,-1.24538,-4.44152,-1.24538,4.44152
-1.09461,0,-11.5645,0,-0.950874,0,-1.24499,-4.44245,-1.24499,4.44245
-1.09458,0,-11.5653,0,-0.950882,0,-1.24461,-4.44337,-1.24461,4.44337
-1.09455,0,-11.5661,0,-0.95089,0,-1.24422,-4.44429,-1.24422,4.44429
-1.09452,0,-11.5669,0,-0.950898,0,-1.24383,-4.44522,-1.24383,4.44522
-1.09449,0,-11.5677,0,-0.950906,0,-1.24345,-4.44614,-1.24345,4.44614
-1.09446,0,-11.5685,0,-0.950914,0,-1.24306,-4.44706,-1.24306,4.44706
-1.09443,0,-11.5693,0,-0.950922,0,-1.24267,-4.44799,-1.24267,4.44799
-1.0944,0,-11.5701,0,-0.95093,0,-1.24229,-4.44891,-1.24229,4.44891
-1.09437,0,-11.5709,0,-0.950937,0,-1.2419,-4.44983,-1.2419,4.44983
-1.09434,0,-11.5717,0,-0.950945,0,-1.24152,-4.45075,-1.24152,4.45075
-1.09431,0,-11.5725,0,-0.950953,0,-1.24113,-4.45167,-1.24113,4.45167
-1.09428,0,-11.5733,0,-0.950961,0,-1.24074,-4.45259,-1.24074,4.45259
-1.09425,0,-11.5741,0,-0.950969,0,-1.24036,-4.45352,-1.24036,4.45352
-1.09422,0,-11.5749,0,-0.950977,0,-1.23997,-4.45444,-1.23997,4.45444
-1.09419,0,-11.5756,0,-0.950985,0,-1.23959,-4.45536,-1.23959,4.45536
-1.09416,0,-11.5764,0,-0.950993,0,-1.2392,-4.45628,-1.2392,4.45628
-1.09413,0,-11.5772,0,-0.951001,0,-1.23882,-4.45719,-1.23882,4.45719
-1.0941,0,-11.578,0,-0.951009,0,-1.23843,-4.45811,-1.23843,4.45811
-1.09407,0,-11.5788,0,-0.951017,0,-1.23805,-4.45903,-1.23805,4.45903
-1.09404,0,-11.5796,0,-0.951025,0,-1.23766,-4.45995,-1.23766,4.45995
-1.09401,0,-11.5804,0,-0.951033,0,-1.23728,-4.46087,-1.23728,4.46087
-1.09398,0,-11.5812,0,-0.95104,0,-1.23689,-4.46179,-1.23689,4.46179
-1.09395,0,-11.582,0,-0.951048,0,-1.23651,-4.4627,-1.23651,4.4627
-1.09392,0,-11.5828,0,-0.951056,0,-1.23612,-4.46362,-1.23612,4.46362
-1.0939,0,-11.5836,0,-0.951064,0,-1.23574,-4.46454,-1.23574,4.46454
-1.09387,0,-11.5844,0,-0.951072,0,-1.23535,-4.46545,-1.23535,4.46545
-1.09384,0,-11.5851,0,-0.95108,0,-1.23497,-4.46637,-1.23497,4.46637
-1.09381,0,-11.5859,0,-0.951088,0,-1.23458,-4.46729,-1.23458,4.46729
-1.09378,0,-11.5867,0,-0.951096,0,-1.2342,-4.4682,-1.2342,4.4682
-1.09375,0,-11.5875,0,-0.951103,0,-1.23382,-4.46912,-1.23382,4.46912
-1.09372,0,-11.5883,0,-0.951111,0,-1.23343,-4.47003,-1.23343,4.47003
-1.09369,0,-11.5891,0,-0.951119,0,-1.23305,-4.47095,-1.23305,4.47095
-1.09366,0,-11.5899,0,-0.951127,0,-1.23266,-4.47186,-1.23266,4.47186
-1.09363,0,-11.5907,0,-0.951135,0,-1.23228,-4.47277,-1.23228,4.47277
-1.0936,0,-11.5915,0,-0.951143,0,-1.2319,-4.47369,-1.2319,4.47369
-1.09357,0,-11.5923,0,-0.951151,0,-1.23151,-4.4746,-1.23151,4.4746
-1.09354,0,-11.593,0,-0.951158,0,-1.23113,-4.47551,-1.23113,4.47551
-1.09351,0,-11.5938,0,-0.951166,0,-1.23075,-4.47643,-1.23075,4.47643
-1.09348,0,-11.5946,0,-0.951174,0,-1.23036,-4.47734,-1.23036,4.47734
-1.09346,0,-11.5954,0,-0.951182,0,-1.22998,-4.47825,-1.22998,4.47825
-1.09343,0,-11.5962,0,-0.95119,0,-1.2296,-4.47916,-1.2296,4.47916
-1.0934,0,-11.597,0,-0.951197,0,-1.22921,-4.48007,-1.22921,4.48007
-1.09337,0,-11.5978,0,-0.951205,0,-1.22883,-4.48098,-1.22883,4.48098
-1.09334,0,-11.5986,0,-0.951213,0,-1.22845,-4.4819,-1.22845,4.4819
-1.09331,0,-11.5993,0,-0.951221,0,-1.22806,-4.48281,-1.22806,4.48281
-1.09328,0,-11.6001,0,-0.951229,0,-1.22768,-4.48372,-1.22768,4.48372
-1.09325,0,-11.6009,0,-0.951236,0,-1.2273,-4.48463,-1.2273,4.48463
-1.09322,0,-11.6017,0,-0.951244,0,-1.22692,-4.48553,-1.22692,4.48553
-1.09319,0,-11.6025,0,-0.951252,0,-1.22653,-4.48644,-1.22653,4.48644
-1.09317,0,-11.6033,0,-0.95126,0,-1.22615,-4.48735,-1.22615,4.48735
-1.09314,0,-11.6041,0,-0.951268,0,-1.22577,-4.48826,-1.22577,4.48826
-1.09311,0,-11.6048,0,-0.951275,0,-1.22539,-4.48917,-1.22539,4.48917
-1.09308,0,-11.6056,0,-0.951283,0,-1.22501,-4.49008,-1.22501,4.49008
-1.09305,0,-11.6064,0,-0.951291,0,-1.22462,-4.49098,-1.22462,4.49098
-1.09302,0,-11.6072,0,-0.951299,0,-1.22424,-4.49189,-1.22424,4.49189
-1.09299,0,-11.608,0,-0.951306,0,-1.22386,-4.4928,-1.22386,4.4928
-1.09296,0,-11.6088,0,-0.951314,0,-1.22348,-4.49371,-1.22348,4.49371
-1.09294,0,-11.6095,0,-0.951322,0,-1.2231,-4.49461,-1.2231,4.49461
-1.09291,0,-11.6103,0,-0.95133,0,-1.22272,-4.49552,-1.22272,4.49552
-1.09288,0,-11.6111,0,-0.951337,0,-1.22233,-4.49642,-1.22233,4.49642
-1.09285,0,-11.6119,0,-0.951345,0,-1.22195,-4.49733,-1.22195,4.49733
-1.09282,0,-11.6127,0,-0.951353,0,-1.22157,-4.49823,-1.22157,4.49823
-1.09279,0,-11.6135,0,-0.951361,0,-1.22119,-4.49914,-1.22119,4.49914
-1.09276,0,-11.6142,0,-0.951368,0,-1.22081,-4.50004,-1.22081,4.50004
-1.09274,0,-11.615,0,-0.951376,0,-1.22043,-4.50095,-1.22043,4.50095
-1.09271,0,-11.6158,0,-0.951384,0,-1.22005,-4.50185,-1.22005,4.50185
-1.09268,0,-11.6166,0,-0.951391,0,-1.21967,-4.50275,-1.21967,4.50275
-1.09265,0,-11.6174,0,-0.951399,0,-1.21929,-4.50366,-1.21929,4.50366
-1.09262,0,-11.6182,0,-0.951407,0,-1.21891,-4.50456,-1.21891,4.50456
-1.09259,0,-11.6189,0,-0.951414,0,-1.21852,-4.50546,-1.21852,4.50546
-1.09256,0,-11.6197,0,-0.951422,0,-1.21814,-4.50636,-1.21814,4.50636
-1.09254,0,-11.6205,0,-0.95143,0,-1.21776,-4.50727,-1.21776,4.50727
-1.09251,0,-11.6213,0,-0.951438,0,-1.21738,-4.50817,-1.21738,4.50817
-1.09248,0,-11.6221,0,-0.951445,0,-1.217,-4.50907,-1.217,4.50907
-1.09245,0,-11.6228,0,-0.951453,0,-1.21662,-4.50997,-1.21662,4.50997
-1.09242,0,-11.6236,0,-0.951461,0,-1.21624,-4.51087,-1.21624,4.51087
-1.09239,0,-11.6244,0,-0.951468,0,-1.21586,-4.51177,-1.21586,4.51177
-1.09237,0,-11.6252,0,-0.951476,0,-1.21548,-4.51267,-1.21548,4.51267
-1.09234,0,-11.626,0,-0.951484,0,-1.2151,-4.51357,-1.2151,4.51357
-1.09231,0,-11.6267,0,-0.951491,0,-1.21472,-4.51447,-1.21472,4.51447
-1.09228,0,-11.6275,0,-0.951499,0,-1.21434,-4.51537,-1.21434,4.51537
-1.09225,0,-11.6283,0,-0.951507,0,-1.21397,-4.51627,-1.21397,4.51627
-1.09223,0,-11.6291,0,-0.951514,0,-1.21359,-4.51717,-1.21359,4.51717
-1.0922,0,-11.6299,0,-0.951522,0,-1.21321,-4.51807,-1.21321,4.51807
-1.09217,0,-11.6306,0,-0.951529,0,-1.21283,-4.51896,-1.21283,4.51896
-1.09214,0,-11.6314,0,-0.951537,0,-1.21245,-4.51986,-1.21245,4.51986
-1.09211,0,-11.6322,0,-0.951545,0,-1.21207,-4.52076,-1.21207,4.52076
-1.09209,0,-11.633,0,-0.951552,0,-1.21169,-4.52166,-1.21169,4.52166
-1.09206,0,-11.6338,0,-0.95156,0,-1.21131,-4.52255,-1.21131,4.52255
-1.09203,0,-11.6345,0,-0.951568,0,-1.21093,-4.52345,-1.21093,4.52345
-1.092,0,-11.6353,0,-0.951575,0,-1.21055,-4.52434,-1.21055,4.52434
-1.09197,0,-11.6361,0,-0.951583,0,-1.21018,-4.52524,-1.21018,4.52524
-1.09195,0,-11.6369,0,-0.95159,0,-1.2098,-4.52614,-1.2098,4.52614
-1.09192,0,-11.6376,0,-0.951598,0,-1.20942,-4.52703,-1.20942,4.52703
-1.09189,0,-11.6384,0,-0.951606,0,-1.20904,-4.52793,-1.20904,4.52793
-1.09186,0,-11.6392,0,-0.951613,0,-1.20866,-4.52882,-1.20866,4.52882
-1.09183,0,-11.64,0,-0.951621,0,-1.20828,-4.52971,-1.20828,4.52971
-1.09181,0,-11.6408,0,-0.951628,0,-1.20791,-4.53061,-1.20791,4.53061
-1.09178,0,-11.6415,0,-0.951636,0,-1.20753,-4.5315,-1.20753,4.5315
-1.09175,0,-11.6423,0,-0.951644,0,-1.20715,-4.5324,-1.20715,4.5324
-1.09172,0,-11.6431,0,-0.951651,0,-1.20677,-4.53329,-1.20677,4.53329
-1.0917,0,-11.6439,0,-0.951659,0,-1.20639,-4.53418,-1.20639,4.53418
-1.09167,0,-11.6446,0,-0.951666,0,-1.20602,-4.53507,-1.20602,4.53507
-1.09164,0,-11.6454,0,-0.951674,0,-1.20564,-4.53597,-1.20564,4.53597
-1.09161,0,-11.6462,0,-0.951681,0,-1.20526,-4.53686,-1.20526,4.53686
-1.09159,0,-11.647,0,-0.951689,0,-1.20488,-4.53775,-1.20488,4.53775
-1.09156,0,-11.6477,0,-0.951696,0,-1.20451,-4.53864,-1.20451,4.53864
-1.09153,0,-11.6485,0,-0.951704,0,-1.20413,-4.53953,-1.20413,4.53953
-1.0915,0,-11.6493,0,-0.951712,0,-1.20375,-4.54042,-1.20375,4.54042
-1.09148,0,-11.6501,0,-0.951719,0,-1.20338,-4.54131,-1.20338,4.54131
-1.09145,0,-11.6508,0,-0.951727,0,-1.203,-4.5422,-1.203,4.5422
-1.09142,0,-11.6516,0,-0.951734,0,-1.20262,-4.54309,-1.20262,4.54309
-1.09139,0,-11.6524,0,-0.951742,0,-1.20225,-4.54398,-1.20225,4.54398
-1.09137,0,-11.6531,0,-0.951749,0,-1.20187,-4.54487,-1.20187,4.54487
-1.09134,0,-11.6539,0,-0.951757,0,-1.20149,-4.54576,-1.20149,4.54576
-1.09131,0,-11.6547,0,-0.951764,0,-1.20112,-4.54665,-1.20112,4.54665
-1.09128,0,-11.6555,0,-0.951772,0,-1.20074,-4.54754,-1.20074,4.54754
-1.09126,0,-11.6562,0,-0.951779,0,-1.20036,-4.54842,-1.20036,4.54842
-1.09123,0,-11.657,0,-0.951787,0,-1.19999,-4.54931,-1.19999,4.54931
-1.0912,0,-11.6578,0,-0.951794,0,-1.19961,-4.5502,-1.19961,4.5502
-1.09117,0,-11.6586,0,-0.951802,0,-1.19924,-4.55109,-1.19924,4.55109
-1.09115,0,-11.6593,0,-0.951809,0,-1.19886,-4.55197,-1.19886,4.55197
-1.09112,0,-11.6601,0,-0.951817,0,-1.19848,-4.55286,-1.19848,4.55286
-1.09109,0,-11.6609,0,-0.951824,0,-1.19811,-4.55375,-1.19811,4.55375
-1.09107,0,-11.6616,0,-0.951832,0,-1.19773,-4.55463,-1.19773,4.55463
-1.09104,0,-11.6624,0,-0.951839,0,-1.19736,-4.55552,-1.19736,4.55552
-1.09101,0,-11.6632,0,-0.951847,0,-1.19698,-4.5564,-1.19698,4.5564
-1.09098,0,-11.664,0,-0.951854,0,-1.19661,-4.55729,-1.19661,4.55729
-1.09096,0,-11.6647,0,-0.951862,0,-1.19623,-4.55817,-1.19623,4.55817
-1.09093,0,-11.6655,0,-0.951869,0,-1.19585,-4.55906,-1.19585,4.55906
-1.0909,0,-11.6663,0,-0.951876,0,-1.19548,-4.55994,-1.19548,4.55994
-1.09088,0,-11.667,0,-0.951884,0,-1.1951,-4.56082,-1.1951,4.56082
-1.09085,0,-11.6678,0,-0.951891,0,-1.19473,-4.56171,-1.19473,4.56171
-1.09082,0,-11.6686,0,-0.951899,0,-1.19435,-4.56259,-1.19435,4.56259
-1.0908,0,-11.6693,0,-0.951906,0,-1.19398,-4.56347,-1.19398,4.56347
-1.09077,0,-11.6701,0,-0.951914,0,-1.1936,-4.56436,-1.1936,4.56436
-1.09074,0,-11.6709,0,-0.951921,0,-1.19323,-4.56524,-1.19323,4.56524
-1.09071,0,-11.6716,0,-0.951929,0,-1.19286,-4.56612,-1.19286,4.56612
-1.09069,0,-11.6724,0,-0.951936,0,-1.19248,-4.567,-1.19248,4.567
-1.09066,0,-11.6732,0,-0.951943,0,-1.19211,-4.56788,-1.19211,4.56788
-1.09063,0,-11.6739,0,-0.951951,0,-1.19173,-4.56877,-1.19173,4.56877
-1.09061,0,-11.6747,0,-0.951958,0,-1.19136,-4.56965,-1.19136,4.56965
-1.09058,0,-11.6755,0,-0.951966,0,-1.19098,-4.57053,-1.19098,4.57053
-1.09055,0,-11.6763,0,-0.951973,0,-1.19061,-4.57141,-1.19061,4.57141
-1.09053,0,-11.677,0,-0.95198,0,-1.19024,-4.57229,-1.19024,4.57229
-1.0905,0,-11.6778,0,-0.951988,0,-1.18986,-4.57317,-1.18986,4.57317
-1.09047,0,-11.6786,0,-0.951995,0,-1.18949,-4.57405,-1.18949,4.57405
-1.09045,0,-11.6793,0,-0.952003,0,-1.18911,-4.57493,-1.18911,4.57493
-1.09042,0,-11.6801,0,-0.95201,0,-1.18874,-4.5758,-1.18874,4.5758
-1.09039,0,-11.6809,0,-0.952017,0,-1.18837,-4.57668,-1.18837,4.57668
-1.09037,0,-11.6816,0,-0.952025,0,-1.18799,-4.57756,-1.18799,4.57756
-1.09034,0,-11.6824,0,-0.952032,0,-1.18762,-4.57844,-1.18762,4.57844
-1.09031,0,-11.6832,0,-0.95204,0,-1.18725,-4.57932,-1.18725,4.57932
-1.09029,0,-11.6839,0,-0.952047,0,-1.18687,-4.58019,-1.18687,4.58019
-1.09026,0,-11.6847,0,-0.952054,0,-1.1865,-4.58107,-1.1865,4.58107
-1.09023,0,-11.6854,0,-0.952062,0,-1.18613,-4.58195,-1.18613,4.58195
-1.09021,0,-11.6862,0,-0.952069,0,-1.18576,-4.58282,-1.18576,4.58282
-1.09018,0,-11.687,0,-0.952076,0,-1.18538,-4.5837,-1.18538,4.5837
-1.09016,0,-11.6877,0,-0.952084,0,-1.18501,-4.58458,-1.18501,4.58458
-1.09013,0,-11.6885,0,-0.952091,0,-1.18464,-4.58545,-1.18464,4.58545
-1.0901,0,-11.6893,0,-0.952098,0,-1.18426,-4.58633,-1.18426,4.58633
-1.09008,0,-11.69,0,-0.952106,0,-1.18389,-4.5872,-1.18389,4.5872
-1.09005,0,-11.6908,0,-0.952113,0,-1.18352,-4.58808,-1.18352,4.58808
-1.09002,0,-11.6916,0,-0.95212,0,-1.18315,-4.58895,-1.18315,4.58895
-1.09,0,-11.6923,0,-0.952128,0,-1.18277,-4.58983,-1.18277,4.58983
-1.08997,0,-11.6931,0,-0.952135,0,-1.1824,-4.5907,-1.1824,4.5907
-1.08994,0,-11.6939,0,-0.952142,0,-1.18203,-4.59157,-1.18203,4.59157
-1.08992,0,-11.6946,0,-0.95215,0,-1.18166,-4.59245,-1.18166,4.59245
-1.08989,0,-11.6954,0,-0.952157,0,-1.18129,-4.59332,-1.18129,4.59332
-1.08987,0,-11.6961,0,-0.952164,0,-1.18091,-4.59419,-1.18091,4.59419
-1.08984,0,-11.6969,0,-0.952172,0,-1.18054,-4.59507,-1.18054,4.59507
-1.08981,0,-11.6977,0,-0.952179,0,-1.18017,-4.59594,-1.18017,4.59594
-1.08979,0,-11.6984,0,-0.952186,0,-1.1798,-4.59681,-1.1798,4.59681
-1.08976,0,-11.6992,0,-0.952194,0,-1.17943,-4.59768,-1.17943,4.59768
-1.08974,0,-11.6999,0,-0.952201,0,-1.17906,-4.59855,-1.17906,4.59855
-1.08971,0,-11.7007,0,-0.952208,0,-1.17869,-4.59942,-1.17869,4.59942
-1.08968,0,-11.7015,0,-0.952215,0,-1.17831,-4.60029,-1.17831,4.60029
-1.08966,0,-11.7022,0,-0.952223,0,-1.17794,-4.60117,-1.17794,4.60117
-1.08963,0,-11.703,0,-0.95223,0,-1.17757,-4.60204,-1.17757,4.60204
-1.08961,0,-11.7038,0,-0.952237,0,-1.1772,-4.60291,-1.1772,4.60291
-1.08958,0,-11.7045,0,-0.952245,0,-1.17683,-4.60378,-1.17683,4.60378
-1.08955,0,-11.7053,0,-0.952252,0,-1.17646,-4.60464,-1.17646,4.60464
-1.08953,0,-11.706,0,-0.952259,0,-1.17609,-4.60551,-1.17609,4.60551
-1.0895,0,-11.7068,0,-0.952266,0,-1.17572,-4.60638,-1.17572,4.60638
-1.08948,0,-11.7076,0,-0.952274,0,-1.17535,-4.60725,-1.17535,4.60725
-1.08945,0,-11.7083,0,-0.952281,0,-1.17498,-4.60812,-1.17498,4.60812
-1.08942,0,-11.7091,0,-0.952288,0,-1.17461,-4.60899,-1.17461,4.60899
-1.0894,0,-11.7098,0,-0.952295,0,-1.17424,-4.60985,-1.17424,4.60985
-1.08937,0,-11.7106,0,-0.952303,0,-1.17387,-4.61072,-1.17387,4.61072
-1.08935,0,-11.7114,0,-0.95231,0,-1.1735,-4.61159,-1.1735,4.61159
-1.08932,0,-11.7121,0,-0.952317,0,-1.17313,-4.61246,-1.17313,4.61246
-1.0893,0,-11.7129,0,-0.952324,0,-1.17276,-4.61332,-1.17276,4.61332
-1.08927,0,-11.7136,0,-0.952332,0,-1.17239,-4.61419,-1.17239,4.61419
-1.08924,0,-11.7144,0,-0.952339,0,-1.17202,-4.61506,-1.17202,4.61506
-1.08922,0,-11.7151,0,-0.952346,0,-1.17165,-4.61592,-1.17165,4.61592
-1.08919,0,-11.7159,0,-0.952353,0,-1.17128,-4.61679,-1.17128,4.61679
-1.08917,0,-11.7167,0,-0.95236,0,-1.17091,-4.61765,-1.17091,4.61765
-1.08914,0,-11.7174,0,-0.952368,0,-1.17054,-4.61852,-1.17054,4.61852
-1.08912,0,-11.7182,0,-0.952375,0,-1.17017,-4.61938,-1.17017,4.61938
-1.08909,0,-11.7189,0,-0.952382,0,-1.1698,-4.62025,-1.1698,4.62025
-1.08906,0,-11.7197,0,-0.952389,0,-1.16943,-4.62111,-1.16943,4.62111
-1.08904,0,-11.7204,0,-0.952396,0,-1.16906,-4.62197,-1.16906,4.62197
-1.08901,0,-11.7212,0,-0.952404,0,-1.16869,-4.62284,-1.16869,4.62284
-1.08899,0,-11.722,0,-0.952411,0,-1.16832,-4.6237,-1.16832,4.6237
-1.08896,0,-11.7227,0,-0.952418,0,-1.16795,-4.62456,-1.16795,4.62456
-1.08894,0,-11.7235,0,-0.952425,0,-1.16758,-4.62543,-1.16758,4.62543
-1.08891,0,-11.7242,0,-0.952432,0,-1.16722,-4.62629,-1.16722,4.62629
-1.08889,0,-11.725,0,-0.95244,0,-1.16685,-4.62715,-1.16685,4.62715
-1.08886,0,-11.7257,0,-0.952447,0,-1.16648,-4.62801,-1.16648,4.62801
-1.08883,0,-11.7265,0,-0.952454,0,-1.16611,-4.62887,-1.16611,4.62887
-1.08881,0,-11.7272,0,-0.952461,0,-1.16574,-4.62973,-1.16574,4.62973
-1.08878,0,-11.728,0,-0.952468,0,-1.16537,-4.6306,-1.16537,4.6306
-1.08876,0,-11.7288,0,-0.952475,0,-1.16501,-4.63146,-1.16501,4.63146
-1.08873,0,-11.7295,0,-0.952483,0,-1.16464,-4.63232,-1.16464,4.63232
-1.08871,0,-11.7303,0,-0.95249,0,-1.16427,-4.63318,-1.16427,4.63318
-1.08868,0,-11.731,0,-0.952497,0,-1.1639,-4.63404,-1.1639,4.63404
-1.08866,0,-11.7318,0,-0.952504,0,-1.16353,-4.6349,-1.16353,4.6349
-1.08863,0,-11.7325,0,-0.952511,0,-1.16317,-4.63576,-1.16317,4.63576
-1.08861,0,-11.7333,0,-0.952518,0,-1.1628,-4.63661,-1.1628,4.63661
-1.08858,0,-11.734,0,-0.952525,0,-1.16243,-4.63747,-1.16243,4.63747
-1.08856,0,-11.7348,0,-0.952532,0,-1.16206,-4.63833,-1.16206,4.63833
-1.08853,0,-11.7355,0,-0.95254,0,-1.16169,-4.63919,-1.16169,4.63919
-1.08851,0,-11.7363,0,-0.952547,0,-1.16133,-4.64005,-1.16133,4.64005
-1.08848,0,-11.737,0,-0.952554,0,-1.16096,-4.64091,-1.16096,4.64091
-1.08846,0,-11.7378,0,-0.952561,0,-1.16059,-4.64176,-1.16059,4.64176
-1.08843,0,-11.7385,0,-0.952568,0,-1.16023,-4.64262,-1.16023,4.64262
-1.08841,0,-11.7393,0,-0.952575,0,-1.15986,-4.64348,-1.15986,4.64348
-1.08838,0,-11.7401,0,-0.952582,0,-1.15949,-4.64433,-1.15949,4.64433
-1.08836,0,-11.7408,0,-0.952589,0,-1.15912,-4.64519,-1.15912,4.64519
-1.08833,0,-11.7416,0,-0.952596,0,-1.15876,-4.64605,-1.15876,4.64605
-1.08831,0,-11.7423,0,-0.952604,0,-1.15839,-4.6469,-1.15839,4.6469
-1.08828,0,-11.7431,0,-0.952611,0,-1.15802,-4.64776,-1.15802,4.64776
-1.08826,0,-11.7438,0,-0.952618,0,-1.15766,-4.64861,-1.15766,4.64861
-1.08823,0,-11.7446,0,-0.952625,0,-1.15729,-4.64947,-1.15729,4.64947
-1.08821,0,-11.7453,0,-0.952632,0,-1.15692,-4.65032,-1.15692,4.65032
-1.08818,0,-11.7461,0,-0.952639,0,-1.15656,-4.65118,-1.15656,4.65118
-1.08816,0,-11.7468,0,-0.952646,0,-1.15619,-4.65203,-1.15619,4.65203
-1.08813,0,-11.7476,0,-0.952653,0,-1.15583,-4.65288,-1.15583,4.65288
-1.08811,0,-11.7483,0,-0.95266,0,-1.15546,-4.65374,-1.15546,4.65374
-1.08808,0,-11.7491,0,-0.952667,0,-1.15509,-4.65459,-1.15509,4.65459
-1.08806,0,-11.7498,0,-0.952674,0,-1.15473,-4.65544,-1.15473,4.65544
-1.08803,0,-11.7506,0,-0.952681,0,-1.15436,-4.6563,-1.15436,4.6563
-1.08801,0,-11.7513,0,-0.952688,0,-1.154,-4.65715,-1.154,4.65715
-1.08798,0,-11.7521,0,-0.952695,0,-1.15363,-4.658,-1.15363,4.658
-1.08796,0,-11.7528,0,-0.952702,0,-1.15327,-4.65885,-1.15327,4.65885
-1.08793,0,-11.7536,0,-0.95271,0,-1.1529,-4.65971,-1.1529,4.65971
-1.08791,0,-11.7543,0,-0.952717,0,-1.15253,-4.66056,-1.15253,4.66056
-1.08788,0,-11.7551,0,-0.952724,0,-1.15217,-4.66141,-1.15217,4.66141
-1.08786,0,-11.7558,0,-0.952731,0,-1.1518,-4.66226,-1.1518,4.66226
-1.08784,0,-11.7566,0,-0.952738,0,-1.15144,-4.66311,-1.15144,4.66311
-1.08781,0,-11.7573,0,-0.952745,0,-1.15107,-4.66396,-1.15107,4.66396
-1.08779,0,-11.758,0,-0.952752,0,-1.15071,-4.66481,-1.15071,4.66481
-1.08776,0,-11.7588,0,-0.952759,0,-1.15034,-4.66566,-1.15034,4.66566
-1.08774,0,-11.7595,0,-0.952766,0,-1.14998,-4.66651,-1.14998,4.66651
-1.08771,0,-11.7603,0,-0.952773,0,-1.14961,-4.66736,-1.14961,4.66736
-1.08769,0,-11.761,0,-0.95278,0,-1.14925,-4.66821,-1.14925,4.66821
-1.08766,0,-11.7618,0,-0.952787,0,-1.14888,-4.66906,-1.14888,4.66906
-1.08764,0,-11.7625,0,-0.952794,0,-1.14852,-4.66991,-1.14852,4.66991
-1.08761,0,-11.7633,0,-0.952801,0,-1.14815,-4.67075,-1.14815,4.67075
-1.08759,0,-11.764,0,-0.952808,0,-1.14779,-4.6716,-1.14779,4.6716
-1.08757,0,-11.7648,0,-0.952815,0,-1.14743,-4.67245,-1.14743,4.67245
-1.08754,0,-11.7655,0,-0.952822,0,-1.14706,-4.6733,-1.14706,4.6733
-1.08752,0,-11.7663,0,-0.952829,0,-1.1467,-4.67414,-1.1467,4.67414
-1.08749,0,-11.767,0,-0.952836,0,-1.14633,-4.67499,-1.14633,4.67499
-1.08747,0,-11.7677,0,-0.952843,0,-1.14597,-4.67584,-1.14597,4.67584
-1.08744,0,-11.7685,0,-0.95285,0,-1.14561,-4.67668,-1.14561,4.67668
-1.08742,0,-11.7692,0,-0.952857,0,-1.14524,-4.67753,-1.14524,4.67753
-1.0874,0,-11.77,0,-0.952864,0,-1.14488,-4.67838,-1.14488,4.67838
-1.08737,0,-11.7707,0,-0.952871,0,-1.14451,-4.67922,-1.14451,4.67922
-1.08735,0,-11.7715,0,-0.952877,0,-1.14415,-4.68007,-1.14415,4.68007
-1.08732,0,-11.7722,0,-0.952884,0,-1.14379,-4.68091,-1.14379,4.68091
-1.0873,0,-11.773,0,-0.952891,0,-1.14342,-4.68176,-1.14342,4.68176
-1.08727,0,-11.7737,0,-0.952898,0,-1.14306,-4.6826,-1.14306,4.6826
-1.08725,0,-11.7745,0,-0.952905,0,-1.1427,-4.68345,-1.1427,4.68345
-1.08723,0,-11.7752,0,-0.952912,0,-1.14233,-4.68429,-1.14233,4.68429
-1.0872,0,-11.7759,0,-0.952919,0,-1.14197,-4.68513,-1.14197,4.68513
-1.08718,0,-11.7767,0,-0.952926,0,-1.14161,-4.68598,-1.14161,4.68598
-1.08715,0,-11.7774,0,-0.952933,0,-1.14124,-4.68682,-1.14124,4.68682
-1.08713,0,-11.7782,0,-0.95294,0,-1.14088,-4.68766,-1.14088,4.68766
-1.08711,0,-11.7789,0,-0.952947,0,-1.14052,-4.68851,-1.14052,4.68851
-1.08708,0,-11.7797,0,-0.952954,0,-1.14016,-4.68935,-1.14016,4.68935
-1.08706,0,-11.7804,0,-0.952961,0,-1.13979,-4.69019,-1.13979,4.69019
-1.08703,0,-11.7811,0,-0.952968,0,-1.13943,-4.69103,-1.13943,4.69103
-1.08701,0,-11.7819,0,-0.952975,0,-1.13907,-4.69187,-1.13907,4.69187
-1.08699,0,-11.7826,0,-0.952981,0,-1.13871,-4.69272,-1.13871,4.69272
-1.08696,0,-11.7834,0,-0.952988,0,-1.13834,-4.69356,-1.13834,4.69356
-1.08694,0,-11.7841,0,-0.952995,0,-1.13798,-4.6944,-1.13798,4.6944
-1.08691,0,-11.7848,0,-0.953002,0,-1.13762,-4.69524,-1.13762,4.69524
-1.08689,0,-11.7856,0,-0.953009,0,-1.13726,-4.69608,-1.13726,4.69608
-1.08687,0,-11.7863,0,-0.953016,0,-1.1369,-4.69692,-1.1369,4.69692
-1.08684,0,-11.7871,0,-0.953023,0,-1.13653,-4.69776,-1.13653,4.69776
-1.08682,0,-11.7878,0,-0.95303,0,-1.13617,-4.6986,-1.13617,4.6986
-1.08679,0,-11.7885,0,-0.953037,0,-1.13581,-4.69944,-1.13581,4.69944
-1.08677,0,-11.7893,0,-0.953043,0,-1.13545,-4.70028,-1.13545,4.70028
-1.08675,0,-11.79,0,-0.95305,0,-1.13509,-4.70112,-1.13509,4.70112
-1.08672,0,-11.7908,0,-0.953057,0,-1.13473,-4.70195,-1.13473,4.70195
-1.0867,0,-11.7915,0,-0.953064,0,-1.13436,-4.70279,-1.13436,4.70279
-1.08668,0,-11.7922,0,-0.953071,0,-1.134,-4.70363,-1.134,4.70363
-1.08665,0,-11.793,0,-0.953078,0,-1.13364,-4.70447,-1.13364,4.70447
-1.08663,0,-11.7937,0,-0.953085,0,-1.13328,-4.70531,-1.13328,4.70531
-1.0866,0,-11.7945,0,-0.953092,0,-1.13292,-4.70614,-1.13292,4.70614
-1.08658,0,-11.7952,0,-0.953098,0,-1.13256,-4.70698,-1.13256,4.70698
-1.08656,0,-11.7959,0,-0.953105,0,-1.1322,-4.70782,-1.1322,4.70782
-1.08653,0,-11.7967,0,-0.953112,0,-1.13184,-4.70865,-1.13184,4.70865
-1.08651,0,-11.7974,0,-0.953119,0,-1.13147,-4.70949,-1.13147,4.70949
-1.08649,0,-11.7982,0,-0.953126,0,-1.13111,-4.71032,-1.13111,4.71032
-1.08646,0,-11.7989,0,-0.953133,0,-1.13075,-4.71116,-1.13075,4.71116
-1.08644,0,-11.7996,0,-0.953139,0,-1.13039,-4.712,-1.13039,4.712
-1.08642,0,-11.8004,0,-0.953146,0,-1.13003,-4.71283,-1.13003,4.71283
-1.08639,0,-11.8011,0,-0.953153,0,-1.12967,-4.71367,-1.12967,4.71367
-1.08637,0,-11.8018,0,-0.95316,0,-1.12931,-4.7145,-1.12931,4.7145
-1.08634,0,-11.8026,0,-0.953167,0,-1.12895,-4.71534,-1.12895,4.71534
-1.08632,0,-11.8033,0,-0.953174,0,-1.12859,-4.71617,-1.12859,4.71617
-1.0863,0,-11.8041,0,-0.95318,0,-1.12823,-4.717,-1.12823,4.717
-1.08627,0,-11.8048,0,-0.953187,0,-1.12787,-4.71784,-1.12787,4.71784
-1.08625,0,-11.8055,0,-0.953194,0,-1.12751,-4.71867,-1.12751,4.71867
-1.08623,0,-11.8063,0,-0.953201,0,-1.12715,-4.7195,-1.12715,4.7195
-1.0862,0,-11.807,0,-0.953208,0,-1.12679,-4.72034,-1.12679,4.72034
-1.08618,0,-11.8077,0,-0.953214,0,-1.12643,-4.72117,-1.12643,4.72117
-1.08616,0,-11.8085,0,-0.953221,0,-1.12607,-4.722,-1.12607,4.722
-1.08613,0,-11.8092,0,-0.953228,0,-1.12571,-4.72283,-1.12571,4.72283
-1.08611,0,-11.8099,0,-0.953235,0,-1.12535,-4.72367,-1.12535,4.72367
-1.08609,0,-11.8107,0,-0.953242,0,-1.12499,-4.7245,-1.12499,4.7245
-1.08606,0,-11.8114,0,-0.953248,0,-1.12463,-4.72533,-1.12463,4.72533
-1.08604,0,-11.8122,0,-0.953255,0,-1.12427,-4.72616,-1.12427,4.72616
-1.08602,0,-11.8129,0,-0.953262,0,-1.12392,-4.72699,-1.12392,4.72699
-1.08599,0,-11.8136,0,-0.953269,0,-1.12356,-4.72782,-1.12356,4.72782
-1.08597,0,-11.8144,0,-0.953275,0,-1.1232,-4.72865,-1.1232,4.72865
-1.08595,0,-11.8151,0,-0.953282,0,-1.12284,-4.72948,-1.12284,4.72948
-1.08592,0,-11.8158,0,-0.953289,0,-1.12248,-4.73031,-1.12248,4.73031
-1.0859,0,-11.8166,0,-0.953296,0,-1.12212,-4.73114,-1.12212,4.73114
-1.08588,0,-11.8173,0,-0.953302,0,-1.12176,-4.73197,-1.12176,4.73197
-1.08585,0,-11.818,0,-0.953309,0,-1.1214,-4.7328,-1.1214,4.7328
-1.08583,0,-11.8188,0,-0.953316,0,-1.12105,-4.73363,-1.12105,4.73363
-1.08581,0,-11.8195,0,-0.953323,0,-1.12069,-4.73446,-1.12069,4.73446
-1.08579,0,-11.8202,0,-0.953329,0,-1.12033,-4.73528,-1.12033,4.73528
-1.08576,0,-11.821,0,-0.953336,0,-1.11997,-4.73611,-1.11997,4.73611
-1.08574,0,-11.8217,0,-0.953343,0,-1.11961,-4.73694,-1.11961,4.73694
-1.08572,0,-11.8224,0,-0.95335,0,-1.11925,-4.73777,-1.11925,4.73777
-1.08569,0,-11.8232,0,-0.953356,0,-1.1189,-4.7386,-1.1189,4.7386
-1.08567,0,-11.8239,0,-0.953363,0,-1.11854,-4.73942,-1.11854,4.73942
-1.08565,0,-11.8246,0,-0.95337,0,-1.11818,-4.74025,-1.11818,4.74025
-1.08562,0,-11.8254,0,-0.953377,0,-1.11782,-4.74108,-1.11782,4.74108
-1.0856,0,-11.8261,0,-0.953383,0,-1.11746,-4.7419,-1.11746,4.7419
-1.08558,0,-11.8268,0,-0.95339,0,-1.11711,-4.74273,-1.11711,4.74273
-1.08556,0,-11.8276,0,-0.953397,0,-1.11675,-4.74355,-1.11675,4.74355
-1.08553,0,-11.8283,0,-0.953403,0,-1.11639,-4.74438,-1.11639,4.74438
-1.08551,0,-11.829,0,-0.95341,0,-1.11603,-4.74521,-1.11603,4.74521
-1.08549,0,-11.8297,0,-0.953417,0,-1.11568,-4.74603,-1.11568,4.74603
-1.08546,0,-11.8305,0,-0.953423,0,-1.11532,-4.74685,-1.11532,4.74685
-1.08544,0,-11.8312,0,-0.95343,0,-1.11496,-4.74768,-1.11496,4.74768
-1.08542,0,-11.8319,0,-0.953437,0,-1.1146,-4.7485,-1.1146,4.7485
-1.0854,0,-11.8327,0,-0.953444,0,-1.11425,-4.74933,-1.11425,4.74933
-1.08537,0,-11.8334,0,-0.95345,0,-1.11389,-4.75015,-1.11389,4.75015
-1.08535,0,-11.8341,0,-0.953457,0,-1.11353,-4.75098,-1.11353,4.75098
-1.08533,0,-11.8349,0,-0.953464,0,-1.11318,-4.7518,-1.11318,4.7518
-1.0853,0,-11.8356,0,-0.95347,0,-1.11282,-4.75262,-1.11282,4.75262
-1.08528,0,-11.8363,0,-0.953477,0,-1.11246,-4.75344,-1.11246,4.75344
-1.08526,0,-11.837,0,-0.953484,0,-1.11211,-4.75427,-1.11211,4.75427
-1.08524,0,-11.8378,0,-0.95349,0,-1.11175,-4.75509,-1.11175,4.75509
-1.08521,0,-11.8385,0,-0.953497,0,-1.11139,-4.75591,-1.11139,4.75591
-1.08519,0,-11.8392,0,-0.953504,0,-1.11104,-4.75673,-1.11104,4.75673
-1.08517,0,-11.84,0,-0.95351,0,-1.11068,-4.75756,-1.11068,4.75756
-1.08515,0,-11.8407,0,-0.953517,0,-1.11032,-4.75838,-1.11032,4.75838
-1.08512,0,-11.8414,0,-0.953524,0,-1.10997,-4.7592,-1.10997,4.7592
-1.0851,0,-11.8421,0,-0.95353,0,-1.10961,-4.76002,-1.10961,4.76002
-1.08508,0,-11.8429,0,-0.953537,0,-1.10926,-4.76084,-1.10926,4.76084
-1.08506,0,-11.8436,0,-0.953544,0,-1.1089,-4.76166,-1.1089,4.76166
-1.08503,0,-11.8443,0,-0.95355,0,-1.10854,-4.76248,-1.10854,4.76248
-1.08501,0,-11.8451,0,-0.953557,0,-1.10819,-4.7633,-1.10819,4.7633
-1.08499,0,-11.8458,0,-0.953563,0,-1.10783,-4.76412,-1.10783,4.76412
-1.08497,0,-11.8465,0,-0.95357,0,-1.10748,-4.76494,-1.10748,4.76494
-1.08494,0,-11.8472,0,-0.953577,0,-1.10712,-4.76576,-1.10712,4.76576
-1.08492,0,-11.848,0,-0.953583,0,-1.10677,-4.76658,-1.10677,4.76658
-1.0849,0,-11.8487,0,-0.95359,0,-1.10641,-4.7674,-1.10641,4.7674
-1.08488,0,-11.8494,0,-0.953597,0,-1.10605,-4.76821,-1.10605,4.76821
-1.08485,0,-11.8501,0,-0.953603,0,-1.1057,-4.76903,-1.1057,4.76903
-1.08483,0,-11.8509,0,-0.95361,0,-1.10534,-4.76985,-1.10534,4.76985
-1.08481,0,-11.8516,0,-0.953616,0,-1.10499,-4.77067,-1.10499,4.77067
-1.08479,0,-11.8523,0,-0.953623,0,-1.10463,-4.77148,-1.10463,4.77148
-1.08476,0,-11.853,0,-0.95363,0,-1.10428,-4.7723,-1.10428,4.7723
-1.08474,0,-11.8538,0,-0.953636,0,-1.10392,-4.77312,-1.10392,4.77312
-1.08472,0,-11.8545,0,-0.953643,0,-1.10357,-4.77394,-1.10357,4.77394
-1.0847,0,-11.8552,0,-0.953649,0,-1.10321,-4.77475,-1.10321,4.77475
-1.08467,0,-11.8559,0,-0.953656,0,-1.10286,-4.77557,-1.10286,4.77557
-1.08465,0,-11.8567,0,-0.953663,0,-1.10251,-4.77638,-1.10251,4.77638
-1.08463,0,-11.8574,0,-0.953669,0,-1.10215,-4.7772,-1.10215,4.7772
-1.08461,0,-11.8581,0,-0.953676,0,-1.1018,-4.77802,-1.1018,4.77802
-1.08459,0,-11.8588,0,-0.953682,0,-1.10144,-4.77883,-1.10144,4.77883
-1.08456,0,-11.8596,0,-0.953689,0,-1.10109,-4.77965,-1.10109,4.77965
-1.08454,0,-11.8603,0,-0.953695,0,-1.10073,-4.78046,-1.10073,4.78046
-1.08452,0,-11.861,0,-0.953702,0,-1.10038,-4.78128,-1.10038,4.78128
-1.0845,0,-11.8617,0,-0.953709,0,-1.10003,-4.78209,-1.10003,4.78209
-1.08447,0,-11.8625,0,-0.953715,0,-1.09967,-4.7829,-1.09967,4.7829
-1.08445,0,-11.8632,0,-0.953722,0,-1.09932,-4.78372,-1.09932,4.78372
-1.08443,0,-11.8639,0,-0.953728,0,-1.09896,-4.78453,-1.09896,4.78453
-1.08441,0,-11.8646,0,-0.953735,0,-1.09861,-4.78534,-1.09861,4.78534
-1.08439,0,-11.8654,0,-0.953741,0,-1.09826,-4.78616,-1.09826,4.78616
-1.08436,0,-11.8661,0,-0.953748,0,-1.0979,-4.78697,-1.0979,4.78697
-1.08434,0,-11.8668,0,-0.953754,0,-1.09755,-4.78778,-1.09755,4.78778
-1.08432,0,-11.8675,0,-0.953761,0,-1.0972,-4.7886,-1.0972,4.7886
-1.0843,0,-11.8682,0,-0.953767,0,-1.09684,-4.78941,-1.09684,4.78941
-1.08428,0,-11.869,0,-0.953774,0,-1.09649,-4.79022,-1.09649,4.79022
-1.08425,0,-11.8697,0,-0.953781,0,-1.09614,-4.79103,-1.09614,4.79103
-1.08423,0,-11.8704,0,-0.953787,0,-1.09578,-4.79184,-1.09578,4.79184
-1.08421,0,-11.8711,0,-0.953794,0,-1.09543,-4.79265,-1.09543,4.79265
-1.08419,0,-11.8719,0,-0.9538,0,-1.09508,-4.79346,-1.09508,4.79346
-1.08417,0,-11.8726,0,-0.953807,0,-1.09472,-4.79428,-1.09472,4.79428
-1.08414,0,-11.8733,0,-0.953813,0,-1.09437,-4.79509,-1.09437,4.79509
-1.08412,0,-11.874,0,-0.95382,0,-1.09402,-4.7959,-1.09402,4.7959
-1.0841,0,-11.8747,0,-0.953826,0,-1.09367,-4.79671,-1.09367,4.79671
-1.08408,0,-11.8755,0,-0.953833,0,-1.09331,-4.79752,-1.09331,4.79752
-1.08406,0,-11.8762,0,-0.953839,0,-1.09296,-4.79833,-1.09296,4.79833
-1.08404,0,-11.8769,0,-0.953846,0,-1.09261,-4.79913,-1.09261,4.79913
-1.08401,0,-11.8776,0,-0.953852,0,-1.09226,-4.79994,-1.09226,4.79994
-1.08399,0,-11.8783,0,-0.953859,0,-1.0919,-4.80075,-1.0919,4.80075
-1.08397,0,-11.8791,0,-0.953865,0,-1.09155,-4.80156,-1.09155,4.80156
-1.08395,0,-11.8798,0,-0.953872,0,-1.0912,-4.80237,-1.0912,4.80237
-1.08393,0,-11.8805,0,-0.953878,0,-1.09085,-4.80318,-1.09085,4.80318
-1.0839,0,-11.8812,0,-0.953885,0,-1.09049,-4.80399,-1.09049,4.80399
-1.08388,0,-11.8819,0,-0.953891,0,-1.09014,-4.80479,-1.09014,4.80479
-1.08386,0,-11.8827,0,-0.953898,0,-1.08979,-4.8056,-1.08979,4.8056
-1.08384,0,-11.8834,0,-0.953904,0,-1.08944,-4.80641,-1.08944,4.80641
-1.08382,0,-11.8841,0,-0.95391,0,-1.08909,-4.80721,-1.08909,4.80721
-1.0838,0,-11.8848,0,-0.953917,0,-1.08874,-4.80802,-1.08874,4.80802
-1.08377,0,-11.8855,0,-0.953923,0,-1.08838,-4.80883,-1.08838,4.80883
-1.08375,0,-11.8863,0,-0.95393,0,-1.08803,-4.80963,-1.08803,4.80963
-1.08373,0,-11.887,0,-0.953936,0,-1.08768,-4.81044,-1.08768,4.81044
-1.08371,0,-11.8877,0,-0.953943,0,-1.08733,-4.81125,-1.08733,4.81125
-1.08369,0,-11.8884,0,-0.953949,0,-1.08698,-4.81205,-1.08698,4.81205
-1.08367,0,-11.8891,0,-0.953956,0,-1.08663,-4.81286,-1.08663,4.81286
-1.08364,0,-11.8898,0,-0.953962,0,-1.08628,-4.81366,-1.08628,4.81366
-1.08362,0,-11.8906,0,-0.953969,0,-1.08592,-4.81447,-1.08592,4.81447
-1.0836,0,-11.8913,0,-0.953975,0,-1.08557,-4.81527,-1.08557,4.81527
-1.08358,0,-11.892,0,-0.953981,0,-1.08522,-4.81608,-1.08522,4.81608
-1.08356,0,-11.8927,0,-0.953988,0,-1.08487,-4.81688,-1.08487,4.81688
-1.08354,0,-11.8934,0,-0.953994,0,-1.08452,-4.81768,-1.08452,4.81768
-1.08352,0,-11.8941,0,-0.954001,0,-1.08417,-4.81849,-1.08417,4.81849
-1.08349,0,-11.8949,0,-0.954007,0,-1.08382,-4.81929,-1.08382,4.81929
-1.08347,0,-11.8956,0,-0.954014,0,-1.08347,-4.82009,-1.08347,4.82009
-1.08345,0,-11.8963,0,-0.95402,0,-1.08312,-4.8209,-1.08312,4.8209
-1.08343,0,-11.897,0,-0.954026,0,-1.08277,-4.8217,-1.08277,4.8217
-1.08341,0,-11.8977,0,-0.954033,0,-1.08242,-4.8225,-1.08242,4.8225
-1.08339,0,-11.8984,0,-0.954039,0,-1.08207,-4.8233,-1.08207,4.8233
-1.08337,0,-11.8992,0,-0.954046,0,-1.08172,-4.82411,-1.08172,4.82411
-1.08334,0,-11.8999,0,-0.954052,0,-1.08137,-4.82491,-1.08137,4.82491
-1.08332,0,-11.9006,0,-0.954058,0,-1.08102,-4.82571,-1.08102,4.82571
-1.0833,0,-11.9013,0,-0.954065,0,-1.08067,-4.82651,-1.08067,4.82651
-1.08328,0,-11.902,0,-0.954071,0,-1.08032,-4.82731,-1.08032,4.82731
-1.08326,0,-11.9027,0,-0.954078,0,-1.07997,-4.82811,-1.07997,4.82811
-1.08324,0,-11.9034,0,-0.954084,0,-1.07962,-4.82891,-1.07962,4.82891
-1.08322,0,-11.9042,0,-0.95409,0,-1.07927,-4.82971,-1.07927,4.82971
-1.0832,0,-11.9049,0,-0.954097,0,-1.07892,-4.83051,-1.07892,4.83051
-1.08317,0,-11.9056,0,-0.954103,0,-1.07857,-4.83131,-1.07857,4.83131
-1.08315,0,-11.9063,0,-0.95411,0,-1.07822,-4.83211,-1.07822,4.83211
-1.08313,0,-11.907,0,-0.954116,0,-1.07787,-4.83291,-1.07787,4.83291
-1.08311,0,-11.9077,0,-0.954122,0,-1.07752,-4.83371,-1.07752,4.83371
-1.08309,0,-11.9084,0,-0.954129,0,-1.07717,-4.83451,-1.07717,4.83451
-1.08307,0,-11.9092,0,-0.954135,0,-1.07682,-4.83531,-1.07682,4.83531
-1.08305,0,-11.9099,0,-0.954141,0,-1.07647,-4.83611,-1.07647,4.83611
-1.08303,0,-11.9106,0,-0.954148,0,-1.07612,-4.83691,-1.07612,4.83691
-1.08301,0,-11.9113,0,-0.954154,0,-1.07577,-4.8377,-1.07577,4.8377
-1.08298,0,-11.912,0,-0.954161,0,-1.07543,-4.8385,-1.07543,4.8385
-1.08296,0,-11.9127,0,-0.954167,0,-1.07508,-4.8393,-1.07508,4.8393
-1.08294,0,-11.9134,0,-0.954173,0,-1.07473,-4.8401,-1.07473,4.8401
-1.08292,0,-11.9141,0,-0.95418,0,-1.07438,-4.84089,-1.07438,4.84089
-1.0829,0,-11.9149,0,-0.954186,0,-1.07403,-4.84169,-1.07403,4.84169
-1.08288,0,-11.9156,0,-0.954192,0,-1.07368,-4.84249,-1.07368,4.84249
-1.08286,0,-11.9163,0,-0.954199,0,-1.07333,-4.84328,-1.07333,4.84328
-1.08284,0,-11.917,0,-0.954205,0,-1.07299,-4.84408,-1.07299,4.84408
-1.08282,0,-11.9177,0,-0.954211,0,-1.07264,-4.84488,-1.07264,4.84488
-1.08279,0,-11.9184,0,-0.954218,0,-1.07229,-4.84567,-1.07229,4.84567
-1.08277,0,-11.9191,0,-0.954224,0,-1.07194,-4.84647,-1.07194,4.84647
-1.08275,0,-11.9198,0,-0.95423,0,-1.07159,-4.84726,-1.07159,4.84726
-1.08273,0,-11.9205,0,-0.954237,0,-1.07124,-4.84806,-1.07124,4.84806
-1.08271,0,-11.9213,0,-0.954243,0,-1.0709,-4.84885,-1.0709,4.84885
-1.08269,0,-11.922,0,-0.954249,0,-1.07055,-4.84965,-1.07055,4.84965
-1.08267,0,-11.9227,0,-0.954256,0,-1.0702,-4.85044,-1.0702,4.85044
-1.08265,0,-11.9234,0,-0.954262,0,-1.06985,-4.85124,-1.06985,4.85124
-1.08263,0,-11.9241,0,-0.954268,0,-1.06951,-4.85203,-1.06951,4.85203
-1.08261,0,-11.9248,0,-0.954274,0,-1.06916,-4.85282,-1.06916,4.85282
-1.08259,0,-11.9255,0,-0.954281,0,-1.06881,-4.85362,-1.06881,4.85362
-1.08257,0,-11.9262,0,-0.954287,0,-1.06846,-4.85441,-1.06846,4.85441
-1.08254,0,-11.9269,0,-0.954293,0,-1.06812,-4.8552,-1.06812,4.8552
-1.08252,0,-11.9276,0,-0.9543,0,-1.06777,-4.856,-1.06777,4.856
-1.0825,0,-11.9283,0,-0.954306,0,-1.06742,-4.85679,-1.06742,4.85679
-1.08248,0,-11.9291,0,-0.954312,0,-1.06707,-4.85758,-1.06707,4.85758
-1.08246,0,-11.9298,0,-0.954318,0,-1.06673,-4.85837,-1.06673,4.85837
-1.08244,0,-11.9305,0,-0.954325,0,-1.06638,-4.85917,-1.06638,4.85917
-1.08242,0,-11.9312,0,-0.954331,0,-1.06603,-4.85996,-1.06603,4.85996
-1.0824,0,-11.9319,0,-0.954337,0,-1.06569,-4.86075,-1.06569,4.86075
-1.08238,0,-11.9326,0,-0.954344,0,-1.06534,-4.86154,-1.06534,4.86154
-1.08236,0,-11.9333,0,-0.95435,0,-1.06499,-4.86233,-1.06499,4.86233
-1.08234,0,-11.934,0,-0.954356,0,-1.06465,-4.86312,-1.06465,4.86312
-1.08232,0,-11.9347,0,-0.954362,0,-1.0643,-4.86391,-1.0643,4.86391
-1.0823,0,-11.9354,0,-0.954369,0,-1.06395,-4.8647,-1.06395,4.8647
-1.08228,0,-11.9361,0,-0.954375,0,-1.06361,-4.86549,-1.06361,4.86549
-1.08225,0,-11.9368,0,-0.954381,0,-1.06326,-4.86628,-1.06326,4.86628
-1.08223,0,-11.9376,0,-0.954387,0,-1.06291,-4.86707,-1.06291,4.86707
-1.08221,0,-11.9383,0,-0.954394,0,-1.06257,-4.86786,-1.06257,4.86786
-1.08219,0,-11.939,0,-0.9544,0,-1.06222,-4.86865,-1.06222,4.86865
-1.08217,0,-11.9397,0,-0.954406,0,-1.06187,-4.86944,-1.06187,4.86944
-1.08215,0,-11.9404,0,-0.954412,0,-1.06153,-4.87023,-1.06153,4.87023
-1.08213,0,-11.9411,0,-0.954419,0,-1.06118,-4.87102,-1.06118,4.87102
-1.08211,0,-11.9418,0,-0.954425,0,-1.06084,-4.87181,-1.06084,4.87181
-1.08209,0,-11.9425,0,-0.954431,0,-1.06049,-4.8726,-1.06049,4.8726
-1.08207,0,-11.9432,0,-0.954437,0,-1.06015,-4.87338,-1.06015,4.87338
-1.08205,0,-11.9439,0,-0.954444,0,-1.0598,-4.87417,-1.0598,4.87417
-1.08203,0,-11.9446,0,-0.95445,0,-1.05945,-4.87496,-1.05945,4.87496
-1.08201,0,-11.9453,0,-0.954456,0,-1.05911,-4.87575,-1.05911,4.87575
-1.08199,0,-11.946,0,-0.954462,0,-1.05876,-4.87653,-1.05876,4.87653
-1.08197,0,-11.9467,0,-0.954468,0,-1.05842,-4.87732,-1.05842,4.87732
-1.08195,0,-11.9474,0,-0.954475,0,-1.05807,-4.87811,-1.05807,4.87811
-1.08193,0,-11.9481,0,-0.954481,0,-1.05773,-4.87889,-1.05773,4.87889
-1.08191,0,-11.9488,0,-0.954487,0,-1.05738,-4.87968,-1.05738,4.87968
-1.08189,0,-11.9495,0,-0.954493,0,-1.05704,-4.88046,-1.05704,4.88046
-1.08187,0,-11.9503,0,-0.9545,0,-1.05669,-4.88125,-1.05669,4.88125
-1.08185,0,-11.951,0,-0.954506,0,-1.05635,-4.88204,-1.05635,4.88204
-1.08183,0,-11.9517,0,-0.954512,0,-1.056,-4.88282,-1.056,4.88282
-1.08181,0,-11.9524,0,-0.954518,0,-1.05566,-4.88361,-1.05566,4.88361
-1.08179,0,-11.9531,0,-0.954524,0,-1.05531,-4.88439,-1.05531,4.88439
-1.08176,0,-11.9538,0,-0.95453,0,-1.05497,-4.88518,-1.05497,4.88518
-1.08174,0,-11.9545,0,-0.954537,0,-1.05462,-4.88596,-1.05462,4.88596
-1.08172,0,-11.9552,0,-0.954543,0,-1.05428,-4.88674,-1.05428,4.88674
-1.0817,0,-11.9559,0,-0.954549,0,-1.05393,-4.88753,-1.05393,4.88753
-1.08168,0,-11.9566,0,-0.954555,0,-1.05359,-4.88831,-1.05359,4.88831
-1.08166,0,-11.9573,0,-0.954561,0,-1.05324,-4.88909,-1.05324,4.88909
-1.08164,0,-11.958,0,-0.954568,0,-1.0529,-4.88988,-1.0529,4.88988
-1.08162,0,-11.9587,0,-0.954574,0,-1.05256,-4.89066,-1.05256,4.89066
-1.0816,0,-11.9594,0,-0.95458,0,-1.05221,-4.89144,-1.05221,4.89144
-1.08158,0,-11.9601,0,-0.954586,0,-1.05187,-4.89223,-1.05187,4.89223
-1.08156,0,-11.9608,0,-0.954592,0,-1.05152,-4.89301,-1.05152,4.89301
-1.08154,0,-11.9615,0,-0.954598,0,-1.05118,-4.89379,-1.05118,4.89379
-1.08152,0,-11.9622,0,-0.954605,0,-1.05084,-4.89457,-1.05084,4.89457
-1.0815,0,-11.9629,0,-0.954611,0,-1.05049,-4.89536,-1.05049,4.89536
-1.08148,0,-11.9636,0,-0.954617,0,-1.05015,-4.89614,-1.05015,4.89614
-1.08146,0,-11.9643,0,-0.954623,0,-1.04981,-4.89692,-1.04981,4.89692
-1.08144,0,-11.965,0,-0.954629,0,-1.04946,-4.8977,-1.04946,4.8977
-1.08142,0,-11.9657,0,-0.954635,0,-1.04912,-4.89848,-1.04912,4.89848
-1.0814,0,-11.9664,0,-0.954641,0,-1.04877,-4.89926,-1.04877,4.89926
-1.08138,0,-11.9671,0,-0.954648,0,-1.04843,-4.90004,-1.04843,4.90004
-1.08136,0,-11.9678,0,-0.954654,0,-1.04809,-4.90082,-1.04809,4.90082
-1.08134,0,-11.9685,0,-0.95466,0,-1.04774,-4.9016,-1.04774,4.9016
-1.08132,0,-11.9692,0,-0.954666,0,-1.0474,-4.90238,-1.0474,4.90238
-1.0813,0,-11.9699,0,-0.954672,0,-1.04706,-4.90316,-1.04706,4.90316
-1.08128,0,-11.9706,0,-0.954678,0,-1.04672,-4.90394,-1.04672,4.90394
-1.08126,0,-11.9713,0,-0.954684,0,-1.04637,-4.90472,-1.04637,4.90472
-1.08124,0,-11.972,0,-0.95469,0,-1.04603,-4.9055,-1.04603,4.9055
-1.08122,0,-11.9727,0,-0.954697,0,-1.04569,-4.90628,-1.04569,4.90628
-1.0812,0,-11.9734,0,-0.954703,0,-1.04534,-4.90706,-1.04534,4.90706
-1.08118,0,-11.9741,0,-0.954709,0,-1.045,-4.90783,-1.045,4.90783
-1.08116,0,-11.9748,0,-0.954715,0,-1.04466,-4.90861,-1.04466,4.90861
-1.08114,0,-11.9755,0,-0.954721,0,-1.04432,-4.90939,-1.04432,4.90939
-1.08112,0,-11.9762,0,-0.954727,0,-1.04397,-4.91017,-1.04397,4.91017
-1.0811,0,-11.9769,0,-0.954733,0,-1.04363,-4.91094,-1.04363,4.91094
-1.08108,0,-11.9776,0,-0.954739,0,-1.04329,-4.91172,-1.04329,4.91172
-1.08106,0,-11.9783,0,-0.954745,0,-1.04295,-4.9125,-1.04295,4.9125
-1.08104,0,-11.979,0,-0.954751,0,-1.0426,-4.91328,-1.0426,4.91328
-1.08102,0,-11.9797,0,-0.954758,0,-1.04226,-4.91405,-1.04226,4.91405
-1.08101,0,-11.9804,0,-0.954764,0,-1.04192,-4.91483,-1.04192,4.91483
-1.08099,0,-11.9811,0,-0.95477,0,-1.04158,-4.9156,-1.04158,4.9156
-1.08097,0,-11.9818,0,-0.954776,0,-1.04124,-4.91638,-1.04124,4.91638
-1.08095,0,-11.9825,0,-0.954782,0,-1.0409,-4.91716,-1.0409,4.91716
-1.08093,0,-11.9832,0,-0.954788,0,-1.04055,-4.91793,-1.04055,4.91793
-1.08091,0,-11.9839,0,-0.954794,0,-1.04021,-4.91871,-1.04021,4.91871
-1.08089,0,-11.9846,0,-0.9548,0,-1.03987,-4.91948,-1.03987,4.91948
-1.08087,0,-11.9853,0,-0.954806,0,-1.03953,-4.92026,-1.03953,4.92026
-1.08085,0,-11.986,0,-0.954812,0,-1.03919,-4.92103,-1.03919,4.92103
-1.08083,0,-11.9867,0,-0.954818,0,-1.03885,-4.92181,-1.03885,4.92181
-1.08081,0,-11.9874,0,-0.954824,0,-1.0385,-4.92258,-1.0385,4.92258
-1.08079,0,-11.9881,0,-0.95483,0,-1.03816,-4.92335,-1.03816,4.92335
-1.08077,0,-11.9888,0,-0.954836,0,-1.03782,-4.92413,-1.03782,4.92413
-1.08075,0,-11.9894,0,-0.954843,0,-1.03748,-4.9249,-1.03748,4.9249
-1.08073,0,-11.9901,0,-0.954849,0,-1.03714,-4.92568,-1.03714,4.92568
-1.08071,0,-11.9908,0,-0.954855,0,-1.0368,-4.92645,-1.0368,4.92645
-1.08069,0,-11.9915,0,-0.954861,0,-1.03646,-4.92722,-1.03646,4.92722
-1.08067,0,-11.9922,0,-0.954867,0,-1.03612,-4.92799,-1.03612,4.92799
-1.08065,0,-11.9929,0,-0.954873,0,-1.03578,-4.92877,-1.03578,4.92877
-1.08063,0,-11.9936,0,-0.954879,0,-1.03544,-4.92954,-1.03544,4.92954
-1.08061,0,-11.9943,0,-0.954885,0,-1.03509,-4.93031,-1.03509,4.93031
-1.08059,0,-11.995,0,-0.954891,0,-1.03475,-4.93108,-1.03475,4.93108
-1.08057,0,-11.9957,0,-0.954897,0,-1.03441,-4.93185,-1.03441,4.93185
-1.08055,0,-11.9964,0,-0.954903,0,-1.03407,-4.93263,-1.03407,4.93263
-1.08054,0,-11.9971,0,-0.954909,0,-1.03373,-4.9334,-1.03373,4.9334
-1.08052,0,-11.9978,0,-0.954915,0,-1.03339,-4.93417,-1.03339,4.93417
-1.0805,0,-11.9985,0,-0.954921,0,-1.03305,-4.93494,-1.03305,4.93494
-1.08048,0,-11.9992,0,-0.954927,0,-1.03271,-4.93571,-1.03271,4.93571
-1.08046,0,-11.9999,0,-0.954933,0,-1.03237,-4.93648,-1.03237,4.93648
-1.08044,0,-12.0006,0,-0.954939,0,-1.03203,-4.93725,-1.03203,4.93725
-1.08042,0,-12.0013,0,-0.954945,0,-1.03169,-4.93802,-1.03169,4.93802
-1.0804,0,-12.0019,0,-0.954951,0,-1.03135,-4.93879,-1.03135,4.93879
-1.08038,0,-12.0026,0,-0.954957,0,-1.03101,-4.93956,-1.03101,4.93956
-1.08036,0,-12.0033,0,-0.954963,0,-1.03067,-4.94033,-1.03067,4.94033
-1.08034,0,-12.004,0,-0.954969,0,-1.03033,-4.9411,-1.03033,4.9411
-1.08032,0,-12.0047,0,-0.954975,0,-1.02999,-4.94187,-1.02999,4.94187
-1.0803,0,-12.0054,0,-0.954981,0,-1.02965,-4.94264,-1.02965,4.94264
-1.08028,0,-12.0061,0,-0.954987,0,-1.02931,-4.9434,-1.02931,4.9434
-1.08026,0,-12.0068,0,-0.954993,0,-1.02897,-4.94417,-1.02897,4.94417
-1.08025,0,-12.0075,0,-0.954999,0,-1.02863,-4.94494,-1.02863,4.94494
-1.08023,0,-12.0082,0,-0.955005,0,-1.0283,-4.94571,-1.0283,4.94571
-1.08021,0,-12.0089,0,-0.955011,0,-1.02796,-4.94648,-1.02796,4.94648
-1.08019,0,-12.0096,0,-0.955017,0,-1.02762,-4.94724,-1.02762,4.94724
-1.08017,0,-12.0103,0,-0.955023,0,-1.02728,-4.94801,-1.02728,4.94801
-1.08015,0,-12.0109,0,-0.955029,0,-1.02694,-4.94878,-1.02694,4.94878
-1.08013,0,-12.0116,0,-0.955035,0,-1.0266,-4.94954,-1.0266,4.94954
-1.08011,0,-12.0123,0,-0.955041,0,-1.02626,-4.95031,-1.02626,4.95031
-1.08009,0,-12.013,0,-0.955047,0,-1.02592,-4.95108,-1.02592,4.95108
-1.08007,0,-12.0137,0,-0.955053,0,-1.02558,-4.95184,-1.02558,4.95184
-1.08005,0,-12.0144,0,-0.955059,0,-1.02524,-4.95261,-1.02524,4.95261
-1.08003,0,-12.0151,0,-0.955065,0,-1.02491,-4.95338,-1.02491,4.95338
-1.08002,0,-12.0158,0,-0.95507,0,-1.02457,-4.95414,-1.02457,4.95414
-1.08,0,-12.0165,0,-0.955076,0,-1.02423,-4.95491,-1.02423,4.95491
-1.07998,0,-12.0172,0,-0.955082,0,-1.02389,-4.95567,-1.02389,4.95567
-1.07996,0,-12.0178,0,-0.955088,0,-1.02355,-4.95644,-1.02355,4.95644
-1.07994,0,-12.0185,0,-0.955094,0,-1.02321,-4.9572,-1.02321,4.9572
-1.07992,0,-12.0192,0,-0.9551,0,-1.02288,-4.95797,-1.02288,4.95797
-1.0799,0,-12.0199,0,-0.955106,0,-1.02254,-4.95873,-1.02254,4.95873
-1.07988,0,-12.0206,0,-0.955112,0,-1.0222,-4.95949,-1.0222,4.95949
-1.07986,0,-12.0213,0,-0.955118,0,-1.02186,-4.96026,-1.02186,4.96026
-1.07984,0,-12.022,0,-0.955124,0,-1.02152,-4.96102,-1.02152,4.96102
-1.07982,0,-12.0227,0,-0.95513,0,-1.02119,-4.96179,-1.02119,4.96179
-1.07981,0,-12.0234,0,-0.955136,0,-1.02085,-4.96255,-1.02085,4.96255
-1.07979,0,-12.0241,0,-0.955142,0,-1.02051,-4.96331,-1.02051,4.96331
-1.07977,0,-12.0247,0,-0.955148,0,-1.02017,-4.96408,-1.02017,4.96408
-1.07975,0,-12.0254,0,-0.955154,0,-1.01983,-4.96484,-1.01983,4.96484
-1.07973,0,-12.0261,0,-0.955159,0,-1.0195,-4.9656,-1.0195,4.9656
-1.07971,0,-12.0268,0,-0.955165,0,-1.01916,-4.96636,-1.01916,4.96636
-1.07969,0,-12.0275,0,-0.955171,0,-1.01882,-4.96713,-1.01882,4.96713
-1.07967,0,-12.0282,0,-0.955177,0,-1.01848,-4.96789,-1.01848,4.96789
-1.07965,0,-12.0289,0,-0.955183,0,-1.01815,-4.96865,-1.01815,4.96865
-1.07964,0,-12.0296,0,-0.955189,0,-1.01781,-4.96941,-1.01781,4.96941
-1.07962,0,-12.0302,0,-0.955195,0,-1.01747,-4.97017,-1.01747,4.97017
-1.0796,0,-12.0309,0,-0.955201,0,-1.01714,-4.97093,-1.01714,4.97093
-1.07958,0,-12.0316,0,-0.955207,0,-1.0168,-4.97169,-1.0168,4.97169
-1.07956,0,-12.0323,0,-0.955213,0,-1.01646,-4.97245,-1.01646,4.97245
-1.07954,0,-12.033,0,-0.955218,0,-1.01612,-4.97321,-1.01612,4.97321
-1.07952,0,-12.0337,0,-0.955224,0,-1.01579,-4.97397,-1.01579,4.97397
-1.0795,0,-12.0344,0,-0.95523,0,-1.01545,-4.97473,-1.01545,4.97473
-1.07949,0,-12.035,0,-0.955236,0,-1.01511,-4.97549,-1.01511,4.97549
-1.07947,0,-12.0357,0,-0.955242,0,-1.01478,-4.97625,-1.01478,4.97625
-1.07945,0,-12.0364,0,-0.955248,0,-1.01444,-4.97701,-1.01444,4.97701
-1.07943,0,-12.0371,0,-0.955254,0,-1.0141,-4.97777,-1.0141,4.97777
-1.07941,0,-12.0378,0,-0.95526,0,-1.01377,-4.97853,-1.01377,4.97853
-1.07939,0,-12.0385,0,-0.955265,0,-1.01343,-4.97929,-1.01343,4.97929
-1.07937,0,-12.0392,0,-0.955271,0,-1.0131,-4.98005,-1.0131,4.98005
-1.07935,0,-12.0398,0,-0.955277,0,-1.01276,-4.98081,-1.01276,4.98081
-1.07934,0,-12.0405,0,-0.955283,0,-1.01242,-4.98157,-1.01242,4.98157
-1.07932,0,-12.0412,0,-0.955289,0,-1.01209,-4.98232,-1.01209,4.98232
-1.0793,0,-12.0419,0,-0.955295,0,-1.01175,-4.98308,-1.01175,4.98308
-1.07928,0,-12.0426,0,-0.955301,0,-1.01142,-4.98384,-1.01142,4.98384
-1.07926,0,-12.0433,0,-0.955306,0,-1.01108,-4.9846,-1.01108,4.9846
-1.07924,0,-12.044,0,-0.955312,0,-1.01074,-4.98535,-1.01074,4.98535
-1.07922,0,-12.0446,0,-0.955318,0,-1.01041,-4.98611,-1.01041,4.98611
-1.07921,0,-12.0453,0,-0.955324,0,-1.01007,-4.98687,-1.01007,4.98687
-1.07919,0,-12.046,0,-0.95533,0,-1.00974,-4.98762,-1.00974,4.98762
-1.07917,0,-12.0467,0,-0.955336,0,-1.0094,-4.98838,-1.0094,4.98838
-1.07915,0,-12.0474,0,-0.955342,0,-1.00907,-4.98914,-1.00907,4.98914
-1.07913,0,-12.0481,0,-0.955347,0,-1.00873,-4.98989,-1.00873,4.98989
-1.07911,0,-12.0487,0,-0.955353,0,-1.00839,-4.99065,-1.00839,4.99065
-1.07909,0,-12.0494,0,-0.955359,0,-1.00806,-4.99141,-1.00806,4.99141
-1.07908,0,-12.0501,0,-0.955365,0,-1.00772,-4.99216,-1.00772,4.99216
-1.07906,0,-12.0508,0,-0.955371,0,-1.00739,-4.99292,-1.00739,4.99292
-1.07904,0,-12.0515,0,-0.955376,0,-1.00705,-4.99367,-1.00705,4.99367
-1.07902,0,-12.0522,0,-0.955382,0,-1.00672,-4.99443,-1.00672,4.99443
-1.079,0,-12.0528,0,-0.955388,0,-1.00638,-4.99518,-1.00638,4.99518
-1.07898,0,-12.0535,0,-0.955394,0,-1.00605,-4.99593,-1.00605,4.99593
-1.07897,0,-12.0542,0,-0.9554,0,-1.00571,-4.99669,-1.00571,4.99669
-1.07895,0,-12.0549,0,-0.955406,0,-1.00538,-4.99744,-1.00538,4.99744
-1.07893,0,-12.0556,0,-0.955411,0,-1.00504,-4.9982,-1.00504,4.9982
-1.07891,0,-12.0563,0,-0.955417,0,-1.00471,-4.99895,-1.00471,4.99895
-1.07889,0,-12.0569,0,-0.955423,0,-1.00437,-4.9997,-1.00437,4.9997
-1.07887,0,-12.0576,0,-0.955429,0,-1.00404,-5.00046,-1.00404,5.00046
-1.07885,0,-12.0583,0,-0.955435,0,-1.00371,-5.00121,-1.00371,5.00121
-1.07884,0,-12.059,0,-0.95544,0,-1.00337,-5.00196,-1.00337,5.00196
-1.07882,0,-12.0597,0,-0.955446,0,-1.00304,-5.00272,-1.00304,5.00272
-1.0788,0,-12.0603,0,-0.955452,0,-1.0027,-5.00347,-1.0027,5.00347
-1.07878,0,-12.061,0,-0.955458,0,-1.00237,-5.00422,-1.00237,5.00422
-1.07876,0,-12.0617,0,-0.955463,0,-1.00203,-5.00497,-1.00203,5.00497
-1.07875,0,-12.0624,0,-0.955469,0,-1.0017,-5.00572,-1.0017,5.00572
-1.07873,0,-12.0631,0,-0.955475,0,-1.00137,-5.00648,-1.00137,5.00648
-1.07871,0,-12.0637,0,-0.955481,0,-1.00103,-5.00723,-1.00103,5.00723
-1.07869,0,-12.0644,0,-0.955487,0,-1.0007,-5.00798,-1.0007,5.00798
-1.07867,0,-12.0651,0,-0.955492,0,-1.00036,-5.00873,-1.00036,5.00873
-1.07865,0,-12.0658,0,-0.955498,0,-1.00003,-5.00948,-1.00003,5.00948
-1.07864,0,-12.0665,0,-0.955504,0,-0.999697,-5.01023,-0.999697,5.01023
-1.07862,0,-12.0671,0,-0.95551,0,-0.999364,-5.01098,-0.999364,5.01098
-1.0786,0,-12.0678,0,-0.955515,0,-0.99903,-5.01173,-0.99903,5.01173
-1.07858,0,-12.0685,0,-0.955521,0,-0.998697,-5.01248,-0.998697,5.01248
-1.07856,0,-12.0692,0,-0.955527,0,-0.998363,-5.01323,-0.998363,5.01323
-1.07854,0,-12.0699,0,-0.955533,0,-0.99803,-5.01398,-0.99803,5.01398
-1.07853,0,-12.0705,0,-0.955538,0,-0.997697,-5.01473,-0.997697,5.01473
-1.07851,0,-12.0712,0,-0.955544,0,-0.997364,-5.01548,-0.997364,5.01548
-1.07849,0,-12.0719,0,-0.95555,0,-0.99703,-5.01623,-0.99703,5.01623
-1.07847,0,-12.0726,0,-0.955556,0,-0.996697,-5.01698,-0.996697,5.01698
-1.07845,0,-12.0733,0,-0.955561,0,-0.996364,-5.01773,-0.996364,5.01773
-1.07844,0,-12.0739,0,-0.955567,0,-0.996031,-5.01847,-0.996031,5.01847
-1.07842,0,-12.0746,0,-0.955573,0,-0.995698,-5.01922,-0.995698,5.01922
-1.0784,0,-12.0753,0,-0.955579,0,-0.995366,-5.01997,-0.995366,5.01997
-1.07838,0,-12.076,0,-0.955584,0,-0.995033,-5.02072,-0.995033,5.02072
-1.07836,0,-12.0766,0,-0.95559,0,-0.9947,-5.02147,-0.9947,5.02147
-1.07835,0,-12.0773,0,-0.955596,0,-0.994367,-5.02221,-0.994367,5.02221
-1.07833,0,-12.078,0,-0.955602,0,-0.994035,-5.02296,-0.994035,5.02296
-1.07831,0,-12.0787,0,-0.955607,0,-0.993702,-5.02371,-0.993702,5.02371
-1.07829,0,-12.0794,0,-0.955613,0,-0.99337,-5.02446,-0.99337,5.02446
-1.07827,0,-12.08,0,-0.955619,0,-0.993037,-5.0252,-0.993037,5.0252
-1.07826,0,-12.0807,0,-0.955624,0,-0.992705,-5.02595,-0.992705,5.02595
-1.07824,0,-12.0814,0,-0.95563,0,-0.992373,-5.02669,-0.992373,5.02669
-1.07822,0,-12.0821,0,-0.955636,0,-0.992041,-5.02744,-0.992041,5.02744
-1.0782,0,-12.0827,0,-0.955642,0,-0.991709,-5.02819,-0.991709,5.02819
-1.07818,0,-12.0834,0,-0.955647,0,-0.991376,-5.02893,-0.991376,5.02893
-1.07817,0,-12.0841,0,-0.955653,0,-0.991044,-5.02968,-0.991044,5.02968
-1.07815,0,-12.0848,0,-0.955659,0,-0.990713,-5.03042,-0.990713,5.03042
-1.07813,0,-12.0854,0,-0.955664,0,-0.990381,-5.03117,-0.990381,5.03117
-1.07811,0,-12.0861,0,-0.95567,0,-0.990049,-5.03191,-0.990049,5.03191
-1.07809,0,-12.0868,0,-0.955676,0,-0.989717,-5.03266,-0.989717,5.03266
-1.07808,0,-12.0875,0,-0.955681,0,-0.989385,-5.0334,-0.989385,5.0334
-1.07806,0,-12.0881,0,-0.955687,0,-0.989054,-5.03415,-0.989054,5.03415
-1.07804,0,-12.0888,0,-0.955693,0,-0.988722,-5.03489,-0.988722,5.03489
-1.07802,0,-12.0895,0,-0.955698,0,-0.988391,-5.03564,-0.988391,5.03564
-1.07801,0,-12.0902,0,-0.955704,0,-0.988059,-5.03638,-0.988059,5.03638
-1.07799,0,-12.0908,0,-0.95571,0,-0.987728,-5.03712,-0.987728,5.03712
-1.07797,0,-12.0915,0,-0.955716,0,-0.987397,-5.03787,-0.987397,5.03787
-1.07795,0,-12.0922,0,-0.955721,0,-0.987065,-5.03861,-0.987065,5.03861
-1.07793,0,-12.0929,0,-0.955727,0,-0.986734,-5.03935,-0.986734,5.03935
-1.07792,0,-12.0935,0,-0.955733,0,-0.986403,-5.0401,-0.986403,5.0401
-1.0779,0,-12.0942,0,-0.955738,0,-0.986072,-5.04084,-0.986072,5.04084
-1.07788,0,-12.0949,0,-0.955744,0,-0.985741,-5.04158,-0.985741,5.04158
-1.07786,0,-12.0956,0,-0.95575,0,-0.98541,-5.04232,-0.98541,5.04232
-1.07785,0,-12.0962,0,-0.955755,0,-0.985079,-5.04307,-0.985079,5.04307
-1.07783,0,-12.0969,0,-0.955761,0,-0.984749,-5.04381,-0.984749,5.04381
-1.07781,0,-12.0976,0,-0.955767,0,-0.984418,-5.04455,-0.984418,5.04455
-1.07779,0,-12.0983,0,-0.955772,0,-0.984087,-5.04529,-0.984087,5.04529
-1.07778,0,-12.0989,0,-0.955778,0,-0.983757,-5.04603,-0.983757,5.04603
-1.07776,0,-12.0996,0,-0.955783,0,-0.983426,-5.04677,-0.983426,5.04677
-1.07774,0,-12.1003,0,-0.955789,0,-0.983096,-5.04751,-0.983096,5.04751
-1.07772,0,-12.101,0,-0.955795,0,-0.982765,-5.04825,-0.982765,5.04825
-1.0777,0,-12.1016,0,-0.9558,0,-0.982435,-5.04899,-0.982435,5.04899
-1.07769,0,-12.1023,0,-0.955806,0,-0.982104,-5.04974,-0.982104,5.04974
-1.07767,0,-12.103,0,-0.955812,0,-0.981774,-5.05048,-0.981774,5.05048
-1.07765,0,-12.1036,0,-0.955817,0,-0.981444,-5.05122,-0.981444,5.05122
-1.07763,0,-12.1043,0,-0.955823,0,-0.981114,-5.05196,-0.981114,5.05196
-1.07762,0,-12.105,0,-0.955829,0,-0.980784,-5.05269,-0.980784,5.05269
-1.0776,0,-12.1057,0,-0.955834,0,-0.980454,-5.05343,-0.980454,5.05343
-1.07758,0,-12.1063,0,-0.95584,0,-0.980124,-5.05417,-0.980124,5.05417
-1.07756,0,-12.107,0,-0.955845,0,-0.979794,-5.05491,-0.979794,5.05491
-1.07755,0,-12.1077,0,-0.955851,0,-0.979464,-5.05565,-0.979464,5.05565
-1.07753,0,-12.1083,0,-0.955857,0,-0.979135,-5.05639,-0.979135,5.05639
-1.07751,0,-12.109,0,-0.955862,0,-0.978805,-5.05713,-0.978805,5.05713
-1.07749,0,-12.1097,0,-0.955868,0,-0.978476,-5.05787,-0.978476,5.05787
-1.07748,0,-12.1104,0,-0.955874,0,-0.978146,-5.0586,-0.978146,5.0586
-1.07746,0,-12.111,0,-0.955879,0,-0.977817,-5.05934,-0.977817,5.05934
-1.07744,0,-12.1117,0,-0.955885,0,-0.977487,-5.06008,-0.977487,5.06008
-1.07742,0,-12.1124,0,-0.95589,0,-0.977158,-5.06082,-0.977158,5.06082
-1.07741,0,-12.113,0,-0.955896,0,-0.976829,-5.06156,-0.976829,5.06156
-1.07739,0,-12.1137,0,-0.955902,0,-0.976499,-5.06229,-0.976499,5.06229
-1.07737,0,-12.1144,0,-0.955907,0,-0.97617,-5.06303,-0.97617,5.06303
-1.07735,0,-12.1151,0,-0.955913,0,-0.975841,-5.06377,-0.975841,5.06377
-1.07734,0,-12.1157,0,-0.955918,0,-0.975512,-5.0645,-0.975512,5.0645
-1.07732,0,-12.1164,0,-0.955924,0,-0.975183,-5.06524,-0.975183,5.06524
-1.0773,0,-12.1171,0,-0.955929,0,-0.974854,-5.06598,-0.974854,5.06598
-1.07728,0,-12.1177,0,-0.955935,0,-0.974525,-5.06671,-0.974525,5.06671
-1.07727,0,-12.1184,0,-0.955941,0,-0.974197,-5.06745,-0.974197,5.06745
-1.07725,0,-12.1191,0,-0.955946,0,-0.973868,-5.06818,-0.973868,5.06818
-1.07723,0,-12.1197,0,-0.955952,0,-0.973539,-5.06892,-0.973539,5.06892
-1.07722,0,-12.1204,0,-0.955957,0,-0.973211,-5.06965,-0.973211,5.06965
-1.0772,0,-12.1211,0,-0.955963,0,-0.972882,-5.07039,-0.972882,5.07039
-1.07718,0,-12.1217,0,-0.955969,0,-0.972554,-5.07112,-0.972554,5.07112
-1.07716,0,-12.1224,0,-0.955974,0,-0.972225,-5.07186,-0.972225,5.07186
-1.07715,0,-12.1231,0,-0.95598,0,-0.971897,-5.07259,-0.971897,5.07259
-1.07713,0,-12.1237,0,-0.955985,0,-0.971569,-5.07333,-0.971569,5.07333
-1.07711,0,-12.1244,0,-0.955991,0,-0.97124,-5.07406,-0.97124,5.07406
-1.07709,0,-12.1251,0,-0.955996,0,-0.970912,-5.07479,-0.970912,5.07479
-1.07708,0,-12.1258,0,-0.956002,0,-0.970584,-5.07553,-0.970584,5.07553
-1.07706,0,-12.1264,0,-0.956007,0,-0.970256,-5.07626,-0.970256,5.07626
-1.07704,0,-12.1271,0,-0.956013,0,-0.969928,-5.077,-0.969928,5.077
-1.07703,0,-12.1278,0,-0.956019,0,-0.9696,-5.07773,-0.9696,5.07773
-1.07701,0,-12.1284,0,-0.956024,0,-0.969272,-5.07846,-0.969272,5.07846
-1.07699,0,-12.1291,0,-0.95603,0,-0.968945,-5.07919,-0.968945,5.07919
-1.07697,0,-12.1298,0,-0.956035,0,-0.968617,-5.07993,-0.968617,5.07993
-1.07696,0,-12.1304,0,-0.956041,0,-0.968289,-5.08066,-0.968289,5.08066
-1.07694,0,-12.1311,0,-0.956046,0,-0.967962,-5.08139,-0.967962,5.08139
-1.07692,0,-12.1318,0,-0.956052,0,-0.967634,-5.08212,-0.967634,5.08212
-1.07691,0,-12.1324,0,-0.956057,0,-0.967307,-5.08286,-0.967307,5.08286
-1.07689,0,-12.1331,0,-0.956063,0,-0.966979,-5.08359,-0.966979,5.08359
-1.07687,0,-12.1338,0,-0.956068,0,-0.966652,-5.08432,-0.966652,5.08432
-1.07685,0,-12.1344,0,-0.956074,0,-0.966325,-5.08505,-0.966325,5.08505
-1.07684,0,-12.1351,0,-0.956079,0,-0.965997,-5.08578,-0.965997,5.08578
-1.07682,0,-12.1358,0,-0.956085,0,-0.96567,-5.08651,-0.96567,5.08651
-1.0768,0,-12.1364,0,-0.956091,0,-0.965343,-5.08724,-0.965343,5.08724
-1.07679,0,-12.1371,0,-0.956096,0,-0.965016,-5.08797,-0.965016,5.08797
-1.07677,0,-12.1378,0,-0.956102,0,-0.964689,-5.0887,-0.964689,5.0887
-1.07675,0,-12.1384,0,-0.956107,0,-0.964362,-5.08943,-0.964362,5.08943
-1.07673,0,-12.1391,0,-0.956113,0,-0.964035,-5.09016,-0.964035,5.09016
-1.07672,0,-12.1397,0,-0.956118,0,-0.963709,-5.09089,-0.963709,5.09089
-1.0767,0,-12.1404,0,-0.956124,0,-0.963382,-5.09162,-0.963382,5.09162
-1.07668,0,-12.1411,0,-0.956129,0,-0.963055,-5.09235,-0.963055,5.09235
-1.07667,0,-12.1417,0,-0.956135,0,-0.962729,-5.09308,-0.962729,5.09308
-1.07665,0,-12.1424,0,-0.95614,0,-0.962402,-5.09381,-0.962402,5.09381
-1.07663,0,-12.1431,0,-0.956146,0,-0.962076,-5.09454,-0.962076,5.09454
-1.07662,0,-12.1437,0,-0.956151,0,-0.961749,-5.09527,-0.961749,5.09527
-1.0766,0,-12.1444,0,-0.956157,0,-0.961423,-5.096,-0.961423,5.096
-1.07658,0,-12.1451,0,-0.956162,0,-0.961097,-5.09673,-0.961097,5.09673
-1.07656,0,-12.1457,0,-0.956168,0,-0.96077,-5.09745,-0.96077,5.09745
-1.07655,0,-12.1464,0,-0.956173,0,-0.960444,-5.09818,-0.960444,5.09818
-1.07653,0,-12.1471,0,-0.956179,0,-0.960118,-5.09891,-0.960118,5.09891
-1.07651,0,-12.1477,0,-0.956184,0,-0.959792,-5.09964,-0.959792,5.09964
-1.0765,0,-12.1484,0,-0.95619,0,-0.959466,-5.10037,-0.959466,5.10037
-1.07648,0,-12.149,0,-0.956195,0,-0.95914,-5.10109,-0.95914,5.10109
-1.07646,0,-12.1497,0,-0.9562,0,-0.958814,-5.10182,-0.958814,5.10182
-1.07645,0,-12.1504,0,-0.956206,0,-0.958488,-5.10255,-0.958488,5.10255
-1.07643,0,-12.151,0,-0.956211,0,-0.958163,-5.10327,-0.958163,5.10327
-1.07641,0,-12.1517,0,-0.956217,0,-0.957837,-5.104,-0.957837,5.104
-1.0764,0,-12.1524,0,-0.956222,0,-0.957511,-5.10473,-0.957511,5.10473
-1.07638,0,-12.153,0,-0.956228,0,-0.957186,-5.10545,-0.957186,5.10545
-1.07636,0,-12.1537,0,-0.956233,0,-0.95686,-5.10618,-0.95686,5.10618
-1.07635,0,-12.1543,0,-0.956239,0,-0.956535,-5.1069,-0.956535,5.1069
-1.07633,0,-12.155,0,-0.956244,0,-0.95621,-5.10763,-0.95621,5.10763
-1.07631,0,-12.1557,0,-0.95625,0,-0.955884,-5.10836,-0.955884,5.10836
-1.0763,0,-12.1563,0,-0.956255,0,-0.955559,-5.10908,-0.955559,5.10908
-1.07628,0,-12.157,0,-0.956261,0,-0.955234,-5.10981,-0.955234,5.10981
-1.07626,0,-12.1577,0,-0.956266,0,-0.954909,-5.11053,-0.954909,5.11053
-1.07625,0,-12.1583,0,-0.956271,0,-0.954584,-5.11126,-0.954584,5.11126
-1.07623,0,-12.159,0,-0.956277,0,-0.954259,-5.11198,-0.954259,5.11198
-1.07621,0,-12.1596,0,-0.956282,0,-0.953934,-5.1127,-0.953934,5.1127
-1.0762,0,-12.1603,0,-0.956288,0,-0.953609,-5.11343,-0.953609,5.11343
-1.07618,0,-12.161,0,-0.956293,0,-0.953284,-5.11415,-0.953284,5.11415
-1.07616,0,-12.1616,0,-0.956299,0,-0.952959,-5.11488,-0.952959,5.11488
-1.07615,0,-12.1623,0,-0.956304,0,-0.952634,-5.1156,-0.952634,5.1156
-1.07613,0,-12.1629,0,-0.95631,0,-0.95231,-5.11632,-0.95231,5.11632
-1.07611,0,-12.1636,0,-0.956315,0,-0.951985,-5.11705,-0.951985,5.11705
-1.0761,0,-12.1643,0,-0.95632,0,-0.951661,-5.11777,-0.951661,5.11777
-1.07608,0,-12.1649,0,-0.956326,0,-0.951336,-5.11849,-0.951336,5.11849
-1.07606,0,-12.1656,0,-0.956331,0,-0.951012,-5.11922,-0.951012,5.11922
-1.07605,0,-12.1662,0,-0.956337,0,-0.950687,-5.11994,-0.950687,5.11994
-1.07603,0,-12.1669,0,-0.956342,0,-0.950363,-5.12066,-0.950363,5.12066
-1.07601,0,-12.1676,0,-0.956348,0,-0.950039,-5.12138,-0.950039,5.12138
-1.076,0,-12.1682,0,-0.956353,0,-0.949715,-5.12211,-0.949715,5.12211
-1.07598,0,-12.1689,0,-0.956358,0,-0.949391,-5.12283,-0.949391,5.12283
-1.07596,0,-12.1695,0,-0.956364,0,-0.949067,-5.12355,-0.949067,5.12355
-1.07595,0,-12.1702,0,-0.956369,0,-0.948743,-5.12427,-0.948743,5.12427
-1.07593,0,-12.1709,0,-0.956375,0,-0.948419,-5.12499,-0.948419,5.12499
-1.07591,0,-12.1715,0,-0.95638,0,-0.948095,-5.12571,-0.948095,5.12571
-1.0759,0,-12.1722,0,-0.956385,0,-0.947771,-5.12643,-0.947771,5.12643
-1.07588,0,-12.1728,0,-0.956391,0,-0.947447,-5.12715,-0.947447,5.12715
-1.07586,0,-12.1735,0,-0.956396,0,-0.947124,-5.12787,-0.947124,5.12787
-1.07585,0,-12.1742,0,-0.956402,0,-0.9468,-5.1286,-0.9468,5.1286
-1.07583,0,-12.1748,0,-0.956407,0,-0.946476,-5.12932,-0.946476,5.12932
-1.07581,0,-12.1755,0,-0.956412,0,-0.946153,-5.13004,-0.946153,5.13004
-1.0758,0,-12.1761,0,-0.956418,0,-0.94583,-5.13076,-0.94583,5.13076
-1.07578,0,-12.1768,0,-0.956423,0,-0.945506,-5.13148,-0.945506,5.13148
-1.07576,0,-12.1774,0,-0.956428,0,-0.945183,-5.13219,-0.945183,5.13219
-1.07575,0,-12.1781,0,-0.956434,0,-0.94486,-5.13291,-0.94486,5.13291
-1.07573,0,-12.1788,0,-0.956439,0,-0.944536,-5.13363,-0.944536,5.13363
-1.07572,0,-12.1794,0,-0.956445,0,-0.944213,-5.13435,-0.944213,5.13435
-1.0757,0,-12.1801,0,-0.95645,0,-0.94389,-5.13507,-0.94389,5.13507
-1.07568,0,-12.1807,0,-0.956455,0,-0.943567,-5.13579,-0.943567,5.13579
-1.07567,0,-12.1814,0,-0.956461,0,-0.943244,-5.13651,-0.943244,5.13651
-1.07565,0,-12.182,0,-0.956466,0,-0.942921,-5.13723,-0.942921,5.13723
-1.07563,0,-12.1827,0,-0.956471,0,-0.942598,-5.13794,-0.942598,5.13794
-1.07562,0,-12.1834,0,-0.956477,0,-0.942276,-5.13866,-0.942276,5.13866
-1.0756,0,-12.184,0,-0.956482,0,-0.941953,-5.13938,-0.941953,5.13938
-1.07558,0,-12.1847,0,-0.956488,0,-0.94163,-5.1401,-0.94163,5.1401
-1.07557,0,-12.1853,0,-0.956493,0,-0.941308,-5.14082,-0.941308,5.14082
-1.07555,0,-12.186,0,-0.956498,0,-0.940985,-5.14153,-0.940985,5.14153
-1.07554,0,-12.1866,0,-0.956504,0,-0.940663,-5.14225,-0.940663,5.14225
-1.07552,0,-12.1873,0,-0.956509,0,-0.94034,-5.14297,-0.94034,5.14297
-1.0755,0,-12.1879,0,-0.956514,0,-0.940018,-5.14368,-0.940018,5.14368
-1.07549,0,-12.1886,0,-0.95652,0,-0.939696,-5.1444,-0.939696,5.1444
-1.07547,0,-12.1893,0,-0.956525,0,-0.939373,-5.14512,-0.939373,5.14512
-1.07545,0,-12.1899,0,-0.95653,0,-0.939051,-5.14583,-0.939051,5.14583
-1.07544,0,-12.1906,0,-0.956536,0,-0.938729,-5.14655,-0.938729,5.14655
-1.07542,0,-12.1912,0,-0.956541,0,-0.938407,-5.14726,-0.938407,5.14726
-1.07541,0,-12.1919,0,-0.956546,0,-0.938085,-5.14798,-0.938085,5.14798
-1.07539,0,-12.1925,0,-0.956552,0,-0.937763,-5.1487,-0.937763,5.1487
-1.07537,0,-12.1932,0,-0.956557,0,-0.937441,-5.14941,-0.937441,5.14941
-1.07536,0,-12.1938,0,-0.956562,0,-0.937119,-5.15013,-0.937119,5.15013
-1.07534,0,-12.1945,0,-0.956568,0,-0.936797,-5.15084,-0.936797,5.15084
-1.07532,0,-12.1952,0,-0.956573,0,-0.936476,-5.15156,-0.936476,5.15156
-1.07531,0,-12.1958,0,-0.956578,0,-0.936154,-5.15227,-0.936154,5.15227
-1.07529,0,-12.1965,0,-0.956584,0,-0.935833,-5.15298,-0.935833,5.15298
-1.07528,0,-12.1971,0,-0.956589,0,-0.935511,-5.1537,-0.935511,5.1537
-1.07526,0,-12.1978,0,-0.956594,0,-0.93519,-5.15441,-0.93519,5.15441
-1.07524,0,-12.1984,0,-0.9566,0,-0.934868,-5.15513,-0.934868,5.15513
-1.07523,0,-12.1991,0,-0.956605,0,-0.934547,-5.15584,-0.934547,5.15584
-1.07521,0,-12.1997,0,-0.95661,0,-0.934225,-5.15655,-0.934225,5.15655
-1.07519,0,-12.2004,0,-0.956616,0,-0.933904,-5.15727,-0.933904,5.15727
-1.07518,0,-12.201,0,-0.956621,0,-0.933583,-5.15798,-0.933583,5.15798
-1.07516,0,-12.2017,0,-0.956626,0,-0.933262,-5.15869,-0.933262,5.15869
-1.07515,0,-12.2023,0,-0.956631,0,-0.932941,-5.15941,-0.932941,5.15941
-1.07513,0,-12.203,0,-0.956637,0,-0.93262,-5.16012,-0.93262,5.16012
-1.07511,0,-12.2036,0,-0.956642,0,-0.932299,-5.16083,-0.932299,5.16083
-1.0751,0,-12.2043,0,-0.956647,0,-0.931978,-5.16154,-0.931978,5.16154
-1.07508,0,-12.205,0,-0.956653,0,-0.931657,-5.16226,-0.931657,5.16226
-1.07507,0,-12.2056,0,-0.956658,0,-0.931336,-5.16297,-0.931336,5.16297
-1.07505,0,-12.2063,0,-0.956663,0,-0.931016,-5.16368,-0.931016,5.16368
-1.07503,0,-12.2069,0,-0.956669,0,-0.930695,-5.16439,-0.930695,5.16439
-1.07502,0,-12.2076,0,-0.956674,0,-0.930375,-5.1651,-0.930375,5.1651
-1.075,0,-12.2082,0,-0.956679,0,-0.930054,-5.16581,-0.930054,5.16581
-1.07499,0,-12.2089,0,-0.956684,0,-0.929734,-5.16653,-0.929734,5.16653
-1.07497,0,-12.2095,0,-0.95669,0,-0.929413,-5.16724,-0.929413,5.16724
-1.07495,0,-12.2102,0,-0.956695,0,-0.929093,-5.16795,-0.929093,5.16795
-1.07494,0,-12.2108,0,-0.9567,0,-0.928772,-5.16866,-0.928772,5.16866
-1.07492,0,-12.2115,0,-0.956705,0,-0.928452,-5.16937,-0.928452,5.16937
-1.07491,0,-12.2121,0,-0.956711,0,-0.928132,-5.17008,-0.928132,5.17008
-1.07489,0,-12.2128,0,-0.956716,0,-0.927812,-5.17079,-0.927812,5.17079
-1.07487,0,-12.2134,0,-0.956721,0,-0.927492,-5.1715,-0.927492,5.1715
-1.07486,0,-12.2141,0,-0.956727,0,-0.927172,-5.17221,-0.927172,5.17221
-1.07484,0,-12.2147,0,-0.956732,0,-0.926852,-5.17292,-0.926852,5.17292
-1.07483,0,-12.2154,0,-0.956737,0,-0.926532,-5.17363,-0.926532,5.17363
-1.07481,0,-12.216,0,-0.956742,0,-0.926212,-5.17434,-0.926212,5.17434
-1.0748,0,-12.2167,0,-0.956748,0,-0.925892,-5.17505,-0.925892,5.17505
-1.07478,0,-12.2173,0,-0.956753,0,-0.925573,-5.17575,-0.925573,5.17575
-1.07476,0,-12.218,0,-0.956758,0,-0.925253,-5.17646,-0.925253,5.17646
-1.07475,0,-12.2186,0,-0.956763,0,-0.924934,-5.17717,-0.924934,5.17717
-1.07473,0,-12.2193,0,-0.956769,0,-0.924614,-5.17788,-0.924614,5.17788
-1.07472,0,-12.2199,0,-0.956774,0,-0.924295,-5.17859,-0.924295,5.17859
-1.0747,0,-12.2206,0,-0.956779,0,-0.923975,-5.1793,-0.923975,5.1793
-1.07468,0,-12.2212,0,-0.956784,0,-0.923656,-5.18,-0.923656,5.18
-1.07467,0,-12.2219,0,-0.95679,0,-0.923336,-5.18071,-0.923336,5.18071
-1.07465,0,-12.2225,0,-0.956795,0,-0.923017,-5.18142,-0.923017,5.18142
-1.07464,0,-12.2232,0,-0.9568,0,-0.922698,-5.18213,-0.922698,5.18213
-1.07462,0,-12.2238,0,-0.956805,0,-0.922379,-5.18283,-0.922379,5.18283
-1.07461,0,-12.2245,0,-0.956811,0,-0.92206,-5.18354,-0.92206,5.18354
-1.07459,0,-12.2251,0,-0.956816,0,-0.921741,-5.18425,-0.921741,5.18425
-1.07457,0,-12.2258,0,-0.956821,0,-0.921422,-5.18495,-0.921422,5.18495
-1.07456,0,-12.2264,0,-0.956826,0,-0.921103,-5.18566,-0.921103,5.18566
-1.07454,0,-12.2271,0,-0.956831,0,-0.920784,-5.18637,-0.920784,5.18637
-1.07453,0,-12.2277,0,-0.956837,0,-0.920465,-5.18707,-0.920465,5.18707
-1.07451,0,-12.2284,0,-0.956842,0,-0.920147,-5.18778,-0.920147,5.18778
-1.0745,0,-12.229,0,-0.956847,0,-0.919828,-5.18848,-0.919828,5.18848
-1.07448,0,-12.2296,0,-0.956852,0,-0.919509,-5.18919,-0.919509,5.18919
-1.07446,0,-12.2303,0,-0.956857,0,-0.919191,-5.1899,-0.919191,5.1899
-1.07445,0,-12.2309,0,-0.956863,0,-0.918872,-5.1906,-0.918872,5.1906
-1.07443,0,-12.2316,0,-0.956868,0,-0.918554,-5.19131,-0.918554,5.19131
-1.07442,0,-12.2322,0,-0.956873,0,-0.918236,-5.19201,-0.918236,5.19201
-1.0744,0,-12.2329,0,-0.956878,0,-0.917917,-5.19272,-0.917917,5.19272
-1.07439,0,-12.2335,0,-0.956884,0,-0.917599,-5.19342,-0.917599,5.19342
-1.07437,0,-12.2342,0,-0.956889,0,-0.917281,-5.19412,-0.917281,5.19412
-1.07435,0,-12.2348,0,-0.956894,0,-0.916963,-5.19483,-0.916963,5.19483
-1.07434,0,-12.2355,0,-0.956899,0,-0.916645,-5.19553,-0.916645,5.19553
-1.07432,0,-12.2361,0,-0.956904,0,-0.916326,-5.19624,-0.916326,5.19624
-1.07431,0,-12.2368,0,-0.95691,0,-0.916009,-5.19694,-0.916009,5.19694
-1.07429,0,-12.2374,0,-0.956915,0,-0.915691,-5.19764,-0.915691,5.19764
-1.07428,0,-12.2381,0,-0.95692,0,-0.915373,-5.19835,-0.915373,5.19835
-1.07426,0,-12.2387,0,-0.956925,0,-0.915055,-5.19905,-0.915055,5.19905
-1.07425,0,-12.2393,0,-0.95693,0,-0.914737,-5.19975,-0.914737,5.19975
-1.07423,0,-12.24,0,-0.956935,0,-0.91442,-5.20046,-0.91442,5.20046
-1.07421,0,-12.2406,0,-0.956941,0,-0.914102,-5.20116,-0.914102,5.20116
-1.0742,0,-12.2413,0,-0.956946,0,-0.913784,-5.20186,-0.913784,5.20186
-1.07418,0,-12.2419,0,-0.956951,0,-0.913467,-5.20257,-0.913467,5.20257
-1.07417,0,-12.2426,0,-0.956956,0,-0.913149,-5.20327,-0.913149,5.20327
-1.07415,0,-12.2432,0,-0.956961,0,-0.912832,-5.20397,-0.912832,5.20397
-1.07414,0,-12.2439,0,-0.956966,0,-0.912515,-5.20467,-0.912515,5.20467
-1.07412,0,-12.2445,0,-0.956972,0,-0.912197,-5.20537,-0.912197,5.20537
-1.07411,0,-12.2452,0,-0.956977,0,-0.91188,-5.20607,-0.91188,5.20607
-1.07409,0,-12.2458,0,-0.956982,0,-0.911563,-5.20678,-0.911563,5.20678
-1.07408,0,-12.2464,0,-0.956987,0,-0.911246,-5.20748,-0.911246,5.20748
-1.07406,0,-12.2471,0,-0.956992,0,-0.910929,-5.20818,-0.910929,5.20818
-1.07404,0,-12.2477,0,-0.956997,0,-0.910612,-5.20888,-0.910612,5.20888
-1.07403,0,-12.2484,0,-0.957003,0,-0.910295,-5.20958,-0.910295,5.20958
-1.07401,0,-12.249,0,-0.957008,0,-0.909978,-5.21028,-0.909978,5.21028
-1.074,0,-12.2497,0,-0.957013,0,-0.909661,-5.21098,-0.909661,5.21098
-1.07398,0,-12.2503,0,-0.957018,0,-0.909344,-5.21168,-0.909344,5.21168
-1.07397,0,-12.251,0,-0.957023,0,-0.909028,-5.21238,-0.909028,5.21238
-1.07395,0,-12.2516,0,-0.957028,0,-0.908711,-5.21308,-0.908711,5.21308
-1.07394,0,-12.2522,0,-0.957034,0,-0.908394,-5.21378,-0.908394,5.21378
-1.07392,0,-12.2529,0,-0.957039,0,-0.908078,-5.21448,-0.908078,5.21448
-1.07391,0,-12.2535,0,-0.957044,0,-0.907761,-5.21518,-0.907761,5.21518
-1.07389,0,-12.2542,0,-0.957049,0,-0.907445,-5.21588,-0.907445,5.21588
-1.07387,0,-12.2548,0,-0.957054,0,-0.907129,-5.21658,-0.907129,5.21658
-1.07386,0,-12.2555,0,-0.957059,0,-0.906812,-5.21728,-0.906812,5.21728
-1.07384,0,-12.2561,0,-0.957064,0,-0.906496,-5.21798,-0.906496,5.21798
-1.07383,0,-12.2567,0,-0.957069,0,-0.90618,-5.21867,-0.90618,5.21867
-1.07381,0,-12.2574,0,-0.957075,0,-0.905864,-5.21937,-0.905864,5.21937
-1.0738,0,-12.258,0,-0.95708,0,-0.905548,-5.22007,-0.905548,5.22007
-1.07378,0,-12.2587,0,-0.957085,0,-0.905232,-5.22077,-0.905232,5.22077
-1.07377,0,-12.2593,0,-0.95709,0,-0.904916,-5.22147,-0.904916,5.22147
-1.07375,0,-12.26,0,-0.957095,0,-0.9046,-5.22217,-0.9046,5.22217
-1.07374,0,-12.2606,0,-0.9571,0,-0.904284,-5.22286,-0.904284,5.22286
-1.07372,0,-12.2612,0,-0.957105,0,-0.903968,-5.22356,-0.903968,5.22356
-1.07371,0,-12.2619,0,-0.95711,0,-0.903652,-5.22426,-0.903652,5.22426
-1.07369,0,-12.2625,0,-0.957116,0,-0.903337,-5.22495,-0.903337,5.22495
-1.07368,0,-12.2632,0,-0.957121,0,-0.903021,-5.22565,-0.903021,5.22565
-1.07366,0,-12.2638,0,-0.957126,0,-0.902706,-5.22635,-0.902706,5.22635
-1.07365,0,-12.2644,0,-0.957131,0,-0.90239,-5.22705,-0.90239,5.22705
-1.07363,0,-12.2651,0,-0.957136,0,-0.902075,-5.22774,-0.902075,5.22774
-1.07362,0,-12.2657,0,-0.957141,0,-0.901759,-5.22844,-0.901759,5.22844
-1.0736,0,-12.2664,0,-0.957146,0,-0.901444,-5.22913,-0.901444,5.22913
-1.07359,0,-12.267,0,-0.957151,0,-0.901128,-5.22983,-0.901128,5.22983
-1.07357,0,-12.2676,0,-0.957156,0,-0.900813,-5.23053,-0.900813,5.23053
-1.07355,0,-12.2683,0,-0.957161,0,-0.900498,-5.23122,-0.900498,5.23122
-1.07354,0,-12.2689,0,-0.957167,0,-0.900183,-5.23192,-0.900183,5.23192
-1.07352,0,-12.2696,0,-0.957172,0,-0.899868,-5.23261,-0.899868,5.23261
-1.07351,0,-12.2702,0,-0.957177,0,-0.899553,-5.23331,-0.899553,5.23331
-1.07349,0,-12.2708,0,-0.957182,0,-0.899238,-5.234,-0.899238,5.234
-1.07348,0,-12.2715,0,-0.957187,0,-0.898923,-5.2347,-0.898923,5.2347
-1.07346,0,-12.2721,0,-0.957192,0,-0.898608,-5.23539,-0.898608,5.23539
-1.07345,0,-12.2728,0,-0.957197,0,-0.898293,-5.23609,-0.898293,5.23609
-1.07343,0,-12.2734,0,-0.957202,0,-0.897979,-5.23678,-0.897979,5.23678
-1.07342,0,-12.274,0,-0.957207,0,-0.897664,-5.23747,-0.897664,5.23747
-1.0734,0,-12.2747,0,-0.957212,0,-0.897349,-5.23817,-0.897349,5.23817
-1.07339,0,-12.2753,0,-0.957217,0,-0.897035,-5.23886,-0.897035,5.23886
-1.07337,0,-12.276,0,-0.957222,0,-0.89672,-5.23956,-0.89672,5.23956
-1.07336,0,-12.2766,0,-0.957228,0,-0.896406,-5.24025,-0.896406,5.24025
-1.07334,0,-12.2772,0,-0.957233,0,-0.896091,-5.24094,-0.896091,5.24094
-1.07333,0,-12.2779,0,-0.957238,0,-0.895777,-5.24164,-0.895777,5.24164
-1.07331,0,-12.2785,0,-0.957243,0,-0.895463,-5.24233,-0.895463,5.24233
-1.0733,0,-12.2792,0,-0.957248,0,-0.895149,-5.24302,-0.895149,5.24302
-1.07328,0,-12.2798,0,-0.957253,0,-0.894834,-5.24371,-0.894834,5.24371
-1.07327,0,-12.2804,0,-0.957258,0,-0.89452,-5.24441,-0.89452,5.24441
-1.07325,0,-12.2811,0,-0.957263,0,-0.894206,-5.2451,-0.894206,5.2451
-1.07324,0,-12.2817,0,-0.957268,0,-0.893892,-5.24579,-0.893892,5.24579
-1.07322,0,-12.2823,0,-0.957273,0,-0.893578,-5.24648,-0.893578,5.24648
-1.07321,0,-12.283,0,-0.957278,0,-0.893264,-5.24718,-0.893264,5.24718
-1.07319,0,-12.2836,0,-0.957283,0,-0.892951,-5.24787,-0.892951,5.24787
-1.07318,0,-12.2843,0,-0.957288,0,-0.892637,-5.24856,-0.892637,5.24856
-1.07316,0,-12.2849,0,-0.957293,0,-0.892323,-5.24925,-0.892323,5.24925
-1.07315,0,-12.2855,0,-0.957298,0,-0.892009,-5.24994,-0.892009,5.24994
-1.07313,0,-12.2862,0,-0.957303,0,-0.891696,-5.25063,-0.891696,5.25063
-1.07312,0,-12.2868,0,-0.957308,0,-0.891382,-5.25132,-0.891382,5.25132
-1.0731,0,-12.2874,0,-0.957313,0,-0.891069,-5.25201,-0.891069,5.25201
-1.07309,0,-12.2881,0,-0.957318,0,-0.890755,-5.25271,-0.890755,5.25271
-1.07307,0,-12.2887,0,-0.957323,0,-0.890442,-5.2534,-0.890442,5.2534
-1.07306,0,-12.2894,0,-0.957328,0,-0.890129,-5.25409,-0.890129,5.25409
-1.07304,0,-12.29,0,-0.957333,0,-0.889815,-5.25478,-0.889815,5.25478
-1.07303,0,-12.2906,0,-0.957339,0,-0.889502,-5.25547,-0.889502,5.25547
-1.07301,0,-12.2913,0,-0.957344,0,-0.889189,-5.25616,-0.889189,5.25616
-1.073,0,-12.2919,0,-0.957349,0,-0.888876,-5.25685,-0.888876,5.25685
-1.07298,0,-12.2925,0,-0.957354,0,-0.888563,-5.25753,-0.888563,5.25753
-1.07297,0,-12.2932,0,-0.957359,0,-0.88825,-5.25822,-0.88825,5.25822
-1.07296,0,-12.2938,0,-0.957364,0,-0.887937,-5.25891,-0.887937,5.25891
-1.07294,0,-12.2944,0,-0.957369,0,-0.887624,-5.2596,-0.887624,5.2596
-1.07293,0,-12.2951,0,-0.957374,0,-0.887311,-5.26029,-0.887311,5.26029
-1.07291,0,-12.2957,0,-0.957379,0,-0.886998,-5.26098,-0.886998,5.26098
-1.0729,0,-12.2963,0,-0.957384,0,-0.886686,-5.26167,-0.886686,5.26167
-1.07288,0,-12.297,0,-0.957389,0,-0.886373,-5.26236,-0.886373,5.26236
-1.07287,0,-12.2976,0,-0.957394,0,-0.88606,-5.26305,-0.88606,5.26305
-1.07285,0,-12.2983,0,-0.957399,0,-0.885748,-5.26373,-0.885748,5.26373
-1.07284,0,-12.2989,0,-0.957404,0,-0.885435,-5.26442,-0.885435,5.26442
-1.07282,0,-12.2995,0,-0.957409,0,-0.885123,-5.26511,-0.885123,5.26511
-1.07281,0,-12.3002,0,-0.957414,0,-0.884811,-5.2658,-0.884811,5.2658
-1.07279,0,-12.3008,0,-0.957419,0,-0.884498,-5.26648,-0.884498,5.26648
-1.07278,0,-12.3014,0,-0.957424,0,-0.884186,-5.26717,-0.884186,5.26717
-1.07276,0,-12.3021,0,-0.957429,0,-0.883874,-5.26786,-0.883874,5.26786
-1.07275,0,-12.3027,0,-0.957434,0,-0.883561,-5.26854,-0.883561,5.26854
-1.07273,0,-12.3033,0,-0.957439,0,-0.883249,-5.26923,-0.883249,5.26923
-1.07272,0,-12.304,0,-0.957444,0,-0.882937,-5.26992,-0.882937,5.26992
-1.0727,0,-12.3046,0,-0.957449,0,-0.882625,-5.2706,-0.882625,5.2706
-1.07269,0,-12.3052,0,-0.957454,0,-0.882313,-5.27129,-0.882313,5.27129
-1.07268,0,-12.3059,0,-0.957459,0,-0.882001,-5.27198,-0.882001,5.27198
-1.07266,0,-12.3065,0,-0.957464,0,-0.88169,-5.27266,-0.88169,5.27266
-1.07265,0,-12.3071,0,-0.957469,0,-0.881378,-5.27335,-0.881378,5.27335
-1.07263,0,-12.3078,0,-0.957473,0,-0.881066,-5.27403,-0.881066,5.27403
-1.07262,0,-12.3084,0,-0.957478,0,-0.880754,-5.27472,-0.880754,5.27472
-1.0726,0,-12.309,0,-0.957483,0,-0.880443,-5.27541,-0.880443,5.27541
-1.07259,0,-12.3097,0,-0.957488,0,-0.880131,-5.27609,-0.880131,5.27609
-1.07257,0,-12.3103,0,-0.957493,0,-0.87982,-5.27678,-0.87982,5.27678
-1.07256,0,-12.3109,0,-0.957498,0,-0.879508,-5.27746,-0.879508,5.27746
-1.07254,0,-12.3116,0,-0.957503,0,-0.879197,-5.27815,-0.879197,5.27815
-1.07253,0,-12.3122,0,-0.957508,0,-0.878886,-5.27883,-0.878886,5.27883
-1.07251,0,-12.3128,0,-0.957513,0,-0.878574,-5.27951,-0.878574,5.27951
-1.0725,0,-12.3135,0,-0.957518,0,-0.878263,-5.2802,-0.878263,5.2802
-1.07249,0,-12.3141,0,-0.957523,0,-0.877952,-5.28088,-0.877952,5.28088
-1.07247,0,-12.3147,0,-0.957528,0,-0.877641,-5.28157,-0.877641,5.28157
-1.07246,0,-12.3154,0,-0.957533,0,-0.87733,-5.28225,-0.87733,5.28225
-1.07244,0,-12.316,0,-0.957538,0,-0.877019,-5.28293,-0.877019,5.28293
-1.07243,0,-12.3166,0,-0.957543,0,-0.876708,-5.28362,-0.876708,5.28362
-1.07241,0,-12.3172,0,-0.957548,0,-0.876397,-5.2843,-0.876397,5.2843
-1.0724,0,-12.3179,0,-0.957553,0,-0.876086,-5.28498,-0.876086,5.28498
-1.07238,0,-12.3185,0,-0.957558,0,-0.875775,-5.28567,-0.875775,5.28567
-1.07237,0,-12.3191,0,-0.957563,0,-0.875464,-5.28635,-0.875464,5.28635
-1.07235,0,-12.3198,0,-0.957568,0,-0.875154,-5.28703,-0.875154,5.28703
-1.07234,0,-12.3204,0,-0.957573,0,-0.874843,-5.28771,-0.874843,5.28771
-1.07233,0,-12.321,0,-0.957578,0,-0.874532,-5.2884,-0.874532,5.2884
-1.07231,0,-12.3217,0,-0.957582,0,-0.874222,-5.28908,-0.874222,5.28908
-1.0723,0,-12.3223,0,-0.957587,0,-0.873911,-5.28976,-0.873911,5.28976
-1.07228,0,-12.3229,0,-0.957592,0,-0.873601,-5.29044,-0.873601,5.29044
-1.07227,0,-12.3236,0,-0.957597,0,-0.873291,-5.29112,-0.873291,5.29112
-1.07225,0,-12.3242,0,-0.957602,0,-0.87298,-5.29181,-0.87298,5.29181
-1.07224,0,-12.3248,0,-0.957607,0,-0.87267,-5.29249,-0.87267,5.29249
-1.07222,0,-12.3254,0,-0.957612,0,-0.87236,-5.29317,-0.87236,5.29317
-1.07221,0,-12.3261,0,-0.957617,0,-0.87205,-5.29385,-0.87205,5.29385
-1.0722,0,-12.3267,0,-0.957622,0,-0.87174,-5.29453,-0.87174,5.29453
-1.07218,0,-12.3273,0,-0.957627,0,-0.871429,-5.29521,-0.871429,5.29521
-1.07217,0,-12.328,0,-0.957632,0,-0.87112,-5.29589,-0.87112,5.29589
-1.07215,0,-12.3286,0,-0.957637,0,-0.87081,-5.29657,-0.87081,5.29657
-1.07214,0,-12.3292,0,-0.957641,0,-0.8705,-5.29725,-0.8705,5.29725
-1.07212,0,-12.3299,0,-0.957646,0,-0.87019,-5.29793,-0.87019,5.29793
-1.07211,0,-12.3305,0,-0.957651,0,-0.86988,-5.29861,-0.86988,5.29861
-1.0721,0,-12.3311,0,-0.957656,0,-0.86957,-5.29929,-0.86957,5.29929
-1.07208,0,-12.3317,0,-0.957661,0,-0.869261,-5.29997,-0.869261,5.29997
-1.07207,0,-12.3324,0,-0.957666,0,-0.868951,-5.30065,-0.868951,5.30065
-1.07205,0,-12.333,0,-0.957671,0,-0.868642,-5.30133,-0.868642,5.30133
-1.07204,0,-12.3336,0,-0.957676,0,-0.868332,-5.30201,-0.868332,5.30201
-1.07202,0,-12.3343,0,-0.957681,0,-0.868023,-5.30269,-0.868023,5.30269
-1.07201,0,-12.3349,0,-0.957686,0,-0.867713,-5.30337,-0.867713,5.30337
-1.07199,0,-12.3355,0,-0.957691,0,-0.867404,-5.30405,-0.867404,5.30405
-1.07198,0,-12.3361,0,-0.957695,0,-0.867095,-5.30473,-0.867095,5.30473
-1.07197,0,-12.3368,0,-0.9577,0,-0.866785,-5.30541,-0.866785,5.30541
-1.07195,0,-12.3374,0,-0.957705,0,-0.866476,-5.30608,-0.866476,5.30608
-1.07194,0,-12.338,0,-0.95771,0,-0.866167,-5.30676,-0.866167,5.30676
-1.07192,0,-12.3386,0,-0.957715,0,-0.865858,-5.30744,-0.865858,5.30744
-1.07191,0,-12.3393,0,-0.95772,0,-0.865549,-5.30812,-0.865549,5.30812
-1.07189,0,-12.3399,0,-0.957725,0,-0.86524,-5.3088,-0.86524,5.3088
-1.07188,0,-12.3405,0,-0.95773,0,-0.864931,-5.30947,-0.864931,5.30947
-1.07187,0,-12.3412,0,-0.957734,0,-0.864622,-5.31015,-0.864622,5.31015
-1.07185,0,-12.3418,0,-0.957739,0,-0.864313,-5.31083,-0.864313,5.31083
-1.07184,0,-12.3424,0,-0.957744,0,-0.864005,-5.3115,-0.864005,5.3115
-1.07182,0,-12.343,0,-0.957749,0,-0.863696,-5.31218,-0.863696,5.31218
-1.07181,0,-12.3437,0,-0.957754,0,-0.863387,-5.31286,-0.863387,5.31286
-1.0718,0,-12.3443,0,-0.957759,0,-0.863079,-5.31354,-0.863079,5.31354
-1.07178,0,-12.3449,0,-0.957764,0,-0.86277,-5.31421,-0.86277,5.31421
-1.07177,0,-12.3455,0,-0.957769,0,-0.862462,-5.31489,-0.862462,5.31489
-1.07175,0,-12.3462,0,-0.957773,0,-0.862153,-5.31556,-0.862153,5.31556
-1.07174,0,-12.3468,0,-0.957778,0,-0.861845,-5.31624,-0.861845,5.31624
-1.07172,0,-12.3474,0,-0.957783,0,-0.861537,-5.31692,-0.861537,5.31692
-1.07171,0,-12.348,0,-0.957788,0,-0.861228,-5.31759,-0.861228,5.31759
-1.0717,0,-12.3487,0,-0.957793,0,-0.86092,-5.31827,-0.86092,5.31827
-1.07168,0,-12.3493,0,-0.957798,0,-0.860612,-5.31894,-0.860612,5.31894
-1.07167,0,-12.3499,0,-0.957803,0,-0.860304,-5.31962,-0.860304,5.31962
-1.07165,0,-12.3505,0,-0.957807,0,-0.859996,-5.32029,-0.859996,5.32029
-1.07164,0,-12.3512,0,-0.957812,0,-0.859688,-5.32097,-0.859688,5.32097
-1.07163,0,-12.3518,0,-0.957817,0,-0.85938,-5.32164,-0.85938,5.32164
-1.07161,0,-12.3524,0,-0.957822,0,-0.859072,-5.32232,-0.859072,5.32232
-1.0716,0,-12.353,0,-0.957827,0,-0.858764,-5.32299,-0.858764,5.32299
-1.07158,0,-12.3537,0,-0.957832,0,-0.858456,-5.32367,-0.858456,5.32367
-1.07157,0,-12.3543,0,-0.957836,0,-0.858148,-5.32434,-0.858148,5.32434
-1.07156,0,-12.3549,0,-0.957841,0,-0.857841,-5.32501,-0.857841,5.32501
-1.07154,0,-12.3555,0,-0.957846,0,-0.857533,-5.32569,-0.857533,5.32569
-1.07153,0,-12.3562,0,-0.957851,0,-0.857226,-5.32636,-0.857226,5.32636
-1.07151,0,-12.3568,0,-0.957856,0,-0.856918,-5.32704,-0.856918,5.32704
-1.0715,0,-12.3574,0,-0.957861,0,-0.856611,-5.32771,-0.856611,5.32771
-1.07149,0,-12.358,0,-0.957865,0,-0.856303,-5.32838,-0.856303,5.32838
-1.07147,0,-12.3587,0,-0.95787,0,-0.855996,-5.32906,-0.855996,5.32906
-1.07146,0,-12.3593,0,-0.957875,0,-0.855688,-5.32973,-0.855688,5.32973
-1.07144,0,-12.3599,0,-0.95788,0,-0.855381,-5.3304,-0.855381,5.3304
-1.07143,0,-12.3605,0,-0.957885,0,-0.855074,-5.33107,-0.855074,5.33107
-1.07142,0,-12.3612,0,-0.95789,0,-0.854767,-5.33175,-0.854767,5.33175
-1.0714,0,-12.3618,0,-0.957894,0,-0.85446,-5.33242,-0.85446,5.33242
-1.07139,0,-12.3624,0,-0.957899,0,-0.854153,-5.33309,-0.854153,5.33309
-1.07137,0,-12.363,0,-0.957904,0,-0.853846,-5.33376,-0.853846,5.33376
-1.07136,0,-12.3637,0,-0.957909,0,-0.853539,-5.33444,-0.853539,5.33444
-1.07135,0,-12.3643,0,-0.957914,0,-0.853232,-5.33511,-0.853232,5.33511
-1.07133,0,-12.3649,0,-0.957918,0,-0.852925,-5.33578,-0.852925,5.33578
-1.07132,0,-12.3655,0,-0.957923,0,-0.852618,-5.33645,-0.852618,5.33645
-1.0713,0,-12.3661,0,-0.957928,0,-0.852311,-5.33712,-0.852311,5.33712
-1.07129,0,-12.3668,0,-0.957933,0,-0.852005,-5.33779,-0.852005,5.33779
-1.07128,0,-12.3674,0,-0.957938,0,-0.851698,-5.33846,-0.851698,5.33846
-1.07126,0,-12.368,0,-0.957942,0,-0.851392,-5.33913,-0.851392,5.33913
-1.07125,0,-12.3686,0,-0.957947,0,-0.851085,-5.33981,-0.851085,5.33981
-1.07123,0,-12.3693,0,-0.957952,0,-0.850779,-5.34048,-0.850779,5.34048
-1.07122,0,-12.3699,0,-0.957957,0,-0.850472,-5.34115,-0.850472,5.34115
-1.07121,0,-12.3705,0,-0.957962,0,-0.850166,-5.34182,-0.850166,5.34182
-1.07119,0,-12.3711,0,-0.957966,0,-0.84986,-5.34249,-0.84986,5.34249
-1.07118,0,-12.3717,0,-0.957971,0,-0.849553,-5.34316,-0.849553,5.34316
-1.07117,0,-12.3724,0,-0.957976,0,-0.849247,-5.34383,-0.849247,5.34383
-1.07115,0,-12.373,0,-0.957981,0,-0.848941,-5.3445,-0.848941,5.3445
-1.07114,0,-12.3736,0,-0.957985,0,-0.848635,-5.34517,-0.848635,5.34517
-1.07112,0,-12.3742,0,-0.95799,0,-0.848329,-5.34584,-0.848329,5.34584
-1.07111,0,-12.3748,0,-0.957995,0,-0.848023,-5.3465,-0.848023,5.3465
-1.0711,0,-12.3755,0,-0.958,0,-0.847717,-5.34717,-0.847717,5.34717
-1.07108,0,-12.3761,0,-0.958005,0,-0.847411,-5.34784,-0.847411,5.34784
-1.07107,0,-12.3767,0,-0.958009,0,-0.847105,-5.34851,-0.847105,5.34851
-1.07105,0,-12.3773,0,-0.958014,0,-0.846799,-5.34918,-0.846799,5.34918
-1.07104,0,-12.378,0,-0.958019,0,-0.846494,-5.34985,-0.846494,5.34985
-1.07103,0,-12.3786,0,-0.958024,0,-0.846188,-5.35052,-0.846188,5.35052
-1.07101,0,-12.3792,0,-0.958028,0,-0.845882,-5.35118,-0.845882,5.35118
-1.071,0,-12.3798,0,-0.958033,0,-0.845577,-5.35185,-0.845577,5.35185
-1.07099,0,-12.3804,0,-0.958038,0,-0.845271,-5.35252,-0.845271,5.35252
-1.07097,0,-12.3811,0,-0.958043,0,-0.844966,-5.35319,-0.844966,5.35319
-1.07096,0,-12.3817,0,-0.958047,0,-0.84466,-5.35386,-0.84466,5.35386
-1.07094,0,-12.3823,0,-0.958052,0,-0.844355,-5.35452,-0.844355,5.35452
-1.07093,0,-12.3829,0,-0.958057,0,-0.84405,-5.35519,-0.84405,5.35519
-1.07092,0,-12.3835,0,-0.958062,0,-0.843744,-5.35586,-0.843744,5.35586
-1.0709,0,-12.3842,0,-0.958067,0,-0.843439,-5.35653,-0.843439,5.35653
-1.07089,0,-12.3848,0,-0.958071,0,-0.843134,-5.35719,-0.843134,5.35719
-1.07088,0,-12.3854,0,-0.958076,0,-0.842829,-5.35786,-0.842829,5.35786
-1.07086,0,-12.386,0,-0.958081,0,-0.842524,-5.35853,-0.842524,5.35853
-1.07085,0,-12.3866,0,-0.958086,0,-0.842219,-5.35919,-0.842219,5.35919
-1.07084,0,-12.3872,0,-0.95809,0,-0.841914,-5.35986,-0.841914,5.35986
-1.07082,0,-12.3879,0,-0.958095,0,-0.841609,-5.36052,-0.841609,5.36052
-1.07081,0,-12.3885,0,-0.9581,0,-0.841304,-5.36119,-0.841304,5.36119
-1.07079,0,-12.3891,0,-0.958104,0,-0.840999,-5.36186,-0.840999,5.36186
-1.07078,0,-12.3897,0,-0.958109,0,-0.840694,-5.36252,-0.840694,5.36252
-1.07077,0,-12.3903,0,-0.958114,0,-0.84039,-5.36319,-0.84039,5.36319
-1.07075,0,-12.391,0,-0.958119,0,-0.840085,-5.36385,-0.840085,5.36385
-1.07074,0,-12.3916,0,-0.958123,0,-0.83978,-5.36452,-0.83978,5.36452
-1.07073,0,-12.3922,0,-0.958128,0,-0.839476,-5.36518,-0.839476,5.36518
-1.07071,0,-12.3928,0,-0.958133,0,-0.839171,-5.36585,-0.839171,5.36585
-1.0707,0,-12.3934,0,-0.958138,0,-0.838867,-5.36651,-0.838867,5.36651
-1.07069,0,-12.394,0,-0.958142,0,-0.838563,-5.36718,-0.838563,5.36718
-1.07067,0,-12.3947,0,-0.958147,0,-0.838258,-5.36784,-0.838258,5.36784
-1.07066,0,-12.3953,0,-0.958152,0,-0.837954,-5.36851,-0.837954,5.36851
-1.07064,0,-12.3959,0,-0.958156,0,-0.83765,-5.36917,-0.83765,5.36917
-1.07063,0,-12.3965,0,-0.958161,0,-0.837346,-5.36983,-0.837346,5.36983
-1.07062,0,-12.3971,0,-0.958166,0,-0.837041,-5.3705,-0.837041,5.3705
-1.0706,0,-12.3978,0,-0.958171,0,-0.836737,-5.37116,-0.836737,5.37116
-1.07059,0,-12.3984,0,-0.958175,0,-0.836433,-5.37183,-0.836433,5.37183
-1.07058,0,-12.399,0,-0.95818,0,-0.836129,-5.37249,-0.836129,5.37249
-1.07056,0,-12.3996,0,-0.958185,0,-0.835825,-5.37315,-0.835825,5.37315
-1.07055,0,-12.4002,0,-0.958189,0,-0.835522,-5.37382,-0.835522,5.37382
-1.07054,0,-12.4008,0,-0.958194,0,-0.835218,-5.37448,-0.835218,5.37448
-1.07052,0,-12.4015,0,-0.958199,0,-0.834914,-5.37514,-0.834914,5.37514
-1.07051,0,-12.4021,0,-0.958204,0,-0.83461,-5.3758,-0.83461,5.3758
-1.0705,0,-12.4027,0,-0.958208,0,-0.834307,-5.37647,-0.834307,5.37647
-1.07048,0,-12.4033,0,-0.958213,0,-0.834003,-5.37713,-0.834003,5.37713
-1.07047,0,-12.4039,0,-0.958218,0,-0.833699,-5.37779,-0.833699,5.37779
-1.07046,0,-12.4045,0,-0.958222,0,-0.833396,-5.37845,-0.833396,5.37845
-1.07044,0,-12.4051,0,-0.958227,0,-0.833092,-5.37912,-0.833092,5.37912
-1.07043,0,-12.4058,0,-0.958232,0,-0.832789,-5.37978,-0.832789,5.37978
-1.07041,0,-12.4064,0,-0.958236,0,-0.832486,-5.38044,-0.832486,5.38044
-1.0704,0,-12.407,0,-0.958241,0,-0.832182,-5.3811,-0.832182,5.3811
-1.07039,0,-12.4076,0,-0.958246,0,-0.831879,-5.38176,-0.831879,5.38176
-1.07037,0,-12.4082,0,-0.95825,0,-0.831576,-5.38242,-0.831576,5.38242
-1.07036,0,-12.4088,0,-0.958255,0,-0.831273,-5.38309,-0.831273,5.38309
-1.07035,0,-12.4095,0,-0.95826,0,-0.83097,-5.38375,-0.83097,5.38375
-1.07033,0,-12.4101,0,-0.958265,0,-0.830667,-5.38441,-0.830667,5.38441
-1.07032,0,-12.4107,0,-0.958269,0,-0.830364,-5.38507,-0.830364,5.38507
-1.07031,0,-12.4113,0,-0.958274,0,-0.830061,-5.38573,-0.830061,5.38573
-1.07029,0,-12.4119,0,-0.958279,0,-0.829758,-5.38639,-0.829758,5.38639
-1.07028,0,-12.4125,0,-0.958283,0,-0.829455,-5.38705,-0.829455,5.38705
-1.07027,0,-12.4131,0,-0.958288,0,-0.829152,-5.38771,-0.829152,5.38771
-1.07025,0,-12.4138,0,-0.958293,0,-0.828849,-5.38837,-0.828849,5.38837
-1.07024,0,-12.4144,0,-0.958297,0,-0.828547,-5.38903,-0.828547,5.38903
-1.07023,0,-12.415,0,-0.958302,0,-0.828244,-5.38969,-0.828244,5.38969
-1.07021,0,-12.4156,0,-0.958307,0,-0.827941,-5.39035,-0.827941,5.39035
-1.0702,0,-12.4162,0,-0.958311,0,-0.827639,-5.39101,-0.827639,5.39101
-1.07019,0,-12.4168,0,-0.958316,0,-0.827336,-5.39167,-0.827336,5.39167
-1.07017,0,-12.4174,0,-0.958321,0,-0.827034,-5.39233,-0.827034,5.39233
-1.07016,0,-12.4181,0,-0.958325,0,-0.826732,-5.39299,-0.826732,5.39299
-1.07015,0,-12.4187,0,-0.95833,0,-0.826429,-5.39364,-0.826429,5.39364
-1.07013,0,-12.4193,0,-0.958335,0,-0.826127,-5.3943,-0.826127,5.3943
-1.07012,0,-12.4199,0,-0.958339,0,-0.825825,-5.39496,-0.825825,5.39496
-1.07011,0,-12.4205,0,-0.958344,0,-0.825523,-5.39562,-0.825523,5.39562
-1.07009,0,-12.4211,0,-0.958348,0,-0.82522,-5.39628,-0.82522,5.39628
-1.07008,0,-12.4217,0,-0.958353,0,-0.824918,-5.39694,-0.824918,5.39694
-1.07007,0,-12.4223,0,-0.958358,0,-0.824616,-5.39759,-0.824616,5.39759
-1.07005,0,-12.423,0,-0.958362,0,-0.824314,-5.39825,-0.824314,5.39825
-1.07004,0,-12.4236,0,-0.958367,0,-0.824012,-5.39891,-0.824012,5.39891
-1.07003,0,-12.4242,0,-0.958372,0,-0.823711,-5.39957,-0.823711,5.39957
-1.07001,0,-12.4248,0,-0.958376,0,-0.823409,-5.40023,-0.823409,5.40023
-1.07,0,-12.4254,0,-0.958381,0,-0.823107,-5.40088,-0.823107,5.40088
-1.06999,0,-12.426,0,-0.958386,0,-0.822805,-5.40154,-0.822805,5.40154
-1.06998,0,-12.4266,0,-0.95839,0,-0.822503,-5.4022,-0.822503,5.4022
-1.06996,0,-12.4272,0,-0.958395,0,-0.822202,-5.40285,-0.822202,5.40285
-1.06995,0,-12.4279,0,-0.9584,0,-0.8219,-5.40351,-0.8219,5.40351
-1.06994,0,-12.4285,0,-0.958404,0,-0.821599,-5.40417,-0.821599,5.40417
-1.06992,0,-12.4291,0,-0.958409,0,-0.821297,-5.40482,-0.821297,5.40482
-1.06991,0,-12.4297,0,-0.958413,0,-0.820996,-5.40548,-0.820996,5.40548
-1.0699,0,-12.4303,0,-0.958418,0,-0.820694,-5.40614,-0.820694,5.40614
-1.06988,0,-12.4309,0,-0.958423,0,-0.820393,-5.40679,-0.820393,5.40679
-1.06987,0,-12.4315,0,-0.958427,0,-0.820092,-5.40745,-0.820092,5.40745
-1.06986,0,-12.4321,0,-0.958432,0,-0.819791,-5.4081,-0.819791,5.4081
-1.06984,0,-12.4327,0,-0.958436,0,-0.819489,-5.40876,-0.819489,5.40876
-1.06983,0,-12.4334,0,-0.958441,0,-0.819188,-5.40941,-0.819188,5.40941
-1.06982,0,-12.434,0,-0.958446,0,-0.818887,-5.41007,-0.818887,5.41007
-1.0698,0,-12.4346,0,-0.95845,0,-0.818586,-5.41072,-0.818586,5.41072
-1.06979,0,-12.4352,0,-0.958455,0,-0.818285,-5.41138,-0.818285,5.41138
-1.06978,0,-12.4358,0,-0.95846,0,-0.817984,-5.41203,-0.817984,5.41203
-1.06976,0,-12.4364,0,-0.958464,0,-0.817683,-5.41269,-0.817683,5.41269
-1.06975,0,-12.437,0,-0.958469,0,-0.817383,-5.41334,-0.817383,5.41334
-1.06974,0,-12.4376,0,-0.958473,0,-0.817082,-5.414,-0.817082,5.414
-1.06973,0,-12.4382,0,-0.958478,0,-0.816781,-5.41465,-0.816781,5.41465
-1.06971,0,-12.4388,0,-0.958483,0,-0.816481,-5.41531,-0.816481,5.41531
-1.0697,0,-12.4395,0,-0.958487,0,-0.81618,-5.41596,-0.81618,5.41596
-1.06969,0,-12.4401,0,-0.958492,0,-0.815879,-5.41661,-0.815879,5.41661
-1.06967,0,-12.4407,0,-0.958496,0,-0.815579,-5.41727,-0.815579,5.41727
-1.06966,0,-12.4413,0,-0.958501,0,-0.815278,-5.41792,-0.815278,5.41792
-1.06965,0,-12.4419,0,-0.958506,0,-0.814978,-5.41858,-0.814978,5.41858
-1.06963,0,-12.4425,0,-0.95851,0,-0.814678,-5.41923,-0.814678,5.41923
-1.06962,0,-12.4431,0,-0.958515,0,-0.814377,-5.41988,-0.814377,5.41988
-1.06961,0,-12.4437,0,-0.958519,0,-0.814077,-5.42054,-0.814077,5.42054
-1.06959,0,-12.4443,0,-0.958524,0,-0.813777,-5.42119,-0.813777,5.42119
-1.06958,0,-12.4449,0,-0.958528,0,-0.813477,-5.42184,-0.813477,5.42184
-1.06957,0,-12.4455,0,-0.958533,0,-0.813176,-5.42249,-0.813176,5.42249
-1.06956,0,-12.4462,0,-0.958538,0,-0.812876,-5.42315,-0.812876,5.42315
-1.06954,0,-12.4468,0,-0.958542,0,-0.812576,-5.4238,-0.812576,5.4238
-1.06953,0,-12.4474,0,-0.958547,0,-0.812276,-5.42445,-0.812276,5.42445
-1.06952,0,-12.448,0,-0.958551,0,-0.811976,-5.4251,-0.811976,5.4251
-1.0695,0,-12.4486,0,-0.958556,0,-0.811677,-5.42575,-0.811677,5.42575
-1.06949,0,-12.4492,0,-0.958561,0,-0.811377,-5.42641,-0.811377,5.42641
-1.06948,0,-12.4498,0,-0.958565,0,-0.811077,-5.42706,-0.811077,5.42706
-1.06947,0,-12.4504,0,-0.95857,0,-0.810777,-5.42771,-0.810777,5.42771
-1.06945,0,-12.451,0,-0.958574,0,-0.810478,-5.42836,-0.810478,5.42836
-1.06944,0,-12.4516,0,-0.958579,0,-0.810178,-5.42901,-0.810178,5.42901
-1.06943,0,-12.4522,0,-0.958583,0,-0.809878,-5.42966,-0.809878,5.42966
-1.06941,0,-12.4528,0,-0.958588,0,-0.809579,-5.43031,-0.809579,5.43031
-1.0694,0,-12.4534,0,-0.958592,0,-0.809279,-5.43096,-0.809279,5.43096
-1.06939,0,-12.4541,0,-0.958597,0,-0.80898,-5.43162,-0.80898,5.43162
-1.06937,0,-12.4547,0,-0.958602,0,-0.808681,-5.43227,-0.808681,5.43227
-1.06936,0,-12.4553,0,-0.958606,0,-0.808381,-5.43292,-0.808381,5.43292
-1.06935,0,-12.4559,0,-0.958611,0,-0.808082,-5.43357,-0.808082,5.43357
-1.06934,0,-12.4565,0,-0.958615,0,-0.807783,-5.43422,-0.807783,5.43422
-1.06932,0,-12.4571,0,-0.95862,0,-0.807484,-5.43487,-0.807484,5.43487
-1.06931,0,-12.4577,0,-0.958624,0,-0.807184,-5.43552,-0.807184,5.43552
-1.0693,0,-12.4583,0,-0.958629,0,-0.806885,-5.43617,-0.806885,5.43617
-1.06928,0,-12.4589,0,-0.958633,0,-0.806586,-5.43682,-0.806586,5.43682
-1.06927,0,-12.4595,0,-0.958638,0,-0.806287,-5.43747,-0.806287,5.43747
-1.06926,0,-12.4601,0,-0.958643,0,-0.805988,-5.43811,-0.805988,5.43811
-1.06925,0,-12.4607,0,-0.958647,0,-0.80569,-5.43876,-0.80569,5.43876
-1.06923,0,-12.4613,0,-0.958652,0,-0.805391,-5.43941,-0.805391,5.43941
-1.06922,0,-12.4619,0,-0.958656,0,-0.805092,-5.44006,-0.805092,5.44006
-1.06921,0,-12.4625,0,-0.958661,0,-0.804793,-5.44071,-0.804793,5.44071
-1.06919,0,-12.4632,0,-0.958665,0,-0.804494,-5.44136,-0.804494,5.44136
-1.06918,0,-12.4638,0,-0.95867,0,-0.804196,-5.44201,-0.804196,5.44201
-1.06917,0,-12.4644,0,-0.958674,0,-0.803897,-5.44266,-0.803897,5.44266
-1.06916,0,-12.465,0,-0.958679,0,-0.803599,-5.4433,-0.803599,5.4433
-1.06914,0,-12.4656,0,-0.958683,0,-0.8033,-5.44395,-0.8033,5.44395
-1.06913,0,-12.4662,0,-0.958688,0,-0.803002,-5.4446,-0.803002,5.4446
-1.06912,0,-12.4668,0,-0.958692,0,-0.802703,-5.44525,-0.802703,5.44525
-1.06911,0,-12.4674,0,-0.958697,0,-0.802405,-5.4459,-0.802405,5.4459
-1.06909,0,-12.468,0,-0.958701,0,-0.802107,-5.44654,-0.802107,5.44654
-1.06908,0,-12.4686,0,-0.958706,0,-0.801809,-5.44719,-0.801809,5.44719
-1.06907,0,-12.4692,0,-0.958711,0,-0.80151,-5.44784,-0.80151,5.44784
-1.06905,0,-12.4698,0,-0.958715,0,-0.801212,-5.44848,-0.801212,5.44848
-1.06904,0,-12.4704,0,-0.95872,0,-0.800914,-5.44913,-0.800914,5.44913
-1.06903,0,-12.471,0,-0.958724,0,-0.800616,-5.44978,-0.800616,5.44978
-1.06902,0,-12.4716,0,-0.958729,0,-0.800318,-5.45043,-0.800318,5.45043
-1.069,0,-12.4722,0,-0.958733,0,-0.80002,-5.45107,-0.80002,5.45107
-1.06899,0,-12.4728,0,-0.958738,0,-0.799722,-5.45172,-0.799722,5.45172
-1.06898,0,-12.4734,0,-0.958742,0,-0.799424,-5.45236,-0.799424,5.45236
-1.06897,0,-12.474,0,-0.958747,0,-0.799127,-5.45301,-0.799127,5.45301
-1.06895,0,-12.4746,0,-0.958751,0,-0.798829,-5.45366,-0.798829,5.45366
-1.06894,0,-12.4752,0,-0.958756,0,-0.798531,-5.4543,-0.798531,5.4543
-1.06893,0,-12.4758,0,-0.95876,0,-0.798233,-5.45495,-0.798233,5.45495
-1.06891,0,-12.4764,0,-0.958765,0,-0.797936,-5.45559,-0.797936,5.45559
-1.0689,0,-12.4771,0,-0.958769,0,-0.797638,-5.45624,-0.797638,5.45624
-1.06889,0,-12.4777,0,-0.958774,0,-0.797341,-5.45688,-0.797341,5.45688
-1.06888,0,-12.4783,0,-0.958778,0,-0.797043,-5.45753,-0.797043,5.45753
-1.06886,0,-12.4789,0,-0.958783,0,-0.796746,-5.45817,-0.796746,5.45817
-1.06885,0,-12.4795,0,-0.958787,0,-0.796449,-5.45882,-0.796449,5.45882
-1.06884,0,-12.4801,0,-0.958792,0,-0.796151,-5.45946,-0.796151,5.45946
-1.06883,0,-12.4807,0,-0.958796,0,-0.795854,-5.46011,-0.795854,5.46011
-1.06881,0,-12.4813,0,-0.958801,0,-0.795557,-5.46075,-0.795557,5.46075
-1.0688,0,-12.4819,0,-0.958805,0,-0.79526,-5.4614,-0.79526,5.4614
-1.06879,0,-12.4825,0,-0.95881,0,-0.794962,-5.46204,-0.794962,5.46204
-1.06878,0,-12.4831,0,-0.958814,0,-0.794665,-5.46269,-0.794665,5.46269
-1.06876,0,-12.4837,0,-0.958818,0,-0.794368,-5.46333,-0.794368,5.46333
-1.06875,0,-12.4843,0,-0.958823,0,-0.794071,-5.46397,-0.794071,5.46397
-1.06874,0,-12.4849,0,-0.958827,0,-0.793774,-5.46462,-0.793774,5.46462
-1.06873,0,-12.4855,0,-0.958832,0,-0.793478,-5.46526,-0.793478,5.46526
-1.06871,0,-12.4861,0,-0.958836,0,-0.793181,-5.4659,-0.793181,5.4659
-1.0687,0,-12.4867,0,-0.958841,0,-0.792884,-5.46655,-0.792884,5.46655
-1.06869,0,-12.4873,0,-0.958845,0,-0.792587,-5.46719,-0.792587,5.46719
-1.06867,0,-12.4879,0,-0.95885,0,-0.792291,-5.46783,-0.792291,5.46783
-1.06866,0,-12.4885,0,-0.958854,0,-0.791994,-5.46848,-0.791994,5.46848
-1.06865,0,-12.4891,0,-0.958859,0,-0.791697,-5.46912,-0.791697,5.46912
-1.06864,0,-12.4897,0,-0.958863,0,-0.791401,-5.46976,-0.791401,5.46976
-1.06862,0,-12.4903,0,-0.958868,0,-0.791104,-5.4704,-0.791104,5.4704
-1.06861,0,-12.4909,0,-0.958872,0,-0.790808,-5.47105,-0.790808,5.47105
-1.0686,0,-12.4915,0,-0.958877,0,-0.790512,-5.47169,-0.790512,5.47169
-1.06859,0,-12.4921,0,-0.958881,0,-0.790215,-5.47233,-0.790215,5.47233
-1.06857,0,-12.4927,0,-0.958886,0,-0.789919,-5.47297,-0.789919,5.47297
-1.06856,0,-12.4933,0,-0.95889,0,-0.789623,-5.47361,-0.789623,5.47361
-1.06855,0,-12.4939,0,-0.958894,0,-0.789326,-5.47426,-0.789326,5.47426
-1.06854,0,-12.4945,0,-0.958899,0,-0.78903,-5.4749,-0.78903,5.4749
-1.06852,0,-12.4951,0,-0.958903,0,-0.788734,-5.47554,-0.788734,5.47554
-1.06851,0,-12.4957,0,-0.958908,0,-0.788438,-5.47618,-0.788438,5.47618
-1.0685,0,-12.4963,0,-0.958912,0,-0.788142,-5.47682,-0.788142,5.47682
-1.06849,0,-12.4969,0,-0.958917,0,-0.787846,-5.47746,-0.787846,5.47746
-1.06847,0,-12.4975,0,-0.958921,0,-0.78755,-5.4781,-0.78755,5.4781
-1.06846,0,-12.4981,0,-0.958926,0,-0.787254,-5.47874,-0.787254,5.47874
-1.06845,0,-12.4987,0,-0.95893,0,-0.786959,-5.47938,-0.786959,5.47938
-1.06844,0,-12.4993,0,-0.958934,0,-0.786663,-5.48003,-0.786663,5.48003
-1.06843,0,-12.4999,0,-0.958939,0,-0.786367,-5.48067,-0.786367,5.48067
-1.06841,0,-12.5005,0,-0.958943,0,-0.786071,-5.48131,-0.786071,5.48131
-1.0684,0,-12.5011,0,-0.958948,0,-0.785776,-5.48195,-0.785776,5.48195
-1.06839,0,-12.5017,0,-0.958952,0,-0.78548,-5.48259,-0.78548,5.48259
-1.06838,0,-12.5023,0,-0.958957,0,-0.785185,-5.48323,-0.785185,5.48323
-1.06836,0,-12.5029,0,-0.958961,0,-0.784889,-5.48386,-0.784889,5.48386
-1.06835,0,-12.5035,0,-0.958965,0,-0.784594,-5.4845,-0.784594,5.4845
-1.06834,0,-12.5041,0,-0.95897,0,-0.784298,-5.48514,-0.784298,5.48514
-1.06833,0,-12.5047,0,-0.958974,0,-0.784003,-5.48578,-0.784003,5.48578
-1.06831,0,-12.5053,0,-0.958979,0,-0.783708,-5.48642,-0.783708,5.48642
-1.0683,0,-12.5059,0,-0.958983,0,-0.783413,-5.48706,-0.783413,5.48706
-1.06829,0,-12.5065,0,-0.958988,0,-0.783117,-5.4877,-0.783117,5.4877
-1.06828,0,-12.5071,0,-0.958992,0,-0.782822,-5.48834,-0.782822,5.48834
-1.06826,0,-12.5077,0,-0.958996,0,-0.782527,-5.48898,-0.782527,5.48898
-1.06825,0,-12.5083,0,-0.959001,0,-0.782232,-5.48962,-0.782232,5.48962
-1.06824,0,-12.5089,0,-0.959005,0,-0.781937,-5.49025,-0.781937,5.49025
-1.06823,0,-12.5095,0,-0.95901,0,-0.781642,-5.49089,-0.781642,5.49089
-1.06821,0,-12.5101,0,-0.959014,0,-0.781347,-5.49153,-0.781347,5.49153
-1.0682,0,-12.5107,0,-0.959019,0,-0.781052,-5.49217,-0.781052,5.49217
-1.06819,0,-12.5113,0,-0.959023,0,-0.780758,-5.49281,-0.780758,5.49281
-1.06818,0,-12.5119,0,-0.959027,0,-0.780463,-5.49344,-0.780463,5.49344
-1.06817,0,-12.5125,0,-0.959032,0,-0.780168,-5.49408,-0.780168,5.49408
-1.06815,0,-12.5131,0,-0.959036,0,-0.779874,-5.49472,-0.779874,5.49472
-1.06814,0,-12.5137,0,-0.959041,0,-0.779579,-5.49536,-0.779579,5.49536
-1.06813,0,-12.5143,0,-0.959045,0,-0.779284,-5.49599,-0.779284,5.49599
-1.06812,0,-12.5149,0,-0.959049,0,-0.77899,-5.49663,-0.77899,5.49663
-1.0681,0,-12.5155,0,-0.959054,0,-0.778695,-5.49727,-0.778695,5.49727
-1.06809,0,-12.516,0,-0.959058,0,-0.778401,-5.4979,-0.778401,5.4979
-1.06808,0,-12.5166,0,-0.959063,0,-0.778107,-5.49854,-0.778107,5.49854
-1.06807,0,-12.5172,0,-0.959067,0,-0.777812,-5.49918,-0.777812,5.49918
-1.06806,0,-12.5178,0,-0.959071,0,-0.777518,-5.49981,-0.777518,5.49981
-1.06804,0,-12.5184,0,-0.959076,0,-0.777224,-5.50045,-0.777224,5.50045
-1.06803,0,-12.519,0,-0.95908,0,-0.77693,-5.50109,-0.77693,5.50109
-1.06802,0,-12.5196,0,-0.959084,0,-0.776635,-5.50172,-0.776635,5.50172
-1.06801,0,-12.5202,0,-0.959089,0,-0.776341,-5.50236,-0.776341,5.50236
-1.06799,0,-12.5208,0,-0.959093,0,-0.776047,-5.50299,-0.776047,5.50299
-1.06798,0,-12.5214,0,-0.959098,0,-0.775753,-5.50363,-0.775753,5.50363
-1.06797,0,-12.522,0,-0.959102,0,-0.775459,-5.50426,-0.775459,5.50426
-1.06796,0,-12.5226,0,-0.959106,0,-0.775165,-5.5049,-0.775165,5.5049
-1.06795,0,-12.5232,0,-0.959111,0,-0.774872,-5.50553,-0.774872,5.50553
-1.06793,0,-12.5238,0,-0.959115,0,-0.774578,-5.50617,-0.774578,5.50617
-1.06792,0,-12.5244,0,-0.95912,0,-0.774284,-5.5068,-0.774284,5.5068
-1.06791,0,-12.525,0,-0.959124,0,-0.77399,-5.50744,-0.77399,5.50744
-1.0679,0,-12.5256,0,-0.959128,0,-0.773697,-5.50807,-0.773697,5.50807
-1.06788,0,-12.5262,0,-0.959133,0,-0.773403,-5.50871,-0.773403,5.50871
-1.06787,0,-12.5268,0,-0.959137,0,-0.773109,-5.50934,-0.773109,5.50934
-1.06786,0,-12.5274,0,-0.959141,0,-0.772816,-5.50998,-0.772816,5.50998
-1.06785,0,-12.528,0,-0.959146,0,-0.772522,-5.51061,-0.772522,5.51061
-1.06784,0,-12.5286,0,-0.95915,0,-0.772229,-5.51124,-0.772229,5.51124
-1.06782,0,-12.5292,0,-0.959154,0,-0.771936,-5.51188,-0.771936,5.51188
-1.06781,0,-12.5297,0,-0.959159,0,-0.771642,-5.51251,-0.771642,5.51251
-1.0678,0,-12.5303,0,-0.959163,0,-0.771349,-5.51315,-0.771349,5.51315
-1.06779,0,-12.5309,0,-0.959168,0,-0.771056,-5.51378,-0.771056,5.51378
-1.06778,0,-12.5315,0,-0.959172,0,-0.770763,-5.51441,-0.770763,5.51441
-1.06776,0,-12.5321,0,-0.959176,0,-0.770469,-5.51505,-0.770469,5.51505
-1.06775,0,-12.5327,0,-0.959181,0,-0.770176,-5.51568,-0.770176,5.51568
-1.06774,0,-12.5333,0,-0.959185,0,-0.769883,-5.51631,-0.769883,5.51631
-1.06773,0,-12.5339,0,-0.959189,0,-0.76959,-5.51694,-0.76959,5.51694
-1.06771,0,-12.5345,0,-0.959194,0,-0.769297,-5.51758,-0.769297,5.51758
-1.0677,0,-12.5351,0,-0.959198,0,-0.769004,-5.51821,-0.769004,5.51821
-1.06769,0,-12.5357,0,-0.959202,0,-0.768711,-5.51884,-0.768711,5.51884
-1.06768,0,-12.5363,0,-0.959207,0,-0.768419,-5.51947,-0.768419,5.51947
-1.06767,0,-12.5369,0,-0.959211,0,-0.768126,-5.52011,-0.768126,5.52011
-1.06765,0,-12.5375,0,-0.959215,0,-0.767833,-5.52074,-0.767833,5.52074
-1.06764,0,-12.5381,0,-0.95922,0,-0.76754,-5.52137,-0.76754,5.52137
-1.06763,0,-12.5386,0,-0.959224,0,-0.767248,-5.522,-0.767248,5.522
-1.06762,0,-12.5392,0,-0.959228,0,-0.766955,-5.52263,-0.766955,5.52263
-1.06761,0,-12.5398,0,-0.959233,0,-0.766663,-5.52327,-0.766663,5.52327
-1.06759,0,-12.5404,0,-0.959237,0,-0.76637,-5.5239,-0.76637,5.5239
-1.06758,0,-12.541,0,-0.959241,0,-0.766078,-5.52453,-0.766078,5.52453
-1.06757,0,-12.5416,0,-0.959246,0,-0.765785,-5.52516,-0.765785,5.52516
-1.06756,0,-12.5422,0,-0.95925,0,-0.765493,-5.52579,-0.765493,5.52579
-1.06755,0,-12.5428,0,-0.959254,0,-0.765201,-5.52642,-0.765201,5.52642
-1.06753,0,-12.5434,0,-0.959259,0,-0.764908,-5.52705,-0.764908,5.52705
-1.06752,0,-12.544,0,-0.959263,0,-0.764616,-5.52768,-0.764616,5.52768
-1.06751,0,-12.5446,0,-0.959267,0,-0.764324,-5.52831,-0.764324,5.52831
-1.0675,0,-12.5452,0,-0.959272,0,-0.764032,-5.52894,-0.764032,5.52894
-1.06749,0,-12.5458,0,-0.959276,0,-0.76374,-5.52957,-0.76374,5.52957
-1.06747,0,-12.5463,0,-0.95928,0,-0.763448,-5.5302,-0.763448,5.5302
-1.06746,0,-12.5469,0,-0.959285,0,-0.763156,-5.53083,-0.763156,5.53083
-1.06745,0,-12.5475,0,-0.959289,0,-0.762864,-5.53146,-0.762864,5.53146
-1.06744,0,-12.5481,0,-0.959293,0,-0.762572,-5.53209,-0.762572,5.53209
-1.06743,0,-12.5487,0,-0.959298,0,-0.76228,-5.53272,-0.76228,5.53272
-1.06742,0,-12.5493,0,-0.959302,0,-0.761988,-5.53335,-0.761988,5.53335
-1.0674,0,-12.5499,0,-0.959306,0,-0.761697,-5.53398,-0.761697,5.53398
-1.06739,0,-12.5505,0,-0.959311,0,-0.761405,-5.53461,-0.761405,5.53461
-1.06738,0,-12.5511,0,-0.959315,0,-0.761113,-5.53524,-0.761113,5.53524
-1.06737,0,-12.5517,0,-0.959319,0,-0.760822,-5.53587,-0.760822,5.53587
-1.06736,0,-12.5523,0,-0.959323,0,-0.76053,-5.5365,-0.76053,5.5365
-1.06734,0,-12.5529,0,-0.959328,0,-0.760239,-5.53713,-0.760239,5.53713
-1.06733,0,-12.5534,0,-0.959332,0,-0.759947,-5.53775,-0.759947,5.53775
-1.06732,0,-12.554,0,-0.959336,0,-0.759656,-5.53838,-0.759656,5.53838
-1.06731,0,-12.5546,0,-0.959341,0,-0.759364,-5.53901,-0.759364,5.53901
-1.0673,0,-12.5552,0,-0.959345,0,-0.759073,-5.53964,-0.759073,5.53964
-1.06728,0,-12.5558,0,-0.959349,0,-0.758782,-5.54027,-0.758782,5.54027
-1.06727,0,-12.5564,0,-0.959354,0,-0.758491,-5.5409,-0.758491,5.5409
-1.06726,0,-12.557,0,-0.959358,0,-0.758199,-5.54152,-0.758199,5.54152
-1.06725,0,-12.5576,0,-0.959362,0,-0.757908,-5.54215,-0.757908,5.54215
-1.06724,0,-12.5582,0,-0.959366,0,-0.757617,-5.54278,-0.757617,5.54278
-1.06723,0,-12.5588,0,-0.959371,0,-0.757326,-5.54341,-0.757326,5.54341
-1.06721,0,-12.5593,0,-0.959375,0,-0.757035,-5.54403,-0.757035,5.54403
-1.0672,0,-12.5599,0,-0.959379,0,-0.756744,-5.54466,-0.756744,5.54466
-1.06719,0,-12.5605,0,-0.959384,0,-0.756453,-5.54529,-0.756453,5.54529
-1.06718,0,-12.5611,0,-0.959388,0,-0.756162,-5.54591,-0.756162,5.54591
-1.06717,0,-12.5617,0,-0.959392,0,-0.755872,-5.54654,-0.755872,5.54654
-1.06715,0,-12.5623,0,-0.959396,0,-0.755581,-5.54717,-0.755581,5.54717
-1.06714,0,-12.5629,0,-0.959401,0,-0.75529,-5.54779,-0.75529,5.54779
-1.06713,0,-12.5635,0,-0.959405,0,-0.754999,-5.54842,-0.754999,5.54842
-1.06712,0,-12.5641,0,-0.959409,0,-0.754709,-5.54905,-0.754709,5.54905
-1.06711,0,-12.5646,0,-0.959414,0,-0.754418,-5.54967,-0.754418,5.54967
-1.0671,0,-12.5652,0,-0.959418,0,-0.754128,-5.5503,-0.754128,5.5503
-1.06708,0,-12.5658,0,-0.959422,0,-0.753837,-5.55092,-0.753837,5.55092
-1.06707,0,-12.5664,0,-0.959426,0,-0.753547,-5.55155,-0.753547,5.55155
-1.06706,0,-12.567,0,-0.959431,0,-0.753256,-5.55218,-0.753256,5.55218
-1.06705,0,-12.5676,0,-0.959435,0,-0.752966,-5.5528,-0.752966,5.5528
-1.06704,0,-12.5682,0,-0.959439,0,-0.752676,-5.55343,-0.752676,5.55343
-1.06702,0,-12.5688,0,-0.959443,0,-0.752385,-5.55405,-0.752385,5.55405
-1.06701,0,-12.5693,0,-0.959448,0,-0.752095,-5.55468,-0.752095,5.55468
-1.067,0,-12.5699,0,-0.959452,0,-0.751805,-5.5553,-0.751805,5.5553
-1.06699,0,-12.5705,0,-0.959456,0,-0.751515,-5.55593,-0.751515,5.55593
-1.06698,0,-12.5711,0,-0.95946,0,-0.751225,-5.55655,-0.751225,5.55655
-1.06697,0,-12.5717,0,-0.959465,0,-0.750935,-5.55718,-0.750935,5.55718
-1.06695,0,-12.5723,0,-0.959469,0,-0.750645,-5.5578,-0.750645,5.5578
-1.06694,0,-12.5729,0,-0.959473,0,-0.750355,-5.55843,-0.750355,5.55843
-1.06693,0,-12.5735,0,-0.959477,0,-0.750065,-5.55905,-0.750065,5.55905
-1.06692,0,-12.574,0,-0.959482,0,-0.749775,-5.55967,-0.749775,5.55967
-1.06691,0,-12.5746,0,-0.959486,0,-0.749485,-5.5603,-0.749485,5.5603
-1.0669,0,-12.5752,0,-0.95949,0,-0.749195,-5.56092,-0.749195,5.56092
-1.06688,0,-12.5758,0,-0.959494,0,-0.748906,-5.56155,-0.748906,5.56155
-1.06687,0,-12.5764,0,-0.959499,0,-0.748616,-5.56217,-0.748616,5.56217
-1.06686,0,-12.577,0,-0.959503,0,-0.748326,-5.56279,-0.748326,5.56279
-1.06685,0,-12.5776,0,-0.959507,0,-0.748037,-5.56342,-0.748037,5.56342
-1.06684,0,-12.5782,0,-0.959511,0,-0.747747,-5.56404,-0.747747,5.56404
-1.06683,0,-12.5787,0,-0.959516,0,-0.747458,-5.56466,-0.747458,5.56466
-1.06681,0,-12.5793,0,-0.95952,0,-0.747168,-5.56529,-0.747168,5.56529
-1.0668,0,-12.5799,0,-0.959524,0,-0.746879,-5.56591,-0.746879,5.56591
-1.06679,0,-12.5805,0,-0.959528,0,-0.74659,-5.56653,-0.74659,5.56653
-1.06678,0,-12.5811,0,-0.959533,0,-0.7463,-5.56715,-0.7463,5.56715
-1.06677,0,-12.5817,0,-0.959537,0,-0.746011,-5.56778,-0.746011,5.56778
-1.06676,0,-12.5823,0,-0.959541,0,-0.745722,-5.5684,-0.745722,5.5684
-1.06674,0,-12.5828,0,-0.959545,0,-0.745433,-5.56902,-0.745433,5.56902
-1.06673,0,-12.5834,0,-0.95955,0,-0.745144,-5.56964,-0.745144,5.56964
-1.06672,0,-12.584,0,-0.959554,0,-0.744854,-5.57026,-0.744854,5.57026
-1.06671,0,-12.5846,0,-0.959558,0,-0.744565,-5.57089,-0.744565,5.57089
-1.0667,0,-12.5852,0,-0.959562,0,-0.744276,-5.57151,-0.744276,5.57151
-1.06669,0,-12.5858,0,-0.959566,0,-0.743987,-5.57213,-0.743987,5.57213
-1.06668,0,-12.5864,0,-0.959571,0,-0.743699,-5.57275,-0.743699,5.57275
-1.06666,0,-12.5869,0,-0.959575,0,-0.74341,-5.57337,-0.74341,5.57337
-1.06665,0,-12.5875,0,-0.959579,0,-0.743121,-5.57399,-0.743121,5.57399
-1.06664,0,-12.5881,0,-0.959583,0,-0.742832,-5.57462,-0.742832,5.57462
-1.06663,0,-12.5887,0,-0.959588,0,-0.742543,-5.57524,-0.742543,5.57524
-1.06662,0,-12.5893,0,-0.959592,0,-0.742255,-5.57586,-0.742255,5.57586
-1.06661,0,-12.5899,0,-0.959596,0,-0.741966,-5.57648,-0.741966,5.57648
-1.06659,0,-12.5905,0,-0.9596,0,-0.741678,-5.5771,-0.741678,5.5771
-1.06658,0,-12.591,0,-0.959604,0,-0.741389,-5.57772,-0.741389,5.57772
-1.06657,0,-12.5916,0,-0.959609,0,-0.741101,-5.57834,-0.741101,5.57834
-1.06656,0,-12.5922,0,-0.959613,0,-0.740812,-5.57896,-0.740812,5.57896
-1.06655,0,-12.5928,0,-0.959617,0,-0.740524,-5.57958,-0.740524,5.57958
-1.06654,0,-12.5934,0,-0.959621,0,-0.740235,-5.5802,-0.740235,5.5802
-1.06653,0,-12.594,0,-0.959625,0,-0.739947,-5.58082,-0.739947,5.58082
-1.06651,0,-12.5945,0,-0.95963,0,-0.739659,-5.58144,-0.739659,5.58144
-1.0665,0,-12.5951,0,-0.959634,0,-0.739371,-5.58206,-0.739371,5.58206
-1.06649,0,-12.5957,0,-0.959638,0,-0.739082,-5.58268,-0.739082,5.58268
-1.06648,0,-12.5963,0,-0.959642,0,-0.738794,-5.5833,-0.738794,5.5833
-1.06647,0,-12.5969,0,-0.959646,0,-0.738506,-5.58392,-0.738506,5.58392
-1.06646,0,-12.5975,0,-0.959651,0,-0.738218,-5.58454,-0.738218,5.58454
-1.06645,0,-12.598,0,-0.959655,0,-0.73793,-5.58516,-0.73793,5.58516
-1.06643,0,-12.5986,0,-0.959659,0,-0.737642,-5.58577,-0.737642,5.58577
-1.06642,0,-12.5992,0,-0.959663,0,-0.737354,-5.58639,-0.737354,5.58639
-1.06641,0,-12.5998,0,-0.959667,0,-0.737066,-5.58701,-0.737066,5.58701
-1.0664,0,-12.6004,0,-0.959672,0,-0.736779,-5.58763,-0.736779,5.58763
-1.06639,0,-12.601,0,-0.959676,0,-0.736491,-5.58825,-0.736491,5.58825
-1.06638,0,-12.6015,0,-0.95968,0,-0.736203,-5.58887,-0.736203,5.58887
-1.06637,0,-12.6021,0,-0.959684,0,-0.735915,-5.58949,-0.735915,5.58949
-1.06635,0,-12.6027,0,-0.959688,0,-0.735628,-5.5901,-0.735628,5.5901
-1.06634,0,-12.6033,0,-0.959692,0,-0.73534,-5.59072,-0.73534,5.59072
-1.06633,0,-12.6039,0,-0.959697,0,-0.735053,-5.59134,-0.735053,5.59134
-1.06632,0,-12.6044,0,-0.959701,0,-0.734765,-5.59196,-0.734765,5.59196
-1.06631,0,-12.605,0,-0.959705,0,-0.734478,-5.59257,-0.734478,5.59257
-1.0663,0,-12.6056,0,-0.959709,0,-0.73419,-5.59319,-0.73419,5.59319
-1.06629,0,-12.6062,0,-0.959713,0,-0.733903,-5.59381,-0.733903,5.59381
-1.06627,0,-12.6068,0,-0.959718,0,-0.733616,-5.59443,-0.733616,5.59443
-1.06626,0,-12.6074,0,-0.959722,0,-0.733328,-5.59504,-0.733328,5.59504
-1.06625,0,-12.6079,0,-0.959726,0,-0.733041,-5.59566,-0.733041,5.59566
-1.06624,0,-12.6085,0,-0.95973,0,-0.732754,-5.59628,-0.732754,5.59628
-1.06623,0,-12.6091,0,-0.959734,0,-0.732467,-5.59689,-0.732467,5.59689
-1.06622,0,-12.6097,0,-0.959738,0,-0.73218,-5.59751,-0.73218,5.59751
-1.06621,0,-12.6103,0,-0.959743,0,-0.731893,-5.59813,-0.731893,5.59813
-1.06619,0,-12.6108,0,-0.959747,0,-0.731606,-5.59874,-0.731606,5.59874
-1.06618,0,-12.6114,0,-0.959751,0,-0.731319,-5.59936,-0.731319,5.59936
-1.06617,0,-12.612,0,-0.959755,0,-0.731032,-5.59998,-0.731032,5.59998
-1.06616,0,-12.6126,0,-0.959759,0,-0.730745,-5.60059,-0.730745,5.60059
-1.06615,0,-12.6132,0,-0.959763,0,-0.730458,-5.60121,-0.730458,5.60121
-1.06614,0,-12.6138,0,-0.959767,0,-0.730171,-5.60182,-0.730171,5.60182
-1.06613,0,-12.6143,0,-0.959772,0,-0.729884,-5.60244,-0.729884,5.60244
-1.06612,0,-12.6149,0,-0.959776,0,-0.729598,-5.60305,-0.729598,5.60305
-1.0661,0,-12.6155,0,-0.95978,0,-0.729311,-5.60367,-0.729311,5.60367
-1.06609,0,-12.6161,0,-0.959784,0,-0.729025,-5.60428,-0.729025,5.60428
-1.06608,0,-12.6167,0,-0.959788,0,-0.728738,-5.6049,-0.728738,5.6049
-1.06607,0,-12.6172,0,-0.959792,0,-0.728451,-5.60551,-0.728451,5.60551
-1.06606,0,-12.6178,0,-0.959797,0,-0.728165,-5.60613,-0.728165,5.60613
-1.06605,0,-12.6184,0,-0.959801,0,-0.727879,-5.60674,-0.727879,5.60674
-1.06604,0,-12.619,0,-0.959805,0,-0.727592,-5.60736,-0.727592,5.60736
-1.06603,0,-12.6196,0,-0.959809,0,-0.727306,-5.60797,-0.727306,5.60797
-1.06601,0,-12.6201,0,-0.959813,0,-0.72702,-5.60859,-0.72702,5.60859
-1.066,0,-12.6207,0,-0.959817,0,-0.726733,-5.6092,-0.726733,5.6092
-1.06599,0,-12.6213,0,-0.959821,0,-0.726447,-5.60982,-0.726447,5.60982
-1.06598,0,-12.6219,0,-0.959825,0,-0.726161,-5.61043,-0.726161,5.61043
-1.06597,0,-12.6225,0,-0.95983,0,-0.725875,-5.61104,-0.725875,5.61104
-1.06596,0,-12.623,0,-0.959834,0,-0.725589,-5.61166,-0.725589,5.61166
-1.06595,0,-12.6236,0,-0.959838,0,-0.725303,-5.61227,-0.725303,5.61227
-1.06594,0,-12.6242,0,-0.959842,0,-0.725017,-5.61289,-0.725017,5.61289
-1.06592,0,-12.6248,0,-0.959846,0,-0.724731,-5.6135,-0.724731,5.6135
-1.06591,0,-12.6253,0,-0.95985,0,-0.724445,-5.61411,-0.724445,5.61411
-1.0659,0,-12.6259,0,-0.959854,0,-0.724159,-5.61473,-0.724159,5.61473
-1.06589,0,-12.6265,0,-0.959859,0,-0.723873,-5.61534,-0.723873,5.61534
-1.06588,0,-12.6271,0,-0.959863,0,-0.723587,-5.61595,-0.723587,5.61595
-1.06587,0,-12.6277,0,-0.959867,0,-0.723302,-5.61656,-0.723302,5.61656
-1.06586,0,-12.6282,0,-0.959871,0,-0.723016,-5.61718,-0.723016,5.61718
-1.06585,0,-12.6288,0,-0.959875,0,-0.72273,-5.61779,-0.72273,5.61779
-1.06583,0,-12.6294,0,-0.959879,0,-0.722445,-5.6184,-0.722445,5.6184
-1.06582,0,-12.63,0,-0.959883,0,-0.722159,-5.61901,-0.722159,5.61901
-1.06581,0,-12.6306,0,-0.959887,0,-0.721874,-5.61963,-0.721874,5.61963
-1.0658,0,-12.6311,0,-0.959891,0,-0.721588,-5.62024,-0.721588,5.62024
-1.06579,0,-12.6317,0,-0.959896,0,-0.721303,-5.62085,-0.721303,5.62085
-1.06578,0,-12.6323,0,-0.9599,0,-0.721017,-5.62146,-0.721017,5.62146
-1.06577,0,-12.6329,0,-0.959904,0,-0.720732,-5.62207,-0.720732,5.62207
-1.06576,0,-12.6334,0,-0.959908,0,-0.720447,-5.62269,-0.720447,5.62269
-1.06575,0,-12.634,0,-0.959912,0,-0.720162,-5.6233,-0.720162,5.6233
-1.06573,0,-12.6346,0,-0.959916,0,-0.719876,-5.62391,-0.719876,5.62391
-1.06572,0,-12.6352,0,-0.95992,0,-0.719591,-5.62452,-0.719591,5.62452
-1.06571,0,-12.6358,0,-0.959924,0,-0.719306,-5.62513,-0.719306,5.62513
-1.0657,0,-12.6363,0,-0.959928,0,-0.719021,-5.62574,-0.719021,5.62574
-1.06569,0,-12.6369,0,-0.959933,0,-0.718736,-5.62635,-0.718736,5.62635
-1.06568,0,-12.6375,0,-0.959937,0,-0.718451,-5.62696,-0.718451,5.62696
-1.06567,0,-12.6381,0,-0.959941,0,-0.718166,-5.62757,-0.718166,5.62757
-1.06566,0,-12.6386,0,-0.959945,0,-0.717881,-5.62819,-0.717881,5.62819
-1.06565,0,-12.6392,0,-0.959949,0,-0.717596,-5.6288,-0.717596,5.6288
-1.06563,0,-12.6398,0,-0.959953,0,-0.717312,-5.62941,-0.717312,5.62941
-1.06562,0,-12.6404,0,-0.959957,0,-0.717027,-5.63002,-0.717027,5.63002
-1.06561,0,-12.6409,0,-0.959961,0,-0.716742,-5.63063,-0.716742,5.63063
-1.0656,0,-12.6415,0,-0.959965,0,-0.716458,-5.63124,-0.716458,5.63124
-1.06559,0,-12.6421,0,-0.959969,0,-0.716173,-5.63185,-0.716173,5.63185
-1.06558,0,-12.6427,0,-0.959973,0,-0.715888,-5.63246,-0.715888,5.63246
-1.06557,0,-12.6432,0,-0.959978,0,-0.715604,-5.63307,-0.715604,5.63307
-1.06556,0,-12.6438,0,-0.959982,0,-0.715319,-5.63368,-0.715319,5.63368
-1.06555,0,-12.6444,0,-0.959986,0,-0.715035,-5.63428,-0.715035,5.63428
-1.06554,0,-12.645,0,-0.95999,0,-0.71475,-5.63489,-0.71475,5.63489
-1.06552,0,-12.6455,0,-0.959994,0,-0.714466,-5.6355,-0.714466,5.6355
-1.06551,0,-12.6461,0,-0.959998,0,-0.714182,-5.63611,-0.714182,5.63611
-1.0655,0,-12.6467,0,-0.960002,0,-0.713897,-5.63672,-0.713897,5.63672
-1.06549,0,-12.6473,0,-0.960006,0,-0.713613,-5.63733,-0.713613,5.63733
-1.06548,0,-12.6479,0,-0.96001,0,-0.713329,-5.63794,-0.713329,5.63794
-1.06547,0,-12.6484,0,-0.960014,0,-0.713045,-5.63855,-0.713045,5.63855
-1.06546,0,-12.649,0,-0.960018,0,-0.712761,-5.63916,-0.712761,5.63916
-1.06545,0,-12.6496,0,-0.960022,0,-0.712477,-5.63976,-0.712477,5.63976
-1.06544,0,-12.6502,0,-0.960026,0,-0.712193,-5.64037,-0.712193,5.64037
-1.06543,0,-12.6507,0,-0.960031,0,-0.711909,-5.64098,-0.711909,5.64098
-1.06541,0,-12.6513,0,-0.960035,0,-0.711625,-5.64159,-0.711625,5.64159
-1.0654,0,-12.6519,0,-0.960039,0,-0.711341,-5.6422,-0.711341,5.6422
-1.06539,0,-12.6525,0,-0.960043,0,-0.711057,-5.6428,-0.711057,5.6428
-1.06538,0,-12.653,0,-0.960047,0,-0.710773,-5.64341,-0.710773,5.64341
-1.06537,0,-12.6536,0,-0.960051,0,-0.71049,-5.64402,-0.71049,5.64402
-1.06536,0,-12.6542,0,-0.960055,0,-0.710206,-5.64463,-0.710206,5.64463
-1.06535,0,-12.6547,0,-0.960059,0,-0.709922,-5.64523,-0.709922,5.64523
-1.06534,0,-12.6553,0,-0.960063,0,-0.709639,-5.64584,-0.709639,5.64584
-1.06533,0,-12.6559,0,-0.960067,0,-0.709355,-5.64645,-0.709355,5.64645
-1.06532,0,-12.6565,0,-0.960071,0,-0.709071,-5.64705,-0.709071,5.64705
-1.0653,0,-12.657,0,-0.960075,0,-0.708788,-5.64766,-0.708788,5.64766
-1.06529,0,-12.6576,0,-0.960079,0,-0.708504,-5.64827,-0.708504,5.64827
-1.06528,0,-12.6582,0,-0.960083,0,-0.708221,-5.64887,-0.708221,5.64887
-1.06527,0,-12.6588,0,-0.960087,0,-0.707938,-5.64948,-0.707938,5.64948
-1.06526,0,-12.6593,0,-0.960091,0,-0.707654,-5.65009,-0.707654,5.65009
-1.06525,0,-12.6599,0,-0.960095,0,-0.707371,-5.65069,-0.707371,5.65069
-1.06524,0,-12.6605,0,-0.960099,0,-0.707088,-5.6513,-0.707088,5.6513
-1.06523,0,-12.6611,0,-0.960104,0,-0.706805,-5.65191,-0.706805,5.65191
-1.06522,0,-12.6616,0,-0.960108,0,-0.706522,-5.65251,-0.706522,5.65251
-1.06521,0,-12.6622,0,-0.960112,0,-0.706238,-5.65312,-0.706238,5.65312
-1.0652,0,-12.6628,0,-0.960116,0,-0.705955,-5.65372,-0.705955,5.65372
-1.06518,0,-12.6634,0,-0.96012,0,-0.705672,-5.65433,-0.705672,5.65433
-1.06517,0,-12.6639,0,-0.960124,0,-0.705389,-5.65493,-0.705389,5.65493
-1.06516,0,-12.6645,0,-0.960128,0,-0.705106,-5.65554,-0.705106,5.65554
-1.06515,0,-12.6651,0,-0.960132,0,-0.704824,-5.65614,-0.704824,5.65614
-1.06514,0,-12.6656,0,-0.960136,0,-0.704541,-5.65675,-0.704541,5.65675
-1.06513,0,-12.6662,0,-0.96014,0,-0.704258,-5.65735,-0.704258,5.65735
-1.06512,0,-12.6668,0,-0.960144,0,-0.703975,-5.65796,-0.703975,5.65796
-1.06511,0,-12.6674,0,-0.960148,0,-0.703692,-5.65856,-0.703692,5.65856
-1.0651,0,-12.6679,0,-0.960152,0,-0.70341,-5.65917,-0.70341,5.65917
-1.06509,0,-12.6685,0,-0.960156,0,-0.703127,-5.65977,-0.703127,5.65977
-1.06508,0,-12.6691,0,-0.96016,0,-0.702845,-5.66038,-0.702845,5.66038
-1.06507,0,-12.6696,0,-0.960164,0,-0.702562,-5.66098,-0.702562,5.66098
-1.06505,0,-12.6702,0,-0.960168,0,-0.702279,-5.66158,-0.702279,5.66158
-1.06504,0,-12.6708,0,-0.960172,0,-0.701997,-5.66219,-0.701997,5.66219
-1.06503,0,-12.6714,0,-0.960176,0,-0.701715,-5.66279,-0.701715,5.66279
-1.06502,0,-12.6719,0,-0.96018,0,-0.701432,-5.6634,-0.701432,5.6634
-1.06501,0,-12.6725,0,-0.960184,0,-0.70115,-5.664,-0.70115,5.664
-1.065,0,-12.6731,0,-0.960188,0,-0.700868,-5.6646,-0.700868,5.6646
-1.06499,0,-12.6736,0,-0.960192,0,-0.700585,-5.66521,-0.700585,5.66521
-1.06498,0,-12.6742,0,-0.960196,0,-0.700303,-5.66581,-0.700303,5.66581
-1.06497,0,-12.6748,0,-0.9602,0,-0.700021,-5.66641,-0.700021,5.66641
-1.06496,0,-12.6754,0,-0.960204,0,-0.699739,-5.66702,-0.699739,5.66702
-1.06495,0,-12.6759,0,-0.960208,0,-0.699457,-5.66762,-0.699457,5.66762
-1.06494,0,-12.6765,0,-0.960212,0,-0.699175,-5.66822,-0.699175,5.66822
-1.06493,0,-12.6771,0,-0.960216,0,-0.698893,-5.66883,-0.698893,5.66883
-1.06491,0,-12.6776,0,-0.96022,0,-0.698611,-5.66943,-0.698611,5.66943
-1.0649,0,-12.6782,0,-0.960224,0,-0.698329,-5.67003,-0.698329,5.67003
-1.06489,0,-12.6788,0,-0.960228,0,-0.698047,-5.67063,-0.698047,5.67063
-1.06488,0,-12.6794,0,-0.960232,0,-0.697765,-5.67123,-0.697765,5.67123
-1.06487,0,-12.6799,0,-0.960236,0,-0.697483,-5.67184,-0.697483,5.67184
-1.06486,0,-12.6805,0,-0.96024,0,-0.697202,-5.67244,-0.697202,5.67244
-1.06485,0,-12.6811,0,-0.960244,0,-0.69692,-5.67304,-0.69692,5.67304
-1.06484,0,-12.6816,0,-0.960248,0,-0.696638,-5.67364,-0.696638,5.67364
-1.06483,0,-12.6822,0,-0.960252,0,-0.696357,-5.67424,-0.696357,5.67424
-1.06482,0,-12.6828,0,-0.960256,0,-0.696075,-5.67485,-0.696075,5.67485
-1.06481,0,-12.6833,0,-0.96026,0,-0.695794,-5.67545,-0.695794,5.67545
-1.0648,0,-12.6839,0,-0.960264,0,-0.695512,-5.67605,-0.695512,5.67605
-1.06479,0,-12.6845,0,-0.960268,0,-0.695231,-5.67665,-0.695231,5.67665
-1.06478,0,-12.6851,0,-0.960272,0,-0.694949,-5.67725,-0.694949,5.67725
-1.06477,0,-12.6856,0,-0.960276,0,-0.694668,-5.67785,-0.694668,5.67785
-1.06475,0,-12.6862,0,-0.96028,0,-0.694387,-5.67845,-0.694387,5.67845
-1.06474,0,-12.6868,0,-0.960284,0,-0.694105,-5.67905,-0.694105,5.67905
-1.06473,0,-12.6873,0,-0.960288,0,-0.693824,-5.67965,-0.693824,5.67965
-1.06472,0,-12.6879,0,-0.960292,0,-0.693543,-5.68025,-0.693543,5.68025
-1.06471,0,-12.6885,0,-0.960296,0,-0.693262,-5.68086,-0.693262,5.68086
-1.0647,0,-12.689,0,-0.9603,0,-0.692981,-5.68146,-0.692981,5.68146
-1.06469,0,-12.6896,0,-0.960304,0,-0.6927,-5.68206,-0.6927,5.68206
-1.06468,0,-12.6902,0,-0.960308,0,-0.692419,-5.68266,-0.692419,5.68266
-1.06467,0,-12.6907,0,-0.960312,0,-0.692138,-5.68326,-0.692138,5.68326
-1.06466,0,-12.6913,0,-0.960316,0,-0.691857,-5.68386,-0.691857,5.68386
-1.06465,0,-12.6919,0,-0.96032,0,-0.691576,-5.68446,-0.691576,5.68446
-1.06464,0,-12.6924,0,-0.960324,0,-0.691295,-5.68506,-0.691295,5.68506
-1.06463,0,-12.693,0,-0.960328,0,-0.691014,-5.68565,-0.691014,5.68565
-1.06462,0,-12.6936,0,-0.960332,0,-0.690734,-5.68625,-0.690734,5.68625
-1.06461,0,-12.6942,0,-0.960336,0,-0.690453,-5.68685,-0.690453,5.68685
-1.06459,0,-12.6947,0,-0.96034,0,-0.690172,-5.68745,-0.690172,5.68745
-1.06458,0,-12.6953,0,-0.960344,0,-0.689892,-5.68805,-0.689892,5.68805
-1.06457,0,-12.6959,0,-0.960348,0,-0.689611,-5.68865,-0.689611,5.68865
-1.06456,0,-12.6964,0,-0.960352,0,-0.68933,-5.68925,-0.68933,5.68925
-1.06455,0,-12.697,0,-0.960356,0,-0.68905,-5.68985,-0.68905,5.68985
-1.06454,0,-12.6976,0,-0.96036,0,-0.688769,-5.69045,-0.688769,5.69045
-1.06453,0,-12.6981,0,-0.960364,0,-0.688489,-5.69105,-0.688489,5.69105
-1.06452,0,-12.6987,0,-0.960367,0,-0.688209,-5.69164,-0.688209,5.69164
-1.06451,0,-12.6993,0,-0.960371,0,-0.687928,-5.69224,-0.687928,5.69224
-1.0645,0,-12.6998,0,-0.960375,0,-0.687648,-5.69284,-0.687648,5.69284
-1.06449,0,-12.7004,0,-0.960379,0,-0.687368,-5.69344,-0.687368,5.69344
-1.06448,0,-12.701,0,-0.960383,0,-0.687088,-5.69404,-0.687088,5.69404
-1.06447,0,-12.7015,0,-0.960387,0,-0.686807,-5.69463,-0.686807,5.69463
-1.06446,0,-12.7021,0,-0.960391,0,-0.686527,-5.69523,-0.686527,5.69523
-1.06445,0,-12.7027,0,-0.960395,0,-0.686247,-5.69583,-0.686247,5.69583
-1.06444,0,-12.7032,0,-0.960399,0,-0.685967,-5.69643,-0.685967,5.69643
-1.06443,0,-12.7038,0,-0.960403,0,-0.685687,-5.69702,-0.685687,5.69702
-1.06442,0,-12.7044,0,-0.960407,0,-0.685407,-5.69762,-0.685407,5.69762
-1.06441,0,-12.7049,0,-0.960411,0,-0.685127,-5.69822,-0.685127,5.69822
-1.06439,0,-12.7055,0,-0.960415,0,-0.684847,-5.69882,-0.684847,5.69882
-1.06438,0,-12.7061,0,-0.960419,0,-0.684567,-5.69941,-0.684567,5.69941
-1.06437,0,-12.7066,0,-0.960423,0,-0.684288,-5.70001,-0.684288,5.70001
-1.06436,0,-12.7072,0,-0.960427,0,-0.684008,-5.70061,-0.684008,5.70061
-1.06435,0,-12.7078,0,-0.960431,0,-0.683728,-5.7012,-0.683728,5.7012
-1.06434,0,-12.7083,0,-0.960435,0,-0.683449,-5.7018,-0.683449,5.7018
-1.06433,0,-12.7089,0,-0.960438,0,-0.683169,-5.7024,-0.683169,5.7024
-1.06432,0,-12.7095,0,-0.960442,0,-0.682889,-5.70299,-0.682889,5.70299
-1.06431,0,-12.71,0,-0.960446,0,-0.68261,-5.70359,-0.68261,5.70359
-1.0643,0,-12.7106,0,-0.96045,0,-0.68233,-5.70418,-0.68233,5.70418
-1.06429,0,-12.7112,0,-0.960454,0,-0.682051,-5.70478,-0.682051,5.70478
-1.06428,0,-12.7117,0,-0.960458,0,-0.681771,-5.70538,-0.681771,5.70538
-1.06427,0,-12.7123,0,-0.960462,0,-0.681492,-5.70597,-0.681492,5.70597
-1.06426,0,-12.7129,0,-0.960466,0,-0.681213,-5.70657,-0.681213,5.70657
-1.06425,0,-12.7134,0,-0.96047,0,-0.680933,-5.70716,-0.680933,5.70716
-1.06424,0,-12.714,0,-0.960474,0,-0.680654,-5.70776,-0.680654,5.70776
-1.06423,0,-12.7145,0,-0.960478,0,-0.680375,-5.70835,-0.680375,5.70835
-1.06422,0,-12.7151,0,-0.960482,0,-0.680096,-5.70895,-0.680096,5.70895
-1.06421,0,-12.7157,0,-0.960486,0,-0.679817,-5.70954,-0.679817,5.70954
-1.0642,0,-12.7162,0,-0.96049,0,-0.679538,-5.71014,-0.679538,5.71014
-1.06419,0,-12.7168,0,-0.960493,0,-0.679259,-5.71073,-0.679259,5.71073
-1.06418,0,-12.7174,0,-0.960497,0,-0.67898,-5.71133,-0.67898,5.71133
-1.06416,0,-12.7179,0,-0.960501,0,-0.678701,-5.71192,-0.678701,5.71192
-1.06415,0,-12.7185,0,-0.960505,0,-0.678422,-5.71252,-0.678422,5.71252
-1.06414,0,-12.7191,0,-0.960509,0,-0.678143,-5.71311,-0.678143,5.71311
-1.06413,0,-12.7196,0,-0.960513,0,-0.677864,-5.7137,-0.677864,5.7137
-1.06412,0,-12.7202,0,-0.960517,0,-0.677585,-5.7143,-0.677585,5.7143
-1.06411,0,-12.7208,0,-0.960521,0,-0.677306,-5.71489,-0.677306,5.71489
-1.0641,0,-12.7213,0,-0.960525,0,-0.677028,-5.71549,-0.677028,5.71549
-1.06409,0,-12.7219,0,-0.960529,0,-0.676749,-5.71608,-0.676749,5.71608
-1.06408,0,-12.7224,0,-0.960533,0,-0.67647,-5.71667,-0.67647,5.71667
-1.06407,0,-12.723,0,-0.960536,0,-0.676192,-5.71727,-0.676192,5.71727
-1.06406,0,-12.7236,0,-0.96054,0,-0.675913,-5.71786,-0.675913,5.71786
-1.06405,0,-12.7241,0,-0.960544,0,-0.675635,-5.71845,-0.675635,5.71845
-1.06404,0,-12.7247,0,-0.960548,0,-0.675356,-5.71905,-0.675356,5.71905
-1.06403,0,-12.7253,0,-0.960552,0,-0.675078,-5.71964,-0.675078,5.71964
-1.06402,0,-12.7258,0,-0.960556,0,-0.6748,-5.72023,-0.6748,5.72023
-1.06401,0,-12.7264,0,-0.96056,0,-0.674521,-5.72083,-0.674521,5.72083
-1.064,0,-12.727,0,-0.960564,0,-0.674243,-5.72142,-0.674243,5.72142
-1.06399,0,-12.7275,0,-0.960568,0,-0.673965,-5.72201,-0.673965,5.72201
-1.06398,0,-12.7281,0,-0.960572,0,-0.673686,-5.7226,-0.673686,5.7226
-1.06397,0,-12.7286,0,-0.960575,0,-0.673408,-5.7232,-0.673408,5.7232
-1.06396,0,-12.7292,0,-0.960579,0,-0.67313,-5.72379,-0.67313,5.72379
-1.06395,0,-12.7298,0,-0.960583,0,-0.672852,-5.72438,-0.672852,5.72438
-1.06394,0,-12.7303,0,-0.960587,0,-0.672574,-5.72497,-0.672574,5.72497
-1.06393,0,-12.7309,0,-0.960591,0,-0.672296,-5.72557,-0.672296,5.72557
-1.06392,0,-12.7315,0,-0.960595,0,-0.672018,-5.72616,-0.672018,5.72616
-1.06391,0,-12.732,0,-0.960599,0,-0.67174,-5.72675,-0.67174,5.72675
-1.0639,0,-12.7326,0,-0.960603,0,-0.671462,-5.72734,-0.671462,5.72734
-1.06389,0,-12.7331,0,-0.960607,0,-0.671184,-5.72793,-0.671184,5.72793
-1.06388,0,-12.7337,0,-0.96061,0,-0.670907,-5.72852,-0.670907,5.72852
-1.06387,0,-12.7343,0,-0.960614,0,-0.670629,-5.72912,-0.670629,5.72912
-1.06385,0,-12.7348,0,-0.960618,0,-0.670351,-5.72971,-0.670351,5.72971
-1.06384,0,-12.7354,0,-0.960622,0,-0.670073,-5.7303,-0.670073,5.7303
-1.06383,0,-12.7359,0,-0.960626,0,-0.669796,-5.73089,-0.669796,5.73089
-1.06382,0,-12.7365,0,-0.96063,0,-0.669518,-5.73148,-0.669518,5.73148
-1.06381,0,-12.7371,0,-0.960634,0,-0.669241,-5.73207,-0.669241,5.73207
-1.0638,0,-12.7376,0,-0.960638,0,-0.668963,-5.73266,-0.668963,5.73266
-1.06379,0,-12.7382,0,-0.960641,0,-0.668686,-5.73325,-0.668686,5.73325
-1.06378,0,-12.7388,0,-0.960645,0,-0.668408,-5.73384,-0.668408,5.73384
-1.06377,0,-12.7393,0,-0.960649,0,-0.668131,-5.73443,-0.668131,5.73443
-1.06376,0,-12.7399,0,-0.960653,0,-0.667854,-5.73502,-0.667854,5.73502
-1.06375,0,-12.7404,0,-0.960657,0,-0.667576,-5.73561,-0.667576,5.73561
-1.06374,0,-12.741,0,-0.960661,0,-0.667299,-5.7362,-0.667299,5.7362
-1.06373,0,-12.7416,0,-0.960665,0,-0.667022,-5.73679,-0.667022,5.73679
-1.06372,0,-12.7421,0,-0.960668,0,-0.666745,-5.73738,-0.666745,5.73738
-1.06371,0,-12.7427,0,-0.960672,0,-0.666467,-5.73797,-0.666467,5.73797
-1.0637,0,-12.7432,0,-0.960676,0,-0.66619,-5.73856,-0.66619,5.73856
-1.06369,0,-12.7438,0,-0.96068,0,-0.665913,-5.73915,-0.665913,5.73915
-1.06368,0,-12.7444,0,-0.960684,0,-0.665636,-5.73974,-0.665636,5.73974
-1.06367,0,-12.7449,0,-0.960688,0,-0.665359,-5.74033,-0.665359,5.74033
-1.06366,0,-12.7455,0,-0.960692,0,-0.665082,-5.74092,-0.665082,5.74092
-1.06365,0,-12.746,0,-0.960695,0,-0.664805,-5.74151,-0.664805,5.74151
-1.06364,0,-12.7466,0,-0.960699,0,-0.664528,-5.7421,-0.664528,5.7421
-1.06363,0,-12.7472,0,-0.960703,0,-0.664252,-5.74269,-0.664252,5.74269
-1.06362,0,-12.7477,0,-0.960707,0,-0.663975,-5.74328,-0.663975,5.74328
-1.06361,0,-12.7483,0,-0.960711,0,-0.663698,-5.74386,-0.663698,5.74386
-1.0636,0,-12.7488,0,-0.960715,0,-0.663421,-5.74445,-0.663421,5.74445
-1.06359,0,-12.7494,0,-0.960719,0,-0.663145,-5.74504,-0.663145,5.74504
-1.06358,0,-12.75,0,-0.960722,0,-0.662868,-5.74563,-0.662868,5.74563
-1.06357,0,-12.7505,0,-0.960726,0,-0.662592,-5.74622,-0.662592,5.74622
-1.06356,0,-12.7511,0,-0.96073,0,-0.662315,-5.74681,-0.662315,5.74681
-1.06355,0,-12.7516,0,-0.960734,0,-0.662039,-5.74739,-0.662039,5.74739
-1.06354,0,-12.7522,0,-0.960738,0,-0.661762,-5.74798,-0.661762,5.74798
-1.06353,0,-12.7528,0,-0.960742,0,-0.661486,-5.74857,-0.661486,5.74857
-1.06352,0,-12.7533,0,-0.960745,0,-0.661209,-5.74916,-0.661209,5.74916
-1.06351,0,-12.7539,0,-0.960749,0,-0.660933,-5.74974,-0.660933,5.74974
-1.0635,0,-12.7544,0,-0.960753,0,-0.660657,-5.75033,-0.660657,5.75033
-1.06349,0,-12.755,0,-0.960757,0,-0.66038,-5.75092,-0.66038,5.75092
-1.06348,0,-12.7556,0,-0.960761,0,-0.660104,-5.75151,-0.660104,5.75151
-1.06347,0,-12.7561,0,-0.960765,0,-0.659828,-5.75209,-0.659828,5.75209
-1.06346,0,-12.7567,0,-0.960768,0,-0.659552,-5.75268,-0.659552,5.75268
-1.06345,0,-12.7572,0,-0.960772,0,-0.659276,-5.75327,-0.659276,5.75327
-1.06344,0,-12.7578,0,-0.960776,0,-0.659,-5.75385,-0.659,5.75385
-1.06343,0,-12.7583,0,-0.96078,0,-0.658724,-5.75444,-0.658724,5.75444
-1.06342,0,-12.7589,0,-0.960784,0,-0.658448,-5.75503,-0.658448,5.75503
-1.06341,0,-12.7595,0,-0.960788,0,-0.658172,-5.75561,-0.658172,5.75561
-1.0634,0,-12.76,0,-0.960791,0,-0.657896,-5.7562,-0.657896,5.7562
-1.06339,0,-12.7606,0,-0.960795,0,-0.65762,-5.75679,-0.65762,5.75679
-1.06338,0,-12.7611,0,-0.960799,0,-0.657344,-5.75737,-0.657344,5.75737
-1.06337,0,-12.7617,0,-0.960803,0,-0.657069,-5.75796,-0.657069,5.75796
-1.06336,0,-12.7623,0,-0.960807,0,-0.656793,-5.75854,-0.656793,5.75854
-1.06335,0,-12.7628,0,-0.96081,0,-0.656517,-5.75913,-0.656517,5.75913
-1.06334,0,-12.7634,0,-0.960814,0,-0.656242,-5.75972,-0.656242,5.75972
-1.06333,0,-12.7639,0,-0.960818,0,-0.655966,-5.7603,-0.655966,5.7603
-1.06332,0,-12.7645,0,-0.960822,0,-0.65569,-5.76089,-0.65569,5.76089
-1.06331,0,-12.765,0,-0.960826,0,-0.655415,-5.76147,-0.655415,5.76147
-1.0633,0,-12.7656,0,-0.96083,0,-0.655139,-5.76206,-0.655139,5.76206
-1.06329,0,-12.7662,0,-0.960833,0,-0.654864,-5.76264,-0.654864,5.76264
-1.06328,0,-12.7667,0,-0.960837,0,-0.654589,-5.76323,-0.654589,5.76323
-1.06327,0,-12.7673,0,-0.960841,0,-0.654313,-5.76381,-0.654313,5.76381
-1.06326,0,-12.7678,0,-0.960845,0,-0.654038,-5.7644,-0.654038,5.7644
-1.06325,0,-12.7684,0,-0.960849,0,-0.653763,-5.76498,-0.653763,5.76498
-1.06324,0,-12.7689,0,-0.960852,0,-0.653487,-5.76557,-0.653487,5.76557
-1.06323,0,-12.7695,0,-0.960856,0,-0.653212,-5.76615,-0.653212,5.76615
-1.06322,0,-12.77,0,-0.96086,0,-0.652937,-5.76674,-0.652937,5.76674
-1.06321,0,-12.7706,0,-0.960864,0,-0.652662,-5.76732,-0.652662,5.76732
-1.0632,0,-12.7712,0,-0.960868,0,-0.652387,-5.7679,-0.652387,5.7679
-1.06319,0,-12.7717,0,-0.960871,0,-0.652112,-5.76849,-0.652112,5.76849
-1.06318,0,-12.7723,0,-0.960875,0,-0.651837,-5.76907,-0.651837,5.76907
-1.06317,0,-12.7728,0,-0.960879,0,-0.651562,-5.76966,-0.651562,5.76966
-1.06316,0,-12.7734,0,-0.960883,0,-0.651287,-5.77024,-0.651287,5.77024
-1.06315,0,-12.7739,0,-0.960887,0,-0.651012,-5.77082,-0.651012,5.77082
-1.06314,0,-12.7745,0,-0.96089,0,-0.650737,-5.77141,-0.650737,5.77141
-1.06313,0,-12.7751,0,-0.960894,0,-0.650462,-5.77199,-0.650462,5.77199
-1.06312,0,-12.7756,0,-0.960898,0,-0.650188,-5.77257,-0.650188,5.77257
-1.06311,0,-12.7762,0,-0.960902,0,-0.649913,-5.77316,-0.649913,5.77316
-1.0631,0,-12.7767,0,-0.960905,0,-0.649638,-5.77374,-0.649638,5.77374
-1.06309,0,-12.7773,0,-0.960909,0,-0.649364,-5.77432,-0.649364,5.77432
-1.06308,0,-12.7778,0,-0.960913,0,-0.649089,-5.77491,-0.649089,5.77491
-1.06307,0,-12.7784,0,-0.960917,0,-0.648814,-5.77549,-0.648814,5.77549
-1.06306,0,-12.7789,0,-0.960921,0,-0.64854,-5.77607,-0.64854,5.77607
-1.06305,0,-12.7795,0,-0.960924,0,-0.648265,-5.77665,-0.648265,5.77665
-1.06304,0,-12.7801,0,-0.960928,0,-0.647991,-5.77724,-0.647991,5.77724
-1.06303,0,-12.7806,0,-0.960932,0,-0.647717,-5.77782,-0.647717,5.77782
-1.06302,0,-12.7812,0,-0.960936,0,-0.647442,-5.7784,-0.647442,5.7784
-1.06301,0,-12.7817,0,-0.960939,0,-0.647168,-5.77898,-0.647168,5.77898
-1.063,0,-12.7823,0,-0.960943,0,-0.646894,-5.77957,-0.646894,5.77957
-1.06299,0,-12.7828,0,-0.960947,0,-0.646619,-5.78015,-0.646619,5.78015
-1.06298,0,-12.7834,0,-0.960951,0,-0.646345,-5.78073,-0.646345,5.78073
-1.06297,0,-12.7839,0,-0.960955,0,-0.646071,-5.78131,-0.646071,5.78131
-1.06296,0,-12.7845,0,-0.960958,0,-0.645797,-5.78189,-0.645797,5.78189
-1.06295,0,-12.785,0,-0.960962,0,-0.645523,-5.78247,-0.645523,5.78247
-1.06294,0,-12.7856,0,-0.960966,0,-0.645249,-5.78306,-0.645249,5.78306
-1.06293,0,-12.7862,0,-0.96097,0,-0.644975,-5.78364,-0.644975,5.78364
-1.06292,0,-12.7867,0,-0.960973,0,-0.644701,-5.78422,-0.644701,5.78422
-1.06291,0,-12.7873,0,-0.960977,0,-0.644427,-5.7848,-0.644427,5.7848
-1.0629,0,-12.7878,0,-0.960981,0,-0.644153,-5.78538,-0.644153,5.78538
-1.06289,0,-12.7884,0,-0.960985,0,-0.643879,-5.78596,-0.643879,5.78596
-1.06288,0,-12.7889,0,-0.960988,0,-0.643605,-5.78654,-0.643605,5.78654
-1.06287,0,-12.7895,0,-0.960992,0,-0.643332,-5.78712,-0.643332,5.78712
-1.06286,0,-12.79,0,-0.960996,0,-0.643058,-5.7877,-0.643058,5.7877
-1.06285,0,-12.7906,0,-0.961,0,-0.642784,-5.78828,-0.642784,5.78828
-1.06284,0,-12.7911,0,-0.961003,0,-0.642511,-5.78886,-0.642511,5.78886
-1.06283,0,-12.7917,0,-0.961007,0,-0.642237,-5.78945,-0.642237,5.78945
-1.06282,0,-12.7922,0,-0.961011,0,-0.641963,-5.79003,-0.641963,5.79003
-1.06281,0,-12.7928,0,-0.961015,0,-0.64169,-5.79061,-0.64169,5.79061
-1.0628,0,-12.7933,0,-0.961019,0,-0.641416,-5.79119,-0.641416,5.79119
-1.06279,0,-12.7939,0,-0.961022,0,-0.641143,-5.79177,-0.641143,5.79177
-1.06278,0,-12.7945,0,-0.961026,0,-0.64087,-5.79234,-0.64087,5.79234
-1.06277,0,-12.795,0,-0.96103,0,-0.640596,-5.79292,-0.640596,5.79292
-1.06276,0,-12.7956,0,-0.961034,0,-0.640323,-5.7935,-0.640323,5.7935
-1.06275,0,-12.7961,0,-0.961037,0,-0.64005,-5.79408,-0.64005,5.79408
-1.06274,0,-12.7967,0,-0.961041,0,-0.639776,-5.79466,-0.639776,5.79466
-1.06273,0,-12.7972,0,-0.961045,0,-0.639503,-5.79524,-0.639503,5.79524
-1.06272,0,-12.7978,0,-0.961048,0,-0.63923,-5.79582,-0.63923,5.79582
-1.06271,0,-12.7983,0,-0.961052,0,-0.638957,-5.7964,-0.638957,5.7964
-1.0627,0,-12.7989,0,-0.961056,0,-0.638684,-5.79698,-0.638684,5.79698
-1.06269,0,-12.7994,0,-0.96106,0,-0.638411,-5.79756,-0.638411,5.79756
-1.06268,0,-12.8,0,-0.961063,0,-0.638138,-5.79814,-0.638138,5.79814
-1.06268,0,-12.8005,0,-0.961067,0,-0.637865,-5.79872,-0.637865,5.79872
-1.06267,0,-12.8011,0,-0.961071,0,-0.637592,-5.79929,-0.637592,5.79929
-1.06266,0,-12.8016,0,-0.961075,0,-0.637319,-5.79987,-0.637319,5.79987
-1.06265,0,-12.8022,0,-0.961078,0,-0.637046,-5.80045,-0.637046,5.80045
-1.06264,0,-12.8027,0,-0.961082,0,-0.636773,-5.80103,-0.636773,5.80103
-1.06263,0,-12.8033,0,-0.961086,0,-0.6365,-5.80161,-0.6365,5.80161
-1.06262,0,-12.8038,0,-0.96109,0,-0.636228,-5.80218,-0.636228,5.80218
-1.06261,0,-12.8044,0,-0.961093,0,-0.635955,-5.80276,-0.635955,5.80276
-1.0626,0,-12.8049,0,-0.961097,0,-0.635682,-5.80334,-0.635682,5.80334
-1.06259,0,-12.8055,0,-0.961101,0,-0.63541,-5.80392,-0.63541,5.80392
-1.06258,0,-12.806,0,-0.961104,0,-0.635137,-5.8045,-0.635137,5.8045
-1.06257,0,-12.8066,0,-0.961108,0,-0.634865,-5.80507,-0.634865,5.80507
-1.06256,0,-12.8071,0,-0.961112,0,-0.634592,-5.80565,-0.634592,5.80565
-1.06255,0,-12.8077,0,-0.961116,0,-0.63432,-5.80623,-0.63432,5.80623
-1.06254,0,-12.8082,0,-0.961119,0,-0.634047,-5.80681,-0.634047,5.80681
-1.06253,0,-12.8088,0,-0.961123,0,-0.633775,-5.80738,-0.633775,5.80738
-1.06252,0,-12.8093,0,-0.961127,0,-0.633502,-5.80796,-0.633502,5.80796
-1.06251,0,-12.8099,0,-0.961131,0,-0.63323,-5.80854,-0.63323,5.80854
-1.0625,0,-12.8104,0,-0.961134,0,-0.632958,-5.80911,-0.632958,5.80911
-1.06249,0,-12.811,0,-0.961138,0,-0.632686,-5.80969,-0.632686,5.80969
-1.06248,0,-12.8116,0,-0.961142,0,-0.632413,-5.81027,-0.632413,5.81027
-1.06247,0,-12.8121,0,-0.961145,0,-0.632141,-5.81084,-0.632141,5.81084
-1.06246,0,-12.8127,0,-0.961149,0,-0.631869,-5.81142,-0.631869,5.81142
-1.06245,0,-12.8132,0,-0.961153,0,-0.631597,-5.81199,-0.631597,5.81199
-1.06244,0,-12.8138,0,-0.961156,0,-0.631325,-5.81257,-0.631325,5.81257
-1.06243,0,-12.8143,0,-0.96116,0,-0.631053,-5.81315,-0.631053,5.81315
-1.06242,0,-12.8149,0,-0.961164,0,-0.630781,-5.81372,-0.630781,5.81372
-1.06241,0,-12.8154,0,-0.961168,0,-0.630509,-5.8143,-0.630509,5.8143
-1.0624,0,-12.816,0,-0.961171,0,-0.630237,-5.81487,-0.630237,5.81487
-1.06239,0,-12.8165,0,-0.961175,0,-0.629965,-5.81545,-0.629965,5.81545
-1.06238,0,-12.817,0,-0.961179,0,-0.629694,-5.81603,-0.629694,5.81603
-1.06238,0,-12.8176,0,-0.961182,0,-0.629422,-5.8166,-0.629422,5.8166
-1.06237,0,-12.8181,0,-0.961186,0,-0.62915,-5.81718,-0.62915,5.81718
-1.06236,0,-12.8187,0,-0.96119,0,-0.628878,-5.81775,-0.628878,5.81775
-1.06235,0,-12.8192,0,-0.961194,0,-0.628607,-5.81833,-0.628607,5.81833
-1.06234,0,-12.8198,0,-0.961197,0,-0.628335,-5.8189,-0.628335,5.8189
-1.06233,0,-12.8203,0,-0.961201,0,-0.628064,-5.81948,-0.628064,5.81948
-1.06232,0,-12.8209,0,-0.961205,0,-0.627792,-5.82005,-0.627792,5.82005
-1.06231,0,-12.8214,0,-0.961208,0,-0.627521,-5.82063,-0.627521,5.82063
-1.0623,0,-12.822,0,-0.961212,0,-0.627249,-5.8212,-0.627249,5.8212
-1.06229,0,-12.8225,0,-0.961216,0,-0.626978,-5.82178,-0.626978,5.82178
-1.06228,0,-12.8231,0,-0.961219,0,-0.626706,-5.82235,-0.626706,5.82235
-1.06227,0,-12.8236,0,-0.961223,0,-0.626435,-5.82292,-0.626435,5.82292
-1.06226,0,-12.8242,0,-0.961227,0,-0.626164,-5.8235,-0.626164,5.8235
-1.06225,0,-12.8247,0,-0.96123,0,-0.625893,-5.82407,-0.625893,5.82407
-1.06224,0,-12.8253,0,-0.961234,0,-0.625621,-5.82465,-0.625621,5.82465
-1.06223,0,-12.8258,0,-0.961238,0,-0.62535,-5.82522,-0.62535,5.82522
-1.06222,0,-12.8264,0,-0.961241,0,-0.625079,-5.82579,-0.625079,5.82579
-1.06221,0,-12.8269,0,-0.961245,0,-0.624808,-5.82637,-0.624808,5.82637
-1.0622,0,-12.8275,0,-0.961249,0,-0.624537,-5.82694,-0.624537,5.82694
-1.06219,0,-12.828,0,-0.961253,0,-0.624266,-5.82751,-0.624266,5.82751
-1.06218,0,-12.8286,0,-0.961256,0,-0.623995,-5.82809,-0.623995,5.82809
-1.06217,0,-12.8291,0,-0.96126,0,-0.623724,-5.82866,-0.623724,5.82866
-1.06216,0,-12.8297,0,-0.961264,0,-0.623453,-5.82923,-0.623453,5.82923
-1.06215,0,-12.8302,0,-0.961267,0,-0.623182,-5.82981,-0.623182,5.82981
-1.06215,0,-12.8308,0,-0.961271,0,-0.622911,-5.83038,-0.622911,5.83038
-1.06214,0,-12.8313,0,-0.961275,0,-0.62264,-5.83095,-0.62264,5.83095
-1.06213,0,-12.8319,0,-0.961278,0,-0.62237,-5.83153,-0.62237,5.83153
-1.06212,0,-12.8324,0,-0.961282,0,-0.622099,-5.8321,-0.622099,5.8321
-1.06211,0,-12.833,0,-0.961286,0,-0.621828,-5.83267,-0.621828,5.83267
-1.0621,0,-12.8335,0,-0.961289,0,-0.621558,-5.83324,-0.621558,5.83324
-1.06209,0,-12.834,0,-0.961293,0,-0.621287,-5.83382,-0.621287,5.83382
-1.06208,0,-12.8346,0,-0.961297,0,-0.621017,-5.83439,-0.621017,5.83439
-1.06207,0,-12.8351,0,-0.9613,0,-0.620746,-5.83496,-0.620746,5.83496
-1.06206,0,-12.8357,0,-0.961304,0,-0.620476,-5.83553,-0.620476,5.83553
-1.06205,0,-12.8362,0,-0.961308,0,-0.620205,-5.8361,-0.620205,5.8361
-1.06204,0,-12.8368,0,-0.961311,0,-0.619935,-5.83668,-0.619935,5.83668
-1.06203,0,-12.8373,0,-0.961315,0,-0.619664,-5.83725,-0.619664,5.83725
-1.06202,0,-12.8379,0,-0.961319,0,-0.619394,-5.83782,-0.619394,5.83782
-1.06201,0,-12.8384,0,-0.961322,0,-0.619124,-5.83839,-0.619124,5.83839
-1.062,0,-12.839,0,-0.961326,0,-0.618853,-5.83896,-0.618853,5.83896
-1.06199,0,-12.8395,0,-0.96133,0,-0.618583,-5.83953,-0.618583,5.83953
-1.06198,0,-12.8401,0,-0.961333,0,-0.618313,-5.8401,-0.618313,5.8401
-1.06197,0,-12.8406,0,-0.961337,0,-0.618043,-5.84068,-0.618043,5.84068
-1.06197,0,-12.8411,0,-0.96134,0,-0.617773,-5.84125,-0.617773,5.84125
-1.06196,0,-12.8417,0,-0.961344,0,-0.617503,-5.84182,-0.617503,5.84182
-1.06195,0,-12.8422,0,-0.961348,0,-0.617233,-5.84239,-0.617233,5.84239
-1.06194,0,-12.8428,0,-0.961351,0,-0.616963,-5.84296,-0.616963,5.84296
-1.06193,0,-12.8433,0,-0.961355,0,-0.616693,-5.84353,-0.616693,5.84353
-1.06192,0,-12.8439,0,-0.961359,0,-0.616423,-5.8441,-0.616423,5.8441
-1.06191,0,-12.8444,0,-0.961362,0,-0.616153,-5.84467,-0.616153,5.84467
-1.0619,0,-12.845,0,-0.961366,0,-0.615883,-5.84524,-0.615883,5.84524
-1.06189,0,-12.8455,0,-0.96137,0,-0.615613,-5.84581,-0.615613,5.84581
-1.06188,0,-12.8461,0,-0.961373,0,-0.615344,-5.84638,-0.615344,5.84638
-1.06187,0,-12.8466,0,-0.961377,0,-0.615074,-5.84695,-0.615074,5.84695
-1.06186,0,-12.8471,0,-0.961381,0,-0.614804,-5.84752,-0.614804,5.84752
-1.06185,0,-12.8477,0,-0.961384,0,-0.614535,-5.84809,-0.614535,5.84809
-1.06184,0,-12.8482,0,-0.961388,0,-0.614265,-5.84866,-0.614265,5.84866
-1.06183,0,-12.8488,0,-0.961391,0,-0.613995,-5.84923,-0.613995,5.84923
-1.06182,0,-12.8493,0,-0.961395,0,-0.613726,-5.8498,-0.613726,5.8498
-1.06181,0,-12.8499,0,-0.961399,0,-0.613456,-5.85037,-0.613456,5.85037
-1.06181,0,-12.8504,0,-0.961402,0,-0.613187,-5.85094,-0.613187,5.85094
-1.0618,0,-12.851,0,-0.961406,0,-0.612918,-5.85151,-0.612918,5.85151
-1.06179,0,-12.8515,0,-0.96141,0,-0.612648,-5.85208,-0.612648,5.85208
-1.06178,0,-12.8521,0,-0.961413,0,-0.612379,-5.85265,-0.612379,5.85265
-1.06177,0,-12.8526,0,-0.961417,0,-0.61211,-5.85322,-0.61211,5.85322
-1.06176,0,-12.8531,0,-0.961421,0,-0.61184,-5.85378,-0.61184,5.85378
-1.06175,0,-12.8537,0,-0.961424,0,-0.611571,-5.85435,-0.611571,5.85435
-1.06174,0,-12.8542,0,-0.961428,0,-0.611302,-5.85492,-0.611302,5.85492
-1.06173,0,-12.8548,0,-0.961431,0,-0.611033,-5.85549,-0.611033,5.85549
-1.06172,0,-12.8553,0,-0.961435,0,-0.610764,-5.85606,-0.610764,5.85606
-1.06171,0,-12.8559,0,-0.961439,0,-0.610495,-5.85663,-0.610495,5.85663
-1.0617,0,-12.8564,0,-0.961442,0,-0.610225,-5.85719,-0.610225,5.85719
-1.06169,0,-12.8569,0,-0.961446,0,-0.609956,-5.85776,-0.609956,5.85776
-1.06168,0,-12.8575,0,-0.96145,0,-0.609688,-5.85833,-0.609688,5.85833
-1.06167,0,-12.858,0,-0.961453,0,-0.609419,-5.8589,-0.609419,5.8589
-1.06167,0,-12.8586,0,-0.961457,0,-0.60915,-5.85947,-0.60915,5.85947
-1.06166,0,-12.8591,0,-0.96146,0,-0.608881,-5.86003,-0.608881,5.86003
-1.06165,0,-12.8597,0,-0.961464,0,-0.608612,-5.8606,-0.608612,5.8606
-1.06164,0,-12.8602,0,-0.961468,0,-0.608343,-5.86117,-0.608343,5.86117
-1.06163,0,-12.8608,0,-0.961471,0,-0.608075,-5.86174,-0.608075,5.86174
-1.06162,0,-12.8613,0,-0.961475,0,-0.607806,-5.8623,-0.607806,5.8623
-1.06161,0,-12.8618,0,-0.961478,0,-0.607537,-5.86287,-0.607537,5.86287
-1.0616,0,-12.8624,0,-0.961482,0,-0.607269,-5.86344,-0.607269,5.86344
-1.06159,0,-12.8629,0,-0.961486,0,-0.607,-5.86401,-0.607,5.86401
-1.06158,0,-12.8635,0,-0.961489,0,-0.606732,-5.86457,-0.606732,5.86457
-1.06157,0,-12.864,0,-0.961493,0,-0.606463,-5.86514,-0.606463,5.86514
-1.06156,0,-12.8646,0,-0.961496,0,-0.606195,-5.86571,-0.606195,5.86571
-1.06155,0,-12.8651,0,-0.9615,0,-0.605926,-5.86627,-0.605926,5.86627
-1.06154,0,-12.8656,0,-0.961504,0,-0.605658,-5.86684,-0.605658,5.86684
-1.06154,0,-12.8662,0,-0.961507,0,-0.605389,-5.86741,-0.605389,5.86741
-1.06153,0,-12.8667,0,-0.961511,0,-0.605121,-5.86797,-0.605121,5.86797
-1.06152,0,-12.8673,0,-0.961514,0,-0.604853,-5.86854,-0.604853,5.86854
-1.06151,0,-12.8678,0,-0.961518,0,-0.604585,-5.8691,-0.604585,5.8691
-1.0615,0,-12.8683,0,-0.961522,0,-0.604316,-5.86967,-0.604316,5.86967
-1.06149,0,-12.8689,0,-0.961525,0,-0.604048,-5.87024,-0.604048,5.87024
-1.06148,0,-12.8694,0,-0.961529,0,-0.60378,-5.8708,-0.60378,5.8708
-1.06147,0,-12.87,0,-0.961532,0,-0.603512,-5.87137,-0.603512,5.87137
-1.06146,0,-12.8705,0,-0.961536,0,-0.603244,-5.87193,-0.603244,5.87193
-1.06145,0,-12.8711,0,-0.96154,0,-0.602976,-5.8725,-0.602976,5.8725
-1.06144,0,-12.8716,0,-0.961543,0,-0.602708,-5.87306,-0.602708,5.87306
-1.06143,0,-12.8721,0,-0.961547,0,-0.60244,-5.87363,-0.60244,5.87363
-1.06142,0,-12.8727,0,-0.96155,0,-0.602172,-5.8742,-0.602172,5.8742
-1.06142,0,-12.8732,0,-0.961554,0,-0.601904,-5.87476,-0.601904,5.87476
-1.06141,0,-12.8738,0,-0.961558,0,-0.601636,-5.87533,-0.601636,5.87533
-1.0614,0,-12.8743,0,-0.961561,0,-0.601369,-5.87589,-0.601369,5.87589
-1.06139,0,-12.8748,0,-0.961565,0,-0.601101,-5.87646,-0.601101,5.87646
-1.06138,0,-12.8754,0,-0.961568,0,-0.600833,-5.87702,-0.600833,5.87702
-1.06137,0,-12.8759,0,-0.961572,0,-0.600565,-5.87758,-0.600565,5.87758
-1.06136,0,-12.8765,0,-0.961576,0,-0.600298,-5.87815,-0.600298,5.87815
-1.06135,0,-12.877,0,-0.961579,0,-0.60003,-5.87871,-0.60003,5.87871
-1.06134,0,-12.8776,0,-0.961583,0,-0.599763,-5.87928,-0.599763,5.87928
-1.06133,0,-12.8781,0,-0.961586,0,-0.599495,-5.87984,-0.599495,5.87984
-1.06132,0,-12.8786,0,-0.96159,0,-0.599228,-5.88041,-0.599228,5.88041
-1.06131,0,-12.8792,0,-0.961593,0,-0.59896,-5.88097,-0.59896,5.88097
-1.06131,0,-12.8797,0,-0.961597,0,-0.598693,-5.88153,-0.598693,5.88153
-1.0613,0,-12.8803,0,-0.961601,0,-0.598425,-5.8821,-0.598425,5.8821
-1.06129,0,-12.8808,0,-0.961604,0,-0.598158,-5.88266,-0.598158,5.88266
-1.06128,0,-12.8813,0,-0.961608,0,-0.597891,-5.88323,-0.597891,5.88323
-1.06127,0,-12.8819,0,-0.961611,0,-0.597624,-5.88379,-0.597624,5.88379
-1.06126,0,-12.8824,0,-0.961615,0,-0.597356,-5.88435,-0.597356,5.88435
-1.06125,0,-12.883,0,-0.961618,0,-0.597089,-5.88492,-0.597089,5.88492
-1.06124,0,-12.8835,0,-0.961622,0,-0.596822,-5.88548,-0.596822,5.88548
-1.06123,0,-12.884,0,-0.961626,0,-0.596555,-5.88604,-0.596555,5.88604
-1.06122,0,-12.8846,0,-0.961629,0,-0.596288,-5.88661,-0.596288,5.88661
-1.06121,0,-12.8851,0,-0.961633,0,-0.596021,-5.88717,-0.596021,5.88717
-1.0612,0,-12.8857,0,-0.961636,0,-0.595754,-5.88773,-0.595754,5.88773
-1.0612,0,-12.8862,0,-0.96164,0,-0.595487,-5.88829,-0.595487,5.88829
-1.06119,0,-12.8867,0,-0.961643,0,-0.59522,-5.88886,-0.59522,5.88886
-1.06118,0,-12.8873,0,-0.961647,0,-0.594953,-5.88942,-0.594953,5.88942
-1.06117,0,-12.8878,0,-0.96165,0,-0.594686,-5.88998,-0.594686,5.88998
-1.06116,0,-12.8883,0,-0.961654,0,-0.594419,-5.89054,-0.594419,5.89054
-1.06115,0,-12.8889,0,-0.961658,0,-0.594152,-5.89111,-0.594152,5.89111
-1.06114,0,-12.8894,0,-0.961661,0,-0.593886,-5.89167,-0.593886,5.89167
-1.06113,0,-12.89,0,-0.961665,0,-0.593619,-5.89223,-0.593619,5.89223
-1.06112,0,-12.8905,0,-0.961668,0,-0.593352,-5.89279,-0.593352,5.89279
-1.06111,0,-12.891,0,-0.961672,0,-0.593086,-5.89336,-0.593086,5.89336
-1.0611,0,-12.8916,0,-0.961675,0,-0.592819,-5.89392,-0.592819,5.89392
-1.0611,0,-12.8921,0,-0.961679,0,-0.592553,-5.89448,-0.592553,5.89448
-1.06109,0,-12.8927,0,-0.961682,0,-0.592286,-5.89504,-0.592286,5.89504
-1.06108,0,-12.8932,0,-0.961686,0,-0.59202,-5.8956,-0.59202,5.8956
-1.06107,0,-12.8937,0,-0.96169,0,-0.591753,-5.89616,-0.591753,5.89616
-1.06106,0,-12.8943,0,-0.961693,0,-0.591487,-5.89672,-0.591487,5.89672
-1.06105,0,-12.8948,0,-0.961697,0,-0.59122,-5.89729,-0.59122,5.89729
-1.06104,0,-12.8954,0,-0.9617,0,-0.590954,-5.89785,-0.590954,5.89785
-1.06103,0,-12.8959,0,-0.961704,0,-0.590688,-5.89841,-0.590688,5.89841
-1.06102,0,-12.8964,0,-0.961707,0,-0.590421,-5.89897,-0.590421,5.89897
-1.06101,0,-12.897,0,-0.961711,0,-0.590155,-5.89953,-0.590155,5.89953
-1.061,0,-12.8975,0,-0.961714,0,-0.589889,-5.90009,-0.589889,5.90009
-1.061,0,-12.898,0,-0.961718,0,-0.589623,-5.90065,-0.589623,5.90065
-1.06099,0,-12.8986,0,-0.961721,0,-0.589357,-5.90121,-0.589357,5.90121
-1.06098,0,-12.8991,0,-0.961725,0,-0.589091,-5.90177,-0.589091,5.90177
-1.06097,0,-12.8997,0,-0.961728,0,-0.588825,-5.90233,-0.588825,5.90233
-1.06096,0,-12.9002,0,-0.961732,0,-0.588559,-5.90289,-0.588559,5.90289
-1.06095,0,-12.9007,0,-0.961736,0,-0.588293,-5.90345,-0.588293,5.90345
-1.06094,0,-12.9013,0,-0.961739,0,-0.588027,-5.90401,-0.588027,5.90401
-1.06093,0,-12.9018,0,-0.961743,0,-0.587761,-5.90457,-0.587761,5.90457
-1.06092,0,-12.9023,0,-0.961746,0,-0.587495,-5.90513,-0.587495,5.90513
-1.06091,0,-12.9029,0,-0.96175,0,-0.587229,-5.90569,-0.587229,5.90569
-1.06091,0,-12.9034,0,-0.961753,0,-0.586963,-5.90625,-0.586963,5.90625
-1.0609,0,-12.904,0,-0.961757,0,-0.586698,-5.90681,-0.586698,5.90681
-1.06089,0,-12.9045,0,-0.96176,0,-0.586432,-5.90737,-0.586432,5.90737
-1.06088,0,-12.905,0,-0.961764,0,-0.586166,-5.90793,-0.586166,5.90793
-1.06087,0,-12.9056,0,-0.961767,0,-0.585901,-5.90849,-0.585901,5.90849
-1.06086,0,-12.9061,0,-0.961771,0,-0.585635,-5.90905,-0.585635,5.90905
-1.06085,0,-12.9066,0,-0.961774,0,-0.585369,-5.90961,-0.585369,5.90961
-1.06084,0,-12.9072,0,-0.961778,0,-0.585104,-5.91017,-0.585104,5.91017
-1.06083,0,-12.9077,0,-0.961781,0,-0.584838,-5.91073,-0.584838,5.91073
-1.06082,0,-12.9082,0,-0.961785,0,-0.584573,-5.91129,-0.584573,5.91129
-1.06082,0,-12.9088,0,-0.961788,0,-0.584308,-5.91184,-0.584308,5.91184
-1.06081,0,-12.9093,0,-0.961792,0,-0.584042,-5.9124,-0.584042,5.9124
-1.0608,0,-12.9099,0,-0.961795,0,-0.583777,-5.91296,-0.583777,5.91296
-1.06079,0,-12.9104,0,-0.961799,0,-0.583512,-5.91352,-0.583512,5.91352
-1.06078,0,-12.9109,0,-0.961802,0,-0.583246,-5.91408,-0.583246,5.91408
-1.06077,0,-12.9115,0,-0.961806,0,-0.582981,-5.91464,-0.582981,5.91464
-1.06076,0,-12.912,0,-0.96181,0,-0.582716,-5.9152,-0.582716,5.9152
-1.06075,0,-12.9125,0,-0.961813,0,-0.582451,-5.91575,-0.582451,5.91575
-1.06074,0,-12.9131,0,-0.961817,0,-0.582186,-5.91631,-0.582186,5.91631
-1.06074,0,-12.9136,0,-0.96182,0,-0.581921,-5.91687,-0.581921,5.91687
-1.06073,0,-12.9141,0,-0.961824,0,-0.581655,-5.91743,-0.581655,5.91743
-1.06072,0,-12.9147,0,-0.961827,0,-0.58139,-5.91798,-0.58139,5.91798
-1.06071,0,-12.9152,0,-0.961831,0,-0.581125,-5.91854,-0.581125,5.91854
-1.0607,0,-12.9157,0,-0.961834,0,-0.580861,-5.9191,-0.580861,5.9191
-1.06069,0,-12.9163,0,-0.961838,0,-0.580596,-5.91966,-0.580596,5.91966
-1.06068,0,-12.9168,0,-0.961841,0,-0.580331,-5.92021,-0.580331,5.92021
-1.06067,0,-12.9174,0,-0.961845,0,-0.580066,-5.92077,-0.580066,5.92077
-1.06066,0,-12.9179,0,-0.961848,0,-0.579801,-5.92133,-0.579801,5.92133
-1.06066,0,-12.9184,0,-0.961852,0,-0.579536,-5.92189,-0.579536,5.92189
-1.06065,0,-12.919,0,-0.961855,0,-0.579272,-5.92244,-0.579272,5.92244
-1.06064,0,-12.9195,0,-0.961859,0,-0.579007,-5.923,-0.579007,5.923
-1.06063,0,-12.92,0,-0.961862,0,-0.578742,-5.92356,-0.578742,5.92356
-1.06062,0,-12.9206,0,-0.961866,0,-0.578478,-5.92411,-0.578478,5.92411
-1.06061,0,-12.9211,0,-0.961869,0,-0.578213,-5.92467,-0.578213,5.92467
-1.0606,0,-12.9216,0,-0.961873,0,-0.577949,-5.92523,-0.577949,5.92523
-1.06059,0,-12.9222,0,-0.961876,0,-0.577684,-5.92578,-0.577684,5.92578
-1.06058,0,-12.9227,0,-0.96188,0,-0.57742,-5.92634,-0.57742,5.92634
-1.06058,0,-12.9232,0,-0.961883,0,-0.577155,-5.92689,-0.577155,5.92689
-1.06057,0,-12.9238,0,-0.961886,0,-0.576891,-5.92745,-0.576891,5.92745
-1.06056,0,-12.9243,0,-0.96189,0,-0.576626,-5.92801,-0.576626,5.92801
-1.06055,0,-12.9248,0,-0.961893,0,-0.576362,-5.92856,-0.576362,5.92856
-1.06054,0,-12.9254,0,-0.961897,0,-0.576098,-5.92912,-0.576098,5.92912
-1.06053,0,-12.9259,0,-0.9619,0,-0.575834,-5.92967,-0.575834,5.92967
-1.06052,0,-12.9264,0,-0.961904,0,-0.575569,-5.93023,-0.575569,5.93023
-1.06051,0,-12.927,0,-0.961907,0,-0.575305,-5.93079,-0.575305,5.93079
-1.0605,0,-12.9275,0,-0.961911,0,-0.575041,-5.93134,-0.575041,5.93134
-1.0605,0,-12.928,0,-0.961914,0,-0.574777,-5.9319,-0.574777,5.9319
-1.06049,0,-12.9286,0,-0.961918,0,-0.574513,-5.93245,-0.574513,5.93245
-1.06048,0,-12.9291,0,-0.961921,0,-0.574249,-5.93301,-0.574249,5.93301
-1.06047,0,-12.9296,0,-0.961925,0,-0.573985,-5.93356,-0.573985,5.93356
-1.06046,0,-12.9302,0,-0.961928,0,-0.573721,-5.93412,-0.573721,5.93412
-1.06045,0,-12.9307,0,-0.961932,0,-0.573457,-5.93467,-0.573457,5.93467
-1.06044,0,-12.9312,0,-0.961935,0,-0.573193,-5.93523,-0.573193,5.93523
-1.06043,0,-12.9318,0,-0.961939,0,-0.572929,-5.93578,-0.572929,5.93578
-1.06042,0,-12.9323,0,-0.961942,0,-0.572665,-5.93634,-0.572665,5.93634
-1.06042,0,-12.9328,0,-0.961946,0,-0.572402,-5.93689,-0.572402,5.93689
-1.06041,0,-12.9334,0,-0.961949,0,-0.572138,-5.93744,-0.572138,5.93744
-1.0604,0,-12.9339,0,-0.961953,0,-0.571874,-5.938,-0.571874,5.938
-1.06039,0,-12.9344,0,-0.961956,0,-0.571611,-5.93855,-0.571611,5.93855
-1.06038,0,-12.935,0,-0.96196,0,-0.571347,-5.93911,-0.571347,5.93911
-1.06037,0,-12.9355,0,-0.961963,0,-0.571083,-5.93966,-0.571083,5.93966
-1.06036,0,-12.936,0,-0.961966,0,-0.57082,-5.94021,-0.57082,5.94021
-1.06035,0,-12.9366,0,-0.96197,0,-0.570556,-5.94077,-0.570556,5.94077
-1.06035,0,-12.9371,0,-0.961973,0,-0.570293,-5.94132,-0.570293,5.94132
-1.06034,0,-12.9376,0,-0.961977,0,-0.570029,-5.94188,-0.570029,5.94188
-1.06033,0,-12.9382,0,-0.96198,0,-0.569766,-5.94243,-0.569766,5.94243
-1.06032,0,-12.9387,0,-0.961984,0,-0.569503,-5.94298,-0.569503,5.94298
-1.06031,0,-12.9392,0,-0.961987,0,-0.569239,-5.94354,-0.569239,5.94354
-1.0603,0,-12.9398,0,-0.961991,0,-0.568976,-5.94409,-0.568976,5.94409
-1.06029,0,-12.9403,0,-0.961994,0,-0.568713,-5.94464,-0.568713,5.94464
-1.06028,0,-12.9408,0,-0.961998,0,-0.568449,-5.9452,-0.568449,5.9452
-1.06028,0,-12.9414,0,-0.962001,0,-0.568186,-5.94575,-0.568186,5.94575
-1.06027,0,-12.9419,0,-0.962004,0,-0.567923,-5.9463,-0.567923,5.9463
-1.06026,0,-12.9424,0,-0.962008,0,-0.56766,-5.94685,-0.56766,5.94685
-1.06025,0,-12.9429,0,-0.962011,0,-0.567397,-5.94741,-0.567397,5.94741
-1.06024,0,-12.9435,0,-0.962015,0,-0.567134,-5.94796,-0.567134,5.94796
-1.06023,0,-12.944,0,-0.962018,0,-0.566871,-5.94851,-0.566871,5.94851
-1.06022,0,-12.9445,0,-0.962022,0,-0.566608,-5.94906,-0.566608,5.94906
-1.06021,0,-12.9451,0,-0.962025,0,-0.566345,-5.94962,-0.566345,5.94962
-1.06021,0,-12.9456,0,-0.962029,0,-0.566082,-5.95017,-0.566082,5.95017
-1.0602,0,-12.9461,0,-0.962032,0,-0.565819,-5.95072,-0.565819,5.95072
-1.06019,0,-12.9467,0,-0.962036,0,-0.565556,-5.95127,-0.565556,5.95127
-1.06018,0,-12.9472,0,-0.962039,0,-0.565293,-5.95183,-0.565293,5.95183
-1.06017,0,-12.9477,0,-0.962042,0,-0.565031,-5.95238,-0.565031,5.95238
-1.06016,0,-12.9483,0,-0.962046,0,-0.564768,-5.95293,-0.564768,5.95293
-1.06015,0,-12.9488,0,-0.962049,0,-0.564505,-5.95348,-0.564505,5.95348
-1.06015,0,-12.9493,0,-0.962053,0,-0.564242,-5.95403,-0.564242,5.95403
-1.06014,0,-12.9498,0,-0.962056,0,-0.56398,-5.95458,-0.56398,5.95458
-1.06013,0,-12.9504,0,-0.96206,0,-0.563717,-5.95514,-0.563717,5.95514
-1.06012,0,-12.9509,0,-0.962063,0,-0.563455,-5.95569,-0.563455,5.95569
-1.06011,0,-12.9514,0,-0.962066,0,-0.563192,-5.95624,-0.563192,5.95624
-1.0601,0,-12.952,0,-0.96207,0,-0.56293,-5.95679,-0.56293,5.95679
-1.06009,0,-12.9525,0,-0.962073,0,-0.562667,-5.95734,-0.562667,5.95734
-1.06008,0,-12.953,0,-0.962077,0,-0.562405,-5.95789,-0.562405,5.95789
-1.06008,0,-12.9536,0,-0.96208,0,-0.562142,-5.95844,-0.562142,5.95844
-1.06007,0,-12.9541,0,-0.962084,0,-0.56188,-5.95899,-0.56188,5.95899
-1.06006,0,-12.9546,0,-0.962087,0,-0.561618,-5.95954,-0.561618,5.95954
-1.06005,0,-12.9551,0,-0.962091,0,-0.561356,-5.96009,-0.561356,5.96009
-1.06004,0,-12.9557,0,-0.962094,0,-0.561093,-5.96064,-0.561093,5.96064
-1.06003,0,-12.9562,0,-0.962097,0,-0.560831,-5.96119,-0.560831,5.96119
-1.06002,0,-12.9567,0,-0.962101,0,-0.560569,-5.96175,-0.560569,5.96175
-1.06002,0,-12.9573,0,-0.962104,0,-0.560307,-5.9623,-0.560307,5.9623
-1.06001,0,-12.9578,0,-0.962108,0,-0.560045,-5.96285,-0.560045,5.96285
-1.06,0,-12.9583,0,-0.962111,0,-0.559783,-5.9634,-0.559783,5.9634
-1.05999,0,-12.9589,0,-0.962114,0,-0.559521,-5.96395,-0.559521,5.96395
-1.05998,0,-12.9594,0,-0.962118,0,-0.559259,-5.9645,-0.559259,5.9645
-1.05997,0,-12.9599,0,-0.962121,0,-0.558997,-5.96505,-0.558997,5.96505
-1.05996,0,-12.9604,0,-0.962125,0,-0.558735,-5.96559,-0.558735,5.96559
-1.05995,0,-12.961,0,-0.962128,0,-0.558473,-5.96614,-0.558473,5.96614
-1.05995,0,-12.9615,0,-0.962132,0,-0.558211,-5.96669,-0.558211,5.96669
-1.05994,0,-12.962,0,-0.962135,0,-0.557949,-5.96724,-0.557949,5.96724
-1.05993,0,-12.9626,0,-0.962138,0,-0.557687,-5.96779,-0.557687,5.96779
-1.05992,0,-12.9631,0,-0.962142,0,-0.557426,-5.96834,-0.557426,5.96834
-1.05991,0,-12.9636,0,-0.962145,0,-0.557164,-5.96889,-0.557164,5.96889
-1.0599,0,-12.9641,0,-0.962149,0,-0.556902,-5.96944,-0.556902,5.96944
-1.05989,0,-12.9647,0,-0.962152,0,-0.556641,-5.96999,-0.556641,5.96999
-1.05989,0,-12.9652,0,-0.962155,0,-0.556379,-5.97054,-0.556379,5.97054
-1.05988,0,-12.9657,0,-0.962159,0,-0.556118,-5.97109,-0.556118,5.97109
-1.05987,0,-12.9663,0,-0.962162,0,-0.555856,-5.97163,-0.555856,5.97163
-1.05986,0,-12.9668,0,-0.962166,0,-0.555595,-5.97218,-0.555595,5.97218
-1.05985,0,-12.9673,0,-0.962169,0,-0.555333,-5.97273,-0.555333,5.97273
-1.05984,0,-12.9678,0,-0.962172,0,-0.555072,-5.97328,-0.555072,5.97328
-1.05983,0,-12.9684,0,-0.962176,0,-0.55481,-5.97383,-0.55481,5.97383
-1.05983,0,-12.9689,0,-0.962179,0,-0.554549,-5.97438,-0.554549,5.97438
-1.05982,0,-12.9694,0,-0.962183,0,-0.554288,-5.97492,-0.554288,5.97492
-1.05981,0,-12.97,0,-0.962186,0,-0.554026,-5.97547,-0.554026,5.97547
-1.0598,0,-12.9705,0,-0.96219,0,-0.553765,-5.97602,-0.553765,5.97602
-1.05979,0,-12.971,0,-0.962193,0,-0.553504,-5.97657,-0.553504,5.97657
-1.05978,0,-12.9715,0,-0.962196,0,-0.553243,-5.97712,-0.553243,5.97712
-1.05977,0,-12.9721,0,-0.9622,0,-0.552982,-5.97766,-0.552982,5.97766
-1.05977,0,-12.9726,0,-0.962203,0,-0.55272,-5.97821,-0.55272,5.97821
-1.05976,0,-12.9731,0,-0.962206,0,-0.552459,-5.97876,-0.552459,5.97876
-1.05975,0,-12.9736,0,-0.96221,0,-0.552198,-5.97931,-0.552198,5.97931
-1.05974,0,-12.9742,0,-0.962213,0,-0.551937,-5.97985,-0.551937,5.97985
-1.05973,0,-12.9747,0,-0.962217,0,-0.551676,-5.9804,-0.551676,5.9804
-1.05972,0,-12.9752,0,-0.96222,0,-0.551415,-5.98095,-0.551415,5.98095
-1.05971,0,-12.9758,0,-0.962223,0,-0.551155,-5.98149,-0.551155,5.98149
-1.05971,0,-12.9763,0,-0.962227,0,-0.550894,-5.98204,-0.550894,5.98204
-1.0597,0,-12.9768,0,-0.96223,0,-0.550633,-5.98259,-0.550633,5.98259
-1.05969,0,-12.9773,0,-0.962234,0,-0.550372,-5.98314,-0.550372,5.98314
-1.05968,0,-12.9779,0,-0.962237,0,-0.550111,-5.98368,-0.550111,5.98368
-1.05967,0,-12.9784,0,-0.96224,0,-0.549851,-5.98423,-0.549851,5.98423
-1.05966,0,-12.9789,0,-0.962244,0,-0.54959,-5.98478,-0.54959,5.98478
-1.05966,0,-12.9794,0,-0.962247,0,-0.549329,-5.98532,-0.549329,5.98532
-1.05965,0,-12.98,0,-0.962251,0,-0.549069,-5.98587,-0.549069,5.98587
-1.05964,0,-12.9805,0,-0.962254,0,-0.548808,-5.98641,-0.548808,5.98641
-1.05963,0,-12.981,0,-0.962257,0,-0.548548,-5.98696,-0.548548,5.98696
-1.05962,0,-12.9815,0,-0.962261,0,-0.548287,-5.98751,-0.548287,5.98751
-1.05961,0,-12.9821,0,-0.962264,0,-0.548027,-5.98805,-0.548027,5.98805
-1.0596,0,-12.9826,0,-0.962267,0,-0.547766,-5.9886,-0.547766,5.9886
-1.0596,0,-12.9831,0,-0.962271,0,-0.547506,-5.98914,-0.547506,5.98914
-1.05959,0,-12.9836,0,-0.962274,0,-0.547245,-5.98969,-0.547245,5.98969
-1.05958,0,-12.9842,0,-0.962278,0,-0.546985,-5.99023,-0.546985,5.99023
-1.05957,0,-12.9847,0,-0.962281,0,-0.546725,-5.99078,-0.546725,5.99078
-1.05956,0,-12.9852,0,-0.962284,0,-0.546465,-5.99133,-0.546465,5.99133
-1.05955,0,-12.9857,0,-0.962288,0,-0.546204,-5.99187,-0.546204,5.99187
-1.05955,0,-12.9863,0,-0.962291,0,-0.545944,-5.99242,-0.545944,5.99242
-1.05954,0,-12.9868,0,-0.962294,0,-0.545684,-5.99296,-0.545684,5.99296
-1.05953,0,-12.9873,0,-0.962298,0,-0.545424,-5.99351,-0.545424,5.99351
-1.05952,0,-12.9879,0,-0.962301,0,-0.545164,-5.99405,-0.545164,5.99405
-1.05951,0,-12.9884,0,-0.962305,0,-0.544904,-5.9946,-0.544904,5.9946
-1.0595,0,-12.9889,0,-0.962308,0,-0.544644,-5.99514,-0.544644,5.99514
-1.05949,0,-12.9894,0,-0.962311,0,-0.544384,-5.99569,-0.544384,5.99569
-1.05949,0,-12.99,0,-0.962315,0,-0.544124,-5.99623,-0.544124,5.99623
-1.05948,0,-12.9905,0,-0.962318,0,-0.543864,-5.99677,-0.543864,5.99677
-1.05947,0,-12.991,0,-0.962321,0,-0.543604,-5.99732,-0.543604,5.99732
-1.05946,0,-12.9915,0,-0.962325,0,-0.543344,-5.99786,-0.543344,5.99786
-1.05945,0,-12.9921,0,-0.962328,0,-0.543084,-5.99841,-0.543084,5.99841
-1.05944,0,-12.9926,0,-0.962331,0,-0.542825,-5.99895,-0.542825,5.99895
-1.05944,0,-12.9931,0,-0.962335,0,-0.542565,-5.9995,-0.542565,5.9995
-1.05943,0,-12.9936,0,-0.962338,0,-0.542305,-6.00004,-0.542305,6.00004
-1.05942,0,-12.9941,0,-0.962341,0,-0.542045,-6.00058,-0.542045,6.00058
-1.05941,0,-12.9947,0,-0.962345,0,-0.541786,-6.00113,-0.541786,6.00113
-1.0594,0,-12.9952,0,-0.962348,0,-0.541526,-6.00167,-0.541526,6.00167
-1.05939,0,-12.9957,0,-0.962352,0,-0.541267,-6.00221,-0.541267,6.00221
-1.05939,0,-12.9962,0,-0.962355,0,-0.541007,-6.00276,-0.541007,6.00276
-1.05938,0,-12.9968,0,-0.962358,0,-0.540748,-6.0033,-0.540748,6.0033
-1.05937,0,-12.9973,0,-0.962362,0,-0.540488,-6.00384,-0.540488,6.00384
-1.05936,0,-12.9978,0,-0.962365,0,-0.540229,-6.00439,-0.540229,6.00439
-1.05935,0,-12.9983,0,-0.962368,0,-0.539969,-6.00493,-0.539969,6.00493
-1.05934,0,-12.9989,0,-0.962372,0,-0.53971,-6.00547,-0.53971,6.00547
-1.05934,0,-12.9994,0,-0.962375,0,-0.539451,-6.00602,-0.539451,6.00602
-1.05933,0,-12.9999,0,-0.962378,0,-0.539191,-6.00656,-0.539191,6.00656
-1.05932,0,-13.0004,0,-0.962382,0,-0.538932,-6.0071,-0.538932,6.0071
-1.05931,0,-13.001,0,-0.962385,0,-0.538673,-6.00765,-0.538673,6.00765
-1.0593,0,-13.0015,0,-0.962388,0,-0.538414,-6.00819,-0.538414,6.00819
-1.05929,0,-13.002,0,-0.962392,0,-0.538155,-6.00873,-0.538155,6.00873
-1.05928,0,-13.0025,0,-0.962395,0,-0.537895,-6.00927,-0.537895,6.00927
-1.05928,0,-13.0031,0,-0.962398,0,-0.537636,-6.00982,-0.537636,6.00982
-1.05927,0,-13.0036,0,-0.962402,0,-0.537377,-6.01036,-0.537377,6.01036
-1.05926,0,-13.0041,0,-0.962405,0,-0.537118,-6.0109,-0.537118,6.0109
-1.05925,0,-13.0046,0,-0.962408,0,-0.536859,-6.01144,-0.536859,6.01144
-1.05924,0,-13.0051,0,-0.962412,0,-0.5366,-6.01198,-0.5366,6.01198
-1.05923,0,-13.0057,0,-0.962415,0,-0.536341,-6.01253,-0.536341,6.01253
-1.05923,0,-13.0062,0,-0.962418,0,-0.536083,-6.01307,-0.536083,6.01307
-1.05922,0,-13.0067,0,-0.962422,0,-0.535824,-6.01361,-0.535824,6.01361
-1.05921,0,-13.0072,0,-0.962425,0,-0.535565,-6.01415,-0.535565,6.01415
-1.0592,0,-13.0078,0,-0.962428,0,-0.535306,-6.01469,-0.535306,6.01469
-1.05919,0,-13.0083,0,-0.962432,0,-0.535047,-6.01523,-0.535047,6.01523
-1.05918,0,-13.0088,0,-0.962435,0,-0.534789,-6.01577,-0.534789,6.01577
-1.05918,0,-13.0093,0,-0.962438,0,-0.53453,-6.01632,-0.53453,6.01632
-1.05917,0,-13.0098,0,-0.962442,0,-0.534271,-6.01686,-0.534271,6.01686
-1.05916,0,-13.0104,0,-0.962445,0,-0.534013,-6.0174,-0.534013,6.0174
-1.05915,0,-13.0109,0,-0.962448,0,-0.533754,-6.01794,-0.533754,6.01794
-1.05914,0,-13.0114,0,-0.962452,0,-0.533496,-6.01848,-0.533496,6.01848
-1.05914,0,-13.0119,0,-0.962455,0,-0.533237,-6.01902,-0.533237,6.01902
-1.05913,0,-13.0125,0,-0.962458,0,-0.532979,-6.01956,-0.532979,6.01956
-1.05912,0,-13.013,0,-0.962462,0,-0.53272,-6.0201,-0.53272,6.0201
-1.05911,0,-13.0135,0,-0.962465,0,-0.532462,-6.02064,-0.532462,6.02064
-1.0591,0,-13.014,0,-0.962468,0,-0.532204,-6.02118,-0.532204,6.02118
-1.05909,0,-13.0145,0,-0.962472,0,-0.531945,-6.02172,-0.531945,6.02172
-1.05909,0,-13.0151,0,-0.962475,0,-0.531687,-6.02226,-0.531687,6.02226
-1.05908,0,-13.0156,0,-0.962478,0,-0.531429,-6.0228,-0.531429,6.0228
-1.05907,0,-13.0161,0,-0.962482,0,-0.53117,-6.02334,-0.53117,6.02334
-1.05906,0,-13.0166,0,-0.962485,0,-0.530912,-6.02388,-0.530912,6.02388
-1.05905,0,-13.0172,0,-0.962488,0,-0.530654,-6.02442,-0.530654,6.02442
-1.05904,0,-13.0177,0,-0.962492,0,-0.530396,-6.02496,-0.530396,6.02496
-1.05904,0,-13.0182,0,-0.962495,0,-0.530138,-6.0255,-0.530138,6.0255
-1.05903,0,-13.0187,0,-0.962498,0,-0.52988,-6.02604,-0.52988,6.02604
-1.05902,0,-13.0192,0,-0.962501,0,-0.529622,-6.02658,-0.529622,6.02658
-1.05901,0,-13.0198,0,-0.962505,0,-0.529364,-6.02712,-0.529364,6.02712
-1.059,0,-13.0203,0,-0.962508,0,-0.529106,-6.02766,-0.529106,6.02766
-1.05899,0,-13.0208,0,-0.962511,0,-0.528848,-6.0282,-0.528848,6.0282
-1.05899,0,-13.0213,0,-0.962515,0,-0.52859,-6.02874,-0.52859,6.02874
-1.05898,0,-13.0218,0,-0.962518,0,-0.528332,-6.02928,-0.528332,6.02928
-1.05897,0,-13.0224,0,-0.962521,0,-0.528074,-6.02982,-0.528074,6.02982
-1.05896,0,-13.0229,0,-0.962525,0,-0.527817,-6.03036,-0.527817,6.03036
-1.05895,0,-13.0234,0,-0.962528,0,-0.527559,-6.0309,-0.527559,6.0309
-1.05895,0,-13.0239,0,-0.962531,0,-0.527301,-6.03144,-0.527301,6.03144
-1.05894,0,-13.0244,0,-0.962535,0,-0.527044,-6.03197,-0.527044,6.03197
-1.05893,0,-13.025,0,-0.962538,0,-0.526786,-6.03251,-0.526786,6.03251
-1.05892,0,-13.0255,0,-0.962541,0,-0.526528,-6.03305,-0.526528,6.03305
-1.05891,0,-13.026,0,-0.962544,0,-0.526271,-6.03359,-0.526271,6.03359
-1.0589,0,-13.0265,0,-0.962548,0,-0.526013,-6.03413,-0.526013,6.03413
-1.0589,0,-13.027,0,-0.962551,0,-0.525756,-6.03467,-0.525756,6.03467
-1.05889,0,-13.0276,0,-0.962554,0,-0.525498,-6.03521,-0.525498,6.03521
-1.05888,0,-13.0281,0,-0.962558,0,-0.525241,-6.03574,-0.525241,6.03574
-1.05887,0,-13.0286,0,-0.962561,0,-0.524983,-6.03628,-0.524983,6.03628
-1.05886,0,-13.0291,0,-0.962564,0,-0.524726,-6.03682,-0.524726,6.03682
-1.05886,0,-13.0296,0,-0.962567,0,-0.524469,-6.03736,-0.524469,6.03736
-1.05885,0,-13.0302,0,-0.962571,0,-0.524211,-6.03789,-0.524211,6.03789
-1.05884,0,-13.0307,0,-0.962574,0,-0.523954,-6.03843,-0.523954,6.03843
-1.05883,0,-13.0312,0,-0.962577,0,-0.523697,-6.03897,-0.523697,6.03897
-1.05882,0,-13.0317,0,-0.962581,0,-0.52344,-6.03951,-0.52344,6.03951
-1.05881,0,-13.0322,0,-0.962584,0,-0.523183,-6.04005,-0.523183,6.04005
-1.05881,0,-13.0328,0,-0.962587,0,-0.522925,-6.04058,-0.522925,6.04058
-1.0588,0,-13.0333,0,-0.96259,0,-0.522668,-6.04112,-0.522668,6.04112
-1.05879,0,-13.0338,0,-0.962594,0,-0.522411,-6.04166,-0.522411,6.04166
-1.05878,0,-13.0343,0,-0.962597,0,-0.522154,-6.04219,-0.522154,6.04219
-1.05877,0,-13.0348,0,-0.9626,0,-0.521897,-6.04273,-0.521897,6.04273
-1.05877,0,-13.0354,0,-0.962604,0,-0.52164,-6.04327,-0.52164,6.04327
-1.05876,0,-13.0359,0,-0.962607,0,-0.521383,-6.0438,-0.521383,6.0438
-1.05875,0,-13.0364,0,-0.96261,0,-0.521126,-6.04434,-0.521126,6.04434
-1.05874,0,-13.0369,0,-0.962613,0,-0.52087,-6.04488,-0.52087,6.04488
-1.05873,0,-13.0374,0,-0.962617,0,-0.520613,-6.04541,-0.520613,6.04541
-1.05872,0,-13.0379,0,-0.96262,0,-0.520356,-6.04595,-0.520356,6.04595
-1.05872,0,-13.0385,0,-0.962623,0,-0.520099,-6.04649,-0.520099,6.04649
-1.05871,0,-13.039,0,-0.962627,0,-0.519842,-6.04702,-0.519842,6.04702
-1.0587,0,-13.0395,0,-0.96263,0,-0.519586,-6.04756,-0.519586,6.04756
-1.05869,0,-13.04,0,-0.962633,0,-0.519329,-6.0481,-0.519329,6.0481
-1.05868,0,-13.0405,0,-0.962636,0,-0.519072,-6.04863,-0.519072,6.04863
-1.05868,0,-13.0411,0,-0.96264,0,-0.518816,-6.04917,-0.518816,6.04917
-1.05867,0,-13.0416,0,-0.962643,0,-0.518559,-6.0497,-0.518559,6.0497
-1.05866,0,-13.0421,0,-0.962646,0,-0.518303,-6.05024,-0.518303,6.05024
-1.05865,0,-13.0426,0,-0.962649,0,-0.518046,-6.05078,-0.518046,6.05078
-1.05864,0,-13.0431,0,-0.962653,0,-0.51779,-6.05131,-0.51779,6.05131
-1.05864,0,-13.0436,0,-0.962656,0,-0.517533,-6.05185,-0.517533,6.05185
-1.05863,0,-13.0442,0,-0.962659,0,-0.517277,-6.05238,-0.517277,6.05238
-1.05862,0,-13.0447,0,-0.962663,0,-0.517021,-6.05292,-0.517021,6.05292
-1.05861,0,-13.0452,0,-0.962666,0,-0.516764,-6.05345,-0.516764,6.05345
-1.0586,0,-13.0457,0,-0.962669,0,-0.516508,-6.05399,-0.516508,6.05399
-1.05859,0,-13.0462,0,-0.962672,0,-0.516252,-6.05452,-0.516252,6.05452
-1.05859,0,-13.0467,0,-0.962676,0,-0.515996,-6.05506,-0.515996,6.05506
-1.05858,0,-13.0473,0,-0.962679,0,-0.515739,-6.05559,-0.515739,6.05559
-1.05857,0,-13.0478,0,-0.962682,0,-0.515483,-6.05613,-0.515483,6.05613
-1.05856,0,-13.0483,0,-0.962685,0,-0.515227,-6.05666,-0.515227,6.05666
-1.05855,0,-13.0488,0,-0.962689,0,-0.514971,-6.0572,-0.514971,6.0572
-1.05855,0,-13.0493,0,-0.962692,0,-0.514715,-6.05773,-0.514715,6.05773
-1.05854,0,-13.0498,0,-0.962695,0,-0.514459,-6.05827,-0.514459,6.05827
-1.05853,0,-13.0504,0,-0.962698,0,-0.514203,-6.0588,-0.514203,6.0588
-1.05852,0,-13.0509,0,-0.962702,0,-0.513947,-6.05933,-0.513947,6.05933
-1.05851,0,-13.0514,0,-0.962705,0,-0.513691,-6.05987,-0.513691,6.05987
-1.05851,0,-13.0519,0,-0.962708,0,-0.513435,-6.0604,-0.513435,6.0604
-1.0585,0,-13.0524,0,-0.962711,0,-0.513179,-6.06094,-0.513179,6.06094
-1.05849,0,-13.0529,0,-0.962715,0,-0.512924,-6.06147,-0.512924,6.06147
-1.05848,0,-13.0535,0,-0.962718,0,-0.512668,-6.062,-0.512668,6.062
-1.05847,0,-13.054,0,-0.962721,0,-0.512412,-6.06254,-0.512412,6.06254
-1.05847,0,-13.0545,0,-0.962724,0,-0.512156,-6.06307,-0.512156,6.06307
-1.05846,0,-13.055,0,-0.962728,0,-0.511901,-6.06361,-0.511901,6.06361
-1.05845,0,-13.0555,0,-0.962731,0,-0.511645,-6.06414,-0.511645,6.06414
-1.05844,0,-13.056,0,-0.962734,0,-0.511389,-6.06467,-0.511389,6.06467
-1.05843,0,-13.0566,0,-0.962737,0,-0.511134,-6.06521,-0.511134,6.06521
-1.05843,0,-13.0571,0,-0.962741,0,-0.510878,-6.06574,-0.510878,6.06574
-1.05842,0,-13.0576,0,-0.962744,0,-0.510623,-6.06627,-0.510623,6.06627
-1.05841,0,-13.0581,0,-0.962747,0,-0.510367,-6.06681,-0.510367,6.06681
-1.0584,0,-13.0586,0,-0.96275,0,-0.510112,-6.06734,-0.510112,6.06734
-1.05839,0,-13.0591,0,-0.962754,0,-0.509856,-6.06787,-0.509856,6.06787
-1.05839,0,-13.0597,0,-0.962757,0,-0.509601,-6.0684,-0.509601,6.0684
-1.05838,0,-13.0602,0,-0.96276,0,-0.509346,-6.06894,-0.509346,6.06894
-1.05837,0,-13.0607,0,-0.962763,0,-0.50909,-6.06947,-0.50909,6.06947
-1.05836,0,-13.0612,0,-0.962767,0,-0.508835,-6.07,-0.508835,6.07
-1.05835,0,-13.0617,0,-0.96277,0,-0.50858,-6.07054,-0.50858,6.07054
-1.05835,0,-13.0622,0,-0.962773,0,-0.508324,-6.07107,-0.508324,6.07107
-1.05834,0,-13.0627,0,-0.962776,0,-0.508069,-6.0716,-0.508069,6.0716
-1.05833,0,-13.0633,0,-0.962779,0,-0.507814,-6.07213,-0.507814,6.07213
-1.05832,0,-13.0638,0,-0.962783,0,-0.507559,-6.07266,-0.507559,6.07266
-1.05831,0,-13.0643,0,-0.962786,0,-0.507304,-6.0732,-0.507304,6.0732
-1.05831,0,-13.0648,0,-0.962789,0,-0.507049,-6.07373,-0.507049,6.07373
-1.0583,0,-13.0653,0,-0.962792,0,-0.506794,-6.07426,-0.506794,6.07426
-1.05829,0,-13.0658,0,-0.962796,0,-0.506539,-6.07479,-0.506539,6.07479
-1.05828,0,-13.0664,0,-0.962799,0,-0.506284,-6.07532,-0.506284,6.07532
-1.05827,0,-13.0669,0,-0.962802,0,-0.506029,-6.07586,-0.506029,6.07586
-1.05827,0,-13.0674,0,-0.962805,0,-0.505774,-6.07639,-0.505774,6.07639
-1.05826,0,-13.0679,0,-0.962808,0,-0.505519,-6.07692,-0.505519,6.07692
-1.05825,0,-13.0684,0,-0.962812,0,-0.505264,-6.07745,-0.505264,6.07745
-1.05824,0,-13.0689,0,-0.962815,0,-0.50501,-6.07798,-0.50501,6.07798
-1.05823,0,-13.0694,0,-0.962818,0,-0.504755,-6.07851,-0.504755,6.07851
-1.05823,0,-13.07,0,-0.962821,0,-0.5045,-6.07904,-0.5045,6.07904
-1.05822,0,-13.0705,0,-0.962825,0,-0.504245,-6.07957,-0.504245,6.07957
-1.05821,0,-13.071,0,-0.962828,0,-0.503991,-6.08011,-0.503991,6.08011
-1.0582,0,-13.0715,0,-0.962831,0,-0.503736,-6.08064,-0.503736,6.08064
-1.05819,0,-13.072,0,-0.962834,0,-0.503482,-6.08117,-0.503482,6.08117
-1.05819,0,-13.0725,0,-0.962837,0,-0.503227,-6.0817,-0.503227,6.0817
-1.05818,0,-13.073,0,-0.962841,0,-0.502973,-6.08223,-0.502973,6.08223
-1.05817,0,-13.0735,0,-0.962844,0,-0.502718,-6.08276,-0.502718,6.08276
-1.05816,0,-13.0741,0,-0.962847,0,-0.502464,-6.08329,-0.502464,6.08329
-1.05816,0,-13.0746,0,-0.96285,0,-0.502209,-6.08382,-0.502209,6.08382
-1.05815,0,-13.0751,0,-0.962854,0,-0.501955,-6.08435,-0.501955,6.08435
-1.05814,0,-13.0756,0,-0.962857,0,-0.5017,-6.08488,-0.5017,6.08488
-1.05813,0,-13.0761,0,-0.96286,0,-0.501446,-6.08541,-0.501446,6.08541
-1.05812,0,-13.0766,0,-0.962863,0,-0.501192,-6.08594,-0.501192,6.08594
-1.05812,0,-13.0771,0,-0.962866,0,-0.500938,-6.08647,-0.500938,6.08647
-1.05811,0,-13.0777,0,-0.96287,0,-0.500683,-6.087,-0.500683,6.087
-1.0581,0,-13.0782,0,-0.962873,0,-0.500429,-6.08753,-0.500429,6.08753
-1.05809,0,-13.0787,0,-0.962876,0,-0.500175,-6.08806,-0.500175,6.08806
-1.05808,0,-13.0792,0,-0.962879,0,-0.499921,-6.08859,-0.499921,6.08859
-1.05808,0,-13.0797,0,-0.962882,0,-0.499667,-6.08912,-0.499667,6.08912
-1.05807,0,-13.0802,0,-0.962886,0,-0.499413,-6.08965,-0.499413,6.08965
-1.05806,0,-13.0807,0,-0.962889,0,-0.499159,-6.09018,-0.499159,6.09018
-1.05805,0,-13.0812,0,-0.962892,0,-0.498905,-6.09071,-0.498905,6.09071
-1.05804,0,-13.0818,0,-0.962895,0,-0.498651,-6.09124,-0.498651,6.09124
-1.05804,0,-13.0823,0,-0.962898,0,-0.498397,-6.09177,-0.498397,6.09177
-1.05803,0,-13.0828,0,-0.962902,0,-0.498143,-6.0923,-0.498143,6.0923
-1.05802,0,-13.0833,0,-0.962905,0,-0.497889,-6.09282,-0.497889,6.09282
-1.05801,0,-13.0838,0,-0.962908,0,-0.497635,-6.09335,-0.497635,6.09335
-1.05801,0,-13.0843,0,-0.962911,0,-0.497381,-6.09388,-0.497381,6.09388
-1.058,0,-13.0848,0,-0.962914,0,-0.497128,-6.09441,-0.497128,6.09441
-1.05799,0,-13.0853,0,-0.962918,0,-0.496874,-6.09494,-0.496874,6.09494
-1.05798,0,-13.0859,0,-0.962921,0,-0.49662,-6.09547,-0.49662,6.09547
-1.05797,0,-13.0864,0,-0.962924,0,-0.496366,-6.096,-0.496366,6.096
-1.05797,0,-13.0869,0,-0.962927,0,-0.496113,-6.09652,-0.496113,6.09652
-1.05796,0,-13.0874,0,-0.96293,0,-0.495859,-6.09705,-0.495859,6.09705
-1.05795,0,-13.0879,0,-0.962934,0,-0.495606,-6.09758,-0.495606,6.09758
-1.05794,0,-13.0884,0,-0.962937,0,-0.495352,-6.09811,-0.495352,6.09811
-1.05793,0,-13.0889,0,-0.96294,0,-0.495099,-6.09864,-0.495099,6.09864
-1.05793,0,-13.0894,0,-0.962943,0,-0.494845,-6.09917,-0.494845,6.09917
-1.05792,0,-13.09,0,-0.962946,0,-0.494592,-6.09969,-0.494592,6.09969
-1.05791,0,-13.0905,0,-0.962949,0,-0.494338,-6.10022,-0.494338,6.10022
-1.0579,0,-13.091,0,-0.962953,0,-0.494085,-6.10075,-0.494085,6.10075
-1.0579,0,-13.0915,0,-0.962956,0,-0.493832,-6.10128,-0.493832,6.10128
-1.05789,0,-13.092,0,-0.962959,0,-0.493578,-6.1018,-0.493578,6.1018
-1.05788,0,-13.0925,0,-0.962962,0,-0.493325,-6.10233,-0.493325,6.10233
-1.05787,0,-13.093,0,-0.962965,0,-0.493072,-6.10286,-0.493072,6.10286
-1.05786,0,-13.0935,0,-0.962969,0,-0.492819,-6.10339,-0.492819,6.10339
-1.05786,0,-13.094,0,-0.962972,0,-0.492565,-6.10391,-0.492565,6.10391
-1.05785,0,-13.0946,0,-0.962975,0,-0.492312,-6.10444,-0.492312,6.10444
-1.05784,0,-13.0951,0,-0.962978,0,-0.492059,-6.10497,-0.492059,6.10497
-1.05783,0,-13.0956,0,-0.962981,0,-0.491806,-6.10549,-0.491806,6.10549
-1.05783,0,-13.0961,0,-0.962984,0,-0.491553,-6.10602,-0.491553,6.10602
-1.05782,0,-13.0966,0,-0.962988,0,-0.4913,-6.10655,-0.4913,6.10655
-1.05781,0,-13.0971,0,-0.962991,0,-0.491047,-6.10708,-0.491047,6.10708
-1.0578,0,-13.0976,0,-0.962994,0,-0.490794,-6.1076,-0.490794,6.1076
-1.05779,0,-13.0981,0,-0.962997,0,-0.490541,-6.10813,-0.490541,6.10813
-1.05779,0,-13.0986,0,-0.963,0,-0.490288,-6.10866,-0.490288,6.10866
-1.05778,0,-13.0991,0,-0.963003,0,-0.490035,-6.10918,-0.490035,6.10918
-1.05777,0,-13.0997,0,-0.963007,0,-0.489782,-6.10971,-0.489782,6.10971
-1.05776,0,-13.1002,0,-0.96301,0,-0.48953,-6.11023,-0.48953,6.11023
-1.05776,0,-13.1007,0,-0.963013,0,-0.489277,-6.11076,-0.489277,6.11076
-1.05775,0,-13.1012,0,-0.963016,0,-0.489024,-6.11129,-0.489024,6.11129
-1.05774,0,-13.1017,0,-0.963019,0,-0.488772,-6.11181,-0.488772,6.11181
-1.05773,0,-13.1022,0,-0.963022,0,-0.488519,-6.11234,-0.488519,6.11234
-1.05772,0,-13.1027,0,-0.963026,0,-0.488266,-6.11286,-0.488266,6.11286
-1.05772,0,-13.1032,0,-0.963029,0,-0.488014,-6.11339,-0.488014,6.11339
-1.05771,0,-13.1037,0,-0.963032,0,-0.487761,-6.11392,-0.487761,6.11392
-1.0577,0,-13.1042,0,-0.963035,0,-0.487509,-6.11444,-0.487509,6.11444
-1.05769,0,-13.1048,0,-0.963038,0,-0.487256,-6.11497,-0.487256,6.11497
-1.05769,0,-13.1053,0,-0.963041,0,-0.487004,-6.11549,-0.487004,6.11549
-1.05768,0,-13.1058,0,-0.963045,0,-0.486751,-6.11602,-0.486751,6.11602
-1.05767,0,-13.1063,0,-0.963048,0,-0.486499,-6.11654,-0.486499,6.11654
-1.05766,0,-13.1068,0,-0.963051,0,-0.486246,-6.11707,-0.486246,6.11707
-1.05765,0,-13.1073,0,-0.963054,0,-0.485994,-6.11759,-0.485994,6.11759
-1.05765,0,-13.1078,0,-0.963057,0,-0.485742,-6.11812,-0.485742,6.11812
-1.05764,0,-13.1083,0,-0.96306,0,-0.485489,-6.11864,-0.485489,6.11864
-1.05763,0,-13.1088,0,-0.963064,0,-0.485237,-6.11917,-0.485237,6.11917
-1.05762,0,-13.1093,0,-0.963067,0,-0.484985,-6.11969,-0.484985,6.11969
-1.05762,0,-13.1098,0,-0.96307,0,-0.484733,-6.12022,-0.484733,6.12022
-1.05761,0,-13.1104,0,-0.963073,0,-0.484481,-6.12074,-0.484481,6.12074
-1.0576,0,-13.1109,0,-0.963076,0,-0.484229,-6.12127,-0.484229,6.12127
-1.05759,0,-13.1114,0,-0.963079,0,-0.483977,-6.12179,-0.483977,6.12179
-1.05759,0,-13.1119,0,-0.963082,0,-0.483724,-6.12231,-0.483724,6.12231
-1.05758,0,-13.1124,0,-0.963086,0,-0.483472,-6.12284,-0.483472,6.12284
-1.05757,0,-13.1129,0,-0.963089,0,-0.48322,-6.12336,-0.48322,6.12336
-1.05756,0,-13.1134,0,-0.963092,0,-0.482969,-6.12389,-0.482969,6.12389
-1.05755,0,-13.1139,0,-0.963095,0,-0.482717,-6.12441,-0.482717,6.12441
-1.05755,0,-13.1144,0,-0.963098,0,-0.482465,-6.12494,-0.482465,6.12494
-1.05754,0,-13.1149,0,-0.963101,0,-0.482213,-6.12546,-0.482213,6.12546
-1.05753,0,-13.1154,0,-0.963104,0,-0.481961,-6.12598,-0.481961,6.12598
-1.05752,0,-13.1159,0,-0.963108,0,-0.481709,-6.12651,-0.481709,6.12651
-1.05752,0,-13.1165,0,-0.963111,0,-0.481458,-6.12703,-0.481458,6.12703
-1.05751,0,-13.117,0,-0.963114,0,-0.481206,-6.12755,-0.481206,6.12755
-1.0575,0,-13.1175,0,-0.963117,0,-0.480954,-6.12808,-0.480954,6.12808
-1.05749,0,-13.118,0,-0.96312,0,-0.480702,-6.1286,-0.480702,6.1286
-1.05749,0,-13.1185,0,-0.963123,0,-0.480451,-6.12912,-0.480451,6.12912
-1.05748,0,-13.119,0,-0.963126,0,-0.480199,-6.12965,-0.480199,6.12965
-1.05747,0,-13.1195,0,-0.96313,0,-0.479948,-6.13017,-0.479948,6.13017
-1.05746,0,-13.12,0,-0.963133,0,-0.479696,-6.13069,-0.479696,6.13069
-1.05745,0,-13.1205,0,-0.963136,0,-0.479445,-6.13122,-0.479445,6.13122
-1.05745,0,-13.121,0,-0.963139,0,-0.479193,-6.13174,-0.479193,6.13174
-1.05744,0,-13.1215,0,-0.963142,0,-0.478942,-6.13226,-0.478942,6.13226
-1.05743,0,-13.122,0,-0.963145,0,-0.47869,-6.13278,-0.47869,6.13278
-1.05742,0,-13.1225,0,-0.963148,0,-0.478439,-6.13331,-0.478439,6.13331
-1.05742,0,-13.1231,0,-0.963151,0,-0.478188,-6.13383,-0.478188,6.13383
-1.05741,0,-13.1236,0,-0.963155,0,-0.477936,-6.13435,-0.477936,6.13435
-1.0574,0,-13.1241,0,-0.963158,0,-0.477685,-6.13487,-0.477685,6.13487
-1.05739,0,-13.1246,0,-0.963161,0,-0.477434,-6.1354,-0.477434,6.1354
-1.05739,0,-13.1251,0,-0.963164,0,-0.477183,-6.13592,-0.477183,6.13592
-1.05738,0,-13.1256,0,-0.963167,0,-0.476931,-6.13644,-0.476931,6.13644
-1.05737,0,-13.1261,0,-0.96317,0,-0.47668,-6.13696,-0.47668,6.13696
-1.05736,0,-13.1266,0,-0.963173,0,-0.476429,-6.13749,-0.476429,6.13749
-1.05736,0,-13.1271,0,-0.963176,0,-0.476178,-6.13801,-0.476178,6.13801
-1.05735,0,-13.1276,0,-0.96318,0,-0.475927,-6.13853,-0.475927,6.13853
-1.05734,0,-13.1281,0,-0.963183,0,-0.475676,-6.13905,-0.475676,6.13905
-1.05733,0,-13.1286,0,-0.963186,0,-0.475425,-6.13957,-0.475425,6.13957
-1.05733,0,-13.1291,0,-0.963189,0,-0.475174,-6.14009,-0.475174,6.14009
-1.05732,0,-13.1296,0,-0.963192,0,-0.474923,-6.14062,-0.474923,6.14062
-1.05731,0,-13.1302,0,-0.963195,0,-0.474672,-6.14114,-0.474672,6.14114
-1.0573,0,-13.1307,0,-0.963198,0,-0.474421,-6.14166,-0.474421,6.14166
-1.05729,0,-13.1312,0,-0.963201,0,-0.474171,-6.14218,-0.474171,6.14218
-1.05729,0,-13.1317,0,-0.963205,0,-0.47392,-6.1427,-0.47392,6.1427
-1.05728,0,-13.1322,0,-0.963208,0,-0.473669,-6.14322,-0.473669,6.14322
-1.05727,0,-13.1327,0,-0.963211,0,-0.473418,-6.14374,-0.473418,6.14374
-1.05726,0,-13.1332,0,-0.963214,0,-0.473168,-6.14426,-0.473168,6.14426
-1.05726,0,-13.1337,0,-0.963217,0,-0.472917,-6.14478,-0.472917,6.14478
-1.05725,0,-13.1342,0,-0.96322,0,-0.472666,-6.14531,-0.472666,6.14531
-1.05724,0,-13.1347,0,-0.963223,0,-0.472416,-6.14583,-0.472416,6.14583
-1.05723,0,-13.1352,0,-0.963226,0,-0.472165,-6.14635,-0.472165,6.14635
-1.05723,0,-13.1357,0,-0.963229,0,-0.471914,-6.14687,-0.471914,6.14687
-1.05722,0,-13.1362,0,-0.963233,0,-0.471664,-6.14739,-0.471664,6.14739
-1.05721,0,-13.1367,0,-0.963236,0,-0.471413,-6.14791,-0.471413,6.14791
-1.0572,0,-13.1372,0,-0.963239,0,-0.471163,-6.14843,-0.471163,6.14843
-1.0572,0,-13.1377,0,-0.963242,0,-0.470913,-6.14895,-0.470913,6.14895
-1.05719,0,-13.1382,0,-0.963245,0,-0.470662,-6.14947,-0.470662,6.14947
-1.05718,0,-13.1387,0,-0.963248,0,-0.470412,-6.14999,-0.470412,6.14999
-1.05717,0,-13.1393,0,-0.963251,0,-0.470162,-6.15051,-0.470162,6.15051
-1.05717,0,-13.1398,0,-0.963254,0,-0.469911,-6.15103,-0.469911,6.15103
-1.05716,0,-13.1403,0,-0.963257,0,-0.469661,-6.15155,-0.469661,6.15155
-1.05715,0,-13.1408,0,-0.96326,0,-0.469411,-6.15207,-0.469411,6.15207
-1.05714,0,-13.1413,0,-0.963264,0,-0.469161,-6.15259,-0.469161,6.15259
-1.05714,0,-13.1418,0,-0.963267,0,-0.46891,-6.15311,-0.46891,6.15311
-1.05713,0,-13.1423,0,-0.96327,0,-0.46866,-6.15363,-0.46866,6.15363
-1.05712,0,-13.1428,0,-0.963273,0,-0.46841,-6.15415,-0.46841,6.15415
-1.05711,0,-13.1433,0,-0.963276,0,-0.46816,-6.15467,-0.46816,6.15467
-1.05711,0,-13.1438,0,-0.963279,0,-0.46791,-6.15518,-0.46791,6.15518
-1.0571,0,-13.1443,0,-0.963282,0,-0.46766,-6.1557,-0.46766,6.1557
-1.05709,0,-13.1448,0,-0.963285,0,-0.46741,-6.15622,-0.46741,6.15622
-1.05708,0,-13.1453,0,-0.963288,0,-0.46716,-6.15674,-0.46716,6.15674
-1.05708,0,-13.1458,0,-0.963291,0,-0.46691,-6.15726,-0.46691,6.15726
-1.05707,0,-13.1463,0,-0.963295,0,-0.46666,-6.15778,-0.46666,6.15778
-1.05706,0,-13.1468,0,-0.963298,0,-0.466411,-6.1583,-0.466411,6.1583
-1.05705,0,-13.1473,0,-0.963301,0,-0.466161,-6.15882,-0.466161,6.15882
-1.05705,0,-13.1478,0,-0.963304,0,-0.465911,-6.15934,-0.465911,6.15934
-1.05704,0,-13.1483,0,-0.963307,0,-0.465661,-6.15985,-0.465661,6.15985
-1.05703,0,-13.1488,0,-0.96331,0,-0.465411,-6.16037,-0.465411,6.16037
-1.05702,0,-13.1493,0,-0.963313,0,-0.465162,-6.16089,-0.465162,6.16089
-1.05702,0,-13.1498,0,-0.963316,0,-0.464912,-6.16141,-0.464912,6.16141
-1.05701,0,-13.1503,0,-0.963319,0,-0.464662,-6.16193,-0.464662,6.16193
-1.057,0,-13.1509,0,-0.963322,0,-0.464413,-6.16245,-0.464413,6.16245
-1.05699,0,-13.1514,0,-0.963325,0,-0.464163,-6.16296,-0.464163,6.16296
-1.05699,0,-13.1519,0,-0.963328,0,-0.463914,-6.16348,-0.463914,6.16348
-1.05698,0,-13.1524,0,-0.963332,0,-0.463664,-6.164,-0.463664,6.164
-1.05697,0,-13.1529,0,-0.963335,0,-0.463415,-6.16452,-0.463415,6.16452
-1.05696,0,-13.1534,0,-0.963338,0,-0.463165,-6.16504,-0.463165,6.16504
-1.05696,0,-13.1539,0,-0.963341,0,-0.462916,-6.16555,-0.462916,6.16555
-1.05695,0,-13.1544,0,-0.963344,0,-0.462667,-6.16607,-0.462667,6.16607
-1.05694,0,-13.1549,0,-0.963347,0,-0.462417,-6.16659,-0.462417,6.16659
-1.05693,0,-13.1554,0,-0.96335,0,-0.462168,-6.16711,-0.462168,6.16711
-1.05693,0,-13.1559,0,-0.963353,0,-0.461919,-6.16762,-0.461919,6.16762
-1.05692,0,-13.1564,0,-0.963356,0,-0.461669,-6.16814,-0.461669,6.16814
-1.05691,0,-13.1569,0,-0.963359,0,-0.46142,-6.16866,-0.46142,6.16866
-1.0569,0,-13.1574,0,-0.963362,0,-0.461171,-6.16917,-0.461171,6.16917
-1.0569,0,-13.1579,0,-0.963365,0,-0.460922,-6.16969,-0.460922,6.16969
-1.05689,0,-13.1584,0,-0.963368,0,-0.460673,-6.17021,-0.460673,6.17021
-1.05688,0,-13.1589,0,-0.963371,0,-0.460424,-6.17073,-0.460424,6.17073
-1.05687,0,-13.1594,0,-0.963375,0,-0.460175,-6.17124,-0.460175,6.17124
-1.05687,0,-13.1599,0,-0.963378,0,-0.459926,-6.17176,-0.459926,6.17176
-1.05686,0,-13.1604,0,-0.963381,0,-0.459677,-6.17228,-0.459677,6.17228
-1.05685,0,-13.1609,0,-0.963384,0,-0.459428,-6.17279,-0.459428,6.17279
-1.05684,0,-13.1614,0,-0.963387,0,-0.459179,-6.17331,-0.459179,6.17331
-1.05684,0,-13.1619,0,-0.96339,0,-0.45893,-6.17382,-0.45893,6.17382
-1.05683,0,-13.1624,0,-0.963393,0,-0.458681,-6.17434,-0.458681,6.17434
-1.05682,0,-13.1629,0,-0.963396,0,-0.458432,-6.17486,-0.458432,6.17486
-1.05681,0,-13.1634,0,-0.963399,0,-0.458183,-6.17537,-0.458183,6.17537
-1.05681,0,-13.1639,0,-0.963402,0,-0.457934,-6.17589,-0.457934,6.17589
-1.0568,0,-13.1644,0,-0.963405,0,-0.457686,-6.17641,-0.457686,6.17641
-1.05679,0,-13.1649,0,-0.963408,0,-0.457437,-6.17692,-0.457437,6.17692
-1.05679,0,-13.1654,0,-0.963411,0,-0.457188,-6.17744,-0.457188,6.17744
-1.05678,0,-13.1659,0,-0.963414,0,-0.45694,-6.17795,-0.45694,6.17795
-1.05677,0,-13.1664,0,-0.963417,0,-0.456691,-6.17847,-0.456691,6.17847
-1.05676,0,-13.1669,0,-0.96342,0,-0.456442,-6.17898,-0.456442,6.17898
-1.05676,0,-13.1674,0,-0.963424,0,-0.456194,-6.1795,-0.456194,6.1795
-1.05675,0,-13.1679,0,-0.963427,0,-0.455945,-6.18002,-0.455945,6.18002
-1.05674,0,-13.1684,0,-0.96343,0,-0.455697,-6.18053,-0.455697,6.18053
-1.05673,0,-13.1689,0,-0.963433,0,-0.455448,-6.18105,-0.455448,6.18105
-1.05673,0,-13.1694,0,-0.963436,0,-0.4552,-6.18156,-0.4552,6.18156
-1.05672,0,-13.1699,0,-0.963439,0,-0.454951,-6.18208,-0.454951,6.18208
-1.05671,0,-13.1704,0,-0.963442,0,-0.454703,-6.18259,-0.454703,6.18259
-1.0567,0,-13.1709,0,-0.963445,0,-0.454455,-6.18311,-0.454455,6.18311
-1.0567,0,-13.1714,0,-0.963448,0,-0.454206,-6.18362,-0.454206,6.18362
-1.05669,0,-13.1719,0,-0.963451,0,-0.453958,-6.18414,-0.453958,6.18414
-1.05668,0,-13.1724,0,-0.963454,0,-0.45371,-6.18465,-0.45371,6.18465
-1.05667,0,-13.1729,0,-0.963457,0,-0.453462,-6.18517,-0.453462,6.18517
-1.05667,0,-13.1734,0,-0.96346,0,-0.453213,-6.18568,-0.453213,6.18568
-1.05666,0,-13.1739,0,-0.963463,0,-0.452965,-6.18619,-0.452965,6.18619
-1.05665,0,-13.1744,0,-0.963466,0,-0.452717,-6.18671,-0.452717,6.18671
-1.05665,0,-13.1749,0,-0.963469,0,-0.452469,-6.18722,-0.452469,6.18722
-1.05664,0,-13.1754,0,-0.963472,0,-0.452221,-6.18774,-0.452221,6.18774
-1.05663,0,-13.1759,0,-0.963475,0,-0.451973,-6.18825,-0.451973,6.18825
-1.05662,0,-13.1764,0,-0.963478,0,-0.451725,-6.18877,-0.451725,6.18877
-1.05662,0,-13.1769,0,-0.963481,0,-0.451477,-6.18928,-0.451477,6.18928
-1.05661,0,-13.1774,0,-0.963484,0,-0.451229,-6.18979,-0.451229,6.18979
-1.0566,0,-13.1779,0,-0.963488,0,-0.450981,-6.19031,-0.450981,6.19031
-1.05659,0,-13.1784,0,-0.963491,0,-0.450733,-6.19082,-0.450733,6.19082
-1.05659,0,-13.1789,0,-0.963494,0,-0.450485,-6.19134,-0.450485,6.19134
-1.05658,0,-13.1794,0,-0.963497,0,-0.450238,-6.19185,-0.450238,6.19185
-1.05657,0,-13.1799,0,-0.9635,0,-0.44999,-6.19236,-0.44999,6.19236
-1.05656,0,-13.1804,0,-0.963503,0,-0.449742,-6.19288,-0.449742,6.19288
-1.05656,0,-13.1809,0,-0.963506,0,-0.449494,-6.19339,-0.449494,6.19339
-1.05655,0,-13.1814,0,-0.963509,0,-0.449247,-6.1939,-0.449247,6.1939
-1.05654,0,-13.1819,0,-0.963512,0,-0.448999,-6.19442,-0.448999,6.19442
-1.05654,0,-13.1824,0,-0.963515,0,-0.448751,-6.19493,-0.448751,6.19493
-1.05653,0,-13.1829,0,-0.963518,0,-0.448504,-6.19544,-0.448504,6.19544
-1.05652,0,-13.1834,0,-0.963521,0,-0.448256,-6.19596,-0.448256,6.19596
-1.05651,0,-13.1839,0,-0.963524,0,-0.448009,-6.19647,-0.448009,6.19647
-1.05651,0,-13.1844,0,-0.963527,0,-0.447761,-6.19698,-0.447761,6.19698
-1.0565,0,-13.1849,0,-0.96353,0,-0.447514,-6.19749,-0.447514,6.19749
-1.05649,0,-13.1854,0,-0.963533,0,-0.447266,-6.19801,-0.447266,6.19801
-1.05648,0,-13.1859,0,-0.963536,0,-0.447019,-6.19852,-0.447019,6.19852
-1.05648,0,-13.1864,0,-0.963539,0,-0.446771,-6.19903,-0.446771,6.19903
-1.05647,0,-13.1869,0,-0.963542,0,-0.446524,-6.19954,-0.446524,6.19954
-1.05646,0,-13.1874,0,-0.963545,0,-0.446277,-6.20006,-0.446277,6.20006
-1.05645,0,-13.1879,0,-0.963548,0,-0.446029,-6.20057,-0.446029,6.20057
-1.05645,0,-13.1884,0,-0.963551,0,-0.445782,-6.20108,-0.445782,6.20108
-1.05644,0,-13.1889,0,-0.963554,0,-0.445535,-6.20159,-0.445535,6.20159
-1.05643,0,-13.1894,0,-0.963557,0,-0.445288,-6.20211,-0.445288,6.20211
-1.05643,0,-13.1899,0,-0.96356,0,-0.44504,-6.20262,-0.44504,6.20262
-1.05642,0,-13.1904,0,-0.963563,0,-0.444793,-6.20313,-0.444793,6.20313
-1.05641,0,-13.1909,0,-0.963566,0,-0.444546,-6.20364,-0.444546,6.20364
-1.0564,0,-13.1914,0,-0.963569,0,-0.444299,-6.20415,-0.444299,6.20415
-1.0564,0,-13.1919,0,-0.963572,0,-0.444052,-6.20467,-0.444052,6.20467
-1.05639,0,-13.1924,0,-0.963575,0,-0.443805,-6.20518,-0.443805,6.20518
-1.05638,0,-13.1929,0,-0.963578,0,-0.443558,-6.20569,-0.443558,6.20569
-1.05637,0,-13.1934,0,-0.963581,0,-0.443311,-6.2062,-0.443311,6.2062
-1.05637,0,-13.1939,0,-0.963584,0,-0.443064,-6.20671,-0.443064,6.20671
-1.05636,0,-13.1944,0,-0.963587,0,-0.442817,-6.20722,-0.442817,6.20722
-1.05635,0,-13.1949,0,-0.96359,0,-0.44257,-6.20773,-0.44257,6.20773
-1.05635,0,-13.1954,0,-0.963593,0,-0.442324,-6.20825,-0.442324,6.20825
-1.05634,0,-13.1959,0,-0.963596,0,-0.442077,-6.20876,-0.442077,6.20876
-1.05633,0,-13.1964,0,-0.963599,0,-0.44183,-6.20927,-0.44183,6.20927
-1.05632,0,-13.1969,0,-0.963602,0,-0.441583,-6.20978,-0.441583,6.20978
-1.05632,0,-13.1974,0,-0.963605,0,-0.441337,-6.21029,-0.441337,6.21029
-1.05631,0,-13.1979,0,-0.963608,0,-0.44109,-6.2108,-0.44109,6.2108
-1.0563,0,-13.1984,0,-0.963611,0,-0.440843,-6.21131,-0.440843,6.21131
-1.0563,0,-13.1989,0,-0.963614,0,-0.440597,-6.21182,-0.440597,6.21182
-1.05629,0,-13.1994,0,-0.963617,0,-0.44035,-6.21233,-0.44035,6.21233
-1.05628,0,-13.1999,0,-0.96362,0,-0.440103,-6.21284,-0.440103,6.21284
-1.05627,0,-13.2004,0,-0.963623,0,-0.439857,-6.21335,-0.439857,6.21335
-1.05627,0,-13.2009,0,-0.963626,0,-0.43961,-6.21386,-0.43961,6.21386
-1.05626,0,-13.2014,0,-0.963629,0,-0.439364,-6.21437,-0.439364,6.21437
-1.05625,0,-13.2019,0,-0.963632,0,-0.439117,-6.21488,-0.439117,6.21488
-1.05624,0,-13.2024,0,-0.963635,0,-0.438871,-6.21539,-0.438871,6.21539
-1.05624,0,-13.2029,0,-0.963638,0,-0.438625,-6.2159,-0.438625,6.2159
-1.05623,0,-13.2034,0,-0.963641,0,-0.438378,-6.21641,-0.438378,6.21641
-1.05622,0,-13.2039,0,-0.963644,0,-0.438132,-6.21692,-0.438132,6.21692
-1.05622,0,-13.2044,0,-0.963647,0,-0.437886,-6.21743,-0.437886,6.21743
-1.05621,0,-13.2049,0,-0.96365,0,-0.437639,-6.21794,-0.437639,6.21794
-1.0562,0,-13.2054,0,-0.963653,0,-0.437393,-6.21845,-0.437393,6.21845
-1.05619,0,-13.2059,0,-0.963656,0,-0.437147,-6.21896,-0.437147,6.21896
-1.05619,0,-13.2064,0,-0.963659,0,-0.436901,-6.21947,-0.436901,6.21947
-1.05618,0,-13.2068,0,-0.963662,0,-0.436655,-6.21998,-0.436655,6.21998
-1.05617,0,-13.2073,0,-0.963665,0,-0.436409,-6.22049,-0.436409,6.22049
-1.05617,0,-13.2078,0,-0.963668,0,-0.436163,-6.221,-0.436163,6.221
-1.05616,0,-13.2083,0,-0.963671,0,-0.435916,-6.22151,-0.435916,6.22151
-1.05615,0,-13.2088,0,-0.963674,0,-0.43567,-6.22202,-0.43567,6.22202
-1.05614,0,-13.2093,0,-0.963677,0,-0.435424,-6.22253,-0.435424,6.22253
-1.05614,0,-13.2098,0,-0.96368,0,-0.435179,-6.22304,-0.435179,6.22304
-1.05613,0,-13.2103,0,-0.963683,0,-0.434933,-6.22355,-0.434933,6.22355
-1.05612,0,-13.2108,0,-0.963686,0,-0.434687,-6.22405,-0.434687,6.22405
-1.05612,0,-13.2113,0,-0.963689,0,-0.434441,-6.22456,-0.434441,6.22456
-1.05611,0,-13.2118,0,-0.963692,0,-0.434195,-6.22507,-0.434195,6.22507
-1.0561,0,-13.2123,0,-0.963695,0,-0.433949,-6.22558,-0.433949,6.22558
-1.05609,0,-13.2128,0,-0.963698,0,-0.433703,-6.22609,-0.433703,6.22609
-1.05609,0,-13.2133,0,-0.963701,0,-0.433458,-6.2266,-0.433458,6.2266
-1.05608,0,-13.2138,0,-0.963704,0,-0.433212,-6.22711,-0.433212,6.22711
-1.05607,0,-13.2143,0,-0.963707,0,-0.432966,-6.22761,-0.432966,6.22761
-1.05607,0,-13.2148,0,-0.96371,0,-0.432721,-6.22812,-0.432721,6.22812
-1.05606,0,-13.2153,0,-0.963713,0,-0.432475,-6.22863,-0.432475,6.22863
-1.05605,0,-13.2158,0,-0.963716,0,-0.432229,-6.22914,-0.432229,6.22914
-1.05604,0,-13.2163,0,-0.963719,0,-0.431984,-6.22965,-0.431984,6.22965
-1.05604,0,-13.2168,0,-0.963722,0,-0.431738,-6.23015,-0.431738,6.23015
-1.05603,0,-13.2173,0,-0.963725,0,-0.431493,-6.23066,-0.431493,6.23066
-1.05602,0,-13.2178,0,-0.963728,0,-0.431247,-6.23117,-0.431247,6.23117
-1.05602,0,-13.2182,0,-0.963731,0,-0.431002,-6.23168,-0.431002,6.23168
-1.05601,0,-13.2187,0,-0.963734,0,-0.430757,-6.23218,-0.430757,6.23218
-1.056,0,-13.2192,0,-0.963737,0,-0.430511,-6.23269,-0.430511,6.23269
-1.05599,0,-13.2197,0,-0.96374,0,-0.430266,-6.2332,-0.430266,6.2332
-1.05599,0,-13.2202,0,-0.963743,0,-0.43002,-6.23371,-0.43002,6.23371
-1.05598,0,-13.2207,0,-0.963746,0,-0.429775,-6.23421,-0.429775,6.23421
-1.05597,0,-13.2212,0,-0.963749,0,-0.42953,-6.23472,-0.42953,6.23472
-1.05597,0,-13.2217,0,-0.963752,0,-0.429285,-6.23523,-0.429285,6.23523
-1.05596,0,-13.2222,0,-0.963755,0,-0.429039,-6.23574,-0.429039,6.23574
-1.05595,0,-13.2227,0,-0.963758,0,-0.428794,-6.23624,-0.428794,6.23624
-1.05594,0,-13.2232,0,-0.963761,0,-0.428549,-6.23675,-0.428549,6.23675
-1.05594,0,-13.2237,0,-0.963764,0,-0.428304,-6.23726,-0.428304,6.23726
-1.05593,0,-13.2242,0,-0.963767,0,-0.428059,-6.23776,-0.428059,6.23776
-1.05592,0,-13.2247,0,-0.96377,0,-0.427814,-6.23827,-0.427814,6.23827
-1.05592,0,-13.2252,0,-0.963773,0,-0.427569,-6.23878,-0.427569,6.23878
-1.05591,0,-13.2257,0,-0.963776,0,-0.427324,-6.23928,-0.427324,6.23928
-1.0559,0,-13.2262,0,-0.963778,0,-0.427079,-6.23979,-0.427079,6.23979
-1.05589,0,-13.2267,0,-0.963781,0,-0.426834,-6.2403,-0.426834,6.2403
-1.05589,0,-13.2272,0,-0.963784,0,-0.426589,-6.2408,-0.426589,6.2408
-1.05588,0,-13.2276,0,-0.963787,0,-0.426344,-6.24131,-0.426344,6.24131
-1.05587,0,-13.2281,0,-0.96379,0,-0.426099,-6.24181,-0.426099,6.24181
-1.05587,0,-13.2286,0,-0.963793,0,-0.425855,-6.24232,-0.425855,6.24232
-1.05586,0,-13.2291,0,-0.963796,0,-0.42561,-6.24283,-0.42561,6.24283
-1.05585,0,-13.2296,0,-0.963799,0,-0.425365,-6.24333,-0.425365,6.24333
-1.05584,0,-13.2301,0,-0.963802,0,-0.42512,-6.24384,-0.42512,6.24384
-1.05584,0,-13.2306,0,-0.963805,0,-0.424876,-6.24434,-0.424876,6.24434
-1.05583,0,-13.2311,0,-0.963808,0,-0.424631,-6.24485,-0.424631,6.24485
-1.05582,0,-13.2316,0,-0.963811,0,-0.424386,-6.24536,-0.424386,6.24536
-1.05582,0,-13.2321,0,-0.963814,0,-0.424142,-6.24586,-0.424142,6.24586
-1.05581,0,-13.2326,0,-0.963817,0,-0.423897,-6.24637,-0.423897,6.24637
-1.0558,0,-13.2331,0,-0.96382,0,-0.423653,-6.24687,-0.423653,6.24687
-1.0558,0,-13.2336,0,-0.963823,0,-0.423408,-6.24738,-0.423408,6.24738
-1.05579,0,-13.2341,0,-0.963826,0,-0.423164,-6.24788,-0.423164,6.24788
-1.05578,0,-13.2346,0,-0.963829,0,-0.422919,-6.24839,-0.422919,6.24839
-1.05577,0,-13.235,0,-0.963832,0,-0.422675,-6.24889,-0.422675,6.24889
-1.05577,0,-13.2355,0,-0.963835,0,-0.42243,-6.2494,-0.42243,6.2494
-1.05576,0,-13.236,0,-0.963838,0,-0.422186,-6.2499,-0.422186,6.2499
-1.05575,0,-13.2365,0,-0.96384,0,-0.421942,-6.25041,-0.421942,6.25041
-1.05575,0,-13.237,0,-0.963843,0,-0.421697,-6.25091,-0.421697,6.25091
-1.05574,0,-13.2375,0,-0.963846,0,-0.421453,-6.25142,-0.421453,6.25142
-1.05573,0,-13.238,0,-0.963849,0,-0.421209,-6.25192,-0.421209,6.25192
-1.05573,0,-13.2385,0,-0.963852,0,-0.420965,-6.25243,-0.420965,6.25243
-1.05572,0,-13.239,0,-0.963855,0,-0.42072,-6.25293,-0.42072,6.25293
-1.05571,0,-13.2395,0,-0.963858,0,-0.420476,-6.25344,-0.420476,6.25344
-1.0557,0,-13.24,0,-0.963861,0,-0.420232,-6.25394,-0.420232,6.25394
-1.0557,0,-13.2405,0,-0.963864,0,-0.419988,-6.25444,-0.419988,6.25444
-1.05569,0,-13.241,0,-0.963867,0,-0.419744,-6.25495,-0.419744,6.25495
-1.05568,0,-13.2414,0,-0.96387,0,-0.4195,-6.25545,-0.4195,6.25545
-1.05568,0,-13.2419,0,-0.963873,0,-0.419256,-6.25596,-0.419256,6.25596
-1.05567,0,-13.2424,0,-0.963876,0,-0.419012,-6.25646,-0.419012,6.25646
-1.05566,0,-13.2429,0,-0.963879,0,-0.418768,-6.25697,-0.418768,6.25697
-1.05565,0,-13.2434,0,-0.963882,0,-0.418524,-6.25747,-0.418524,6.25747
-1.05565,0,-13.2439,0,-0.963885,0,-0.41828,-6.25797,-0.41828,6.25797
-1.05564,0,-13.2444,0,-0.963887,0,-0.418036,-6.25848,-0.418036,6.25848
-1.05563,0,-13.2449,0,-0.96389,0,-0.417793,-6.25898,-0.417793,6.25898
-1.05563,0,-13.2454,0,-0.963893,0,-0.417549,-6.25948,-0.417549,6.25948
-1.05562,0,-13.2459,0,-0.963896,0,-0.417305,-6.25999,-0.417305,6.25999
-1.05561,0,-13.2464,0,-0.963899,0,-0.417061,-6.26049,-0.417061,6.26049
-1.05561,0,-13.2469,0,-0.963902,0,-0.416818,-6.26099,-0.416818,6.26099
-1.0556,0,-13.2473,0,-0.963905,0,-0.416574,-6.2615,-0.416574,6.2615
-1.05559,0,-13.2478,0,-0.963908,0,-0.41633,-6.262,-0.41633,6.262
-1.05559,0,-13.2483,0,-0.963911,0,-0.416087,-6.2625,-0.416087,6.2625
-1.05558,0,-13.2488,0,-0.963914,0,-0.415843,-6.26301,-0.415843,6.26301
-1.05557,0,-13.2493,0,-0.963917,0,-0.415599,-6.26351,-0.415599,6.26351
-1.05556,0,-13.2498,0,-0.96392,0,-0.415356,-6.26401,-0.415356,6.26401
-1.05556,0,-13.2503,0,-0.963923,0,-0.415112,-6.26452,-0.415112,6.26452
-1.05555,0,-13.2508,0,-0.963926,0,-0.414869,-6.26502,-0.414869,6.26502
-1.05554,0,-13.2513,0,-0.963928,0,-0.414626,-6.26552,-0.414626,6.26552
-1.05554,0,-13.2518,0,-0.963931,0,-0.414382,-6.26602,-0.414382,6.26602
-1.05553,0,-13.2523,0,-0.963934,0,-0.414139,-6.26653,-0.414139,6.26653
-1.05552,0,-13.2527,0,-0.963937,0,-0.413895,-6.26703,-0.413895,6.26703
-1.05552,0,-13.2532,0,-0.96394,0,-0.413652,-6.26753,-0.413652,6.26753
-1.05551,0,-13.2537,0,-0.963943,0,-0.413409,-6.26803,-0.413409,6.26803
-1.0555,0,-13.2542,0,-0.963946,0,-0.413165,-6.26854,-0.413165,6.26854
-1.05549,0,-13.2547,0,-0.963949,0,-0.412922,-6.26904,-0.412922,6.26904
-1.05549,0,-13.2552,0,-0.963952,0,-0.412679,-6.26954,-0.412679,6.26954
-1.05548,0,-13.2557,0,-0.963955,0,-0.412436,-6.27004,-0.412436,6.27004
-1.05547,0,-13.2562,0,-0.963958,0,-0.412193,-6.27054,-0.412193,6.27054
-1.05547,0,-13.2567,0,-0.963961,0,-0.41195,-6.27105,-0.41195,6.27105
-1.05546,0,-13.2572,0,-0.963963,0,-0.411707,-6.27155,-0.411707,6.27155
-1.05545,0,-13.2577,0,-0.963966,0,-0.411463,-6.27205,-0.411463,6.27205
-1.05545,0,-13.2581,0,-0.963969,0,-0.41122,-6.27255,-0.41122,6.27255
-1.05544,0,-13.2586,0,-0.963972,0,-0.410977,-6.27305,-0.410977,6.27305
-1.05543,0,-13.2591,0,-0.963975,0,-0.410734,-6.27355,-0.410734,6.27355
-1.05543,0,-13.2596,0,-0.963978,0,-0.410492,-6.27406,-0.410492,6.27406
-1.05542,0,-13.2601,0,-0.963981,0,-0.410249,-6.27456,-0.410249,6.27456
-1.05541,0,-13.2606,0,-0.963984,0,-0.410006,-6.27506,-0.410006,6.27506
-1.0554,0,-13.2611,0,-0.963987,0,-0.409763,-6.27556,-0.409763,6.27556
-1.0554,0,-13.2616,0,-0.96399,0,-0.40952,-6.27606,-0.40952,6.27606
-1.05539,0,-13.2621,0,-0.963993,0,-0.409277,-6.27656,-0.409277,6.27656
-1.05538,0,-13.2626,0,-0.963995,0,-0.409034,-6.27706,-0.409034,6.27706
-1.05538,0,-13.263,0,-0.963998,0,-0.408792,-6.27756,-0.408792,6.27756
-1.05537,0,-13.2635,0,-0.964001,0,-0.408549,-6.27806,-0.408549,6.27806
-1.05536,0,-13.264,0,-0.964004,0,-0.408306,-6.27856,-0.408306,6.27856
-1.05536,0,-13.2645,0,-0.964007,0,-0.408064,-6.27907,-0.408064,6.27907
-1.05535,0,-13.265,0,-0.96401,0,-0.407821,-6.27957,-0.407821,6.27957
-1.05534,0,-13.2655,0,-0.964013,0,-0.407578,-6.28007,-0.407578,6.28007
-1.05534,0,-13.266,0,-0.964016,0,-0.407336,-6.28057,-0.407336,6.28057
-1.05533,0,-13.2665,0,-0.964019,0,-0.407093,-6.28107,-0.407093,6.28107
-1.05532,0,-13.267,0,-0.964022,0,-0.406851,-6.28157,-0.406851,6.28157
-1.05531,0,-13.2674,0,-0.964024,0,-0.406608,-6.28207,-0.406608,6.28207
-1.05531,0,-13.2679,0,-0.964027,0,-0.406366,-6.28257,-0.406366,6.28257
-1.0553,0,-13.2684,0,-0.96403,0,-0.406124,-6.28307,-0.406124,6.28307
-1.05529,0,-13.2689,0,-0.964033,0,-0.405881,-6.28357,-0.405881,6.28357
-1.05529,0,-13.2694,0,-0.964036,0,-0.405639,-6.28407,-0.405639,6.28407
-1.05528,0,-13.2699,0,-0.964039,0,-0.405396,-6.28457,-0.405396,6.28457
-1.05527,0,-13.2704,0,-0.964042,0,-0.405154,-6.28507,-0.405154,6.28507
-1.05527,0,-13.2709,0,-0.964045,0,-0.404912,-6.28557,-0.404912,6.28557
-1.05526,0,-13.2714,0,-0.964048,0,-0.40467,-6.28607,-0.40467,6.28607
-1.05525,0,-13.2718,0,-0.964051,0,-0.404427,-6.28657,-0.404427,6.28657
-1.05525,0,-13.2723,0,-0.964053,0,-0.404185,-6.28707,-0.404185,6.28707
-1.05524,0,-13.2728,0,-0.964056,0,-0.403943,-6.28757,-0.403943,6.28757
-1.05523,0,-13.2733,0,-0.964059,0,-0.403701,-6.28807,-0.403701,6.28807
-1.05523,0,-13.2738,0,-0.964062,0,-0.403459,-6.28856,-0.403459,6.28856
-1.05522,0,-13.2743,0,-0.964065,0,-0.403217,-6.28906,-0.403217,6.28906
-1.05521,0,-13.2748,0,-0.964068,0,-0.402975,-6.28956,-0.402975,6.28956
-1.05521,0,-13.2753,0,-0.964071,0,-0.402733,-6.29006,-0.402733,6.29006
-1.0552,0,-13.2757,0,-0.964074,0,-0.402491,-6.29056,-0.402491,6.29056
-1.05519,0,-13.2762,0,-0.964077,0,-0.402249,-6.29106,-0.402249,6.29106
-1.05518,0,-13.2767,0,-0.964079,0,-0.402007,-6.29156,-0.402007,6.29156
-1.05518,0,-13.2772,0,-0.964082,0,-0.401765,-6.29206,-0.401765,6.29206
-1.05517,0,-13.2777,0,-0.964085,0,-0.401523,-6.29256,-0.401523,6.29256
-1.05516,0,-13.2782,0,-0.964088,0,-0.401281,-6.29306,-0.401281,6.29306
-1.05516,0,-13.2787,0,-0.964091,0,-0.40104,-6.29355,-0.40104,6.29355
-1.05515,0,-13.2792,0,-0.964094,0,-0.400798,-6.29405,-0.400798,6.29405
-1.05514,0,-13.2796,0,-0.964097,0,-0.400556,-6.29455,-0.400556,6.29455
-1.05514,0,-13.2801,0,-0.9641,0,-0.400314,-6.29505,-0.400314,6.29505
-1.05513,0,-13.2806,0,-0.964102,0,-0.400073,-6.29555,-0.400073,6.29555
-1.05512,0,-13.2811,0,-0.964105,0,-0.399831,-6.29605,-0.399831,6.29605
-1.05512,0,-13.2816,0,-0.964108,0,-0.399589,-6.29654,-0.399589,6.29654
-1.05511,0,-13.2821,0,-0.964111,0,-0.399348,-6.29704,-0.399348,6.29704
-1.0551,0,-13.2826,0,-0.964114,0,-0.399106,-6.29754,-0.399106,6.29754
-1.0551,0,-13.2831,0,-0.964117,0,-0.398865,-6.29804,-0.398865,6.29804
-1.05509,0,-13.2835,0,-0.96412,0,-0.398623,-6.29854,-0.398623,6.29854
-1.05508,0,-13.284,0,-0.964123,0,-0.398382,-6.29903,-0.398382,6.29903
-1.05508,0,-13.2845,0,-0.964125,0,-0.39814,-6.29953,-0.39814,6.29953
-1.05507,0,-13.285,0,-0.964128,0,-0.397899,-6.30003,-0.397899,6.30003
-1.05506,0,-13.2855,0,-0.964131,0,-0.397657,-6.30053,-0.397657,6.30053
-1.05506,0,-13.286,0,-0.964134,0,-0.397416,-6.30102,-0.397416,6.30102
-1.05505,0,-13.2865,0,-0.964137,0,-0.397175,-6.30152,-0.397175,6.30152
-1.05504,0,-13.287,0,-0.96414,0,-0.396933,-6.30202,-0.396933,6.30202
-1.05503,0,-13.2874,0,-0.964143,0,-0.396692,-6.30252,-0.396692,6.30252
-1.05503,0,-13.2879,0,-0.964146,0,-0.396451,-6.30301,-0.396451,6.30301
-1.05502,0,-13.2884,0,-0.964148,0,-0.39621,-6.30351,-0.39621,6.30351
-1.05501,0,-13.2889,0,-0.964151,0,-0.395968,-6.30401,-0.395968,6.30401
-1.05501,0,-13.2894,0,-0.964154,0,-0.395727,-6.3045,-0.395727,6.3045
-1.055,0,-13.2899,0,-0.964157,0,-0.395486,-6.305,-0.395486,6.305
-1.05499,0,-13.2904,0,-0.96416,0,-0.395245,-6.3055,-0.395245,6.3055
-1.05499,0,-13.2908,0,-0.964163,0,-0.395004,-6.306,-0.395004,6.306
-1.05498,0,-13.2913,0,-0.964166,0,-0.394763,-6.30649,-0.394763,6.30649
-1.05497,0,-13.2918,0,-0.964168,0,-0.394522,-6.30699,-0.394522,6.30699
-1.05497,0,-13.2923,0,-0.964171,0,-0.394281,-6.30749,-0.394281,6.30749
-1.05496,0,-13.2928,0,-0.964174,0,-0.39404,-6.30798,-0.39404,6.30798
-1.05495,0,-13.2933,0,-0.964177,0,-0.393799,-6.30848,-0.393799,6.30848
-1.05495,0,-13.2938,0,-0.96418,0,-0.393558,-6.30897,-0.393558,6.30897
-1.05494,0,-13.2942,0,-0.964183,0,-0.393317,-6.30947,-0.393317,6.30947
-1.05493,0,-13.2947,0,-0.964186,0,-0.393076,-6.30997,-0.393076,6.30997
-1.05493,0,-13.2952,0,-0.964188,0,-0.392835,-6.31046,-0.392835,6.31046
-1.05492,0,-13.2957,0,-0.964191,0,-0.392595,-6.31096,-0.392595,6.31096
-1.05491,0,-13.2962,0,-0.964194,0,-0.392354,-6.31146,-0.392354,6.31146
-1.05491,0,-13.2967,0,-0.964197,0,-0.392113,-6.31195,-0.392113,6.31195
-1.0549,0,-13.2972,0,-0.9642,0,-0.391872,-6.31245,-0.391872,6.31245
-1.05489,0,-13.2976,0,-0.964203,0,-0.391632,-6.31294,-0.391632,6.31294
-1.05489,0,-13.2981,0,-0.964206,0,-0.391391,-6.31344,-0.391391,6.31344
-1.05488,0,-13.2986,0,-0.964208,0,-0.39115,-6.31393,-0.39115,6.31393
-1.05487,0,-13.2991,0,-0.964211,0,-0.39091,-6.31443,-0.39091,6.31443
-1.05487,0,-13.2996,0,-0.964214,0,-0.390669,-6.31493,-0.390669,6.31493
-1.05486,0,-13.3001,0,-0.964217,0,-0.390429,-6.31542,-0.390429,6.31542
-1.05485,0,-13.3006,0,-0.96422,0,-0.390188,-6.31592,-0.390188,6.31592
-1.05485,0,-13.301,0,-0.964223,0,-0.389948,-6.31641,-0.389948,6.31641
-1.05484,0,-13.3015,0,-0.964225,0,-0.389707,-6.31691,-0.389707,6.31691
-1.05483,0,-13.302,0,-0.964228,0,-0.389467,-6.3174,-0.389467,6.3174
-1.05483,0,-13.3025,0,-0.964231,0,-0.389227,-6.3179,-0.389227,6.3179
-1.05482,0,-13.303,0,-0.964234,0,-0.388986,-6.31839,-0.388986,6.31839
-1.05481,0,-13.3035,0,-0.964237,0,-0.388746,-6.31889,-0.388746,6.31889
-1.05481,0,-13.3039,0,-0.96424,0,-0.388506,-6.31938,-0.388506,6.31938
-1.0548,0,-13.3044,0,-0.964243,0,-0.388265,-6.31988,-0.388265,6.31988
-1.05479,0,-13.3049,0,-0.964245,0,-0.388025,-6.32037,-0.388025,6.32037
-1.05479,0,-13.3054,0,-0.964248,0,-0.387785,-6.32087,-0.387785,6.32087
-1.05478,0,-13.3059,0,-0.964251,0,-0.387545,-6.32136,-0.387545,6.32136
-1.05477,0,-13.3064,0,-0.964254,0,-0.387304,-6.32185,-0.387304,6.32185
-1.05477,0,-13.3068,0,-0.964257,0,-0.387064,-6.32235,-0.387064,6.32235
-1.05476,0,-13.3073,0,-0.96426,0,-0.386824,-6.32284,-0.386824,6.32284
-1.05475,0,-13.3078,0,-0.964262,0,-0.386584,-6.32334,-0.386584,6.32334
-1.05475,0,-13.3083,0,-0.964265,0,-0.386344,-6.32383,-0.386344,6.32383
-1.05474,0,-13.3088,0,-0.964268,0,-0.386104,-6.32433,-0.386104,6.32433
-1.05473,0,-13.3093,0,-0.964271,0,-0.385864,-6.32482,-0.385864,6.32482
-1.05473,0,-13.3098,0,-0.964274,0,-0.385624,-6.32531,-0.385624,6.32531
-1.05472,0,-13.3102,0,-0.964277,0,-0.385384,-6.32581,-0.385384,6.32581
-1.05471,0,-13.3107,0,-0.964279,0,-0.385144,-6.3263,-0.385144,6.3263
-1.05471,0,-13.3112,0,-0.964282,0,-0.384904,-6.3268,-0.384904,6.3268
-1.0547,0,-13.3117,0,-0.964285,0,-0.384665,-6.32729,-0.384665,6.32729
-1.05469,0,-13.3122,0,-0.964288,0,-0.384425,-6.32778,-0.384425,6.32778
-1.05469,0,-13.3127,0,-0.964291,0,-0.384185,-6.32828,-0.384185,6.32828
-1.05468,0,-13.3131,0,-0.964294,0,-0.383945,-6.32877,-0.383945,6.32877
-1.05467,0,-13.3136,0,-0.964296,0,-0.383705,-6.32926,-0.383705,6.32926
-1.05467,0,-13.3141,0,-0.964299,0,-0.383466,-6.32976,-0.383466,6.32976
-1.05466,0,-13.3146,0,-0.964302,0,-0.383226,-6.33025,-0.383226,6.33025
-1.05465,0,-13.3151,0,-0.964305,0,-0.382986,-6.33074,-0.382986,6.33074
-1.05465,0,-13.3156,0,-0.964308,0,-0.382747,-6.33124,-0.382747,6.33124
-1.05464,0,-13.316,0,-0.964311,0,-0.382507,-6.33173,-0.382507,6.33173
-1.05463,0,-13.3165,0,-0.964313,0,-0.382268,-6.33222,-0.382268,6.33222
-1.05463,0,-13.317,0,-0.964316,0,-0.382028,-6.33272,-0.382028,6.33272
-1.05462,0,-13.3175,0,-0.964319,0,-0.381789,-6.33321,-0.381789,6.33321
-1.05461,0,-13.318,0,-0.964322,0,-0.381549,-6.3337,-0.381549,6.3337
-1.05461,0,-13.3185,0,-0.964325,0,-0.38131,-6.33419,-0.38131,6.33419
-1.0546,0,-13.3189,0,-0.964327,0,-0.38107,-6.33469,-0.38107,6.33469
-1.05459,0,-13.3194,0,-0.96433,0,-0.380831,-6.33518,-0.380831,6.33518
-1.05459,0,-13.3199,0,-0.964333,0,-0.380591,-6.33567,-0.380591,6.33567
-1.05458,0,-13.3204,0,-0.964336,0,-0.380352,-6.33616,-0.380352,6.33616
-1.05457,0,-13.3209,0,-0.964339,0,-0.380113,-6.33666,-0.380113,6.33666
-1.05457,0,-13.3213,0,-0.964342,0,-0.379873,-6.33715,-0.379873,6.33715
-1.05456,0,-13.3218,0,-0.964344,0,-0.379634,-6.33764,-0.379634,6.33764
-1.05455,0,-13.3223,0,-0.964347,0,-0.379395,-6.33813,-0.379395,6.33813
-1.05455,0,-13.3228,0,-0.96435,0,-0.379156,-6.33863,-0.379156,6.33863
-1.05454,0,-13.3233,0,-0.964353,0,-0.378917,-6.33912,-0.378917,6.33912
-1.05453,0,-13.3238,0,-0.964356,0,-0.378677,-6.33961,-0.378677,6.33961
-1.05453,0,-13.3242,0,-0.964358,0,-0.378438,-6.3401,-0.378438,6.3401
-1.05452,0,-13.3247,0,-0.964361,0,-0.378199,-6.34059,-0.378199,6.34059
-1.05451,0,-13.3252,0,-0.964364,0,-0.37796,-6.34109,-0.37796,6.34109
-1.05451,0,-13.3257,0,-0.964367,0,-0.377721,-6.34158,-0.377721,6.34158
-1.0545,0,-13.3262,0,-0.96437,0,-0.377482,-6.34207,-0.377482,6.34207
-1.05449,0,-13.3266,0,-0.964372,0,-0.377243,-6.34256,-0.377243,6.34256
-1.05449,0,-13.3271,0,-0.964375,0,-0.377004,-6.34305,-0.377004,6.34305
-1.05448,0,-13.3276,0,-0.964378,0,-0.376765,-6.34354,-0.376765,6.34354
-1.05447,0,-13.3281,0,-0.964381,0,-0.376526,-6.34403,-0.376526,6.34403
-1.05447,0,-13.3286,0,-0.964384,0,-0.376288,-6.34453,-0.376288,6.34453
-1.05446,0,-13.3291,0,-0.964386,0,-0.376049,-6.34502,-0.376049,6.34502
-1.05445,0,-13.3295,0,-0.964389,0,-0.37581,-6.34551,-0.37581,6.34551
-1.05445,0,-13.33,0,-0.964392,0,-0.375571,-6.346,-0.375571,6.346
-1.05444,0,-13.3305,0,-0.964395,0,-0.375332,-6.34649,-0.375332,6.34649
-1.05443,0,-13.331,0,-0.964398,0,-0.375094,-6.34698,-0.375094,6.34698
-1.05443,0,-13.3315,0,-0.9644,0,-0.374855,-6.34747,-0.374855,6.34747
-1.05442,0,-13.3319,0,-0.964403,0,-0.374616,-6.34796,-0.374616,6.34796
-1.05441,0,-13.3324,0,-0.964406,0,-0.374378,-6.34845,-0.374378,6.34845
-1.05441,0,-13.3329,0,-0.964409,0,-0.374139,-6.34894,-0.374139,6.34894
-1.0544,0,-13.3334,0,-0.964412,0,-0.373901,-6.34944,-0.373901,6.34944
-1.05439,0,-13.3339,0,-0.964414,0,-0.373662,-6.34993,-0.373662,6.34993
-1.05439,0,-13.3343,0,-0.964417,0,-0.373423,-6.35042,-0.373423,6.35042
-1.05438,0,-13.3348,0,-0.96442,0,-0.373185,-6.35091,-0.373185,6.35091
-1.05437,0,-13.3353,0,-0.964423,0,-0.372947,-6.3514,-0.372947,6.3514
-1.05437,0,-13.3358,0,-0.964426,0,-0.372708,-6.35189,-0.372708,6.35189
-1.05436,0,-13.3363,0,-0.964428,0,-0.37247,-6.35238,-0.37247,6.35238
-1.05435,0,-13.3368,0,-0.964431,0,-0.372231,-6.35287,-0.372231,6.35287
-1.05435,0,-13.3372,0,-0.964434,0,-0.371993,-6.35336,-0.371993,6.35336
-1.05434,0,-13.3377,0,-0.964437,0,-0.371755,-6.35385,-0.371755,6.35385
-1.05434,0,-13.3382,0,-0.96444,0,-0.371516,-6.35434,-0.371516,6.35434
-1.05433,0,-13.3387,0,-0.964442,0,-0.371278,-6.35483,-0.371278,6.35483
-1.05432,0,-13.3392,0,-0.964445,0,-0.37104,-6.35532,-0.37104,6.35532
-1.05432,0,-13.3396,0,-0.964448,0,-0.370802,-6.35581,-0.370802,6.35581
-1.05431,0,-13.3401,0,-0.964451,0,-0.370563,-6.3563,-0.370563,6.3563
-1.0543,0,-13.3406,0,-0.964454,0,-0.370325,-6.35679,-0.370325,6.35679
-1.0543,0,-13.3411,0,-0.964456,0,-0.370087,-6.35727,-0.370087,6.35727
-1.05429,0,-13.3416,0,-0.964459,0,-0.369849,-6.35776,-0.369849,6.35776
-1.05428,0,-13.342,0,-0.964462,0,-0.369611,-6.35825,-0.369611,6.35825
-1.05428,0,-13.3425,0,-0.964465,0,-0.369373,-6.35874,-0.369373,6.35874
-1.05427,0,-13.343,0,-0.964468,0,-0.369135,-6.35923,-0.369135,6.35923
-1.05426,0,-13.3435,0,-0.96447,0,-0.368897,-6.35972,-0.368897,6.35972
-1.05426,0,-13.344,0,-0.964473,0,-0.368659,-6.36021,-0.368659,6.36021
-1.05425,0,-13.3444,0,-0.964476,0,-0.368421,-6.3607,-0.368421,6.3607
-1.05424,0,-13.3449,0,-0.964479,0,-0.368183,-6.36119,-0.368183,6.36119
-1.05424,0,-13.3454,0,-0.964481,0,-0.367945,-6.36168,-0.367945,6.36168
-1.05423,0,-13.3459,0,-0.964484,0,-0.367707,-6.36217,-0.367707,6.36217
-1.05422,0,-13.3463,0,-0.964487,0,-0.367469,-6.36265,-0.367469,6.36265
-1.05422,0,-13.3468,0,-0.96449,0,-0.367232,-6.36314,-0.367232,6.36314
-1.05421,0,-13.3473,0,-0.964493,0,-0.366994,-6.36363,-0.366994,6.36363
-1.0542,0,-13.3478,0,-0.964495,0,-0.366756,-6.36412,-0.366756,6.36412
-1.0542,0,-13.3483,0,-0.964498,0,-0.366518,-6.36461,-0.366518,6.36461
-1.05419,0,-13.3487,0,-0.964501,0,-0.366281,-6.3651,-0.366281,6.3651
-1.05419,0,-13.3492,0,-0.964504,0,-0.366043,-6.36559,-0.366043,6.36559
-1.05418,0,-13.3497,0,-0.964506,0,-0.365805,-6.36607,-0.365805,6.36607
-1.05417,0,-13.3502,0,-0.964509,0,-0.365568,-6.36656,-0.365568,6.36656
-1.05417,0,-13.3507,0,-0.964512,0,-0.36533,-6.36705,-0.36533,6.36705
-1.05416,0,-13.3511,0,-0.964515,0,-0.365093,-6.36754,-0.365093,6.36754
-1.05415,0,-13.3516,0,-0.964518,0,-0.364855,-6.36803,-0.364855,6.36803
-1.05415,0,-13.3521,0,-0.96452,0,-0.364618,-6.36851,-0.364618,6.36851
-1.05414,0,-13.3526,0,-0.964523,0,-0.36438,-6.369,-0.36438,6.369
-1.05413,0,-13.3531,0,-0.964526,0,-0.364143,-6.36949,-0.364143,6.36949
-1.05413,0,-13.3535,0,-0.964529,0,-0.363905,-6.36998,-0.363905,6.36998
-1.05412,0,-13.354,0,-0.964531,0,-0.363668,-6.37046,-0.363668,6.37046
-1.05411,0,-13.3545,0,-0.964534,0,-0.363431,-6.37095,-0.363431,6.37095
-1.05411,0,-13.355,0,-0.964537,0,-0.363193,-6.37144,-0.363193,6.37144
-1.0541,0,-13.3554,0,-0.96454,0,-0.362956,-6.37193,-0.362956,6.37193
-1.05409,0,-13.3559,0,-0.964542,0,-0.362719,-6.37241,-0.362719,6.37241
-1.05409,0,-13.3564,0,-0.964545,0,-0.362482,-6.3729,-0.362482,6.3729
-1.05408,0,-13.3569,0,-0.964548,0,-0.362244,-6.37339,-0.362244,6.37339
-1.05407,0,-13.3574,0,-0.964551,0,-0.362007,-6.37388,-0.362007,6.37388
-1.05407,0,-13.3578,0,-0.964553,0,-0.36177,-6.37436,-0.36177,6.37436
-1.05406,0,-13.3583,0,-0.964556,0,-0.361533,-6.37485,-0.361533,6.37485
-1.05406,0,-13.3588,0,-0.964559,0,-0.361296,-6.37534,-0.361296,6.37534
-1.05405,0,-13.3593,0,-0.964562,0,-0.361059,-6.37582,-0.361059,6.37582
-1.05404,0,-13.3597,0,-0.964565,0,-0.360822,-6.37631,-0.360822,6.37631
-1.05404,0,-13.3602,0,-0.964567,0,-0.360585,-6.3768,-0.360585,6.3768
-1.05403,0,-13.3607,0,-0.96457,0,-0.360348,-6.37728,-0.360348,6.37728
-1.05402,0,-13.3612,0,-0.964573,0,-0.360111,-6.37777,-0.360111,6.37777
-1.05402,0,-13.3617,0,-0.964576,0,-0.359874,-6.37826,-0.359874,6.37826
-1.05401,0,-13.3621,0,-0.964578,0,-0.359637,-6.37874,-0.359637,6.37874
-1.054,0,-13.3626,0,-0.964581,0,-0.3594,-6.37923,-0.3594,6.37923
-1.054,0,-13.3631,0,-0.964584,0,-0.359163,-6.37972,-0.359163,6.37972
-1.05399,0,-13.3636,0,-0.964587,0,-0.358926,-6.3802,-0.358926,6.3802
-1.05398,0,-13.364,0,-0.964589,0,-0.358689,-6.38069,-0.358689,6.38069
-1.05398,0,-13.3645,0,-0.964592,0,-0.358453,-6.38118,-0.358453,6.38118
-1.05397,0,-13.365,0,-0.964595,0,-0.358216,-6.38166,-0.358216,6.38166
-1.05397,0,-13.3655,0,-0.964598,0,-0.357979,-6.38215,-0.357979,6.38215
-1.05396,0,-13.366,0,-0.9646,0,-0.357743,-6.38263,-0.357743,6.38263
-1.05395,0,-13.3664,0,-0.964603,0,-0.357506,-6.38312,-0.357506,6.38312
-1.05395,0,-13.3669,0,-0.964606,0,-0.357269,-6.3836,-0.357269,6.3836
-1.05394,0,-13.3674,0,-0.964609,0,-0.357033,-6.38409,-0.357033,6.38409
-1.05393,0,-13.3679,0,-0.964611,0,-0.356796,-6.38458,-0.356796,6.38458
-1.05393,0,-13.3683,0,-0.964614,0,-0.356559,-6.38506,-0.356559,6.38506
-1.05392,0,-13.3688,0,-0.964617,0,-0.356323,-6.38555,-0.356323,6.38555
-1.05391,0,-13.3693,0,-0.96462,0,-0.356086,-6.38603,-0.356086,6.38603
-1.05391,0,-13.3698,0,-0.964622,0,-0.35585,-6.38652,-0.35585,6.38652
-1.0539,0,-13.3702,0,-0.964625,0,-0.355614,-6.387,-0.355614,6.387
-1.0539,0,-13.3707,0,-0.964628,0,-0.355377,-6.38749,-0.355377,6.38749
-1.05389,0,-13.3712,0,-0.964631,0,-0.355141,-6.38797,-0.355141,6.38797
-1.05388,0,-13.3717,0,-0.964633,0,-0.354904,-6.38846,-0.354904,6.38846
-1.05388,0,-13.3722,0,-0.964636,0,-0.354668,-6.38894,-0.354668,6.38894
-1.05387,0,-13.3726,0,-0.964639,0,-0.354432,-6.38943,-0.354432,6.38943
-1.05386,0,-13.3731,0,-0.964642,0,-0.354195,-6.38991,-0.354195,6.38991
-1.05386,0,-13.3736,0,-0.964644,0,-0.353959,-6.3904,-0.353959,6.3904
-1.05385,0,-13.3741,0,-0.964647,0,-0.353723,-6.39088,-0.353723,6.39088
-1.05384,0,-13.3745,0,-0.96465,0,-0.353487,-6.39137,-0.353487,6.39137
-1.05384,0,-13.375,0,-0.964653,0,-0.353251,-6.39185,-0.353251,6.39185
-1.05383,0,-13.3755,0,-0.964655,0,-0.353014,-6.39234,-0.353014,6.39234
-1.05382,0,-13.376,0,-0.964658,0,-0.352778,-6.39282,-0.352778,6.39282
-1.05382,0,-13.3764,0,-0.964661,0,-0.352542,-6.39331,-0.352542,6.39331
-1.05381,0,-13.3769,0,-0.964663,0,-0.352306,-6.39379,-0.352306,6.39379
-1.05381,0,-13.3774,0,-0.964666,0,-0.35207,-6.39427,-0.35207,6.39427
-1.0538,0,-13.3779,0,-0.964669,0,-0.351834,-6.39476,-0.351834,6.39476
-1.05379,0,-13.3783,0,-0.964672,0,-0.351598,-6.39524,-0.351598,6.39524
-1.05379,0,-13.3788,0,-0.964674,0,-0.351362,-6.39573,-0.351362,6.39573
-1.05378,0,-13.3793,0,-0.964677,0,-0.351126,-6.39621,-0.351126,6.39621
-1.05377,0,-13.3798,0,-0.96468,0,-0.35089,-6.3967,-0.35089,6.3967
-1.05377,0,-13.3802,0,-0.964683,0,-0.350655,-6.39718,-0.350655,6.39718
-1.05376,0,-13.3807,0,-0.964685,0,-0.350419,-6.39766,-0.350419,6.39766
-1.05375,0,-13.3812,0,-0.964688,0,-0.350183,-6.39815,-0.350183,6.39815
-1.05375,0,-13.3817,0,-0.964691,0,-0.349947,-6.39863,-0.349947,6.39863
-1.05374,0,-13.3821,0,-0.964693,0,-0.349711,-6.39911,-0.349711,6.39911
-1.05374,0,-13.3826,0,-0.964696,0,-0.349476,-6.3996,-0.349476,6.3996
-1.05373,0,-13.3831,0,-0.964699,0,-0.34924,-6.40008,-0.34924,6.40008
-1.05372,0,-13.3836,0,-0.964702,0,-0.349004,-6.40056,-0.349004,6.40056
-1.05372,0,-13.384,0,-0.964704,0,-0.348769,-6.40105,-0.348769,6.40105
-1.05371,0,-13.3845,0,-0.964707,0,-0.348533,-6.40153,-0.348533,6.40153
-1.0537,0,-13.385,0,-0.96471,0,-0.348297,-6.40201,-0.348297,6.40201
-1.0537,0,-13.3855,0,-0.964713,0,-0.348062,-6.4025,-0.348062,6.4025
-1.05369,0,-13.3859,0,-0.964715,0,-0.347826,-6.40298,-0.347826,6.40298
-1.05368,0,-13.3864,0,-0.964718,0,-0.347591,-6.40346,-0.347591,6.40346
-1.05368,0,-13.3869,0,-0.964721,0,-0.347355,-6.40395,-0.347355,6.40395
-1.05367,0,-13.3874,0,-0.964723,0,-0.34712,-6.40443,-0.34712,6.40443
-1.05367,0,-13.3878,0,-0.964726,0,-0.346884,-6.40491,-0.346884,6.40491
-1.05366,0,-13.3883,0,-0.964729,0,-0.346649,-6.40539,-0.346649,6.40539
-1.05365,0,-13.3888,0,-0.964732,0,-0.346414,-6.40588,-0.346414,6.40588
-1.05365,0,-13.3893,0,-0.964734,0,-0.346178,-6.40636,-0.346178,6.40636
-1.05364,0,-13.3897,0,-0.964737,0,-0.345943,-6.40684,-0.345943,6.40684
-1.05363,0,-13.3902,0,-0.96474,0,-0.345708,-6.40733,-0.345708,6.40733
-1.05363,0,-13.3907,0,-0.964742,0,-0.345472,-6.40781,-0.345472,6.40781
-1.05362,0,-13.3912,0,-0.964745,0,-0.345237,-6.40829,-0.345237,6.40829
-1.05362,0,-13.3916,0,-0.964748,0,-0.345002,-6.40877,-0.345002,6.40877
-1.05361,0,-13.3921,0,-0.964751,0,-0.344767,-6.40925,-0.344767,6.40925
-1.0536,0,-13.3926,0,-0.964753,0,-0.344532,-6.40974,-0.344532,6.40974
-1.0536,0,-13.3931,0,-0.964756,0,-0.344296,-6.41022,-0.344296,6.41022
-1.05359,0,-13.3935,0,-0.964759,0,-0.344061,-6.4107,-0.344061,6.4107
-1.05358,0,-13.394,0,-0.964761,0,-0.343826,-6.41118,-0.343826,6.41118
-1.05358,0,-13.3945,0,-0.964764,0,-0.343591,-6.41166,-0.343591,6.41166
-1.05357,0,-13.3949,0,-0.964767,0,-0.343356,-6.41215,-0.343356,6.41215
-1.05357,0,-13.3954,0,-0.96477,0,-0.343121,-6.41263,-0.343121,6.41263
-1.05356,0,-13.3959,0,-0.964772,0,-0.342886,-6.41311,-0.342886,6.41311
-1.05355,0,-13.3964,0,-0.964775,0,-0.342651,-6.41359,-0.342651,6.41359
-1.05355,0,-13.3968,0,-0.964778,0,-0.342416,-6.41407,-0.342416,6.41407
-1.05354,0,-13.3973,0,-0.96478,0,-0.342181,-6.41455,-0.342181,6.41455
-1.05353,0,-13.3978,0,-0.964783,0,-0.341947,-6.41504,-0.341947,6.41504
-1.05353,0,-13.3983,0,-0.964786,0,-0.341712,-6.41552,-0.341712,6.41552
-1.05352,0,-13.3987,0,-0.964789,0,-0.341477,-6.416,-0.341477,6.416
-1.05351,0,-13.3992,0,-0.964791,0,-0.341242,-6.41648,-0.341242,6.41648
-1.05351,0,-13.3997,0,-0.964794,0,-0.341007,-6.41696,-0.341007,6.41696
-1.0535,0,-13.4002,0,-0.964797,0,-0.340773,-6.41744,-0.340773,6.41744
-1.0535,0,-13.4006,0,-0.964799,0,-0.340538,-6.41792,-0.340538,6.41792
-1.05349,0,-13.4011,0,-0.964802,0,-0.340303,-6.4184,-0.340303,6.4184
-1.05348,0,-13.4016,0,-0.964805,0,-0.340069,-6.41889,-0.340069,6.41889
-1.05348,0,-13.402,0,-0.964807,0,-0.339834,-6.41937,-0.339834,6.41937
-1.05347,0,-13.4025,0,-0.96481,0,-0.339599,-6.41985,-0.339599,6.41985
-1.05346,0,-13.403,0,-0.964813,0,-0.339365,-6.42033,-0.339365,6.42033
-1.05346,0,-13.4035,0,-0.964816,0,-0.33913,-6.42081,-0.33913,6.42081
-1.05345,0,-13.4039,0,-0.964818,0,-0.338896,-6.42129,-0.338896,6.42129
-1.05345,0,-13.4044,0,-0.964821,0,-0.338661,-6.42177,-0.338661,6.42177
-1.05344,0,-13.4049,0,-0.964824,0,-0.338427,-6.42225,-0.338427,6.42225
-1.05343,0,-13.4054,0,-0.964826,0,-0.338192,-6.42273,-0.338192,6.42273
-1.05343,0,-13.4058,0,-0.964829,0,-0.337958,-6.42321,-0.337958,6.42321
-1.05342,0,-13.4063,0,-0.964832,0,-0.337724,-6.42369,-0.337724,6.42369
-1.05341,0,-13.4068,0,-0.964834,0,-0.337489,-6.42417,-0.337489,6.42417
-1.05341,0,-13.4072,0,-0.964837,0,-0.337255,-6.42465,-0.337255,6.42465
-1.0534,0,-13.4077,0,-0.96484,0,-0.337021,-6.42513,-0.337021,6.42513
-1.0534,0,-13.4082,0,-0.964843,0,-0.336786,-6.42561,-0.336786,6.42561
-1.05339,0,-13.4087,0,-0.964845,0,-0.336552,-6.42609,-0.336552,6.42609
-1.05338,0,-13.4091,0,-0.964848,0,-0.336318,-6.42657,-0.336318,6.42657
-1.05338,0,-13.4096,0,-0.964851,0,-0.336084,-6.42705,-0.336084,6.42705
-1.05337,0,-13.4101,0,-0.964853,0,-0.335849,-6.42753,-0.335849,6.42753
-1.05336,0,-13.4105,0,-0.964856,0,-0.335615,-6.42801,-0.335615,6.42801
-1.05336,0,-13.411,0,-0.964859,0,-0.335381,-6.42849,-0.335381,6.42849
-1.05335,0,-13.4115,0,-0.964861,0,-0.335147,-6.42897,-0.335147,6.42897
-1.05335,0,-13.412,0,-0.964864,0,-0.334913,-6.42945,-0.334913,6.42945
-1.05334,0,-13.4124,0,-0.964867,0,-0.334679,-6.42993,-0.334679,6.42993
-1.05333,0,-13.4129,0,-0.964869,0,-0.334445,-6.43041,-0.334445,6.43041
-1.05333,0,-13.4134,0,-0.964872,0,-0.334211,-6.43089,-0.334211,6.43089
-1.05332,0,-13.4138,0,-0.964875,0,-0.333977,-6.43137,-0.333977,6.43137
-1.05332,0,-13.4143,0,-0.964877,0,-0.333743,-6.43184,-0.333743,6.43184
-1.05331,0,-13.4148,0,-0.96488,0,-0.333509,-6.43232,-0.333509,6.43232
-1.0533,0,-13.4153,0,-0.964883,0,-0.333275,-6.4328,-0.333275,6.4328
-1.0533,0,-13.4157,0,-0.964885,0,-0.333042,-6.43328,-0.333042,6.43328
-1.05329,0,-13.4162,0,-0.964888,0,-0.332808,-6.43376,-0.332808,6.43376
-1.05328,0,-13.4167,0,-0.964891,0,-0.332574,-6.43424,-0.332574,6.43424
-1.05328,0,-13.4171,0,-0.964894,0,-0.33234,-6.43472,-0.33234,6.43472
-1.05327,0,-13.4176,0,-0.964896,0,-0.332106,-6.4352,-0.332106,6.4352
-1.05327,0,-13.4181,0,-0.964899,0,-0.331873,-6.43567,-0.331873,6.43567
-1.05326,0,-13.4186,0,-0.964902,0,-0.331639,-6.43615,-0.331639,6.43615
-1.05325,0,-13.419,0,-0.964904,0,-0.331405,-6.43663,-0.331405,6.43663
-1.05325,0,-13.4195,0,-0.964907,0,-0.331172,-6.43711,-0.331172,6.43711
-1.05324,0,-13.42,0,-0.96491,0,-0.330938,-6.43759,-0.330938,6.43759
-1.05323,0,-13.4204,0,-0.964912,0,-0.330705,-6.43807,-0.330705,6.43807
-1.05323,0,-13.4209,0,-0.964915,0,-0.330471,-6.43854,-0.330471,6.43854
-1.05322,0,-13.4214,0,-0.964918,0,-0.330237,-6.43902,-0.330237,6.43902
-1.05322,0,-13.4219,0,-0.96492,0,-0.330004,-6.4395,-0.330004,6.4395
-1.05321,0,-13.4223,0,-0.964923,0,-0.329771,-6.43998,-0.329771,6.43998
-1.0532,0,-13.4228,0,-0.964926,0,-0.329537,-6.44046,-0.329537,6.44046
-1.0532,0,-13.4233,0,-0.964928,0,-0.329304,-6.44093,-0.329304,6.44093
-1.05319,0,-13.4237,0,-0.964931,0,-0.32907,-6.44141,-0.32907,6.44141
-1.05319,0,-13.4242,0,-0.964934,0,-0.328837,-6.44189,-0.328837,6.44189
-1.05318,0,-13.4247,0,-0.964936,0,-0.328604,-6.44237,-0.328604,6.44237
-1.05317,0,-13.4251,0,-0.964939,0,-0.32837,-6.44285,-0.32837,6.44285
-1.05317,0,-13.4256,0,-0.964942,0,-0.328137,-6.44332,-0.328137,6.44332
-1.05316,0,-13.4261,0,-0.964944,0,-0.327904,-6.4438,-0.327904,6.4438
-1.05315,0,-13.4266,0,-0.964947,0,-0.32767,-6.44428,-0.32767,6.44428
-1.05315,0,-13.427,0,-0.96495,0,-0.327437,-6.44476,-0.327437,6.44476
-1.05314,0,-13.4275,0,-0.964952,0,-0.327204,-6.44523,-0.327204,6.44523
-1.05314,0,-13.428,0,-0.964955,0,-0.326971,-6.44571,-0.326971,6.44571
-1.05313,0,-13.4284,0,-0.964958,0,-0.326738,-6.44619,-0.326738,6.44619
-1.05312,0,-13.4289,0,-0.96496,0,-0.326505,-6.44666,-0.326505,6.44666
-1.05312,0,-13.4294,0,-0.964963,0,-0.326272,-6.44714,-0.326272,6.44714
-1.05311,0,-13.4298,0,-0.964966,0,-0.326039,-6.44762,-0.326039,6.44762
-1.05311,0,-13.4303,0,-0.964968,0,-0.325806,-6.4481,-0.325806,6.4481
-1.0531,0,-13.4308,0,-0.964971,0,-0.325573,-6.44857,-0.325573,6.44857
-1.05309,0,-13.4313,0,-0.964974,0,-0.32534,-6.44905,-0.32534,6.44905
-1.05309,0,-13.4317,0,-0.964976,0,-0.325107,-6.44953,-0.325107,6.44953
-1.05308,0,-13.4322,0,-0.964979,0,-0.324874,-6.45,-0.324874,6.45
-1.05307,0,-13.4327,0,-0.964982,0,-0.324641,-6.45048,-0.324641,6.45048
-1.05307,0,-13.4331,0,-0.964984,0,-0.324408,-6.45096,-0.324408,6.45096
-1.05306,0,-13.4336,0,-0.964987,0,-0.324175,-6.45143,-0.324175,6.45143
-1.05306,0,-13.4341,0,-0.96499,0,-0.323942,-6.45191,-0.323942,6.45191
-1.05305,0,-13.4345,0,-0.964992,0,-0.323709,-6.45238,-0.323709,6.45238
-1.05304,0,-13.435,0,-0.964995,0,-0.323477,-6.45286,-0.323477,6.45286
-1.05304,0,-13.4355,0,-0.964998,0,-0.323244,-6.45334,-0.323244,6.45334
-1.05303,0,-13.4359,0,-0.965,0,-0.323011,-6.45381,-0.323011,6.45381
-1.05303,0,-13.4364,0,-0.965003,0,-0.322779,-6.45429,-0.322779,6.45429
-1.05302,0,-13.4369,0,-0.965005,0,-0.322546,-6.45477,-0.322546,6.45477
-1.05301,0,-13.4374,0,-0.965008,0,-0.322313,-6.45524,-0.322313,6.45524
-1.05301,0,-13.4378,0,-0.965011,0,-0.322081,-6.45572,-0.322081,6.45572
-1.053,0,-13.4383,0,-0.965013,0,-0.321848,-6.45619,-0.321848,6.45619
-1.053,0,-13.4388,0,-0.965016,0,-0.321616,-6.45667,-0.321616,6.45667
-1.05299,0,-13.4392,0,-0.965019,0,-0.321383,-6.45714,-0.321383,6.45714
-1.05298,0,-13.4397,0,-0.965021,0,-0.321151,-6.45762,-0.321151,6.45762
-1.05298,0,-13.4402,0,-0.965024,0,-0.320918,-6.4581,-0.320918,6.4581
-1.05297,0,-13.4406,0,-0.965027,0,-0.320686,-6.45857,-0.320686,6.45857
-1.05296,0,-13.4411,0,-0.965029,0,-0.320453,-6.45905,-0.320453,6.45905
-1.05296,0,-13.4416,0,-0.965032,0,-0.320221,-6.45952,-0.320221,6.45952
-1.05295,0,-13.442,0,-0.965035,0,-0.319989,-6.46,-0.319989,6.46
-1.05295,0,-13.4425,0,-0.965037,0,-0.319756,-6.46047,-0.319756,6.46047
-1.05294,0,-13.443,0,-0.96504,0,-0.319524,-6.46095,-0.319524,6.46095
-1.05293,0,-13.4434,0,-0.965043,0,-0.319292,-6.46142,-0.319292,6.46142
-1.05293,0,-13.4439,0,-0.965045,0,-0.319059,-6.4619,-0.319059,6.4619
-1.05292,0,-13.4444,0,-0.965048,0,-0.318827,-6.46237,-0.318827,6.46237
-1.05292,0,-13.4448,0,-0.96505,0,-0.318595,-6.46285,-0.318595,6.46285
-1.05291,0,-13.4453,0,-0.965053,0,-0.318363,-6.46332,-0.318363,6.46332
-1.0529,0,-13.4458,0,-0.965056,0,-0.318131,-6.4638,-0.318131,6.4638
-1.0529,0,-13.4462,0,-0.965058,0,-0.317898,-6.46427,-0.317898,6.46427
-1.05289,0,-13.4467,0,-0.965061,0,-0.317666,-6.46475,-0.317666,6.46475
-1.05289,0,-13.4472,0,-0.965064,0,-0.317434,-6.46522,-0.317434,6.46522
-1.05288,0,-13.4476,0,-0.965066,0,-0.317202,-6.4657,-0.317202,6.4657
-1.05287,0,-13.4481,0,-0.965069,0,-0.31697,-6.46617,-0.31697,6.46617
-1.05287,0,-13.4486,0,-0.965072,0,-0.316738,-6.46664,-0.316738,6.46664
-1.05286,0,-13.4491,0,-0.965074,0,-0.316506,-6.46712,-0.316506,6.46712
-1.05286,0,-13.4495,0,-0.965077,0,-0.316274,-6.46759,-0.316274,6.46759
-1.05285,0,-13.45,0,-0.965079,0,-0.316042,-6.46807,-0.316042,6.46807
-1.05284,0,-13.4505,0,-0.965082,0,-0.31581,-6.46854,-0.31581,6.46854
-1.05284,0,-13.4509,0,-0.965085,0,-0.315579,-6.46902,-0.315579,6.46902
-1.05283,0,-13.4514,0,-0.965087,0,-0.315347,-6.46949,-0.315347,6.46949
-1.05282,0,-13.4519,0,-0.96509,0,-0.315115,-6.46996,-0.315115,6.46996
-1.05282,0,-13.4523,0,-0.965093,0,-0.314883,-6.47044,-0.314883,6.47044
-1.05281,0,-13.4528,0,-0.965095,0,-0.314651,-6.47091,-0.314651,6.47091
-1.05281,0,-13.4533,0,-0.965098,0,-0.31442,-6.47138,-0.31442,6.47138
-1.0528,0,-13.4537,0,-0.9651,0,-0.314188,-6.47186,-0.314188,6.47186
-1.05279,0,-13.4542,0,-0.965103,0,-0.313956,-6.47233,-0.313956,6.47233
-1.05279,0,-13.4547,0,-0.965106,0,-0.313725,-6.47281,-0.313725,6.47281
-1.05278,0,-13.4551,0,-0.965108,0,-0.313493,-6.47328,-0.313493,6.47328
-1.05278,0,-13.4556,0,-0.965111,0,-0.313261,-6.47375,-0.313261,6.47375
-1.05277,0,-13.4561,0,-0.965114,0,-0.31303,-6.47423,-0.31303,6.47423
-1.05276,0,-13.4565,0,-0.965116,0,-0.312798,-6.4747,-0.312798,6.4747
-1.05276,0,-13.457,0,-0.965119,0,-0.312567,-6.47517,-0.312567,6.47517
-1.05275,0,-13.4575,0,-0.965122,0,-0.312335,-6.47565,-0.312335,6.47565
-1.05275,0,-13.4579,0,-0.965124,0,-0.312104,-6.47612,-0.312104,6.47612
-1.05274,0,-13.4584,0,-0.965127,0,-0.311872,-6.47659,-0.311872,6.47659
-1.05273,0,-13.4589,0,-0.965129,0,-0.311641,-6.47706,-0.311641,6.47706
-1.05273,0,-13.4593,0,-0.965132,0,-0.311409,-6.47754,-0.311409,6.47754
-1.05272,0,-13.4598,0,-0.965135,0,-0.311178,-6.47801,-0.311178,6.47801
-1.05272,0,-13.4603,0,-0.965137,0,-0.310947,-6.47848,-0.310947,6.47848
-1.05271,0,-13.4607,0,-0.96514,0,-0.310715,-6.47896,-0.310715,6.47896
-1.0527,0,-13.4612,0,-0.965142,0,-0.310484,-6.47943,-0.310484,6.47943
-1.0527,0,-13.4617,0,-0.965145,0,-0.310253,-6.4799,-0.310253,6.4799
-1.05269,0,-13.4621,0,-0.965148,0,-0.310022,-6.48037,-0.310022,6.48037
-1.05269,0,-13.4626,0,-0.96515,0,-0.30979,-6.48085,-0.30979,6.48085
-1.05268,0,-13.463,0,-0.965153,0,-0.309559,-6.48132,-0.309559,6.48132
-1.05267,0,-13.4635,0,-0.965156,0,-0.309328,-6.48179,-0.309328,6.48179
-1.05267,0,-13.464,0,-0.965158,0,-0.309097,-6.48226,-0.309097,6.48226
-1.05266,0,-13.4644,0,-0.965161,0,-0.308866,-6.48274,-0.308866,6.48274
-1.05266,0,-13.4649,0,-0.965163,0,-0.308635,-6.48321,-0.308635,6.48321
-1.05265,0,-13.4654,0,-0.965166,0,-0.308404,-6.48368,-0.308404,6.48368
-1.05264,0,-13.4658,0,-0.965169,0,-0.308173,-6.48415,-0.308173,6.48415
-1.05264,0,-13.4663,0,-0.965171,0,-0.307942,-6.48462,-0.307942,6.48462
-1.05263,0,-13.4668,0,-0.965174,0,-0.307711,-6.4851,-0.307711,6.4851
-1.05263,0,-13.4672,0,-0.965176,0,-0.30748,-6.48557,-0.30748,6.48557
-1.05262,0,-13.4677,0,-0.965179,0,-0.307249,-6.48604,-0.307249,6.48604
-1.05261,0,-13.4682,0,-0.965182,0,-0.307018,-6.48651,-0.307018,6.48651
-1.05261,0,-13.4686,0,-0.965184,0,-0.306787,-6.48698,-0.306787,6.48698
-1.0526,0,-13.4691,0,-0.965187,0,-0.306556,-6.48745,-0.306556,6.48745
-1.0526,0,-13.4696,0,-0.965189,0,-0.306325,-6.48793,-0.306325,6.48793
-1.05259,0,-13.47,0,-0.965192,0,-0.306094,-6.4884,-0.306094,6.4884
-1.05258,0,-13.4705,0,-0.965195,0,-0.305864,-6.48887,-0.305864,6.48887
-1.05258,0,-13.471,0,-0.965197,0,-0.305633,-6.48934,-0.305633,6.48934
-1.05257,0,-13.4714,0,-0.9652,0,-0.305402,-6.48981,-0.305402,6.48981
-1.05257,0,-13.4719,0,-0.965203,0,-0.305172,-6.49028,-0.305172,6.49028
-1.05256,0,-13.4724,0,-0.965205,0,-0.304941,-6.49075,-0.304941,6.49075
-1.05255,0,-13.4728,0,-0.965208,0,-0.30471,-6.49122,-0.30471,6.49122
-1.05255,0,-13.4733,0,-0.96521,0,-0.30448,-6.4917,-0.30448,6.4917
-1.05254,0,-13.4737,0,-0.965213,0,-0.304249,-6.49217,-0.304249,6.49217
-1.05254,0,-13.4742,0,-0.965216,0,-0.304018,-6.49264,-0.304018,6.49264
-1.05253,0,-13.4747,0,-0.965218,0,-0.303788,-6.49311,-0.303788,6.49311
-1.05252,0,-13.4751,0,-0.965221,0,-0.303557,-6.49358,-0.303557,6.49358
-1.05252,0,-13.4756,0,-0.965223,0,-0.303327,-6.49405,-0.303327,6.49405
-1.05251,0,-13.4761,0,-0.965226,0,-0.303096,-6.49452,-0.303096,6.49452
-1.05251,0,-13.4765,0,-0.965229,0,-0.302866,-6.49499,-0.302866,6.49499
-1.0525,0,-13.477,0,-0.965231,0,-0.302636,-6.49546,-0.302636,6.49546
-1.0525,0,-13.4775,0,-0.965234,0,-0.302405,-6.49593,-0.302405,6.49593
-1.05249,0,-13.4779,0,-0.965236,0,-0.302175,-6.4964,-0.302175,6.4964
-1.05248,0,-13.4784,0,-0.965239,0,-0.301944,-6.49687,-0.301944,6.49687
-1.05248,0,-13.4789,0,-0.965242,0,-0.301714,-6.49734,-0.301714,6.49734
-1.05247,0,-13.4793,0,-0.965244,0,-0.301484,-6.49781,-0.301484,6.49781
-1.05247,0,-13.4798,0,-0.965247,0,-0.301254,-6.49828,-0.301254,6.49828
-1.05246,0,-13.4802,0,-0.965249,0,-0.301023,-6.49875,-0.301023,6.49875
-1.05245,0,-13.4807,0,-0.965252,0,-0.300793,-6.49922,-0.300793,6.49922
-1.05245,0,-13.4812,0,-0.965254,0,-0.300563,-6.49969,-0.300563,6.49969
-1.05244,0,-13.4816,0,-0.965257,0,-0.300333,-6.50016,-0.300333,6.50016
-1.05244,0,-13.4821,0,-0.96526,0,-0.300103,-6.50063,-0.300103,6.50063
-1.05243,0,-13.4826,0,-0.965262,0,-0.299873,-6.5011,-0.299873,6.5011
-1.05242,0,-13.483,0,-0.965265,0,-0.299642,-6.50157,-0.299642,6.50157
-1.05242,0,-13.4835,0,-0.965267,0,-0.299412,-6.50204,-0.299412,6.50204
-1.05241,0,-13.484,0,-0.96527,0,-0.299182,-6.50251,-0.299182,6.50251
-1.05241,0,-13.4844,0,-0.965273,0,-0.298952,-6.50298,-0.298952,6.50298
-1.0524,0,-13.4849,0,-0.965275,0,-0.298722,-6.50345,-0.298722,6.50345
-1.05239,0,-13.4853,0,-0.965278,0,-0.298492,-6.50392,-0.298492,6.50392
-1.05239,0,-13.4858,0,-0.96528,0,-0.298263,-6.50439,-0.298263,6.50439
-1.05238,0,-13.4863,0,-0.965283,0,-0.298033,-6.50486,-0.298033,6.50486
-1.05238,0,-13.4867,0,-0.965286,0,-0.297803,-6.50533,-0.297803,6.50533
-1.05237,0,-13.4872,0,-0.965288,0,-0.297573,-6.5058,-0.297573,6.5058
-1.05236,0,-13.4877,0,-0.965291,0,-0.297343,-6.50627,-0.297343,6.50627
-1.05236,0,-13.4881,0,-0.965293,0,-0.297113,-6.50674,-0.297113,6.50674
-1.05235,0,-13.4886,0,-0.965296,0,-0.296883,-6.5072,-0.296883,6.5072
-1.05235,0,-13.489,0,-0.965298,0,-0.296654,-6.50767,-0.296654,6.50767
-1.05234,0,-13.4895,0,-0.965301,0,-0.296424,-6.50814,-0.296424,6.50814
-1.05234,0,-13.49,0,-0.965304,0,-0.296194,-6.50861,-0.296194,6.50861
-1.05233,0,-13.4904,0,-0.965306,0,-0.295965,-6.50908,-0.295965,6.50908
-1.05232,0,-13.4909,0,-0.965309,0,-0.295735,-6.50955,-0.295735,6.50955
-1.05232,0,-13.4914,0,-0.965311,0,-0.295505,-6.51002,-0.295505,6.51002
-1.05231,0,-13.4918,0,-0.965314,0,-0.295276,-6.51049,-0.295276,6.51049
-1.05231,0,-13.4923,0,-0.965316,0,-0.295046,-6.51095,-0.295046,6.51095
-1.0523,0,-13.4927,0,-0.965319,0,-0.294817,-6.51142,-0.294817,6.51142
-1.05229,0,-13.4932,0,-0.965322,0,-0.294587,-6.51189,-0.294587,6.51189
-1.05229,0,-13.4937,0,-0.965324,0,-0.294358,-6.51236,-0.294358,6.51236
-1.05228,0,-13.4941,0,-0.965327,0,-0.294128,-6.51283,-0.294128,6.51283
-1.05228,0,-13.4946,0,-0.965329,0,-0.293899,-6.5133,-0.293899,6.5133
-1.05227,0,-13.4951,0,-0.965332,0,-0.293669,-6.51376,-0.293669,6.51376
-1.05226,0,-13.4955,0,-0.965335,0,-0.29344,-6.51423,-0.29344,6.51423
-1.05226,0,-13.496,0,-0.965337,0,-0.293211,-6.5147,-0.293211,6.5147
-1.05225,0,-13.4964,0,-0.96534,0,-0.292981,-6.51517,-0.292981,6.51517
-1.05225,0,-13.4969,0,-0.965342,0,-0.292752,-6.51564,-0.292752,6.51564
-1.05224,0,-13.4974,0,-0.965345,0,-0.292523,-6.5161,-0.292523,6.5161
-1.05224,0,-13.4978,0,-0.965347,0,-0.292293,-6.51657,-0.292293,6.51657
-1.05223,0,-13.4983,0,-0.96535,0,-0.292064,-6.51704,-0.292064,6.51704
-1.05222,0,-13.4988,0,-0.965353,0,-0.291835,-6.51751,-0.291835,6.51751
-1.05222,0,-13.4992,0,-0.965355,0,-0.291606,-6.51797,-0.291606,6.51797
-1.05221,0,-13.4997,0,-0.965358,0,-0.291377,-6.51844,-0.291377,6.51844
-1.05221,0,-13.5001,0,-0.96536,0,-0.291147,-6.51891,-0.291147,6.51891
-1.0522,0,-13.5006,0,-0.965363,0,-0.290918,-6.51938,-0.290918,6.51938
-1.05219,0,-13.5011,0,-0.965365,0,-0.290689,-6.51984,-0.290689,6.51984
-1.05219,0,-13.5015,0,-0.965368,0,-0.29046,-6.52031,-0.29046,6.52031
-1.05218,0,-13.502,0,-0.96537,0,-0.290231,-6.52078,-0.290231,6.52078
-1.05218,0,-13.5024,0,-0.965373,0,-0.290002,-6.52124,-0.290002,6.52124
-1.05217,0,-13.5029,0,-0.965376,0,-0.289773,-6.52171,-0.289773,6.52171
-1.05217,0,-13.5034,0,-0.965378,0,-0.289544,-6.52218,-0.289544,6.52218
-1.05216,0,-13.5038,0,-0.965381,0,-0.289315,-6.52265,-0.289315,6.52265
-1.05215,0,-13.5043,0,-0.965383,0,-0.289086,-6.52311,-0.289086,6.52311
-1.05215,0,-13.5048,0,-0.965386,0,-0.288857,-6.52358,-0.288857,6.52358
-1.05214,0,-13.5052,0,-0.965388,0,-0.288629,-6.52405,-0.288629,6.52405
-1.05214,0,-13.5057,0,-0.965391,0,-0.2884,-6.52451,-0.2884,6.52451
-1.05213,0,-13.5061,0,-0.965394,0,-0.288171,-6.52498,-0.288171,6.52498
-1.05212,0,-13.5066,0,-0.965396,0,-0.287942,-6.52545,-0.287942,6.52545
-1.05212,0,-13.5071,0,-0.965399,0,-0.287713,-6.52591,-0.287713,6.52591
-1.05211,0,-13.5075,0,-0.965401,0,-0.287485,-6.52638,-0.287485,6.52638
-1.05211,0,-13.508,0,-0.965404,0,-0.287256,-6.52685,-0.287256,6.52685
-1.0521,0,-13.5084,0,-0.965406,0,-0.287027,-6.52731,-0.287027,6.52731
-1.0521,0,-13.5089,0,-0.965409,0,-0.286799,-6.52778,-0.286799,6.52778
-1.05209,0,-13.5094,0,-0.965411,0,-0.28657,-6.52824,-0.28657,6.52824
-1.05208,0,-13.5098,0,-0.965414,0,-0.286341,-6.52871,-0.286341,6.52871
-1.05208,0,-13.5103,0,-0.965417,0,-0.286113,-6.52918,-0.286113,6.52918
-1.05207,0,-13.5107,0,-0.965419,0,-0.285884,-6.52964,-0.285884,6.52964
-1.05207,0,-13.5112,0,-0.965422,0,-0.285656,-6.53011,-0.285656,6.53011
-1.05206,0,-13.5117,0,-0.965424,0,-0.285427,-6.53057,-0.285427,6.53057
-1.05205,0,-13.5121,0,-0.965427,0,-0.285199,-6.53104,-0.285199,6.53104
-1.05205,0,-13.5126,0,-0.965429,0,-0.28497,-6.53151,-0.28497,6.53151
-1.05204,0,-13.513,0,-0.965432,0,-0.284742,-6.53197,-0.284742,6.53197
-1.05204,0,-13.5135,0,-0.965434,0,-0.284513,-6.53244,-0.284513,6.53244
-1.05203,0,-13.514,0,-0.965437,0,-0.284285,-6.5329,-0.284285,6.5329
-1.05203,0,-13.5144,0,-0.965439,0,-0.284057,-6.53337,-0.284057,6.53337
-1.05202,0,-13.5149,0,-0.965442,0,-0.283828,-6.53383,-0.283828,6.53383
-1.05201,0,-13.5153,0,-0.965445,0,-0.2836,-6.5343,-0.2836,6.5343
-1.05201,0,-13.5158,0,-0.965447,0,-0.283372,-6.53476,-0.283372,6.53476
-1.052,0,-13.5163,0,-0.96545,0,-0.283143,-6.53523,-0.283143,6.53523
-1.052,0,-13.5167,0,-0.965452,0,-0.282915,-6.5357,-0.282915,6.5357
-1.05199,0,-13.5172,0,-0.965455,0,-0.282687,-6.53616,-0.282687,6.53616
-1.05199,0,-13.5176,0,-0.965457,0,-0.282459,-6.53663,-0.282459,6.53663
-1.05198,0,-13.5181,0,-0.96546,0,-0.282231,-6.53709,-0.282231,6.53709
-1.05197,0,-13.5186,0,-0.965462,0,-0.282003,-6.53756,-0.282003,6.53756
-1.05197,0,-13.519,0,-0.965465,0,-0.281774,-6.53802,-0.281774,6.53802
-1.05196,0,-13.5195,0,-0.965467,0,-0.281546,-6.53849,-0.281546,6.53849
-1.05196,0,-13.5199,0,-0.96547,0,-0.281318,-6.53895,-0.281318,6.53895
-1.05195,0,-13.5204,0,-0.965473,0,-0.28109,-6.53941,-0.28109,6.53941
-1.05194,0,-13.5209,0,-0.965475,0,-0.280862,-6.53988,-0.280862,6.53988
-1.05194,0,-13.5213,0,-0.965478,0,-0.280634,-6.54034,-0.280634,6.54034
-1.05193,0,-13.5218,0,-0.96548,0,-0.280406,-6.54081,-0.280406,6.54081
-1.05193,0,-13.5222,0,-0.965483,0,-0.280178,-6.54127,-0.280178,6.54127
-1.05192,0,-13.5227,0,-0.965485,0,-0.27995,-6.54174,-0.27995,6.54174
-1.05192,0,-13.5232,0,-0.965488,0,-0.279723,-6.5422,-0.279723,6.5422
-1.05191,0,-13.5236,0,-0.96549,0,-0.279495,-6.54267,-0.279495,6.54267
-1.0519,0,-13.5241,0,-0.965493,0,-0.279267,-6.54313,-0.279267,6.54313
-1.0519,0,-13.5245,0,-0.965495,0,-0.279039,-6.54359,-0.279039,6.54359
-1.05189,0,-13.525,0,-0.965498,0,-0.278811,-6.54406,-0.278811,6.54406
-1.05189,0,-13.5254,0,-0.9655,0,-0.278584,-6.54452,-0.278584,6.54452
-1.05188,0,-13.5259,0,-0.965503,0,-0.278356,-6.54499,-0.278356,6.54499
-1.05188,0,-13.5264,0,-0.965506,0,-0.278128,-6.54545,-0.278128,6.54545
-1.05187,0,-13.5268,0,-0.965508,0,-0.2779,-6.54591,-0.2779,6.54591
-1.05186,0,-13.5273,0,-0.965511,0,-0.277673,-6.54638,-0.277673,6.54638
-1.05186,0,-13.5277,0,-0.965513,0,-0.277445,-6.54684,-0.277445,6.54684
-1.05185,0,-13.5282,0,-0.965516,0,-0.277218,-6.54731,-0.277218,6.54731
-1.05185,0,-13.5287,0,-0.965518,0,-0.27699,-6.54777,-0.27699,6.54777
-1.05184,0,-13.5291,0,-0.965521,0,-0.276762,-6.54823,-0.276762,6.54823
-1.05184,0,-13.5296,0,-0.965523,0,-0.276535,-6.5487,-0.276535,6.5487
-1.05183,0,-13.53,0,-0.965526,0,-0.276307,-6.54916,-0.276307,6.54916
-1.05182,0,-13.5305,0,-0.965528,0,-0.27608,-6.54962,-0.27608,6.54962
-1.05182,0,-13.5309,0,-0.965531,0,-0.275852,-6.55009,-0.275852,6.55009
-1.05181,0,-13.5314,0,-0.965533,0,-0.275625,-6.55055,-0.275625,6.55055
-1.05181,0,-13.5319,0,-0.965536,0,-0.275398,-6.55101,-0.275398,6.55101
-1.0518,0,-13.5323,0,-0.965538,0,-0.27517,-6.55148,-0.27517,6.55148
-1.0518,0,-13.5328,0,-0.965541,0,-0.274943,-6.55194,-0.274943,6.55194
-1.05179,0,-13.5332,0,-0.965543,0,-0.274716,-6.5524,-0.274716,6.5524
-1.05178,0,-13.5337,0,-0.965546,0,-0.274488,-6.55287,-0.274488,6.55287
-1.05178,0,-13.5342,0,-0.965548,0,-0.274261,-6.55333,-0.274261,6.55333
-1.05177,0,-13.5346,0,-0.965551,0,-0.274034,-6.55379,-0.274034,6.55379
-1.05177,0,-13.5351,0,-0.965554,0,-0.273806,-6.55425,-0.273806,6.55425
-1.05176,0,-13.5355,0,-0.965556,0,-0.273579,-6.55472,-0.273579,6.55472
-1.05176,0,-13.536,0,-0.965559,0,-0.273352,-6.55518,-0.273352,6.55518
-1.05175,0,-13.5364,0,-0.965561,0,-0.273125,-6.55564,-0.273125,6.55564
-1.05174,0,-13.5369,0,-0.965564,0,-0.272898,-6.5561,-0.272898,6.5561
-1.05174,0,-13.5374,0,-0.965566,0,-0.272671,-6.55657,-0.272671,6.55657
-1.05173,0,-13.5378,0,-0.965569,0,-0.272444,-6.55703,-0.272444,6.55703
-1.05173,0,-13.5383,0,-0.965571,0,-0.272217,-6.55749,-0.272217,6.55749
-1.05172,0,-13.5387,0,-0.965574,0,-0.271989,-6.55795,-0.271989,6.55795
-1.05172,0,-13.5392,0,-0.965576,0,-0.271762,-6.55842,-0.271762,6.55842
-1.05171,0,-13.5396,0,-0.965579,0,-0.271535,-6.55888,-0.271535,6.55888
-1.0517,0,-13.5401,0,-0.965581,0,-0.271309,-6.55934,-0.271309,6.55934
-1.0517,0,-13.5406,0,-0.965584,0,-0.271082,-6.5598,-0.271082,6.5598
-1.05169,0,-13.541,0,-0.965586,0,-0.270855,-6.56026,-0.270855,6.56026
-1.05169,0,-13.5415,0,-0.965589,0,-0.270628,-6.56073,-0.270628,6.56073
-1.05168,0,-13.5419,0,-0.965591,0,-0.270401,-6.56119,-0.270401,6.56119
-1.05168,0,-13.5424,0,-0.965594,0,-0.270174,-6.56165,-0.270174,6.56165
-1.05167,0,-13.5428,0,-0.965596,0,-0.269947,-6.56211,-0.269947,6.56211
-1.05166,0,-13.5433,0,-0.965599,0,-0.26972,-6.56257,-0.26972,6.56257
-1.05166,0,-13.5438,0,-0.965601,0,-0.269494,-6.56304,-0.269494,6.56304
-1.05165,0,-13.5442,0,-0.965604,0,-0.269267,-6.5635,-0.269267,6.5635
-1.05165,0,-13.5447,0,-0.965606,0,-0.26904,-6.56396,-0.26904,6.56396
-1.05164,0,-13.5451,0,-0.965609,0,-0.268814,-6.56442,-0.268814,6.56442
-1.05164,0,-13.5456,0,-0.965611,0,-0.268587,-6.56488,-0.268587,6.56488
-1.05163,0,-13.546,0,-0.965614,0,-0.26836,-6.56534,-0.26836,6.56534
-1.05162,0,-13.5465,0,-0.965616,0,-0.268134,-6.5658,-0.268134,6.5658
-1.05162,0,-13.5469,0,-0.965619,0,-0.267907,-6.56627,-0.267907,6.56627
-1.05161,0,-13.5474,0,-0.965621,0,-0.267681,-6.56673,-0.267681,6.56673
-1.05161,0,-13.5479,0,-0.965624,0,-0.267454,-6.56719,-0.267454,6.56719
-1.0516,0,-13.5483,0,-0.965626,0,-0.267227,-6.56765,-0.267227,6.56765
-1.0516,0,-13.5488,0,-0.965629,0,-0.267001,-6.56811,-0.267001,6.56811
-1.05159,0,-13.5492,0,-0.965631,0,-0.266775,-6.56857,-0.266775,6.56857
-1.05158,0,-13.5497,0,-0.965634,0,-0.266548,-6.56903,-0.266548,6.56903
-1.05158,0,-13.5501,0,-0.965636,0,-0.266322,-6.56949,-0.266322,6.56949
-1.05157,0,-13.5506,0,-0.965639,0,-0.266095,-6.56995,-0.266095,6.56995
-1.05157,0,-13.5511,0,-0.965641,0,-0.265869,-6.57041,-0.265869,6.57041
-1.05156,0,-13.5515,0,-0.965644,0,-0.265643,-6.57087,-0.265643,6.57087
-1.05156,0,-13.552,0,-0.965646,0,-0.265416,-6.57134,-0.265416,6.57134
-1.05155,0,-13.5524,0,-0.965649,0,-0.26519,-6.5718,-0.26519,6.5718
-1.05154,0,-13.5529,0,-0.965651,0,-0.264964,-6.57226,-0.264964,6.57226
-1.05154,0,-13.5533,0,-0.965654,0,-0.264737,-6.57272,-0.264737,6.57272
-1.05153,0,-13.5538,0,-0.965656,0,-0.264511,-6.57318,-0.264511,6.57318
-1.05153,0,-13.5542,0,-0.965659,0,-0.264285,-6.57364,-0.264285,6.57364
-1.05152,0,-13.5547,0,-0.965661,0,-0.264059,-6.5741,-0.264059,6.5741
-1.05152,0,-13.5552,0,-0.965664,0,-0.263833,-6.57456,-0.263833,6.57456
-1.05151,0,-13.5556,0,-0.965666,0,-0.263607,-6.57502,-0.263607,6.57502
-1.05151,0,-13.5561,0,-0.965669,0,-0.26338,-6.57548,-0.26338,6.57548
-1.0515,0,-13.5565,0,-0.965671,0,-0.263154,-6.57594,-0.263154,6.57594
-1.05149,0,-13.557,0,-0.965674,0,-0.262928,-6.5764,-0.262928,6.5764
-1.05149,0,-13.5574,0,-0.965676,0,-0.262702,-6.57686,-0.262702,6.57686
-1.05148,0,-13.5579,0,-0.965679,0,-0.262476,-6.57732,-0.262476,6.57732
-1.05148,0,-13.5583,0,-0.965681,0,-0.26225,-6.57778,-0.26225,6.57778
-1.05147,0,-13.5588,0,-0.965684,0,-0.262024,-6.57824,-0.262024,6.57824
-1.05147,0,-13.5593,0,-0.965686,0,-0.261798,-6.5787,-0.261798,6.5787
-1.05146,0,-13.5597,0,-0.965689,0,-0.261573,-6.57916,-0.261573,6.57916
-1.05145,0,-13.5602,0,-0.965691,0,-0.261347,-6.57962,-0.261347,6.57962
-1.05145,0,-13.5606,0,-0.965694,0,-0.261121,-6.58007,-0.261121,6.58007
-1.05144,0,-13.5611,0,-0.965696,0,-0.260895,-6.58053,-0.260895,6.58053
-1.05144,0,-13.5615,0,-0.965699,0,-0.260669,-6.58099,-0.260669,6.58099
-1.05143,0,-13.562,0,-0.965701,0,-0.260443,-6.58145,-0.260443,6.58145
-1.05143,0,-13.5624,0,-0.965704,0,-0.260218,-6.58191,-0.260218,6.58191
-1.05142,0,-13.5629,0,-0.965706,0,-0.259992,-6.58237,-0.259992,6.58237
-1.05142,0,-13.5633,0,-0.965709,0,-0.259766,-6.58283,-0.259766,6.58283
-1.05141,0,-13.5638,0,-0.965711,0,-0.259541,-6.58329,-0.259541,6.58329
-1.0514,0,-13.5643,0,-0.965714,0,-0.259315,-6.58375,-0.259315,6.58375
-1.0514,0,-13.5647,0,-0.965716,0,-0.259089,-6.58421,-0.259089,6.58421
-1.05139,0,-13.5652,0,-0.965719,0,-0.258864,-6.58467,-0.258864,6.58467
-1.05139,0,-13.5656,0,-0.965721,0,-0.258638,-6.58512,-0.258638,6.58512
-1.05138,0,-13.5661,0,-0.965724,0,-0.258412,-6.58558,-0.258412,6.58558
-1.05138,0,-13.5665,0,-0.965726,0,-0.258187,-6.58604,-0.258187,6.58604
-1.05137,0,-13.567,0,-0.965729,0,-0.257961,-6.5865,-0.257961,6.5865
-1.05137,0,-13.5674,0,-0.965731,0,-0.257736,-6.58696,-0.257736,6.58696
-1.05136,0,-13.5679,0,-0.965733,0,-0.25751,-6.58742,-0.25751,6.58742
-1.05135,0,-13.5683,0,-0.965736,0,-0.257285,-6.58788,-0.257285,6.58788
-1.05135,0,-13.5688,0,-0.965738,0,-0.25706,-6.58833,-0.25706,6.58833
-1.05134,0,-13.5692,0,-0.965741,0,-0.256834,-6.58879,-0.256834,6.58879
-1.05134,0,-13.5697,0,-0.965743,0,-0.256609,-6.58925,-0.256609,6.58925
-1.05133,0,-13.5702,0,-0.965746,0,-0.256384,-6.58971,-0.256384,6.58971
-1.05133,0,-13.5706,0,-0.965748,0,-0.256158,-6.59017,-0.256158,6.59017
-1.05132,0,-13.5711,0,-0.965751,0,-0.255933,-6.59063,-0.255933,6.59063
-1.05131,0,-13.5715,0,-0.965753,0,-0.255708,-6.59108,-0.255708,6.59108
-1.05131,0,-13.572,0,-0.965756,0,-0.255482,-6.59154,-0.255482,6.59154
-1.0513,0,-13.5724,0,-0.965758,0,-0.255257,-6.592,-0.255257,6.592
-1.0513,0,-13.5729,0,-0.965761,0,-0.255032,-6.59246,-0.255032,6.59246
-1.05129,0,-13.5733,0,-0.965763,0,-0.254807,-6.59292,-0.254807,6.59292
-1.05129,0,-13.5738,0,-0.965766,0,-0.254582,-6.59337,-0.254582,6.59337
-1.05128,0,-13.5742,0,-0.965768,0,-0.254357,-6.59383,-0.254357,6.59383
-1.05128,0,-13.5747,0,-0.965771,0,-0.254131,-6.59429,-0.254131,6.59429
-1.05127,0,-13.5751,0,-0.965773,0,-0.253906,-6.59475,-0.253906,6.59475
-1.05126,0,-13.5756,0,-0.965776,0,-0.253681,-6.5952,-0.253681,6.5952
-1.05126,0,-13.5761,0,-0.965778,0,-0.253456,-6.59566,-0.253456,6.59566
-1.05125,0,-13.5765,0,-0.96578,0,-0.253231,-6.59612,-0.253231,6.59612
-1.05125,0,-13.577,0,-0.965783,0,-0.253006,-6.59658,-0.253006,6.59658
-1.05124,0,-13.5774,0,-0.965785,0,-0.252781,-6.59703,-0.252781,6.59703
-1.05124,0,-13.5779,0,-0.965788,0,-0.252556,-6.59749,-0.252556,6.59749
-1.05123,0,-13.5783,0,-0.96579,0,-0.252332,-6.59795,-0.252332,6.59795
-1.05123,0,-13.5788,0,-0.965793,0,-0.252107,-6.5984,-0.252107,6.5984
-1.05122,0,-13.5792,0,-0.965795,0,-0.251882,-6.59886,-0.251882,6.59886
-1.05121,0,-13.5797,0,-0.965798,0,-0.251657,-6.59932,-0.251657,6.59932
-1.05121,0,-13.5801,0,-0.9658,0,-0.251432,-6.59978,-0.251432,6.59978
-1.0512,0,-13.5806,0,-0.965803,0,-0.251207,-6.60023,-0.251207,6.60023
-1.0512,0,-13.581,0,-0.965805,0,-0.250983,-6.60069,-0.250983,6.60069
-1.05119,0,-13.5815,0,-0.965808,0,-0.250758,-6.60115,-0.250758,6.60115
-1.05119,0,-13.5819,0,-0.96581,0,-0.250533,-6.6016,-0.250533,6.6016
-1.05118,0,-13.5824,0,-0.965813,0,-0.250308,-6.60206,-0.250308,6.60206
-1.05118,0,-13.5828,0,-0.965815,0,-0.250084,-6.60252,-0.250084,6.60252
-1.05117,0,-13.5833,0,-0.965817,0,-0.249859,-6.60297,-0.249859,6.60297
-1.05116,0,-13.5837,0,-0.96582,0,-0.249635,-6.60343,-0.249635,6.60343
-1.05116,0,-13.5842,0,-0.965822,0,-0.24941,-6.60389,-0.24941,6.60389
-1.05115,0,-13.5847,0,-0.965825,0,-0.249185,-6.60434,-0.249185,6.60434
-1.05115,0,-13.5851,0,-0.965827,0,-0.248961,-6.6048,-0.248961,6.6048
-1.05114,0,-13.5856,0,-0.96583,0,-0.248736,-6.60525,-0.248736,6.60525
-1.05114,0,-13.586,0,-0.965832,0,-0.248512,-6.60571,-0.248512,6.60571
-1.05113,0,-13.5865,0,-0.965835,0,-0.248287,-6.60617,-0.248287,6.60617
-1.05113,0,-13.5869,0,-0.965837,0,-0.248063,-6.60662,-0.248063,6.60662
-1.05112,0,-13.5874,0,-0.96584,0,-0.247839,-6.60708,-0.247839,6.60708
-1.05112,0,-13.5878,0,-0.965842,0,-0.247614,-6.60753,-0.247614,6.60753
-1.05111,0,-13.5883,0,-0.965844,0,-0.24739,-6.60799,-0.24739,6.60799
-1.0511,0,-13.5887,0,-0.965847,0,-0.247165,-6.60845,-0.247165,6.60845
-1.0511,0,-13.5892,0,-0.965849,0,-0.246941,-6.6089,-0.246941,6.6089
-1.05109,0,-13.5896,0,-0.965852,0,-0.246717,-6.60936,-0.246717,6.60936
-1.05109,0,-13.5901,0,-0.965854,0,-0.246492,-6.60981,-0.246492,6.60981
-1.05108,0,-13.5905,0,-0.965857,0,-0.246268,-6.61027,-0.246268,6.61027
-1.05108,0,-13.591,0,-0.965859,0,-0.246044,-6.61072,-0.246044,6.61072
-1.05107,0,-13.5914,0,-0.965862,0,-0.24582,-6.61118,-0.24582,6.61118
-1.05107,0,-13.5919,0,-0.965864,0,-0.245596,-6.61164,-0.245596,6.61164
-1.05106,0,-13.5923,0,-0.965867,0,-0.245371,-6.61209,-0.245371,6.61209
-1.05105,0,-13.5928,0,-0.965869,0,-0.245147,-6.61255,-0.245147,6.61255
-1.05105,0,-13.5932,0,-0.965871,0,-0.244923,-6.613,-0.244923,6.613
-1.05104,0,-13.5937,0,-0.965874,0,-0.244699,-6.61346,-0.244699,6.61346
-1.05104,0,-13.5941,0,-0.965876,0,-0.244475,-6.61391,-0.244475,6.61391
-1.05103,0,-13.5946,0,-0.965879,0,-0.244251,-6.61437,-0.244251,6.61437
-1.05103,0,-13.595,0,-0.965881,0,-0.244027,-6.61482,-0.244027,6.61482
-1.05102,0,-13.5955,0,-0.965884,0,-0.243803,-6.61528,-0.243803,6.61528
-1.05102,0,-13.5959,0,-0.965886,0,-0.243579,-6.61573,-0.243579,6.61573
-1.05101,0,-13.5964,0,-0.965889,0,-0.243355,-6.61619,-0.243355,6.61619
-1.05101,0,-13.5968,0,-0.965891,0,-0.243131,-6.61664,-0.243131,6.61664
-1.051,0,-13.5973,0,-0.965893,0,-0.242907,-6.6171,-0.242907,6.6171
-1.05099,0,-13.5977,0,-0.965896,0,-0.242683,-6.61755,-0.242683,6.61755
-1.05099,0,-13.5982,0,-0.965898,0,-0.24246,-6.61801,-0.24246,6.61801
-1.05098,0,-13.5986,0,-0.965901,0,-0.242236,-6.61846,-0.242236,6.61846
-1.05098,0,-13.5991,0,-0.965903,0,-0.242012,-6.61891,-0.242012,6.61891
-1.05097,0,-13.5995,0,-0.965906,0,-0.241788,-6.61937,-0.241788,6.61937
-1.05097,0,-13.6,0,-0.965908,0,-0.241564,-6.61982,-0.241564,6.61982
-1.05096,0,-13.6004,0,-0.965911,0,-0.241341,-6.62028,-0.241341,6.62028
-1.05096,0,-13.6009,0,-0.965913,0,-0.241117,-6.62073,-0.241117,6.62073
-1.05095,0,-13.6013,0,-0.965915,0,-0.240893,-6.62119,-0.240893,6.62119
-1.05094,0,-13.6018,0,-0.965918,0,-0.24067,-6.62164,-0.24067,6.62164
-1.05094,0,-13.6022,0,-0.96592,0,-0.240446,-6.62209,-0.240446,6.62209
-1.05093,0,-13.6027,0,-0.965923,0,-0.240222,-6.62255,-0.240222,6.62255
-1.05093,0,-13.6031,0,-0.965925,0,-0.239999,-6.623,-0.239999,6.623
-1.05092,0,-13.6036,0,-0.965928,0,-0.239775,-6.62346,-0.239775,6.62346
-1.05092,0,-13.604,0,-0.96593,0,-0.239552,-6.62391,-0.239552,6.62391
-1.05091,0,-13.6045,0,-0.965932,0,-0.239328,-6.62436,-0.239328,6.62436
-1.05091,0,-13.6049,0,-0.965935,0,-0.239105,-6.62482,-0.239105,6.62482
-1.0509,0,-13.6054,0,-0.965937,0,-0.238881,-6.62527,-0.238881,6.62527
-1.0509,0,-13.6058,0,-0.96594,0,-0.238658,-6.62572,-0.238658,6.62572
-1.05089,0,-13.6063,0,-0.965942,0,-0.238434,-6.62618,-0.238434,6.62618
-1.05088,0,-13.6067,0,-0.965945,0,-0.238211,-6.62663,-0.238211,6.62663
-1.05088,0,-13.6072,0,-0.965947,0,-0.237988,-6.62709,-0.237988,6.62709
-1.05087,0,-13.6076,0,-0.965949,0,-0.237764,-6.62754,-0.237764,6.62754
-1.05087,0,-13.6081,0,-0.965952,0,-0.237541,-6.62799,-0.237541,6.62799
-1.05086,0,-13.6085,0,-0.965954,0,-0.237318,-6.62845,-0.237318,6.62845
-1.05086,0,-13.609,0,-0.965957,0,-0.237094,-6.6289,-0.237094,6.6289
-1.05085,0,-13.6094,0,-0.965959,0,-0.236871,-6.62935,-0.236871,6.62935
-1.05085,0,-13.6099,0,-0.965962,0,-0.236648,-6.6298,-0.236648,6.6298
-1.05084,0,-13.6103,0,-0.965964,0,-0.236425,-6.63026,-0.236425,6.63026
-1.05084,0,-13.6108,0,-0.965966,0,-0.236202,-6.63071,-0.236202,6.63071
-1.05083,0,-13.6112,0,-0.965969,0,-0.235978,-6.63116,-0.235978,6.63116
-1.05083,0,-13.6117,0,-0.965971,0,-0.235755,-6.63162,-0.235755,6.63162
-1.05082,0,-13.6121,0,-0.965974,0,-0.235532,-6.63207,-0.235532,6.63207
-1.05081,0,-13.6126,0,-0.965976,0,-0.235309,-6.63252,-0.235309,6.63252
-1.05081,0,-13.613,0,-0.965979,0,-0.235086,-6.63298,-0.235086,6.63298
-1.0508,0,-13.6135,0,-0.965981,0,-0.234863,-6.63343,-0.234863,6.63343
-1.0508,0,-13.6139,0,-0.965983,0,-0.23464,-6.63388,-0.23464,6.63388
-1.05079,0,-13.6144,0,-0.965986,0,-0.234417,-6.63433,-0.234417,6.63433
-1.05079,0,-13.6148,0,-0.965988,0,-0.234194,-6.63479,-0.234194,6.63479
-1.05078,0,-13.6153,0,-0.965991,0,-0.233971,-6.63524,-0.233971,6.63524
-1.05078,0,-13.6157,0,-0.965993,0,-0.233748,-6.63569,-0.233748,6.63569
-1.05077,0,-13.6162,0,-0.965996,0,-0.233525,-6.63614,-0.233525,6.63614
-1.05077,0,-13.6166,0,-0.965998,0,-0.233302,-6.63659,-0.233302,6.63659
-1.05076,0,-13.6171,0,-0.966,0,-0.233079,-6.63705,-0.233079,6.63705
-1.05075,0,-13.6175,0,-0.966003,0,-0.232857,-6.6375,-0.232857,6.6375
-1.05075,0,-13.618,0,-0.966005,0,-0.232634,-6.63795,-0.232634,6.63795
-1.05074,0,-13.6184,0,-0.966008,0,-0.232411,-6.6384,-0.232411,6.6384
-1.05074,0,-13.6189,0,-0.96601,0,-0.232188,-6.63886,-0.232188,6.63886
-1.05073,0,-13.6193,0,-0.966012,0,-0.231966,-6.63931,-0.231966,6.63931
-1.05073,0,-13.6198,0,-0.966015,0,-0.231743,-6.63976,-0.231743,6.63976
-1.05072,0,-13.6202,0,-0.966017,0,-0.23152,-6.64021,-0.23152,6.64021
-1.05072,0,-13.6207,0,-0.96602,0,-0.231298,-6.64066,-0.231298,6.64066
-1.05071,0,-13.6211,0,-0.966022,0,-0.231075,-6.64111,-0.231075,6.64111
-1.05071,0,-13.6216,0,-0.966024,0,-0.230852,-6.64157,-0.230852,6.64157
-1.0507,0,-13.622,0,-0.966027,0,-0.23063,-6.64202,-0.23063,6.64202
-1.0507,0,-13.6225,0,-0.966029,0,-0.230407,-6.64247,-0.230407,6.64247
-1.05069,0,-13.6229,0,-0.966032,0,-0.230185,-6.64292,-0.230185,6.64292
-1.05068,0,-13.6234,0,-0.966034,0,-0.229962,-6.64337,-0.229962,6.64337
-1.05068,0,-13.6238,0,-0.966037,0,-0.22974,-6.64382,-0.22974,6.64382
-1.05067,0,-13.6243,0,-0.966039,0,-0.229517,-6.64427,-0.229517,6.64427
-1.05067,0,-13.6247,0,-0.966041,0,-0.229295,-6.64473,-0.229295,6.64473
-1.05066,0,-13.6251,0,-0.966044,0,-0.229072,-6.64518,-0.229072,6.64518
-1.05066,0,-13.6256,0,-0.966046,0,-0.22885,-6.64563,-0.22885,6.64563
-1.05065,0,-13.626,0,-0.966049,0,-0.228627,-6.64608,-0.228627,6.64608
-1.05065,0,-13.6265,0,-0.966051,0,-0.228405,-6.64653,-0.228405,6.64653
-1.05064,0,-13.6269,0,-0.966053,0,-0.228183,-6.64698,-0.228183,6.64698
-1.05064,0,-13.6274,0,-0.966056,0,-0.22796,-6.64743,-0.22796,6.64743
-1.05063,0,-13.6278,0,-0.966058,0,-0.227738,-6.64788,-0.227738,6.64788
-1.05063,0,-13.6283,0,-0.966061,0,-0.227516,-6.64833,-0.227516,6.64833
-1.05062,0,-13.6287,0,-0.966063,0,-0.227294,-6.64878,-0.227294,6.64878
-1.05061,0,-13.6292,0,-0.966065,0,-0.227071,-6.64924,-0.227071,6.64924
-1.05061,0,-13.6296,0,-0.966068,0,-0.226849,-6.64969,-0.226849,6.64969
-1.0506,0,-13.6301,0,-0.96607,0,-0.226627,-6.65014,-0.226627,6.65014
-1.0506,0,-13.6305,0,-0.966073,0,-0.226405,-6.65059,-0.226405,6.65059
-1.05059,0,-13.631,0,-0.966075,0,-0.226183,-6.65104,-0.226183,6.65104
-1.05059,0,-13.6314,0,-0.966077,0,-0.225961,-6.65149,-0.225961,6.65149
-1.05058,0,-13.6319,0,-0.96608,0,-0.225739,-6.65194,-0.225739,6.65194
-1.05058,0,-13.6323,0,-0.966082,0,-0.225517,-6.65239,-0.225517,6.65239
-1.05057,0,-13.6328,0,-0.966085,0,-0.225295,-6.65284,-0.225295,6.65284
-1.05057,0,-13.6332,0,-0.966087,0,-0.225073,-6.65329,-0.225073,6.65329
-1.05056,0,-13.6336,0,-0.966089,0,-0.224851,-6.65374,-0.224851,6.65374
-1.05056,0,-13.6341,0,-0.966092,0,-0.224629,-6.65419,-0.224629,6.65419
-1.05055,0,-13.6345,0,-0.966094,0,-0.224407,-6.65464,-0.224407,6.65464
-1.05055,0,-13.635,0,-0.966097,0,-0.224185,-6.65509,-0.224185,6.65509
-1.05054,0,-13.6354,0,-0.966099,0,-0.223963,-6.65554,-0.223963,6.65554
-1.05053,0,-13.6359,0,-0.966101,0,-0.223741,-6.65599,-0.223741,6.65599
-1.05053,0,-13.6363,0,-0.966104,0,-0.223519,-6.65644,-0.223519,6.65644
-1.05052,0,-13.6368,0,-0.966106,0,-0.223297,-6.65689,-0.223297,6.65689
-1.05052,0,-13.6372,0,-0.966109,0,-0.223076,-6.65734,-0.223076,6.65734
-1.05051,0,-13.6377,0,-0.966111,0,-0.222854,-6.65779,-0.222854,6.65779
-1.05051,0,-13.6381,0,-0.966113,0,-0.222632,-6.65824,-0.222632,6.65824
-1.0505,0,-13.6386,0,-0.966116,0,-0.22241,-6.65869,-0.22241,6.65869
-1.0505,0,-13.639,0,-0.966118,0,-0.222189,-6.65914,-0.222189,6.65914
-1.05049,0,-13.6395,0,-0.966121,0,-0.221967,-6.65959,-0.221967,6.65959
-1.05049,0,-13.6399,0,-0.966123,0,-0.221745,-6.66003,-0.221745,6.66003
-1.05048,0,-13.6403,0,-0.966125,0,-0.221524,-6.66048,-0.221524,6.66048
-1.05048,0,-13.6408,0,-0.966128,0,-0.221302,-6.66093,-0.221302,6.66093
-1.05047,0,-13.6412,0,-0.96613,0,-0.221081,-6.66138,-0.221081,6.66138
-1.05047,0,-13.6417,0,-0.966133,0,-0.220859,-6.66183,-0.220859,6.66183
-1.05046,0,-13.6421,0,-0.966135,0,-0.220637,-6.66228,-0.220637,6.66228
-1.05045,0,-13.6426,0,-0.966137,0,-0.220416,-6.66273,-0.220416,6.66273
-1.05045,0,-13.643,0,-0.96614,0,-0.220194,-6.66318,-0.220194,6.66318
-1.05044,0,-13.6435,0,-0.966142,0,-0.219973,-6.66363,-0.219973,6.66363
-1.05044,0,-13.6439,0,-0.966144,0,-0.219752,-6.66408,-0.219752,6.66408
-1.05043,0,-13.6444,0,-0.966147,0,-0.21953,-6.66453,-0.21953,6.66453
-1.05043,0,-13.6448,0,-0.966149,0,-0.219309,-6.66497,-0.219309,6.66497
-1.05042,0,-13.6453,0,-0.966152,0,-0.219087,-6.66542,-0.219087,6.66542
-1.05042,0,-13.6457,0,-0.966154,0,-0.218866,-6.66587,-0.218866,6.66587
-1.05041,0,-13.6461,0,-0.966156,0,-0.218645,-6.66632,-0.218645,6.66632
-1.05041,0,-13.6466,0,-0.966159,0,-0.218423,-6.66677,-0.218423,6.66677
-1.0504,0,-13.647,0,-0.966161,0,-0.218202,-6.66722,-0.218202,6.66722
-1.0504,0,-13.6475,0,-0.966163,0,-0.217981,-6.66766,-0.217981,6.66766
-1.05039,0,-13.6479,0,-0.966166,0,-0.21776,-6.66811,-0.21776,6.66811
-1.05039,0,-13.6484,0,-0.966168,0,-0.217538,-6.66856,-0.217538,6.66856
-1.05038,0,-13.6488,0,-0.966171,0,-0.217317,-6.66901,-0.217317,6.66901
-1.05037,0,-13.6493,0,-0.966173,0,-0.217096,-6.66946,-0.217096,6.66946
-1.05037,0,-13.6497,0,-0.966175,0,-0.216875,-6.66991,-0.216875,6.66991
-1.05036,0,-13.6502,0,-0.966178,0,-0.216654,-6.67035,-0.216654,6.67035
-1.05036,0,-13.6506,0,-0.96618,0,-0.216433,-6.6708,-0.216433,6.6708
-1.05035,0,-13.651,0,-0.966183,0,-0.216212,-6.67125,-0.216212,6.67125
-1.05035,0,-13.6515,0,-0.966185,0,-0.215991,-6.6717,-0.215991,6.6717
-1.05034,0,-13.6519,0,-0.966187,0,-0.21577,-6.67215,-0.21577,6.67215
-1.05034,0,-13.6524,0,-0.96619,0,-0.215549,-6.67259,-0.215549,6.67259
-1.05033,0,-13.6528,0,-0.966192,0,-0.215328,-6.67304,-0.215328,6.67304
-1.05033,0,-13.6533,0,-0.966194,0,-0.215107,-6.67349,-0.215107,6.67349
-1.05032,0,-13.6537,0,-0.966197,0,-0.214886,-6.67394,-0.214886,6.67394
-1.05032,0,-13.6542,0,-0.966199,0,-0.214665,-6.67438,-0.214665,6.67438
-1.05031,0,-13.6546,0,-0.966202,0,-0.214444,-6.67483,-0.214444,6.67483
-1.05031,0,-13.655,0,-0.966204,0,-0.214223,-6.67528,-0.214223,6.67528
-1.0503,0,-13.6555,0,-0.966206,0,-0.214002,-6.67573,-0.214002,6.67573
-1.0503,0,-13.6559,0,-0.966209,0,-0.213781,-6.67617,-0.213781,6.67617
-1.05029,0,-13.6564,0,-0.966211,0,-0.213561,-6.67662,-0.213561,6.67662
-1.05029,0,-13.6568,0,-0.966213,0,-0.21334,-6.67707,-0.21334,6.67707
-1.05028,0,-13.6573,0,-0.966216,0,-0.213119,-6.67752,-0.213119,6.67752
-1.05027,0,-13.6577,0,-0.966218,0,-0.212898,-6.67796,-0.212898,6.67796
-1.05027,0,-13.6582,0,-0.96622,0,-0.212678,-6.67841,-0.212678,6.67841
-1.05026,0,-13.6586,0,-0.966223,0,-0.212457,-6.67886,-0.212457,6.67886
-1.05026,0,-13.659,0,-0.966225,0,-0.212236,-6.6793,-0.212236,6.6793
-1.05025,0,-13.6595,0,-0.966228,0,-0.212016,-6.67975,-0.212016,6.67975
-1.05025,0,-13.6599,0,-0.96623,0,-0.211795,-6.6802,-0.211795,6.6802
-1.05024,0,-13.6604,0,-0.966232,0,-0.211575,-6.68064,-0.211575,6.68064
-1.05024,0,-13.6608,0,-0.966235,0,-0.211354,-6.68109,-0.211354,6.68109
-1.05023,0,-13.6613,0,-0.966237,0,-0.211133,-6.68154,-0.211133,6.68154
-1.05023,0,-13.6617,0,-0.966239,0,-0.210913,-6.68198,-0.210913,6.68198
-1.05022,0,-13.6622,0,-0.966242,0,-0.210692,-6.68243,-0.210692,6.68243
-1.05022,0,-13.6626,0,-0.966244,0,-0.210472,-6.68288,-0.210472,6.68288
-1.05021,0,-13.663,0,-0.966247,0,-0.210251,-6.68332,-0.210251,6.68332
-1.05021,0,-13.6635,0,-0.966249,0,-0.210031,-6.68377,-0.210031,6.68377
-1.0502,0,-13.6639,0,-0.966251,0,-0.209811,-6.68422,-0.209811,6.68422
-1.0502,0,-13.6644,0,-0.966254,0,-0.20959,-6.68466,-0.20959,6.68466
-1.05019,0,-13.6648,0,-0.966256,0,-0.20937,-6.68511,-0.20937,6.68511
-1.05019,0,-13.6653,0,-0.966258,0,-0.20915,-6.68555,-0.20915,6.68555
-1.05018,0,-13.6657,0,-0.966261,0,-0.208929,-6.686,-0.208929,6.686
-1.05017,0,-13.6661,0,-0.966263,0,-0.208709,-6.68645,-0.208709,6.68645
-1.05017,0,-13.6666,0,-0.966265,0,-0.208489,-6.68689,-0.208489,6.68689
-1.05016,0,-13.667,0,-0.966268,0,-0.208268,-6.68734,-0.208268,6.68734
-1.05016,0,-13.6675,0,-0.96627,0,-0.208048,-6.68778,-0.208048,6.68778
-1.05015,0,-13.6679,0,-0.966272,0,-0.207828,-6.68823,-0.207828,6.68823
-1.05015,0,-13.6684,0,-0.966275,0,-0.207608,-6.68868,-0.207608,6.68868
-1.05014,0,-13.6688,0,-0.966277,0,-0.207388,-6.68912,-0.207388,6.68912
-1.05014,0,-13.6692,0,-0.96628,0,-0.207168,-6.68957,-0.207168,6.68957
-1.05013,0,-13.6697,0,-0.966282,0,-0.206948,-6.69001,-0.206948,6.69001
-1.05013,0,-13.6701,0,-0.966284,0,-0.206727,-6.69046,-0.206727,6.69046
-1.05012,0,-13.6706,0,-0.966287,0,-0.206507,-6.6909,-0.206507,6.6909
-1.05012,0,-13.671,0,-0.966289,0,-0.206287,-6.69135,-0.206287,6.69135
-1.05011,0,-13.6715,0,-0.966291,0,-0.206067,-6.6918,-0.206067,6.6918
-1.05011,0,-13.6719,0,-0.966294,0,-0.205847,-6.69224,-0.205847,6.69224
-1.0501,0,-13.6723,0,-0.966296,0,-0.205627,-6.69269,-0.205627,6.69269
-1.0501,0,-13.6728,0,-0.966298,0,-0.205407,-6.69313,-0.205407,6.69313
-1.05009,0,-13.6732,0,-0.966301,0,-0.205188,-6.69358,-0.205188,6.69358
-1.05009,0,-13.6737,0,-0.966303,0,-0.204968,-6.69402,-0.204968,6.69402
-1.05008,0,-13.6741,0,-0.966305,0,-0.204748,-6.69447,-0.204748,6.69447
-1.05008,0,-13.6746,0,-0.966308,0,-0.204528,-6.69491,-0.204528,6.69491
-1.05007,0,-13.675,0,-0.96631,0,-0.204308,-6.69536,-0.204308,6.69536
-1.05007,0,-13.6754,0,-0.966312,0,-0.204088,-6.6958,-0.204088,6.6958
-1.05006,0,-13.6759,0,-0.966315,0,-0.203868,-6.69625,-0.203868,6.69625
-1.05005,0,-13.6763,0,-0.966317,0,-0.203649,-6.69669,-0.203649,6.69669
-1.05005,0,-13.6768,0,-0.966319,0,-0.203429,-6.69714,-0.203429,6.69714
-1.05004,0,-13.6772,0,-0.966322,0,-0.203209,-6.69758,-0.203209,6.69758
-1.05004,0,-13.6777,0,-0.966324,0,-0.20299,-6.69803,-0.20299,6.69803
-1.05003,0,-13.6781,0,-0.966327,0,-0.20277,-6.69847,-0.20277,6.69847
-1.05003,0,-13.6785,0,-0.966329,0,-0.20255,-6.69891,-0.20255,6.69891
-1.05002,0,-13.679,0,-0.966331,0,-0.202331,-6.69936,-0.202331,6.69936
-1.05002,0,-13.6794,0,-0.966334,0,-0.202111,-6.6998,-0.202111,6.6998
-1.05001,0,-13.6799,0,-0.966336,0,-0.201891,-6.70025,-0.201891,6.70025
-1.05001,0,-13.6803,0,-0.966338,0,-0.201672,-6.70069,-0.201672,6.70069
-1.05,0,-13.6808,0,-0.966341,0,-0.201452,-6.70114,-0.201452,6.70114
-1.05,0,-13.6812,0,-0.966343,0,-0.201233,-6.70158,-0.201233,6.70158
-1.04999,0,-13.6816,0,-0.966345,0,-0.201013,-6.70202,-0.201013,6.70202
-1.04999,0,-13.6821,0,-0.966348,0,-0.200794,-6.70247,-0.200794,6.70247
-1.04998,0,-13.6825,0,-0.96635,0,-0.200574,-6.70291,-0.200574,6.70291
-1.04998,0,-13.683,0,-0.966352,0,-0.200355,-6.70336,-0.200355,6.70336
-1.04997,0,-13.6834,0,-0.966355,0,-0.200136,-6.7038,-0.200136,6.7038
-1.04997,0,-13.6838,0,-0.966357,0,-0.199916,-6.70424,-0.199916,6.70424
-1.04996,0,-13.6843,0,-0.966359,0,-0.199697,-6.70469,-0.199697,6.70469
-1.04996,0,-13.6847,0,-0.966362,0,-0.199478,-6.70513,-0.199478,6.70513
-1.04995,0,-13.6852,0,-0.966364,0,-0.199258,-6.70558,-0.199258,6.70558
-1.04995,0,-13.6856,0,-0.966366,0,-0.199039,-6.70602,-0.199039,6.70602
-1.04994,0,-13.6861,0,-0.966369,0,-0.19882,-6.70646,-0.19882,6.70646
-1.04994,0,-13.6865,0,-0.966371,0,-0.198601,-6.70691,-0.198601,6.70691
-1.04993,0,-13.6869,0,-0.966373,0,-0.198381,-6.70735,-0.198381,6.70735
-1.04993,0,-13.6874,0,-0.966376,0,-0.198162,-6.70779,-0.198162,6.70779
-1.04992,0,-13.6878,0,-0.966378,0,-0.197943,-6.70824,-0.197943,6.70824
-1.04991,0,-13.6883,0,-0.96638,0,-0.197724,-6.70868,-0.197724,6.70868
-1.04991,0,-13.6887,0,-0.966383,0,-0.197505,-6.70912,-0.197505,6.70912
-1.0499,0,-13.6891,0,-0.966385,0,-0.197286,-6.70957,-0.197286,6.70957
-1.0499,0,-13.6896,0,-0.966387,0,-0.197066,-6.71001,-0.197066,6.71001
-1.04989,0,-13.69,0,-0.96639,0,-0.196847,-6.71045,-0.196847,6.71045
-1.04989,0,-13.6905,0,-0.966392,0,-0.196628,-6.7109,-0.196628,6.7109
-1.04988,0,-13.6909,0,-0.966394,0,-0.196409,-6.71134,-0.196409,6.71134
-1.04988,0,-13.6913,0,-0.966397,0,-0.19619,-6.71178,-0.19619,6.71178
-1.04987,0,-13.6918,0,-0.966399,0,-0.195971,-6.71223,-0.195971,6.71223
-1.04987,0,-13.6922,0,-0.966401,0,-0.195752,-6.71267,-0.195752,6.71267
-1.04986,0,-13.6927,0,-0.966404,0,-0.195534,-6.71311,-0.195534,6.71311
-1.04986,0,-13.6931,0,-0.966406,0,-0.195315,-6.71355,-0.195315,6.71355
-1.04985,0,-13.6935,0,-0.966408,0,-0.195096,-6.714,-0.195096,6.714
-1.04985,0,-13.694,0,-0.966411,0,-0.194877,-6.71444,-0.194877,6.71444
-1.04984,0,-13.6944,0,-0.966413,0,-0.194658,-6.71488,-0.194658,6.71488
-1.04984,0,-13.6949,0,-0.966415,0,-0.194439,-6.71532,-0.194439,6.71532
-1.04983,0,-13.6953,0,-0.966418,0,-0.194221,-6.71577,-0.194221,6.71577
-1.04983,0,-13.6957,0,-0.96642,0,-0.194002,-6.71621,-0.194002,6.71621
-1.04982,0,-13.6962,0,-0.966422,0,-0.193783,-6.71665,-0.193783,6.71665
-1.04982,0,-13.6966,0,-0.966425,0,-0.193564,-6.71709,-0.193564,6.71709
-1.04981,0,-13.6971,0,-0.966427,0,-0.193346,-6.71754,-0.193346,6.71754
-1.04981,0,-13.6975,0,-0.966429,0,-0.193127,-6.71798,-0.193127,6.71798
-1.0498,0,-13.698,0,-0.966431,0,-0.192908,-6.71842,-0.192908,6.71842
-1.0498,0,-13.6984,0,-0.966434,0,-0.19269,-6.71886,-0.19269,6.71886
-1.04979,0,-13.6988,0,-0.966436,0,-0.192471,-6.7193,-0.192471,6.7193
-1.04979,0,-13.6993,0,-0.966438,0,-0.192252,-6.71975,-0.192252,6.71975
-1.04978,0,-13.6997,0,-0.966441,0,-0.192034,-6.72019,-0.192034,6.72019
-1.04978,0,-13.7002,0,-0.966443,0,-0.191815,-6.72063,-0.191815,6.72063
-1.04977,0,-13.7006,0,-0.966445,0,-0.191597,-6.72107,-0.191597,6.72107
-1.04977,0,-13.701,0,-0.966448,0,-0.191378,-6.72151,-0.191378,6.72151
-1.04976,0,-13.7015,0,-0.96645,0,-0.19116,-6.72196,-0.19116,6.72196
-1.04976,0,-13.7019,0,-0.966452,0,-0.190941,-6.7224,-0.190941,6.7224
-1.04975,0,-13.7023,0,-0.966455,0,-0.190723,-6.72284,-0.190723,6.72284
-1.04975,0,-13.7028,0,-0.966457,0,-0.190505,-6.72328,-0.190505,6.72328
-1.04974,0,-13.7032,0,-0.966459,0,-0.190286,-6.72372,-0.190286,6.72372
-1.04974,0,-13.7037,0,-0.966462,0,-0.190068,-6.72416,-0.190068,6.72416
-1.04973,0,-13.7041,0,-0.966464,0,-0.18985,-6.7246,-0.18985,6.7246
-1.04972,0,-13.7045,0,-0.966466,0,-0.189631,-6.72505,-0.189631,6.72505
-1.04972,0,-13.705,0,-0.966469,0,-0.189413,-6.72549,-0.189413,6.72549
-1.04971,0,-13.7054,0,-0.966471,0,-0.189195,-6.72593,-0.189195,6.72593
-1.04971,0,-13.7059,0,-0.966473,0,-0.188976,-6.72637,-0.188976,6.72637
-1.0497,0,-13.7063,0,-0.966476,0,-0.188758,-6.72681,-0.188758,6.72681
-1.0497,0,-13.7067,0,-0.966478,0,-0.18854,-6.72725,-0.18854,6.72725
-1.04969,0,-13.7072,0,-0.96648,0,-0.188322,-6.72769,-0.188322,6.72769
-1.04969,0,-13.7076,0,-0.966482,0,-0.188104,-6.72813,-0.188104,6.72813
-1.04968,0,-13.7081,0,-0.966485,0,-0.187886,-6.72857,-0.187886,6.72857
-1.04968,0,-13.7085,0,-0.966487,0,-0.187667,-6.72902,-0.187667,6.72902
-1.04967,0,-13.7089,0,-0.966489,0,-0.187449,-6.72946,-0.187449,6.72946
-1.04967,0,-13.7094,0,-0.966492,0,-0.187231,-6.7299,-0.187231,6.7299
-1.04966,0,-13.7098,0,-0.966494,0,-0.187013,-6.73034,-0.187013,6.73034
-1.04966,0,-13.7103,0,-0.966496,0,-0.186795,-6.73078,-0.186795,6.73078
-1.04965,0,-13.7107,0,-0.966499,0,-0.186577,-6.73122,-0.186577,6.73122
-1.04965,0,-13.7111,0,-0.966501,0,-0.186359,-6.73166,-0.186359,6.73166
-1.04964,0,-13.7116,0,-0.966503,0,-0.186141,-6.7321,-0.186141,6.7321
-1.04964,0,-13.712,0,-0.966506,0,-0.185923,-6.73254,-0.185923,6.73254
-1.04963,0,-13.7124,0,-0.966508,0,-0.185705,-6.73298,-0.185705,6.73298
-1.04963,0,-13.7129,0,-0.96651,0,-0.185488,-6.73342,-0.185488,6.73342
-1.04962,0,-13.7133,0,-0.966512,0,-0.18527,-6.73386,-0.18527,6.73386
-1.04962,0,-13.7138,0,-0.966515,0,-0.185052,-6.7343,-0.185052,6.7343
-1.04961,0,-13.7142,0,-0.966517,0,-0.184834,-6.73474,-0.184834,6.73474
-1.04961,0,-13.7146,0,-0.966519,0,-0.184616,-6.73518,-0.184616,6.73518
-1.0496,0,-13.7151,0,-0.966522,0,-0.184398,-6.73562,-0.184398,6.73562
-1.0496,0,-13.7155,0,-0.966524,0,-0.184181,-6.73606,-0.184181,6.73606
-1.04959,0,-13.716,0,-0.966526,0,-0.183963,-6.7365,-0.183963,6.7365
-1.04959,0,-13.7164,0,-0.966529,0,-0.183745,-6.73694,-0.183745,6.73694
-1.04958,0,-13.7168,0,-0.966531,0,-0.183528,-6.73738,-0.183528,6.73738
-1.04958,0,-13.7173,0,-0.966533,0,-0.18331,-6.73782,-0.18331,6.73782
-1.04957,0,-13.7177,0,-0.966535,0,-0.183092,-6.73826,-0.183092,6.73826
-1.04957,0,-13.7181,0,-0.966538,0,-0.182875,-6.7387,-0.182875,6.7387
-1.04956,0,-13.7186,0,-0.96654,0,-0.182657,-6.73914,-0.182657,6.73914
-1.04956,0,-13.719,0,-0.966542,0,-0.18244,-6.73958,-0.18244,6.73958
-1.04955,0,-13.7195,0,-0.966545,0,-0.182222,-6.74002,-0.182222,6.74002
-1.04955,0,-13.7199,0,-0.966547,0,-0.182004,-6.74046,-0.182004,6.74046
-1.04954,0,-13.7203,0,-0.966549,0,-0.181787,-6.7409,-0.181787,6.7409
-1.04954,0,-13.7208,0,-0.966552,0,-0.181569,-6.74134,-0.181569,6.74134
-1.04953,0,-13.7212,0,-0.966554,0,-0.181352,-6.74178,-0.181352,6.74178
-1.04953,0,-13.7216,0,-0.966556,0,-0.181135,-6.74222,-0.181135,6.74222
-1.04952,0,-13.7221,0,-0.966558,0,-0.180917,-6.74266,-0.180917,6.74266
-1.04952,0,-13.7225,0,-0.966561,0,-0.1807,-6.7431,-0.1807,6.7431
-1.04951,0,-13.723,0,-0.966563,0,-0.180482,-6.74353,-0.180482,6.74353
-1.04951,0,-13.7234,0,-0.966565,0,-0.180265,-6.74397,-0.180265,6.74397
-1.0495,0,-13.7238,0,-0.966568,0,-0.180048,-6.74441,-0.180048,6.74441
-1.0495,0,-13.7243,0,-0.96657,0,-0.17983,-6.74485,-0.17983,6.74485
-1.04949,0,-13.7247,0,-0.966572,0,-0.179613,-6.74529,-0.179613,6.74529
-1.04949,0,-13.7251,0,-0.966574,0,-0.179396,-6.74573,-0.179396,6.74573
-1.04948,0,-13.7256,0,-0.966577,0,-0.179179,-6.74617,-0.179179,6.74617
-1.04948,0,-13.726,0,-0.966579,0,-0.178961,-6.74661,-0.178961,6.74661
-1.04947,0,-13.7265,0,-0.966581,0,-0.178744,-6.74705,-0.178744,6.74705
-1.04947,0,-13.7269,0,-0.966584,0,-0.178527,-6.74748,-0.178527,6.74748
-1.04946,0,-13.7273,0,-0.966586,0,-0.17831,-6.74792,-0.17831,6.74792
-1.04946,0,-13.7278,0,-0.966588,0,-0.178093,-6.74836,-0.178093,6.74836
-1.04945,0,-13.7282,0,-0.96659,0,-0.177876,-6.7488,-0.177876,6.7488
-1.04945,0,-13.7286,0,-0.966593,0,-0.177658,-6.74924,-0.177658,6.74924
-1.04944,0,-13.7291,0,-0.966595,0,-0.177441,-6.74968,-0.177441,6.74968
-1.04944,0,-13.7295,0,-0.966597,0,-0.177224,-6.75011,-0.177224,6.75011
-1.04943,0,-13.73,0,-0.9666,0,-0.177007,-6.75055,-0.177007,6.75055
-1.04943,0,-13.7304,0,-0.966602,0,-0.17679,-6.75099,-0.17679,6.75099
-1.04942,0,-13.7308,0,-0.966604,0,-0.176573,-6.75143,-0.176573,6.75143
-1.04942,0,-13.7313,0,-0.966606,0,-0.176356,-6.75187,-0.176356,6.75187
-1.04941,0,-13.7317,0,-0.966609,0,-0.176139,-6.75231,-0.176139,6.75231
-1.04941,0,-13.7321,0,-0.966611,0,-0.175923,-6.75274,-0.175923,6.75274
-1.0494,0,-13.7326,0,-0.966613,0,-0.175706,-6.75318,-0.175706,6.75318
-1.0494,0,-13.733,0,-0.966616,0,-0.175489,-6.75362,-0.175489,6.75362
-1.04939,0,-13.7334,0,-0.966618,0,-0.175272,-6.75406,-0.175272,6.75406
-1.04939,0,-13.7339,0,-0.96662,0,-0.175055,-6.7545,-0.175055,6.7545
-1.04938,0,-13.7343,0,-0.966622,0,-0.174838,-6.75493,-0.174838,6.75493
-1.04938,0,-13.7348,0,-0.966625,0,-0.174622,-6.75537,-0.174622,6.75537
-1.04937,0,-13.7352,0,-0.966627,0,-0.174405,-6.75581,-0.174405,6.75581
-1.04937,0,-13.7356,0,-0.966629,0,-0.174188,-6.75625,-0.174188,6.75625
-1.04936,0,-13.7361,0,-0.966632,0,-0.173971,-6.75668,-0.173971,6.75668
-1.04936,0,-13.7365,0,-0.966634,0,-0.173755,-6.75712,-0.173755,6.75712
-1.04935,0,-13.7369,0,-0.966636,0,-0.173538,-6.75756,-0.173538,6.75756
-1.04935,0,-13.7374,0,-0.966638,0,-0.173321,-6.758,-0.173321,6.758
-1.04934,0,-13.7378,0,-0.966641,0,-0.173105,-6.75843,-0.173105,6.75843
-1.04934,0,-13.7382,0,-0.966643,0,-0.172888,-6.75887,-0.172888,6.75887
-1.04933,0,-13.7387,0,-0.966645,0,-0.172672,-6.75931,-0.172672,6.75931
-1.04933,0,-13.7391,0,-0.966647,0,-0.172455,-6.75974,-0.172455,6.75974
-1.04932,0,-13.7396,0,-0.96665,0,-0.172238,-6.76018,-0.172238,6.76018
-1.04932,0,-13.74,0,-0.966652,0,-0.172022,-6.76062,-0.172022,6.76062
-1.04931,0,-13.7404,0,-0.966654,0,-0.171805,-6.76106,-0.171805,6.76106
-1.04931,0,-13.7409,0,-0.966657,0,-0.171589,-6.76149,-0.171589,6.76149
-1.0493,0,-13.7413,0,-0.966659,0,-0.171373,-6.76193,-0.171373,6.76193
-1.0493,0,-13.7417,0,-0.966661,0,-0.171156,-6.76237,-0.171156,6.76237
-1.04929,0,-13.7422,0,-0.966663,0,-0.17094,-6.7628,-0.17094,6.7628
-1.04929,0,-13.7426,0,-0.966666,0,-0.170723,-6.76324,-0.170723,6.76324
-1.04928,0,-13.743,0,-0.966668,0,-0.170507,-6.76368,-0.170507,6.76368
-1.04928,0,-13.7435,0,-0.96667,0,-0.170291,-6.76411,-0.170291,6.76411
-1.04927,0,-13.7439,0,-0.966672,0,-0.170074,-6.76455,-0.170074,6.76455
-1.04927,0,-13.7443,0,-0.966675,0,-0.169858,-6.76499,-0.169858,6.76499
-1.04926,0,-13.7448,0,-0.966677,0,-0.169642,-6.76542,-0.169642,6.76542
-1.04926,0,-13.7452,0,-0.966679,0,-0.169426,-6.76586,-0.169426,6.76586
-1.04925,0,-13.7456,0,-0.966682,0,-0.169209,-6.7663,-0.169209,6.7663
-1.04925,0,-13.7461,0,-0.966684,0,-0.168993,-6.76673,-0.168993,6.76673
-1.04924,0,-13.7465,0,-0.966686,0,-0.168777,-6.76717,-0.168777,6.76717
-1.04924,0,-13.747,0,-0.966688,0,-0.168561,-6.7676,-0.168561,6.7676
-1.04923,0,-13.7474,0,-0.966691,0,-0.168345,-6.76804,-0.168345,6.76804
-1.04923,0,-13.7478,0,-0.966693,0,-0.168128,-6.76848,-0.168128,6.76848
-1.04922,0,-13.7483,0,-0.966695,0,-0.167912,-6.76891,-0.167912,6.76891
-1.04922,0,-13.7487,0,-0.966697,0,-0.167696,-6.76935,-0.167696,6.76935
-1.04921,0,-13.7491,0,-0.9667,0,-0.16748,-6.76978,-0.16748,6.76978
-1.04921,0,-13.7496,0,-0.966702,0,-0.167264,-6.77022,-0.167264,6.77022
-1.0492,0,-13.75,0,-0.966704,0,-0.167048,-6.77066,-0.167048,6.77066
-1.0492,0,-13.7504,0,-0.966706,0,-0.166832,-6.77109,-0.166832,6.77109
-1.04919,0,-13.7509,0,-0.966709,0,-0.166616,-6.77153,-0.166616,6.77153
-1.04919,0,-13.7513,0,-0.966711,0,-0.1664,-6.77196,-0.1664,6.77196
-1.04918,0,-13.7517,0,-0.966713,0,-0.166184,-6.7724,-0.166184,6.7724
-1.04918,0,-13.7522,0,-0.966715,0,-0.165969,-6.77284,-0.165969,6.77284
-1.04917,0,-13.7526,0,-0.966718,0,-0.165753,-6.77327,-0.165753,6.77327
-1.04917,0,-13.753,0,-0.96672,0,-0.165537,-6.77371,-0.165537,6.77371
-1.04916,0,-13.7535,0,-0.966722,0,-0.165321,-6.77414,-0.165321,6.77414
-1.04916,0,-13.7539,0,-0.966724,0,-0.165105,-6.77458,-0.165105,6.77458
-1.04915,0,-13.7543,0,-0.966727,0,-0.164889,-6.77501,-0.164889,6.77501
-1.04915,0,-13.7548,0,-0.966729,0,-0.164674,-6.77545,-0.164674,6.77545
-1.04914,0,-13.7552,0,-0.966731,0,-0.164458,-6.77588,-0.164458,6.77588
-1.04914,0,-13.7556,0,-0.966734,0,-0.164242,-6.77632,-0.164242,6.77632
-1.04913,0,-13.7561,0,-0.966736,0,-0.164026,-6.77675,-0.164026,6.77675
-1.04913,0,-13.7565,0,-0.966738,0,-0.163811,-6.77719,-0.163811,6.77719
-1.04912,0,-13.7569,0,-0.96674,0,-0.163595,-6.77762,-0.163595,6.77762
-1.04912,0,-13.7574,0,-0.966743,0,-0.163379,-6.77806,-0.163379,6.77806
-1.04911,0,-13.7578,0,-0.966745,0,-0.163164,-6.77849,-0.163164,6.77849
-1.04911,0,-13.7582,0,-0.966747,0,-0.162948,-6.77893,-0.162948,6.77893
-1.0491,0,-13.7587,0,-0.966749,0,-0.162733,-6.77936,-0.162733,6.77936
-1.0491,0,-13.7591,0,-0.966752,0,-0.162517,-6.7798,-0.162517,6.7798
-1.04909,0,-13.7596,0,-0.966754,0,-0.162302,-6.78023,-0.162302,6.78023
-1.04909,0,-13.76,0,-0.966756,0,-0.162086,-6.78067,-0.162086,6.78067
-1.04908,0,-13.7604,0,-0.966758,0,-0.161871,-6.7811,-0.161871,6.7811
-1.04908,0,-13.7609,0,-0.966761,0,-0.161655,-6.78154,-0.161655,6.78154
-1.04907,0,-13.7613,0,-0.966763,0,-0.16144,-6.78197,-0.16144,6.78197
-1.04907,0,-13.7617,0,-0.966765,0,-0.161224,-6.78241,-0.161224,6.78241
-1.04906,0,-13.7622,0,-0.966767,0,-0.161009,-6.78284,-0.161009,6.78284
-1.04906,0,-13.7626,0,-0.96677,0,-0.160793,-6.78327,-0.160793,6.78327
-1.04905,0,-13.763,0,-0.966772,0,-0.160578,-6.78371,-0.160578,6.78371
-1.04905,0,-13.7635,0,-0.966774,0,-0.160363,-6.78414,-0.160363,6.78414
-1.04904,0,-13.7639,0,-0.966776,0,-0.160147,-6.78458,-0.160147,6.78458
-1.04904,0,-13.7643,0,-0.966779,0,-0.159932,-6.78501,-0.159932,6.78501
-1.04903,0,-13.7648,0,-0.966781,0,-0.159717,-6.78545,-0.159717,6.78545
-1.04903,0,-13.7652,0,-0.966783,0,-0.159502,-6.78588,-0.159502,6.78588
-1.04902,0,-13.7656,0,-0.966785,0,-0.159286,-6.78631,-0.159286,6.78631
-1.04902,0,-13.7661,0,-0.966787,0,-0.159071,-6.78675,-0.159071,6.78675
-1.04901,0,-13.7665,0,-0.96679,0,-0.158856,-6.78718,-0.158856,6.78718
-1.04901,0,-13.7669,0,-0.966792,0,-0.158641,-6.78762,-0.158641,6.78762
-1.049,0,-13.7673,0,-0.966794,0,-0.158426,-6.78805,-0.158426,6.78805
-1.049,0,-13.7678,0,-0.966796,0,-0.158211,-6.78848,-0.158211,6.78848
-1.04899,0,-13.7682,0,-0.966799,0,-0.157996,-6.78892,-0.157996,6.78892
-1.04899,0,-13.7686,0,-0.966801,0,-0.15778,-6.78935,-0.15778,6.78935
-1.04899,0,-13.7691,0,-0.966803,0,-0.157565,-6.78978,-0.157565,6.78978
-1.04898,0,-13.7695,0,-0.966805,0,-0.15735,-6.79022,-0.15735,6.79022
-1.04898,0,-13.7699,0,-0.966808,0,-0.157135,-6.79065,-0.157135,6.79065
-1.04897,0,-13.7704,0,-0.96681,0,-0.15692,-6.79108,-0.15692,6.79108
-1.04897,0,-13.7708,0,-0.966812,0,-0.156705,-6.79152,-0.156705,6.79152
-1.04896,0,-13.7712,0,-0.966814,0,-0.15649,-6.79195,-0.15649,6.79195
-1.04896,0,-13.7717,0,-0.966817,0,-0.156276,-6.79238,-0.156276,6.79238
-1.04895,0,-13.7721,0,-0.966819,0,-0.156061,-6.79282,-0.156061,6.79282
-1.04895,0,-13.7725,0,-0.966821,0,-0.155846,-6.79325,-0.155846,6.79325
-1.04894,0,-13.773,0,-0.966823,0,-0.155631,-6.79368,-0.155631,6.79368
-1.04894,0,-13.7734,0,-0.966826,0,-0.155416,-6.79412,-0.155416,6.79412
-1.04893,0,-13.7738,0,-0.966828,0,-0.155201,-6.79455,-0.155201,6.79455
-1.04893,0,-13.7743,0,-0.96683,0,-0.154986,-6.79498,-0.154986,6.79498
-1.04892,0,-13.7747,0,-0.966832,0,-0.154772,-6.79542,-0.154772,6.79542
-1.04892,0,-13.7751,0,-0.966835,0,-0.154557,-6.79585,-0.154557,6.79585
-1.04891,0,-13.7756,0,-0.966837,0,-0.154342,-6.79628,-0.154342,6.79628
-1.04891,0,-13.776,0,-0.966839,0,-0.154127,-6.79671,-0.154127,6.79671
-1.0489,0,-13.7764,0,-0.966841,0,-0.153913,-6.79715,-0.153913,6.79715
-1.0489,0,-13.7769,0,-0.966843,0,-0.153698,-6.79758,-0.153698,6.79758
-1.04889,0,-13.7773,0,-0.966846,0,-0.153483,-6.79801,-0.153483,6.79801
-1.04889,0,-13.7777,0,-0.966848,0,-0.153269,-6.79844,-0.153269,6.79844
-1.04888,0,-13.7782,0,-0.96685,0,-0.153054,-6.79888,-0.153054,6.79888
-1.04888,0,-13.7786,0,-0.966852,0,-0.15284,-6.79931,-0.15284,6.79931
-1.04887,0,-13.779,0,-0.966855,0,-0.152625,-6.79974,-0.152625,6.79974
-1.04887,0,-13.7795,0,-0.966857,0,-0.152411,-6.80017,-0.152411,6.80017
-1.04886,0,-13.7799,0,-0.966859,0,-0.152196,-6.80061,-0.152196,6.80061
-1.04886,0,-13.7803,0,-0.966861,0,-0.151982,-6.80104,-0.151982,6.80104
-1.04885,0,-13.7807,0,-0.966863,0,-0.151767,-6.80147,-0.151767,6.80147
-1.04885,0,-13.7812,0,-0.966866,0,-0.151553,-6.8019,-0.151553,6.8019
-1.04884,0,-13.7816,0,-0.966868,0,-0.151338,-6.80234,-0.151338,6.80234
-1.04884,0,-13.782,0,-0.96687,0,-0.151124,-6.80277,-0.151124,6.80277
-1.04883,0,-13.7825,0,-0.966872,0,-0.150909,-6.8032,-0.150909,6.8032
-1.04883,0,-13.7829,0,-0.966875,0,-0.150695,-6.80363,-0.150695,6.80363
-1.04882,0,-13.7833,0,-0.966877,0,-0.150481,-6.80406,-0.150481,6.80406
-1.04882,0,-13.7838,0,-0.966879,0,-0.150266,-6.8045,-0.150266,6.8045
-1.04881,0,-13.7842,0,-0.966881,0,-0.150052,-6.80493,-0.150052,6.80493
-1.04881,0,-13.7846,0,-0.966884,0,-0.149838,-6.80536,-0.149838,6.80536
-1.0488,0,-13.7851,0,-0.966886,0,-0.149624,-6.80579,-0.149624,6.80579
-1.0488,0,-13.7855,0,-0.966888,0,-0.149409,-6.80622,-0.149409,6.80622
-1.0488,0,-13.7859,0,-0.96689,0,-0.149195,-6.80665,-0.149195,6.80665
-1.04879,0,-13.7864,0,-0.966892,0,-0.148981,-6.80709,-0.148981,6.80709
-1.04879,0,-13.7868,0,-0.966895,0,-0.148767,-6.80752,-0.148767,6.80752
-1.04878,0,-13.7872,0,-0.966897,0,-0.148553,-6.80795,-0.148553,6.80795
-1.04878,0,-13.7876,0,-0.966899,0,-0.148338,-6.80838,-0.148338,6.80838
-1.04877,0,-13.7881,0,-0.966901,0,-0.148124,-6.80881,-0.148124,6.80881
-1.04877,0,-13.7885,0,-0.966904,0,-0.14791,-6.80924,-0.14791,6.80924
-1.04876,0,-13.7889,0,-0.966906,0,-0.147696,-6.80967,-0.147696,6.80967
-1.04876,0,-13.7894,0,-0.966908,0,-0.147482,-6.81011,-0.147482,6.81011
-1.04875,0,-13.7898,0,-0.96691,0,-0.147268,-6.81054,-0.147268,6.81054
-1.04875,0,-13.7902,0,-0.966912,0,-0.147054,-6.81097,-0.147054,6.81097
-1.04874,0,-13.7907,0,-0.966915,0,-0.14684,-6.8114,-0.14684,6.8114
-1.04874,0,-13.7911,0,-0.966917,0,-0.146626,-6.81183,-0.146626,6.81183
-1.04873,0,-13.7915,0,-0.966919,0,-0.146412,-6.81226,-0.146412,6.81226
-1.04873,0,-13.792,0,-0.966921,0,-0.146198,-6.81269,-0.146198,6.81269
-1.04872,0,-13.7924,0,-0.966923,0,-0.145984,-6.81312,-0.145984,6.81312
-1.04872,0,-13.7928,0,-0.966926,0,-0.145771,-6.81355,-0.145771,6.81355
-1.04871,0,-13.7932,0,-0.966928,0,-0.145557,-6.81398,-0.145557,6.81398
-1.04871,0,-13.7937,0,-0.96693,0,-0.145343,-6.81441,-0.145343,6.81441
-1.0487,0,-13.7941,0,-0.966932,0,-0.145129,-6.81484,-0.145129,6.81484
-1.0487,0,-13.7945,0,-0.966935,0,-0.144915,-6.81528,-0.144915,6.81528
-1.04869,0,-13.795,0,-0.966937,0,-0.144702,-6.81571,-0.144702,6.81571
-1.04869,0,-13.7954,0,-0.966939,0,-0.144488,-6.81614,-0.144488,6.81614
-1.04868,0,-13.7958,0,-0.966941,0,-0.144274,-6.81657,-0.144274,6.81657
-1.04868,0,-13.7963,0,-0.966943,0,-0.14406,-6.817,-0.14406,6.817
-1.04867,0,-13.7967,0,-0.966946,0,-0.143847,-6.81743,-0.143847,6.81743
-1.04867,0,-13.7971,0,-0.966948,0,-0.143633,-6.81786,-0.143633,6.81786
-1.04866,0,-13.7975,0,-0.96695,0,-0.143419,-6.81829,-0.143419,6.81829
-1.04866,0,-13.798,0,-0.966952,0,-0.143206,-6.81872,-0.143206,6.81872
-1.04866,0,-13.7984,0,-0.966954,0,-0.142992,-6.81915,-0.142992,6.81915
-1.04865,0,-13.7988,0,-0.966957,0,-0.142779,-6.81958,-0.142779,6.81958
-1.04865,0,-13.7993,0,-0.966959,0,-0.142565,-6.82001,-0.142565,6.82001
-1.04864,0,-13.7997,0,-0.966961,0,-0.142352,-6.82044,-0.142352,6.82044
-1.04864,0,-13.8001,0,-0.966963,0,-0.142138,-6.82087,-0.142138,6.82087
-1.04863,0,-13.8006,0,-0.966965,0,-0.141925,-6.8213,-0.141925,6.8213
-1.04863,0,-13.801,0,-0.966968,0,-0.141711,-6.82173,-0.141711,6.82173
-1.04862,0,-13.8014,0,-0.96697,0,-0.141498,-6.82216,-0.141498,6.82216
-1.04862,0,-13.8018,0,-0.966972,0,-0.141284,-6.82259,-0.141284,6.82259
-1.04861,0,-13.8023,0,-0.966974,0,-0.141071,-6.82302,-0.141071,6.82302
-1.04861,0,-13.8027,0,-0.966976,0,-0.140857,-6.82345,-0.140857,6.82345
-1.0486,0,-13.8031,0,-0.966979,0,-0.140644,-6.82388,-0.140644,6.82388
-1.0486,0,-13.8036,0,-0.966981,0,-0.140431,-6.82431,-0.140431,6.82431
-1.04859,0,-13.804,0,-0.966983,0,-0.140217,-6.82474,-0.140217,6.82474
-1.04859,0,-13.8044,0,-0.966985,0,-0.140004,-6.82517,-0.140004,6.82517
-1.04858,0,-13.8048,0,-0.966987,0,-0.139791,-6.82559,-0.139791,6.82559
-1.04858,0,-13.8053,0,-0.96699,0,-0.139578,-6.82602,-0.139578,6.82602
-1.04857,0,-13.8057,0,-0.966992,0,-0.139364,-6.82645,-0.139364,6.82645
-1.04857,0,-13.8061,0,-0.966994,0,-0.139151,-6.82688,-0.139151,6.82688
-1.04856,0,-13.8066,0,-0.966996,0,-0.138938,-6.82731,-0.138938,6.82731
-1.04856,0,-13.807,0,-0.966998,0,-0.138725,-6.82774,-0.138725,6.82774
-1.04855,0,-13.8074,0,-0.967001,0,-0.138512,-6.82817,-0.138512,6.82817
-1.04855,0,-13.8079,0,-0.967003,0,-0.138298,-6.8286,-0.138298,6.8286
-1.04855,0,-13.8083,0,-0.967005,0,-0.138085,-6.82903,-0.138085,6.82903
-1.04854,0,-13.8087,0,-0.967007,0,-0.137872,-6.82946,-0.137872,6.82946
-1.04854,0,-13.8091,0,-0.967009,0,-0.137659,-6.82989,-0.137659,6.82989
-1.04853,0,-13.8096,0,-0.967012,0,-0.137446,-6.83031,-0.137446,6.83031
-1.04853,0,-13.81,0,-0.967014,0,-0.137233,-6.83074,-0.137233,6.83074
-1.04852,0,-13.8104,0,-0.967016,0,-0.13702,-6.83117,-0.13702,6.83117
-1.04852,0,-13.8109,0,-0.967018,0,-0.136807,-6.8316,-0.136807,6.8316
-1.04851,0,-13.8113,0,-0.96702,0,-0.136594,-6.83203,-0.136594,6.83203
-1.04851,0,-13.8117,0,-0.967023,0,-0.136381,-6.83246,-0.136381,6.83246
-1.0485,0,-13.8121,0,-0.967025,0,-0.136168,-6.83289,-0.136168,6.83289
-1.0485,0,-13.8126,0,-0.967027,0,-0.135955,-6.83332,-0.135955,6.83332
-1.04849,0,-13.813,0,-0.967029,0,-0.135742,-6.83374,-0.135742,6.83374
-1.04849,0,-13.8134,0,-0.967031,0,-0.13553,-6.83417,-0.13553,6.83417
-1.04848,0,-13.8138,0,-0.967034,0,-0.135317,-6.8346,-0.135317,6.8346
-1.04848,0,-13.8143,0,-0.967036,0,-0.135104,-6.83503,-0.135104,6.83503
-1.04847,0,-13.8147,0,-0.967038,0,-0.134891,-6.83546,-0.134891,6.83546
-1.04847,0,-13.8151,0,-0.96704,0,-0.134678,-6.83589,-0.134678,6.83589
-1.04846,0,-13.8156,0,-0.967042,0,-0.134466,-6.83631,-0.134466,6.83631
-1.04846,0,-13.816,0,-0.967045,0,-0.134253,-6.83674,-0.134253,6.83674
-1.04845,0,-13.8164,0,-0.967047,0,-0.13404,-6.83717,-0.13404,6.83717
-1.04845,0,-13.8168,0,-0.967049,0,-0.133828,-6.8376,-0.133828,6.8376
-1.04845,0,-13.8173,0,-0.967051,0,-0.133615,-6.83803,-0.133615,6.83803
-1.04844,0,-13.8177,0,-0.967053,0,-0.133402,-6.83845,-0.133402,6.83845
-1.04844,0,-13.8181,0,-0.967055,0,-0.13319,-6.83888,-0.13319,6.83888
-1.04843,0,-13.8186,0,-0.967058,0,-0.132977,-6.83931,-0.132977,6.83931
-1.04843,0,-13.819,0,-0.96706,0,-0.132764,-6.83974,-0.132764,6.83974
-1.04842,0,-13.8194,0,-0.967062,0,-0.132552,-6.84016,-0.132552,6.84016
-1.04842,0,-13.8198,0,-0.967064,0,-0.132339,-6.84059,-0.132339,6.84059
-1.04841,0,-13.8203,0,-0.967066,0,-0.132127,-6.84102,-0.132127,6.84102
-1.04841,0,-13.8207,0,-0.967069,0,-0.131914,-6.84145,-0.131914,6.84145
-1.0484,0,-13.8211,0,-0.967071,0,-0.131702,-6.84187,-0.131702,6.84187
-1.0484,0,-13.8216,0,-0.967073,0,-0.131489,-6.8423,-0.131489,6.8423
-1.04839,0,-13.822,0,-0.967075,0,-0.131277,-6.84273,-0.131277,6.84273
-1.04839,0,-13.8224,0,-0.967077,0,-0.131065,-6.84316,-0.131065,6.84316
-1.04838,0,-13.8228,0,-0.96708,0,-0.130852,-6.84358,-0.130852,6.84358
-1.04838,0,-13.8233,0,-0.967082,0,-0.13064,-6.84401,-0.13064,6.84401
-1.04837,0,-13.8237,0,-0.967084,0,-0.130427,-6.84444,-0.130427,6.84444
-1.04837,0,-13.8241,0,-0.967086,0,-0.130215,-6.84487,-0.130215,6.84487
-1.04836,0,-13.8245,0,-0.967088,0,-0.130003,-6.84529,-0.130003,6.84529
-1.04836,0,-13.825,0,-0.96709,0,-0.12979,-6.84572,-0.12979,6.84572
-1.04836,0,-13.8254,0,-0.967093,0,-0.129578,-6.84615,-0.129578,6.84615
-1.04835,0,-13.8258,0,-0.967095,0,-0.129366,-6.84657,-0.129366,6.84657
-1.04835,0,-13.8262,0,-0.967097,0,-0.129154,-6.847,-0.129154,6.847
-1.04834,0,-13.8267,0,-0.967099,0,-0.128942,-6.84743,-0.128942,6.84743
-1.04834,0,-13.8271,0,-0.967101,0,-0.128729,-6.84785,-0.128729,6.84785
-1.04833,0,-13.8275,0,-0.967103,0,-0.128517,-6.84828,-0.128517,6.84828
-1.04833,0,-13.828,0,-0.967106,0,-0.128305,-6.84871,-0.128305,6.84871
-1.04832,0,-13.8284,0,-0.967108,0,-0.128093,-6.84913,-0.128093,6.84913
-1.04832,0,-13.8288,0,-0.96711,0,-0.127881,-6.84956,-0.127881,6.84956
-1.04831,0,-13.8292,0,-0.967112,0,-0.127669,-6.84999,-0.127669,6.84999
-1.04831,0,-13.8297,0,-0.967114,0,-0.127457,-6.85041,-0.127457,6.85041
-1.0483,0,-13.8301,0,-0.967117,0,-0.127245,-6.85084,-0.127245,6.85084
-1.0483,0,-13.8305,0,-0.967119,0,-0.127033,-6.85127,-0.127033,6.85127
-1.04829,0,-13.8309,0,-0.967121,0,-0.126821,-6.85169,-0.126821,6.85169
-1.04829,0,-13.8314,0,-0.967123,0,-0.126609,-6.85212,-0.126609,6.85212
-1.04828,0,-13.8318,0,-0.967125,0,-0.126397,-6.85255,-0.126397,6.85255
-1.04828,0,-13.8322,0,-0.967127,0,-0.126185,-6.85297,-0.126185,6.85297
-1.04828,0,-13.8326,0,-0.96713,0,-0.125973,-6.8534,-0.125973,6.8534
-1.04827,0,-13.8331,0,-0.967132,0,-0.125761,-6.85382,-0.125761,6.85382
-1.04827,0,-13.8335,0,-0.967134,0,-0.125549,-6.85425,-0.125549,6.85425
-1.04826,0,-13.8339,0,-0.967136,0,-0.125337,-6.85468,-0.125337,6.85468
-1.04826,0,-13.8344,0,-0.967138,0,-0.125125,-6.8551,-0.125125,6.8551
-1.04825,0,-13.8348,0,-0.96714,0,-0.124914,-6.85553,-0.124914,6.85553
-1.04825,0,-13.8352,0,-0.967143,0,-0.124702,-6.85595,-0.124702,6.85595
-1.04824,0,-13.8356,0,-0.967145,0,-0.12449,-6.85638,-0.12449,6.85638
-1.04824,0,-13.8361,0,-0.967147,0,-0.124278,-6.85681,-0.124278,6.85681
-1.04823,0,-13.8365,0,-0.967149,0,-0.124067,-6.85723,-0.124067,6.85723
-1.04823,0,-13.8369,0,-0.967151,0,-0.123855,-6.85766,-0.123855,6.85766
-1.04822,0,-13.8373,0,-0.967153,0,-0.123643,-6.85808,-0.123643,6.85808
-1.04822,0,-13.8378,0,-0.967156,0,-0.123431,-6.85851,-0.123431,6.85851
-1.04821,0,-13.8382,0,-0.967158,0,-0.12322,-6.85893,-0.12322,6.85893
-1.04821,0,-13.8386,0,-0.96716,0,-0.123008,-6.85936,-0.123008,6.85936
-1.04821,0,-13.839,0,-0.967162,0,-0.122797,-6.85979,-0.122797,6.85979
-1.0482,0,-13.8395,0,-0.967164,0,-0.122585,-6.86021,-0.122585,6.86021
-1.0482,0,-13.8399,0,-0.967166,0,-0.122373,-6.86064,-0.122373,6.86064
-1.04819,0,-13.8403,0,-0.967169,0,-0.122162,-6.86106,-0.122162,6.86106
-1.04819,0,-13.8407,0,-0.967171,0,-0.12195,-6.86149,-0.12195,6.86149
-1.04818,0,-13.8412,0,-0.967173,0,-0.121739,-6.86191,-0.121739,6.86191
-1.04818,0,-13.8416,0,-0.967175,0,-0.121527,-6.86234,-0.121527,6.86234
-1.04817,0,-13.842,0,-0.967177,0,-0.121316,-6.86276,-0.121316,6.86276
-1.04817,0,-13.8424,0,-0.967179,0,-0.121105,-6.86319,-0.121105,6.86319
-1.04816,0,-13.8429,0,-0.967182,0,-0.120893,-6.86361,-0.120893,6.86361
-1.04816,0,-13.8433,0,-0.967184,0,-0.120682,-6.86404,-0.120682,6.86404
-1.04815,0,-13.8437,0,-0.967186,0,-0.12047,-6.86446,-0.12047,6.86446
-1.04815,0,-13.8441,0,-0.967188,0,-0.120259,-6.86489,-0.120259,6.86489
-1.04814,0,-13.8446,0,-0.96719,0,-0.120048,-6.86531,-0.120048,6.86531
-1.04814,0,-13.845,0,-0.967192,0,-0.119836,-6.86574,-0.119836,6.86574
-1.04814,0,-13.8454,0,-0.967194,0,-0.119625,-6.86616,-0.119625,6.86616
-1.04813,0,-13.8458,0,-0.967197,0,-0.119414,-6.86659,-0.119414,6.86659
-1.04813,0,-13.8463,0,-0.967199,0,-0.119203,-6.86701,-0.119203,6.86701
-1.04812,0,-13.8467,0,-0.967201,0,-0.118991,-6.86743,-0.118991,6.86743
-1.04812,0,-13.8471,0,-0.967203,0,-0.11878,-6.86786,-0.11878,6.86786
-1.04811,0,-13.8475,0,-0.967205,0,-0.118569,-6.86828,-0.118569,6.86828
-1.04811,0,-13.848,0,-0.967207,0,-0.118358,-6.86871,-0.118358,6.86871
-1.0481,0,-13.8484,0,-0.96721,0,-0.118147,-6.86913,-0.118147,6.86913
-1.0481,0,-13.8488,0,-0.967212,0,-0.117935,-6.86956,-0.117935,6.86956
-1.04809,0,-13.8492,0,-0.967214,0,-0.117724,-6.86998,-0.117724,6.86998
-1.04809,0,-13.8497,0,-0.967216,0,-0.117513,-6.87041,-0.117513,6.87041
-1.04808,0,-13.8501,0,-0.967218,0,-0.117302,-6.87083,-0.117302,6.87083
-1.04808,0,-13.8505,0,-0.96722,0,-0.117091,-6.87125,-0.117091,6.87125
-1.04807,0,-13.8509,0,-0.967222,0,-0.11688,-6.87168,-0.11688,6.87168
-1.04807,0,-13.8514,0,-0.967225,0,-0.116669,-6.8721,-0.116669,6.8721
-1.04807,0,-13.8518,0,-0.967227,0,-0.116458,-6.87253,-0.116458,6.87253
-1.04806,0,-13.8522,0,-0.967229,0,-0.116247,-6.87295,-0.116247,6.87295
-1.04806,0,-13.8526,0,-0.967231,0,-0.116036,-6.87337,-0.116036,6.87337
-1.04805,0,-13.8531,0,-0.967233,0,-0.115825,-6.8738,-0.115825,6.8738
-1.04805,0,-13.8535,0,-0.967235,0,-0.115614,-6.87422,-0.115614,6.87422
-1.04804,0,-13.8539,0,-0.967238,0,-0.115404,-6.87465,-0.115404,6.87465
-1.04804,0,-13.8543,0,-0.96724,0,-0.115193,-6.87507,-0.115193,6.87507
-1.04803,0,-13.8548,0,-0.967242,0,-0.114982,-6.87549,-0.114982,6.87549
-1.04803,0,-13.8552,0,-0.967244,0,-0.114771,-6.87592,-0.114771,6.87592
-1.04802,0,-13.8556,0,-0.967246,0,-0.11456,-6.87634,-0.11456,6.87634
-1.04802,0,-13.856,0,-0.967248,0,-0.114349,-6.87676,-0.114349,6.87676
-1.04801,0,-13.8565,0,-0.96725,0,-0.114139,-6.87719,-0.114139,6.87719
-1.04801,0,-13.8569,0,-0.967253,0,-0.113928,-6.87761,-0.113928,6.87761
-1.04801,0,-13.8573,0,-0.967255,0,-0.113717,-6.87803,-0.113717,6.87803
-1.048,0,-13.8577,0,-0.967257,0,-0.113507,-6.87846,-0.113507,6.87846
-1.048,0,-13.8582,0,-0.967259,0,-0.113296,-6.87888,-0.113296,6.87888
-1.04799,0,-13.8586,0,-0.967261,0,-0.113085,-6.8793,-0.113085,6.8793
-1.04799,0,-13.859,0,-0.967263,0,-0.112875,-6.87973,-0.112875,6.87973
-1.04798,0,-13.8594,0,-0.967265,0,-0.112664,-6.88015,-0.112664,6.88015
-1.04798,0,-13.8598,0,-0.967268,0,-0.112453,-6.88057,-0.112453,6.88057
-1.04797,0,-13.8603,0,-0.96727,0,-0.112243,-6.881,-0.112243,6.881
-1.04797,0,-13.8607,0,-0.967272,0,-0.112032,-6.88142,-0.112032,6.88142
-1.04796,0,-13.8611,0,-0.967274,0,-0.111822,-6.88184,-0.111822,6.88184
-1.04796,0,-13.8615,0,-0.967276,0,-0.111611,-6.88226,-0.111611,6.88226
-1.04795,0,-13.862,0,-0.967278,0,-0.111401,-6.88269,-0.111401,6.88269
-1.04795,0,-13.8624,0,-0.96728,0,-0.11119,-6.88311,-0.11119,6.88311
-1.04795,0,-13.8628,0,-0.967283,0,-0.11098,-6.88353,-0.11098,6.88353
-1.04794,0,-13.8632,0,-0.967285,0,-0.110769,-6.88395,-0.110769,6.88395
-1.04794,0,-13.8637,0,-0.967287,0,-0.110559,-6.88438,-0.110559,6.88438
-1.04793,0,-13.8641,0,-0.967289,0,-0.110349,-6.8848,-0.110349,6.8848
-1.04793,0,-13.8645,0,-0.967291,0,-0.110138,-6.88522,-0.110138,6.88522
-1.04792,0,-13.8649,0,-0.967293,0,-0.109928,-6.88565,-0.109928,6.88565
-1.04792,0,-13.8654,0,-0.967295,0,-0.109718,-6.88607,-0.109718,6.88607
-1.04791,0,-13.8658,0,-0.967297,0,-0.109507,-6.88649,-0.109507,6.88649
-1.04791,0,-13.8662,0,-0.9673,0,-0.109297,-6.88691,-0.109297,6.88691
-1.0479,0,-13.8666,0,-0.967302,0,-0.109087,-6.88733,-0.109087,6.88733
-1.0479,0,-13.867,0,-0.967304,0,-0.108876,-6.88776,-0.108876,6.88776
-1.04789,0,-13.8675,0,-0.967306,0,-0.108666,-6.88818,-0.108666,6.88818
-1.04789,0,-13.8679,0,-0.967308,0,-0.108456,-6.8886,-0.108456,6.8886
-1.04789,0,-13.8683,0,-0.96731,0,-0.108246,-6.88902,-0.108246,6.88902
-1.04788,0,-13.8687,0,-0.967312,0,-0.108036,-6.88945,-0.108036,6.88945
-1.04788,0,-13.8692,0,-0.967315,0,-0.107826,-6.88987,-0.107826,6.88987
-1.04787,0,-13.8696,0,-0.967317,0,-0.107615,-6.89029,-0.107615,6.89029
-1.04787,0,-13.87,0,-0.967319,0,-0.107405,-6.89071,-0.107405,6.89071
-1.04786,0,-13.8704,0,-0.967321,0,-0.107195,-6.89113,-0.107195,6.89113
-1.04786,0,-13.8708,0,-0.967323,0,-0.106985,-6.89155,-0.106985,6.89155
-1.04785,0,-13.8713,0,-0.967325,0,-0.106775,-6.89198,-0.106775,6.89198
-1.04785,0,-13.8717,0,-0.967327,0,-0.106565,-6.8924,-0.106565,6.8924
-1.04784,0,-13.8721,0,-0.967329,0,-0.106355,-6.89282,-0.106355,6.89282
-1.04784,0,-13.8725,0,-0.967332,0,-0.106145,-6.89324,-0.106145,6.89324
-1.04783,0,-13.873,0,-0.967334,0,-0.105935,-6.89366,-0.105935,6.89366
-1.04783,0,-13.8734,0,-0.967336,0,-0.105725,-6.89408,-0.105725,6.89408
-1.04783,0,-13.8738,0,-0.967338,0,-0.105515,-6.89451,-0.105515,6.89451
-1.04782,0,-13.8742,0,-0.96734,0,-0.105305,-6.89493,-0.105305,6.89493
-1.04782,0,-13.8747,0,-0.967342,0,-0.105096,-6.89535,-0.105096,6.89535
-1.04781,0,-13.8751,0,-0.967344,0,-0.104886,-6.89577,-0.104886,6.89577
-1.04781,0,-13.8755,0,-0.967347,0,-0.104676,-6.89619,-0.104676,6.89619
-1.0478,0,-13.8759,0,-0.967349,0,-0.104466,-6.89661,-0.104466,6.89661
-1.0478,0,-13.8763,0,-0.967351,0,-0.104256,-6.89703,-0.104256,6.89703
-1.04779,0,-13.8768,0,-0.967353,0,-0.104046,-6.89746,-0.104046,6.89746
-1.04779,0,-13.8772,0,-0.967355,0,-0.103837,-6.89788,-0.103837,6.89788
-1.04778,0,-13.8776,0,-0.967357,0,-0.103627,-6.8983,-0.103627,6.8983
-1.04778,0,-13.878,0,-0.967359,0,-0.103417,-6.89872,-0.103417,6.89872
-1.04778,0,-13.8784,0,-0.967361,0,-0.103208,-6.89914,-0.103208,6.89914
-1.04777,0,-13.8789,0,-0.967363,0,-0.102998,-6.89956,-0.102998,6.89956
-1.04777,0,-13.8793,0,-0.967366,0,-0.102788,-6.89998,-0.102788,6.89998
-1.04776,0,-13.8797,0,-0.967368,0,-0.102579,-6.9004,-0.102579,6.9004
-1.04776,0,-13.8801,0,-0.96737,0,-0.102369,-6.90082,-0.102369,6.90082
-1.04775,0,-13.8806,0,-0.967372,0,-0.102159,-6.90124,-0.102159,6.90124
-1.04775,0,-13.881,0,-0.967374,0,-0.10195,-6.90166,-0.10195,6.90166
-1.04774,0,-13.8814,0,-0.967376,0,-0.10174,-6.90208,-0.10174,6.90208
-1.04774,0,-13.8818,0,-0.967378,0,-0.101531,-6.90251,-0.101531,6.90251
-1.04773,0,-13.8822,0,-0.96738,0,-0.101321,-6.90293,-0.101321,6.90293
-1.04773,0,-13.8827,0,-0.967383,0,-0.101112,-6.90335,-0.101112,6.90335
-1.04773,0,-13.8831,0,-0.967385,0,-0.100902,-6.90377,-0.100902,6.90377
-1.04772,0,-13.8835,0,-0.967387,0,-0.100693,-6.90419,-0.100693,6.90419
-1.04772,0,-13.8839,0,-0.967389,0,-0.100483,-6.90461,-0.100483,6.90461
-1.04771,0,-13.8843,0,-0.967391,0,-0.100274,-6.90503,-0.100274,6.90503
-1.04771,0,-13.8848,0,-0.967393,0,-0.100065,-6.90545,-0.100065,6.90545
-1.0477,0,-13.8852,0,-0.967395,0,-0.0998552,-6.90587,-0.0998552,6.90587
-1.0477,0,-13.8856,0,-0.967397,0,-0.0996459,-6.90629,-0.0996459,6.90629
-1.04769,0,-13.886,0,-0.967399,0,-0.0994366,-6.90671,-0.0994366,6.90671
-1.04769,0,-13.8865,0,-0.967402,0,-0.0992272,-6.90713,-0.0992272,6.90713
-1.04768,0,-13.8869,0,-0.967404,0,-0.099018,-6.90755,-0.099018,6.90755
-1.04768,0,-13.8873,0,-0.967406,0,-0.0988087,-6.90797,-0.0988087,6.90797
-1.04768,0,-13.8877,0,-0.967408,0,-0.0985994,-6.90839,-0.0985994,6.90839
-1.04767,0,-13.8881,0,-0.96741,0,-0.0983902,-6.90881,-0.0983902,6.90881
-1.04767,0,-13.8886,0,-0.967412,0,-0.098181,-6.90923,-0.098181,6.90923
-1.04766,0,-13.889,0,-0.967414,0,-0.0979718,-6.90965,-0.0979718,6.90965
-1.04766,0,-13.8894,0,-0.967416,0,-0.0977626,-6.91007,-0.0977626,6.91007
-1.04765,0,-13.8898,0,-0.967419,0,-0.0975535,-6.91049,-0.0975535,6.91049
-1.04765,0,-13.8902,0,-0.967421,0,-0.0973444,-6.91091,-0.0973444,6.91091
-1.04764,0,-13.8907,0,-0.967423,0,-0.0971353,-6.91133,-0.0971353,6.91133
-1.04764,0,-13.8911,0,-0.967425,0,-0.0969262,-6.91175,-0.0969262,6.91175
-1.04763,0,-13.8915,0,-0.967427,0,-0.0967171,-6.91217,-0.0967171,6.91217
-1.04763,0,-13.8919,0,-0.967429,0,-0.096508,-6.91258,-0.096508,6.91258
-1.04763,0,-13.8923,0,-0.967431,0,-0.096299,-6.913,-0.096299,6.913
-1.04762,0,-13.8928,0,-0.967433,0,-0.09609,-6.91342,-0.09609,6.91342
-1.04762,0,-13.8932,0,-0.967435,0,-0.095881,-6.91384,-0.095881,6.91384
-1.04761,0,-13.8936,0,-0.967437,0,-0.0956721,-6.91426,-0.0956721,6.91426
-1.04761,0,-13.894,0,-0.96744,0,-0.0954631,-6.91468,-0.0954631,6.91468
-1.0476,0,-13.8944,0,-0.967442,0,-0.0952542,-6.9151,-0.0952542,6.9151
-1.0476,0,-13.8949,0,-0.967444,0,-0.0950453,-6.91552,-0.0950453,6.91552
-1.04759,0,-13.8953,0,-0.967446,0,-0.0948364,-6.91594,-0.0948364,6.91594
-1.04759,0,-13.8957,0,-0.967448,0,-0.0946275,-6.91636,-0.0946275,6.91636
-1.04758,0,-13.8961,0,-0.96745,0,-0.0944187,-6.91678,-0.0944187,6.91678
-1.04758,0,-13.8965,0,-0.967452,0,-0.0942098,-6.9172,-0.0942098,6.9172
-1.04758,0,-13.897,0,-0.967454,0,-0.094001,-6.91761,-0.094001,6.91761
-1.04757,0,-13.8974,0,-0.967456,0,-0.0937922,-6.91803,-0.0937922,6.91803
-1.04757,0,-13.8978,0,-0.967459,0,-0.0935835,-6.91845,-0.0935835,6.91845
-1.04756,0,-13.8982,0,-0.967461,0,-0.0933747,-6.91887,-0.0933747,6.91887
-1.04756,0,-13.8986,0,-0.967463,0,-0.093166,-6.91929,-0.093166,6.91929
-1.04755,0,-13.8991,0,-0.967465,0,-0.0929573,-6.91971,-0.0929573,6.91971
-1.04755,0,-13.8995,0,-0.967467,0,-0.0927486,-6.92013,-0.0927486,6.92013
-1.04754,0,-13.8999,0,-0.967469,0,-0.0925399,-6.92054,-0.0925399,6.92054
-1.04754,0,-13.9003,0,-0.967471,0,-0.0923313,-6.92096,-0.0923313,6.92096
-1.04754,0,-13.9007,0,-0.967473,0,-0.0921227,-6.92138,-0.0921227,6.92138
-1.04753,0,-13.9012,0,-0.967475,0,-0.0919141,-6.9218,-0.0919141,6.9218
-1.04753,0,-13.9016,0,-0.967477,0,-0.0917055,-6.92222,-0.0917055,6.92222
-1.04752,0,-13.902,0,-0.96748,0,-0.0914969,-6.92264,-0.0914969,6.92264
-1.04752,0,-13.9024,0,-0.967482,0,-0.0912884,-6.92306,-0.0912884,6.92306
-1.04751,0,-13.9028,0,-0.967484,0,-0.0910798,-6.92347,-0.0910798,6.92347
-1.04751,0,-13.9033,0,-0.967486,0,-0.0908713,-6.92389,-0.0908713,6.92389
-1.0475,0,-13.9037,0,-0.967488,0,-0.0906628,-6.92431,-0.0906628,6.92431
-1.0475,0,-13.9041,0,-0.96749,0,-0.0904544,-6.92473,-0.0904544,6.92473
-1.04749,0,-13.9045,0,-0.967492,0,-0.0902459,-6.92515,-0.0902459,6.92515
-1.04749,0,-13.9049,0,-0.967494,0,-0.0900375,-6.92556,-0.0900375,6.92556
-1.04749,0,-13.9054,0,-0.967496,0,-0.0898291,-6.92598,-0.0898291,6.92598
-1.04748,0,-13.9058,0,-0.967498,0,-0.0896207,-6.9264,-0.0896207,6.9264
-1.04748,0,-13.9062,0,-0.9675,0,-0.0894123,-6.92682,-0.0894123,6.92682
-1.04747,0,-13.9066,0,-0.967503,0,-0.089204,-6.92724,-0.089204,6.92724
-1.04747,0,-13.907,0,-0.967505,0,-0.0889957,-6.92765,-0.0889957,6.92765
-1.04746,0,-13.9075,0,-0.967507,0,-0.0887874,-6.92807,-0.0887874,6.92807
-1.04746,0,-13.9079,0,-0.967509,0,-0.0885791,-6.92849,-0.0885791,6.92849
-1.04745,0,-13.9083,0,-0.967511,0,-0.0883708,-6.92891,-0.0883708,6.92891
-1.04745,0,-13.9087,0,-0.967513,0,-0.0881626,-6.92932,-0.0881626,6.92932
-1.04745,0,-13.9091,0,-0.967515,0,-0.0879543,-6.92974,-0.0879543,6.92974
-1.04744,0,-13.9095,0,-0.967517,0,-0.0877461,-6.93016,-0.0877461,6.93016
-1.04744,0,-13.91,0,-0.967519,0,-0.0875379,-6.93058,-0.0875379,6.93058
-1.04743,0,-13.9104,0,-0.967521,0,-0.0873298,-6.93099,-0.0873298,6.93099
-1.04743,0,-13.9108,0,-0.967523,0,-0.0871216,-6.93141,-0.0871216,6.93141
-1.04742,0,-13.9112,0,-0.967526,0,-0.0869135,-6.93183,-0.0869135,6.93183
-1.04742,0,-13.9116,0,-0.967528,0,-0.0867054,-6.93224,-0.0867054,6.93224
-1.04741,0,-13.9121,0,-0.96753,0,-0.0864973,-6.93266,-0.0864973,6.93266
-1.04741,0,-13.9125,0,-0.967532,0,-0.0862892,-6.93308,-0.0862892,6.93308
-1.04741,0,-13.9129,0,-0.967534,0,-0.0860812,-6.9335,-0.0860812,6.9335
-1.0474,0,-13.9133,0,-0.967536,0,-0.0858731,-6.93391,-0.0858731,6.93391
-1.0474,0,-13.9137,0,-0.967538,0,-0.0856651,-6.93433,-0.0856651,6.93433
-1.04739,0,-13.9142,0,-0.96754,0,-0.0854572,-6.93475,-0.0854572,6.93475
-1.04739,0,-13.9146,0,-0.967542,0,-0.0852492,-6.93516,-0.0852492,6.93516
-1.04738,0,-13.915,0,-0.967544,0,-0.0850412,-6.93558,-0.0850412,6.93558
-1.04738,0,-13.9154,0,-0.967546,0,-0.0848333,-6.936,-0.0848333,6.936
-1.04737,0,-13.9158,0,-0.967549,0,-0.0846254,-6.93641,-0.0846254,6.93641
-1.04737,0,-13.9162,0,-0.967551,0,-0.0844175,-6.93683,-0.0844175,6.93683
-1.04737,0,-13.9167,0,-0.967553,0,-0.0842096,-6.93725,-0.0842096,6.93725
-1.04736,0,-13.9171,0,-0.967555,0,-0.0840018,-6.93766,-0.0840018,6.93766
-1.04736,0,-13.9175,0,-0.967557,0,-0.083794,-6.93808,-0.083794,6.93808
-1.04735,0,-13.9179,0,-0.967559,0,-0.0835861,-6.9385,-0.0835861,6.9385
-1.04735,0,-13.9183,0,-0.967561,0,-0.0833784,-6.93891,-0.0833784,6.93891
-1.04734,0,-13.9188,0,-0.967563,0,-0.0831706,-6.93933,-0.0831706,6.93933
-1.04734,0,-13.9192,0,-0.967565,0,-0.0829628,-6.93975,-0.0829628,6.93975
-1.04733,0,-13.9196,0,-0.967567,0,-0.0827551,-6.94016,-0.0827551,6.94016
-1.04733,0,-13.92,0,-0.967569,0,-0.0825474,-6.94058,-0.0825474,6.94058
-1.04733,0,-13.9204,0,-0.967571,0,-0.0823397,-6.941,-0.0823397,6.941
-1.04732,0,-13.9208,0,-0.967574,0,-0.082132,-6.94141,-0.082132,6.94141
-1.04732,0,-13.9213,0,-0.967576,0,-0.0819244,-6.94183,-0.0819244,6.94183
-1.04731,0,-13.9217,0,-0.967578,0,-0.0817167,-6.94224,-0.0817167,6.94224
-1.04731,0,-13.9221,0,-0.96758,0,-0.0815091,-6.94266,-0.0815091,6.94266
-1.0473,0,-13.9225,0,-0.967582,0,-0.0813015,-6.94308,-0.0813015,6.94308
-1.0473,0,-13.9229,0,-0.967584,0,-0.081094,-6.94349,-0.081094,6.94349
-1.04729,0,-13.9233,0,-0.967586,0,-0.0808864,-6.94391,-0.0808864,6.94391
-1.04729,0,-13.9238,0,-0.967588,0,-0.0806789,-6.94432,-0.0806789,6.94432
-1.04729,0,-13.9242,0,-0.96759,0,-0.0804714,-6.94474,-0.0804714,6.94474
-1.04728,0,-13.9246,0,-0.967592,0,-0.0802639,-6.94516,-0.0802639,6.94516
-1.04728,0,-13.925,0,-0.967594,0,-0.0800564,-6.94557,-0.0800564,6.94557
-1.04727,0,-13.9254,0,-0.967596,0,-0.0798489,-6.94599,-0.0798489,6.94599
-1.04727,0,-13.9259,0,-0.967598,0,-0.0796415,-6.9464,-0.0796415,6.9464
-1.04726,0,-13.9263,0,-0.9676,0,-0.0794341,-6.94682,-0.0794341,6.94682
-1.04726,0,-13.9267,0,-0.967603,0,-0.0792267,-6.94723,-0.0792267,6.94723
-1.04725,0,-13.9271,0,-0.967605,0,-0.0790193,-6.94765,-0.0790193,6.94765
-1.04725,0,-13.9275,0,-0.967607,0,-0.078812,-6.94807,-0.078812,6.94807
-1.04725,0,-13.9279,0,-0.967609,0,-0.0786046,-6.94848,-0.0786046,6.94848
-1.04724,0,-13.9284,0,-0.967611,0,-0.0783973,-6.9489,-0.0783973,6.9489
-1.04724,0,-13.9288,0,-0.967613,0,-0.07819,-6.94931,-0.07819,6.94931
-1.04723,0,-13.9292,0,-0.967615,0,-0.0779827,-6.94973,-0.0779827,6.94973
-1.04723,0,-13.9296,0,-0.967617,0,-0.0777755,-6.95014,-0.0777755,6.95014
-1.04722,0,-13.93,0,-0.967619,0,-0.0775683,-6.95056,-0.0775683,6.95056
-1.04722,0,-13.9304,0,-0.967621,0,-0.077361,-6.95097,-0.077361,6.95097
-1.04721,0,-13.9309,0,-0.967623,0,-0.0771538,-6.95139,-0.0771538,6.95139
-1.04721,0,-13.9313,0,-0.967625,0,-0.0769467,-6.9518,-0.0769467,6.9518
-1.04721,0,-13.9317,0,-0.967627,0,-0.0767395,-6.95222,-0.0767395,6.95222
-1.0472,0,-13.9321,0,-0.967629,0,-0.0765324,-6.95263,-0.0765324,6.95263
-1.0472,0,-13.9325,0,-0.967632,0,-0.0763252,-6.95305,-0.0763252,6.95305
-1.04719,0,-13.9329,0,-0.967634,0,-0.0761181,-6.95346,-0.0761181,6.95346
-1.04719,0,-13.9334,0,-0.967636,0,-0.0759111,-6.95388,-0.0759111,6.95388
-1.04718,0,-13.9338,0,-0.967638,0,-0.075704,-6.95429,-0.075704,6.95429
-1.04718,0,-13.9342,0,-0.96764,0,-0.075497,-6.95471,-0.075497,6.95471
-1.04717,0,-13.9346,0,-0.967642,0,-0.0752899,-6.95512,-0.0752899,6.95512
-1.04717,0,-13.935,0,-0.967644,0,-0.0750829,-6.95554,-0.0750829,6.95554
-1.04717,0,-13.9354,0,-0.967646,0,-0.074876,-6.95595,-0.074876,6.95595
-1.04716,0,-13.9359,0,-0.967648,0,-0.074669,-6.95636,-0.074669,6.95636
-1.04716,0,-13.9363,0,-0.96765,0,-0.0744621,-6.95678,-0.0744621,6.95678
-1.04715,0,-13.9367,0,-0.967652,0,-0.0742551,-6.95719,-0.0742551,6.95719
-1.04715,0,-13.9371,0,-0.967654,0,-0.0740482,-6.95761,-0.0740482,6.95761
-1.04714,0,-13.9375,0,-0.967656,0,-0.0738413,-6.95802,-0.0738413,6.95802
-1.04714,0,-13.9379,0,-0.967658,0,-0.0736345,-6.95844,-0.0736345,6.95844
-1.04714,0,-13.9383,0,-0.96766,0,-0.0734276,-6.95885,-0.0734276,6.95885
-1.04713,0,-13.9388,0,-0.967663,0,-0.0732208,-6.95927,-0.0732208,6.95927
-1.04713,0,-13.9392,0,-0.967665,0,-0.073014,-6.95968,-0.073014,6.95968
-1.04712,0,-13.9396,0,-0.967667,0,-0.0728072,-6.96009,-0.0728072,6.96009
-1.04712,0,-13.94,0,-0.967669,0,-0.0726005,-6.96051,-0.0726005,6.96051
-1.04711,0,-13.9404,0,-0.967671,0,-0.0723937,-6.96092,-0.0723937,6.96092
-1.04711,0,-13.9408,0,-0.967673,0,-0.072187,-6.96134,-0.072187,6.96134
-1.0471,0,-13.9413,0,-0.967675,0,-0.0719803,-6.96175,-0.0719803,6.96175
-1.0471,0,-13.9417,0,-0.967677,0,-0.0717736,-6.96216,-0.0717736,6.96216
-1.0471,0,-13.9421,0,-0.967679,0,-0.0715669,-6.96258,-0.0715669,6.96258
-1.04709,0,-13.9425,0,-0.967681,0,-0.0713603,-6.96299,-0.0713603,6.96299
-1.04709,0,-13.9429,0,-0.967683,0,-0.0711536,-6.9634,-0.0711536,6.9634
-1.04708,0,-13.9433,0,-0.967685,0,-0.070947,-6.96382,-0.070947,6.96382
-1.04708,0,-13.9438,0,-0.967687,0,-0.0707404,-6.96423,-0.0707404,6.96423
-1.04707,0,-13.9442,0,-0.967689,0,-0.0705339,-6.96465,-0.0705339,6.96465
-1.04707,0,-13.9446,0,-0.967691,0,-0.0703273,-6.96506,-0.0703273,6.96506
-1.04707,0,-13.945,0,-0.967693,0,-0.0701208,-6.96547,-0.0701208,6.96547
-1.04706,0,-13.9454,0,-0.967695,0,-0.0699143,-6.96589,-0.0699143,6.96589
-1.04706,0,-13.9458,0,-0.967697,0,-0.0697078,-6.9663,-0.0697078,6.9663
-1.04705,0,-13.9462,0,-0.9677,0,-0.0695013,-6.96671,-0.0695013,6.96671
-1.04705,0,-13.9467,0,-0.967702,0,-0.0692949,-6.96713,-0.0692949,6.96713
-1.04704,0,-13.9471,0,-0.967704,0,-0.0690884,-6.96754,-0.0690884,6.96754
-1.04704,0,-13.9475,0,-0.967706,0,-0.068882,-6.96795,-0.068882,6.96795
-1.04703,0,-13.9479,0,-0.967708,0,-0.0686756,-6.96837,-0.0686756,6.96837
-1.04703,0,-13.9483,0,-0.96771,0,-0.0684692,-6.96878,-0.0684692,6.96878
-1.04703,0,-13.9487,0,-0.967712,0,-0.0682629,-6.96919,-0.0682629,6.96919
-1.04702,0,-13.9492,0,-0.967714,0,-0.0680565,-6.96961,-0.0680565,6.96961
-1.04702,0,-13.9496,0,-0.967716,0,-0.0678502,-6.97002,-0.0678502,6.97002
-1.04701,0,-13.95,0,-0.967718,0,-0.0676439,-6.97043,-0.0676439,6.97043
-1.04701,0,-13.9504,0,-0.96772,0,-0.0674376,-6.97085,-0.0674376,6.97085
-1.047,0,-13.9508,0,-0.967722,0,-0.0672314,-6.97126,-0.0672314,6.97126
-1.047,0,-13.9512,0,-0.967724,0,-0.0670251,-6.97167,-0.0670251,6.97167
-1.047,0,-13.9516,0,-0.967726,0,-0.0668189,-6.97208,-0.0668189,6.97208
-1.04699,0,-13.9521,0,-0.967728,0,-0.0666127,-6.9725,-0.0666127,6.9725
-1.04699,0,-13.9525,0,-0.96773,0,-0.0664065,-6.97291,-0.0664065,6.97291
-1.04698,0,-13.9529,0,-0.967732,0,-0.0662004,-6.97332,-0.0662004,6.97332
-1.04698,0,-13.9533,0,-0.967734,0,-0.0659942,-6.97373,-0.0659942,6.97373
-1.04697,0,-13.9537,0,-0.967736,0,-0.0657881,-6.97415,-0.0657881,6.97415
-1.04697,0,-13.9541,0,-0.967738,0,-0.065582,-6.97456,-0.065582,6.97456
-1.04696,0,-13.9545,0,-0.967741,0,-0.0653759,-6.97497,-0.0653759,6.97497
-1.04696,0,-13.955,0,-0.967743,0,-0.0651699,-6.97538,-0.0651699,6.97538
-1.04696,0,-13.9554,0,-0.967745,0,-0.0649638,-6.9758,-0.0649638,6.9758
-1.04695,0,-13.9558,0,-0.967747,0,-0.0647578,-6.97621,-0.0647578,6.97621
-1.04695,0,-13.9562,0,-0.967749,0,-0.0645518,-6.97662,-0.0645518,6.97662
-1.04694,0,-13.9566,0,-0.967751,0,-0.0643458,-6.97703,-0.0643458,6.97703
-1.04694,0,-13.957,0,-0.967753,0,-0.0641398,-6.97745,-0.0641398,6.97745
-1.04693,0,-13.9574,0,-0.967755,0,-0.0639339,-6.97786,-0.0639339,6.97786
-1.04693,0,-13.9579,0,-0.967757,0,-0.063728,-6.97827,-0.063728,6.97827
-1.04693,0,-13.9583,0,-0.967759,0,-0.063522,-6.97868,-0.063522,6.97868
-1.04692,0,-13.9587,0,-0.967761,0,-0.0633162,-6.97909,-0.0633162,6.97909
-1.04692,0,-13.9591,0,-0.967763,0,-0.0631103,-6.97951,-0.0631103,6.97951
-1.04691,0,-13.9595,0,-0.967765,0,-0.0629044,-6.97992,-0.0629044,6.97992
-1.04691,0,-13.9599,0,-0.967767,0,-0.0626986,-6.98033,-0.0626986,6.98033
-1.0469,0,-13.9603,0,-0.967769,0,-0.0624928,-6.98074,-0.0624928,6.98074
-1.0469,0,-13.9608,0,-0.967771,0,-0.062287,-6.98115,-0.062287,6.98115
-1.0469,0,-13.9612,0,-0.967773,0,-0.0620812,-6.98157,-0.0620812,6.98157
-1.04689,0,-13.9616,0,-0.967775,0,-0.0618755,-6.98198,-0.0618755,6.98198
-1.04689,0,-13.962,0,-0.967777,0,-0.0616697,-6.98239,-0.0616697,6.98239
-1.04688,0,-13.9624,0,-0.967779,0,-0.061464,-6.9828,-0.061464,6.9828
-1.04688,0,-13.9628,0,-0.967781,0,-0.0612583,-6.98321,-0.0612583,6.98321
-1.04687,0,-13.9632,0,-0.967783,0,-0.0610526,-6.98362,-0.0610526,6.98362
-1.04687,0,-13.9637,0,-0.967785,0,-0.060847,-6.98404,-0.060847,6.98404
-1.04687,0,-13.9641,0,-0.967787,0,-0.0606413,-6.98445,-0.0606413,6.98445
-1.04686,0,-13.9645,0,-0.967789,0,-0.0604357,-6.98486,-0.0604357,6.98486
-1.04686,0,-13.9649,0,-0.967792,0,-0.0602301,-6.98527,-0.0602301,6.98527
-1.04685,0,-13.9653,0,-0.967794,0,-0.0600245,-6.98568,-0.0600245,6.98568
-1.04685,0,-13.9657,0,-0.967796,0,-0.059819,-6.98609,-0.059819,6.98609
-1.04684,0,-13.9661,0,-0.967798,0,-0.0596134,-6.9865,-0.0596134,6.9865
-1.04684,0,-13.9665,0,-0.9678,0,-0.0594079,-6.98691,-0.0594079,6.98691
-1.04683,0,-13.967,0,-0.967802,0,-0.0592024,-6.98733,-0.0592024,6.98733
-1.04683,0,-13.9674,0,-0.967804,0,-0.0589969,-6.98774,-0.0589969,6.98774
-1.04683,0,-13.9678,0,-0.967806,0,-0.0587915,-6.98815,-0.0587915,6.98815
-1.04682,0,-13.9682,0,-0.967808,0,-0.058586,-6.98856,-0.058586,6.98856
-1.04682,0,-13.9686,0,-0.96781,0,-0.0583806,-6.98897,-0.0583806,6.98897
-1.04681,0,-13.969,0,-0.967812,0,-0.0581752,-6.98938,-0.0581752,6.98938
-1.04681,0,-13.9694,0,-0.967814,0,-0.0579698,-6.98979,-0.0579698,6.98979
-1.0468,0,-13.9699,0,-0.967816,0,-0.0577644,-6.9902,-0.0577644,6.9902
-1.0468,0,-13.9703,0,-0.967818,0,-0.0575591,-6.99061,-0.0575591,6.99061
-1.0468,0,-13.9707,0,-0.96782,0,-0.0573537,-6.99102,-0.0573537,6.99102
-1.04679,0,-13.9711,0,-0.967822,0,-0.0571484,-6.99143,-0.0571484,6.99143
-1.04679,0,-13.9715,0,-0.967824,0,-0.0569431,-6.99185,-0.0569431,6.99185
-1.04678,0,-13.9719,0,-0.967826,0,-0.0567379,-6.99226,-0.0567379,6.99226
-1.04678,0,-13.9723,0,-0.967828,0,-0.0565326,-6.99267,-0.0565326,6.99267
-1.04677,0,-13.9727,0,-0.96783,0,-0.0563274,-6.99308,-0.0563274,6.99308
-1.04677,0,-13.9732,0,-0.967832,0,-0.0561222,-6.99349,-0.0561222,6.99349
-1.04677,0,-13.9736,0,-0.967834,0,-0.055917,-6.9939,-0.055917,6.9939
-1.04676,0,-13.974,0,-0.967836,0,-0.0557118,-6.99431,-0.0557118,6.99431
-1.04676,0,-13.9744,0,-0.967838,0,-0.0555066,-6.99472,-0.0555066,6.99472
-1.04675,0,-13.9748,0,-0.96784,0,-0.0553015,-6.99513,-0.0553015,6.99513
-1.04675,0,-13.9752,0,-0.967842,0,-0.0550964,-6.99554,-0.0550964,6.99554
-1.04674,0,-13.9756,0,-0.967844,0,-0.0548913,-6.99595,-0.0548913,6.99595
-1.04674,0,-13.976,0,-0.967846,0,-0.0546862,-6.99636,-0.0546862,6.99636
-1.04674,0,-13.9765,0,-0.967848,0,-0.0544811,-6.99677,-0.0544811,6.99677
-1.04673,0,-13.9769,0,-0.96785,0,-0.0542761,-6.99718,-0.0542761,6.99718
-1.04673,0,-13.9773,0,-0.967852,0,-0.0540711,-6.99759,-0.0540711,6.99759
-1.04672,0,-13.9777,0,-0.967854,0,-0.0538661,-6.998,-0.0538661,6.998
-1.04672,0,-13.9781,0,-0.967856,0,-0.0536611,-6.99841,-0.0536611,6.99841
-1.04671,0,-13.9785,0,-0.967858,0,-0.0534561,-6.99882,-0.0534561,6.99882
-1.04671,0,-13.9789,0,-0.96786,0,-0.0532512,-6.99923,-0.0532512,6.99923
-1.04671,0,-13.9793,0,-0.967862,0,-0.0530462,-6.99964,-0.0530462,6.99964
-1.0467,0,-13.9798,0,-0.967864,0,-0.0528413,-7.00005,-0.0528413,7.00005
-1.0467,0,-13.9802,0,-0.967867,0,-0.0526364,-7.00046,-0.0526364,7.00046
-1.04669,0,-13.9806,0,-0.967869,0,-0.0524316,-7.00087,-0.0524316,7.00087
-1.04669,0,-13.981,0,-0.967871,0,-0.0522267,-7.00128,-0.0522267,7.00128
-1.04668,0,-13.9814,0,-0.967873,0,-0.0520219,-7.00169,-0.0520219,7.00169
-1.04668,0,-13.9818,0,-0.967875,0,-0.0518171,-7.0021,-0.0518171,7.0021
-1.04668,0,-13.9822,0,-0.967877,0,-0.0516123,-7.00251,-0.0516123,7.00251
-1.04667,0,-13.9826,0,-0.967879,0,-0.0514075,-7.00292,-0.0514075,7.00292
-1.04667,0,-13.983,0,-0.967881,0,-0.0512027,-7.00333,-0.0512027,7.00333
-1.04666,0,-13.9835,0,-0.967883,0,-0.050998,-7.00373,-0.050998,7.00373
-1.04666,0,-13.9839,0,-0.967885,0,-0.0507933,-7.00414,-0.0507933,7.00414
-1.04665,0,-13.9843,0,-0.967887,0,-0.0505886,-7.00455,-0.0505886,7.00455
-1.04665,0,-13.9847,0,-0.967889,0,-0.0503839,-7.00496,-0.0503839,7.00496
-1.04665,0,-13.9851,0,-0.967891,0,-0.0501793,-7.00537,-0.0501793,7.00537
-1.04664,0,-13.9855,0,-0.967893,0,-0.0499746,-7.00578,-0.0499746,7.00578
-1.04664,0,-13.9859,0,-0.967895,0,-0.04977,-7.00619,-0.04977,7.00619
-1.04663,0,-13.9863,0,-0.967897,0,-0.0495654,-7.0066,-0.0495654,7.0066
-1.04663,0,-13.9868,0,-0.967899,0,-0.0493608,-7.00701,-0.0493608,7.00701
-1.04662,0,-13.9872,0,-0.967901,0,-0.0491562,-7.00742,-0.0491562,7.00742
-1.04662,0,-13.9876,0,-0.967903,0,-0.0489517,-7.00783,-0.0489517,7.00783
-1.04662,0,-13.988,0,-0.967905,0,-0.0487472,-7.00823,-0.0487472,7.00823
-1.04661,0,-13.9884,0,-0.967907,0,-0.0485427,-7.00864,-0.0485427,7.00864
-1.04661,0,-13.9888,0,-0.967909,0,-0.0483382,-7.00905,-0.0483382,7.00905
-1.0466,0,-13.9892,0,-0.967911,0,-0.0481337,-7.00946,-0.0481337,7.00946
-1.0466,0,-13.9896,0,-0.967913,0,-0.0479292,-7.00987,-0.0479292,7.00987
-1.0466,0,-13.99,0,-0.967915,0,-0.0477248,-7.01028,-0.0477248,7.01028
-1.04659,0,-13.9905,0,-0.967917,0,-0.0475204,-7.01069,-0.0475204,7.01069
-1.04659,0,-13.9909,0,-0.967919,0,-0.047316,-7.0111,-0.047316,7.0111
-1.04658,0,-13.9913,0,-0.967921,0,-0.0471116,-7.0115,-0.0471116,7.0115
-1.04658,0,-13.9917,0,-0.967923,0,-0.0469073,-7.01191,-0.0469073,7.01191
-1.04657,0,-13.9921,0,-0.967925,0,-0.0467029,-7.01232,-0.0467029,7.01232
-1.04657,0,-13.9925,0,-0.967927,0,-0.0464986,-7.01273,-0.0464986,7.01273
-1.04657,0,-13.9929,0,-0.967929,0,-0.0462943,-7.01314,-0.0462943,7.01314
-1.04656,0,-13.9933,0,-0.967931,0,-0.04609,-7.01355,-0.04609,7.01355
-1.04656,0,-13.9937,0,-0.967933,0,-0.0458858,-7.01395,-0.0458858,7.01395
-1.04655,0,-13.9941,0,-0.967935,0,-0.0456815,-7.01436,-0.0456815,7.01436
-1.04655,0,-13.9946,0,-0.967937,0,-0.0454773,-7.01477,-0.0454773,7.01477
-1.04654,0,-13.995,0,-0.967939,0,-0.0452731,-7.01518,-0.0452731,7.01518
-1.04654,0,-13.9954,0,-0.967941,0,-0.0450689,-7.01559,-0.0450689,7.01559
-1.04654,0,-13.9958,0,-0.967943,0,-0.0448648,-7.01599,-0.0448648,7.01599
-1.04653,0,-13.9962,0,-0.967945,0,-0.0446606,-7.0164,-0.0446606,7.0164
-1.04653,0,-13.9966,0,-0.967947,0,-0.0444565,-7.01681,-0.0444565,7.01681
-1.04652,0,-13.997,0,-0.967949,0,-0.0442524,-7.01722,-0.0442524,7.01722
-1.04652,0,-13.9974,0,-0.967951,0,-0.0440483,-7.01763,-0.0440483,7.01763
-1.04651,0,-13.9978,0,-0.967953,0,-0.0438442,-7.01803,-0.0438442,7.01803
-1.04651,0,-13.9983,0,-0.967955,0,-0.0436402,-7.01844,-0.0436402,7.01844
-1.04651,0,-13.9987,0,-0.967957,0,-0.0434361,-7.01885,-0.0434361,7.01885
-1.0465,0,-13.9991,0,-0.967959,0,-0.0432321,-7.01926,-0.0432321,7.01926
-1.0465,0,-13.9995,0,-0.967961,0,-0.0430281,-7.01966,-0.0430281,7.01966
-1.04649,0,-13.9999,0,-0.967963,0,-0.0428242,-7.02007,-0.0428242,7.02007
-1.04649,0,-14.0003,0,-0.967965,0,-0.0426202,-7.02048,-0.0426202,7.02048
-1.04648,0,-14.0007,0,-0.967967,0,-0.0424163,-7.02089,-0.0424163,7.02089
-1.04648,0,-14.0011,0,-0.967969,0,-0.0422123,-7.0213,-0.0422123,7.0213
-1.04648,0,-14.0015,0,-0.967971,0,-0.0420084,-7.0217,-0.0420084,7.0217
-1.04647,0,-14.0019,0,-0.967973,0,-0.0418046,-7.02211,-0.0418046,7.02211
-1.04647,0,-14.0024,0,-0.967975,0,-0.0416007,-7.02252,-0.0416007,7.02252
-1.04646,0,-14.0028,0,-0.967977,0,-0.0413968,-7.02292,-0.0413968,7.02292
-1.04646,0,-14.0032,0,-0.967979,0,-0.041193,-7.02333,-0.041193,7.02333
-1.04646,0,-14.0036,0,-0.967981,0,-0.0409892,-7.02374,-0.0409892,7.02374
-1.04645,0,-14.004,0,-0.967983,0,-0.0407854,-7.02415,-0.0407854,7.02415
-1.04645,0,-14.0044,0,-0.967985,0,-0.0405817,-7.02455,-0.0405817,7.02455
-1.04644,0,-14.0048,0,-0.967987,0,-0.0403779,-7.02496,-0.0403779,7.02496
-1.04644,0,-14.0052,0,-0.967989,0,-0.0401742,-7.02537,-0.0401742,7.02537
-1.04643,0,-14.0056,0,-0.967991,0,-0.0399705,-7.02577,-0.0399705,7.02577
-1.04643,0,-14.006,0,-0.967993,0,-0.0397668,-7.02618,-0.0397668,7.02618
-1.04643,0,-14.0065,0,-0.967995,0,-0.0395631,-7.02659,-0.0395631,7.02659
-1.04642,0,-14.0069,0,-0.967997,0,-0.0393594,-7.02699,-0.0393594,7.02699
-1.04642,0,-14.0073,0,-0.967999,0,-0.0391558,-7.0274,-0.0391558,7.0274
-1.04641,0,-14.0077,0,-0.968001,0,-0.0389522,-7.02781,-0.0389522,7.02781
-1.04641,0,-14.0081,0,-0.968003,0,-0.0387486,-7.02822,-0.0387486,7.02822
-1.0464,0,-14.0085,0,-0.968005,0,-0.038545,-7.02862,-0.038545,7.02862
-1.0464,0,-14.0089,0,-0.968007,0,-0.0383414,-7.02903,-0.0383414,7.02903
-1.0464,0,-14.0093,0,-0.968009,0,-0.0381379,-7.02943,-0.0381379,7.02943
-1.04639,0,-14.0097,0,-0.968011,0,-0.0379344,-7.02984,-0.0379344,7.02984
-1.04639,0,-14.0101,0,-0.968013,0,-0.0377309,-7.03025,-0.0377309,7.03025
-1.04638,0,-14.0105,0,-0.968015,0,-0.0375274,-7.03065,-0.0375274,7.03065
-1.04638,0,-14.011,0,-0.968017,0,-0.0373239,-7.03106,-0.0373239,7.03106
-1.04638,0,-14.0114,0,-0.968019,0,-0.0371205,-7.03147,-0.0371205,7.03147
-1.04637,0,-14.0118,0,-0.968021,0,-0.036917,-7.03187,-0.036917,7.03187
-1.04637,0,-14.0122,0,-0.968023,0,-0.0367136,-7.03228,-0.0367136,7.03228
-1.04636,0,-14.0126,0,-0.968025,0,-0.0365102,-7.03269,-0.0365102,7.03269
-1.04636,0,-14.013,0,-0.968027,0,-0.0363069,-7.03309,-0.0363069,7.03309
-1.04635,0,-14.0134,0,-0.968029,0,-0.0361035,-7.0335,-0.0361035,7.0335
-1.04635,0,-14.0138,0,-0.968031,0,-0.0359002,-7.0339,-0.0359002,7.0339
-1.04635,0,-14.0142,0,-0.968033,0,-0.0356969,-7.03431,-0.0356969,7.03431
-1.04634,0,-14.0146,0,-0.968035,0,-0.0354936,-7.03472,-0.0354936,7.03472
-1.04634,0,-14.015,0,-0.968037,0,-0.0352903,-7.03512,-0.0352903,7.03512
-1.04633,0,-14.0155,0,-0.968039,0,-0.035087,-7.03553,-0.035087,7.03553
-1.04633,0,-14.0159,0,-0.968041,0,-0.0348838,-7.03593,-0.0348838,7.03593
-1.04633,0,-14.0163,0,-0.968043,0,-0.0346806,-7.03634,-0.0346806,7.03634
-1.04632,0,-14.0167,0,-0.968045,0,-0.0344773,-7.03675,-0.0344773,7.03675
-1.04632,0,-14.0171,0,-0.968047,0,-0.0342742,-7.03715,-0.0342742,7.03715
-1.04631,0,-14.0175,0,-0.968049,0,-0.034071,-7.03756,-0.034071,7.03756
-1.04631,0,-14.0179,0,-0.968051,0,-0.0338678,-7.03796,-0.0338678,7.03796
-1.0463,0,-14.0183,0,-0.968053,0,-0.0336647,-7.03837,-0.0336647,7.03837
-1.0463,0,-14.0187,0,-0.968055,0,-0.0334616,-7.03877,-0.0334616,7.03877
-1.0463,0,-14.0191,0,-0.968057,0,-0.0332585,-7.03918,-0.0332585,7.03918
-1.04629,0,-14.0195,0,-0.968059,0,-0.0330554,-7.03959,-0.0330554,7.03959
-1.04629,0,-14.0199,0,-0.968061,0,-0.0328524,-7.03999,-0.0328524,7.03999
-1.04628,0,-14.0204,0,-0.968062,0,-0.0326493,-7.0404,-0.0326493,7.0404
-1.04628,0,-14.0208,0,-0.968064,0,-0.0324463,-7.0408,-0.0324463,7.0408
-1.04628,0,-14.0212,0,-0.968066,0,-0.0322433,-7.04121,-0.0322433,7.04121
-1.04627,0,-14.0216,0,-0.968068,0,-0.0320404,-7.04161,-0.0320404,7.04161
-1.04627,0,-14.022,0,-0.96807,0,-0.0318374,-7.04202,-0.0318374,7.04202
-1.04626,0,-14.0224,0,-0.968072,0,-0.0316344,-7.04242,-0.0316344,7.04242
-1.04626,0,-14.0228,0,-0.968074,0,-0.0314315,-7.04283,-0.0314315,7.04283
-1.04625,0,-14.0232,0,-0.968076,0,-0.0312286,-7.04323,-0.0312286,7.04323
-1.04625,0,-14.0236,0,-0.968078,0,-0.0310257,-7.04364,-0.0310257,7.04364
-1.04625,0,-14.024,0,-0.96808,0,-0.0308229,-7.04404,-0.0308229,7.04404
-1.04624,0,-14.0244,0,-0.968082,0,-0.03062,-7.04445,-0.03062,7.04445
-1.04624,0,-14.0248,0,-0.968084,0,-0.0304172,-7.04485,-0.0304172,7.04485
-1.04623,0,-14.0253,0,-0.968086,0,-0.0302144,-7.04526,-0.0302144,7.04526
-1.04623,0,-14.0257,0,-0.968088,0,-0.0300116,-7.04566,-0.0300116,7.04566
-1.04623,0,-14.0261,0,-0.96809,0,-0.0298088,-7.04607,-0.0298088,7.04607
-1.04622,0,-14.0265,0,-0.968092,0,-0.029606,-7.04647,-0.029606,7.04647
-1.04622,0,-14.0269,0,-0.968094,0,-0.0294033,-7.04688,-0.0294033,7.04688
-1.04621,0,-14.0273,0,-0.968096,0,-0.0292006,-7.04728,-0.0292006,7.04728
-1.04621,0,-14.0277,0,-0.968098,0,-0.0289979,-7.04769,-0.0289979,7.04769
-1.0462,0,-14.0281,0,-0.9681,0,-0.0287952,-7.04809,-0.0287952,7.04809
-1.0462,0,-14.0285,0,-0.968102,0,-0.0285925,-7.04849,-0.0285925,7.04849
-1.0462,0,-14.0289,0,-0.968104,0,-0.0283899,-7.0489,-0.0283899,7.0489
-1.04619,0,-14.0293,0,-0.968106,0,-0.0281873,-7.0493,-0.0281873,7.0493
-1.04619,0,-14.0297,0,-0.968108,0,-0.0279847,-7.04971,-0.0279847,7.04971
-1.04618,0,-14.0301,0,-0.96811,0,-0.0277821,-7.05011,-0.0277821,7.05011
-1.04618,0,-14.0305,0,-0.968112,0,-0.0275795,-7.05052,-0.0275795,7.05052
-1.04618,0,-14.031,0,-0.968114,0,-0.027377,-7.05092,-0.027377,7.05092
-1.04617,0,-14.0314,0,-0.968116,0,-0.0271744,-7.05133,-0.0271744,7.05133
-1.04617,0,-14.0318,0,-0.968118,0,-0.0269719,-7.05173,-0.0269719,7.05173
-1.04616,0,-14.0322,0,-0.96812,0,-0.0267694,-7.05213,-0.0267694,7.05213
-1.04616,0,-14.0326,0,-0.968122,0,-0.0265669,-7.05254,-0.0265669,7.05254
-1.04615,0,-14.033,0,-0.968124,0,-0.0263645,-7.05294,-0.0263645,7.05294
-1.04615,0,-14.0334,0,-0.968126,0,-0.026162,-7.05335,-0.026162,7.05335
-1.04615,0,-14.0338,0,-0.968128,0,-0.0259596,-7.05375,-0.0259596,7.05375
-1.04614,0,-14.0342,0,-0.96813,0,-0.0257572,-7.05415,-0.0257572,7.05415
-1.04614,0,-14.0346,0,-0.968132,0,-0.0255548,-7.05456,-0.0255548,7.05456
-1.04613,0,-14.035,0,-0.968134,0,-0.0253525,-7.05496,-0.0253525,7.05496
-1.04613,0,-14.0354,0,-0.968136,0,-0.0251501,-7.05537,-0.0251501,7.05537
-1.04613,0,-14.0358,0,-0.968137,0,-0.0249478,-7.05577,-0.0249478,7.05577
-1.04612,0,-14.0362,0,-0.968139,0,-0.0247455,-7.05617,-0.0247455,7.05617
-1.04612,0,-14.0367,0,-0.968141,0,-0.0245432,-7.05658,-0.0245432,7.05658
-1.04611,0,-14.0371,0,-0.968143,0,-0.0243409,-7.05698,-0.0243409,7.05698
-1.04611,0,-14.0375,0,-0.968145,0,-0.0241387,-7.05738,-0.0241387,7.05738
-1.04611,0,-14.0379,0,-0.968147,0,-0.0239364,-7.05779,-0.0239364,7.05779
-1.0461,0,-14.0383,0,-0.968149,0,-0.0237342,-7.05819,-0.0237342,7.05819
-1.0461,0,-14.0387,0,-0.968151,0,-0.023532,-7.05859,-0.023532,7.05859
-1.04609,0,-14.0391,0,-0.968153,0,-0.0233298,-7.059,-0.0233298,7.059
-1.04609,0,-14.0395,0,-0.968155,0,-0.0231277,-7.0594,-0.0231277,7.0594
-1.04608,0,-14.0399,0,-0.968157,0,-0.0229255,-7.0598,-0.0229255,7.0598
-1.04608,0,-14.0403,0,-0.968159,0,-0.0227234,-7.06021,-0.0227234,7.06021
-1.04608,0,-14.0407,0,-0.968161,0,-0.0225213,-7.06061,-0.0225213,7.06061
-1.04607,0,-14.0411,0,-0.968163,0,-0.0223192,-7.06101,-0.0223192,7.06101
-1.04607,0,-14.0415,0,-0.968165,0,-0.0221171,-7.06142,-0.0221171,7.06142
-1.04606,0,-14.0419,0,-0.968167,0,-0.0219151,-7.06182,-0.0219151,7.06182
-1.04606,0,-14.0423,0,-0.968169,0,-0.021713,-7.06222,-0.021713,7.06222
-1.04606,0,-14.0428,0,-0.968171,0,-0.021511,-7.06263,-0.021511,7.06263
-1.04605,0,-14.0432,0,-0.968173,0,-0.021309,-7.06303,-0.021309,7.06303
-1.04605,0,-14.0436,0,-0.968175,0,-0.021107,-7.06343,-0.021107,7.06343
-1.04604,0,-14.044,0,-0.968177,0,-0.0209051,-7.06384,-0.0209051,7.06384
-1.04604,0,-14.0444,0,-0.968179,0,-0.0207031,-7.06424,-0.0207031,7.06424
-1.04604,0,-14.0448,0,-0.968181,0,-0.0205012,-7.06464,-0.0205012,7.06464
-1.04603,0,-14.0452,0,-0.968183,0,-0.0202993,-7.06504,-0.0202993,7.06504
-1.04603,0,-14.0456,0,-0.968185,0,-0.0200974,-7.06545,-0.0200974,7.06545
-1.04602,0,-14.046,0,-0.968187,0,-0.0198956,-7.06585,-0.0198956,7.06585
-1.04602,0,-14.0464,0,-0.968188,0,-0.0196937,-7.06625,-0.0196937,7.06625
-1.04601,0,-14.0468,0,-0.96819,0,-0.0194919,-7.06665,-0.0194919,7.06665
-1.04601,0,-14.0472,0,-0.968192,0,-0.0192901,-7.06706,-0.0192901,7.06706
-1.04601,0,-14.0476,0,-0.968194,0,-0.0190883,-7.06746,-0.0190883,7.06746
-1.046,0,-14.048,0,-0.968196,0,-0.0188865,-7.06786,-0.0188865,7.06786
-1.046,0,-14.0484,0,-0.968198,0,-0.0186848,-7.06826,-0.0186848,7.06826
-1.04599,0,-14.0488,0,-0.9682,0,-0.018483,-7.06867,-0.018483,7.06867
-1.04599,0,-14.0492,0,-0.968202,0,-0.0182813,-7.06907,-0.0182813,7.06907
-1.04599,0,-14.0497,0,-0.968204,0,-0.0180796,-7.06947,-0.0180796,7.06947
-1.04598,0,-14.0501,0,-0.968206,0,-0.0178779,-7.06987,-0.0178779,7.06987
-1.04598,0,-14.0505,0,-0.968208,0,-0.0176762,-7.07028,-0.0176762,7.07028
-1.04597,0,-14.0509,0,-0.96821,0,-0.0174746,-7.07068,-0.0174746,7.07068
-1.04597,0,-14.0513,0,-0.968212,0,-0.017273,-7.07108,-0.017273,7.07108
-1.04597,0,-14.0517,0,-0.968214,0,-0.0170714,-7.07148,-0.0170714,7.07148
-1.04596,0,-14.0521,0,-0.968216,0,-0.0168698,-7.07188,-0.0168698,7.07188
-1.04596,0,-14.0525,0,-0.968218,0,-0.0166682,-7.07229,-0.0166682,7.07229
-1.04595,0,-14.0529,0,-0.96822,0,-0.0164666,-7.07269,-0.0164666,7.07269
-1.04595,0,-14.0533,0,-0.968222,0,-0.0162651,-7.07309,-0.0162651,7.07309
-1.04594,0,-14.0537,0,-0.968224,0,-0.0160636,-7.07349,-0.0160636,7.07349
-1.04594,0,-14.0541,0,-0.968226,0,-0.0158621,-7.07389,-0.0158621,7.07389
-1.04594,0,-14.0545,0,-0.968228,0,-0.0156606,-7.0743,-0.0156606,7.0743
-1.04593,0,-14.0549,0,-0.968229,0,-0.0154591,-7.0747,-0.0154591,7.0747
-1.04593,0,-14.0553,0,-0.968231,0,-0.0152577,-7.0751,-0.0152577,7.0751
-1.04592,0,-14.0557,0,-0.968233,0,-0.0150563,-7.0755,-0.0150563,7.0755
-1.04592,0,-14.0561,0,-0.968235,0,-0.0148549,-7.0759,-0.0148549,7.0759
-1.04592,0,-14.0565,0,-0.968237,0,-0.0146535,-7.0763,-0.0146535,7.0763
-1.04591,0,-14.0569,0,-0.968239,0,-0.0144521,-7.07671,-0.0144521,7.07671
-1.04591,0,-14.0573,0,-0.968241,0,-0.0142508,-7.07711,-0.0142508,7.07711
-1.0459,0,-14.0578,0,-0.968243,0,-0.0140494,-7.07751,-0.0140494,7.07751
-1.0459,0,-14.0582,0,-0.968245,0,-0.0138481,-7.07791,-0.0138481,7.07791
-1.0459,0,-14.0586,0,-0.968247,0,-0.0136468,-7.07831,-0.0136468,7.07831
-1.04589,0,-14.059,0,-0.968249,0,-0.0134455,-7.07871,-0.0134455,7.07871
-1.04589,0,-14.0594,0,-0.968251,0,-0.0132443,-7.07911,-0.0132443,7.07911
-1.04588,0,-14.0598,0,-0.968253,0,-0.013043,-7.07952,-0.013043,7.07952
-1.04588,0,-14.0602,0,-0.968255,0,-0.0128418,-7.07992,-0.0128418,7.07992
-1.04588,0,-14.0606,0,-0.968257,0,-0.0126406,-7.08032,-0.0126406,7.08032
-1.04587,0,-14.061,0,-0.968259,0,-0.0124394,-7.08072,-0.0124394,7.08072
-1.04587,0,-14.0614,0,-0.968261,0,-0.0122382,-7.08112,-0.0122382,7.08112
-1.04586,0,-14.0618,0,-0.968263,0,-0.0120371,-7.08152,-0.0120371,7.08152
-1.04586,0,-14.0622,0,-0.968264,0,-0.0118359,-7.08192,-0.0118359,7.08192
-1.04586,0,-14.0626,0,-0.968266,0,-0.0116348,-7.08232,-0.0116348,7.08232
-1.04585,0,-14.063,0,-0.968268,0,-0.0114337,-7.08272,-0.0114337,7.08272
-1.04585,0,-14.0634,0,-0.96827,0,-0.0112327,-7.08312,-0.0112327,7.08312
-1.04584,0,-14.0638,0,-0.968272,0,-0.0110316,-7.08353,-0.0110316,7.08353
-1.04584,0,-14.0642,0,-0.968274,0,-0.0108306,-7.08393,-0.0108306,7.08393
-1.04583,0,-14.0646,0,-0.968276,0,-0.0106295,-7.08433,-0.0106295,7.08433
-1.04583,0,-14.065,0,-0.968278,0,-0.0104285,-7.08473,-0.0104285,7.08473
-1.04583,0,-14.0654,0,-0.96828,0,-0.0102275,-7.08513,-0.0102275,7.08513
-1.04582,0,-14.0658,0,-0.968282,0,-0.0100266,-7.08553,-0.0100266,7.08553
-1.04582,0,-14.0662,0,-0.968284,0,-0.00982562,-7.08593,-0.00982562,7.08593
-1.04581,0,-14.0667,0,-0.968286,0,-0.00962468,-7.08633,-0.00962468,7.08633
-1.04581,0,-14.0671,0,-0.968288,0,-0.00942377,-7.08673,-0.00942377,7.08673
-1.04581,0,-14.0675,0,-0.96829,0,-0.00922287,-7.08713,-0.00922287,7.08713
-1.0458,0,-14.0679,0,-0.968292,0,-0.00902199,-7.08753,-0.00902199,7.08753
-1.0458,0,-14.0683,0,-0.968294,0,-0.00882113,-7.08793,-0.00882113,7.08793
-1.04579,0,-14.0687,0,-0.968295,0,-0.00862029,-7.08833,-0.00862029,7.08833
-1.04579,0,-14.0691,0,-0.968297,0,-0.00841947,-7.08873,-0.00841947,7.08873
-1.04579,0,-14.0695,0,-0.968299,0,-0.00821866,-7.08913,-0.00821866,7.08913
-1.04578,0,-14.0699,0,-0.968301,0,-0.00801788,-7.08953,-0.00801788,7.08953
-1.04578,0,-14.0703,0,-0.968303,0,-0.00781711,-7.08993,-0.00781711,7.08993
-1.04577,0,-14.0707,0,-0.968305,0,-0.00761636,-7.09033,-0.00761636,7.09033
-1.04577,0,-14.0711,0,-0.968307,0,-0.00741562,-7.09073,-0.00741562,7.09073
-1.04577,0,-14.0715,0,-0.968309,0,-0.00721491,-7.09113,-0.00721491,7.09113
-1.04576,0,-14.0719,0,-0.968311,0,-0.00701421,-7.09153,-0.00701421,7.09153
-1.04576,0,-14.0723,0,-0.968313,0,-0.00681353,-7.09193,-0.00681353,7.09193
-1.04575,0,-14.0727,0,-0.968315,0,-0.00661287,-7.09233,-0.00661287,7.09233
-1.04575,0,-14.0731,0,-0.968317,0,-0.00641223,-7.09273,-0.00641223,7.09273
-1.04575,0,-14.0735,0,-0.968319,0,-0.00621161,-7.09313,-0.00621161,7.09313
-1.04574,0,-14.0739,0,-0.968321,0,-0.006011,-7.09353,-0.006011,7.09353
-1.04574,0,-14.0743,0,-0.968323,0,-0.00581041,-7.09393,-0.00581041,7.09393
-1.04573,0,-14.0747,0,-0.968324,0,-0.00560985,-7.09433,-0.00560985,7.09433
-1.04573,0,-14.0751,0,-0.968326,0,-0.00540929,-7.09473,-0.00540929,7.09473
-1.04573,0,-14.0755,0,-0.968328,0,-0.00520876,-7.09513,-0.00520876,7.09513
-1.04572,0,-14.0759,0,-0.96833,0,-0.00500825,-7.09553,-0.00500825,7.09553
-1.04572,0,-14.0763,0,-0.968332,0,-0.00480775,-7.09593,-0.00480775,7.09593
-1.04571,0,-14.0767,0,-0.968334,0,-0.00460727,-7.09633,-0.00460727,7.09633
-1.04571,0,-14.0771,0,-0.968336,0,-0.00440681,-7.09673,-0.00440681,7.09673
-1.04571,0,-14.0775,0,-0.968338,0,-0.00420637,-7.09713,-0.00420637,7.09713
-1.0457,0,-14.0779,0,-0.96834,0,-0.00400594,-7.09753,-0.00400594,7.09753
-1.0457,0,-14.0783,0,-0.968342,0,-0.00380554,-7.09793,-0.00380554,7.09793
-1.04569,0,-14.0788,0,-0.968344,0,-0.00360515,-7.09833,-0.00360515,7.09833
-1.04569,0,-14.0792,0,-0.968346,0,-0.00340478,-7.09873,-0.00340478,7.09873
-1.04569,0,-14.0796,0,-0.968348,0,-0.00320442,-7.09912,-0.00320442,7.09912
-1.04568,0,-14.08,0,-0.968349,0,-0.00300409,-7.09952,-0.00300409,7.09952
-1.04568,0,-14.0804,0,-0.968351,0,-0.00280377,-7.09992,-0.00280377,7.09992
-1.04567,0,-14.0808,0,-0.968353,0,-0.00260348,-7.10032,-0.00260348,7.10032
-1.04567,0,-14.0812,0,-0.968355,0,-0.0024032,-7.10072,-0.0024032,7.10072
-1.04567,0,-14.0816,0,-0.968357,0,-0.00220293,-7.10112,-0.00220293,7.10112
-1.04566,0,-14.082,0,-0.968359,0,-0.00200269,-7.10152,-0.00200269,7.10152
-1.04566,0,-14.0824,0,-0.968361,0,-0.00180246,-7.10192,-0.00180246,7.10192
-1.04565,0,-14.0828,0,-0.968363,0,-0.00160226,-7.10232,-0.00160226,7.10232
-1.04565,0,-14.0832,0,-0.968365,0,-0.00140207,-7.10272,-0.00140207,7.10272
-1.04565,0,-14.0836,0,-0.968367,0,-0.0012019,-7.10311,-0.0012019,7.10311
-1.04564,0,-14.084,0,-0.968369,0,-0.00100174,-7.10351,-0.00100174,7.10351
-1.04564,0,-14.0844,0,-0.968371,0,-0.000801606,-7.10391,-0.000801606,7.10391
-1.04563,0,-14.0848,0,-0.968373,0,-0.000601489,-7.10431,-0.000601489,7.10431
-1.04563,0,-14.0852,0,-0.968374,0,-0.000401389,-7.10471,-0.000401389,7.10471
-1.04563,0,-14.0856,0,-0.968376,0,-0.000201308,-7.10511,-0.000201308,7.10511
-1.04562,0,-14.086,0,-0.968378,0,-1.24442e-06,-7.10551,-1.24442e-06,7.10551
-1.04562,0,-14.0864,0,-0.96838,0,0.000198801,-7.1059,0.000198801,7.1059
-1.04561,0,-14.0868,0,-0.968382,0,0.000398829,-7.1063,0.000398829,7.1063
-1.04561,0,-14.0872,0,-0.968384,0,0.000598838,-7.1067,0.000598838,7.1067
-1.04561,0,-14.0876,0,-0.968386,0,0.000798829,-7.1071,0.000798829,7.1071
-1.0456,0,-14.088,0,-0.968388,0,0.000998803,-7.1075,0.000998803,7.1075
-1.0456,0,-14.0884,0,-0.96839,0,0.00119876,-7.1079,0.00119876,7.1079
-1.04559,0,-14.0888,0,-0.968392,0,0.0013987,-7.10829,0.0013987,7.10829
-1.04559,0,-14.0892,0,-0.968394,0,0.00159862,-7.10869,0.00159862,7.10869
-1.04559,0,-14.0896,0,-0.968396,0,0.00179852,-7.10909,0.00179852,7.10909
-1.04558,0,-14.09,0,-0.968397,0,0.0019984,-7.10949,0.0019984,7.10949
-1.04558,0,-14.0904,0,-0.968399,0,0.00219827,-7.10989,0.00219827,7.10989
-1.04557,0,-14.0908,0,-0.968401,0,0.00239811,-7.11028,0.00239811,7.11028
-1.04557,0,-14.0912,0,-0.968403,0,0.00259794,-7.11068,0.00259794,7.11068
-1.04557,0,-14.0916,0,-0.968405,0,0.00279776,-7.11108,0.00279776,7.11108
-1.04556,0,-14.092,0,-0.968407,0,0.00299755,-7.11148,0.00299755,7.11148
-1.04556,0,-14.0924,0,-0.968409,0,0.00319732,-7.11188,0.00319732,7.11188
-1.04555,0,-14.0928,0,-0.968411,0,0.00339708,-7.11227,0.00339708,7.11227
-1.04555,0,-14.0932,0,-0.968413,0,0.00359682,-7.11267,0.00359682,7.11267
-1.04555,0,-14.0936,0,-0.968415,0,0.00379654,-7.11307,0.00379654,7.11307
-1.04554,0,-14.094,0,-0.968417,0,0.00399625,-7.11347,0.00399625,7.11347
-1.04554,0,-14.0944,0,-0.968419,0,0.00419593,-7.11386,0.00419593,7.11386
-1.04553,0,-14.0948,0,-0.96842,0,0.0043956,-7.11426,0.0043956,7.11426
-1.04553,0,-14.0952,0,-0.968422,0,0.00459525,-7.11466,0.00459525,7.11466
-1.04553,0,-14.0956,0,-0.968424,0,0.00479489,-7.11506,0.00479489,7.11506
-1.04552,0,-14.096,0,-0.968426,0,0.0049945,-7.11545,0.0049945,7.11545
-1.04552,0,-14.0964,0,-0.968428,0,0.0051941,-7.11585,0.0051941,7.11585
-1.04551,0,-14.0968,0,-0.96843,0,0.00539367,-7.11625,0.00539367,7.11625
-1.04551,0,-14.0972,0,-0.968432,0,0.00559324,-7.11665,0.00559324,7.11665
-1.04551,0,-14.0976,0,-0.968434,0,0.00579278,-7.11704,0.00579278,7.11704
-1.0455,0,-14.098,0,-0.968436,0,0.0059923,-7.11744,0.0059923,7.11744
-1.0455,0,-14.0984,0,-0.968438,0,0.00619181,-7.11784,0.00619181,7.11784
-1.04549,0,-14.0988,0,-0.96844,0,0.0063913,-7.11824,0.0063913,7.11824
-1.04549,0,-14.0993,0,-0.968441,0,0.00659077,-7.11863,0.00659077,7.11863
-1.04549,0,-14.0997,0,-0.968443,0,0.00679022,-7.11903,0.00679022,7.11903
-1.04548,0,-14.1001,0,-0.968445,0,0.00698966,-7.11943,0.00698966,7.11943
-1.04548,0,-14.1005,0,-0.968447,0,0.00718908,-7.11982,0.00718908,7.11982
-1.04547,0,-14.1009,0,-0.968449,0,0.00738848,-7.12022,0.00738848,7.12022
-1.04547,0,-14.1013,0,-0.968451,0,0.00758786,-7.12062,0.00758786,7.12062
-1.04547,0,-14.1017,0,-0.968453,0,0.00778722,-7.12102,0.00778722,7.12102
-1.04546,0,-14.1021,0,-0.968455,0,0.00798657,-7.12141,0.00798657,7.12141
-1.04546,0,-14.1025,0,-0.968457,0,0.0081859,-7.12181,0.0081859,7.12181
-1.04545,0,-14.1029,0,-0.968459,0,0.00838521,-7.12221,0.00838521,7.12221
-1.04545,0,-14.1033,0,-0.96846,0,0.0085845,-7.1226,0.0085845,7.1226
-1.04545,0,-14.1037,0,-0.968462,0,0.00878378,-7.123,0.00878378,7.123
-1.04544,0,-14.1041,0,-0.968464,0,0.00898303,-7.1234,0.00898303,7.1234
-1.04544,0,-14.1045,0,-0.968466,0,0.00918227,-7.12379,0.00918227,7.12379
-1.04543,0,-14.1049,0,-0.968468,0,0.00938149,-7.12419,0.00938149,7.12419
-1.04543,0,-14.1053,0,-0.96847,0,0.0095807,-7.12459,0.0095807,7.12459
-1.04543,0,-14.1057,0,-0.968472,0,0.00977988,-7.12498,0.00977988,7.12498
-1.04542,0,-14.1061,0,-0.968474,0,0.00997905,-7.12538,0.00997905,7.12538
-1.04542,0,-14.1065,0,-0.968476,0,0.0101782,-7.12577,0.0101782,7.12577
-1.04541,0,-14.1069,0,-0.968478,0,0.0103773,-7.12617,0.0103773,7.12617
-1.04541,0,-14.1073,0,-0.96848,0,0.0105764,-7.12657,0.0105764,7.12657
-1.04541,0,-14.1077,0,-0.968481,0,0.0107755,-7.12696,0.0107755,7.12696
-1.0454,0,-14.1081,0,-0.968483,0,0.0109746,-7.12736,0.0109746,7.12736
-1.0454,0,-14.1085,0,-0.968485,0,0.0111737,-7.12776,0.0111737,7.12776
-1.04539,0,-14.1089,0,-0.968487,0,0.0113727,-7.12815,0.0113727,7.12815
-1.04539,0,-14.1093,0,-0.968489,0,0.0115718,-7.12855,0.0115718,7.12855
-1.04539,0,-14.1097,0,-0.968491,0,0.0117708,-7.12894,0.0117708,7.12894
-1.04538,0,-14.1101,0,-0.968493,0,0.0119698,-7.12934,0.0119698,7.12934
-1.04538,0,-14.1105,0,-0.968495,0,0.0121687,-7.12974,0.0121687,7.12974
-1.04537,0,-14.1109,0,-0.968497,0,0.0123677,-7.13013,0.0123677,7.13013
-1.04537,0,-14.1113,0,-0.968498,0,0.0125666,-7.13053,0.0125666,7.13053
-1.04537,0,-14.1117,0,-0.9685,0,0.0127655,-7.13092,0.0127655,7.13092
-1.04536,0,-14.1121,0,-0.968502,0,0.0129644,-7.13132,0.0129644,7.13132
-1.04536,0,-14.1125,0,-0.968504,0,0.0131633,-7.13172,0.0131633,7.13172
-1.04536,0,-14.1129,0,-0.968506,0,0.0133622,-7.13211,0.0133622,7.13211
-1.04535,0,-14.1133,0,-0.968508,0,0.013561,-7.13251,0.013561,7.13251
-1.04535,0,-14.1137,0,-0.96851,0,0.0137599,-7.1329,0.0137599,7.1329
-1.04534,0,-14.1141,0,-0.968512,0,0.0139587,-7.1333,0.0139587,7.1333
-1.04534,0,-14.1145,0,-0.968514,0,0.0141575,-7.13369,0.0141575,7.13369
-1.04534,0,-14.1149,0,-0.968516,0,0.0143562,-7.13409,0.0143562,7.13409
-1.04533,0,-14.1153,0,-0.968517,0,0.014555,-7.13449,0.014555,7.13449
-1.04533,0,-14.1157,0,-0.968519,0,0.0147537,-7.13488,0.0147537,7.13488
-1.04532,0,-14.1161,0,-0.968521,0,0.0149525,-7.13528,0.0149525,7.13528
-1.04532,0,-14.1165,0,-0.968523,0,0.0151512,-7.13567,0.0151512,7.13567
-1.04532,0,-14.1169,0,-0.968525,0,0.0153499,-7.13607,0.0153499,7.13607
-1.04531,0,-14.1173,0,-0.968527,0,0.0155485,-7.13646,0.0155485,7.13646
-1.04531,0,-14.1177,0,-0.968529,0,0.0157472,-7.13686,0.0157472,7.13686
-1.0453,0,-14.1181,0,-0.968531,0,0.0159458,-7.13725,0.0159458,7.13725
-1.0453,0,-14.1185,0,-0.968533,0,0.0161444,-7.13765,0.0161444,7.13765
-1.0453,0,-14.1189,0,-0.968534,0,0.016343,-7.13804,0.016343,7.13804
-1.04529,0,-14.1193,0,-0.968536,0,0.0165416,-7.13844,0.0165416,7.13844
-1.04529,0,-14.1197,0,-0.968538,0,0.0167402,-7.13883,0.0167402,7.13883
-1.04528,0,-14.1201,0,-0.96854,0,0.0169387,-7.13923,0.0169387,7.13923
-1.04528,0,-14.1205,0,-0.968542,0,0.0171373,-7.13962,0.0171373,7.13962
-1.04528,0,-14.1209,0,-0.968544,0,0.0173358,-7.14002,0.0173358,7.14002
-1.04527,0,-14.1213,0,-0.968546,0,0.0175343,-7.14041,0.0175343,7.14041
-1.04527,0,-14.1216,0,-0.968548,0,0.0177327,-7.14081,0.0177327,7.14081
-1.04526,0,-14.122,0,-0.96855,0,0.0179312,-7.1412,0.0179312,7.1412
-1.04526,0,-14.1224,0,-0.968551,0,0.0181296,-7.1416,0.0181296,7.1416
-1.04526,0,-14.1228,0,-0.968553,0,0.0183281,-7.14199,0.0183281,7.14199
-1.04525,0,-14.1232,0,-0.968555,0,0.0185265,-7.14239,0.0185265,7.14239
-1.04525,0,-14.1236,0,-0.968557,0,0.0187249,-7.14278,0.0187249,7.14278
-1.04525,0,-14.124,0,-0.968559,0,0.0189232,-7.14318,0.0189232,7.14318
-1.04524,0,-14.1244,0,-0.968561,0,0.0191216,-7.14357,0.0191216,7.14357
-1.04524,0,-14.1248,0,-0.968563,0,0.0193199,-7.14397,0.0193199,7.14397
-1.04523,0,-14.1252,0,-0.968565,0,0.0195182,-7.14436,0.0195182,7.14436
-1.04523,0,-14.1256,0,-0.968567,0,0.0197165,-7.14475,0.0197165,7.14475
-1.04523,0,-14.126,0,-0.968568,0,0.0199148,-7.14515,0.0199148,7.14515
-1.04522,0,-14.1264,0,-0.96857,0,0.0201131,-7.14554,0.0201131,7.14554
-1.04522,0,-14.1268,0,-0.968572,0,0.0203113,-7.14594,0.0203113,7.14594
-1.04521,0,-14.1272,0,-0.968574,0,0.0205096,-7.14633,0.0205096,7.14633
-1.04521,0,-14.1276,0,-0.968576,0,0.0207078,-7.14673,0.0207078,7.14673
-1.04521,0,-14.128,0,-0.968578,0,0.020906,-7.14712,0.020906,7.14712
-1.0452,0,-14.1284,0,-0.96858,0,0.0211041,-7.14751,0.0211041,7.14751
-1.0452,0,-14.1288,0,-0.968582,0,0.0213023,-7.14791,0.0213023,7.14791
-1.04519,0,-14.1292,0,-0.968583,0,0.0215004,-7.1483,0.0215004,7.1483
-1.04519,0,-14.1296,0,-0.968585,0,0.0216986,-7.1487,0.0216986,7.1487
-1.04519,0,-14.13,0,-0.968587,0,0.0218967,-7.14909,0.0218967,7.14909
-1.04518,0,-14.1304,0,-0.968589,0,0.0220948,-7.14948,0.0220948,7.14948
-1.04518,0,-14.1308,0,-0.968591,0,0.0222928,-7.14988,0.0222928,7.14988
-1.04517,0,-14.1312,0,-0.968593,0,0.0224909,-7.15027,0.0224909,7.15027
-1.04517,0,-14.1316,0,-0.968595,0,0.0226889,-7.15067,0.0226889,7.15067
-1.04517,0,-14.132,0,-0.968597,0,0.0228869,-7.15106,0.0228869,7.15106
-1.04516,0,-14.1324,0,-0.968598,0,0.0230849,-7.15145,0.0230849,7.15145
-1.04516,0,-14.1328,0,-0.9686,0,0.0232829,-7.15185,0.0232829,7.15185
-1.04516,0,-14.1332,0,-0.968602,0,0.0234809,-7.15224,0.0234809,7.15224
-1.04515,0,-14.1336,0,-0.968604,0,0.0236788,-7.15263,0.0236788,7.15263
-1.04515,0,-14.134,0,-0.968606,0,0.0238768,-7.15303,0.0238768,7.15303
-1.04514,0,-14.1344,0,-0.968608,0,0.0240747,-7.15342,0.0240747,7.15342
-1.04514,0,-14.1348,0,-0.96861,0,0.0242726,-7.15382,0.0242726,7.15382
-1.04514,0,-14.1352,0,-0.968612,0,0.0244705,-7.15421,0.0244705,7.15421
-1.04513,0,-14.1356,0,-0.968613,0,0.0246683,-7.1546,0.0246683,7.1546
-1.04513,0,-14.136,0,-0.968615,0,0.0248662,-7.155,0.0248662,7.155
-1.04512,0,-14.1364,0,-0.968617,0,0.025064,-7.15539,0.025064,7.15539
-1.04512,0,-14.1368,0,-0.968619,0,0.0252618,-7.15578,0.0252618,7.15578
-1.04512,0,-14.1372,0,-0.968621,0,0.0254596,-7.15618,0.0254596,7.15618
-1.04511,0,-14.1376,0,-0.968623,0,0.0256574,-7.15657,0.0256574,7.15657
-1.04511,0,-14.138,0,-0.968625,0,0.0258551,-7.15696,0.0258551,7.15696
-1.0451,0,-14.1384,0,-0.968627,0,0.0260529,-7.15736,0.0260529,7.15736
-1.0451,0,-14.1388,0,-0.968628,0,0.0262506,-7.15775,0.0262506,7.15775
-1.0451,0,-14.1392,0,-0.96863,0,0.0264483,-7.15814,0.0264483,7.15814
-1.04509,0,-14.1396,0,-0.968632,0,0.026646,-7.15853,0.026646,7.15853
-1.04509,0,-14.14,0,-0.968634,0,0.0268436,-7.15893,0.0268436,7.15893
-1.04509,0,-14.1404,0,-0.968636,0,0.0270413,-7.15932,0.0270413,7.15932
-1.04508,0,-14.1408,0,-0.968638,0,0.0272389,-7.15971,0.0272389,7.15971
-1.04508,0,-14.1412,0,-0.96864,0,0.0274365,-7.16011,0.0274365,7.16011
-1.04507,0,-14.1416,0,-0.968642,0,0.0276341,-7.1605,0.0276341,7.1605
-1.04507,0,-14.142,0,-0.968643,0,0.0278317,-7.16089,0.0278317,7.16089
-1.04507,0,-14.1423,0,-0.968645,0,0.0280293,-7.16128,0.0280293,7.16128
-1.04506,0,-14.1427,0,-0.968647,0,0.0282268,-7.16168,0.0282268,7.16168
-1.04506,0,-14.1431,0,-0.968649,0,0.0284244,-7.16207,0.0284244,7.16207
-1.04505,0,-14.1435,0,-0.968651,0,0.0286219,-7.16246,0.0286219,7.16246
-1.04505,0,-14.1439,0,-0.968653,0,0.0288194,-7.16286,0.0288194,7.16286
-1.04505,0,-14.1443,0,-0.968655,0,0.0290168,-7.16325,0.0290168,7.16325
-1.04504,0,-14.1447,0,-0.968656,0,0.0292143,-7.16364,0.0292143,7.16364
-1.04504,0,-14.1451,0,-0.968658,0,0.0294117,-7.16403,0.0294117,7.16403
-1.04504,0,-14.1455,0,-0.96866,0,0.0296092,-7.16443,0.0296092,7.16443
-1.04503,0,-14.1459,0,-0.968662,0,0.0298066,-7.16482,0.0298066,7.16482
-1.04503,0,-14.1463,0,-0.968664,0,0.030004,-7.16521,0.030004,7.16521
-1.04502,0,-14.1467,0,-0.968666,0,0.0302013,-7.1656,0.0302013,7.1656
-1.04502,0,-14.1471,0,-0.968668,0,0.0303987,-7.16599,0.0303987,7.16599
-1.04502,0,-14.1475,0,-0.96867,0,0.030596,-7.16639,0.030596,7.16639
-1.04501,0,-14.1479,0,-0.968671,0,0.0307933,-7.16678,0.0307933,7.16678
-1.04501,0,-14.1483,0,-0.968673,0,0.0309906,-7.16717,0.0309906,7.16717
-1.045,0,-14.1487,0,-0.968675,0,0.0311879,-7.16756,0.0311879,7.16756
-1.045,0,-14.1491,0,-0.968677,0,0.0313852,-7.16796,0.0313852,7.16796
-1.045,0,-14.1495,0,-0.968679,0,0.0315824,-7.16835,0.0315824,7.16835
-1.04499,0,-14.1499,0,-0.968681,0,0.0317797,-7.16874,0.0317797,7.16874
-1.04499,0,-14.1503,0,-0.968683,0,0.0319769,-7.16913,0.0319769,7.16913
-1.04499,0,-14.1507,0,-0.968684,0,0.0321741,-7.16952,0.0321741,7.16952
-1.04498,0,-14.1511,0,-0.968686,0,0.0323713,-7.16991,0.0323713,7.16991
-1.04498,0,-14.1515,0,-0.968688,0,0.0325684,-7.17031,0.0325684,7.17031
-1.04497,0,-14.1519,0,-0.96869,0,0.0327656,-7.1707,0.0327656,7.1707
-1.04497,0,-14.1523,0,-0.968692,0,0.0329627,-7.17109,0.0329627,7.17109
-1.04497,0,-14.1527,0,-0.968694,0,0.0331598,-7.17148,0.0331598,7.17148
-1.04496,0,-14.1531,0,-0.968696,0,0.0333569,-7.17187,0.0333569,7.17187
-1.04496,0,-14.1535,0,-0.968697,0,0.033554,-7.17227,0.033554,7.17227
-1.04495,0,-14.1538,0,-0.968699,0,0.033751,-7.17266,0.033751,7.17266
-1.04495,0,-14.1542,0,-0.968701,0,0.0339481,-7.17305,0.0339481,7.17305
-1.04495,0,-14.1546,0,-0.968703,0,0.0341451,-7.17344,0.0341451,7.17344
-1.04494,0,-14.155,0,-0.968705,0,0.0343421,-7.17383,0.0343421,7.17383
-1.04494,0,-14.1554,0,-0.968707,0,0.0345391,-7.17422,0.0345391,7.17422
-1.04494,0,-14.1558,0,-0.968709,0,0.0347361,-7.17461,0.0347361,7.17461
-1.04493,0,-14.1562,0,-0.96871,0,0.034933,-7.17501,0.034933,7.17501
-1.04493,0,-14.1566,0,-0.968712,0,0.03513,-7.1754,0.03513,7.1754
-1.04492,0,-14.157,0,-0.968714,0,0.0353269,-7.17579,0.0353269,7.17579
-1.04492,0,-14.1574,0,-0.968716,0,0.0355238,-7.17618,0.0355238,7.17618
-1.04492,0,-14.1578,0,-0.968718,0,0.0357207,-7.17657,0.0357207,7.17657
-1.04491,0,-14.1582,0,-0.96872,0,0.0359176,-7.17696,0.0359176,7.17696
-1.04491,0,-14.1586,0,-0.968722,0,0.0361144,-7.17735,0.0361144,7.17735
-1.0449,0,-14.159,0,-0.968723,0,0.0363112,-7.17774,0.0363112,7.17774
-1.0449,0,-14.1594,0,-0.968725,0,0.0365081,-7.17814,0.0365081,7.17814
-1.0449,0,-14.1598,0,-0.968727,0,0.0367049,-7.17853,0.0367049,7.17853
-1.04489,0,-14.1602,0,-0.968729,0,0.0369016,-7.17892,0.0369016,7.17892
-1.04489,0,-14.1606,0,-0.968731,0,0.0370984,-7.17931,0.0370984,7.17931
-1.04489,0,-14.161,0,-0.968733,0,0.0372952,-7.1797,0.0372952,7.1797
-1.04488,0,-14.1614,0,-0.968735,0,0.0374919,-7.18009,0.0374919,7.18009
-1.04488,0,-14.1618,0,-0.968736,0,0.0376886,-7.18048,0.0376886,7.18048
-1.04487,0,-14.1622,0,-0.968738,0,0.0378853,-7.18087,0.0378853,7.18087
-1.04487,0,-14.1626,0,-0.96874,0,0.038082,-7.18126,0.038082,7.18126
-1.04487,0,-14.1629,0,-0.968742,0,0.0382786,-7.18165,0.0382786,7.18165
-1.04486,0,-14.1633,0,-0.968744,0,0.0384753,-7.18204,0.0384753,7.18204
-1.04486,0,-14.1637,0,-0.968746,0,0.0386719,-7.18243,0.0386719,7.18243
-1.04485,0,-14.1641,0,-0.968747,0,0.0388685,-7.18282,0.0388685,7.18282
-1.04485,0,-14.1645,0,-0.968749,0,0.0390651,-7.18321,0.0390651,7.18321
-1.04485,0,-14.1649,0,-0.968751,0,0.0392617,-7.18361,0.0392617,7.18361
-1.04484,0,-14.1653,0,-0.968753,0,0.0394582,-7.184,0.0394582,7.184
-1.04484,0,-14.1657,0,-0.968755,0,0.0396548,-7.18439,0.0396548,7.18439
-1.04484,0,-14.1661,0,-0.968757,0,0.0398513,-7.18478,0.0398513,7.18478
-1.04483,0,-14.1665,0,-0.968759,0,0.0400478,-7.18517,0.0400478,7.18517
-1.04483,0,-14.1669,0,-0.96876,0,0.0402443,-7.18556,0.0402443,7.18556
-1.04482,0,-14.1673,0,-0.968762,0,0.0404408,-7.18595,0.0404408,7.18595
-1.04482,0,-14.1677,0,-0.968764,0,0.0406372,-7.18634,0.0406372,7.18634
-1.04482,0,-14.1681,0,-0.968766,0,0.0408337,-7.18673,0.0408337,7.18673
-1.04481,0,-14.1685,0,-0.968768,0,0.0410301,-7.18712,0.0410301,7.18712
-1.04481,0,-14.1689,0,-0.96877,0,0.0412265,-7.18751,0.0412265,7.18751
-1.04481,0,-14.1693,0,-0.968771,0,0.0414229,-7.1879,0.0414229,7.1879
-1.0448,0,-14.1697,0,-0.968773,0,0.0416192,-7.18829,0.0416192,7.18829
-1.0448,0,-14.1701,0,-0.968775,0,0.0418156,-7.18868,0.0418156,7.18868
-1.04479,0,-14.1705,0,-0.968777,0,0.0420119,-7.18907,0.0420119,7.18907
-1.04479,0,-14.1708,0,-0.968779,0,0.0422082,-7.18946,0.0422082,7.18946
-1.04479,0,-14.1712,0,-0.968781,0,0.0424045,-7.18985,0.0424045,7.18985
-1.04478,0,-14.1716,0,-0.968783,0,0.0426008,-7.19024,0.0426008,7.19024
-1.04478,0,-14.172,0,-0.968784,0,0.0427971,-7.19063,0.0427971,7.19063
-1.04477,0,-14.1724,0,-0.968786,0,0.0429933,-7.19102,0.0429933,7.19102
-1.04477,0,-14.1728,0,-0.968788,0,0.0431896,-7.19141,0.0431896,7.19141
-1.04477,0,-14.1732,0,-0.96879,0,0.0433858,-7.1918,0.0433858,7.1918
-1.04476,0,-14.1736,0,-0.968792,0,0.043582,-7.19219,0.043582,7.19219
-1.04476,0,-14.174,0,-0.968794,0,0.0437782,-7.19258,0.0437782,7.19258
-1.04476,0,-14.1744,0,-0.968795,0,0.0439743,-7.19297,0.0439743,7.19297
-1.04475,0,-14.1748,0,-0.968797,0,0.0441705,-7.19335,0.0441705,7.19335
-1.04475,0,-14.1752,0,-0.968799,0,0.0443666,-7.19374,0.0443666,7.19374
-1.04474,0,-14.1756,0,-0.968801,0,0.0445627,-7.19413,0.0445627,7.19413
-1.04474,0,-14.176,0,-0.968803,0,0.0447588,-7.19452,0.0447588,7.19452
-1.04474,0,-14.1764,0,-0.968805,0,0.0449549,-7.19491,0.0449549,7.19491
-1.04473,0,-14.1768,0,-0.968806,0,0.0451509,-7.1953,0.0451509,7.1953
-1.04473,0,-14.1772,0,-0.968808,0,0.045347,-7.19569,0.045347,7.19569
-1.04473,0,-14.1776,0,-0.96881,0,0.045543,-7.19608,0.045543,7.19608
-1.04472,0,-14.1779,0,-0.968812,0,0.045739,-7.19647,0.045739,7.19647
-1.04472,0,-14.1783,0,-0.968814,0,0.045935,-7.19686,0.045935,7.19686
-1.04471,0,-14.1787,0,-0.968816,0,0.046131,-7.19725,0.046131,7.19725
-1.04471,0,-14.1791,0,-0.968817,0,0.0463269,-7.19764,0.0463269,7.19764
-1.04471,0,-14.1795,0,-0.968819,0,0.0465229,-7.19803,0.0465229,7.19803
-1.0447,0,-14.1799,0,-0.968821,0,0.0467188,-7.19841,0.0467188,7.19841
-1.0447,0,-14.1803,0,-0.968823,0,0.0469147,-7.1988,0.0469147,7.1988
-1.0447,0,-14.1807,0,-0.968825,0,0.0471106,-7.19919,0.0471106,7.19919
-1.04469,0,-14.1811,0,-0.968827,0,0.0473065,-7.19958,0.0473065,7.19958
-1.04469,0,-14.1815,0,-0.968828,0,0.0475023,-7.19997,0.0475023,7.19997
-1.04468,0,-14.1819,0,-0.96883,0,0.0476982,-7.20036,0.0476982,7.20036
-1.04468,0,-14.1823,0,-0.968832,0,0.047894,-7.20075,0.047894,7.20075
-1.04468,0,-14.1827,0,-0.968834,0,0.0480898,-7.20114,0.0480898,7.20114
-1.04467,0,-14.1831,0,-0.968836,0,0.0482856,-7.20152,0.0482856,7.20152
-1.04467,0,-14.1835,0,-0.968838,0,0.0484813,-7.20191,0.0484813,7.20191
-1.04466,0,-14.1838,0,-0.968839,0,0.0486771,-7.2023,0.0486771,7.2023
-1.04466,0,-14.1842,0,-0.968841,0,0.0488728,-7.20269,0.0488728,7.20269
-1.04466,0,-14.1846,0,-0.968843,0,0.0490685,-7.20308,0.0490685,7.20308
-1.04465,0,-14.185,0,-0.968845,0,0.0492642,-7.20347,0.0492642,7.20347
-1.04465,0,-14.1854,0,-0.968847,0,0.0494599,-7.20386,0.0494599,7.20386
-1.04465,0,-14.1858,0,-0.968849,0,0.0496556,-7.20424,0.0496556,7.20424
-1.04464,0,-14.1862,0,-0.96885,0,0.0498512,-7.20463,0.0498512,7.20463
-1.04464,0,-14.1866,0,-0.968852,0,0.0500469,-7.20502,0.0500469,7.20502
-1.04463,0,-14.187,0,-0.968854,0,0.0502425,-7.20541,0.0502425,7.20541
-1.04463,0,-14.1874,0,-0.968856,0,0.0504381,-7.2058,0.0504381,7.2058
-1.04463,0,-14.1878,0,-0.968858,0,0.0506337,-7.20619,0.0506337,7.20619
-1.04462,0,-14.1882,0,-0.96886,0,0.0508292,-7.20657,0.0508292,7.20657
-1.04462,0,-14.1886,0,-0.968861,0,0.0510248,-7.20696,0.0510248,7.20696
-1.04462,0,-14.189,0,-0.968863,0,0.0512203,-7.20735,0.0512203,7.20735
-1.04461,0,-14.1894,0,-0.968865,0,0.0514158,-7.20774,0.0514158,7.20774
-1.04461,0,-14.1897,0,-0.968867,0,0.0516113,-7.20813,0.0516113,7.20813
-1.0446,0,-14.1901,0,-0.968869,0,0.0518068,-7.20851,0.0518068,7.20851
-1.0446,0,-14.1905,0,-0.968871,0,0.0520023,-7.2089,0.0520023,7.2089
-1.0446,0,-14.1909,0,-0.968872,0,0.0521977,-7.20929,0.0521977,7.20929
-1.04459,0,-14.1913,0,-0.968874,0,0.0523931,-7.20968,0.0523931,7.20968
-1.04459,0,-14.1917,0,-0.968876,0,0.0525886,-7.21007,0.0525886,7.21007
-1.04459,0,-14.1921,0,-0.968878,0,0.052784,-7.21045,0.052784,7.21045
-1.04458,0,-14.1925,0,-0.96888,0,0.0529793,-7.21084,0.0529793,7.21084
-1.04458,0,-14.1929,0,-0.968882,0,0.0531747,-7.21123,0.0531747,7.21123
-1.04457,0,-14.1933,0,-0.968883,0,0.05337,-7.21162,0.05337,7.21162
-1.04457,0,-14.1937,0,-0.968885,0,0.0535654,-7.212,0.0535654,7.212
-1.04457,0,-14.1941,0,-0.968887,0,0.0537607,-7.21239,0.0537607,7.21239
-1.04456,0,-14.1945,0,-0.968889,0,0.053956,-7.21278,0.053956,7.21278
-1.04456,0,-14.1949,0,-0.968891,0,0.0541512,-7.21317,0.0541512,7.21317
-1.04456,0,-14.1952,0,-0.968892,0,0.0543465,-7.21355,0.0543465,7.21355
-1.04455,0,-14.1956,0,-0.968894,0,0.0545417,-7.21394,0.0545417,7.21394
-1.04455,0,-14.196,0,-0.968896,0,0.054737,-7.21433,0.054737,7.21433
-1.04454,0,-14.1964,0,-0.968898,0,0.0549322,-7.21472,0.0549322,7.21472
-1.04454,0,-14.1968,0,-0.9689,0,0.0551274,-7.2151,0.0551274,7.2151
-1.04454,0,-14.1972,0,-0.968902,0,0.0553225,-7.21549,0.0553225,7.21549
-1.04453,0,-14.1976,0,-0.968903,0,0.0555177,-7.21588,0.0555177,7.21588
-1.04453,0,-14.198,0,-0.968905,0,0.0557128,-7.21627,0.0557128,7.21627
-1.04453,0,-14.1984,0,-0.968907,0,0.055908,-7.21665,0.055908,7.21665
-1.04452,0,-14.1988,0,-0.968909,0,0.0561031,-7.21704,0.0561031,7.21704
-1.04452,0,-14.1992,0,-0.968911,0,0.0562982,-7.21743,0.0562982,7.21743
-1.04451,0,-14.1996,0,-0.968912,0,0.0564932,-7.21781,0.0564932,7.21781
-1.04451,0,-14.2,0,-0.968914,0,0.0566883,-7.2182,0.0566883,7.2182
-1.04451,0,-14.2003,0,-0.968916,0,0.0568833,-7.21859,0.0568833,7.21859
-1.0445,0,-14.2007,0,-0.968918,0,0.0570784,-7.21897,0.0570784,7.21897
-1.0445,0,-14.2011,0,-0.96892,0,0.0572734,-7.21936,0.0572734,7.21936
-1.0445,0,-14.2015,0,-0.968922,0,0.0574684,-7.21975,0.0574684,7.21975
-1.04449,0,-14.2019,0,-0.968923,0,0.0576633,-7.22014,0.0576633,7.22014
-1.04449,0,-14.2023,0,-0.968925,0,0.0578583,-7.22052,0.0578583,7.22052
-1.04448,0,-14.2027,0,-0.968927,0,0.0580532,-7.22091,0.0580532,7.22091
-1.04448,0,-14.2031,0,-0.968929,0,0.0582481,-7.2213,0.0582481,7.2213
-1.04448,0,-14.2035,0,-0.968931,0,0.058443,-7.22168,0.058443,7.22168
-1.04447,0,-14.2039,0,-0.968932,0,0.0586379,-7.22207,0.0586379,7.22207
-1.04447,0,-14.2043,0,-0.968934,0,0.0588328,-7.22246,0.0588328,7.22246
-1.04447,0,-14.2047,0,-0.968936,0,0.0590277,-7.22284,0.0590277,7.22284
-1.04446,0,-14.205,0,-0.968938,0,0.0592225,-7.22323,0.0592225,7.22323
-1.04446,0,-14.2054,0,-0.96894,0,0.0594173,-7.22361,0.0594173,7.22361
-1.04445,0,-14.2058,0,-0.968942,0,0.0596121,-7.224,0.0596121,7.224
-1.04445,0,-14.2062,0,-0.968943,0,0.0598069,-7.22439,0.0598069,7.22439
-1.04445,0,-14.2066,0,-0.968945,0,0.0600017,-7.22477,0.0600017,7.22477
-1.04444,0,-14.207,0,-0.968947,0,0.0601964,-7.22516,0.0601964,7.22516
-1.04444,0,-14.2074,0,-0.968949,0,0.0603912,-7.22555,0.0603912,7.22555
-1.04444,0,-14.2078,0,-0.968951,0,0.0605859,-7.22593,0.0605859,7.22593
-1.04443,0,-14.2082,0,-0.968952,0,0.0607806,-7.22632,0.0607806,7.22632
-1.04443,0,-14.2086,0,-0.968954,0,0.0609753,-7.2267,0.0609753,7.2267
-1.04443,0,-14.209,0,-0.968956,0,0.0611699,-7.22709,0.0611699,7.22709
-1.04442,0,-14.2093,0,-0.968958,0,0.0613646,-7.22748,0.0613646,7.22748
-1.04442,0,-14.2097,0,-0.96896,0,0.0615592,-7.22786,0.0615592,7.22786
-1.04441,0,-14.2101,0,-0.968961,0,0.0617538,-7.22825,0.0617538,7.22825
-1.04441,0,-14.2105,0,-0.968963,0,0.0619484,-7.22864,0.0619484,7.22864
-1.04441,0,-14.2109,0,-0.968965,0,0.062143,-7.22902,0.062143,7.22902
-1.0444,0,-14.2113,0,-0.968967,0,0.0623376,-7.22941,0.0623376,7.22941
-1.0444,0,-14.2117,0,-0.968969,0,0.0625321,-7.22979,0.0625321,7.22979
-1.0444,0,-14.2121,0,-0.96897,0,0.0627267,-7.23018,0.0627267,7.23018
-1.04439,0,-14.2125,0,-0.968972,0,0.0629212,-7.23056,0.0629212,7.23056
-1.04439,0,-14.2129,0,-0.968974,0,0.0631157,-7.23095,0.0631157,7.23095
-1.04438,0,-14.2133,0,-0.968976,0,0.0633102,-7.23134,0.0633102,7.23134
-1.04438,0,-14.2137,0,-0.968978,0,0.0635046,-7.23172,0.0635046,7.23172
-1.04438,0,-14.214,0,-0.96898,0,0.0636991,-7.23211,0.0636991,7.23211
-1.04437,0,-14.2144,0,-0.968981,0,0.0638935,-7.23249,0.0638935,7.23249
-1.04437,0,-14.2148,0,-0.968983,0,0.0640879,-7.23288,0.0640879,7.23288
-1.04437,0,-14.2152,0,-0.968985,0,0.0642823,-7.23326,0.0642823,7.23326
-1.04436,0,-14.2156,0,-0.968987,0,0.0644767,-7.23365,0.0644767,7.23365
-1.04436,0,-14.216,0,-0.968989,0,0.0646711,-7.23403,0.0646711,7.23403
-1.04435,0,-14.2164,0,-0.96899,0,0.0648654,-7.23442,0.0648654,7.23442
-1.04435,0,-14.2168,0,-0.968992,0,0.0650598,-7.23481,0.0650598,7.23481
-1.04435,0,-14.2172,0,-0.968994,0,0.0652541,-7.23519,0.0652541,7.23519
-1.04434,0,-14.2176,0,-0.968996,0,0.0654484,-7.23558,0.0654484,7.23558
-1.04434,0,-14.2179,0,-0.968998,0,0.0656427,-7.23596,0.0656427,7.23596
-1.04434,0,-14.2183,0,-0.968999,0,0.0658369,-7.23635,0.0658369,7.23635
-1.04433,0,-14.2187,0,-0.969001,0,0.0660312,-7.23673,0.0660312,7.23673
-1.04433,0,-14.2191,0,-0.969003,0,0.0662254,-7.23712,0.0662254,7.23712
-1.04433,0,-14.2195,0,-0.969005,0,0.0664196,-7.2375,0.0664196,7.2375
-1.04432,0,-14.2199,0,-0.969007,0,0.0666138,-7.23789,0.0666138,7.23789
-1.04432,0,-14.2203,0,-0.969008,0,0.066808,-7.23827,0.066808,7.23827
-1.04431,0,-14.2207,0,-0.96901,0,0.0670022,-7.23866,0.0670022,7.23866
-1.04431,0,-14.2211,0,-0.969012,0,0.0671963,-7.23904,0.0671963,7.23904
-1.04431,0,-14.2215,0,-0.969014,0,0.0673905,-7.23943,0.0673905,7.23943
-1.0443,0,-14.2219,0,-0.969016,0,0.0675846,-7.23981,0.0675846,7.23981
-1.0443,0,-14.2222,0,-0.969017,0,0.0677787,-7.2402,0.0677787,7.2402
-1.0443,0,-14.2226,0,-0.969019,0,0.0679728,-7.24058,0.0679728,7.24058
-1.04429,0,-14.223,0,-0.969021,0,0.0681668,-7.24097,0.0681668,7.24097
-1.04429,0,-14.2234,0,-0.969023,0,0.0683609,-7.24135,0.0683609,7.24135
-1.04428,0,-14.2238,0,-0.969025,0,0.0685549,-7.24173,0.0685549,7.24173
-1.04428,0,-14.2242,0,-0.969026,0,0.0687489,-7.24212,0.0687489,7.24212
-1.04428,0,-14.2246,0,-0.969028,0,0.0689429,-7.2425,0.0689429,7.2425
-1.04427,0,-14.225,0,-0.96903,0,0.0691369,-7.24289,0.0691369,7.24289
-1.04427,0,-14.2254,0,-0.969032,0,0.0693309,-7.24327,0.0693309,7.24327
-1.04427,0,-14.2257,0,-0.969034,0,0.0695248,-7.24366,0.0695248,7.24366
-1.04426,0,-14.2261,0,-0.969035,0,0.0697188,-7.24404,0.0697188,7.24404
-1.04426,0,-14.2265,0,-0.969037,0,0.0699127,-7.24443,0.0699127,7.24443
-1.04426,0,-14.2269,0,-0.969039,0,0.0701066,-7.24481,0.0701066,7.24481
-1.04425,0,-14.2273,0,-0.969041,0,0.0703005,-7.24519,0.0703005,7.24519
-1.04425,0,-14.2277,0,-0.969042,0,0.0704943,-7.24558,0.0704943,7.24558
-1.04424,0,-14.2281,0,-0.969044,0,0.0706882,-7.24596,0.0706882,7.24596
-1.04424,0,-14.2285,0,-0.969046,0,0.070882,-7.24635,0.070882,7.24635
-1.04424,0,-14.2289,0,-0.969048,0,0.0710758,-7.24673,0.0710758,7.24673
-1.04423,0,-14.2293,0,-0.96905,0,0.0712696,-7.24712,0.0712696,7.24712
-1.04423,0,-14.2296,0,-0.969051,0,0.0714634,-7.2475,0.0714634,7.2475
-1.04423,0,-14.23,0,-0.969053,0,0.0716572,-7.24788,0.0716572,7.24788
-1.04422,0,-14.2304,0,-0.969055,0,0.0718509,-7.24827,0.0718509,7.24827
-1.04422,0,-14.2308,0,-0.969057,0,0.0720446,-7.24865,0.0720446,7.24865
-1.04421,0,-14.2312,0,-0.969059,0,0.0722384,-7.24904,0.0722384,7.24904
-1.04421,0,-14.2316,0,-0.96906,0,0.0724321,-7.24942,0.0724321,7.24942
-1.04421,0,-14.232,0,-0.969062,0,0.0726257,-7.2498,0.0726257,7.2498
-1.0442,0,-14.2324,0,-0.969064,0,0.0728194,-7.25019,0.0728194,7.25019
-1.0442,0,-14.2328,0,-0.969066,0,0.0730131,-7.25057,0.0730131,7.25057
-1.0442,0,-14.2331,0,-0.969068,0,0.0732067,-7.25096,0.0732067,7.25096
-1.04419,0,-14.2335,0,-0.969069,0,0.0734003,-7.25134,0.0734003,7.25134
-1.04419,0,-14.2339,0,-0.969071,0,0.0735939,-7.25172,0.0735939,7.25172
-1.04419,0,-14.2343,0,-0.969073,0,0.0737875,-7.25211,0.0737875,7.25211
-1.04418,0,-14.2347,0,-0.969075,0,0.0739811,-7.25249,0.0739811,7.25249
-1.04418,0,-14.2351,0,-0.969077,0,0.0741746,-7.25287,0.0741746,7.25287
-1.04417,0,-14.2355,0,-0.969078,0,0.0743681,-7.25326,0.0743681,7.25326
-1.04417,0,-14.2359,0,-0.96908,0,0.0745617,-7.25364,0.0745617,7.25364
-1.04417,0,-14.2363,0,-0.969082,0,0.0747552,-7.25402,0.0747552,7.25402
-1.04416,0,-14.2367,0,-0.969084,0,0.0749486,-7.25441,0.0749486,7.25441
-1.04416,0,-14.237,0,-0.969085,0,0.0751421,-7.25479,0.0751421,7.25479
-1.04416,0,-14.2374,0,-0.969087,0,0.0753356,-7.25517,0.0753356,7.25517
-1.04415,0,-14.2378,0,-0.969089,0,0.075529,-7.25556,0.075529,7.25556
-1.04415,0,-14.2382,0,-0.969091,0,0.0757224,-7.25594,0.0757224,7.25594
-1.04415,0,-14.2386,0,-0.969093,0,0.0759158,-7.25632,0.0759158,7.25632
-1.04414,0,-14.239,0,-0.969094,0,0.0761092,-7.25671,0.0761092,7.25671
-1.04414,0,-14.2394,0,-0.969096,0,0.0763026,-7.25709,0.0763026,7.25709
-1.04413,0,-14.2398,0,-0.969098,0,0.0764959,-7.25747,0.0764959,7.25747
-1.04413,0,-14.2401,0,-0.9691,0,0.0766893,-7.25786,0.0766893,7.25786
-1.04413,0,-14.2405,0,-0.969102,0,0.0768826,-7.25824,0.0768826,7.25824
-1.04412,0,-14.2409,0,-0.969103,0,0.0770759,-7.25862,0.0770759,7.25862
-1.04412,0,-14.2413,0,-0.969105,0,0.0772692,-7.259,0.0772692,7.259
-1.04412,0,-14.2417,0,-0.969107,0,0.0774624,-7.25939,0.0774624,7.25939
-1.04411,0,-14.2421,0,-0.969109,0,0.0776557,-7.25977,0.0776557,7.25977
-1.04411,0,-14.2425,0,-0.96911,0,0.0778489,-7.26015,0.0778489,7.26015
-1.04411,0,-14.2429,0,-0.969112,0,0.0780421,-7.26054,0.0780421,7.26054
-1.0441,0,-14.2433,0,-0.969114,0,0.0782353,-7.26092,0.0782353,7.26092
-1.0441,0,-14.2436,0,-0.969116,0,0.0784285,-7.2613,0.0784285,7.2613
-1.04409,0,-14.244,0,-0.969118,0,0.0786217,-7.26168,0.0786217,7.26168
-1.04409,0,-14.2444,0,-0.969119,0,0.0788149,-7.26207,0.0788149,7.26207
-1.04409,0,-14.2448,0,-0.969121,0,0.079008,-7.26245,0.079008,7.26245
-1.04408,0,-14.2452,0,-0.969123,0,0.0792011,-7.26283,0.0792011,7.26283
-1.04408,0,-14.2456,0,-0.969125,0,0.0793942,-7.26321,0.0793942,7.26321
-1.04408,0,-14.246,0,-0.969126,0,0.0795873,-7.2636,0.0795873,7.2636
-1.04407,0,-14.2464,0,-0.969128,0,0.0797804,-7.26398,0.0797804,7.26398
-1.04407,0,-14.2467,0,-0.96913,0,0.0799734,-7.26436,0.0799734,7.26436
-1.04407,0,-14.2471,0,-0.969132,0,0.0801665,-7.26474,0.0801665,7.26474
-1.04406,0,-14.2475,0,-0.969134,0,0.0803595,-7.26513,0.0803595,7.26513
-1.04406,0,-14.2479,0,-0.969135,0,0.0805525,-7.26551,0.0805525,7.26551
-1.04405,0,-14.2483,0,-0.969137,0,0.0807455,-7.26589,0.0807455,7.26589
-1.04405,0,-14.2487,0,-0.969139,0,0.0809385,-7.26627,0.0809385,7.26627
-1.04405,0,-14.2491,0,-0.969141,0,0.0811314,-7.26666,0.0811314,7.26666
-1.04404,0,-14.2495,0,-0.969142,0,0.0813243,-7.26704,0.0813243,7.26704
-1.04404,0,-14.2499,0,-0.969144,0,0.0815173,-7.26742,0.0815173,7.26742
-1.04404,0,-14.2502,0,-0.969146,0,0.0817102,-7.2678,0.0817102,7.2678
-1.04403,0,-14.2506,0,-0.969148,0,0.0819031,-7.26818,0.0819031,7.26818
-1.04403,0,-14.251,0,-0.96915,0,0.0820959,-7.26857,0.0820959,7.26857
-1.04403,0,-14.2514,0,-0.969151,0,0.0822888,-7.26895,0.0822888,7.26895
-1.04402,0,-14.2518,0,-0.969153,0,0.0824816,-7.26933,0.0824816,7.26933
-1.04402,0,-14.2522,0,-0.969155,0,0.0826745,-7.26971,0.0826745,7.26971
-1.04401,0,-14.2526,0,-0.969157,0,0.0828673,-7.27009,0.0828673,7.27009
-1.04401,0,-14.253,0,-0.969158,0,0.0830601,-7.27048,0.0830601,7.27048
-1.04401,0,-14.2533,0,-0.96916,0,0.0832528,-7.27086,0.0832528,7.27086
-1.044,0,-14.2537,0,-0.969162,0,0.0834456,-7.27124,0.0834456,7.27124
-1.044,0,-14.2541,0,-0.969164,0,0.0836383,-7.27162,0.0836383,7.27162
-1.044,0,-14.2545,0,-0.969165,0,0.0838311,-7.272,0.0838311,7.272
-1.04399,0,-14.2549,0,-0.969167,0,0.0840238,-7.27238,0.0840238,7.27238
-1.04399,0,-14.2553,0,-0.969169,0,0.0842165,-7.27277,0.0842165,7.27277
-1.04399,0,-14.2557,0,-0.969171,0,0.0844091,-7.27315,0.0844091,7.27315
-1.04398,0,-14.256,0,-0.969173,0,0.0846018,-7.27353,0.0846018,7.27353
-1.04398,0,-14.2564,0,-0.969174,0,0.0847944,-7.27391,0.0847944,7.27391
-1.04397,0,-14.2568,0,-0.969176,0,0.0849871,-7.27429,0.0849871,7.27429
-1.04397,0,-14.2572,0,-0.969178,0,0.0851797,-7.27467,0.0851797,7.27467
-1.04397,0,-14.2576,0,-0.96918,0,0.0853723,-7.27505,0.0853723,7.27505
-1.04396,0,-14.258,0,-0.969181,0,0.0855649,-7.27544,0.0855649,7.27544
-1.04396,0,-14.2584,0,-0.969183,0,0.0857574,-7.27582,0.0857574,7.27582
-1.04396,0,-14.2588,0,-0.969185,0,0.08595,-7.2762,0.08595,7.2762
-1.04395,0,-14.2591,0,-0.969187,0,0.0861425,-7.27658,0.0861425,7.27658
-1.04395,0,-14.2595,0,-0.969188,0,0.086335,-7.27696,0.086335,7.27696
-1.04395,0,-14.2599,0,-0.96919,0,0.0865275,-7.27734,0.0865275,7.27734
-1.04394,0,-14.2603,0,-0.969192,0,0.08672,-7.27772,0.08672,7.27772
-1.04394,0,-14.2607,0,-0.969194,0,0.0869125,-7.2781,0.0869125,7.2781
-1.04393,0,-14.2611,0,-0.969196,0,0.0871049,-7.27849,0.0871049,7.27849
-1.04393,0,-14.2615,0,-0.969197,0,0.0872973,-7.27887,0.0872973,7.27887
-1.04393,0,-14.2619,0,-0.969199,0,0.0874897,-7.27925,0.0874897,7.27925
-1.04392,0,-14.2622,0,-0.969201,0,0.0876821,-7.27963,0.0876821,7.27963
-1.04392,0,-14.2626,0,-0.969203,0,0.0878745,-7.28001,0.0878745,7.28001
-1.04392,0,-14.263,0,-0.969204,0,0.0880669,-7.28039,0.0880669,7.28039
-1.04391,0,-14.2634,0,-0.969206,0,0.0882592,-7.28077,0.0882592,7.28077
-1.04391,0,-14.2638,0,-0.969208,0,0.0884516,-7.28115,0.0884516,7.28115
-1.04391,0,-14.2642,0,-0.96921,0,0.0886439,-7.28153,0.0886439,7.28153
-1.0439,0,-14.2646,0,-0.969211,0,0.0888362,-7.28191,0.0888362,7.28191
-1.0439,0,-14.2649,0,-0.969213,0,0.0890285,-7.28229,0.0890285,7.28229
-1.0439,0,-14.2653,0,-0.969215,0,0.0892208,-7.28267,0.0892208,7.28267
-1.04389,0,-14.2657,0,-0.969217,0,0.089413,-7.28305,0.089413,7.28305
-1.04389,0,-14.2661,0,-0.969218,0,0.0896052,-7.28344,0.0896052,7.28344
-1.04388,0,-14.2665,0,-0.96922,0,0.0897975,-7.28382,0.0897975,7.28382
-1.04388,0,-14.2669,0,-0.969222,0,0.0899897,-7.2842,0.0899897,7.2842
-1.04388,0,-14.2673,0,-0.969224,0,0.0901818,-7.28458,0.0901818,7.28458
-1.04387,0,-14.2676,0,-0.969226,0,0.090374,-7.28496,0.090374,7.28496
-1.04387,0,-14.268,0,-0.969227,0,0.0905662,-7.28534,0.0905662,7.28534
-1.04387,0,-14.2684,0,-0.969229,0,0.0907583,-7.28572,0.0907583,7.28572
-1.04386,0,-14.2688,0,-0.969231,0,0.0909504,-7.2861,0.0909504,7.2861
-1.04386,0,-14.2692,0,-0.969233,0,0.0911425,-7.28648,0.0911425,7.28648
-1.04386,0,-14.2696,0,-0.969234,0,0.0913346,-7.28686,0.0913346,7.28686
-1.04385,0,-14.27,0,-0.969236,0,0.0915267,-7.28724,0.0915267,7.28724
-1.04385,0,-14.2704,0,-0.969238,0,0.0917188,-7.28762,0.0917188,7.28762
-1.04385,0,-14.2707,0,-0.96924,0,0.0919108,-7.288,0.0919108,7.288
-1.04384,0,-14.2711,0,-0.969241,0,0.0921028,-7.28838,0.0921028,7.28838
-1.04384,0,-14.2715,0,-0.969243,0,0.0922948,-7.28876,0.0922948,7.28876
-1.04383,0,-14.2719,0,-0.969245,0,0.0924868,-7.28914,0.0924868,7.28914
-1.04383,0,-14.2723,0,-0.969247,0,0.0926788,-7.28952,0.0926788,7.28952
-1.04383,0,-14.2727,0,-0.969248,0,0.0928708,-7.2899,0.0928708,7.2899
-1.04382,0,-14.2731,0,-0.96925,0,0.0930627,-7.29028,0.0930627,7.29028
-1.04382,0,-14.2734,0,-0.969252,0,0.0932546,-7.29066,0.0932546,7.29066
-1.04382,0,-14.2738,0,-0.969254,0,0.0934465,-7.29104,0.0934465,7.29104
-1.04381,0,-14.2742,0,-0.969255,0,0.0936384,-7.29142,0.0936384,7.29142
-1.04381,0,-14.2746,0,-0.969257,0,0.0938303,-7.2918,0.0938303,7.2918
-1.04381,0,-14.275,0,-0.969259,0,0.0940222,-7.29218,0.0940222,7.29218
-1.0438,0,-14.2754,0,-0.969261,0,0.094214,-7.29256,0.094214,7.29256
-1.0438,0,-14.2758,0,-0.969262,0,0.0944058,-7.29294,0.0944058,7.29294
-1.0438,0,-14.2761,0,-0.969264,0,0.0945977,-7.29332,0.0945977,7.29332
-1.04379,0,-14.2765,0,-0.969266,0,0.0947895,-7.2937,0.0947895,7.2937
-1.04379,0,-14.2769,0,-0.969268,0,0.0949812,-7.29408,0.0949812,7.29408
-1.04378,0,-14.2773,0,-0.969269,0,0.095173,-7.29446,0.095173,7.29446
-1.04378,0,-14.2777,0,-0.969271,0,0.0953648,-7.29483,0.0953648,7.29483
-1.04378,0,-14.2781,0,-0.969273,0,0.0955565,-7.29521,0.0955565,7.29521
-1.04377,0,-14.2784,0,-0.969275,0,0.0957482,-7.29559,0.0957482,7.29559
-1.04377,0,-14.2788,0,-0.969276,0,0.0959399,-7.29597,0.0959399,7.29597
-1.04377,0,-14.2792,0,-0.969278,0,0.0961316,-7.29635,0.0961316,7.29635
-1.04376,0,-14.2796,0,-0.96928,0,0.0963233,-7.29673,0.0963233,7.29673
-1.04376,0,-14.28,0,-0.969282,0,0.0965149,-7.29711,0.0965149,7.29711
-1.04376,0,-14.2804,0,-0.969283,0,0.0967065,-7.29749,0.0967065,7.29749
-1.04375,0,-14.2808,0,-0.969285,0,0.0968982,-7.29787,0.0968982,7.29787
-1.04375,0,-14.2811,0,-0.969287,0,0.0970898,-7.29825,0.0970898,7.29825
-1.04375,0,-14.2815,0,-0.969289,0,0.0972813,-7.29863,0.0972813,7.29863
-1.04374,0,-14.2819,0,-0.96929,0,0.0974729,-7.29901,0.0974729,7.29901
-1.04374,0,-14.2823,0,-0.969292,0,0.0976645,-7.29939,0.0976645,7.29939
-1.04373,0,-14.2827,0,-0.969294,0,0.097856,-7.29976,0.097856,7.29976
-1.04373,0,-14.2831,0,-0.969296,0,0.0980475,-7.30014,0.0980475,7.30014
-1.04373,0,-14.2835,0,-0.969297,0,0.098239,-7.30052,0.098239,7.30052
-1.04372,0,-14.2838,0,-0.969299,0,0.0984305,-7.3009,0.0984305,7.3009
-1.04372,0,-14.2842,0,-0.969301,0,0.098622,-7.30128,0.098622,7.30128
-1.04372,0,-14.2846,0,-0.969303,0,0.0988135,-7.30166,0.0988135,7.30166
-1.04371,0,-14.285,0,-0.969304,0,0.0990049,-7.30204,0.0990049,7.30204
-1.04371,0,-14.2854,0,-0.969306,0,0.0991963,-7.30242,0.0991963,7.30242
-1.04371,0,-14.2858,0,-0.969308,0,0.0993877,-7.30279,0.0993877,7.30279
-1.0437,0,-14.2861,0,-0.96931,0,0.0995791,-7.30317,0.0995791,7.30317
-1.0437,0,-14.2865,0,-0.969311,0,0.0997705,-7.30355,0.0997705,7.30355
-1.0437,0,-14.2869,0,-0.969313,0,0.0999619,-7.30393,0.0999619,7.30393
-1.04369,0,-14.2873,0,-0.969315,0,0.100153,-7.30431,0.100153,7.30431
-1.04369,0,-14.2877,0,-0.969317,0,0.100345,-7.30469,0.100345,7.30469
-1.04368,0,-14.2881,0,-0.969318,0,0.100536,-7.30507,0.100536,7.30507
-1.04368,0,-14.2885,0,-0.96932,0,0.100727,-7.30544,0.100727,7.30544
-1.04368,0,-14.2888,0,-0.969322,0,0.100918,-7.30582,0.100918,7.30582
-1.04367,0,-14.2892,0,-0.969324,0,0.10111,-7.3062,0.10111,7.3062
-1.04367,0,-14.2896,0,-0.969325,0,0.101301,-7.30658,0.101301,7.30658
-1.04367,0,-14.29,0,-0.969327,0,0.101492,-7.30696,0.101492,7.30696
-1.04366,0,-14.2904,0,-0.969329,0,0.101683,-7.30734,0.101683,7.30734
-1.04366,0,-14.2908,0,-0.969331,0,0.101875,-7.30771,0.101875,7.30771
-1.04366,0,-14.2911,0,-0.969332,0,0.102066,-7.30809,0.102066,7.30809
-1.04365,0,-14.2915,0,-0.969334,0,0.102257,-7.30847,0.102257,7.30847
-1.04365,0,-14.2919,0,-0.969336,0,0.102448,-7.30885,0.102448,7.30885
-1.04365,0,-14.2923,0,-0.969338,0,0.102639,-7.30923,0.102639,7.30923
-1.04364,0,-14.2927,0,-0.969339,0,0.10283,-7.3096,0.10283,7.3096
-1.04364,0,-14.2931,0,-0.969341,0,0.103021,-7.30998,0.103021,7.30998
-1.04364,0,-14.2934,0,-0.969343,0,0.103213,-7.31036,0.103213,7.31036
-1.04363,0,-14.2938,0,-0.969345,0,0.103404,-7.31074,0.103404,7.31074
-1.04363,0,-14.2942,0,-0.969346,0,0.103595,-7.31112,0.103595,7.31112
-1.04362,0,-14.2946,0,-0.969348,0,0.103786,-7.31149,0.103786,7.31149
-1.04362,0,-14.295,0,-0.96935,0,0.103977,-7.31187,0.103977,7.31187
-1.04362,0,-14.2954,0,-0.969351,0,0.104168,-7.31225,0.104168,7.31225
-1.04361,0,-14.2958,0,-0.969353,0,0.104359,-7.31263,0.104359,7.31263
-1.04361,0,-14.2961,0,-0.969355,0,0.10455,-7.313,0.10455,7.313
-1.04361,0,-14.2965,0,-0.969357,0,0.104741,-7.31338,0.104741,7.31338
-1.0436,0,-14.2969,0,-0.969358,0,0.104932,-7.31376,0.104932,7.31376
-1.0436,0,-14.2973,0,-0.96936,0,0.105123,-7.31414,0.105123,7.31414
-1.0436,0,-14.2977,0,-0.969362,0,0.105313,-7.31452,0.105313,7.31452
-1.04359,0,-14.2981,0,-0.969364,0,0.105504,-7.31489,0.105504,7.31489
-1.04359,0,-14.2984,0,-0.969365,0,0.105695,-7.31527,0.105695,7.31527
-1.04359,0,-14.2988,0,-0.969367,0,0.105886,-7.31565,0.105886,7.31565
-1.04358,0,-14.2992,0,-0.969369,0,0.106077,-7.31602,0.106077,7.31602
-1.04358,0,-14.2996,0,-0.969371,0,0.106268,-7.3164,0.106268,7.3164
-1.04358,0,-14.3,0,-0.969372,0,0.106459,-7.31678,0.106459,7.31678
-1.04357,0,-14.3004,0,-0.969374,0,0.106649,-7.31716,0.106649,7.31716
-1.04357,0,-14.3007,0,-0.969376,0,0.10684,-7.31753,0.10684,7.31753
-1.04356,0,-14.3011,0,-0.969377,0,0.107031,-7.31791,0.107031,7.31791
-1.04356,0,-14.3015,0,-0.969379,0,0.107222,-7.31829,0.107222,7.31829
-1.04356,0,-14.3019,0,-0.969381,0,0.107412,-7.31867,0.107412,7.31867
-1.04355,0,-14.3023,0,-0.969383,0,0.107603,-7.31904,0.107603,7.31904
-1.04355,0,-14.3027,0,-0.969384,0,0.107794,-7.31942,0.107794,7.31942
-1.04355,0,-14.303,0,-0.969386,0,0.107985,-7.3198,0.107985,7.3198
-1.04354,0,-14.3034,0,-0.969388,0,0.108175,-7.32017,0.108175,7.32017
-1.04354,0,-14.3038,0,-0.96939,0,0.108366,-7.32055,0.108366,7.32055
-1.04354,0,-14.3042,0,-0.969391,0,0.108557,-7.32093,0.108557,7.32093
-1.04353,0,-14.3046,0,-0.969393,0,0.108747,-7.3213,0.108747,7.3213
-1.04353,0,-14.305,0,-0.969395,0,0.108938,-7.32168,0.108938,7.32168
-1.04353,0,-14.3053,0,-0.969397,0,0.109128,-7.32206,0.109128,7.32206
-1.04352,0,-14.3057,0,-0.969398,0,0.109319,-7.32243,0.109319,7.32243
-1.04352,0,-14.3061,0,-0.9694,0,0.109509,-7.32281,0.109509,7.32281
-1.04352,0,-14.3065,0,-0.969402,0,0.1097,-7.32319,0.1097,7.32319
-1.04351,0,-14.3069,0,-0.969403,0,0.109891,-7.32357,0.109891,7.32357
-1.04351,0,-14.3072,0,-0.969405,0,0.110081,-7.32394,0.110081,7.32394
-1.04351,0,-14.3076,0,-0.969407,0,0.110272,-7.32432,0.110272,7.32432
-1.0435,0,-14.308,0,-0.969409,0,0.110462,-7.32469,0.110462,7.32469
-1.0435,0,-14.3084,0,-0.96941,0,0.110652,-7.32507,0.110652,7.32507
-1.04349,0,-14.3088,0,-0.969412,0,0.110843,-7.32545,0.110843,7.32545
-1.04349,0,-14.3092,0,-0.969414,0,0.111033,-7.32582,0.111033,7.32582
-1.04349,0,-14.3095,0,-0.969416,0,0.111224,-7.3262,0.111224,7.3262
-1.04348,0,-14.3099,0,-0.969417,0,0.111414,-7.32658,0.111414,7.32658
-1.04348,0,-14.3103,0,-0.969419,0,0.111605,-7.32695,0.111605,7.32695
-1.04348,0,-14.3107,0,-0.969421,0,0.111795,-7.32733,0.111795,7.32733
-1.04347,0,-14.3111,0,-0.969422,0,0.111985,-7.32771,0.111985,7.32771
-1.04347,0,-14.3115,0,-0.969424,0,0.112176,-7.32808,0.112176,7.32808
-1.04347,0,-14.3118,0,-0.969426,0,0.112366,-7.32846,0.112366,7.32846
-1.04346,0,-14.3122,0,-0.969428,0,0.112556,-7.32883,0.112556,7.32883
-1.04346,0,-14.3126,0,-0.969429,0,0.112747,-7.32921,0.112747,7.32921
-1.04346,0,-14.313,0,-0.969431,0,0.112937,-7.32959,0.112937,7.32959
-1.04345,0,-14.3134,0,-0.969433,0,0.113127,-7.32996,0.113127,7.32996
-1.04345,0,-14.3138,0,-0.969435,0,0.113317,-7.33034,0.113317,7.33034
-1.04345,0,-14.3141,0,-0.969436,0,0.113508,-7.33071,0.113508,7.33071
-1.04344,0,-14.3145,0,-0.969438,0,0.113698,-7.33109,0.113698,7.33109
-1.04344,0,-14.3149,0,-0.96944,0,0.113888,-7.33147,0.113888,7.33147
-1.04344,0,-14.3153,0,-0.969441,0,0.114078,-7.33184,0.114078,7.33184
-1.04343,0,-14.3157,0,-0.969443,0,0.114268,-7.33222,0.114268,7.33222
-1.04343,0,-14.316,0,-0.969445,0,0.114458,-7.33259,0.114458,7.33259
-1.04342,0,-14.3164,0,-0.969447,0,0.114649,-7.33297,0.114649,7.33297
-1.04342,0,-14.3168,0,-0.969448,0,0.114839,-7.33335,0.114839,7.33335
-1.04342,0,-14.3172,0,-0.96945,0,0.115029,-7.33372,0.115029,7.33372
-1.04341,0,-14.3176,0,-0.969452,0,0.115219,-7.3341,0.115219,7.3341
-1.04341,0,-14.318,0,-0.969453,0,0.115409,-7.33447,0.115409,7.33447
-1.04341,0,-14.3183,0,-0.969455,0,0.115599,-7.33485,0.115599,7.33485
-1.0434,0,-14.3187,0,-0.969457,0,0.115789,-7.33522,0.115789,7.33522
-1.0434,0,-14.3191,0,-0.969459,0,0.115979,-7.3356,0.115979,7.3356
-1.0434,0,-14.3195,0,-0.96946,0,0.116169,-7.33597,0.116169,7.33597
-1.04339,0,-14.3199,0,-0.969462,0,0.116359,-7.33635,0.116359,7.33635
-1.04339,0,-14.3202,0,-0.969464,0,0.116549,-7.33673,0.116549,7.33673
-1.04339,0,-14.3206,0,-0.969465,0,0.116739,-7.3371,0.116739,7.3371
-1.04338,0,-14.321,0,-0.969467,0,0.116929,-7.33748,0.116929,7.33748
-1.04338,0,-14.3214,0,-0.969469,0,0.117119,-7.33785,0.117119,7.33785
-1.04338,0,-14.3218,0,-0.969471,0,0.117309,-7.33823,0.117309,7.33823
-1.04337,0,-14.3222,0,-0.969472,0,0.117499,-7.3386,0.117499,7.3386
-1.04337,0,-14.3225,0,-0.969474,0,0.117689,-7.33898,0.117689,7.33898
-1.04337,0,-14.3229,0,-0.969476,0,0.117878,-7.33935,0.117878,7.33935
-1.04336,0,-14.3233,0,-0.969477,0,0.118068,-7.33973,0.118068,7.33973
-1.04336,0,-14.3237,0,-0.969479,0,0.118258,-7.3401,0.118258,7.3401
-1.04336,0,-14.3241,0,-0.969481,0,0.118448,-7.34048,0.118448,7.34048
-1.04335,0,-14.3244,0,-0.969483,0,0.118638,-7.34085,0.118638,7.34085
-1.04335,0,-14.3248,0,-0.969484,0,0.118827,-7.34123,0.118827,7.34123
-1.04334,0,-14.3252,0,-0.969486,0,0.119017,-7.3416,0.119017,7.3416
-1.04334,0,-14.3256,0,-0.969488,0,0.119207,-7.34198,0.119207,7.34198
-1.04334,0,-14.326,0,-0.969489,0,0.119397,-7.34235,0.119397,7.34235
-1.04333,0,-14.3263,0,-0.969491,0,0.119586,-7.34273,0.119586,7.34273
-1.04333,0,-14.3267,0,-0.969493,0,0.119776,-7.3431,0.119776,7.3431
-1.04333,0,-14.3271,0,-0.969495,0,0.119966,-7.34348,0.119966,7.34348
-1.04332,0,-14.3275,0,-0.969496,0,0.120155,-7.34385,0.120155,7.34385
-1.04332,0,-14.3279,0,-0.969498,0,0.120345,-7.34423,0.120345,7.34423
-1.04332,0,-14.3283,0,-0.9695,0,0.120535,-7.3446,0.120535,7.3446
-1.04331,0,-14.3286,0,-0.969501,0,0.120724,-7.34498,0.120724,7.34498
-1.04331,0,-14.329,0,-0.969503,0,0.120914,-7.34535,0.120914,7.34535
-1.04331,0,-14.3294,0,-0.969505,0,0.121104,-7.34572,0.121104,7.34572
-1.0433,0,-14.3298,0,-0.969507,0,0.121293,-7.3461,0.121293,7.3461
-1.0433,0,-14.3302,0,-0.969508,0,0.121483,-7.34647,0.121483,7.34647
-1.0433,0,-14.3305,0,-0.96951,0,0.121672,-7.34685,0.121672,7.34685
-1.04329,0,-14.3309,0,-0.969512,0,0.121862,-7.34722,0.121862,7.34722
-1.04329,0,-14.3313,0,-0.969513,0,0.122051,-7.3476,0.122051,7.3476
-1.04329,0,-14.3317,0,-0.969515,0,0.122241,-7.34797,0.122241,7.34797
-1.04328,0,-14.3321,0,-0.969517,0,0.12243,-7.34835,0.12243,7.34835
-1.04328,0,-14.3324,0,-0.969519,0,0.12262,-7.34872,0.12262,7.34872
-1.04328,0,-14.3328,0,-0.96952,0,0.122809,-7.34909,0.122809,7.34909
-1.04327,0,-14.3332,0,-0.969522,0,0.122999,-7.34947,0.122999,7.34947
-1.04327,0,-14.3336,0,-0.969524,0,0.123188,-7.34984,0.123188,7.34984
-1.04327,0,-14.334,0,-0.969525,0,0.123378,-7.35022,0.123378,7.35022
-1.04326,0,-14.3343,0,-0.969527,0,0.123567,-7.35059,0.123567,7.35059
-1.04326,0,-14.3347,0,-0.969529,0,0.123756,-7.35096,0.123756,7.35096
-1.04326,0,-14.3351,0,-0.969531,0,0.123946,-7.35134,0.123946,7.35134
-1.04325,0,-14.3355,0,-0.969532,0,0.124135,-7.35171,0.124135,7.35171
-1.04325,0,-14.3359,0,-0.969534,0,0.124324,-7.35209,0.124324,7.35209
-1.04324,0,-14.3362,0,-0.969536,0,0.124514,-7.35246,0.124514,7.35246
-1.04324,0,-14.3366,0,-0.969537,0,0.124703,-7.35283,0.124703,7.35283
-1.04324,0,-14.337,0,-0.969539,0,0.124892,-7.35321,0.124892,7.35321
-1.04323,0,-14.3374,0,-0.969541,0,0.125081,-7.35358,0.125081,7.35358
-1.04323,0,-14.3378,0,-0.969542,0,0.125271,-7.35396,0.125271,7.35396
-1.04323,0,-14.3381,0,-0.969544,0,0.12546,-7.35433,0.12546,7.35433
-1.04322,0,-14.3385,0,-0.969546,0,0.125649,-7.3547,0.125649,7.3547
-1.04322,0,-14.3389,0,-0.969548,0,0.125838,-7.35508,0.125838,7.35508
-1.04322,0,-14.3393,0,-0.969549,0,0.126028,-7.35545,0.126028,7.35545
-1.04321,0,-14.3397,0,-0.969551,0,0.126217,-7.35582,0.126217,7.35582
-1.04321,0,-14.34,0,-0.969553,0,0.126406,-7.3562,0.126406,7.3562
-1.04321,0,-14.3404,0,-0.969554,0,0.126595,-7.35657,0.126595,7.35657
-1.0432,0,-14.3408,0,-0.969556,0,0.126784,-7.35694,0.126784,7.35694
-1.0432,0,-14.3412,0,-0.969558,0,0.126973,-7.35732,0.126973,7.35732
-1.0432,0,-14.3416,0,-0.969559,0,0.127162,-7.35769,0.127162,7.35769
-1.04319,0,-14.3419,0,-0.969561,0,0.127351,-7.35806,0.127351,7.35806
-1.04319,0,-14.3423,0,-0.969563,0,0.12754,-7.35844,0.12754,7.35844
-1.04319,0,-14.3427,0,-0.969565,0,0.12773,-7.35881,0.12773,7.35881
-1.04318,0,-14.3431,0,-0.969566,0,0.127919,-7.35918,0.127919,7.35918
-1.04318,0,-14.3435,0,-0.969568,0,0.128108,-7.35956,0.128108,7.35956
-1.04318,0,-14.3438,0,-0.96957,0,0.128297,-7.35993,0.128297,7.35993
-1.04317,0,-14.3442,0,-0.969571,0,0.128486,-7.3603,0.128486,7.3603
-1.04317,0,-14.3446,0,-0.969573,0,0.128675,-7.36068,0.128675,7.36068
-1.04317,0,-14.345,0,-0.969575,0,0.128863,-7.36105,0.128863,7.36105
-1.04316,0,-14.3454,0,-0.969576,0,0.129052,-7.36142,0.129052,7.36142
-1.04316,0,-14.3457,0,-0.969578,0,0.129241,-7.3618,0.129241,7.3618
-1.04316,0,-14.3461,0,-0.96958,0,0.12943,-7.36217,0.12943,7.36217
-1.04315,0,-14.3465,0,-0.969582,0,0.129619,-7.36254,0.129619,7.36254
-1.04315,0,-14.3469,0,-0.969583,0,0.129808,-7.36292,0.129808,7.36292
-1.04315,0,-14.3473,0,-0.969585,0,0.129997,-7.36329,0.129997,7.36329
-1.04314,0,-14.3476,0,-0.969587,0,0.130186,-7.36366,0.130186,7.36366
-1.04314,0,-14.348,0,-0.969588,0,0.130375,-7.36403,0.130375,7.36403
-1.04313,0,-14.3484,0,-0.96959,0,0.130563,-7.36441,0.130563,7.36441
-1.04313,0,-14.3488,0,-0.969592,0,0.130752,-7.36478,0.130752,7.36478
-1.04313,0,-14.3492,0,-0.969593,0,0.130941,-7.36515,0.130941,7.36515
-1.04312,0,-14.3495,0,-0.969595,0,0.13113,-7.36552,0.13113,7.36552
-1.04312,0,-14.3499,0,-0.969597,0,0.131318,-7.3659,0.131318,7.3659
-1.04312,0,-14.3503,0,-0.969598,0,0.131507,-7.36627,0.131507,7.36627
-1.04311,0,-14.3507,0,-0.9696,0,0.131696,-7.36664,0.131696,7.36664
-1.04311,0,-14.3511,0,-0.969602,0,0.131885,-7.36701,0.131885,7.36701
-1.04311,0,-14.3514,0,-0.969604,0,0.132073,-7.36739,0.132073,7.36739
-1.0431,0,-14.3518,0,-0.969605,0,0.132262,-7.36776,0.132262,7.36776
-1.0431,0,-14.3522,0,-0.969607,0,0.132451,-7.36813,0.132451,7.36813
-1.0431,0,-14.3526,0,-0.969609,0,0.132639,-7.3685,0.132639,7.3685
-1.04309,0,-14.353,0,-0.96961,0,0.132828,-7.36888,0.132828,7.36888
-1.04309,0,-14.3533,0,-0.969612,0,0.133016,-7.36925,0.133016,7.36925
-1.04309,0,-14.3537,0,-0.969614,0,0.133205,-7.36962,0.133205,7.36962
-1.04308,0,-14.3541,0,-0.969615,0,0.133394,-7.36999,0.133394,7.36999
-1.04308,0,-14.3545,0,-0.969617,0,0.133582,-7.37037,0.133582,7.37037
-1.04308,0,-14.3548,0,-0.969619,0,0.133771,-7.37074,0.133771,7.37074
-1.04307,0,-14.3552,0,-0.96962,0,0.133959,-7.37111,0.133959,7.37111
-1.04307,0,-14.3556,0,-0.969622,0,0.134148,-7.37148,0.134148,7.37148
-1.04307,0,-14.356,0,-0.969624,0,0.134336,-7.37185,0.134336,7.37185
-1.04306,0,-14.3564,0,-0.969626,0,0.134525,-7.37223,0.134525,7.37223
-1.04306,0,-14.3567,0,-0.969627,0,0.134713,-7.3726,0.134713,7.3726
-1.04306,0,-14.3571,0,-0.969629,0,0.134902,-7.37297,0.134902,7.37297
-1.04305,0,-14.3575,0,-0.969631,0,0.13509,-7.37334,0.13509,7.37334
-1.04305,0,-14.3579,0,-0.969632,0,0.135279,-7.37371,0.135279,7.37371
-1.04305,0,-14.3583,0,-0.969634,0,0.135467,-7.37409,0.135467,7.37409
-1.04304,0,-14.3586,0,-0.969636,0,0.135655,-7.37446,0.135655,7.37446
-1.04304,0,-14.359,0,-0.969637,0,0.135844,-7.37483,0.135844,7.37483
-1.04304,0,-14.3594,0,-0.969639,0,0.136032,-7.3752,0.136032,7.3752
-1.04303,0,-14.3598,0,-0.969641,0,0.13622,-7.37557,0.13622,7.37557
-1.04303,0,-14.3601,0,-0.969642,0,0.136409,-7.37594,0.136409,7.37594
-1.04303,0,-14.3605,0,-0.969644,0,0.136597,-7.37632,0.136597,7.37632
-1.04302,0,-14.3609,0,-0.969646,0,0.136785,-7.37669,0.136785,7.37669
-1.04302,0,-14.3613,0,-0.969647,0,0.136974,-7.37706,0.136974,7.37706
-1.04302,0,-14.3617,0,-0.969649,0,0.137162,-7.37743,0.137162,7.37743
-1.04301,0,-14.362,0,-0.969651,0,0.13735,-7.3778,0.13735,7.3778
-1.04301,0,-14.3624,0,-0.969653,0,0.137538,-7.37817,0.137538,7.37817
-1.04301,0,-14.3628,0,-0.969654,0,0.137727,-7.37855,0.137727,7.37855
-1.043,0,-14.3632,0,-0.969656,0,0.137915,-7.37892,0.137915,7.37892
-1.043,0,-14.3635,0,-0.969658,0,0.138103,-7.37929,0.138103,7.37929
-1.043,0,-14.3639,0,-0.969659,0,0.138291,-7.37966,0.138291,7.37966
-1.04299,0,-14.3643,0,-0.969661,0,0.138479,-7.38003,0.138479,7.38003
-1.04299,0,-14.3647,0,-0.969663,0,0.138668,-7.3804,0.138668,7.3804
-1.04299,0,-14.3651,0,-0.969664,0,0.138856,-7.38077,0.138856,7.38077
-1.04298,0,-14.3654,0,-0.969666,0,0.139044,-7.38114,0.139044,7.38114
-1.04298,0,-14.3658,0,-0.969668,0,0.139232,-7.38152,0.139232,7.38152
-1.04298,0,-14.3662,0,-0.969669,0,0.13942,-7.38189,0.13942,7.38189
-1.04297,0,-14.3666,0,-0.969671,0,0.139608,-7.38226,0.139608,7.38226
-1.04297,0,-14.367,0,-0.969673,0,0.139796,-7.38263,0.139796,7.38263
-1.04296,0,-14.3673,0,-0.969674,0,0.139984,-7.383,0.139984,7.383
-1.04296,0,-14.3677,0,-0.969676,0,0.140172,-7.38337,0.140172,7.38337
-1.04296,0,-14.3681,0,-0.969678,0,0.14036,-7.38374,0.14036,7.38374
-1.04295,0,-14.3685,0,-0.969679,0,0.140548,-7.38411,0.140548,7.38411
-1.04295,0,-14.3688,0,-0.969681,0,0.140736,-7.38448,0.140736,7.38448
-1.04295,0,-14.3692,0,-0.969683,0,0.140924,-7.38485,0.140924,7.38485
-1.04294,0,-14.3696,0,-0.969684,0,0.141112,-7.38523,0.141112,7.38523
-1.04294,0,-14.37,0,-0.969686,0,0.1413,-7.3856,0.1413,7.3856
-1.04294,0,-14.3704,0,-0.969688,0,0.141488,-7.38597,0.141488,7.38597
-1.04293,0,-14.3707,0,-0.96969,0,0.141676,-7.38634,0.141676,7.38634
-1.04293,0,-14.3711,0,-0.969691,0,0.141864,-7.38671,0.141864,7.38671
-1.04293,0,-14.3715,0,-0.969693,0,0.142052,-7.38708,0.142052,7.38708
-1.04292,0,-14.3719,0,-0.969695,0,0.142239,-7.38745,0.142239,7.38745
-1.04292,0,-14.3722,0,-0.969696,0,0.142427,-7.38782,0.142427,7.38782
-1.04292,0,-14.3726,0,-0.969698,0,0.142615,-7.38819,0.142615,7.38819
-1.04291,0,-14.373,0,-0.9697,0,0.142803,-7.38856,0.142803,7.38856
-1.04291,0,-14.3734,0,-0.969701,0,0.142991,-7.38893,0.142991,7.38893
-1.04291,0,-14.3737,0,-0.969703,0,0.143178,-7.3893,0.143178,7.3893
-1.0429,0,-14.3741,0,-0.969705,0,0.143366,-7.38967,0.143366,7.38967
-1.0429,0,-14.3745,0,-0.969706,0,0.143554,-7.39004,0.143554,7.39004
-1.0429,0,-14.3749,0,-0.969708,0,0.143742,-7.39041,0.143742,7.39041
-1.04289,0,-14.3753,0,-0.96971,0,0.143929,-7.39078,0.143929,7.39078
-1.04289,0,-14.3756,0,-0.969711,0,0.144117,-7.39115,0.144117,7.39115
-1.04289,0,-14.376,0,-0.969713,0,0.144305,-7.39152,0.144305,7.39152
-1.04288,0,-14.3764,0,-0.969715,0,0.144492,-7.39189,0.144492,7.39189
-1.04288,0,-14.3768,0,-0.969716,0,0.14468,-7.39226,0.14468,7.39226
-1.04288,0,-14.3771,0,-0.969718,0,0.144868,-7.39263,0.144868,7.39263
-1.04287,0,-14.3775,0,-0.96972,0,0.145055,-7.393,0.145055,7.393
-1.04287,0,-14.3779,0,-0.969721,0,0.145243,-7.39337,0.145243,7.39337
-1.04287,0,-14.3783,0,-0.969723,0,0.145431,-7.39374,0.145431,7.39374
-1.04286,0,-14.3786,0,-0.969725,0,0.145618,-7.39411,0.145618,7.39411
-1.04286,0,-14.379,0,-0.969726,0,0.145806,-7.39448,0.145806,7.39448
-1.04286,0,-14.3794,0,-0.969728,0,0.145993,-7.39485,0.145993,7.39485
-1.04285,0,-14.3798,0,-0.96973,0,0.146181,-7.39522,0.146181,7.39522
-1.04285,0,-14.3802,0,-0.969731,0,0.146368,-7.39559,0.146368,7.39559
-1.04285,0,-14.3805,0,-0.969733,0,0.146556,-7.39596,0.146556,7.39596
-1.04284,0,-14.3809,0,-0.969735,0,0.146743,-7.39633,0.146743,7.39633
-1.04284,0,-14.3813,0,-0.969736,0,0.146931,-7.3967,0.146931,7.3967
-1.04284,0,-14.3817,0,-0.969738,0,0.147118,-7.39707,0.147118,7.39707
-1.04283,0,-14.382,0,-0.96974,0,0.147306,-7.39744,0.147306,7.39744
-1.04283,0,-14.3824,0,-0.969741,0,0.147493,-7.39781,0.147493,7.39781
-1.04283,0,-14.3828,0,-0.969743,0,0.14768,-7.39818,0.14768,7.39818
-1.04282,0,-14.3832,0,-0.969745,0,0.147868,-7.39855,0.147868,7.39855
-1.04282,0,-14.3835,0,-0.969746,0,0.148055,-7.39892,0.148055,7.39892
-1.04282,0,-14.3839,0,-0.969748,0,0.148243,-7.39929,0.148243,7.39929
-1.04281,0,-14.3843,0,-0.96975,0,0.14843,-7.39966,0.14843,7.39966
-1.04281,0,-14.3847,0,-0.969751,0,0.148617,-7.40003,0.148617,7.40003
-1.04281,0,-14.385,0,-0.969753,0,0.148805,-7.4004,0.148805,7.4004
-1.0428,0,-14.3854,0,-0.969755,0,0.148992,-7.40077,0.148992,7.40077
-1.0428,0,-14.3858,0,-0.969756,0,0.149179,-7.40114,0.149179,7.40114
-1.0428,0,-14.3862,0,-0.969758,0,0.149366,-7.40151,0.149366,7.40151
-1.04279,0,-14.3866,0,-0.96976,0,0.149554,-7.40188,0.149554,7.40188
-1.04279,0,-14.3869,0,-0.969761,0,0.149741,-7.40224,0.149741,7.40224
-1.04279,0,-14.3873,0,-0.969763,0,0.149928,-7.40261,0.149928,7.40261
-1.04278,0,-14.3877,0,-0.969765,0,0.150115,-7.40298,0.150115,7.40298
-1.04278,0,-14.3881,0,-0.969766,0,0.150303,-7.40335,0.150303,7.40335
-1.04278,0,-14.3884,0,-0.969768,0,0.15049,-7.40372,0.15049,7.40372
-1.04277,0,-14.3888,0,-0.96977,0,0.150677,-7.40409,0.150677,7.40409
-1.04277,0,-14.3892,0,-0.969771,0,0.150864,-7.40446,0.150864,7.40446
-1.04277,0,-14.3896,0,-0.969773,0,0.151051,-7.40483,0.151051,7.40483
-1.04276,0,-14.3899,0,-0.969775,0,0.151238,-7.4052,0.151238,7.4052
-1.04276,0,-14.3903,0,-0.969776,0,0.151425,-7.40557,0.151425,7.40557
-1.04276,0,-14.3907,0,-0.969778,0,0.151612,-7.40594,0.151612,7.40594
-1.04275,0,-14.3911,0,-0.96978,0,0.1518,-7.4063,0.1518,7.4063
-1.04275,0,-14.3914,0,-0.969781,0,0.151987,-7.40667,0.151987,7.40667
-1.04275,0,-14.3918,0,-0.969783,0,0.152174,-7.40704,0.152174,7.40704
-1.04274,0,-14.3922,0,-0.969785,0,0.152361,-7.40741,0.152361,7.40741
-1.04274,0,-14.3926,0,-0.969786,0,0.152548,-7.40778,0.152548,7.40778
-1.04274,0,-14.3929,0,-0.969788,0,0.152735,-7.40815,0.152735,7.40815
-1.04273,0,-14.3933,0,-0.96979,0,0.152922,-7.40852,0.152922,7.40852
-1.04273,0,-14.3937,0,-0.969791,0,0.153109,-7.40888,0.153109,7.40888
-1.04273,0,-14.3941,0,-0.969793,0,0.153296,-7.40925,0.153296,7.40925
-1.04272,0,-14.3944,0,-0.969795,0,0.153483,-7.40962,0.153483,7.40962
-1.04272,0,-14.3948,0,-0.969796,0,0.153669,-7.40999,0.153669,7.40999
-1.04272,0,-14.3952,0,-0.969798,0,0.153856,-7.41036,0.153856,7.41036
-1.04271,0,-14.3956,0,-0.9698,0,0.154043,-7.41073,0.154043,7.41073
-1.04271,0,-14.3959,0,-0.969801,0,0.15423,-7.4111,0.15423,7.4111
-1.04271,0,-14.3963,0,-0.969803,0,0.154417,-7.41146,0.154417,7.41146
-1.0427,0,-14.3967,0,-0.969805,0,0.154604,-7.41183,0.154604,7.41183
-1.0427,0,-14.3971,0,-0.969806,0,0.154791,-7.4122,0.154791,7.4122
-1.0427,0,-14.3975,0,-0.969808,0,0.154977,-7.41257,0.154977,7.41257
-1.04269,0,-14.3978,0,-0.96981,0,0.155164,-7.41294,0.155164,7.41294
-1.04269,0,-14.3982,0,-0.969811,0,0.155351,-7.41331,0.155351,7.41331
-1.04269,0,-14.3986,0,-0.969813,0,0.155538,-7.41367,0.155538,7.41367
-1.04268,0,-14.399,0,-0.969815,0,0.155725,-7.41404,0.155725,7.41404
-1.04268,0,-14.3993,0,-0.969816,0,0.155911,-7.41441,0.155911,7.41441
-1.04268,0,-14.3997,0,-0.969818,0,0.156098,-7.41478,0.156098,7.41478
-1.04267,0,-14.4001,0,-0.969819,0,0.156285,-7.41515,0.156285,7.41515
-1.04267,0,-14.4005,0,-0.969821,0,0.156471,-7.41551,0.156471,7.41551
-1.04267,0,-14.4008,0,-0.969823,0,0.156658,-7.41588,0.156658,7.41588
-1.04266,0,-14.4012,0,-0.969824,0,0.156845,-7.41625,0.156845,7.41625
-1.04266,0,-14.4016,0,-0.969826,0,0.157031,-7.41662,0.157031,7.41662
-1.04266,0,-14.402,0,-0.969828,0,0.157218,-7.41699,0.157218,7.41699
-1.04265,0,-14.4023,0,-0.969829,0,0.157405,-7.41735,0.157405,7.41735
-1.04265,0,-14.4027,0,-0.969831,0,0.157591,-7.41772,0.157591,7.41772
-1.04265,0,-14.4031,0,-0.969833,0,0.157778,-7.41809,0.157778,7.41809
-1.04264,0,-14.4035,0,-0.969834,0,0.157964,-7.41846,0.157964,7.41846
-1.04264,0,-14.4038,0,-0.969836,0,0.158151,-7.41882,0.158151,7.41882
-1.04264,0,-14.4042,0,-0.969838,0,0.158338,-7.41919,0.158338,7.41919
-1.04263,0,-14.4046,0,-0.969839,0,0.158524,-7.41956,0.158524,7.41956
-1.04263,0,-14.4049,0,-0.969841,0,0.158711,-7.41993,0.158711,7.41993
-1.04263,0,-14.4053,0,-0.969843,0,0.158897,-7.42029,0.158897,7.42029
-1.04262,0,-14.4057,0,-0.969844,0,0.159084,-7.42066,0.159084,7.42066
-1.04262,0,-14.4061,0,-0.969846,0,0.15927,-7.42103,0.15927,7.42103
-1.04262,0,-14.4064,0,-0.969848,0,0.159456,-7.4214,0.159456,7.4214
-1.04261,0,-14.4068,0,-0.969849,0,0.159643,-7.42176,0.159643,7.42176
-1.04261,0,-14.4072,0,-0.969851,0,0.159829,-7.42213,0.159829,7.42213
-1.04261,0,-14.4076,0,-0.969853,0,0.160016,-7.4225,0.160016,7.4225
-1.0426,0,-14.4079,0,-0.969854,0,0.160202,-7.42287,0.160202,7.42287
-1.0426,0,-14.4083,0,-0.969856,0,0.160389,-7.42323,0.160389,7.42323
-1.0426,0,-14.4087,0,-0.969857,0,0.160575,-7.4236,0.160575,7.4236
-1.04259,0,-14.4091,0,-0.969859,0,0.160761,-7.42397,0.160761,7.42397
-1.04259,0,-14.4094,0,-0.969861,0,0.160948,-7.42433,0.160948,7.42433
-1.04259,0,-14.4098,0,-0.969862,0,0.161134,-7.4247,0.161134,7.4247
-1.04258,0,-14.4102,0,-0.969864,0,0.16132,-7.42507,0.16132,7.42507
-1.04258,0,-14.4106,0,-0.969866,0,0.161506,-7.42544,0.161506,7.42544
-1.04258,0,-14.4109,0,-0.969867,0,0.161693,-7.4258,0.161693,7.4258
-1.04257,0,-14.4113,0,-0.969869,0,0.161879,-7.42617,0.161879,7.42617
-1.04257,0,-14.4117,0,-0.969871,0,0.162065,-7.42654,0.162065,7.42654
-1.04257,0,-14.4121,0,-0.969872,0,0.162251,-7.4269,0.162251,7.4269
-1.04256,0,-14.4124,0,-0.969874,0,0.162438,-7.42727,0.162438,7.42727
-1.04256,0,-14.4128,0,-0.969876,0,0.162624,-7.42764,0.162624,7.42764
-1.04256,0,-14.4132,0,-0.969877,0,0.16281,-7.428,0.16281,7.428
-1.04255,0,-14.4136,0,-0.969879,0,0.162996,-7.42837,0.162996,7.42837
-1.04255,0,-14.4139,0,-0.969881,0,0.163182,-7.42874,0.163182,7.42874
-1.04255,0,-14.4143,0,-0.969882,0,0.163368,-7.4291,0.163368,7.4291
-1.04254,0,-14.4147,0,-0.969884,0,0.163555,-7.42947,0.163555,7.42947
-1.04254,0,-14.4151,0,-0.969885,0,0.163741,-7.42984,0.163741,7.42984
-1.04254,0,-14.4154,0,-0.969887,0,0.163927,-7.4302,0.163927,7.4302
-1.04253,0,-14.4158,0,-0.969889,0,0.164113,-7.43057,0.164113,7.43057
-1.04253,0,-14.4162,0,-0.96989,0,0.164299,-7.43094,0.164299,7.43094
-1.04253,0,-14.4165,0,-0.969892,0,0.164485,-7.4313,0.164485,7.4313
-1.04253,0,-14.4169,0,-0.969894,0,0.164671,-7.43167,0.164671,7.43167
-1.04252,0,-14.4173,0,-0.969895,0,0.164857,-7.43204,0.164857,7.43204
-1.04252,0,-14.4177,0,-0.969897,0,0.165043,-7.4324,0.165043,7.4324
-1.04252,0,-14.418,0,-0.969899,0,0.165229,-7.43277,0.165229,7.43277
-1.04251,0,-14.4184,0,-0.9699,0,0.165415,-7.43314,0.165415,7.43314
-1.04251,0,-14.4188,0,-0.969902,0,0.165601,-7.4335,0.165601,7.4335
-1.04251,0,-14.4192,0,-0.969904,0,0.165787,-7.43387,0.165787,7.43387
-1.0425,0,-14.4195,0,-0.969905,0,0.165973,-7.43424,0.165973,7.43424
-1.0425,0,-14.4199,0,-0.969907,0,0.166159,-7.4346,0.166159,7.4346
-1.0425,0,-14.4203,0,-0.969908,0,0.166345,-7.43497,0.166345,7.43497
-1.04249,0,-14.4207,0,-0.96991,0,0.166531,-7.43533,0.166531,7.43533
-1.04249,0,-14.421,0,-0.969912,0,0.166716,-7.4357,0.166716,7.4357
-1.04249,0,-14.4214,0,-0.969913,0,0.166902,-7.43607,0.166902,7.43607
-1.04248,0,-14.4218,0,-0.969915,0,0.167088,-7.43643,0.167088,7.43643
-1.04248,0,-14.4222,0,-0.969917,0,0.167274,-7.4368,0.167274,7.4368
-1.04248,0,-14.4225,0,-0.969918,0,0.16746,-7.43716,0.16746,7.43716
-1.04247,0,-14.4229,0,-0.96992,0,0.167645,-7.43753,0.167645,7.43753
-1.04247,0,-14.4233,0,-0.969922,0,0.167831,-7.4379,0.167831,7.4379
-1.04247,0,-14.4236,0,-0.969923,0,0.168017,-7.43826,0.168017,7.43826
-1.04246,0,-14.424,0,-0.969925,0,0.168203,-7.43863,0.168203,7.43863
-1.04246,0,-14.4244,0,-0.969926,0,0.168388,-7.43899,0.168388,7.43899
-1.04246,0,-14.4248,0,-0.969928,0,0.168574,-7.43936,0.168574,7.43936
-1.04245,0,-14.4251,0,-0.96993,0,0.16876,-7.43972,0.16876,7.43972
-1.04245,0,-14.4255,0,-0.969931,0,0.168946,-7.44009,0.168946,7.44009
-1.04245,0,-14.4259,0,-0.969933,0,0.169131,-7.44046,0.169131,7.44046
-1.04244,0,-14.4263,0,-0.969935,0,0.169317,-7.44082,0.169317,7.44082
-1.04244,0,-14.4266,0,-0.969936,0,0.169503,-7.44119,0.169503,7.44119
-1.04244,0,-14.427,0,-0.969938,0,0.169688,-7.44155,0.169688,7.44155
-1.04243,0,-14.4274,0,-0.96994,0,0.169874,-7.44192,0.169874,7.44192
-1.04243,0,-14.4277,0,-0.969941,0,0.170059,-7.44228,0.170059,7.44228
-1.04243,0,-14.4281,0,-0.969943,0,0.170245,-7.44265,0.170245,7.44265
-1.04242,0,-14.4285,0,-0.969944,0,0.170431,-7.44302,0.170431,7.44302
-1.04242,0,-14.4289,0,-0.969946,0,0.170616,-7.44338,0.170616,7.44338
-1.04242,0,-14.4292,0,-0.969948,0,0.170802,-7.44375,0.170802,7.44375
-1.04241,0,-14.4296,0,-0.969949,0,0.170987,-7.44411,0.170987,7.44411
-1.04241,0,-14.43,0,-0.969951,0,0.171173,-7.44448,0.171173,7.44448
-1.04241,0,-14.4304,0,-0.969953,0,0.171358,-7.44484,0.171358,7.44484
-1.0424,0,-14.4307,0,-0.969954,0,0.171544,-7.44521,0.171544,7.44521
-1.0424,0,-14.4311,0,-0.969956,0,0.171729,-7.44557,0.171729,7.44557
-1.0424,0,-14.4315,0,-0.969957,0,0.171915,-7.44594,0.171915,7.44594
-1.04239,0,-14.4318,0,-0.969959,0,0.1721,-7.4463,0.1721,7.4463
-1.04239,0,-14.4322,0,-0.969961,0,0.172285,-7.44667,0.172285,7.44667
-1.04239,0,-14.4326,0,-0.969962,0,0.172471,-7.44703,0.172471,7.44703
-1.04238,0,-14.433,0,-0.969964,0,0.172656,-7.4474,0.172656,7.4474
-1.04238,0,-14.4333,0,-0.969966,0,0.172842,-7.44776,0.172842,7.44776
-1.04238,0,-14.4337,0,-0.969967,0,0.173027,-7.44813,0.173027,7.44813
-1.04237,0,-14.4341,0,-0.969969,0,0.173212,-7.44849,0.173212,7.44849
-1.04237,0,-14.4345,0,-0.969971,0,0.173398,-7.44886,0.173398,7.44886
-1.04237,0,-14.4348,0,-0.969972,0,0.173583,-7.44922,0.173583,7.44922
-1.04236,0,-14.4352,0,-0.969974,0,0.173768,-7.44959,0.173768,7.44959
-1.04236,0,-14.4356,0,-0.969975,0,0.173954,-7.44995,0.173954,7.44995
-1.04236,0,-14.4359,0,-0.969977,0,0.174139,-7.45032,0.174139,7.45032
-1.04236,0,-14.4363,0,-0.969979,0,0.174324,-7.45068,0.174324,7.45068
-1.04235,0,-14.4367,0,-0.96998,0,0.174509,-7.45105,0.174509,7.45105
-1.04235,0,-14.4371,0,-0.969982,0,0.174694,-7.45141,0.174694,7.45141
-1.04235,0,-14.4374,0,-0.969984,0,0.17488,-7.45178,0.17488,7.45178
-1.04234,0,-14.4378,0,-0.969985,0,0.175065,-7.45214,0.175065,7.45214
-1.04234,0,-14.4382,0,-0.969987,0,0.17525,-7.4525,0.17525,7.4525
-1.04234,0,-14.4385,0,-0.969988,0,0.175435,-7.45287,0.175435,7.45287
-1.04233,0,-14.4389,0,-0.96999,0,0.17562,-7.45323,0.17562,7.45323
-1.04233,0,-14.4393,0,-0.969992,0,0.175806,-7.4536,0.175806,7.4536
-1.04233,0,-14.4397,0,-0.969993,0,0.175991,-7.45396,0.175991,7.45396
-1.04232,0,-14.44,0,-0.969995,0,0.176176,-7.45433,0.176176,7.45433
-1.04232,0,-14.4404,0,-0.969997,0,0.176361,-7.45469,0.176361,7.45469
-1.04232,0,-14.4408,0,-0.969998,0,0.176546,-7.45506,0.176546,7.45506
-1.04231,0,-14.4411,0,-0.97,0,0.176731,-7.45542,0.176731,7.45542
-1.04231,0,-14.4415,0,-0.970001,0,0.176916,-7.45578,0.176916,7.45578
-1.04231,0,-14.4419,0,-0.970003,0,0.177101,-7.45615,0.177101,7.45615
-1.0423,0,-14.4423,0,-0.970005,0,0.177286,-7.45651,0.177286,7.45651
-1.0423,0,-14.4426,0,-0.970006,0,0.177471,-7.45688,0.177471,7.45688
-1.0423,0,-14.443,0,-0.970008,0,0.177656,-7.45724,0.177656,7.45724
-1.04229,0,-14.4434,0,-0.97001,0,0.177841,-7.4576,0.177841,7.4576
-1.04229,0,-14.4438,0,-0.970011,0,0.178026,-7.45797,0.178026,7.45797
-1.04229,0,-14.4441,0,-0.970013,0,0.178211,-7.45833,0.178211,7.45833
-1.04228,0,-14.4445,0,-0.970014,0,0.178396,-7.4587,0.178396,7.4587
-1.04228,0,-14.4449,0,-0.970016,0,0.178581,-7.45906,0.178581,7.45906
-1.04228,0,-14.4452,0,-0.970018,0,0.178766,-7.45942,0.178766,7.45942
-1.04227,0,-14.4456,0,-0.970019,0,0.178951,-7.45979,0.178951,7.45979
-1.04227,0,-14.446,0,-0.970021,0,0.179135,-7.46015,0.179135,7.46015
-1.04227,0,-14.4464,0,-0.970022,0,0.17932,-7.46052,0.17932,7.46052
-1.04226,0,-14.4467,0,-0.970024,0,0.179505,-7.46088,0.179505,7.46088
-1.04226,0,-14.4471,0,-0.970026,0,0.17969,-7.46124,0.17969,7.46124
-1.04226,0,-14.4475,0,-0.970027,0,0.179875,-7.46161,0.179875,7.46161
-1.04225,0,-14.4478,0,-0.970029,0,0.18006,-7.46197,0.18006,7.46197
-1.04225,0,-14.4482,0,-0.970031,0,0.180244,-7.46234,0.180244,7.46234
-1.04225,0,-14.4486,0,-0.970032,0,0.180429,-7.4627,0.180429,7.4627
-1.04225,0,-14.4489,0,-0.970034,0,0.180614,-7.46306,0.180614,7.46306
-1.04224,0,-14.4493,0,-0.970035,0,0.180799,-7.46343,0.180799,7.46343
-1.04224,0,-14.4497,0,-0.970037,0,0.180983,-7.46379,0.180983,7.46379
-1.04224,0,-14.4501,0,-0.970039,0,0.181168,-7.46415,0.181168,7.46415
-1.04223,0,-14.4504,0,-0.97004,0,0.181353,-7.46452,0.181353,7.46452
-1.04223,0,-14.4508,0,-0.970042,0,0.181537,-7.46488,0.181537,7.46488
-1.04223,0,-14.4512,0,-0.970044,0,0.181722,-7.46524,0.181722,7.46524
-1.04222,0,-14.4515,0,-0.970045,0,0.181907,-7.46561,0.181907,7.46561
-1.04222,0,-14.4519,0,-0.970047,0,0.182091,-7.46597,0.182091,7.46597
-1.04222,0,-14.4523,0,-0.970048,0,0.182276,-7.46633,0.182276,7.46633
-1.04221,0,-14.4527,0,-0.97005,0,0.182461,-7.4667,0.182461,7.4667
-1.04221,0,-14.453,0,-0.970052,0,0.182645,-7.46706,0.182645,7.46706
-1.04221,0,-14.4534,0,-0.970053,0,0.18283,-7.46742,0.18283,7.46742
-1.0422,0,-14.4538,0,-0.970055,0,0.183014,-7.46779,0.183014,7.46779
-1.0422,0,-14.4541,0,-0.970056,0,0.183199,-7.46815,0.183199,7.46815
-1.0422,0,-14.4545,0,-0.970058,0,0.183383,-7.46851,0.183383,7.46851
-1.04219,0,-14.4549,0,-0.97006,0,0.183568,-7.46888,0.183568,7.46888
-1.04219,0,-14.4553,0,-0.970061,0,0.183752,-7.46924,0.183752,7.46924
-1.04219,0,-14.4556,0,-0.970063,0,0.183937,-7.4696,0.183937,7.4696
-1.04218,0,-14.456,0,-0.970065,0,0.184121,-7.46996,0.184121,7.46996
-1.04218,0,-14.4564,0,-0.970066,0,0.184306,-7.47033,0.184306,7.47033
-1.04218,0,-14.4567,0,-0.970068,0,0.18449,-7.47069,0.18449,7.47069
-1.04217,0,-14.4571,0,-0.970069,0,0.184675,-7.47105,0.184675,7.47105
-1.04217,0,-14.4575,0,-0.970071,0,0.184859,-7.47142,0.184859,7.47142
-1.04217,0,-14.4578,0,-0.970073,0,0.185044,-7.47178,0.185044,7.47178
-1.04216,0,-14.4582,0,-0.970074,0,0.185228,-7.47214,0.185228,7.47214
-1.04216,0,-14.4586,0,-0.970076,0,0.185412,-7.4725,0.185412,7.4725
-1.04216,0,-14.459,0,-0.970077,0,0.185597,-7.47287,0.185597,7.47287
-1.04216,0,-14.4593,0,-0.970079,0,0.185781,-7.47323,0.185781,7.47323
-1.04215,0,-14.4597,0,-0.970081,0,0.185965,-7.47359,0.185965,7.47359
-1.04215,0,-14.4601,0,-0.970082,0,0.18615,-7.47395,0.18615,7.47395
-1.04215,0,-14.4604,0,-0.970084,0,0.186334,-7.47432,0.186334,7.47432
-1.04214,0,-14.4608,0,-0.970085,0,0.186518,-7.47468,0.186518,7.47468
-1.04214,0,-14.4612,0,-0.970087,0,0.186702,-7.47504,0.186702,7.47504
-1.04214,0,-14.4615,0,-0.970089,0,0.186887,-7.47541,0.186887,7.47541
-1.04213,0,-14.4619,0,-0.97009,0,0.187071,-7.47577,0.187071,7.47577
-1.04213,0,-14.4623,0,-0.970092,0,0.187255,-7.47613,0.187255,7.47613
-1.04213,0,-14.4627,0,-0.970094,0,0.187439,-7.47649,0.187439,7.47649
-1.04212,0,-14.463,0,-0.970095,0,0.187624,-7.47685,0.187624,7.47685
-1.04212,0,-14.4634,0,-0.970097,0,0.187808,-7.47722,0.187808,7.47722
-1.04212,0,-14.4638,0,-0.970098,0,0.187992,-7.47758,0.187992,7.47758
-1.04211,0,-14.4641,0,-0.9701,0,0.188176,-7.47794,0.188176,7.47794
-1.04211,0,-14.4645,0,-0.970102,0,0.18836,-7.4783,0.18836,7.4783
-1.04211,0,-14.4649,0,-0.970103,0,0.188544,-7.47867,0.188544,7.47867
-1.0421,0,-14.4652,0,-0.970105,0,0.188728,-7.47903,0.188728,7.47903
-1.0421,0,-14.4656,0,-0.970106,0,0.188913,-7.47939,0.188913,7.47939
-1.0421,0,-14.466,0,-0.970108,0,0.189097,-7.47975,0.189097,7.47975
-1.04209,0,-14.4664,0,-0.97011,0,0.189281,-7.48011,0.189281,7.48011
-1.04209,0,-14.4667,0,-0.970111,0,0.189465,-7.48048,0.189465,7.48048
-1.04209,0,-14.4671,0,-0.970113,0,0.189649,-7.48084,0.189649,7.48084
-1.04208,0,-14.4675,0,-0.970114,0,0.189833,-7.4812,0.189833,7.4812
-1.04208,0,-14.4678,0,-0.970116,0,0.190017,-7.48156,0.190017,7.48156
-1.04208,0,-14.4682,0,-0.970118,0,0.190201,-7.48192,0.190201,7.48192
-1.04208,0,-14.4686,0,-0.970119,0,0.190385,-7.48229,0.190385,7.48229
-1.04207,0,-14.4689,0,-0.970121,0,0.190569,-7.48265,0.190569,7.48265
-1.04207,0,-14.4693,0,-0.970122,0,0.190753,-7.48301,0.190753,7.48301
-1.04207,0,-14.4697,0,-0.970124,0,0.190937,-7.48337,0.190937,7.48337
-1.04206,0,-14.4701,0,-0.970126,0,0.19112,-7.48373,0.19112,7.48373
-1.04206,0,-14.4704,0,-0.970127,0,0.191304,-7.48409,0.191304,7.48409
-1.04206,0,-14.4708,0,-0.970129,0,0.191488,-7.48446,0.191488,7.48446
-1.04205,0,-14.4712,0,-0.97013,0,0.191672,-7.48482,0.191672,7.48482
-1.04205,0,-14.4715,0,-0.970132,0,0.191856,-7.48518,0.191856,7.48518
-1.04205,0,-14.4719,0,-0.970134,0,0.19204,-7.48554,0.19204,7.48554
-1.04204,0,-14.4723,0,-0.970135,0,0.192224,-7.4859,0.192224,7.4859
-1.04204,0,-14.4726,0,-0.970137,0,0.192407,-7.48626,0.192407,7.48626
-1.04204,0,-14.473,0,-0.970138,0,0.192591,-7.48663,0.192591,7.48663
-1.04203,0,-14.4734,0,-0.97014,0,0.192775,-7.48699,0.192775,7.48699
-1.04203,0,-14.4737,0,-0.970142,0,0.192959,-7.48735,0.192959,7.48735
-1.04203,0,-14.4741,0,-0.970143,0,0.193143,-7.48771,0.193143,7.48771
-1.04202,0,-14.4745,0,-0.970145,0,0.193326,-7.48807,0.193326,7.48807
-1.04202,0,-14.4749,0,-0.970146,0,0.19351,-7.48843,0.19351,7.48843
-1.04202,0,-14.4752,0,-0.970148,0,0.193694,-7.48879,0.193694,7.48879
-1.04201,0,-14.4756,0,-0.97015,0,0.193877,-7.48915,0.193877,7.48915
-1.04201,0,-14.476,0,-0.970151,0,0.194061,-7.48952,0.194061,7.48952
-1.04201,0,-14.4763,0,-0.970153,0,0.194245,-7.48988,0.194245,7.48988
-1.04201,0,-14.4767,0,-0.970154,0,0.194428,-7.49024,0.194428,7.49024
-1.042,0,-14.4771,0,-0.970156,0,0.194612,-7.4906,0.194612,7.4906
-1.042,0,-14.4774,0,-0.970158,0,0.194796,-7.49096,0.194796,7.49096
-1.042,0,-14.4778,0,-0.970159,0,0.194979,-7.49132,0.194979,7.49132
-1.04199,0,-14.4782,0,-0.970161,0,0.195163,-7.49168,0.195163,7.49168
-1.04199,0,-14.4785,0,-0.970162,0,0.195347,-7.49204,0.195347,7.49204
-1.04199,0,-14.4789,0,-0.970164,0,0.19553,-7.4924,0.19553,7.4924
-1.04198,0,-14.4793,0,-0.970166,0,0.195714,-7.49277,0.195714,7.49277
-1.04198,0,-14.4796,0,-0.970167,0,0.195897,-7.49313,0.195897,7.49313
-1.04198,0,-14.48,0,-0.970169,0,0.196081,-7.49349,0.196081,7.49349
-1.04197,0,-14.4804,0,-0.97017,0,0.196264,-7.49385,0.196264,7.49385
-1.04197,0,-14.4808,0,-0.970172,0,0.196448,-7.49421,0.196448,7.49421
-1.04197,0,-14.4811,0,-0.970174,0,0.196631,-7.49457,0.196631,7.49457
-1.04196,0,-14.4815,0,-0.970175,0,0.196815,-7.49493,0.196815,7.49493
-1.04196,0,-14.4819,0,-0.970177,0,0.196998,-7.49529,0.196998,7.49529
-1.04196,0,-14.4822,0,-0.970178,0,0.197182,-7.49565,0.197182,7.49565
-1.04195,0,-14.4826,0,-0.97018,0,0.197365,-7.49601,0.197365,7.49601
-1.04195,0,-14.483,0,-0.970182,0,0.197548,-7.49637,0.197548,7.49637
-1.04195,0,-14.4833,0,-0.970183,0,0.197732,-7.49673,0.197732,7.49673
-1.04195,0,-14.4837,0,-0.970185,0,0.197915,-7.49709,0.197915,7.49709
-1.04194,0,-14.4841,0,-0.970186,0,0.198099,-7.49745,0.198099,7.49745
-1.04194,0,-14.4844,0,-0.970188,0,0.198282,-7.49781,0.198282,7.49781
-1.04194,0,-14.4848,0,-0.970189,0,0.198465,-7.49817,0.198465,7.49817
-1.04193,0,-14.4852,0,-0.970191,0,0.198649,-7.49854,0.198649,7.49854
-1.04193,0,-14.4855,0,-0.970193,0,0.198832,-7.4989,0.198832,7.4989
-1.04193,0,-14.4859,0,-0.970194,0,0.199015,-7.49926,0.199015,7.49926
-1.04192,0,-14.4863,0,-0.970196,0,0.199198,-7.49962,0.199198,7.49962
-1.04192,0,-14.4866,0,-0.970197,0,0.199382,-7.49998,0.199382,7.49998
-1.04192,0,-14.487,0,-0.970199,0,0.199565,-7.50034,0.199565,7.50034
-1.04191,0,-14.4874,0,-0.970201,0,0.199748,-7.5007,0.199748,7.5007
-1.04191,0,-14.4877,0,-0.970202,0,0.199931,-7.50106,0.199931,7.50106
-1.04191,0,-14.4881,0,-0.970204,0,0.200115,-7.50142,0.200115,7.50142
-1.0419,0,-14.4885,0,-0.970205,0,0.200298,-7.50178,0.200298,7.50178
-1.0419,0,-14.4889,0,-0.970207,0,0.200481,-7.50214,0.200481,7.50214
-1.0419,0,-14.4892,0,-0.970209,0,0.200664,-7.5025,0.200664,7.5025
-1.04189,0,-14.4896,0,-0.97021,0,0.200847,-7.50286,0.200847,7.50286
-1.04189,0,-14.49,0,-0.970212,0,0.20103,-7.50322,0.20103,7.50322
-1.04189,0,-14.4903,0,-0.970213,0,0.201214,-7.50358,0.201214,7.50358
-1.04189,0,-14.4907,0,-0.970215,0,0.201397,-7.50394,0.201397,7.50394
-1.04188,0,-14.4911,0,-0.970216,0,0.20158,-7.5043,0.20158,7.5043
-1.04188,0,-14.4914,0,-0.970218,0,0.201763,-7.50466,0.201763,7.50466
-1.04188,0,-14.4918,0,-0.97022,0,0.201946,-7.50502,0.201946,7.50502
-1.04187,0,-14.4922,0,-0.970221,0,0.202129,-7.50538,0.202129,7.50538
-1.04187,0,-14.4925,0,-0.970223,0,0.202312,-7.50574,0.202312,7.50574
-1.04187,0,-14.4929,0,-0.970224,0,0.202495,-7.5061,0.202495,7.5061
-1.04186,0,-14.4933,0,-0.970226,0,0.202678,-7.50646,0.202678,7.50646
-1.04186,0,-14.4936,0,-0.970228,0,0.202861,-7.50682,0.202861,7.50682
-1.04186,0,-14.494,0,-0.970229,0,0.203044,-7.50717,0.203044,7.50717
-1.04185,0,-14.4944,0,-0.970231,0,0.203227,-7.50753,0.203227,7.50753
-1.04185,0,-14.4947,0,-0.970232,0,0.20341,-7.50789,0.20341,7.50789
-1.04185,0,-14.4951,0,-0.970234,0,0.203593,-7.50825,0.203593,7.50825
-1.04184,0,-14.4955,0,-0.970236,0,0.203776,-7.50861,0.203776,7.50861
-1.04184,0,-14.4958,0,-0.970237,0,0.203959,-7.50897,0.203959,7.50897
-1.04184,0,-14.4962,0,-0.970239,0,0.204141,-7.50933,0.204141,7.50933
-1.04184,0,-14.4966,0,-0.97024,0,0.204324,-7.50969,0.204324,7.50969
-1.04183,0,-14.4969,0,-0.970242,0,0.204507,-7.51005,0.204507,7.51005
-1.04183,0,-14.4973,0,-0.970243,0,0.20469,-7.51041,0.20469,7.51041
-1.04183,0,-14.4977,0,-0.970245,0,0.204873,-7.51077,0.204873,7.51077
-1.04182,0,-14.498,0,-0.970247,0,0.205056,-7.51113,0.205056,7.51113
-1.04182,0,-14.4984,0,-0.970248,0,0.205239,-7.51149,0.205239,7.51149
-1.04182,0,-14.4988,0,-0.97025,0,0.205421,-7.51185,0.205421,7.51185
-1.04181,0,-14.4991,0,-0.970251,0,0.205604,-7.51221,0.205604,7.51221
-1.04181,0,-14.4995,0,-0.970253,0,0.205787,-7.51256,0.205787,7.51256
-1.04181,0,-14.4999,0,-0.970255,0,0.20597,-7.51292,0.20597,7.51292
-1.0418,0,-14.5002,0,-0.970256,0,0.206152,-7.51328,0.206152,7.51328
-1.0418,0,-14.5006,0,-0.970258,0,0.206335,-7.51364,0.206335,7.51364
-1.0418,0,-14.501,0,-0.970259,0,0.206518,-7.514,0.206518,7.514
-1.04179,0,-14.5013,0,-0.970261,0,0.2067,-7.51436,0.2067,7.51436
-1.04179,0,-14.5017,0,-0.970262,0,0.206883,-7.51472,0.206883,7.51472
-1.04179,0,-14.5021,0,-0.970264,0,0.207066,-7.51508,0.207066,7.51508
-1.04179,0,-14.5024,0,-0.970266,0,0.207248,-7.51544,0.207248,7.51544
-1.04178,0,-14.5028,0,-0.970267,0,0.207431,-7.5158,0.207431,7.5158
-1.04178,0,-14.5032,0,-0.970269,0,0.207614,-7.51615,0.207614,7.51615
-1.04178,0,-14.5035,0,-0.97027,0,0.207796,-7.51651,0.207796,7.51651
-1.04177,0,-14.5039,0,-0.970272,0,0.207979,-7.51687,0.207979,7.51687
-1.04177,0,-14.5043,0,-0.970273,0,0.208161,-7.51723,0.208161,7.51723
-1.04177,0,-14.5046,0,-0.970275,0,0.208344,-7.51759,0.208344,7.51759
-1.04176,0,-14.505,0,-0.970277,0,0.208527,-7.51795,0.208527,7.51795
-1.04176,0,-14.5054,0,-0.970278,0,0.208709,-7.51831,0.208709,7.51831
-1.04176,0,-14.5057,0,-0.97028,0,0.208892,-7.51867,0.208892,7.51867
-1.04175,0,-14.5061,0,-0.970281,0,0.209074,-7.51902,0.209074,7.51902
-1.04175,0,-14.5065,0,-0.970283,0,0.209257,-7.51938,0.209257,7.51938
-1.04175,0,-14.5068,0,-0.970284,0,0.209439,-7.51974,0.209439,7.51974
-1.04174,0,-14.5072,0,-0.970286,0,0.209621,-7.5201,0.209621,7.5201
-1.04174,0,-14.5076,0,-0.970288,0,0.209804,-7.52046,0.209804,7.52046
-1.04174,0,-14.5079,0,-0.970289,0,0.209986,-7.52082,0.209986,7.52082
-1.04174,0,-14.5083,0,-0.970291,0,0.210169,-7.52117,0.210169,7.52117
-1.04173,0,-14.5087,0,-0.970292,0,0.210351,-7.52153,0.210351,7.52153
-1.04173,0,-14.509,0,-0.970294,0,0.210534,-7.52189,0.210534,7.52189
-1.04173,0,-14.5094,0,-0.970296,0,0.210716,-7.52225,0.210716,7.52225
-1.04172,0,-14.5098,0,-0.970297,0,0.210898,-7.52261,0.210898,7.52261
-1.04172,0,-14.5101,0,-0.970299,0,0.211081,-7.52297,0.211081,7.52297
-1.04172,0,-14.5105,0,-0.9703,0,0.211263,-7.52332,0.211263,7.52332
-1.04171,0,-14.5109,0,-0.970302,0,0.211445,-7.52368,0.211445,7.52368
-1.04171,0,-14.5112,0,-0.970303,0,0.211628,-7.52404,0.211628,7.52404
-1.04171,0,-14.5116,0,-0.970305,0,0.21181,-7.5244,0.21181,7.5244
-1.0417,0,-14.512,0,-0.970307,0,0.211992,-7.52476,0.211992,7.52476
-1.0417,0,-14.5123,0,-0.970308,0,0.212174,-7.52511,0.212174,7.52511
-1.0417,0,-14.5127,0,-0.97031,0,0.212357,-7.52547,0.212357,7.52547
-1.04169,0,-14.5131,0,-0.970311,0,0.212539,-7.52583,0.212539,7.52583
-1.04169,0,-14.5134,0,-0.970313,0,0.212721,-7.52619,0.212721,7.52619
-1.04169,0,-14.5138,0,-0.970314,0,0.212903,-7.52655,0.212903,7.52655
-1.04169,0,-14.5142,0,-0.970316,0,0.213085,-7.5269,0.213085,7.5269
-1.04168,0,-14.5145,0,-0.970318,0,0.213268,-7.52726,0.213268,7.52726
-1.04168,0,-14.5149,0,-0.970319,0,0.21345,-7.52762,0.21345,7.52762
-1.04168,0,-14.5153,0,-0.970321,0,0.213632,-7.52798,0.213632,7.52798
-1.04167,0,-14.5156,0,-0.970322,0,0.213814,-7.52833,0.213814,7.52833
-1.04167,0,-14.516,0,-0.970324,0,0.213996,-7.52869,0.213996,7.52869
-1.04167,0,-14.5164,0,-0.970325,0,0.214178,-7.52905,0.214178,7.52905
-1.04166,0,-14.5167,0,-0.970327,0,0.21436,-7.52941,0.21436,7.52941
-1.04166,0,-14.5171,0,-0.970328,0,0.214542,-7.52977,0.214542,7.52977
-1.04166,0,-14.5175,0,-0.97033,0,0.214725,-7.53012,0.214725,7.53012
-1.04165,0,-14.5178,0,-0.970332,0,0.214907,-7.53048,0.214907,7.53048
-1.04165,0,-14.5182,0,-0.970333,0,0.215089,-7.53084,0.215089,7.53084
-1.04165,0,-14.5186,0,-0.970335,0,0.215271,-7.5312,0.215271,7.5312
-1.04165,0,-14.5189,0,-0.970336,0,0.215453,-7.53155,0.215453,7.53155
-1.04164,0,-14.5193,0,-0.970338,0,0.215635,-7.53191,0.215635,7.53191
-1.04164,0,-14.5197,0,-0.970339,0,0.215817,-7.53227,0.215817,7.53227
-1.04164,0,-14.52,0,-0.970341,0,0.215999,-7.53262,0.215999,7.53262
-1.04163,0,-14.5204,0,-0.970343,0,0.216181,-7.53298,0.216181,7.53298
-1.04163,0,-14.5208,0,-0.970344,0,0.216362,-7.53334,0.216362,7.53334
-1.04163,0,-14.5211,0,-0.970346,0,0.216544,-7.5337,0.216544,7.5337
-1.04162,0,-14.5215,0,-0.970347,0,0.216726,-7.53405,0.216726,7.53405
-1.04162,0,-14.5218,0,-0.970349,0,0.216908,-7.53441,0.216908,7.53441
-1.04162,0,-14.5222,0,-0.97035,0,0.21709,-7.53477,0.21709,7.53477
-1.04161,0,-14.5226,0,-0.970352,0,0.217272,-7.53513,0.217272,7.53513
-1.04161,0,-14.5229,0,-0.970354,0,0.217454,-7.53548,0.217454,7.53548
-1.04161,0,-14.5233,0,-0.970355,0,0.217636,-7.53584,0.217636,7.53584
-1.0416,0,-14.5237,0,-0.970357,0,0.217817,-7.5362,0.217817,7.5362
-1.0416,0,-14.524,0,-0.970358,0,0.217999,-7.53655,0.217999,7.53655
-1.0416,0,-14.5244,0,-0.97036,0,0.218181,-7.53691,0.218181,7.53691
-1.0416,0,-14.5248,0,-0.970361,0,0.218363,-7.53727,0.218363,7.53727
-1.04159,0,-14.5251,0,-0.970363,0,0.218545,-7.53762,0.218545,7.53762
-1.04159,0,-14.5255,0,-0.970364,0,0.218726,-7.53798,0.218726,7.53798
-1.04159,0,-14.5259,0,-0.970366,0,0.218908,-7.53834,0.218908,7.53834
-1.04158,0,-14.5262,0,-0.970368,0,0.21909,-7.53869,0.21909,7.53869
-1.04158,0,-14.5266,0,-0.970369,0,0.219271,-7.53905,0.219271,7.53905
-1.04158,0,-14.527,0,-0.970371,0,0.219453,-7.53941,0.219453,7.53941
-1.04157,0,-14.5273,0,-0.970372,0,0.219635,-7.53976,0.219635,7.53976
-1.04157,0,-14.5277,0,-0.970374,0,0.219816,-7.54012,0.219816,7.54012
-1.04157,0,-14.5281,0,-0.970375,0,0.219998,-7.54048,0.219998,7.54048
-1.04156,0,-14.5284,0,-0.970377,0,0.22018,-7.54083,0.22018,7.54083
-1.04156,0,-14.5288,0,-0.970379,0,0.220361,-7.54119,0.220361,7.54119
-1.04156,0,-14.5291,0,-0.97038,0,0.220543,-7.54155,0.220543,7.54155
-1.04156,0,-14.5295,0,-0.970382,0,0.220725,-7.5419,0.220725,7.5419
-1.04155,0,-14.5299,0,-0.970383,0,0.220906,-7.54226,0.220906,7.54226
-1.04155,0,-14.5302,0,-0.970385,0,0.221088,-7.54262,0.221088,7.54262
-1.04155,0,-14.5306,0,-0.970386,0,0.221269,-7.54297,0.221269,7.54297
-1.04154,0,-14.531,0,-0.970388,0,0.221451,-7.54333,0.221451,7.54333
-1.04154,0,-14.5313,0,-0.970389,0,0.221632,-7.54369,0.221632,7.54369
-1.04154,0,-14.5317,0,-0.970391,0,0.221814,-7.54404,0.221814,7.54404
-1.04153,0,-14.5321,0,-0.970393,0,0.221995,-7.5444,0.221995,7.5444
-1.04153,0,-14.5324,0,-0.970394,0,0.222177,-7.54475,0.222177,7.54475
-1.04153,0,-14.5328,0,-0.970396,0,0.222358,-7.54511,0.222358,7.54511
-1.04152,0,-14.5332,0,-0.970397,0,0.22254,-7.54547,0.22254,7.54547
-1.04152,0,-14.5335,0,-0.970399,0,0.222721,-7.54582,0.222721,7.54582
-1.04152,0,-14.5339,0,-0.9704,0,0.222903,-7.54618,0.222903,7.54618
-1.04152,0,-14.5343,0,-0.970402,0,0.223084,-7.54654,0.223084,7.54654
-1.04151,0,-14.5346,0,-0.970403,0,0.223265,-7.54689,0.223265,7.54689
-1.04151,0,-14.535,0,-0.970405,0,0.223447,-7.54725,0.223447,7.54725
-1.04151,0,-14.5353,0,-0.970407,0,0.223628,-7.5476,0.223628,7.5476
-1.0415,0,-14.5357,0,-0.970408,0,0.22381,-7.54796,0.22381,7.54796
-1.0415,0,-14.5361,0,-0.97041,0,0.223991,-7.54832,0.223991,7.54832
-1.0415,0,-14.5364,0,-0.970411,0,0.224172,-7.54867,0.224172,7.54867
-1.04149,0,-14.5368,0,-0.970413,0,0.224354,-7.54903,0.224354,7.54903
-1.04149,0,-14.5372,0,-0.970414,0,0.224535,-7.54938,0.224535,7.54938
-1.04149,0,-14.5375,0,-0.970416,0,0.224716,-7.54974,0.224716,7.54974
-1.04149,0,-14.5379,0,-0.970417,0,0.224897,-7.55009,0.224897,7.55009
-1.04148,0,-14.5383,0,-0.970419,0,0.225079,-7.55045,0.225079,7.55045
-1.04148,0,-14.5386,0,-0.970421,0,0.22526,-7.55081,0.22526,7.55081
-1.04148,0,-14.539,0,-0.970422,0,0.225441,-7.55116,0.225441,7.55116
-1.04147,0,-14.5393,0,-0.970424,0,0.225622,-7.55152,0.225622,7.55152
-1.04147,0,-14.5397,0,-0.970425,0,0.225803,-7.55187,0.225803,7.55187
-1.04147,0,-14.5401,0,-0.970427,0,0.225985,-7.55223,0.225985,7.55223
-1.04146,0,-14.5404,0,-0.970428,0,0.226166,-7.55258,0.226166,7.55258
-1.04146,0,-14.5408,0,-0.97043,0,0.226347,-7.55294,0.226347,7.55294
-1.04146,0,-14.5412,0,-0.970431,0,0.226528,-7.5533,0.226528,7.5533
-1.04145,0,-14.5415,0,-0.970433,0,0.226709,-7.55365,0.226709,7.55365
-1.04145,0,-14.5419,0,-0.970435,0,0.22689,-7.55401,0.22689,7.55401
-1.04145,0,-14.5423,0,-0.970436,0,0.227071,-7.55436,0.227071,7.55436
-1.04145,0,-14.5426,0,-0.970438,0,0.227253,-7.55472,0.227253,7.55472
-1.04144,0,-14.543,0,-0.970439,0,0.227434,-7.55507,0.227434,7.55507
-1.04144,0,-14.5433,0,-0.970441,0,0.227615,-7.55543,0.227615,7.55543
-1.04144,0,-14.5437,0,-0.970442,0,0.227796,-7.55578,0.227796,7.55578
-1.04143,0,-14.5441,0,-0.970444,0,0.227977,-7.55614,0.227977,7.55614
-1.04143,0,-14.5444,0,-0.970445,0,0.228158,-7.55649,0.228158,7.55649
-1.04143,0,-14.5448,0,-0.970447,0,0.228339,-7.55685,0.228339,7.55685
-1.04142,0,-14.5452,0,-0.970448,0,0.22852,-7.5572,0.22852,7.5572
-1.04142,0,-14.5455,0,-0.97045,0,0.228701,-7.55756,0.228701,7.55756
-1.04142,0,-14.5459,0,-0.970452,0,0.228882,-7.55791,0.228882,7.55791
-1.04141,0,-14.5463,0,-0.970453,0,0.229063,-7.55827,0.229063,7.55827
-1.04141,0,-14.5466,0,-0.970455,0,0.229244,-7.55862,0.229244,7.55862
-1.04141,0,-14.547,0,-0.970456,0,0.229425,-7.55898,0.229425,7.55898
-1.04141,0,-14.5473,0,-0.970458,0,0.229605,-7.55933,0.229605,7.55933
-1.0414,0,-14.5477,0,-0.970459,0,0.229786,-7.55969,0.229786,7.55969
-1.0414,0,-14.5481,0,-0.970461,0,0.229967,-7.56004,0.229967,7.56004
-1.0414,0,-14.5484,0,-0.970462,0,0.230148,-7.5604,0.230148,7.5604
-1.04139,0,-14.5488,0,-0.970464,0,0.230329,-7.56075,0.230329,7.56075
-1.04139,0,-14.5492,0,-0.970465,0,0.23051,-7.56111,0.23051,7.56111
-1.04139,0,-14.5495,0,-0.970467,0,0.230691,-7.56146,0.230691,7.56146
-1.04138,0,-14.5499,0,-0.970469,0,0.230871,-7.56182,0.230871,7.56182
-1.04138,0,-14.5503,0,-0.97047,0,0.231052,-7.56217,0.231052,7.56217
-1.04138,0,-14.5506,0,-0.970472,0,0.231233,-7.56253,0.231233,7.56253
-1.04138,0,-14.551,0,-0.970473,0,0.231414,-7.56288,0.231414,7.56288
-1.04137,0,-14.5513,0,-0.970475,0,0.231594,-7.56324,0.231594,7.56324
-1.04137,0,-14.5517,0,-0.970476,0,0.231775,-7.56359,0.231775,7.56359
-1.04137,0,-14.5521,0,-0.970478,0,0.231956,-7.56395,0.231956,7.56395
-1.04136,0,-14.5524,0,-0.970479,0,0.232137,-7.5643,0.232137,7.5643
-1.04136,0,-14.5528,0,-0.970481,0,0.232317,-7.56465,0.232317,7.56465
-1.04136,0,-14.5532,0,-0.970482,0,0.232498,-7.56501,0.232498,7.56501
-1.04135,0,-14.5535,0,-0.970484,0,0.232679,-7.56536,0.232679,7.56536
-1.04135,0,-14.5539,0,-0.970486,0,0.232859,-7.56572,0.232859,7.56572
-1.04135,0,-14.5542,0,-0.970487,0,0.23304,-7.56607,0.23304,7.56607
-1.04134,0,-14.5546,0,-0.970489,0,0.233221,-7.56643,0.233221,7.56643
-1.04134,0,-14.555,0,-0.97049,0,0.233401,-7.56678,0.233401,7.56678
-1.04134,0,-14.5553,0,-0.970492,0,0.233582,-7.56714,0.233582,7.56714
-1.04134,0,-14.5557,0,-0.970493,0,0.233762,-7.56749,0.233762,7.56749
-1.04133,0,-14.5561,0,-0.970495,0,0.233943,-7.56784,0.233943,7.56784
-1.04133,0,-14.5564,0,-0.970496,0,0.234124,-7.5682,0.234124,7.5682
-1.04133,0,-14.5568,0,-0.970498,0,0.234304,-7.56855,0.234304,7.56855
-1.04132,0,-14.5571,0,-0.970499,0,0.234485,-7.56891,0.234485,7.56891
-1.04132,0,-14.5575,0,-0.970501,0,0.234665,-7.56926,0.234665,7.56926
-1.04132,0,-14.5579,0,-0.970502,0,0.234846,-7.56961,0.234846,7.56961
-1.04131,0,-14.5582,0,-0.970504,0,0.235026,-7.56997,0.235026,7.56997
-1.04131,0,-14.5586,0,-0.970506,0,0.235207,-7.57032,0.235207,7.57032
-1.04131,0,-14.559,0,-0.970507,0,0.235387,-7.57068,0.235387,7.57068
-1.04131,0,-14.5593,0,-0.970509,0,0.235567,-7.57103,0.235567,7.57103
-1.0413,0,-14.5597,0,-0.97051,0,0.235748,-7.57138,0.235748,7.57138
-1.0413,0,-14.56,0,-0.970512,0,0.235928,-7.57174,0.235928,7.57174
-1.0413,0,-14.5604,0,-0.970513,0,0.236109,-7.57209,0.236109,7.57209
-1.04129,0,-14.5608,0,-0.970515,0,0.236289,-7.57245,0.236289,7.57245
-1.04129,0,-14.5611,0,-0.970516,0,0.236469,-7.5728,0.236469,7.5728
-1.04129,0,-14.5615,0,-0.970518,0,0.23665,-7.57315,0.23665,7.57315
-1.04128,0,-14.5619,0,-0.970519,0,0.23683,-7.57351,0.23683,7.57351
-1.04128,0,-14.5622,0,-0.970521,0,0.237011,-7.57386,0.237011,7.57386
-1.04128,0,-14.5626,0,-0.970522,0,0.237191,-7.57421,0.237191,7.57421
-1.04128,0,-14.5629,0,-0.970524,0,0.237371,-7.57457,0.237371,7.57457
-1.04127,0,-14.5633,0,-0.970526,0,0.237551,-7.57492,0.237551,7.57492
-1.04127,0,-14.5637,0,-0.970527,0,0.237732,-7.57528,0.237732,7.57528
-1.04127,0,-14.564,0,-0.970529,0,0.237912,-7.57563,0.237912,7.57563
-1.04126,0,-14.5644,0,-0.97053,0,0.238092,-7.57598,0.238092,7.57598
-1.04126,0,-14.5648,0,-0.970532,0,0.238272,-7.57634,0.238272,7.57634
-1.04126,0,-14.5651,0,-0.970533,0,0.238453,-7.57669,0.238453,7.57669
-1.04125,0,-14.5655,0,-0.970535,0,0.238633,-7.57704,0.238633,7.57704
-1.04125,0,-14.5658,0,-0.970536,0,0.238813,-7.5774,0.238813,7.5774
-1.04125,0,-14.5662,0,-0.970538,0,0.238993,-7.57775,0.238993,7.57775
-1.04125,0,-14.5666,0,-0.970539,0,0.239173,-7.5781,0.239173,7.5781
-1.04124,0,-14.5669,0,-0.970541,0,0.239354,-7.57846,0.239354,7.57846
-1.04124,0,-14.5673,0,-0.970542,0,0.239534,-7.57881,0.239534,7.57881
-1.04124,0,-14.5676,0,-0.970544,0,0.239714,-7.57916,0.239714,7.57916
-1.04123,0,-14.568,0,-0.970545,0,0.239894,-7.57952,0.239894,7.57952
-1.04123,0,-14.5684,0,-0.970547,0,0.240074,-7.57987,0.240074,7.57987
-1.04123,0,-14.5687,0,-0.970549,0,0.240254,-7.58022,0.240254,7.58022
-1.04122,0,-14.5691,0,-0.97055,0,0.240434,-7.58058,0.240434,7.58058
-1.04122,0,-14.5695,0,-0.970552,0,0.240614,-7.58093,0.240614,7.58093
-1.04122,0,-14.5698,0,-0.970553,0,0.240794,-7.58128,0.240794,7.58128
-1.04122,0,-14.5702,0,-0.970555,0,0.240974,-7.58163,0.240974,7.58163
-1.04121,0,-14.5705,0,-0.970556,0,0.241154,-7.58199,0.241154,7.58199
-1.04121,0,-14.5709,0,-0.970558,0,0.241334,-7.58234,0.241334,7.58234
-1.04121,0,-14.5713,0,-0.970559,0,0.241514,-7.58269,0.241514,7.58269
-1.0412,0,-14.5716,0,-0.970561,0,0.241694,-7.58305,0.241694,7.58305
-1.0412,0,-14.572,0,-0.970562,0,0.241874,-7.5834,0.241874,7.5834
-1.0412,0,-14.5723,0,-0.970564,0,0.242054,-7.58375,0.242054,7.58375
-1.04119,0,-14.5727,0,-0.970565,0,0.242234,-7.5841,0.242234,7.5841
-1.04119,0,-14.5731,0,-0.970567,0,0.242414,-7.58446,0.242414,7.58446
-1.04119,0,-14.5734,0,-0.970568,0,0.242594,-7.58481,0.242594,7.58481
-1.04119,0,-14.5738,0,-0.97057,0,0.242774,-7.58516,0.242774,7.58516
-1.04118,0,-14.5742,0,-0.970572,0,0.242954,-7.58552,0.242954,7.58552
-1.04118,0,-14.5745,0,-0.970573,0,0.243134,-7.58587,0.243134,7.58587
-1.04118,0,-14.5749,0,-0.970575,0,0.243314,-7.58622,0.243314,7.58622
-1.04117,0,-14.5752,0,-0.970576,0,0.243493,-7.58657,0.243493,7.58657
-1.04117,0,-14.5756,0,-0.970578,0,0.243673,-7.58693,0.243673,7.58693
-1.04117,0,-14.576,0,-0.970579,0,0.243853,-7.58728,0.243853,7.58728
-1.04116,0,-14.5763,0,-0.970581,0,0.244033,-7.58763,0.244033,7.58763
-1.04116,0,-14.5767,0,-0.970582,0,0.244213,-7.58798,0.244213,7.58798
-1.04116,0,-14.577,0,-0.970584,0,0.244392,-7.58834,0.244392,7.58834
-1.04116,0,-14.5774,0,-0.970585,0,0.244572,-7.58869,0.244572,7.58869
-1.04115,0,-14.5778,0,-0.970587,0,0.244752,-7.58904,0.244752,7.58904
-1.04115,0,-14.5781,0,-0.970588,0,0.244932,-7.58939,0.244932,7.58939
-1.04115,0,-14.5785,0,-0.97059,0,0.245111,-7.58975,0.245111,7.58975
-1.04114,0,-14.5788,0,-0.970591,0,0.245291,-7.5901,0.245291,7.5901
-1.04114,0,-14.5792,0,-0.970593,0,0.245471,-7.59045,0.245471,7.59045
-1.04114,0,-14.5796,0,-0.970594,0,0.24565,-7.5908,0.24565,7.5908
-1.04113,0,-14.5799,0,-0.970596,0,0.24583,-7.59115,0.24583,7.59115
-1.04113,0,-14.5803,0,-0.970597,0,0.24601,-7.59151,0.24601,7.59151
-1.04113,0,-14.5807,0,-0.970599,0,0.246189,-7.59186,0.246189,7.59186
-1.04113,0,-14.581,0,-0.9706,0,0.246369,-7.59221,0.246369,7.59221
-1.04112,0,-14.5814,0,-0.970602,0,0.246548,-7.59256,0.246548,7.59256
-1.04112,0,-14.5817,0,-0.970604,0,0.246728,-7.59291,0.246728,7.59291
-1.04112,0,-14.5821,0,-0.970605,0,0.246908,-7.59327,0.246908,7.59327
-1.04111,0,-14.5825,0,-0.970607,0,0.247087,-7.59362,0.247087,7.59362
-1.04111,0,-14.5828,0,-0.970608,0,0.247267,-7.59397,0.247267,7.59397
-1.04111,0,-14.5832,0,-0.97061,0,0.247446,-7.59432,0.247446,7.59432
-1.0411,0,-14.5835,0,-0.970611,0,0.247626,-7.59467,0.247626,7.59467
-1.0411,0,-14.5839,0,-0.970613,0,0.247805,-7.59503,0.247805,7.59503
-1.0411,0,-14.5843,0,-0.970614,0,0.247985,-7.59538,0.247985,7.59538
-1.0411,0,-14.5846,0,-0.970616,0,0.248164,-7.59573,0.248164,7.59573
-1.04109,0,-14.585,0,-0.970617,0,0.248344,-7.59608,0.248344,7.59608
-1.04109,0,-14.5853,0,-0.970619,0,0.248523,-7.59643,0.248523,7.59643
-1.04109,0,-14.5857,0,-0.97062,0,0.248703,-7.59678,0.248703,7.59678
-1.04108,0,-14.5861,0,-0.970622,0,0.248882,-7.59714,0.248882,7.59714
-1.04108,0,-14.5864,0,-0.970623,0,0.249061,-7.59749,0.249061,7.59749
-1.04108,0,-14.5868,0,-0.970625,0,0.249241,-7.59784,0.249241,7.59784
-1.04107,0,-14.5871,0,-0.970626,0,0.24942,-7.59819,0.24942,7.59819
-1.04107,0,-14.5875,0,-0.970628,0,0.2496,-7.59854,0.2496,7.59854
-1.04107,0,-14.5879,0,-0.970629,0,0.249779,-7.59889,0.249779,7.59889
-1.04107,0,-14.5882,0,-0.970631,0,0.249958,-7.59925,0.249958,7.59925
-1.04106,0,-14.5886,0,-0.970632,0,0.250138,-7.5996,0.250138,7.5996
-1.04106,0,-14.5889,0,-0.970634,0,0.250317,-7.59995,0.250317,7.59995
-1.04106,0,-14.5893,0,-0.970635,0,0.250496,-7.6003,0.250496,7.6003
-1.04105,0,-14.5897,0,-0.970637,0,0.250676,-7.60065,0.250676,7.60065
-1.04105,0,-14.59,0,-0.970638,0,0.250855,-7.601,0.250855,7.601
-1.04105,0,-14.5904,0,-0.97064,0,0.251034,-7.60135,0.251034,7.60135
-1.04104,0,-14.5907,0,-0.970642,0,0.251213,-7.60171,0.251213,7.60171
-1.04104,0,-14.5911,0,-0.970643,0,0.251393,-7.60206,0.251393,7.60206
-1.04104,0,-14.5915,0,-0.970645,0,0.251572,-7.60241,0.251572,7.60241
-1.04104,0,-14.5918,0,-0.970646,0,0.251751,-7.60276,0.251751,7.60276
-1.04103,0,-14.5922,0,-0.970648,0,0.25193,-7.60311,0.25193,7.60311
-1.04103,0,-14.5925,0,-0.970649,0,0.252109,-7.60346,0.252109,7.60346
-1.04103,0,-14.5929,0,-0.970651,0,0.252289,-7.60381,0.252289,7.60381
-1.04102,0,-14.5933,0,-0.970652,0,0.252468,-7.60416,0.252468,7.60416
-1.04102,0,-14.5936,0,-0.970654,0,0.252647,-7.60451,0.252647,7.60451
-1.04102,0,-14.594,0,-0.970655,0,0.252826,-7.60487,0.252826,7.60487
-1.04102,0,-14.5943,0,-0.970657,0,0.253005,-7.60522,0.253005,7.60522
-1.04101,0,-14.5947,0,-0.970658,0,0.253184,-7.60557,0.253184,7.60557
-1.04101,0,-14.5951,0,-0.97066,0,0.253363,-7.60592,0.253363,7.60592
-1.04101,0,-14.5954,0,-0.970661,0,0.253542,-7.60627,0.253542,7.60627
-1.041,0,-14.5958,0,-0.970663,0,0.253721,-7.60662,0.253721,7.60662
-1.041,0,-14.5961,0,-0.970664,0,0.2539,-7.60697,0.2539,7.60697
-1.041,0,-14.5965,0,-0.970666,0,0.254079,-7.60732,0.254079,7.60732
-1.04099,0,-14.5969,0,-0.970667,0,0.254258,-7.60767,0.254258,7.60767
-1.04099,0,-14.5972,0,-0.970669,0,0.254437,-7.60802,0.254437,7.60802
-1.04099,0,-14.5976,0,-0.97067,0,0.254616,-7.60837,0.254616,7.60837
-1.04099,0,-14.5979,0,-0.970672,0,0.254795,-7.60872,0.254795,7.60872
-1.04098,0,-14.5983,0,-0.970673,0,0.254974,-7.60907,0.254974,7.60907
-1.04098,0,-14.5987,0,-0.970675,0,0.255153,-7.60943,0.255153,7.60943
-1.04098,0,-14.599,0,-0.970676,0,0.255332,-7.60978,0.255332,7.60978
-1.04097,0,-14.5994,0,-0.970678,0,0.255511,-7.61013,0.255511,7.61013
-1.04097,0,-14.5997,0,-0.970679,0,0.25569,-7.61048,0.25569,7.61048
-1.04097,0,-14.6001,0,-0.970681,0,0.255869,-7.61083,0.255869,7.61083
-1.04096,0,-14.6004,0,-0.970682,0,0.256048,-7.61118,0.256048,7.61118
-1.04096,0,-14.6008,0,-0.970684,0,0.256227,-7.61153,0.256227,7.61153
-1.04096,0,-14.6012,0,-0.970685,0,0.256406,-7.61188,0.256406,7.61188
-1.04096,0,-14.6015,0,-0.970687,0,0.256584,-7.61223,0.256584,7.61223
-1.04095,0,-14.6019,0,-0.970688,0,0.256763,-7.61258,0.256763,7.61258
-1.04095,0,-14.6022,0,-0.97069,0,0.256942,-7.61293,0.256942,7.61293
-1.04095,0,-14.6026,0,-0.970691,0,0.257121,-7.61328,0.257121,7.61328
-1.04094,0,-14.603,0,-0.970693,0,0.2573,-7.61363,0.2573,7.61363
-1.04094,0,-14.6033,0,-0.970694,0,0.257478,-7.61398,0.257478,7.61398
-1.04094,0,-14.6037,0,-0.970696,0,0.257657,-7.61433,0.257657,7.61433
-1.04094,0,-14.604,0,-0.970697,0,0.257836,-7.61468,0.257836,7.61468
-1.04093,0,-14.6044,0,-0.970699,0,0.258015,-7.61503,0.258015,7.61503
-1.04093,0,-14.6048,0,-0.9707,0,0.258193,-7.61538,0.258193,7.61538
-1.04093,0,-14.6051,0,-0.970702,0,0.258372,-7.61573,0.258372,7.61573
-1.04092,0,-14.6055,0,-0.970703,0,0.258551,-7.61608,0.258551,7.61608
-1.04092,0,-14.6058,0,-0.970705,0,0.258729,-7.61643,0.258729,7.61643
-1.04092,0,-14.6062,0,-0.970706,0,0.258908,-7.61678,0.258908,7.61678
-1.04091,0,-14.6066,0,-0.970708,0,0.259087,-7.61713,0.259087,7.61713
-1.04091,0,-14.6069,0,-0.97071,0,0.259265,-7.61748,0.259265,7.61748
-1.04091,0,-14.6073,0,-0.970711,0,0.259444,-7.61783,0.259444,7.61783
-1.04091,0,-14.6076,0,-0.970713,0,0.259623,-7.61818,0.259623,7.61818
-1.0409,0,-14.608,0,-0.970714,0,0.259801,-7.61853,0.259801,7.61853
-1.0409,0,-14.6083,0,-0.970716,0,0.25998,-7.61888,0.25998,7.61888
-1.0409,0,-14.6087,0,-0.970717,0,0.260158,-7.61923,0.260158,7.61923
-1.04089,0,-14.6091,0,-0.970719,0,0.260337,-7.61958,0.260337,7.61958
-1.04089,0,-14.6094,0,-0.97072,0,0.260515,-7.61993,0.260515,7.61993
-1.04089,0,-14.6098,0,-0.970722,0,0.260694,-7.62028,0.260694,7.62028
-1.04089,0,-14.6101,0,-0.970723,0,0.260872,-7.62063,0.260872,7.62063
-1.04088,0,-14.6105,0,-0.970725,0,0.261051,-7.62098,0.261051,7.62098
-1.04088,0,-14.6109,0,-0.970726,0,0.261229,-7.62133,0.261229,7.62133
-1.04088,0,-14.6112,0,-0.970728,0,0.261408,-7.62168,0.261408,7.62168
-1.04087,0,-14.6116,0,-0.970729,0,0.261586,-7.62203,0.261586,7.62203
-1.04087,0,-14.6119,0,-0.970731,0,0.261765,-7.62238,0.261765,7.62238
-1.04087,0,-14.6123,0,-0.970732,0,0.261943,-7.62273,0.261943,7.62273
-1.04086,0,-14.6126,0,-0.970734,0,0.262122,-7.62307,0.262122,7.62307
-1.04086,0,-14.613,0,-0.970735,0,0.2623,-7.62342,0.2623,7.62342
-1.04086,0,-14.6134,0,-0.970737,0,0.262478,-7.62377,0.262478,7.62377
-1.04086,0,-14.6137,0,-0.970738,0,0.262657,-7.62412,0.262657,7.62412
-1.04085,0,-14.6141,0,-0.97074,0,0.262835,-7.62447,0.262835,7.62447
-1.04085,0,-14.6144,0,-0.970741,0,0.263014,-7.62482,0.263014,7.62482
-1.04085,0,-14.6148,0,-0.970743,0,0.263192,-7.62517,0.263192,7.62517
-1.04084,0,-14.6152,0,-0.970744,0,0.26337,-7.62552,0.26337,7.62552
-1.04084,0,-14.6155,0,-0.970746,0,0.263549,-7.62587,0.263549,7.62587
-1.04084,0,-14.6159,0,-0.970747,0,0.263727,-7.62622,0.263727,7.62622
-1.04084,0,-14.6162,0,-0.970749,0,0.263905,-7.62657,0.263905,7.62657
-1.04083,0,-14.6166,0,-0.97075,0,0.264083,-7.62692,0.264083,7.62692
-1.04083,0,-14.6169,0,-0.970752,0,0.264262,-7.62727,0.264262,7.62727
-1.04083,0,-14.6173,0,-0.970753,0,0.26444,-7.62761,0.26444,7.62761
-1.04082,0,-14.6177,0,-0.970755,0,0.264618,-7.62796,0.264618,7.62796
-1.04082,0,-14.618,0,-0.970756,0,0.264796,-7.62831,0.264796,7.62831
-1.04082,0,-14.6184,0,-0.970758,0,0.264975,-7.62866,0.264975,7.62866
-1.04081,0,-14.6187,0,-0.970759,0,0.265153,-7.62901,0.265153,7.62901
-1.04081,0,-14.6191,0,-0.970761,0,0.265331,-7.62936,0.265331,7.62936
-1.04081,0,-14.6194,0,-0.970762,0,0.265509,-7.62971,0.265509,7.62971
-1.04081,0,-14.6198,0,-0.970764,0,0.265687,-7.63006,0.265687,7.63006
-1.0408,0,-14.6202,0,-0.970765,0,0.265865,-7.63041,0.265865,7.63041
-1.0408,0,-14.6205,0,-0.970767,0,0.266043,-7.63075,0.266043,7.63075
-1.0408,0,-14.6209,0,-0.970768,0,0.266222,-7.6311,0.266222,7.6311
-1.04079,0,-14.6212,0,-0.97077,0,0.2664,-7.63145,0.2664,7.63145
-1.04079,0,-14.6216,0,-0.970771,0,0.266578,-7.6318,0.266578,7.6318
-1.04079,0,-14.622,0,-0.970773,0,0.266756,-7.63215,0.266756,7.63215
-1.04079,0,-14.6223,0,-0.970774,0,0.266934,-7.6325,0.266934,7.6325
-1.04078,0,-14.6227,0,-0.970775,0,0.267112,-7.63285,0.267112,7.63285
-1.04078,0,-14.623,0,-0.970777,0,0.26729,-7.63319,0.26729,7.63319
-1.04078,0,-14.6234,0,-0.970778,0,0.267468,-7.63354,0.267468,7.63354
-1.04077,0,-14.6237,0,-0.97078,0,0.267646,-7.63389,0.267646,7.63389
-1.04077,0,-14.6241,0,-0.970781,0,0.267824,-7.63424,0.267824,7.63424
-1.04077,0,-14.6245,0,-0.970783,0,0.268002,-7.63459,0.268002,7.63459
-1.04077,0,-14.6248,0,-0.970784,0,0.26818,-7.63494,0.26818,7.63494
-1.04076,0,-14.6252,0,-0.970786,0,0.268358,-7.63529,0.268358,7.63529
-1.04076,0,-14.6255,0,-0.970787,0,0.268536,-7.63563,0.268536,7.63563
-1.04076,0,-14.6259,0,-0.970789,0,0.268714,-7.63598,0.268714,7.63598
-1.04075,0,-14.6262,0,-0.97079,0,0.268892,-7.63633,0.268892,7.63633
-1.04075,0,-14.6266,0,-0.970792,0,0.269069,-7.63668,0.269069,7.63668
-1.04075,0,-14.627,0,-0.970793,0,0.269247,-7.63703,0.269247,7.63703
-1.04074,0,-14.6273,0,-0.970795,0,0.269425,-7.63737,0.269425,7.63737
-1.04074,0,-14.6277,0,-0.970796,0,0.269603,-7.63772,0.269603,7.63772
-1.04074,0,-14.628,0,-0.970798,0,0.269781,-7.63807,0.269781,7.63807
-1.04074,0,-14.6284,0,-0.970799,0,0.269959,-7.63842,0.269959,7.63842
-1.04073,0,-14.6287,0,-0.970801,0,0.270137,-7.63877,0.270137,7.63877
-1.04073,0,-14.6291,0,-0.970802,0,0.270314,-7.63912,0.270314,7.63912
-1.04073,0,-14.6295,0,-0.970804,0,0.270492,-7.63946,0.270492,7.63946
-1.04072,0,-14.6298,0,-0.970805,0,0.27067,-7.63981,0.27067,7.63981
-1.04072,0,-14.6302,0,-0.970807,0,0.270848,-7.64016,0.270848,7.64016
-1.04072,0,-14.6305,0,-0.970808,0,0.271025,-7.64051,0.271025,7.64051
-1.04072,0,-14.6309,0,-0.97081,0,0.271203,-7.64086,0.271203,7.64086
-1.04071,0,-14.6312,0,-0.970811,0,0.271381,-7.6412,0.271381,7.6412
-1.04071,0,-14.6316,0,-0.970813,0,0.271559,-7.64155,0.271559,7.64155
-1.04071,0,-14.632,0,-0.970814,0,0.271736,-7.6419,0.271736,7.6419
-1.0407,0,-14.6323,0,-0.970816,0,0.271914,-7.64225,0.271914,7.64225
-1.0407,0,-14.6327,0,-0.970817,0,0.272092,-7.64259,0.272092,7.64259
-1.0407,0,-14.633,0,-0.970819,0,0.272269,-7.64294,0.272269,7.64294
-1.0407,0,-14.6334,0,-0.97082,0,0.272447,-7.64329,0.272447,7.64329
-1.04069,0,-14.6337,0,-0.970822,0,0.272625,-7.64364,0.272625,7.64364
-1.04069,0,-14.6341,0,-0.970823,0,0.272802,-7.64398,0.272802,7.64398
-1.04069,0,-14.6344,0,-0.970825,0,0.27298,-7.64433,0.27298,7.64433
-1.04068,0,-14.6348,0,-0.970826,0,0.273157,-7.64468,0.273157,7.64468
-1.04068,0,-14.6352,0,-0.970828,0,0.273335,-7.64503,0.273335,7.64503
-1.04068,0,-14.6355,0,-0.970829,0,0.273513,-7.64537,0.273513,7.64537
-1.04068,0,-14.6359,0,-0.970831,0,0.27369,-7.64572,0.27369,7.64572
-1.04067,0,-14.6362,0,-0.970832,0,0.273868,-7.64607,0.273868,7.64607
-1.04067,0,-14.6366,0,-0.970834,0,0.274045,-7.64642,0.274045,7.64642
-1.04067,0,-14.6369,0,-0.970835,0,0.274223,-7.64676,0.274223,7.64676
-1.04066,0,-14.6373,0,-0.970837,0,0.2744,-7.64711,0.2744,7.64711
-1.04066,0,-14.6377,0,-0.970838,0,0.274578,-7.64746,0.274578,7.64746
-1.04066,0,-14.638,0,-0.97084,0,0.274755,-7.64781,0.274755,7.64781
-1.04066,0,-14.6384,0,-0.970841,0,0.274932,-7.64815,0.274932,7.64815
-1.04065,0,-14.6387,0,-0.970843,0,0.27511,-7.6485,0.27511,7.6485
-1.04065,0,-14.6391,0,-0.970844,0,0.275287,-7.64885,0.275287,7.64885
-1.04065,0,-14.6394,0,-0.970845,0,0.275465,-7.6492,0.275465,7.6492
-1.04064,0,-14.6398,0,-0.970847,0,0.275642,-7.64954,0.275642,7.64954
-1.04064,0,-14.6402,0,-0.970848,0,0.27582,-7.64989,0.27582,7.64989
-1.04064,0,-14.6405,0,-0.97085,0,0.275997,-7.65024,0.275997,7.65024
-1.04063,0,-14.6409,0,-0.970851,0,0.276174,-7.65058,0.276174,7.65058
-1.04063,0,-14.6412,0,-0.970853,0,0.276352,-7.65093,0.276352,7.65093
-1.04063,0,-14.6416,0,-0.970854,0,0.276529,-7.65128,0.276529,7.65128
-1.04063,0,-14.6419,0,-0.970856,0,0.276706,-7.65162,0.276706,7.65162
-1.04062,0,-14.6423,0,-0.970857,0,0.276884,-7.65197,0.276884,7.65197
-1.04062,0,-14.6426,0,-0.970859,0,0.277061,-7.65232,0.277061,7.65232
-1.04062,0,-14.643,0,-0.97086,0,0.277238,-7.65267,0.277238,7.65267
-1.04061,0,-14.6434,0,-0.970862,0,0.277415,-7.65301,0.277415,7.65301
-1.04061,0,-14.6437,0,-0.970863,0,0.277593,-7.65336,0.277593,7.65336
-1.04061,0,-14.6441,0,-0.970865,0,0.27777,-7.65371,0.27777,7.65371
-1.04061,0,-14.6444,0,-0.970866,0,0.277947,-7.65405,0.277947,7.65405
-1.0406,0,-14.6448,0,-0.970868,0,0.278124,-7.6544,0.278124,7.6544
-1.0406,0,-14.6451,0,-0.970869,0,0.278302,-7.65475,0.278302,7.65475
-1.0406,0,-14.6455,0,-0.970871,0,0.278479,-7.65509,0.278479,7.65509
-1.04059,0,-14.6458,0,-0.970872,0,0.278656,-7.65544,0.278656,7.65544
-1.04059,0,-14.6462,0,-0.970874,0,0.278833,-7.65579,0.278833,7.65579
-1.04059,0,-14.6466,0,-0.970875,0,0.27901,-7.65613,0.27901,7.65613
-1.04059,0,-14.6469,0,-0.970877,0,0.279187,-7.65648,0.279187,7.65648
-1.04058,0,-14.6473,0,-0.970878,0,0.279365,-7.65683,0.279365,7.65683
-1.04058,0,-14.6476,0,-0.97088,0,0.279542,-7.65717,0.279542,7.65717
-1.04058,0,-14.648,0,-0.970881,0,0.279719,-7.65752,0.279719,7.65752
-1.04057,0,-14.6483,0,-0.970882,0,0.279896,-7.65787,0.279896,7.65787
-1.04057,0,-14.6487,0,-0.970884,0,0.280073,-7.65821,0.280073,7.65821
-1.04057,0,-14.649,0,-0.970885,0,0.28025,-7.65856,0.28025,7.65856
-1.04057,0,-14.6494,0,-0.970887,0,0.280427,-7.6589,0.280427,7.6589
-1.04056,0,-14.6498,0,-0.970888,0,0.280604,-7.65925,0.280604,7.65925
-1.04056,0,-14.6501,0,-0.97089,0,0.280781,-7.6596,0.280781,7.6596
-1.04056,0,-14.6505,0,-0.970891,0,0.280958,-7.65994,0.280958,7.65994
-1.04055,0,-14.6508,0,-0.970893,0,0.281135,-7.66029,0.281135,7.66029
-1.04055,0,-14.6512,0,-0.970894,0,0.281312,-7.66064,0.281312,7.66064
-1.04055,0,-14.6515,0,-0.970896,0,0.281489,-7.66098,0.281489,7.66098
-1.04055,0,-14.6519,0,-0.970897,0,0.281666,-7.66133,0.281666,7.66133
-1.04054,0,-14.6522,0,-0.970899,0,0.281843,-7.66167,0.281843,7.66167
-1.04054,0,-14.6526,0,-0.9709,0,0.28202,-7.66202,0.28202,7.66202
-1.04054,0,-14.653,0,-0.970902,0,0.282197,-7.66237,0.282197,7.66237
-1.04053,0,-14.6533,0,-0.970903,0,0.282374,-7.66271,0.282374,7.66271
-1.04053,0,-14.6537,0,-0.970905,0,0.28255,-7.66306,0.28255,7.66306
-1.04053,0,-14.654,0,-0.970906,0,0.282727,-7.6634,0.282727,7.6634
-1.04053,0,-14.6544,0,-0.970908,0,0.282904,-7.66375,0.282904,7.66375
-1.04052,0,-14.6547,0,-0.970909,0,0.283081,-7.6641,0.283081,7.6641
-1.04052,0,-14.6551,0,-0.970911,0,0.283258,-7.66444,0.283258,7.66444
-1.04052,0,-14.6554,0,-0.970912,0,0.283435,-7.66479,0.283435,7.66479
-1.04051,0,-14.6558,0,-0.970913,0,0.283611,-7.66513,0.283611,7.66513
-1.04051,0,-14.6562,0,-0.970915,0,0.283788,-7.66548,0.283788,7.66548
-1.04051,0,-14.6565,0,-0.970916,0,0.283965,-7.66583,0.283965,7.66583
-1.04051,0,-14.6569,0,-0.970918,0,0.284142,-7.66617,0.284142,7.66617
-1.0405,0,-14.6572,0,-0.970919,0,0.284319,-7.66652,0.284319,7.66652
-1.0405,0,-14.6576,0,-0.970921,0,0.284495,-7.66686,0.284495,7.66686
-1.0405,0,-14.6579,0,-0.970922,0,0.284672,-7.66721,0.284672,7.66721
-1.04049,0,-14.6583,0,-0.970924,0,0.284849,-7.66755,0.284849,7.66755
-1.04049,0,-14.6586,0,-0.970925,0,0.285025,-7.6679,0.285025,7.6679
-1.04049,0,-14.659,0,-0.970927,0,0.285202,-7.66824,0.285202,7.66824
-1.04049,0,-14.6593,0,-0.970928,0,0.285379,-7.66859,0.285379,7.66859
-1.04048,0,-14.6597,0,-0.97093,0,0.285555,-7.66894,0.285555,7.66894
-1.04048,0,-14.6601,0,-0.970931,0,0.285732,-7.66928,0.285732,7.66928
-1.04048,0,-14.6604,0,-0.970933,0,0.285909,-7.66963,0.285909,7.66963
-1.04047,0,-14.6608,0,-0.970934,0,0.286085,-7.66997,0.286085,7.66997
-1.04047,0,-14.6611,0,-0.970936,0,0.286262,-7.67032,0.286262,7.67032
-1.04047,0,-14.6615,0,-0.970937,0,0.286439,-7.67066,0.286439,7.67066
-1.04047,0,-14.6618,0,-0.970938,0,0.286615,-7.67101,0.286615,7.67101
-1.04046,0,-14.6622,0,-0.97094,0,0.286792,-7.67135,0.286792,7.67135
-1.04046,0,-14.6625,0,-0.970941,0,0.286968,-7.6717,0.286968,7.6717
-1.04046,0,-14.6629,0,-0.970943,0,0.287145,-7.67204,0.287145,7.67204
-1.04045,0,-14.6632,0,-0.970944,0,0.287321,-7.67239,0.287321,7.67239
-1.04045,0,-14.6636,0,-0.970946,0,0.287498,-7.67273,0.287498,7.67273
-1.04045,0,-14.664,0,-0.970947,0,0.287674,-7.67308,0.287674,7.67308
-1.04045,0,-14.6643,0,-0.970949,0,0.287851,-7.67342,0.287851,7.67342
-1.04044,0,-14.6647,0,-0.97095,0,0.288027,-7.67377,0.288027,7.67377
-1.04044,0,-14.665,0,-0.970952,0,0.288204,-7.67411,0.288204,7.67411
-1.04044,0,-14.6654,0,-0.970953,0,0.28838,-7.67446,0.28838,7.67446
-1.04043,0,-14.6657,0,-0.970955,0,0.288557,-7.6748,0.288557,7.6748
-1.04043,0,-14.6661,0,-0.970956,0,0.288733,-7.67515,0.288733,7.67515
-1.04043,0,-14.6664,0,-0.970958,0,0.288909,-7.67549,0.288909,7.67549
-1.04043,0,-14.6668,0,-0.970959,0,0.289086,-7.67584,0.289086,7.67584
-1.04042,0,-14.6671,0,-0.97096,0,0.289262,-7.67618,0.289262,7.67618
-1.04042,0,-14.6675,0,-0.970962,0,0.289439,-7.67653,0.289439,7.67653
-1.04042,0,-14.6678,0,-0.970963,0,0.289615,-7.67687,0.289615,7.67687
-1.04041,0,-14.6682,0,-0.970965,0,0.289791,-7.67722,0.289791,7.67722
-1.04041,0,-14.6686,0,-0.970966,0,0.289968,-7.67756,0.289968,7.67756
-1.04041,0,-14.6689,0,-0.970968,0,0.290144,-7.67791,0.290144,7.67791
-1.04041,0,-14.6693,0,-0.970969,0,0.29032,-7.67825,0.29032,7.67825
-1.0404,0,-14.6696,0,-0.970971,0,0.290497,-7.6786,0.290497,7.6786
-1.0404,0,-14.67,0,-0.970972,0,0.290673,-7.67894,0.290673,7.67894
-1.0404,0,-14.6703,0,-0.970974,0,0.290849,-7.67929,0.290849,7.67929
-1.04039,0,-14.6707,0,-0.970975,0,0.291025,-7.67963,0.291025,7.67963
-1.04039,0,-14.671,0,-0.970977,0,0.291202,-7.67998,0.291202,7.67998
-1.04039,0,-14.6714,0,-0.970978,0,0.291378,-7.68032,0.291378,7.68032
-1.04039,0,-14.6717,0,-0.970979,0,0.291554,-7.68067,0.291554,7.68067
-1.04038,0,-14.6721,0,-0.970981,0,0.29173,-7.68101,0.29173,7.68101
-1.04038,0,-14.6725,0,-0.970982,0,0.291906,-7.68135,0.291906,7.68135
-1.04038,0,-14.6728,0,-0.970984,0,0.292083,-7.6817,0.292083,7.6817
-1.04037,0,-14.6732,0,-0.970985,0,0.292259,-7.68204,0.292259,7.68204
-1.04037,0,-14.6735,0,-0.970987,0,0.292435,-7.68239,0.292435,7.68239
-1.04037,0,-14.6739,0,-0.970988,0,0.292611,-7.68273,0.292611,7.68273
-1.04037,0,-14.6742,0,-0.97099,0,0.292787,-7.68308,0.292787,7.68308
-1.04036,0,-14.6746,0,-0.970991,0,0.292963,-7.68342,0.292963,7.68342
-1.04036,0,-14.6749,0,-0.970993,0,0.293139,-7.68376,0.293139,7.68376
-1.04036,0,-14.6753,0,-0.970994,0,0.293315,-7.68411,0.293315,7.68411
-1.04035,0,-14.6756,0,-0.970996,0,0.293491,-7.68445,0.293491,7.68445
-1.04035,0,-14.676,0,-0.970997,0,0.293668,-7.6848,0.293668,7.6848


==> figuresAndData/rLocusFifthOrderRelDeg3yesHopf.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5
-7,6.135769e-08,-7,-6.135769e-08,-0.1000007,0,-0.09999964,6.303897e-07,-0.09999964,-6.303897e-07
-7,0,-7,0,-0.1000656,0,-0.09996719,5.683163e-05,-0.09996719,-5.683163e-05
-7,8.231998e-08,-7,-8.231998e-08,-0.1000656,0,-0.09996718,5.685064e-05,-0.09996718,-5.685064e-05
-7,8.231998e-08,-7,-8.231998e-08,-0.1000657,0,-0.09996717,5.686948e-05,-0.09996717,-5.686948e-05
-7.000115,0,-6.999885,0,-0.1100052,0,-0.09499741,0.008659682,-0.09499741,-0.008659682
-7.000149,0,-6.999851,0,-0.1118397,0,-0.09408014,0.0102464,-0.09408014,-0.0102464
-7.000191,0,-6.999809,0,-0.1140108,0,-0.09299463,0.01212374,-0.09299463,-0.01212374
-7.000246,0,-6.999754,0,-0.1165801,0,-0.09170996,0.01434488,-0.09170996,-0.01434488
-7.000317,0,-6.999683,0,-0.1196209,0,-0.09018959,0.0169727,-0.09018959,-0.0169727
-7.000408,0,-6.999592,0,-0.1232198,0,-0.08839019,0.02008159,-0.08839019,-0.02008159
-7.000525,0,-6.999475,0,-0.1274793,0,-0.08626049,0.02375947,-0.08626049,-0.02375947
-7.000675,0,-6.999324,0,-0.132521,0,-0.08373977,0.0281103,-0.08373977,-0.0281103
-7.000869,0,-6.99913,0,-0.1384886,0,-0.08075609,0.03325695,-0.08075609,-0.03325695
-7.001119,0,-6.99888,0,-0.1455529,0,-0.07722423,0.03934464,-0.07722423,-0.03934464
-7.00144,0,-6.998558,0,-0.1539159,0,-0.07304321,0.04654491,-0.07304321,-0.04654491
-7.001853,0,-6.998144,0,-0.1638171,0,-0.06809334,0.0550604,-0.06809334,-0.0550604
-7.002384,0,-6.99761,0,-0.1755408,0,-0.06223274,0.06513035,-0.06223274,-0.06513035
-7.003068,0,-6.996922,0,-0.1894241,0,-0.05529315,0.07703716,-0.05529315,-0.07703716
-7.003947,0,-6.996036,0,-0.2058672,0,-0.047075,0.09111393,-0.047075,-0.09111393
-7.005077,0,-6.994895,0,-0.2253456,0,-0.03734145,0.1077534,-0.03734145,-0.1077534
-7.006529,0,-6.993423,0,-0.2484245,0,-0.02581139,0.1274184,-0.02581139,-0.1274184
-7.008396,0,-6.991526,0,-0.2757764,0,-0.012151,0.1506537,-0.012151,-0.1506537
-7.010793,0,-6.989077,0,-0.3082024,0,0.004036293,0.1781001,0.004036293,-0.1781001
-7.013869,0,-6.985916,0,-0.3466585,0,0.02322169,0.2105105,0.02322169,-0.2105105
-7.017813,0,-6.981831,0,-0.3922871,0,0.04596529,0.2487683,0.04596529,-0.2487683
-7.022864,0,-6.976545,0,-0.4464565,0,0.07293288,0.2939086,0.07293288,-0.2939086
-7.029325,0,-6.969696,0,-0.5108107,0,0.1049159,0.3471419,0.1049159,-0.3471419
-7.037575,0,-6.960802,0,-0.5873318,0,0.1428546,0.4098811,0.1428546,-0.4098811
-7.048085,0,-6.949225,0,-0.6784211,0,0.1878655,0.4837716,0.1878655,-0.4837716
-7.061437,0,-6.934101,0,-0.7870066,0,0.2412723,0.5707246,0.2412723,-0.5707246
-7.07834,0,-6.914254,0,-0.9166887,0,0.3046413,0.6729541,0.3046413,-0.6729541
-7.099645,0,-6.888047,0,-1.071948,0,0.3798202,0.793018,0.3798202,-0.793018
-7.126356,0,-6.853149,0,-1.258455,0,0.4689801,0.9338638,0.4689801,-0.9338638
-7.159625,0,-6.806132,0,-1.483561,0,0.5746589,1.098881,0.5746589,-1.098881
-7.200736,0,-6.74171,0,-1.757163,0,0.6998048,1.291963,0.6998048,-1.291963
-7.251064,0,-6.651192,0,-2.09338,0,0.8478181,1.517584,0.8478181,-1.517584
-7.312004,0,-6.518743,0,-2.514435,0,1.022591,1.780897,1.022591,-1.780897
-7.384871,0,-6.310012,0,-3.062209,0,1.228546,2.087865,1.228546,-2.087865
-7.470774,0,-5.914824,0,-3.85576,0,1.470679,2.445433,1.470679,-2.445433
-7.529173,0,-5.081878,0,-4.961734,0,1.636393,2.688709,1.636393,-2.688709
-7.529374,0,-5.022277,6.724649e-07,-5.022277,-6.724649e-07,1.636964,2.689546,1.636964,-2.689546
-7.529574,0,-5.022748,0.06004961,-5.022748,-0.06004961,1.637535,2.690383,1.637535,-2.690383
-7.570471,0,-5.119374,0.8590735,-5.119374,-0.8590735,1.75461,2.861758,1.75461,-2.861758
-7.632731,0,-5.268651,1.360075,-5.268651,-1.360075,1.935017,3.125294,1.935017,-3.125294
-7.684229,0,-5.394551,1.662817,-5.394551,-1.662817,2.086665,3.346502,2.086665,-3.346502
-7.811697,0,-5.718143,2.23978,-5.718143,-2.23978,2.473992,3.911201,2.473992,-3.911201
-7.951832,0,-6.098812,2.732786,-6.098812,-2.732786,2.924728,4.569709,2.924728,-4.569709
-8.102862,0,-6.546808,3.172102,-6.546808,-3.172102,3.448239,5.338727,3.448239,-5.338727
-8.262334,0,-7.074269,3.562598,-7.074269,-3.562598,4.055436,6.238414,4.055436,-6.238414
-8.427213,0,-7.695567,3.895683,-7.695567,-3.895683,4.759174,7.293087,4.759174,-7.293087
-8.594055,0,-8.427731,4.150088,-8.427731,-4.150088,5.574759,8.532014,5.574759,-8.532014
-8.687395,0,-8.89568,4.245092,-8.89568,-4.245092,6.089377,9.322728,6.089377,-9.322728
-8.759225,0,-9.290932,4.287136,-9.290932,-4.287136,6.520544,9.990315,6.520544,-9.990315
-8.919154,0,-10.30906,4.237641,-10.30906,-4.237641,7.618641,11.70998,7.618641,-11.70998
-8.965786,0,-10.65013,4.168741,-10.65013,-4.168741,7.983019,12.2863,7.983019,-12.2863
-9.005566,0,-10.96021,4.081621,-10.96021,-4.081621,8.312998,12.81045,8.312998,-12.81045
-9.070599,0,-11.51044,3.864162,-11.51044,-3.864162,8.895735,13.74101,8.895735,-13.74101
-9.151019,0,-12.27901,3.397677,-12.27901,-3.397677,9.704519,15.04205,9.704519,-15.04205
-9.182906,0,-12.6158,3.114556,-12.6158,-3.114556,10.05726,15.61264,10.05726,-15.61264
-9.210882,0,-12.92857,2.791327,-12.92857,-2.791327,10.38401,16.14278,10.38401,-16.14278
-9.256686,0,-13.47983,1.991149,-13.47983,-1.991149,10.95817,17.07778,10.95817,-17.07778
-9.266756,0,-13.60819,1.7288,-13.60819,-1.7288,11.09157,17.29562,11.09157,-17.29562
-9.276364,0,-13.73326,1.416676,-13.73326,-1.416676,11.22144,17.50791,11.22144,-17.50791
-9.285547,0,-13.85525,1.009984,-13.85525,-1.009984,11.34802,17.71499,11.34802,-17.71499
-9.294336,0,-13.97433,0.1693291,-13.97433,-0.1693291,11.4715,17.91719,11.4715,-17.91719
-9.294584,0,-13.97772,0,-13.97773,0,11.47501,17.92296,11.47501,-17.92296
-9.294831,0,-13.81178,0,-14.15045,0,11.47853,17.92872,11.47853,-17.92872
-9.338055,0,-12.22286,0,-16.98352,0,12.12222,18.98557,12.12222,-18.98557
-9.450985,0,-11.2307,0,-21.93191,0,14.1568,22.35239,14.1568,-22.35239
-9.549341,0,-10.814,0,-27.02319,0,16.54327,26.34117,16.54327,-26.34117
-9.993995,0,-10.00604,0,-620.1744,0,312.9372,538.7846,312.9372,-538.7846
-9.999996,0,-10,0,Inf,0,Inf,0,Inf,0


==> figuresAndData/rLocusFourthOrderRelDeg2yesHopf.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4
-7.0000002,0,-6.9999998,0,-0.1,0,-0.1,0
-7.0000002,0,-6.9999998,0,-0.1,0,-0.1,0
-7.0000002,0,-6.9999998,0,-0.1,0,-0.1,0
-7.0000002,0,-6.9999998,0,-0.1,0,-0.1,0
-7,1.3994913e-07,-7,-1.3994913e-07,-0.1,5.5991397e-07,-0.1,-5.5991397e-07
-7,1.3994913e-07,-7,-1.3994913e-07,-0.1,5.6019109e-07,-0.1,-5.6019109e-07
-7,1.3994913e-07,-7,-1.3994913e-07,-0.1,5.6047515e-07,-0.1,-5.6047515e-07
-7.0000044,0.0030316241,-7.0000044,-0.0030316241,-0.099995604,0.010004379,-0.099995604,-0.010004379
-7.0000062,0.0035961049,-7.0000062,-0.0035961049,-0.099993815,0.011867178,-0.099993815,-0.011867178
-7.0000087,0.0042656887,-7.0000087,-0.0042656887,-0.099991297,0.014076826,-0.099991297,-0.014076826
-7.0000122,0.0050599438,-7.0000122,-0.0050599438,-0.099987755,0.016697903,-0.099987755,-0.016697903
-7.0000172,0.0060020807,-7.0000172,-0.0060020807,-0.099982771,0.019807014,-0.099982771,-0.019807014
-7.0000242,0.0071196299,-7.0000242,-0.0071196299,-0.099975757,0.023495026,-0.099975757,-0.023495026
-7.0000341,0.0084452446,-7.0000341,-0.0084452446,-0.099965889,0.02786972,-0.099965889,-0.02786972
-7.000048,0.010017653,-7.000048,-0.010017653,-0.099952004,0.033058942,-0.099952004,-0.033058942
-7.0000675,0.011882783,-7.0000675,-0.011882783,-0.099932468,0.039214334,-0.099932468,-0.039214334
-7.000095,0.014095102,-7.000095,-0.014095102,-0.09990498,0.046515755,-0.09990498,-0.046515755
-7.0001337,0.01671919,-7.0001337,-0.01671919,-0.099866306,0.055176531,-0.099866306,-0.055176531
-7.0001881,0.019831611,-7.0001881,-0.019831611,-0.099811893,0.065449663,-0.099811893,-0.065449663
-7.0002647,0.023523111,-7.0002647,-0.023523111,-0.09973534,0.077635191,-0.09973534,-0.077635191
-7.0003724,0.027901214,-7.0003724,-0.027901214,-0.099627644,0.092088899,-0.099627644,-0.092088899
-7.0005239,0.033093262,-7.0005239,-0.033093262,-0.099476146,0.10923262,-0.099476146,-0.10923262
-7.0007369,0.039249976,-7.0007369,-0.039249976,-0.099263053,0.12956639,-0.099263053,-0.12956639
-7.0010366,0.04654958,-7.0010366,-0.04654958,-0.098963363,0.1536828,-0.098963363,-0.1536828
-7.001458,0.055202558,-7.001458,-0.055202558,-0.09854197,0.18228386,-0.09854197,-0.18228386
-7.0020504,0.065457039,-7.0020504,-0.065457039,-0.097949615,0.21620073,-0.097949615,-0.21620073
-7.0028827,0.077604793,-7.0028827,-0.077604793,-0.097117266,0.25641678,-0.097117266,-0.25641678
-7.0040517,0.09198767,-7.0040517,-0.09198767,-0.095948333,0.30409424,-0.095948333,-0.30409424
-7.005692,0.10900415,-7.005692,-0.10900415,-0.094307969,0.36060472,-0.094307969,-0.36060472
-7.0079915,0.12911539,-7.0079915,-0.12911539,-0.092008524,0.42756368,-0.092008524,-0.42756368
-7.01121,0.15284951,-7.01121,-0.15284951,-0.088790009,0.50686852,-0.088790009,-0.50686852
-7.0157056,0.18080235,-7.0157056,-0.18080235,-0.084294433,0.60073929,-0.084294433,-0.60073929
-7.0219669,0.2136316,-7.0219669,-0.2136316,-0.078033051,0.7117603,-0.078033051,-0.7117603
-7.0306536,0.2520398,-7.0306536,-0.2520398,-0.069346433,0.84291947,-0.069346433,-0.84291947
-7.0426409,0.29674039,-7.0426409,-0.29674039,-0.057359104,0.99764116,-0.057359104,-0.99764116
-7.059066,0.34839969,-7.059066,-0.34839969,-0.040933955,1.1798073,-0.040933955,-1.1798073
-7.0813632,0.40754839,-7.0813632,-0.40754839,-0.018636815,1.3937632,-0.018636815,-1.3937632
-7.1112722,0.47446092,-7.1112722,-0.47446092,0.011272212,1.6443077,0.011272212,-1.6443077
-7.1507996,0.54901034,-7.1507996,-0.54901034,0.050799637,1.9366812,0.050799637,-1.9366812
-7.202113,0.63052154,-7.202113,-0.63052154,0.10211304,2.2765751,0.10211304,-2.2765751
-7.2673643,0.71765892,-7.2673643,-0.71765892,0.16736425,2.6702058,0.16736425,-2.6702058
-7.3484605,0.80838719,-7.3484605,-0.80838719,0.24846054,3.1244959,0.24846054,-3.1244959
-7.4468262,0.90002753,-7.4468262,-0.90002753,0.34682616,3.647393,0.34682616,-3.647393
-7.5632025,0.98940089,-7.5632025,-0.98940089,0.46320248,4.2483225,0.46320248,-4.2483225
-7.6975175,1.0730242,-7.6975175,-1.0730242,0.59751753,4.9387532,0.59751753,-4.9387532
-7.8488261,1.14732,-7.8488261,-1.14732,0.74882606,5.7328432,0.74882606,-5.7328432
-8.0153003,1.2088169,-8.0153003,-1.2088169,0.91530031,6.6481591,0.91530031,-6.6481591
-8.1942503,1.2543415,-8.1942503,-1.2543415,1.0942503,7.7064828,1.0942503,-7.7064828
-8.3821677,1.2812175,-8.3821677,-1.2812175,1.2821677,8.9347399,1.2821677,-8.9347399
-8.5748081,1.2874866,-8.5748081,-1.2874866,1.4748081,10.366086,1.4748081,-10.366086
-8.7673446,1.2721505,-8.7673446,-1.2721505,1.6673446,12.041174,1.6673446,-12.041174
-8.9546285,1.235403,-8.9546285,-1.235403,1.8546285,14.009606,1.8546285,-14.009606
-9.1315747,1.1787915,-9.1315747,-1.1787915,2.0315747,16.331536,2.0315747,-16.331536
-9.2936502,1.1052248,-9.2936502,-1.1052248,2.1936502,19.079393,2.1936502,-19.079393
-9.4373784,1.0187572,-9.4373784,-1.0187572,2.3373784,22.339694,2.3373784,-22.339694
-9.5607298,0.92414122,-9.5607298,-0.92414122,2.4607298,26.215011,2.4607298,-26.215011
-9.6632689,0.82623002,-9.6632689,-0.82623002,2.5632689,30.82623,2.5632689,-30.82623
-9.7211181,0.76058492,-9.7211181,-0.76058492,2.6211181,34.421139,2.6211181,-34.421139
-9.9000476,0.47109387,-9.9000476,-0.47109387,2.8000476,60.328963,2.8000476,-60.328963
-9.9997374,0.024585268,-9.9997374,-0.024585268,2.8997374,1207.9027,2.8997374,-1207.9027
-10,3.1177503e-06,-10,-3.1177503e-06,Inf,0,Inf,0


==> figuresAndData/rLocusKalleMultipleSwitch.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5
-1.0008,0.00055935,-1.0008,-0.00055935,-0.99971,0.00090604,-0.99971,-0.00090604,-0.99905,0
-1.823,0,-1.07,-0.71615,-1.07,0.71615,-0.51849,-0.25007,-0.51849,0.25007
-1.9741,0,-1.0558,-0.83759,-1.0558,0.83759,-0.4571,-0.26599,-0.4571,0.26599
-2.0768,0,-1.0429,-0.919,-1.0429,0.919,-0.41869,-0.27382,-0.41869,0.27382
-2.1571,0,-1.0311,-0.98206,-1.0311,0.98206,-0.39039,-0.27849,-0.39039,0.27849
-2.224,0,-1.0201,-1.0343,-1.0201,1.0343,-0.36789,-0.28151,-0.36789,0.28151
-2.2819,0,-1.0099,-1.0793,-1.0099,1.0793,-0.34917,-0.28355,-0.34917,0.28355
-2.3333,0,-1.0002,-1.1191,-1.0002,1.1191,-0.33313,-0.28493,-0.33313,0.28493
-2.3797,0,-0.99107,-1.1549,-0.99107,1.1549,-0.3191,-0.28586,-0.3191,0.28586
-2.4221,0,-0.98234,-1.1875,-0.98234,1.1875,-0.30662,-0.28647,-0.30662,0.28647
-2.4613,0,-0.97397,-1.2176,-0.97397,1.2176,-0.29539,-0.28683,-0.29539,0.28683
-2.4978,0,-0.96593,-1.2456,-0.96593,1.2456,-0.28517,-0.287,-0.28517,0.287
-2.532,0,-0.95817,-1.2718,-0.95817,1.2718,-0.27581,-0.28703,-0.27581,0.28703
-2.5643,0,-0.95067,-1.2964,-0.95067,1.2964,-0.26717,-0.28694,-0.26717,0.28694
-2.5949,0,-0.94341,-1.3197,-0.94341,1.3197,-0.25915,-0.28676,-0.25915,0.28676
-2.6239,0,-0.93636,-1.3418,-0.93636,1.3418,-0.25168,-0.2865,-0.25168,0.2865
-2.6517,0,-0.9295,-1.3629,-0.9295,1.3629,-0.24467,-0.28618,-0.24467,0.28618
-2.6782,0,-0.92282,-1.3831,-0.92282,1.3831,-0.23808,-0.28581,-0.23808,0.28581
-2.7036,0,-0.91631,-1.4024,-0.91631,1.4024,-0.23187,-0.28539,-0.23187,0.28539
-2.7281,0,-0.90995,-1.421,-0.90995,1.421,-0.22599,-0.28494,-0.22599,0.28494
-2.7517,0,-0.90374,-1.4389,-0.90374,1.4389,-0.22041,-0.28446,-0.22041,0.28446
-2.7745,0,-0.89766,-1.4561,-0.89766,1.4561,-0.2151,-0.28396,-0.2151,0.28396
-2.7965,0,-0.8917,-1.4728,-0.8917,1.4728,-0.21005,-0.28343,-0.21005,0.28343
-2.8178,0,-0.88586,-1.4889,-0.88586,1.4889,-0.20522,-0.28289,-0.20522,0.28289
-2.8385,0,-0.88013,-1.5046,-0.88013,1.5046,-0.2006,-0.28234,-0.2006,0.28234
-2.8586,0,-0.87451,-1.5198,-0.87451,1.5198,-0.19617,-0.28177,-0.19617,0.28177
-2.8782,0,-0.86899,-1.5346,-0.86899,1.5346,-0.19192,-0.28119,-0.19192,0.28119
-2.8972,0,-0.86356,-1.5489,-0.86356,1.5489,-0.18783,-0.2806,-0.18783,0.2806
-2.9157,0,-0.85823,-1.5629,-0.85823,1.5629,-0.1839,-0.28001,-0.1839,0.28001
-2.9338,0,-0.85297,-1.5766,-0.85297,1.5766,-0.18011,-0.27941,-0.18011,0.27941
-2.9515,0,-0.8478,-1.5899,-0.8478,1.5899,-0.17646,-0.2788,-0.17646,0.2788
-2.9687,0,-0.84271,-1.6029,-0.84271,1.6029,-0.17293,-0.2782,-0.17293,0.2782
-2.9856,0,-0.83769,-1.6156,-0.83769,1.6156,-0.16952,-0.27759,-0.16952,0.27759
-3.0021,0,-0.83275,-1.6281,-0.83275,1.6281,-0.16622,-0.27698,-0.16622,0.27698
-3.0182,0,-0.82787,-1.6402,-0.82787,1.6402,-0.16302,-0.27636,-0.16302,0.27636
-3.034,0,-0.82306,-1.6522,-0.82306,1.6522,-0.15992,-0.27575,-0.15992,0.27575
-3.0496,0,-0.81831,-1.6639,-0.81831,1.6639,-0.15692,-0.27514,-0.15692,0.27514
-3.0648,0,-0.81362,-1.6753,-0.81362,1.6753,-0.154,-0.27452,-0.154,0.27452
-3.0797,0,-0.80899,-1.6866,-0.80899,1.6866,-0.15116,-0.27391,-0.15116,0.27391
-3.0944,0,-0.80442,-1.6976,-0.80442,1.6976,-0.14841,-0.2733,-0.14841,0.2733
-3.1088,0,-0.7999,-1.7085,-0.7999,1.7085,-0.14572,-0.27269,-0.14572,0.27269
-3.1229,0,-0.79543,-1.7191,-0.79543,1.7191,-0.14312,-0.27208,-0.14312,0.27208
-3.1368,0,-0.79102,-1.7296,-0.79102,1.7296,-0.14057,-0.27148,-0.14057,0.27148
-3.1505,0,-0.78665,-1.7399,-0.78665,1.7399,-0.1381,-0.27087,-0.1381,0.27087
-3.164,0,-0.78234,-1.7501,-0.78234,1.7501,-0.13568,-0.27027,-0.13568,0.27027
-3.1772,0,-0.77806,-1.7601,-0.77806,1.7601,-0.13333,-0.26967,-0.13333,0.26967
-3.1903,0,-0.77384,-1.7699,-0.77384,1.7699,-0.13103,-0.26908,-0.13103,0.26908
-3.2031,0,-0.76965,-1.7796,-0.76965,1.7796,-0.12879,-0.26848,-0.12879,0.26848
-3.2158,0,-0.76551,-1.7891,-0.76551,1.7891,-0.12659,-0.26789,-0.12659,0.26789
-3.2283,0,-0.76141,-1.7985,-0.76141,1.7985,-0.12445,-0.2673,-0.12445,0.2673
-3.2406,0,-0.75735,-1.8078,-0.75735,1.8078,-0.12236,-0.26672,-0.12236,0.26672
-3.2527,0,-0.75333,-1.8169,-0.75333,1.8169,-0.12031,-0.26614,-0.12031,0.26614
-3.2647,0,-0.74935,-1.8259,-0.74935,1.8259,-0.11831,-0.26556,-0.11831,0.26556
-3.2765,0,-0.7454,-1.8349,-0.7454,1.8349,-0.11635,-0.26498,-0.11635,0.26498
-3.2882,0,-0.74149,-1.8436,-0.74149,1.8436,-0.11443,-0.26441,-0.11443,0.26441
-3.2997,0,-0.73762,-1.8523,-0.73762,1.8523,-0.11254,-0.26384,-0.11254,0.26384
-3.311,0,-0.73378,-1.8609,-0.73378,1.8609,-0.1107,-0.26327,-0.1107,0.26327
-3.3223,0,-0.72997,-1.8693,-0.72997,1.8693,-0.1089,-0.26271,-0.1089,0.26271
-3.3334,0,-0.72619,-1.8777,-0.72619,1.8777,-0.10713,-0.26215,-0.10713,0.26215
-3.3443,0,-0.72245,-1.886,-0.72245,1.886,-0.10539,-0.26159,-0.10539,0.26159
-3.3552,0,-0.71873,-1.8941,-0.71873,1.8941,-0.10369,-0.26104,-0.10369,0.26104
-3.3659,0,-0.71505,-1.9022,-0.71505,1.9022,-0.10202,-0.26049,-0.10202,0.26049
-3.3765,0,-0.71139,-1.9102,-0.71139,1.9102,-0.10038,-0.25994,-0.10038,0.25994
-3.3869,0,-0.70777,-1.9181,-0.70777,1.9181,-0.098769,-0.2594,-0.098769,0.2594
-3.3973,0,-0.70417,-1.9259,-0.70417,1.9259,-0.097188,-0.25886,-0.097188,0.25886
-3.4075,0,-0.7006,-1.9336,-0.7006,1.9336,-0.095636,-0.25832,-0.095636,0.25832
-3.4177,0,-0.69706,-1.9413,-0.69706,1.9413,-0.094111,-0.25779,-0.094111,0.25779
-3.4277,0,-0.69354,-1.9488,-0.69354,1.9488,-0.092613,-0.25726,-0.092613,0.25726
-3.4376,0,-0.69005,-1.9563,-0.69005,1.9563,-0.09114,-0.25673,-0.09114,0.25673
-3.4474,0,-0.68659,-1.9637,-0.68659,1.9637,-0.089692,-0.25621,-0.089692,0.25621
-3.4572,0,-0.68315,-1.9711,-0.68315,1.9711,-0.088268,-0.25569,-0.088268,0.25569
-3.4668,0,-0.67973,-1.9783,-0.67973,1.9783,-0.086868,-0.25517,-0.086868,0.25517
-3.4763,0,-0.67634,-1.9855,-0.67634,1.9855,-0.085491,-0.25466,-0.085491,0.25466
-3.4858,0,-0.67297,-1.9927,-0.67297,1.9927,-0.084136,-0.25415,-0.084136,0.25415
-3.4952,0,-0.66962,-1.9997,-0.66962,1.9997,-0.082802,-0.25364,-0.082802,0.25364
-3.5044,0,-0.6663,-2.0067,-0.6663,2.0067,-0.08149,-0.25313,-0.08149,0.25313
-3.5136,0,-0.663,-2.0137,-0.663,2.0137,-0.080198,-0.25263,-0.080198,0.25263
-3.5227,0,-0.65972,-2.0206,-0.65972,2.0206,-0.078925,-0.25213,-0.078925,0.25213
-3.5317,0,-0.65646,-2.0274,-0.65646,2.0274,-0.077673,-0.25164,-0.077673,0.25164
-3.5407,0,-0.65322,-2.0341,-0.65322,2.0341,-0.076439,-0.25114,-0.076439,0.25114
-3.5495,0,-0.65,-2.0408,-0.65,2.0408,-0.075223,-0.25066,-0.075223,0.25066
-3.5583,0,-0.64681,-2.0475,-0.64681,2.0475,-0.074026,-0.25017,-0.074026,0.25017
-3.5671,0,-0.64363,-2.0541,-0.64363,2.0541,-0.072846,-0.24969,-0.072846,0.24969
-3.5757,0,-0.64047,-2.0606,-0.64047,2.0606,-0.071683,-0.2492,-0.071683,0.2492
-3.5843,0,-0.63733,-2.0671,-0.63733,2.0671,-0.070536,-0.24873,-0.070536,0.24873
-3.5928,0,-0.63421,-2.0735,-0.63421,2.0735,-0.069406,-0.24825,-0.069406,0.24825
-3.6012,0,-0.63111,-2.0799,-0.63111,2.0799,-0.068292,-0.24778,-0.068292,0.24778
-3.6096,0,-0.62803,-2.0862,-0.62803,2.0862,-0.067193,-0.24731,-0.067193,0.24731
-3.6179,0,-0.62496,-2.0925,-0.62496,2.0925,-0.06611,-0.24685,-0.06611,0.24685
-3.6261,0,-0.62192,-2.0987,-0.62192,2.0987,-0.065041,-0.24638,-0.065041,0.24638
-3.6343,0,-0.61889,-2.1049,-0.61889,2.1049,-0.063986,-0.24592,-0.063986,0.24592
-3.6424,0,-0.61587,-2.111,-0.61587,2.111,-0.062946,-0.24546,-0.062946,0.24546
-3.6504,0,-0.61288,-2.1171,-0.61288,2.1171,-0.061919,-0.24501,-0.061919,0.24501
-3.6584,0,-0.6099,-2.1232,-0.6099,2.1232,-0.060906,-0.24456,-0.060906,0.24456
-3.6663,0,-0.60693,-2.1292,-0.60693,2.1292,-0.059906,-0.24411,-0.059906,0.24411
-3.6742,0,-0.60399,-2.1351,-0.60399,2.1351,-0.058919,-0.24366,-0.058919,0.24366
-3.682,0,-0.60105,-2.141,-0.60105,2.141,-0.057944,-0.24321,-0.057944,0.24321
-3.6898,0,-0.59814,-2.1469,-0.59814,2.1469,-0.056982,-0.24277,-0.056982,0.24277
-3.6975,0,-0.59524,-2.1527,-0.59524,2.1527,-0.056032,-0.24233,-0.056032,0.24233
-3.7051,0,-0.59235,-2.1585,-0.59235,2.1585,-0.055094,-0.2419,-0.055094,0.2419
-3.7127,0,-0.58948,-2.1643,-0.58948,2.1643,-0.054167,-0.24146,-0.054167,0.24146
-3.7202,0,-0.58663,-2.17,-0.58663,2.17,-0.053252,-0.24103,-0.053252,0.24103
-3.7277,0,-0.58378,-2.1757,-0.58378,2.1757,-0.052348,-0.2406,-0.052348,0.2406
-3.7352,0,-0.58096,-2.1813,-0.58096,2.1813,-0.051455,-0.24017,-0.051455,0.24017
-3.7426,0,-0.57815,-2.1869,-0.57815,2.1869,-0.050572,-0.23975,-0.050572,0.23975
-3.7499,0,-0.57535,-2.1925,-0.57535,2.1925,-0.0497,-0.23933,-0.0497,0.23933
-3.7572,0,-0.57256,-2.198,-0.57256,2.198,-0.048838,-0.23891,-0.048838,0.23891
-3.7644,0,-0.56979,-2.2035,-0.56979,2.2035,-0.047986,-0.23849,-0.047986,0.23849
-3.7716,0,-0.56703,-2.209,-0.56703,2.209,-0.047144,-0.23808,-0.047144,0.23808
-3.7788,0,-0.56429,-2.2144,-0.56429,2.2144,-0.046312,-0.23766,-0.046312,0.23766
-3.7859,0,-0.56155,-2.2198,-0.56155,2.2198,-0.045489,-0.23725,-0.045489,0.23725
-3.793,0,-0.55884,-2.2252,-0.55884,2.2252,-0.044675,-0.23685,-0.044675,0.23685
-3.8,0,-0.55613,-2.2305,-0.55613,2.2305,-0.043871,-0.23644,-0.043871,0.23644
-3.807,0,-0.55344,-2.2358,-0.55344,2.2358,-0.043076,-0.23604,-0.043076,0.23604
-3.8139,0,-0.55075,-2.2411,-0.55075,2.2411,-0.042289,-0.23564,-0.042289,0.23564
-3.8208,0,-0.54808,-2.2463,-0.54808,2.2463,-0.041511,-0.23524,-0.041511,0.23524
-3.8277,0,-0.54543,-2.2516,-0.54543,2.2516,-0.040741,-0.23484,-0.040741,0.23484
-3.8345,0,-0.54278,-2.2567,-0.54278,2.2567,-0.03998,-0.23444,-0.03998,0.23444
-3.8412,0,-0.54015,-2.2619,-0.54015,2.2619,-0.039227,-0.23405,-0.039227,0.23405
-3.848,0,-0.53753,-2.267,-0.53753,2.267,-0.038482,-0.23366,-0.038482,0.23366
-3.8547,0,-0.53492,-2.2721,-0.53492,2.2721,-0.037745,-0.23327,-0.037745,0.23327
-3.8613,0,-0.53232,-2.2772,-0.53232,2.2772,-0.037015,-0.23289,-0.037015,0.23289
-3.868,0,-0.52973,-2.2822,-0.52973,2.2822,-0.036294,-0.2325,-0.036294,0.2325
-3.8745,0,-0.52715,-2.2872,-0.52715,2.2872,-0.035579,-0.23212,-0.035579,0.23212
-3.8811,0,-0.52459,-2.2922,-0.52459,2.2922,-0.034873,-0.23174,-0.034873,0.23174
-3.8876,0,-0.52203,-2.2971,-0.52203,2.2971,-0.034173,-0.23136,-0.034173,0.23136
-3.8941,0,-0.51949,-2.3021,-0.51949,2.3021,-0.03348,-0.23099,-0.03348,0.23099
-3.9005,0,-0.51696,-2.307,-0.51696,2.307,-0.032795,-0.23061,-0.032795,0.23061
-3.9069,0,-0.51443,-2.3118,-0.51443,2.3118,-0.032116,-0.23024,-0.032116,0.23024
-3.9133,0,-0.51192,-2.3167,-0.51192,2.3167,-0.031444,-0.22987,-0.031444,0.22987
-3.9196,0,-0.50942,-2.3215,-0.50942,2.3215,-0.030779,-0.2295,-0.030779,0.2295
-3.9259,0,-0.50693,-2.3263,-0.50693,2.3263,-0.03012,-0.22914,-0.03012,0.22914
-3.9322,0,-0.50444,-2.3311,-0.50444,2.3311,-0.029468,-0.22877,-0.029468,0.22877
-3.9384,0,-0.50197,-2.3358,-0.50197,2.3358,-0.028822,-0.22841,-0.028822,0.22841
-3.9446,0,-0.49951,-2.3406,-0.49951,2.3406,-0.028182,-0.22805,-0.028182,0.22805
-3.9508,0,-0.49706,-2.3453,-0.49706,2.3453,-0.027549,-0.22769,-0.027549,0.22769
-3.9569,0,-0.49461,-2.35,-0.49461,2.35,-0.026921,-0.22733,-0.026921,0.22733
-3.963,0,-0.49218,-2.3546,-0.49218,2.3546,-0.0263,-0.22698,-0.0263,0.22698
-3.9691,0,-0.48976,-2.3593,-0.48976,2.3593,-0.025684,-0.22662,-0.025684,0.22662
-3.9752,0,-0.48734,-2.3639,-0.48734,2.3639,-0.025074,-0.22627,-0.025074,0.22627
-3.9812,0,-0.48494,-2.3685,-0.48494,2.3685,-0.02447,-0.22592,-0.02447,0.22592
-3.9872,0,-0.48254,-2.373,-0.48254,2.373,-0.023871,-0.22557,-0.023871,0.22557
-3.9931,0,-0.48015,-2.3776,-0.48015,2.3776,-0.023278,-0.22523,-0.023278,0.22523
-3.9991,0,-0.47777,-2.3821,-0.47777,2.3821,-0.02269,-0.22488,-0.02269,0.22488
-4.005,0,-0.4754,-2.3866,-0.4754,2.3866,-0.022108,-0.22454,-0.022108,0.22454
-4.0109,0,-0.47304,-2.3911,-0.47304,2.3911,-0.021531,-0.2242,-0.021531,0.2242
-4.0167,0,-0.47069,-2.3956,-0.47069,2.3956,-0.020959,-0.22386,-0.020959,0.22386
-4.0225,0,-0.46835,-2.4,-0.46835,2.4,-0.020392,-0.22352,-0.020392,0.22352
-4.0283,0,-0.46601,-2.4045,-0.46601,2.4045,-0.01983,-0.22318,-0.01983,0.22318
-4.0341,0,-0.46369,-2.4089,-0.46369,2.4089,-0.019273,-0.22285,-0.019273,0.22285
-4.0398,0,-0.46137,-2.4133,-0.46137,2.4133,-0.018722,-0.22251,-0.018722,0.22251
-4.0455,0,-0.45906,-2.4176,-0.45906,2.4176,-0.018174,-0.22218,-0.018174,0.22218
-4.0512,0,-0.45676,-2.422,-0.45676,2.422,-0.017632,-0.22185,-0.017632,0.22185
-4.0569,0,-0.45446,-2.4263,-0.45446,2.4263,-0.017095,-0.22152,-0.017095,0.22152
-4.0625,0,-0.45218,-2.4306,-0.45218,2.4306,-0.016562,-0.2212,-0.016562,0.2212
-4.0681,0,-0.4499,-2.4349,-0.4499,2.4349,-0.016033,-0.22087,-0.016033,0.22087
-4.0737,0,-0.44763,-2.4392,-0.44763,2.4392,-0.015509,-0.22055,-0.015509,0.22055
-4.0793,0,-0.44537,-2.4434,-0.44537,2.4434,-0.01499,-0.22022,-0.01499,0.22022
-4.0848,0,-0.44311,-2.4477,-0.44311,2.4477,-0.014474,-0.2199,-0.014474,0.2199
-4.0903,0,-0.44087,-2.4519,-0.44087,2.4519,-0.013964,-0.21958,-0.013964,0.21958
-4.0958,0,-0.43863,-2.4561,-0.43863,2.4561,-0.013457,-0.21927,-0.013457,0.21927
-4.1013,0,-0.4364,-2.4603,-0.4364,2.4603,-0.012955,-0.21895,-0.012955,0.21895
-4.1067,0,-0.43417,-2.4645,-0.43417,2.4645,-0.012457,-0.21864,-0.012457,0.21864
-4.1122,0,-0.43196,-2.4686,-0.43196,2.4686,-0.011962,-0.21832,-0.011962,0.21832
-4.1176,0,-0.42975,-2.4727,-0.42975,2.4727,-0.011472,-0.21801,-0.011472,0.21801
-4.1229,0,-0.42754,-2.4769,-0.42754,2.4769,-0.010986,-0.2177,-0.010986,0.2177
-4.1283,0,-0.42535,-2.481,-0.42535,2.481,-0.010504,-0.21739,-0.010504,0.21739
-4.1336,0,-0.42316,-2.485,-0.42316,2.485,-0.010026,-0.21708,-0.010026,0.21708
-4.1389,0,-0.42098,-2.4891,-0.42098,2.4891,-0.0095512,-0.21678,-0.0095512,0.21678
-4.1442,0,-0.41881,-2.4932,-0.41881,2.4932,-0.0090805,-0.21647,-0.0090805,0.21647
-4.1495,0,-0.41664,-2.4972,-0.41664,2.4972,-0.0086135,-0.21617,-0.0086135,0.21617
-4.1547,0,-0.41448,-2.5012,-0.41448,2.5012,-0.0081502,-0.21587,-0.0081502,0.21587
-4.16,0,-0.41233,-2.5052,-0.41233,2.5052,-0.0076905,-0.21556,-0.0076905,0.21556
-4.1652,0,-0.41018,-2.5092,-0.41018,2.5092,-0.0072344,-0.21526,-0.0072344,0.21526
-4.1703,0,-0.40804,-2.5132,-0.40804,2.5132,-0.0067819,-0.21497,-0.0067819,0.21497
-4.1755,0,-0.40591,-2.5172,-0.40591,2.5172,-0.0063329,-0.21467,-0.0063329,0.21467
-4.1807,0,-0.40379,-2.5211,-0.40379,2.5211,-0.0058873,-0.21437,-0.0058873,0.21437
-4.1858,0,-0.40167,-2.5251,-0.40167,2.5251,-0.0054452,-0.21408,-0.0054452,0.21408
-4.1909,0,-0.39955,-2.529,-0.39955,2.529,-0.0050064,-0.21379,-0.0050064,0.21379
-4.196,0,-0.39745,-2.5329,-0.39745,2.5329,-0.0045709,-0.2135,-0.0045709,0.2135
-4.201,0,-0.39535,-2.5368,-0.39535,2.5368,-0.0041388,-0.2132,-0.0041388,0.2132
-4.2061,0,-0.39325,-2.5406,-0.39325,2.5406,-0.0037099,-0.21292,-0.0037099,0.21292
-4.2111,0,-0.39117,-2.5445,-0.39117,2.5445,-0.0032842,-0.21263,-0.0032842,0.21263
-4.2161,0,-0.38909,-2.5483,-0.38909,2.5483,-0.0028616,-0.21234,-0.0028616,0.21234
-4.2211,0,-0.38701,-2.5522,-0.38701,2.5522,-0.0024423,-0.21206,-0.0024423,0.21206
-4.2261,0,-0.38494,-2.556,-0.38494,2.556,-0.002026,-0.21177,-0.002026,0.21177
-4.231,0,-0.38288,-2.5598,-0.38288,2.5598,-0.0016127,-0.21149,-0.0016127,0.21149
-4.2359,0,-0.38082,-2.5636,-0.38082,2.5636,-0.0012025,-0.21121,-0.0012025,0.21121
-4.2409,0,-0.37877,-2.5674,-0.37877,2.5674,-0.00079531,-0.21093,-0.00079531,0.21093
-4.2458,0,-0.37673,-2.5711,-0.37673,2.5711,-0.00039105,-0.21065,-0.00039105,0.21065
-4.2506,0,-0.37469,-2.5749,-0.37469,2.5749,1.0286e-05,-0.21037,1.0286e-05,0.21037
-4.2555,0,-0.37266,-2.5786,-0.37266,2.5786,0.00040874,-0.21009,0.00040874,0.21009
-4.2603,0,-0.37063,-2.5824,-0.37063,2.5824,0.00080434,-0.20981,0.00080434,0.20981
-4.2652,0,-0.36861,-2.5861,-0.36861,2.5861,0.0011971,-0.20954,0.0011971,0.20954
-4.27,0,-0.3666,-2.5898,-0.3666,2.5898,0.0015871,-0.20927,0.0015871,0.20927
-4.2748,0,-0.36459,-2.5935,-0.36459,2.5935,0.0019743,-0.20899,0.0019743,0.20899
-4.2796,0,-0.36258,-2.5972,-0.36258,2.5972,0.0023588,-0.20872,0.0023588,0.20872
-4.2843,0,-0.36058,-2.6008,-0.36058,2.6008,0.0027406,-0.20845,0.0027406,0.20845
-4.2891,0,-0.35859,-2.6045,-0.35859,2.6045,0.0031198,-0.20818,0.0031198,0.20818
-4.2938,0,-0.3566,-2.6081,-0.3566,2.6081,0.0034963,-0.20791,0.0034963,0.20791
-4.2985,0,-0.35462,-2.6117,-0.35462,2.6117,0.0038702,-0.20765,0.0038702,0.20765
-4.3032,0,-0.35265,-2.6154,-0.35265,2.6154,0.0042415,-0.20738,0.0042415,0.20738
-4.3079,0,-0.35068,-2.619,-0.35068,2.619,0.0046103,-0.20712,0.0046103,0.20712
-4.3125,0,-0.34871,-2.6226,-0.34871,2.6226,0.0049765,-0.20685,0.0049765,0.20685
-4.3172,0,-0.34675,-2.6261,-0.34675,2.6261,0.0053403,-0.20659,0.0053403,0.20659
-4.3218,0,-0.3448,-2.6297,-0.3448,2.6297,0.0057016,-0.20633,0.0057016,0.20633
-4.3264,0,-0.34285,-2.6333,-0.34285,2.6333,0.0060604,-0.20607,0.0060604,0.20607
-4.331,0,-0.3409,-2.6368,-0.3409,2.6368,0.0064168,-0.20581,0.0064168,0.20581
-4.3356,0,-0.33896,-2.6404,-0.33896,2.6404,0.0067709,-0.20555,0.0067709,0.20555
-4.3402,0,-0.33703,-2.6439,-0.33703,2.6439,0.0071225,-0.20529,0.0071225,0.20529
-4.3447,0,-0.3351,-2.6474,-0.3351,2.6474,0.0074719,-0.20504,0.0074719,0.20504
-4.3493,0,-0.33318,-2.6509,-0.33318,2.6509,0.0078189,-0.20478,0.0078189,0.20478
-4.3538,0,-0.33126,-2.6544,-0.33126,2.6544,0.0081636,-0.20453,0.0081636,0.20453
-4.3583,0,-0.32935,-2.6579,-0.32935,2.6579,0.0085061,-0.20427,0.0085061,0.20427
-4.3628,0,-0.32744,-2.6613,-0.32744,2.6613,0.0088463,-0.20402,0.0088463,0.20402
-4.3673,0,-0.32553,-2.6648,-0.32553,2.6648,0.0091843,-0.20377,0.0091843,0.20377
-4.3718,0,-0.32364,-2.6683,-0.32364,2.6683,0.0095202,-0.20352,0.0095202,0.20352
-4.3762,0,-0.32174,-2.6717,-0.32174,2.6717,0.0098538,-0.20327,0.0098538,0.20327
-4.3807,0,-0.31985,-2.6751,-0.31985,2.6751,0.010185,-0.20302,0.010185,0.20302
-4.3851,0,-0.31797,-2.6785,-0.31797,2.6785,0.010515,-0.20277,0.010515,0.20277
-4.3895,0,-0.31609,-2.682,-0.31609,2.682,0.010842,-0.20253,0.010842,0.20253
-4.3939,0,-0.31422,-2.6854,-0.31422,2.6854,0.011167,-0.20228,0.011167,0.20228
-4.3983,0,-0.31235,-2.6887,-0.31235,2.6887,0.01149,-0.20204,0.01149,0.20204
-4.4027,0,-0.31048,-2.6921,-0.31048,2.6921,0.011811,-0.20179,0.011811,0.20179
-4.407,0,-0.30862,-2.6955,-0.30862,2.6955,0.01213,-0.20155,0.01213,0.20155
-4.4114,0,-0.30677,-2.6989,-0.30677,2.6989,0.012447,-0.20131,0.012447,0.20131
-4.4157,0,-0.30491,-2.7022,-0.30491,2.7022,0.012762,-0.20107,0.012762,0.20107
-4.42,0,-0.30307,-2.7055,-0.30307,2.7055,0.013075,-0.20083,0.013075,0.20083
-4.4243,0,-0.30123,-2.7089,-0.30123,2.7089,0.013387,-0.20059,0.013387,0.20059
-4.4286,0,-0.29939,-2.7122,-0.29939,2.7122,0.013696,-0.20035,0.013696,0.20035
-4.4329,0,-0.29756,-2.7155,-0.29756,2.7155,0.014003,-0.20011,0.014003,0.20011
-4.4372,0,-0.29573,-2.7188,-0.29573,2.7188,0.014308,-0.19988,0.014308,0.19988
-4.4414,0,-0.2939,-2.7221,-0.2939,2.7221,0.014612,-0.19964,0.014612,0.19964
-4.4457,0,-0.29208,-2.7254,-0.29208,2.7254,0.014914,-0.19941,0.014914,0.19941
-4.4499,0,-0.29027,-2.7287,-0.29027,2.7287,0.015214,-0.19917,0.015214,0.19917
-4.4541,0,-0.28846,-2.7319,-0.28846,2.7319,0.015512,-0.19894,0.015512,0.19894
-4.4583,0,-0.28665,-2.7352,-0.28665,2.7352,0.015808,-0.19871,0.015808,0.19871
-4.4625,0,-0.28485,-2.7384,-0.28485,2.7384,0.016102,-0.19848,0.016102,0.19848
-4.4667,0,-0.28305,-2.7417,-0.28305,2.7417,0.016395,-0.19825,0.016395,0.19825
-4.4709,0,-0.28126,-2.7449,-0.28126,2.7449,0.016686,-0.19802,0.016686,0.19802
-4.475,0,-0.27947,-2.7481,-0.27947,2.7481,0.016975,-0.19779,0.016975,0.19779
-4.4792,0,-0.27768,-2.7513,-0.27768,2.7513,0.017263,-0.19756,0.017263,0.19756
-4.4833,0,-0.2759,-2.7545,-0.2759,2.7545,0.017549,-0.19733,0.017549,0.19733
-4.4874,0,-0.27412,-2.7577,-0.27412,2.7577,0.017833,-0.19711,0.017833,0.19711
-4.4915,0,-0.27235,-2.7609,-0.27235,2.7609,0.018115,-0.19688,0.018115,0.19688
-4.4956,0,-0.27058,-2.7641,-0.27058,2.7641,0.018396,-0.19666,0.018396,0.19666
-4.4997,0,-0.26882,-2.7673,-0.26882,2.7673,0.018675,-0.19643,0.018675,0.19643
-4.5038,0,-0.26705,-2.7704,-0.26705,2.7704,0.018953,-0.19621,0.018953,0.19621
-4.5079,0,-0.2653,-2.7736,-0.2653,2.7736,0.019229,-0.19599,0.019229,0.19599
-4.5119,0,-0.26354,-2.7767,-0.26354,2.7767,0.019503,-0.19576,0.019503,0.19576
-4.516,0,-0.2618,-2.7799,-0.2618,2.7799,0.019776,-0.19554,0.019776,0.19554
-4.52,0,-0.26005,-2.783,-0.26005,2.783,0.020047,-0.19532,0.020047,0.19532
-4.524,0,-0.25831,-2.7861,-0.25831,2.7861,0.020317,-0.1951,0.020317,0.1951
-4.528,0,-0.25657,-2.7892,-0.25657,2.7892,0.020585,-0.19489,0.020585,0.19489
-4.532,0,-0.25484,-2.7923,-0.25484,2.7923,0.020851,-0.19467,0.020851,0.19467
-4.536,0,-0.25311,-2.7954,-0.25311,2.7954,0.021116,-0.19445,0.021116,0.19445
-4.54,0,-0.25139,-2.7985,-0.25139,2.7985,0.02138,-0.19424,0.02138,0.19424
-4.544,0,-0.24966,-2.8016,-0.24966,2.8016,0.021642,-0.19402,0.021642,0.19402
-4.5479,0,-0.24795,-2.8047,-0.24795,2.8047,0.021903,-0.19381,0.021903,0.19381
-4.5519,0,-0.24623,-2.8077,-0.24623,2.8077,0.022162,-0.19359,0.022162,0.19359
-4.5558,0,-0.24452,-2.8108,-0.24452,2.8108,0.02242,-0.19338,0.02242,0.19338
-4.5597,0,-0.24281,-2.8138,-0.24281,2.8138,0.022676,-0.19317,0.022676,0.19317
-4.5636,0,-0.24111,-2.8169,-0.24111,2.8169,0.022931,-0.19296,0.022931,0.19296
-4.5675,0,-0.23941,-2.8199,-0.23941,2.8199,0.023184,-0.19274,0.023184,0.19274
-4.5714,0,-0.23772,-2.8229,-0.23772,2.8229,0.023436,-0.19253,0.023436,0.19253
-4.5753,0,-0.23603,-2.826,-0.23603,2.826,0.023687,-0.19232,0.023687,0.19232
-4.5792,0,-0.23434,-2.829,-0.23434,2.829,0.023936,-0.19212,0.023936,0.19212
-4.5831,0,-0.23265,-2.832,-0.23265,2.832,0.024184,-0.19191,0.024184,0.19191
-4.5869,0,-0.23097,-2.835,-0.23097,2.835,0.024431,-0.1917,0.024431,0.1917
-4.5908,0,-0.22929,-2.838,-0.22929,2.838,0.024676,-0.19149,0.024676,0.19149
-4.5946,0,-0.22762,-2.841,-0.22762,2.841,0.02492,-0.19129,0.02492,0.19129
-4.5984,0,-0.22595,-2.8439,-0.22595,2.8439,0.025163,-0.19108,0.025163,0.19108
-4.6022,0,-0.22428,-2.8469,-0.22428,2.8469,0.025404,-0.19088,0.025404,0.19088
-4.6061,0,-0.22262,-2.8499,-0.22262,2.8499,0.025644,-0.19067,0.025644,0.19067
-4.6098,0,-0.22096,-2.8528,-0.22096,2.8528,0.025883,-0.19047,0.025883,0.19047
-4.6136,0,-0.2193,-2.8558,-0.2193,2.8558,0.026121,-0.19027,0.026121,0.19027
-4.6174,0,-0.21765,-2.8587,-0.21765,2.8587,0.026357,-0.19007,0.026357,0.19007
-4.6212,0,-0.216,-2.8616,-0.216,2.8616,0.026592,-0.18987,0.026592,0.18987
-4.6249,0,-0.21435,-2.8646,-0.21435,2.8646,0.026826,-0.18967,0.026826,0.18967
-4.6287,0,-0.21271,-2.8675,-0.21271,2.8675,0.027058,-0.18947,0.027058,0.18947
-4.6324,0,-0.21107,-2.8704,-0.21107,2.8704,0.027289,-0.18927,0.027289,0.18927
-4.6362,0,-0.20943,-2.8733,-0.20943,2.8733,0.02752,-0.18907,0.02752,0.18907
-4.6399,0,-0.2078,-2.8762,-0.2078,2.8762,0.027749,-0.18887,0.027749,0.18887
-4.6436,0,-0.20617,-2.8791,-0.20617,2.8791,0.027976,-0.18867,0.027976,0.18867
-4.6473,0,-0.20455,-2.882,-0.20455,2.882,0.028203,-0.18848,0.028203,0.18848
-4.651,0,-0.20292,-2.8849,-0.20292,2.8849,0.028428,-0.18828,0.028428,0.18828
-4.6547,0,-0.2013,-2.8877,-0.2013,2.8877,0.028652,-0.18808,0.028652,0.18808
-4.6584,0,-0.19969,-2.8906,-0.19969,2.8906,0.028875,-0.18789,0.028875,0.18789
-4.662,0,-0.19807,-2.8935,-0.19807,2.8935,0.029097,-0.1877,0.029097,0.1877
-4.6657,0,-0.19646,-2.8963,-0.19646,2.8963,0.029318,-0.1875,0.029318,0.1875
-4.6694,0,-0.19486,-2.8992,-0.19486,2.8992,0.029538,-0.18731,0.029538,0.18731
-4.673,0,-0.19325,-2.902,-0.19325,2.902,0.029756,-0.18712,0.029756,0.18712
-4.6766,0,-0.19165,-2.9049,-0.19165,2.9049,0.029974,-0.18693,0.029974,0.18693
-4.6803,0,-0.19005,-2.9077,-0.19005,2.9077,0.03019,-0.18674,0.03019,0.18674
-4.6839,0,-0.18846,-2.9105,-0.18846,2.9105,0.030406,-0.18654,0.030406,0.18654
-4.6875,0,-0.18687,-2.9133,-0.18687,2.9133,0.03062,-0.18636,0.03062,0.18636
-4.6911,0,-0.18528,-2.9161,-0.18528,2.9161,0.030833,-0.18617,0.030833,0.18617
-4.6947,0,-0.1837,-2.9189,-0.1837,2.9189,0.031045,-0.18598,0.031045,0.18598
-4.6983,0,-0.18211,-2.9217,-0.18211,2.9217,0.031256,-0.18579,0.031256,0.18579
-4.7019,0,-0.18054,-2.9245,-0.18054,2.9245,0.031466,-0.1856,0.031466,0.1856
-4.7054,0,-0.17896,-2.9273,-0.17896,2.9273,0.031675,-0.18542,0.031675,0.18542
-4.709,0,-0.17739,-2.9301,-0.17739,2.9301,0.031883,-0.18523,0.031883,0.18523
-4.7125,0,-0.17582,-2.9329,-0.17582,2.9329,0.03209,-0.18504,0.03209,0.18504
-4.7161,0,-0.17425,-2.9356,-0.17425,2.9356,0.032296,-0.18486,0.032296,0.18486
-4.7196,0,-0.17269,-2.9384,-0.17269,2.9384,0.0325,-0.18467,0.0325,0.18467
-4.7232,0,-0.17113,-2.9412,-0.17113,2.9412,0.032704,-0.18449,0.032704,0.18449
-4.7267,0,-0.16957,-2.9439,-0.16957,2.9439,0.032907,-0.18431,0.032907,0.18431
-4.7302,0,-0.16801,-2.9467,-0.16801,2.9467,0.033109,-0.18412,0.033109,0.18412
-4.7337,0,-0.16646,-2.9494,-0.16646,2.9494,0.03331,-0.18394,0.03331,0.18394
-4.7372,0,-0.16491,-2.9521,-0.16491,2.9521,0.03351,-0.18376,0.03351,0.18376
-4.7407,0,-0.16337,-2.9549,-0.16337,2.9549,0.033709,-0.18358,0.033709,0.18358
-4.7442,0,-0.16182,-2.9576,-0.16182,2.9576,0.033907,-0.1834,0.033907,0.1834
-4.7476,0,-0.16028,-2.9603,-0.16028,2.9603,0.034104,-0.18322,0.034104,0.18322
-4.7511,0,-0.15874,-2.963,-0.15874,2.963,0.0343,-0.18304,0.0343,0.18304
-4.7546,0,-0.15721,-2.9657,-0.15721,2.9657,0.034495,-0.18286,0.034495,0.18286
-4.758,0,-0.15568,-2.9684,-0.15568,2.9684,0.034689,-0.18268,0.034689,0.18268
-4.7615,0,-0.15415,-2.9711,-0.15415,2.9711,0.034883,-0.1825,0.034883,0.1825
-4.7649,0,-0.15262,-2.9738,-0.15262,2.9738,0.035075,-0.18233,0.035075,0.18233
-4.7683,0,-0.1511,-2.9765,-0.1511,2.9765,0.035267,-0.18215,0.035267,0.18215
-4.7718,0,-0.14958,-2.9792,-0.14958,2.9792,0.035457,-0.18197,0.035457,0.18197
-4.7752,0,-0.14806,-2.9818,-0.14806,2.9818,0.035647,-0.1818,0.035647,0.1818
-4.7786,0,-0.14654,-2.9845,-0.14654,2.9845,0.035836,-0.18162,0.035836,0.18162
-4.782,0,-0.14503,-2.9872,-0.14503,2.9872,0.036024,-0.18145,0.036024,0.18145
-4.7854,0,-0.14352,-2.9898,-0.14352,2.9898,0.036211,-0.18128,0.036211,0.18128
-4.7888,0,-0.14201,-2.9925,-0.14201,2.9925,0.036397,-0.1811,0.036397,0.1811
-4.7921,0,-0.14051,-2.9951,-0.14051,2.9951,0.036583,-0.18093,0.036583,0.18093
-4.7955,0,-0.13901,-2.9978,-0.13901,2.9978,0.036767,-0.18076,0.036767,0.18076
-4.7989,0,-0.13751,-3.0004,-0.13751,3.0004,0.036951,-0.18058,0.036951,0.18058
-4.8022,0,-0.13601,-3.003,-0.13601,3.003,0.037134,-0.18041,0.037134,0.18041
-4.8056,0,-0.13452,-3.0056,-0.13452,3.0056,0.037316,-0.18024,0.037316,0.18024
-4.8089,0,-0.13303,-3.0083,-0.13303,3.0083,0.037497,-0.18007,0.037497,0.18007
-4.8123,0,-0.13154,-3.0109,-0.13154,3.0109,0.037677,-0.1799,0.037677,0.1799
-4.8156,0,-0.13005,-3.0135,-0.13005,3.0135,0.037857,-0.17973,0.037857,0.17973
-4.8189,0,-0.12857,-3.0161,-0.12857,3.0161,0.038035,-0.17956,0.038035,0.17956
-4.8223,0,-0.12709,-3.0187,-0.12709,3.0187,0.038213,-0.17939,0.038213,0.17939
-4.8256,0,-0.12561,-3.0213,-0.12561,3.0213,0.03839,-0.17923,0.03839,0.17923
-4.8289,0,-0.12413,-3.0239,-0.12413,3.0239,0.038567,-0.17906,0.038567,0.17906
-4.8322,0,-0.12266,-3.0265,-0.12266,3.0265,0.038742,-0.17889,0.038742,0.17889
-4.8355,0,-0.12119,-3.029,-0.12119,3.029,0.038917,-0.17872,0.038917,0.17872
-4.8387,0,-0.11972,-3.0316,-0.11972,3.0316,0.039091,-0.17856,0.039091,0.17856
-4.842,0,-0.11826,-3.0342,-0.11826,3.0342,0.039264,-0.17839,0.039264,0.17839
-4.8453,0,-0.11679,-3.0367,-0.11679,3.0367,0.039436,-0.17823,0.039436,0.17823
-4.8485,0,-0.11533,-3.0393,-0.11533,3.0393,0.039608,-0.17806,0.039608,0.17806
-4.8518,0,-0.11388,-3.0419,-0.11388,3.0419,0.039779,-0.1779,0.039779,0.1779
-4.8551,0,-0.11242,-3.0444,-0.11242,3.0444,0.039949,-0.17774,0.039949,0.17774
-4.8583,0,-0.11097,-3.047,-0.11097,3.047,0.040118,-0.17757,0.040118,0.17757
-4.8615,0,-0.10952,-3.0495,-0.10952,3.0495,0.040287,-0.17741,0.040287,0.17741
-4.8648,0,-0.10807,-3.052,-0.10807,3.052,0.040455,-0.17725,0.040455,0.17725
-4.868,0,-0.10662,-3.0546,-0.10662,3.0546,0.040622,-0.17709,0.040622,0.17709
-4.8712,0,-0.10518,-3.0571,-0.10518,3.0571,0.040789,-0.17692,0.040789,0.17692
-4.8744,0,-0.10374,-3.0596,-0.10374,3.0596,0.040954,-0.17676,0.040954,0.17676
-4.8776,0,-0.1023,-3.0621,-0.1023,3.0621,0.041119,-0.1766,0.041119,0.1766
-4.8808,0,-0.10086,-3.0646,-0.10086,3.0646,0.041284,-0.17644,0.041284,0.17644
-4.884,0,-0.09943,-3.0672,-0.09943,3.0672,0.041447,-0.17628,0.041447,0.17628
-4.8872,0,-0.097999,-3.0697,-0.097999,3.0697,0.04161,-0.17612,0.04161,0.17612
-4.8904,0,-0.09657,-3.0722,-0.09657,3.0722,0.041772,-0.17597,0.041772,0.17597
-4.8936,0,-0.095143,-3.0746,-0.095143,3.0746,0.041934,-0.17581,0.041934,0.17581
-4.8968,0,-0.093719,-3.0771,-0.093719,3.0771,0.042094,-0.17565,0.042094,0.17565
-4.8999,0,-0.092297,-3.0796,-0.092297,3.0796,0.042255,-0.17549,0.042255,0.17549
-4.9031,0,-0.090877,-3.0821,-0.090877,3.0821,0.042414,-0.17533,0.042414,0.17533
-4.9062,0,-0.08946,-3.0846,-0.08946,3.0846,0.042573,-0.17518,0.042573,0.17518
-4.9094,0,-0.088045,-3.0871,-0.088045,3.0871,0.042731,-0.17502,0.042731,0.17502
-4.9125,0,-0.086632,-3.0895,-0.086632,3.0895,0.042888,-0.17487,0.042888,0.17487
-4.9156,0,-0.085222,-3.092,-0.085222,3.092,0.043045,-0.17471,0.043045,0.17471
-4.9188,0,-0.083814,-3.0944,-0.083814,3.0944,0.043201,-0.17456,0.043201,0.17456
-4.9219,0,-0.082408,-3.0969,-0.082408,3.0969,0.043356,-0.1744,0.043356,0.1744
-4.925,0,-0.081004,-3.0994,-0.081004,3.0994,0.043511,-0.17425,0.043511,0.17425
-4.9281,0,-0.079603,-3.1018,-0.079603,3.1018,0.043665,-0.17409,0.043665,0.17409
-4.9312,0,-0.078204,-3.1042,-0.078204,3.1042,0.043819,-0.17394,0.043819,0.17394
-4.9343,0,-0.076807,-3.1067,-0.076807,3.1067,0.043972,-0.17379,0.043972,0.17379
-4.9374,0,-0.075412,-3.1091,-0.075412,3.1091,0.044124,-0.17364,0.044124,0.17364
-4.9405,0,-0.07402,-3.1115,-0.07402,3.1115,0.044275,-0.17348,0.044275,0.17348
-4.9436,0,-0.07263,-3.114,-0.07263,3.114,0.044426,-0.17333,0.044426,0.17333
-4.9467,0,-0.071242,-3.1164,-0.071242,3.1164,0.044577,-0.17318,0.044577,0.17318
-4.9497,0,-0.069856,-3.1188,-0.069856,3.1188,0.044726,-0.17303,0.044726,0.17303
-4.9528,0,-0.068472,-3.1212,-0.068472,3.1212,0.044875,-0.17288,0.044875,0.17288
-4.9559,0,-0.067091,-3.1236,-0.067091,3.1236,0.045024,-0.17273,0.045024,0.17273
-4.9589,0,-0.065711,-3.126,-0.065711,3.126,0.045172,-0.17258,0.045172,0.17258
-4.962,0,-0.064334,-3.1284,-0.064334,3.1284,0.045319,-0.17243,0.045319,0.17243
-4.965,0,-0.062959,-3.1308,-0.062959,3.1308,0.045466,-0.17228,0.045466,0.17228
-4.9681,0,-0.061586,-3.1332,-0.061586,3.1332,0.045612,-0.17214,0.045612,0.17214
-4.9711,0,-0.060215,-3.1356,-0.060215,3.1356,0.045757,-0.17199,0.045757,0.17199
-4.9741,0,-0.058847,-3.138,-0.058847,3.138,0.045902,-0.17184,0.045902,0.17184
-4.9771,0,-0.05748,-3.1404,-0.05748,3.1404,0.046047,-0.17169,0.046047,0.17169
-4.9801,0,-0.056116,-3.1427,-0.056116,3.1427,0.04619,-0.17155,0.04619,0.17155
-4.9832,0,-0.054753,-3.1451,-0.054753,3.1451,0.046334,-0.1714,0.046334,0.1714
-4.9862,0,-0.053393,-3.1475,-0.053393,3.1475,0.046476,-0.17125,0.046476,0.17125
-4.9892,0,-0.052035,-3.1498,-0.052035,3.1498,0.046618,-0.17111,0.046618,0.17111
-4.9922,0,-0.050678,-3.1522,-0.050678,3.1522,0.04676,-0.17096,0.04676,0.17096
-4.9952,0,-0.049324,-3.1546,-0.049324,3.1546,0.046901,-0.17082,0.046901,0.17082
-4.9981,0,-0.047972,-3.1569,-0.047972,3.1569,0.047041,-0.17067,0.047041,0.17067
-5.0011,0,-0.046622,-3.1593,-0.046622,3.1593,0.047181,-0.17053,0.047181,0.17053
-5.0041,0,-0.045274,-3.1616,-0.045274,3.1616,0.04732,-0.17039,0.04732,0.17039
-5.0071,0,-0.043928,-3.1639,-0.043928,3.1639,0.047459,-0.17024,0.047459,0.17024
-5.01,0,-0.042585,-3.1663,-0.042585,3.1663,0.047597,-0.1701,0.047597,0.1701
-5.013,0,-0.041243,-3.1686,-0.041243,3.1686,0.047734,-0.16996,0.047734,0.16996
-5.0159,0,-0.039903,-3.1709,-0.039903,3.1709,0.047871,-0.16982,0.047871,0.16982
-5.0189,0,-0.038565,-3.1733,-0.038565,3.1733,0.048008,-0.16967,0.048008,0.16967
-5.0218,0,-0.037229,-3.1756,-0.037229,3.1756,0.048144,-0.16953,0.048144,0.16953
-5.0248,0,-0.035895,-3.1779,-0.035895,3.1779,0.048279,-0.16939,0.048279,0.16939
-5.0277,0,-0.034563,-3.1802,-0.034563,3.1802,0.048414,-0.16925,0.048414,0.16925
-5.0306,0,-0.033233,-3.1825,-0.033233,3.1825,0.048549,-0.16911,0.048549,0.16911
-5.0336,0,-0.031905,-3.1848,-0.031905,3.1848,0.048683,-0.16897,0.048683,0.16897
-5.0365,0,-0.030579,-3.1871,-0.030579,3.1871,0.048816,-0.16883,0.048816,0.16883
-5.0394,0,-0.029255,-3.1894,-0.029255,3.1894,0.048949,-0.16869,0.048949,0.16869
-5.0423,0,-0.027933,-3.1917,-0.027933,3.1917,0.049081,-0.16855,0.049081,0.16855
-5.0452,0,-0.026613,-3.194,-0.026613,3.194,0.049213,-0.16841,0.049213,0.16841
-5.0481,0,-0.025294,-3.1963,-0.025294,3.1963,0.049344,-0.16828,0.049344,0.16828
-5.051,0,-0.023978,-3.1986,-0.023978,3.1986,0.049475,-0.16814,0.049475,0.16814
-5.0539,0,-0.022663,-3.2009,-0.022663,3.2009,0.049606,-0.168,0.049606,0.168
-5.0568,0,-0.021351,-3.2032,-0.021351,3.2032,0.049735,-0.16786,0.049735,0.16786
-5.0596,0,-0.02004,-3.2054,-0.02004,3.2054,0.049865,-0.16773,0.049865,0.16773
-5.0625,0,-0.018731,-3.2077,-0.018731,3.2077,0.049994,-0.16759,0.049994,0.16759
-5.0654,0,-0.017425,-3.21,-0.017425,3.21,0.050122,-0.16745,0.050122,0.16745
-5.0683,0,-0.01612,-3.2122,-0.01612,3.2122,0.05025,-0.16732,0.05025,0.16732
-5.0711,0,-0.014816,-3.2145,-0.014816,3.2145,0.050377,-0.16718,0.050377,0.16718
-5.074,0,-0.013515,-3.2167,-0.013515,3.2167,0.050504,-0.16705,0.050504,0.16705
-5.0768,0,-0.012216,-3.219,-0.012216,3.219,0.050631,-0.16691,0.050631,0.16691
-5.0797,0,-0.010918,-3.2212,-0.010918,3.2212,0.050757,-0.16678,0.050757,0.16678
-5.0825,0,-0.0096223,-3.2235,-0.0096223,3.2235,0.050882,-0.16664,0.050882,0.16664
-5.0854,0,-0.0083284,-3.2257,-0.0083284,3.2257,0.051007,-0.16651,0.051007,0.16651
-5.0882,0,-0.0070363,-3.228,-0.0070363,3.228,0.051132,-0.16638,0.051132,0.16638
-5.091,0,-0.0057461,-3.2302,-0.0057461,3.2302,0.051256,-0.16624,0.051256,0.16624
-5.0938,0,-0.0044576,-3.2324,-0.0044576,3.2324,0.05138,-0.16611,0.05138,0.16611
-5.0967,0,-0.003171,-3.2347,-0.003171,3.2347,0.051503,-0.16598,0.051503,0.16598
-5.0995,0,-0.0018862,-3.2369,-0.0018862,3.2369,0.051626,-0.16585,0.051626,0.16585
-5.1023,0,-0.00060317,-3.2391,-0.00060317,3.2391,0.051748,-0.16572,0.051748,0.16572
-5.1051,0,0.00067806,-3.2413,0.00067806,3.2413,0.05187,-0.16558,0.05187,0.16558
-5.1079,0,0.0019575,-3.2436,0.0019575,3.2436,0.051991,-0.16545,0.051991,0.16545
-5.1107,0,0.0032352,-3.2458,0.0032352,3.2458,0.052112,-0.16532,0.052112,0.16532
-5.1135,0,0.0045111,-3.248,0.0045111,3.248,0.052233,-0.16519,0.052233,0.16519
-5.1163,0,0.0057852,-3.2502,0.0057852,3.2502,0.052353,-0.16506,0.052353,0.16506
-5.1191,0,0.0070576,-3.2524,0.0070576,3.2524,0.052472,-0.16493,0.052472,0.16493
-5.1218,0,0.0083282,-3.2546,0.0083282,3.2546,0.052591,-0.1648,0.052591,0.1648
-5.1246,0,0.0095971,-3.2568,0.0095971,3.2568,0.05271,-0.16467,0.05271,0.16467
-5.1274,0,0.010864,-3.259,0.010864,3.259,0.052829,-0.16454,0.052829,0.16454
-5.1302,0,0.01213,-3.2612,0.01213,3.2612,0.052947,-0.16441,0.052947,0.16441
-5.1329,0,0.013393,-3.2633,0.013393,3.2633,0.053064,-0.16429,0.053064,0.16429
-5.1357,0,0.014655,-3.2655,0.014655,3.2655,0.053181,-0.16416,0.053181,0.16416
-5.1384,0,0.015915,-3.2677,0.015915,3.2677,0.053298,-0.16403,0.053298,0.16403
-5.1412,0,0.017174,-3.2699,0.017174,3.2699,0.053414,-0.1639,0.053414,0.1639
-5.1439,0,0.018431,-3.2721,0.018431,3.2721,0.05353,-0.16378,0.05353,0.16378
-5.1467,0,0.019686,-3.2742,0.019686,3.2742,0.053645,-0.16365,0.053645,0.16365
-5.1494,0,0.020939,-3.2764,0.020939,3.2764,0.05376,-0.16352,0.05376,0.16352
-5.1521,0,0.022191,-3.2786,0.022191,3.2786,0.053875,-0.1634,0.053875,0.1634
-5.1549,0,0.023441,-3.2807,0.023441,3.2807,0.053989,-0.16327,0.053989,0.16327
-5.1576,0,0.024689,-3.2829,0.024689,3.2829,0.054103,-0.16314,0.054103,0.16314
-5.1603,0,0.025936,-3.285,0.025936,3.285,0.054216,-0.16302,0.054216,0.16302
-5.163,0,0.027181,-3.2872,0.027181,3.2872,0.054329,-0.16289,0.054329,0.16289
-5.1657,0,0.028424,-3.2893,0.028424,3.2893,0.054442,-0.16277,0.054442,0.16277
-5.1684,0,0.029666,-3.2915,0.029666,3.2915,0.054554,-0.16264,0.054554,0.16264
-5.1711,0,0.030906,-3.2936,0.030906,3.2936,0.054665,-0.16252,0.054665,0.16252
-5.1738,0,0.032145,-3.2958,0.032145,3.2958,0.054777,-0.1624,0.054777,0.1624
-5.1765,0,0.033381,-3.2979,0.033381,3.2979,0.054888,-0.16227,0.054888,0.16227
-5.1792,0,0.034617,-3.3,0.034617,3.3,0.054998,-0.16215,0.054998,0.16215
-5.1819,0,0.03585,-3.3022,0.03585,3.3022,0.055109,-0.16203,0.055109,0.16203
-5.1846,0,0.037082,-3.3043,0.037082,3.3043,0.055219,-0.1619,0.055219,0.1619
-5.1873,0,0.038312,-3.3064,0.038312,3.3064,0.055328,-0.16178,0.055328,0.16178
-5.19,0,0.039541,-3.3085,0.039541,3.3085,0.055437,-0.16166,0.055437,0.16166
-5.1926,0,0.040768,-3.3106,0.040768,3.3106,0.055546,-0.16154,0.055546,0.16154
-5.1953,0,0.041993,-3.3128,0.041993,3.3128,0.055654,-0.16142,0.055654,0.16142
-5.198,0,0.043217,-3.3149,0.043217,3.3149,0.055762,-0.16129,0.055762,0.16129
-5.2006,0,0.04444,-3.317,0.04444,3.317,0.05587,-0.16117,0.05587,0.16117
-5.2033,0,0.04566,-3.3191,0.04566,3.3191,0.055977,-0.16105,0.055977,0.16105
-5.2059,0,0.046879,-3.3212,0.046879,3.3212,0.056084,-0.16093,0.056084,0.16093
-5.2086,0,0.048097,-3.3233,0.048097,3.3233,0.05619,-0.16081,0.05619,0.16081
-5.2112,0,0.049313,-3.3254,0.049313,3.3254,0.056296,-0.16069,0.056296,0.16069
-5.2139,0,0.050527,-3.3275,0.050527,3.3275,0.056402,-0.16057,0.056402,0.16057
-5.2165,0,0.05174,-3.3296,0.05174,3.3296,0.056508,-0.16045,0.056508,0.16045
-5.2191,0,0.052951,-3.3317,0.052951,3.3317,0.056613,-0.16033,0.056613,0.16033
-5.2218,0,0.054161,-3.3337,0.054161,3.3337,0.056717,-0.16022,0.056717,0.16022
-5.2244,0,0.055369,-3.3358,0.055369,3.3358,0.056822,-0.1601,0.056822,0.1601
-5.227,0,0.056576,-3.3379,0.056576,3.3379,0.056926,-0.15998,0.056926,0.15998
-5.2296,0,0.057781,-3.34,0.057781,3.34,0.057029,-0.15986,0.057029,0.15986
-5.2322,0,0.058985,-3.3421,0.058985,3.3421,0.057132,-0.15974,0.057132,0.15974
-5.2348,0,0.060187,-3.3441,0.060187,3.3441,0.057235,-0.15963,0.057235,0.15963
-5.2375,0,0.061387,-3.3462,0.061387,3.3462,0.057338,-0.15951,0.057338,0.15951
-5.2401,0,0.062586,-3.3483,0.062586,3.3483,0.05744,-0.15939,0.05744,0.15939
-5.2427,0,0.063784,-3.3503,0.063784,3.3503,0.057542,-0.15927,0.057542,0.15927
-5.2452,0,0.06498,-3.3524,0.06498,3.3524,0.057644,-0.15916,0.057644,0.15916
-5.2478,0,0.066174,-3.3544,0.066174,3.3544,0.057745,-0.15904,0.057745,0.15904
-5.2504,0,0.067367,-3.3565,0.067367,3.3565,0.057846,-0.15893,0.057846,0.15893
-5.253,0,0.068559,-3.3586,0.068559,3.3586,0.057946,-0.15881,0.057946,0.15881
-5.2556,0,0.069749,-3.3606,0.069749,3.3606,0.058047,-0.15869,0.058047,0.15869
-5.2582,0,0.070938,-3.3627,0.070938,3.3627,0.058147,-0.15858,0.058147,0.15858
-5.2607,0,0.072125,-3.3647,0.072125,3.3647,0.058246,-0.15846,0.058246,0.15846
-5.2633,0,0.07331,-3.3667,0.07331,3.3667,0.058345,-0.15835,0.058345,0.15835
-5.2659,0,0.074494,-3.3688,0.074494,3.3688,0.058444,-0.15824,0.058444,0.15824
-5.2684,0,0.075677,-3.3708,0.075677,3.3708,0.058543,-0.15812,0.058543,0.15812
-5.271,0,0.076858,-3.3728,0.076858,3.3728,0.058641,-0.15801,0.058641,0.15801
-5.2736,0,0.078038,-3.3749,0.078038,3.3749,0.058739,-0.15789,0.058739,0.15789
-5.2761,0,0.079216,-3.3769,0.079216,3.3769,0.058837,-0.15778,0.058837,0.15778
-5.2787,0,0.080393,-3.3789,0.080393,3.3789,0.058934,-0.15767,0.058934,0.15767
-5.2812,0,0.081569,-3.381,0.081569,3.381,0.059031,-0.15755,0.059031,0.15755
-5.2837,0,0.082743,-3.383,0.082743,3.383,0.059128,-0.15744,0.059128,0.15744
-5.2863,0,0.083915,-3.385,0.083915,3.385,0.059224,-0.15733,0.059224,0.15733
-5.2888,0,0.085086,-3.387,0.085086,3.387,0.05932,-0.15722,0.05932,0.15722
-5.2913,0,0.086256,-3.389,0.086256,3.389,0.059416,-0.15711,0.059416,0.15711
-5.2939,0,0.087425,-3.391,0.087425,3.391,0.059511,-0.15699,0.059511,0.15699
-5.2964,0,0.088591,-3.393,0.088591,3.393,0.059606,-0.15688,0.059606,0.15688
-5.2989,0,0.089757,-3.395,0.089757,3.395,0.059701,-0.15677,0.059701,0.15677
-5.3014,0,0.090921,-3.397,0.090921,3.397,0.059796,-0.15666,0.059796,0.15666
-5.3039,0,0.092084,-3.399,0.092084,3.399,0.05989,-0.15655,0.05989,0.15655
-5.3065,0,0.093245,-3.401,0.093245,3.401,0.059984,-0.15644,0.059984,0.15644
-5.309,0,0.094405,-3.403,0.094405,3.403,0.060077,-0.15633,0.060077,0.15633
-5.3115,0,0.095563,-3.405,0.095563,3.405,0.060171,-0.15622,0.060171,0.15622
-5.314,0,0.09672,-3.407,0.09672,3.407,0.060264,-0.15611,0.060264,0.15611
-5.3165,0,0.097876,-3.409,0.097876,3.409,0.060357,-0.156,0.060357,0.156
-5.319,0,0.09903,-3.411,0.09903,3.411,0.060449,-0.15589,0.060449,0.15589
-5.3214,0,0.10018,-3.413,0.10018,3.413,0.060541,-0.15578,0.060541,0.15578
-5.3239,0,0.10133,-3.4149,0.10133,3.4149,0.060633,-0.15567,0.060633,0.15567
-5.3264,0,0.10249,-3.4169,0.10249,3.4169,0.060724,-0.15556,0.060724,0.15556
-5.3289,0,0.10363,-3.4189,0.10363,3.4189,0.060816,-0.15546,0.060816,0.15546
-5.3314,0,0.10478,-3.4209,0.10478,3.4209,0.060907,-0.15535,0.060907,0.15535
-5.3339,0,0.10593,-3.4228,0.10593,3.4228,0.060997,-0.15524,0.060997,0.15524
-5.3363,0,0.10707,-3.4248,0.10707,3.4248,0.061088,-0.15513,0.061088,0.15513
-5.3388,0,0.10822,-3.4268,0.10822,3.4268,0.061178,-0.15503,0.061178,0.15503
-5.3413,0,0.10936,-3.4287,0.10936,3.4287,0.061268,-0.15492,0.061268,0.15492
-5.3437,0,0.1105,-3.4307,0.1105,3.4307,0.061357,-0.15481,0.061357,0.15481
-5.3462,0,0.11164,-3.4326,0.11164,3.4326,0.061447,-0.1547,0.061447,0.1547
-5.3486,0,0.11278,-3.4346,0.11278,3.4346,0.061536,-0.1546,0.061536,0.1546
-5.3511,0,0.11391,-3.4366,0.11391,3.4366,0.061624,-0.15449,0.061624,0.15449
-5.3535,0,0.11505,-3.4385,0.11505,3.4385,0.061713,-0.15439,0.061713,0.15439
-5.356,0,0.11618,-3.4405,0.11618,3.4405,0.061801,-0.15428,0.061801,0.15428
-5.3584,0,0.11732,-3.4424,0.11732,3.4424,0.061889,-0.15417,0.061889,0.15417
-5.3608,0,0.11845,-3.4443,0.11845,3.4443,0.061977,-0.15407,0.061977,0.15407
-5.3633,0,0.11958,-3.4463,0.11958,3.4463,0.062064,-0.15396,0.062064,0.15396
-5.3657,0,0.12071,-3.4482,0.12071,3.4482,0.062151,-0.15386,0.062151,0.15386
-5.3681,0,0.12183,-3.4502,0.12183,3.4502,0.062238,-0.15375,0.062238,0.15375
-5.3706,0,0.12296,-3.4521,0.12296,3.4521,0.062324,-0.15365,0.062324,0.15365
-5.373,0,0.12409,-3.454,0.12409,3.454,0.062411,-0.15354,0.062411,0.15354
-5.3754,0,0.12521,-3.4559,0.12521,3.4559,0.062497,-0.15344,0.062497,0.15344
-5.3778,0,0.12633,-3.4579,0.12633,3.4579,0.062583,-0.15334,0.062583,0.15334
-5.3802,0,0.12745,-3.4598,0.12745,3.4598,0.062668,-0.15323,0.062668,0.15323
-5.3827,0,0.12857,-3.4617,0.12857,3.4617,0.062753,-0.15313,0.062753,0.15313
-5.3851,0,0.12969,-3.4636,0.12969,3.4636,0.062838,-0.15303,0.062838,0.15303
-5.3875,0,0.13081,-3.4656,0.13081,3.4656,0.062923,-0.15292,0.062923,0.15292
-5.3899,0,0.13193,-3.4675,0.13193,3.4675,0.063008,-0.15282,0.063008,0.15282
-5.3923,0,0.13304,-3.4694,0.13304,3.4694,0.063092,-0.15272,0.063092,0.15272
-5.3947,0,0.13415,-3.4713,0.13415,3.4713,0.063176,-0.15262,0.063176,0.15262
-5.3971,0,0.13527,-3.4732,0.13527,3.4732,0.06326,-0.15251,0.06326,0.15251
-5.3994,0,0.13638,-3.4751,0.13638,3.4751,0.063343,-0.15241,0.063343,0.15241
-5.4018,0,0.13749,-3.477,0.13749,3.477,0.063426,-0.15231,0.063426,0.15231
-5.4042,0,0.1386,-3.4789,0.1386,3.4789,0.063509,-0.15221,0.063509,0.15221
-5.4066,0,0.1397,-3.4808,0.1397,3.4808,0.063592,-0.15211,0.063592,0.15211
-5.409,0,0.14081,-3.4827,0.14081,3.4827,0.063674,-0.15201,0.063674,0.15201
-5.4113,0,0.14191,-3.4846,0.14191,3.4846,0.063757,-0.1519,0.063757,0.1519
-5.4137,0,0.14302,-3.4865,0.14302,3.4865,0.063839,-0.1518,0.063839,0.1518
-5.4161,0,0.14412,-3.4884,0.14412,3.4884,0.06392,-0.1517,0.06392,0.1517
-5.4184,0,0.14522,-3.4903,0.14522,3.4903,0.064002,-0.1516,0.064002,0.1516
-5.4208,0,0.14632,-3.4922,0.14632,3.4922,0.064083,-0.1515,0.064083,0.1515
-5.4232,0,0.14742,-3.494,0.14742,3.494,0.064164,-0.1514,0.064164,0.1514
-5.4255,0,0.14852,-3.4959,0.14852,3.4959,0.064245,-0.1513,0.064245,0.1513
-5.4279,0,0.14961,-3.4978,0.14961,3.4978,0.064326,-0.1512,0.064326,0.1512
-5.4302,0,0.15071,-3.4997,0.15071,3.4997,0.064406,-0.1511,0.064406,0.1511
-5.4326,0,0.1518,-3.5016,0.1518,3.5016,0.064486,-0.15101,0.064486,0.15101
-5.4349,0,0.1529,-3.5034,0.1529,3.5034,0.064566,-0.15091,0.064566,0.15091
-5.4373,0,0.15399,-3.5053,0.15399,3.5053,0.064645,-0.15081,0.064645,0.15081
-5.4396,0,0.15508,-3.5072,0.15508,3.5072,0.064725,-0.15071,0.064725,0.15071
-5.4419,0,0.15617,-3.509,0.15617,3.509,0.064804,-0.15061,0.064804,0.15061
-5.4443,0,0.15726,-3.5109,0.15726,3.5109,0.064883,-0.15051,0.064883,0.15051
-5.4466,0,0.15834,-3.5128,0.15834,3.5128,0.064962,-0.15041,0.064962,0.15041
-5.4489,0,0.15943,-3.5146,0.15943,3.5146,0.06504,-0.15032,0.06504,0.15032
-5.4513,0,0.16051,-3.5165,0.16051,3.5165,0.065118,-0.15022,0.065118,0.15022
-5.4536,0,0.1616,-3.5183,0.1616,3.5183,0.065196,-0.15012,0.065196,0.15012
-5.4559,0,0.16268,-3.5202,0.16268,3.5202,0.065274,-0.15002,0.065274,0.15002
-5.4582,0,0.16376,-3.522,0.16376,3.522,0.065352,-0.14993,0.065352,0.14993
-5.4605,0,0.16484,-3.5239,0.16484,3.5239,0.065429,-0.14983,0.065429,0.14983
-5.4628,0,0.16592,-3.5257,0.16592,3.5257,0.065506,-0.14973,0.065506,0.14973
-5.4652,0,0.16699,-3.5276,0.16699,3.5276,0.065583,-0.14964,0.065583,0.14964
-5.4675,0,0.16807,-3.5294,0.16807,3.5294,0.065659,-0.14954,0.065659,0.14954
-5.4698,0,0.16915,-3.5313,0.16915,3.5313,0.065736,-0.14945,0.065736,0.14945
-5.4721,0,0.17022,-3.5331,0.17022,3.5331,0.065812,-0.14935,0.065812,0.14935
-5.4744,0,0.17129,-3.5349,0.17129,3.5349,0.065888,-0.14925,0.065888,0.14925
-5.4767,0,0.17236,-3.5368,0.17236,3.5368,0.065964,-0.14916,0.065964,0.14916
-5.4789,0,0.17344,-3.5386,0.17344,3.5386,0.066039,-0.14906,0.066039,0.14906
-5.4812,0,0.1745,-3.5404,0.1745,3.5404,0.066115,-0.14897,0.066115,0.14897
-5.4835,0,0.17557,-3.5423,0.17557,3.5423,0.06619,-0.14887,0.06619,0.14887
-5.4858,0,0.17664,-3.5441,0.17664,3.5441,0.066265,-0.14878,0.066265,0.14878
-5.4881,0,0.17771,-3.5459,0.17771,3.5459,0.06634,-0.14868,0.06634,0.14868
-5.4904,0,0.17877,-3.5477,0.17877,3.5477,0.066414,-0.14859,0.066414,0.14859
-5.4926,0,0.17984,-3.5495,0.17984,3.5495,0.066488,-0.1485,0.066488,0.1485
-5.4949,0,0.1809,-3.5514,0.1809,3.5514,0.066563,-0.1484,0.066563,0.1484
-5.4972,0,0.18196,-3.5532,0.18196,3.5532,0.066636,-0.14831,0.066636,0.14831
-5.4995,0,0.18302,-3.555,0.18302,3.555,0.06671,-0.14821,0.06671,0.14821
-5.5017,0,0.18408,-3.5568,0.18408,3.5568,0.066784,-0.14812,0.066784,0.14812
-5.504,0,0.18514,-3.5586,0.18514,3.5586,0.066857,-0.14803,0.066857,0.14803
-5.5062,0,0.18619,-3.5604,0.18619,3.5604,0.06693,-0.14793,0.06693,0.14793
-5.5085,0,0.18725,-3.5622,0.18725,3.5622,0.067003,-0.14784,0.067003,0.14784
-5.5108,0,0.18831,-3.564,0.18831,3.564,0.067075,-0.14775,0.067075,0.14775
-5.513,0,0.18936,-3.5658,0.18936,3.5658,0.067148,-0.14766,0.067148,0.14766
-5.5153,0,0.19041,-3.5676,0.19041,3.5676,0.06722,-0.14756,0.06722,0.14756
-5.5175,0,0.19146,-3.5694,0.19146,3.5694,0.067292,-0.14747,0.067292,0.14747
-5.5198,0,0.19251,-3.5712,0.19251,3.5712,0.067364,-0.14738,0.067364,0.14738
-5.522,0,0.19356,-3.573,0.19356,3.573,0.067436,-0.14729,0.067436,0.14729
-5.5242,0,0.19461,-3.5748,0.19461,3.5748,0.067507,-0.1472,0.067507,0.1472
-5.5265,0,0.19566,-3.5766,0.19566,3.5766,0.067578,-0.1471,0.067578,0.1471
-5.5287,0,0.19671,-3.5784,0.19671,3.5784,0.067649,-0.14701,0.067649,0.14701
-5.5309,0,0.19775,-3.5802,0.19775,3.5802,0.06772,-0.14692,0.06772,0.14692
-5.5332,0,0.1988,-3.582,0.1988,3.582,0.067791,-0.14683,0.067791,0.14683
-5.5354,0,0.19984,-3.5838,0.19984,3.5838,0.067861,-0.14674,0.067861,0.14674


==> figuresAndData/rLocusLCC.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3
-0.2496871,14.13109,-0.2496871,-14.13109,-0.5006258,0
-0.2747184,14.89527,-0.2747184,-14.89527,-0.4505632,0
-0.2768128,14.96498,-0.2768128,-14.96498,-0.4463745,0
-0.2790595,15.04086,-0.2790595,-15.04086,-0.441881,0
-0.2814659,15.12343,-0.2814659,-15.12343,-0.4370682,0
-0.2840387,15.21323,-0.2840387,-15.21323,-0.4319225,0
-0.2867846,15.31086,-0.2867846,-15.31086,-0.4264309,0
-0.2897092,15.41694,-0.2897092,-15.41694,-0.4205816,0
-0.2928178,15.53215,-0.2928178,-15.53215,-0.4143644,0
-0.2961145,15.6572,-0.2961145,-15.6572,-0.407771,0
-0.2996025,15.79286,-0.2996025,-15.79286,-0.400795,0
-0.3032837,15.93992,-0.3032837,-15.93992,-0.3934326,0
-0.3071585,16.09925,-0.3071585,-16.09925,-0.385683,0
-0.3112258,16.27175,-0.3112258,-16.27175,-0.3775484,0
-0.3154827,16.45836,-0.3154827,-16.45836,-0.3690346,0
-0.3199245,16.6601,-0.3199245,-16.6601,-0.360151,0
-0.3245445,16.87801,-0.3245445,-16.87801,-0.350911,0
-0.3293339,17.11319,-0.3293339,-17.11319,-0.3413321,0
-0.334282,17.3668,-0.334282,-17.3668,-0.3314359,0
-0.3393759,17.64003,-0.3393759,-17.64003,-0.3212481,0
-0.3446009,17.93414,-0.3446009,-17.93414,-0.3107983,0
-0.3499401,18.25042,-0.3499401,-18.25042,-0.3001198,0
-0.3553754,18.59022,-0.3553754,-18.59022,-0.2892493,0
-0.3608869,18.95493,-0.3608869,-18.95493,-0.2782263,0
-0.3664537,19.346,-0.3664537,-19.346,-0.2670927,0
-0.3720539,19.7649,-0.3720539,-19.7649,-0.2558921,0
-0.3776653,20.21317,-0.3776653,-20.21317,-0.2446694,0
-0.3832653,20.69238,-0.3832653,-20.69238,-0.2334694,0
-0.3888315,21.20417,-0.3888315,-21.20417,-0.2223369,0
-0.3943422,21.75018,-0.3943422,-21.75018,-0.2113156,0
-0.3997764,22.33215,-0.3997764,-22.33215,-0.2004472,0
-0.4051144,22.95182,-0.4051144,-22.95182,-0.1897712,0
-0.4103379,23.61103,-0.4103379,-23.61103,-0.1793243,0
-0.4154302,24.31162,-0.4154302,-24.31162,-0.1691397,0
-0.4203766,25.05552,-0.4203766,-25.05552,-0.1592468,0
-0.4251643,25.84471,-0.4251643,-25.84471,-0.1496715,0
-0.4297825,26.68123,-0.4297825,-26.68123,-0.140435,0
-0.4342225,27.56719,-0.4342225,-27.56719,-0.131555,0
-0.4384777,28.50475,-0.4384777,-28.50475,-0.1230447,0
-0.4425433,29.49617,-0.4425433,-29.49617,-0.1149135,0
-0.4464164,30.54378,-0.4464164,-30.54378,-0.1071671,0
-0.4500961,31.65,-0.4500961,-31.65,-0.09980786,0
-0.4535826,32.81734,-0.4535826,-32.81734,-0.0928347,0
-0.4568781,34.0484,-0.4568781,-34.0484,-0.08624389,0
-0.4599854,35.34591,-0.4599854,-35.34591,-0.08002915,0
-0.462909,36.71268,-0.462909,-36.71268,-0.07418206,0
-0.4656538,38.15165,-0.4656538,-38.15165,-0.06869238,0
-0.4682258,39.66591,-0.4682258,-39.66591,-0.06354839,0
-0.4706314,41.25866,-0.4706314,-41.25866,-0.05873721,0
-0.4728775,42.93324,-0.4728775,-42.93324,-0.05424505,0
-0.4749712,44.69314,-0.4749712,-44.69314,-0.0500575,0
-0.4999374,894.025,-0.4999374,-894.025,-0.0001251124,0
Inf,0,Inf,0,0,0


==> figuresAndData/rLocusLCCandFirstOrder.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4
-100,0,-2.4968711e-05,0.0014131088,-2.4968711e-05,-0.0014131088,-5.0062578e-05,0
-100,0,-2.747073e-05,0.0014895267,-2.747073e-05,-0.0014895267,-4.505632e-05,0
-100,0,-2.907016e-05,0.0015454165,-2.907016e-05,-0.0015454165,-4.1855765e-05,0
-100,0,-3.1399844e-05,0.0016394093,-3.1399844e-05,-0.0016394093,-3.7193402e-05,0
-100,0,-3.4452154e-05,0.0017933082,-3.4452154e-05,-0.0017933082,-3.1083498e-05,0
-100,0,-3.7940084e-05,0.0020367199,-3.7940084e-05,-0.0020367199,-2.4098317e-05,0
-100,0,-4.135291e-05,0.0024069282,-4.135291e-05,-0.0024069282,-1.7256215e-05,0
-100,0,-4.4218073e-05,0.00294891,-4.4218073e-05,-0.00294891,-1.1496863e-05,0
-100,0,-4.6322998e-05,0.0037172618,-4.6322998e-05,-0.0037172618,-7.2357951e-06,0
-100,0,-4.7708305e-05,0.0047807835,-4.7708305e-05,-0.0047807835,-4.3748039e-06,0
-100,0,-4.8527506e-05,0.0062292527,-4.8527506e-05,-0.0062292527,-2.5769248e-06,0
-100,0,-4.8928402e-05,0.0081819401,-4.8928402e-05,-0.0081819401,-1.4937292e-06,0
-100,0,-4.899818e-05,0.010798136,-4.899818e-05,-0.010798136,-8.5761718e-07,0
-100,0,-4.8744056e-05,0.014290553,-4.8744056e-05,-0.014290553,-4.8966252e-07,0
-100,0,-4.8076492e-05,0.01894283,-4.8076492e-05,-0.01894283,-2.7868107e-07,0
-100.00001,0,-4.6772575e-05,0.025132663,-4.6772575e-05,-0.025132663,-1.5831478e-07,0
-100.00001,0,-4.4399777e-05,0.033362516,-4.4399777e-05,-0.033362516,-8.9842453e-08,0
-100.00002,0,-4.0171869e-05,0.044300425,-4.0171869e-05,-0.044300425,-5.0954645e-08,0
-100.00003,0,-3.2688204e-05,0.058834233,-3.2688204e-05,-0.058834233,-2.8889466e-08,0
-100.00006,0,-1.9469638e-05,0.078143662,-1.9469638e-05,-0.078143662,-1.6376164e-08,0
-100.00011,0,3.8627529e-06,0.10379607,3.8627529e-06,-0.10379607,-9.2819185e-09,0
-100.00019,0,4.5038265e-05,0.13787365,4.5038265e-05,-0.13787365,-5.2606161e-09,0
-100.00034,0,0.00011769694,0.18314245,0.00011769694,-0.18314245,-2.9814006e-09,0
-100.00059,0,0.00024590777,0.24327683,0.00024590777,-0.24327683,-1.6896451e-09,0
-100.00104,0,0.00047214085,0.32315761,0.00047214085,-0.32315761,-9.5755951e-10,0
-100.00184,0,0.00087133282,0.42926794,0.00087133282,-0.42926794,-5.4266687e-10,0
-100.00325,0,0.0015756996,0.57021895,0.0015756996,-0.57021895,-3.0753835e-10,0
-100.00574,0,0.0028184993,0.75744718,0.0028184993,-0.75744718,-1.7428675e-10,0
-100.01012,0,0.0050111909,1.0061394,0.0050111909,-1.0061394,-9.8770886e-11,0
-100.01786,0,0.008879386,1.3364571,0.008879386,-1.3364571,-5.597489e-11,0
-100.0315,0,0.015702126,1.7751535,0.015702126,-1.7751535,-3.1721768e-11,0
-100.05556,0,0.027732182,2.3577004,0.027732182,-2.3577004,-1.7977175e-11,0
-100.09796,0,0.048931765,3.1310618,0.048931765,-3.1310618,-1.0187918e-11,0
-100.1726,0,0.086252436,4.1572617,0.086252436,-4.1572617,-5.773636e-12,0
-100.30378,0,0.15183766,5.5178555,0.15183766,-5.5178555,-3.2720004e-12,0
-100.53358,0,0.26674078,7.3192666,0.26674078,-7.3192666,-1.8542884e-12,0
-100.93408,0,0.46698943,9.6985679,0.46698943,-9.6985679,-1.0508512e-12,0
-101.62587,0,0.81288662,12.828478,0.81288662,-12.828478,-5.9553208e-13,0
-102.80359,0,1.4017458,16.919046,1.4017458,-16.919046,-3.3749636e-13,0
-104.76371,0,2.3818067,22.212403,2.3818067,-22.212403,-1.9126391e-13,0
-107.92118,0,3.9605416,28.968548,3.9605416,-28.968548,-1.0839193e-13,0
-112.79547,0,6.3976844,37.44782,6.3976844,-37.44782,-6.1427222e-14,0
-119.96145,0,9.980676,47.906042,9.980676,-47.906042,-3.4811666e-14,0
-129.99545,0,14.997673,60.616319,14.997673,-60.616319,-1.9728258e-14,0
-143.45977,0,21.729834,75.911383,21.729834,-75.911383,-1.118028e-14,0
-160.93627,0,30.468083,94.226031,30.468083,-94.226031,-6.3360208e-15,0
-183.08415,0,41.542027,116.1277,41.542027,-116.1277,-3.5907116e-15,0
-210.6974,0,55.348649,142.33822,55.348649,-142.33822,-2.0349065e-15,0
-244.75425,0,72.377074,173.75489,72.377074,-173.75489,-1.1532099e-15,0
-286.46265,0,93.231273,211.47694,93.231273,-211.47694,-6.535402e-16,0
-337.3076,0,118.65375,256.84026,118.65375,-256.84026,-3.7037037e-16,0
-6779.6506,0,3339.8252,5842.1968,3339.8252,-5842.1968,-3.2571041e-20,0
Inf,0,Inf,0,Inf,0,0,0


==> figuresAndData/rLocusPade.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5,realPart6,imaginaryPart6,realPart7,imaginaryPart7,realPart8,imaginaryPart8,realPart9,imaginaryPart9,realPart10,imaginaryPart10,realPart11,imaginaryPart11
-6.217832467298,16.46539891815,-6.217832467298,-16.46539891815,-9.772439133715,12.44997096494,-9.772439133715,-12.44997096494,-11.9350566572,8.769894377898,-11.9350566572,-8.769894377898,-13.23058193092,5.223135841593,-13.23058193092,-5.223135841593,-13.84408981088,1.735330390893,-13.84408981088,-1.735330390893,-1,0
-6.218487012677,16.46561267227,-6.218487012677,-16.46561267227,-9.754772708368,12.45862711777,-9.754772708368,-12.45862711777,-12.04439923445,8.636334827729,-12.04439923445,-8.636334827729,-13.04083721097,5.691517580379,-13.04083721097,-5.691517580379,-13.94148384561,0.0511023392989,-13.94148384561,-0.0511023392989,-1.000063238515,0
-6.218487668015,16.46561288656,-6.218487668015,-16.46561288656,-9.754755247583,12.45863575215,-9.754755247583,-12.45863575215,-12.04451952561,8.6361910678,-12.04451952561,-8.6361910678,-13.04065221682,5.691946243182,-13.04065221682,-5.691946243182,-13.94154453025,0,-13.94158613785,0,-1.000063301821,0
-6.218488323351,16.46561310085,-6.218488323351,-16.46561310085,-9.754737787263,12.45864438645,-9.754737787263,-12.45864438645,-12.04463984271,8.636047285407,-12.04463984271,-8.636047285407,-13.04046721989,5.692374850915,-13.04046721989,-5.692374850915,-13.89055053581,0,-13.99274306188,0,-1.000063365127,0
-6.219019733663,16.46578705086,-6.219019733663,-16.46578705086,-9.740723809632,12.46562350724,-9.740723809632,-12.46562350724,-12.1525011069,8.511255003769,-12.1525011069,-8.511255003769,-12.88654332114,6.026328427893,-12.88654332114,-6.026328427893,-12.6068638181,0,-15.39548773428,0,-1.000114693488,0
-6.219842446996,16.46605707591,-6.219842446996,-16.46605707591,-9.719576229875,12.47633576789,-9.719576229875,-12.47633576789,-12.3936584537,8.279139535472,-12.3936584537,-8.279139535472,-12.59124443459,6.52106865343,-12.59124443459,-6.52106865343,-11.96557926601,0,-16.18565487324,0,-1.000194134764,0
-6.220016557724,16.46611433375,-6.220016557724,-16.46611433375,-9.715182673769,12.47858771285,-9.715182673769,-12.47858771285,-12.46845530617,8.225978093651,-12.46845530617,-8.225978093651,-12.50679485171,6.623086116797,-12.50679485171,-6.623086116797,-11.86962802427,0,-16.30933983905,0,-1.00021094323,0
-6.220190687592,16.46617163722,-6.220190687592,-16.46617163722,-9.710816349841,12.48083448303,-9.710816349841,-12.48083448303,-12.5574914423,8.176636705358,-12.5574914423,-8.176636705358,-12.40859368448,6.719418887715,-12.40859368448,-6.719418887715,-11.78167091417,0,-16.42400077143,0,-1.000227752261,0
-6.220364836578,16.46622898634,-6.220364836578,-16.46622898634,-9.706476880825,12.48307601807,-9.706476880825,-12.48307601807,-12.66151917872,8.138614167377,-12.66151917872,-8.138614167377,-12.2958433595,6.802724807671,-12.2958433595,-6.802724807671,-11.70042299527,0,-16.5310138789,0,-1.000244561857,0
-6.220539004671,16.46628638116,-6.220539004671,-16.46628638116,-9.702163896725,12.48531226175,-9.702163896725,-12.48531226175,-12.77471039687,8.120156504193,-12.77471039687,-8.120156504193,-12.17433292002,6.864894464218,-12.17433292002,-6.864894464218,-11.62489487044,0,-16.63144744924,0,-1.000261372018,0
-6.220713191857,16.46634382168,-6.220713191857,-16.46634382168,-9.697877034758,12.48754316166,-9.697877034758,-12.48754316166,-12.88620219137,8.122819324724,-12.88620219137,-8.122819324724,-12.05489127557,6.904492205243,-12.05489127557,-6.904492205243,-11.55430666483,0,-16.72615007455,0,-1.000278182745,0
-6.220887398122,16.46640130795,-6.220887398122,-16.46640130795,-9.69361593914,12.48976866917,-9.69361593914,-12.48976866917,-12.98850037469,8.14092168919,-12.98850037469,-8.14092168919,-11.94498283413,6.927304950686,-11.94498283413,-6.927304950686,-11.48803163605,0,-16.81580876797,0,-1.000294994037,0
-6.221235867824,16.4665164178,-6.221235867824,-16.4665164178,-9.68516965803,12.49420332975,-9.68516965803,-12.49420332975,-13.16132690542,8.199630793358,-13.16132690542,-8.199630793358,-11.75785255283,6.946756255377,-11.75785255283,-6.946756255377,-11.36646117431,0,-16.98216109138,0,-1.000328618317,0
-6.221825828064,16.46671165959,-6.221825828064,-16.46671165959,-9.671098400537,12.50165858738,-9.671098400537,-12.50165858738,-13.38349695081,8.316444565664,-13.38349695081,-8.316444565664,-11.51385763264,6.952538845464,-11.51385763264,-6.952538845464,-11.1871546139,0,-17.23204400416,0,-1.000385532745,0
-6.222416005812,16.46690742746,-6.222416005812,-16.46690742746,-9.657298190596,12.50904940027,-9.657298190596,-12.50904940027,-13.55303234763,8.430701601261,-13.55303234763,-8.430701601261,-11.32495898782,6.950673929934,-11.32495898782,-6.950673929934,-11.03291016621,0,-17.45139901401,0,-1.000442453653,0
-6.223597011488,16.4673005457,-6.223597011488,-16.4673005457,-9.630464786399,12.52363435467,-9.630464786399,-12.52363435467,-13.80812165436,8.636427654619,-13.80812165436,-8.636427654619,-11.03679669411,6.94564092117,-11.03679669411,-6.94564092117,-10.77669756535,0,-17.82499037002,0,-1.000556314917,0
-6.227601104676,16.46864701701,-6.227601104676,-16.46864701701,-9.546275855578,12.57103804647,-9.546275855578,-12.57103804647,-14.33385573949,9.164740992986,-14.33385573949,-9.164740992986,-10.43307260523,6.943905345322,-10.43307260523,-6.943905345322,-10.18681574406,0,-18.73097790698,0,-1.000941929127,0
-6.234400050169,16.47098212154,-6.234400050169,-16.47098212154,-9.422008217726,12.64465197587,-9.422008217726,-12.64465197587,-14.83010422358,9.765307629644,-14.83010422358,-9.765307629644,-9.860477386629,6.958694243841,-9.860477386629,-6.958694243841,-9.593441939643,0,-19.7115689708,0,-1.001595261985,0
-6.245967839867,16.47509926846,-6.245967839867,-16.47509926846,-9.246939133286,12.75315966427,-9.246939133286,-12.75315966427,-15.32338684127,10.43901723807,-15.32338684127,-10.43901723807,-9.296577575399,6.98555175037,-9.296577575399,-6.98555175037,-8.994941277888,0,-20.77760464788,0,-1.002702981937,0
-6.265706401741,16.48255957793,-6.265706401741,-16.48255957793,-9.010925452725,12.90311569078,-9.010925452725,-12.90311569078,-15.82199711451,11.18776311149,-15.82199711451,-11.18776311149,-8.73436860676,7.02030316238,-8.73436860676,-7.02030316238,-8.390030764837,0,-21.94106909768,0,-1.004583422149,0
-6.299494998012,16.49668926706,-6.299494998012,-16.49668926706,-8.703435267548,13.0960631916,-8.703435267548,-13.0960631916,-16.32588093343,12.01534764561,-16.32588093343,-12.01534764561,-8.172108723292,7.060331062915,-8.172108723292,-7.060331062915,-7.777256354701,0,-23.21596224127,0,-1.007782321609,0
-6.357287463426,16.52533708569,-6.357287463426,-16.52533708569,-8.31108904618,13.32531478193,-8.31108904618,-13.32531478193,-16.83064879754,12.92830367731,-16.83064879754,-12.92830367731,-7.609924999087,7.104344725817,-7.609924999087,-7.104344725817,-7.154687105421,0,-24.61897653358,0,-1.013243753686,0
-6.453558983229,16.58885500499,-6.453558983229,-16.58885500499,-7.816349274082,13.56873376131,-7.816349274082,-13.56873376131,-17.32947085045,13.93566175674,-17.32947085045,-13.93566175674,-7.048479133665,7.15187944084,-7.048479133665,-7.15187944084,-6.519561577935,0,-26.17023308611,0,-1.022626427544,0
-6.592625293181,16.73672142841,-6.592625293181,-16.73672142841,-7.211806186157,13.7731676857,-7.211806186157,-13.7731676857,-17.81356604228,15.04830183208,-17.81356604228,-15.04830183208,-6.488490548756,7.202844614182,-6.488490548756,-7.202844614182,-5.867668263454,0,-27.89420387589,0,-1.038924608208,0
-6.671242931915,16.88302004302,-6.671242931915,-16.88302004302,-6.839364489416,13.84420012524,-6.839364489416,-13.84420012524,-18.07650615105,15.72808704989,-18.07650615105,-15.72808704989,-6.172976720863,7.233154960927,-6.172976720863,-7.233154960927,-5.489460933046,0,-28.95574696315,0,-1.053153305066,0
-6.715950259311,17.02840052144,-6.715950259311,-17.02840052144,-6.55286137646,13.87433339789,-6.55286137646,-13.87433339789,-18.2718418692,16.27839157117,-18.2718418692,-16.27839157117,-5.930621339439,7.257225610235,-5.930621339439,-7.257225610235,-5.19202796471,0,-29.82092214213,0,-1.067810891519,0
-6.741176386479,17.24997422114,-6.741176386479,-17.24997422114,-6.192831003224,13.89055783482,-6.192831003224,-13.89055783482,-18.51416021253,17.0302730339,-18.51416021253,-17.0302730339,-5.616576191169,7.289432813747,-5.616576191169,-7.289432813747,-4.795275381817,0,-31.01293578314,0,-1.093683323238,0
-6.732426057484,17.43738909793,-6.732426057484,-17.43738909793,-5.927613065525,13.89310386991,-5.927613065525,-13.89310386991,-18.69011940084,17.63899896387,-18.69011940084,-17.63899896387,-5.37547846954,7.314928415375,-5.37547846954,-7.314928415375,-4.479530962027,0,-31.98760290209,0,-1.121045611917,0
-6.685408416575,17.69377723674,-6.685408416575,-17.69377723674,-5.597279006913,13.89146916761,-5.597279006913,-13.89146916761,-18.90207870711,18.47063323384,-18.90207870711,-18.47063323384,-5.063226177349,7.348918587558,-5.063226177349,-7.348918587558,-4.050669642337,0,-33.33509176825,0,-1.171368303405,0
-6.623608447195,17.89707969185,-6.623608447195,-17.89707969185,-5.351826621032,13.88970238472,-5.351826621032,-13.88970238472,-19.05016392926,19.14375201285,-19.05016392926,-19.14375201285,-4.823626449938,7.375718360984,-4.823626449938,-7.375718360984,-3.6994843395,0,-34.44084407369,0,-1.227995888939,0
-6.405234538986,18.37342971301,-6.405234538986,-18.37342971301,-4.807612843499,13.890970274,-4.807612843499,-13.890970274,-19.32858888208,20.80636460985,-19.32858888208,-20.80636460985,-4.275578842972,7.439210805768,-4.275578842972,-7.439210805768,-2.726048199921,0,-37.2396588664,0,-1.513280096903,0
-6.308416730263,18.5366423265,-6.308416730263,-18.5366423265,-4.626629825567,13.89387637002,-4.626629825567,-13.89387637002,-19.39969347146,21.41100243579,-19.39969347146,-21.41100243579,-4.089877261845,7.461362853479,-4.089877261845,-7.461362853479,-2.045402017769,0,-38.28463139891,0,-1.955931953017,0
-6.307845790805,18.53755337022,-6.307845790805,-18.53755337022,-4.62562392298,13.8938964152,-4.62562392298,-13.8938964152,-19.40005183585,21.4144345533,-19.40005183585,-21.4144345533,-4.088841949452,7.461487193356,-4.088841949452,-7.461487193356,-2,1.612012008726e-07,-38.29060828507,0,-2,-1.612012008726e-07
-6.307275088399,18.53846349818,-6.307275088399,-18.53846349818,-4.624619071327,13.89391648279,-4.624619071327,-13.89391648279,-19.40040939954,21.41786387264,-19.40040939954,-21.41786387264,-4.087807687646,7.461611416144,-4.087807687646,-7.461611416144,-1.999333651644,0.04470770264574,-38.29658082141,0,-1.999333651644,-0.04470770264574
-6.249690336967,18.62769355434,-6.249690336967,-18.62769355434,-4.526274676525,13.8960906216,-4.526274676525,-13.8960906216,-19.43328962754,21.75729269318,-19.43328962754,-21.75729269318,-3.98644496881,7.473829343382,-3.98644496881,-7.473829343382,-1.933834328664,0.4425947780881,-38.8903557163,0,-1.933834328664,-0.4425947780881
-6.194505557855,18.70886157269,-6.194505557855,-18.70886157269,-4.437047597977,13.89842336397,-4.437047597977,-13.89842336397,-19.45932765013,22.07174893922,-19.45932765013,-22.07174893922,-3.894271690767,7.485012476896,-3.894271690767,-7.485012476896,-1.873936664514,0.6072826054057,-39.44519824562,0,-1.873936664514,-0.6072826054057
-6.090750669251,18.85190218913,-6.090750669251,-18.85190218913,-4.280082217709,13.9033515043,-4.280082217709,-13.9033515043,-19.49563523558,22.63984333991,-19.49563523558,-22.63984333991,-3.731770775641,7.504889111132,-3.731770775641,-7.504889111132,-1.767544001559,0.8159699663207,-40.45971671821,0,-1.767544001559,-0.8159699663207
-5.873895637094,19.11976218009,-5.873895637094,-19.11976218009,-3.985803445815,13.91532141503,-3.985803445815,-13.91532141503,-19.52696790299,23.75565558059,-19.52696790299,-23.75565558059,-3.426504499537,7.542736074989,-3.426504499537,-7.542736074989,-1.564876737622,1.094257826175,-42.50141815522,0,-1.564876737622,-1.094257826175
-5.688616623566,19.32359691958,-5.688616623566,-19.32359691958,-3.76022181873,13.92673441661,-3.76022181873,-13.92673441661,-19.51382876862,24.65518113878,-19.51382876862,-24.65518113878,-3.192525552563,7.572137835333,-3.192525552563,-7.572137835333,-1.406994846299,1.257868096549,-44.19937146545,0,-1.406994846299,-1.257868096549
-5.204604279431,19.78064853393,-5.204604279431,-19.78064853393,-3.242789749662,13.95909934395,-3.242789749662,-13.95909934395,-19.33656957804,26.85931526903,-19.33656957804,-26.85931526903,-2.658028326374,7.64028444652,-2.658028326374,-7.64028444652,-1.037788857384,1.546363955808,-48.58838141543,0,-1.037788857384,-1.546363955808
-4.643505848885,20.21491127266,-4.643505848885,-20.21491127266,-2.724816280908,13.9979597008,-2.724816280908,-13.9979597008,-18.90681446042,29.25208177799,-18.90681446042,-29.25208177799,-2.128314943836,7.708643844919,-2.128314943836,-7.708643844919,-0.659864629234,1.761538825036,-53.80076412906,0,-0.659864629234,-1.761538825036
-4.010187472083,20.61767711169,-4.010187472083,-20.61767711169,-2.204769111495,14.0408505258,-2.204769111495,-14.0408505258,-18.15618924065,31.821854586,-18.15618924065,-31.821854586,-1.603278050415,7.776559946145,-1.603278050415,-7.776559946145,-0.2733200259007,1.930766385525,-60.07413566388,0,-0.2733200259007,-1.930766385525
-3.310269980466,20.97977147473,-3.310269980466,-20.97977147473,-1.682083865643,14.08551895173,-1.682083865643,-14.08551895173,-17.00514262263,34.53955561112,-17.00514262263,-34.53955561112,-1.082687531996,7.843439435698,-1.082687531996,-7.843439435698,0.121608513531,2.067798764054,-67.73944514137,0,0.121608513531,-2.067798764054
-2.550590021988,21.29182567064,-2.550590021988,-21.29182567064,-1.15688173586,14.13001439049,-1.15688173586,-14.13001439049,-15.36515554545,37.35084303645,-15.36515554545,-37.35084303645,-0.5662196049887,7.908774790991,-0.5662196049887,-7.908774790991,0.5245750372523,2.180891463673,-77.26775940316,0,0.5245750372523,-2.180891463673
-1.739502419027,21.54465405788,-1.739502419027,-21.54465405788,-0.6297836333192,14.17274290345,-0.6297836333192,-14.17274290345,-13.14455429078,40.16667323383,-13.14455429078,-40.16667323383,-0.05348846112727,7.972156025267,-0.05348846112727,-7.972156025267,0.9351559925393,2.275533380358,-89.34567151604,0,0.9351559925393,-2.275533380358
-0.8870388967229,21.72969809901,-0.8870388967229,-21.72969809901,-0.1017745605804,14.21250818389,-0.1017745605804,-14.21250818389,-10.26005054724,42.85332536933,-10.26005054724,-42.85332536933,0.4559243591063,8.033272497307,0.4559243591063,-8.033272497307,1.352880520889,2.355613957267,-104.9998764916,0,1.352880520889,-2.355613957267
-0.004919672665638,21.83950311213,-0.004919672665638,-21.83950311213,0.4259064959897,14.24854739549,0.4259064959897,-14.24854739549,-6.656414967893,45.22469434648,-6.656414967893,-45.22469434648,0.9624457202413,8.091907151132,0.9624457202413,-8.091907151132,1.777256337875,2.424006518428,-125.8080078651,0,1.777256337875,-2.424006518428
0.5016577628548,21.86597875603,0.5016577628548,-21.86597875603,0.7233941458292,14.26713136046,0.7233941458292,-14.26713136046,-4.299698415773,46.33690319243,-4.299698415773,-46.33690319243,1.247526070777,8.123886467039,1.247526070777,-8.123886467039,2.01979574127,2.458330132494,-140.7329320263,0,2.01979574127,-2.458330132494
0.8935881182421,21.86818711351,0.8935881182421,-21.86818711351,0.9518652620917,14.28056526,0.9518652620917,-14.28056526,-2.335860452374,47.04242764537,-2.335860452374,-47.04242764537,1.466492742309,8.147925771967,1.466492742309,-8.147925771967,2.207790006948,2.482894889431,-154.2634541491,0,2.207790006948,-2.482894889431
1.793962840524,21.81185318223,1.793962840524,-21.81185318223,1.474648430795,14.30876849791,1.474648430795,-14.30876849791,2.604786490776,48.03286025581,2.604786490776,-48.03286025581,1.96846033552,8.201263583194,1.96846033552,-8.201263583194,2.644001602037,2.533972805355,-194.4178938612,0,2.644001602037,-2.533972805355
2.297743965418,21.74172457304,2.297743965418,-21.74172457304,1.76809455149,14.32327623928,1.76809455149,-14.32327623928,5.590934739124,48.124214287,5.590934739124,-48.124214287,2.251307496044,8.230210337465,2.251307496044,-8.230210337465,2.892811386416,2.559896231945,-224.670113766,0,2.892811386416,-2.559896231945
2.680853367022,21.66889207152,2.680853367022,-21.66889207152,1.992844364112,14.33390323614,1.992844364112,-14.33390323614,7.939131028171,47.9312479753,7.939131028171,-47.9312479753,2.468713236762,8.251911090894,2.468713236762,-8.251911090894,3.085434443301,2.578573977869,-253.0244373948,0,3.085434443301,-2.578573977869
3.538598093303,21.44012317938,3.538598093303,-21.44012317938,2.505195299457,14.35730009629,2.505195299457,-14.35730009629,13.30085290008,46.55753023856,13.30085290008,-46.55753023856,2.967581152073,8.299900723001,2.967581152073,-8.299900723001,3.531660874672,2.617761271713,-341.5694873845,0,3.531660874672,-2.617761271713
4.004509241667,21.27403547952,4.004509241667,-21.27403547952,2.791721863947,14.37047003501,2.791721863947,-14.37047003501,16.16897655673,45.20751676677,16.16897655673,-45.20751676677,3.248956575626,8.325864043474,3.248956575626,-8.325864043474,3.785761160794,2.637840061598,-411.8198326151,0,3.785761160794,-2.637840061598
4.351777953098,21.12872992636,4.351777953098,-21.12872992636,3.010730903975,14.38093621938,3.010730903975,-14.38093621938,18.22830739009,43.90634795582,18.22830739009,-43.90634795582,3.465355860731,8.345295580217,3.465355860731,-8.345295580217,3.98228507202,2.652390154628,-479.8351672497,0,3.98228507202,-2.652390154628
4.785957032148,20.91816361396,4.785957032148,-20.91816361396,3.293142440804,14.39539109752,3.293142440804,-14.39539109752,20.64754050632,41.91914596342,20.64754050632,-41.91914596342,3.74622773049,8.369829459134,3.74622773049,-8.369829459134,4.238707538443,2.670209143535,-592.0122586969,0,4.238707538443,-2.670209143535
5.105723212968,20.73995678527,5.105723212968,-20.73995678527,3.508940351168,14.40753298831,3.508940351168,-14.40753298831,22.27743341454,40.20184822472,22.27743341454,-40.20184822472,3.962289790739,8.388181447803,3.962289790739,-8.388181447803,4.436943752383,2.683155097995,-702.0026245547,0,4.436943752383,-2.683155097995
5.78687277665,20.28054008004,5.78687277665,-20.28054008004,4.000017485514,14.44072919731,4.000017485514,-14.44072919731,25.16282606797,35.85974595455,25.16282606797,-35.85974595455,4.458596595269,8.428662903465,4.458596595269,-8.428662903465,4.895305484713,2.710624211643,-1066.880767759,0,4.895305484713,-2.710624211643
6.382848537119,19.75782044541,6.382848537119,-19.75782044541,4.485256880472,14.48541990394,4.485256880472,-14.48541990394,26.83952253456,31.35506958642,26.83952253456,-31.35506958642,4.954455563467,8.466863533848,4.954455563467,-8.466863533848,5.357069131115,2.735265504318,-1674.903398436,0,5.357069131115,-2.735265504318
6.88200416047,19.17836994133,6.88200416047,-19.17836994133,4.967798328039,14.54848764424,4.967798328039,-14.54848764424,27.47093111443,27.07613260754,27.47093111443,-27.07613260754,5.450023017895,8.502928407912,5.450023017895,-8.502928407912,5.821961798197,2.757467044536,-2696.55496364,0,5.821961798197,-2.757467044536
7.271839015591,18.5455450887,7.271839015591,-18.5455450887,5.454308770089,14.64058742555,5.454308770089,-14.64058742555,27.32172777355,23.2517547516,27.32172777355,-23.2517547516,5.945454501104,8.537023371011,5.945454501104,-8.537023371011,6.289736559881,2.777552607057,-4420.374854788,0,6.289736559881,-2.777552607057
7.534026294895,17.85360056957,7.534026294895,-17.85360056957,5.959857657778,14.78142662401,5.959857657778,-14.78142662401,26.65676630087,19.96360816073,26.65676630087,-19.96360816073,6.440940086598,8.569319689866,6.440940086598,-8.569319689866,6.760170133676,2.795793957561,-7334.364788147,0,6.760170133676,-2.795793957561
7.622108987269,17.06460442966,7.622108987269,-17.06460442966,6.529963314211,15.02236989272,6.529963314211,-15.02236989272,25.68845037135,17.1982131571,25.68845037135,-17.1982131571,6.936748722727,8.599943533766,6.936748722727,-8.599943533766,7.233060678779,2.812420670205,-12264.00795038,0,7.233060678779,-2.812420670205
7.239506007729,16.17056978483,7.239506007729,-16.17056978483,7.380501020324,15.46865836426,7.380501020324,-15.46865836426,24.75390446204,15.24080557498,24.75390446204,-15.24080557498,7.352800026098,8.624303104947,7.352800026098,-8.624303104947,7.631141126785,2.825254876558,-18940.90312509,0,7.631141126785,-2.825254876558
7.235992242473,16.16918397073,7.235992242473,-16.16918397073,7.384990672048,15.46904626314,7.384990672048,-15.46904626314,24.75171137292,15.2367032281,24.75171137292,-15.2367032281,7.353744672036,8.624356896101,7.353744672036,-8.624356896101,7.632045980958,2.825282938665,-18959.64431703,0,7.632045980958,-2.825282938665
7.232472001047,16.16784674325,7.232472001047,-16.16784674325,7.389485439978,15.46938666537,7.389485439978,-15.46938666537,24.74952023659,15.23260643597,24.74952023659,-15.23260643597,7.354688377758,8.624410626324,7.354688377758,-8.624410626324,7.632949938464,2.825310968125,-18978.38550649,0,7.632949938464,-2.825310968125
6.991059934248,16.1630933099,6.991059934248,-16.1630933099,7.710675710498,15.39149235906,7.710675710498,-15.39149235906,24.56633642396,14.89661937022,24.56633642396,-14.89661937022,7.43326046802,8.628857977227,7.43326046802,-8.628857977227,7.7082260235,2.827628246041,-20606.02456912,0,7.7082260235,-2.827628246041
6.531707690591,16.3302576658,6.531707690591,-16.3302576658,8.613801477363,14.71934212153,8.613801477363,-14.71934212153,23.38717386889,12.98651537519,23.38717386889,-12.98651537519,7.930926034937,8.655634562442,7.930926034937,-8.655634562442,8.18550315912,2.841585233773,-34724.06006788,0,8.18550315912,-2.841585233773
6.382450893964,16.39447984263,6.382450893964,-16.39447984263,9.105039053098,14.18861549641,9.105039053098,-14.18861549641,22.20971403353,11.39843834248,22.20971403353,-11.39843834248,8.430008670119,8.679081270546,8.430008670119,-8.679081270546,8.664751333423,2.854439787511,-58618.38552722,0,8.664751333423,-2.854439787511
6.309660755072,16.42591095022,6.309660755072,-16.42591095022,9.423952846875,13.73997967475,9.423952846875,-13.73997967475,21.06754218535,10.07208734624,21.06754218535,-10.07208734624,8.929811155487,8.696795902188,8.929811155487,-8.696795902188,9.145864832403,2.866324730129,-99059.34544094,0,9.145864832403,-2.866324730129
6.270441764123,16.44280817555,6.270441764123,-16.44280817555,9.622536965978,13.36586759702,9.622536965978,-13.36586759702,19.97839126111,8.957605168458,19.97839126111,-8.957605168458,9.426958585114,8.705090405359,9.426958585114,-8.705090405359,9.62881029151,2.877355013448,-167505.6998885,0,9.62881029151,-2.877355013448
6.248383529217,16.45229221048,6.248383529217,-16.45229221048,9.731623509965,13.06836720663,9.731623509965,-13.06836720663,18.95042997351,8.014728547678,18.95042997351,-8.014728547678,9.912760081947,8.70047477131,9.912760081947,-8.70047477131,10.11372268994,2.887594939318,-283351.4104176,0,10.11372268994,-2.887594939318
6.235705115182,16.45773571927,6.235705115182,-16.45773571927,9.779550364217,12.84782435457,9.779550364217,-12.84782435457,17.98650503067,7.21142781515,17.98650503067,-7.21142781515,10.3716398284,8.683719866293,10.3716398284,-8.683719866293,10.60113532765,2.896923989212,-479420.8299683,0,10.60113532765,-2.896923989212
6.228331664895,16.46089874638,6.228331664895,-16.46089874638,9.793026263706,12.69651421199,9.793026263706,-12.69651421199,17.08709397838,6.523307658836,17.08709397838,-6.523307658836,10.78399469247,8.663541862826,10.78399469247,-8.663541862826,11.09250427247,2.904588924706,-811269.3332078,0,11.09250427247,-2.904588924706
6.224014932049,16.4627495267,6.224014932049,-16.4627495267,9.791885426602,12.59920332744,9.791885426602,-12.59920332744,16.2516696596,5.935509982841,16.2516696596,-5.935509982841,11.1321922475,8.65321196901,11.1321922475,-8.65321196901,11.59134478632,2.907783279027,-1372924.678196,0,11.59134478632,-2.907783279027
6.221478085917,16.46383683854,6.221478085917,-16.46383683854,9.786835939798,12.5391832376,9.786835939798,-12.5391832376,15.47618109066,5.449527588963,15.47618109066,-5.449527588963,11.40494882081,8.660519153877,11.40494882081,-8.660519153877,12.10530129183,2.896922998427,-2323529.342252,0,12.10530129183,-2.896922998427
6.219983933568,16.46447712043,6.219983933568,-16.46447712043,9.782036681623,12.50298256625,9.782036681623,-12.50298256625,14.74900671688,5.099799464382,14.74900671688,-5.099799464382,11.601016133,8.681682407301,11.601016133,-8.681682407301,12.6448516447,2.838630678962,-3932432.816205,0,12.6448516447,-2.838630678962
6.219102765592,16.46485468086,6.219102765592,-16.46485468086,9.778506102778,12.48138211898,9.778506102778,-12.48138211898,14.10342415424,4.974729785471,14.10342415424,-4.974729785471,11.73109552667,8.706616155294,11.73109552667,-8.706616155294,13.16603690093,2.646849161383,-6655510.552691,0,13.16603690093,-2.646849161383
6.21789591741,16.46537173378,6.21789591741,-16.46537173378,9.772770563768,12.45154656054,9.772770563768,-12.45154656054,13.26405355664,5.207167240573,13.26405355664,-5.207167240573,11.92455154324,8.765767141291,11.92455154324,-8.765767141291,13.82063669064,1.794445143682,-133110432.0536,0,13.82063669064,-1.794445143682
6.217832467298,16.46539891815,6.217832467298,-16.46539891815,9.77243913372,12.44997096494,9.77243913372,-12.44997096494,13.23058193096,5.223135841593,13.23058193096,-5.223135841593,11.93505665717,8.769894377884,11.93505665717,-8.769894377884,13.84408981085,1.735330390918,Inf,0,13.84408981085,-1.735330390918


==> figuresAndData/rLocusPlant1with4roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4
-10,0,-5,0,-3,0,-2,0
-9.99678,0,-5.01327,0,-2.98574,0,-2.00421,0
-9.99356,0,-5.0264,0,-2.97153,0,-2.00851,0
-9.99032,0,-5.03941,0,-2.95736,0,-2.0129,0
-9.98708,0,-5.0523,0,-2.94322,0,-2.0174,0
-9.98384,0,-5.06507,0,-2.9291,0,-2.02199,0
-9.98058,0,-5.07773,0,-2.91499,0,-2.0267,0
-9.97732,0,-5.09028,0,-2.90088,0,-2.03152,0
-9.97405,0,-5.10273,0,-2.88676,0,-2.03646,0
-9.97077,0,-5.11507,0,-2.87262,0,-2.04154,0
-9.96748,0,-5.12732,0,-2.85845,0,-2.04675,0
-9.96419,0,-5.13947,0,-2.84423,0,-2.05211,0
-9.96088,0,-5.15154,0,-2.82995,0,-2.05763,0
-9.95757,0,-5.16351,0,-2.8156,0,-2.06332,0
-9.95426,0,-5.1754,0,-2.80116,0,-2.06918,0
-9.95093,0,-5.18721,0,-2.78661,0,-2.07525,0
-9.9476,0,-5.19893,0,-2.77195,0,-2.08153,0
-9.94425,0,-5.21058,0,-2.75713,0,-2.08803,0
-9.9409,0,-5.22215,0,-2.74215,0,-2.09479,0
-9.93754,0,-5.23365,0,-2.72698,0,-2.10182,0
-9.93418,0,-5.24508,0,-2.71157,0,-2.10916,0
-9.9308,0,-5.25644,0,-2.69591,0,-2.11684,0
-9.92742,0,-5.26774,0,-2.67994,0,-2.1249,0
-9.92403,0,-5.27897,0,-2.66361,0,-2.13339,0
-9.92063,0,-5.29013,0,-2.64687,0,-2.14237,0
-9.91722,0,-5.30124,0,-2.62963,0,-2.15192,0
-9.9138,0,-5.31228,0,-2.61179,0,-2.16213,0
-9.91037,0,-5.32327,0,-2.59322,0,-2.17313,0
-9.90694,0,-5.3342,0,-2.57375,0,-2.18511,0
-9.90349,0,-5.34508,0,-2.55311,0,-2.19832,0
-9.90004,0,-5.3559,0,-2.53093,0,-2.21313,0
-9.89658,0,-5.36667,0,-2.50655,0,-2.23019,0
-9.89311,0,-5.37739,0,-2.47879,0,-2.25071,0
-9.88963,0,-5.38807,0,-2.44469,0,-2.27762,0
-9.88614,0,-5.39869,0,-2.38944,0,-2.32573,0
-9.88264,0,-5.40927,0,-2.35405,0.0699105,-2.35405,-0.0699105
-9.87913,0,-5.4198,0,-2.35054,0.103585,-2.35054,-0.103585
-9.87561,0,-5.43029,0,-2.34705,0.128506,-2.34705,-0.128506
-9.87209,0,-5.44073,0,-2.34359,0.149131,-2.34359,-0.149131
-9.86855,0,-5.45113,0,-2.34016,0.167063,-2.34016,-0.167063
-9.86501,0,-5.46149,0,-2.33675,0.183097,-2.33675,-0.183097
-9.86145,0,-5.47181,0,-2.33337,0.197699,-2.33337,-0.197699
-9.85789,0,-5.4821,0,-2.33001,0.211169,-2.33001,-0.211169
-9.85431,0,-5.49234,0,-2.32667,0.223713,-2.32667,-0.223713
-9.85073,0,-5.50255,0,-2.32336,0.235481,-2.32336,-0.235481
-9.84713,0,-5.51272,0,-2.32007,0.246587,-2.32007,-0.246587
-9.84353,0,-5.52286,0,-2.31681,0.257117,-2.31681,-0.257117
-9.83992,0,-5.53296,0,-2.31356,0.267143,-2.31356,-0.267143
-9.83629,0,-5.54303,0,-2.31034,0.276719,-2.31034,-0.276719
-9.83266,0,-5.55306,0,-2.30714,0.285893,-2.30714,-0.285893
-9.82901,0,-5.56307,0,-2.30396,0.294704,-2.30396,-0.294704
-9.82536,0,-5.57304,0,-2.3008,0.303184,-2.3008,-0.303184
-9.8217,0,-5.58298,0,-2.29766,0.311363,-2.29766,-0.311363
-9.81802,0,-5.5929,0,-2.29454,0.319263,-2.29454,-0.319263
-9.81433,0,-5.60278,0,-2.29144,0.326907,-2.29144,-0.326907
-9.81064,0,-5.61264,0,-2.28836,0.334314,-2.28836,-0.334314
-9.80693,0,-5.62247,0,-2.2853,0.341498,-2.2853,-0.341498
-9.80321,0,-5.63227,0,-2.28226,0.348476,-2.28226,-0.348476
-9.79948,0,-5.64205,0,-2.27923,0.355261,-2.27923,-0.355261
-9.79574,0,-5.6518,0,-2.27623,0.361864,-2.27623,-0.361864
-9.79199,0,-5.66153,0,-2.27324,0.368295,-2.27324,-0.368295
-9.78823,0,-5.67123,0,-2.27027,0.374565,-2.27027,-0.374565
-9.78446,0,-5.68091,0,-2.26731,0.380682,-2.26731,-0.380682
-9.78067,0,-5.69057,0,-2.26438,0.386654,-2.26438,-0.386654
-9.77688,0,-5.70021,0,-2.26146,0.392489,-2.26146,-0.392489
-9.77307,0,-5.70982,0,-2.25855,0.398192,-2.25855,-0.398192
-9.76925,0,-5.71941,0,-2.25567,0.403772,-2.25567,-0.403772
-9.76542,0,-5.72899,0,-2.2528,0.409232,-2.2528,-0.409232
-9.76158,0,-5.73854,0,-2.24994,0.414579,-2.24994,-0.414579
-9.75773,0,-5.74807,0,-2.2471,0.419817,-2.2471,-0.419817
-9.75386,0,-5.75759,0,-2.24428,0.424951,-2.24428,-0.424951
-9.74998,0,-5.76709,0,-2.24147,0.429986,-2.24147,-0.429986
-9.74609,0,-5.77656,0,-2.23867,0.434925,-2.23867,-0.434925
-9.74219,0,-5.78603,0,-2.23589,0.439771,-2.23589,-0.439771
-9.73828,0,-5.79547,0,-2.23313,0.444529,-2.23313,-0.444529
-9.73435,0,-5.8049,0,-2.23038,0.449202,-2.23038,-0.449202
-9.73041,0,-5.81431,0,-2.22764,0.453793,-2.22764,-0.453793
-9.72646,0,-5.82371,0,-2.22492,0.458305,-2.22492,-0.458305
-9.72249,0,-5.8331,0,-2.22221,0.46274,-2.22221,-0.46274
-9.71851,0,-5.84247,0,-2.21951,0.467102,-2.21951,-0.467102
-9.71452,0,-5.85182,0,-2.21683,0.471392,-2.21683,-0.471392
-9.71052,0,-5.86116,0,-2.21416,0.475613,-2.21416,-0.475613
-9.7065,0,-5.87049,0,-2.2115,0.479767,-2.2115,-0.479767
-9.70247,0,-5.87981,0,-2.20886,0.483857,-2.20886,-0.483857
-9.69843,0,-5.88912,0,-2.20623,0.487883,-2.20623,-0.487883
-9.69437,0,-5.89841,0,-2.20361,0.491849,-2.20361,-0.491849
-9.6903,0,-5.90769,0,-2.201,0.495756,-2.201,-0.495756
-9.68621,0,-5.91696,0,-2.19841,0.499606,-2.19841,-0.499606
-9.68211,0,-5.92623,0,-2.19583,0.5034,-2.19583,-0.5034
-9.678,0,-5.93548,0,-2.19326,0.507139,-2.19326,-0.507139
-9.67387,0,-5.94472,0,-2.1907,0.510827,-2.1907,-0.510827
-9.66973,0,-5.95395,0,-2.18816,0.514463,-2.18816,-0.514463
-9.66558,0,-5.96318,0,-2.18562,0.518049,-2.18562,-0.518049
-9.66141,0,-5.9724,0,-2.1831,0.521586,-2.1831,-0.521586
-9.65722,0,-5.9816,0,-2.18059,0.525077,-2.18059,-0.525077
-9.65302,0,-5.99081,0,-2.17809,0.528521,-2.17809,-0.528521
-9.6488,0,-6,0,-2.1756,0.531921,-2.1756,-0.531921
-9.64457,0,-6.00919,0,-2.17312,0.535277,-2.17312,-0.535277
-9.64033,0,-6.01837,0,-2.17065,0.53859,-2.17065,-0.53859
-9.63607,0,-6.02755,0,-2.16819,0.541862,-2.16819,-0.541862
-9.63179,0,-6.03672,0,-2.16575,0.545092,-2.16575,-0.545092
-9.6275,0,-6.04588,0,-2.16331,0.548284,-2.16331,-0.548284
-9.62319,0,-6.05504,0,-2.16088,0.551436,-2.16088,-0.551436
-9.61887,0,-6.0642,0,-2.15847,0.55455,-2.15847,-0.55455
-9.61453,0,-6.07335,0,-2.15606,0.557628,-2.15606,-0.557628
-9.61017,0,-6.0825,0,-2.15367,0.560669,-2.15367,-0.560669
-9.60579,0,-6.09165,0,-2.15128,0.563675,-2.15128,-0.563675
-9.6014,0,-6.10079,0,-2.1489,0.566646,-2.1489,-0.566646
-9.597,0,-6.10993,0,-2.14654,0.569583,-2.14654,-0.569583
-9.59257,0,-6.11907,0,-2.14418,0.572487,-2.14418,-0.572487
-9.58813,0,-6.12821,0,-2.14183,0.575358,-2.14183,-0.575358
-9.58367,0,-6.13734,0,-2.13949,0.578198,-2.13949,-0.578198
-9.5792,0,-6.14648,0,-2.13716,0.581006,-2.13716,-0.581006
-9.5747,0,-6.15561,0,-2.13484,0.583784,-2.13484,-0.583784
-9.57019,0,-6.16475,0,-2.13253,0.586532,-2.13253,-0.586532
-9.56566,0,-6.17388,0,-2.13023,0.58925,-2.13023,-0.58925
-9.56111,0,-6.18302,0,-2.12793,0.59194,-2.12793,-0.59194
-9.55654,0,-6.19216,0,-2.12565,0.594602,-2.12565,-0.594602
-9.55196,0,-6.20129,0,-2.12337,0.597235,-2.12337,-0.597235
-9.54735,0,-6.21043,0,-2.12111,0.599842,-2.12111,-0.599842
-9.54273,0,-6.21957,0,-2.11885,0.602422,-2.11885,-0.602422
-9.53809,0,-6.22872,0,-2.1166,0.604976,-2.1166,-0.604976
-9.53342,0,-6.23787,0,-2.11436,0.607504,-2.11436,-0.607504
-9.52874,0,-6.24702,0,-2.11212,0.610007,-2.11212,-0.610007
-9.52404,0,-6.25617,0,-2.1099,0.612485,-2.1099,-0.612485
-9.51931,0,-6.26533,0,-2.10768,0.614938,-2.10768,-0.614938
-9.51457,0,-6.27449,0,-2.10547,0.617368,-2.10547,-0.617368
-9.5098,0,-6.28366,0,-2.10327,0.619774,-2.10327,-0.619774
-9.50502,0,-6.29283,0,-2.10107,0.622158,-2.10107,-0.622158
-9.50021,0,-6.30201,0,-2.09889,0.624518,-2.09889,-0.624518
-9.49538,0,-6.3112,0,-2.09671,0.626856,-2.09671,-0.626856
-9.49053,0,-6.32039,0,-2.09454,0.629172,-2.09454,-0.629172
-9.48566,0,-6.32958,0,-2.09238,0.631467,-2.09238,-0.631467
-9.48077,0,-6.33879,0,-2.09022,0.63374,-2.09022,-0.63374
-9.47585,0,-6.348,0,-2.08807,0.635993,-2.08807,-0.635993
-9.47091,0,-6.35722,0,-2.08593,0.638225,-2.08593,-0.638225
-9.46595,0,-6.36645,0,-2.0838,0.640437,-2.0838,-0.640437
-9.46096,0,-6.37569,0,-2.08167,0.642629,-2.08167,-0.642629
-9.45595,0,-6.38494,0,-2.07956,0.644801,-2.07956,-0.644801
-9.45092,0,-6.39419,0,-2.07744,0.646954,-2.07744,-0.646954
-9.44586,0,-6.40346,0,-2.07534,0.649088,-2.07534,-0.649088
-9.44078,0,-6.41274,0,-2.07324,0.651203,-2.07324,-0.651203
-9.43567,0,-6.42203,0,-2.07115,0.6533,-2.07115,-0.6533
-9.43053,0,-6.43133,0,-2.06907,0.655379,-2.06907,-0.655379
-9.42537,0,-6.44064,0,-2.06699,0.65744,-2.06699,-0.65744
-9.42019,0,-6.44997,0,-2.06492,0.659483,-2.06492,-0.659483
-9.41498,0,-6.4593,0,-2.06286,0.661509,-2.06286,-0.661509
-9.40974,0,-6.46865,0,-2.0608,0.663518,-2.0608,-0.663518
-9.40447,0,-6.47802,0,-2.05875,0.66551,-2.05875,-0.66551
-9.39918,0,-6.4874,0,-2.05671,0.667486,-2.05671,-0.667486
-9.39386,0,-6.49679,0,-2.05467,0.669445,-2.05467,-0.669445
-9.38851,0,-6.5062,0,-2.05264,0.671388,-2.05264,-0.671388
-9.38313,0,-6.51563,0,-2.05062,0.673315,-2.05062,-0.673315
-9.37773,0,-6.52507,0,-2.0486,0.675227,-2.0486,-0.675227
-9.37229,0,-6.53453,0,-2.04659,0.677123,-2.04659,-0.677123
-9.36683,0,-6.54401,0,-2.04458,0.679003,-2.04458,-0.679003
-9.36133,0,-6.5535,0,-2.04258,0.680869,-2.04258,-0.680869
-9.3558,0,-6.56301,0,-2.04059,0.68272,-2.04059,-0.68272
-9.35024,0,-6.57255,0,-2.03861,0.684556,-2.03861,-0.684556
-9.34465,0,-6.5821,0,-2.03662,0.686378,-2.03662,-0.686378
-9.33903,0,-6.59167,0,-2.03465,0.688186,-2.03465,-0.688186
-9.33338,0,-6.60126,0,-2.03268,0.689979,-2.03268,-0.689979
-9.32769,0,-6.61088,0,-2.03072,0.691759,-2.03072,-0.691759
-9.32196,0,-6.62051,0,-2.02876,0.693524,-2.02876,-0.693524
-9.31621,0,-6.63017,0,-2.02681,0.695277,-2.02681,-0.695277
-9.31042,0,-6.63985,0,-2.02486,0.697016,-2.02486,-0.697016
-9.30459,0,-6.64956,0,-2.02293,0.698742,-2.02293,-0.698742
-9.29872,0,-6.65929,0,-2.02099,0.700454,-2.02099,-0.700454
-9.29282,0,-6.66905,0,-2.01906,0.702154,-2.01906,-0.702154
-9.28689,0,-6.67883,0,-2.01714,0.703841,-2.01714,-0.703841
-9.28091,0,-6.68864,0,-2.01522,0.705516,-2.01522,-0.705516
-9.2749,0,-6.69848,0,-2.01331,0.707178,-2.01331,-0.707178
-9.26884,0,-6.70835,0,-2.0114,0.708828,-2.0114,-0.708828
-9.26275,0,-6.71824,0,-2.0095,0.710466,-2.0095,-0.710466
-9.25662,0,-6.72817,0,-2.00761,0.712092,-2.00761,-0.712092
-9.25044,0,-6.73812,0,-2.00572,0.713707,-2.00572,-0.713707
-9.24422,0,-6.74811,0,-2.00383,0.715309,-2.00383,-0.715309
-9.23796,0,-6.75813,0,-2.00195,0.7169,-2.00195,-0.7169
-9.23166,0,-6.76818,0,-2.00008,0.71848,-2.00008,-0.71848
-9.22531,0,-6.77827,0,-1.99821,0.720048,-1.99821,-0.720048
-9.21891,0,-6.78839,0,-1.99635,0.721606,-1.99635,-0.721606
-9.21247,0,-6.79855,0,-1.99449,0.723152,-1.99449,-0.723152
-9.20598,0,-6.80875,0,-1.99263,0.724687,-1.99263,-0.724687
-9.19944,0,-6.81898,0,-1.99079,0.726212,-1.99079,-0.726212
-9.19286,0,-6.82926,0,-1.98894,0.727726,-1.98894,-0.727726
-9.18622,0,-6.83957,0,-1.9871,0.729229,-1.9871,-0.729229
-9.17953,0,-6.84993,0,-1.98527,0.730723,-1.98527,-0.730723
-9.17279,0,-6.86033,0,-1.98344,0.732205,-1.98344,-0.732205
-9.166,0,-6.87077,0,-1.98162,0.733678,-1.98162,-0.733678
-9.15915,0,-6.88126,0,-1.9798,0.735141,-1.9798,-0.735141
-9.15224,0,-6.89179,0,-1.97798,0.736593,-1.97798,-0.736593
-9.14528,0,-6.90237,0,-1.97617,0.738036,-1.97617,-0.738036
-9.13826,0,-6.913,0,-1.97437,0.739469,-1.97437,-0.739469
-9.13118,0,-6.92369,0,-1.97257,0.740893,-1.97257,-0.740893
-9.12403,0,-6.93442,0,-1.97077,0.742307,-1.97077,-0.742307
-9.11683,0,-6.94521,0,-1.96898,0.743712,-1.96898,-0.743712
-9.10956,0,-6.95605,0,-1.9672,0.745107,-1.9672,-0.745107
-9.10222,0,-6.96695,0,-1.96542,0.746493,-1.96542,-0.746493
-9.09482,0,-6.9779,0,-1.96364,0.74787,-1.96364,-0.74787
-9.08735,0,-6.98892,0,-1.96187,0.749238,-1.96187,-0.749238
-9.0798,0,-7,0,-1.9601,0.750597,-1.9601,-0.750597
-9.07219,0,-7.01114,0,-1.95834,0.751947,-1.95834,-0.751947
-9.06449,0,-7.02235,0,-1.95658,0.753288,-1.95658,-0.753288
-9.05673,0,-7.03363,0,-1.95482,0.754621,-1.95482,-0.754621
-9.04888,0,-7.04498,0,-1.95307,0.755945,-1.95307,-0.755945
-9.04095,0,-7.0564,0,-1.95133,0.757261,-1.95133,-0.757261
-9.03294,0,-7.06789,0,-1.94958,0.758568,-1.94958,-0.758568
-9.02484,0,-7.07947,0,-1.94785,0.759867,-1.94785,-0.759867
-9.01665,0,-7.09112,0,-1.94611,0.761157,-1.94611,-0.761157
-9.00837,0,-7.10286,0,-1.94438,0.76244,-1.94438,-0.76244
-9,0,-7.11468,0,-1.94266,0.763714,-1.94266,-0.763714
-8.99153,0,-7.12659,0,-1.94094,0.76498,-1.94094,-0.76498
-8.98296,0,-7.13859,0,-1.93922,0.766239,-1.93922,-0.766239
-8.97428,0,-7.15069,0,-1.93751,0.76749,-1.93751,-0.76749
-8.9655,0,-7.16289,0,-1.9358,0.768732,-1.9358,-0.768732
-8.95661,0,-7.17519,0,-1.9341,0.769968,-1.9341,-0.769968
-8.9476,0,-7.1876,0,-1.9324,0.771195,-1.9324,-0.771195
-8.93848,0,-7.20011,0,-1.9307,0.772415,-1.9307,-0.772415
-8.92923,0,-7.21275,0,-1.92901,0.773627,-1.92901,-0.773627
-8.91985,0,-7.2255,0,-1.92733,0.774833,-1.92733,-0.774833
-8.91034,0,-7.23838,0,-1.92564,0.77603,-1.92564,-0.77603
-8.90069,0,-7.25139,0,-1.92396,0.777221,-1.92396,-0.777221
-8.89089,0,-7.26453,0,-1.92229,0.778404,-1.92229,-0.778404
-8.88095,0,-7.27782,0,-1.92061,0.77958,-1.92061,-0.77958
-8.87085,0,-7.29126,0,-1.91895,0.780749,-1.91895,-0.780749
-8.86058,0,-7.30485,0,-1.91728,0.781911,-1.91728,-0.781911
-8.85015,0,-7.31861,0,-1.91562,0.783066,-1.91562,-0.783066
-8.83953,0,-7.33254,0,-1.91396,0.784214,-1.91396,-0.784214
-8.82873,0,-7.34665,0,-1.91231,0.785355,-1.91231,-0.785355
-8.81772,0,-7.36095,0,-1.91066,0.78649,-1.91066,-0.78649
-8.80651,0,-7.37545,0,-1.90902,0.787618,-1.90902,-0.787618
-8.79508,0,-7.39017,0,-1.90737,0.788739,-1.90737,-0.788739
-8.78342,0,-7.40511,0,-1.90574,0.789854,-1.90574,-0.789854
-8.77151,0,-7.42028,0,-1.9041,0.790962,-1.9041,-0.790962
-8.75935,0,-7.43571,0,-1.90247,0.792063,-1.90247,-0.792063
-8.7469,0,-7.45141,0,-1.90084,0.793158,-1.90084,-0.793158
-8.73416,0,-7.4674,0,-1.89922,0.794247,-1.89922,-0.794247
-8.7211,0,-7.4837,0,-1.8976,0.79533,-1.8976,-0.79533
-8.70771,0,-7.50032,0,-1.89598,0.796406,-1.89598,-0.796406
-8.69395,0,-7.51731,0,-1.89437,0.797476,-1.89437,-0.797476
-8.67979,0,-7.53468,0,-1.89276,0.79854,-1.89276,-0.79854
-8.66521,0,-7.55247,0,-1.89116,0.799598,-1.89116,-0.799598
-8.65017,0,-7.57072,0,-1.88955,0.80065,-1.88955,-0.80065
-8.63462,0,-7.58947,0,-1.88796,0.801695,-1.88796,-0.801695
-8.6185,0,-7.60878,0,-1.88636,0.802735,-1.88636,-0.802735
-8.60176,0,-7.6287,0,-1.88477,0.803769,-1.88477,-0.803769
-8.58433,0,-7.64931,0,-1.88318,0.804797,-1.88318,-0.804797
-8.56612,0,-7.67069,0,-1.8816,0.805819,-1.8816,-0.805819
-8.54701,0,-7.69296,0,-1.88001,0.806836,-1.88001,-0.806836
-8.52688,0,-7.71625,0,-1.87844,0.807847,-1.87844,-0.807847
-8.50555,0,-7.74073,0,-1.87686,0.808852,-1.87686,-0.808852
-8.48278,0,-7.76664,0,-1.87529,0.809851,-1.87529,-0.809851
-8.45827,0,-7.79429,0,-1.87372,0.810845,-1.87372,-0.810845
-8.43156,0,-7.82413,0,-1.87215,0.811834,-1.87215,-0.811834
-8.40197,0,-7.85684,0,-1.87059,0.812817,-1.87059,-0.812817
-8.36838,0,-7.89355,0,-1.86903,0.813794,-1.86903,-0.813794
-8.32865,0,-7.9364,0,-1.86748,0.814767,-1.86748,-0.814767
-8.27756,0,-7.99059,0,-1.86593,0.815733,-1.86593,-0.815733
-8.1879,0,-8.08335,0,-1.86438,0.816695,-1.86438,-0.816695
-8.13717,0.122873,-8.13717,-0.122873,-1.86283,0.817651,-1.86283,-0.817651
-8.13871,0.181398,-8.13871,-0.181398,-1.86129,0.818602,-1.86129,-0.818602
-8.14025,0.225143,-8.14025,-0.225143,-1.85975,0.819548,-1.85975,-0.819548
-8.14179,0.26163,-8.14179,-0.26163,-1.85821,0.820489,-1.85821,-0.820489
-8.14332,0.293578,-8.14332,-0.293578,-1.85668,0.821424,-1.85668,-0.821424
-8.14485,0.32234,-8.14485,-0.32234,-1.85515,0.822355,-1.85515,-0.822355
-8.14638,0.348705,-8.14638,-0.348705,-1.85362,0.82328,-1.85362,-0.82328
-8.1479,0.373182,-8.1479,-0.373182,-1.8521,0.824201,-1.8521,-0.824201
-8.14942,0.39612,-8.14942,-0.39612,-1.85058,0.825116,-1.85058,-0.825116
-8.15094,0.417774,-8.15094,-0.417774,-1.84906,0.826027,-1.84906,-0.826027
-8.15246,0.438335,-8.15246,-0.438335,-1.84754,0.826933,-1.84754,-0.826933
-8.15397,0.457949,-8.15397,-0.457949,-1.84603,0.827833,-1.84603,-0.827833
-8.15548,0.476733,-8.15548,-0.476733,-1.84452,0.82873,-1.84452,-0.82873
-8.15698,0.494782,-8.15698,-0.494782,-1.84302,0.829621,-1.84302,-0.829621
-8.15849,0.512175,-8.15849,-0.512175,-1.84151,0.830508,-1.84151,-0.830508
-8.15999,0.528975,-8.15999,-0.528975,-1.84001,0.831389,-1.84001,-0.831389
-8.16148,0.545237,-8.16148,-0.545237,-1.83852,0.832267,-1.83852,-0.832267
-8.16298,0.561009,-8.16298,-0.561009,-1.83702,0.833139,-1.83702,-0.833139
-8.16447,0.576331,-8.16447,-0.576331,-1.83553,0.834007,-1.83553,-0.834007
-8.16596,0.591238,-8.16596,-0.591238,-1.83404,0.834871,-1.83404,-0.834871
-8.16744,0.605761,-8.16744,-0.605761,-1.83256,0.83573,-1.83256,-0.83573
-8.16893,0.619926,-8.16893,-0.619926,-1.83107,0.836584,-1.83107,-0.836584
-8.17041,0.633758,-8.17041,-0.633758,-1.82959,0.837434,-1.82959,-0.837434
-8.17188,0.647278,-8.17188,-0.647278,-1.82812,0.83828,-1.82812,-0.83828
-8.17336,0.660506,-8.17336,-0.660506,-1.82664,0.839121,-1.82664,-0.839121
-8.17483,0.673458,-8.17483,-0.673458,-1.82517,0.839957,-1.82517,-0.839957
-8.1763,0.686151,-8.1763,-0.686151,-1.8237,0.84079,-1.8237,-0.84079
-8.17776,0.698599,-8.17776,-0.698599,-1.82224,0.841618,-1.82224,-0.841618
-8.17923,0.710813,-8.17923,-0.710813,-1.82077,0.842442,-1.82077,-0.842442
-8.18069,0.722808,-8.18069,-0.722808,-1.81931,0.843261,-1.81931,-0.843261
-8.18214,0.734592,-8.18214,-0.734592,-1.81786,0.844077,-1.81786,-0.844077
-8.1836,0.746177,-8.1836,-0.746177,-1.8164,0.844888,-1.8164,-0.844888
-8.18505,0.757572,-8.18505,-0.757572,-1.81495,0.845695,-1.81495,-0.845695
-8.1865,0.768784,-8.1865,-0.768784,-1.8135,0.846498,-1.8135,-0.846498
-8.18795,0.779822,-8.18795,-0.779822,-1.81205,0.847296,-1.81205,-0.847296
-8.18939,0.790694,-8.18939,-0.790694,-1.81061,0.848091,-1.81061,-0.848091
-8.19083,0.801406,-8.19083,-0.801406,-1.80917,0.848882,-1.80917,-0.848882
-8.19227,0.811964,-8.19227,-0.811964,-1.80773,0.849668,-1.80773,-0.849668
-8.19371,0.822374,-8.19371,-0.822374,-1.80629,0.850451,-1.80629,-0.850451
-8.19514,0.832643,-8.19514,-0.832643,-1.80486,0.85123,-1.80486,-0.85123
-8.19657,0.842775,-8.19657,-0.842775,-1.80343,0.852004,-1.80343,-0.852004
-8.198,0.852775,-8.198,-0.852775,-1.802,0.852775,-1.802,-0.852775
-8.19943,0.862648,-8.19943,-0.862648,-1.80057,0.853542,-1.80057,-0.853542
-8.20085,0.872398,-8.20085,-0.872398,-1.79915,0.854305,-1.79915,-0.854305
-8.20227,0.88203,-8.20227,-0.88203,-1.79773,0.855064,-1.79773,-0.855064
-8.20369,0.891547,-8.20369,-0.891547,-1.79631,0.85582,-1.79631,-0.85582
-8.20511,0.900952,-8.20511,-0.900952,-1.79489,0.856571,-1.79489,-0.856571
-8.20652,0.91025,-8.20652,-0.91025,-1.79348,0.857319,-1.79348,-0.857319
-8.20793,0.919444,-8.20793,-0.919444,-1.79207,0.858063,-1.79207,-0.858063
-8.20934,0.928537,-8.20934,-0.928537,-1.79066,0.858804,-1.79066,-0.858804
-8.21075,0.937531,-8.21075,-0.937531,-1.78925,0.859541,-1.78925,-0.859541
-8.21215,0.94643,-8.21215,-0.94643,-1.78785,0.860274,-1.78785,-0.860274
-8.21355,0.955236,-8.21355,-0.955236,-1.78645,0.861003,-1.78645,-0.861003
-8.21495,0.963953,-8.21495,-0.963953,-1.78505,0.861729,-1.78505,-0.861729
-8.21634,0.972582,-8.21634,-0.972582,-1.78366,0.862451,-1.78366,-0.862451
-8.21774,0.981125,-8.21774,-0.981125,-1.78226,0.86317,-1.78226,-0.86317
-8.21913,0.989585,-8.21913,-0.989585,-1.78087,0.863885,-1.78087,-0.863885
-8.22052,0.997965,-8.22052,-0.997965,-1.77948,0.864596,-1.77948,-0.864596
-8.2219,1.00627,-8.2219,-1.00627,-1.7781,0.865305,-1.7781,-0.865305
-8.22329,1.01449,-8.22329,-1.01449,-1.77671,0.866009,-1.77671,-0.866009
-8.22467,1.02264,-8.22467,-1.02264,-1.77533,0.86671,-1.77533,-0.86671
-8.22605,1.03072,-8.22605,-1.03072,-1.77395,0.867408,-1.77395,-0.867408
-8.22742,1.03872,-8.22742,-1.03872,-1.77258,0.868102,-1.77258,-0.868102
-8.2288,1.04665,-8.2288,-1.04665,-1.7712,0.868793,-1.7712,-0.868793
-8.23017,1.05452,-8.23017,-1.05452,-1.76983,0.869481,-1.76983,-0.869481
-8.23154,1.06232,-8.23154,-1.06232,-1.76846,0.870165,-1.76846,-0.870165
-8.23291,1.07006,-8.23291,-1.07006,-1.76709,0.870846,-1.76709,-0.870846
-8.23427,1.07773,-8.23427,-1.07773,-1.76573,0.871523,-1.76573,-0.871523
-8.23564,1.08534,-8.23564,-1.08534,-1.76436,0.872197,-1.76436,-0.872197
-8.237,1.09289,-8.237,-1.09289,-1.763,0.872868,-1.763,-0.872868
-8.23836,1.10037,-8.23836,-1.10037,-1.76164,0.873536,-1.76164,-0.873536
-8.23971,1.1078,-8.23971,-1.1078,-1.76029,0.874201,-1.76029,-0.874201
-8.24106,1.11518,-8.24106,-1.11518,-1.75894,0.874862,-1.75894,-0.874862
-8.24242,1.12249,-8.24242,-1.12249,-1.75758,0.87552,-1.75758,-0.87552
-8.24377,1.12976,-8.24377,-1.12976,-1.75623,0.876175,-1.75623,-0.876175
-8.24511,1.13696,-8.24511,-1.13696,-1.75489,0.876827,-1.75489,-0.876827
-8.24646,1.14412,-8.24646,-1.14412,-1.75354,0.877475,-1.75354,-0.877475
-8.2478,1.15122,-8.2478,-1.15122,-1.7522,0.878121,-1.7522,-0.878121
-8.24914,1.15828,-8.24914,-1.15828,-1.75086,0.878763,-1.75086,-0.878763
-8.25048,1.16528,-8.25048,-1.16528,-1.74952,0.879402,-1.74952,-0.879402
-8.25181,1.17223,-8.25181,-1.17223,-1.74819,0.880039,-1.74819,-0.880039
-8.25315,1.17914,-8.25315,-1.17914,-1.74685,0.880672,-1.74685,-0.880672
-8.25448,1.186,-8.25448,-1.186,-1.74552,0.881302,-1.74552,-0.881302
-8.25581,1.19281,-8.25581,-1.19281,-1.74419,0.881929,-1.74419,-0.881929
-8.25714,1.19958,-8.25714,-1.19958,-1.74286,0.882553,-1.74286,-0.882553
-8.25846,1.2063,-8.25846,-1.2063,-1.74154,0.883174,-1.74154,-0.883174
-8.25979,1.21298,-8.25979,-1.21298,-1.74021,0.883793,-1.74021,-0.883793
-8.26111,1.21961,-8.26111,-1.21961,-1.73889,0.884408,-1.73889,-0.884408
-8.26243,1.22621,-8.26243,-1.22621,-1.73757,0.88502,-1.73757,-0.88502
-8.26374,1.23276,-8.26374,-1.23276,-1.73626,0.88563,-1.73626,-0.88563
-8.26506,1.23927,-8.26506,-1.23927,-1.73494,0.886236,-1.73494,-0.886236
-8.26637,1.24574,-8.26637,-1.24574,-1.73363,0.88684,-1.73363,-0.88684
-8.26768,1.25217,-8.26768,-1.25217,-1.73232,0.887441,-1.73232,-0.887441
-8.26899,1.25856,-8.26899,-1.25856,-1.73101,0.888039,-1.73101,-0.888039
-8.2703,1.26491,-8.2703,-1.26491,-1.7297,0.888634,-1.7297,-0.888634
-8.2716,1.27122,-8.2716,-1.27122,-1.7284,0.889227,-1.7284,-0.889227
-8.2729,1.2775,-8.2729,-1.2775,-1.7271,0.889816,-1.7271,-0.889816
-8.2742,1.28374,-8.2742,-1.28374,-1.7258,0.890403,-1.7258,-0.890403
-8.2755,1.28994,-8.2755,-1.28994,-1.7245,0.890987,-1.7245,-0.890987
-8.2768,1.29611,-8.2768,-1.29611,-1.7232,0.891568,-1.7232,-0.891568
-8.27809,1.30224,-8.27809,-1.30224,-1.72191,0.892147,-1.72191,-0.892147
-8.27938,1.30834,-8.27938,-1.30834,-1.72062,0.892723,-1.72062,-0.892723
-8.28067,1.31441,-8.28067,-1.31441,-1.71933,0.893296,-1.71933,-0.893296
-8.28196,1.32044,-8.28196,-1.32044,-1.71804,0.893866,-1.71804,-0.893866
-8.28325,1.32643,-8.28325,-1.32643,-1.71675,0.894434,-1.71675,-0.894434
-8.28453,1.3324,-8.28453,-1.3324,-1.71547,0.894999,-1.71547,-0.894999
-8.28582,1.33833,-8.28582,-1.33833,-1.71418,0.895562,-1.71418,-0.895562
-8.2871,1.34423,-8.2871,-1.34423,-1.7129,0.896122,-1.7129,-0.896122
-8.28837,1.3501,-8.28837,-1.3501,-1.71163,0.896679,-1.71163,-0.896679
-8.28965,1.35594,-8.28965,-1.35594,-1.71035,0.897234,-1.71035,-0.897234
-8.29093,1.36175,-8.29093,-1.36175,-1.70907,0.897786,-1.70907,-0.897786
-8.2922,1.36753,-8.2922,-1.36753,-1.7078,0.898335,-1.7078,-0.898335
-8.29347,1.37327,-8.29347,-1.37327,-1.70653,0.898882,-1.70653,-0.898882
-8.29474,1.37899,-8.29474,-1.37899,-1.70526,0.899427,-1.70526,-0.899427
-8.296,1.38468,-8.296,-1.38468,-1.704,0.899969,-1.704,-0.899969
-8.29727,1.39034,-8.29727,-1.39034,-1.70273,0.900508,-1.70273,-0.900508
-8.29853,1.39598,-8.29853,-1.39598,-1.70147,0.901045,-1.70147,-0.901045
-8.29979,1.40158,-8.29979,-1.40158,-1.70021,0.901579,-1.70021,-0.901579
-8.30105,1.40716,-8.30105,-1.40716,-1.69895,0.902111,-1.69895,-0.902111
-8.30231,1.41271,-8.30231,-1.41271,-1.69769,0.902641,-1.69769,-0.902641
-8.30357,1.41823,-8.30357,-1.41823,-1.69643,0.903168,-1.69643,-0.903168
-8.30482,1.42373,-8.30482,-1.42373,-1.69518,0.903692,-1.69518,-0.903692
-8.30607,1.4292,-8.30607,-1.4292,-1.69393,0.904214,-1.69393,-0.904214
-8.30732,1.43465,-8.30732,-1.43465,-1.69268,0.904734,-1.69268,-0.904734
-8.30857,1.44007,-8.30857,-1.44007,-1.69143,0.905251,-1.69143,-0.905251
-8.30982,1.44546,-8.30982,-1.44546,-1.69018,0.905766,-1.69018,-0.905766
-8.31106,1.45083,-8.31106,-1.45083,-1.68894,0.906279,-1.68894,-0.906279
-8.3123,1.45618,-8.3123,-1.45618,-1.6877,0.906789,-1.6877,-0.906789
-8.31355,1.4615,-8.31355,-1.4615,-1.68645,0.907297,-1.68645,-0.907297
-8.31478,1.4668,-8.31478,-1.4668,-1.68522,0.907802,-1.68522,-0.907802
-8.31602,1.47207,-8.31602,-1.47207,-1.68398,0.908305,-1.68398,-0.908305
-8.31726,1.47732,-8.31726,-1.47732,-1.68274,0.908806,-1.68274,-0.908806
-8.31849,1.48255,-8.31849,-1.48255,-1.68151,0.909305,-1.68151,-0.909305
-8.31972,1.48775,-8.31972,-1.48775,-1.68028,0.909801,-1.68028,-0.909801
-8.32095,1.49293,-8.32095,-1.49293,-1.67905,0.910295,-1.67905,-0.910295
-8.32218,1.49809,-8.32218,-1.49809,-1.67782,0.910787,-1.67782,-0.910787
-8.32341,1.50322,-8.32341,-1.50322,-1.67659,0.911276,-1.67659,-0.911276
-8.32463,1.50834,-8.32463,-1.50834,-1.67537,0.911763,-1.67537,-0.911763
-8.32586,1.51343,-8.32586,-1.51343,-1.67414,0.912248,-1.67414,-0.912248
-8.32708,1.5185,-8.32708,-1.5185,-1.67292,0.912731,-1.67292,-0.912731
-8.3283,1.52355,-8.3283,-1.52355,-1.6717,0.913211,-1.6717,-0.913211
-8.32952,1.52858,-8.32952,-1.52858,-1.67048,0.91369,-1.67048,-0.91369
-8.33073,1.53358,-8.33073,-1.53358,-1.66927,0.914166,-1.66927,-0.914166
-8.33195,1.53857,-8.33195,-1.53857,-1.66805,0.91464,-1.66805,-0.91464
-8.33316,1.54354,-8.33316,-1.54354,-1.66684,0.915112,-1.66684,-0.915112
-8.33437,1.54848,-8.33437,-1.54848,-1.66563,0.915581,-1.66563,-0.915581
-8.33558,1.55341,-8.33558,-1.55341,-1.66442,0.916049,-1.66442,-0.916049
-8.33679,1.55832,-8.33679,-1.55832,-1.66321,0.916514,-1.66321,-0.916514
-8.338,1.5632,-8.338,-1.5632,-1.662,0.916977,-1.662,-0.916977
-8.3392,1.56807,-8.3392,-1.56807,-1.6608,0.917438,-1.6608,-0.917438
-8.3404,1.57292,-8.3404,-1.57292,-1.6596,0.917897,-1.6596,-0.917897
-8.34161,1.57775,-8.34161,-1.57775,-1.65839,0.918354,-1.65839,-0.918354
-8.34281,1.58256,-8.34281,-1.58256,-1.65719,0.918809,-1.65719,-0.918809
-8.344,1.58735,-8.344,-1.58735,-1.656,0.919262,-1.656,-0.919262
-8.3452,1.59212,-8.3452,-1.59212,-1.6548,0.919712,-1.6548,-0.919712
-8.34639,1.59688,-8.34639,-1.59688,-1.65361,0.920161,-1.65361,-0.920161
-8.34759,1.60162,-8.34759,-1.60162,-1.65241,0.920607,-1.65241,-0.920607
-8.34878,1.60633,-8.34878,-1.60633,-1.65122,0.921052,-1.65122,-0.921052
-8.34997,1.61104,-8.34997,-1.61104,-1.65003,0.921494,-1.65003,-0.921494
-8.35116,1.61572,-8.35116,-1.61572,-1.64884,0.921935,-1.64884,-0.921935
-8.35234,1.62039,-8.35234,-1.62039,-1.64766,0.922373,-1.64766,-0.922373
-8.35353,1.62503,-8.35353,-1.62503,-1.64647,0.92281,-1.64647,-0.92281
-8.35471,1.62967,-8.35471,-1.62967,-1.64529,0.923244,-1.64529,-0.923244
-8.35589,1.63428,-8.35589,-1.63428,-1.64411,0.923677,-1.64411,-0.923677
-8.35707,1.63888,-8.35707,-1.63888,-1.64293,0.924107,-1.64293,-0.924107
-8.35825,1.64346,-8.35825,-1.64346,-1.64175,0.924536,-1.64175,-0.924536
-8.35943,1.64803,-8.35943,-1.64803,-1.64057,0.924962,-1.64057,-0.924962
-8.36061,1.65257,-8.36061,-1.65257,-1.63939,0.925387,-1.63939,-0.925387
-8.36178,1.65711,-8.36178,-1.65711,-1.63822,0.92581,-1.63822,-0.92581
-8.36295,1.66162,-8.36295,-1.66162,-1.63705,0.926231,-1.63705,-0.926231
-8.36412,1.66612,-8.36412,-1.66612,-1.63588,0.92665,-1.63588,-0.92665
-8.36529,1.67061,-8.36529,-1.67061,-1.63471,0.927067,-1.63471,-0.927067
-8.36646,1.67508,-8.36646,-1.67508,-1.63354,0.927482,-1.63354,-0.927482
-8.36763,1.67953,-8.36763,-1.67953,-1.63237,0.927895,-1.63237,-0.927895
-8.36879,1.68397,-8.36879,-1.68397,-1.63121,0.928306,-1.63121,-0.928306
-8.36995,1.68839,-8.36995,-1.68839,-1.63005,0.928715,-1.63005,-0.928715
-8.37112,1.6928,-8.37112,-1.6928,-1.62888,0.929123,-1.62888,-0.929123
-8.37228,1.69719,-8.37228,-1.69719,-1.62772,0.929529,-1.62772,-0.929529
-8.37343,1.70157,-8.37343,-1.70157,-1.62657,0.929933,-1.62657,-0.929933
-8.37459,1.70594,-8.37459,-1.70594,-1.62541,0.930335,-1.62541,-0.930335
-8.37575,1.71028,-8.37575,-1.71028,-1.62425,0.930735,-1.62425,-0.930735
-8.3769,1.71462,-8.3769,-1.71462,-1.6231,0.931133,-1.6231,-0.931133
-8.37805,1.71894,-8.37805,-1.71894,-1.62195,0.93153,-1.62195,-0.93153
-8.3792,1.72324,-8.3792,-1.72324,-1.6208,0.931924,-1.6208,-0.931924
-8.38035,1.72754,-8.38035,-1.72754,-1.61965,0.932317,-1.61965,-0.932317
-8.3815,1.73181,-8.3815,-1.73181,-1.6185,0.932709,-1.6185,-0.932709
-8.38265,1.73608,-8.38265,-1.73608,-1.61735,0.933098,-1.61735,-0.933098
-8.38379,1.74033,-8.38379,-1.74033,-1.61621,0.933486,-1.61621,-0.933486
-8.38494,1.74456,-8.38494,-1.74456,-1.61506,0.933871,-1.61506,-0.933871
-8.38608,1.74879,-8.38608,-1.74879,-1.61392,0.934255,-1.61392,-0.934255
-8.38722,1.75299,-8.38722,-1.75299,-1.61278,0.934638,-1.61278,-0.934638
-8.38836,1.75719,-8.38836,-1.75719,-1.61164,0.935018,-1.61164,-0.935018
-8.3895,1.76137,-8.3895,-1.76137,-1.6105,0.935397,-1.6105,-0.935397
-8.39064,1.76554,-8.39064,-1.76554,-1.60936,0.935774,-1.60936,-0.935774
-8.39177,1.7697,-8.39177,-1.7697,-1.60823,0.93615,-1.60823,-0.93615
-8.3929,1.77384,-8.3929,-1.77384,-1.6071,0.936523,-1.6071,-0.936523
-8.39404,1.77797,-8.39404,-1.77797,-1.60596,0.936895,-1.60596,-0.936895
-8.39517,1.78209,-8.39517,-1.78209,-1.60483,0.937265,-1.60483,-0.937265
-8.3963,1.7862,-8.3963,-1.7862,-1.6037,0.937634,-1.6037,-0.937634
-8.39742,1.79029,-8.39742,-1.79029,-1.60258,0.938001,-1.60258,-0.938001
-8.39855,1.79437,-8.39855,-1.79437,-1.60145,0.938366,-1.60145,-0.938366
-8.39968,1.79844,-8.39968,-1.79844,-1.60032,0.93873,-1.60032,-0.93873
-8.4008,1.80249,-8.4008,-1.80249,-1.5992,0.939091,-1.5992,-0.939091
-8.40192,1.80654,-8.40192,-1.80654,-1.59808,0.939452,-1.59808,-0.939452
-8.40304,1.81057,-8.40304,-1.81057,-1.59696,0.93981,-1.59696,-0.93981
-8.40416,1.81459,-8.40416,-1.81459,-1.59584,0.940167,-1.59584,-0.940167
-8.40528,1.8186,-8.40528,-1.8186,-1.59472,0.940522,-1.59472,-0.940522
-8.4064,1.82259,-8.4064,-1.82259,-1.5936,0.940876,-1.5936,-0.940876
-8.40751,1.82658,-8.40751,-1.82658,-1.59249,0.941228,-1.59249,-0.941228
-8.40863,1.83055,-8.40863,-1.83055,-1.59137,0.941579,-1.59137,-0.941579
-8.40974,1.83451,-8.40974,-1.83451,-1.59026,0.941927,-1.59026,-0.941927
-8.41085,1.83846,-8.41085,-1.83846,-1.58915,0.942275,-1.58915,-0.942275
-8.41196,1.8424,-8.41196,-1.8424,-1.58804,0.94262,-1.58804,-0.94262
-8.41307,1.84632,-8.41307,-1.84632,-1.58693,0.942964,-1.58693,-0.942964
-8.41418,1.85024,-8.41418,-1.85024,-1.58582,0.943307,-1.58582,-0.943307
-8.41528,1.85414,-8.41528,-1.85414,-1.58472,0.943647,-1.58472,-0.943647
-8.41639,1.85804,-8.41639,-1.85804,-1.58361,0.943987,-1.58361,-0.943987
-8.41749,1.86192,-8.41749,-1.86192,-1.58251,0.944325,-1.58251,-0.944325
-8.41859,1.86579,-8.41859,-1.86579,-1.58141,0.944661,-1.58141,-0.944661
-8.41969,1.86965,-8.41969,-1.86965,-1.58031,0.944995,-1.58031,-0.944995
-8.42079,1.8735,-8.42079,-1.8735,-1.57921,0.945328,-1.57921,-0.945328
-8.42189,1.87734,-8.42189,-1.87734,-1.57811,0.94566,-1.57811,-0.94566
-8.42299,1.88117,-8.42299,-1.88117,-1.57701,0.94599,-1.57701,-0.94599
-8.42408,1.88498,-8.42408,-1.88498,-1.57592,0.946318,-1.57592,-0.946318
-8.42518,1.88879,-8.42518,-1.88879,-1.57482,0.946645,-1.57482,-0.946645
-8.42627,1.89259,-8.42627,-1.89259,-1.57373,0.946971,-1.57373,-0.946971
-8.42736,1.89637,-8.42736,-1.89637,-1.57264,0.947295,-1.57264,-0.947295
-8.42845,1.90015,-8.42845,-1.90015,-1.57155,0.947617,-1.57155,-0.947617
-8.42954,1.90392,-8.42954,-1.90392,-1.57046,0.947938,-1.57046,-0.947938
-8.43063,1.90767,-8.43063,-1.90767,-1.56937,0.948258,-1.56937,-0.948258
-8.43171,1.91142,-8.43171,-1.91142,-1.56829,0.948576,-1.56829,-0.948576
-8.4328,1.91515,-8.4328,-1.91515,-1.5672,0.948892,-1.5672,-0.948892
-8.43388,1.91888,-8.43388,-1.91888,-1.56612,0.949207,-1.56612,-0.949207
-8.43496,1.9226,-8.43496,-1.9226,-1.56504,0.949521,-1.56504,-0.949521
-8.43605,1.9263,-8.43605,-1.9263,-1.56395,0.949833,-1.56395,-0.949833
-8.43713,1.93,-8.43713,-1.93,-1.56287,0.950144,-1.56287,-0.950144
-8.4382,1.93369,-8.4382,-1.93369,-1.5618,0.950453,-1.5618,-0.950453
-8.43928,1.93736,-8.43928,-1.93736,-1.56072,0.950761,-1.56072,-0.950761
-8.44036,1.94103,-8.44036,-1.94103,-1.55964,0.951067,-1.55964,-0.951067
-8.44143,1.94469,-8.44143,-1.94469,-1.55857,0.951372,-1.55857,-0.951372
-8.44251,1.94834,-8.44251,-1.94834,-1.55749,0.951675,-1.55749,-0.951675
-8.44358,1.95198,-8.44358,-1.95198,-1.55642,0.951978,-1.55642,-0.951978
-8.44465,1.95561,-8.44465,-1.95561,-1.55535,0.952278,-1.55535,-0.952278
-8.44572,1.95923,-8.44572,-1.95923,-1.55428,0.952577,-1.55428,-0.952577
-8.44679,1.96284,-8.44679,-1.96284,-1.55321,0.952875,-1.55321,-0.952875
-8.44786,1.96644,-8.44786,-1.96644,-1.55214,0.953172,-1.55214,-0.953172
-8.44892,1.97004,-8.44892,-1.97004,-1.55108,0.953467,-1.55108,-0.953467
-8.44999,1.97362,-8.44999,-1.97362,-1.55001,0.953761,-1.55001,-0.953761
-8.45105,1.9772,-8.45105,-1.9772,-1.54895,0.954053,-1.54895,-0.954053
-8.45211,1.98076,-8.45211,-1.98076,-1.54789,0.954344,-1.54789,-0.954344
-8.45318,1.98432,-8.45318,-1.98432,-1.54682,0.954633,-1.54682,-0.954633
-8.45424,1.98787,-8.45424,-1.98787,-1.54576,0.954921,-1.54576,-0.954921
-8.4553,1.99141,-8.4553,-1.99141,-1.5447,0.955208,-1.5447,-0.955208
-8.45635,1.99494,-8.45635,-1.99494,-1.54365,0.955494,-1.54365,-0.955494
-8.45741,1.99846,-8.45741,-1.99846,-1.54259,0.955778,-1.54259,-0.955778
-8.45847,2.00198,-8.45847,-2.00198,-1.54153,0.956061,-1.54153,-0.956061
-8.45952,2.00548,-8.45952,-2.00548,-1.54048,0.956342,-1.54048,-0.956342
-8.46057,2.00898,-8.46057,-2.00898,-1.53943,0.956622,-1.53943,-0.956622
-8.46162,2.01247,-8.46162,-2.01247,-1.53838,0.956901,-1.53838,-0.956901
-8.46268,2.01595,-8.46268,-2.01595,-1.53732,0.957178,-1.53732,-0.957178
-8.46372,2.01942,-8.46372,-2.01942,-1.53628,0.957455,-1.53628,-0.957455
-8.46477,2.02288,-8.46477,-2.02288,-1.53523,0.957729,-1.53523,-0.957729
-8.46582,2.02634,-8.46582,-2.02634,-1.53418,0.958003,-1.53418,-0.958003
-8.46687,2.02979,-8.46687,-2.02979,-1.53313,0.958275,-1.53313,-0.958275
-8.46791,2.03322,-8.46791,-2.03322,-1.53209,0.958546,-1.53209,-0.958546
-8.46895,2.03666,-8.46895,-2.03666,-1.53105,0.958816,-1.53105,-0.958816
-8.47,2.04008,-8.47,-2.04008,-1.53,0.959084,-1.53,-0.959084
-8.47104,2.04349,-8.47104,-2.04349,-1.52896,0.959351,-1.52896,-0.959351
-8.47208,2.0469,-8.47208,-2.0469,-1.52792,0.959617,-1.52792,-0.959617
-8.47312,2.0503,-8.47312,-2.0503,-1.52688,0.959881,-1.52688,-0.959881
-8.47416,2.05369,-8.47416,-2.05369,-1.52584,0.960144,-1.52584,-0.960144
-8.47519,2.05707,-8.47519,-2.05707,-1.52481,0.960406,-1.52481,-0.960406
-8.47623,2.06045,-8.47623,-2.06045,-1.52377,0.960667,-1.52377,-0.960667
-8.47726,2.06382,-8.47726,-2.06382,-1.52274,0.960926,-1.52274,-0.960926
-8.4783,2.06718,-8.4783,-2.06718,-1.5217,0.961185,-1.5217,-0.961185
-8.47933,2.07053,-8.47933,-2.07053,-1.52067,0.961441,-1.52067,-0.961441
-8.48036,2.07387,-8.48036,-2.07387,-1.51964,0.961697,-1.51964,-0.961697
-8.48139,2.07721,-8.48139,-2.07721,-1.51861,0.961952,-1.51861,-0.961952
-8.48242,2.08054,-8.48242,-2.08054,-1.51758,0.962205,-1.51758,-0.962205
-8.48345,2.08386,-8.48345,-2.08386,-1.51655,0.962457,-1.51655,-0.962457
-8.48447,2.08718,-8.48447,-2.08718,-1.51553,0.962707,-1.51553,-0.962707
-8.4855,2.09048,-8.4855,-2.09048,-1.5145,0.962957,-1.5145,-0.962957
-8.48652,2.09378,-8.48652,-2.09378,-1.51348,0.963205,-1.51348,-0.963205
-8.48755,2.09708,-8.48755,-2.09708,-1.51245,0.963452,-1.51245,-0.963452
-8.48857,2.10036,-8.48857,-2.10036,-1.51143,0.963698,-1.51143,-0.963698
-8.48959,2.10364,-8.48959,-2.10364,-1.51041,0.963943,-1.51041,-0.963943
-8.49061,2.10691,-8.49061,-2.10691,-1.50939,0.964186,-1.50939,-0.964186
-8.49163,2.11017,-8.49163,-2.11017,-1.50837,0.964429,-1.50837,-0.964429
-8.49265,2.11343,-8.49265,-2.11343,-1.50735,0.96467,-1.50735,-0.96467
-8.49366,2.11668,-8.49366,-2.11668,-1.50634,0.96491,-1.50634,-0.96491
-8.49468,2.11992,-8.49468,-2.11992,-1.50532,0.965148,-1.50532,-0.965148
-8.49569,2.12316,-8.49569,-2.12316,-1.50431,0.965386,-1.50431,-0.965386
-8.49671,2.12639,-8.49671,-2.12639,-1.50329,0.965622,-1.50329,-0.965622
-8.49772,2.12961,-8.49772,-2.12961,-1.50228,0.965857,-1.50228,-0.965857
-8.49873,2.13282,-8.49873,-2.13282,-1.50127,0.966092,-1.50127,-0.966092
-8.49974,2.13603,-8.49974,-2.13603,-1.50026,0.966324,-1.50026,-0.966324
-8.50075,2.13923,-8.50075,-2.13923,-1.49925,0.966556,-1.49925,-0.966556
-8.50176,2.14242,-8.50176,-2.14242,-1.49824,0.966787,-1.49824,-0.966787
-8.50277,2.14561,-8.50277,-2.14561,-1.49723,0.967016,-1.49723,-0.967016
-8.50377,2.14879,-8.50377,-2.14879,-1.49623,0.967244,-1.49623,-0.967244
-8.50478,2.15197,-8.50478,-2.15197,-1.49522,0.967471,-1.49522,-0.967471
-8.50578,2.15513,-8.50578,-2.15513,-1.49422,0.967697,-1.49422,-0.967697
-8.50679,2.15829,-8.50679,-2.15829,-1.49321,0.967922,-1.49321,-0.967922
-8.50779,2.16145,-8.50779,-2.16145,-1.49221,0.968146,-1.49221,-0.968146
-8.50879,2.16459,-8.50879,-2.16459,-1.49121,0.968369,-1.49121,-0.968369
-8.50979,2.16774,-8.50979,-2.16774,-1.49021,0.96859,-1.49021,-0.96859
-8.51079,2.17087,-8.51079,-2.17087,-1.48921,0.96881,-1.48921,-0.96881
-8.51179,2.174,-8.51179,-2.174,-1.48821,0.96903,-1.48821,-0.96903
-8.51278,2.17712,-8.51278,-2.17712,-1.48722,0.969248,-1.48722,-0.969248
-8.51378,2.18023,-8.51378,-2.18023,-1.48622,0.969465,-1.48622,-0.969465
-8.51477,2.18334,-8.51477,-2.18334,-1.48523,0.969681,-1.48523,-0.969681
-8.51577,2.18644,-8.51577,-2.18644,-1.48423,0.969895,-1.48423,-0.969895
-8.51676,2.18954,-8.51676,-2.18954,-1.48324,0.970109,-1.48324,-0.970109
-8.51775,2.19263,-8.51775,-2.19263,-1.48225,0.970322,-1.48225,-0.970322
-8.51874,2.19571,-8.51874,-2.19571,-1.48126,0.970533,-1.48126,-0.970533
-8.51973,2.19879,-8.51973,-2.19879,-1.48027,0.970744,-1.48027,-0.970744
-8.52072,2.20186,-8.52072,-2.20186,-1.47928,0.970953,-1.47928,-0.970953
-8.52171,2.20493,-8.52171,-2.20493,-1.47829,0.971161,-1.47829,-0.971161
-8.5227,2.20799,-8.5227,-2.20799,-1.4773,0.971368,-1.4773,-0.971368
-8.52368,2.21104,-8.52368,-2.21104,-1.47632,0.971575,-1.47632,-0.971575
-8.52467,2.21409,-8.52467,-2.21409,-1.47533,0.97178,-1.47533,-0.97178
-8.52565,2.21713,-8.52565,-2.21713,-1.47435,0.971984,-1.47435,-0.971984
-8.52663,2.22016,-8.52663,-2.22016,-1.47337,0.972186,-1.47337,-0.972186
-8.52761,2.22319,-8.52761,-2.22319,-1.47239,0.972388,-1.47239,-0.972388
-8.52859,2.22621,-8.52859,-2.22621,-1.47141,0.972589,-1.47141,-0.972589
-8.52957,2.22923,-8.52957,-2.22923,-1.47043,0.972789,-1.47043,-0.972789
-8.53055,2.23224,-8.53055,-2.23224,-1.46945,0.972988,-1.46945,-0.972988
-8.53153,2.23525,-8.53153,-2.23525,-1.46847,0.973185,-1.46847,-0.973185
-8.53251,2.23825,-8.53251,-2.23825,-1.46749,0.973382,-1.46749,-0.973382
-8.53348,2.24124,-8.53348,-2.24124,-1.46652,0.973578,-1.46652,-0.973578
-8.53446,2.24423,-8.53446,-2.24423,-1.46554,0.973772,-1.46554,-0.973772
-8.53543,2.24721,-8.53543,-2.24721,-1.46457,0.973966,-1.46457,-0.973966
-8.5364,2.25018,-8.5364,-2.25018,-1.4636,0.974158,-1.4636,-0.974158
-8.53738,2.25316,-8.53738,-2.25316,-1.46262,0.97435,-1.46262,-0.97435
-8.53835,2.25612,-8.53835,-2.25612,-1.46165,0.97454,-1.46165,-0.97454
-8.53932,2.25908,-8.53932,-2.25908,-1.46068,0.97473,-1.46068,-0.97473
-8.54029,2.26203,-8.54029,-2.26203,-1.45971,0.974918,-1.45971,-0.974918
-8.54125,2.26498,-8.54125,-2.26498,-1.45875,0.975105,-1.45875,-0.975105
-8.54222,2.26792,-8.54222,-2.26792,-1.45778,0.975292,-1.45778,-0.975292
-8.54319,2.27086,-8.54319,-2.27086,-1.45681,0.975477,-1.45681,-0.975477
-8.54415,2.27379,-8.54415,-2.27379,-1.45585,0.975662,-1.45585,-0.975662
-8.54512,2.27672,-8.54512,-2.27672,-1.45488,0.975845,-1.45488,-0.975845
-8.54608,2.27964,-8.54608,-2.27964,-1.45392,0.976028,-1.45392,-0.976028
-8.54704,2.28255,-8.54704,-2.28255,-1.45296,0.976209,-1.45296,-0.976209
-8.548,2.28546,-8.548,-2.28546,-1.452,0.976389,-1.452,-0.976389
-8.54897,2.28837,-8.54897,-2.28837,-1.45103,0.976569,-1.45103,-0.976569
-8.54993,2.29127,-8.54993,-2.29127,-1.45007,0.976747,-1.45007,-0.976747
-8.55088,2.29416,-8.55088,-2.29416,-1.44912,0.976925,-1.44912,-0.976925
-8.55184,2.29705,-8.55184,-2.29705,-1.44816,0.977101,-1.44816,-0.977101
-8.5528,2.29993,-8.5528,-2.29993,-1.4472,0.977277,-1.4472,-0.977277
-8.55375,2.30281,-8.55375,-2.30281,-1.44625,0.977452,-1.44625,-0.977452
-8.55471,2.30568,-8.55471,-2.30568,-1.44529,0.977625,-1.44529,-0.977625
-8.55566,2.30855,-8.55566,-2.30855,-1.44434,0.977798,-1.44434,-0.977798
-8.55662,2.31141,-8.55662,-2.31141,-1.44338,0.97797,-1.44338,-0.97797
-8.55757,2.31427,-8.55757,-2.31427,-1.44243,0.97814,-1.44243,-0.97814
-8.55852,2.31712,-8.55852,-2.31712,-1.44148,0.97831,-1.44148,-0.97831
-8.55947,2.31996,-8.55947,-2.31996,-1.44053,0.978479,-1.44053,-0.978479
-8.56042,2.32281,-8.56042,-2.32281,-1.43958,0.978647,-1.43958,-0.978647
-8.56137,2.32564,-8.56137,-2.32564,-1.43863,0.978814,-1.43863,-0.978814
-8.56232,2.32847,-8.56232,-2.32847,-1.43768,0.97898,-1.43768,-0.97898
-8.56326,2.3313,-8.56326,-2.3313,-1.43674,0.979145,-1.43674,-0.979145
-8.56421,2.33412,-8.56421,-2.33412,-1.43579,0.979309,-1.43579,-0.979309
-8.56515,2.33694,-8.56515,-2.33694,-1.43485,0.979472,-1.43485,-0.979472
-8.5661,2.33975,-8.5661,-2.33975,-1.4339,0.979634,-1.4339,-0.979634
-8.56704,2.34255,-8.56704,-2.34255,-1.43296,0.979796,-1.43296,-0.979796
-8.56798,2.34536,-8.56798,-2.34536,-1.43202,0.979956,-1.43202,-0.979956
-8.56892,2.34815,-8.56892,-2.34815,-1.43108,0.980115,-1.43108,-0.980115
-8.56987,2.35094,-8.56987,-2.35094,-1.43013,0.980274,-1.43013,-0.980274
-8.5708,2.35373,-8.5708,-2.35373,-1.4292,0.980432,-1.4292,-0.980432
-8.57174,2.35651,-8.57174,-2.35651,-1.42826,0.980588,-1.42826,-0.980588
-8.57268,2.35929,-8.57268,-2.35929,-1.42732,0.980744,-1.42732,-0.980744
-8.57362,2.36206,-8.57362,-2.36206,-1.42638,0.980899,-1.42638,-0.980899
-8.57455,2.36483,-8.57455,-2.36483,-1.42545,0.981053,-1.42545,-0.981053
-8.57549,2.36759,-8.57549,-2.36759,-1.42451,0.981206,-1.42451,-0.981206
-8.57642,2.37035,-8.57642,-2.37035,-1.42358,0.981358,-1.42358,-0.981358
-8.57736,2.3731,-8.57736,-2.3731,-1.42264,0.98151,-1.42264,-0.98151
-8.57829,2.37585,-8.57829,-2.37585,-1.42171,0.98166,-1.42171,-0.98166
-8.57922,2.37859,-8.57922,-2.37859,-1.42078,0.981809,-1.42078,-0.981809
-8.58015,2.38133,-8.58015,-2.38133,-1.41985,0.981958,-1.41985,-0.981958
-8.58108,2.38407,-8.58108,-2.38407,-1.41892,0.982106,-1.41892,-0.982106
-8.58201,2.3868,-8.58201,-2.3868,-1.41799,0.982253,-1.41799,-0.982253
-8.58294,2.38952,-8.58294,-2.38952,-1.41706,0.982399,-1.41706,-0.982399
-8.58387,2.39224,-8.58387,-2.39224,-1.41613,0.982544,-1.41613,-0.982544
-8.58479,2.39496,-8.58479,-2.39496,-1.41521,0.982688,-1.41521,-0.982688
-8.58572,2.39767,-8.58572,-2.39767,-1.41428,0.982831,-1.41428,-0.982831
-8.58664,2.40038,-8.58664,-2.40038,-1.41336,0.982974,-1.41336,-0.982974
-8.58757,2.40308,-8.58757,-2.40308,-1.41243,0.983115,-1.41243,-0.983115
-8.58849,2.40578,-8.58849,-2.40578,-1.41151,0.983256,-1.41151,-0.983256
-8.58941,2.40847,-8.58941,-2.40847,-1.41059,0.983396,-1.41059,-0.983396
-8.59034,2.41116,-8.59034,-2.41116,-1.40966,0.983535,-1.40966,-0.983535
-8.59126,2.41384,-8.59126,-2.41384,-1.40874,0.983673,-1.40874,-0.983673
-8.59218,2.41652,-8.59218,-2.41652,-1.40782,0.98381,-1.40782,-0.98381
-8.5931,2.4192,-8.5931,-2.4192,-1.4069,0.983947,-1.4069,-0.983947
-8.59401,2.42187,-8.59401,-2.42187,-1.40599,0.984082,-1.40599,-0.984082
-8.59493,2.42454,-8.59493,-2.42454,-1.40507,0.984217,-1.40507,-0.984217
-8.59585,2.4272,-8.59585,-2.4272,-1.40415,0.984351,-1.40415,-0.984351
-8.59676,2.42986,-8.59676,-2.42986,-1.40324,0.984484,-1.40324,-0.984484
-8.59768,2.43251,-8.59768,-2.43251,-1.40232,0.984616,-1.40232,-0.984616
-8.59859,2.43516,-8.59859,-2.43516,-1.40141,0.984747,-1.40141,-0.984747
-8.59951,2.4378,-8.59951,-2.4378,-1.40049,0.984878,-1.40049,-0.984878
-8.60042,2.44045,-8.60042,-2.44045,-1.39958,0.985007,-1.39958,-0.985007
-8.60133,2.44308,-8.60133,-2.44308,-1.39867,0.985136,-1.39867,-0.985136
-8.60224,2.44571,-8.60224,-2.44571,-1.39776,0.985264,-1.39776,-0.985264
-8.60315,2.44834,-8.60315,-2.44834,-1.39685,0.985392,-1.39685,-0.985392
-8.60406,2.45097,-8.60406,-2.45097,-1.39594,0.985518,-1.39594,-0.985518
-8.60497,2.45359,-8.60497,-2.45359,-1.39503,0.985643,-1.39503,-0.985643
-8.60587,2.4562,-8.60587,-2.4562,-1.39413,0.985768,-1.39413,-0.985768
-8.60678,2.45881,-8.60678,-2.45881,-1.39322,0.985892,-1.39322,-0.985892
-8.60769,2.46142,-8.60769,-2.46142,-1.39231,0.986015,-1.39231,-0.986015
-8.60859,2.46402,-8.60859,-2.46402,-1.39141,0.986137,-1.39141,-0.986137
-8.6095,2.46662,-8.6095,-2.46662,-1.3905,0.986259,-1.3905,-0.986259
-8.6104,2.46922,-8.6104,-2.46922,-1.3896,0.986379,-1.3896,-0.986379
-8.6113,2.47181,-8.6113,-2.47181,-1.3887,0.986499,-1.3887,-0.986499
-8.6122,2.47439,-8.6122,-2.47439,-1.3878,0.986618,-1.3878,-0.986618
-8.61311,2.47698,-8.61311,-2.47698,-1.38689,0.986736,-1.38689,-0.986736
-8.61401,2.47956,-8.61401,-2.47956,-1.38599,0.986854,-1.38599,-0.986854
-8.61491,2.48213,-8.61491,-2.48213,-1.38509,0.986971,-1.38509,-0.986971
-8.6158,2.4847,-8.6158,-2.4847,-1.3842,0.987086,-1.3842,-0.987086
-8.6167,2.48727,-8.6167,-2.48727,-1.3833,0.987201,-1.3833,-0.987201
-8.6176,2.48983,-8.6176,-2.48983,-1.3824,0.987316,-1.3824,-0.987316
-8.6185,2.49239,-8.6185,-2.49239,-1.3815,0.987429,-1.3815,-0.987429
-8.61939,2.49494,-8.61939,-2.49494,-1.38061,0.987542,-1.38061,-0.987542
-8.62029,2.49749,-8.62029,-2.49749,-1.37971,0.987654,-1.37971,-0.987654
-8.62118,2.50004,-8.62118,-2.50004,-1.37882,0.987765,-1.37882,-0.987765
-8.62207,2.50258,-8.62207,-2.50258,-1.37793,0.987875,-1.37793,-0.987875
-8.62297,2.50512,-8.62297,-2.50512,-1.37703,0.987985,-1.37703,-0.987985
-8.62386,2.50766,-8.62386,-2.50766,-1.37614,0.988093,-1.37614,-0.988093
-8.62475,2.51019,-8.62475,-2.51019,-1.37525,0.988201,-1.37525,-0.988201
-8.62564,2.51272,-8.62564,-2.51272,-1.37436,0.988309,-1.37436,-0.988309
-8.62653,2.51524,-8.62653,-2.51524,-1.37347,0.988415,-1.37347,-0.988415
-8.62742,2.51776,-8.62742,-2.51776,-1.37258,0.988521,-1.37258,-0.988521
-8.6283,2.52028,-8.6283,-2.52028,-1.3717,0.988626,-1.3717,-0.988626
-8.62919,2.52279,-8.62919,-2.52279,-1.37081,0.98873,-1.37081,-0.98873
-8.63008,2.5253,-8.63008,-2.5253,-1.36992,0.988833,-1.36992,-0.988833
-8.63096,2.5278,-8.63096,-2.5278,-1.36904,0.988936,-1.36904,-0.988936
-8.63185,2.5303,-8.63185,-2.5303,-1.36815,0.989038,-1.36815,-0.989038
-8.63273,2.5328,-8.63273,-2.5328,-1.36727,0.989139,-1.36727,-0.989139
-8.63361,2.53529,-8.63361,-2.53529,-1.36639,0.989239,-1.36639,-0.989239
-8.6345,2.53778,-8.6345,-2.53778,-1.3655,0.989339,-1.3655,-0.989339
-8.63538,2.54027,-8.63538,-2.54027,-1.36462,0.989437,-1.36462,-0.989437
-8.63626,2.54275,-8.63626,-2.54275,-1.36374,0.989536,-1.36374,-0.989536
-8.63714,2.54523,-8.63714,-2.54523,-1.36286,0.989633,-1.36286,-0.989633
-8.63802,2.54771,-8.63802,-2.54771,-1.36198,0.989729,-1.36198,-0.989729
-8.6389,2.55018,-8.6389,-2.55018,-1.3611,0.989825,-1.3611,-0.989825
-8.63978,2.55265,-8.63978,-2.55265,-1.36022,0.98992,-1.36022,-0.98992
-8.64065,2.55511,-8.64065,-2.55511,-1.35935,0.990015,-1.35935,-0.990015
-8.64153,2.55757,-8.64153,-2.55757,-1.35847,0.990109,-1.35847,-0.990109
-8.64241,2.56003,-8.64241,-2.56003,-1.35759,0.990201,-1.35759,-0.990201
-8.64328,2.56248,-8.64328,-2.56248,-1.35672,0.990294,-1.35672,-0.990294
-8.64415,2.56493,-8.64415,-2.56493,-1.35585,0.990385,-1.35585,-0.990385
-8.64503,2.56738,-8.64503,-2.56738,-1.35497,0.990476,-1.35497,-0.990476
-8.6459,2.56982,-8.6459,-2.56982,-1.3541,0.990566,-1.3541,-0.990566
-8.64677,2.57226,-8.64677,-2.57226,-1.35323,0.990655,-1.35323,-0.990655
-8.64764,2.57469,-8.64764,-2.57469,-1.35236,0.990744,-1.35236,-0.990744
-8.64852,2.57713,-8.64852,-2.57713,-1.35148,0.990831,-1.35148,-0.990831
-8.64939,2.57956,-8.64939,-2.57956,-1.35061,0.990919,-1.35061,-0.990919
-8.65025,2.58198,-8.65025,-2.58198,-1.34975,0.991005,-1.34975,-0.991005
-8.65112,2.5844,-8.65112,-2.5844,-1.34888,0.991091,-1.34888,-0.991091
-8.65199,2.58682,-8.65199,-2.58682,-1.34801,0.991176,-1.34801,-0.991176
-8.65286,2.58924,-8.65286,-2.58924,-1.34714,0.99126,-1.34714,-0.99126
-8.65372,2.59165,-8.65372,-2.59165,-1.34628,0.991343,-1.34628,-0.991343
-8.65459,2.59406,-8.65459,-2.59406,-1.34541,0.991426,-1.34541,-0.991426
-8.65545,2.59646,-8.65545,-2.59646,-1.34455,0.991508,-1.34455,-0.991508
-8.65632,2.59886,-8.65632,-2.59886,-1.34368,0.99159,-1.34368,-0.99159
-8.65718,2.60126,-8.65718,-2.60126,-1.34282,0.99167,-1.34282,-0.99167
-8.65804,2.60365,-8.65804,-2.60365,-1.34196,0.99175,-1.34196,-0.99175
-8.65891,2.60605,-8.65891,-2.60605,-1.34109,0.99183,-1.34109,-0.99183
-8.65977,2.60843,-8.65977,-2.60843,-1.34023,0.991908,-1.34023,-0.991908
-8.66063,2.61082,-8.66063,-2.61082,-1.33937,0.991986,-1.33937,-0.991986
-8.66149,2.6132,-8.66149,-2.6132,-1.33851,0.992064,-1.33851,-0.992064
-8.66235,2.61558,-8.66235,-2.61558,-1.33765,0.99214,-1.33765,-0.99214
-8.66321,2.61795,-8.66321,-2.61795,-1.33679,0.992216,-1.33679,-0.992216
-8.66406,2.62032,-8.66406,-2.62032,-1.33594,0.992291,-1.33594,-0.992291
-8.66492,2.62269,-8.66492,-2.62269,-1.33508,0.992366,-1.33508,-0.992366
-8.66578,2.62505,-8.66578,-2.62505,-1.33422,0.992439,-1.33422,-0.992439
-8.66663,2.62742,-8.66663,-2.62742,-1.33337,0.992512,-1.33337,-0.992512
-8.66749,2.62977,-8.66749,-2.62977,-1.33251,0.992585,-1.33251,-0.992585
-8.66834,2.63213,-8.66834,-2.63213,-1.33166,0.992657,-1.33166,-0.992657
-8.6692,2.63448,-8.6692,-2.63448,-1.3308,0.992728,-1.3308,-0.992728
-8.67005,2.63683,-8.67005,-2.63683,-1.32995,0.992798,-1.32995,-0.992798
-8.6709,2.63917,-8.6709,-2.63917,-1.3291,0.992868,-1.3291,-0.992868
-8.67175,2.64152,-8.67175,-2.64152,-1.32825,0.992937,-1.32825,-0.992937
-8.6726,2.64386,-8.6726,-2.64386,-1.3274,0.993005,-1.3274,-0.993005
-8.67345,2.64619,-8.67345,-2.64619,-1.32655,0.993073,-1.32655,-0.993073
-8.6743,2.64852,-8.6743,-2.64852,-1.3257,0.99314,-1.3257,-0.99314
-8.67515,2.65085,-8.67515,-2.65085,-1.32485,0.993206,-1.32485,-0.993206
-8.676,2.65318,-8.676,-2.65318,-1.324,0.993272,-1.324,-0.993272
-8.67685,2.6555,-8.67685,-2.6555,-1.32315,0.993337,-1.32315,-0.993337
-8.67769,2.65782,-8.67769,-2.65782,-1.32231,0.993401,-1.32231,-0.993401
-8.67854,2.66014,-8.67854,-2.66014,-1.32146,0.993465,-1.32146,-0.993465
-8.67939,2.66245,-8.67939,-2.66245,-1.32061,0.993528,-1.32061,-0.993528
-8.68023,2.66476,-8.68023,-2.66476,-1.31977,0.99359,-1.31977,-0.99359
-8.68107,2.66707,-8.68107,-2.66707,-1.31893,0.993652,-1.31893,-0.993652
-8.68192,2.66938,-8.68192,-2.66938,-1.31808,0.993713,-1.31808,-0.993713
-8.68276,2.67168,-8.68276,-2.67168,-1.31724,0.993774,-1.31724,-0.993774
-8.6836,2.67398,-8.6836,-2.67398,-1.3164,0.993833,-1.3164,-0.993833
-8.68444,2.67627,-8.68444,-2.67627,-1.31556,0.993893,-1.31556,-0.993893
-8.68528,2.67856,-8.68528,-2.67856,-1.31472,0.993951,-1.31472,-0.993951
-8.68612,2.68085,-8.68612,-2.68085,-1.31388,0.994009,-1.31388,-0.994009
-8.68696,2.68314,-8.68696,-2.68314,-1.31304,0.994066,-1.31304,-0.994066
-8.6878,2.68542,-8.6878,-2.68542,-1.3122,0.994123,-1.3122,-0.994123
-8.68864,2.6877,-8.68864,-2.6877,-1.31136,0.994178,-1.31136,-0.994178
-8.68948,2.68998,-8.68948,-2.68998,-1.31052,0.994234,-1.31052,-0.994234
-8.69031,2.69226,-8.69031,-2.69226,-1.30969,0.994288,-1.30969,-0.994288
-8.69115,2.69453,-8.69115,-2.69453,-1.30885,0.994342,-1.30885,-0.994342
-8.69199,2.69679,-8.69199,-2.69679,-1.30801,0.994396,-1.30801,-0.994396
-8.69282,2.69906,-8.69282,-2.69906,-1.30718,0.994448,-1.30718,-0.994448
-8.69366,2.70132,-8.69366,-2.70132,-1.30634,0.9945,-1.30634,-0.9945
-8.69449,2.70358,-8.69449,-2.70358,-1.30551,0.994552,-1.30551,-0.994552
-8.69532,2.70584,-8.69532,-2.70584,-1.30468,0.994603,-1.30468,-0.994603
-8.69615,2.70809,-8.69615,-2.70809,-1.30385,0.994653,-1.30385,-0.994653
-8.69699,2.71034,-8.69699,-2.71034,-1.30301,0.994702,-1.30301,-0.994702
-8.69782,2.71259,-8.69782,-2.71259,-1.30218,0.994751,-1.30218,-0.994751
-8.69865,2.71484,-8.69865,-2.71484,-1.30135,0.9948,-1.30135,-0.9948
-8.69948,2.71708,-8.69948,-2.71708,-1.30052,0.994847,-1.30052,-0.994847
-8.7003,2.71932,-8.7003,-2.71932,-1.2997,0.994894,-1.2997,-0.994894
-8.70113,2.72155,-8.70113,-2.72155,-1.29887,0.994941,-1.29887,-0.994941
-8.70196,2.72379,-8.70196,-2.72379,-1.29804,0.994987,-1.29804,-0.994987
-8.70279,2.72602,-8.70279,-2.72602,-1.29721,0.995032,-1.29721,-0.995032
-8.70361,2.72825,-8.70361,-2.72825,-1.29639,0.995076,-1.29639,-0.995076
-8.70444,2.73047,-8.70444,-2.73047,-1.29556,0.99512,-1.29556,-0.99512
-8.70526,2.73269,-8.70526,-2.73269,-1.29474,0.995164,-1.29474,-0.995164
-8.70609,2.73491,-8.70609,-2.73491,-1.29391,0.995207,-1.29391,-0.995207
-8.70691,2.73713,-8.70691,-2.73713,-1.29309,0.995249,-1.29309,-0.995249
-8.70774,2.73935,-8.70774,-2.73935,-1.29226,0.99529,-1.29226,-0.99529
-8.70856,2.74156,-8.70856,-2.74156,-1.29144,0.995331,-1.29144,-0.995331
-8.70938,2.74376,-8.70938,-2.74376,-1.29062,0.995371,-1.29062,-0.995371
-8.7102,2.74597,-8.7102,-2.74597,-1.2898,0.995411,-1.2898,-0.995411
-8.71102,2.74817,-8.71102,-2.74817,-1.28898,0.99545,-1.28898,-0.99545
-8.71184,2.75037,-8.71184,-2.75037,-1.28816,0.995489,-1.28816,-0.995489
-8.71266,2.75257,-8.71266,-2.75257,-1.28734,0.995527,-1.28734,-0.995527
-8.71348,2.75477,-8.71348,-2.75477,-1.28652,0.995564,-1.28652,-0.995564
-8.7143,2.75696,-8.7143,-2.75696,-1.2857,0.995601,-1.2857,-0.995601
-8.71512,2.75915,-8.71512,-2.75915,-1.28488,0.995637,-1.28488,-0.995637
-8.71593,2.76133,-8.71593,-2.76133,-1.28407,0.995672,-1.28407,-0.995672
-8.71675,2.76352,-8.71675,-2.76352,-1.28325,0.995707,-1.28325,-0.995707
-8.71757,2.7657,-8.71757,-2.7657,-1.28243,0.995742,-1.28243,-0.995742
-8.71838,2.76788,-8.71838,-2.76788,-1.28162,0.995775,-1.28162,-0.995775
-8.71919,2.77005,-8.71919,-2.77005,-1.28081,0.995809,-1.28081,-0.995809
-8.72001,2.77223,-8.72001,-2.77223,-1.27999,0.995841,-1.27999,-0.995841
-8.72082,2.7744,-8.72082,-2.7744,-1.27918,0.995873,-1.27918,-0.995873
-8.72163,2.77656,-8.72163,-2.77656,-1.27837,0.995905,-1.27837,-0.995905
-8.72245,2.77873,-8.72245,-2.77873,-1.27755,0.995935,-1.27755,-0.995935
-8.72326,2.78089,-8.72326,-2.78089,-1.27674,0.995966,-1.27674,-0.995966
-8.72407,2.78305,-8.72407,-2.78305,-1.27593,0.995995,-1.27593,-0.995995
-8.72488,2.78521,-8.72488,-2.78521,-1.27512,0.996024,-1.27512,-0.996024
-8.72569,2.78736,-8.72569,-2.78736,-1.27431,0.996053,-1.27431,-0.996053
-8.7265,2.78951,-8.7265,-2.78951,-1.2735,0.996081,-1.2735,-0.996081
-8.72731,2.79166,-8.72731,-2.79166,-1.27269,0.996108,-1.27269,-0.996108
-8.72811,2.79381,-8.72811,-2.79381,-1.27189,0.996135,-1.27189,-0.996135
-8.72892,2.79596,-8.72892,-2.79596,-1.27108,0.996161,-1.27108,-0.996161
-8.72973,2.7981,-8.72973,-2.7981,-1.27027,0.996187,-1.27027,-0.996187
-8.73053,2.80024,-8.73053,-2.80024,-1.26947,0.996212,-1.26947,-0.996212
-8.73134,2.80237,-8.73134,-2.80237,-1.26866,0.996236,-1.26866,-0.996236
-8.73214,2.80451,-8.73214,-2.80451,-1.26786,0.99626,-1.26786,-0.99626
-8.73295,2.80664,-8.73295,-2.80664,-1.26705,0.996283,-1.26705,-0.996283
-8.73375,2.80877,-8.73375,-2.80877,-1.26625,0.996306,-1.26625,-0.996306
-8.73455,2.81089,-8.73455,-2.81089,-1.26545,0.996328,-1.26545,-0.996328
-8.73536,2.81302,-8.73536,-2.81302,-1.26464,0.99635,-1.26464,-0.99635
-8.73616,2.81514,-8.73616,-2.81514,-1.26384,0.996371,-1.26384,-0.996371
-8.73696,2.81726,-8.73696,-2.81726,-1.26304,0.996392,-1.26304,-0.996392
-8.73776,2.81937,-8.73776,-2.81937,-1.26224,0.996411,-1.26224,-0.996411
-8.73856,2.82149,-8.73856,-2.82149,-1.26144,0.996431,-1.26144,-0.996431
-8.73936,2.8236,-8.73936,-2.8236,-1.26064,0.99645,-1.26064,-0.99645
-8.74016,2.82571,-8.74016,-2.82571,-1.25984,0.996468,-1.25984,-0.996468
-8.74096,2.82782,-8.74096,-2.82782,-1.25904,0.996486,-1.25904,-0.996486
-8.74175,2.82992,-8.74175,-2.82992,-1.25825,0.996503,-1.25825,-0.996503
-8.74255,2.83202,-8.74255,-2.83202,-1.25745,0.99652,-1.25745,-0.99652
-8.74335,2.83412,-8.74335,-2.83412,-1.25665,0.996536,-1.25665,-0.996536
-8.74414,2.83622,-8.74414,-2.83622,-1.25586,0.996551,-1.25586,-0.996551
-8.74494,2.83831,-8.74494,-2.83831,-1.25506,0.996566,-1.25506,-0.996566
-8.74573,2.8404,-8.74573,-2.8404,-1.25427,0.99658,-1.25427,-0.99658
-8.74653,2.84249,-8.74653,-2.84249,-1.25347,0.996594,-1.25347,-0.996594
-8.74732,2.84458,-8.74732,-2.84458,-1.25268,0.996608,-1.25268,-0.996608
-8.74812,2.84666,-8.74812,-2.84666,-1.25188,0.99662,-1.25188,-0.99662
-8.74891,2.84875,-8.74891,-2.84875,-1.25109,0.996633,-1.25109,-0.996633
-8.7497,2.85083,-8.7497,-2.85083,-1.2503,0.996644,-1.2503,-0.996644
-8.75049,2.8529,-8.75049,-2.8529,-1.24951,0.996655,-1.24951,-0.996655
-8.75128,2.85498,-8.75128,-2.85498,-1.24872,0.996666,-1.24872,-0.996666
-8.75207,2.85705,-8.75207,-2.85705,-1.24793,0.996676,-1.24793,-0.996676
-8.75286,2.85912,-8.75286,-2.85912,-1.24714,0.996686,-1.24714,-0.996686
-8.75365,2.86119,-8.75365,-2.86119,-1.24635,0.996695,-1.24635,-0.996695
-8.75444,2.86325,-8.75444,-2.86325,-1.24556,0.996703,-1.24556,-0.996703
-8.75523,2.86532,-8.75523,-2.86532,-1.24477,0.996711,-1.24477,-0.996711
-8.75602,2.86738,-8.75602,-2.86738,-1.24398,0.996718,-1.24398,-0.996718
-8.7568,2.86944,-8.7568,-2.86944,-1.2432,0.996725,-1.2432,-0.996725
-8.75759,2.87149,-8.75759,-2.87149,-1.24241,0.996731,-1.24241,-0.996731
-8.75837,2.87355,-8.75837,-2.87355,-1.24163,0.996737,-1.24163,-0.996737
-8.75916,2.8756,-8.75916,-2.8756,-1.24084,0.996743,-1.24084,-0.996743
-8.75994,2.87765,-8.75994,-2.87765,-1.24006,0.996747,-1.24006,-0.996747
-8.76073,2.87969,-8.76073,-2.87969,-1.23927,0.996751,-1.23927,-0.996751
-8.76151,2.88174,-8.76151,-2.88174,-1.23849,0.996755,-1.23849,-0.996755
-8.76229,2.88378,-8.76229,-2.88378,-1.23771,0.996758,-1.23771,-0.996758
-8.76308,2.88582,-8.76308,-2.88582,-1.23692,0.996761,-1.23692,-0.996761
-8.76386,2.88786,-8.76386,-2.88786,-1.23614,0.996763,-1.23614,-0.996763
-8.76464,2.88989,-8.76464,-2.88989,-1.23536,0.996765,-1.23536,-0.996765
-8.76542,2.89193,-8.76542,-2.89193,-1.23458,0.996766,-1.23458,-0.996766
-8.7662,2.89396,-8.7662,-2.89396,-1.2338,0.996766,-1.2338,-0.996766
-8.76698,2.89599,-8.76698,-2.89599,-1.23302,0.996766,-1.23302,-0.996766
-8.76776,2.89801,-8.76776,-2.89801,-1.23224,0.996766,-1.23224,-0.996766
-8.76854,2.90004,-8.76854,-2.90004,-1.23146,0.996765,-1.23146,-0.996765
-8.76932,2.90206,-8.76932,-2.90206,-1.23068,0.996763,-1.23068,-0.996763
-8.77009,2.90408,-8.77009,-2.90408,-1.22991,0.996761,-1.22991,-0.996761
-8.77087,2.9061,-8.77087,-2.9061,-1.22913,0.996758,-1.22913,-0.996758
-8.77165,2.90811,-8.77165,-2.90811,-1.22835,0.996755,-1.22835,-0.996755
-8.77242,2.91012,-8.77242,-2.91012,-1.22758,0.996752,-1.22758,-0.996752
-8.7732,2.91213,-8.7732,-2.91213,-1.2268,0.996748,-1.2268,-0.996748
-8.77397,2.91414,-8.77397,-2.91414,-1.22603,0.996743,-1.22603,-0.996743
-8.77475,2.91615,-8.77475,-2.91615,-1.22525,0.996738,-1.22525,-0.996738
-8.77552,2.91815,-8.77552,-2.91815,-1.22448,0.996732,-1.22448,-0.996732
-8.77629,2.92016,-8.77629,-2.92016,-1.22371,0.996726,-1.22371,-0.996726
-8.77707,2.92216,-8.77707,-2.92216,-1.22293,0.996719,-1.22293,-0.996719
-8.77784,2.92415,-8.77784,-2.92415,-1.22216,0.996712,-1.22216,-0.996712
-8.77861,2.92615,-8.77861,-2.92615,-1.22139,0.996705,-1.22139,-0.996705
-8.77938,2.92814,-8.77938,-2.92814,-1.22062,0.996697,-1.22062,-0.996697
-8.78015,2.93013,-8.78015,-2.93013,-1.21985,0.996688,-1.21985,-0.996688
-8.78092,2.93212,-8.78092,-2.93212,-1.21908,0.996679,-1.21908,-0.996679
-8.78169,2.93411,-8.78169,-2.93411,-1.21831,0.996669,-1.21831,-0.996669
-8.78246,2.93609,-8.78246,-2.93609,-1.21754,0.996659,-1.21754,-0.996659
-8.78323,2.93808,-8.78323,-2.93808,-1.21677,0.996648,-1.21677,-0.996648
-8.78399,2.94006,-8.78399,-2.94006,-1.21601,0.996637,-1.21601,-0.996637
-8.78476,2.94203,-8.78476,-2.94203,-1.21524,0.996625,-1.21524,-0.996625
-8.78553,2.94401,-8.78553,-2.94401,-1.21447,0.996613,-1.21447,-0.996613
-8.78629,2.94599,-8.78629,-2.94599,-1.21371,0.996601,-1.21371,-0.996601
-8.78706,2.94796,-8.78706,-2.94796,-1.21294,0.996587,-1.21294,-0.996587
-8.78782,2.94993,-8.78782,-2.94993,-1.21218,0.996574,-1.21218,-0.996574
-8.78859,2.95189,-8.78859,-2.95189,-1.21141,0.99656,-1.21141,-0.99656
-8.78935,2.95386,-8.78935,-2.95386,-1.21065,0.996545,-1.21065,-0.996545
-8.79012,2.95582,-8.79012,-2.95582,-1.20988,0.99653,-1.20988,-0.99653
-8.79088,2.95779,-8.79088,-2.95779,-1.20912,0.996514,-1.20912,-0.996514
-8.79164,2.95975,-8.79164,-2.95975,-1.20836,0.996498,-1.20836,-0.996498
-8.7924,2.9617,-8.7924,-2.9617,-1.2076,0.996482,-1.2076,-0.996482
-8.79317,2.96366,-8.79317,-2.96366,-1.20683,0.996465,-1.20683,-0.996465
-8.79393,2.96561,-8.79393,-2.96561,-1.20607,0.996447,-1.20607,-0.996447
-8.79469,2.96756,-8.79469,-2.96756,-1.20531,0.996429,-1.20531,-0.996429
-8.79545,2.96951,-8.79545,-2.96951,-1.20455,0.996411,-1.20455,-0.996411
-8.79621,2.97146,-8.79621,-2.97146,-1.20379,0.996392,-1.20379,-0.996392
-8.79697,2.9734,-8.79697,-2.9734,-1.20303,0.996372,-1.20303,-0.996372
-8.79772,2.97535,-8.79772,-2.97535,-1.20228,0.996352,-1.20228,-0.996352
-8.79848,2.97729,-8.79848,-2.97729,-1.20152,0.996332,-1.20152,-0.996332
-8.79924,2.97923,-8.79924,-2.97923,-1.20076,0.996311,-1.20076,-0.996311
-8.8,2.98116,-8.8,-2.98116,-1.2,0.99629,-1.2,-0.99629
-8.80075,2.9831,-8.80075,-2.9831,-1.19925,0.996268,-1.19925,-0.996268
-8.80151,2.98503,-8.80151,-2.98503,-1.19849,0.996245,-1.19849,-0.996245
-8.80226,2.98696,-8.80226,-2.98696,-1.19774,0.996222,-1.19774,-0.996222
-8.80302,2.98889,-8.80302,-2.98889,-1.19698,0.996199,-1.19698,-0.996199
-8.80377,2.99082,-8.80377,-2.99082,-1.19623,0.996175,-1.19623,-0.996175
-8.80453,2.99274,-8.80453,-2.99274,-1.19547,0.996151,-1.19547,-0.996151
-8.80528,2.99467,-8.80528,-2.99467,-1.19472,0.996126,-1.19472,-0.996126
-8.80603,2.99659,-8.80603,-2.99659,-1.19397,0.996101,-1.19397,-0.996101
-8.80678,2.99851,-8.80678,-2.99851,-1.19322,0.996076,-1.19322,-0.996076
-8.80754,3.00042,-8.80754,-3.00042,-1.19246,0.99605,-1.19246,-0.99605
-8.80829,3.00234,-8.80829,-3.00234,-1.19171,0.996023,-1.19171,-0.996023
-8.80904,3.00425,-8.80904,-3.00425,-1.19096,0.995996,-1.19096,-0.995996
-8.80979,3.00616,-8.80979,-3.00616,-1.19021,0.995968,-1.19021,-0.995968
-8.81054,3.00807,-8.81054,-3.00807,-1.18946,0.99594,-1.18946,-0.99594
-8.81129,3.00998,-8.81129,-3.00998,-1.18871,0.995912,-1.18871,-0.995912
-8.81204,3.01189,-8.81204,-3.01189,-1.18796,0.995883,-1.18796,-0.995883
-8.81278,3.01379,-8.81278,-3.01379,-1.18722,0.995854,-1.18722,-0.995854
-8.81353,3.01569,-8.81353,-3.01569,-1.18647,0.995824,-1.18647,-0.995824
-8.81428,3.01759,-8.81428,-3.01759,-1.18572,0.995794,-1.18572,-0.995794
-8.81503,3.01949,-8.81503,-3.01949,-1.18497,0.995763,-1.18497,-0.995763
-8.81577,3.02138,-8.81577,-3.02138,-1.18423,0.995732,-1.18423,-0.995732
-8.81652,3.02328,-8.81652,-3.02328,-1.18348,0.9957,-1.18348,-0.9957
-8.81726,3.02517,-8.81726,-3.02517,-1.18274,0.995668,-1.18274,-0.995668
-8.81801,3.02706,-8.81801,-3.02706,-1.18199,0.995635,-1.18199,-0.995635
-8.81875,3.02895,-8.81875,-3.02895,-1.18125,0.995602,-1.18125,-0.995602
-8.8195,3.03083,-8.8195,-3.03083,-1.1805,0.995569,-1.1805,-0.995569
-8.82024,3.03272,-8.82024,-3.03272,-1.17976,0.995535,-1.17976,-0.995535
-8.82098,3.0346,-8.82098,-3.0346,-1.17902,0.9955,-1.17902,-0.9955
-8.82173,3.03648,-8.82173,-3.03648,-1.17827,0.995465,-1.17827,-0.995465
-8.82247,3.03836,-8.82247,-3.03836,-1.17753,0.99543,-1.17753,-0.99543
-8.82321,3.04024,-8.82321,-3.04024,-1.17679,0.995394,-1.17679,-0.995394
-8.82395,3.04211,-8.82395,-3.04211,-1.17605,0.995358,-1.17605,-0.995358
-8.82469,3.04398,-8.82469,-3.04398,-1.17531,0.995321,-1.17531,-0.995321
-8.82543,3.04586,-8.82543,-3.04586,-1.17457,0.995284,-1.17457,-0.995284
-8.82617,3.04773,-8.82617,-3.04773,-1.17383,0.995247,-1.17383,-0.995247
-8.82691,3.04959,-8.82691,-3.04959,-1.17309,0.995209,-1.17309,-0.995209
-8.82765,3.05146,-8.82765,-3.05146,-1.17235,0.99517,-1.17235,-0.99517
-8.82839,3.05332,-8.82839,-3.05332,-1.17161,0.995131,-1.17161,-0.995131
-8.82912,3.05518,-8.82912,-3.05518,-1.17088,0.995092,-1.17088,-0.995092
-8.82986,3.05705,-8.82986,-3.05705,-1.17014,0.995052,-1.17014,-0.995052
-8.8306,3.0589,-8.8306,-3.0589,-1.1694,0.995012,-1.1694,-0.995012
-8.83133,3.06076,-8.83133,-3.06076,-1.16867,0.994971,-1.16867,-0.994971
-8.83207,3.06261,-8.83207,-3.06261,-1.16793,0.99493,-1.16793,-0.99493
-8.8328,3.06447,-8.8328,-3.06447,-1.1672,0.994888,-1.1672,-0.994888
-8.83354,3.06632,-8.83354,-3.06632,-1.16646,0.994846,-1.16646,-0.994846
-8.83427,3.06817,-8.83427,-3.06817,-1.16573,0.994804,-1.16573,-0.994804
-8.83501,3.07002,-8.83501,-3.07002,-1.16499,0.994761,-1.16499,-0.994761
-8.83574,3.07186,-8.83574,-3.07186,-1.16426,0.994718,-1.16426,-0.994718
-8.83647,3.07371,-8.83647,-3.07371,-1.16353,0.994674,-1.16353,-0.994674
-8.8372,3.07555,-8.8372,-3.07555,-1.1628,0.99463,-1.1628,-0.99463
-8.83794,3.07739,-8.83794,-3.07739,-1.16206,0.994585,-1.16206,-0.994585
-8.83867,3.07923,-8.83867,-3.07923,-1.16133,0.99454,-1.16133,-0.99454
-8.8394,3.08106,-8.8394,-3.08106,-1.1606,0.994494,-1.1606,-0.994494
-8.84013,3.0829,-8.84013,-3.0829,-1.15987,0.994448,-1.15987,-0.994448
-8.84086,3.08473,-8.84086,-3.08473,-1.15914,0.994402,-1.15914,-0.994402
-8.84159,3.08656,-8.84159,-3.08656,-1.15841,0.994355,-1.15841,-0.994355
-8.84232,3.08839,-8.84232,-3.08839,-1.15768,0.994308,-1.15768,-0.994308
-8.84305,3.09022,-8.84305,-3.09022,-1.15695,0.99426,-1.15695,-0.99426
-8.84378,3.09205,-8.84378,-3.09205,-1.15622,0.994212,-1.15622,-0.994212
-8.8445,3.09387,-8.8445,-3.09387,-1.1555,0.994164,-1.1555,-0.994164
-8.84523,3.0957,-8.84523,-3.0957,-1.15477,0.994115,-1.15477,-0.994115
-8.84596,3.09752,-8.84596,-3.09752,-1.15404,0.994065,-1.15404,-0.994065
-8.84668,3.09934,-8.84668,-3.09934,-1.15332,0.994015,-1.15332,-0.994015
-8.84741,3.10115,-8.84741,-3.10115,-1.15259,0.993965,-1.15259,-0.993965
-8.84813,3.10297,-8.84813,-3.10297,-1.15187,0.993914,-1.15187,-0.993914
-8.84886,3.10478,-8.84886,-3.10478,-1.15114,0.993863,-1.15114,-0.993863
-8.84958,3.1066,-8.84958,-3.1066,-1.15042,0.993812,-1.15042,-0.993812
-8.85031,3.10841,-8.85031,-3.10841,-1.14969,0.99376,-1.14969,-0.99376
-8.85103,3.11022,-8.85103,-3.11022,-1.14897,0.993707,-1.14897,-0.993707
-8.85175,3.11202,-8.85175,-3.11202,-1.14825,0.993655,-1.14825,-0.993655
-8.85248,3.11383,-8.85248,-3.11383,-1.14752,0.993601,-1.14752,-0.993601
-8.8532,3.11563,-8.8532,-3.11563,-1.1468,0.993548,-1.1468,-0.993548
-8.85392,3.11743,-8.85392,-3.11743,-1.14608,0.993494,-1.14608,-0.993494
-8.85464,3.11923,-8.85464,-3.11923,-1.14536,0.993439,-1.14536,-0.993439
-8.85536,3.12103,-8.85536,-3.12103,-1.14464,0.993384,-1.14464,-0.993384
-8.85608,3.12283,-8.85608,-3.12283,-1.14392,0.993329,-1.14392,-0.993329
-8.8568,3.12463,-8.8568,-3.12463,-1.1432,0.993273,-1.1432,-0.993273
-8.85752,3.12642,-8.85752,-3.12642,-1.14248,0.993217,-1.14248,-0.993217
-8.85824,3.12821,-8.85824,-3.12821,-1.14176,0.99316,-1.14176,-0.99316
-8.85896,3.13,-8.85896,-3.13,-1.14104,0.993103,-1.14104,-0.993103
-8.85968,3.13179,-8.85968,-3.13179,-1.14032,0.993046,-1.14032,-0.993046
-8.8604,3.13358,-8.8604,-3.13358,-1.1396,0.992988,-1.1396,-0.992988
-8.86111,3.13536,-8.86111,-3.13536,-1.13889,0.99293,-1.13889,-0.99293
-8.86183,3.13715,-8.86183,-3.13715,-1.13817,0.992871,-1.13817,-0.992871
-8.86255,3.13893,-8.86255,-3.13893,-1.13745,0.992812,-1.13745,-0.992812
-8.86326,3.14071,-8.86326,-3.14071,-1.13674,0.992753,-1.13674,-0.992753
-8.86398,3.14249,-8.86398,-3.14249,-1.13602,0.992693,-1.13602,-0.992693
-8.86469,3.14427,-8.86469,-3.14427,-1.13531,0.992632,-1.13531,-0.992632
-8.86541,3.14604,-8.86541,-3.14604,-1.13459,0.992572,-1.13459,-0.992572
-8.86612,3.14782,-8.86612,-3.14782,-1.13388,0.992511,-1.13388,-0.992511
-8.86684,3.14959,-8.86684,-3.14959,-1.13316,0.992449,-1.13316,-0.992449
-8.86755,3.15136,-8.86755,-3.15136,-1.13245,0.992387,-1.13245,-0.992387
-8.86826,3.15313,-8.86826,-3.15313,-1.13174,0.992325,-1.13174,-0.992325
-8.86898,3.1549,-8.86898,-3.1549,-1.13102,0.992262,-1.13102,-0.992262
-8.86969,3.15666,-8.86969,-3.15666,-1.13031,0.992199,-1.13031,-0.992199
-8.8704,3.15843,-8.8704,-3.15843,-1.1296,0.992135,-1.1296,-0.992135
-8.87111,3.16019,-8.87111,-3.16019,-1.12889,0.992071,-1.12889,-0.992071
-8.87182,3.16195,-8.87182,-3.16195,-1.12818,0.992007,-1.12818,-0.992007
-8.87253,3.16371,-8.87253,-3.16371,-1.12747,0.991942,-1.12747,-0.991942
-8.87324,3.16547,-8.87324,-3.16547,-1.12676,0.991877,-1.12676,-0.991877
-8.87395,3.16722,-8.87395,-3.16722,-1.12605,0.991811,-1.12605,-0.991811
-8.87466,3.16898,-8.87466,-3.16898,-1.12534,0.991745,-1.12534,-0.991745
-8.87537,3.17073,-8.87537,-3.17073,-1.12463,0.991679,-1.12463,-0.991679
-8.87608,3.17248,-8.87608,-3.17248,-1.12392,0.991612,-1.12392,-0.991612
-8.87678,3.17423,-8.87678,-3.17423,-1.12322,0.991545,-1.12322,-0.991545
-8.87749,3.17598,-8.87749,-3.17598,-1.12251,0.991477,-1.12251,-0.991477
-8.8782,3.17773,-8.8782,-3.17773,-1.1218,0.991409,-1.1218,-0.991409
-8.8789,3.17947,-8.8789,-3.17947,-1.1211,0.991341,-1.1211,-0.991341
-8.87961,3.18122,-8.87961,-3.18122,-1.12039,0.991272,-1.12039,-0.991272
-8.88032,3.18296,-8.88032,-3.18296,-1.11968,0.991203,-1.11968,-0.991203
-8.88102,3.1847,-8.88102,-3.1847,-1.11898,0.991133,-1.11898,-0.991133
-8.88173,3.18644,-8.88173,-3.18644,-1.11827,0.991063,-1.11827,-0.991063
-8.88243,3.18818,-8.88243,-3.18818,-1.11757,0.990993,-1.11757,-0.990993
-8.88313,3.18991,-8.88313,-3.18991,-1.11687,0.990922,-1.11687,-0.990922
-8.88384,3.19165,-8.88384,-3.19165,-1.11616,0.990851,-1.11616,-0.990851
-8.88454,3.19338,-8.88454,-3.19338,-1.11546,0.990779,-1.11546,-0.990779
-8.88524,3.19511,-8.88524,-3.19511,-1.11476,0.990707,-1.11476,-0.990707
-8.88595,3.19684,-8.88595,-3.19684,-1.11405,0.990635,-1.11405,-0.990635
-8.88665,3.19857,-8.88665,-3.19857,-1.11335,0.990562,-1.11335,-0.990562
-8.88735,3.20029,-8.88735,-3.20029,-1.11265,0.990489,-1.11265,-0.990489
-8.88805,3.20202,-8.88805,-3.20202,-1.11195,0.990416,-1.11195,-0.990416
-8.88875,3.20374,-8.88875,-3.20374,-1.11125,0.990342,-1.11125,-0.990342
-8.88945,3.20546,-8.88945,-3.20546,-1.11055,0.990268,-1.11055,-0.990268
-8.89015,3.20719,-8.89015,-3.20719,-1.10985,0.990193,-1.10985,-0.990193
-8.89085,3.2089,-8.89085,-3.2089,-1.10915,0.990118,-1.10915,-0.990118
-8.89155,3.21062,-8.89155,-3.21062,-1.10845,0.990042,-1.10845,-0.990042
-8.89225,3.21234,-8.89225,-3.21234,-1.10775,0.989966,-1.10775,-0.989966
-8.89294,3.21405,-8.89294,-3.21405,-1.10706,0.98989,-1.10706,-0.98989
-8.89364,3.21577,-8.89364,-3.21577,-1.10636,0.989814,-1.10636,-0.989814
-8.89434,3.21748,-8.89434,-3.21748,-1.10566,0.989737,-1.10566,-0.989737
-8.89503,3.21919,-8.89503,-3.21919,-1.10497,0.989659,-1.10497,-0.989659
-8.89573,3.2209,-8.89573,-3.2209,-1.10427,0.989581,-1.10427,-0.989581
-8.89643,3.2226,-8.89643,-3.2226,-1.10357,0.989503,-1.10357,-0.989503
-8.89712,3.22431,-8.89712,-3.22431,-1.10288,0.989425,-1.10288,-0.989425
-8.89782,3.22601,-8.89782,-3.22601,-1.10218,0.989346,-1.10218,-0.989346
-8.89851,3.22772,-8.89851,-3.22772,-1.10149,0.989266,-1.10149,-0.989266
-8.89921,3.22942,-8.89921,-3.22942,-1.10079,0.989187,-1.10079,-0.989187
-8.8999,3.23112,-8.8999,-3.23112,-1.1001,0.989107,-1.1001,-0.989107
-8.90059,3.23281,-8.90059,-3.23281,-1.09941,0.989026,-1.09941,-0.989026
-8.90129,3.23451,-8.90129,-3.23451,-1.09871,0.988945,-1.09871,-0.988945
-8.90198,3.23621,-8.90198,-3.23621,-1.09802,0.988864,-1.09802,-0.988864
-8.90267,3.2379,-8.90267,-3.2379,-1.09733,0.988783,-1.09733,-0.988783
-8.90336,3.23959,-8.90336,-3.23959,-1.09664,0.988701,-1.09664,-0.988701
-8.90405,3.24128,-8.90405,-3.24128,-1.09595,0.988618,-1.09595,-0.988618
-8.90475,3.24297,-8.90475,-3.24297,-1.09525,0.988536,-1.09525,-0.988536
-8.90544,3.24466,-8.90544,-3.24466,-1.09456,0.988452,-1.09456,-0.988452
-8.90613,3.24635,-8.90613,-3.24635,-1.09387,0.988369,-1.09387,-0.988369
-8.90682,3.24803,-8.90682,-3.24803,-1.09318,0.988285,-1.09318,-0.988285
-8.90751,3.24972,-8.90751,-3.24972,-1.09249,0.988201,-1.09249,-0.988201
-8.90819,3.2514,-8.90819,-3.2514,-1.09181,0.988116,-1.09181,-0.988116
-8.90888,3.25308,-8.90888,-3.25308,-1.09112,0.988031,-1.09112,-0.988031
-8.90957,3.25476,-8.90957,-3.25476,-1.09043,0.987946,-1.09043,-0.987946
-8.91026,3.25644,-8.91026,-3.25644,-1.08974,0.98786,-1.08974,-0.98786
-8.91095,3.25811,-8.91095,-3.25811,-1.08905,0.987774,-1.08905,-0.987774
-8.91163,3.25979,-8.91163,-3.25979,-1.08837,0.987688,-1.08837,-0.987688
-8.91232,3.26146,-8.91232,-3.26146,-1.08768,0.987601,-1.08768,-0.987601
-8.91301,3.26314,-8.91301,-3.26314,-1.08699,0.987514,-1.08699,-0.987514
-8.91369,3.26481,-8.91369,-3.26481,-1.08631,0.987426,-1.08631,-0.987426
-8.91438,3.26648,-8.91438,-3.26648,-1.08562,0.987338,-1.08562,-0.987338
-8.91506,3.26814,-8.91506,-3.26814,-1.08494,0.98725,-1.08494,-0.98725
-8.91575,3.26981,-8.91575,-3.26981,-1.08425,0.987161,-1.08425,-0.987161
-8.91643,3.27148,-8.91643,-3.27148,-1.08357,0.987072,-1.08357,-0.987072
-8.91712,3.27314,-8.91712,-3.27314,-1.08288,0.986983,-1.08288,-0.986983
-8.9178,3.2748,-8.9178,-3.2748,-1.0822,0.986893,-1.0822,-0.986893
-8.91848,3.27646,-8.91848,-3.27646,-1.08152,0.986803,-1.08152,-0.986803
-8.91916,3.27812,-8.91916,-3.27812,-1.08084,0.986712,-1.08084,-0.986712
-8.91985,3.27978,-8.91985,-3.27978,-1.08015,0.986621,-1.08015,-0.986621
-8.92053,3.28144,-8.92053,-3.28144,-1.07947,0.98653,-1.07947,-0.98653
-8.92121,3.28309,-8.92121,-3.28309,-1.07879,0.986438,-1.07879,-0.986438
-8.92189,3.28475,-8.92189,-3.28475,-1.07811,0.986346,-1.07811,-0.986346
-8.92257,3.2864,-8.92257,-3.2864,-1.07743,0.986254,-1.07743,-0.986254
-8.92325,3.28805,-8.92325,-3.28805,-1.07675,0.986161,-1.07675,-0.986161
-8.92393,3.2897,-8.92393,-3.2897,-1.07607,0.986068,-1.07607,-0.986068
-8.92461,3.29135,-8.92461,-3.29135,-1.07539,0.985975,-1.07539,-0.985975
-8.92529,3.293,-8.92529,-3.293,-1.07471,0.985881,-1.07471,-0.985881
-8.92597,3.29465,-8.92597,-3.29465,-1.07403,0.985787,-1.07403,-0.985787
-8.92665,3.29629,-8.92665,-3.29629,-1.07335,0.985692,-1.07335,-0.985692
-8.92733,3.29793,-8.92733,-3.29793,-1.07267,0.985597,-1.07267,-0.985597
-8.928,3.29958,-8.928,-3.29958,-1.072,0.985502,-1.072,-0.985502
-8.92868,3.30122,-8.92868,-3.30122,-1.07132,0.985406,-1.07132,-0.985406
-8.92936,3.30285,-8.92936,-3.30285,-1.07064,0.985311,-1.07064,-0.985311
-8.93003,3.30449,-8.93003,-3.30449,-1.06997,0.985214,-1.06997,-0.985214
-8.93071,3.30613,-8.93071,-3.30613,-1.06929,0.985118,-1.06929,-0.985118
-8.93138,3.30776,-8.93138,-3.30776,-1.06862,0.98502,-1.06862,-0.98502
-8.93206,3.3094,-8.93206,-3.3094,-1.06794,0.984923,-1.06794,-0.984923
-8.93273,3.31103,-8.93273,-3.31103,-1.06727,0.984825,-1.06727,-0.984825
-8.93341,3.31266,-8.93341,-3.31266,-1.06659,0.984727,-1.06659,-0.984727
-8.93408,3.31429,-8.93408,-3.31429,-1.06592,0.984629,-1.06592,-0.984629
-8.93476,3.31592,-8.93476,-3.31592,-1.06524,0.98453,-1.06524,-0.98453
-8.93543,3.31755,-8.93543,-3.31755,-1.06457,0.984431,-1.06457,-0.984431
-8.9361,3.31917,-8.9361,-3.31917,-1.0639,0.984331,-1.0639,-0.984331
-8.93678,3.3208,-8.93678,-3.3208,-1.06322,0.984231,-1.06322,-0.984231
-8.93745,3.32242,-8.93745,-3.32242,-1.06255,0.984131,-1.06255,-0.984131
-8.93812,3.32404,-8.93812,-3.32404,-1.06188,0.98403,-1.06188,-0.98403
-8.93879,3.32566,-8.93879,-3.32566,-1.06121,0.98393,-1.06121,-0.98393
-8.93946,3.32728,-8.93946,-3.32728,-1.06054,0.983828,-1.06054,-0.983828
-8.94013,3.3289,-8.94013,-3.3289,-1.05987,0.983727,-1.05987,-0.983727
-8.9408,3.33052,-8.9408,-3.33052,-1.0592,0.983625,-1.0592,-0.983625
-8.94147,3.33213,-8.94147,-3.33213,-1.05853,0.983522,-1.05853,-0.983522
-8.94214,3.33375,-8.94214,-3.33375,-1.05786,0.98342,-1.05786,-0.98342
-8.94281,3.33536,-8.94281,-3.33536,-1.05719,0.983316,-1.05719,-0.983316
-8.94348,3.33697,-8.94348,-3.33697,-1.05652,0.983213,-1.05652,-0.983213
-8.94415,3.33858,-8.94415,-3.33858,-1.05585,0.983109,-1.05585,-0.983109
-8.94482,3.34019,-8.94482,-3.34019,-1.05518,0.983005,-1.05518,-0.983005
-8.94549,3.3418,-8.94549,-3.3418,-1.05451,0.982901,-1.05451,-0.982901
-8.94615,3.34341,-8.94615,-3.34341,-1.05385,0.982796,-1.05385,-0.982796
-8.94682,3.34501,-8.94682,-3.34501,-1.05318,0.982691,-1.05318,-0.982691
-8.94749,3.34662,-8.94749,-3.34662,-1.05251,0.982585,-1.05251,-0.982585
-8.94815,3.34822,-8.94815,-3.34822,-1.05185,0.982479,-1.05185,-0.982479
-8.94882,3.34982,-8.94882,-3.34982,-1.05118,0.982373,-1.05118,-0.982373
-8.94948,3.35142,-8.94948,-3.35142,-1.05052,0.982267,-1.05052,-0.982267
-8.95015,3.35302,-8.95015,-3.35302,-1.04985,0.98216,-1.04985,-0.98216
-8.95081,3.35462,-8.95081,-3.35462,-1.04919,0.982053,-1.04919,-0.982053
-8.95148,3.35621,-8.95148,-3.35621,-1.04852,0.981945,-1.04852,-0.981945
-8.95214,3.35781,-8.95214,-3.35781,-1.04786,0.981837,-1.04786,-0.981837
-8.95281,3.3594,-8.95281,-3.3594,-1.04719,0.981729,-1.04719,-0.981729
-8.95347,3.36099,-8.95347,-3.36099,-1.04653,0.98162,-1.04653,-0.98162
-8.95413,3.36258,-8.95413,-3.36258,-1.04587,0.981511,-1.04587,-0.981511
-8.9548,3.36417,-8.9548,-3.36417,-1.0452,0.981402,-1.0452,-0.981402
-8.95546,3.36576,-8.95546,-3.36576,-1.04454,0.981292,-1.04454,-0.981292
-8.95612,3.36735,-8.95612,-3.36735,-1.04388,0.981183,-1.04388,-0.981183
-8.95678,3.36894,-8.95678,-3.36894,-1.04322,0.981072,-1.04322,-0.981072
-8.95744,3.37052,-8.95744,-3.37052,-1.04256,0.980962,-1.04256,-0.980962
-8.9581,3.37211,-8.9581,-3.37211,-1.0419,0.980851,-1.0419,-0.980851
-8.95876,3.37369,-8.95876,-3.37369,-1.04124,0.980739,-1.04124,-0.980739
-8.95942,3.37527,-8.95942,-3.37527,-1.04058,0.980628,-1.04058,-0.980628
-8.96008,3.37685,-8.96008,-3.37685,-1.03992,0.980516,-1.03992,-0.980516
-8.96074,3.37843,-8.96074,-3.37843,-1.03926,0.980403,-1.03926,-0.980403
-8.9614,3.38001,-8.9614,-3.38001,-1.0386,0.980291,-1.0386,-0.980291
-8.96206,3.38158,-8.96206,-3.38158,-1.03794,0.980178,-1.03794,-0.980178
-8.96272,3.38316,-8.96272,-3.38316,-1.03728,0.980064,-1.03728,-0.980064
-8.96338,3.38473,-8.96338,-3.38473,-1.03662,0.97995,-1.03662,-0.97995
-8.96403,3.3863,-8.96403,-3.3863,-1.03597,0.979836,-1.03597,-0.979836
-8.96469,3.38788,-8.96469,-3.38788,-1.03531,0.979722,-1.03531,-0.979722
-8.96535,3.38945,-8.96535,-3.38945,-1.03465,0.979607,-1.03465,-0.979607
-8.966,3.39101,-8.966,-3.39101,-1.034,0.979492,-1.034,-0.979492
-8.96666,3.39258,-8.96666,-3.39258,-1.03334,0.979377,-1.03334,-0.979377
-8.96732,3.39415,-8.96732,-3.39415,-1.03268,0.979261,-1.03268,-0.979261
-8.96797,3.39571,-8.96797,-3.39571,-1.03203,0.979145,-1.03203,-0.979145
-8.96863,3.39728,-8.96863,-3.39728,-1.03137,0.979029,-1.03137,-0.979029
-8.96928,3.39884,-8.96928,-3.39884,-1.03072,0.978912,-1.03072,-0.978912
-8.96994,3.4004,-8.96994,-3.4004,-1.03006,0.978795,-1.03006,-0.978795
-8.97059,3.40196,-8.97059,-3.40196,-1.02941,0.978678,-1.02941,-0.978678
-8.97124,3.40352,-8.97124,-3.40352,-1.02876,0.97856,-1.02876,-0.97856
-8.9719,3.40508,-8.9719,-3.40508,-1.0281,0.978442,-1.0281,-0.978442
-8.97255,3.40664,-8.97255,-3.40664,-1.02745,0.978324,-1.02745,-0.978324
-8.9732,3.40819,-8.9732,-3.40819,-1.0268,0.978205,-1.0268,-0.978205
-8.97385,3.40975,-8.97385,-3.40975,-1.02615,0.978086,-1.02615,-0.978086
-8.97451,3.4113,-8.97451,-3.4113,-1.02549,0.977966,-1.02549,-0.977966
-8.97516,3.41286,-8.97516,-3.41286,-1.02484,0.977847,-1.02484,-0.977847
-8.97581,3.41441,-8.97581,-3.41441,-1.02419,0.977727,-1.02419,-0.977727
-8.97646,3.41596,-8.97646,-3.41596,-1.02354,0.977606,-1.02354,-0.977606
-8.97711,3.41751,-8.97711,-3.41751,-1.02289,0.977486,-1.02289,-0.977486
-8.97776,3.41905,-8.97776,-3.41905,-1.02224,0.977365,-1.02224,-0.977365
-8.97841,3.4206,-8.97841,-3.4206,-1.02159,0.977243,-1.02159,-0.977243
-8.97906,3.42214,-8.97906,-3.42214,-1.02094,0.977122,-1.02094,-0.977122
-8.97971,3.42369,-8.97971,-3.42369,-1.02029,0.977,-1.02029,-0.977
-8.98036,3.42523,-8.98036,-3.42523,-1.01964,0.976877,-1.01964,-0.976877
-8.98101,3.42677,-8.98101,-3.42677,-1.01899,0.976755,-1.01899,-0.976755
-8.98165,3.42831,-8.98165,-3.42831,-1.01835,0.976632,-1.01835,-0.976632
-8.9823,3.42985,-8.9823,-3.42985,-1.0177,0.976508,-1.0177,-0.976508
-8.98295,3.43139,-8.98295,-3.43139,-1.01705,0.976385,-1.01705,-0.976385
-8.9836,3.43293,-8.9836,-3.43293,-1.0164,0.976261,-1.0164,-0.976261
-8.98424,3.43447,-8.98424,-3.43447,-1.01576,0.976137,-1.01576,-0.976137
-8.98489,3.436,-8.98489,-3.436,-1.01511,0.976012,-1.01511,-0.976012
-8.98554,3.43753,-8.98554,-3.43753,-1.01446,0.975887,-1.01446,-0.975887
-8.98618,3.43907,-8.98618,-3.43907,-1.01382,0.975762,-1.01382,-0.975762
-8.98683,3.4406,-8.98683,-3.4406,-1.01317,0.975636,-1.01317,-0.975636
-8.98747,3.44213,-8.98747,-3.44213,-1.01253,0.97551,-1.01253,-0.97551
-8.98812,3.44366,-8.98812,-3.44366,-1.01188,0.975384,-1.01188,-0.975384
-8.98876,3.44519,-8.98876,-3.44519,-1.01124,0.975257,-1.01124,-0.975257
-8.98941,3.44671,-8.98941,-3.44671,-1.01059,0.975131,-1.01059,-0.975131
-8.99005,3.44824,-8.99005,-3.44824,-1.00995,0.975003,-1.00995,-0.975003
-8.99069,3.44976,-8.99069,-3.44976,-1.00931,0.974876,-1.00931,-0.974876
-8.99134,3.45129,-8.99134,-3.45129,-1.00866,0.974748,-1.00866,-0.974748
-8.99198,3.45281,-8.99198,-3.45281,-1.00802,0.97462,-1.00802,-0.97462
-8.99262,3.45433,-8.99262,-3.45433,-1.00738,0.974491,-1.00738,-0.974491
-8.99326,3.45585,-8.99326,-3.45585,-1.00674,0.974363,-1.00674,-0.974363
-8.9939,3.45737,-8.9939,-3.45737,-1.0061,0.974234,-1.0061,-0.974234
-8.99454,3.45889,-8.99454,-3.45889,-1.00546,0.974104,-1.00546,-0.974104
-8.99519,3.4604,-8.99519,-3.4604,-1.00481,0.973974,-1.00481,-0.973974
-8.99583,3.46192,-8.99583,-3.46192,-1.00417,0.973844,-1.00417,-0.973844
-8.99647,3.46343,-8.99647,-3.46343,-1.00353,0.973714,-1.00353,-0.973714
-8.99711,3.46495,-8.99711,-3.46495,-1.00289,0.973583,-1.00289,-0.973583
-8.99775,3.46646,-8.99775,-3.46646,-1.00225,0.973452,-1.00225,-0.973452
-8.99839,3.46797,-8.99839,-3.46797,-1.00161,0.973321,-1.00161,-0.973321
-8.99902,3.46948,-8.99902,-3.46948,-1.00098,0.973189,-1.00098,-0.973189
-8.99966,3.47099,-8.99966,-3.47099,-1.00034,0.973057,-1.00034,-0.973057
-9.0003,3.4725,-9.0003,-3.4725,-0.999698,0.972925,-0.999698,-0.972925
-9.00094,3.47401,-9.00094,-3.47401,-0.99906,0.972792,-0.99906,-0.972792
-9.00158,3.47551,-9.00158,-3.47551,-0.998423,0.972659,-0.998423,-0.972659
-9.00221,3.47702,-9.00221,-3.47702,-0.997785,0.972526,-0.997785,-0.972526
-9.00285,3.47852,-9.00285,-3.47852,-0.997148,0.972393,-0.997148,-0.972393
-9.00349,3.48002,-9.00349,-3.48002,-0.996512,0.972259,-0.996512,-0.972259
-9.00412,3.48152,-9.00412,-3.48152,-0.995875,0.972124,-0.995875,-0.972124
-9.00476,3.48302,-9.00476,-3.48302,-0.995239,0.97199,-0.995239,-0.97199
-9.0054,3.48452,-9.0054,-3.48452,-0.994604,0.971855,-0.994604,-0.971855
-9.00603,3.48602,-9.00603,-3.48602,-0.993968,0.97172,-0.993968,-0.97172
-9.00667,3.48752,-9.00667,-3.48752,-0.993333,0.971585,-0.993333,-0.971585
-9.0073,3.48901,-9.0073,-3.48901,-0.992699,0.971449,-0.992699,-0.971449
-9.00794,3.49051,-9.00794,-3.49051,-0.992064,0.971313,-0.992064,-0.971313
-9.00857,3.492,-9.00857,-3.492,-0.99143,0.971176,-0.99143,-0.971176
-9.0092,3.49349,-9.0092,-3.49349,-0.990797,0.97104,-0.990797,-0.97104
-9.00984,3.49499,-9.00984,-3.49499,-0.990163,0.970903,-0.990163,-0.970903
-9.01047,3.49648,-9.01047,-3.49648,-0.98953,0.970765,-0.98953,-0.970765
-9.0111,3.49797,-9.0111,-3.49797,-0.988897,0.970628,-0.988897,-0.970628
-9.01174,3.49946,-9.01174,-3.49946,-0.988265,0.97049,-0.988265,-0.97049
-9.01237,3.50094,-9.01237,-3.50094,-0.987633,0.970352,-0.987633,-0.970352
-9.013,3.50243,-9.013,-3.50243,-0.987001,0.970213,-0.987001,-0.970213
-9.01363,3.50391,-9.01363,-3.50391,-0.98637,0.970074,-0.98637,-0.970074
-9.01426,3.5054,-9.01426,-3.5054,-0.985738,0.969935,-0.985738,-0.969935
-9.01489,3.50688,-9.01489,-3.50688,-0.985108,0.969795,-0.985108,-0.969795
-9.01552,3.50836,-9.01552,-3.50836,-0.984477,0.969656,-0.984477,-0.969656
-9.01615,3.50984,-9.01615,-3.50984,-0.983847,0.969516,-0.983847,-0.969516
-9.01678,3.51132,-9.01678,-3.51132,-0.983217,0.969375,-0.983217,-0.969375
-9.01741,3.5128,-9.01741,-3.5128,-0.982588,0.969234,-0.982588,-0.969234
-9.01804,3.51428,-9.01804,-3.51428,-0.981958,0.969093,-0.981958,-0.969093
-9.01867,3.51576,-9.01867,-3.51576,-0.98133,0.968952,-0.98133,-0.968952
-9.0193,3.51723,-9.0193,-3.51723,-0.980701,0.96881,-0.980701,-0.96881
-9.01993,3.51871,-9.01993,-3.51871,-0.980073,0.968668,-0.980073,-0.968668
-9.02056,3.52018,-9.02056,-3.52018,-0.979445,0.968526,-0.979445,-0.968526
-9.02118,3.52166,-9.02118,-3.52166,-0.978817,0.968384,-0.978817,-0.968384
-9.02181,3.52313,-9.02181,-3.52313,-0.97819,0.968241,-0.97819,-0.968241
-9.02244,3.5246,-9.02244,-3.5246,-0.977563,0.968098,-0.977563,-0.968098
-9.02306,3.52607,-9.02306,-3.52607,-0.976936,0.967954,-0.976936,-0.967954
-9.02369,3.52754,-9.02369,-3.52754,-0.97631,0.96781,-0.97631,-0.96781
-9.02432,3.529,-9.02432,-3.529,-0.975684,0.967666,-0.975684,-0.967666
-9.02494,3.53047,-9.02494,-3.53047,-0.975058,0.967522,-0.975058,-0.967522
-9.02557,3.53194,-9.02557,-3.53194,-0.974433,0.967377,-0.974433,-0.967377
-9.02619,3.5334,-9.02619,-3.5334,-0.973808,0.967232,-0.973808,-0.967232
-9.02682,3.53486,-9.02682,-3.53486,-0.973183,0.967087,-0.973183,-0.967087
-9.02744,3.53633,-9.02744,-3.53633,-0.972558,0.966941,-0.972558,-0.966941
-9.02807,3.53779,-9.02807,-3.53779,-0.971934,0.966795,-0.971934,-0.966795
-9.02869,3.53925,-9.02869,-3.53925,-0.97131,0.966649,-0.97131,-0.966649
-9.02931,3.54071,-9.02931,-3.54071,-0.970687,0.966503,-0.970687,-0.966503
-9.02994,3.54216,-9.02994,-3.54216,-0.970064,0.966356,-0.970064,-0.966356
-9.03056,3.54362,-9.03056,-3.54362,-0.969441,0.966209,-0.969441,-0.966209
-9.03118,3.54508,-9.03118,-3.54508,-0.968818,0.966061,-0.968818,-0.966061
-9.0318,3.54653,-9.0318,-3.54653,-0.968196,0.965913,-0.968196,-0.965913
-9.03243,3.54799,-9.03243,-3.54799,-0.967574,0.965765,-0.967574,-0.965765
-9.03305,3.54944,-9.03305,-3.54944,-0.966952,0.965617,-0.966952,-0.965617
-9.03367,3.55089,-9.03367,-3.55089,-0.966331,0.965468,-0.966331,-0.965468
-9.03429,3.55234,-9.03429,-3.55234,-0.96571,0.965319,-0.96571,-0.965319
-9.03491,3.55379,-9.03491,-3.55379,-0.965089,0.96517,-0.965089,-0.96517
-9.03553,3.55524,-9.03553,-3.55524,-0.964469,0.965021,-0.964469,-0.965021
-9.03615,3.55669,-9.03615,-3.55669,-0.963849,0.964871,-0.963849,-0.964871
-9.03677,3.55814,-9.03677,-3.55814,-0.963229,0.964721,-0.963229,-0.964721
-9.03739,3.55959,-9.03739,-3.55959,-0.962609,0.96457,-0.962609,-0.96457
-9.03801,3.56103,-9.03801,-3.56103,-0.96199,0.96442,-0.96199,-0.96442
-9.03863,3.56248,-9.03863,-3.56248,-0.961371,0.964269,-0.961371,-0.964269
-9.03925,3.56392,-9.03925,-3.56392,-0.960753,0.964117,-0.960753,-0.964117
-9.03987,3.56536,-9.03987,-3.56536,-0.960134,0.963966,-0.960134,-0.963966
-9.04048,3.5668,-9.04048,-3.5668,-0.959516,0.963814,-0.959516,-0.963814
-9.0411,3.56824,-9.0411,-3.56824,-0.958899,0.963661,-0.958899,-0.963661
-9.04172,3.56968,-9.04172,-3.56968,-0.958281,0.963509,-0.958281,-0.963509
-9.04234,3.57112,-9.04234,-3.57112,-0.957664,0.963356,-0.957664,-0.963356
-9.04295,3.57256,-9.04295,-3.57256,-0.957047,0.963203,-0.957047,-0.963203
-9.04357,3.57399,-9.04357,-3.57399,-0.956431,0.96305,-0.956431,-0.96305
-9.04419,3.57543,-9.04419,-3.57543,-0.955815,0.962896,-0.955815,-0.962896
-9.0448,3.57686,-9.0448,-3.57686,-0.955199,0.962742,-0.955199,-0.962742
-9.04542,3.5783,-9.04542,-3.5783,-0.954583,0.962588,-0.954583,-0.962588
-9.04603,3.57973,-9.04603,-3.57973,-0.953968,0.962433,-0.953968,-0.962433
-9.04665,3.58116,-9.04665,-3.58116,-0.953353,0.962278,-0.953353,-0.962278
-9.04726,3.58259,-9.04726,-3.58259,-0.952739,0.962123,-0.952739,-0.962123
-9.04788,3.58402,-9.04788,-3.58402,-0.952124,0.961967,-0.952124,-0.961967
-9.04849,3.58545,-9.04849,-3.58545,-0.95151,0.961812,-0.95151,-0.961812
-9.0491,3.58688,-9.0491,-3.58688,-0.950897,0.961656,-0.950897,-0.961656
-9.04972,3.58831,-9.04972,-3.58831,-0.950283,0.961499,-0.950283,-0.961499
-9.05033,3.58973,-9.05033,-3.58973,-0.94967,0.961343,-0.94967,-0.961343
-9.05094,3.59116,-9.05094,-3.59116,-0.949057,0.961186,-0.949057,-0.961186
-9.05156,3.59258,-9.05156,-3.59258,-0.948445,0.961028,-0.948445,-0.961028
-9.05217,3.594,-9.05217,-3.594,-0.947832,0.960871,-0.947832,-0.960871
-9.05278,3.59542,-9.05278,-3.59542,-0.94722,0.960713,-0.94722,-0.960713
-9.05339,3.59685,-9.05339,-3.59685,-0.946609,0.960555,-0.946609,-0.960555
-9.054,3.59827,-9.054,-3.59827,-0.945997,0.960397,-0.945997,-0.960397
-9.05461,3.59968,-9.05461,-3.59968,-0.945386,0.960238,-0.945386,-0.960238
-9.05522,3.6011,-9.05522,-3.6011,-0.944776,0.960079,-0.944776,-0.960079
-9.05583,3.60252,-9.05583,-3.60252,-0.944165,0.95992,-0.944165,-0.95992
-9.05645,3.60394,-9.05645,-3.60394,-0.943555,0.95976,-0.943555,-0.95976
-9.05706,3.60535,-9.05706,-3.60535,-0.942945,0.9596,-0.942945,-0.9596
-9.05766,3.60677,-9.05766,-3.60677,-0.942335,0.95944,-0.942335,-0.95944
-9.05827,3.60818,-9.05827,-3.60818,-0.941726,0.959279,-0.941726,-0.959279
-9.05888,3.60959,-9.05888,-3.60959,-0.941117,0.959119,-0.941117,-0.959119
-9.05949,3.611,-9.05949,-3.611,-0.940508,0.958958,-0.940508,-0.958958
-9.0601,3.61241,-9.0601,-3.61241,-0.9399,0.958796,-0.9399,-0.958796
-9.06071,3.61382,-9.06071,-3.61382,-0.939292,0.958635,-0.939292,-0.958635
-9.06132,3.61523,-9.06132,-3.61523,-0.938684,0.958473,-0.938684,-0.958473
-9.06192,3.61664,-9.06192,-3.61664,-0.938077,0.958311,-0.938077,-0.958311
-9.06253,3.61805,-9.06253,-3.61805,-0.937469,0.958148,-0.937469,-0.958148
-9.06314,3.61945,-9.06314,-3.61945,-0.936862,0.957985,-0.936862,-0.957985
-9.06374,3.62086,-9.06374,-3.62086,-0.936256,0.957822,-0.936256,-0.957822
-9.06435,3.62226,-9.06435,-3.62226,-0.935649,0.957659,-0.935649,-0.957659
-9.06496,3.62367,-9.06496,-3.62367,-0.935043,0.957495,-0.935043,-0.957495
-9.06556,3.62507,-9.06556,-3.62507,-0.934437,0.957331,-0.934437,-0.957331
-9.06617,3.62647,-9.06617,-3.62647,-0.933832,0.957167,-0.933832,-0.957167
-9.06677,3.62787,-9.06677,-3.62787,-0.933227,0.957003,-0.933227,-0.957003
-9.06738,3.62927,-9.06738,-3.62927,-0.932622,0.956838,-0.932622,-0.956838
-9.06798,3.63067,-9.06798,-3.63067,-0.932017,0.956673,-0.932017,-0.956673
-9.06859,3.63206,-9.06859,-3.63206,-0.931413,0.956507,-0.931413,-0.956507
-9.06919,3.63346,-9.06919,-3.63346,-0.930809,0.956342,-0.930809,-0.956342
-9.06979,3.63486,-9.06979,-3.63486,-0.930205,0.956176,-0.930205,-0.956176
-9.0704,3.63625,-9.0704,-3.63625,-0.929602,0.95601,-0.929602,-0.95601
-9.071,3.63765,-9.071,-3.63765,-0.928998,0.955843,-0.928998,-0.955843
-9.0716,3.63904,-9.0716,-3.63904,-0.928395,0.955676,-0.928395,-0.955676
-9.07221,3.64043,-9.07221,-3.64043,-0.927793,0.955509,-0.927793,-0.955509
-9.07281,3.64182,-9.07281,-3.64182,-0.927191,0.955342,-0.927191,-0.955342
-9.07341,3.64321,-9.07341,-3.64321,-0.926589,0.955174,-0.926589,-0.955174
-9.07401,3.6446,-9.07401,-3.6446,-0.925987,0.955006,-0.925987,-0.955006
-9.07461,3.64599,-9.07461,-3.64599,-0.925385,0.954838,-0.925385,-0.954838
-9.07522,3.64738,-9.07522,-3.64738,-0.924784,0.95467,-0.924784,-0.95467
-9.07582,3.64877,-9.07582,-3.64877,-0.924183,0.954501,-0.924183,-0.954501
-9.07642,3.65015,-9.07642,-3.65015,-0.923583,0.954332,-0.923583,-0.954332
-9.07702,3.65154,-9.07702,-3.65154,-0.922982,0.954162,-0.922982,-0.954162
-9.07762,3.65292,-9.07762,-3.65292,-0.922382,0.953993,-0.922382,-0.953993
-9.07822,3.6543,-9.07822,-3.6543,-0.921782,0.953823,-0.921782,-0.953823
-9.07882,3.65569,-9.07882,-3.65569,-0.921183,0.953653,-0.921183,-0.953653
-9.07942,3.65707,-9.07942,-3.65707,-0.920584,0.953482,-0.920584,-0.953482
-9.08002,3.65845,-9.08002,-3.65845,-0.919985,0.953311,-0.919985,-0.953311
-9.08061,3.65983,-9.08061,-3.65983,-0.919386,0.95314,-0.919386,-0.95314
-9.08121,3.66121,-9.08121,-3.66121,-0.918788,0.952969,-0.918788,-0.952969
-9.08181,3.66258,-9.08181,-3.66258,-0.91819,0.952797,-0.91819,-0.952797
-9.08241,3.66396,-9.08241,-3.66396,-0.917592,0.952625,-0.917592,-0.952625
-9.08301,3.66534,-9.08301,-3.66534,-0.916994,0.952453,-0.916994,-0.952453
-9.0836,3.66671,-9.0836,-3.66671,-0.916397,0.952281,-0.916397,-0.952281
-9.0842,3.66809,-9.0842,-3.66809,-0.9158,0.952108,-0.9158,-0.952108
-9.0848,3.66946,-9.0848,-3.66946,-0.915203,0.951935,-0.915203,-0.951935
-9.08539,3.67083,-9.08539,-3.67083,-0.914607,0.951762,-0.914607,-0.951762
-9.08599,3.67221,-9.08599,-3.67221,-0.914011,0.951588,-0.914011,-0.951588
-9.08658,3.67358,-9.08658,-3.67358,-0.913415,0.951414,-0.913415,-0.951414
-9.08718,3.67495,-9.08718,-3.67495,-0.912819,0.95124,-0.912819,-0.95124
-9.08778,3.67632,-9.08778,-3.67632,-0.912224,0.951066,-0.912224,-0.951066
-9.08837,3.67768,-9.08837,-3.67768,-0.911629,0.950891,-0.911629,-0.950891
-9.08897,3.67905,-9.08897,-3.67905,-0.911034,0.950716,-0.911034,-0.950716
-9.08956,3.68042,-9.08956,-3.68042,-0.91044,0.950541,-0.91044,-0.950541
-9.09015,3.68178,-9.09015,-3.68178,-0.909846,0.950365,-0.909846,-0.950365
-9.09075,3.68315,-9.09075,-3.68315,-0.909252,0.950189,-0.909252,-0.950189
-9.09134,3.68451,-9.09134,-3.68451,-0.908658,0.950013,-0.908658,-0.950013
-9.09194,3.68588,-9.09194,-3.68588,-0.908065,0.949837,-0.908065,-0.949837
-9.09253,3.68724,-9.09253,-3.68724,-0.907472,0.94966,-0.907472,-0.94966
-9.09312,3.6886,-9.09312,-3.6886,-0.906879,0.949483,-0.906879,-0.949483
-9.09371,3.68996,-9.09371,-3.68996,-0.906286,0.949306,-0.906286,-0.949306
-9.09431,3.69132,-9.09431,-3.69132,-0.905694,0.949129,-0.905694,-0.949129
-9.0949,3.69268,-9.0949,-3.69268,-0.905102,0.948951,-0.905102,-0.948951
-9.09549,3.69404,-9.09549,-3.69404,-0.904511,0.948773,-0.904511,-0.948773
-9.09608,3.69539,-9.09608,-3.69539,-0.903919,0.948594,-0.903919,-0.948594
-9.09667,3.69675,-9.09667,-3.69675,-0.903328,0.948416,-0.903328,-0.948416
-9.09726,3.6981,-9.09726,-3.6981,-0.902737,0.948237,-0.902737,-0.948237
-9.09785,3.69946,-9.09785,-3.69946,-0.902146,0.948058,-0.902146,-0.948058
-9.09844,3.70081,-9.09844,-3.70081,-0.901556,0.947878,-0.901556,-0.947878
-9.09903,3.70217,-9.09903,-3.70217,-0.900966,0.947698,-0.900966,-0.947698
-9.09962,3.70352,-9.09962,-3.70352,-0.900376,0.947518,-0.900376,-0.947518
-9.10021,3.70487,-9.10021,-3.70487,-0.899787,0.947338,-0.899787,-0.947338
-9.1008,3.70622,-9.1008,-3.70622,-0.899197,0.947158,-0.899197,-0.947158
-9.10139,3.70757,-9.10139,-3.70757,-0.898608,0.946977,-0.898608,-0.946977
-9.10198,3.70892,-9.10198,-3.70892,-0.89802,0.946796,-0.89802,-0.946796
-9.10257,3.71026,-9.10257,-3.71026,-0.897431,0.946614,-0.897431,-0.946614
-9.10316,3.71161,-9.10316,-3.71161,-0.896843,0.946433,-0.896843,-0.946433
-9.10374,3.71296,-9.10374,-3.71296,-0.896255,0.946251,-0.896255,-0.946251
-9.10433,3.7143,-9.10433,-3.7143,-0.895667,0.946069,-0.895667,-0.946069
-9.10492,3.71565,-9.10492,-3.71565,-0.89508,0.945886,-0.89508,-0.945886
-9.10551,3.71699,-9.10551,-3.71699,-0.894493,0.945703,-0.894493,-0.945703
-9.10609,3.71833,-9.10609,-3.71833,-0.893906,0.94552,-0.893906,-0.94552
-9.10668,3.71968,-9.10668,-3.71968,-0.893319,0.945337,-0.893319,-0.945337
-9.10727,3.72102,-9.10727,-3.72102,-0.892733,0.945153,-0.892733,-0.945153
-9.10785,3.72236,-9.10785,-3.72236,-0.892147,0.94497,-0.892147,-0.94497
-9.10844,3.7237,-9.10844,-3.7237,-0.891561,0.944785,-0.891561,-0.944785
-9.10902,3.72504,-9.10902,-3.72504,-0.890976,0.944601,-0.890976,-0.944601
-9.10961,3.72637,-9.10961,-3.72637,-0.890391,0.944416,-0.890391,-0.944416
-9.11019,3.72771,-9.11019,-3.72771,-0.889806,0.944231,-0.889806,-0.944231
-9.11078,3.72905,-9.11078,-3.72905,-0.889221,0.944046,-0.889221,-0.944046
-9.11136,3.73038,-9.11136,-3.73038,-0.888636,0.943861,-0.888636,-0.943861
-9.11195,3.73172,-9.11195,-3.73172,-0.888052,0.943675,-0.888052,-0.943675
-9.11253,3.73305,-9.11253,-3.73305,-0.887468,0.943489,-0.887468,-0.943489
-9.11312,3.73438,-9.11312,-3.73438,-0.886885,0.943302,-0.886885,-0.943302
-9.1137,3.73572,-9.1137,-3.73572,-0.886301,0.943116,-0.886301,-0.943116
-9.11428,3.73705,-9.11428,-3.73705,-0.885718,0.942929,-0.885718,-0.942929
-9.11486,3.73838,-9.11486,-3.73838,-0.885135,0.942742,-0.885135,-0.942742
-9.11545,3.73971,-9.11545,-3.73971,-0.884553,0.942554,-0.884553,-0.942554
-9.11603,3.74104,-9.11603,-3.74104,-0.88397,0.942367,-0.88397,-0.942367
-9.11661,3.74236,-9.11661,-3.74236,-0.883388,0.942179,-0.883388,-0.942179
-9.11719,3.74369,-9.11719,-3.74369,-0.882806,0.941991,-0.882806,-0.941991
-9.11778,3.74502,-9.11778,-3.74502,-0.882225,0.941802,-0.882225,-0.941802
-9.11836,3.74634,-9.11836,-3.74634,-0.881644,0.941613,-0.881644,-0.941613
-9.11894,3.74767,-9.11894,-3.74767,-0.881062,0.941424,-0.881062,-0.941424
-9.11952,3.74899,-9.11952,-3.74899,-0.880482,0.941235,-0.880482,-0.941235
-9.1201,3.75031,-9.1201,-3.75031,-0.879901,0.941045,-0.879901,-0.941045
-9.12068,3.75164,-9.12068,-3.75164,-0.879321,0.940856,-0.879321,-0.940856
-9.12126,3.75296,-9.12126,-3.75296,-0.878741,0.940665,-0.878741,-0.940665
-9.12184,3.75428,-9.12184,-3.75428,-0.878161,0.940475,-0.878161,-0.940475
-9.12242,3.7556,-9.12242,-3.7556,-0.877582,0.940284,-0.877582,-0.940284
-9.123,3.75692,-9.123,-3.75692,-0.877002,0.940093,-0.877002,-0.940093
-9.12358,3.75824,-9.12358,-3.75824,-0.876424,0.939902,-0.876424,-0.939902
-9.12416,3.75956,-9.12416,-3.75956,-0.875845,0.939711,-0.875845,-0.939711
-9.12473,3.76087,-9.12473,-3.76087,-0.875266,0.939519,-0.875266,-0.939519
-9.12531,3.76219,-9.12531,-3.76219,-0.874688,0.939327,-0.874688,-0.939327
-9.12589,3.7635,-9.12589,-3.7635,-0.87411,0.939135,-0.87411,-0.939135
-9.12647,3.76482,-9.12647,-3.76482,-0.873533,0.938942,-0.873533,-0.938942
-9.12704,3.76613,-9.12704,-3.76613,-0.872955,0.938749,-0.872955,-0.938749
-9.12762,3.76744,-9.12762,-3.76744,-0.872378,0.938556,-0.872378,-0.938556
-9.1282,3.76876,-9.1282,-3.76876,-0.871801,0.938363,-0.871801,-0.938363
-9.12878,3.77007,-9.12878,-3.77007,-0.871224,0.938169,-0.871224,-0.938169
-9.12935,3.77138,-9.12935,-3.77138,-0.870648,0.937975,-0.870648,-0.937975
-9.12993,3.77269,-9.12993,-3.77269,-0.870072,0.937781,-0.870072,-0.937781
-9.1305,3.774,-9.1305,-3.774,-0.869496,0.937587,-0.869496,-0.937587
-9.13108,3.77531,-9.13108,-3.77531,-0.86892,0.937392,-0.86892,-0.937392
-9.13165,3.77661,-9.13165,-3.77661,-0.868345,0.937197,-0.868345,-0.937197
-9.13223,3.77792,-9.13223,-3.77792,-0.86777,0.937002,-0.86777,-0.937002
-9.1328,3.77923,-9.1328,-3.77923,-0.867195,0.936806,-0.867195,-0.936806
-9.13338,3.78053,-9.13338,-3.78053,-0.866621,0.936611,-0.866621,-0.936611
-9.13395,3.78184,-9.13395,-3.78184,-0.866046,0.936415,-0.866046,-0.936415
-9.13453,3.78314,-9.13453,-3.78314,-0.865472,0.936218,-0.865472,-0.936218
-9.1351,3.78444,-9.1351,-3.78444,-0.864898,0.936022,-0.864898,-0.936022
-9.13568,3.78574,-9.13568,-3.78574,-0.864325,0.935825,-0.864325,-0.935825
-9.13625,3.78704,-9.13625,-3.78704,-0.863751,0.935628,-0.863751,-0.935628
-9.13682,3.78835,-9.13682,-3.78835,-0.863178,0.93543,-0.863178,-0.93543
-9.13739,3.78964,-9.13739,-3.78964,-0.862605,0.935233,-0.862605,-0.935233
-9.13797,3.79094,-9.13797,-3.79094,-0.862033,0.935035,-0.862033,-0.935035
-9.13854,3.79224,-9.13854,-3.79224,-0.86146,0.934837,-0.86146,-0.934837
-9.13911,3.79354,-9.13911,-3.79354,-0.860888,0.934638,-0.860888,-0.934638
-9.13968,3.79484,-9.13968,-3.79484,-0.860317,0.934439,-0.860317,-0.934439
-9.14026,3.79613,-9.14026,-3.79613,-0.859745,0.93424,-0.859745,-0.93424
-9.14083,3.79743,-9.14083,-3.79743,-0.859174,0.934041,-0.859174,-0.934041
-9.1414,3.79872,-9.1414,-3.79872,-0.858603,0.933842,-0.858603,-0.933842
-9.14197,3.80002,-9.14197,-3.80002,-0.858032,0.933642,-0.858032,-0.933642
-9.14254,3.80131,-9.14254,-3.80131,-0.857461,0.933442,-0.857461,-0.933442
-9.14311,3.8026,-9.14311,-3.8026,-0.856891,0.933242,-0.856891,-0.933242
-9.14368,3.80389,-9.14368,-3.80389,-0.856321,0.933041,-0.856321,-0.933041
-9.14425,3.80518,-9.14425,-3.80518,-0.855751,0.93284,-0.855751,-0.93284
-9.14482,3.80647,-9.14482,-3.80647,-0.855181,0.932639,-0.855181,-0.932639
-9.14539,3.80776,-9.14539,-3.80776,-0.854612,0.932438,-0.854612,-0.932438
-9.14596,3.80905,-9.14596,-3.80905,-0.854043,0.932236,-0.854043,-0.932236
-9.14653,3.81034,-9.14653,-3.81034,-0.853474,0.932034,-0.853474,-0.932034
-9.14709,3.81162,-9.14709,-3.81162,-0.852905,0.931832,-0.852905,-0.931832
-9.14766,3.81291,-9.14766,-3.81291,-0.852337,0.93163,-0.852337,-0.93163
-9.14823,3.8142,-9.14823,-3.8142,-0.851769,0.931427,-0.851769,-0.931427
-9.1488,3.81548,-9.1488,-3.81548,-0.851201,0.931224,-0.851201,-0.931224
-9.14937,3.81676,-9.14937,-3.81676,-0.850633,0.931021,-0.850633,-0.931021
-9.14993,3.81805,-9.14993,-3.81805,-0.850066,0.930817,-0.850066,-0.930817
-9.1505,3.81933,-9.1505,-3.81933,-0.849499,0.930613,-0.849499,-0.930613
-9.15107,3.82061,-9.15107,-3.82061,-0.848932,0.930409,-0.848932,-0.930409
-9.15163,3.82189,-9.15163,-3.82189,-0.848365,0.930205,-0.848365,-0.930205
-9.1522,3.82317,-9.1522,-3.82317,-0.847799,0.930001,-0.847799,-0.930001
-9.15277,3.82445,-9.15277,-3.82445,-0.847233,0.929796,-0.847233,-0.929796
-9.15333,3.82573,-9.15333,-3.82573,-0.846667,0.929591,-0.846667,-0.929591
-9.1539,3.82701,-9.1539,-3.82701,-0.846101,0.929385,-0.846101,-0.929385
-9.15446,3.82829,-9.15446,-3.82829,-0.845536,0.92918,-0.845536,-0.92918
-9.15503,3.82956,-9.15503,-3.82956,-0.844971,0.928974,-0.844971,-0.928974
-9.15559,3.83084,-9.15559,-3.83084,-0.844406,0.928768,-0.844406,-0.928768
-9.15616,3.83211,-9.15616,-3.83211,-0.843841,0.928561,-0.843841,-0.928561
-9.15672,3.83339,-9.15672,-3.83339,-0.843277,0.928355,-0.843277,-0.928355
-9.15729,3.83466,-9.15729,-3.83466,-0.842713,0.928148,-0.842713,-0.928148
-9.15785,3.83593,-9.15785,-3.83593,-0.842149,0.927941,-0.842149,-0.927941
-9.15842,3.83721,-9.15842,-3.83721,-0.841585,0.927733,-0.841585,-0.927733
-9.15898,3.83848,-9.15898,-3.83848,-0.841021,0.927526,-0.841021,-0.927526
-9.15954,3.83975,-9.15954,-3.83975,-0.840458,0.927318,-0.840458,-0.927318
-9.1601,3.84102,-9.1601,-3.84102,-0.839895,0.927109,-0.839895,-0.927109
-9.16067,3.84229,-9.16067,-3.84229,-0.839332,0.926901,-0.839332,-0.926901
-9.16123,3.84355,-9.16123,-3.84355,-0.83877,0.926692,-0.83877,-0.926692
-9.16179,3.84482,-9.16179,-3.84482,-0.838208,0.926483,-0.838208,-0.926483
-9.16235,3.84609,-9.16235,-3.84609,-0.837646,0.926274,-0.837646,-0.926274
-9.16292,3.84736,-9.16292,-3.84736,-0.837084,0.926064,-0.837084,-0.926064
-9.16348,3.84862,-9.16348,-3.84862,-0.836522,0.925855,-0.836522,-0.925855
-9.16404,3.84989,-9.16404,-3.84989,-0.835961,0.925645,-0.835961,-0.925645
-9.1646,3.85115,-9.1646,-3.85115,-0.8354,0.925434,-0.8354,-0.925434
-9.16516,3.85241,-9.16516,-3.85241,-0.834839,0.925224,-0.834839,-0.925224
-9.16572,3.85368,-9.16572,-3.85368,-0.834278,0.925013,-0.834278,-0.925013
-9.16628,3.85494,-9.16628,-3.85494,-0.833718,0.924802,-0.833718,-0.924802
-9.16684,3.8562,-9.16684,-3.8562,-0.833158,0.92459,-0.833158,-0.92459
-9.1674,3.85746,-9.1674,-3.85746,-0.832598,0.924379,-0.832598,-0.924379
-9.16796,3.85872,-9.16796,-3.85872,-0.832038,0.924167,-0.832038,-0.924167
-9.16852,3.85998,-9.16852,-3.85998,-0.831479,0.923955,-0.831479,-0.923955
-9.16908,3.86124,-9.16908,-3.86124,-0.83092,0.923742,-0.83092,-0.923742
-9.16964,3.8625,-9.16964,-3.8625,-0.830361,0.92353,-0.830361,-0.92353
-9.1702,3.86375,-9.1702,-3.86375,-0.829802,0.923317,-0.829802,-0.923317
-9.17076,3.86501,-9.17076,-3.86501,-0.829244,0.923104,-0.829244,-0.923104
-9.17131,3.86626,-9.17131,-3.86626,-0.828686,0.92289,-0.828686,-0.92289
-9.17187,3.86752,-9.17187,-3.86752,-0.828128,0.922676,-0.828128,-0.922676
-9.17243,3.86877,-9.17243,-3.86877,-0.82757,0.922462,-0.82757,-0.922462
-9.17299,3.87003,-9.17299,-3.87003,-0.827012,0.922248,-0.827012,-0.922248
-9.17354,3.87128,-9.17354,-3.87128,-0.826455,0.922034,-0.826455,-0.922034
-9.1741,3.87253,-9.1741,-3.87253,-0.825898,0.921819,-0.825898,-0.921819
-9.17466,3.87378,-9.17466,-3.87378,-0.825341,0.921604,-0.825341,-0.921604
-9.17522,3.87503,-9.17522,-3.87503,-0.824785,0.921389,-0.824785,-0.921389
-9.17577,3.87628,-9.17577,-3.87628,-0.824228,0.921173,-0.824228,-0.921173
-9.17633,3.87753,-9.17633,-3.87753,-0.823672,0.920957,-0.823672,-0.920957
-9.17688,3.87878,-9.17688,-3.87878,-0.823116,0.920741,-0.823116,-0.920741
-9.17744,3.88003,-9.17744,-3.88003,-0.822561,0.920525,-0.822561,-0.920525
-9.17799,3.88128,-9.17799,-3.88128,-0.822005,0.920308,-0.822005,-0.920308
-9.17855,3.88252,-9.17855,-3.88252,-0.82145,0.920092,-0.82145,-0.920092
-9.1791,3.88377,-9.1791,-3.88377,-0.820895,0.919875,-0.820895,-0.919875
-9.17966,3.88501,-9.17966,-3.88501,-0.82034,0.919657,-0.82034,-0.919657
-9.18021,3.88626,-9.18021,-3.88626,-0.819786,0.91944,-0.819786,-0.91944
-9.18077,3.8875,-9.18077,-3.8875,-0.819232,0.919222,-0.819232,-0.919222
-9.18132,3.88875,-9.18132,-3.88875,-0.818678,0.919004,-0.818678,-0.919004
-9.18188,3.88999,-9.18188,-3.88999,-0.818124,0.918785,-0.818124,-0.918785
-9.18243,3.89123,-9.18243,-3.89123,-0.81757,0.918567,-0.81757,-0.918567
-9.18298,3.89247,-9.18298,-3.89247,-0.817017,0.918348,-0.817017,-0.918348
-9.18354,3.89371,-9.18354,-3.89371,-0.816464,0.918129,-0.816464,-0.918129
-9.18409,3.89495,-9.18409,-3.89495,-0.815911,0.917909,-0.815911,-0.917909
-9.18464,3.89619,-9.18464,-3.89619,-0.815358,0.917689,-0.815358,-0.917689
-9.18519,3.89743,-9.18519,-3.89743,-0.814806,0.91747,-0.814806,-0.91747
-9.18575,3.89867,-9.18575,-3.89867,-0.814254,0.917249,-0.814254,-0.917249
-9.1863,3.8999,-9.1863,-3.8999,-0.813702,0.917029,-0.813702,-0.917029
-9.18685,3.90114,-9.18685,-3.90114,-0.81315,0.916808,-0.81315,-0.916808
-9.1874,3.90237,-9.1874,-3.90237,-0.812599,0.916587,-0.812599,-0.916587
-9.18795,3.90361,-9.18795,-3.90361,-0.812047,0.916366,-0.812047,-0.916366
-9.1885,3.90484,-9.1885,-3.90484,-0.811496,0.916145,-0.811496,-0.916145
-9.18905,3.90608,-9.18905,-3.90608,-0.810945,0.915923,-0.810945,-0.915923
-9.18961,3.90731,-9.18961,-3.90731,-0.810395,0.915701,-0.810395,-0.915701
-9.19016,3.90854,-9.19016,-3.90854,-0.809844,0.915479,-0.809844,-0.915479
-9.19071,3.90977,-9.19071,-3.90977,-0.809294,0.915256,-0.809294,-0.915256
-9.19126,3.91101,-9.19126,-3.91101,-0.808744,0.915033,-0.808744,-0.915033
-9.19181,3.91224,-9.19181,-3.91224,-0.808195,0.91481,-0.808195,-0.91481
-9.19235,3.91346,-9.19235,-3.91346,-0.807645,0.914587,-0.807645,-0.914587
-9.1929,3.91469,-9.1929,-3.91469,-0.807096,0.914363,-0.807096,-0.914363
-9.19345,3.91592,-9.19345,-3.91592,-0.806547,0.91414,-0.806547,-0.91414
-9.194,3.91715,-9.194,-3.91715,-0.805998,0.913916,-0.805998,-0.913916
-9.19455,3.91838,-9.19455,-3.91838,-0.80545,0.913691,-0.80545,-0.913691
-9.1951,3.9196,-9.1951,-3.9196,-0.804901,0.913467,-0.804901,-0.913467
-9.19565,3.92083,-9.19565,-3.92083,-0.804353,0.913242,-0.804353,-0.913242
-9.19619,3.92205,-9.19619,-3.92205,-0.803806,0.913017,-0.803806,-0.913017
-9.19674,3.92328,-9.19674,-3.92328,-0.803258,0.912791,-0.803258,-0.912791
-9.19729,3.9245,-9.19729,-3.9245,-0.80271,0.912566,-0.80271,-0.912566
-9.19784,3.92572,-9.19784,-3.92572,-0.802163,0.91234,-0.802163,-0.91234
-9.19838,3.92695,-9.19838,-3.92695,-0.801616,0.912114,-0.801616,-0.912114
-9.19893,3.92817,-9.19893,-3.92817,-0.80107,0.911888,-0.80107,-0.911888
-9.19948,3.92939,-9.19948,-3.92939,-0.800523,0.911661,-0.800523,-0.911661
-9.20002,3.93061,-9.20002,-3.93061,-0.799977,0.911434,-0.799977,-0.911434
-9.20057,3.93183,-9.20057,-3.93183,-0.799431,0.911207,-0.799431,-0.911207
-9.20112,3.93305,-9.20112,-3.93305,-0.798885,0.91098,-0.798885,-0.91098
-9.20166,3.93426,-9.20166,-3.93426,-0.798339,0.910752,-0.798339,-0.910752
-9.20221,3.93548,-9.20221,-3.93548,-0.797794,0.910524,-0.797794,-0.910524
-9.20275,3.9367,-9.20275,-3.9367,-0.797249,0.910296,-0.797249,-0.910296
-9.2033,3.93792,-9.2033,-3.93792,-0.796704,0.910067,-0.796704,-0.910067
-9.20384,3.93913,-9.20384,-3.93913,-0.796159,0.909839,-0.796159,-0.909839
-9.20439,3.94035,-9.20439,-3.94035,-0.795614,0.90961,-0.795614,-0.90961
-9.20493,3.94156,-9.20493,-3.94156,-0.79507,0.909381,-0.79507,-0.909381
-9.20547,3.94277,-9.20547,-3.94277,-0.794526,0.909151,-0.794526,-0.909151
-9.20602,3.94399,-9.20602,-3.94399,-0.793982,0.908921,-0.793982,-0.908921
-9.20656,3.9452,-9.20656,-3.9452,-0.793438,0.908692,-0.793438,-0.908692
-9.2071,3.94641,-9.2071,-3.94641,-0.792895,0.908461,-0.792895,-0.908461
-9.20765,3.94762,-9.20765,-3.94762,-0.792352,0.908231,-0.792352,-0.908231
-9.20819,3.94883,-9.20819,-3.94883,-0.791809,0.908,-0.791809,-0.908
-9.20873,3.95004,-9.20873,-3.95004,-0.791266,0.907769,-0.791266,-0.907769
-9.20928,3.95125,-9.20928,-3.95125,-0.790724,0.907538,-0.790724,-0.907538
-9.20982,3.95246,-9.20982,-3.95246,-0.790181,0.907306,-0.790181,-0.907306
-9.21036,3.95367,-9.21036,-3.95367,-0.789639,0.907075,-0.789639,-0.907075
-9.2109,3.95488,-9.2109,-3.95488,-0.789097,0.906843,-0.789097,-0.906843
-9.21144,3.95608,-9.21144,-3.95608,-0.788556,0.90661,-0.788556,-0.90661
-9.21199,3.95729,-9.21199,-3.95729,-0.788014,0.906378,-0.788014,-0.906378
-9.21253,3.95849,-9.21253,-3.95849,-0.787473,0.906145,-0.787473,-0.906145
-9.21307,3.9597,-9.21307,-3.9597,-0.786932,0.905912,-0.786932,-0.905912
-9.21361,3.9609,-9.21361,-3.9609,-0.786391,0.905679,-0.786391,-0.905679
-9.21415,3.96211,-9.21415,-3.96211,-0.785851,0.905445,-0.785851,-0.905445
-9.21469,3.96331,-9.21469,-3.96331,-0.78531,0.905212,-0.78531,-0.905212
-9.21523,3.96451,-9.21523,-3.96451,-0.78477,0.904978,-0.78477,-0.904978
-9.21577,3.96571,-9.21577,-3.96571,-0.78423,0.904743,-0.78423,-0.904743
-9.21631,3.96691,-9.21631,-3.96691,-0.78369,0.904509,-0.78369,-0.904509
-9.21685,3.96811,-9.21685,-3.96811,-0.783151,0.904274,-0.783151,-0.904274
-9.21739,3.96931,-9.21739,-3.96931,-0.782612,0.904039,-0.782612,-0.904039
-9.21793,3.97051,-9.21793,-3.97051,-0.782073,0.903804,-0.782073,-0.903804
-9.21847,3.97171,-9.21847,-3.97171,-0.781534,0.903568,-0.781534,-0.903568
-9.219,3.97291,-9.219,-3.97291,-0.780995,0.903332,-0.780995,-0.903332
-9.21954,3.9741,-9.21954,-3.9741,-0.780457,0.903096,-0.780457,-0.903096
-9.22008,3.9753,-9.22008,-3.9753,-0.779919,0.90286,-0.779919,-0.90286
-9.22062,3.9765,-9.22062,-3.9765,-0.779381,0.902623,-0.779381,-0.902623
-9.22116,3.97769,-9.22116,-3.97769,-0.778843,0.902386,-0.778843,-0.902386
-9.22169,3.97889,-9.22169,-3.97889,-0.778305,0.902149,-0.778305,-0.902149
-9.22223,3.98008,-9.22223,-3.98008,-0.777768,0.901912,-0.777768,-0.901912
-9.22277,3.98127,-9.22277,-3.98127,-0.777231,0.901674,-0.777231,-0.901674
-9.22331,3.98247,-9.22331,-3.98247,-0.776694,0.901436,-0.776694,-0.901436
-9.22384,3.98366,-9.22384,-3.98366,-0.776157,0.901198,-0.776157,-0.901198
-9.22438,3.98485,-9.22438,-3.98485,-0.775621,0.90096,-0.775621,-0.90096
-9.22492,3.98604,-9.22492,-3.98604,-0.775084,0.900721,-0.775084,-0.900721
-9.22545,3.98723,-9.22545,-3.98723,-0.774548,0.900482,-0.774548,-0.900482
-9.22599,3.98842,-9.22599,-3.98842,-0.774013,0.900243,-0.774013,-0.900243
-9.22652,3.98961,-9.22652,-3.98961,-0.773477,0.900004,-0.773477,-0.900004
-9.22706,3.9908,-9.22706,-3.9908,-0.772942,0.899764,-0.772942,-0.899764
-9.22759,3.99199,-9.22759,-3.99199,-0.772406,0.899524,-0.772406,-0.899524
-9.22813,3.99317,-9.22813,-3.99317,-0.771871,0.899284,-0.771871,-0.899284
-9.22866,3.99436,-9.22866,-3.99436,-0.771337,0.899044,-0.771337,-0.899044
-9.2292,3.99555,-9.2292,-3.99555,-0.770802,0.898803,-0.770802,-0.898803
-9.22973,3.99673,-9.22973,-3.99673,-0.770268,0.898562,-0.770268,-0.898562
-9.23027,3.99792,-9.23027,-3.99792,-0.769733,0.898321,-0.769733,-0.898321
-9.2308,3.9991,-9.2308,-3.9991,-0.7692,0.89808,-0.7692,-0.89808
-9.23133,4.00028,-9.23133,-4.00028,-0.768666,0.897838,-0.768666,-0.897838
-9.23187,4.00147,-9.23187,-4.00147,-0.768132,0.897596,-0.768132,-0.897596
-9.2324,4.00265,-9.2324,-4.00265,-0.767599,0.897354,-0.767599,-0.897354
-9.23293,4.00383,-9.23293,-4.00383,-0.767066,0.897111,-0.767066,-0.897111
-9.23347,4.00501,-9.23347,-4.00501,-0.766533,0.896869,-0.766533,-0.896869
-9.234,4.00619,-9.234,-4.00619,-0.766,0.896626,-0.766,-0.896626
-9.23453,4.00737,-9.23453,-4.00737,-0.765468,0.896382,-0.765468,-0.896382
-9.23506,4.00855,-9.23506,-4.00855,-0.764936,0.896139,-0.764936,-0.896139
-9.2356,4.00973,-9.2356,-4.00973,-0.764404,0.895895,-0.764404,-0.895895
-9.23613,4.01091,-9.23613,-4.01091,-0.763872,0.895651,-0.763872,-0.895651
-9.23666,4.01208,-9.23666,-4.01208,-0.76334,0.895407,-0.76334,-0.895407
-9.23719,4.01326,-9.23719,-4.01326,-0.762809,0.895163,-0.762809,-0.895163
-9.23772,4.01444,-9.23772,-4.01444,-0.762277,0.894918,-0.762277,-0.894918
-9.23825,4.01561,-9.23825,-4.01561,-0.761746,0.894673,-0.761746,-0.894673
-9.23878,4.01679,-9.23878,-4.01679,-0.761216,0.894428,-0.761216,-0.894428
-9.23932,4.01796,-9.23932,-4.01796,-0.760685,0.894182,-0.760685,-0.894182
-9.23985,4.01914,-9.23985,-4.01914,-0.760155,0.893936,-0.760155,-0.893936
-9.24038,4.02031,-9.24038,-4.02031,-0.759624,0.89369,-0.759624,-0.89369
-9.24091,4.02148,-9.24091,-4.02148,-0.759094,0.893444,-0.759094,-0.893444
-9.24144,4.02265,-9.24144,-4.02265,-0.758565,0.893198,-0.758565,-0.893198
-9.24196,4.02383,-9.24196,-4.02383,-0.758035,0.892951,-0.758035,-0.892951
-9.24249,4.025,-9.24249,-4.025,-0.757506,0.892704,-0.757506,-0.892704
-9.24302,4.02617,-9.24302,-4.02617,-0.756977,0.892457,-0.756977,-0.892457
-9.24355,4.02734,-9.24355,-4.02734,-0.756448,0.892209,-0.756448,-0.892209
-9.24408,4.02851,-9.24408,-4.02851,-0.755919,0.891961,-0.755919,-0.891961
-9.24461,4.02967,-9.24461,-4.02967,-0.75539,0.891713,-0.75539,-0.891713
-9.24514,4.03084,-9.24514,-4.03084,-0.754862,0.891465,-0.754862,-0.891465
-9.24567,4.03201,-9.24567,-4.03201,-0.754334,0.891216,-0.754334,-0.891216
-9.24619,4.03318,-9.24619,-4.03318,-0.753806,0.890968,-0.753806,-0.890968
-9.24672,4.03434,-9.24672,-4.03434,-0.753278,0.890719,-0.753278,-0.890719
-9.24725,4.03551,-9.24725,-4.03551,-0.752751,0.890469,-0.752751,-0.890469
-9.24778,4.03667,-9.24778,-4.03667,-0.752223,0.89022,-0.752223,-0.89022
-9.2483,4.03784,-9.2483,-4.03784,-0.751696,0.88997,-0.751696,-0.88997
-9.24883,4.039,-9.24883,-4.039,-0.751169,0.88972,-0.751169,-0.88972
-9.24936,4.04016,-9.24936,-4.04016,-0.750643,0.88947,-0.750643,-0.88947
-9.24988,4.04133,-9.24988,-4.04133,-0.750116,0.889219,-0.750116,-0.889219
-9.25041,4.04249,-9.25041,-4.04249,-0.74959,0.888968,-0.74959,-0.888968
-9.25094,4.04365,-9.25094,-4.04365,-0.749064,0.888717,-0.749064,-0.888717
-9.25146,4.04481,-9.25146,-4.04481,-0.748538,0.888466,-0.748538,-0.888466
-9.25199,4.04597,-9.25199,-4.04597,-0.748012,0.888214,-0.748012,-0.888214
-9.25251,4.04713,-9.25251,-4.04713,-0.747487,0.887962,-0.747487,-0.887962
-9.25304,4.04829,-9.25304,-4.04829,-0.746962,0.88771,-0.746962,-0.88771
-9.25356,4.04945,-9.25356,-4.04945,-0.746437,0.887458,-0.746437,-0.887458
-9.25409,4.05061,-9.25409,-4.05061,-0.745912,0.887205,-0.745912,-0.887205
-9.25461,4.05176,-9.25461,-4.05176,-0.745387,0.886953,-0.745387,-0.886953
-9.25514,4.05292,-9.25514,-4.05292,-0.744863,0.886699,-0.744863,-0.886699
-9.25566,4.05408,-9.25566,-4.05408,-0.744338,0.886446,-0.744338,-0.886446
-9.25619,4.05523,-9.25619,-4.05523,-0.743814,0.886192,-0.743814,-0.886192
-9.25671,4.05639,-9.25671,-4.05639,-0.74329,0.885939,-0.74329,-0.885939
-9.25723,4.05754,-9.25723,-4.05754,-0.742767,0.885684,-0.742767,-0.885684
-9.25776,4.05869,-9.25776,-4.05869,-0.742243,0.88543,-0.742243,-0.88543
-9.25828,4.05985,-9.25828,-4.05985,-0.74172,0.885175,-0.74172,-0.885175
-9.2588,4.061,-9.2588,-4.061,-0.741197,0.884921,-0.741197,-0.884921
-9.25933,4.06215,-9.25933,-4.06215,-0.740674,0.884665,-0.740674,-0.884665
-9.25985,4.0633,-9.25985,-4.0633,-0.740151,0.88441,-0.740151,-0.88441
-9.26037,4.06446,-9.26037,-4.06446,-0.739629,0.884154,-0.739629,-0.884154
-9.26089,4.06561,-9.26089,-4.06561,-0.739107,0.883899,-0.739107,-0.883899
-9.26142,4.06676,-9.26142,-4.06676,-0.738585,0.883642,-0.738585,-0.883642
-9.26194,4.0679,-9.26194,-4.0679,-0.738063,0.883386,-0.738063,-0.883386
-9.26246,4.06905,-9.26246,-4.06905,-0.737541,0.883129,-0.737541,-0.883129
-9.26298,4.0702,-9.26298,-4.0702,-0.73702,0.882872,-0.73702,-0.882872
-9.2635,4.07135,-9.2635,-4.07135,-0.736498,0.882615,-0.736498,-0.882615
-9.26402,4.0725,-9.26402,-4.0725,-0.735977,0.882358,-0.735977,-0.882358
-9.26454,4.07364,-9.26454,-4.07364,-0.735456,0.8821,-0.735456,-0.8821
-9.26506,4.07479,-9.26506,-4.07479,-0.734936,0.881842,-0.734936,-0.881842
-9.26558,4.07593,-9.26558,-4.07593,-0.734415,0.881584,-0.734415,-0.881584
-9.26611,4.07708,-9.26611,-4.07708,-0.733895,0.881326,-0.733895,-0.881326
-9.26663,4.07822,-9.26663,-4.07822,-0.733375,0.881067,-0.733375,-0.881067
-9.26715,4.07937,-9.26715,-4.07937,-0.732855,0.880808,-0.732855,-0.880808
-9.26766,4.08051,-9.26766,-4.08051,-0.732335,0.880549,-0.732335,-0.880549
-9.26818,4.08165,-9.26818,-4.08165,-0.731816,0.880289,-0.731816,-0.880289
-9.2687,4.08279,-9.2687,-4.08279,-0.731296,0.88003,-0.731296,-0.88003
-9.26922,4.08394,-9.26922,-4.08394,-0.730777,0.87977,-0.730777,-0.87977
-9.26974,4.08508,-9.26974,-4.08508,-0.730258,0.879509,-0.730258,-0.879509
-9.27026,4.08622,-9.27026,-4.08622,-0.72974,0.879249,-0.72974,-0.879249
-9.27078,4.08736,-9.27078,-4.08736,-0.729221,0.878988,-0.729221,-0.878988
-9.2713,4.0885,-9.2713,-4.0885,-0.728703,0.878727,-0.728703,-0.878727
-9.27182,4.08963,-9.27182,-4.08963,-0.728185,0.878466,-0.728185,-0.878466
-9.27233,4.09077,-9.27233,-4.09077,-0.727667,0.878205,-0.727667,-0.878205
-9.27285,4.09191,-9.27285,-4.09191,-0.727149,0.877943,-0.727149,-0.877943
-9.27337,4.09305,-9.27337,-4.09305,-0.726632,0.877681,-0.726632,-0.877681
-9.27389,4.09418,-9.27389,-4.09418,-0.726114,0.877419,-0.726114,-0.877419
-9.2744,4.09532,-9.2744,-4.09532,-0.725597,0.877156,-0.725597,-0.877156
-9.27492,4.09645,-9.27492,-4.09645,-0.72508,0.876893,-0.72508,-0.876893
-9.27544,4.09759,-9.27544,-4.09759,-0.724563,0.87663,-0.724563,-0.87663
-9.27595,4.09872,-9.27595,-4.09872,-0.724047,0.876367,-0.724047,-0.876367
-9.27647,4.09986,-9.27647,-4.09986,-0.72353,0.876104,-0.72353,-0.876104
-9.27699,4.10099,-9.27699,-4.10099,-0.723014,0.87584,-0.723014,-0.87584
-9.2775,4.10212,-9.2775,-4.10212,-0.722498,0.875576,-0.722498,-0.875576
-9.27802,4.10325,-9.27802,-4.10325,-0.721982,0.875311,-0.721982,-0.875311
-9.27853,4.10439,-9.27853,-4.10439,-0.721467,0.875047,-0.721467,-0.875047
-9.27905,4.10552,-9.27905,-4.10552,-0.720951,0.874782,-0.720951,-0.874782
-9.27956,4.10665,-9.27956,-4.10665,-0.720436,0.874517,-0.720436,-0.874517
-9.28008,4.10778,-9.28008,-4.10778,-0.719921,0.874252,-0.719921,-0.874252
-9.28059,4.10891,-9.28059,-4.10891,-0.719406,0.873986,-0.719406,-0.873986
-9.28111,4.11004,-9.28111,-4.11004,-0.718892,0.87372,-0.718892,-0.87372
-9.28162,4.11116,-9.28162,-4.11116,-0.718377,0.873454,-0.718377,-0.873454
-9.28214,4.11229,-9.28214,-4.11229,-0.717863,0.873188,-0.717863,-0.873188
-9.28265,4.11342,-9.28265,-4.11342,-0.717349,0.872922,-0.717349,-0.872922
-9.28316,4.11454,-9.28316,-4.11454,-0.716835,0.872655,-0.716835,-0.872655
-9.28368,4.11567,-9.28368,-4.11567,-0.716321,0.872388,-0.716321,-0.872388
-9.28419,4.1168,-9.28419,-4.1168,-0.715808,0.87212,-0.715808,-0.87212
-9.28471,4.11792,-9.28471,-4.11792,-0.715295,0.871853,-0.715295,-0.871853
-9.28522,4.11905,-9.28522,-4.11905,-0.714782,0.871585,-0.714782,-0.871585
-9.28573,4.12017,-9.28573,-4.12017,-0.714269,0.871317,-0.714269,-0.871317
-9.28624,4.12129,-9.28624,-4.12129,-0.713756,0.871048,-0.713756,-0.871048
-9.28676,4.12242,-9.28676,-4.12242,-0.713243,0.87078,-0.713243,-0.87078
-9.28727,4.12354,-9.28727,-4.12354,-0.712731,0.870511,-0.712731,-0.870511
-9.28778,4.12466,-9.28778,-4.12466,-0.712219,0.870242,-0.712219,-0.870242
-9.28829,4.12578,-9.28829,-4.12578,-0.711707,0.869972,-0.711707,-0.869972
-9.2888,4.1269,-9.2888,-4.1269,-0.711195,0.869703,-0.711195,-0.869703
-9.28932,4.12802,-9.28932,-4.12802,-0.710683,0.869433,-0.710683,-0.869433
-9.28983,4.12914,-9.28983,-4.12914,-0.710172,0.869163,-0.710172,-0.869163
-9.29034,4.13026,-9.29034,-4.13026,-0.709661,0.868892,-0.709661,-0.868892
-9.29085,4.13138,-9.29085,-4.13138,-0.70915,0.868622,-0.70915,-0.868622
-9.29136,4.1325,-9.29136,-4.1325,-0.708639,0.868351,-0.708639,-0.868351
-9.29187,4.13361,-9.29187,-4.13361,-0.708128,0.86808,-0.708128,-0.86808
-9.29238,4.13473,-9.29238,-4.13473,-0.707618,0.867808,-0.707618,-0.867808
-9.29289,4.13585,-9.29289,-4.13585,-0.707108,0.867537,-0.707108,-0.867537
-9.2934,4.13696,-9.2934,-4.13696,-0.706598,0.867265,-0.706598,-0.867265
-9.29391,4.13808,-9.29391,-4.13808,-0.706088,0.866992,-0.706088,-0.866992
-9.29442,4.13919,-9.29442,-4.13919,-0.705578,0.86672,-0.705578,-0.86672
-9.29493,4.14031,-9.29493,-4.14031,-0.705068,0.866447,-0.705068,-0.866447
-9.29544,4.14142,-9.29544,-4.14142,-0.704559,0.866174,-0.704559,-0.866174
-9.29595,4.14253,-9.29595,-4.14253,-0.70405,0.865901,-0.70405,-0.865901
-9.29646,4.14365,-9.29646,-4.14365,-0.703541,0.865628,-0.703541,-0.865628
-9.29697,4.14476,-9.29697,-4.14476,-0.703032,0.865354,-0.703032,-0.865354
-9.29748,4.14587,-9.29748,-4.14587,-0.702524,0.86508,-0.702524,-0.86508
-9.29798,4.14698,-9.29798,-4.14698,-0.702015,0.864806,-0.702015,-0.864806
-9.29849,4.14809,-9.29849,-4.14809,-0.701507,0.864531,-0.701507,-0.864531
-9.299,4.1492,-9.299,-4.1492,-0.700999,0.864256,-0.700999,-0.864256
-9.29951,4.15031,-9.29951,-4.15031,-0.700491,0.863981,-0.700491,-0.863981
-9.30002,4.15142,-9.30002,-4.15142,-0.699983,0.863706,-0.699983,-0.863706
-9.30052,4.15253,-9.30052,-4.15253,-0.699476,0.863431,-0.699476,-0.863431
-9.30103,4.15364,-9.30103,-4.15364,-0.698969,0.863155,-0.698969,-0.863155
-9.30154,4.15475,-9.30154,-4.15475,-0.698462,0.862879,-0.698462,-0.862879
-9.30205,4.15585,-9.30205,-4.15585,-0.697955,0.862603,-0.697955,-0.862603
-9.30255,4.15696,-9.30255,-4.15696,-0.697448,0.862326,-0.697448,-0.862326
-9.30306,4.15806,-9.30306,-4.15806,-0.696941,0.862049,-0.696941,-0.862049
-9.30357,4.15917,-9.30357,-4.15917,-0.696435,0.861772,-0.696435,-0.861772
-9.30407,4.16027,-9.30407,-4.16027,-0.695929,0.861495,-0.695929,-0.861495
-9.30458,4.16138,-9.30458,-4.16138,-0.695423,0.861217,-0.695423,-0.861217
-9.30508,4.16248,-9.30508,-4.16248,-0.694917,0.86094,-0.694917,-0.86094
-9.30559,4.16359,-9.30559,-4.16359,-0.694411,0.860661,-0.694411,-0.860661
-9.30609,4.16469,-9.30609,-4.16469,-0.693906,0.860383,-0.693906,-0.860383
-9.3066,4.16579,-9.3066,-4.16579,-0.693401,0.860105,-0.693401,-0.860105
-9.3071,4.16689,-9.3071,-4.16689,-0.692896,0.859826,-0.692896,-0.859826
-9.30761,4.16799,-9.30761,-4.16799,-0.692391,0.859547,-0.692391,-0.859547
-9.30811,4.1691,-9.30811,-4.1691,-0.691886,0.859267,-0.691886,-0.859267
-9.30862,4.1702,-9.30862,-4.1702,-0.691381,0.858988,-0.691381,-0.858988
-9.30912,4.1713,-9.30912,-4.1713,-0.690877,0.858708,-0.690877,-0.858708
-9.30963,4.17239,-9.30963,-4.17239,-0.690373,0.858428,-0.690373,-0.858428
-9.31013,4.17349,-9.31013,-4.17349,-0.689869,0.858147,-0.689869,-0.858147
-9.31063,4.17459,-9.31063,-4.17459,-0.689365,0.857867,-0.689365,-0.857867
-9.31114,4.17569,-9.31114,-4.17569,-0.688861,0.857586,-0.688861,-0.857586
-9.31164,4.17679,-9.31164,-4.17679,-0.688358,0.857304,-0.688358,-0.857304
-9.31215,4.17788,-9.31215,-4.17788,-0.687855,0.857023,-0.687855,-0.857023
-9.31265,4.17898,-9.31265,-4.17898,-0.687352,0.856741,-0.687352,-0.856741
-9.31315,4.18007,-9.31315,-4.18007,-0.686849,0.856459,-0.686849,-0.856459
-9.31365,4.18117,-9.31365,-4.18117,-0.686346,0.856177,-0.686346,-0.856177
-9.31416,4.18226,-9.31416,-4.18226,-0.685844,0.855895,-0.685844,-0.855895
-9.31466,4.18336,-9.31466,-4.18336,-0.685341,0.855612,-0.685341,-0.855612
-9.31516,4.18445,-9.31516,-4.18445,-0.684839,0.855329,-0.684839,-0.855329
-9.31566,4.18555,-9.31566,-4.18555,-0.684337,0.855046,-0.684337,-0.855046
-9.31616,4.18664,-9.31616,-4.18664,-0.683835,0.854762,-0.683835,-0.854762
-9.31667,4.18773,-9.31667,-4.18773,-0.683334,0.854479,-0.683334,-0.854479
-9.31717,4.18882,-9.31717,-4.18882,-0.682832,0.854195,-0.682832,-0.854195
-9.31767,4.18991,-9.31767,-4.18991,-0.682331,0.85391,-0.682331,-0.85391
-9.31817,4.191,-9.31817,-4.191,-0.68183,0.853626,-0.68183,-0.853626
-9.31867,4.19209,-9.31867,-4.19209,-0.681329,0.853341,-0.681329,-0.853341
-9.31917,4.19318,-9.31917,-4.19318,-0.680828,0.853056,-0.680828,-0.853056
-9.31967,4.19427,-9.31967,-4.19427,-0.680328,0.852771,-0.680328,-0.852771
-9.32017,4.19536,-9.32017,-4.19536,-0.679827,0.852485,-0.679827,-0.852485
-9.32067,4.19645,-9.32067,-4.19645,-0.679327,0.852199,-0.679327,-0.852199
-9.32117,4.19754,-9.32117,-4.19754,-0.678827,0.851913,-0.678827,-0.851913
-9.32167,4.19862,-9.32167,-4.19862,-0.678327,0.851627,-0.678327,-0.851627
-9.32217,4.19971,-9.32217,-4.19971,-0.677827,0.85134,-0.677827,-0.85134
-9.32267,4.2008,-9.32267,-4.2008,-0.677328,0.851053,-0.677328,-0.851053
-9.32317,4.20188,-9.32317,-4.20188,-0.676829,0.850766,-0.676829,-0.850766
-9.32367,4.20297,-9.32367,-4.20297,-0.67633,0.850479,-0.67633,-0.850479
-9.32417,4.20405,-9.32417,-4.20405,-0.675831,0.850191,-0.675831,-0.850191
-9.32467,4.20514,-9.32467,-4.20514,-0.675332,0.849903,-0.675332,-0.849903
-9.32517,4.20622,-9.32517,-4.20622,-0.674833,0.849615,-0.674833,-0.849615
-9.32567,4.2073,-9.32567,-4.2073,-0.674335,0.849327,-0.674335,-0.849327
-9.32616,4.20839,-9.32616,-4.20839,-0.673837,0.849038,-0.673837,-0.849038
-9.32666,4.20947,-9.32666,-4.20947,-0.673338,0.848749,-0.673338,-0.848749
-9.32716,4.21055,-9.32716,-4.21055,-0.672841,0.84846,-0.672841,-0.84846
-9.32766,4.21163,-9.32766,-4.21163,-0.672343,0.848171,-0.672343,-0.848171
-9.32815,4.21271,-9.32815,-4.21271,-0.671845,0.847881,-0.671845,-0.847881
-9.32865,4.21379,-9.32865,-4.21379,-0.671348,0.847591,-0.671348,-0.847591
-9.32915,4.21487,-9.32915,-4.21487,-0.670851,0.847301,-0.670851,-0.847301
-9.32965,4.21595,-9.32965,-4.21595,-0.670354,0.84701,-0.670354,-0.84701
-9.33014,4.21703,-9.33014,-4.21703,-0.669857,0.84672,-0.669857,-0.84672
-9.33064,4.21811,-9.33064,-4.21811,-0.66936,0.846428,-0.66936,-0.846428
-9.33114,4.21919,-9.33114,-4.21919,-0.668864,0.846137,-0.668864,-0.846137
-9.33163,4.22026,-9.33163,-4.22026,-0.668367,0.845846,-0.668367,-0.845846
-9.33213,4.22134,-9.33213,-4.22134,-0.667871,0.845554,-0.667871,-0.845554
-9.33262,4.22242,-9.33262,-4.22242,-0.667375,0.845262,-0.667375,-0.845262
-9.33312,4.22349,-9.33312,-4.22349,-0.66688,0.84497,-0.66688,-0.84497
-9.33362,4.22457,-9.33362,-4.22457,-0.666384,0.844677,-0.666384,-0.844677
-9.33411,4.22564,-9.33411,-4.22564,-0.665889,0.844384,-0.665889,-0.844384
-9.33461,4.22672,-9.33461,-4.22672,-0.665393,0.844091,-0.665393,-0.844091
-9.3351,4.22779,-9.3351,-4.22779,-0.664898,0.843798,-0.664898,-0.843798
-9.3356,4.22886,-9.3356,-4.22886,-0.664403,0.843504,-0.664403,-0.843504
-9.33609,4.22994,-9.33609,-4.22994,-0.663909,0.84321,-0.663909,-0.84321
-9.33659,4.23101,-9.33659,-4.23101,-0.663414,0.842916,-0.663414,-0.842916
-9.33708,4.23208,-9.33708,-4.23208,-0.66292,0.842622,-0.66292,-0.842622
-9.33757,4.23315,-9.33757,-4.23315,-0.662425,0.842327,-0.662425,-0.842327
-9.33807,4.23423,-9.33807,-4.23423,-0.661931,0.842032,-0.661931,-0.842032
-9.33856,4.2353,-9.33856,-4.2353,-0.661437,0.841737,-0.661437,-0.841737
-9.33906,4.23637,-9.33906,-4.23637,-0.660944,0.841441,-0.660944,-0.841441
-9.33955,4.23744,-9.33955,-4.23744,-0.66045,0.841146,-0.66045,-0.841146
-9.34004,4.2385,-9.34004,-4.2385,-0.659957,0.84085,-0.659957,-0.84085
-9.34054,4.23957,-9.34054,-4.23957,-0.659464,0.840553,-0.659464,-0.840553
-9.34103,4.24064,-9.34103,-4.24064,-0.658971,0.840257,-0.658971,-0.840257
-9.34152,4.24171,-9.34152,-4.24171,-0.658478,0.83996,-0.658478,-0.83996
-9.34201,4.24278,-9.34201,-4.24278,-0.657985,0.839663,-0.657985,-0.839663
-9.34251,4.24384,-9.34251,-4.24384,-0.657493,0.839366,-0.657493,-0.839366
-9.343,4.24491,-9.343,-4.24491,-0.657,0.839068,-0.657,-0.839068
-9.34349,4.24598,-9.34349,-4.24598,-0.656508,0.83877,-0.656508,-0.83877
-9.34398,4.24704,-9.34398,-4.24704,-0.656016,0.838472,-0.656016,-0.838472
-9.34448,4.24811,-9.34448,-4.24811,-0.655524,0.838174,-0.655524,-0.838174
-9.34497,4.24917,-9.34497,-4.24917,-0.655033,0.837875,-0.655033,-0.837875
-9.34546,4.25023,-9.34546,-4.25023,-0.654541,0.837576,-0.654541,-0.837576
-9.34595,4.2513,-9.34595,-4.2513,-0.65405,0.837277,-0.65405,-0.837277
-9.34644,4.25236,-9.34644,-4.25236,-0.653559,0.836978,-0.653559,-0.836978
-9.34693,4.25342,-9.34693,-4.25342,-0.653068,0.836678,-0.653068,-0.836678
-9.34742,4.25448,-9.34742,-4.25448,-0.652577,0.836378,-0.652577,-0.836378
-9.34791,4.25555,-9.34791,-4.25555,-0.652087,0.836078,-0.652087,-0.836078
-9.3484,4.25661,-9.3484,-4.25661,-0.651596,0.835778,-0.651596,-0.835778
-9.34889,4.25767,-9.34889,-4.25767,-0.651106,0.835477,-0.651106,-0.835477
-9.34938,4.25873,-9.34938,-4.25873,-0.650616,0.835176,-0.650616,-0.835176
-9.34987,4.25979,-9.34987,-4.25979,-0.650126,0.834875,-0.650126,-0.834875
-9.35036,4.26085,-9.35036,-4.26085,-0.649636,0.834573,-0.649636,-0.834573
-9.35085,4.26191,-9.35085,-4.26191,-0.649146,0.834271,-0.649146,-0.834271
-9.35134,4.26296,-9.35134,-4.26296,-0.648657,0.833969,-0.648657,-0.833969
-9.35183,4.26402,-9.35183,-4.26402,-0.648168,0.833667,-0.648168,-0.833667
-9.35232,4.26508,-9.35232,-4.26508,-0.647679,0.833364,-0.647679,-0.833364
-9.35281,4.26614,-9.35281,-4.26614,-0.64719,0.833062,-0.64719,-0.833062
-9.3533,4.26719,-9.3533,-4.26719,-0.646701,0.832759,-0.646701,-0.832759
-9.35379,4.26825,-9.35379,-4.26825,-0.646212,0.832455,-0.646212,-0.832455
-9.35428,4.2693,-9.35428,-4.2693,-0.645724,0.832151,-0.645724,-0.832151
-9.35476,4.27036,-9.35476,-4.27036,-0.645236,0.831848,-0.645236,-0.831848
-9.35525,4.27141,-9.35525,-4.27141,-0.644748,0.831543,-0.644748,-0.831543
-9.35574,4.27247,-9.35574,-4.27247,-0.64426,0.831239,-0.64426,-0.831239
-9.35623,4.27352,-9.35623,-4.27352,-0.643772,0.830934,-0.643772,-0.830934
-9.35672,4.27458,-9.35672,-4.27458,-0.643284,0.830629,-0.643284,-0.830629
-9.3572,4.27563,-9.3572,-4.27563,-0.642797,0.830324,-0.642797,-0.830324
-9.35769,4.27668,-9.35769,-4.27668,-0.64231,0.830019,-0.64231,-0.830019
-9.35818,4.27773,-9.35818,-4.27773,-0.641823,0.829713,-0.641823,-0.829713
-9.35866,4.27878,-9.35866,-4.27878,-0.641336,0.829407,-0.641336,-0.829407
-9.35915,4.27983,-9.35915,-4.27983,-0.640849,0.8291,-0.640849,-0.8291
-9.35964,4.28089,-9.35964,-4.28089,-0.640362,0.828794,-0.640362,-0.828794
-9.36012,4.28194,-9.36012,-4.28194,-0.639876,0.828487,-0.639876,-0.828487
-9.36061,4.28299,-9.36061,-4.28299,-0.63939,0.82818,-0.63939,-0.82818
-9.3611,4.28403,-9.3611,-4.28403,-0.638904,0.827873,-0.638904,-0.827873
-9.36158,4.28508,-9.36158,-4.28508,-0.638418,0.827565,-0.638418,-0.827565
-9.36207,4.28613,-9.36207,-4.28613,-0.637932,0.827257,-0.637932,-0.827257
-9.36255,4.28718,-9.36255,-4.28718,-0.637446,0.826949,-0.637446,-0.826949
-9.36304,4.28823,-9.36304,-4.28823,-0.636961,0.82664,-0.636961,-0.82664
-9.36352,4.28927,-9.36352,-4.28927,-0.636476,0.826332,-0.636476,-0.826332
-9.36401,4.29032,-9.36401,-4.29032,-0.635991,0.826023,-0.635991,-0.826023
-9.36449,4.29137,-9.36449,-4.29137,-0.635506,0.825713,-0.635506,-0.825713
-9.36498,4.29241,-9.36498,-4.29241,-0.635021,0.825404,-0.635021,-0.825404
-9.36546,4.29346,-9.36546,-4.29346,-0.634536,0.825094,-0.634536,-0.825094
-9.36595,4.2945,-9.36595,-4.2945,-0.634052,0.824784,-0.634052,-0.824784
-9.36643,4.29554,-9.36643,-4.29554,-0.633568,0.824474,-0.633568,-0.824474
-9.36692,4.29659,-9.36692,-4.29659,-0.633084,0.824163,-0.633084,-0.824163
-9.3674,4.29763,-9.3674,-4.29763,-0.6326,0.823852,-0.6326,-0.823852
-9.36788,4.29867,-9.36788,-4.29867,-0.632116,0.823541,-0.632116,-0.823541
-9.36837,4.29972,-9.36837,-4.29972,-0.631632,0.82323,-0.631632,-0.82323
-9.36885,4.30076,-9.36885,-4.30076,-0.631149,0.822918,-0.631149,-0.822918
-9.36933,4.3018,-9.36933,-4.3018,-0.630666,0.822606,-0.630666,-0.822606
-9.36982,4.30284,-9.36982,-4.30284,-0.630183,0.822294,-0.630183,-0.822294
-9.3703,4.30388,-9.3703,-4.30388,-0.6297,0.821981,-0.6297,-0.821981
-9.37078,4.30492,-9.37078,-4.30492,-0.629217,0.821669,-0.629217,-0.821669
-9.37127,4.30596,-9.37127,-4.30596,-0.628734,0.821356,-0.628734,-0.821356
-9.37175,4.307,-9.37175,-4.307,-0.628252,0.821042,-0.628252,-0.821042
-9.37223,4.30804,-9.37223,-4.30804,-0.62777,0.820729,-0.62777,-0.820729
-9.37271,4.30908,-9.37271,-4.30908,-0.627287,0.820415,-0.627287,-0.820415
-9.37319,4.31012,-9.37319,-4.31012,-0.626805,0.820101,-0.626805,-0.820101
-9.37368,4.31115,-9.37368,-4.31115,-0.626324,0.819786,-0.626324,-0.819786
-9.37416,4.31219,-9.37416,-4.31219,-0.625842,0.819472,-0.625842,-0.819472
-9.37464,4.31323,-9.37464,-4.31323,-0.62536,0.819157,-0.62536,-0.819157
-9.37512,4.31426,-9.37512,-4.31426,-0.624879,0.818842,-0.624879,-0.818842
-9.3756,4.3153,-9.3756,-4.3153,-0.624398,0.818526,-0.624398,-0.818526
-9.37608,4.31633,-9.37608,-4.31633,-0.623917,0.81821,-0.623917,-0.81821
-9.37656,4.31737,-9.37656,-4.31737,-0.623436,0.817894,-0.623436,-0.817894
-9.37704,4.3184,-9.37704,-4.3184,-0.622956,0.817578,-0.622956,-0.817578
-9.37753,4.31944,-9.37753,-4.31944,-0.622475,0.817262,-0.622475,-0.817262
-9.37801,4.32047,-9.37801,-4.32047,-0.621995,0.816945,-0.621995,-0.816945
-9.37849,4.3215,-9.37849,-4.3215,-0.621514,0.816628,-0.621514,-0.816628
-9.37897,4.32254,-9.37897,-4.32254,-0.621034,0.81631,-0.621034,-0.81631
-9.37945,4.32357,-9.37945,-4.32357,-0.620555,0.815993,-0.620555,-0.815993
-9.37993,4.3246,-9.37993,-4.3246,-0.620075,0.815675,-0.620075,-0.815675
-9.3804,4.32563,-9.3804,-4.32563,-0.619595,0.815356,-0.619595,-0.815356
-9.38088,4.32666,-9.38088,-4.32666,-0.619116,0.815038,-0.619116,-0.815038
-9.38136,4.32769,-9.38136,-4.32769,-0.618637,0.814719,-0.618637,-0.814719
-9.38184,4.32872,-9.38184,-4.32872,-0.618158,0.8144,-0.618158,-0.8144
-9.38232,4.32975,-9.38232,-4.32975,-0.617679,0.814081,-0.617679,-0.814081
-9.3828,4.33078,-9.3828,-4.33078,-0.6172,0.813761,-0.6172,-0.813761
-9.38328,4.33181,-9.38328,-4.33181,-0.616721,0.813442,-0.616721,-0.813442
-9.38376,4.33284,-9.38376,-4.33284,-0.616243,0.813121,-0.616243,-0.813121
-9.38424,4.33387,-9.38424,-4.33387,-0.615765,0.812801,-0.615765,-0.812801
-9.38471,4.33489,-9.38471,-4.33489,-0.615287,0.81248,-0.615287,-0.81248
-9.38519,4.33592,-9.38519,-4.33592,-0.614809,0.812159,-0.614809,-0.812159
-9.38567,4.33695,-9.38567,-4.33695,-0.614331,0.811838,-0.614331,-0.811838
-9.38615,4.33797,-9.38615,-4.33797,-0.613853,0.811517,-0.613853,-0.811517
-9.38662,4.339,-9.38662,-4.339,-0.613376,0.811195,-0.613376,-0.811195
-9.3871,4.34002,-9.3871,-4.34002,-0.612899,0.810873,-0.612899,-0.810873
-9.38758,4.34105,-9.38758,-4.34105,-0.612421,0.810551,-0.612421,-0.810551
-9.38806,4.34207,-9.38806,-4.34207,-0.611944,0.810228,-0.611944,-0.810228
-9.38853,4.3431,-9.38853,-4.3431,-0.611468,0.809905,-0.611468,-0.809905
-9.38901,4.34412,-9.38901,-4.34412,-0.610991,0.809582,-0.610991,-0.809582
-9.38949,4.34514,-9.38949,-4.34514,-0.610514,0.809259,-0.610514,-0.809259
-9.38996,4.34617,-9.38996,-4.34617,-0.610038,0.808935,-0.610038,-0.808935
-9.39044,4.34719,-9.39044,-4.34719,-0.609562,0.808611,-0.609562,-0.808611
-9.39091,4.34821,-9.39091,-4.34821,-0.609086,0.808287,-0.609086,-0.808287
-9.39139,4.34923,-9.39139,-4.34923,-0.60861,0.807962,-0.60861,-0.807962
-9.39187,4.35025,-9.39187,-4.35025,-0.608134,0.807637,-0.608134,-0.807637
-9.39234,4.35127,-9.39234,-4.35127,-0.607659,0.807312,-0.607659,-0.807312
-9.39282,4.35229,-9.39282,-4.35229,-0.607183,0.806987,-0.607183,-0.806987
-9.39329,4.35331,-9.39329,-4.35331,-0.606708,0.806661,-0.606708,-0.806661
-9.39377,4.35433,-9.39377,-4.35433,-0.606233,0.806335,-0.606233,-0.806335
-9.39424,4.35535,-9.39424,-4.35535,-0.605758,0.806009,-0.605758,-0.806009
-9.39472,4.35637,-9.39472,-4.35637,-0.605283,0.805683,-0.605283,-0.805683
-9.39519,4.35739,-9.39519,-4.35739,-0.604808,0.805356,-0.604808,-0.805356
-9.39567,4.3584,-9.39567,-4.3584,-0.604334,0.805029,-0.604334,-0.805029
-9.39614,4.35942,-9.39614,-4.35942,-0.60386,0.804701,-0.60386,-0.804701
-9.39661,4.36044,-9.39661,-4.36044,-0.603385,0.804374,-0.603385,-0.804374
-9.39709,4.36145,-9.39709,-4.36145,-0.602911,0.804046,-0.602911,-0.804046
-9.39756,4.36247,-9.39756,-4.36247,-0.602438,0.803718,-0.602438,-0.803718
-9.39804,4.36349,-9.39804,-4.36349,-0.601964,0.803389,-0.601964,-0.803389
-9.39851,4.3645,-9.39851,-4.3645,-0.60149,0.803061,-0.60149,-0.803061
-9.39898,4.36552,-9.39898,-4.36552,-0.601017,0.802732,-0.601017,-0.802732
-9.39946,4.36653,-9.39946,-4.36653,-0.600544,0.802402,-0.600544,-0.802402
-9.39993,4.36754,-9.39993,-4.36754,-0.600071,0.802073,-0.600071,-0.802073
-9.4004,4.36856,-9.4004,-4.36856,-0.599598,0.801743,-0.599598,-0.801743
-9.40088,4.36957,-9.40088,-4.36957,-0.599125,0.801413,-0.599125,-0.801413
-9.40135,4.37058,-9.40135,-4.37058,-0.598652,0.801083,-0.598652,-0.801083
-9.40182,4.37159,-9.40182,-4.37159,-0.59818,0.800752,-0.59818,-0.800752
-9.40229,4.37261,-9.40229,-4.37261,-0.597708,0.800421,-0.597708,-0.800421
-9.40276,4.37362,-9.40276,-4.37362,-0.597235,0.80009,-0.597235,-0.80009
-9.40324,4.37463,-9.40324,-4.37463,-0.596763,0.799758,-0.596763,-0.799758
-9.40371,4.37564,-9.40371,-4.37564,-0.596292,0.799426,-0.596292,-0.799426
-9.40418,4.37665,-9.40418,-4.37665,-0.59582,0.799094,-0.59582,-0.799094
-9.40465,4.37766,-9.40465,-4.37766,-0.595348,0.798762,-0.595348,-0.798762
-9.40512,4.37867,-9.40512,-4.37867,-0.594877,0.798429,-0.594877,-0.798429
-9.40559,4.37968,-9.40559,-4.37968,-0.594406,0.798096,-0.594406,-0.798096
-9.40607,4.38068,-9.40607,-4.38068,-0.593935,0.797763,-0.593935,-0.797763
-9.40654,4.38169,-9.40654,-4.38169,-0.593464,0.79743,-0.593464,-0.79743
-9.40701,4.3827,-9.40701,-4.3827,-0.592993,0.797096,-0.592993,-0.797096
-9.40748,4.38371,-9.40748,-4.38371,-0.592523,0.796762,-0.592523,-0.796762
-9.40795,4.38471,-9.40795,-4.38471,-0.592052,0.796427,-0.592052,-0.796427
-9.40842,4.38572,-9.40842,-4.38572,-0.591582,0.796093,-0.591582,-0.796093
-9.40889,4.38673,-9.40889,-4.38673,-0.591112,0.795758,-0.591112,-0.795758
-9.40936,4.38773,-9.40936,-4.38773,-0.590642,0.795423,-0.590642,-0.795423
-9.40983,4.38874,-9.40983,-4.38874,-0.590172,0.795087,-0.590172,-0.795087
-9.4103,4.38974,-9.4103,-4.38974,-0.589702,0.794751,-0.589702,-0.794751
-9.41077,4.39075,-9.41077,-4.39075,-0.589233,0.794415,-0.589233,-0.794415
-9.41124,4.39175,-9.41124,-4.39175,-0.588763,0.794079,-0.588763,-0.794079
-9.41171,4.39275,-9.41171,-4.39275,-0.588294,0.793742,-0.588294,-0.793742
-9.41218,4.39376,-9.41218,-4.39376,-0.587825,0.793405,-0.587825,-0.793405
-9.41264,4.39476,-9.41264,-4.39476,-0.587356,0.793068,-0.587356,-0.793068
-9.41311,4.39576,-9.41311,-4.39576,-0.586887,0.792731,-0.586887,-0.792731
-9.41358,4.39676,-9.41358,-4.39676,-0.586418,0.792393,-0.586418,-0.792393
-9.41405,4.39776,-9.41405,-4.39776,-0.58595,0.792055,-0.58595,-0.792055
-9.41452,4.39876,-9.41452,-4.39876,-0.585482,0.791716,-0.585482,-0.791716
-9.41499,4.39977,-9.41499,-4.39977,-0.585014,0.791378,-0.585014,-0.791378
-9.41545,4.40077,-9.41545,-4.40077,-0.584545,0.791039,-0.584545,-0.791039
-9.41592,4.40177,-9.41592,-4.40177,-0.584078,0.790699,-0.584078,-0.790699
-9.41639,4.40276,-9.41639,-4.40276,-0.58361,0.79036,-0.58361,-0.79036
-9.41686,4.40376,-9.41686,-4.40376,-0.583142,0.79002,-0.583142,-0.79002
-9.41733,4.40476,-9.41733,-4.40476,-0.582675,0.78968,-0.582675,-0.78968
-9.41779,4.40576,-9.41779,-4.40576,-0.582208,0.78934,-0.582208,-0.78934
-9.41826,4.40676,-9.41826,-4.40676,-0.581741,0.788999,-0.581741,-0.788999
-9.41873,4.40776,-9.41873,-4.40776,-0.581274,0.788658,-0.581274,-0.788658
-9.41919,4.40875,-9.41919,-4.40875,-0.580807,0.788317,-0.580807,-0.788317
-9.41966,4.40975,-9.41966,-4.40975,-0.58034,0.787975,-0.58034,-0.787975
-9.42013,4.41074,-9.42013,-4.41074,-0.579874,0.787633,-0.579874,-0.787633
-9.42059,4.41174,-9.42059,-4.41174,-0.579407,0.787291,-0.579407,-0.787291
-9.42106,4.41274,-9.42106,-4.41274,-0.578941,0.786949,-0.578941,-0.786949
-9.42153,4.41373,-9.42153,-4.41373,-0.578475,0.786606,-0.578475,-0.786606
-9.42199,4.41473,-9.42199,-4.41473,-0.578009,0.786263,-0.578009,-0.786263
-9.42246,4.41572,-9.42246,-4.41572,-0.577543,0.78592,-0.577543,-0.78592
-9.42292,4.41671,-9.42292,-4.41671,-0.577078,0.785576,-0.577078,-0.785576
-9.42339,4.41771,-9.42339,-4.41771,-0.576612,0.785233,-0.576612,-0.785233
-9.42385,4.4187,-9.42385,-4.4187,-0.576147,0.784888,-0.576147,-0.784888
-9.42432,4.41969,-9.42432,-4.41969,-0.575682,0.784544,-0.575682,-0.784544
-9.42478,4.42068,-9.42478,-4.42068,-0.575217,0.784199,-0.575217,-0.784199
-9.42525,4.42168,-9.42525,-4.42168,-0.574752,0.783854,-0.574752,-0.783854
-9.42571,4.42267,-9.42571,-4.42267,-0.574287,0.783509,-0.574287,-0.783509
-9.42618,4.42366,-9.42618,-4.42366,-0.573822,0.783163,-0.573822,-0.783163
-9.42664,4.42465,-9.42664,-4.42465,-0.573358,0.782817,-0.573358,-0.782817
-9.42711,4.42564,-9.42711,-4.42564,-0.572894,0.782471,-0.572894,-0.782471
-9.42757,4.42663,-9.42757,-4.42663,-0.57243,0.782125,-0.57243,-0.782125
-9.42803,4.42762,-9.42803,-4.42762,-0.571966,0.781778,-0.571966,-0.781778
-9.4285,4.42861,-9.4285,-4.42861,-0.571502,0.781431,-0.571502,-0.781431
-9.42896,4.4296,-9.42896,-4.4296,-0.571038,0.781083,-0.571038,-0.781083
-9.42943,4.43058,-9.42943,-4.43058,-0.570574,0.780736,-0.570574,-0.780736
-9.42989,4.43157,-9.42989,-4.43157,-0.570111,0.780388,-0.570111,-0.780388
-9.43035,4.43256,-9.43035,-4.43256,-0.569648,0.780039,-0.569648,-0.780039
-9.43082,4.43355,-9.43082,-4.43355,-0.569185,0.779691,-0.569185,-0.779691
-9.43128,4.43453,-9.43128,-4.43453,-0.568722,0.779342,-0.568722,-0.779342
-9.43174,4.43552,-9.43174,-4.43552,-0.568259,0.778993,-0.568259,-0.778993
-9.4322,4.4365,-9.4322,-4.4365,-0.567796,0.778643,-0.567796,-0.778643
-9.43267,4.43749,-9.43267,-4.43749,-0.567334,0.778294,-0.567334,-0.778294
-9.43313,4.43848,-9.43313,-4.43848,-0.566871,0.777944,-0.566871,-0.777944
-9.43359,4.43946,-9.43359,-4.43946,-0.566409,0.777593,-0.566409,-0.777593
-9.43405,4.44044,-9.43405,-4.44044,-0.565947,0.777243,-0.565947,-0.777243
-9.43451,4.44143,-9.43451,-4.44143,-0.565485,0.776892,-0.565485,-0.776892
-9.43498,4.44241,-9.43498,-4.44241,-0.565023,0.776541,-0.565023,-0.776541
-9.43544,4.44339,-9.43544,-4.44339,-0.564562,0.776189,-0.564562,-0.776189
-9.4359,4.44438,-9.4359,-4.44438,-0.5641,0.775837,-0.5641,-0.775837
-9.43636,4.44536,-9.43636,-4.44536,-0.563639,0.775485,-0.563639,-0.775485
-9.43682,4.44634,-9.43682,-4.44634,-0.563178,0.775133,-0.563178,-0.775133
-9.43728,4.44732,-9.43728,-4.44732,-0.562717,0.77478,-0.562717,-0.77478
-9.43774,4.4483,-9.43774,-4.4483,-0.562256,0.774427,-0.562256,-0.774427
-9.43821,4.44929,-9.43821,-4.44929,-0.561795,0.774074,-0.561795,-0.774074
-9.43867,4.45027,-9.43867,-4.45027,-0.561334,0.77372,-0.561334,-0.77372
-9.43913,4.45125,-9.43913,-4.45125,-0.560874,0.773366,-0.560874,-0.773366
-9.43959,4.45223,-9.43959,-4.45223,-0.560413,0.773012,-0.560413,-0.773012
-9.44005,4.4532,-9.44005,-4.4532,-0.559953,0.772657,-0.559953,-0.772657
-9.44051,4.45418,-9.44051,-4.45418,-0.559493,0.772302,-0.559493,-0.772302
-9.44097,4.45516,-9.44097,-4.45516,-0.559033,0.771947,-0.559033,-0.771947
-9.44143,4.45614,-9.44143,-4.45614,-0.558574,0.771592,-0.558574,-0.771592
-9.44189,4.45712,-9.44189,-4.45712,-0.558114,0.771236,-0.558114,-0.771236
-9.44235,4.4581,-9.44235,-4.4581,-0.557654,0.77088,-0.557654,-0.77088
-9.4428,4.45907,-9.4428,-4.45907,-0.557195,0.770524,-0.557195,-0.770524
-9.44326,4.46005,-9.44326,-4.46005,-0.556736,0.770167,-0.556736,-0.770167
-9.44372,4.46102,-9.44372,-4.46102,-0.556277,0.76981,-0.556277,-0.76981
-9.44418,4.462,-9.44418,-4.462,-0.555818,0.769453,-0.555818,-0.769453
-9.44464,4.46298,-9.44464,-4.46298,-0.555359,0.769095,-0.555359,-0.769095
-9.4451,4.46395,-9.4451,-4.46395,-0.554901,0.768738,-0.554901,-0.768738
-9.44556,4.46493,-9.44556,-4.46493,-0.554442,0.768379,-0.554442,-0.768379
-9.44602,4.4659,-9.44602,-4.4659,-0.553984,0.768021,-0.553984,-0.768021
-9.44647,4.46687,-9.44647,-4.46687,-0.553526,0.767662,-0.553526,-0.767662
-9.44693,4.46785,-9.44693,-4.46785,-0.553068,0.767303,-0.553068,-0.767303
-9.44739,4.46882,-9.44739,-4.46882,-0.55261,0.766944,-0.55261,-0.766944
-9.44785,4.46979,-9.44785,-4.46979,-0.552152,0.766584,-0.552152,-0.766584
-9.44831,4.47077,-9.44831,-4.47077,-0.551694,0.766224,-0.551694,-0.766224
-9.44876,4.47174,-9.44876,-4.47174,-0.551237,0.765864,-0.551237,-0.765864
-9.44922,4.47271,-9.44922,-4.47271,-0.55078,0.765503,-0.55078,-0.765503
-9.44968,4.47368,-9.44968,-4.47368,-0.550323,0.765142,-0.550323,-0.765142
-9.45013,4.47465,-9.45013,-4.47465,-0.549865,0.764781,-0.549865,-0.764781
-9.45059,4.47562,-9.45059,-4.47562,-0.549409,0.76442,-0.549409,-0.76442
-9.45105,4.47659,-9.45105,-4.47659,-0.548952,0.764058,-0.548952,-0.764058
-9.4515,4.47756,-9.4515,-4.47756,-0.548495,0.763696,-0.548495,-0.763696
-9.45196,4.47853,-9.45196,-4.47853,-0.548039,0.763333,-0.548039,-0.763333
-9.45242,4.4795,-9.45242,-4.4795,-0.547582,0.76297,-0.547582,-0.76297
-9.45287,4.48047,-9.45287,-4.48047,-0.547126,0.762607,-0.547126,-0.762607
-9.45333,4.48144,-9.45333,-4.48144,-0.54667,0.762244,-0.54667,-0.762244
-9.45379,4.4824,-9.45379,-4.4824,-0.546214,0.76188,-0.546214,-0.76188
-9.45424,4.48337,-9.45424,-4.48337,-0.545759,0.761516,-0.545759,-0.761516
-9.4547,4.48434,-9.4547,-4.48434,-0.545303,0.761152,-0.545303,-0.761152
-9.45515,4.48531,-9.45515,-4.48531,-0.544847,0.760787,-0.544847,-0.760787
-9.45561,4.48627,-9.45561,-4.48627,-0.544392,0.760422,-0.544392,-0.760422
-9.45606,4.48724,-9.45606,-4.48724,-0.543937,0.760057,-0.543937,-0.760057
-9.45652,4.4882,-9.45652,-4.4882,-0.543482,0.759692,-0.543482,-0.759692
-9.45697,4.48917,-9.45697,-4.48917,-0.543027,0.759326,-0.543027,-0.759326
-9.45743,4.49013,-9.45743,-4.49013,-0.542572,0.75896,-0.542572,-0.75896
-9.45788,4.4911,-9.45788,-4.4911,-0.542118,0.758593,-0.542118,-0.758593
-9.45834,4.49206,-9.45834,-4.49206,-0.541663,0.758226,-0.541663,-0.758226
-9.45879,4.49303,-9.45879,-4.49303,-0.541209,0.757859,-0.541209,-0.757859
-9.45925,4.49399,-9.45925,-4.49399,-0.540754,0.757492,-0.540754,-0.757492
-9.4597,4.49495,-9.4597,-4.49495,-0.5403,0.757124,-0.5403,-0.757124
-9.46015,4.49592,-9.46015,-4.49592,-0.539846,0.756756,-0.539846,-0.756756
-9.46061,4.49688,-9.46061,-4.49688,-0.539393,0.756388,-0.539393,-0.756388
-9.46106,4.49784,-9.46106,-4.49784,-0.538939,0.756019,-0.538939,-0.756019
-9.46151,4.4988,-9.46151,-4.4988,-0.538486,0.75565,-0.538486,-0.75565
-9.46197,4.49976,-9.46197,-4.49976,-0.538032,0.755281,-0.538032,-0.755281
-9.46242,4.50072,-9.46242,-4.50072,-0.537579,0.754911,-0.537579,-0.754911
-9.46287,4.50168,-9.46287,-4.50168,-0.537126,0.754541,-0.537126,-0.754541
-9.46333,4.50264,-9.46333,-4.50264,-0.536673,0.754171,-0.536673,-0.754171
-9.46378,4.5036,-9.46378,-4.5036,-0.53622,0.7538,-0.53622,-0.7538
-9.46423,4.50456,-9.46423,-4.50456,-0.535767,0.753429,-0.535767,-0.753429
-9.46469,4.50552,-9.46469,-4.50552,-0.535315,0.753058,-0.535315,-0.753058
-9.46514,4.50648,-9.46514,-4.50648,-0.534862,0.752687,-0.534862,-0.752687
-9.46559,4.50744,-9.46559,-4.50744,-0.53441,0.752315,-0.53441,-0.752315
-9.46604,4.5084,-9.46604,-4.5084,-0.533958,0.751943,-0.533958,-0.751943
-9.46649,4.50935,-9.46649,-4.50935,-0.533506,0.75157,-0.533506,-0.75157
-9.46695,4.51031,-9.46695,-4.51031,-0.533054,0.751197,-0.533054,-0.751197
-9.4674,4.51127,-9.4674,-4.51127,-0.532602,0.750824,-0.532602,-0.750824
-9.46785,4.51223,-9.46785,-4.51223,-0.532151,0.750451,-0.532151,-0.750451
-9.4683,4.51318,-9.4683,-4.51318,-0.531699,0.750077,-0.531699,-0.750077
-9.46875,4.51414,-9.46875,-4.51414,-0.531248,0.749703,-0.531248,-0.749703
-9.4692,4.51509,-9.4692,-4.51509,-0.530797,0.749329,-0.530797,-0.749329
-9.46965,4.51605,-9.46965,-4.51605,-0.530346,0.748954,-0.530346,-0.748954
-9.4701,4.517,-9.4701,-4.517,-0.529895,0.748579,-0.529895,-0.748579
-9.47056,4.51796,-9.47056,-4.51796,-0.529444,0.748203,-0.529444,-0.748203
-9.47101,4.51891,-9.47101,-4.51891,-0.528994,0.747828,-0.528994,-0.747828
-9.47146,4.51986,-9.47146,-4.51986,-0.528543,0.747452,-0.528543,-0.747452
-9.47191,4.52082,-9.47191,-4.52082,-0.528093,0.747075,-0.528093,-0.747075
-9.47236,4.52177,-9.47236,-4.52177,-0.527643,0.746699,-0.527643,-0.746699
-9.47281,4.52272,-9.47281,-4.52272,-0.527193,0.746322,-0.527193,-0.746322
-9.47326,4.52367,-9.47326,-4.52367,-0.526743,0.745945,-0.526743,-0.745945
-9.47371,4.52463,-9.47371,-4.52463,-0.526293,0.745567,-0.526293,-0.745567
-9.47416,4.52558,-9.47416,-4.52558,-0.525843,0.745189,-0.525843,-0.745189
-9.47461,4.52653,-9.47461,-4.52653,-0.525394,0.744811,-0.525394,-0.744811
-9.47506,4.52748,-9.47506,-4.52748,-0.524944,0.744432,-0.524944,-0.744432
-9.4755,4.52843,-9.4755,-4.52843,-0.524495,0.744053,-0.524495,-0.744053
-9.47595,4.52938,-9.47595,-4.52938,-0.524046,0.743674,-0.524046,-0.743674
-9.4764,4.53033,-9.4764,-4.53033,-0.523597,0.743294,-0.523597,-0.743294
-9.47685,4.53128,-9.47685,-4.53128,-0.523148,0.742914,-0.523148,-0.742914
-9.4773,4.53223,-9.4773,-4.53223,-0.5227,0.742534,-0.5227,-0.742534
-9.47775,4.53318,-9.47775,-4.53318,-0.522251,0.742154,-0.522251,-0.742154
-9.4782,4.53412,-9.4782,-4.53412,-0.521803,0.741773,-0.521803,-0.741773
-9.47865,4.53507,-9.47865,-4.53507,-0.521354,0.741392,-0.521354,-0.741392
-9.47909,4.53602,-9.47909,-4.53602,-0.520906,0.74101,-0.520906,-0.74101
-9.47954,4.53697,-9.47954,-4.53697,-0.520458,0.740628,-0.520458,-0.740628
-9.47999,4.53791,-9.47999,-4.53791,-0.52001,0.740246,-0.52001,-0.740246
-9.48044,4.53886,-9.48044,-4.53886,-0.519562,0.739863,-0.519562,-0.739863
-9.48089,4.53981,-9.48089,-4.53981,-0.519115,0.73948,-0.519115,-0.73948
-9.48133,4.54075,-9.48133,-4.54075,-0.518667,0.739097,-0.518667,-0.739097
-9.48178,4.5417,-9.48178,-4.5417,-0.51822,0.738714,-0.51822,-0.738714
-9.48223,4.54264,-9.48223,-4.54264,-0.517773,0.73833,-0.517773,-0.73833
-9.48267,4.54359,-9.48267,-4.54359,-0.517326,0.737946,-0.517326,-0.737946
-9.48312,4.54453,-9.48312,-4.54453,-0.516879,0.737561,-0.516879,-0.737561
-9.48357,4.54547,-9.48357,-4.54547,-0.516432,0.737176,-0.516432,-0.737176
-9.48401,4.54642,-9.48401,-4.54642,-0.515985,0.736791,-0.515985,-0.736791
-9.48446,4.54736,-9.48446,-4.54736,-0.515539,0.736406,-0.515539,-0.736406
-9.48491,4.5483,-9.48491,-4.5483,-0.515092,0.73602,-0.515092,-0.73602
-9.48535,4.54925,-9.48535,-4.54925,-0.514646,0.735634,-0.514646,-0.735634
-9.4858,4.55019,-9.4858,-4.55019,-0.5142,0.735247,-0.5142,-0.735247
-9.48625,4.55113,-9.48625,-4.55113,-0.513754,0.73486,-0.513754,-0.73486
-9.48669,4.55207,-9.48669,-4.55207,-0.513308,0.734473,-0.513308,-0.734473
-9.48714,4.55301,-9.48714,-4.55301,-0.512862,0.734086,-0.512862,-0.734086
-9.48758,4.55395,-9.48758,-4.55395,-0.512417,0.733698,-0.512417,-0.733698
-9.48803,4.55489,-9.48803,-4.55489,-0.511971,0.733309,-0.511971,-0.733309
-9.48847,4.55583,-9.48847,-4.55583,-0.511526,0.732921,-0.511526,-0.732921
-9.48892,4.55677,-9.48892,-4.55677,-0.511081,0.732532,-0.511081,-0.732532
-9.48936,4.55771,-9.48936,-4.55771,-0.510636,0.732143,-0.510636,-0.732143
-9.48981,4.55865,-9.48981,-4.55865,-0.510191,0.731753,-0.510191,-0.731753
-9.49025,4.55959,-9.49025,-4.55959,-0.509746,0.731363,-0.509746,-0.731363
-9.4907,4.56053,-9.4907,-4.56053,-0.509301,0.730973,-0.509301,-0.730973
-9.49114,4.56147,-9.49114,-4.56147,-0.508857,0.730583,-0.508857,-0.730583
-9.49159,4.56241,-9.49159,-4.56241,-0.508412,0.730192,-0.508412,-0.730192
-9.49203,4.56334,-9.49203,-4.56334,-0.507968,0.7298,-0.507968,-0.7298
-9.49248,4.56428,-9.49248,-4.56428,-0.507524,0.729409,-0.507524,-0.729409
-9.49292,4.56522,-9.49292,-4.56522,-0.50708,0.729017,-0.50708,-0.729017
-9.49336,4.56615,-9.49336,-4.56615,-0.506636,0.728625,-0.506636,-0.728625
-9.49381,4.56709,-9.49381,-4.56709,-0.506192,0.728232,-0.506192,-0.728232
-9.49425,4.56802,-9.49425,-4.56802,-0.505749,0.727839,-0.505749,-0.727839
-9.49469,4.56896,-9.49469,-4.56896,-0.505305,0.727446,-0.505305,-0.727446
-9.49514,4.56989,-9.49514,-4.56989,-0.504862,0.727052,-0.504862,-0.727052
-9.49558,4.57083,-9.49558,-4.57083,-0.504419,0.726658,-0.504419,-0.726658
-9.49602,4.57176,-9.49602,-4.57176,-0.503975,0.726264,-0.503975,-0.726264
-9.49647,4.5727,-9.49647,-4.5727,-0.503533,0.725869,-0.503533,-0.725869
-9.49691,4.57363,-9.49691,-4.57363,-0.50309,0.725474,-0.50309,-0.725474
-9.49735,4.57456,-9.49735,-4.57456,-0.502647,0.725079,-0.502647,-0.725079
-9.4978,4.5755,-9.4978,-4.5755,-0.502204,0.724683,-0.502204,-0.724683
-9.49824,4.57643,-9.49824,-4.57643,-0.501762,0.724287,-0.501762,-0.724287
-9.49868,4.57736,-9.49868,-4.57736,-0.50132,0.723891,-0.50132,-0.723891
-9.49912,4.57829,-9.49912,-4.57829,-0.500878,0.723494,-0.500878,-0.723494
-9.49956,4.57922,-9.49956,-4.57922,-0.500436,0.723097,-0.500436,-0.723097
-9.50001,4.58016,-9.50001,-4.58016,-0.499994,0.722699,-0.499994,-0.722699
-9.50045,4.58109,-9.50045,-4.58109,-0.499552,0.722302,-0.499552,-0.722302
-9.50089,4.58202,-9.50089,-4.58202,-0.49911,0.721903,-0.49911,-0.721903
-9.50133,4.58295,-9.50133,-4.58295,-0.498669,0.721505,-0.498669,-0.721505
-9.50177,4.58388,-9.50177,-4.58388,-0.498227,0.721106,-0.498227,-0.721106
-9.50221,4.58481,-9.50221,-4.58481,-0.497786,0.720707,-0.497786,-0.720707
-9.50266,4.58573,-9.50266,-4.58573,-0.497345,0.720307,-0.497345,-0.720307
-9.5031,4.58666,-9.5031,-4.58666,-0.496904,0.719907,-0.496904,-0.719907
-9.50354,4.58759,-9.50354,-4.58759,-0.496463,0.719507,-0.496463,-0.719507
-9.50398,4.58852,-9.50398,-4.58852,-0.496022,0.719107,-0.496022,-0.719107
-9.50442,4.58945,-9.50442,-4.58945,-0.495582,0.718706,-0.495582,-0.718706
-9.50486,4.59038,-9.50486,-4.59038,-0.495141,0.718304,-0.495141,-0.718304
-9.5053,4.5913,-9.5053,-4.5913,-0.494701,0.717903,-0.494701,-0.717903
-9.50574,4.59223,-9.50574,-4.59223,-0.494261,0.717501,-0.494261,-0.717501
-9.50618,4.59316,-9.50618,-4.59316,-0.493821,0.717098,-0.493821,-0.717098
-9.50662,4.59408,-9.50662,-4.59408,-0.493381,0.716696,-0.493381,-0.716696
-9.50706,4.59501,-9.50706,-4.59501,-0.492941,0.716293,-0.492941,-0.716293
-9.5075,4.59593,-9.5075,-4.59593,-0.492501,0.715889,-0.492501,-0.715889
-9.50794,4.59686,-9.50794,-4.59686,-0.492061,0.715485,-0.492061,-0.715485
-9.50838,4.59778,-9.50838,-4.59778,-0.491622,0.715081,-0.491622,-0.715081
-9.50882,4.59871,-9.50882,-4.59871,-0.491183,0.714677,-0.491183,-0.714677
-9.50926,4.59963,-9.50926,-4.59963,-0.490744,0.714272,-0.490744,-0.714272
-9.5097,4.60055,-9.5097,-4.60055,-0.490304,0.713867,-0.490304,-0.713867
-9.51013,4.60148,-9.51013,-4.60148,-0.489866,0.713461,-0.489866,-0.713461
-9.51057,4.6024,-9.51057,-4.6024,-0.489427,0.713055,-0.489427,-0.713055
-9.51101,4.60332,-9.51101,-4.60332,-0.488988,0.712649,-0.488988,-0.712649
-9.51145,4.60425,-9.51145,-4.60425,-0.48855,0.712242,-0.48855,-0.712242
-9.51189,4.60517,-9.51189,-4.60517,-0.488111,0.711835,-0.488111,-0.711835
-9.51233,4.60609,-9.51233,-4.60609,-0.487673,0.711428,-0.487673,-0.711428
-9.51277,4.60701,-9.51277,-4.60701,-0.487235,0.71102,-0.487235,-0.71102
-9.5132,4.60793,-9.5132,-4.60793,-0.486797,0.710612,-0.486797,-0.710612
-9.51364,4.60885,-9.51364,-4.60885,-0.486359,0.710203,-0.486359,-0.710203
-9.51408,4.60977,-9.51408,-4.60977,-0.485921,0.709795,-0.485921,-0.709795
-9.51452,4.61069,-9.51452,-4.61069,-0.485483,0.709385,-0.485483,-0.709385
-9.51495,4.61161,-9.51495,-4.61161,-0.485046,0.708976,-0.485046,-0.708976
-9.51539,4.61253,-9.51539,-4.61253,-0.484608,0.708566,-0.484608,-0.708566
-9.51583,4.61345,-9.51583,-4.61345,-0.484171,0.708156,-0.484171,-0.708156
-9.51627,4.61437,-9.51627,-4.61437,-0.483734,0.707745,-0.483734,-0.707745
-9.5167,4.61529,-9.5167,-4.61529,-0.483297,0.707334,-0.483297,-0.707334
-9.51714,4.61621,-9.51714,-4.61621,-0.48286,0.706923,-0.48286,-0.706923
-9.51758,4.61712,-9.51758,-4.61712,-0.482423,0.706511,-0.482423,-0.706511
-9.51801,4.61804,-9.51801,-4.61804,-0.481987,0.706099,-0.481987,-0.706099
-9.51845,4.61896,-9.51845,-4.61896,-0.48155,0.705686,-0.48155,-0.705686
-9.51889,4.61988,-9.51889,-4.61988,-0.481114,0.705273,-0.481114,-0.705273
-9.51932,4.62079,-9.51932,-4.62079,-0.480678,0.70486,-0.480678,-0.70486
-9.51976,4.62171,-9.51976,-4.62171,-0.480241,0.704446,-0.480241,-0.704446
-9.52019,4.62262,-9.52019,-4.62262,-0.479805,0.704032,-0.479805,-0.704032
-9.52063,4.62354,-9.52063,-4.62354,-0.47937,0.703618,-0.47937,-0.703618
-9.52107,4.62446,-9.52107,-4.62446,-0.478934,0.703203,-0.478934,-0.703203
-9.5215,4.62537,-9.5215,-4.62537,-0.478498,0.702788,-0.478498,-0.702788
-9.52194,4.62628,-9.52194,-4.62628,-0.478063,0.702373,-0.478063,-0.702373
-9.52237,4.6272,-9.52237,-4.6272,-0.477627,0.701957,-0.477627,-0.701957
-9.52281,4.62811,-9.52281,-4.62811,-0.477192,0.701541,-0.477192,-0.701541
-9.52324,4.62903,-9.52324,-4.62903,-0.476757,0.701124,-0.476757,-0.701124
-9.52368,4.62994,-9.52368,-4.62994,-0.476322,0.700707,-0.476322,-0.700707
-9.52411,4.63085,-9.52411,-4.63085,-0.475887,0.70029,-0.475887,-0.70029
-9.52455,4.63176,-9.52455,-4.63176,-0.475452,0.699872,-0.475452,-0.699872
-9.52498,4.63268,-9.52498,-4.63268,-0.475018,0.699454,-0.475018,-0.699454
-9.52542,4.63359,-9.52542,-4.63359,-0.474583,0.699036,-0.474583,-0.699036
-9.52585,4.6345,-9.52585,-4.6345,-0.474149,0.698617,-0.474149,-0.698617
-9.52629,4.63541,-9.52629,-4.63541,-0.473715,0.698198,-0.473715,-0.698198
-9.52672,4.63632,-9.52672,-4.63632,-0.47328,0.697778,-0.47328,-0.697778
-9.52715,4.63723,-9.52715,-4.63723,-0.472846,0.697358,-0.472846,-0.697358
-9.52759,4.63814,-9.52759,-4.63814,-0.472413,0.696938,-0.472413,-0.696938
-9.52802,4.63905,-9.52802,-4.63905,-0.471979,0.696517,-0.471979,-0.696517
-9.52845,4.63996,-9.52845,-4.63996,-0.471545,0.696096,-0.471545,-0.696096
-9.52889,4.64087,-9.52889,-4.64087,-0.471112,0.695674,-0.471112,-0.695674
-9.52932,4.64178,-9.52932,-4.64178,-0.470678,0.695253,-0.470678,-0.695253
-9.52975,4.64269,-9.52975,-4.64269,-0.470245,0.69483,-0.470245,-0.69483
-9.53019,4.6436,-9.53019,-4.6436,-0.469812,0.694408,-0.469812,-0.694408
-9.53062,4.64451,-9.53062,-4.64451,-0.469379,0.693985,-0.469379,-0.693985
-9.53105,4.64541,-9.53105,-4.64541,-0.468946,0.693561,-0.468946,-0.693561
-9.53149,4.64632,-9.53149,-4.64632,-0.468513,0.693137,-0.468513,-0.693137
-9.53192,4.64723,-9.53192,-4.64723,-0.468081,0.692713,-0.468081,-0.692713
-9.53235,4.64814,-9.53235,-4.64814,-0.467648,0.692289,-0.467648,-0.692289
-9.53278,4.64904,-9.53278,-4.64904,-0.467216,0.691864,-0.467216,-0.691864
-9.53322,4.64995,-9.53322,-4.64995,-0.466784,0.691438,-0.466784,-0.691438
-9.53365,4.65085,-9.53365,-4.65085,-0.466351,0.691013,-0.466351,-0.691013
-9.53408,4.65176,-9.53408,-4.65176,-0.465919,0.690586,-0.465919,-0.690586
-9.53451,4.65266,-9.53451,-4.65266,-0.465488,0.69016,-0.465488,-0.69016
-9.53494,4.65357,-9.53494,-4.65357,-0.465056,0.689733,-0.465056,-0.689733
-9.53538,4.65447,-9.53538,-4.65447,-0.464624,0.689306,-0.464624,-0.689306
-9.53581,4.65538,-9.53581,-4.65538,-0.464193,0.688878,-0.464193,-0.688878
-9.53624,4.65628,-9.53624,-4.65628,-0.463761,0.68845,-0.463761,-0.68845
-9.53667,4.65719,-9.53667,-4.65719,-0.46333,0.688021,-0.46333,-0.688021
-9.5371,4.65809,-9.5371,-4.65809,-0.462899,0.687593,-0.462899,-0.687593
-9.53753,4.65899,-9.53753,-4.65899,-0.462468,0.687163,-0.462468,-0.687163
-9.53796,4.65989,-9.53796,-4.65989,-0.462037,0.686734,-0.462037,-0.686734
-9.53839,4.6608,-9.53839,-4.6608,-0.461606,0.686304,-0.461606,-0.686304
-9.53882,4.6617,-9.53882,-4.6617,-0.461176,0.685873,-0.461176,-0.685873
-9.53926,4.6626,-9.53926,-4.6626,-0.460745,0.685442,-0.460745,-0.685442
-9.53969,4.6635,-9.53969,-4.6635,-0.460315,0.685011,-0.460315,-0.685011
-9.54012,4.6644,-9.54012,-4.6644,-0.459884,0.68458,-0.459884,-0.68458
-9.54055,4.6653,-9.54055,-4.6653,-0.459454,0.684147,-0.459454,-0.684147
-9.54098,4.6662,-9.54098,-4.6662,-0.459024,0.683715,-0.459024,-0.683715
-9.54141,4.6671,-9.54141,-4.6671,-0.458594,0.683282,-0.458594,-0.683282
-9.54184,4.668,-9.54184,-4.668,-0.458164,0.682849,-0.458164,-0.682849
-9.54227,4.6689,-9.54227,-4.6689,-0.457735,0.682415,-0.457735,-0.682415
-9.54269,4.6698,-9.54269,-4.6698,-0.457305,0.681981,-0.457305,-0.681981
-9.54312,4.6707,-9.54312,-4.6707,-0.456876,0.681547,-0.456876,-0.681547
-9.54355,4.6716,-9.54355,-4.6716,-0.456446,0.681112,-0.456446,-0.681112
-9.54398,4.6725,-9.54398,-4.6725,-0.456017,0.680677,-0.456017,-0.680677
-9.54441,4.6734,-9.54441,-4.6734,-0.455588,0.680241,-0.455588,-0.680241
-9.54484,4.67429,-9.54484,-4.67429,-0.455159,0.679805,-0.455159,-0.679805
-9.54527,4.67519,-9.54527,-4.67519,-0.45473,0.679369,-0.45473,-0.679369
-9.5457,4.67609,-9.5457,-4.67609,-0.454302,0.678932,-0.454302,-0.678932
-9.54613,4.67698,-9.54613,-4.67698,-0.453873,0.678495,-0.453873,-0.678495
-9.54656,4.67788,-9.54656,-4.67788,-0.453445,0.678057,-0.453445,-0.678057
-9.54698,4.67878,-9.54698,-4.67878,-0.453016,0.677619,-0.453016,-0.677619
-9.54741,4.67967,-9.54741,-4.67967,-0.452588,0.67718,-0.452588,-0.67718
-9.54784,4.68057,-9.54784,-4.68057,-0.45216,0.676741,-0.45216,-0.676741
-9.54827,4.68146,-9.54827,-4.68146,-0.451732,0.676302,-0.451732,-0.676302
-9.5487,4.68236,-9.5487,-4.68236,-0.451304,0.675862,-0.451304,-0.675862
-9.54912,4.68325,-9.54912,-4.68325,-0.450876,0.675422,-0.450876,-0.675422
-9.54955,4.68415,-9.54955,-4.68415,-0.450449,0.674982,-0.450449,-0.674982
-9.54998,4.68504,-9.54998,-4.68504,-0.450021,0.674541,-0.450021,-0.674541
-9.55041,4.68593,-9.55041,-4.68593,-0.449594,0.674099,-0.449594,-0.674099
-9.55083,4.68683,-9.55083,-4.68683,-0.449166,0.673658,-0.449166,-0.673658
-9.55126,4.68772,-9.55126,-4.68772,-0.448739,0.673215,-0.448739,-0.673215
-9.55169,4.68861,-9.55169,-4.68861,-0.448312,0.672773,-0.448312,-0.672773
-9.55211,4.68951,-9.55211,-4.68951,-0.447885,0.67233,-0.447885,-0.67233
-9.55254,4.6904,-9.55254,-4.6904,-0.447459,0.671886,-0.447459,-0.671886
-9.55297,4.69129,-9.55297,-4.69129,-0.447032,0.671443,-0.447032,-0.671443
-9.55339,4.69218,-9.55339,-4.69218,-0.446605,0.670998,-0.446605,-0.670998
-9.55382,4.69307,-9.55382,-4.69307,-0.446179,0.670554,-0.446179,-0.670554
-9.55425,4.69396,-9.55425,-4.69396,-0.445753,0.670108,-0.445753,-0.670108
-9.55467,4.69485,-9.55467,-4.69485,-0.445326,0.669663,-0.445326,-0.669663
-9.5551,4.69574,-9.5551,-4.69574,-0.4449,0.669217,-0.4449,-0.669217
-9.55553,4.69663,-9.55553,-4.69663,-0.444474,0.668771,-0.444474,-0.668771
-9.55595,4.69752,-9.55595,-4.69752,-0.444049,0.668324,-0.444049,-0.668324
-9.55638,4.69841,-9.55638,-4.69841,-0.443623,0.667877,-0.443623,-0.667877
-9.5568,4.6993,-9.5568,-4.6993,-0.443197,0.667429,-0.443197,-0.667429
-9.55723,4.70019,-9.55723,-4.70019,-0.442772,0.666981,-0.442772,-0.666981
-9.55765,4.70108,-9.55765,-4.70108,-0.442346,0.666532,-0.442346,-0.666532
-9.55808,4.70197,-9.55808,-4.70197,-0.441921,0.666083,-0.441921,-0.666083
-9.5585,4.70286,-9.5585,-4.70286,-0.441496,0.665634,-0.441496,-0.665634
-9.55893,4.70374,-9.55893,-4.70374,-0.441071,0.665184,-0.441071,-0.665184
-9.55935,4.70463,-9.55935,-4.70463,-0.440646,0.664734,-0.440646,-0.664734
-9.55978,4.70552,-9.55978,-4.70552,-0.440221,0.664283,-0.440221,-0.664283
-9.5602,4.7064,-9.5602,-4.7064,-0.439797,0.663832,-0.439797,-0.663832
-9.56063,4.70729,-9.56063,-4.70729,-0.439372,0.663381,-0.439372,-0.663381
-9.56105,4.70818,-9.56105,-4.70818,-0.438948,0.662929,-0.438948,-0.662929
-9.56148,4.70906,-9.56148,-4.70906,-0.438524,0.662477,-0.438524,-0.662477
-9.5619,4.70995,-9.5619,-4.70995,-0.438099,0.662024,-0.438099,-0.662024
-9.56232,4.71083,-9.56232,-4.71083,-0.437675,0.661571,-0.437675,-0.661571
-9.56275,4.71172,-9.56275,-4.71172,-0.437251,0.661117,-0.437251,-0.661117
-9.56317,4.7126,-9.56317,-4.7126,-0.436828,0.660663,-0.436828,-0.660663
-9.5636,4.71349,-9.5636,-4.71349,-0.436404,0.660208,-0.436404,-0.660208
-9.56402,4.71437,-9.56402,-4.71437,-0.43598,0.659753,-0.43598,-0.659753
-9.56444,4.71525,-9.56444,-4.71525,-0.435557,0.659298,-0.435557,-0.659298
-9.56487,4.71614,-9.56487,-4.71614,-0.435134,0.658842,-0.435134,-0.658842
-9.56529,4.71702,-9.56529,-4.71702,-0.43471,0.658386,-0.43471,-0.658386
-9.56571,4.7179,-9.56571,-4.7179,-0.434287,0.657929,-0.434287,-0.657929
-9.56614,4.71878,-9.56614,-4.71878,-0.433864,0.657472,-0.433864,-0.657472
-9.56656,4.71967,-9.56656,-4.71967,-0.433441,0.657014,-0.433441,-0.657014
-9.56698,4.72055,-9.56698,-4.72055,-0.433019,0.656556,-0.433019,-0.656556
-9.5674,4.72143,-9.5674,-4.72143,-0.432596,0.656098,-0.432596,-0.656098
-9.56783,4.72231,-9.56783,-4.72231,-0.432173,0.655639,-0.432173,-0.655639
-9.56825,4.72319,-9.56825,-4.72319,-0.431751,0.655179,-0.431751,-0.655179
-9.56867,4.72407,-9.56867,-4.72407,-0.431329,0.654719,-0.431329,-0.654719
-9.56909,4.72495,-9.56909,-4.72495,-0.430906,0.654259,-0.430906,-0.654259
-9.56952,4.72583,-9.56952,-4.72583,-0.430484,0.653798,-0.430484,-0.653798
-9.56994,4.72671,-9.56994,-4.72671,-0.430062,0.653337,-0.430062,-0.653337
-9.57036,4.72759,-9.57036,-4.72759,-0.429641,0.652876,-0.429641,-0.652876
-9.57078,4.72847,-9.57078,-4.72847,-0.429219,0.652414,-0.429219,-0.652414
-9.5712,4.72935,-9.5712,-4.72935,-0.428797,0.651951,-0.428797,-0.651951
-9.57162,4.73023,-9.57162,-4.73023,-0.428376,0.651488,-0.428376,-0.651488
-9.57205,4.73111,-9.57205,-4.73111,-0.427954,0.651025,-0.427954,-0.651025
-9.57247,4.73198,-9.57247,-4.73198,-0.427533,0.650561,-0.427533,-0.650561
-9.57289,4.73286,-9.57289,-4.73286,-0.427112,0.650096,-0.427112,-0.650096
-9.57331,4.73374,-9.57331,-4.73374,-0.426691,0.649632,-0.426691,-0.649632
-9.57373,4.73462,-9.57373,-4.73462,-0.42627,0.649166,-0.42627,-0.649166
-9.57415,4.73549,-9.57415,-4.73549,-0.425849,0.648701,-0.425849,-0.648701
-9.57457,4.73637,-9.57457,-4.73637,-0.425429,0.648234,-0.425429,-0.648234
-9.57499,4.73725,-9.57499,-4.73725,-0.425008,0.647768,-0.425008,-0.647768
-9.57541,4.73812,-9.57541,-4.73812,-0.424588,0.647301,-0.424588,-0.647301
-9.57583,4.739,-9.57583,-4.739,-0.424167,0.646833,-0.424167,-0.646833
-9.57625,4.73987,-9.57625,-4.73987,-0.423747,0.646365,-0.423747,-0.646365
-9.57667,4.74075,-9.57667,-4.74075,-0.423327,0.645897,-0.423327,-0.645897
-9.57709,4.74162,-9.57709,-4.74162,-0.422907,0.645428,-0.422907,-0.645428
-9.57751,4.7425,-9.57751,-4.7425,-0.422487,0.644958,-0.422487,-0.644958
-9.57793,4.74337,-9.57793,-4.74337,-0.422067,0.644489,-0.422067,-0.644489
-9.57835,4.74424,-9.57835,-4.74424,-0.421648,0.644018,-0.421648,-0.644018
-9.57877,4.74512,-9.57877,-4.74512,-0.421228,0.643547,-0.421228,-0.643547
-9.57919,4.74599,-9.57919,-4.74599,-0.420809,0.643076,-0.420809,-0.643076
-9.57961,4.74686,-9.57961,-4.74686,-0.420389,0.642604,-0.420389,-0.642604
-9.58003,4.74774,-9.58003,-4.74774,-0.41997,0.642132,-0.41997,-0.642132
-9.58045,4.74861,-9.58045,-4.74861,-0.419551,0.64166,-0.419551,-0.64166
-9.58087,4.74948,-9.58087,-4.74948,-0.419132,0.641186,-0.419132,-0.641186
-9.58129,4.75035,-9.58129,-4.75035,-0.418713,0.640713,-0.418713,-0.640713
-9.58171,4.75123,-9.58171,-4.75123,-0.418295,0.640239,-0.418295,-0.640239
-9.58212,4.7521,-9.58212,-4.7521,-0.417876,0.639764,-0.417876,-0.639764
-9.58254,4.75297,-9.58254,-4.75297,-0.417458,0.639289,-0.417458,-0.639289
-9.58296,4.75384,-9.58296,-4.75384,-0.417039,0.638814,-0.417039,-0.638814
-9.58338,4.75471,-9.58338,-4.75471,-0.416621,0.638338,-0.416621,-0.638338
-9.5838,4.75558,-9.5838,-4.75558,-0.416203,0.637861,-0.416203,-0.637861
-9.58422,4.75645,-9.58422,-4.75645,-0.415785,0.637384,-0.415785,-0.637384
-9.58463,4.75732,-9.58463,-4.75732,-0.415367,0.636907,-0.415367,-0.636907
-9.58505,4.75819,-9.58505,-4.75819,-0.414949,0.636429,-0.414949,-0.636429
-9.58547,4.75906,-9.58547,-4.75906,-0.414531,0.63595,-0.414531,-0.63595
-9.58589,4.75992,-9.58589,-4.75992,-0.414114,0.635472,-0.414114,-0.635472
-9.5863,4.76079,-9.5863,-4.76079,-0.413696,0.634992,-0.413696,-0.634992
-9.58672,4.76166,-9.58672,-4.76166,-0.413279,0.634512,-0.413279,-0.634512
-9.58714,4.76253,-9.58714,-4.76253,-0.412862,0.634032,-0.412862,-0.634032
-9.58756,4.7634,-9.58756,-4.7634,-0.412444,0.633551,-0.412444,-0.633551
-9.58797,4.76426,-9.58797,-4.76426,-0.412027,0.63307,-0.412027,-0.63307
-9.58839,4.76513,-9.58839,-4.76513,-0.41161,0.632588,-0.41161,-0.632588
-9.58881,4.766,-9.58881,-4.766,-0.411194,0.632106,-0.411194,-0.632106
-9.58922,4.76686,-9.58922,-4.76686,-0.410777,0.631623,-0.410777,-0.631623
-9.58964,4.76773,-9.58964,-4.76773,-0.41036,0.63114,-0.41036,-0.63114
-9.59006,4.7686,-9.59006,-4.7686,-0.409944,0.630656,-0.409944,-0.630656
-9.59047,4.76946,-9.59047,-4.76946,-0.409528,0.630172,-0.409528,-0.630172
-9.59089,4.77033,-9.59089,-4.77033,-0.409111,0.629687,-0.409111,-0.629687
-9.5913,4.77119,-9.5913,-4.77119,-0.408695,0.629202,-0.408695,-0.629202
-9.59172,4.77206,-9.59172,-4.77206,-0.408279,0.628716,-0.408279,-0.628716
-9.59214,4.77292,-9.59214,-4.77292,-0.407863,0.62823,-0.407863,-0.62823
-9.59255,4.77378,-9.59255,-4.77378,-0.407448,0.627743,-0.407448,-0.627743
-9.59297,4.77465,-9.59297,-4.77465,-0.407032,0.627256,-0.407032,-0.627256
-9.59338,4.77551,-9.59338,-4.77551,-0.406616,0.626768,-0.406616,-0.626768
-9.5938,4.77637,-9.5938,-4.77637,-0.406201,0.62628,-0.406201,-0.62628
-9.59421,4.77724,-9.59421,-4.77724,-0.405785,0.625791,-0.405785,-0.625791
-9.59463,4.7781,-9.59463,-4.7781,-0.40537,0.625302,-0.40537,-0.625302
-9.59504,4.77896,-9.59504,-4.77896,-0.404955,0.624812,-0.404955,-0.624812
-9.59546,4.77982,-9.59546,-4.77982,-0.40454,0.624322,-0.40454,-0.624322
-9.59587,4.78069,-9.59587,-4.78069,-0.404125,0.623831,-0.404125,-0.623831
-9.59629,4.78155,-9.59629,-4.78155,-0.40371,0.62334,-0.40371,-0.62334
-9.5967,4.78241,-9.5967,-4.78241,-0.403296,0.622848,-0.403296,-0.622848
-9.59712,4.78327,-9.59712,-4.78327,-0.402881,0.622356,-0.402881,-0.622356
-9.59753,4.78413,-9.59753,-4.78413,-0.402467,0.621863,-0.402467,-0.621863
-9.59795,4.78499,-9.59795,-4.78499,-0.402052,0.62137,-0.402052,-0.62137
-9.59836,4.78585,-9.59836,-4.78585,-0.401638,0.620876,-0.401638,-0.620876
-9.59878,4.78671,-9.59878,-4.78671,-0.401224,0.620381,-0.401224,-0.620381
-9.59919,4.78757,-9.59919,-4.78757,-0.40081,0.619887,-0.40081,-0.619887
-9.5996,4.78843,-9.5996,-4.78843,-0.400396,0.619391,-0.400396,-0.619391
-9.60002,4.78929,-9.60002,-4.78929,-0.399982,0.618895,-0.399982,-0.618895
-9.60043,4.79015,-9.60043,-4.79015,-0.399569,0.618399,-0.399569,-0.618399
-9.60084,4.79101,-9.60084,-4.79101,-0.399155,0.617902,-0.399155,-0.617902
-9.60126,4.79186,-9.60126,-4.79186,-0.398742,0.617404,-0.398742,-0.617404
-9.60167,4.79272,-9.60167,-4.79272,-0.398328,0.616906,-0.398328,-0.616906
-9.60208,4.79358,-9.60208,-4.79358,-0.397915,0.616408,-0.397915,-0.616408
-9.6025,4.79444,-9.6025,-4.79444,-0.397502,0.615909,-0.397502,-0.615909
-9.60291,4.79529,-9.60291,-4.79529,-0.397089,0.615409,-0.397089,-0.615409
-9.60332,4.79615,-9.60332,-4.79615,-0.396676,0.614909,-0.396676,-0.614909
-9.60374,4.79701,-9.60374,-4.79701,-0.396263,0.614409,-0.396263,-0.614409
-9.60415,4.79786,-9.60415,-4.79786,-0.395851,0.613907,-0.395851,-0.613907
-9.60456,4.79872,-9.60456,-4.79872,-0.395438,0.613406,-0.395438,-0.613406
-9.60497,4.79958,-9.60497,-4.79958,-0.395026,0.612904,-0.395026,-0.612904
-9.60539,4.80043,-9.60539,-4.80043,-0.394613,0.612401,-0.394613,-0.612401
-9.6058,4.80129,-9.6058,-4.80129,-0.394201,0.611897,-0.394201,-0.611897
-9.60621,4.80214,-9.60621,-4.80214,-0.393789,0.611394,-0.393789,-0.611394
-9.60662,4.803,-9.60662,-4.803,-0.393377,0.610889,-0.393377,-0.610889
-9.60704,4.80385,-9.60704,-4.80385,-0.392965,0.610384,-0.392965,-0.610384
-9.60745,4.8047,-9.60745,-4.8047,-0.392553,0.609879,-0.392553,-0.609879
-9.60786,4.80556,-9.60786,-4.80556,-0.392141,0.609373,-0.392141,-0.609373
-9.60827,4.80641,-9.60827,-4.80641,-0.39173,0.608866,-0.39173,-0.608866
-9.60868,4.80726,-9.60868,-4.80726,-0.391318,0.608359,-0.391318,-0.608359
-9.60909,4.80812,-9.60909,-4.80812,-0.390907,0.607852,-0.390907,-0.607852
-9.6095,4.80897,-9.6095,-4.80897,-0.390496,0.607344,-0.390496,-0.607344
-9.60992,4.80982,-9.60992,-4.80982,-0.390085,0.606835,-0.390085,-0.606835
-9.61033,4.81067,-9.61033,-4.81067,-0.389673,0.606326,-0.389673,-0.606326
-9.61074,4.81153,-9.61074,-4.81153,-0.389263,0.605816,-0.389263,-0.605816
-9.61115,4.81238,-9.61115,-4.81238,-0.388852,0.605305,-0.388852,-0.605305
-9.61156,4.81323,-9.61156,-4.81323,-0.388441,0.604795,-0.388441,-0.604795
-9.61197,4.81408,-9.61197,-4.81408,-0.38803,0.604283,-0.38803,-0.604283
-9.61238,4.81493,-9.61238,-4.81493,-0.38762,0.603771,-0.38762,-0.603771
-9.61279,4.81578,-9.61279,-4.81578,-0.38721,0.603258,-0.38721,-0.603258
-9.6132,4.81663,-9.6132,-4.81663,-0.386799,0.602745,-0.386799,-0.602745
-9.61361,4.81748,-9.61361,-4.81748,-0.386389,0.602232,-0.386389,-0.602232
-9.61402,4.81833,-9.61402,-4.81833,-0.385979,0.601717,-0.385979,-0.601717
-9.61443,4.81918,-9.61443,-4.81918,-0.385569,0.601203,-0.385569,-0.601203
-9.61484,4.82003,-9.61484,-4.82003,-0.385159,0.600687,-0.385159,-0.600687
-9.61525,4.82088,-9.61525,-4.82088,-0.384749,0.600171,-0.384749,-0.600171
-9.61566,4.82173,-9.61566,-4.82173,-0.38434,0.599655,-0.38434,-0.599655
-9.61607,4.82258,-9.61607,-4.82258,-0.38393,0.599138,-0.38393,-0.599138
-9.61648,4.82342,-9.61648,-4.82342,-0.383521,0.59862,-0.383521,-0.59862
-9.61689,4.82427,-9.61689,-4.82427,-0.383112,0.598102,-0.383112,-0.598102
-9.6173,4.82512,-9.6173,-4.82512,-0.382702,0.597583,-0.382702,-0.597583
-9.61771,4.82597,-9.61771,-4.82597,-0.382293,0.597064,-0.382293,-0.597064
-9.61812,4.82681,-9.61812,-4.82681,-0.381884,0.596544,-0.381884,-0.596544
-9.61852,4.82766,-9.61852,-4.82766,-0.381475,0.596023,-0.381475,-0.596023
-9.61893,4.82851,-9.61893,-4.82851,-0.381067,0.595502,-0.381067,-0.595502
-9.61934,4.82935,-9.61934,-4.82935,-0.380658,0.59498,-0.380658,-0.59498
-9.61975,4.8302,-9.61975,-4.8302,-0.380249,0.594458,-0.380249,-0.594458
-9.62016,4.83104,-9.62016,-4.83104,-0.379841,0.593935,-0.379841,-0.593935
-9.62057,4.83189,-9.62057,-4.83189,-0.379433,0.593412,-0.379433,-0.593412
-9.62098,4.83273,-9.62098,-4.83273,-0.379024,0.592888,-0.379024,-0.592888
-9.62138,4.83358,-9.62138,-4.83358,-0.378616,0.592363,-0.378616,-0.592363
-9.62179,4.83442,-9.62179,-4.83442,-0.378208,0.591838,-0.378208,-0.591838
-9.6222,4.83527,-9.6222,-4.83527,-0.3778,0.591312,-0.3778,-0.591312
-9.62261,4.83611,-9.62261,-4.83611,-0.377392,0.590786,-0.377392,-0.590786
-9.62302,4.83696,-9.62302,-4.83696,-0.376985,0.590259,-0.376985,-0.590259
-9.62342,4.8378,-9.62342,-4.8378,-0.376577,0.589732,-0.376577,-0.589732
-9.62383,4.83864,-9.62383,-4.83864,-0.37617,0.589203,-0.37617,-0.589203
-9.62424,4.83948,-9.62424,-4.83948,-0.375762,0.588675,-0.375762,-0.588675
-9.62465,4.84033,-9.62465,-4.84033,-0.375355,0.588145,-0.375355,-0.588145
-9.62505,4.84117,-9.62505,-4.84117,-0.374948,0.587616,-0.374948,-0.587616
-9.62546,4.84201,-9.62546,-4.84201,-0.374541,0.587085,-0.374541,-0.587085
-9.62587,4.84285,-9.62587,-4.84285,-0.374134,0.586554,-0.374134,-0.586554
-9.62627,4.8437,-9.62627,-4.8437,-0.373727,0.586022,-0.373727,-0.586022
-9.62668,4.84454,-9.62668,-4.84454,-0.37332,0.58549,-0.37332,-0.58549
-9.62709,4.84538,-9.62709,-4.84538,-0.372914,0.584957,-0.372914,-0.584957
-9.62749,4.84622,-9.62749,-4.84622,-0.372507,0.584423,-0.372507,-0.584423
-9.6279,4.84706,-9.6279,-4.84706,-0.372101,0.583889,-0.372101,-0.583889
-9.62831,4.8479,-9.62831,-4.8479,-0.371694,0.583354,-0.371694,-0.583354
-9.62871,4.84874,-9.62871,-4.84874,-0.371288,0.582819,-0.371288,-0.582819
-9.62912,4.84958,-9.62912,-4.84958,-0.370882,0.582283,-0.370882,-0.582283
-9.62952,4.85042,-9.62952,-4.85042,-0.370476,0.581746,-0.370476,-0.581746
-9.62993,4.85126,-9.62993,-4.85126,-0.37007,0.581209,-0.37007,-0.581209
-9.63034,4.8521,-9.63034,-4.8521,-0.369664,0.580671,-0.369664,-0.580671
-9.63074,4.85294,-9.63074,-4.85294,-0.369259,0.580133,-0.369259,-0.580133
-9.63115,4.85377,-9.63115,-4.85377,-0.368853,0.579594,-0.368853,-0.579594
-9.63155,4.85461,-9.63155,-4.85461,-0.368447,0.579054,-0.368447,-0.579054
-9.63196,4.85545,-9.63196,-4.85545,-0.368042,0.578514,-0.368042,-0.578514
-9.63236,4.85629,-9.63236,-4.85629,-0.367637,0.577973,-0.367637,-0.577973
-9.63277,4.85712,-9.63277,-4.85712,-0.367232,0.577431,-0.367232,-0.577431
-9.63317,4.85796,-9.63317,-4.85796,-0.366827,0.576889,-0.366827,-0.576889
-9.63358,4.8588,-9.63358,-4.8588,-0.366422,0.576346,-0.366422,-0.576346
-9.63398,4.85964,-9.63398,-4.85964,-0.366017,0.575803,-0.366017,-0.575803
-9.63439,4.86047,-9.63439,-4.86047,-0.365612,0.575259,-0.365612,-0.575259
-9.63479,4.86131,-9.63479,-4.86131,-0.365207,0.574714,-0.365207,-0.574714
-9.6352,4.86214,-9.6352,-4.86214,-0.364803,0.574168,-0.364803,-0.574168
-9.6356,4.86298,-9.6356,-4.86298,-0.364398,0.573622,-0.364398,-0.573622
-9.63601,4.86381,-9.63601,-4.86381,-0.363994,0.573076,-0.363994,-0.573076
-9.63641,4.86465,-9.63641,-4.86465,-0.36359,0.572528,-0.36359,-0.572528
-9.63681,4.86548,-9.63681,-4.86548,-0.363186,0.57198,-0.363186,-0.57198
-9.63722,4.86632,-9.63722,-4.86632,-0.362782,0.571432,-0.362782,-0.571432
-9.63762,4.86715,-9.63762,-4.86715,-0.362378,0.570882,-0.362378,-0.570882
-9.63803,4.86799,-9.63803,-4.86799,-0.361974,0.570333,-0.361974,-0.570333
-9.63843,4.86882,-9.63843,-4.86882,-0.36157,0.569782,-0.36157,-0.569782
-9.63883,4.86965,-9.63883,-4.86965,-0.361167,0.569231,-0.361167,-0.569231
-9.63924,4.87049,-9.63924,-4.87049,-0.360763,0.568679,-0.360763,-0.568679
-9.63964,4.87132,-9.63964,-4.87132,-0.36036,0.568126,-0.36036,-0.568126
-9.64004,4.87215,-9.64004,-4.87215,-0.359957,0.567573,-0.359957,-0.567573
-9.64045,4.87298,-9.64045,-4.87298,-0.359553,0.567019,-0.359553,-0.567019
-9.64085,4.87382,-9.64085,-4.87382,-0.35915,0.566465,-0.35915,-0.566465
-9.64125,4.87465,-9.64125,-4.87465,-0.358747,0.56591,-0.358747,-0.56591
-9.64166,4.87548,-9.64166,-4.87548,-0.358344,0.565354,-0.358344,-0.565354
-9.64206,4.87631,-9.64206,-4.87631,-0.357942,0.564797,-0.357942,-0.564797
-9.64246,4.87714,-9.64246,-4.87714,-0.357539,0.56424,-0.357539,-0.56424
-9.64286,4.87797,-9.64286,-4.87797,-0.357136,0.563682,-0.357136,-0.563682
-9.64327,4.8788,-9.64327,-4.8788,-0.356734,0.563123,-0.356734,-0.563123
-9.64367,4.87963,-9.64367,-4.87963,-0.356332,0.562564,-0.356332,-0.562564
-9.64407,4.88046,-9.64407,-4.88046,-0.355929,0.562004,-0.355929,-0.562004
-9.64447,4.88129,-9.64447,-4.88129,-0.355527,0.561444,-0.355527,-0.561444
-9.64487,4.88212,-9.64487,-4.88212,-0.355125,0.560882,-0.355125,-0.560882
-9.64528,4.88295,-9.64528,-4.88295,-0.354723,0.560321,-0.354723,-0.560321
-9.64568,4.88378,-9.64568,-4.88378,-0.354321,0.559758,-0.354321,-0.559758
-9.64608,4.88461,-9.64608,-4.88461,-0.35392,0.559195,-0.35392,-0.559195
-9.64648,4.88544,-9.64648,-4.88544,-0.353518,0.558631,-0.353518,-0.558631
-9.64688,4.88627,-9.64688,-4.88627,-0.353116,0.558066,-0.353116,-0.558066
-9.64729,4.8871,-9.64729,-4.8871,-0.352715,0.5575,-0.352715,-0.5575
-9.64769,4.88792,-9.64769,-4.88792,-0.352314,0.556934,-0.352314,-0.556934
-9.64809,4.88875,-9.64809,-4.88875,-0.351912,0.556367,-0.351912,-0.556367
-9.64849,4.88958,-9.64849,-4.88958,-0.351511,0.5558,-0.351511,-0.5558
-9.64889,4.89041,-9.64889,-4.89041,-0.35111,0.555232,-0.35111,-0.555232
-9.64929,4.89123,-9.64929,-4.89123,-0.350709,0.554663,-0.350709,-0.554663
-9.64969,4.89206,-9.64969,-4.89206,-0.350309,0.554093,-0.350309,-0.554093
-9.65009,4.89289,-9.65009,-4.89289,-0.349908,0.553523,-0.349908,-0.553523
-9.65049,4.89371,-9.65049,-4.89371,-0.349507,0.552952,-0.349507,-0.552952
-9.65089,4.89454,-9.65089,-4.89454,-0.349107,0.55238,-0.349107,-0.55238
-9.65129,4.89536,-9.65129,-4.89536,-0.348706,0.551808,-0.348706,-0.551808
-9.65169,4.89619,-9.65169,-4.89619,-0.348306,0.551234,-0.348306,-0.551234
-9.65209,4.89701,-9.65209,-4.89701,-0.347906,0.550661,-0.347906,-0.550661
-9.65249,4.89784,-9.65249,-4.89784,-0.347506,0.550086,-0.347506,-0.550086
-9.65289,4.89866,-9.65289,-4.89866,-0.347106,0.549511,-0.347106,-0.549511
-9.65329,4.89949,-9.65329,-4.89949,-0.346706,0.548934,-0.346706,-0.548934
-9.65369,4.90031,-9.65369,-4.90031,-0.346306,0.548358,-0.346306,-0.548358
-9.65409,4.90113,-9.65409,-4.90113,-0.345906,0.54778,-0.345906,-0.54778
-9.65449,4.90196,-9.65449,-4.90196,-0.345507,0.547202,-0.345507,-0.547202
-9.65489,4.90278,-9.65489,-4.90278,-0.345107,0.546623,-0.345107,-0.546623
-9.65529,4.9036,-9.65529,-4.9036,-0.344708,0.546043,-0.344708,-0.546043
-9.65569,4.90443,-9.65569,-4.90443,-0.344308,0.545463,-0.344308,-0.545463
-9.65609,4.90525,-9.65609,-4.90525,-0.343909,0.544881,-0.343909,-0.544881
-9.65649,4.90607,-9.65649,-4.90607,-0.34351,0.544299,-0.34351,-0.544299
-9.65689,4.90689,-9.65689,-4.90689,-0.343111,0.543717,-0.343111,-0.543717
-9.65729,4.90771,-9.65729,-4.90771,-0.342712,0.543133,-0.342712,-0.543133
-9.65769,4.90854,-9.65769,-4.90854,-0.342313,0.542549,-0.342313,-0.542549
-9.65809,4.90936,-9.65809,-4.90936,-0.341915,0.541964,-0.341915,-0.541964
-9.65848,4.91018,-9.65848,-4.91018,-0.341516,0.541378,-0.341516,-0.541378
-9.65888,4.911,-9.65888,-4.911,-0.341118,0.540792,-0.341118,-0.540792
-9.65928,4.91182,-9.65928,-4.91182,-0.340719,0.540205,-0.340719,-0.540205
-9.65968,4.91264,-9.65968,-4.91264,-0.340321,0.539617,-0.340321,-0.539617
-9.66008,4.91346,-9.66008,-4.91346,-0.339923,0.539028,-0.339923,-0.539028
-9.66048,4.91428,-9.66048,-4.91428,-0.339525,0.538438,-0.339525,-0.538438
-9.66087,4.9151,-9.66087,-4.9151,-0.339127,0.537848,-0.339127,-0.537848
-9.66127,4.91592,-9.66127,-4.91592,-0.338729,0.537257,-0.338729,-0.537257
-9.66167,4.91674,-9.66167,-4.91674,-0.338331,0.536665,-0.338331,-0.536665
-9.66207,4.91756,-9.66207,-4.91756,-0.337933,0.536072,-0.337933,-0.536072
-9.66246,4.91837,-9.66246,-4.91837,-0.337536,0.535479,-0.337536,-0.535479
-9.66286,4.91919,-9.66286,-4.91919,-0.337138,0.534885,-0.337138,-0.534885
-9.66326,4.92001,-9.66326,-4.92001,-0.336741,0.53429,-0.336741,-0.53429
-9.66366,4.92083,-9.66366,-4.92083,-0.336344,0.533694,-0.336344,-0.533694
-9.66405,4.92165,-9.66405,-4.92165,-0.335946,0.533098,-0.335946,-0.533098
-9.66445,4.92246,-9.66445,-4.92246,-0.335549,0.5325,-0.335549,-0.5325
-9.66485,4.92328,-9.66485,-4.92328,-0.335152,0.531902,-0.335152,-0.531902
-9.66524,4.9241,-9.66524,-4.9241,-0.334756,0.531303,-0.334756,-0.531303
-9.66564,4.92491,-9.66564,-4.92491,-0.334359,0.530703,-0.334359,-0.530703
-9.66604,4.92573,-9.66604,-4.92573,-0.333962,0.530103,-0.333962,-0.530103
-9.66643,4.92655,-9.66643,-4.92655,-0.333565,0.529502,-0.333565,-0.529502
-9.66683,4.92736,-9.66683,-4.92736,-0.333169,0.528899,-0.333169,-0.528899
-9.66723,4.92818,-9.66723,-4.92818,-0.332773,0.528296,-0.332773,-0.528296
-9.66762,4.92899,-9.66762,-4.92899,-0.332376,0.527693,-0.332376,-0.527693
-9.66802,4.92981,-9.66802,-4.92981,-0.33198,0.527088,-0.33198,-0.527088
-9.66842,4.93062,-9.66842,-4.93062,-0.331584,0.526483,-0.331584,-0.526483
-9.66881,4.93144,-9.66881,-4.93144,-0.331188,0.525876,-0.331188,-0.525876
-9.66921,4.93225,-9.66921,-4.93225,-0.330792,0.525269,-0.330792,-0.525269
-9.6696,4.93306,-9.6696,-4.93306,-0.330396,0.524662,-0.330396,-0.524662
-9.67,4.93388,-9.67,-4.93388,-0.330001,0.524053,-0.330001,-0.524053
-9.67039,4.93469,-9.67039,-4.93469,-0.329605,0.523443,-0.329605,-0.523443
-9.67079,4.93551,-9.67079,-4.93551,-0.32921,0.522833,-0.32921,-0.522833
-9.67119,4.93632,-9.67119,-4.93632,-0.328814,0.522222,-0.328814,-0.522222
-9.67158,4.93713,-9.67158,-4.93713,-0.328419,0.52161,-0.328419,-0.52161
-9.67198,4.93794,-9.67198,-4.93794,-0.328024,0.520997,-0.328024,-0.520997
-9.67237,4.93876,-9.67237,-4.93876,-0.327629,0.520383,-0.327629,-0.520383
-9.67277,4.93957,-9.67277,-4.93957,-0.327234,0.519768,-0.327234,-0.519768
-9.67316,4.94038,-9.67316,-4.94038,-0.326839,0.519153,-0.326839,-0.519153
-9.67356,4.94119,-9.67356,-4.94119,-0.326444,0.518537,-0.326444,-0.518537
-9.67395,4.942,-9.67395,-4.942,-0.326049,0.517919,-0.326049,-0.517919
-9.67435,4.94281,-9.67435,-4.94281,-0.325654,0.517301,-0.325654,-0.517301
-9.67474,4.94362,-9.67474,-4.94362,-0.32526,0.516683,-0.32526,-0.516683
-9.67513,4.94444,-9.67513,-4.94444,-0.324866,0.516063,-0.324866,-0.516063
-9.67553,4.94525,-9.67553,-4.94525,-0.324471,0.515442,-0.324471,-0.515442
-9.67592,4.94606,-9.67592,-4.94606,-0.324077,0.514821,-0.324077,-0.514821
-9.67632,4.94687,-9.67632,-4.94687,-0.323683,0.514198,-0.323683,-0.514198
-9.67671,4.94768,-9.67671,-4.94768,-0.323289,0.513575,-0.323289,-0.513575
-9.67711,4.94849,-9.67711,-4.94849,-0.322895,0.512951,-0.322895,-0.512951
-9.6775,4.94929,-9.6775,-4.94929,-0.322501,0.512326,-0.322501,-0.512326
-9.67789,4.9501,-9.67789,-4.9501,-0.322107,0.5117,-0.322107,-0.5117
-9.67829,4.95091,-9.67829,-4.95091,-0.321714,0.511073,-0.321714,-0.511073
-9.67868,4.95172,-9.67868,-4.95172,-0.32132,0.510446,-0.32132,-0.510446
-9.67907,4.95253,-9.67907,-4.95253,-0.320927,0.509817,-0.320927,-0.509817
-9.67947,4.95334,-9.67947,-4.95334,-0.320533,0.509187,-0.320533,-0.509187
-9.67986,4.95414,-9.67986,-4.95414,-0.32014,0.508557,-0.32014,-0.508557
-9.68025,4.95495,-9.68025,-4.95495,-0.319747,0.507926,-0.319747,-0.507926
-9.68065,4.95576,-9.68065,-4.95576,-0.319354,0.507294,-0.319354,-0.507294
-9.68104,4.95657,-9.68104,-4.95657,-0.318961,0.50666,-0.318961,-0.50666
-9.68143,4.95737,-9.68143,-4.95737,-0.318568,0.506026,-0.318568,-0.506026
-9.68182,4.95818,-9.68182,-4.95818,-0.318175,0.505391,-0.318175,-0.505391
-9.68222,4.95899,-9.68222,-4.95899,-0.317783,0.504756,-0.317783,-0.504756
-9.68261,4.95979,-9.68261,-4.95979,-0.31739,0.504119,-0.31739,-0.504119
-9.683,4.9606,-9.683,-4.9606,-0.316998,0.503481,-0.316998,-0.503481
-9.68339,4.9614,-9.68339,-4.9614,-0.316605,0.502842,-0.316605,-0.502842
-9.68379,4.96221,-9.68379,-4.96221,-0.316213,0.502203,-0.316213,-0.502203
-9.68418,4.96301,-9.68418,-4.96301,-0.315821,0.501562,-0.315821,-0.501562
-9.68457,4.96382,-9.68457,-4.96382,-0.315429,0.500921,-0.315429,-0.500921
-9.68496,4.96462,-9.68496,-4.96462,-0.315037,0.500278,-0.315037,-0.500278
-9.68536,4.96543,-9.68536,-4.96543,-0.314645,0.499635,-0.314645,-0.499635
-9.68575,4.96623,-9.68575,-4.96623,-0.314253,0.49899,-0.314253,-0.49899
-9.68614,4.96704,-9.68614,-4.96704,-0.313861,0.498345,-0.313861,-0.498345
-9.68653,4.96784,-9.68653,-4.96784,-0.31347,0.497699,-0.31347,-0.497699
-9.68692,4.96864,-9.68692,-4.96864,-0.313078,0.497051,-0.313078,-0.497051
-9.68731,4.96945,-9.68731,-4.96945,-0.312687,0.496403,-0.312687,-0.496403
-9.6877,4.97025,-9.6877,-4.97025,-0.312296,0.495754,-0.312296,-0.495754
-9.6881,4.97105,-9.6881,-4.97105,-0.311904,0.495104,-0.311904,-0.495104
-9.68849,4.97185,-9.68849,-4.97185,-0.311513,0.494453,-0.311513,-0.494453
-9.68888,4.97266,-9.68888,-4.97266,-0.311122,0.493801,-0.311122,-0.493801
-9.68927,4.97346,-9.68927,-4.97346,-0.310731,0.493147,-0.310731,-0.493147
-9.68966,4.97426,-9.68966,-4.97426,-0.310341,0.492493,-0.310341,-0.492493
-9.69005,4.97506,-9.69005,-4.97506,-0.30995,0.491838,-0.30995,-0.491838
-9.69044,4.97586,-9.69044,-4.97586,-0.309559,0.491182,-0.309559,-0.491182
-9.69083,4.97666,-9.69083,-4.97666,-0.309169,0.490525,-0.309169,-0.490525
-9.69122,4.97746,-9.69122,-4.97746,-0.308778,0.489867,-0.308778,-0.489867
-9.69161,4.97827,-9.69161,-4.97827,-0.308388,0.489208,-0.308388,-0.489208
-9.692,4.97907,-9.692,-4.97907,-0.307998,0.488547,-0.307998,-0.488547
-9.69239,4.97987,-9.69239,-4.97987,-0.307607,0.487886,-0.307607,-0.487886
-9.69278,4.98067,-9.69278,-4.98067,-0.307217,0.487224,-0.307217,-0.487224
-9.69317,4.98147,-9.69317,-4.98147,-0.306827,0.486561,-0.306827,-0.486561
-9.69356,4.98226,-9.69356,-4.98226,-0.306437,0.485897,-0.306437,-0.485897
-9.69395,4.98306,-9.69395,-4.98306,-0.306048,0.485231,-0.306048,-0.485231
-9.69434,4.98386,-9.69434,-4.98386,-0.305658,0.484565,-0.305658,-0.484565
-9.69473,4.98466,-9.69473,-4.98466,-0.305268,0.483897,-0.305268,-0.483897
-9.69512,4.98546,-9.69512,-4.98546,-0.304879,0.483229,-0.304879,-0.483229
-9.69551,4.98626,-9.69551,-4.98626,-0.30449,0.482559,-0.30449,-0.482559
-9.6959,4.98706,-9.6959,-4.98706,-0.3041,0.481889,-0.3041,-0.481889
-9.69629,4.98785,-9.69629,-4.98785,-0.303711,0.481217,-0.303711,-0.481217
-9.69668,4.98865,-9.69668,-4.98865,-0.303322,0.480545,-0.303322,-0.480545
-9.69707,4.98945,-9.69707,-4.98945,-0.302933,0.479871,-0.302933,-0.479871
-9.69746,4.99025,-9.69746,-4.99025,-0.302544,0.479196,-0.302544,-0.479196
-9.69784,4.99104,-9.69784,-4.99104,-0.302155,0.47852,-0.302155,-0.47852
-9.69823,4.99184,-9.69823,-4.99184,-0.301766,0.477843,-0.301766,-0.477843
-9.69862,4.99264,-9.69862,-4.99264,-0.301378,0.477165,-0.301378,-0.477165
-9.69901,4.99343,-9.69901,-4.99343,-0.300989,0.476486,-0.300989,-0.476486
-9.6994,4.99423,-9.6994,-4.99423,-0.300601,0.475806,-0.300601,-0.475806
-9.69979,4.99502,-9.69979,-4.99502,-0.300212,0.475124,-0.300212,-0.475124
-9.70018,4.99582,-9.70018,-4.99582,-0.299824,0.474442,-0.299824,-0.474442
-9.70056,4.99661,-9.70056,-4.99661,-0.299436,0.473758,-0.299436,-0.473758
-9.70095,4.99741,-9.70095,-4.99741,-0.299048,0.473073,-0.299048,-0.473073
-9.70134,4.9982,-9.70134,-4.9982,-0.29866,0.472388,-0.29866,-0.472388
-9.70173,4.999,-9.70173,-4.999,-0.298272,0.471701,-0.298272,-0.471701
-9.70212,4.99979,-9.70212,-4.99979,-0.297884,0.471012,-0.297884,-0.471012
-9.7025,5.00059,-9.7025,-5.00059,-0.297496,0.470323,-0.297496,-0.470323
-9.70289,5.00138,-9.70289,-5.00138,-0.297109,0.469633,-0.297109,-0.469633
-9.70328,5.00217,-9.70328,-5.00217,-0.296721,0.468941,-0.296721,-0.468941
-9.70367,5.00297,-9.70367,-5.00297,-0.296334,0.468249,-0.296334,-0.468249
-9.70405,5.00376,-9.70405,-5.00376,-0.295947,0.467555,-0.295947,-0.467555
-9.70444,5.00455,-9.70444,-5.00455,-0.295559,0.46686,-0.295559,-0.46686
-9.70483,5.00535,-9.70483,-5.00535,-0.295172,0.466164,-0.295172,-0.466164
-9.70521,5.00614,-9.70521,-5.00614,-0.294785,0.465466,-0.294785,-0.465466
-9.7056,5.00693,-9.7056,-5.00693,-0.294398,0.464768,-0.294398,-0.464768
-9.70599,5.00772,-9.70599,-5.00772,-0.294011,0.464068,-0.294011,-0.464068
-9.70638,5.00852,-9.70638,-5.00852,-0.293625,0.463367,-0.293625,-0.463367
-9.70676,5.00931,-9.70676,-5.00931,-0.293238,0.462665,-0.293238,-0.462665
-9.70715,5.0101,-9.70715,-5.0101,-0.292851,0.461962,-0.292851,-0.461962
-9.70754,5.01089,-9.70754,-5.01089,-0.292465,0.461258,-0.292465,-0.461258
-9.70792,5.01168,-9.70792,-5.01168,-0.292079,0.460552,-0.292079,-0.460552
-9.70831,5.01247,-9.70831,-5.01247,-0.291692,0.459845,-0.291692,-0.459845
-9.70869,5.01326,-9.70869,-5.01326,-0.291306,0.459137,-0.291306,-0.459137
-9.70908,5.01405,-9.70908,-5.01405,-0.29092,0.458428,-0.29092,-0.458428
-9.70947,5.01484,-9.70947,-5.01484,-0.290534,0.457717,-0.290534,-0.457717
-9.70985,5.01563,-9.70985,-5.01563,-0.290148,0.457005,-0.290148,-0.457005
-9.71024,5.01642,-9.71024,-5.01642,-0.289762,0.456292,-0.289762,-0.456292
-9.71062,5.01721,-9.71062,-5.01721,-0.289376,0.455578,-0.289376,-0.455578
-9.71101,5.018,-9.71101,-5.018,-0.288991,0.454862,-0.288991,-0.454862
-9.71139,5.01879,-9.71139,-5.01879,-0.288605,0.454146,-0.288605,-0.454146
-9.71178,5.01958,-9.71178,-5.01958,-0.28822,0.453428,-0.28822,-0.453428
-9.71217,5.02037,-9.71217,-5.02037,-0.287834,0.452708,-0.287834,-0.452708
-9.71255,5.02115,-9.71255,-5.02115,-0.287449,0.451988,-0.287449,-0.451988
-9.71294,5.02194,-9.71294,-5.02194,-0.287064,0.451266,-0.287064,-0.451266
-9.71332,5.02273,-9.71332,-5.02273,-0.286679,0.450543,-0.286679,-0.450543
-9.71371,5.02352,-9.71371,-5.02352,-0.286294,0.449818,-0.286294,-0.449818
-9.71409,5.0243,-9.71409,-5.0243,-0.285909,0.449092,-0.285909,-0.449092
-9.71448,5.02509,-9.71448,-5.02509,-0.285524,0.448365,-0.285524,-0.448365
-9.71486,5.02588,-9.71486,-5.02588,-0.285139,0.447637,-0.285139,-0.447637
-9.71525,5.02666,-9.71525,-5.02666,-0.284755,0.446907,-0.284755,-0.446907
-9.71563,5.02745,-9.71563,-5.02745,-0.28437,0.446176,-0.28437,-0.446176
-9.71601,5.02824,-9.71601,-5.02824,-0.283986,0.445444,-0.283986,-0.445444
-9.7164,5.02902,-9.7164,-5.02902,-0.283601,0.44471,-0.283601,-0.44471
-9.71678,5.02981,-9.71678,-5.02981,-0.283217,0.443975,-0.283217,-0.443975
-9.71717,5.03059,-9.71717,-5.03059,-0.282833,0.443239,-0.282833,-0.443239
-9.71755,5.03138,-9.71755,-5.03138,-0.282449,0.442501,-0.282449,-0.442501
-9.71794,5.03216,-9.71794,-5.03216,-0.282065,0.441762,-0.282065,-0.441762
-9.71832,5.03295,-9.71832,-5.03295,-0.281681,0.441021,-0.281681,-0.441021
-9.7187,5.03373,-9.7187,-5.03373,-0.281297,0.440279,-0.281297,-0.440279
-9.71909,5.03452,-9.71909,-5.03452,-0.280913,0.439536,-0.280913,-0.439536
-9.71947,5.0353,-9.71947,-5.0353,-0.28053,0.438791,-0.28053,-0.438791
-9.71985,5.03609,-9.71985,-5.03609,-0.280146,0.438045,-0.280146,-0.438045
-9.72024,5.03687,-9.72024,-5.03687,-0.279763,0.437298,-0.279763,-0.437298
-9.72062,5.03765,-9.72062,-5.03765,-0.279379,0.436549,-0.279379,-0.436549
-9.721,5.03844,-9.721,-5.03844,-0.278996,0.435799,-0.278996,-0.435799
-9.72139,5.03922,-9.72139,-5.03922,-0.278613,0.435047,-0.278613,-0.435047
-9.72177,5.04,-9.72177,-5.04,-0.27823,0.434294,-0.27823,-0.434294
-9.72215,5.04078,-9.72215,-5.04078,-0.277847,0.433539,-0.277847,-0.433539
-9.72254,5.04157,-9.72254,-5.04157,-0.277464,0.432783,-0.277464,-0.432783
-9.72292,5.04235,-9.72292,-5.04235,-0.277081,0.432026,-0.277081,-0.432026
-9.7233,5.04313,-9.7233,-5.04313,-0.276699,0.431267,-0.276699,-0.431267
-9.72368,5.04391,-9.72368,-5.04391,-0.276316,0.430506,-0.276316,-0.430506
-9.72407,5.04469,-9.72407,-5.04469,-0.275933,0.429744,-0.275933,-0.429744
-9.72445,5.04547,-9.72445,-5.04547,-0.275551,0.428981,-0.275551,-0.428981
-9.72483,5.04626,-9.72483,-5.04626,-0.275169,0.428216,-0.275169,-0.428216
-9.72521,5.04704,-9.72521,-5.04704,-0.274786,0.42745,-0.274786,-0.42745
-9.7256,5.04782,-9.7256,-5.04782,-0.274404,0.426682,-0.274404,-0.426682
-9.72598,5.0486,-9.72598,-5.0486,-0.274022,0.425912,-0.274022,-0.425912
-9.72636,5.04938,-9.72636,-5.04938,-0.27364,0.425141,-0.27364,-0.425141
-9.72674,5.05016,-9.72674,-5.05016,-0.273258,0.424369,-0.273258,-0.424369
-9.72712,5.05094,-9.72712,-5.05094,-0.272876,0.423595,-0.272876,-0.423595
-9.72751,5.05172,-9.72751,-5.05172,-0.272495,0.422819,-0.272495,-0.422819
-9.72789,5.0525,-9.72789,-5.0525,-0.272113,0.422042,-0.272113,-0.422042
-9.72827,5.05327,-9.72827,-5.05327,-0.271732,0.421263,-0.271732,-0.421263
-9.72865,5.05405,-9.72865,-5.05405,-0.27135,0.420483,-0.27135,-0.420483
-9.72903,5.05483,-9.72903,-5.05483,-0.270969,0.419701,-0.270969,-0.419701
-9.72941,5.05561,-9.72941,-5.05561,-0.270587,0.418917,-0.270587,-0.418917
-9.72979,5.05639,-9.72979,-5.05639,-0.270206,0.418132,-0.270206,-0.418132
-9.73017,5.05717,-9.73017,-5.05717,-0.269825,0.417346,-0.269825,-0.417346
-9.73056,5.05794,-9.73056,-5.05794,-0.269444,0.416557,-0.269444,-0.416557
-9.73094,5.05872,-9.73094,-5.05872,-0.269063,0.415767,-0.269063,-0.415767
-9.73132,5.0595,-9.73132,-5.0595,-0.268682,0.414976,-0.268682,-0.414976
-9.7317,5.06028,-9.7317,-5.06028,-0.268302,0.414182,-0.268302,-0.414182
-9.73208,5.06105,-9.73208,-5.06105,-0.267921,0.413387,-0.267921,-0.413387
-9.73246,5.06183,-9.73246,-5.06183,-0.267541,0.412591,-0.267541,-0.412591
-9.73284,5.06261,-9.73284,-5.06261,-0.26716,0.411792,-0.26716,-0.411792
-9.73322,5.06338,-9.73322,-5.06338,-0.26678,0.410992,-0.26678,-0.410992
-9.7336,5.06416,-9.7336,-5.06416,-0.266399,0.410191,-0.266399,-0.410191
-9.73398,5.06493,-9.73398,-5.06493,-0.266019,0.409387,-0.266019,-0.409387
-9.73436,5.06571,-9.73436,-5.06571,-0.265639,0.408582,-0.265639,-0.408582
-9.73474,5.06648,-9.73474,-5.06648,-0.265259,0.407775,-0.265259,-0.407775
-9.73512,5.06726,-9.73512,-5.06726,-0.264879,0.406967,-0.264879,-0.406967
-9.7355,5.06803,-9.7355,-5.06803,-0.264499,0.406157,-0.264499,-0.406157
-9.73588,5.06881,-9.73588,-5.06881,-0.26412,0.405345,-0.26412,-0.405345
-9.73626,5.06958,-9.73626,-5.06958,-0.26374,0.404531,-0.26374,-0.404531
-9.73664,5.07036,-9.73664,-5.07036,-0.26336,0.403715,-0.26336,-0.403715
-9.73702,5.07113,-9.73702,-5.07113,-0.262981,0.402898,-0.262981,-0.402898
-9.7374,5.07191,-9.7374,-5.07191,-0.262602,0.402078,-0.262602,-0.402078
-9.73778,5.07268,-9.73778,-5.07268,-0.262222,0.401257,-0.262222,-0.401257
-9.73816,5.07345,-9.73816,-5.07345,-0.261843,0.400435,-0.261843,-0.400435
-9.73854,5.07423,-9.73854,-5.07423,-0.261464,0.39961,-0.261464,-0.39961
-9.73892,5.075,-9.73892,-5.075,-0.261085,0.398783,-0.261085,-0.398783
-9.73929,5.07577,-9.73929,-5.07577,-0.260706,0.397955,-0.260706,-0.397955
-9.73967,5.07654,-9.73967,-5.07654,-0.260327,0.397125,-0.260327,-0.397125
-9.74005,5.07732,-9.74005,-5.07732,-0.259948,0.396292,-0.259948,-0.396292
-9.74043,5.07809,-9.74043,-5.07809,-0.25957,0.395458,-0.25957,-0.395458
-9.74081,5.07886,-9.74081,-5.07886,-0.259191,0.394622,-0.259191,-0.394622
-9.74119,5.07963,-9.74119,-5.07963,-0.258813,0.393785,-0.258813,-0.393785
-9.74157,5.0804,-9.74157,-5.0804,-0.258434,0.392945,-0.258434,-0.392945
-9.74194,5.08117,-9.74194,-5.08117,-0.258056,0.392103,-0.258056,-0.392103
-9.74232,5.08194,-9.74232,-5.08194,-0.257678,0.391259,-0.257678,-0.391259
-9.7427,5.08272,-9.7427,-5.08272,-0.257299,0.390414,-0.257299,-0.390414
-9.74308,5.08349,-9.74308,-5.08349,-0.256921,0.389566,-0.256921,-0.389566
-9.74346,5.08426,-9.74346,-5.08426,-0.256543,0.388717,-0.256543,-0.388717
-9.74383,5.08503,-9.74383,-5.08503,-0.256166,0.387865,-0.256166,-0.387865
-9.74421,5.0858,-9.74421,-5.0858,-0.255788,0.387011,-0.255788,-0.387011
-9.74459,5.08657,-9.74459,-5.08657,-0.25541,0.386156,-0.25541,-0.386156
-9.74497,5.08734,-9.74497,-5.08734,-0.255032,0.385298,-0.255032,-0.385298
-9.74535,5.0881,-9.74535,-5.0881,-0.254655,0.384438,-0.254655,-0.384438
-9.74572,5.08887,-9.74572,-5.08887,-0.254277,0.383576,-0.254277,-0.383576
-9.7461,5.08964,-9.7461,-5.08964,-0.2539,0.382712,-0.2539,-0.382712
-9.74648,5.09041,-9.74648,-5.09041,-0.253523,0.381846,-0.253523,-0.381846
-9.74685,5.09118,-9.74685,-5.09118,-0.253146,0.380978,-0.253146,-0.380978
-9.74723,5.09195,-9.74723,-5.09195,-0.252769,0.380108,-0.252769,-0.380108
-9.74761,5.09272,-9.74761,-5.09272,-0.252392,0.379235,-0.252392,-0.379235
-9.74799,5.09348,-9.74799,-5.09348,-0.252015,0.378361,-0.252015,-0.378361
-9.74836,5.09425,-9.74836,-5.09425,-0.251638,0.377484,-0.251638,-0.377484
-9.74874,5.09502,-9.74874,-5.09502,-0.251261,0.376605,-0.251261,-0.376605
-9.74912,5.09579,-9.74912,-5.09579,-0.250884,0.375724,-0.250884,-0.375724
-9.74949,5.09655,-9.74949,-5.09655,-0.250508,0.374841,-0.250508,-0.374841
-9.74987,5.09732,-9.74987,-5.09732,-0.250131,0.373955,-0.250131,-0.373955
-9.75025,5.09809,-9.75025,-5.09809,-0.249755,0.373067,-0.249755,-0.373067
-9.75062,5.09885,-9.75062,-5.09885,-0.249379,0.372177,-0.249379,-0.372177
-9.751,5.09962,-9.751,-5.09962,-0.249002,0.371285,-0.249002,-0.371285
-9.75137,5.10038,-9.75137,-5.10038,-0.248626,0.37039,-0.248626,-0.37039
-9.75175,5.10115,-9.75175,-5.10115,-0.24825,0.369493,-0.24825,-0.369493
-9.75213,5.10191,-9.75213,-5.10191,-0.247874,0.368594,-0.247874,-0.368594
-9.7525,5.10268,-9.7525,-5.10268,-0.247498,0.367692,-0.247498,-0.367692
-9.75288,5.10345,-9.75288,-5.10345,-0.247123,0.366788,-0.247123,-0.366788
-9.75325,5.10421,-9.75325,-5.10421,-0.246747,0.365882,-0.246747,-0.365882
-9.75363,5.10497,-9.75363,-5.10497,-0.246371,0.364973,-0.246371,-0.364973
-9.754,5.10574,-9.754,-5.10574,-0.245996,0.364062,-0.245996,-0.364062
-9.75438,5.1065,-9.75438,-5.1065,-0.24562,0.363148,-0.24562,-0.363148
-9.75476,5.10727,-9.75476,-5.10727,-0.245245,0.362232,-0.245245,-0.362232
-9.75513,5.10803,-9.75513,-5.10803,-0.24487,0.361313,-0.24487,-0.361313
-9.75551,5.10879,-9.75551,-5.10879,-0.244495,0.360392,-0.244495,-0.360392
-9.75588,5.10956,-9.75588,-5.10956,-0.244119,0.359468,-0.244119,-0.359468
-9.75626,5.11032,-9.75626,-5.11032,-0.243744,0.358542,-0.243744,-0.358542
-9.75663,5.11108,-9.75663,-5.11108,-0.24337,0.357614,-0.24337,-0.357614
-9.75701,5.11185,-9.75701,-5.11185,-0.242995,0.356682,-0.242995,-0.356682
-9.75738,5.11261,-9.75738,-5.11261,-0.24262,0.355748,-0.24262,-0.355748
-9.75775,5.11337,-9.75775,-5.11337,-0.242245,0.354812,-0.242245,-0.354812
-9.75813,5.11413,-9.75813,-5.11413,-0.241871,0.353873,-0.241871,-0.353873
-9.7585,5.1149,-9.7585,-5.1149,-0.241496,0.352931,-0.241496,-0.352931
-9.75888,5.11566,-9.75888,-5.11566,-0.241122,0.351987,-0.241122,-0.351987
-9.75925,5.11642,-9.75925,-5.11642,-0.240747,0.35104,-0.240747,-0.35104
-9.75963,5.11718,-9.75963,-5.11718,-0.240373,0.35009,-0.240373,-0.35009
-9.76,5.11794,-9.76,-5.11794,-0.239999,0.349137,-0.239999,-0.349137
-9.76037,5.1187,-9.76037,-5.1187,-0.239625,0.348182,-0.239625,-0.348182
-9.76075,5.11946,-9.76075,-5.11946,-0.239251,0.347224,-0.239251,-0.347224
-9.76112,5.12022,-9.76112,-5.12022,-0.238877,0.346263,-0.238877,-0.346263
-9.7615,5.12098,-9.7615,-5.12098,-0.238503,0.345299,-0.238503,-0.345299
-9.76187,5.12174,-9.76187,-5.12174,-0.23813,0.344333,-0.23813,-0.344333
-9.76224,5.1225,-9.76224,-5.1225,-0.237756,0.343363,-0.237756,-0.343363
-9.76262,5.12326,-9.76262,-5.12326,-0.237382,0.342391,-0.237382,-0.342391
-9.76299,5.12402,-9.76299,-5.12402,-0.237009,0.341415,-0.237009,-0.341415
-9.76336,5.12478,-9.76336,-5.12478,-0.236636,0.340437,-0.236636,-0.340437
-9.76374,5.12554,-9.76374,-5.12554,-0.236262,0.339456,-0.236262,-0.339456
-9.76411,5.1263,-9.76411,-5.1263,-0.235889,0.338472,-0.235889,-0.338472
-9.76448,5.12706,-9.76448,-5.12706,-0.235516,0.337484,-0.235516,-0.337484
-9.76486,5.12782,-9.76486,-5.12782,-0.235143,0.336494,-0.235143,-0.336494
-9.76523,5.12857,-9.76523,-5.12857,-0.23477,0.335501,-0.23477,-0.335501
-9.7656,5.12933,-9.7656,-5.12933,-0.234397,0.334504,-0.234397,-0.334504
-9.76598,5.13009,-9.76598,-5.13009,-0.234024,0.333505,-0.234024,-0.333505
-9.76635,5.13085,-9.76635,-5.13085,-0.233652,0.332502,-0.233652,-0.332502
-9.76672,5.1316,-9.76672,-5.1316,-0.233279,0.331496,-0.233279,-0.331496
-9.76709,5.13236,-9.76709,-5.13236,-0.232907,0.330487,-0.232907,-0.330487
-9.76747,5.13312,-9.76747,-5.13312,-0.232534,0.329474,-0.232534,-0.329474
-9.76784,5.13388,-9.76784,-5.13388,-0.232162,0.328458,-0.232162,-0.328458
-9.76821,5.13463,-9.76821,-5.13463,-0.231789,0.327439,-0.231789,-0.327439
-9.76858,5.13539,-9.76858,-5.13539,-0.231417,0.326417,-0.231417,-0.326417
-9.76895,5.13614,-9.76895,-5.13614,-0.231045,0.325391,-0.231045,-0.325391
-9.76933,5.1369,-9.76933,-5.1369,-0.230673,0.324362,-0.230673,-0.324362
-9.7697,5.13766,-9.7697,-5.13766,-0.230301,0.323329,-0.230301,-0.323329
-9.77007,5.13841,-9.77007,-5.13841,-0.229929,0.322293,-0.229929,-0.322293
-9.77044,5.13917,-9.77044,-5.13917,-0.229558,0.321254,-0.229558,-0.321254
-9.77081,5.13992,-9.77081,-5.13992,-0.229186,0.32021,-0.229186,-0.32021
-9.77119,5.14068,-9.77119,-5.14068,-0.228814,0.319164,-0.228814,-0.319164
-9.77156,5.14143,-9.77156,-5.14143,-0.228443,0.318113,-0.228443,-0.318113
-9.77193,5.14219,-9.77193,-5.14219,-0.228071,0.317059,-0.228071,-0.317059
-9.7723,5.14294,-9.7723,-5.14294,-0.2277,0.316002,-0.2277,-0.316002
-9.77267,5.14369,-9.77267,-5.14369,-0.227329,0.31494,-0.227329,-0.31494
-9.77304,5.14445,-9.77304,-5.14445,-0.226958,0.313875,-0.226958,-0.313875
-9.77341,5.1452,-9.77341,-5.1452,-0.226587,0.312806,-0.226587,-0.312806
-9.77378,5.14596,-9.77378,-5.14596,-0.226216,0.311734,-0.226216,-0.311734
-9.77416,5.14671,-9.77416,-5.14671,-0.225845,0.310657,-0.225845,-0.310657
-9.77453,5.14746,-9.77453,-5.14746,-0.225474,0.309576,-0.225474,-0.309576
-9.7749,5.14821,-9.7749,-5.14821,-0.225103,0.308492,-0.225103,-0.308492
-9.77527,5.14897,-9.77527,-5.14897,-0.224732,0.307403,-0.224732,-0.307403
-9.77564,5.14972,-9.77564,-5.14972,-0.224362,0.306311,-0.224362,-0.306311
-9.77601,5.15047,-9.77601,-5.15047,-0.223991,0.305214,-0.223991,-0.305214
-9.77638,5.15122,-9.77638,-5.15122,-0.223621,0.304113,-0.223621,-0.304113
-9.77675,5.15198,-9.77675,-5.15198,-0.223251,0.303009,-0.223251,-0.303009
-9.77712,5.15273,-9.77712,-5.15273,-0.22288,0.301899,-0.22288,-0.301899
-9.77749,5.15348,-9.77749,-5.15348,-0.22251,0.300786,-0.22251,-0.300786
-9.77786,5.15423,-9.77786,-5.15423,-0.22214,0.299668,-0.22214,-0.299668
-9.77823,5.15498,-9.77823,-5.15498,-0.22177,0.298546,-0.22177,-0.298546
-9.7786,5.15573,-9.7786,-5.15573,-0.2214,0.29742,-0.2214,-0.29742
-9.77897,5.15648,-9.77897,-5.15648,-0.22103,0.296289,-0.22103,-0.296289
-9.77934,5.15723,-9.77934,-5.15723,-0.220661,0.295154,-0.220661,-0.295154
-9.77971,5.15798,-9.77971,-5.15798,-0.220291,0.294014,-0.220291,-0.294014
-9.78008,5.15873,-9.78008,-5.15873,-0.219921,0.292869,-0.219921,-0.292869
-9.78045,5.15948,-9.78045,-5.15948,-0.219552,0.29172,-0.219552,-0.29172
-9.78082,5.16023,-9.78082,-5.16023,-0.219182,0.290566,-0.219182,-0.290566
-9.78119,5.16098,-9.78119,-5.16098,-0.218813,0.289407,-0.218813,-0.289407
-9.78156,5.16173,-9.78156,-5.16173,-0.218444,0.288243,-0.218444,-0.288243
-9.78193,5.16248,-9.78193,-5.16248,-0.218075,0.287075,-0.218075,-0.287075
-9.78229,5.16323,-9.78229,-5.16323,-0.217706,0.285901,-0.217706,-0.285901
-9.78266,5.16398,-9.78266,-5.16398,-0.217337,0.284723,-0.217337,-0.284723
-9.78303,5.16473,-9.78303,-5.16473,-0.216968,0.283539,-0.216968,-0.283539
-9.7834,5.16548,-9.7834,-5.16548,-0.216599,0.282351,-0.216599,-0.282351
-9.78377,5.16622,-9.78377,-5.16622,-0.21623,0.281157,-0.21623,-0.281157
-9.78414,5.16697,-9.78414,-5.16697,-0.215861,0.279958,-0.215861,-0.279958
-9.78451,5.16772,-9.78451,-5.16772,-0.215493,0.278753,-0.215493,-0.278753
-9.78488,5.16847,-9.78488,-5.16847,-0.215124,0.277543,-0.215124,-0.277543
-9.78524,5.16921,-9.78524,-5.16921,-0.214756,0.276328,-0.214756,-0.276328
-9.78561,5.16996,-9.78561,-5.16996,-0.214388,0.275107,-0.214388,-0.275107
-9.78598,5.17071,-9.78598,-5.17071,-0.214019,0.27388,-0.214019,-0.27388
-9.78635,5.17145,-9.78635,-5.17145,-0.213651,0.272648,-0.213651,-0.272648
-9.78672,5.1722,-9.78672,-5.1722,-0.213283,0.27141,-0.213283,-0.27141
-9.78709,5.17295,-9.78709,-5.17295,-0.212915,0.270166,-0.212915,-0.270166
-9.78745,5.17369,-9.78745,-5.17369,-0.212547,0.268916,-0.212547,-0.268916
-9.78782,5.17444,-9.78782,-5.17444,-0.212179,0.26766,-0.212179,-0.26766
-9.78819,5.17518,-9.78819,-5.17518,-0.211811,0.266398,-0.211811,-0.266398
-9.78856,5.17593,-9.78856,-5.17593,-0.211444,0.26513,-0.211444,-0.26513
-9.78892,5.17667,-9.78892,-5.17667,-0.211076,0.263856,-0.211076,-0.263856
-9.78929,5.17742,-9.78929,-5.17742,-0.210709,0.262575,-0.210709,-0.262575
-9.78966,5.17816,-9.78966,-5.17816,-0.210341,0.261287,-0.210341,-0.261287
-9.79003,5.17891,-9.79003,-5.17891,-0.209974,0.259994,-0.209974,-0.259994
-9.79039,5.17965,-9.79039,-5.17965,-0.209607,0.258693,-0.209607,-0.258693
-9.79076,5.1804,-9.79076,-5.1804,-0.209239,0.257386,-0.209239,-0.257386
-9.79113,5.18114,-9.79113,-5.18114,-0.208872,0.256071,-0.208872,-0.256071
-9.79149,5.18189,-9.79149,-5.18189,-0.208505,0.25475,-0.208505,-0.25475
-9.79186,5.18263,-9.79186,-5.18263,-0.208138,0.253422,-0.208138,-0.253422
-9.79223,5.18337,-9.79223,-5.18337,-0.207771,0.252086,-0.207771,-0.252086
-9.7926,5.18412,-9.7926,-5.18412,-0.207405,0.250744,-0.207405,-0.250744
-9.79296,5.18486,-9.79296,-5.18486,-0.207038,0.249393,-0.207038,-0.249393
-9.79333,5.1856,-9.79333,-5.1856,-0.206671,0.248036,-0.206671,-0.248036
-9.7937,5.18635,-9.7937,-5.18635,-0.206305,0.24667,-0.206305,-0.24667
-9.79406,5.18709,-9.79406,-5.18709,-0.205938,0.245297,-0.205938,-0.245297
-9.79443,5.18783,-9.79443,-5.18783,-0.205572,0.243916,-0.205572,-0.243916
-9.79479,5.18857,-9.79479,-5.18857,-0.205206,0.242526,-0.205206,-0.242526
-9.79516,5.18931,-9.79516,-5.18931,-0.20484,0.241129,-0.20484,-0.241129
-9.79553,5.19006,-9.79553,-5.19006,-0.204473,0.239723,-0.204473,-0.239723
-9.79589,5.1908,-9.79589,-5.1908,-0.204107,0.238309,-0.204107,-0.238309
-9.79626,5.19154,-9.79626,-5.19154,-0.203741,0.236886,-0.203741,-0.236886
-9.79662,5.19228,-9.79662,-5.19228,-0.203375,0.235454,-0.203375,-0.235454
-9.79699,5.19302,-9.79699,-5.19302,-0.20301,0.234013,-0.20301,-0.234013
-9.79736,5.19376,-9.79736,-5.19376,-0.202644,0.232563,-0.202644,-0.232563
-9.79772,5.1945,-9.79772,-5.1945,-0.202278,0.231104,-0.202278,-0.231104
-9.79809,5.19524,-9.79809,-5.19524,-0.201913,0.229635,-0.201913,-0.229635
-9.79845,5.19598,-9.79845,-5.19598,-0.201547,0.228157,-0.201547,-0.228157
-9.79882,5.19672,-9.79882,-5.19672,-0.201182,0.226669,-0.201182,-0.226669
-9.79918,5.19746,-9.79918,-5.19746,-0.200817,0.225171,-0.200817,-0.225171
-9.79955,5.1982,-9.79955,-5.1982,-0.200451,0.223662,-0.200451,-0.223662
-9.79991,5.19894,-9.79991,-5.19894,-0.200086,0.222143,-0.200086,-0.222143
-9.80028,5.19968,-9.80028,-5.19968,-0.199721,0.220613,-0.199721,-0.220613
-9.80064,5.20042,-9.80064,-5.20042,-0.199356,0.219073,-0.199356,-0.219073
-9.80101,5.20116,-9.80101,-5.20116,-0.198991,0.217521,-0.198991,-0.217521
-9.80137,5.2019,-9.80137,-5.2019,-0.198626,0.215958,-0.198626,-0.215958
-9.80174,5.20264,-9.80174,-5.20264,-0.198262,0.214383,-0.198262,-0.214383
-9.8021,5.20337,-9.8021,-5.20337,-0.197897,0.212796,-0.197897,-0.212796
-9.80247,5.20411,-9.80247,-5.20411,-0.197532,0.211198,-0.197532,-0.211198
-9.80283,5.20485,-9.80283,-5.20485,-0.197168,0.209586,-0.197168,-0.209586
-9.8032,5.20559,-9.8032,-5.20559,-0.196803,0.207963,-0.196803,-0.207963
-9.80356,5.20633,-9.80356,-5.20633,-0.196439,0.206326,-0.196439,-0.206326
-9.80393,5.20706,-9.80393,-5.20706,-0.196075,0.204675,-0.196075,-0.204675
-9.80429,5.2078,-9.80429,-5.2078,-0.195711,0.203011,-0.195711,-0.203011
-9.80465,5.20854,-9.80465,-5.20854,-0.195346,0.201333,-0.195346,-0.201333
-9.80502,5.20927,-9.80502,-5.20927,-0.194982,0.199641,-0.194982,-0.199641
-9.80538,5.21001,-9.80538,-5.21001,-0.194618,0.197934,-0.194618,-0.197934
-9.80575,5.21075,-9.80575,-5.21075,-0.194255,0.196212,-0.194255,-0.196212
-9.80611,5.21148,-9.80611,-5.21148,-0.193891,0.194474,-0.193891,-0.194474
-9.80647,5.21222,-9.80647,-5.21222,-0.193527,0.192721,-0.193527,-0.192721
-9.80684,5.21295,-9.80684,-5.21295,-0.193163,0.190951,-0.193163,-0.190951
-9.8072,5.21369,-9.8072,-5.21369,-0.1928,0.189164,-0.1928,-0.189164
-9.80756,5.21443,-9.80756,-5.21443,-0.192436,0.18736,-0.192436,-0.18736
-9.80793,5.21516,-9.80793,-5.21516,-0.192073,0.185539,-0.192073,-0.185539
-9.80829,5.2159,-9.80829,-5.2159,-0.19171,0.183699,-0.19171,-0.183699
-9.80865,5.21663,-9.80865,-5.21663,-0.191346,0.18184,-0.191346,-0.18184
-9.80902,5.21736,-9.80902,-5.21736,-0.190983,0.179961,-0.190983,-0.179961
-9.80938,5.2181,-9.80938,-5.2181,-0.19062,0.178063,-0.19062,-0.178063
-9.80974,5.21883,-9.80974,-5.21883,-0.190257,0.176143,-0.190257,-0.176143
-9.81011,5.21957,-9.81011,-5.21957,-0.189894,0.174203,-0.189894,-0.174203
-9.81047,5.2203,-9.81047,-5.2203,-0.189532,0.17224,-0.189532,-0.17224
-9.81083,5.22104,-9.81083,-5.22104,-0.189169,0.170254,-0.189169,-0.170254
-9.81119,5.22177,-9.81119,-5.22177,-0.188806,0.168244,-0.188806,-0.168244
-9.81156,5.2225,-9.81156,-5.2225,-0.188443,0.16621,-0.188443,-0.16621
-9.81192,5.22324,-9.81192,-5.22324,-0.188081,0.164151,-0.188081,-0.164151
-9.81228,5.22397,-9.81228,-5.22397,-0.187719,0.162065,-0.187719,-0.162065
-9.81264,5.2247,-9.81264,-5.2247,-0.187356,0.159951,-0.187356,-0.159951
-9.81301,5.22543,-9.81301,-5.22543,-0.186994,0.157809,-0.186994,-0.157809
-9.81337,5.22617,-9.81337,-5.22617,-0.186632,0.155637,-0.186632,-0.155637
-9.81373,5.2269,-9.81373,-5.2269,-0.18627,0.153434,-0.18627,-0.153434
-9.81409,5.22763,-9.81409,-5.22763,-0.185908,0.151199,-0.185908,-0.151199
-9.81445,5.22836,-9.81445,-5.22836,-0.185546,0.148929,-0.185546,-0.148929
-9.81482,5.22909,-9.81482,-5.22909,-0.185184,0.146625,-0.185184,-0.146625
-9.81518,5.22982,-9.81518,-5.22982,-0.184822,0.144283,-0.184822,-0.144283
-9.81554,5.23056,-9.81554,-5.23056,-0.18446,0.141902,-0.18446,-0.141902
-9.8159,5.23129,-9.8159,-5.23129,-0.184099,0.13948,-0.184099,-0.13948
-9.81626,5.23202,-9.81626,-5.23202,-0.183737,0.137015,-0.183737,-0.137015
-9.81662,5.23275,-9.81662,-5.23275,-0.183375,0.134505,-0.183375,-0.134505
-9.81699,5.23348,-9.81699,-5.23348,-0.183014,0.131946,-0.183014,-0.131946
-9.81735,5.23421,-9.81735,-5.23421,-0.182653,0.129337,-0.182653,-0.129337
-9.81771,5.23494,-9.81771,-5.23494,-0.182291,0.126673,-0.182291,-0.126673
-9.81807,5.23567,-9.81807,-5.23567,-0.18193,0.123952,-0.18193,-0.123952
-9.81843,5.2364,-9.81843,-5.2364,-0.181569,0.121169,-0.181569,-0.121169
-9.81879,5.23713,-9.81879,-5.23713,-0.181208,0.11832,-0.181208,-0.11832
-9.81915,5.23786,-9.81915,-5.23786,-0.180847,0.115401,-0.180847,-0.115401
-9.81951,5.23859,-9.81951,-5.23859,-0.180486,0.112405,-0.180486,-0.112405
-9.81987,5.23932,-9.81987,-5.23932,-0.180126,0.109327,-0.180126,-0.109327
-9.82024,5.24004,-9.82024,-5.24004,-0.179765,0.10616,-0.179765,-0.10616
-9.8206,5.24077,-9.8206,-5.24077,-0.179404,0.102894,-0.179404,-0.102894
-9.82096,5.2415,-9.82096,-5.2415,-0.179044,0.0995208,-0.179044,-0.0995208
-9.82132,5.24223,-9.82132,-5.24223,-0.178683,0.0960287,-0.178683,-0.0960287
-9.82168,5.24296,-9.82168,-5.24296,-0.178323,0.0924042,-0.178323,-0.0924042
-9.82204,5.24369,-9.82204,-5.24369,-0.177963,0.0886311,-0.177963,-0.0886311
-9.8224,5.24441,-9.8224,-5.24441,-0.177602,0.0846895,-0.177602,-0.0846895
-9.82276,5.24514,-9.82276,-5.24514,-0.177242,0.0805546,-0.177242,-0.0805546
-9.82312,5.24587,-9.82312,-5.24587,-0.176882,0.0761951,-0.176882,-0.0761951
-9.82348,5.24659,-9.82348,-5.24659,-0.176522,0.0715699,-0.176522,-0.0715699
-9.82384,5.24732,-9.82384,-5.24732,-0.176162,0.0666237,-0.176162,-0.0666237
-9.8242,5.24805,-9.8242,-5.24805,-0.175802,0.0612788,-0.175802,-0.0612788
-9.82456,5.24878,-9.82456,-5.24878,-0.175442,0.0554199,-0.175442,-0.0554199
-9.82492,5.2495,-9.82492,-5.2495,-0.175083,0.0488625,-0.175083,-0.0488625
-9.82528,5.25023,-9.82528,-5.25023,-0.174723,0.0412751,-0.174723,-0.0412751
-9.82564,5.25095,-9.82564,-5.25095,-0.174364,0.0319316,-0.174364,-0.0319316
-9.826,5.25168,-9.826,-5.25168,-0.174004,0.0183174,-0.174004,-0.0183174
-9.82636,5.2524,-9.82636,-5.2524,-0.192317,0,-0.154972,0
-9.82671,5.25313,-9.82671,-5.25313,-0.205425,0,-0.141146,0
-9.82707,5.25386,-9.82707,-5.25386,-0.214367,0,-0.131486,0
-9.82743,5.25458,-9.82743,-5.25458,-0.221575,0,-0.123559,0
-9.82779,5.25531,-9.82779,-5.25531,-0.227763,0,-0.116653,0
-9.82815,5.25603,-9.82815,-5.25603,-0.233258,0,-0.11044,0
-9.82851,5.25675,-9.82851,-5.25675,-0.238242,0,-0.104739,0
-9.82887,5.25748,-9.82887,-5.25748,-0.242829,0,-0.0994332,0
-9.82923,5.2582,-9.82923,-5.2582,-0.247098,0,-0.0944472,0
-9.82959,5.25893,-9.82959,-5.25893,-0.251102,0,-0.0897257,0
-9.82994,5.25965,-9.82994,-5.25965,-0.254883,0,-0.0852278,0
-9.8303,5.26037,-9.8303,-5.26037,-0.258471,0,-0.0809222,0
-9.83066,5.2611,-9.83066,-5.2611,-0.261892,0,-0.0767844,0
-9.83102,5.26182,-9.83102,-5.26182,-0.265165,0,-0.0727945,0
-9.83138,5.26254,-9.83138,-5.26254,-0.268307,0,-0.0689365,0
-9.83174,5.26327,-9.83174,-5.26327,-0.27133,0,-0.0651969,0
-9.83209,5.26399,-9.83209,-5.26399,-0.274246,0,-0.0615644,0
-9.83245,5.26471,-9.83245,-5.26471,-0.277065,0,-0.0580294,0
-9.83281,5.26543,-9.83281,-5.26543,-0.279795,0,-0.0545836,0
-9.83317,5.26616,-9.83317,-5.26616,-0.282442,0,-0.05122,0
-9.83353,5.26688,-9.83353,-5.26688,-0.285015,0,-0.0479323,0
-9.83388,5.2676,-9.83388,-5.2676,-0.287516,0,-0.0447149,0
-9.83424,5.26832,-9.83424,-5.26832,-0.289953,0,-0.0415631,0
-9.8346,5.26904,-9.8346,-5.26904,-0.292328,0,-0.0384725,0
-9.83496,5.26976,-9.83496,-5.26976,-0.294646,0,-0.0354392,0
-9.83531,5.27049,-9.83531,-5.27049,-0.296911,0,-0.0324598,0
-9.83567,5.27121,-9.83567,-5.27121,-0.299125,0,-0.0295311,0
-9.83603,5.27193,-9.83603,-5.27193,-0.301291,0,-0.0266503,0
-9.83639,5.27265,-9.83639,-5.27265,-0.303412,0,-0.0238148,0
-9.83674,5.27337,-9.83674,-5.27337,-0.30549,0,-0.0210223,0
-9.8371,5.27409,-9.8371,-5.27409,-0.307528,0,-0.0182704,0
-9.83746,5.27481,-9.83746,-5.27481,-0.309527,0,-0.0155574,0
-9.83781,5.27553,-9.83781,-5.27553,-0.311489,0,-0.0128813,0
-9.83817,5.27625,-9.83817,-5.27625,-0.313416,0,-0.0102405,0
-9.83853,5.27697,-9.83853,-5.27697,-0.31531,0,-0.00763336,0
-9.83888,5.27769,-9.83888,-5.27769,-0.317172,0,-0.00505844,0
-9.83924,5.27841,-9.83924,-5.27841,-0.319002,0,-0.00251441,0
-9.8396,5.27912,-9.8396,-5.27912,-0.320804,0,0,0
-9.83995,5.27984,-9.83995,-5.27984,-0.322577,0,0.00248597,0
-9.84031,5.28056,-9.84031,-5.28056,-0.324323,0,0.00494459,0
-9.84067,5.28128,-9.84067,-5.28128,-0.326042,0,0.0073769,0
-9.84102,5.282,-9.84102,-5.282,-0.327737,0,0.00978387,0
-9.84138,5.28272,-9.84138,-5.28272,-0.329407,0,0.0121664,0
-9.84174,5.28343,-9.84174,-5.28343,-0.331054,0,0.0145254,0
-9.84209,5.28415,-9.84209,-5.28415,-0.332678,0,0.0168616,0
-9.84245,5.28487,-9.84245,-5.28487,-0.33428,0,0.0191757,0
-9.8428,5.28559,-9.8428,-5.28559,-0.335861,0,0.0214686,0
-9.84316,5.2863,-9.84316,-5.2863,-0.337422,0,0.0237409,0
-9.84352,5.28702,-9.84352,-5.28702,-0.338963,0,0.0259933,0
-9.84387,5.28774,-9.84387,-5.28774,-0.340485,0,0.0282263,0
-9.84423,5.28845,-9.84423,-5.28845,-0.341988,0,0.0304405,0
-9.84458,5.28917,-9.84458,-5.28917,-0.343473,0,0.0326365,0
-9.84494,5.28989,-9.84494,-5.28989,-0.344941,0,0.0348149,0
-9.84529,5.2906,-9.84529,-5.2906,-0.346391,0,0.036976,0
-9.84565,5.29132,-9.84565,-5.29132,-0.347825,0,0.0391205,0
-9.846,5.29203,-9.846,-5.29203,-0.349243,0,0.0412488,0
-9.84636,5.29275,-9.84636,-5.29275,-0.350645,0,0.0433612,0
-9.84671,5.29346,-9.84671,-5.29346,-0.352032,0,0.0454582,0
-9.84707,5.29418,-9.84707,-5.29418,-0.353404,0,0.0475403,0
-9.84742,5.29489,-9.84742,-5.29489,-0.354762,0,0.0496077,0
-9.84778,5.29561,-9.84778,-5.29561,-0.356106,0,0.0516609,0
-9.84813,5.29632,-9.84813,-5.29632,-0.357435,0,0.0537002,0
-9.84849,5.29704,-9.84849,-5.29704,-0.358752,0,0.055726,0
-9.84884,5.29775,-9.84884,-5.29775,-0.360055,0,0.0577385,0
-9.8492,5.29847,-9.8492,-5.29847,-0.361346,0,0.0597381,0
-9.84955,5.29918,-9.84955,-5.29918,-0.362624,0,0.0617251,0
-9.8499,5.29989,-9.8499,-5.29989,-0.36389,0,0.0636998,0
-9.85026,5.30061,-9.85026,-5.30061,-0.365144,0,0.0656624,0
-9.85061,5.30132,-9.85061,-5.30132,-0.366386,0,0.0676132,0
-9.85097,5.30203,-9.85097,-5.30203,-0.367617,0,0.0695524,0
-9.85132,5.30275,-9.85132,-5.30275,-0.368837,0,0.0714804,0
-9.85168,5.30346,-9.85168,-5.30346,-0.370046,0,0.0733974,0
-9.85203,5.30417,-9.85203,-5.30417,-0.371245,0,0.0753035,0
-9.85238,5.30488,-9.85238,-5.30488,-0.372432,0,0.077199,0
-9.85274,5.3056,-9.85274,-5.3056,-0.37361,0,0.0790842,0
-9.85309,5.30631,-9.85309,-5.30631,-0.374778,0,0.0809591,0
-9.85344,5.30702,-9.85344,-5.30702,-0.375935,0,0.0828241,0
-9.8538,5.30773,-9.8538,-5.30773,-0.377084,0,0.0846794,0
-9.85415,5.30844,-9.85415,-5.30844,-0.378222,0,0.086525,0
-9.8545,5.30915,-9.8545,-5.30915,-0.379352,0,0.0883612,0
-9.85486,5.30987,-9.85486,-5.30987,-0.380472,0,0.0901882,0
-9.85521,5.31058,-9.85521,-5.31058,-0.381584,0,0.0920062,0
-9.85556,5.31129,-9.85556,-5.31129,-0.382686,0,0.0938152,0
-9.85592,5.312,-9.85592,-5.312,-0.38378,0,0.0956155,0
-9.85627,5.31271,-9.85627,-5.31271,-0.384866,0,0.0974072,0
-9.85662,5.31342,-9.85662,-5.31342,-0.385944,0,0.0991905,0
-9.85698,5.31413,-9.85698,-5.31413,-0.387013,0,0.100966,0
-9.85733,5.31484,-9.85733,-5.31484,-0.388074,0,0.102732,0
-9.85768,5.31555,-9.85768,-5.31555,-0.389128,0,0.104491,0
-9.85803,5.31626,-9.85803,-5.31626,-0.390173,0,0.106242,0
-9.85839,5.31697,-9.85839,-5.31697,-0.391212,0,0.107986,0
-9.85874,5.31768,-9.85874,-5.31768,-0.392242,0,0.109721,0
-9.85909,5.31839,-9.85909,-5.31839,-0.393266,0,0.11145,0
-9.85944,5.3191,-9.85944,-5.3191,-0.394282,0,0.11317,0
-9.8598,5.3198,-9.8598,-5.3198,-0.395291,0,0.114884,0
-9.86015,5.32051,-9.86015,-5.32051,-0.396293,0,0.11659,0
-9.8605,5.32122,-9.8605,-5.32122,-0.397288,0,0.11829,0
-9.86085,5.32193,-9.86085,-5.32193,-0.398276,0,0.119982,0
-9.8612,5.32264,-9.8612,-5.32264,-0.399258,0,0.121668,0
-9.86156,5.32335,-9.86156,-5.32335,-0.400233,0,0.123347,0
-9.86191,5.32405,-9.86191,-5.32405,-0.401202,0,0.12502,0
-9.86226,5.32476,-9.86226,-5.32476,-0.402165,0,0.126685,0
-9.86261,5.32547,-9.86261,-5.32547,-0.403121,0,0.128345,0
-9.86296,5.32617,-9.86296,-5.32617,-0.404071,0,0.129998,0
-9.86332,5.32688,-9.86332,-5.32688,-0.405015,0,0.131645,0
-9.86367,5.32759,-9.86367,-5.32759,-0.405952,0,0.133286,0
-9.86402,5.3283,-9.86402,-5.3283,-0.406884,0,0.134921,0
-9.86437,5.329,-9.86437,-5.329,-0.407811,0,0.13655,0
-9.86472,5.32971,-9.86472,-5.32971,-0.408731,0,0.138172,0
-9.86507,5.33041,-9.86507,-5.33041,-0.409646,0,0.13979,0
-9.86542,5.33112,-9.86542,-5.33112,-0.410555,0,0.141401,0
-9.86577,5.33183,-9.86577,-5.33183,-0.411459,0,0.143007,0
-9.86612,5.33253,-9.86612,-5.33253,-0.412357,0,0.144607,0
-9.86648,5.33324,-9.86648,-5.33324,-0.41325,0,0.146202,0
-9.86683,5.33394,-9.86683,-5.33394,-0.414138,0,0.147791,0
-9.86718,5.33465,-9.86718,-5.33465,-0.41502,0,0.149375,0
-9.86753,5.33535,-9.86753,-5.33535,-0.415897,0,0.150953,0
-9.86788,5.33606,-9.86788,-5.33606,-0.41677,0,0.152527,0
-9.86823,5.33676,-9.86823,-5.33676,-0.417637,0,0.154095,0
-9.86858,5.33747,-9.86858,-5.33747,-0.418499,0,0.155658,0
-9.86893,5.33817,-9.86893,-5.33817,-0.419356,0,0.157216,0
-9.86928,5.33887,-9.86928,-5.33887,-0.420209,0,0.158769,0
-9.86963,5.33958,-9.86963,-5.33958,-0.421057,0,0.160318,0
-9.86998,5.34028,-9.86998,-5.34028,-0.4219,0,0.161861,0
-9.87033,5.34099,-9.87033,-5.34099,-0.422738,0,0.1634,0
-9.87068,5.34169,-9.87068,-5.34169,-0.423572,0,0.164934,0
-9.87103,5.34239,-9.87103,-5.34239,-0.424402,0,0.166463,0
-9.87138,5.3431,-9.87138,-5.3431,-0.425226,0,0.167987,0
-9.87173,5.3438,-9.87173,-5.3438,-0.426047,0,0.169507,0
-9.87208,5.3445,-9.87208,-5.3445,-0.426863,0,0.171023,0
-9.87243,5.3452,-9.87243,-5.3452,-0.427675,0,0.172534,0
-9.87278,5.34591,-9.87278,-5.34591,-0.428482,0,0.174041,0
-9.87313,5.34661,-9.87313,-5.34661,-0.429286,0,0.175543,0
-9.87348,5.34731,-9.87348,-5.34731,-0.430085,0,0.177041,0
-9.87383,5.34801,-9.87383,-5.34801,-0.43088,0,0.178535,0
-9.87418,5.34871,-9.87418,-5.34871,-0.431671,0,0.180024,0
-9.87453,5.34942,-9.87453,-5.34942,-0.432458,0,0.181509,0
-9.87488,5.35012,-9.87488,-5.35012,-0.43324,0,0.182991,0
-9.87522,5.35082,-9.87522,-5.35082,-0.434019,0,0.184468,0
-9.87557,5.35152,-9.87557,-5.35152,-0.434795,0,0.185941,0
-9.87592,5.35222,-9.87592,-5.35222,-0.435566,0,0.18741,0
-9.87627,5.35292,-9.87627,-5.35292,-0.436333,0,0.188875,0
-9.87662,5.35362,-9.87662,-5.35362,-0.437097,0,0.190336,0
-9.87697,5.35432,-9.87697,-5.35432,-0.437857,0,0.191794,0
-9.87732,5.35502,-9.87732,-5.35502,-0.438613,0,0.193247,0
-9.87767,5.35572,-9.87767,-5.35572,-0.439366,0,0.194697,0
-9.87801,5.35642,-9.87801,-5.35642,-0.440115,0,0.196143,0
-9.87836,5.35712,-9.87836,-5.35712,-0.44086,0,0.197585,0
-9.87871,5.35782,-9.87871,-5.35782,-0.441602,0,0.199024,0
-9.87906,5.35852,-9.87906,-5.35852,-0.442341,0,0.200459,0
-9.87941,5.35922,-9.87941,-5.35922,-0.443075,0,0.20189,0
-9.87976,5.35992,-9.87976,-5.35992,-0.443807,0,0.203318,0
-9.8801,5.36062,-9.8801,-5.36062,-0.444535,0,0.204742,0
-9.88045,5.36132,-9.88045,-5.36132,-0.44526,0,0.206163,0
-9.8808,5.36201,-9.8808,-5.36201,-0.445981,0,0.20758,0
-9.88115,5.36271,-9.88115,-5.36271,-0.4467,0,0.208994,0
-9.8815,5.36341,-9.8815,-5.36341,-0.447414,0,0.210405,0
-9.88184,5.36411,-9.88184,-5.36411,-0.448126,0,0.211812,0
-9.88219,5.36481,-9.88219,-5.36481,-0.448835,0,0.213215,0
-9.88254,5.3655,-9.88254,-5.3655,-0.44954,0,0.214616,0
-9.88289,5.3662,-9.88289,-5.3662,-0.450242,0,0.216013,0
-9.88323,5.3669,-9.88323,-5.3669,-0.450941,0,0.217407,0
-9.88358,5.3676,-9.88358,-5.3676,-0.451637,0,0.218798,0
-9.88393,5.36829,-9.88393,-5.36829,-0.45233,0,0.220185,0
-9.88427,5.36899,-9.88427,-5.36899,-0.45302,0,0.22157,0
-9.88462,5.36969,-9.88462,-5.36969,-0.453707,0,0.222951,0
-9.88497,5.37038,-9.88497,-5.37038,-0.454391,0,0.224329,0
-9.88532,5.37108,-9.88532,-5.37108,-0.455072,0,0.225704,0
-9.88566,5.37177,-9.88566,-5.37177,-0.45575,0,0.227076,0
-9.88601,5.37247,-9.88601,-5.37247,-0.456426,0,0.228445,0
-9.88636,5.37317,-9.88636,-5.37317,-0.457098,0,0.229811,0
-9.8867,5.37386,-9.8867,-5.37386,-0.457768,0,0.231174,0
-9.88705,5.37456,-9.88705,-5.37456,-0.458435,0,0.232534,0
-9.8874,5.37525,-9.8874,-5.37525,-0.459099,0,0.233891,0
-9.88774,5.37595,-9.88774,-5.37595,-0.45976,0,0.235246,0
-9.88809,5.37664,-9.88809,-5.37664,-0.460419,0,0.236597,0
-9.88844,5.37734,-9.88844,-5.37734,-0.461074,0,0.237946,0
-9.88878,5.37803,-9.88878,-5.37803,-0.461728,0,0.239291,0
-9.88913,5.37873,-9.88913,-5.37873,-0.462378,0,0.240634,0
-9.88947,5.37942,-9.88947,-5.37942,-0.463026,0,0.241975,0
-9.88982,5.38012,-9.88982,-5.38012,-0.463671,0,0.243312,0
-9.89017,5.38081,-9.89017,-5.38081,-0.464314,0,0.244647,0
-9.89051,5.3815,-9.89051,-5.3815,-0.464954,0,0.245979,0
-9.89086,5.3822,-9.89086,-5.3822,-0.465592,0,0.247308,0
-9.8912,5.38289,-9.8912,-5.38289,-0.466227,0,0.248635,0
-9.89155,5.38358,-9.89155,-5.38358,-0.466859,0,0.249959,0
-9.8919,5.38428,-9.8919,-5.38428,-0.46749,0,0.25128,0
-9.89224,5.38497,-9.89224,-5.38497,-0.468117,0,0.252599,0
-9.89259,5.38566,-9.89259,-5.38566,-0.468742,0,0.253915,0
-9.89293,5.38636,-9.89293,-5.38636,-0.469365,0,0.255229,0
-9.89328,5.38705,-9.89328,-5.38705,-0.469986,0,0.25654,0
-9.89362,5.38774,-9.89362,-5.38774,-0.470604,0,0.257848,0
-9.89397,5.38843,-9.89397,-5.38843,-0.471219,0,0.259155,0
-9.89431,5.38912,-9.89431,-5.38912,-0.471832,0,0.260458,0
-9.89466,5.38982,-9.89466,-5.38982,-0.472443,0,0.261759,0
-9.895,5.39051,-9.895,-5.39051,-0.473052,0,0.263058,0
-9.89535,5.3912,-9.89535,-5.3912,-0.473659,0,0.264354,0
-9.89569,5.39189,-9.89569,-5.39189,-0.474263,0,0.265648,0
-9.89604,5.39258,-9.89604,-5.39258,-0.474865,0,0.26694,0
-9.89638,5.39327,-9.89638,-5.39327,-0.475464,0,0.268229,0
-9.89673,5.39396,-9.89673,-5.39396,-0.476062,0,0.269516,0
-9.89707,5.39465,-9.89707,-5.39465,-0.476657,0,0.2708,0
-9.89742,5.39534,-9.89742,-5.39534,-0.47725,0,0.272082,0
-9.89776,5.39603,-9.89776,-5.39603,-0.477841,0,0.273362,0
-9.8981,5.39673,-9.8981,-5.39673,-0.478429,0,0.274639,0
-9.89845,5.39742,-9.89845,-5.39742,-0.479016,0,0.275915,0
-9.89879,5.39811,-9.89879,-5.39811,-0.479601,0,0.277188,0
-9.89914,5.39879,-9.89914,-5.39879,-0.480183,0,0.278458,0
-9.89948,5.39948,-9.89948,-5.39948,-0.480763,0,0.279727,0
-9.89983,5.40017,-9.89983,-5.40017,-0.481342,0,0.280993,0
-9.90017,5.40086,-9.90017,-5.40086,-0.481918,0,0.282257,0
-9.90051,5.40155,-9.90051,-5.40155,-0.482492,0,0.283519,0
-9.90086,5.40224,-9.90086,-5.40224,-0.483064,0,0.284779,0
-9.9012,5.40293,-9.9012,-5.40293,-0.483634,0,0.286037,0
-9.90155,5.40362,-9.90155,-5.40362,-0.484202,0,0.287292,0
-9.90189,5.40431,-9.90189,-5.40431,-0.484768,0,0.288546,0
-9.90223,5.40499,-9.90223,-5.40499,-0.485333,0,0.289797,0
-9.90258,5.40568,-9.90258,-5.40568,-0.485895,0,0.291046,0
-9.90292,5.40637,-9.90292,-5.40637,-0.486455,0,0.292293,0
-9.90326,5.40706,-9.90326,-5.40706,-0.487013,0,0.293538,0
-9.90361,5.40775,-9.90361,-5.40775,-0.48757,0,0.294781,0
-9.90395,5.40843,-9.90395,-5.40843,-0.488124,0,0.296022,0
-9.90429,5.40912,-9.90429,-5.40912,-0.488677,0,0.297261,0
-9.90464,5.40981,-9.90464,-5.40981,-0.489228,0,0.298498,0
-9.90498,5.41049,-9.90498,-5.41049,-0.489777,0,0.299733,0
-9.90532,5.41118,-9.90532,-5.41118,-0.490324,0,0.300966,0
-9.90566,5.41187,-9.90566,-5.41187,-0.490869,0,0.302197,0
-9.90601,5.41255,-9.90601,-5.41255,-0.491413,0,0.303426,0
-9.90635,5.41324,-9.90635,-5.41324,-0.491955,0,0.304654,0
-9.90669,5.41393,-9.90669,-5.41393,-0.492494,0,0.305879,0
-9.90703,5.41461,-9.90703,-5.41461,-0.493033,0,0.307102,0
-9.90738,5.4153,-9.90738,-5.4153,-0.493569,0,0.308323,0
-9.90772,5.41598,-9.90772,-5.41598,-0.494103,0,0.309543,0
-9.90806,5.41667,-9.90806,-5.41667,-0.494636,0,0.310761,0
-9.9084,5.41736,-9.9084,-5.41736,-0.495167,0,0.311976,0
-9.90875,5.41804,-9.90875,-5.41804,-0.495697,0,0.31319,0
-9.90909,5.41873,-9.90909,-5.41873,-0.496224,0,0.314402,0
-9.90943,5.41941,-9.90943,-5.41941,-0.49675,0,0.315612,0
-9.90977,5.42009,-9.90977,-5.42009,-0.497275,0,0.316821,0
-9.91011,5.42078,-9.91011,-5.42078,-0.497797,0,0.318027,0
-9.91046,5.42146,-9.91046,-5.42146,-0.498318,0,0.319232,0
-9.9108,5.42215,-9.9108,-5.42215,-0.498838,0,0.320435,0
-9.91114,5.42283,-9.91114,-5.42283,-0.499355,0,0.321636,0
-9.91148,5.42352,-9.91148,-5.42352,-0.499871,0,0.322836,0
-9.91182,5.4242,-9.91182,-5.4242,-0.500386,0,0.324033,0
-9.91217,5.42488,-9.91217,-5.42488,-0.500898,0,0.325229,0
-9.91251,5.42557,-9.91251,-5.42557,-0.50141,0,0.326423,0
-9.91285,5.42625,-9.91285,-5.42625,-0.501919,0,0.327616,0
-9.91319,5.42693,-9.91319,-5.42693,-0.502427,0,0.328807,0
-9.91353,5.42762,-9.91353,-5.42762,-0.502934,0,0.329996,0
-9.91387,5.4283,-9.91387,-5.4283,-0.503439,0,0.331183,0
-9.91421,5.42898,-9.91421,-5.42898,-0.503942,0,0.332369,0
-9.91455,5.42966,-9.91455,-5.42966,-0.504444,0,0.333552,0
-9.9149,5.43035,-9.9149,-5.43035,-0.504944,0,0.334735,0
-9.91524,5.43103,-9.91524,-5.43103,-0.505443,0,0.335915,0
-9.91558,5.43171,-9.91558,-5.43171,-0.50594,0,0.337094,0
-9.91592,5.43239,-9.91592,-5.43239,-0.506436,0,0.338272,0
-9.91626,5.43307,-9.91626,-5.43307,-0.50693,0,0.339447,0
-9.9166,5.43376,-9.9166,-5.43376,-0.507423,0,0.340622,0
-9.91694,5.43444,-9.91694,-5.43444,-0.507914,0,0.341794,0
-9.91728,5.43512,-9.91728,-5.43512,-0.508404,0,0.342965,0
-9.91762,5.4358,-9.91762,-5.4358,-0.508892,0,0.344134,0
-9.91796,5.43648,-9.91796,-5.43648,-0.509379,0,0.345302,0
-9.9183,5.43716,-9.9183,-5.43716,-0.509864,0,0.346468,0
-9.91864,5.43784,-9.91864,-5.43784,-0.510348,0,0.347633,0
-9.91898,5.43852,-9.91898,-5.43852,-0.510831,0,0.348796,0
-9.91932,5.4392,-9.91932,-5.4392,-0.511312,0,0.349957,0
-9.91966,5.43988,-9.91966,-5.43988,-0.511792,0,0.351117,0
-9.92,5.44056,-9.92,-5.44056,-0.51227,0,0.352275,0
-9.92034,5.44124,-9.92034,-5.44124,-0.512747,0,0.353432,0
-9.92068,5.44192,-9.92068,-5.44192,-0.513223,0,0.354587,0
-9.92102,5.4426,-9.92102,-5.4426,-0.513697,0,0.355741,0
-9.92136,5.44328,-9.92136,-5.44328,-0.51417,0,0.356894,0
-9.9217,5.44396,-9.9217,-5.44396,-0.514641,0,0.358044,0
-9.92204,5.44464,-9.92204,-5.44464,-0.515111,0,0.359194,0
-9.92238,5.44532,-9.92238,-5.44532,-0.51558,0,0.360342,0
-9.92272,5.446,-9.92272,-5.446,-0.516048,0,0.361488,0
-9.92306,5.44667,-9.92306,-5.44667,-0.516514,0,0.362633,0
-9.9234,5.44735,-9.9234,-5.44735,-0.516979,0,0.363776,0
-9.92374,5.44803,-9.92374,-5.44803,-0.517442,0,0.364918,0
-9.92408,5.44871,-9.92408,-5.44871,-0.517904,0,0.366059,0
-9.92442,5.44939,-9.92442,-5.44939,-0.518365,0,0.367198,0
-9.92476,5.45006,-9.92476,-5.45006,-0.518825,0,0.368336,0
-9.92509,5.45074,-9.92509,-5.45074,-0.519283,0,0.369472,0
-9.92543,5.45142,-9.92543,-5.45142,-0.51974,0,0.370607,0
-9.92577,5.4521,-9.92577,-5.4521,-0.520196,0,0.371741,0
-9.92611,5.45277,-9.92611,-5.45277,-0.52065,0,0.372873,0
-9.92645,5.45345,-9.92645,-5.45345,-0.521104,0,0.374003,0
-9.92679,5.45413,-9.92679,-5.45413,-0.521556,0,0.375133,0
-9.92713,5.4548,-9.92713,-5.4548,-0.522006,0,0.376261,0
-9.92747,5.45548,-9.92747,-5.45548,-0.522456,0,0.377387,0
-9.9278,5.45616,-9.9278,-5.45616,-0.522904,0,0.378512,0
-9.92814,5.45683,-9.92814,-5.45683,-0.523351,0,0.379636,0
-9.92848,5.45751,-9.92848,-5.45751,-0.523797,0,0.380759,0
-9.92882,5.45818,-9.92882,-5.45818,-0.524242,0,0.38188,0
-9.92916,5.45886,-9.92916,-5.45886,-0.524685,0,0.383,0
-9.9295,5.45954,-9.9295,-5.45954,-0.525128,0,0.384118,0
-9.92983,5.46021,-9.92983,-5.46021,-0.525569,0,0.385236,0
-9.93017,5.46089,-9.93017,-5.46089,-0.526009,0,0.386351,0
-9.93051,5.46156,-9.93051,-5.46156,-0.526447,0,0.387466,0
-9.93085,5.46224,-9.93085,-5.46224,-0.526885,0,0.388579,0
-9.93119,5.46291,-9.93119,-5.46291,-0.527321,0,0.389691,0
-9.93152,5.46359,-9.93152,-5.46359,-0.527756,0,0.390802,0
-9.93186,5.46426,-9.93186,-5.46426,-0.528191,0,0.391911,0
-9.9322,5.46493,-9.9322,-5.46493,-0.528623,0,0.39302,0
-9.93254,5.46561,-9.93254,-5.46561,-0.529055,0,0.394126,0
-9.93287,5.46628,-9.93287,-5.46628,-0.529486,0,0.395232,0
-9.93321,5.46696,-9.93321,-5.46696,-0.529915,0,0.396336,0
-9.93355,5.46763,-9.93355,-5.46763,-0.530344,0,0.397439,0
-9.93389,5.4683,-9.93389,-5.4683,-0.530771,0,0.398541,0
-9.93422,5.46898,-9.93422,-5.46898,-0.531197,0,0.399642,0
-9.93456,5.46965,-9.93456,-5.46965,-0.531622,0,0.400741,0
-9.9349,5.47032,-9.9349,-5.47032,-0.532046,0,0.401839,0
-9.93523,5.471,-9.93523,-5.471,-0.532469,0,0.402936,0
-9.93557,5.47167,-9.93557,-5.47167,-0.532891,0,0.404032,0
-9.93591,5.47234,-9.93591,-5.47234,-0.533312,0,0.405126,0
-9.93624,5.47301,-9.93624,-5.47301,-0.533731,0,0.40622,0
-9.93658,5.47369,-9.93658,-5.47369,-0.53415,0,0.407312,0
-9.93692,5.47436,-9.93692,-5.47436,-0.534568,0,0.408402,0
-9.93725,5.47503,-9.93725,-5.47503,-0.534984,0,0.409492,0
-9.93759,5.4757,-9.93759,-5.4757,-0.535399,0,0.410581,0
-9.93793,5.47637,-9.93793,-5.47637,-0.535814,0,0.411668,0
-9.93826,5.47705,-9.93826,-5.47705,-0.536227,0,0.412754,0
-9.9386,5.47772,-9.9386,-5.47772,-0.536639,0,0.413839,0
-9.93894,5.47839,-9.93894,-5.47839,-0.53705,0,0.414923,0
-9.93927,5.47906,-9.93927,-5.47906,-0.537461,0,0.416005,0
-9.93961,5.47973,-9.93961,-5.47973,-0.53787,0,0.417087,0
-9.93994,5.4804,-9.93994,-5.4804,-0.538278,0,0.418167,0
-9.94028,5.48107,-9.94028,-5.48107,-0.538685,0,0.419246,0
-9.94062,5.48174,-9.94062,-5.48174,-0.539091,0,0.420324,0
-9.94095,5.48241,-9.94095,-5.48241,-0.539496,0,0.421401,0
-9.94129,5.48308,-9.94129,-5.48308,-0.5399,0,0.422477,0
-9.94162,5.48375,-9.94162,-5.48375,-0.540304,0,0.423551,0
-9.94196,5.48442,-9.94196,-5.48442,-0.540706,0,0.424625,0
-9.9423,5.48509,-9.9423,-5.48509,-0.541107,0,0.425697,0
-9.94263,5.48576,-9.94263,-5.48576,-0.541507,0,0.426769,0
-9.94297,5.48643,-9.94297,-5.48643,-0.541906,0,0.427839,0
-9.9433,5.4871,-9.9433,-5.4871,-0.542304,0,0.428908,0
-9.94364,5.48777,-9.94364,-5.48777,-0.542702,0,0.429976,0
-9.94397,5.48844,-9.94397,-5.48844,-0.543098,0,0.431043,0
-9.94431,5.48911,-9.94431,-5.48911,-0.543493,0,0.432109,0
-9.94464,5.48978,-9.94464,-5.48978,-0.543888,0,0.433173,0
-9.94498,5.49045,-9.94498,-5.49045,-0.544281,0,0.434237,0
-9.94531,5.49111,-9.94531,-5.49111,-0.544674,0,0.435299,0
-9.94565,5.49178,-9.94565,-5.49178,-0.545065,0,0.436361,0
-9.94598,5.49245,-9.94598,-5.49245,-0.545456,0,0.437421,0
-9.94632,5.49312,-9.94632,-5.49312,-0.545845,0,0.438481,0
-9.94665,5.49379,-9.94665,-5.49379,-0.546234,0,0.439539,0
-9.94699,5.49445,-9.94699,-5.49445,-0.546622,0,0.440596,0
-9.94732,5.49512,-9.94732,-5.49512,-0.547009,0,0.441653,0
-9.94766,5.49579,-9.94766,-5.49579,-0.547395,0,0.442708,0
-9.94799,5.49645,-9.94799,-5.49645,-0.54778,0,0.443762,0
-9.94833,5.49712,-9.94833,-5.49712,-0.548164,0,0.444815,0
-9.94866,5.49779,-9.94866,-5.49779,-0.548547,0,0.445867,0
-9.94899,5.49846,-9.94899,-5.49846,-0.54893,0,0.446918,0
-9.94933,5.49912,-9.94933,-5.49912,-0.549311,0,0.447968,0
-9.94966,5.49979,-9.94966,-5.49979,-0.549692,0,0.449017,0
-9.95,5.50045,-9.95,-5.50045,-0.550072,0,0.450065,0
-9.95033,5.50112,-9.95033,-5.50112,-0.55045,0,0.451112,0
-9.95066,5.50179,-9.95066,-5.50179,-0.550828,0,0.452158,0
-9.951,5.50245,-9.951,-5.50245,-0.551205,0,0.453203,0
-9.95133,5.50312,-9.95133,-5.50312,-0.551582,0,0.454247,0
-9.95167,5.50378,-9.95167,-5.50378,-0.551957,0,0.45529,0
-9.952,5.50445,-9.952,-5.50445,-0.552332,0,0.456332,0
-9.95233,5.50511,-9.95233,-5.50511,-0.552705,0,0.457373,0
-9.95267,5.50578,-9.95267,-5.50578,-0.553078,0,0.458413,0
-9.953,5.50644,-9.953,-5.50644,-0.55345,0,0.459452,0
-9.95333,5.50711,-9.95333,-5.50711,-0.553821,0,0.46049,0
-9.95367,5.50777,-9.95367,-5.50777,-0.554191,0,0.461527,0
-9.954,5.50844,-9.954,-5.50844,-0.554561,0,0.462563,0
-9.95433,5.5091,-9.95433,-5.5091,-0.554929,0,0.463598,0
-9.95467,5.50977,-9.95467,-5.50977,-0.555297,0,0.464632,0
-9.955,5.51043,-9.955,-5.51043,-0.555664,0,0.465666,0
-9.95533,5.51109,-9.95533,-5.51109,-0.55603,0,0.466698,0
-9.95567,5.51176,-9.95567,-5.51176,-0.556395,0,0.467729,0
-9.956,5.51242,-9.956,-5.51242,-0.556759,0,0.468759,0
-9.95633,5.51309,-9.95633,-5.51309,-0.557123,0,0.469789,0
-9.95667,5.51375,-9.95667,-5.51375,-0.557486,0,0.470817,0
-9.957,5.51441,-9.957,-5.51441,-0.557848,0,0.471845,0
-9.95733,5.51507,-9.95733,-5.51507,-0.558209,0,0.472872,0
-9.95766,5.51574,-9.95766,-5.51574,-0.558569,0,0.473897,0
-9.958,5.5164,-9.958,-5.5164,-0.558929,0,0.474922,0
-9.95833,5.51706,-9.95833,-5.51706,-0.559288,0,0.475946,0
-9.95866,5.51773,-9.95866,-5.51773,-0.559646,0,0.476969,0
-9.95899,5.51839,-9.95899,-5.51839,-0.560003,0,0.477991,0
-9.95933,5.51905,-9.95933,-5.51905,-0.560359,0,0.479012,0
-9.95966,5.51971,-9.95966,-5.51971,-0.560715,0,0.480032,0
-9.95999,5.52037,-9.95999,-5.52037,-0.56107,0,0.481052,0
-9.96032,5.52103,-9.96032,-5.52103,-0.561424,0,0.48207,0
-9.96065,5.5217,-9.96065,-5.5217,-0.561777,0,0.483087,0
-9.96099,5.52236,-9.96099,-5.52236,-0.56213,0,0.484104,0
-9.96132,5.52302,-9.96132,-5.52302,-0.562482,0,0.48512,0
-9.96165,5.52368,-9.96165,-5.52368,-0.562833,0,0.486135,0
-9.96198,5.52434,-9.96198,-5.52434,-0.563183,0,0.487148,0
-9.96231,5.525,-9.96231,-5.525,-0.563533,0,0.488162,0
-9.96265,5.52566,-9.96265,-5.52566,-0.563881,0,0.489174,0
-9.96298,5.52632,-9.96298,-5.52632,-0.56423,0,0.490185,0
-9.96331,5.52698,-9.96331,-5.52698,-0.564577,0,0.491195,0
-9.96364,5.52764,-9.96364,-5.52764,-0.564923,0,0.492205,0
-9.96397,5.5283,-9.96397,-5.5283,-0.565269,0,0.493214,0
-9.9643,5.52896,-9.9643,-5.52896,-0.565614,0,0.494222,0
-9.96464,5.52962,-9.96464,-5.52962,-0.565959,0,0.495229,0
-9.96497,5.53028,-9.96497,-5.53028,-0.566302,0,0.496235,0
-9.9653,5.53094,-9.9653,-5.53094,-0.566645,0,0.49724,0
-9.96563,5.5316,-9.96563,-5.5316,-0.566987,0,0.498244,0
-9.96596,5.53226,-9.96596,-5.53226,-0.567329,0,0.499248,0
-9.96629,5.53292,-9.96629,-5.53292,-0.567669,0,0.500251,0
-9.96662,5.53358,-9.96662,-5.53358,-0.568009,0,0.501252,0
-9.96695,5.53424,-9.96695,-5.53424,-0.568349,0,0.502254,0
-9.96728,5.5349,-9.96728,-5.5349,-0.568687,0,0.503254,0
-9.96761,5.53555,-9.96761,-5.53555,-0.569025,0,0.504253,0
-9.96794,5.53621,-9.96794,-5.53621,-0.569362,0,0.505252,0
-9.96828,5.53687,-9.96828,-5.53687,-0.569699,0,0.506249,0
-9.96861,5.53753,-9.96861,-5.53753,-0.570034,0,0.507246,0
-9.96894,5.53819,-9.96894,-5.53819,-0.570369,0,0.508242,0
-9.96927,5.53884,-9.96927,-5.53884,-0.570704,0,0.509238,0
-9.9696,5.5395,-9.9696,-5.5395,-0.571037,0,0.510232,0
-9.96993,5.54016,-9.96993,-5.54016,-0.57137,0,0.511226,0
-9.97026,5.54082,-9.97026,-5.54082,-0.571703,0,0.512218,0
-9.97059,5.54147,-9.97059,-5.54147,-0.572034,0,0.51321,0
-9.97092,5.54213,-9.97092,-5.54213,-0.572365,0,0.514202,0
-9.97125,5.54279,-9.97125,-5.54279,-0.572695,0,0.515192,0
-9.97158,5.54344,-9.97158,-5.54344,-0.573025,0,0.516181,0
-9.97191,5.5441,-9.97191,-5.5441,-0.573354,0,0.51717,0
-9.97224,5.54476,-9.97224,-5.54476,-0.573682,0,0.518158,0
-9.97257,5.54541,-9.97257,-5.54541,-0.57401,0,0.519145,0
-9.9729,5.54607,-9.9729,-5.54607,-0.574337,0,0.520132,0
-9.97323,5.54673,-9.97323,-5.54673,-0.574663,0,0.521117,0
-9.97356,5.54738,-9.97356,-5.54738,-0.574989,0,0.522102,0
-9.97389,5.54804,-9.97389,-5.54804,-0.575313,0,0.523086,0
-9.97422,5.54869,-9.97422,-5.54869,-0.575638,0,0.52407,0
-9.97455,5.54935,-9.97455,-5.54935,-0.575961,0,0.525052,0
-9.97487,5.55,-9.97487,-5.55,-0.576284,0,0.526034,0
-9.9752,5.55066,-9.9752,-5.55066,-0.576607,0,0.527015,0
-9.97553,5.55131,-9.97553,-5.55131,-0.576928,0,0.527995,0
-9.97586,5.55197,-9.97586,-5.55197,-0.577249,0,0.528974,0
-9.97619,5.55262,-9.97619,-5.55262,-0.57757,0,0.529953,0
-9.97652,5.55328,-9.97652,-5.55328,-0.577889,0,0.530931,0
-9.97685,5.55393,-9.97685,-5.55393,-0.578209,0,0.531908,0
-9.97718,5.55459,-9.97718,-5.55459,-0.578527,0,0.532884,0
-9.97751,5.55524,-9.97751,-5.55524,-0.578845,0,0.53386,0
-9.97784,5.55589,-9.97784,-5.55589,-0.579162,0,0.534835,0
-9.97817,5.55655,-9.97817,-5.55655,-0.579479,0,0.535809,0
-9.97849,5.5572,-9.97849,-5.5572,-0.579795,0,0.536782,0
-9.97882,5.55785,-9.97882,-5.55785,-0.58011,0,0.537755,0
-9.97915,5.55851,-9.97915,-5.55851,-0.580425,0,0.538727,0
-9.97948,5.55916,-9.97948,-5.55916,-0.580739,0,0.539698,0
-9.97981,5.55981,-9.97981,-5.55981,-0.581052,0,0.540668,0
-9.98014,5.56047,-9.98014,-5.56047,-0.581365,0,0.541638,0
-9.98046,5.56112,-9.98046,-5.56112,-0.581678,0,0.542607,0
-9.98079,5.56177,-9.98079,-5.56177,-0.581989,0,0.543575,0
-9.98112,5.56243,-9.98112,-5.56243,-0.5823,0,0.544543,0
-9.98145,5.56308,-9.98145,-5.56308,-0.582611,0,0.545509,0
-9.98178,5.56373,-9.98178,-5.56373,-0.582921,0,0.546475,0
-9.98211,5.56438,-9.98211,-5.56438,-0.58323,0,0.547441,0
-9.98243,5.56503,-9.98243,-5.56503,-0.583539,0,0.548405,0
-9.98276,5.56569,-9.98276,-5.56569,-0.583847,0,0.549369,0
-9.98309,5.56634,-9.98309,-5.56634,-0.584154,0,0.550332,0
-9.98342,5.56699,-9.98342,-5.56699,-0.584461,0,0.551295,0
-9.98374,5.56764,-9.98374,-5.56764,-0.584767,0,0.552256,0
-9.98407,5.56829,-9.98407,-5.56829,-0.585073,0,0.553217,0
-9.9844,5.56894,-9.9844,-5.56894,-0.585378,0,0.554178,0
-9.98473,5.56959,-9.98473,-5.56959,-0.585683,0,0.555137,0
-9.98505,5.57025,-9.98505,-5.57025,-0.585987,0,0.556096,0
-9.98538,5.5709,-9.98538,-5.5709,-0.58629,0,0.557054,0
-9.98571,5.57155,-9.98571,-5.57155,-0.586593,0,0.558012,0
-9.98604,5.5722,-9.98604,-5.5722,-0.586895,0,0.558969,0
-9.98636,5.57285,-9.98636,-5.57285,-0.587197,0,0.559925,0
-9.98669,5.5735,-9.98669,-5.5735,-0.587498,0,0.56088,0
-9.98702,5.57415,-9.98702,-5.57415,-0.587799,0,0.561835,0
-9.98735,5.5748,-9.98735,-5.5748,-0.588099,0,0.562789,0
-9.98767,5.57545,-9.98767,-5.57545,-0.588398,0,0.563742,0
-9.988,5.5761,-9.988,-5.5761,-0.588697,0,0.564695,0
-9.98833,5.57675,-9.98833,-5.57675,-0.588995,0,0.565647,0
-9.98865,5.57739,-9.98865,-5.57739,-0.589293,0,0.566598,0
-9.98898,5.57804,-9.98898,-5.57804,-0.58959,0,0.567549,0
-9.98931,5.57869,-9.98931,-5.57869,-0.589887,0,0.568499,0
-9.98963,5.57934,-9.98963,-5.57934,-0.590183,0,0.569448,0
-9.98996,5.57999,-9.98996,-5.57999,-0.590478,0,0.570397,0
-9.99029,5.58064,-9.99029,-5.58064,-0.590773,0,0.571345,0
-9.99061,5.58129,-9.99061,-5.58129,-0.591068,0,0.572292,0
-9.99094,5.58194,-9.99094,-5.58194,-0.591361,0,0.573239,0
-9.99126,5.58258,-9.99126,-5.58258,-0.591655,0,0.574184,0
-9.99159,5.58323,-9.99159,-5.58323,-0.591948,0,0.57513,0
-9.99192,5.58388,-9.99192,-5.58388,-0.59224,0,0.576074,0
-9.99224,5.58453,-9.99224,-5.58453,-0.592532,0,0.577018,0
-9.99257,5.58518,-9.99257,-5.58518,-0.592823,0,0.577962,0
-9.9929,5.58582,-9.9929,-5.58582,-0.593113,0,0.578904,0
-9.99322,5.58647,-9.99322,-5.58647,-0.593403,0,0.579846,0
-9.99355,5.58712,-9.99355,-5.58712,-0.593693,0,0.580788,0
-9.99387,5.58776,-9.99387,-5.58776,-0.593982,0,0.581728,0
-9.9942,5.58841,-9.9942,-5.58841,-0.594271,0,0.582668,0
-9.99452,5.58906,-9.99452,-5.58906,-0.594559,0,0.583608,0
-9.99485,5.5897,-9.99485,-5.5897,-0.594846,0,0.584546,0
-9.99518,5.59035,-9.99518,-5.59035,-0.595133,0,0.585485,0
-9.9955,5.591,-9.9955,-5.591,-0.59542,0,0.586422,0
-9.99583,5.59164,-9.99583,-5.59164,-0.595705,0,0.587359,0
-9.99615,5.59229,-9.99615,-5.59229,-0.595991,0,0.588295,0
-9.99648,5.59294,-9.99648,-5.59294,-0.596276,0,0.589231,0
-9.9968,5.59358,-9.9968,-5.59358,-0.59656,0,0.590165,0
-9.99713,5.59423,-9.99713,-5.59423,-0.596844,0,0.5911,0
-9.99745,5.59487,-9.99745,-5.59487,-0.597127,0,0.592033,0
-9.99778,5.59552,-9.99778,-5.59552,-0.59741,0,0.592966,0
-9.9981,5.59616,-9.9981,-5.59616,-0.597693,0,0.593899,0
-9.99843,5.59681,-9.99843,-5.59681,-0.597974,0,0.594831,0
-9.99875,5.59745,-9.99875,-5.59745,-0.598256,0,0.595762,0
-9.99908,5.5981,-9.99908,-5.5981,-0.598537,0,0.596692,0
-9.9994,5.59874,-9.9994,-5.59874,-0.598817,0,0.597622,0
-9.99973,5.59939,-9.99973,-5.59939,-0.599097,0,0.598552,0
-10.0001,5.60003,-10.0001,-5.60003,-0.599376,0,0.59948,0
-10.0004,5.60068,-10.0004,-5.60068,-0.599655,0,0.600408,0
-10.0007,5.60132,-10.0007,-5.60132,-0.599933,0,0.601336,0
-10.001,5.60196,-10.001,-5.60196,-0.600211,0,0.602263,0
-10.0014,5.60261,-10.0014,-5.60261,-0.600489,0,0.603189,0
-10.0017,5.60325,-10.0017,-5.60325,-0.600765,0,0.604114,0
-10.002,5.6039,-10.002,-5.6039,-0.601042,0,0.605039,0
-10.0023,5.60454,-10.0023,-5.60454,-0.601318,0,0.605964,0
-10.0026,5.60518,-10.0026,-5.60518,-0.601593,0,0.606888,0
-10.003,5.60583,-10.003,-5.60583,-0.601868,0,0.607811,0
-10.0033,5.60647,-10.0033,-5.60647,-0.602143,0,0.608734,0
-10.0036,5.60711,-10.0036,-5.60711,-0.602417,0,0.609656,0
-10.0039,5.60775,-10.0039,-5.60775,-0.60269,0,0.610577,0
-10.0043,5.6084,-10.0043,-5.6084,-0.602963,0,0.611498,0
-10.0046,5.60904,-10.0046,-5.60904,-0.603236,0,0.612418,0
-10.0049,5.60968,-10.0049,-5.60968,-0.603508,0,0.613338,0
-10.0052,5.61032,-10.0052,-5.61032,-0.603779,0,0.614257,0
-10.0056,5.61097,-10.0056,-5.61097,-0.604051,0,0.615175,0
-10.0059,5.61161,-10.0059,-5.61161,-0.604321,0,0.616093,0
-10.0062,5.61225,-10.0062,-5.61225,-0.604591,0,0.61701,0
-10.0065,5.61289,-10.0065,-5.61289,-0.604861,0,0.617927,0
-10.0069,5.61353,-10.0069,-5.61353,-0.605131,0,0.618843,0
-10.0072,5.61417,-10.0072,-5.61417,-0.605399,0,0.619759,0
-10.0075,5.61482,-10.0075,-5.61482,-0.605668,0,0.620674,0
-10.0078,5.61546,-10.0078,-5.61546,-0.605936,0,0.621588,0
-10.0081,5.6161,-10.0081,-5.6161,-0.606203,0,0.622502,0
-10.0085,5.61674,-10.0085,-5.61674,-0.60647,0,0.623415,0
-10.0088,5.61738,-10.0088,-5.61738,-0.606737,0,0.624328,0
-10.0091,5.61802,-10.0091,-5.61802,-0.607003,0,0.62524,0
-10.0094,5.61866,-10.0094,-5.61866,-0.607268,0,0.626151,0
-10.0098,5.6193,-10.0098,-5.6193,-0.607534,0,0.627062,0
-10.0101,5.61994,-10.0101,-5.61994,-0.607798,0,0.627973,0
-10.0104,5.62058,-10.0104,-5.62058,-0.608063,0,0.628882,0
-10.0107,5.62122,-10.0107,-5.62122,-0.608326,0,0.629792,0
-10.0111,5.62186,-10.0111,-5.62186,-0.60859,0,0.6307,0
-10.0114,5.6225,-10.0114,-5.6225,-0.608853,0,0.631608,0
-10.0117,5.62314,-10.0117,-5.62314,-0.609115,0,0.632516,0
-10.012,5.62378,-10.012,-5.62378,-0.609377,0,0.633423,0
-10.0123,5.62442,-10.0123,-5.62442,-0.609639,0,0.634329,0
-10.0127,5.62506,-10.0127,-5.62506,-0.6099,0,0.635235,0
-10.013,5.6257,-10.013,-5.6257,-0.610161,0,0.636141,0
-10.0133,5.62633,-10.0133,-5.62633,-0.610421,0,0.637045,0
-10.0136,5.62697,-10.0136,-5.62697,-0.610681,0,0.63795,0
-10.014,5.62761,-10.014,-5.62761,-0.61094,0,0.638853,0
-10.0143,5.62825,-10.0143,-5.62825,-0.611199,0,0.639756,0
-10.0146,5.62889,-10.0146,-5.62889,-0.611458,0,0.640659,0
-10.0149,5.62953,-10.0149,-5.62953,-0.611716,0,0.641561,0
-10.0152,5.63016,-10.0152,-5.63016,-0.611974,0,0.642462,0
-10.0156,5.6308,-10.0156,-5.6308,-0.612231,0,0.643363,0
-10.0159,5.63144,-10.0159,-5.63144,-0.612488,0,0.644264,0
-10.0162,5.63208,-10.0162,-5.63208,-0.612745,0,0.645164,0
-10.0165,5.63272,-10.0165,-5.63272,-0.613001,0,0.646063,0
-10.0169,5.63335,-10.0169,-5.63335,-0.613256,0,0.646962,0
-10.0172,5.63399,-10.0172,-5.63399,-0.613511,0,0.64786,0
-10.0175,5.63463,-10.0175,-5.63463,-0.613766,0,0.648758,0
-10.0178,5.63526,-10.0178,-5.63526,-0.61402,0,0.649655,0
-10.0181,5.6359,-10.0181,-5.6359,-0.614274,0,0.650551,0
-10.0185,5.63654,-10.0185,-5.63654,-0.614528,0,0.651448,0
-10.0188,5.63717,-10.0188,-5.63717,-0.614781,0,0.652343,0
-10.0191,5.63781,-10.0191,-5.63781,-0.615034,0,0.653238,0
-10.0194,5.63845,-10.0194,-5.63845,-0.615286,0,0.654133,0
-10.0197,5.63908,-10.0197,-5.63908,-0.615538,0,0.655027,0
-10.0201,5.63972,-10.0201,-5.63972,-0.615789,0,0.65592,0
-10.0204,5.64035,-10.0204,-5.64035,-0.61604,0,0.656813,0
-10.0207,5.64099,-10.0207,-5.64099,-0.616291,0,0.657705,0
-10.021,5.64163,-10.021,-5.64163,-0.616541,0,0.658597,0
-10.0213,5.64226,-10.0213,-5.64226,-0.616791,0,0.659489,0
-10.0217,5.6429,-10.0217,-5.6429,-0.61704,0,0.66038,0
-10.022,5.64353,-10.022,-5.64353,-0.617289,0,0.66127,0
-10.0223,5.64417,-10.0223,-5.64417,-0.617538,0,0.66216,0
-10.0226,5.6448,-10.0226,-5.6448,-0.617786,0,0.663049,0
-10.023,5.64544,-10.023,-5.64544,-0.618034,0,0.663938,0
-10.0233,5.64607,-10.0233,-5.64607,-0.618282,0,0.664826,0
-10.0236,5.64671,-10.0236,-5.64671,-0.618529,0,0.665714,0
-10.0239,5.64734,-10.0239,-5.64734,-0.618775,0,0.666601,0
-10.0242,5.64797,-10.0242,-5.64797,-0.619022,0,0.667488,0
-10.0246,5.64861,-10.0246,-5.64861,-0.619267,0,0.668374,0
-10.0249,5.64924,-10.0249,-5.64924,-0.619513,0,0.66926,0
-10.0252,5.64988,-10.0252,-5.64988,-0.619758,0,0.670145,0
-10.0255,5.65051,-10.0255,-5.65051,-0.620003,0,0.67103,0
-10.0258,5.65114,-10.0258,-5.65114,-0.620247,0,0.671914,0
-10.0262,5.65178,-10.0262,-5.65178,-0.620491,0,0.672797,0
-10.0265,5.65241,-10.0265,-5.65241,-0.620734,0,0.673681,0
-10.0268,5.65304,-10.0268,-5.65304,-0.620977,0,0.674563,0
-10.0271,5.65368,-10.0271,-5.65368,-0.62122,0,0.675445,0
-10.0274,5.65431,-10.0274,-5.65431,-0.621462,0,0.676327,0
-10.0278,5.65494,-10.0278,-5.65494,-0.621704,0,0.677208,0
-10.0281,5.65558,-10.0281,-5.65558,-0.621946,0,0.678089,0
-10.0284,5.65621,-10.0284,-5.65621,-0.622187,0,0.678969,0
-10.0287,5.65684,-10.0287,-5.65684,-0.622428,0,0.679849,0
-10.029,5.65747,-10.029,-5.65747,-0.622669,0,0.680728,0
-10.0293,5.6581,-10.0293,-5.6581,-0.622909,0,0.681607,0
-10.0297,5.65874,-10.0297,-5.65874,-0.623148,0,0.682485,0
-10.03,5.65937,-10.03,-5.65937,-0.623388,0,0.683363,0
-10.0303,5.66,-10.0303,-5.66,-0.623627,0,0.68424,0
-10.0306,5.66063,-10.0306,-5.66063,-0.623865,0,0.685117,0
-10.0309,5.66126,-10.0309,-5.66126,-0.624103,0,0.685993,0
-10.0313,5.66189,-10.0313,-5.66189,-0.624341,0,0.686869,0
-10.0316,5.66253,-10.0316,-5.66253,-0.624579,0,0.687744,0
-10.0319,5.66316,-10.0319,-5.66316,-0.624816,0,0.688619,0
-10.0322,5.66379,-10.0322,-5.66379,-0.625053,0,0.689493,0
-10.0325,5.66442,-10.0325,-5.66442,-0.625289,0,0.690367,0
-10.0329,5.66505,-10.0329,-5.66505,-0.625525,0,0.691241,0
-10.0332,5.66568,-10.0332,-5.66568,-0.625761,0,0.692114,0
-10.0335,5.66631,-10.0335,-5.66631,-0.625996,0,0.692986,0
-10.0338,5.66694,-10.0338,-5.66694,-0.626231,0,0.693858,0
-10.0341,5.66757,-10.0341,-5.66757,-0.626465,0,0.694729,0
-10.0345,5.6682,-10.0345,-5.6682,-0.6267,0,0.6956,0
-10.0348,5.66883,-10.0348,-5.66883,-0.626934,0,0.696471,0
-10.0351,5.66946,-10.0351,-5.66946,-0.627167,0,0.697341,0
-10.0354,5.67009,-10.0354,-5.67009,-0.6274,0,0.698211,0
-10.0357,5.67072,-10.0357,-5.67072,-0.627633,0,0.69908,0
-10.036,5.67135,-10.036,-5.67135,-0.627865,0,0.699948,0
-10.0364,5.67198,-10.0364,-5.67198,-0.628097,0,0.700817,0
-10.0367,5.67261,-10.0367,-5.67261,-0.628329,0,0.701684,0
-10.037,5.67324,-10.037,-5.67324,-0.62856,0,0.702552,0
-10.0373,5.67387,-10.0373,-5.67387,-0.628791,0,0.703418,0
-10.0376,5.67449,-10.0376,-5.67449,-0.629022,0,0.704285,0
-10.0379,5.67512,-10.0379,-5.67512,-0.629252,0,0.70515,0
-10.0383,5.67575,-10.0383,-5.67575,-0.629482,0,0.706016,0
-10.0386,5.67638,-10.0386,-5.67638,-0.629712,0,0.706881,0
-10.0389,5.67701,-10.0389,-5.67701,-0.629941,0,0.707745,0
-10.0392,5.67764,-10.0392,-5.67764,-0.63017,0,0.708609,0
-10.0395,5.67826,-10.0395,-5.67826,-0.630399,0,0.709473,0
-10.0399,5.67889,-10.0399,-5.67889,-0.630627,0,0.710336,0
-10.0402,5.67952,-10.0402,-5.67952,-0.630855,0,0.711199,0
-10.0405,5.68015,-10.0405,-5.68015,-0.631082,0,0.712061,0
-10.0408,5.68077,-10.0408,-5.68077,-0.63131,0,0.712922,0
-10.0411,5.6814,-10.0411,-5.6814,-0.631536,0,0.713784,0
-10.0414,5.68203,-10.0414,-5.68203,-0.631763,0,0.714645,0
-10.0418,5.68266,-10.0418,-5.68266,-0.631989,0,0.715505,0
-10.0421,5.68328,-10.0421,-5.68328,-0.632215,0,0.716365,0
-10.0424,5.68391,-10.0424,-5.68391,-0.632441,0,0.717224,0
-10.0427,5.68454,-10.0427,-5.68454,-0.632666,0,0.718083,0
-10.043,5.68516,-10.043,-5.68516,-0.632891,0,0.718942,0
-10.0433,5.68579,-10.0433,-5.68579,-0.633115,0,0.7198,0
-10.0437,5.68642,-10.0437,-5.68642,-0.633339,0,0.720658,0
-10.044,5.68704,-10.044,-5.68704,-0.633563,0,0.721515,0
-10.0443,5.68767,-10.0443,-5.68767,-0.633787,0,0.722372,0
-10.0446,5.68829,-10.0446,-5.68829,-0.63401,0,0.723228,0
-10.0449,5.68892,-10.0449,-5.68892,-0.634233,0,0.724084,0
-10.0452,5.68955,-10.0452,-5.68955,-0.634455,0,0.724939,0
-10.0456,5.69017,-10.0456,-5.69017,-0.634677,0,0.725794,0
-10.0459,5.6908,-10.0459,-5.6908,-0.634899,0,0.726649,0
-10.0462,5.69142,-10.0462,-5.69142,-0.635121,0,0.727503,0
-10.0465,5.69205,-10.0465,-5.69205,-0.635342,0,0.728357,0
-10.0468,5.69267,-10.0468,-5.69267,-0.635563,0,0.72921,0
-10.0471,5.6933,-10.0471,-5.6933,-0.635783,0,0.730063,0
-10.0475,5.69392,-10.0475,-5.69392,-0.636004,0,0.730915,0
-10.0478,5.69455,-10.0478,-5.69455,-0.636224,0,0.731767,0
-10.0481,5.69517,-10.0481,-5.69517,-0.636443,0,0.732619,0
-10.0484,5.69579,-10.0484,-5.69579,-0.636662,0,0.73347,0
-10.0487,5.69642,-10.0487,-5.69642,-0.636881,0,0.734321,0
-10.049,5.69704,-10.049,-5.69704,-0.6371,0,0.735171,0
-10.0494,5.69767,-10.0494,-5.69767,-0.637318,0,0.736021,0
-10.0497,5.69829,-10.0497,-5.69829,-0.637536,0,0.73687,0
-10.05,5.69891,-10.05,-5.69891,-0.637754,0,0.737719,0
-10.0503,5.69954,-10.0503,-5.69954,-0.637971,0,0.738568,0
-10.0506,5.70016,-10.0506,-5.70016,-0.638188,0,0.739416,0
-10.0509,5.70079,-10.0509,-5.70079,-0.638405,0,0.740263,0
-10.0512,5.70141,-10.0512,-5.70141,-0.638622,0,0.741111,0
-10.0516,5.70203,-10.0516,-5.70203,-0.638838,0,0.741957,0
-10.0519,5.70265,-10.0519,-5.70265,-0.639054,0,0.742804,0
-10.0522,5.70328,-10.0522,-5.70328,-0.639269,0,0.74365,0
-10.0525,5.7039,-10.0525,-5.7039,-0.639484,0,0.744495,0
-10.0528,5.70452,-10.0528,-5.70452,-0.639699,0,0.74534,0
-10.0531,5.70514,-10.0531,-5.70514,-0.639914,0,0.746185,0
-10.0535,5.70577,-10.0535,-5.70577,-0.640128,0,0.747029,0
-10.0538,5.70639,-10.0538,-5.70639,-0.640342,0,0.747873,0
-10.0541,5.70701,-10.0541,-5.70701,-0.640556,0,0.748717,0
-10.0544,5.70763,-10.0544,-5.70763,-0.640769,0,0.74956,0
-10.0547,5.70826,-10.0547,-5.70826,-0.640982,0,0.750402,0
-10.055,5.70888,-10.055,-5.70888,-0.641195,0,0.751245,0
-10.0553,5.7095,-10.0553,-5.7095,-0.641407,0,0.752086,0
-10.0557,5.71012,-10.0557,-5.71012,-0.641619,0,0.752928,0
-10.056,5.71074,-10.056,-5.71074,-0.641831,0,0.753769,0
-10.0563,5.71136,-10.0563,-5.71136,-0.642043,0,0.754609,0
-10.0566,5.71198,-10.0566,-5.71198,-0.642254,0,0.75545,0
-10.0569,5.7126,-10.0569,-5.7126,-0.642465,0,0.756289,0
-10.0572,5.71323,-10.0572,-5.71323,-0.642675,0,0.757129,0
-10.0575,5.71385,-10.0575,-5.71385,-0.642886,0,0.757968,0
-10.0579,5.71447,-10.0579,-5.71447,-0.643096,0,0.758806,0
-10.0582,5.71509,-10.0582,-5.71509,-0.643306,0,0.759644,0
-10.0585,5.71571,-10.0585,-5.71571,-0.643515,0,0.760482,0
-10.0588,5.71633,-10.0588,-5.71633,-0.643724,0,0.761319,0
-10.0591,5.71695,-10.0591,-5.71695,-0.643933,0,0.762156,0
-10.0594,5.71757,-10.0594,-5.71757,-0.644142,0,0.762993,0
-10.0597,5.71819,-10.0597,-5.71819,-0.64435,0,0.763829,0
-10.0601,5.71881,-10.0601,-5.71881,-0.644558,0,0.764664,0
-10.0604,5.71943,-10.0604,-5.71943,-0.644766,0,0.7655,0
-10.0607,5.72005,-10.0607,-5.72005,-0.644973,0,0.766335,0
-10.061,5.72067,-10.061,-5.72067,-0.64518,0,0.767169,0
-10.0613,5.72128,-10.0613,-5.72128,-0.645387,0,0.768003,0
-10.0616,5.7219,-10.0616,-5.7219,-0.645593,0,0.768837,0
-10.0619,5.72252,-10.0619,-5.72252,-0.6458,0,0.76967,0
-10.0622,5.72314,-10.0622,-5.72314,-0.646006,0,0.770503,0
-10.0626,5.72376,-10.0626,-5.72376,-0.646211,0,0.771336,0
-10.0629,5.72438,-10.0629,-5.72438,-0.646417,0,0.772168,0
-10.0632,5.725,-10.0632,-5.725,-0.646622,0,0.772999,0
-10.0635,5.72562,-10.0635,-5.72562,-0.646827,0,0.773831,0
-10.0638,5.72623,-10.0638,-5.72623,-0.647031,0,0.774662,0
-10.0641,5.72685,-10.0641,-5.72685,-0.647235,0,0.775492,0
-10.0644,5.72747,-10.0644,-5.72747,-0.647439,0,0.776322,0
-10.0648,5.72809,-10.0648,-5.72809,-0.647643,0,0.777152,0
-10.0651,5.72871,-10.0651,-5.72871,-0.647847,0,0.777981,0
-10.0654,5.72932,-10.0654,-5.72932,-0.64805,0,0.77881,0
-10.0657,5.72994,-10.0657,-5.72994,-0.648253,0,0.779639,0
-10.066,5.73056,-10.066,-5.73056,-0.648455,0,0.780467,0
-10.0663,5.73117,-10.0663,-5.73117,-0.648657,0,0.781295,0
-10.0666,5.73179,-10.0666,-5.73179,-0.648859,0,0.782122,0
-10.0669,5.73241,-10.0669,-5.73241,-0.649061,0,0.782949,0
-10.0673,5.73303,-10.0673,-5.73303,-0.649263,0,0.783776,0
-10.0676,5.73364,-10.0676,-5.73364,-0.649464,0,0.784602,0
-10.0679,5.73426,-10.0679,-5.73426,-0.649665,0,0.785428,0
-10.0682,5.73488,-10.0682,-5.73488,-0.649865,0,0.786254,0
-10.0685,5.73549,-10.0685,-5.73549,-0.650066,0,0.787079,0
-10.0688,5.73611,-10.0688,-5.73611,-0.650266,0,0.787904,0
-10.0691,5.73672,-10.0691,-5.73672,-0.650466,0,0.788728,0
-10.0694,5.73734,-10.0694,-5.73734,-0.650665,0,0.789552,0
-10.0698,5.73796,-10.0698,-5.73796,-0.650865,0,0.790375,0
-10.0701,5.73857,-10.0701,-5.73857,-0.651064,0,0.791199,0
-10.0704,5.73919,-10.0704,-5.73919,-0.651262,0,0.792022,0
-10.0707,5.7398,-10.0707,-5.7398,-0.651461,0,0.792844,0
-10.071,5.74042,-10.071,-5.74042,-0.651659,0,0.793666,0
-10.0713,5.74103,-10.0713,-5.74103,-0.651857,0,0.794488,0
-10.0716,5.74165,-10.0716,-5.74165,-0.652055,0,0.795309,0
-10.0719,5.74226,-10.0719,-5.74226,-0.652252,0,0.79613,0
-10.0723,5.74288,-10.0723,-5.74288,-0.652449,0,0.796951,0
-10.0726,5.74349,-10.0726,-5.74349,-0.652646,0,0.797771,0
-10.0729,5.74411,-10.0729,-5.74411,-0.652843,0,0.798591,0
-10.0732,5.74472,-10.0732,-5.74472,-0.653039,0,0.79941,0
-10.0735,5.74534,-10.0735,-5.74534,-0.653235,0,0.800229,0
-10.0738,5.74595,-10.0738,-5.74595,-0.653431,0,0.801048,0
-10.0741,5.74656,-10.0741,-5.74656,-0.653626,0,0.801866,0
-10.0744,5.74718,-10.0744,-5.74718,-0.653822,0,0.802684,0
-10.0747,5.74779,-10.0747,-5.74779,-0.654017,0,0.803502,0
-10.0751,5.74841,-10.0751,-5.74841,-0.654212,0,0.804319,0
-10.0754,5.74902,-10.0754,-5.74902,-0.654406,0,0.805136,0
-10.0757,5.74963,-10.0757,-5.74963,-0.6546,0,0.805953,0
-10.076,5.75025,-10.076,-5.75025,-0.654794,0,0.806769,0
-10.0763,5.75086,-10.0763,-5.75086,-0.654988,0,0.807585,0
-10.0766,5.75147,-10.0766,-5.75147,-0.655182,0,0.8084,0
-10.0769,5.75209,-10.0769,-5.75209,-0.655375,0,0.809215,0
-10.0772,5.7527,-10.0772,-5.7527,-0.655568,0,0.81003,0
-10.0775,5.75331,-10.0775,-5.75331,-0.655761,0,0.810844,0
-10.0779,5.75392,-10.0779,-5.75392,-0.655953,0,0.811658,0
-10.0782,5.75454,-10.0782,-5.75454,-0.656145,0,0.812472,0
-10.0785,5.75515,-10.0785,-5.75515,-0.656337,0,0.813285,0
-10.0788,5.75576,-10.0788,-5.75576,-0.656529,0,0.814098,0
-10.0791,5.75637,-10.0791,-5.75637,-0.65672,0,0.81491,0
-10.0794,5.75699,-10.0794,-5.75699,-0.656912,0,0.815722,0
-10.0797,5.7576,-10.0797,-5.7576,-0.657103,0,0.816534,0
-10.08,5.75821,-10.08,-5.75821,-0.657293,0,0.817346,0
-10.0803,5.75882,-10.0803,-5.75882,-0.657484,0,0.818157,0
-10.0806,5.75943,-10.0806,-5.75943,-0.657674,0,0.818968,0
-10.081,5.76004,-10.081,-5.76004,-0.657864,0,0.819778,0
-10.0813,5.76066,-10.0813,-5.76066,-0.658054,0,0.820588,0
-10.0816,5.76127,-10.0816,-5.76127,-0.658243,0,0.821398,0
-10.0819,5.76188,-10.0819,-5.76188,-0.658432,0,0.822207,0
-10.0822,5.76249,-10.0822,-5.76249,-0.658621,0,0.823016,0
-10.0825,5.7631,-10.0825,-5.7631,-0.65881,0,0.823825,0
-10.0828,5.76371,-10.0828,-5.76371,-0.658998,0,0.824633,0
-10.0831,5.76432,-10.0831,-5.76432,-0.659187,0,0.825441,0
-10.0834,5.76493,-10.0834,-5.76493,-0.659375,0,0.826248,0
-10.0837,5.76554,-10.0837,-5.76554,-0.659562,0,0.827055,0
-10.0841,5.76615,-10.0841,-5.76615,-0.65975,0,0.827862,0
-10.0844,5.76676,-10.0844,-5.76676,-0.659937,0,0.828669,0
-10.0847,5.76737,-10.0847,-5.76737,-0.660124,0,0.829475,0
-10.085,5.76798,-10.085,-5.76798,-0.660311,0,0.830281,0
-10.0853,5.76859,-10.0853,-5.76859,-0.660497,0,0.831086,0
-10.0856,5.7692,-10.0856,-5.7692,-0.660684,0,0.831891,0
-10.0859,5.76981,-10.0859,-5.76981,-0.66087,0,0.832696,0
-10.0862,5.77042,-10.0862,-5.77042,-0.661056,0,0.833501,0
-10.0865,5.77103,-10.0865,-5.77103,-0.661241,0,0.834305,0
-10.0868,5.77164,-10.0868,-5.77164,-0.661426,0,0.835108,0
-10.0872,5.77225,-10.0872,-5.77225,-0.661612,0,0.835912,0
-10.0875,5.77286,-10.0875,-5.77286,-0.661796,0,0.836715,0
-10.0878,5.77346,-10.0878,-5.77346,-0.661981,0,0.837517,0
-10.0881,5.77407,-10.0881,-5.77407,-0.662165,0,0.83832,0
-10.0884,5.77468,-10.0884,-5.77468,-0.66235,0,0.839122,0
-10.0887,5.77529,-10.0887,-5.77529,-0.662533,0,0.839924,0
-10.089,5.7759,-10.089,-5.7759,-0.662717,0,0.840725,0
-10.0893,5.77651,-10.0893,-5.77651,-0.662901,0,0.841526,0
-10.0896,5.77711,-10.0896,-5.77711,-0.663084,0,0.842327,0
-10.0899,5.77772,-10.0899,-5.77772,-0.663267,0,0.843127,0
-10.0902,5.77833,-10.0902,-5.77833,-0.66345,0,0.843927,0
-10.0905,5.77894,-10.0905,-5.77894,-0.663632,0,0.844726,0
-10.0909,5.77955,-10.0909,-5.77955,-0.663814,0,0.845526,0
-10.0912,5.78015,-10.0912,-5.78015,-0.663996,0,0.846325,0
-10.0915,5.78076,-10.0915,-5.78076,-0.664178,0,0.847123,0
-10.0918,5.78137,-10.0918,-5.78137,-0.66436,0,0.847922,0
-10.0921,5.78198,-10.0921,-5.78198,-0.664541,0,0.84872,0
-10.0924,5.78258,-10.0924,-5.78258,-0.664722,0,0.849517,0
-10.0927,5.78319,-10.0927,-5.78319,-0.664903,0,0.850315,0
-10.093,5.7838,-10.093,-5.7838,-0.665084,0,0.851111,0
-10.0933,5.7844,-10.0933,-5.7844,-0.665264,0,0.851908,0
-10.0936,5.78501,-10.0936,-5.78501,-0.665445,0,0.852704,0
-10.0939,5.78562,-10.0939,-5.78562,-0.665625,0,0.8535,0
-10.0942,5.78622,-10.0942,-5.78622,-0.665804,0,0.854296,0
-10.0946,5.78683,-10.0946,-5.78683,-0.665984,0,0.855091,0
-10.0949,5.78743,-10.0949,-5.78743,-0.666163,0,0.855886,0
-10.0952,5.78804,-10.0952,-5.78804,-0.666342,0,0.856681,0
-10.0955,5.78865,-10.0955,-5.78865,-0.666521,0,0.857475,0
-10.0958,5.78925,-10.0958,-5.78925,-0.6667,0,0.858269,0
-10.0961,5.78986,-10.0961,-5.78986,-0.666878,0,0.859063,0
-10.0964,5.79046,-10.0964,-5.79046,-0.667056,0,0.859856,0
-10.0967,5.79107,-10.0967,-5.79107,-0.667234,0,0.860649,0
-10.097,5.79167,-10.097,-5.79167,-0.667412,0,0.861442,0
-10.0973,5.79228,-10.0973,-5.79228,-0.66759,0,0.862234,0
-10.0976,5.79288,-10.0976,-5.79288,-0.667767,0,0.863026,0
-10.0979,5.79349,-10.0979,-5.79349,-0.667944,0,0.863818,0
-10.0982,5.79409,-10.0982,-5.79409,-0.668121,0,0.864609,0
-10.0986,5.7947,-10.0986,-5.7947,-0.668298,0,0.8654,0
-10.0989,5.7953,-10.0989,-5.7953,-0.668474,0,0.866191,0
-10.0992,5.79591,-10.0992,-5.79591,-0.66865,0,0.866981,0
-10.0995,5.79651,-10.0995,-5.79651,-0.668826,0,0.867772,0
-10.0998,5.79711,-10.0998,-5.79711,-0.669002,0,0.868561,0
-10.1001,5.79772,-10.1001,-5.79772,-0.669177,0,0.869351,0
-10.1004,5.79832,-10.1004,-5.79832,-0.669353,0,0.87014,0
-10.1007,5.79893,-10.1007,-5.79893,-0.669528,0,0.870929,0
-10.101,5.79953,-10.101,-5.79953,-0.669703,0,0.871717,0
-10.1013,5.80013,-10.1013,-5.80013,-0.669878,0,0.872505,0
-10.1016,5.80074,-10.1016,-5.80074,-0.670052,0,0.873293,0
-10.1019,5.80134,-10.1019,-5.80134,-0.670226,0,0.874081,0
-10.1022,5.80194,-10.1022,-5.80194,-0.6704,0,0.874868,0
-10.1025,5.80255,-10.1025,-5.80255,-0.670574,0,0.875655,0
-10.1028,5.80315,-10.1028,-5.80315,-0.670748,0,0.876441,0
-10.1032,5.80375,-10.1032,-5.80375,-0.670921,0,0.877228,0
-10.1035,5.80435,-10.1035,-5.80435,-0.671094,0,0.878013,0
-10.1038,5.80496,-10.1038,-5.80496,-0.671267,0,0.878799,0
-10.1041,5.80556,-10.1041,-5.80556,-0.67144,0,0.879584,0
-10.1044,5.80616,-10.1044,-5.80616,-0.671613,0,0.880369,0
-10.1047,5.80676,-10.1047,-5.80676,-0.671785,0,0.881154,0
-10.105,5.80737,-10.105,-5.80737,-0.671957,0,0.881938,0
-10.1053,5.80797,-10.1053,-5.80797,-0.672129,0,0.882722,0
-10.1056,5.80857,-10.1056,-5.80857,-0.672301,0,0.883506,0
-10.1059,5.80917,-10.1059,-5.80917,-0.672472,0,0.88429,0
-10.1062,5.80977,-10.1062,-5.80977,-0.672644,0,0.885073,0
-10.1065,5.81038,-10.1065,-5.81038,-0.672815,0,0.885855,0
-10.1068,5.81098,-10.1068,-5.81098,-0.672986,0,0.886638,0
-10.1071,5.81158,-10.1071,-5.81158,-0.673156,0,0.88742,0
-10.1074,5.81218,-10.1074,-5.81218,-0.673327,0,0.888202,0
-10.1077,5.81278,-10.1077,-5.81278,-0.673497,0,0.888984,0
-10.108,5.81338,-10.108,-5.81338,-0.673667,0,0.889765,0
-10.1084,5.81398,-10.1084,-5.81398,-0.673837,0,0.890546,0
-10.1087,5.81458,-10.1087,-5.81458,-0.674007,0,0.891326,0
-10.109,5.81518,-10.109,-5.81518,-0.674176,0,0.892107,0
-10.1093,5.81578,-10.1093,-5.81578,-0.674346,0,0.892887,0
-10.1096,5.81638,-10.1096,-5.81638,-0.674515,0,0.893666,0
-10.1099,5.81698,-10.1099,-5.81698,-0.674683,0,0.894446,0
-10.1102,5.81759,-10.1102,-5.81759,-0.674852,0,0.895225,0
-10.1105,5.81819,-10.1105,-5.81819,-0.675021,0,0.896004,0
-10.1108,5.81879,-10.1108,-5.81879,-0.675189,0,0.896782,0
-10.1111,5.81938,-10.1111,-5.81938,-0.675357,0,0.89756,0
-10.1114,5.81998,-10.1114,-5.81998,-0.675525,0,0.898338,0
-10.1117,5.82058,-10.1117,-5.82058,-0.675692,0,0.899116,0
-10.112,5.82118,-10.112,-5.82118,-0.67586,0,0.899893,0
-10.1123,5.82178,-10.1123,-5.82178,-0.676027,0,0.90067,0
-10.1126,5.82238,-10.1126,-5.82238,-0.676194,0,0.901447,0
-10.1129,5.82298,-10.1129,-5.82298,-0.676361,0,0.902223,0
-10.1132,5.82358,-10.1132,-5.82358,-0.676528,0,0.902999,0
-10.1135,5.82418,-10.1135,-5.82418,-0.676694,0,0.903775,0
-10.1138,5.82478,-10.1138,-5.82478,-0.67686,0,0.904551,0
-10.1141,5.82538,-10.1141,-5.82538,-0.677026,0,0.905326,0
-10.1145,5.82598,-10.1145,-5.82598,-0.677192,0,0.906101,0
-10.1148,5.82657,-10.1148,-5.82657,-0.677358,0,0.906875,0
-10.1151,5.82717,-10.1151,-5.82717,-0.677523,0,0.90765,0
-10.1154,5.82777,-10.1154,-5.82777,-0.677688,0,0.908423,0
-10.1157,5.82837,-10.1157,-5.82837,-0.677854,0,0.909197,0
-10.116,5.82897,-10.116,-5.82897,-0.678018,0,0.909971,0
-10.1163,5.82956,-10.1163,-5.82956,-0.678183,0,0.910744,0
-10.1166,5.83016,-10.1166,-5.83016,-0.678348,0,0.911516,0
-10.1169,5.83076,-10.1169,-5.83076,-0.678512,0,0.912289,0
-10.1172,5.83136,-10.1172,-5.83136,-0.678676,0,0.913061,0
-10.1175,5.83195,-10.1175,-5.83195,-0.67884,0,0.913833,0
-10.1178,5.83255,-10.1178,-5.83255,-0.679004,0,0.914605,0
-10.1181,5.83315,-10.1181,-5.83315,-0.679167,0,0.915376,0
-10.1184,5.83375,-10.1184,-5.83375,-0.67933,0,0.916147,0
-10.1187,5.83434,-10.1187,-5.83434,-0.679494,0,0.916918,0
-10.119,5.83494,-10.119,-5.83494,-0.679657,0,0.917688,0
-10.1193,5.83554,-10.1193,-5.83554,-0.679819,0,0.918458,0
-10.1196,5.83613,-10.1196,-5.83613,-0.679982,0,0.919228,0
-10.1199,5.83673,-10.1199,-5.83673,-0.680144,0,0.919998,0
-10.1202,5.83733,-10.1202,-5.83733,-0.680306,0,0.920767,0
-10.1205,5.83792,-10.1205,-5.83792,-0.680468,0,0.921536,0
-10.1208,5.83852,-10.1208,-5.83852,-0.68063,0,0.922305,0
-10.1211,5.83911,-10.1211,-5.83911,-0.680792,0,0.923073,0
-10.1214,5.83971,-10.1214,-5.83971,-0.680953,0,0.923841,0
-10.1217,5.84031,-10.1217,-5.84031,-0.681115,0,0.924609,0
-10.1221,5.8409,-10.1221,-5.8409,-0.681276,0,0.925377,0
-10.1224,5.8415,-10.1224,-5.8415,-0.681436,0,0.926144,0
-10.1227,5.84209,-10.1227,-5.84209,-0.681597,0,0.926911,0
-10.123,5.84269,-10.123,-5.84269,-0.681758,0,0.927678,0
-10.1233,5.84328,-10.1233,-5.84328,-0.681918,0,0.928444,0
-10.1236,5.84388,-10.1236,-5.84388,-0.682078,0,0.92921,0
-10.1239,5.84447,-10.1239,-5.84447,-0.682238,0,0.929976,0
-10.1242,5.84507,-10.1242,-5.84507,-0.682398,0,0.930741,0
-10.1245,5.84566,-10.1245,-5.84566,-0.682557,0,0.931507,0
-10.1248,5.84626,-10.1248,-5.84626,-0.682717,0,0.932272,0
-10.1251,5.84685,-10.1251,-5.84685,-0.682876,0,0.933036,0
-10.1254,5.84745,-10.1254,-5.84745,-0.683035,0,0.933801,0
-10.1257,5.84804,-10.1257,-5.84804,-0.683194,0,0.934565,0
-10.126,5.84864,-10.126,-5.84864,-0.683352,0,0.935329,0
-10.1263,5.84923,-10.1263,-5.84923,-0.683511,0,0.936092,0
-10.1266,5.84982,-10.1266,-5.84982,-0.683669,0,0.936855,0
-10.1269,5.85042,-10.1269,-5.85042,-0.683827,0,0.937618,0
-10.1272,5.85101,-10.1272,-5.85101,-0.683985,0,0.938381,0
-10.1275,5.85161,-10.1275,-5.85161,-0.684143,0,0.939143,0
-10.1278,5.8522,-10.1278,-5.8522,-0.684301,0,0.939906,0
-10.1281,5.85279,-10.1281,-5.85279,-0.684458,0,0.940667,0
-10.1284,5.85339,-10.1284,-5.85339,-0.684615,0,0.941429,0
-10.1287,5.85398,-10.1287,-5.85398,-0.684772,0,0.94219,0
-10.129,5.85457,-10.129,-5.85457,-0.684929,0,0.942951,0
-10.1293,5.85516,-10.1293,-5.85516,-0.685086,0,0.943712,0
-10.1296,5.85576,-10.1296,-5.85576,-0.685242,0,0.944473,0
-10.1299,5.85635,-10.1299,-5.85635,-0.685399,0,0.945233,0
-10.1302,5.85694,-10.1302,-5.85694,-0.685555,0,0.945993,0
-10.1305,5.85754,-10.1305,-5.85754,-0.685711,0,0.946752,0
-10.1308,5.85813,-10.1308,-5.85813,-0.685866,0,0.947512,0
-10.1311,5.85872,-10.1311,-5.85872,-0.686022,0,0.948271,0
-10.1314,5.85931,-10.1314,-5.85931,-0.686177,0,0.94903,0
-10.1317,5.8599,-10.1317,-5.8599,-0.686333,0,0.949788,0
-10.132,5.8605,-10.132,-5.8605,-0.686488,0,0.950546,0
-10.1323,5.86109,-10.1323,-5.86109,-0.686643,0,0.951304,0
-10.1326,5.86168,-10.1326,-5.86168,-0.686797,0,0.952062,0
-10.1329,5.86227,-10.1329,-5.86227,-0.686952,0,0.952819,0
-10.1332,5.86286,-10.1332,-5.86286,-0.687106,0,0.953577,0
-10.1335,5.86345,-10.1335,-5.86345,-0.687261,0,0.954333,0
-10.1338,5.86405,-10.1338,-5.86405,-0.687415,0,0.95509,0
-10.1341,5.86464,-10.1341,-5.86464,-0.687568,0,0.955846,0
-10.1344,5.86523,-10.1344,-5.86523,-0.687722,0,0.956602,0
-10.1347,5.86582,-10.1347,-5.86582,-0.687876,0,0.957358,0
-10.135,5.86641,-10.135,-5.86641,-0.688029,0,0.958114,0
-10.1353,5.867,-10.1353,-5.867,-0.688182,0,0.958869,0
-10.1356,5.86759,-10.1356,-5.86759,-0.688335,0,0.959624,0
-10.1359,5.86818,-10.1359,-5.86818,-0.688488,0,0.960379,0
-10.1362,5.86877,-10.1362,-5.86877,-0.688641,0,0.961133,0
-10.1365,5.86936,-10.1365,-5.86936,-0.688793,0,0.961887,0
-10.1368,5.86995,-10.1368,-5.86995,-0.688945,0,0.962641,0
-10.1371,5.87054,-10.1371,-5.87054,-0.689098,0,0.963395,0
-10.1374,5.87113,-10.1374,-5.87113,-0.68925,0,0.964148,0
-10.1377,5.87172,-10.1377,-5.87172,-0.689401,0,0.964901,0
-10.1381,5.87231,-10.1381,-5.87231,-0.689553,0,0.965654,0
-10.1384,5.8729,-10.1384,-5.8729,-0.689704,0,0.966407,0
-10.1387,5.87349,-10.1387,-5.87349,-0.689856,0,0.967159,0
-10.139,5.87408,-10.139,-5.87408,-0.690007,0,0.967911,0
-10.1393,5.87467,-10.1393,-5.87467,-0.690158,0,0.968663,0
-10.1396,5.87526,-10.1396,-5.87526,-0.690309,0,0.969414,0
-10.1399,5.87585,-10.1399,-5.87585,-0.690459,0,0.970165,0
-10.1402,5.87644,-10.1402,-5.87644,-0.69061,0,0.970916,0
-10.1405,5.87703,-10.1405,-5.87703,-0.69076,0,0.971667,0
-10.1408,5.87762,-10.1408,-5.87762,-0.69091,0,0.972417,0
-10.1411,5.8782,-10.1411,-5.8782,-0.69106,0,0.973167,0
-10.1414,5.87879,-10.1414,-5.87879,-0.69121,0,0.973917,0
-10.1417,5.87938,-10.1417,-5.87938,-0.69136,0,0.974667,0
-10.142,5.87997,-10.142,-5.87997,-0.691509,0,0.975416,0
-10.1423,5.88056,-10.1423,-5.88056,-0.691658,0,0.976165,0
-10.1426,5.88115,-10.1426,-5.88115,-0.691807,0,0.976914,0
-10.1429,5.88173,-10.1429,-5.88173,-0.691956,0,0.977663,0
-10.1432,5.88232,-10.1432,-5.88232,-0.692105,0,0.978411,0
-10.1435,5.88291,-10.1435,-5.88291,-0.692254,0,0.979159,0
-10.1438,5.8835,-10.1438,-5.8835,-0.692402,0,0.979907,0
-10.1441,5.88408,-10.1441,-5.88408,-0.692551,0,0.980655,0
-10.1444,5.88467,-10.1444,-5.88467,-0.692699,0,0.981402,0
-10.1447,5.88526,-10.1447,-5.88526,-0.692847,0,0.982149,0
-10.145,5.88585,-10.145,-5.88585,-0.692995,0,0.982896,0
-10.1452,5.88643,-10.1452,-5.88643,-0.693142,0,0.983642,0
-10.1455,5.88702,-10.1455,-5.88702,-0.69329,0,0.984388,0
-10.1458,5.88761,-10.1458,-5.88761,-0.693437,0,0.985134,0
-10.1461,5.88819,-10.1461,-5.88819,-0.693584,0,0.98588,0
-10.1464,5.88878,-10.1464,-5.88878,-0.693731,0,0.986626,0
-10.1467,5.88937,-10.1467,-5.88937,-0.693878,0,0.987371,0
-10.147,5.88995,-10.147,-5.88995,-0.694025,0,0.988116,0
-10.1473,5.89054,-10.1473,-5.89054,-0.694172,0,0.98886,0
-10.1476,5.89113,-10.1476,-5.89113,-0.694318,0,0.989605,0
-10.1479,5.89171,-10.1479,-5.89171,-0.694464,0,0.990349,0
-10.1482,5.8923,-10.1482,-5.8923,-0.69461,0,0.991093,0
-10.1485,5.89288,-10.1485,-5.89288,-0.694756,0,0.991837,0
-10.1488,5.89347,-10.1488,-5.89347,-0.694902,0,0.99258,0
-10.1491,5.89406,-10.1491,-5.89406,-0.695048,0,0.993323,0
-10.1494,5.89464,-10.1494,-5.89464,-0.695193,0,0.994066,0
-10.1497,5.89523,-10.1497,-5.89523,-0.695338,0,0.994809,0
-10.15,5.89581,-10.15,-5.89581,-0.695483,0,0.995551,0
-10.1503,5.8964,-10.1503,-5.8964,-0.695628,0,0.996293,0
-10.1506,5.89698,-10.1506,-5.89698,-0.695773,0,0.997035,0
-10.1509,5.89757,-10.1509,-5.89757,-0.695918,0,0.997777,0
-10.1512,5.89815,-10.1512,-5.89815,-0.696062,0,0.998518,0
-10.1515,5.89874,-10.1515,-5.89874,-0.696207,0,0.999259,0
-10.1518,5.89932,-10.1518,-5.89932,-0.696351,0,1,0
-10.1521,5.89991,-10.1521,-5.89991,-0.696495,0,1.00074,0
-10.1524,5.90049,-10.1524,-5.90049,-0.696639,0,1.00148,0
-10.1527,5.90107,-10.1527,-5.90107,-0.696783,0,1.00222,0
-10.153,5.90166,-10.153,-5.90166,-0.696926,0,1.00296,0
-10.1533,5.90224,-10.1533,-5.90224,-0.69707,0,1.0037,0
-10.1536,5.90283,-10.1536,-5.90283,-0.697213,0,1.00444,0
-10.1539,5.90341,-10.1539,-5.90341,-0.697356,0,1.00518,0
-10.1542,5.904,-10.1542,-5.904,-0.697499,0,1.00592,0
-10.1545,5.90458,-10.1545,-5.90458,-0.697642,0,1.00666,0
-10.1548,5.90516,-10.1548,-5.90516,-0.697784,0,1.00739,0
-10.1551,5.90575,-10.1551,-5.90575,-0.697927,0,1.00813,0
-10.1554,5.90633,-10.1554,-5.90633,-0.698069,0,1.00887,0
-10.1557,5.90691,-10.1557,-5.90691,-0.698211,0,1.00961,0
-10.156,5.9075,-10.156,-5.9075,-0.698353,0,1.01035,0
-10.1563,5.90808,-10.1563,-5.90808,-0.698495,0,1.01108,0
-10.1566,5.90866,-10.1566,-5.90866,-0.698637,0,1.01182,0
-10.1569,5.90924,-10.1569,-5.90924,-0.698779,0,1.01256,0
-10.1572,5.90983,-10.1572,-5.90983,-0.69892,0,1.01329,0
-10.1575,5.91041,-10.1575,-5.91041,-0.699061,0,1.01403,0
-10.1578,5.91099,-10.1578,-5.91099,-0.699203,0,1.01476,0
-10.1581,5.91158,-10.1581,-5.91158,-0.699344,0,1.0155,0
-10.1584,5.91216,-10.1584,-5.91216,-0.699484,0,1.01624,0
-10.1587,5.91274,-10.1587,-5.91274,-0.699625,0,1.01697,0
-10.159,5.91332,-10.159,-5.91332,-0.699766,0,1.01771,0
-10.1593,5.9139,-10.1593,-5.9139,-0.699906,0,1.01844,0
-10.1596,5.91449,-10.1596,-5.91449,-0.700046,0,1.01918,0
-10.1599,5.91507,-10.1599,-5.91507,-0.700186,0,1.01991,0
-10.1602,5.91565,-10.1602,-5.91565,-0.700326,0,1.02064,0
-10.1605,5.91623,-10.1605,-5.91623,-0.700466,0,1.02138,0
-10.1608,5.91681,-10.1608,-5.91681,-0.700606,0,1.02211,0
-10.161,5.91739,-10.161,-5.91739,-0.700745,0,1.02284,0
-10.1613,5.91797,-10.1613,-5.91797,-0.700885,0,1.02358,0
-10.1616,5.91856,-10.1616,-5.91856,-0.701024,0,1.02431,0
-10.1619,5.91914,-10.1619,-5.91914,-0.701163,0,1.02504,0
-10.1622,5.91972,-10.1622,-5.91972,-0.701302,0,1.02577,0
-10.1625,5.9203,-10.1625,-5.9203,-0.701441,0,1.02651,0
-10.1628,5.92088,-10.1628,-5.92088,-0.701579,0,1.02724,0
-10.1631,5.92146,-10.1631,-5.92146,-0.701718,0,1.02797,0
-10.1634,5.92204,-10.1634,-5.92204,-0.701856,0,1.0287,0
-10.1637,5.92262,-10.1637,-5.92262,-0.701994,0,1.02943,0
-10.164,5.9232,-10.164,-5.9232,-0.702132,0,1.03016,0
-10.1643,5.92378,-10.1643,-5.92378,-0.70227,0,1.03089,0
-10.1646,5.92436,-10.1646,-5.92436,-0.702408,0,1.03162,0
-10.1649,5.92494,-10.1649,-5.92494,-0.702546,0,1.03235,0
-10.1652,5.92552,-10.1652,-5.92552,-0.702683,0,1.03308,0
-10.1655,5.9261,-10.1655,-5.9261,-0.702821,0,1.03381,0
-10.1658,5.92668,-10.1658,-5.92668,-0.702958,0,1.03454,0
-10.1661,5.92726,-10.1661,-5.92726,-0.703095,0,1.03527,0
-10.1664,5.92784,-10.1664,-5.92784,-0.703232,0,1.036,0
-10.1667,5.92842,-10.1667,-5.92842,-0.703369,0,1.03673,0
-10.167,5.929,-10.167,-5.929,-0.703505,0,1.03746,0
-10.1673,5.92958,-10.1673,-5.92958,-0.703642,0,1.03819,0
-10.1676,5.93016,-10.1676,-5.93016,-0.703778,0,1.03891,0
-10.1679,5.93073,-10.1679,-5.93073,-0.703914,0,1.03964,0
-10.1682,5.93131,-10.1682,-5.93131,-0.70405,0,1.04037,0
-10.1685,5.93189,-10.1685,-5.93189,-0.704186,0,1.0411,0
-10.1688,5.93247,-10.1688,-5.93247,-0.704322,0,1.04182,0
-10.169,5.93305,-10.169,-5.93305,-0.704458,0,1.04255,0
-10.1693,5.93363,-10.1693,-5.93363,-0.704593,0,1.04328,0
-10.1696,5.93421,-10.1696,-5.93421,-0.704729,0,1.044,0
-10.1699,5.93478,-10.1699,-5.93478,-0.704864,0,1.04473,0
-10.1702,5.93536,-10.1702,-5.93536,-0.704999,0,1.04545,0
-10.1705,5.93594,-10.1705,-5.93594,-0.705134,0,1.04618,0
-10.1708,5.93652,-10.1708,-5.93652,-0.705269,0,1.0469,0
-10.1711,5.9371,-10.1711,-5.9371,-0.705403,0,1.04763,0
-10.1714,5.93767,-10.1714,-5.93767,-0.705538,0,1.04835,0
-10.1717,5.93825,-10.1717,-5.93825,-0.705672,0,1.04908,0
-10.172,5.93883,-10.172,-5.93883,-0.705806,0,1.0498,0
-10.1723,5.93941,-10.1723,-5.93941,-0.705941,0,1.05053,0
-10.1726,5.93998,-10.1726,-5.93998,-0.706075,0,1.05125,0
-10.1729,5.94056,-10.1729,-5.94056,-0.706208,0,1.05198,0
-10.1732,5.94114,-10.1732,-5.94114,-0.706342,0,1.0527,0
-10.1735,5.94171,-10.1735,-5.94171,-0.706476,0,1.05342,0
-10.1738,5.94229,-10.1738,-5.94229,-0.706609,0,1.05415,0
-10.1741,5.94287,-10.1741,-5.94287,-0.706742,0,1.05487,0
-10.1744,5.94344,-10.1744,-5.94344,-0.706876,0,1.05559,0
-10.1747,5.94402,-10.1747,-5.94402,-0.707009,0,1.05631,0
-10.1749,5.9446,-10.1749,-5.9446,-0.707142,0,1.05704,0
-10.1752,5.94517,-10.1752,-5.94517,-0.707274,0,1.05776,0
-10.1755,5.94575,-10.1755,-5.94575,-0.707407,0,1.05848,0
-10.1758,5.94633,-10.1758,-5.94633,-0.707539,0,1.0592,0
-10.1761,5.9469,-10.1761,-5.9469,-0.707672,0,1.05992,0
-10.1764,5.94748,-10.1764,-5.94748,-0.707804,0,1.06064,0
-10.1767,5.94805,-10.1767,-5.94805,-0.707936,0,1.06136,0
-10.177,5.94863,-10.177,-5.94863,-0.708068,0,1.06208,0
-10.1773,5.9492,-10.1773,-5.9492,-0.7082,0,1.0628,0
-10.1776,5.94978,-10.1776,-5.94978,-0.708331,0,1.06352,0
-10.1779,5.95035,-10.1779,-5.95035,-0.708463,0,1.06424,0
-10.1782,5.95093,-10.1782,-5.95093,-0.708594,0,1.06496,0
-10.1785,5.95151,-10.1785,-5.95151,-0.708726,0,1.06568,0
-10.1788,5.95208,-10.1788,-5.95208,-0.708857,0,1.0664,0
-10.1791,5.95266,-10.1791,-5.95266,-0.708988,0,1.06712,0
-10.1794,5.95323,-10.1794,-5.95323,-0.709119,0,1.06784,0
-10.1797,5.9538,-10.1797,-5.9538,-0.70925,0,1.06856,0
-10.1799,5.95438,-10.1799,-5.95438,-0.70938,0,1.06928,0
-10.1802,5.95495,-10.1802,-5.95495,-0.709511,0,1.06999,0
-10.1805,5.95553,-10.1805,-5.95553,-0.709641,0,1.07071,0
-10.1808,5.9561,-10.1808,-5.9561,-0.709771,0,1.07143,0
-10.1811,5.95668,-10.1811,-5.95668,-0.709901,0,1.07215,0
-10.1814,5.95725,-10.1814,-5.95725,-0.710031,0,1.07286,0
-10.1817,5.95782,-10.1817,-5.95782,-0.710161,0,1.07358,0
-10.182,5.9584,-10.182,-5.9584,-0.710291,0,1.0743,0
-10.1823,5.95897,-10.1823,-5.95897,-0.710421,0,1.07501,0
-10.1826,5.95955,-10.1826,-5.95955,-0.71055,0,1.07573,0
-10.1829,5.96012,-10.1829,-5.96012,-0.710679,0,1.07645,0
-10.1832,5.96069,-10.1832,-5.96069,-0.710808,0,1.07716,0
-10.1835,5.96127,-10.1835,-5.96127,-0.710938,0,1.07788,0
-10.1838,5.96184,-10.1838,-5.96184,-0.711066,0,1.07859,0
-10.1841,5.96241,-10.1841,-5.96241,-0.711195,0,1.07931,0
-10.1843,5.96299,-10.1843,-5.96299,-0.711324,0,1.08002,0
-10.1846,5.96356,-10.1846,-5.96356,-0.711453,0,1.08074,0
-10.1849,5.96413,-10.1849,-5.96413,-0.711581,0,1.08145,0
-10.1852,5.9647,-10.1852,-5.9647,-0.711709,0,1.08217,0
-10.1855,5.96528,-10.1855,-5.96528,-0.711837,0,1.08288,0
-10.1858,5.96585,-10.1858,-5.96585,-0.711965,0,1.08359,0
-10.1861,5.96642,-10.1861,-5.96642,-0.712093,0,1.08431,0
-10.1864,5.96699,-10.1864,-5.96699,-0.712221,0,1.08502,0
-10.1867,5.96757,-10.1867,-5.96757,-0.712349,0,1.08573,0
-10.187,5.96814,-10.187,-5.96814,-0.712476,0,1.08645,0
-10.1873,5.96871,-10.1873,-5.96871,-0.712604,0,1.08716,0
-10.1876,5.96928,-10.1876,-5.96928,-0.712731,0,1.08787,0
-10.1879,5.96985,-10.1879,-5.96985,-0.712858,0,1.08859,0
-10.1882,5.97043,-10.1882,-5.97043,-0.712985,0,1.0893,0
-10.1884,5.971,-10.1884,-5.971,-0.713112,0,1.09001,0
-10.1887,5.97157,-10.1887,-5.97157,-0.713239,0,1.09072,0
-10.189,5.97214,-10.189,-5.97214,-0.713366,0,1.09143,0
-10.1893,5.97271,-10.1893,-5.97271,-0.713492,0,1.09214,0
-10.1896,5.97328,-10.1896,-5.97328,-0.713619,0,1.09285,0
-10.1899,5.97385,-10.1899,-5.97385,-0.713745,0,1.09357,0
-10.1902,5.97442,-10.1902,-5.97442,-0.713871,0,1.09428,0
-10.1905,5.975,-10.1905,-5.975,-0.713997,0,1.09499,0
-10.1908,5.97557,-10.1908,-5.97557,-0.714123,0,1.0957,0
-10.1911,5.97614,-10.1911,-5.97614,-0.714249,0,1.09641,0
-10.1914,5.97671,-10.1914,-5.97671,-0.714374,0,1.09712,0
-10.1917,5.97728,-10.1917,-5.97728,-0.7145,0,1.09783,0
-10.192,5.97785,-10.192,-5.97785,-0.714625,0,1.09853,0
-10.1922,5.97842,-10.1922,-5.97842,-0.714751,0,1.09924,0
-10.1925,5.97899,-10.1925,-5.97899,-0.714876,0,1.09995,0
-10.1928,5.97956,-10.1928,-5.97956,-0.715001,0,1.10066,0
-10.1931,5.98013,-10.1931,-5.98013,-0.715126,0,1.10137,0
-10.1934,5.9807,-10.1934,-5.9807,-0.715251,0,1.10208,0
-10.1937,5.98127,-10.1937,-5.98127,-0.715375,0,1.10279,0
-10.194,5.98184,-10.194,-5.98184,-0.7155,0,1.10349,0
-10.1943,5.98241,-10.1943,-5.98241,-0.715624,0,1.1042,0
-10.1946,5.98298,-10.1946,-5.98298,-0.715749,0,1.10491,0
-10.1949,5.98355,-10.1949,-5.98355,-0.715873,0,1.10562,0
-10.1952,5.98412,-10.1952,-5.98412,-0.715997,0,1.10632,0
-10.1955,5.98468,-10.1955,-5.98468,-0.716121,0,1.10703,0
-10.1957,5.98525,-10.1957,-5.98525,-0.716245,0,1.10774,0
-10.196,5.98582,-10.196,-5.98582,-0.716368,0,1.10844,0
-10.1963,5.98639,-10.1963,-5.98639,-0.716492,0,1.10915,0
-10.1966,5.98696,-10.1966,-5.98696,-0.716615,0,1.10985,0
-10.1969,5.98753,-10.1969,-5.98753,-0.716739,0,1.11056,0
-10.1972,5.9881,-10.1972,-5.9881,-0.716862,0,1.11126,0
-10.1975,5.98867,-10.1975,-5.98867,-0.716985,0,1.11197,0
-10.1978,5.98923,-10.1978,-5.98923,-0.717108,0,1.11267,0
-10.1981,5.9898,-10.1981,-5.9898,-0.717231,0,1.11338,0
-10.1984,5.99037,-10.1984,-5.99037,-0.717354,0,1.11408,0
-10.1987,5.99094,-10.1987,-5.99094,-0.717476,0,1.11479,0
-10.1989,5.99151,-10.1989,-5.99151,-0.717599,0,1.11549,0
-10.1992,5.99207,-10.1992,-5.99207,-0.717721,0,1.1162,0
-10.1995,5.99264,-10.1995,-5.99264,-0.717844,0,1.1169,0
-10.1998,5.99321,-10.1998,-5.99321,-0.717966,0,1.1176,0
-10.2001,5.99378,-10.2001,-5.99378,-0.718088,0,1.11831,0
-10.2004,5.99434,-10.2004,-5.99434,-0.71821,0,1.11901,0
-10.2007,5.99491,-10.2007,-5.99491,-0.718332,0,1.11971,0
-10.201,5.99548,-10.201,-5.99548,-0.718453,0,1.12042,0
-10.2013,5.99605,-10.2013,-5.99605,-0.718575,0,1.12112,0
-10.2016,5.99661,-10.2016,-5.99661,-0.718696,0,1.12182,0
-10.2019,5.99718,-10.2019,-5.99718,-0.718818,0,1.12252,0
-10.2021,5.99775,-10.2021,-5.99775,-0.718939,0,1.12322,0
-10.2024,5.99831,-10.2024,-5.99831,-0.71906,0,1.12393,0
-10.2027,5.99888,-10.2027,-5.99888,-0.719181,0,1.12463,0
-10.203,5.99945,-10.203,-5.99945,-0.719302,0,1.12533,0
-10.2033,6.00001,-10.2033,-6.00001,-0.719423,0,1.12603,0
-10.2036,6.00058,-10.2036,-6.00058,-0.719543,0,1.12673,0
-10.2039,6.00115,-10.2039,-6.00115,-0.719664,0,1.12743,0
-10.2042,6.00171,-10.2042,-6.00171,-0.719784,0,1.12813,0
-10.2045,6.00228,-10.2045,-6.00228,-0.719905,0,1.12883,0
-10.2048,6.00284,-10.2048,-6.00284,-0.720025,0,1.12953,0
-10.205,6.00341,-10.205,-6.00341,-0.720145,0,1.13023,0
-10.2053,6.00398,-10.2053,-6.00398,-0.720265,0,1.13093,0
-10.2056,6.00454,-10.2056,-6.00454,-0.720385,0,1.13163,0
-10.2059,6.00511,-10.2059,-6.00511,-0.720505,0,1.13233,0
-10.2062,6.00567,-10.2062,-6.00567,-0.720624,0,1.13303,0
-10.2065,6.00624,-10.2065,-6.00624,-0.720744,0,1.13373,0
-10.2068,6.0068,-10.2068,-6.0068,-0.720863,0,1.13443,0
-10.2071,6.00737,-10.2071,-6.00737,-0.720982,0,1.13513,0
-10.2074,6.00793,-10.2074,-6.00793,-0.721102,0,1.13582,0
-10.2077,6.0085,-10.2077,-6.0085,-0.721221,0,1.13652,0
-10.2079,6.00906,-10.2079,-6.00906,-0.72134,0,1.13722,0
-10.2082,6.00963,-10.2082,-6.00963,-0.721459,0,1.13792,0
-10.2085,6.01019,-10.2085,-6.01019,-0.721577,0,1.13861,0
-10.2088,6.01076,-10.2088,-6.01076,-0.721696,0,1.13931,0
-10.2091,6.01132,-10.2091,-6.01132,-0.721814,0,1.14001,0
-10.2094,6.01189,-10.2094,-6.01189,-0.721933,0,1.14071,0
-10.2097,6.01245,-10.2097,-6.01245,-0.722051,0,1.1414,0
-10.21,6.01301,-10.21,-6.01301,-0.722169,0,1.1421,0
-10.2103,6.01358,-10.2103,-6.01358,-0.722287,0,1.14279,0
-10.2105,6.01414,-10.2105,-6.01414,-0.722405,0,1.14349,0
-10.2108,6.01471,-10.2108,-6.01471,-0.722523,0,1.14419,0
-10.2111,6.01527,-10.2111,-6.01527,-0.722641,0,1.14488,0
-10.2114,6.01583,-10.2114,-6.01583,-0.722758,0,1.14558,0
-10.2117,6.0164,-10.2117,-6.0164,-0.722876,0,1.14627,0
-10.212,6.01696,-10.212,-6.01696,-0.722993,0,1.14697,0
-10.2123,6.01752,-10.2123,-6.01752,-0.723111,0,1.14766,0
-10.2126,6.01809,-10.2126,-6.01809,-0.723228,0,1.14836,0
-10.2129,6.01865,-10.2129,-6.01865,-0.723345,0,1.14905,0
-10.2131,6.01921,-10.2131,-6.01921,-0.723462,0,1.14974,0
-10.2134,6.01978,-10.2134,-6.01978,-0.723579,0,1.15044,0
-10.2137,6.02034,-10.2137,-6.02034,-0.723695,0,1.15113,0
-10.214,6.0209,-10.214,-6.0209,-0.723812,0,1.15183,0
-10.2143,6.02146,-10.2143,-6.02146,-0.723929,0,1.15252,0
-10.2146,6.02203,-10.2146,-6.02203,-0.724045,0,1.15321,0
-10.2149,6.02259,-10.2149,-6.02259,-0.724161,0,1.15391,0
-10.2152,6.02315,-10.2152,-6.02315,-0.724277,0,1.1546,0
-10.2154,6.02371,-10.2154,-6.02371,-0.724393,0,1.15529,0
-10.2157,6.02428,-10.2157,-6.02428,-0.724509,0,1.15598,0
-10.216,6.02484,-10.216,-6.02484,-0.724625,0,1.15668,0
-10.2163,6.0254,-10.2163,-6.0254,-0.724741,0,1.15737,0
-10.2166,6.02596,-10.2166,-6.02596,-0.724857,0,1.15806,0
-10.2169,6.02652,-10.2169,-6.02652,-0.724972,0,1.15875,0
-10.2172,6.02708,-10.2172,-6.02708,-0.725088,0,1.15944,0
-10.2175,6.02765,-10.2175,-6.02765,-0.725203,0,1.16013,0
-10.2178,6.02821,-10.2178,-6.02821,-0.725318,0,1.16082,0
-10.218,6.02877,-10.218,-6.02877,-0.725433,0,1.16152,0
-10.2183,6.02933,-10.2183,-6.02933,-0.725548,0,1.16221,0
-10.2186,6.02989,-10.2186,-6.02989,-0.725663,0,1.1629,0
-10.2189,6.03045,-10.2189,-6.03045,-0.725778,0,1.16359,0
-10.2192,6.03101,-10.2192,-6.03101,-0.725893,0,1.16428,0
-10.2195,6.03157,-10.2195,-6.03157,-0.726007,0,1.16497,0
-10.2198,6.03213,-10.2198,-6.03213,-0.726122,0,1.16566,0
-10.2201,6.0327,-10.2201,-6.0327,-0.726236,0,1.16635,0
-10.2203,6.03326,-10.2203,-6.03326,-0.726351,0,1.16704,0
-10.2206,6.03382,-10.2206,-6.03382,-0.726465,0,1.16772,0
-10.2209,6.03438,-10.2209,-6.03438,-0.726579,0,1.16841,0
-10.2212,6.03494,-10.2212,-6.03494,-0.726693,0,1.1691,0
-10.2215,6.0355,-10.2215,-6.0355,-0.726807,0,1.16979,0
-10.2218,6.03606,-10.2218,-6.03606,-0.72692,0,1.17048,0
-10.2221,6.03662,-10.2221,-6.03662,-0.727034,0,1.17117,0
-10.2224,6.03718,-10.2224,-6.03718,-0.727148,0,1.17185,0
-10.2226,6.03774,-10.2226,-6.03774,-0.727261,0,1.17254,0
-10.2229,6.0383,-10.2229,-6.0383,-0.727374,0,1.17323,0
-10.2232,6.03886,-10.2232,-6.03886,-0.727488,0,1.17392,0
-10.2235,6.03942,-10.2235,-6.03942,-0.727601,0,1.1746,0
-10.2238,6.03998,-10.2238,-6.03998,-0.727714,0,1.17529,0
-10.2241,6.04053,-10.2241,-6.04053,-0.727827,0,1.17598,0
-10.2244,6.04109,-10.2244,-6.04109,-0.727939,0,1.17666,0
-10.2246,6.04165,-10.2246,-6.04165,-0.728052,0,1.17735,0
-10.2249,6.04221,-10.2249,-6.04221,-0.728165,0,1.17804,0
-10.2252,6.04277,-10.2252,-6.04277,-0.728277,0,1.17872,0
-10.2255,6.04333,-10.2255,-6.04333,-0.72839,0,1.17941,0
-10.2258,6.04389,-10.2258,-6.04389,-0.728502,0,1.18009,0
-10.2261,6.04445,-10.2261,-6.04445,-0.728614,0,1.18078,0
-10.2264,6.04501,-10.2264,-6.04501,-0.728726,0,1.18147,0
-10.2267,6.04556,-10.2267,-6.04556,-0.728838,0,1.18215,0
-10.2269,6.04612,-10.2269,-6.04612,-0.72895,0,1.18284,0
-10.2272,6.04668,-10.2272,-6.04668,-0.729062,0,1.18352,0
-10.2275,6.04724,-10.2275,-6.04724,-0.729174,0,1.1842,0
-10.2278,6.0478,-10.2278,-6.0478,-0.729285,0,1.18489,0
-10.2281,6.04835,-10.2281,-6.04835,-0.729397,0,1.18557,0
-10.2284,6.04891,-10.2284,-6.04891,-0.729508,0,1.18626,0
-10.2287,6.04947,-10.2287,-6.04947,-0.729619,0,1.18694,0
-10.2289,6.05003,-10.2289,-6.05003,-0.729731,0,1.18762,0
-10.2292,6.05059,-10.2292,-6.05059,-0.729842,0,1.18831,0
-10.2295,6.05114,-10.2295,-6.05114,-0.729953,0,1.18899,0
-10.2298,6.0517,-10.2298,-6.0517,-0.730063,0,1.18967,0
-10.2301,6.05226,-10.2301,-6.05226,-0.730174,0,1.19036,0
-10.2304,6.05281,-10.2304,-6.05281,-0.730285,0,1.19104,0
-10.2307,6.05337,-10.2307,-6.05337,-0.730396,0,1.19172,0
-10.2309,6.05393,-10.2309,-6.05393,-0.730506,0,1.1924,0
-10.2312,6.05449,-10.2312,-6.05449,-0.730616,0,1.19309,0
-10.2315,6.05504,-10.2315,-6.05504,-0.730727,0,1.19377,0
-10.2318,6.0556,-10.2318,-6.0556,-0.730837,0,1.19445,0
-10.2321,6.05616,-10.2321,-6.05616,-0.730947,0,1.19513,0
-10.2324,6.05671,-10.2324,-6.05671,-0.731057,0,1.19581,0
-10.2327,6.05727,-10.2327,-6.05727,-0.731167,0,1.19649,0
-10.2329,6.05782,-10.2329,-6.05782,-0.731277,0,1.19717,0
-10.2332,6.05838,-10.2332,-6.05838,-0.731386,0,1.19786,0
-10.2335,6.05894,-10.2335,-6.05894,-0.731496,0,1.19854,0
-10.2338,6.05949,-10.2338,-6.05949,-0.731605,0,1.19922,0
-10.2341,6.06005,-10.2341,-6.06005,-0.731715,0,1.1999,0
-10.2344,6.0606,-10.2344,-6.0606,-0.731824,0,1.20058,0
-10.2347,6.06116,-10.2347,-6.06116,-0.731933,0,1.20126,0
-10.2349,6.06172,-10.2349,-6.06172,-0.732042,0,1.20194,0
-10.2352,6.06227,-10.2352,-6.06227,-0.732151,0,1.20262,0
-10.2355,6.06283,-10.2355,-6.06283,-0.73226,0,1.20329,0
-10.2358,6.06338,-10.2358,-6.06338,-0.732369,0,1.20397,0
-10.2361,6.06394,-10.2361,-6.06394,-0.732478,0,1.20465,0
-10.2364,6.06449,-10.2364,-6.06449,-0.732586,0,1.20533,0
-10.2367,6.06505,-10.2367,-6.06505,-0.732695,0,1.20601,0
-10.2369,6.0656,-10.2369,-6.0656,-0.732803,0,1.20669,0
-10.2372,6.06616,-10.2372,-6.06616,-0.732912,0,1.20737,0
-10.2375,6.06671,-10.2375,-6.06671,-0.73302,0,1.20804,0
-10.2378,6.06727,-10.2378,-6.06727,-0.733128,0,1.20872,0
-10.2381,6.06782,-10.2381,-6.06782,-0.733236,0,1.2094,0
-10.2384,6.06838,-10.2384,-6.06838,-0.733344,0,1.21008,0
-10.2387,6.06893,-10.2387,-6.06893,-0.733452,0,1.21075,0
-10.2389,6.06948,-10.2389,-6.06948,-0.73356,0,1.21143,0
-10.2392,6.07004,-10.2392,-6.07004,-0.733667,0,1.21211,0
-10.2395,6.07059,-10.2395,-6.07059,-0.733775,0,1.21278,0
-10.2398,6.07115,-10.2398,-6.07115,-0.733882,0,1.21346,0
-10.2401,6.0717,-10.2401,-6.0717,-0.73399,0,1.21414,0
-10.2404,6.07225,-10.2404,-6.07225,-0.734097,0,1.21481,0
-10.2406,6.07281,-10.2406,-6.07281,-0.734204,0,1.21549,0
-10.2409,6.07336,-10.2409,-6.07336,-0.734311,0,1.21617,0
-10.2412,6.07392,-10.2412,-6.07392,-0.734418,0,1.21684,0
-10.2415,6.07447,-10.2415,-6.07447,-0.734525,0,1.21752,0
-10.2418,6.07502,-10.2418,-6.07502,-0.734632,0,1.21819,0
-10.2421,6.07558,-10.2421,-6.07558,-0.734739,0,1.21887,0
-10.2423,6.07613,-10.2423,-6.07613,-0.734845,0,1.21954,0
-10.2426,6.07668,-10.2426,-6.07668,-0.734952,0,1.22022,0
-10.2429,6.07723,-10.2429,-6.07723,-0.735058,0,1.22089,0
-10.2432,6.07779,-10.2432,-6.07779,-0.735165,0,1.22157,0
-10.2435,6.07834,-10.2435,-6.07834,-0.735271,0,1.22224,0
-10.2438,6.07889,-10.2438,-6.07889,-0.735377,0,1.22291,0
-10.2441,6.07945,-10.2441,-6.07945,-0.735483,0,1.22359,0
-10.2443,6.08,-10.2443,-6.08,-0.735589,0,1.22426,0
-10.2446,6.08055,-10.2446,-6.08055,-0.735695,0,1.22493,0
-10.2449,6.0811,-10.2449,-6.0811,-0.735801,0,1.22561,0
-10.2452,6.08166,-10.2452,-6.08166,-0.735906,0,1.22628,0
-10.2455,6.08221,-10.2455,-6.08221,-0.736012,0,1.22695,0
-10.2458,6.08276,-10.2458,-6.08276,-0.736117,0,1.22763,0
-10.246,6.08331,-10.246,-6.08331,-0.736223,0,1.2283,0
-10.2463,6.08386,-10.2463,-6.08386,-0.736328,0,1.22897,0
-10.2466,6.08441,-10.2466,-6.08441,-0.736433,0,1.22964,0
-10.2469,6.08497,-10.2469,-6.08497,-0.736538,0,1.23032,0
-10.2472,6.08552,-10.2472,-6.08552,-0.736643,0,1.23099,0
-10.2475,6.08607,-10.2475,-6.08607,-0.736748,0,1.23166,0
-10.2477,6.08662,-10.2477,-6.08662,-0.736853,0,1.23233,0
-10.248,6.08717,-10.248,-6.08717,-0.736958,0,1.233,0
-10.2483,6.08772,-10.2483,-6.08772,-0.737063,0,1.23367,0
-10.2486,6.08827,-10.2486,-6.08827,-0.737167,0,1.23434,0
-10.2489,6.08883,-10.2489,-6.08883,-0.737272,0,1.23502,0
-10.2492,6.08938,-10.2492,-6.08938,-0.737376,0,1.23569,0
-10.2494,6.08993,-10.2494,-6.08993,-0.73748,0,1.23636,0
-10.2497,6.09048,-10.2497,-6.09048,-0.737585,0,1.23703,0
-10.25,6.09103,-10.25,-6.09103,-0.737689,0,1.2377,0
-10.2503,6.09158,-10.2503,-6.09158,-0.737793,0,1.23837,0
-10.2506,6.09213,-10.2506,-6.09213,-0.737897,0,1.23904,0
-10.2509,6.09268,-10.2509,-6.09268,-0.738001,0,1.23971,0
-10.2511,6.09323,-10.2511,-6.09323,-0.738104,0,1.24038,0
-10.2514,6.09378,-10.2514,-6.09378,-0.738208,0,1.24104,0
-10.2517,6.09433,-10.2517,-6.09433,-0.738312,0,1.24171,0
-10.252,6.09488,-10.252,-6.09488,-0.738415,0,1.24238,0
-10.2523,6.09543,-10.2523,-6.09543,-0.738518,0,1.24305,0
-10.2525,6.09598,-10.2525,-6.09598,-0.738622,0,1.24372,0
-10.2528,6.09653,-10.2528,-6.09653,-0.738725,0,1.24439,0
-10.2531,6.09708,-10.2531,-6.09708,-0.738828,0,1.24506,0
-10.2534,6.09763,-10.2534,-6.09763,-0.738931,0,1.24572,0
-10.2537,6.09818,-10.2537,-6.09818,-0.739034,0,1.24639,0
-10.254,6.09873,-10.254,-6.09873,-0.739137,0,1.24706,0
-10.2542,6.09928,-10.2542,-6.09928,-0.73924,0,1.24773,0
-10.2545,6.09983,-10.2545,-6.09983,-0.739343,0,1.24839,0
-10.2548,6.10037,-10.2548,-6.10037,-0.739445,0,1.24906,0
-10.2551,6.10092,-10.2551,-6.10092,-0.739548,0,1.24973,0
-10.2554,6.10147,-10.2554,-6.10147,-0.73965,0,1.2504,0
-10.2557,6.10202,-10.2557,-6.10202,-0.739752,0,1.25106,0
-10.2559,6.10257,-10.2559,-6.10257,-0.739855,0,1.25173,0
-10.2562,6.10312,-10.2562,-6.10312,-0.739957,0,1.2524,0
-10.2565,6.10367,-10.2565,-6.10367,-0.740059,0,1.25306,0
-10.2568,6.10421,-10.2568,-6.10421,-0.740161,0,1.25373,0
-10.2571,6.10476,-10.2571,-6.10476,-0.740263,0,1.25439,0
-10.2573,6.10531,-10.2573,-6.10531,-0.740365,0,1.25506,0
-10.2576,6.10586,-10.2576,-6.10586,-0.740466,0,1.25572,0
-10.2579,6.10641,-10.2579,-6.10641,-0.740568,0,1.25639,0
-10.2582,6.10696,-10.2582,-6.10696,-0.74067,0,1.25705,0
-10.2585,6.1075,-10.2585,-6.1075,-0.740771,0,1.25772,0
-10.2588,6.10805,-10.2588,-6.10805,-0.740872,0,1.25838,0
-10.259,6.1086,-10.259,-6.1086,-0.740974,0,1.25905,0
-10.2593,6.10915,-10.2593,-6.10915,-0.741075,0,1.25971,0
-10.2596,6.10969,-10.2596,-6.10969,-0.741176,0,1.26038,0
-10.2599,6.11024,-10.2599,-6.11024,-0.741277,0,1.26104,0
-10.2602,6.11079,-10.2602,-6.11079,-0.741378,0,1.26171,0
-10.2604,6.11134,-10.2604,-6.11134,-0.741479,0,1.26237,0
-10.2607,6.11188,-10.2607,-6.11188,-0.74158,0,1.26303,0
-10.261,6.11243,-10.261,-6.11243,-0.74168,0,1.2637,0
-10.2613,6.11298,-10.2613,-6.11298,-0.741781,0,1.26436,0
-10.2616,6.11352,-10.2616,-6.11352,-0.741882,0,1.26502,0
-10.2619,6.11407,-10.2619,-6.11407,-0.741982,0,1.26569,0
-10.2621,6.11462,-10.2621,-6.11462,-0.742082,0,1.26635,0
-10.2624,6.11516,-10.2624,-6.11516,-0.742183,0,1.26701,0
-10.2627,6.11571,-10.2627,-6.11571,-0.742283,0,1.26767,0
-10.263,6.11626,-10.263,-6.11626,-0.742383,0,1.26833,0
-10.2633,6.1168,-10.2633,-6.1168,-0.742483,0,1.269,0
-10.2635,6.11735,-10.2635,-6.11735,-0.742583,0,1.26966,0
-10.2638,6.11789,-10.2638,-6.11789,-0.742683,0,1.27032,0
-10.2641,6.11844,-10.2641,-6.11844,-0.742782,0,1.27098,0
-10.2644,6.11899,-10.2644,-6.11899,-0.742882,0,1.27164,0
-10.2647,6.11953,-10.2647,-6.11953,-0.742982,0,1.2723,0
-10.2649,6.12008,-10.2649,-6.12008,-0.743081,0,1.27297,0
-10.2652,6.12062,-10.2652,-6.12062,-0.743181,0,1.27363,0
-10.2655,6.12117,-10.2655,-6.12117,-0.74328,0,1.27429,0
-10.2658,6.12171,-10.2658,-6.12171,-0.743379,0,1.27495,0
-10.2661,6.12226,-10.2661,-6.12226,-0.743478,0,1.27561,0
-10.2663,6.1228,-10.2663,-6.1228,-0.743577,0,1.27627,0
-10.2666,6.12335,-10.2666,-6.12335,-0.743676,0,1.27693,0
-10.2669,6.12389,-10.2669,-6.12389,-0.743775,0,1.27759,0
-10.2672,6.12444,-10.2672,-6.12444,-0.743874,0,1.27825,0
-10.2675,6.12498,-10.2675,-6.12498,-0.743973,0,1.27891,0
-10.2677,6.12553,-10.2677,-6.12553,-0.744072,0,1.27957,0
-10.268,6.12607,-10.268,-6.12607,-0.74417,0,1.28023,0
-10.2683,6.12662,-10.2683,-6.12662,-0.744269,0,1.28089,0
-10.2686,6.12716,-10.2686,-6.12716,-0.744367,0,1.28154,0
-10.2689,6.12771,-10.2689,-6.12771,-0.744466,0,1.2822,0
-10.2691,6.12825,-10.2691,-6.12825,-0.744564,0,1.28286,0
-10.2694,6.1288,-10.2694,-6.1288,-0.744662,0,1.28352,0
-10.2697,6.12934,-10.2697,-6.12934,-0.74476,0,1.28418,0
-10.27,6.12988,-10.27,-6.12988,-0.744858,0,1.28484,0
-10.2703,6.13043,-10.2703,-6.13043,-0.744956,0,1.28549,0
-10.2705,6.13097,-10.2705,-6.13097,-0.745054,0,1.28615,0
-10.2708,6.13152,-10.2708,-6.13152,-0.745152,0,1.28681,0
-10.2711,6.13206,-10.2711,-6.13206,-0.745249,0,1.28747,0
-10.2714,6.1326,-10.2714,-6.1326,-0.745347,0,1.28812,0
-10.2717,6.13315,-10.2717,-6.13315,-0.745444,0,1.28878,0
-10.2719,6.13369,-10.2719,-6.13369,-0.745542,0,1.28944,0
-10.2722,6.13423,-10.2722,-6.13423,-0.745639,0,1.29009,0
-10.2725,6.13478,-10.2725,-6.13478,-0.745737,0,1.29075,0
-10.2728,6.13532,-10.2728,-6.13532,-0.745834,0,1.29141,0
-10.2731,6.13586,-10.2731,-6.13586,-0.745931,0,1.29206,0
-10.2733,6.13641,-10.2733,-6.13641,-0.746028,0,1.29272,0
-10.2736,6.13695,-10.2736,-6.13695,-0.746125,0,1.29338,0
-10.2739,6.13749,-10.2739,-6.13749,-0.746222,0,1.29403,0
-10.2742,6.13803,-10.2742,-6.13803,-0.746319,0,1.29469,0
-10.2745,6.13858,-10.2745,-6.13858,-0.746415,0,1.29534,0
-10.2747,6.13912,-10.2747,-6.13912,-0.746512,0,1.296,0
-10.275,6.13966,-10.275,-6.13966,-0.746608,0,1.29665,0
-10.2753,6.1402,-10.2753,-6.1402,-0.746705,0,1.29731,0
-10.2756,6.14075,-10.2756,-6.14075,-0.746801,0,1.29796,0
-10.2759,6.14129,-10.2759,-6.14129,-0.746898,0,1.29862,0
-10.2761,6.14183,-10.2761,-6.14183,-0.746994,0,1.29927,0
-10.2764,6.14237,-10.2764,-6.14237,-0.74709,0,1.29993,0
-10.2767,6.14291,-10.2767,-6.14291,-0.747186,0,1.30058,0
-10.277,6.14346,-10.277,-6.14346,-0.747282,0,1.30123,0
-10.2773,6.144,-10.2773,-6.144,-0.747378,0,1.30189,0
-10.2775,6.14454,-10.2775,-6.14454,-0.747474,0,1.30254,0
-10.2778,6.14508,-10.2778,-6.14508,-0.74757,0,1.30319,0
-10.2781,6.14562,-10.2781,-6.14562,-0.747665,0,1.30385,0
-10.2784,6.14616,-10.2784,-6.14616,-0.747761,0,1.3045,0
-10.2786,6.1467,-10.2786,-6.1467,-0.747857,0,1.30515,0
-10.2789,6.14725,-10.2789,-6.14725,-0.747952,0,1.30581,0
-10.2792,6.14779,-10.2792,-6.14779,-0.748047,0,1.30646,0
-10.2795,6.14833,-10.2795,-6.14833,-0.748143,0,1.30711,0
-10.2798,6.14887,-10.2798,-6.14887,-0.748238,0,1.30776,0
-10.28,6.14941,-10.28,-6.14941,-0.748333,0,1.30842,0
-10.2803,6.14995,-10.2803,-6.14995,-0.748428,0,1.30907,0
-10.2806,6.15049,-10.2806,-6.15049,-0.748523,0,1.30972,0
-10.2809,6.15103,-10.2809,-6.15103,-0.748618,0,1.31037,0
-10.2812,6.15157,-10.2812,-6.15157,-0.748713,0,1.31102,0
-10.2814,6.15211,-10.2814,-6.15211,-0.748808,0,1.31168,0
-10.2817,6.15265,-10.2817,-6.15265,-0.748902,0,1.31233,0
-10.282,6.15319,-10.282,-6.15319,-0.748997,0,1.31298,0
-10.2823,6.15373,-10.2823,-6.15373,-0.749091,0,1.31363,0
-10.2825,6.15427,-10.2825,-6.15427,-0.749186,0,1.31428,0
-10.2828,6.15481,-10.2828,-6.15481,-0.74928,0,1.31493,0
-10.2831,6.15535,-10.2831,-6.15535,-0.749374,0,1.31558,0
-10.2834,6.15589,-10.2834,-6.15589,-0.749469,0,1.31623,0
-10.2837,6.15643,-10.2837,-6.15643,-0.749563,0,1.31688,0
-10.2839,6.15697,-10.2839,-6.15697,-0.749657,0,1.31753,0
-10.2842,6.15751,-10.2842,-6.15751,-0.749751,0,1.31818,0
-10.2845,6.15805,-10.2845,-6.15805,-0.749845,0,1.31883,0
-10.2848,6.15859,-10.2848,-6.15859,-0.749938,0,1.31948,0
-10.285,6.15913,-10.285,-6.15913,-0.750032,0,1.32013,0
-10.2853,6.15967,-10.2853,-6.15967,-0.750126,0,1.32078,0
-10.2856,6.16021,-10.2856,-6.16021,-0.750219,0,1.32143,0
-10.2859,6.16075,-10.2859,-6.16075,-0.750313,0,1.32208,0
-10.2862,6.16128,-10.2862,-6.16128,-0.750406,0,1.32273,0
-10.2864,6.16182,-10.2864,-6.16182,-0.7505,0,1.32337,0
-10.2867,6.16236,-10.2867,-6.16236,-0.750593,0,1.32402,0
-10.287,6.1629,-10.287,-6.1629,-0.750686,0,1.32467,0
-10.2873,6.16344,-10.2873,-6.16344,-0.750779,0,1.32532,0
-10.2875,6.16398,-10.2875,-6.16398,-0.750873,0,1.32597,0
-10.2878,6.16452,-10.2878,-6.16452,-0.750966,0,1.32661,0
-10.2881,6.16505,-10.2881,-6.16505,-0.751058,0,1.32726,0
-10.2884,6.16559,-10.2884,-6.16559,-0.751151,0,1.32791,0
-10.2887,6.16613,-10.2887,-6.16613,-0.751244,0,1.32856,0
-10.2889,6.16667,-10.2889,-6.16667,-0.751337,0,1.3292,0
-10.2892,6.16721,-10.2892,-6.16721,-0.751429,0,1.32985,0
-10.2895,6.16774,-10.2895,-6.16774,-0.751522,0,1.3305,0
-10.2898,6.16828,-10.2898,-6.16828,-0.751614,0,1.33114,0
-10.29,6.16882,-10.29,-6.16882,-0.751707,0,1.33179,0
-10.2903,6.16936,-10.2903,-6.16936,-0.751799,0,1.33244,0
-10.2906,6.16989,-10.2906,-6.16989,-0.751891,0,1.33308,0
-10.2909,6.17043,-10.2909,-6.17043,-0.751984,0,1.33373,0
-10.2912,6.17097,-10.2912,-6.17097,-0.752076,0,1.33438,0
-10.2914,6.17151,-10.2914,-6.17151,-0.752168,0,1.33502,0
-10.2917,6.17204,-10.2917,-6.17204,-0.75226,0,1.33567,0
-10.292,6.17258,-10.292,-6.17258,-0.752351,0,1.33631,0
-10.2923,6.17312,-10.2923,-6.17312,-0.752443,0,1.33696,0
-10.2925,6.17365,-10.2925,-6.17365,-0.752535,0,1.3376,0
-10.2928,6.17419,-10.2928,-6.17419,-0.752627,0,1.33825,0
-10.2931,6.17473,-10.2931,-6.17473,-0.752718,0,1.33889,0
-10.2934,6.17526,-10.2934,-6.17526,-0.75281,0,1.33954,0
-10.2936,6.1758,-10.2936,-6.1758,-0.752901,0,1.34018,0
-10.2939,6.17634,-10.2939,-6.17634,-0.752993,0,1.34083,0
-10.2942,6.17687,-10.2942,-6.17687,-0.753084,0,1.34147,0
-10.2945,6.17741,-10.2945,-6.17741,-0.753175,0,1.34211,0
-10.2947,6.17795,-10.2947,-6.17795,-0.753266,0,1.34276,0
-10.295,6.17848,-10.295,-6.17848,-0.753357,0,1.3434,0
-10.2953,6.17902,-10.2953,-6.17902,-0.753448,0,1.34405,0
-10.2956,6.17955,-10.2956,-6.17955,-0.753539,0,1.34469,0
-10.2959,6.18009,-10.2959,-6.18009,-0.75363,0,1.34533,0
-10.2961,6.18062,-10.2961,-6.18062,-0.753721,0,1.34598,0
-10.2964,6.18116,-10.2964,-6.18116,-0.753811,0,1.34662,0
-10.2967,6.1817,-10.2967,-6.1817,-0.753902,0,1.34726,0
-10.297,6.18223,-10.297,-6.18223,-0.753993,0,1.3479,0
-10.2972,6.18277,-10.2972,-6.18277,-0.754083,0,1.34855,0
-10.2975,6.1833,-10.2975,-6.1833,-0.754174,0,1.34919,0
-10.2978,6.18384,-10.2978,-6.18384,-0.754264,0,1.34983,0
-10.2981,6.18437,-10.2981,-6.18437,-0.754354,0,1.35047,0
-10.2983,6.18491,-10.2983,-6.18491,-0.754444,0,1.35112,0
-10.2986,6.18544,-10.2986,-6.18544,-0.754535,0,1.35176,0
-10.2989,6.18598,-10.2989,-6.18598,-0.754625,0,1.3524,0
-10.2992,6.18651,-10.2992,-6.18651,-0.754715,0,1.35304,0
-10.2994,6.18705,-10.2994,-6.18705,-0.754805,0,1.35368,0
-10.2997,6.18758,-10.2997,-6.18758,-0.754894,0,1.35432,0
-10.3,6.18811,-10.3,-6.18811,-0.754984,0,1.35496,0
-10.3003,6.18865,-10.3003,-6.18865,-0.755074,0,1.35561,0
-10.3005,6.18918,-10.3005,-6.18918,-0.755163,0,1.35625,0
-10.3008,6.18972,-10.3008,-6.18972,-0.755253,0,1.35689,0
-10.3011,6.19025,-10.3011,-6.19025,-0.755343,0,1.35753,0
-10.3014,6.19079,-10.3014,-6.19079,-0.755432,0,1.35817,0
-10.3016,6.19132,-10.3016,-6.19132,-0.755521,0,1.35881,0
-10.3019,6.19185,-10.3019,-6.19185,-0.755611,0,1.35945,0
-10.3022,6.19239,-10.3022,-6.19239,-0.7557,0,1.36009,0
-10.3025,6.19292,-10.3025,-6.19292,-0.755789,0,1.36073,0
-10.3027,6.19345,-10.3027,-6.19345,-0.755878,0,1.36137,0
-10.303,6.19399,-10.303,-6.19399,-0.755967,0,1.36201,0
-10.3033,6.19452,-10.3033,-6.19452,-0.756056,0,1.36265,0
-10.3036,6.19505,-10.3036,-6.19505,-0.756145,0,1.36328,0
-10.3038,6.19559,-10.3038,-6.19559,-0.756234,0,1.36392,0
-10.3041,6.19612,-10.3041,-6.19612,-0.756322,0,1.36456,0
-10.3044,6.19665,-10.3044,-6.19665,-0.756411,0,1.3652,0
-10.3047,6.19719,-10.3047,-6.19719,-0.7565,0,1.36584,0
-10.3049,6.19772,-10.3049,-6.19772,-0.756588,0,1.36648,0
-10.3052,6.19825,-10.3052,-6.19825,-0.756677,0,1.36712,0
-10.3055,6.19879,-10.3055,-6.19879,-0.756765,0,1.36775,0
-10.3058,6.19932,-10.3058,-6.19932,-0.756853,0,1.36839,0
-10.306,6.19985,-10.306,-6.19985,-0.756941,0,1.36903,0
-10.3063,6.20038,-10.3063,-6.20038,-0.75703,0,1.36967,0
-10.3066,6.20092,-10.3066,-6.20092,-0.757118,0,1.3703,0
-10.3069,6.20145,-10.3069,-6.20145,-0.757206,0,1.37094,0
-10.3071,6.20198,-10.3071,-6.20198,-0.757294,0,1.37158,0
-10.3074,6.20251,-10.3074,-6.20251,-0.757382,0,1.37222,0
-10.3077,6.20304,-10.3077,-6.20304,-0.757469,0,1.37285,0
-10.308,6.20358,-10.308,-6.20358,-0.757557,0,1.37349,0
-10.3082,6.20411,-10.3082,-6.20411,-0.757645,0,1.37413,0
-10.3085,6.20464,-10.3085,-6.20464,-0.757732,0,1.37476,0
-10.3088,6.20517,-10.3088,-6.20517,-0.75782,0,1.3754,0
-10.3091,6.2057,-10.3091,-6.2057,-0.757907,0,1.37604,0
-10.3093,6.20623,-10.3093,-6.20623,-0.757995,0,1.37667,0
-10.3096,6.20677,-10.3096,-6.20677,-0.758082,0,1.37731,0
-10.3099,6.2073,-10.3099,-6.2073,-0.75817,0,1.37794,0
-10.3102,6.20783,-10.3102,-6.20783,-0.758257,0,1.37858,0
-10.3104,6.20836,-10.3104,-6.20836,-0.758344,0,1.37921,0
-10.3107,6.20889,-10.3107,-6.20889,-0.758431,0,1.37985,0
-10.311,6.20942,-10.311,-6.20942,-0.758518,0,1.38048,0
-10.3113,6.20995,-10.3113,-6.20995,-0.758605,0,1.38112,0
-10.3115,6.21048,-10.3115,-6.21048,-0.758692,0,1.38175,0
-10.3118,6.21101,-10.3118,-6.21101,-0.758779,0,1.38239,0
-10.3121,6.21154,-10.3121,-6.21154,-0.758865,0,1.38302,0
-10.3124,6.21208,-10.3124,-6.21208,-0.758952,0,1.38366,0
-10.3126,6.21261,-10.3126,-6.21261,-0.759039,0,1.38429,0
-10.3129,6.21314,-10.3129,-6.21314,-0.759125,0,1.38493,0
-10.3132,6.21367,-10.3132,-6.21367,-0.759212,0,1.38556,0
-10.3134,6.2142,-10.3134,-6.2142,-0.759298,0,1.38619,0
-10.3137,6.21473,-10.3137,-6.21473,-0.759384,0,1.38683,0
-10.314,6.21526,-10.314,-6.21526,-0.759471,0,1.38746,0
-10.3143,6.21579,-10.3143,-6.21579,-0.759557,0,1.38809,0
-10.3145,6.21632,-10.3145,-6.21632,-0.759643,0,1.38873,0
-10.3148,6.21685,-10.3148,-6.21685,-0.759729,0,1.38936,0
-10.3151,6.21738,-10.3151,-6.21738,-0.759815,0,1.38999,0
-10.3154,6.21791,-10.3154,-6.21791,-0.759901,0,1.39063,0
-10.3156,6.21844,-10.3156,-6.21844,-0.759987,0,1.39126,0
-10.3159,6.21896,-10.3159,-6.21896,-0.760073,0,1.39189,0
-10.3162,6.21949,-10.3162,-6.21949,-0.760158,0,1.39252,0
-10.3165,6.22002,-10.3165,-6.22002,-0.760244,0,1.39316,0
-10.3167,6.22055,-10.3167,-6.22055,-0.76033,0,1.39379,0
-10.317,6.22108,-10.317,-6.22108,-0.760415,0,1.39442,0
-10.3173,6.22161,-10.3173,-6.22161,-0.760501,0,1.39505,0
-10.3175,6.22214,-10.3175,-6.22214,-0.760586,0,1.39568,0
-10.3178,6.22267,-10.3178,-6.22267,-0.760671,0,1.39631,0
-10.3181,6.2232,-10.3181,-6.2232,-0.760757,0,1.39695,0
-10.3184,6.22373,-10.3184,-6.22373,-0.760842,0,1.39758,0
-10.3186,6.22425,-10.3186,-6.22425,-0.760927,0,1.39821,0
-10.3189,6.22478,-10.3189,-6.22478,-0.761012,0,1.39884,0
-10.3192,6.22531,-10.3192,-6.22531,-0.761097,0,1.39947,0
-10.3195,6.22584,-10.3195,-6.22584,-0.761182,0,1.4001,0
-10.3197,6.22637,-10.3197,-6.22637,-0.761267,0,1.40073,0
-10.32,6.2269,-10.32,-6.2269,-0.761352,0,1.40136,0
-10.3203,6.22742,-10.3203,-6.22742,-0.761436,0,1.40199,0
-10.3206,6.22795,-10.3206,-6.22795,-0.761521,0,1.40262,0
-10.3208,6.22848,-10.3208,-6.22848,-0.761606,0,1.40325,0
-10.3211,6.22901,-10.3211,-6.22901,-0.76169,0,1.40388,0
-10.3214,6.22954,-10.3214,-6.22954,-0.761775,0,1.40451,0
-10.3216,6.23006,-10.3216,-6.23006,-0.761859,0,1.40514,0
-10.3219,6.23059,-10.3219,-6.23059,-0.761944,0,1.40577,0
-10.3222,6.23112,-10.3222,-6.23112,-0.762028,0,1.4064,0
-10.3225,6.23165,-10.3225,-6.23165,-0.762112,0,1.40703,0
-10.3227,6.23217,-10.3227,-6.23217,-0.762196,0,1.40766,0
-10.323,6.2327,-10.323,-6.2327,-0.762281,0,1.40829,0
-10.3233,6.23323,-10.3233,-6.23323,-0.762365,0,1.40892,0
-10.3235,6.23376,-10.3235,-6.23376,-0.762449,0,1.40954,0
-10.3238,6.23428,-10.3238,-6.23428,-0.762532,0,1.41017,0
-10.3241,6.23481,-10.3241,-6.23481,-0.762616,0,1.4108,0
-10.3244,6.23534,-10.3244,-6.23534,-0.7627,0,1.41143,0
-10.3246,6.23586,-10.3246,-6.23586,-0.762784,0,1.41206,0
-10.3249,6.23639,-10.3249,-6.23639,-0.762868,0,1.41268,0
-10.3252,6.23692,-10.3252,-6.23692,-0.762951,0,1.41331,0
-10.3255,6.23744,-10.3255,-6.23744,-0.763035,0,1.41394,0
-10.3257,6.23797,-10.3257,-6.23797,-0.763118,0,1.41457,0
-10.326,6.2385,-10.326,-6.2385,-0.763202,0,1.41519,0
-10.3263,6.23902,-10.3263,-6.23902,-0.763285,0,1.41582,0
-10.3265,6.23955,-10.3265,-6.23955,-0.763368,0,1.41645,0
-10.3268,6.24007,-10.3268,-6.24007,-0.763451,0,1.41707,0
-10.3271,6.2406,-10.3271,-6.2406,-0.763535,0,1.4177,0
-10.3274,6.24113,-10.3274,-6.24113,-0.763618,0,1.41833,0
-10.3276,6.24165,-10.3276,-6.24165,-0.763701,0,1.41895,0
-10.3279,6.24218,-10.3279,-6.24218,-0.763784,0,1.41958,0
-10.3282,6.2427,-10.3282,-6.2427,-0.763867,0,1.42021,0
-10.3284,6.24323,-10.3284,-6.24323,-0.763949,0,1.42083,0
-10.3287,6.24375,-10.3287,-6.24375,-0.764032,0,1.42146,0
-10.329,6.24428,-10.329,-6.24428,-0.764115,0,1.42208,0
-10.3293,6.2448,-10.3293,-6.2448,-0.764198,0,1.42271,0
-10.3295,6.24533,-10.3295,-6.24533,-0.76428,0,1.42334,0
-10.3298,6.24586,-10.3298,-6.24586,-0.764363,0,1.42396,0
-10.3301,6.24638,-10.3301,-6.24638,-0.764445,0,1.42459,0
-10.3303,6.24691,-10.3303,-6.24691,-0.764528,0,1.42521,0
-10.3306,6.24743,-10.3306,-6.24743,-0.76461,0,1.42584,0
-10.3309,6.24795,-10.3309,-6.24795,-0.764692,0,1.42646,0
-10.3312,6.24848,-10.3312,-6.24848,-0.764775,0,1.42709,0
-10.3314,6.249,-10.3314,-6.249,-0.764857,0,1.42771,0
-10.3317,6.24953,-10.3317,-6.24953,-0.764939,0,1.42833,0
-10.332,6.25005,-10.332,-6.25005,-0.765021,0,1.42896,0
-10.3322,6.25058,-10.3322,-6.25058,-0.765103,0,1.42958,0
-10.3325,6.2511,-10.3325,-6.2511,-0.765185,0,1.43021,0
-10.3328,6.25163,-10.3328,-6.25163,-0.765267,0,1.43083,0
-10.3331,6.25215,-10.3331,-6.25215,-0.765348,0,1.43145,0
-10.3333,6.25267,-10.3333,-6.25267,-0.76543,0,1.43208,0
-10.3336,6.2532,-10.3336,-6.2532,-0.765512,0,1.4327,0
-10.3339,6.25372,-10.3339,-6.25372,-0.765593,0,1.43332,0
-10.3341,6.25425,-10.3341,-6.25425,-0.765675,0,1.43395,0
-10.3344,6.25477,-10.3344,-6.25477,-0.765757,0,1.43457,0
-10.3347,6.25529,-10.3347,-6.25529,-0.765838,0,1.43519,0
-10.3349,6.25582,-10.3349,-6.25582,-0.765919,0,1.43582,0
-10.3352,6.25634,-10.3352,-6.25634,-0.766001,0,1.43644,0
-10.3355,6.25686,-10.3355,-6.25686,-0.766082,0,1.43706,0
-10.3358,6.25739,-10.3358,-6.25739,-0.766163,0,1.43768,0
-10.336,6.25791,-10.336,-6.25791,-0.766244,0,1.4383,0
-10.3363,6.25843,-10.3363,-6.25843,-0.766325,0,1.43893,0
-10.3366,6.25896,-10.3366,-6.25896,-0.766406,0,1.43955,0
-10.3368,6.25948,-10.3368,-6.25948,-0.766487,0,1.44017,0
-10.3371,6.26,-10.3371,-6.26,-0.766568,0,1.44079,0
-10.3374,6.26053,-10.3374,-6.26053,-0.766649,0,1.44141,0
-10.3377,6.26105,-10.3377,-6.26105,-0.76673,0,1.44203,0
-10.3379,6.26157,-10.3379,-6.26157,-0.76681,0,1.44266,0
-10.3382,6.26209,-10.3382,-6.26209,-0.766891,0,1.44328,0
-10.3385,6.26262,-10.3385,-6.26262,-0.766972,0,1.4439,0
-10.3387,6.26314,-10.3387,-6.26314,-0.767052,0,1.44452,0
-10.339,6.26366,-10.339,-6.26366,-0.767133,0,1.44514,0
-10.3393,6.26418,-10.3393,-6.26418,-0.767213,0,1.44576,0
-10.3395,6.26471,-10.3395,-6.26471,-0.767293,0,1.44638,0
-10.3398,6.26523,-10.3398,-6.26523,-0.767374,0,1.447,0
-10.3401,6.26575,-10.3401,-6.26575,-0.767454,0,1.44762,0
-10.3404,6.26627,-10.3404,-6.26627,-0.767534,0,1.44824,0
-10.3406,6.26679,-10.3406,-6.26679,-0.767614,0,1.44886,0
-10.3409,6.26732,-10.3409,-6.26732,-0.767694,0,1.44948,0
-10.3412,6.26784,-10.3412,-6.26784,-0.767774,0,1.4501,0
-10.3414,6.26836,-10.3414,-6.26836,-0.767854,0,1.45072,0
-10.3417,6.26888,-10.3417,-6.26888,-0.767934,0,1.45134,0
-10.342,6.2694,-10.342,-6.2694,-0.768014,0,1.45196,0
-10.3422,6.26992,-10.3422,-6.26992,-0.768094,0,1.45258,0
-10.3425,6.27044,-10.3425,-6.27044,-0.768173,0,1.4532,0
-10.3428,6.27097,-10.3428,-6.27097,-0.768253,0,1.45381,0
-10.3431,6.27149,-10.3431,-6.27149,-0.768333,0,1.45443,0
-10.3433,6.27201,-10.3433,-6.27201,-0.768412,0,1.45505,0
-10.3436,6.27253,-10.3436,-6.27253,-0.768492,0,1.45567,0
-10.3439,6.27305,-10.3439,-6.27305,-0.768571,0,1.45629,0
-10.3441,6.27357,-10.3441,-6.27357,-0.76865,0,1.45691,0
-10.3444,6.27409,-10.3444,-6.27409,-0.76873,0,1.45752,0
-10.3447,6.27461,-10.3447,-6.27461,-0.768809,0,1.45814,0
-10.3449,6.27513,-10.3449,-6.27513,-0.768888,0,1.45876,0
-10.3452,6.27565,-10.3452,-6.27565,-0.768967,0,1.45938,0
-10.3455,6.27617,-10.3455,-6.27617,-0.769046,0,1.45999,0
-10.3457,6.27669,-10.3457,-6.27669,-0.769125,0,1.46061,0
-10.346,6.27721,-10.346,-6.27721,-0.769204,0,1.46123,0
-10.3463,6.27773,-10.3463,-6.27773,-0.769283,0,1.46185,0
-10.3466,6.27825,-10.3466,-6.27825,-0.769362,0,1.46246,0
-10.3468,6.27877,-10.3468,-6.27877,-0.769441,0,1.46308,0
-10.3471,6.27929,-10.3471,-6.27929,-0.769519,0,1.4637,0
-10.3474,6.27981,-10.3474,-6.27981,-0.769598,0,1.46431,0
-10.3476,6.28033,-10.3476,-6.28033,-0.769677,0,1.46493,0
-10.3479,6.28085,-10.3479,-6.28085,-0.769755,0,1.46555,0
-10.3482,6.28137,-10.3482,-6.28137,-0.769834,0,1.46616,0
-10.3484,6.28189,-10.3484,-6.28189,-0.769912,0,1.46678,0
-10.3487,6.28241,-10.3487,-6.28241,-0.769991,0,1.46739,0
-10.349,6.28293,-10.349,-6.28293,-0.770069,0,1.46801,0
-10.3492,6.28345,-10.3492,-6.28345,-0.770147,0,1.46863,0
-10.3495,6.28397,-10.3495,-6.28397,-0.770225,0,1.46924,0
-10.3498,6.28449,-10.3498,-6.28449,-0.770303,0,1.46986,0
-10.35,6.28501,-10.35,-6.28501,-0.770382,0,1.47047,0
-10.3503,6.28553,-10.3503,-6.28553,-0.77046,0,1.47109,0
-10.3506,6.28604,-10.3506,-6.28604,-0.770538,0,1.4717,0
-10.3509,6.28656,-10.3509,-6.28656,-0.770615,0,1.47232,0
-10.3511,6.28708,-10.3511,-6.28708,-0.770693,0,1.47293,0
-10.3514,6.2876,-10.3514,-6.2876,-0.770771,0,1.47355,0
-10.3517,6.28812,-10.3517,-6.28812,-0.770849,0,1.47416,0
-10.3519,6.28864,-10.3519,-6.28864,-0.770927,0,1.47477,0
-10.3522,6.28916,-10.3522,-6.28916,-0.771004,0,1.47539,0
-10.3525,6.28967,-10.3525,-6.28967,-0.771082,0,1.476,0
-10.3527,6.29019,-10.3527,-6.29019,-0.771159,0,1.47662,0
-10.353,6.29071,-10.353,-6.29071,-0.771237,0,1.47723,0
-10.3533,6.29123,-10.3533,-6.29123,-0.771314,0,1.47784,0
-10.3535,6.29175,-10.3535,-6.29175,-0.771392,0,1.47846,0
-10.3538,6.29226,-10.3538,-6.29226,-0.771469,0,1.47907,0
-10.3541,6.29278,-10.3541,-6.29278,-0.771546,0,1.47968,0
-10.3543,6.2933,-10.3543,-6.2933,-0.771623,0,1.4803,0
-10.3546,6.29382,-10.3546,-6.29382,-0.7717,0,1.48091,0
-10.3549,6.29434,-10.3549,-6.29434,-0.771778,0,1.48152,0
-10.3551,6.29485,-10.3551,-6.29485,-0.771855,0,1.48213,0
-10.3554,6.29537,-10.3554,-6.29537,-0.771931,0,1.48275,0
-10.3557,6.29589,-10.3557,-6.29589,-0.772008,0,1.48336,0
-10.3559,6.2964,-10.3559,-6.2964,-0.772085,0,1.48397,0
-10.3562,6.29692,-10.3562,-6.29692,-0.772162,0,1.48458,0
-10.3565,6.29744,-10.3565,-6.29744,-0.772239,0,1.4852,0
-10.3567,6.29796,-10.3567,-6.29796,-0.772315,0,1.48581,0
-10.357,6.29847,-10.357,-6.29847,-0.772392,0,1.48642,0
-10.3573,6.29899,-10.3573,-6.29899,-0.772469,0,1.48703,0
-10.3575,6.29951,-10.3575,-6.29951,-0.772545,0,1.48764,0
-10.3578,6.30002,-10.3578,-6.30002,-0.772622,0,1.48826,0
-10.3581,6.30054,-10.3581,-6.30054,-0.772698,0,1.48887,0
-10.3584,6.30106,-10.3584,-6.30106,-0.772774,0,1.48948,0
-10.3586,6.30157,-10.3586,-6.30157,-0.772851,0,1.49009,0
-10.3589,6.30209,-10.3589,-6.30209,-0.772927,0,1.4907,0
-10.3592,6.30261,-10.3592,-6.30261,-0.773003,0,1.49131,0
-10.3594,6.30312,-10.3594,-6.30312,-0.773079,0,1.49192,0
-10.3597,6.30364,-10.3597,-6.30364,-0.773155,0,1.49253,0
-10.36,6.30415,-10.36,-6.30415,-0.773231,0,1.49314,0
-10.3602,6.30467,-10.3602,-6.30467,-0.773307,0,1.49375,0
-10.3605,6.30519,-10.3605,-6.30519,-0.773383,0,1.49436,0
-10.3608,6.3057,-10.3608,-6.3057,-0.773459,0,1.49497,0
-10.361,6.30622,-10.361,-6.30622,-0.773535,0,1.49558,0
-10.3613,6.30673,-10.3613,-6.30673,-0.773611,0,1.49619,0
-10.3616,6.30725,-10.3616,-6.30725,-0.773687,0,1.4968,0
-10.3618,6.30776,-10.3618,-6.30776,-0.773762,0,1.49741,0
-10.3621,6.30828,-10.3621,-6.30828,-0.773838,0,1.49802,0
-10.3624,6.30879,-10.3624,-6.30879,-0.773913,0,1.49863,0
-10.3626,6.30931,-10.3626,-6.30931,-0.773989,0,1.49924,0
-10.3629,6.30982,-10.3629,-6.30982,-0.774064,0,1.49985,0
-10.3632,6.31034,-10.3632,-6.31034,-0.77414,0,1.50046,0
-10.3634,6.31085,-10.3634,-6.31085,-0.774215,0,1.50107,0
-10.3637,6.31137,-10.3637,-6.31137,-0.77429,0,1.50167,0
-10.364,6.31188,-10.364,-6.31188,-0.774365,0,1.50228,0
-10.3642,6.3124,-10.3642,-6.3124,-0.774441,0,1.50289,0
-10.3645,6.31291,-10.3645,-6.31291,-0.774516,0,1.5035,0
-10.3648,6.31343,-10.3648,-6.31343,-0.774591,0,1.50411,0
-10.365,6.31394,-10.365,-6.31394,-0.774666,0,1.50472,0
-10.3653,6.31446,-10.3653,-6.31446,-0.774741,0,1.50532,0
-10.3656,6.31497,-10.3656,-6.31497,-0.774816,0,1.50593,0
-10.3658,6.31549,-10.3658,-6.31549,-0.774891,0,1.50654,0
-10.3661,6.316,-10.3661,-6.316,-0.774965,0,1.50715,0
-10.3664,6.31651,-10.3664,-6.31651,-0.77504,0,1.50775,0
-10.3666,6.31703,-10.3666,-6.31703,-0.775115,0,1.50836,0
-10.3669,6.31754,-10.3669,-6.31754,-0.775189,0,1.50897,0
-10.3672,6.31806,-10.3672,-6.31806,-0.775264,0,1.50957,0
-10.3674,6.31857,-10.3674,-6.31857,-0.775339,0,1.51018,0
-10.3677,6.31908,-10.3677,-6.31908,-0.775413,0,1.51079,0
-10.368,6.3196,-10.368,-6.3196,-0.775487,0,1.51139,0
-10.3682,6.32011,-10.3682,-6.32011,-0.775562,0,1.512,0
-10.3685,6.32062,-10.3685,-6.32062,-0.775636,0,1.51261,0
-10.3688,6.32114,-10.3688,-6.32114,-0.77571,0,1.51321,0
-10.369,6.32165,-10.369,-6.32165,-0.775785,0,1.51382,0
-10.3693,6.32216,-10.3693,-6.32216,-0.775859,0,1.51443,0
-10.3695,6.32268,-10.3695,-6.32268,-0.775933,0,1.51503,0
-10.3698,6.32319,-10.3698,-6.32319,-0.776007,0,1.51564,0
-10.3701,6.3237,-10.3701,-6.3237,-0.776081,0,1.51624,0
-10.3703,6.32422,-10.3703,-6.32422,-0.776155,0,1.51685,0
-10.3706,6.32473,-10.3706,-6.32473,-0.776229,0,1.51745,0
-10.3709,6.32524,-10.3709,-6.32524,-0.776303,0,1.51806,0
-10.3711,6.32575,-10.3711,-6.32575,-0.776376,0,1.51866,0
-10.3714,6.32627,-10.3714,-6.32627,-0.77645,0,1.51927,0
-10.3717,6.32678,-10.3717,-6.32678,-0.776524,0,1.51987,0
-10.3719,6.32729,-10.3719,-6.32729,-0.776598,0,1.52048,0
-10.3722,6.3278,-10.3722,-6.3278,-0.776671,0,1.52108,0
-10.3725,6.32832,-10.3725,-6.32832,-0.776745,0,1.52169,0
-10.3727,6.32883,-10.3727,-6.32883,-0.776818,0,1.52229,0
-10.373,6.32934,-10.373,-6.32934,-0.776892,0,1.5229,0
-10.3733,6.32985,-10.3733,-6.32985,-0.776965,0,1.5235,0
-10.3735,6.33037,-10.3735,-6.33037,-0.777038,0,1.5241,0
-10.3738,6.33088,-10.3738,-6.33088,-0.777112,0,1.52471,0
-10.3741,6.33139,-10.3741,-6.33139,-0.777185,0,1.52531,0
-10.3743,6.3319,-10.3743,-6.3319,-0.777258,0,1.52592,0
-10.3746,6.33241,-10.3746,-6.33241,-0.777331,0,1.52652,0
-10.3749,6.33292,-10.3749,-6.33292,-0.777404,0,1.52712,0
-10.3751,6.33344,-10.3751,-6.33344,-0.777477,0,1.52773,0
-10.3754,6.33395,-10.3754,-6.33395,-0.77755,0,1.52833,0
-10.3757,6.33446,-10.3757,-6.33446,-0.777623,0,1.52893,0
-10.3759,6.33497,-10.3759,-6.33497,-0.777696,0,1.52953,0
-10.3762,6.33548,-10.3762,-6.33548,-0.777769,0,1.53014,0
-10.3764,6.33599,-10.3764,-6.33599,-0.777842,0,1.53074,0
-10.3767,6.3365,-10.3767,-6.3365,-0.777914,0,1.53134,0
-10.377,6.33701,-10.377,-6.33701,-0.777987,0,1.53195,0
-10.3772,6.33753,-10.3772,-6.33753,-0.77806,0,1.53255,0
-10.3775,6.33804,-10.3775,-6.33804,-0.778132,0,1.53315,0
-10.3778,6.33855,-10.3778,-6.33855,-0.778205,0,1.53375,0
-10.378,6.33906,-10.378,-6.33906,-0.778277,0,1.53435,0
-10.3783,6.33957,-10.3783,-6.33957,-0.77835,0,1.53496,0
-10.3786,6.34008,-10.3786,-6.34008,-0.778422,0,1.53556,0
-10.3788,6.34059,-10.3788,-6.34059,-0.778494,0,1.53616,0
-10.3791,6.3411,-10.3791,-6.3411,-0.778567,0,1.53676,0
-10.3794,6.34161,-10.3794,-6.34161,-0.778639,0,1.53736,0
-10.3796,6.34212,-10.3796,-6.34212,-0.778711,0,1.53796,0
-10.3799,6.34263,-10.3799,-6.34263,-0.778783,0,1.53856,0
-10.3802,6.34314,-10.3802,-6.34314,-0.778855,0,1.53916,0
-10.3804,6.34365,-10.3804,-6.34365,-0.778927,0,1.53976,0
-10.3807,6.34416,-10.3807,-6.34416,-0.778999,0,1.54037,0
-10.3809,6.34467,-10.3809,-6.34467,-0.779071,0,1.54097,0
-10.3812,6.34518,-10.3812,-6.34518,-0.779143,0,1.54157,0
-10.3815,6.34569,-10.3815,-6.34569,-0.779215,0,1.54217,0
-10.3817,6.3462,-10.3817,-6.3462,-0.779287,0,1.54277,0
-10.382,6.34671,-10.382,-6.34671,-0.779358,0,1.54337,0
-10.3823,6.34722,-10.3823,-6.34722,-0.77943,0,1.54397,0
-10.3825,6.34773,-10.3825,-6.34773,-0.779502,0,1.54457,0
-10.3828,6.34824,-10.3828,-6.34824,-0.779573,0,1.54517,0
-10.3831,6.34875,-10.3831,-6.34875,-0.779645,0,1.54577,0
-10.3833,6.34925,-10.3833,-6.34925,-0.779716,0,1.54637,0
-10.3836,6.34976,-10.3836,-6.34976,-0.779788,0,1.54697,0
-10.3839,6.35027,-10.3839,-6.35027,-0.779859,0,1.54756,0
-10.3841,6.35078,-10.3841,-6.35078,-0.77993,0,1.54816,0
-10.3844,6.35129,-10.3844,-6.35129,-0.780002,0,1.54876,0
-10.3846,6.3518,-10.3846,-6.3518,-0.780073,0,1.54936,0
-10.3849,6.35231,-10.3849,-6.35231,-0.780144,0,1.54996,0
-10.3852,6.35282,-10.3852,-6.35282,-0.780215,0,1.55056,0
-10.3854,6.35332,-10.3854,-6.35332,-0.780286,0,1.55116,0
-10.3857,6.35383,-10.3857,-6.35383,-0.780357,0,1.55176,0
-10.386,6.35434,-10.386,-6.35434,-0.780428,0,1.55235,0
-10.3862,6.35485,-10.3862,-6.35485,-0.780499,0,1.55295,0
-10.3865,6.35536,-10.3865,-6.35536,-0.78057,0,1.55355,0
-10.3868,6.35587,-10.3868,-6.35587,-0.780641,0,1.55415,0
-10.387,6.35637,-10.387,-6.35637,-0.780712,0,1.55475,0
-10.3873,6.35688,-10.3873,-6.35688,-0.780782,0,1.55534,0
-10.3875,6.35739,-10.3875,-6.35739,-0.780853,0,1.55594,0
-10.3878,6.3579,-10.3878,-6.3579,-0.780924,0,1.55654,0
-10.3881,6.35841,-10.3881,-6.35841,-0.780994,0,1.55714,0
-10.3883,6.35891,-10.3883,-6.35891,-0.781065,0,1.55773,0
-10.3886,6.35942,-10.3886,-6.35942,-0.781135,0,1.55833,0
-10.3889,6.35993,-10.3889,-6.35993,-0.781206,0,1.55893,0
-10.3891,6.36044,-10.3891,-6.36044,-0.781276,0,1.55952,0
-10.3894,6.36094,-10.3894,-6.36094,-0.781347,0,1.56012,0
-10.3897,6.36145,-10.3897,-6.36145,-0.781417,0,1.56072,0
-10.3899,6.36196,-10.3899,-6.36196,-0.781487,0,1.56131,0
-10.3902,6.36246,-10.3902,-6.36246,-0.781557,0,1.56191,0
-10.3904,6.36297,-10.3904,-6.36297,-0.781628,0,1.56251,0
-10.3907,6.36348,-10.3907,-6.36348,-0.781698,0,1.5631,0
-10.391,6.36399,-10.391,-6.36399,-0.781768,0,1.5637,0
-10.3912,6.36449,-10.3912,-6.36449,-0.781838,0,1.56429,0
-10.3915,6.365,-10.3915,-6.365,-0.781908,0,1.56489,0
-10.3918,6.36551,-10.3918,-6.36551,-0.781978,0,1.56549,0
-10.392,6.36601,-10.392,-6.36601,-0.782048,0,1.56608,0
-10.3923,6.36652,-10.3923,-6.36652,-0.782117,0,1.56668,0
-10.3925,6.36703,-10.3925,-6.36703,-0.782187,0,1.56727,0
-10.3928,6.36753,-10.3928,-6.36753,-0.782257,0,1.56787,0
-10.3931,6.36804,-10.3931,-6.36804,-0.782327,0,1.56846,0
-10.3933,6.36854,-10.3933,-6.36854,-0.782396,0,1.56906,0
-10.3936,6.36905,-10.3936,-6.36905,-0.782466,0,1.56965,0
-10.3939,6.36956,-10.3939,-6.36956,-0.782535,0,1.57025,0
-10.3941,6.37006,-10.3941,-6.37006,-0.782605,0,1.57084,0
-10.3944,6.37057,-10.3944,-6.37057,-0.782674,0,1.57144,0
-10.3946,6.37107,-10.3946,-6.37107,-0.782744,0,1.57203,0
-10.3949,6.37158,-10.3949,-6.37158,-0.782813,0,1.57262,0
-10.3952,6.37209,-10.3952,-6.37209,-0.782882,0,1.57322,0
-10.3954,6.37259,-10.3954,-6.37259,-0.782952,0,1.57381,0
-10.3957,6.3731,-10.3957,-6.3731,-0.783021,0,1.57441,0
-10.396,6.3736,-10.396,-6.3736,-0.78309,0,1.575,0
-10.3962,6.37411,-10.3962,-6.37411,-0.783159,0,1.57559,0
-10.3965,6.37461,-10.3965,-6.37461,-0.783228,0,1.57619,0
-10.3967,6.37512,-10.3967,-6.37512,-0.783297,0,1.57678,0
-10.397,6.37562,-10.397,-6.37562,-0.783366,0,1.57737,0
-10.3973,6.37613,-10.3973,-6.37613,-0.783435,0,1.57797,0
-10.3975,6.37663,-10.3975,-6.37663,-0.783504,0,1.57856,0
-10.3978,6.37714,-10.3978,-6.37714,-0.783573,0,1.57915,0
-10.3981,6.37764,-10.3981,-6.37764,-0.783642,0,1.57975,0
-10.3983,6.37815,-10.3983,-6.37815,-0.78371,0,1.58034,0
-10.3986,6.37865,-10.3986,-6.37865,-0.783779,0,1.58093,0
-10.3988,6.37916,-10.3988,-6.37916,-0.783848,0,1.58152,0
-10.3991,6.37966,-10.3991,-6.37966,-0.783916,0,1.58212,0
-10.3994,6.38017,-10.3994,-6.38017,-0.783985,0,1.58271,0
-10.3996,6.38067,-10.3996,-6.38067,-0.784054,0,1.5833,0
-10.3999,6.38117,-10.3999,-6.38117,-0.784122,0,1.58389,0
-10.4001,6.38168,-10.4001,-6.38168,-0.78419,0,1.58448,0
-10.4004,6.38218,-10.4004,-6.38218,-0.784259,0,1.58508,0
-10.4007,6.38269,-10.4007,-6.38269,-0.784327,0,1.58567,0
-10.4009,6.38319,-10.4009,-6.38319,-0.784395,0,1.58626,0
-10.4012,6.3837,-10.4012,-6.3837,-0.784464,0,1.58685,0
-10.4015,6.3842,-10.4015,-6.3842,-0.784532,0,1.58744,0
-10.4017,6.3847,-10.4017,-6.3847,-0.7846,0,1.58803,0
-10.402,6.38521,-10.402,-6.38521,-0.784668,0,1.58862,0
-10.4022,6.38571,-10.4022,-6.38571,-0.784736,0,1.58922,0
-10.4025,6.38621,-10.4025,-6.38621,-0.784804,0,1.58981,0
-10.4028,6.38672,-10.4028,-6.38672,-0.784872,0,1.5904,0
-10.403,6.38722,-10.403,-6.38722,-0.78494,0,1.59099,0
-10.4033,6.38772,-10.4033,-6.38772,-0.785008,0,1.59158,0
-10.4035,6.38823,-10.4035,-6.38823,-0.785076,0,1.59217,0
-10.4038,6.38873,-10.4038,-6.38873,-0.785144,0,1.59276,0
-10.4041,6.38923,-10.4041,-6.38923,-0.785211,0,1.59335,0
-10.4043,6.38974,-10.4043,-6.38974,-0.785279,0,1.59394,0
-10.4046,6.39024,-10.4046,-6.39024,-0.785347,0,1.59453,0
-10.4049,6.39074,-10.4049,-6.39074,-0.785414,0,1.59512,0
-10.4051,6.39125,-10.4051,-6.39125,-0.785482,0,1.59571,0
-10.4054,6.39175,-10.4054,-6.39175,-0.785549,0,1.5963,0
-10.4056,6.39225,-10.4056,-6.39225,-0.785617,0,1.59689,0
-10.4059,6.39275,-10.4059,-6.39275,-0.785684,0,1.59748,0
-10.4062,6.39326,-10.4062,-6.39326,-0.785752,0,1.59807,0
-10.4064,6.39376,-10.4064,-6.39376,-0.785819,0,1.59866,0
-10.4067,6.39426,-10.4067,-6.39426,-0.785886,0,1.59924,0
-10.4069,6.39476,-10.4069,-6.39476,-0.785954,0,1.59983,0
-10.4072,6.39527,-10.4072,-6.39527,-0.786021,0,1.60042,0
-10.4075,6.39577,-10.4075,-6.39577,-0.786088,0,1.60101,0
-10.4077,6.39627,-10.4077,-6.39627,-0.786155,0,1.6016,0
-10.408,6.39677,-10.408,-6.39677,-0.786222,0,1.60219,0
-10.4082,6.39727,-10.4082,-6.39727,-0.786289,0,1.60278,0
-10.4085,6.39778,-10.4085,-6.39778,-0.786356,0,1.60336,0
-10.4088,6.39828,-10.4088,-6.39828,-0.786423,0,1.60395,0
-10.409,6.39878,-10.409,-6.39878,-0.78649,0,1.60454,0
-10.4093,6.39928,-10.4093,-6.39928,-0.786557,0,1.60513,0
-10.4095,6.39978,-10.4095,-6.39978,-0.786624,0,1.60572,0
-10.4098,6.40028,-10.4098,-6.40028,-0.78669,0,1.6063,0
-10.4101,6.40078,-10.4101,-6.40078,-0.786757,0,1.60689,0
-10.4103,6.40129,-10.4103,-6.40129,-0.786824,0,1.60748,0
-10.4106,6.40179,-10.4106,-6.40179,-0.78689,0,1.60807,0
-10.4108,6.40229,-10.4108,-6.40229,-0.786957,0,1.60865,0
-10.4111,6.40279,-10.4111,-6.40279,-0.787023,0,1.60924,0
-10.4114,6.40329,-10.4114,-6.40329,-0.78709,0,1.60983,0
-10.4116,6.40379,-10.4116,-6.40379,-0.787156,0,1.61041,0
-10.4119,6.40429,-10.4119,-6.40429,-0.787223,0,1.611,0
-10.4121,6.40479,-10.4121,-6.40479,-0.787289,0,1.61159,0
-10.4124,6.40529,-10.4124,-6.40529,-0.787355,0,1.61217,0
-10.4127,6.40579,-10.4127,-6.40579,-0.787422,0,1.61276,0
-10.4129,6.40629,-10.4129,-6.40629,-0.787488,0,1.61335,0
-10.4132,6.4068,-10.4132,-6.4068,-0.787554,0,1.61393,0
-10.4134,6.4073,-10.4134,-6.4073,-0.78762,0,1.61452,0
-10.4137,6.4078,-10.4137,-6.4078,-0.787686,0,1.61511,0
-10.414,6.4083,-10.414,-6.4083,-0.787752,0,1.61569,0
-10.4142,6.4088,-10.4142,-6.4088,-0.787819,0,1.61628,0
-10.4145,6.4093,-10.4145,-6.4093,-0.787884,0,1.61686,0
-10.4147,6.4098,-10.4147,-6.4098,-0.78795,0,1.61745,0
-10.415,6.4103,-10.415,-6.4103,-0.788016,0,1.61803,0
-10.4153,6.4108,-10.4153,-6.4108,-0.788082,0,1.61862,0
-10.4155,6.4113,-10.4155,-6.4113,-0.788148,0,1.6192,0
-10.4158,6.4118,-10.4158,-6.4118,-0.788214,0,1.61979,0
-10.416,6.4123,-10.416,-6.4123,-0.788279,0,1.62037,0
-10.4163,6.4128,-10.4163,-6.4128,-0.788345,0,1.62096,0
-10.4166,6.4133,-10.4166,-6.4133,-0.788411,0,1.62154,0
-10.4168,6.41379,-10.4168,-6.41379,-0.788476,0,1.62213,0
-10.4171,6.41429,-10.4171,-6.41429,-0.788542,0,1.62271,0
-10.4173,6.41479,-10.4173,-6.41479,-0.788607,0,1.6233,0
-10.4176,6.41529,-10.4176,-6.41529,-0.788673,0,1.62388,0
-10.4179,6.41579,-10.4179,-6.41579,-0.788738,0,1.62447,0
-10.4181,6.41629,-10.4181,-6.41629,-0.788804,0,1.62505,0
-10.4184,6.41679,-10.4184,-6.41679,-0.788869,0,1.62563,0
-10.4186,6.41729,-10.4186,-6.41729,-0.788934,0,1.62622,0
-10.4189,6.41779,-10.4189,-6.41779,-0.788999,0,1.6268,0
-10.4192,6.41829,-10.4192,-6.41829,-0.789065,0,1.62739,0
-10.4194,6.41879,-10.4194,-6.41879,-0.78913,0,1.62797,0
-10.4197,6.41928,-10.4197,-6.41928,-0.789195,0,1.62855,0
-10.4199,6.41978,-10.4199,-6.41978,-0.78926,0,1.62914,0
-10.4202,6.42028,-10.4202,-6.42028,-0.789325,0,1.62972,0
-10.4205,6.42078,-10.4205,-6.42078,-0.78939,0,1.6303,0
-10.4207,6.42128,-10.4207,-6.42128,-0.789455,0,1.63088,0
-10.421,6.42178,-10.421,-6.42178,-0.78952,0,1.63147,0
-10.4212,6.42227,-10.4212,-6.42227,-0.789585,0,1.63205,0
-10.4215,6.42277,-10.4215,-6.42277,-0.789649,0,1.63263,0
-10.4218,6.42327,-10.4218,-6.42327,-0.789714,0,1.63322,0
-10.422,6.42377,-10.422,-6.42377,-0.789779,0,1.6338,0
-10.4223,6.42427,-10.4223,-6.42427,-0.789844,0,1.63438,0
-10.4225,6.42476,-10.4225,-6.42476,-0.789908,0,1.63496,0
-10.4228,6.42526,-10.4228,-6.42526,-0.789973,0,1.63554,0
-10.423,6.42576,-10.423,-6.42576,-0.790037,0,1.63613,0
-10.4233,6.42626,-10.4233,-6.42626,-0.790102,0,1.63671,0
-10.4236,6.42676,-10.4236,-6.42676,-0.790166,0,1.63729,0
-10.4238,6.42725,-10.4238,-6.42725,-0.790231,0,1.63787,0
-10.4241,6.42775,-10.4241,-6.42775,-0.790295,0,1.63845,0
-10.4243,6.42825,-10.4243,-6.42825,-0.79036,0,1.63903,0
-10.4246,6.42874,-10.4246,-6.42874,-0.790424,0,1.63962,0
-10.4249,6.42924,-10.4249,-6.42924,-0.790488,0,1.6402,0
-10.4251,6.42974,-10.4251,-6.42974,-0.790552,0,1.64078,0
-10.4254,6.43024,-10.4254,-6.43024,-0.790617,0,1.64136,0
-10.4256,6.43073,-10.4256,-6.43073,-0.790681,0,1.64194,0
-10.4259,6.43123,-10.4259,-6.43123,-0.790745,0,1.64252,0
-10.4261,6.43173,-10.4261,-6.43173,-0.790809,0,1.6431,0
-10.4264,6.43222,-10.4264,-6.43222,-0.790873,0,1.64368,0
-10.4267,6.43272,-10.4267,-6.43272,-0.790937,0,1.64426,0
-10.4269,6.43322,-10.4269,-6.43322,-0.791001,0,1.64484,0
-10.4272,6.43371,-10.4272,-6.43371,-0.791065,0,1.64542,0
-10.4274,6.43421,-10.4274,-6.43421,-0.791129,0,1.646,0
-10.4277,6.43471,-10.4277,-6.43471,-0.791192,0,1.64658,0
-10.428,6.4352,-10.428,-6.4352,-0.791256,0,1.64716,0
-10.4282,6.4357,-10.4282,-6.4357,-0.79132,0,1.64774,0
-10.4285,6.43619,-10.4285,-6.43619,-0.791384,0,1.64832,0
-10.4287,6.43669,-10.4287,-6.43669,-0.791447,0,1.6489,0
-10.429,6.43719,-10.429,-6.43719,-0.791511,0,1.64948,0
-10.4292,6.43768,-10.4292,-6.43768,-0.791574,0,1.65006,0
-10.4295,6.43818,-10.4295,-6.43818,-0.791638,0,1.65064,0
-10.4298,6.43867,-10.4298,-6.43867,-0.791701,0,1.65122,0
-10.43,6.43917,-10.43,-6.43917,-0.791765,0,1.6518,0
-10.4303,6.43967,-10.4303,-6.43967,-0.791828,0,1.65238,0
-10.4305,6.44016,-10.4305,-6.44016,-0.791892,0,1.65296,0
-10.4308,6.44066,-10.4308,-6.44066,-0.791955,0,1.65354,0
-10.431,6.44115,-10.431,-6.44115,-0.792018,0,1.65411,0
-10.4313,6.44165,-10.4313,-6.44165,-0.792082,0,1.65469,0
-10.4316,6.44214,-10.4316,-6.44214,-0.792145,0,1.65527,0
-10.4318,6.44264,-10.4318,-6.44264,-0.792208,0,1.65585,0
-10.4321,6.44313,-10.4321,-6.44313,-0.792271,0,1.65643,0
-10.4323,6.44363,-10.4323,-6.44363,-0.792334,0,1.65701,0
-10.4326,6.44412,-10.4326,-6.44412,-0.792397,0,1.65758,0
-10.4329,6.44462,-10.4329,-6.44462,-0.79246,0,1.65816,0
-10.4331,6.44511,-10.4331,-6.44511,-0.792523,0,1.65874,0
-10.4334,6.44561,-10.4334,-6.44561,-0.792586,0,1.65932,0
-10.4336,6.4461,-10.4336,-6.4461,-0.792649,0,1.65989,0
-10.4339,6.4466,-10.4339,-6.4466,-0.792712,0,1.66047,0
-10.4341,6.44709,-10.4341,-6.44709,-0.792775,0,1.66105,0
-10.4344,6.44759,-10.4344,-6.44759,-0.792837,0,1.66163,0
-10.4347,6.44808,-10.4347,-6.44808,-0.7929,0,1.6622,0
-10.4349,6.44858,-10.4349,-6.44858,-0.792963,0,1.66278,0
-10.4352,6.44907,-10.4352,-6.44907,-0.793025,0,1.66336,0
-10.4354,6.44956,-10.4354,-6.44956,-0.793088,0,1.66393,0
-10.4357,6.45006,-10.4357,-6.45006,-0.79315,0,1.66451,0
-10.4359,6.45055,-10.4359,-6.45055,-0.793213,0,1.66509,0
-10.4362,6.45105,-10.4362,-6.45105,-0.793275,0,1.66566,0
-10.4365,6.45154,-10.4365,-6.45154,-0.793338,0,1.66624,0
-10.4367,6.45203,-10.4367,-6.45203,-0.7934,0,1.66682,0
-10.437,6.45253,-10.437,-6.45253,-0.793463,0,1.66739,0
-10.4372,6.45302,-10.4372,-6.45302,-0.793525,0,1.66797,0
-10.4375,6.45352,-10.4375,-6.45352,-0.793587,0,1.66854,0
-10.4377,6.45401,-10.4377,-6.45401,-0.79365,0,1.66912,0
-10.438,6.4545,-10.438,-6.4545,-0.793712,0,1.6697,0
-10.4382,6.455,-10.4382,-6.455,-0.793774,0,1.67027,0
-10.4385,6.45549,-10.4385,-6.45549,-0.793836,0,1.67085,0
-10.4388,6.45598,-10.4388,-6.45598,-0.793898,0,1.67142,0
-10.439,6.45648,-10.439,-6.45648,-0.79396,0,1.672,0


==> figuresAndData/rLocusPlant2with4roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4
-10,0,-5,0,-3,0,-2,0
-10.0764,0,-4.44521,0,-3.66132,0,-1.81712,0
-10.1487,0,-4.07678,0.747826,-4.07678,-0.747826,-1.69775,0
-10.2175,0,-4.08816,1.09618,-4.08816,-1.09618,-1.60618,0
-10.2832,0,-4.09294,1.34022,-4.09294,-1.34022,-1.5309,0
-10.3461,0,-4.09365,1.53452,-4.09365,-1.53452,-1.46655,0
-10.4066,0,-4.09165,1.69838,-4.09165,-1.69838,-1.4101,0
-10.4648,0,-4.08775,1.84126,-4.08775,-1.84126,-1.35969,0
-10.521,0,-4.08248,1.96865,-4.08248,-1.96865,-1.31406,0
-10.5753,0,-4.07619,2.08403,-4.07619,-2.08403,-1.27232,0
-10.6279,0,-4.06915,2.18976,-4.06915,-2.18976,-1.23382,0
-10.6789,0,-4.06152,2.28757,-4.06152,-2.28757,-1.19806,0
-10.7284,0,-4.05345,2.37872,-4.05345,-2.37872,-1.16467,0
-10.7766,0,-4.04504,2.46418,-4.04504,-2.46418,-1.13332,0
-10.8235,0,-4.03635,2.54472,-4.03635,-2.54472,-1.10377,0
-10.8692,0,-4.02746,2.62096,-4.02746,-2.62096,-1.07583,0
-10.9139,0,-4.01842,2.69339,-4.01842,-2.69339,-1.04931,0
-10.9574,0,-4.00925,2.76243,-4.00925,-2.76243,-1.02407,0
-11,0,-4,2.82843,-4,-2.82843,-1,0
-11.0416,0,-3.99068,2.89168,-3.99068,-2.89168,-0.976983,0
-11.0824,0,-3.98133,2.95244,-3.98133,-2.95244,-0.95493,0
-11.1224,0,-3.97194,3.01092,-3.97194,-3.01092,-0.933764,0
-11.1615,0,-3.96255,3.06731,-3.96255,-3.06731,-0.913414,0
-11.1999,0,-3.95315,3.12179,-3.95315,-3.12179,-0.893819,0
-11.2376,0,-3.94376,3.17448,-3.94376,-3.17448,-0.874924,0
-11.2745,0,-3.93439,3.22553,-3.93439,-3.22553,-0.85668,0
-11.3109,0,-3.92504,3.27505,-3.92504,-3.27505,-0.839044,0
-11.3466,0,-3.91571,3.32314,-3.91571,-3.32314,-0.821977,0
-11.3817,0,-3.90642,3.36989,-3.90642,-3.36989,-0.805442,0
-11.4163,0,-3.89717,3.41539,-3.89717,-3.41539,-0.789408,0
-11.4502,0,-3.88796,3.45972,-3.88796,-3.45972,-0.773845,0
-11.4837,0,-3.87878,3.50293,-3.87878,-3.50293,-0.758727,0
-11.5167,0,-3.86965,3.54511,-3.86965,-3.54511,-0.744029,0
-11.5491,0,-3.86057,3.58629,-3.86057,-3.58629,-0.729729,0
-11.5811,0,-3.85153,3.62654,-3.85153,-3.62654,-0.715806,0
-11.6127,0,-3.84254,3.6659,-3.84254,-3.6659,-0.702241,0
-11.6438,0,-3.8336,3.70441,-3.8336,-3.70441,-0.689016,0
-11.6745,0,-3.82471,3.74213,-3.82471,-3.74213,-0.676115,0
-11.7047,0,-3.81587,3.77908,-3.81587,-3.77908,-0.663524,0
-11.7346,0,-3.80708,3.8153,-3.80708,-3.8153,-0.651227,0
-11.7641,0,-3.79833,3.85083,-3.79833,-3.85083,-0.639212,0
-11.7933,0,-3.78964,3.88569,-3.78964,-3.88569,-0.627466,0
-11.822,0,-3.781,3.91992,-3.781,-3.91992,-0.615978,0
-11.8504,0,-3.77241,3.95354,-3.77241,-3.95354,-0.604738,0
-11.8785,0,-3.76387,3.98657,-3.76387,-3.98657,-0.593735,0
-11.9063,0,-3.75537,4.01904,-3.75537,-4.01904,-0.582959,0
-11.9337,0,-3.74693,4.05097,-3.74693,-4.05097,-0.572403,0
-11.9609,0,-3.73853,4.08239,-3.73853,-4.08239,-0.562057,0
-11.9877,0,-3.73019,4.1133,-3.73019,-4.1133,-0.551913,0
-12.0143,0,-3.72189,4.14373,-3.72189,-4.14373,-0.541965,0
-12.0405,0,-3.71364,4.1737,-3.71364,-4.1737,-0.532205,0
-12.0665,0,-3.70543,4.20322,-3.70543,-4.20322,-0.522626,0
-12.0922,0,-3.69728,4.23231,-3.69728,-4.23231,-0.513223,0
-12.1177,0,-3.68917,4.26099,-3.68917,-4.26099,-0.503988,0
-12.1429,0,-3.6811,4.28926,-3.6811,-4.28926,-0.494917,0
-12.1678,0,-3.67308,4.31714,-3.67308,-4.31714,-0.486005,0
-12.1925,0,-3.66511,4.34464,-3.66511,-4.34464,-0.477245,0
-12.217,0,-3.65718,4.37177,-3.65718,-4.37177,-0.468634,0
-12.2412,0,-3.64929,4.39856,-3.64929,-4.39856,-0.460166,0
-12.2653,0,-3.64145,4.42499,-3.64145,-4.42499,-0.451837,0
-12.2891,0,-3.63365,4.4511,-3.63365,-4.4511,-0.443643,0
-12.3126,0,-3.62589,4.47688,-3.62589,-4.47688,-0.435579,0
-12.336,0,-3.61818,4.50235,-3.61818,-4.50235,-0.427643,0
-12.3592,0,-3.6105,4.52751,-3.6105,-4.52751,-0.41983,0
-12.3821,0,-3.60287,4.55238,-3.60287,-4.55238,-0.412137,0
-12.4049,0,-3.59527,4.57696,-3.59527,-4.57696,-0.40456,0
-12.4275,0,-3.58772,4.60125,-3.58772,-4.60125,-0.397096,0
-12.4499,0,-3.5802,4.62528,-3.5802,-4.62528,-0.389742,0
-12.472,0,-3.57273,4.64904,-3.57273,-4.64904,-0.382496,0
-12.4941,0,-3.56529,4.67254,-3.56529,-4.67254,-0.375353,0
-12.5159,0,-3.55789,4.69578,-3.55789,-4.69578,-0.368312,0
-12.5376,0,-3.55053,4.71879,-3.55053,-4.71879,-0.36137,0
-12.5591,0,-3.5432,4.74155,-3.5432,-4.74155,-0.354524,0
-12.5804,0,-3.53591,4.76407,-3.53591,-4.76407,-0.347772,0
-12.6016,0,-3.52866,4.78637,-3.52866,-4.78637,-0.341112,0
-12.6226,0,-3.52144,4.80845,-3.52144,-4.80845,-0.334541,0
-12.6434,0,-3.51426,4.83031,-3.51426,-4.83031,-0.328057,0
-12.6641,0,-3.50711,4.85196,-3.50711,-4.85196,-0.321658,0
-12.6847,0,-3.5,4.8734,-3.5,-4.8734,-0.315342,0
-12.7051,0,-3.49292,4.89463,-3.49292,-4.89463,-0.309107,0
-12.7253,0,-3.48588,4.91567,-3.48588,-4.91567,-0.302951,0
-12.7454,0,-3.47886,4.93652,-3.47886,-4.93652,-0.296872,0
-12.7654,0,-3.47188,4.95717,-3.47188,-4.95717,-0.29087,0
-12.7852,0,-3.46494,4.97764,-3.46494,-4.97764,-0.284941,0
-12.8049,0,-3.45802,4.99793,-3.45802,-4.99793,-0.279084,0
-12.8244,0,-3.45114,5.01804,-3.45114,-5.01804,-0.273298,0
-12.8439,0,-3.44428,5.03797,-3.44428,-5.03797,-0.267581,0
-12.8631,0,-3.43746,5.05774,-3.43746,-5.05774,-0.261932,0
-12.8823,0,-3.43067,5.07734,-3.43067,-5.07734,-0.256349,0
-12.9014,0,-3.42391,5.09677,-3.42391,-5.09677,-0.250831,0
-12.9203,0,-3.41718,5.11604,-3.41718,-5.11604,-0.245376,0
-12.9391,0,-3.41047,5.13516,-3.41047,-5.13516,-0.239984,0
-12.9577,0,-3.4038,5.15412,-3.4038,-5.15412,-0.234652,0
-12.9763,0,-3.39716,5.17293,-3.39716,-5.17293,-0.22938,0
-12.9948,0,-3.39054,5.1916,-3.39054,-5.1916,-0.224167,0
-13.0131,0,-3.38395,5.21011,-3.38395,-5.21011,-0.219011,0
-13.0313,0,-3.37739,5.22849,-3.37739,-5.22849,-0.213911,0
-13.0494,0,-3.37086,5.24672,-3.37086,-5.24672,-0.208866,0
-13.0674,0,-3.36436,5.26482,-3.36436,-5.26482,-0.203876,0
-13.0853,0,-3.35788,5.28278,-3.35788,-5.28278,-0.198938,0
-13.1031,0,-3.35143,5.30061,-3.35143,-5.30061,-0.194052,0
-13.1208,0,-3.345,5.3183,-3.345,-5.3183,-0.189218,0
-13.1384,0,-3.3386,5.33587,-3.3386,-5.33587,-0.184433,0
-13.1558,0,-3.33223,5.35332,-3.33223,-5.35332,-0.179698,0
-13.1732,0,-3.32588,5.37064,-3.32588,-5.37064,-0.175011,0
-13.1905,0,-3.31956,5.38784,-3.31956,-5.38784,-0.170372,0
-13.2077,0,-3.31326,5.40492,-3.31326,-5.40492,-0.165779,0
-13.2248,0,-3.30699,5.42188,-3.30699,-5.42188,-0.161232,0
-13.2418,0,-3.30074,5.43872,-3.30074,-5.43872,-0.156729,0
-13.2587,0,-3.29451,5.45545,-3.29451,-5.45545,-0.152271,0
-13.2755,0,-3.28831,5.47207,-3.28831,-5.47207,-0.147857,0
-13.2922,0,-3.28214,5.48858,-3.28214,-5.48858,-0.143485,0
-13.3089,0,-3.27598,5.50498,-3.27598,-5.50498,-0.139155,0
-13.3254,0,-3.26985,5.52128,-3.26985,-5.52128,-0.134866,0
-13.3419,0,-3.26375,5.53747,-3.26375,-5.53747,-0.130617,0
-13.3583,0,-3.25766,5.55355,-3.25766,-5.55355,-0.126409,0
-13.3746,0,-3.2516,5.56954,-3.2516,-5.56954,-0.12224,0
-13.3908,0,-3.24556,5.58542,-3.24556,-5.58542,-0.118109,0
-13.4069,0,-3.23955,5.60121,-3.23955,-5.60121,-0.114016,0
-13.4229,0,-3.23355,5.6169,-3.23355,-5.6169,-0.109961,0
-13.4389,0,-3.22758,5.63249,-3.22758,-5.63249,-0.105943,0
-13.4548,0,-3.22162,5.64799,-3.22162,-5.64799,-0.10196,0
-13.4706,0,-3.21569,5.66339,-3.21569,-5.66339,-0.0980132,0
-13.4863,0,-3.20978,5.67871,-3.20978,-5.67871,-0.0941014,0
-13.502,0,-3.20389,5.69393,-3.20389,-5.69393,-0.0902241,0
-13.5176,0,-3.19803,5.70906,-3.19803,-5.70906,-0.0863807,0
-13.5331,0,-3.19218,5.72411,-3.19218,-5.72411,-0.0825708,0
-13.5485,0,-3.18635,5.73907,-3.18635,-5.73907,-0.0787939,0
-13.5639,0,-3.18054,5.75394,-3.18054,-5.75394,-0.0750494,0
-13.5792,0,-3.17476,5.76873,-3.17476,-5.76873,-0.0713368,0
-13.5944,0,-3.16899,5.78344,-3.16899,-5.78344,-0.0676558,0
-13.6095,0,-3.16324,5.79807,-3.16324,-5.79807,-0.0640057,0
-13.6246,0,-3.15751,5.81261,-3.15751,-5.81261,-0.0603863,0
-13.6396,0,-3.1518,5.82708,-3.1518,-5.82708,-0.0567969,0
-13.6545,0,-3.14611,5.84146,-3.14611,-5.84146,-0.0532373,0
-13.6694,0,-3.14044,5.85577,-3.14044,-5.85577,-0.0497069,0
-13.6842,0,-3.13479,5.87,-3.13479,-5.87,-0.0462054,0
-13.699,0,-3.12915,5.88416,-3.12915,-5.88416,-0.0427323,0
-13.7136,0,-3.12353,5.89824,-3.12353,-5.89824,-0.0392873,0
-13.7283,0,-3.11794,5.91225,-3.11794,-5.91225,-0.03587,0
-13.7428,0,-3.11236,5.92619,-3.11236,-5.92619,-0.0324799,0
-13.7573,0,-3.10679,5.94005,-3.10679,-5.94005,-0.0291167,0
-13.7717,0,-3.10125,5.95384,-3.10125,-5.95384,-0.02578,0
-13.7861,0,-3.09572,5.96756,-3.09572,-5.96756,-0.0224695,0
-13.8004,0,-3.09021,5.98122,-3.09021,-5.98122,-0.0191848,0
-13.8146,0,-3.08472,5.9948,-3.08472,-5.9948,-0.0159256,0
-13.8288,0,-3.07925,6.00832,-3.07925,-6.00832,-0.0126916,0
-13.8429,0,-3.07379,6.02177,-3.07379,-6.02177,-0.00948227,0
-13.857,0,-3.06835,6.03516,-3.06835,-6.03516,-0.00629747,0
-13.871,0,-3.06292,6.04848,-3.06292,-6.04848,-0.00313682,0
-13.885,0,-3.05751,6.06173,-3.05751,-6.06173,0,0
-13.8989,0,-3.05212,6.07493,-3.05212,-6.07493,0.00311329,0
-13.9127,0,-3.04675,6.08805,-3.04675,-6.08805,0.00620334,0
-13.9265,0,-3.04139,6.10112,-3.04139,-6.10112,0.00927047,0
-13.9402,0,-3.03605,6.11413,-3.03605,-6.11413,0.012315,0
-13.9539,0,-3.03072,6.12707,-3.03072,-6.12707,0.0153371,0
-13.9675,0,-3.02541,6.13996,-3.02541,-6.13996,0.0183372,0
-13.9811,0,-3.02011,6.15278,-3.02011,-6.15278,0.0213154,0
-13.9946,0,-3.01483,6.16555,-3.01483,-6.16555,0.0242722,0
-14.0081,0,-3.00957,6.17826,-3.00957,-6.17826,0.0272076,0
-14.0215,0,-3.00432,6.19091,-3.00432,-6.19091,0.0301221,0
-14.0348,0,-2.99908,6.20351,-2.99908,-6.20351,0.0330158,0
-14.0482,0,-2.99387,6.21605,-2.99387,-6.21605,0.0358891,0
-14.0614,0,-2.98866,6.22853,-2.98866,-6.22853,0.0387421,0
-14.0746,0,-2.98347,6.24096,-2.98347,-6.24096,0.041575,0
-14.0878,0,-2.9783,6.25334,-2.9783,-6.25334,0.0443883,0
-14.1009,0,-2.97314,6.26566,-2.97314,-6.26566,0.047182,0
-14.114,0,-2.96799,6.27792,-2.96799,-6.27792,0.0499563,0
-14.127,0,-2.96286,6.29014,-2.96286,-6.29014,0.0527117,0
-14.14,0,-2.95774,6.3023,-2.95774,-6.3023,0.0554481,0
-14.1529,0,-2.95264,6.31442,-2.95264,-6.31442,0.0581659,0
-14.1658,0,-2.94755,6.32648,-2.94755,-6.32648,0.0608654,0
-14.1786,0,-2.94248,6.33849,-2.94248,-6.33849,0.0635466,0
-14.1914,0,-2.93742,6.35045,-2.93742,-6.35045,0.0662098,0
-14.2041,0,-2.93237,6.36236,-2.93237,-6.36236,0.0688552,0
-14.2168,0,-2.92734,6.37422,-2.92734,-6.37422,0.071483,0
-14.2295,0,-2.92232,6.38603,-2.92232,-6.38603,0.0740934,0
-14.2421,0,-2.91731,6.3978,-2.91731,-6.3978,0.0766867,0
-14.2546,0,-2.91232,6.40952,-2.91232,-6.40952,0.0792629,0
-14.2671,0,-2.90734,6.42119,-2.90734,-6.42119,0.0818223,0
-14.2796,0,-2.90237,6.43282,-2.90237,-6.43282,0.0843651,0
-14.2921,0,-2.89742,6.44439,-2.89742,-6.44439,0.0868914,0
-14.3044,0,-2.89248,6.45593,-2.89248,-6.45593,0.0894014,0
-14.3168,0,-2.88755,6.46742,-2.88755,-6.46742,0.0918954,0
-14.3291,0,-2.88264,6.47886,-2.88264,-6.47886,0.0943734,0
-14.3414,0,-2.87773,6.49026,-2.87773,-6.49026,0.0968357,0
-14.3536,0,-2.87284,6.50161,-2.87284,-6.50161,0.0992824,0
-14.3658,0,-2.86797,6.51293,-2.86797,-6.51293,0.101714,0
-14.3779,0,-2.8631,6.52419,-2.8631,-6.52419,0.10413,0
-14.39,0,-2.85825,6.53542,-2.85825,-6.53542,0.106531,0
-14.4021,0,-2.85341,6.5466,-2.85341,-6.5466,0.108917,0
-14.4141,0,-2.84858,6.55775,-2.84858,-6.55775,0.111288,0
-14.4261,0,-2.84377,6.56885,-2.84377,-6.56885,0.113644,0
-14.4381,0,-2.83897,6.57991,-2.83897,-6.57991,0.115987,0
-14.45,0,-2.83417,6.59093,-2.83417,-6.59093,0.118314,0
-14.4618,0,-2.82939,6.6019,-2.82939,-6.6019,0.120628,0
-14.4737,0,-2.82463,6.61284,-2.82463,-6.61284,0.122928,0
-14.4855,0,-2.81987,6.62374,-2.81987,-6.62374,0.125213,0
-14.4972,0,-2.81513,6.6346,-2.81513,-6.6346,0.127485,0
-14.509,0,-2.81039,6.64542,-2.81039,-6.64542,0.129744,0
-14.5206,0,-2.80567,6.6562,-2.80567,-6.6562,0.131989,0
-14.5323,0,-2.80096,6.66695,-2.80096,-6.66695,0.13422,0
-14.5439,0,-2.79626,6.67765,-2.79626,-6.67765,0.136438,0
-14.5555,0,-2.79158,6.68832,-2.79158,-6.68832,0.138644,0
-14.567,0,-2.7869,6.69895,-2.7869,-6.69895,0.140836,0
-14.5785,0,-2.78224,6.70955,-2.78224,-6.70955,0.143016,0
-14.59,0,-2.77758,6.7201,-2.77758,-6.7201,0.145182,0
-14.6015,0,-2.77294,6.73062,-2.77294,-6.73062,0.147337,0
-14.6129,0,-2.76831,6.74111,-2.76831,-6.74111,0.149478,0
-14.6242,0,-2.76369,6.75156,-2.76369,-6.75156,0.151608,0
-14.6356,0,-2.75908,6.76197,-2.75908,-6.76197,0.153725,0
-14.6469,0,-2.75448,6.77235,-2.75448,-6.77235,0.15583,0
-14.6581,0,-2.74989,6.7827,-2.74989,-6.7827,0.157923,0
-14.6694,0,-2.74531,6.79301,-2.74531,-6.79301,0.160005,0
-14.6806,0,-2.74074,6.80328,-2.74074,-6.80328,0.162074,0
-14.6918,0,-2.73619,6.81352,-2.73619,-6.81352,0.164132,0
-14.7029,0,-2.73164,6.82373,-2.73164,-6.82373,0.166179,0
-14.714,0,-2.7271,6.8339,-2.7271,-6.8339,0.168214,0
-14.7251,0,-2.72258,6.84405,-2.72258,-6.84405,0.170237,0
-14.7361,0,-2.71806,6.85415,-2.71806,-6.85415,0.17225,0
-14.7471,0,-2.71355,6.86423,-2.71355,-6.86423,0.174251,0
-14.7581,0,-2.70906,6.87427,-2.70906,-6.87427,0.176241,0
-14.7691,0,-2.70457,6.88428,-2.70457,-6.88428,0.178221,0
-14.78,0,-2.7001,6.89426,-2.7001,-6.89426,0.180189,0
-14.7909,0,-2.69563,6.90421,-2.69563,-6.90421,0.182147,0
-14.8017,0,-2.69118,6.91413,-2.69118,-6.91413,0.184094,0
-14.8126,0,-2.68673,6.92401,-2.68673,-6.92401,0.186031,0
-14.8234,0,-2.68229,6.93387,-2.68229,-6.93387,0.187957,0
-14.8341,0,-2.67787,6.94369,-2.67787,-6.94369,0.189873,0
-14.8449,0,-2.67345,6.95349,-2.67345,-6.95349,0.191779,0
-14.8556,0,-2.66904,6.96325,-2.66904,-6.96325,0.193674,0
-14.8663,0,-2.66464,6.97298,-2.66464,-6.97298,0.19556,0
-14.8769,0,-2.66025,6.98269,-2.66025,-6.98269,0.197435,0
-14.8876,0,-2.65587,6.99236,-2.65587,-6.99236,0.199301,0
-14.8981,0,-2.6515,7.00201,-2.6515,-7.00201,0.201157,0
-14.9087,0,-2.64714,7.01162,-2.64714,-7.01162,0.203003,0
-14.9193,0,-2.64279,7.02121,-2.64279,-7.02121,0.20484,0
-14.9298,0,-2.63845,7.03077,-2.63845,-7.03077,0.206666,0
-14.9402,0,-2.63412,7.0403,-2.63412,-7.0403,0.208484,0
-14.9507,0,-2.62979,7.0498,-2.62979,-7.0498,0.210292,0
-14.9611,0,-2.62548,7.05928,-2.62548,-7.05928,0.212091,0
-14.9715,0,-2.62117,7.06872,-2.62117,-7.06872,0.21388,0
-14.9819,0,-2.61688,7.07814,-2.61688,-7.07814,0.215661,0
-14.9923,0,-2.61259,7.08753,-2.61259,-7.08753,0.217432,0
-15.0026,0,-2.60831,7.0969,-2.60831,-7.0969,0.219194,0
-15.0129,0,-2.60404,7.10624,-2.60404,-7.10624,0.220948,0
-15.0231,0,-2.59978,7.11555,-2.59978,-7.11555,0.222692,0
-15.0334,0,-2.59552,7.12483,-2.59552,-7.12483,0.224428,0
-15.0436,0,-2.59128,7.13409,-2.59128,-7.13409,0.226155,0
-15.0538,0,-2.58704,7.14332,-2.58704,-7.14332,0.227874,0
-15.064,0,-2.58282,7.15253,-2.58282,-7.15253,0.229584,0
-15.0741,0,-2.5786,7.16171,-2.5786,-7.16171,0.231285,0
-15.0842,0,-2.57439,7.17086,-2.57439,-7.17086,0.232978,0
-15.0943,0,-2.57018,7.17999,-2.57018,-7.17999,0.234663,0
-15.1044,0,-2.56599,7.18909,-2.56599,-7.18909,0.236339,0
-15.1144,0,-2.56181,7.19817,-2.56181,-7.19817,0.238007,0
-15.1244,0,-2.55763,7.20722,-2.55763,-7.20722,0.239667,0
-15.1344,0,-2.55346,7.21625,-2.55346,-7.21625,0.241319,0
-15.1444,0,-2.5493,7.22525,-2.5493,-7.22525,0.242963,0
-15.1543,0,-2.54515,7.23423,-2.54515,-7.23423,0.244599,0
-15.1642,0,-2.541,7.24319,-2.541,-7.24319,0.246227,0
-15.1741,0,-2.53687,7.25212,-2.53687,-7.25212,0.247848,0
-15.184,0,-2.53274,7.26103,-2.53274,-7.26103,0.24946,0
-15.1938,0,-2.52862,7.26991,-2.52862,-7.26991,0.251065,0
-15.2036,0,-2.52451,7.27877,-2.52451,-7.27877,0.252662,0
-15.2134,0,-2.5204,7.28761,-2.5204,-7.28761,0.254251,0
-15.2232,0,-2.51631,7.29642,-2.51631,-7.29642,0.255833,0
-15.233,0,-2.51222,7.30521,-2.51222,-7.30521,0.257408,0
-15.2427,0,-2.50814,7.31397,-2.50814,-7.31397,0.258975,0
-15.2524,0,-2.50407,7.32272,-2.50407,-7.32272,0.260535,0
-15.2621,0,-2.5,7.33144,-2.5,-7.33144,0.262087,0
-15.2717,0,-2.49594,7.34014,-2.49594,-7.34014,0.263633,0
-15.2814,0,-2.49189,7.34881,-2.49189,-7.34881,0.265171,0
-15.291,0,-2.48785,7.35747,-2.48785,-7.35747,0.266702,0
-15.3006,0,-2.48382,7.3661,-2.48382,-7.3661,0.268225,0
-15.3102,0,-2.47979,7.37471,-2.47979,-7.37471,0.269742,0
-15.3197,0,-2.47577,7.3833,-2.47577,-7.3833,0.271252,0
-15.3292,0,-2.47176,7.39186,-2.47176,-7.39186,0.272755,0
-15.3387,0,-2.46775,7.40041,-2.46775,-7.40041,0.274251,0
-15.3482,0,-2.46375,7.40893,-2.46375,-7.40893,0.27574,0
-15.3577,0,-2.45976,7.41743,-2.45976,-7.41743,0.277223,0
-15.3671,0,-2.45578,7.42591,-2.45578,-7.42591,0.278698,0
-15.3766,0,-2.45181,7.43437,-2.45181,-7.43437,0.280167,0
-15.386,0,-2.44784,7.44281,-2.44784,-7.44281,0.28163,0
-15.3953,0,-2.44388,7.45123,-2.44388,-7.45123,0.283086,0
-15.4047,0,-2.43992,7.45962,-2.43992,-7.45962,0.284535,0
-15.414,0,-2.43597,7.468,-2.43597,-7.468,0.285978,0
-15.4233,0,-2.43204,7.47635,-2.43204,-7.47635,0.287414,0
-15.4326,0,-2.4281,7.48469,-2.4281,-7.48469,0.288845,0
-15.4419,0,-2.42418,7.49301,-2.42418,-7.49301,0.290268,0
-15.4512,0,-2.42026,7.5013,-2.42026,-7.5013,0.291686,0
-15.4604,0,-2.41635,7.50958,-2.41635,-7.50958,0.293097,0
-15.4696,0,-2.41244,7.51783,-2.41244,-7.51783,0.294502,0
-15.4788,0,-2.40854,7.52607,-2.40854,-7.52607,0.295901,0
-15.488,0,-2.40465,7.53428,-2.40465,-7.53428,0.297294,0
-15.4971,0,-2.40077,7.54248,-2.40077,-7.54248,0.29868,0
-15.5063,0,-2.39689,7.55066,-2.39689,-7.55066,0.300061,0
-15.5154,0,-2.39302,7.55882,-2.39302,-7.55882,0.301436,0
-15.5245,0,-2.38916,7.56696,-2.38916,-7.56696,0.302804,0
-15.5336,0,-2.3853,7.57508,-2.3853,-7.57508,0.304167,0
-15.5426,0,-2.38145,7.58318,-2.38145,-7.58318,0.305524,0
-15.5517,0,-2.37761,7.59126,-2.37761,-7.59126,0.306875,0
-15.5607,0,-2.37377,7.59932,-2.37377,-7.59932,0.308221,0
-15.5697,0,-2.36994,7.60737,-2.36994,-7.60737,0.30956,0
-15.5787,0,-2.36611,7.6154,-2.36611,-7.6154,0.310894,0
-15.5876,0,-2.3623,7.6234,-2.3623,-7.6234,0.312223,0
-15.5966,0,-2.35848,7.63139,-2.35848,-7.63139,0.313545,0
-15.6055,0,-2.35468,7.63937,-2.35468,-7.63937,0.314862,0
-15.6144,0,-2.35088,7.64732,-2.35088,-7.64732,0.316174,0
-15.6233,0,-2.34709,7.65526,-2.34709,-7.65526,0.31748,0
-15.6322,0,-2.34331,7.66318,-2.34331,-7.66318,0.318781,0
-15.641,0,-2.33953,7.67108,-2.33953,-7.67108,0.320076,0
-15.6499,0,-2.33575,7.67896,-2.33575,-7.67896,0.321366,0
-15.6587,0,-2.33199,7.68682,-2.33199,-7.68682,0.32265,0
-15.6675,0,-2.32823,7.69467,-2.32823,-7.69467,0.323929,0
-15.6763,0,-2.32447,7.7025,-2.32447,-7.7025,0.325203,0
-15.685,0,-2.32073,7.71032,-2.32073,-7.71032,0.326471,0
-15.6938,0,-2.31698,7.71811,-2.31698,-7.71811,0.327735,0
-15.7025,0,-2.31325,7.72589,-2.31325,-7.72589,0.328993,0
-15.7112,0,-2.30952,7.73365,-2.30952,-7.73365,0.330246,0
-15.7199,0,-2.3058,7.7414,-2.3058,-7.7414,0.331494,0
-15.7286,0,-2.30208,7.74913,-2.30208,-7.74913,0.332737,0
-15.7372,0,-2.29837,7.75684,-2.29837,-7.75684,0.333975,0
-15.7459,0,-2.29466,7.76453,-2.29466,-7.76453,0.335207,0
-15.7545,0,-2.29097,7.77221,-2.29097,-7.77221,0.336435,0
-15.7631,0,-2.28727,7.77988,-2.28727,-7.77988,0.337658,0
-15.7717,0,-2.28359,7.78752,-2.28359,-7.78752,0.338876,0
-15.7803,0,-2.27991,7.79515,-2.27991,-7.79515,0.340089,0
-15.7888,0,-2.27623,7.80276,-2.27623,-7.80276,0.341297,0
-15.7974,0,-2.27256,7.81036,-2.27256,-7.81036,0.342501,0
-15.8059,0,-2.2689,7.81794,-2.2689,-7.81794,0.343699,0
-15.8144,0,-2.26524,7.82551,-2.26524,-7.82551,0.344893,0
-15.8229,0,-2.26159,7.83306,-2.26159,-7.83306,0.346082,0
-15.8314,0,-2.25794,7.84059,-2.25794,-7.84059,0.347266,0
-15.8398,0,-2.2543,7.84811,-2.2543,-7.84811,0.348446,0
-15.8483,0,-2.25067,7.85561,-2.25067,-7.85561,0.349621,0
-15.8567,0,-2.24704,7.8631,-2.24704,-7.8631,0.350792,0
-15.8651,0,-2.24342,7.87057,-2.24342,-7.87057,0.351958,0
-15.8735,0,-2.2398,7.87803,-2.2398,-7.87803,0.353119,0
-15.8819,0,-2.23619,7.88547,-2.23619,-7.88547,0.354276,0
-15.8903,0,-2.23258,7.8929,-2.23258,-7.8929,0.355428,0
-15.8986,0,-2.22898,7.90031,-2.22898,-7.90031,0.356576,0
-15.9069,0,-2.22539,7.9077,-2.22539,-7.9077,0.35772,0
-15.9153,0,-2.2218,7.91508,-2.2218,-7.91508,0.358859,0
-15.9236,0,-2.21821,7.92245,-2.21821,-7.92245,0.359993,0
-15.9319,0,-2.21464,7.9298,-2.21464,-7.9298,0.361124,0
-15.9401,0,-2.21106,7.93714,-2.21106,-7.93714,0.36225,0
-15.9484,0,-2.2075,7.94446,-2.2075,-7.94446,0.363371,0
-15.9566,0,-2.20393,7.95177,-2.20393,-7.95177,0.364489,0
-15.9648,0,-2.20038,7.95906,-2.20038,-7.95906,0.365602,0
-15.9731,0,-2.19683,7.96634,-2.19683,-7.96634,0.366711,0
-15.9813,0,-2.19328,7.9736,-2.19328,-7.9736,0.367815,0
-15.9894,0,-2.18974,7.98085,-2.18974,-7.98085,0.368916,0
-15.9976,0,-2.18621,7.98809,-2.18621,-7.98809,0.370012,0
-16.0058,0,-2.18268,7.99531,-2.18268,-7.99531,0.371105,0
-16.0139,0,-2.17915,8.00252,-2.17915,-8.00252,0.372193,0
-16.022,0,-2.17563,8.00971,-2.17563,-8.00971,0.373277,0
-16.0301,0,-2.17212,8.01689,-2.17212,-8.01689,0.374357,0
-16.0382,0,-2.16861,8.02406,-2.16861,-8.02406,0.375433,0
-16.0463,0,-2.16511,8.03121,-2.16511,-8.03121,0.376505,0
-16.0544,0,-2.16161,8.03835,-2.16161,-8.03835,0.377573,0
-16.0624,0,-2.15812,8.04547,-2.15812,-8.04547,0.378637,0
-16.0704,0,-2.15463,8.05258,-2.15463,-8.05258,0.379697,0
-16.0785,0,-2.15114,8.05968,-2.15114,-8.05968,0.380754,0
-16.0865,0,-2.14767,8.06676,-2.14767,-8.06676,0.381806,0
-16.0945,0,-2.14419,8.07383,-2.14419,-8.07383,0.382855,0
-16.1024,0,-2.14073,8.08089,-2.14073,-8.08089,0.383899,0
-16.1104,0,-2.13726,8.08793,-2.13726,-8.08793,0.38494,0
-16.1184,0,-2.13381,8.09496,-2.13381,-8.09496,0.385977,0
-16.1263,0,-2.13035,8.10198,-2.13035,-8.10198,0.387011,0
-16.1342,0,-2.12691,8.10898,-2.12691,-8.10898,0.38804,0
-16.1421,0,-2.12347,8.11598,-2.12347,-8.11598,0.389066,0
-16.15,0,-2.12003,8.12295,-2.12003,-8.12295,0.390088,0
-16.1579,0,-2.1166,8.12992,-2.1166,-8.12992,0.391107,0
-16.1658,0,-2.11317,8.13687,-2.11317,-8.13687,0.392121,0
-16.1736,0,-2.10974,8.14381,-2.10974,-8.14381,0.393133,0
-16.1815,0,-2.10633,8.15074,-2.10633,-8.15074,0.39414,0
-16.1893,0,-2.10291,8.15765,-2.10291,-8.15765,0.395144,0
-16.1971,0,-2.09951,8.16455,-2.09951,-8.16455,0.396144,0
-16.2049,0,-2.0961,8.17144,-2.0961,-8.17144,0.397141,0
-16.2127,0,-2.0927,8.17832,-2.0927,-8.17832,0.398134,0
-16.2205,0,-2.08931,8.18518,-2.08931,-8.18518,0.399124,0
-16.2283,0,-2.08592,8.19204,-2.08592,-8.19204,0.40011,0
-16.236,0,-2.08254,8.19887,-2.08254,-8.19887,0.401093,0
-16.2438,0,-2.07916,8.2057,-2.07916,-8.2057,0.402072,0
-16.2515,0,-2.07578,8.21252,-2.07578,-8.21252,0.403048,0
-16.2592,0,-2.07241,8.21932,-2.07241,-8.21932,0.404021,0
-16.2669,0,-2.06905,8.22611,-2.06905,-8.22611,0.40499,0
-16.2746,0,-2.06569,8.23289,-2.06569,-8.23289,0.405955,0
-16.2823,0,-2.06233,8.23965,-2.06233,-8.23965,0.406918,0
-16.2899,0,-2.05898,8.24641,-2.05898,-8.24641,0.407876,0
-16.2976,0,-2.05563,8.25315,-2.05563,-8.25315,0.408832,0
-16.3052,0,-2.05229,8.25988,-2.05229,-8.25988,0.409784,0
-16.3128,0,-2.04895,8.2666,-2.04895,-8.2666,0.410733,0
-16.3204,0,-2.04562,8.27331,-2.04562,-8.27331,0.411679,0
-16.328,0,-2.04229,8.28,-2.04229,-8.28,0.412622,0
-16.3356,0,-2.03897,8.28669,-2.03897,-8.28669,0.413561,0
-16.3432,0,-2.03565,8.29336,-2.03565,-8.29336,0.414497,0
-16.3508,0,-2.03233,8.30002,-2.03233,-8.30002,0.41543,0
-16.3583,0,-2.02902,8.30667,-2.02902,-8.30667,0.416359,0
-16.3658,0,-2.02572,8.31331,-2.02572,-8.31331,0.417286,0
-16.3734,0,-2.02242,8.31994,-2.02242,-8.31994,0.418209,0
-16.3809,0,-2.01912,8.32655,-2.01912,-8.32655,0.419129,0
-16.3884,0,-2.01583,8.33315,-2.01583,-8.33315,0.420046,0
-16.3959,0,-2.01254,8.33975,-2.01254,-8.33975,0.42096,0
-16.4034,0,-2.00926,8.34633,-2.00926,-8.34633,0.421871,0
-16.4108,0,-2.00598,8.3529,-2.00598,-8.3529,0.422779,0
-16.4183,0,-2.0027,8.35946,-2.0027,-8.35946,0.423684,0
-16.4257,0,-1.99943,8.36601,-1.99943,-8.36601,0.424586,0
-16.4332,0,-1.99617,8.37254,-1.99617,-8.37254,0.425484,0
-16.4406,0,-1.9929,8.37907,-1.9929,-8.37907,0.42638,0
-16.448,0,-1.98965,8.38558,-1.98965,-8.38558,0.427273,0
-16.4554,0,-1.98639,8.39209,-1.98639,-8.39209,0.428163,0
-16.4628,0,-1.98314,8.39858,-1.98314,-8.39858,0.429049,0
-16.4701,0,-1.9799,8.40506,-1.9799,-8.40506,0.429933,0
-16.4775,0,-1.97666,8.41154,-1.97666,-8.41154,0.430814,0
-16.4848,0,-1.97342,8.418,-1.97342,-8.418,0.431692,0
-16.4922,0,-1.97019,8.42445,-1.97019,-8.42445,0.432567,0
-16.4995,0,-1.96696,8.43089,-1.96696,-8.43089,0.43344,0
-16.5068,0,-1.96374,8.43732,-1.96374,-8.43732,0.434309,0
-16.5141,0,-1.96052,8.44374,-1.96052,-8.44374,0.435176,0
-16.5214,0,-1.9573,8.45015,-1.9573,-8.45015,0.436039,0
-16.5287,0,-1.95409,8.45654,-1.95409,-8.45654,0.4369,0
-16.536,0,-1.95089,8.46293,-1.95089,-8.46293,0.437759,0
-16.5432,0,-1.94768,8.46931,-1.94768,-8.46931,0.438614,0
-16.5505,0,-1.94448,8.47568,-1.94448,-8.47568,0.439466,0
-16.5577,0,-1.94129,8.48203,-1.94129,-8.48203,0.440316,0
-16.565,0,-1.9381,8.48838,-1.9381,-8.48838,0.441163,0
-16.5722,0,-1.93491,8.49472,-1.93491,-8.49472,0.442008,0
-16.5794,0,-1.93173,8.50104,-1.93173,-8.50104,0.442849,0
-16.5866,0,-1.92855,8.50736,-1.92855,-8.50736,0.443688,0
-16.5938,0,-1.92538,8.51367,-1.92538,-8.51367,0.444524,0
-16.6009,0,-1.92221,8.51996,-1.92221,-8.51996,0.445358,0
-16.6081,0,-1.91904,8.52625,-1.91904,-8.52625,0.446189,0
-16.6153,0,-1.91588,8.53252,-1.91588,-8.53252,0.447017,0
-16.6224,0,-1.91272,8.53879,-1.91272,-8.53879,0.447843,0
-16.6295,0,-1.90956,8.54505,-1.90956,-8.54505,0.448666,0
-16.6367,0,-1.90641,8.55129,-1.90641,-8.55129,0.449486,0
-16.6438,0,-1.90327,8.55753,-1.90327,-8.55753,0.450304,0
-16.6509,0,-1.90012,8.56376,-1.90012,-8.56376,0.451119,0
-16.658,0,-1.89699,8.56998,-1.89699,-8.56998,0.451932,0
-16.665,0,-1.89385,8.57618,-1.89385,-8.57618,0.452742,0
-16.6721,0,-1.89072,8.58238,-1.89072,-8.58238,0.453549,0
-16.6792,0,-1.88759,8.58857,-1.88759,-8.58857,0.454354,0
-16.6862,0,-1.88447,8.59475,-1.88447,-8.59475,0.455157,0
-16.6933,0,-1.88135,8.60092,-1.88135,-8.60092,0.455957,0
-16.7003,0,-1.87823,8.60708,-1.87823,-8.60708,0.456754,0
-16.7073,0,-1.87512,8.61323,-1.87512,-8.61323,0.457549,0
-16.7143,0,-1.87201,8.61937,-1.87201,-8.61937,0.458341,0
-16.7213,0,-1.86891,8.62551,-1.86891,-8.62551,0.459132,0
-16.7283,0,-1.86581,8.63163,-1.86581,-8.63163,0.459919,0
-16.7353,0,-1.86271,8.63774,-1.86271,-8.63774,0.460704,0
-16.7422,0,-1.85962,8.64385,-1.85962,-8.64385,0.461487,0
-16.7492,0,-1.85653,8.64994,-1.85653,-8.64994,0.462267,0
-16.7562,0,-1.85345,8.65603,-1.85345,-8.65603,0.463045,0
-16.7631,0,-1.85037,8.6621,-1.85037,-8.6621,0.463821,0
-16.77,0,-1.84729,8.66817,-1.84729,-8.66817,0.464594,0
-16.7769,0,-1.84421,8.67423,-1.84421,-8.67423,0.465365,0
-16.7838,0,-1.84114,8.68028,-1.84114,-8.68028,0.466133,0
-16.7907,0,-1.83808,8.68632,-1.83808,-8.68632,0.466899,0
-16.7976,0,-1.83501,8.69235,-1.83501,-8.69235,0.467663,0
-16.8045,0,-1.83195,8.69837,-1.83195,-8.69837,0.468425,0
-16.8114,0,-1.8289,8.70439,-1.8289,-8.70439,0.469184,0
-16.8182,0,-1.82585,8.71039,-1.82585,-8.71039,0.469941,0
-16.8251,0,-1.8228,8.71639,-1.8228,-8.71639,0.470695,0
-16.8319,0,-1.81975,8.72237,-1.81975,-8.72237,0.471448,0
-16.8388,0,-1.81671,8.72835,-1.81671,-8.72835,0.472198,0
-16.8456,0,-1.81367,8.73432,-1.81367,-8.73432,0.472945,0
-16.8524,0,-1.81064,8.74028,-1.81064,-8.74028,0.473691,0
-16.8592,0,-1.80761,8.74623,-1.80761,-8.74623,0.474434,0
-16.866,0,-1.80458,8.75218,-1.80458,-8.75218,0.475175,0
-16.8728,0,-1.80156,8.75811,-1.80156,-8.75811,0.475914,0
-16.8796,0,-1.79854,8.76404,-1.79854,-8.76404,0.476651,0
-16.8863,0,-1.79552,8.76996,-1.79552,-8.76996,0.477385,0
-16.8931,0,-1.79251,8.77586,-1.79251,-8.77586,0.478118,0
-16.8998,0,-1.7895,8.78177,-1.7895,-8.78177,0.478848,0
-16.9066,0,-1.78649,8.78766,-1.78649,-8.78766,0.479576,0
-16.9133,0,-1.78349,8.79354,-1.78349,-8.79354,0.480302,0
-16.92,0,-1.78049,8.79942,-1.78049,-8.79942,0.481025,0
-16.9268,0,-1.7775,8.80528,-1.7775,-8.80528,0.481747,0
-16.9335,0,-1.77451,8.81114,-1.77451,-8.81114,0.482466,0
-16.9402,0,-1.77152,8.81699,-1.77152,-8.81699,0.483184,0
-16.9468,0,-1.76853,8.82283,-1.76853,-8.82283,0.483899,0
-16.9535,0,-1.76555,8.82867,-1.76555,-8.82867,0.484612,0
-16.9602,0,-1.76257,8.83449,-1.76257,-8.83449,0.485323,0
-16.9668,0,-1.7596,8.84031,-1.7596,-8.84031,0.486032,0
-16.9735,0,-1.75663,8.84612,-1.75663,-8.84612,0.486739,0
-16.9801,0,-1.75366,8.85192,-1.75366,-8.85192,0.487444,0
-16.9868,0,-1.75069,8.85771,-1.75069,-8.85771,0.488147,0
-16.9934,0,-1.74773,8.8635,-1.74773,-8.8635,0.488848,0
-17,0,-1.74477,8.86928,-1.74477,-8.86928,0.489546,0
-17.0066,0,-1.74182,8.87505,-1.74182,-8.87505,0.490243,0
-17.0132,0,-1.73887,8.88081,-1.73887,-8.88081,0.490938,0
-17.0198,0,-1.73592,8.88656,-1.73592,-8.88656,0.491631,0
-17.0264,0,-1.73297,8.8923,-1.73297,-8.8923,0.492321,0
-17.0329,0,-1.73003,8.89804,-1.73003,-8.89804,0.49301,0
-17.0395,0,-1.7271,8.90377,-1.7271,-8.90377,0.493697,0
-17.0461,0,-1.72416,8.90949,-1.72416,-8.90949,0.494382,0
-17.0526,0,-1.72123,8.9152,-1.72123,-8.9152,0.495065,0
-17.0591,0,-1.7183,8.92091,-1.7183,-8.92091,0.495746,0
-17.0657,0,-1.71538,8.92661,-1.71538,-8.92661,0.496425,0
-17.0722,0,-1.71245,8.9323,-1.71245,-8.9323,0.497102,0
-17.0787,0,-1.70954,8.93798,-1.70954,-8.93798,0.497777,0
-17.0852,0,-1.70662,8.94366,-1.70662,-8.94366,0.49845,0
-17.0917,0,-1.70371,8.94932,-1.70371,-8.94932,0.499122,0
-17.0982,0,-1.7008,8.95498,-1.7008,-8.95498,0.499791,0
-17.1047,0,-1.69789,8.96063,-1.69789,-8.96063,0.500459,0
-17.1111,0,-1.69499,8.96628,-1.69499,-8.96628,0.501124,0
-17.1176,0,-1.69209,8.97191,-1.69209,-8.97191,0.501788,0
-17.1241,0,-1.6892,8.97754,-1.6892,-8.97754,0.50245,0
-17.1305,0,-1.6863,8.98317,-1.6863,-8.98317,0.50311,0
-17.1369,0,-1.68341,8.98878,-1.68341,-8.98878,0.503769,0
-17.1434,0,-1.68053,8.99439,-1.68053,-8.99439,0.504425,0
-17.1498,0,-1.67764,8.99998,-1.67764,-8.99998,0.50508,0
-17.1562,0,-1.67476,9.00558,-1.67476,-9.00558,0.505733,0
-17.1626,0,-1.67189,9.01116,-1.67189,-9.01116,0.506384,0
-17.169,0,-1.66901,9.01674,-1.66901,-9.01674,0.507033,0
-17.1754,0,-1.66614,9.02231,-1.66614,-9.02231,0.50768,0
-17.1818,0,-1.66327,9.02787,-1.66327,-9.02787,0.508326,0
-17.1882,0,-1.66041,9.03343,-1.66041,-9.03343,0.50897,0
-17.1945,0,-1.65755,9.03897,-1.65755,-9.03897,0.509612,0
-17.2009,0,-1.65469,9.04451,-1.65469,-9.04451,0.510252,0
-17.2072,0,-1.65183,9.05005,-1.65183,-9.05005,0.510891,0
-17.2136,0,-1.64898,9.05557,-1.64898,-9.05557,0.511527,0
-17.2199,0,-1.64613,9.06109,-1.64613,-9.06109,0.512163,0
-17.2262,0,-1.64328,9.0666,-1.64328,-9.0666,0.512796,0
-17.2325,0,-1.64044,9.07211,-1.64044,-9.07211,0.513427,0
-17.2389,0,-1.6376,9.07761,-1.6376,-9.07761,0.514057,0
-17.2452,0,-1.63476,9.0831,-1.63476,-9.0831,0.514686,0
-17.2515,0,-1.63193,9.08858,-1.63193,-9.08858,0.515312,0
-17.2577,0,-1.6291,9.09406,-1.6291,-9.09406,0.515937,0
-17.264,0,-1.62627,9.09953,-1.62627,-9.09953,0.51656,0
-17.2703,0,-1.62344,9.10499,-1.62344,-9.10499,0.517181,0
-17.2766,0,-1.62062,9.11044,-1.62062,-9.11044,0.517801,0
-17.2828,0,-1.6178,9.11589,-1.6178,-9.11589,0.518419,0
-17.2891,0,-1.61499,9.12133,-1.61499,-9.12133,0.519035,0
-17.2953,0,-1.61217,9.12677,-1.61217,-9.12677,0.51965,0
-17.3015,0,-1.60936,9.1322,-1.60936,-9.1322,0.520263,0
-17.3078,0,-1.60655,9.13762,-1.60655,-9.13762,0.520875,0
-17.314,0,-1.60375,9.14303,-1.60375,-9.14303,0.521484,0
-17.3202,0,-1.60095,9.14844,-1.60095,-9.14844,0.522093,0
-17.3264,0,-1.59815,9.15384,-1.59815,-9.15384,0.522699,0
-17.3326,0,-1.59535,9.15923,-1.59535,-9.15923,0.523304,0
-17.3388,0,-1.59256,9.16462,-1.59256,-9.16462,0.523907,0
-17.345,0,-1.58977,9.17,-1.58977,-9.17,0.524509,0
-17.3511,0,-1.58698,9.17538,-1.58698,-9.17538,0.525109,0
-17.3573,0,-1.5842,9.18074,-1.5842,-9.18074,0.525708,0
-17.3635,0,-1.58142,9.1861,-1.58142,-9.1861,0.526305,0
-17.3696,0,-1.57864,9.19146,-1.57864,-9.19146,0.5269,0
-17.3758,0,-1.57586,9.1968,-1.57586,-9.1968,0.527494,0
-17.3819,0,-1.57309,9.20214,-1.57309,-9.20214,0.528086,0
-17.388,0,-1.57032,9.20748,-1.57032,-9.20748,0.528677,0
-17.3942,0,-1.56755,9.21281,-1.56755,-9.21281,0.529266,0
-17.4003,0,-1.56479,9.21813,-1.56479,-9.21813,0.529854,0
-17.4064,0,-1.56202,9.22344,-1.56202,-9.22344,0.53044,0
-17.4125,0,-1.55926,9.22875,-1.55926,-9.22875,0.531024,0
-17.4186,0,-1.55651,9.23405,-1.55651,-9.23405,0.531607,0
-17.4247,0,-1.55376,9.23934,-1.55376,-9.23934,0.532189,0
-17.4308,0,-1.551,9.24463,-1.551,-9.24463,0.532769,0
-17.4368,0,-1.54826,9.24991,-1.54826,-9.24991,0.533347,0
-17.4429,0,-1.54551,9.25519,-1.54551,-9.25519,0.533924,0
-17.449,0,-1.54277,9.26046,-1.54277,-9.26046,0.5345,0
-17.455,0,-1.54003,9.26572,-1.54003,-9.26572,0.535074,0
-17.4611,0,-1.53729,9.27098,-1.53729,-9.27098,0.535647,0
-17.4671,0,-1.53456,9.27623,-1.53456,-9.27623,0.536218,0
-17.4731,0,-1.53183,9.28147,-1.53183,-9.28147,0.536787,0
-17.4792,0,-1.5291,9.28671,-1.5291,-9.28671,0.537355,0
-17.4852,0,-1.52637,9.29194,-1.52637,-9.29194,0.537922,0
-17.4912,0,-1.52365,9.29717,-1.52365,-9.29717,0.538487,0
-17.4972,0,-1.52093,9.30239,-1.52093,-9.30239,0.539051,0
-17.5032,0,-1.51821,9.3076,-1.51821,-9.3076,0.539613,0
-17.5092,0,-1.5155,9.31281,-1.5155,-9.31281,0.540174,0
-17.5152,0,-1.51278,9.31801,-1.51278,-9.31801,0.540734,0
-17.5211,0,-1.51007,9.3232,-1.51007,-9.3232,0.541292,0
-17.5271,0,-1.50737,9.32839,-1.50737,-9.32839,0.541848,0
-17.5331,0,-1.50466,9.33357,-1.50466,-9.33357,0.542404,0
-17.539,0,-1.50196,9.33875,-1.50196,-9.33875,0.542958,0
-17.545,0,-1.49926,9.34392,-1.49926,-9.34392,0.54351,0
-17.5509,0,-1.49657,9.34908,-1.49657,-9.34908,0.544061,0
-17.5569,0,-1.49387,9.35424,-1.49387,-9.35424,0.544611,0
-17.5628,0,-1.49118,9.35939,-1.49118,-9.35939,0.545159,0
-17.5687,0,-1.48849,9.36453,-1.48849,-9.36453,0.545706,0
-17.5746,0,-1.48581,9.36967,-1.48581,-9.36967,0.546251,0
-17.5806,0,-1.48312,9.37481,-1.48312,-9.37481,0.546795,0
-17.5865,0,-1.48044,9.37994,-1.48044,-9.37994,0.547338,0
-17.5924,0,-1.47776,9.38506,-1.47776,-9.38506,0.54788,0
-17.5982,0,-1.47509,9.39017,-1.47509,-9.39017,0.54842,0
-17.6041,0,-1.47241,9.39528,-1.47241,-9.39528,0.548958,0
-17.61,0,-1.46974,9.40039,-1.46974,-9.40039,0.549496,0
-17.6159,0,-1.46708,9.40549,-1.46708,-9.40549,0.550032,0
-17.6217,0,-1.46441,9.41058,-1.46441,-9.41058,0.550567,0
-17.6276,0,-1.46175,9.41566,-1.46175,-9.41566,0.5511,0
-17.6335,0,-1.45909,9.42075,-1.45909,-9.42075,0.551632,0
-17.6393,0,-1.45643,9.42582,-1.45643,-9.42582,0.552163,0
-17.6451,0,-1.45378,9.43089,-1.45378,-9.43089,0.552692,0
-17.651,0,-1.45112,9.43595,-1.45112,-9.43595,0.55322,0
-17.6568,0,-1.44847,9.44101,-1.44847,-9.44101,0.553747,0
-17.6626,0,-1.44583,9.44606,-1.44583,-9.44606,0.554273,0
-17.6684,0,-1.44318,9.45111,-1.44318,-9.45111,0.554797,0
-17.6742,0,-1.44054,9.45615,-1.44054,-9.45615,0.55532,0
-17.68,0,-1.4379,9.46118,-1.4379,-9.46118,0.555842,0
-17.6858,0,-1.43526,9.46621,-1.43526,-9.46621,0.556362,0
-17.6916,0,-1.43263,9.47124,-1.43263,-9.47124,0.556881,0
-17.6974,0,-1.42999,9.47626,-1.42999,-9.47626,0.557399,0
-17.7032,0,-1.42736,9.48127,-1.42736,-9.48127,0.557916,0
-17.709,0,-1.42474,9.48627,-1.42474,-9.48627,0.558431,0
-17.7147,0,-1.42211,9.49128,-1.42211,-9.49128,0.558945,0
-17.7205,0,-1.41949,9.49627,-1.41949,-9.49627,0.559458,0
-17.7262,0,-1.41687,9.50126,-1.41687,-9.50126,0.55997,0
-17.732,0,-1.41425,9.50625,-1.41425,-9.50625,0.56048,0
-17.7377,0,-1.41164,9.51122,-1.41164,-9.51122,0.560989,0
-17.7435,0,-1.40902,9.5162,-1.40902,-9.5162,0.561497,0
-17.7492,0,-1.40641,9.52117,-1.40641,-9.52117,0.562004,0
-17.7549,0,-1.4038,9.52613,-1.4038,-9.52613,0.562509,0
-17.7606,0,-1.4012,9.53109,-1.4012,-9.53109,0.563014,0
-17.7663,0,-1.3986,9.53604,-1.3986,-9.53604,0.563517,0
-17.772,0,-1.396,9.54098,-1.396,-9.54098,0.564018,0
-17.7777,0,-1.3934,9.54592,-1.3934,-9.54592,0.564519,0
-17.7834,0,-1.3908,9.55086,-1.3908,-9.55086,0.565019,0
-17.7891,0,-1.38821,9.55579,-1.38821,-9.55579,0.565517,0
-17.7948,0,-1.38562,9.56071,-1.38562,-9.56071,0.566014,0
-17.8005,0,-1.38303,9.56563,-1.38303,-9.56563,0.56651,0
-17.8061,0,-1.38044,9.57055,-1.38044,-9.57055,0.567005,0
-17.8118,0,-1.37786,9.57545,-1.37786,-9.57545,0.567498,0
-17.8174,0,-1.37528,9.58036,-1.37528,-9.58036,0.56799,0
-17.8231,0,-1.3727,9.58526,-1.3727,-9.58526,0.568482,0
-17.8287,0,-1.37012,9.59015,-1.37012,-9.59015,0.568972,0
-17.8344,0,-1.36754,9.59504,-1.36754,-9.59504,0.569461,0
-17.84,0,-1.36497,9.59992,-1.36497,-9.59992,0.569948,0
-17.8456,0,-1.3624,9.60479,-1.3624,-9.60479,0.570435,0
-17.8512,0,-1.35984,9.60967,-1.35984,-9.60967,0.57092,0
-17.8569,0,-1.35727,9.61453,-1.35727,-9.61453,0.571405,0
-17.8625,0,-1.35471,9.61939,-1.35471,-9.61939,0.571888,0
-17.8681,0,-1.35215,9.62425,-1.35215,-9.62425,0.57237,0
-17.8737,0,-1.34959,9.6291,-1.34959,-9.6291,0.572851,0
-17.8793,0,-1.34703,9.63395,-1.34703,-9.63395,0.57333,0
-17.8849,0,-1.34448,9.63879,-1.34448,-9.63879,0.573809,0
-17.8904,0,-1.34193,9.64362,-1.34193,-9.64362,0.574287,0
-17.896,0,-1.33938,9.64845,-1.33938,-9.64845,0.574763,0
-17.9016,0,-1.33683,9.65328,-1.33683,-9.65328,0.575238,0
-17.9071,0,-1.33429,9.6581,-1.33429,-9.6581,0.575713,0
-17.9127,0,-1.33174,9.66291,-1.33174,-9.66291,0.576186,0
-17.9182,0,-1.3292,9.66772,-1.3292,-9.66772,0.576658,0
-17.9238,0,-1.32667,9.67253,-1.32667,-9.67253,0.577129,0
-17.9293,0,-1.32413,9.67733,-1.32413,-9.67733,0.577599,0
-17.9349,0,-1.3216,9.68212,-1.3216,-9.68212,0.578067,0
-17.9404,0,-1.31907,9.68691,-1.31907,-9.68691,0.578535,0
-17.9459,0,-1.31654,9.6917,-1.31654,-9.6917,0.579002,0
-17.9514,0,-1.31401,9.69648,-1.31401,-9.69648,0.579467,0
-17.957,0,-1.31149,9.70125,-1.31149,-9.70125,0.579932,0
-17.9625,0,-1.30897,9.70602,-1.30897,-9.70602,0.580395,0
-17.968,0,-1.30645,9.71079,-1.30645,-9.71079,0.580857,0
-17.9735,0,-1.30393,9.71555,-1.30393,-9.71555,0.581319,0
-17.979,0,-1.30141,9.7203,-1.30141,-9.7203,0.581779,0
-17.9844,0,-1.2989,9.72505,-1.2989,-9.72505,0.582238,0
-17.9899,0,-1.29639,9.7298,-1.29639,-9.7298,0.582696,0
-17.9954,0,-1.29388,9.73454,-1.29388,-9.73454,0.583153,0
-18.0009,0,-1.29137,9.73928,-1.29137,-9.73928,0.583609,0
-18.0063,0,-1.28887,9.74401,-1.28887,-9.74401,0.584064,0
-18.0118,0,-1.28637,9.74873,-1.28637,-9.74873,0.584518,0
-18.0172,0,-1.28387,9.75345,-1.28387,-9.75345,0.584971,0
-18.0227,0,-1.28137,9.75817,-1.28137,-9.75817,0.585423,0
-18.0281,0,-1.27887,9.76288,-1.27887,-9.76288,0.585874,0
-18.0336,0,-1.27638,9.76759,-1.27638,-9.76759,0.586324,0
-18.039,0,-1.27389,9.77229,-1.27389,-9.77229,0.586773,0
-18.0444,0,-1.2714,9.77699,-1.2714,-9.77699,0.587221,0
-18.0498,0,-1.26891,9.78168,-1.26891,-9.78168,0.587668,0
-18.0553,0,-1.26643,9.78637,-1.26643,-9.78637,0.588114,0
-18.0607,0,-1.26394,9.79105,-1.26394,-9.79105,0.588558,0
-18.0661,0,-1.26146,9.79573,-1.26146,-9.79573,0.589002,0
-18.0715,0,-1.25898,9.8004,-1.25898,-9.8004,0.589445,0
-18.0769,0,-1.25651,9.80507,-1.25651,-9.80507,0.589887,0
-18.0823,0,-1.25403,9.80974,-1.25403,-9.80974,0.590328,0
-18.0876,0,-1.25156,9.81439,-1.25156,-9.81439,0.590768,0
-18.093,0,-1.24909,9.81905,-1.24909,-9.81905,0.591207,0
-18.0984,0,-1.24662,9.8237,-1.24662,-9.8237,0.591645,0
-18.1038,0,-1.24416,9.82835,-1.24416,-9.82835,0.592082,0
-18.1091,0,-1.24169,9.83299,-1.24169,-9.83299,0.592518,0
-18.1145,0,-1.23923,9.83762,-1.23923,-9.83762,0.592953,0
-18.1198,0,-1.23677,9.84225,-1.23677,-9.84225,0.593387,0
-18.1252,0,-1.23432,9.84688,-1.23432,-9.84688,0.59382,0
-18.1305,0,-1.23186,9.8515,-1.23186,-9.8515,0.594252,0
-18.1359,0,-1.22941,9.85612,-1.22941,-9.85612,0.594684,0
-18.1412,0,-1.22696,9.86074,-1.22696,-9.86074,0.595114,0
-18.1465,0,-1.22451,9.86534,-1.22451,-9.86534,0.595543,0
-18.1519,0,-1.22206,9.86995,-1.22206,-9.86995,0.595972,0
-18.1572,0,-1.21961,9.87455,-1.21961,-9.87455,0.596399,0
-18.1625,0,-1.21717,9.87914,-1.21717,-9.87914,0.596826,0
-18.1678,0,-1.21473,9.88374,-1.21473,-9.88374,0.597251,0
-18.1731,0,-1.21229,9.88832,-1.21229,-9.88832,0.597676,0
-18.1784,0,-1.20985,9.8929,-1.20985,-9.8929,0.5981,0
-18.1837,0,-1.20742,9.89748,-1.20742,-9.89748,0.598522,0
-18.189,0,-1.20499,9.90205,-1.20499,-9.90205,0.598944,0
-18.1943,0,-1.20256,9.90662,-1.20256,-9.90662,0.599365,0
-18.1995,0,-1.20013,9.91119,-1.20013,-9.91119,0.599785,0
-18.2048,0,-1.1977,9.91575,-1.1977,-9.91575,0.600204,0
-18.2101,0,-1.19528,9.9203,-1.19528,-9.9203,0.600623,0
-18.2153,0,-1.19285,9.92485,-1.19285,-9.92485,0.60104,0
-18.2206,0,-1.19043,9.9294,-1.19043,-9.9294,0.601456,0
-18.2258,0,-1.18801,9.93394,-1.18801,-9.93394,0.601872,0
-18.2311,0,-1.1856,9.93848,-1.1856,-9.93848,0.602287,0
-18.2363,0,-1.18318,9.94301,-1.18318,-9.94301,0.6027,0
-18.2416,0,-1.18077,9.94754,-1.18077,-9.94754,0.603113,0
-18.2468,0,-1.17836,9.95207,-1.17836,-9.95207,0.603525,0
-18.252,0,-1.17595,9.95659,-1.17595,-9.95659,0.603936,0
-18.2573,0,-1.17354,9.9611,-1.17354,-9.9611,0.604346,0
-18.2625,0,-1.17114,9.96562,-1.17114,-9.96562,0.604756,0
-18.2677,0,-1.16874,9.97012,-1.16874,-9.97012,0.605164,0
-18.2729,0,-1.16633,9.97463,-1.16633,-9.97463,0.605572,0
-18.2781,0,-1.16394,9.97913,-1.16394,-9.97913,0.605979,0
-18.2833,0,-1.16154,9.98362,-1.16154,-9.98362,0.606384,0
-18.2885,0,-1.15914,9.98811,-1.15914,-9.98811,0.606789,0
-18.2937,0,-1.15675,9.9926,-1.15675,-9.9926,0.607193,0
-18.2989,0,-1.15436,9.99708,-1.15436,-9.99708,0.607597,0
-18.3041,0,-1.15197,10.0016,-1.15197,-10.0016,0.607999,0
-18.3092,0,-1.14958,10.006,-1.14958,-10.006,0.608401,0
-18.3144,0,-1.1472,10.0105,-1.1472,-10.0105,0.608801,0
-18.3196,0,-1.14481,10.015,-1.14481,-10.015,0.609201,0
-18.3247,0,-1.14243,10.0194,-1.14243,-10.0194,0.6096,0
-18.3299,0,-1.14005,10.0239,-1.14005,-10.0239,0.609998,0
-18.335,0,-1.13768,10.0283,-1.13768,-10.0283,0.610396,0
-18.3402,0,-1.1353,10.0328,-1.1353,-10.0328,0.610792,0
-18.3453,0,-1.13293,10.0372,-1.13293,-10.0372,0.611188,0
-18.3505,0,-1.13055,10.0417,-1.13055,-10.0417,0.611583,0
-18.3556,0,-1.12818,10.0461,-1.12818,-10.0461,0.611977,0
-18.3607,0,-1.12582,10.0505,-1.12582,-10.0505,0.61237,0
-18.3659,0,-1.12345,10.055,-1.12345,-10.055,0.612762,0
-18.371,0,-1.12109,10.0594,-1.12109,-10.0594,0.613154,0
-18.3761,0,-1.11872,10.0638,-1.11872,-10.0638,0.613544,0
-18.3812,0,-1.11636,10.0682,-1.11636,-10.0682,0.613934,0
-18.3863,0,-1.114,10.0726,-1.114,-10.0726,0.614323,0
-18.3914,0,-1.11165,10.077,-1.11165,-10.077,0.614712,0
-18.3965,0,-1.10929,10.0814,-1.10929,-10.0814,0.615099,0
-18.4016,0,-1.10694,10.0858,-1.10694,-10.0858,0.615486,0
-18.4067,0,-1.10459,10.0902,-1.10459,-10.0902,0.615872,0
-18.4118,0,-1.10224,10.0946,-1.10224,-10.0946,0.616257,0
-18.4169,0,-1.09989,10.099,-1.09989,-10.099,0.616641,0
-18.4219,0,-1.09755,10.1034,-1.09755,-10.1034,0.617025,0
-18.427,0,-1.0952,10.1078,-1.0952,-10.1078,0.617407,0
-18.4321,0,-1.09286,10.1122,-1.09286,-10.1122,0.617789,0
-18.4371,0,-1.09052,10.1165,-1.09052,-10.1165,0.61817,0
-18.4422,0,-1.08818,10.1209,-1.08818,-10.1209,0.618551,0
-18.4472,0,-1.08585,10.1253,-1.08585,-10.1253,0.61893,0
-18.4523,0,-1.08351,10.1296,-1.08351,-10.1296,0.619309,0
-18.4573,0,-1.08118,10.134,-1.08118,-10.134,0.619687,0
-18.4624,0,-1.07885,10.1383,-1.07885,-10.1383,0.620064,0
-18.4674,0,-1.07652,10.1427,-1.07652,-10.1427,0.620441,0
-18.4724,0,-1.07419,10.147,-1.07419,-10.147,0.620816,0
-18.4775,0,-1.07186,10.1514,-1.07186,-10.1514,0.621191,0
-18.4825,0,-1.06954,10.1557,-1.06954,-10.1557,0.621565,0
-18.4875,0,-1.06722,10.16,-1.06722,-10.16,0.621939,0
-18.4925,0,-1.0649,10.1644,-1.0649,-10.1644,0.622311,0
-18.4975,0,-1.06258,10.1687,-1.06258,-10.1687,0.622683,0
-18.5025,0,-1.06026,10.173,-1.06026,-10.173,0.623054,0
-18.5075,0,-1.05795,10.1773,-1.05795,-10.1773,0.623425,0
-18.5125,0,-1.05564,10.1816,-1.05564,-10.1816,0.623794,0
-18.5175,0,-1.05333,10.1859,-1.05333,-10.1859,0.624163,0
-18.5225,0,-1.05102,10.1902,-1.05102,-10.1902,0.624531,0
-18.5275,0,-1.04871,10.1945,-1.04871,-10.1945,0.624899,0
-18.5325,0,-1.0464,10.1988,-1.0464,-10.1988,0.625265,0
-18.5374,0,-1.0441,10.2031,-1.0441,-10.2031,0.625631,0
-18.5424,0,-1.0418,10.2074,-1.0418,-10.2074,0.625996,0
-18.5474,0,-1.0395,10.2117,-1.0395,-10.2117,0.626361,0
-18.5523,0,-1.0372,10.216,-1.0372,-10.216,0.626724,0
-18.5573,0,-1.0349,10.2203,-1.0349,-10.2203,0.627087,0
-18.5622,0,-1.0326,10.2246,-1.0326,-10.2246,0.62745,0
-18.5672,0,-1.03031,10.2288,-1.03031,-10.2288,0.627811,0
-18.5721,0,-1.02802,10.2331,-1.02802,-10.2331,0.628172,0
-18.5771,0,-1.02573,10.2374,-1.02573,-10.2374,0.628532,0
-18.582,0,-1.02344,10.2416,-1.02344,-10.2416,0.628891,0
-18.5869,0,-1.02115,10.2459,-1.02115,-10.2459,0.62925,0
-18.5919,0,-1.01887,10.2501,-1.01887,-10.2501,0.629608,0
-18.5968,0,-1.01659,10.2544,-1.01659,-10.2544,0.629965,0
-18.6017,0,-1.01431,10.2586,-1.01431,-10.2586,0.630322,0
-18.6066,0,-1.01203,10.2629,-1.01203,-10.2629,0.630677,0
-18.6115,0,-1.00975,10.2671,-1.00975,-10.2671,0.631032,0
-18.6164,0,-1.00747,10.2713,-1.00747,-10.2713,0.631387,0
-18.6213,0,-1.0052,10.2756,-1.0052,-10.2756,0.631741,0
-18.6262,0,-1.00292,10.2798,-1.00292,-10.2798,0.632094,0
-18.6311,0,-1.00065,10.284,-1.00065,-10.284,0.632446,0
-18.636,0,-0.998384,10.2882,-0.998384,-10.2882,0.632797,0
-18.6409,0,-0.996116,10.2925,-0.996116,-10.2925,0.633148,0
-18.6458,0,-0.99385,10.2967,-0.99385,-10.2967,0.633499,0
-18.6507,0,-0.991586,10.3009,-0.991586,-10.3009,0.633848,0
-18.6556,0,-0.989323,10.3051,-0.989323,-10.3051,0.634197,0
-18.6604,0,-0.987062,10.3093,-0.987062,-10.3093,0.634545,0
-18.6653,0,-0.984803,10.3135,-0.984803,-10.3135,0.634893,0
-18.6701,0,-0.982545,10.3177,-0.982545,-10.3177,0.635239,0
-18.675,0,-0.980289,10.3219,-0.980289,-10.3219,0.635585,0
-18.6799,0,-0.978035,10.3261,-0.978035,-10.3261,0.635931,0
-18.6847,0,-0.975783,10.3302,-0.975783,-10.3302,0.636276,0
-18.6896,0,-0.973532,10.3344,-0.973532,-10.3344,0.63662,0
-18.6944,0,-0.971283,10.3386,-0.971283,-10.3386,0.636963,0
-18.6992,0,-0.969035,10.3428,-0.969035,-10.3428,0.637306,0
-18.7041,0,-0.966789,10.3469,-0.966789,-10.3469,0.637648,0
-18.7089,0,-0.964545,10.3511,-0.964545,-10.3511,0.637989,0
-18.7137,0,-0.962302,10.3553,-0.962302,-10.3553,0.63833,0
-18.7185,0,-0.960061,10.3594,-0.960061,-10.3594,0.63867,0
-18.7234,0,-0.957822,10.3636,-0.957822,-10.3636,0.63901,0
-18.7282,0,-0.955584,10.3677,-0.955584,-10.3677,0.639349,0
-18.733,0,-0.953348,10.3719,-0.953348,-10.3719,0.639687,0
-18.7378,0,-0.951114,10.376,-0.951114,-10.376,0.640024,0
-18.7426,0,-0.948881,10.3802,-0.948881,-10.3802,0.640361,0
-18.7474,0,-0.94665,10.3843,-0.94665,-10.3843,0.640697,0
-18.7522,0,-0.944421,10.3884,-0.944421,-10.3884,0.641033,0
-18.757,0,-0.942193,10.3926,-0.942193,-10.3926,0.641368,0
-18.7618,0,-0.939967,10.3967,-0.939967,-10.3967,0.641702,0
-18.7666,0,-0.937742,10.4008,-0.937742,-10.4008,0.642036,0
-18.7713,0,-0.935519,10.4049,-0.935519,-10.4049,0.642369,0
-18.7761,0,-0.933298,10.4091,-0.933298,-10.4091,0.642701,0
-18.7809,0,-0.931078,10.4132,-0.931078,-10.4132,0.643033,0
-18.7856,0,-0.92886,10.4173,-0.92886,-10.4173,0.643364,0
-18.7904,0,-0.926643,10.4214,-0.926643,-10.4214,0.643694,0
-18.7952,0,-0.924428,10.4255,-0.924428,-10.4255,0.644024,0
-18.7999,0,-0.922215,10.4296,-0.922215,-10.4296,0.644353,0
-18.8047,0,-0.920003,10.4337,-0.920003,-10.4337,0.644682,0
-18.8094,0,-0.917793,10.4378,-0.917793,-10.4378,0.64501,0
-18.8142,0,-0.915584,10.4419,-0.915584,-10.4419,0.645337,0
-18.8189,0,-0.913377,10.446,-0.913377,-10.446,0.645664,0
-18.8236,0,-0.911172,10.4501,-0.911172,-10.4501,0.64599,0
-18.8284,0,-0.908968,10.4541,-0.908968,-10.4541,0.646315,0
-18.8331,0,-0.906765,10.4582,-0.906765,-10.4582,0.64664,0
-18.8378,0,-0.904565,10.4623,-0.904565,-10.4623,0.646964,0
-18.8426,0,-0.902366,10.4664,-0.902366,-10.4664,0.647288,0
-18.8473,0,-0.900168,10.4704,-0.900168,-10.4704,0.647611,0
-18.852,0,-0.897972,10.4745,-0.897972,-10.4745,0.647933,0
-18.8567,0,-0.895778,10.4786,-0.895778,-10.4786,0.648255,0
-18.8614,0,-0.893585,10.4826,-0.893585,-10.4826,0.648576,0
-18.8661,0,-0.891393,10.4867,-0.891393,-10.4867,0.648897,0
-18.8708,0,-0.889204,10.4907,-0.889204,-10.4907,0.649217,0
-18.8755,0,-0.887015,10.4948,-0.887015,-10.4948,0.649536,0
-18.8802,0,-0.884829,10.4988,-0.884829,-10.4988,0.649855,0
-18.8849,0,-0.882644,10.5029,-0.882644,-10.5029,0.650173,0
-18.8896,0,-0.88046,10.5069,-0.88046,-10.5069,0.650491,0
-18.8943,0,-0.878278,10.5109,-0.878278,-10.5109,0.650808,0
-18.8989,0,-0.876098,10.515,-0.876098,-10.515,0.651124,0
-18.9036,0,-0.873919,10.519,-0.873919,-10.519,0.65144,0
-18.9083,0,-0.871741,10.523,-0.871741,-10.523,0.651755,0
-18.9129,0,-0.869565,10.527,-0.869565,-10.527,0.65207,0
-18.9176,0,-0.867391,10.531,-0.867391,-10.531,0.652384,0
-18.9223,0,-0.865218,10.5351,-0.865218,-10.5351,0.652698,0
-18.9269,0,-0.863047,10.5391,-0.863047,-10.5391,0.653011,0
-18.9316,0,-0.860877,10.5431,-0.860877,-10.5431,0.653323,0
-18.9362,0,-0.858709,10.5471,-0.858709,-10.5471,0.653635,0
-18.9409,0,-0.856542,10.5511,-0.856542,-10.5511,0.653946,0
-18.9455,0,-0.854377,10.5551,-0.854377,-10.5551,0.654257,0
-18.9501,0,-0.852213,10.5591,-0.852213,-10.5591,0.654567,0
-18.9548,0,-0.850051,10.5631,-0.850051,-10.5631,0.654876,0
-18.9594,0,-0.84789,10.5671,-0.84789,-10.5671,0.655185,0
-18.964,0,-0.845731,10.5711,-0.845731,-10.5711,0.655493,0
-18.9687,0,-0.843573,10.575,-0.843573,-10.575,0.655801,0
-18.9733,0,-0.841417,10.579,-0.841417,-10.579,0.656108,0
-18.9779,0,-0.839262,10.583,-0.839262,-10.583,0.656415,0
-18.9825,0,-0.837108,10.587,-0.837108,-10.587,0.656721,0
-18.9871,0,-0.834957,10.591,-0.834957,-10.591,0.657027,0
-18.9917,0,-0.832806,10.5949,-0.832806,-10.5949,0.657332,0
-18.9963,0,-0.830658,10.5989,-0.830658,-10.5989,0.657636,0
-19.0009,0,-0.82851,10.6028,-0.82851,-10.6028,0.65794,0
-19.0055,0,-0.826364,10.6068,-0.826364,-10.6068,0.658243,0
-19.0101,0,-0.82422,10.6108,-0.82422,-10.6108,0.658546,0
-19.0147,0,-0.822077,10.6147,-0.822077,-10.6147,0.658848,0
-19.0193,0,-0.819936,10.6187,-0.819936,-10.6187,0.65915,0
-19.0239,0,-0.817796,10.6226,-0.817796,-10.6226,0.659451,0
-19.0284,0,-0.815657,10.6266,-0.815657,-10.6266,0.659751,0
-19.033,0,-0.81352,10.6305,-0.81352,-10.6305,0.660051,0
-19.0376,0,-0.811384,10.6344,-0.811384,-10.6344,0.660351,0
-19.0421,0,-0.80925,10.6384,-0.80925,-10.6384,0.66065,0
-19.0467,0,-0.807118,10.6423,-0.807118,-10.6423,0.660948,0
-19.0513,0,-0.804986,10.6462,-0.804986,-10.6462,0.661246,0
-19.0558,0,-0.802857,10.6502,-0.802857,-10.6502,0.661543,0
-19.0604,0,-0.800728,10.6541,-0.800728,-10.6541,0.66184,0
-19.0649,0,-0.798601,10.658,-0.798601,-10.658,0.662137,0
-19.0695,0,-0.796476,10.6619,-0.796476,-10.6619,0.662432,0
-19.074,0,-0.794352,10.6658,-0.794352,-10.6658,0.662727,0
-19.0786,0,-0.792229,10.6697,-0.792229,-10.6697,0.663022,0
-19.0831,0,-0.790108,10.6736,-0.790108,-10.6736,0.663316,0
-19.0876,0,-0.787988,10.6775,-0.787988,-10.6775,0.66361,0
-19.0922,0,-0.78587,10.6814,-0.78587,-10.6814,0.663903,0
-19.0967,0,-0.783753,10.6853,-0.783753,-10.6853,0.664195,0
-19.1012,0,-0.781638,10.6892,-0.781638,-10.6892,0.664488,0
-19.1057,0,-0.779524,10.6931,-0.779524,-10.6931,0.664779,0
-19.1102,0,-0.777411,10.697,-0.777411,-10.697,0.66507,0
-19.1148,0,-0.7753,10.7009,-0.7753,-10.7009,0.665361,0
-19.1193,0,-0.77319,10.7048,-0.77319,-10.7048,0.66565,0
-19.1238,0,-0.771082,10.7087,-0.771082,-10.7087,0.66594,0
-19.1283,0,-0.768975,10.7126,-0.768975,-10.7126,0.666229,0
-19.1328,0,-0.766869,10.7164,-0.766869,-10.7164,0.666517,0
-19.1373,0,-0.764765,10.7203,-0.764765,-10.7203,0.666805,0
-19.1418,0,-0.762663,10.7242,-0.762663,-10.7242,0.667093,0
-19.1463,0,-0.760561,10.728,-0.760561,-10.728,0.66738,0
-19.1507,0,-0.758461,10.7319,-0.758461,-10.7319,0.667666,0
-19.1552,0,-0.756363,10.7358,-0.756363,-10.7358,0.667952,0
-19.1597,0,-0.754266,10.7396,-0.754266,-10.7396,0.668237,0
-19.1642,0,-0.75217,10.7435,-0.75217,-10.7435,0.668522,0
-19.1687,0,-0.750076,10.7473,-0.750076,-10.7473,0.668806,0
-19.1731,0,-0.747983,10.7512,-0.747983,-10.7512,0.66909,0
-19.1776,0,-0.745891,10.755,-0.745891,-10.755,0.669374,0
-19.1821,0,-0.743801,10.7589,-0.743801,-10.7589,0.669657,0
-19.1865,0,-0.741712,10.7627,-0.741712,-10.7627,0.669939,0
-19.191,0,-0.739625,10.7665,-0.739625,-10.7665,0.670221,0
-19.1954,0,-0.737539,10.7704,-0.737539,-10.7704,0.670502,0
-19.1999,0,-0.735454,10.7742,-0.735454,-10.7742,0.670783,0
-19.2043,0,-0.73337,10.778,-0.73337,-10.778,0.671064,0
-19.2088,0,-0.731289,10.7819,-0.731289,-10.7819,0.671344,0
-19.2132,0,-0.729208,10.7857,-0.729208,-10.7857,0.671623,0
-19.2176,0,-0.727129,10.7895,-0.727129,-10.7895,0.671902,0
-19.2221,0,-0.725051,10.7933,-0.725051,-10.7933,0.67218,0
-19.2265,0,-0.722974,10.7971,-0.722974,-10.7971,0.672458,0
-19.2309,0,-0.720899,10.8009,-0.720899,-10.8009,0.672736,0
-19.2354,0,-0.718825,10.8048,-0.718825,-10.8048,0.673013,0
-19.2398,0,-0.716753,10.8086,-0.716753,-10.8086,0.67329,0
-19.2442,0,-0.714682,10.8124,-0.714682,-10.8124,0.673566,0
-19.2486,0,-0.712612,10.8162,-0.712612,-10.8162,0.673841,0
-19.253,0,-0.710544,10.82,-0.710544,-10.82,0.674116,0
-19.2574,0,-0.708477,10.8238,-0.708477,-10.8238,0.674391,0
-19.2618,0,-0.706411,10.8276,-0.706411,-10.8276,0.674665,0
-19.2662,0,-0.704346,10.8313,-0.704346,-10.8313,0.674939,0
-19.2706,0,-0.702283,10.8351,-0.702283,-10.8351,0.675212,0
-19.275,0,-0.700222,10.8389,-0.700222,-10.8389,0.675485,0
-19.2794,0,-0.698161,10.8427,-0.698161,-10.8427,0.675757,0
-19.2838,0,-0.696102,10.8465,-0.696102,-10.8465,0.676029,0
-19.2882,0,-0.694045,10.8503,-0.694045,-10.8503,0.6763,0
-19.2926,0,-0.691988,10.854,-0.691988,-10.854,0.676571,0
-19.297,0,-0.689933,10.8578,-0.689933,-10.8578,0.676842,0
-19.3014,0,-0.687879,10.8616,-0.687879,-10.8616,0.677112,0
-19.3057,0,-0.685827,10.8653,-0.685827,-10.8653,0.677381,0
-19.3101,0,-0.683776,10.8691,-0.683776,-10.8691,0.67765,0
-19.3145,0,-0.681726,10.8728,-0.681726,-10.8728,0.677919,0
-19.3188,0,-0.679678,10.8766,-0.679678,-10.8766,0.678187,0
-19.3232,0,-0.67763,10.8804,-0.67763,-10.8804,0.678454,0
-19.3276,0,-0.675585,10.8841,-0.675585,-10.8841,0.678722,0
-19.3319,0,-0.67354,10.8879,-0.67354,-10.8879,0.678988,0
-19.3363,0,-0.671497,10.8916,-0.671497,-10.8916,0.679255,0
-19.3406,0,-0.669455,10.8954,-0.669455,-10.8954,0.679521,0
-19.345,0,-0.667414,10.8991,-0.667414,-10.8991,0.679786,0
-19.3493,0,-0.665375,10.9028,-0.665375,-10.9028,0.680051,0
-19.3536,0,-0.663337,10.9066,-0.663337,-10.9066,0.680315,0
-19.358,0,-0.6613,10.9103,-0.6613,-10.9103,0.68058,0
-19.3623,0,-0.659264,10.914,-0.659264,-10.914,0.680843,0
-19.3666,0,-0.65723,10.9178,-0.65723,-10.9178,0.681106,0
-19.371,0,-0.655197,10.9215,-0.655197,-10.9215,0.681369,0
-19.3753,0,-0.653166,10.9252,-0.653166,-10.9252,0.681631,0
-19.3796,0,-0.651135,10.9289,-0.651135,-10.9289,0.681893,0
-19.3839,0,-0.649106,10.9326,-0.649106,-10.9326,0.682155,0
-19.3883,0,-0.647079,10.9364,-0.647079,-10.9364,0.682415,0
-19.3926,0,-0.645052,10.9401,-0.645052,-10.9401,0.682676,0
-19.3969,0,-0.643027,10.9438,-0.643027,-10.9438,0.682936,0
-19.4012,0,-0.641003,10.9475,-0.641003,-10.9475,0.683196,0
-19.4055,0,-0.63898,10.9512,-0.63898,-10.9512,0.683455,0
-19.4098,0,-0.636959,10.9549,-0.636959,-10.9549,0.683714,0
-19.4141,0,-0.634939,10.9586,-0.634939,-10.9586,0.683972,0
-19.4184,0,-0.63292,10.9623,-0.63292,-10.9623,0.68423,0
-19.4227,0,-0.630902,10.966,-0.630902,-10.966,0.684488,0
-19.427,0,-0.628886,10.9697,-0.628886,-10.9697,0.684745,0
-19.4313,0,-0.626871,10.9734,-0.626871,-10.9734,0.685001,0
-19.4355,0,-0.624857,10.977,-0.624857,-10.977,0.685257,0
-19.4398,0,-0.622845,10.9807,-0.622845,-10.9807,0.685513,0
-19.4441,0,-0.620833,10.9844,-0.620833,-10.9844,0.685769,0
-19.4484,0,-0.618823,10.9881,-0.618823,-10.9881,0.686023,0
-19.4526,0,-0.616815,10.9918,-0.616815,-10.9918,0.686278,0
-19.4569,0,-0.614807,10.9954,-0.614807,-10.9954,0.686532,0
-19.4612,0,-0.612801,10.9991,-0.612801,-10.9991,0.686786,0
-19.4654,0,-0.610796,11.0028,-0.610796,-11.0028,0.687039,0
-19.4697,0,-0.608792,11.0064,-0.608792,-11.0064,0.687292,0
-19.474,0,-0.606789,11.0101,-0.606789,-11.0101,0.687544,0
-19.4782,0,-0.604788,11.0138,-0.604788,-11.0138,0.687796,0
-19.4825,0,-0.602788,11.0174,-0.602788,-11.0174,0.688048,0
-19.4867,0,-0.600789,11.0211,-0.600789,-11.0211,0.688299,0
-19.491,0,-0.598791,11.0247,-0.598791,-11.0247,0.68855,0
-19.4952,0,-0.596795,11.0284,-0.596795,-11.0284,0.6888,0
-19.4995,0,-0.5948,11.032,-0.5948,-11.032,0.68905,0
-19.5037,0,-0.592806,11.0357,-0.592806,-11.0357,0.6893,0
-19.5079,0,-0.590813,11.0393,-0.590813,-11.0393,0.689549,0
-19.5122,0,-0.588821,11.0429,-0.588821,-11.0429,0.689797,0
-19.5164,0,-0.586831,11.0466,-0.586831,-11.0466,0.690046,0
-19.5206,0,-0.584842,11.0502,-0.584842,-11.0502,0.690294,0
-19.5248,0,-0.582854,11.0539,-0.582854,-11.0539,0.690541,0
-19.5291,0,-0.580868,11.0575,-0.580868,-11.0575,0.690788,0
-19.5333,0,-0.578882,11.0611,-0.578882,-11.0611,0.691035,0
-19.5375,0,-0.576898,11.0647,-0.576898,-11.0647,0.691281,0
-19.5417,0,-0.574915,11.0684,-0.574915,-11.0684,0.691527,0
-19.5459,0,-0.572933,11.072,-0.572933,-11.072,0.691772,0
-19.5501,0,-0.570953,11.0756,-0.570953,-11.0756,0.692018,0
-19.5543,0,-0.568973,11.0792,-0.568973,-11.0792,0.692262,0
-19.5585,0,-0.566995,11.0828,-0.566995,-11.0828,0.692506,0
-19.5627,0,-0.565018,11.0864,-0.565018,-11.0864,0.69275,0
-19.5669,0,-0.563042,11.09,-0.563042,-11.09,0.692994,0
-19.5711,0,-0.561068,11.0937,-0.561068,-11.0937,0.693237,0
-19.5753,0,-0.559094,11.0973,-0.559094,-11.0973,0.69348,0
-19.5795,0,-0.557122,11.1009,-0.557122,-11.1009,0.693722,0
-19.5837,0,-0.555151,11.1045,-0.555151,-11.1045,0.693964,0
-19.5878,0,-0.553181,11.108,-0.553181,-11.108,0.694205,0
-19.592,0,-0.551213,11.1116,-0.551213,-11.1116,0.694447,0
-19.5962,0,-0.549245,11.1152,-0.549245,-11.1152,0.694687,0
-19.6004,0,-0.547279,11.1188,-0.547279,-11.1188,0.694928,0
-19.6045,0,-0.545314,11.1224,-0.545314,-11.1224,0.695168,0
-19.6087,0,-0.54335,11.126,-0.54335,-11.126,0.695407,0
-19.6129,0,-0.541387,11.1296,-0.541387,-11.1296,0.695647,0
-19.617,0,-0.539426,11.1332,-0.539426,-11.1332,0.695885,0
-19.6212,0,-0.537465,11.1367,-0.537465,-11.1367,0.696124,0
-19.6253,0,-0.535506,11.1403,-0.535506,-11.1403,0.696362,0
-19.6295,0,-0.533548,11.1439,-0.533548,-11.1439,0.6966,0
-19.6337,0,-0.531591,11.1474,-0.531591,-11.1474,0.696837,0
-19.6378,0,-0.529635,11.151,-0.529635,-11.151,0.697074,0
-19.6419,0,-0.527681,11.1546,-0.527681,-11.1546,0.69731,0
-19.6461,0,-0.525728,11.1581,-0.525728,-11.1581,0.697547,0
-19.6502,0,-0.523775,11.1617,-0.523775,-11.1617,0.697782,0
-19.6544,0,-0.521824,11.1653,-0.521824,-11.1653,0.698018,0
-19.6585,0,-0.519875,11.1688,-0.519875,-11.1688,0.698253,0
-19.6626,0,-0.517926,11.1724,-0.517926,-11.1724,0.698487,0
-19.6668,0,-0.515978,11.1759,-0.515978,-11.1759,0.698722,0
-19.6709,0,-0.514032,11.1795,-0.514032,-11.1795,0.698956,0
-19.675,0,-0.512087,11.183,-0.512087,-11.183,0.699189,0
-19.6791,0,-0.510142,11.1866,-0.510142,-11.1866,0.699422,0
-19.6833,0,-0.5082,11.1901,-0.5082,-11.1901,0.699655,0
-19.6874,0,-0.506258,11.1936,-0.506258,-11.1936,0.699888,0
-19.6915,0,-0.504317,11.1972,-0.504317,-11.1972,0.70012,0
-19.6956,0,-0.502378,11.2007,-0.502378,-11.2007,0.700352,0
-19.6997,0,-0.500439,11.2042,-0.500439,-11.2042,0.700583,0
-19.7038,0,-0.498502,11.2078,-0.498502,-11.2078,0.700814,0
-19.7079,0,-0.496566,11.2113,-0.496566,-11.2113,0.701045,0
-19.712,0,-0.494631,11.2148,-0.494631,-11.2148,0.701275,0
-19.7161,0,-0.492697,11.2183,-0.492697,-11.2183,0.701505,0
-19.7202,0,-0.490764,11.2219,-0.490764,-11.2219,0.701734,0
-19.7243,0,-0.488833,11.2254,-0.488833,-11.2254,0.701963,0
-19.7284,0,-0.486902,11.2289,-0.486902,-11.2289,0.702192,0
-19.7325,0,-0.484973,11.2324,-0.484973,-11.2324,0.702421,0
-19.7366,0,-0.483045,11.2359,-0.483045,-11.2359,0.702649,0
-19.7406,0,-0.481118,11.2394,-0.481118,-11.2394,0.702877,0
-19.7447,0,-0.479192,11.2429,-0.479192,-11.2429,0.703104,0
-19.7488,0,-0.477267,11.2464,-0.477267,-11.2464,0.703331,0
-19.7529,0,-0.475343,11.25,-0.475343,-11.25,0.703558,0
-19.7569,0,-0.473421,11.2535,-0.473421,-11.2535,0.703784,0
-19.761,0,-0.471499,11.2569,-0.471499,-11.2569,0.70401,0
-19.7651,0,-0.469579,11.2604,-0.469579,-11.2604,0.704236,0
-19.7691,0,-0.46766,11.2639,-0.46766,-11.2639,0.704461,0
-19.7732,0,-0.465742,11.2674,-0.465742,-11.2674,0.704686,0
-19.7773,0,-0.463825,11.2709,-0.463825,-11.2709,0.704911,0
-19.7813,0,-0.461909,11.2744,-0.461909,-11.2744,0.705135,0
-19.7854,0,-0.459994,11.2779,-0.459994,-11.2779,0.705359,0
-19.7894,0,-0.45808,11.2814,-0.45808,-11.2814,0.705582,0
-19.7935,0,-0.456168,11.2849,-0.456168,-11.2849,0.705805,0
-19.7975,0,-0.454256,11.2883,-0.454256,-11.2883,0.706028,0
-19.8016,0,-0.452346,11.2918,-0.452346,-11.2918,0.706251,0
-19.8056,0,-0.450437,11.2953,-0.450437,-11.2953,0.706473,0
-19.8096,0,-0.448529,11.2988,-0.448529,-11.2988,0.706695,0
-19.8137,0,-0.446622,11.3022,-0.446622,-11.3022,0.706916,0
-19.8177,0,-0.444716,11.3057,-0.444716,-11.3057,0.707137,0
-19.8217,0,-0.442811,11.3092,-0.442811,-11.3092,0.707358,0
-19.8258,0,-0.440907,11.3126,-0.440907,-11.3126,0.707579,0
-19.8298,0,-0.439004,11.3161,-0.439004,-11.3161,0.707799,0
-19.8338,0,-0.437103,11.3195,-0.437103,-11.3195,0.708019,0
-19.8378,0,-0.435202,11.323,-0.435202,-11.323,0.708238,0
-19.8419,0,-0.433303,11.3264,-0.433303,-11.3264,0.708457,0
-19.8459,0,-0.431404,11.3299,-0.431404,-11.3299,0.708676,0
-19.8499,0,-0.429507,11.3333,-0.429507,-11.3333,0.708894,0
-19.8539,0,-0.427611,11.3368,-0.427611,-11.3368,0.709112,0
-19.8579,0,-0.425716,11.3402,-0.425716,-11.3402,0.70933,0
-19.8619,0,-0.423822,11.3437,-0.423822,-11.3437,0.709548,0
-19.8659,0,-0.421929,11.3471,-0.421929,-11.3471,0.709765,0
-19.8699,0,-0.420037,11.3506,-0.420037,-11.3506,0.709982,0
-19.8739,0,-0.418146,11.354,-0.418146,-11.354,0.710198,0
-19.8779,0,-0.416256,11.3574,-0.416256,-11.3574,0.710414,0
-19.8819,0,-0.414368,11.3609,-0.414368,-11.3609,0.71063,0
-19.8859,0,-0.41248,11.3643,-0.41248,-11.3643,0.710845,0
-19.8899,0,-0.410594,11.3677,-0.410594,-11.3677,0.711061,0
-19.8939,0,-0.408708,11.3711,-0.408708,-11.3711,0.711275,0
-19.8978,0,-0.406824,11.3746,-0.406824,-11.3746,0.71149,0
-19.9018,0,-0.40494,11.378,-0.40494,-11.378,0.711704,0
-19.9058,0,-0.403058,11.3814,-0.403058,-11.3814,0.711918,0
-19.9098,0,-0.401177,11.3848,-0.401177,-11.3848,0.712131,0
-19.9138,0,-0.399297,11.3882,-0.399297,-11.3882,0.712345,0
-19.9177,0,-0.397417,11.3916,-0.397417,-11.3916,0.712557,0
-19.9217,0,-0.395539,11.3951,-0.395539,-11.3951,0.71277,0
-19.9257,0,-0.393662,11.3985,-0.393662,-11.3985,0.712982,0
-19.9296,0,-0.391786,11.4019,-0.391786,-11.4019,0.713194,0
-19.9336,0,-0.389912,11.4053,-0.389912,-11.4053,0.713406,0
-19.9375,0,-0.388038,11.4087,-0.388038,-11.4087,0.713617,0
-19.9415,0,-0.386165,11.4121,-0.386165,-11.4121,0.713828,0
-19.9455,0,-0.384293,11.4155,-0.384293,-11.4155,0.714039,0
-19.9494,0,-0.382422,11.4189,-0.382422,-11.4189,0.714249,0
-19.9534,0,-0.380553,11.4223,-0.380553,-11.4223,0.714459,0
-19.9573,0,-0.378684,11.4257,-0.378684,-11.4257,0.714669,0
-19.9612,0,-0.376817,11.429,-0.376817,-11.429,0.714878,0
-19.9652,0,-0.37495,11.4324,-0.37495,-11.4324,0.715087,0
-19.9691,0,-0.373084,11.4358,-0.373084,-11.4358,0.715296,0
-19.9731,0,-0.37122,11.4392,-0.37122,-11.4392,0.715504,0
-19.977,0,-0.369356,11.4426,-0.369356,-11.4426,0.715712,0
-19.9809,0,-0.367494,11.446,-0.367494,-11.446,0.71592,0
-19.9849,0,-0.365633,11.4493,-0.365633,-11.4493,0.716128,0
-19.9888,0,-0.363772,11.4527,-0.363772,-11.4527,0.716335,0
-19.9927,0,-0.361913,11.4561,-0.361913,-11.4561,0.716542,0
-19.9966,0,-0.360055,11.4595,-0.360055,-11.4595,0.716749,0
-20.0006,0,-0.358197,11.4628,-0.358197,-11.4628,0.716955,0
-20.0045,0,-0.356341,11.4662,-0.356341,-11.4662,0.717161,0
-20.0084,0,-0.354486,11.4696,-0.354486,-11.4696,0.717367,0
-20.0123,0,-0.352632,11.4729,-0.352632,-11.4729,0.717572,0
-20.0162,0,-0.350779,11.4763,-0.350779,-11.4763,0.717777,0
-20.0201,0,-0.348926,11.4796,-0.348926,-11.4796,0.717982,0
-20.024,0,-0.347075,11.483,-0.347075,-11.483,0.718186,0
-20.0279,0,-0.345225,11.4864,-0.345225,-11.4864,0.71839,0
-20.0318,0,-0.343376,11.4897,-0.343376,-11.4897,0.718594,0
-20.0357,0,-0.341528,11.4931,-0.341528,-11.4931,0.718798,0
-20.0396,0,-0.339681,11.4964,-0.339681,-11.4964,0.719001,0
-20.0435,0,-0.337835,11.4998,-0.337835,-11.4998,0.719204,0
-20.0474,0,-0.33599,11.5031,-0.33599,-11.5031,0.719407,0
-20.0513,0,-0.334146,11.5064,-0.334146,-11.5064,0.719609,0
-20.0552,0,-0.332302,11.5098,-0.332302,-11.5098,0.719811,0
-20.0591,0,-0.33046,11.5131,-0.33046,-11.5131,0.720013,0
-20.063,0,-0.328619,11.5165,-0.328619,-11.5165,0.720214,0
-20.0669,0,-0.326779,11.5198,-0.326779,-11.5198,0.720416,0
-20.0707,0,-0.32494,11.5231,-0.32494,-11.5231,0.720616,0
-20.0746,0,-0.323102,11.5265,-0.323102,-11.5265,0.720817,0
-20.0785,0,-0.321265,11.5298,-0.321265,-11.5298,0.721017,0
-20.0824,0,-0.319429,11.5331,-0.319429,-11.5331,0.721217,0
-20.0862,0,-0.317594,11.5364,-0.317594,-11.5364,0.721417,0
-20.0901,0,-0.31576,11.5398,-0.31576,-11.5398,0.721617,0
-20.094,0,-0.313927,11.5431,-0.313927,-11.5431,0.721816,0
-20.0978,0,-0.312095,11.5464,-0.312095,-11.5464,0.722015,0
-20.1017,0,-0.310264,11.5497,-0.310264,-11.5497,0.722213,0
-20.1055,0,-0.308434,11.553,-0.308434,-11.553,0.722411,0
-20.1094,0,-0.306604,11.5563,-0.306604,-11.5563,0.722609,0
-20.1133,0,-0.304776,11.5597,-0.304776,-11.5597,0.722807,0
-20.1171,0,-0.302949,11.563,-0.302949,-11.563,0.723004,0
-20.121,0,-0.301123,11.5663,-0.301123,-11.5663,0.723202,0
-20.1248,0,-0.299298,11.5696,-0.299298,-11.5696,0.723398,0
-20.1286,0,-0.297474,11.5729,-0.297474,-11.5729,0.723595,0
-20.1325,0,-0.29565,11.5762,-0.29565,-11.5762,0.723791,0
-20.1363,0,-0.293828,11.5795,-0.293828,-11.5795,0.723987,0
-20.1402,0,-0.292007,11.5828,-0.292007,-11.5828,0.724183,0
-20.144,0,-0.290186,11.5861,-0.290186,-11.5861,0.724378,0
-20.1478,0,-0.288367,11.5894,-0.288367,-11.5894,0.724574,0
-20.1517,0,-0.286549,11.5927,-0.286549,-11.5927,0.724768,0
-20.1555,0,-0.284731,11.5959,-0.284731,-11.5959,0.724963,0
-20.1593,0,-0.282915,11.5992,-0.282915,-11.5992,0.725157,0
-20.1632,0,-0.281099,11.6025,-0.281099,-11.6025,0.725351,0
-20.167,0,-0.279285,11.6058,-0.279285,-11.6058,0.725545,0
-20.1708,0,-0.277471,11.6091,-0.277471,-11.6091,0.725739,0
-20.1746,0,-0.275659,11.6124,-0.275659,-11.6124,0.725932,0
-20.1784,0,-0.273847,11.6156,-0.273847,-11.6156,0.726125,0
-20.1822,0,-0.272037,11.6189,-0.272037,-11.6189,0.726317,0
-20.1861,0,-0.270227,11.6222,-0.270227,-11.6222,0.72651,0
-20.1899,0,-0.268418,11.6255,-0.268418,-11.6255,0.726702,0
-20.1937,0,-0.266611,11.6287,-0.266611,-11.6287,0.726894,0
-20.1975,0,-0.264804,11.632,-0.264804,-11.632,0.727085,0
-20.2013,0,-0.262998,11.6353,-0.262998,-11.6353,0.727276,0
-20.2051,0,-0.261193,11.6385,-0.261193,-11.6385,0.727467,0
-20.2089,0,-0.259389,11.6418,-0.259389,-11.6418,0.727658,0
-20.2127,0,-0.257586,11.6451,-0.257586,-11.6451,0.727848,0
-20.2165,0,-0.255784,11.6483,-0.255784,-11.6483,0.728039,0
-20.2203,0,-0.253983,11.6516,-0.253983,-11.6516,0.728229,0
-20.2241,0,-0.252183,11.6548,-0.252183,-11.6548,0.728418,0
-20.2278,0,-0.250384,11.6581,-0.250384,-11.6581,0.728608,0
-20.2316,0,-0.248585,11.6613,-0.248585,-11.6613,0.728797,0
-20.2354,0,-0.246788,11.6646,-0.246788,-11.6646,0.728986,0
-20.2392,0,-0.244992,11.6678,-0.244992,-11.6678,0.729174,0
-20.243,0,-0.243196,11.6711,-0.243196,-11.6711,0.729362,0
-20.2467,0,-0.241402,11.6743,-0.241402,-11.6743,0.72955,0
-20.2505,0,-0.239608,11.6776,-0.239608,-11.6776,0.729738,0
-20.2543,0,-0.237816,11.6808,-0.237816,-11.6808,0.729926,0
-20.2581,0,-0.236024,11.684,-0.236024,-11.684,0.730113,0
-20.2618,0,-0.234233,11.6873,-0.234233,-11.6873,0.7303,0
-20.2656,0,-0.232444,11.6905,-0.232444,-11.6905,0.730487,0
-20.2694,0,-0.230655,11.6937,-0.230655,-11.6937,0.730673,0
-20.2731,0,-0.228867,11.697,-0.228867,-11.697,0.730859,0
-20.2769,0,-0.22708,11.7002,-0.22708,-11.7002,0.731045,0
-20.2806,0,-0.225294,11.7034,-0.225294,-11.7034,0.731231,0
-20.2844,0,-0.223509,11.7067,-0.223509,-11.7067,0.731416,0
-20.2882,0,-0.221724,11.7099,-0.221724,-11.7099,0.731601,0
-20.2919,0,-0.219941,11.7131,-0.219941,-11.7131,0.731786,0
-20.2957,0,-0.218159,11.7163,-0.218159,-11.7163,0.731971,0
-20.2994,0,-0.216377,11.7195,-0.216377,-11.7195,0.732155,0
-20.3031,0,-0.214597,11.7228,-0.214597,-11.7228,0.732339,0
-20.3069,0,-0.212817,11.726,-0.212817,-11.726,0.732523,0
-20.3106,0,-0.211039,11.7292,-0.211039,-11.7292,0.732707,0
-20.3144,0,-0.209261,11.7324,-0.209261,-11.7324,0.73289,0
-20.3181,0,-0.207484,11.7356,-0.207484,-11.7356,0.733073,0
-20.3218,0,-0.205708,11.7388,-0.205708,-11.7388,0.733256,0
-20.3256,0,-0.203933,11.742,-0.203933,-11.742,0.733439,0
-20.3293,0,-0.202159,11.7452,-0.202159,-11.7452,0.733621,0
-20.333,0,-0.200386,11.7484,-0.200386,-11.7484,0.733803,0
-20.3368,0,-0.198614,11.7516,-0.198614,-11.7516,0.733985,0
-20.3405,0,-0.196842,11.7548,-0.196842,-11.7548,0.734166,0
-20.3442,0,-0.195072,11.758,-0.195072,-11.758,0.734348,0
-20.3479,0,-0.193302,11.7612,-0.193302,-11.7612,0.734529,0
-20.3516,0,-0.191534,11.7644,-0.191534,-11.7644,0.73471,0
-20.3554,0,-0.189766,11.7676,-0.189766,-11.7676,0.73489,0
-20.3591,0,-0.187999,11.7708,-0.187999,-11.7708,0.735071,0
-20.3628,0,-0.186233,11.774,-0.186233,-11.774,0.735251,0
-20.3665,0,-0.184468,11.7772,-0.184468,-11.7772,0.73543,0
-20.3702,0,-0.182704,11.7803,-0.182704,-11.7803,0.73561,0
-20.3739,0,-0.180941,11.7835,-0.180941,-11.7835,0.735789,0
-20.3776,0,-0.179178,11.7867,-0.179178,-11.7867,0.735968,0
-20.3813,0,-0.177417,11.7899,-0.177417,-11.7899,0.736147,0
-20.385,0,-0.175657,11.7931,-0.175657,-11.7931,0.736326,0
-20.3887,0,-0.173897,11.7962,-0.173897,-11.7962,0.736504,0
-20.3924,0,-0.172138,11.7994,-0.172138,-11.7994,0.736682,0
-20.3961,0,-0.17038,11.8026,-0.17038,-11.8026,0.73686,0
-20.3998,0,-0.168623,11.8058,-0.168623,-11.8058,0.737038,0
-20.4035,0,-0.166867,11.8089,-0.166867,-11.8089,0.737215,0
-20.4072,0,-0.165112,11.8121,-0.165112,-11.8121,0.737392,0
-20.4109,0,-0.163358,11.8153,-0.163358,-11.8153,0.737569,0
-20.4145,0,-0.161604,11.8184,-0.161604,-11.8184,0.737746,0
-20.4182,0,-0.159852,11.8216,-0.159852,-11.8216,0.737922,0
-20.4219,0,-0.1581,11.8247,-0.1581,-11.8247,0.738098,0
-20.4256,0,-0.15635,11.8279,-0.15635,-11.8279,0.738274,0
-20.4293,0,-0.1546,11.831,-0.1546,-11.831,0.73845,0
-20.4329,0,-0.152851,11.8342,-0.152851,-11.8342,0.738625,0
-20.4366,0,-0.151103,11.8374,-0.151103,-11.8374,0.7388,0
-20.4403,0,-0.149355,11.8405,-0.149355,-11.8405,0.738975,0
-20.4439,0,-0.147609,11.8437,-0.147609,-11.8437,0.73915,0
-20.4476,0,-0.145864,11.8468,-0.145864,-11.8468,0.739324,0
-20.4513,0,-0.144119,11.8499,-0.144119,-11.8499,0.739499,0
-20.4549,0,-0.142375,11.8531,-0.142375,-11.8531,0.739673,0
-20.4586,0,-0.140633,11.8562,-0.140633,-11.8562,0.739846,0
-20.4622,0,-0.138891,11.8594,-0.138891,-11.8594,0.74002,0
-20.4659,0,-0.13715,11.8625,-0.13715,-11.8625,0.740193,0
-20.4695,0,-0.135409,11.8656,-0.135409,-11.8656,0.740366,0
-20.4732,0,-0.13367,11.8688,-0.13367,-11.8688,0.740539,0
-20.4768,0,-0.131931,11.8719,-0.131931,-11.8719,0.740712,0
-20.4805,0,-0.130194,11.875,-0.130194,-11.875,0.740884,0
-20.4841,0,-0.128457,11.8782,-0.128457,-11.8782,0.741056,0
-20.4878,0,-0.126721,11.8813,-0.126721,-11.8813,0.741228,0
-20.4914,0,-0.124986,11.8844,-0.124986,-11.8844,0.7414,0
-20.4951,0,-0.123252,11.8876,-0.123252,-11.8876,0.741571,0
-20.4987,0,-0.121519,11.8907,-0.121519,-11.8907,0.741743,0
-20.5023,0,-0.119786,11.8938,-0.119786,-11.8938,0.741913,0
-20.506,0,-0.118055,11.8969,-0.118055,-11.8969,0.742084,0
-20.5096,0,-0.116324,11.9,-0.116324,-11.9,0.742255,0
-20.5132,0,-0.114594,11.9032,-0.114594,-11.9032,0.742425,0
-20.5169,0,-0.112865,11.9063,-0.112865,-11.9063,0.742595,0
-20.5205,0,-0.111137,11.9094,-0.111137,-11.9094,0.742765,0
-20.5241,0,-0.10941,11.9125,-0.10941,-11.9125,0.742935,0
-20.5277,0,-0.107683,11.9156,-0.107683,-11.9156,0.743104,0
-20.5314,0,-0.105958,11.9187,-0.105958,-11.9187,0.743273,0
-20.535,0,-0.104233,11.9218,-0.104233,-11.9218,0.743442,0
-20.5386,0,-0.102509,11.9249,-0.102509,-11.9249,0.743611,0
-20.5422,0,-0.100786,11.928,-0.100786,-11.928,0.743779,0
-20.5458,0,-0.0990639,11.9311,-0.0990639,-11.9311,0.743947,0
-20.5494,0,-0.0973425,11.9342,-0.0973425,-11.9342,0.744115,0
-20.553,0,-0.095622,11.9373,-0.095622,-11.9373,0.744283,0
-20.5566,0,-0.0939024,11.9404,-0.0939024,-11.9404,0.744451,0
-20.5603,0,-0.0921836,11.9435,-0.0921836,-11.9435,0.744618,0
-20.5639,0,-0.0904656,11.9466,-0.0904656,-11.9466,0.744785,0
-20.5675,0,-0.0887485,11.9497,-0.0887485,-11.9497,0.744952,0
-20.5711,0,-0.0870322,11.9528,-0.0870322,-11.9528,0.745119,0
-20.5747,0,-0.0853168,11.9559,-0.0853168,-11.9559,0.745285,0
-20.5782,0,-0.0836022,11.959,-0.0836022,-11.959,0.745452,0
-20.5818,0,-0.0818884,11.9621,-0.0818884,-11.9621,0.745618,0
-20.5854,0,-0.0801755,11.9651,-0.0801755,-11.9651,0.745783,0
-20.589,0,-0.0784634,11.9682,-0.0784634,-11.9682,0.745949,0
-20.5926,0,-0.0767521,11.9713,-0.0767521,-11.9713,0.746114,0
-20.5962,0,-0.0750417,11.9744,-0.0750417,-11.9744,0.74628,0
-20.5998,0,-0.0733321,11.9775,-0.0733321,-11.9775,0.746444,0
-20.6034,0,-0.0716234,11.9805,-0.0716234,-11.9805,0.746609,0
-20.6069,0,-0.0699154,11.9836,-0.0699154,-11.9836,0.746774,0
-20.6105,0,-0.0682083,11.9867,-0.0682083,-11.9867,0.746938,0
-20.6141,0,-0.0665021,11.9897,-0.0665021,-11.9897,0.747102,0
-20.6177,0,-0.0647966,11.9928,-0.0647966,-11.9928,0.747266,0
-20.6212,0,-0.063092,11.9959,-0.063092,-11.9959,0.74743,0
-20.6248,0,-0.0613882,11.9989,-0.0613882,-11.9989,0.747593,0
-20.6284,0,-0.0596853,12.002,-0.0596853,-12.002,0.747756,0
-20.632,0,-0.0579831,12.0051,-0.0579831,-12.0051,0.747919,0
-20.6355,0,-0.0562818,12.0081,-0.0562818,-12.0081,0.748082,0
-20.6391,0,-0.0545813,12.0112,-0.0545813,-12.0112,0.748244,0
-20.6426,0,-0.0528816,12.0143,-0.0528816,-12.0143,0.748407,0
-20.6462,0,-0.0511828,12.0173,-0.0511828,-12.0173,0.748569,0
-20.6498,0,-0.0494847,12.0204,-0.0494847,-12.0204,0.748731,0
-20.6533,0,-0.0477875,12.0234,-0.0477875,-12.0234,0.748893,0
-20.6569,0,-0.0460911,12.0265,-0.0460911,-12.0265,0.749054,0
-20.6604,0,-0.0443955,12.0295,-0.0443955,-12.0295,0.749215,0
-20.664,0,-0.0427007,12.0326,-0.0427007,-12.0326,0.749377,0
-20.6675,0,-0.0410068,12.0356,-0.0410068,-12.0356,0.749537,0
-20.6711,0,-0.0393136,12.0387,-0.0393136,-12.0387,0.749698,0
-20.6746,0,-0.0376213,12.0417,-0.0376213,-12.0417,0.749859,0
-20.6782,0,-0.0359297,12.0447,-0.0359297,-12.0447,0.750019,0
-20.6817,0,-0.034239,12.0478,-0.034239,-12.0478,0.750179,0
-20.6852,0,-0.0325491,12.0508,-0.0325491,-12.0508,0.750339,0
-20.6888,0,-0.03086,12.0539,-0.03086,-12.0539,0.750498,0
-20.6923,0,-0.0291717,12.0569,-0.0291717,-12.0569,0.750658,0
-20.6958,0,-0.0274842,12.0599,-0.0274842,-12.0599,0.750817,0
-20.6994,0,-0.0257976,12.063,-0.0257976,-12.063,0.750976,0
-20.7029,0,-0.0241117,12.066,-0.0241117,-12.066,0.751135,0
-20.7064,0,-0.0224266,12.069,-0.0224266,-12.069,0.751293,0
-20.71,0,-0.0207423,12.072,-0.0207423,-12.072,0.751452,0
-20.7135,0,-0.0190589,12.0751,-0.0190589,-12.0751,0.75161,0
-20.717,0,-0.0173762,12.0781,-0.0173762,-12.0781,0.751768,0
-20.7205,0,-0.0156943,12.0811,-0.0156943,-12.0811,0.751926,0
-20.7241,0,-0.0140132,12.0841,-0.0140132,-12.0841,0.752083,0
-20.7276,0,-0.0123329,12.0872,-0.0123329,-12.0872,0.752241,0
-20.7311,0,-0.0106535,12.0902,-0.0106535,-12.0902,0.752398,0
-20.7346,0,-0.00897478,12.0932,-0.00897478,-12.0932,0.752555,0
-20.7381,0,-0.00729688,12.0962,-0.00729688,-12.0962,0.752711,0
-20.7416,0,-0.00561978,12.0992,-0.00561978,-12.0992,0.752868,0
-20.7451,0,-0.00394348,12.1022,-0.00394348,-12.1022,0.753024,0
-20.7486,0,-0.00226796,12.1052,-0.00226796,-12.1052,0.753181,0
-20.7522,0,-0.000593236,12.1082,-0.000593236,-12.1082,0.753337,0
-20.7557,0,0.0010807,12.1113,0.0010807,-12.1113,0.753492,0
-20.7592,0,0.00275385,12.1143,0.00275385,-12.1143,0.753648,0
-20.7627,0,0.00442621,12.1173,0.00442621,-12.1173,0.753803,0
-20.7662,0,0.00609778,12.1203,0.00609778,-12.1203,0.753958,0
-20.7697,0,0.00776856,12.1233,0.00776856,-12.1233,0.754113,0
-20.7731,0,0.00943856,12.1263,0.00943856,-12.1263,0.754268,0
-20.7766,0,0.0111078,12.1293,0.0111078,-12.1293,0.754423,0
-20.7801,0,0.0127762,12.1323,0.0127762,-12.1323,0.754577,0
-20.7836,0,0.0144439,12.1353,0.0144439,-12.1353,0.754731,0
-20.7871,0,0.0161107,12.1382,0.0161107,-12.1382,0.754885,0
-20.7906,0,0.0177768,12.1412,0.0177768,-12.1412,0.755039,0
-20.7941,0,0.0194421,12.1442,0.0194421,-12.1442,0.755193,0
-20.7976,0,0.0211067,12.1472,0.0211067,-12.1472,0.755346,0
-20.801,0,0.0227704,12.1502,0.0227704,-12.1502,0.755499,0
-20.8045,0,0.0244334,12.1532,0.0244334,-12.1532,0.755652,0
-20.808,0,0.0260956,12.1562,0.0260956,-12.1562,0.755805,0
-20.8115,0,0.027757,12.1592,0.027757,-12.1592,0.755958,0
-20.8149,0,0.0294177,12.1621,0.0294177,-12.1621,0.75611,0
-20.8184,0,0.0310776,12.1651,0.0310776,-12.1651,0.756262,0
-20.8219,0,0.0327367,12.1681,0.0327367,-12.1681,0.756414,0
-20.8254,0,0.034395,12.1711,0.034395,-12.1711,0.756566,0
-20.8288,0,0.0360526,12.1741,0.0360526,-12.1741,0.756718,0
-20.8323,0,0.0377094,12.177,0.0377094,-12.177,0.756869,0
-20.8358,0,0.0393654,12.18,0.0393654,-12.18,0.757021,0
-20.8392,0,0.0410207,12.183,0.0410207,-12.183,0.757172,0
-20.8427,0,0.0426751,12.1859,0.0426751,-12.1859,0.757323,0
-20.8461,0,0.0443289,12.1889,0.0443289,-12.1889,0.757473,0
-20.8496,0,0.0459818,12.1919,0.0459818,-12.1919,0.757624,0
-20.853,0,0.047634,12.1948,0.047634,-12.1948,0.757774,0
-20.8565,0,0.0492855,12.1978,0.0492855,-12.1978,0.757924,0
-20.8599,0,0.0509361,12.2008,0.0509361,-12.2008,0.758074,0
-20.8634,0,0.0525861,12.2037,0.0525861,-12.2037,0.758224,0
-20.8668,0,0.0542352,12.2067,0.0542352,-12.2067,0.758374,0
-20.8703,0,0.0558836,12.2096,0.0558836,-12.2096,0.758523,0
-20.8737,0,0.0575312,12.2126,0.0575312,-12.2126,0.758672,0
-20.8772,0,0.0591781,12.2156,0.0591781,-12.2156,0.758821,0
-20.8806,0,0.0608242,12.2185,0.0608242,-12.2185,0.75897,0
-20.8841,0,0.0624696,12.2215,0.0624696,-12.2215,0.759119,0
-20.8875,0,0.0641142,12.2244,0.0641142,-12.2244,0.759267,0
-20.8909,0,0.065758,12.2274,0.065758,-12.2274,0.759415,0
-20.8944,0,0.0674011,12.2303,0.0674011,-12.2303,0.759563,0
-20.8978,0,0.0690435,12.2332,0.0690435,-12.2332,0.759711,0
-20.9012,0,0.0706851,12.2362,0.0706851,-12.2362,0.759859,0
-20.9047,0,0.0723259,12.2391,0.0723259,-12.2391,0.760007,0
-20.9081,0,0.073966,12.2421,0.073966,-12.2421,0.760154,0
-20.9115,0,0.0756053,12.245,0.0756053,-12.245,0.760301,0
-20.9149,0,0.0772439,12.248,0.0772439,-12.248,0.760448,0
-20.9184,0,0.0788818,12.2509,0.0788818,-12.2509,0.760595,0
-20.9218,0,0.0805189,12.2538,0.0805189,-12.2538,0.760741,0
-20.9252,0,0.0821552,12.2568,0.0821552,-12.2568,0.760888,0
-20.9286,0,0.0837908,12.2597,0.0837908,-12.2597,0.761034,0
-20.932,0,0.0854257,12.2626,0.0854257,-12.2626,0.76118,0
-20.9354,0,0.0870598,12.2656,0.0870598,-12.2656,0.761326,0
-20.9389,0,0.0886932,12.2685,0.0886932,-12.2685,0.761472,0
-20.9423,0,0.0903258,12.2714,0.0903258,-12.2714,0.761617,0
-20.9457,0,0.0919577,12.2743,0.0919577,-12.2743,0.761763,0
-20.9491,0,0.0935889,12.2773,0.0935889,-12.2773,0.761908,0
-20.9525,0,0.0952193,12.2802,0.0952193,-12.2802,0.762053,0
-20.9559,0,0.096849,12.2831,0.096849,-12.2831,0.762198,0
-20.9593,0,0.0984779,12.286,0.0984779,-12.286,0.762342,0
-20.9627,0,0.100106,12.2889,0.100106,-12.2889,0.762487,0
-20.9661,0,0.101734,12.2919,0.101734,-12.2919,0.762631,0
-20.9695,0,0.10336,12.2948,0.10336,-12.2948,0.762775,0
-20.9729,0,0.104986,12.2977,0.104986,-12.2977,0.762919,0
-20.9763,0,0.106612,12.3006,0.106612,-12.3006,0.763063,0
-20.9797,0,0.108236,12.3035,0.108236,-12.3035,0.763206,0
-20.9831,0,0.10986,12.3064,0.10986,-12.3064,0.76335,0
-20.9865,0,0.111483,12.3093,0.111483,-12.3093,0.763493,0
-20.9898,0,0.113105,12.3122,0.113105,-12.3122,0.763636,0
-20.9932,0,0.114727,12.3151,0.114727,-12.3151,0.763779,0
-20.9966,0,0.116348,12.318,0.116348,-12.318,0.763922,0
-21,0,0.117968,12.321,0.117968,-12.321,0.764064,0
-21.0034,0,0.119587,12.3239,0.119587,-12.3239,0.764206,0
-21.0068,0,0.121206,12.3268,0.121206,-12.3268,0.764349,0
-21.0101,0,0.122824,12.3297,0.122824,-12.3297,0.764491,0
-21.0135,0,0.124441,12.3325,0.124441,-12.3325,0.764632,0
-21.0169,0,0.126058,12.3354,0.126058,-12.3354,0.764774,0
-21.0203,0,0.127674,12.3383,0.127674,-12.3383,0.764916,0
-21.0236,0,0.129289,12.3412,0.129289,-12.3412,0.765057,0
-21.027,0,0.130903,12.3441,0.130903,-12.3441,0.765198,0
-21.0304,0,0.132517,12.347,0.132517,-12.347,0.765339,0
-21.0337,0,0.13413,12.3499,0.13413,-12.3499,0.76548,0
-21.0371,0,0.135742,12.3528,0.135742,-12.3528,0.76562,0
-21.0405,0,0.137353,12.3557,0.137353,-12.3557,0.765761,0
-21.0438,0,0.138964,12.3586,0.138964,-12.3586,0.765901,0
-21.0472,0,0.140574,12.3614,0.140574,-12.3614,0.766041,0
-21.0505,0,0.142184,12.3643,0.142184,-12.3643,0.766181,0
-21.0539,0,0.143792,12.3672,0.143792,-12.3672,0.766321,0
-21.0573,0,0.1454,12.3701,0.1454,-12.3701,0.76646,0
-21.0606,0,0.147007,12.373,0.147007,-12.373,0.7666,0
-21.064,0,0.148614,12.3758,0.148614,-12.3758,0.766739,0
-21.0673,0,0.15022,12.3787,0.15022,-12.3787,0.766878,0
-21.0707,0,0.151825,12.3816,0.151825,-12.3816,0.767017,0
-21.074,0,0.153429,12.3845,0.153429,-12.3845,0.767156,0
-21.0774,0,0.155033,12.3873,0.155033,-12.3873,0.767295,0
-21.0807,0,0.156636,12.3902,0.156636,-12.3902,0.767433,0
-21.084,0,0.158238,12.3931,0.158238,-12.3931,0.767571,0
-21.0874,0,0.159839,12.3959,0.159839,-12.3959,0.767709,0
-21.0907,0,0.16144,12.3988,0.16144,-12.3988,0.767847,0
-21.0941,0,0.16304,12.4017,0.16304,-12.4017,0.767985,0
-21.0974,0,0.16464,12.4045,0.16464,-12.4045,0.768123,0
-21.1007,0,0.166238,12.4074,0.166238,-12.4074,0.76826,0
-21.1041,0,0.167836,12.4102,0.167836,-12.4102,0.768397,0
-21.1074,0,0.169434,12.4131,0.169434,-12.4131,0.768534,0
-21.1107,0,0.17103,12.416,0.17103,-12.416,0.768671,0
-21.1141,0,0.172626,12.4188,0.172626,-12.4188,0.768808,0
-21.1174,0,0.174221,12.4217,0.174221,-12.4217,0.768945,0
-21.1207,0,0.175816,12.4245,0.175816,-12.4245,0.769081,0
-21.124,0,0.17741,12.4274,0.17741,-12.4274,0.769217,0
-21.1274,0,0.179003,12.4302,0.179003,-12.4302,0.769354,0
-21.1307,0,0.180595,12.4331,0.180595,-12.4331,0.76949,0
-21.134,0,0.182187,12.4359,0.182187,-12.4359,0.769625,0
-21.1373,0,0.183778,12.4388,0.183778,-12.4388,0.769761,0
-21.1406,0,0.185368,12.4416,0.185368,-12.4416,0.769896,0
-21.1439,0,0.186958,12.4445,0.186958,-12.4445,0.770032,0
-21.1473,0,0.188547,12.4473,0.188547,-12.4473,0.770167,0
-21.1506,0,0.190135,12.4501,0.190135,-12.4501,0.770302,0
-21.1539,0,0.191723,12.453,0.191723,-12.453,0.770437,0
-21.1572,0,0.193309,12.4558,0.193309,-12.4558,0.770571,0
-21.1605,0,0.194896,12.4587,0.194896,-12.4587,0.770706,0
-21.1638,0,0.196481,12.4615,0.196481,-12.4615,0.77084,0
-21.1671,0,0.198066,12.4643,0.198066,-12.4643,0.770974,0
-21.1704,0,0.19965,12.4672,0.19965,-12.4672,0.771108,0
-21.1737,0,0.201233,12.47,0.201233,-12.47,0.771242,0
-21.177,0,0.202816,12.4728,0.202816,-12.4728,0.771376,0
-21.1803,0,0.204398,12.4757,0.204398,-12.4757,0.77151,0
-21.1836,0,0.205979,12.4785,0.205979,-12.4785,0.771643,0
-21.1869,0,0.20756,12.4813,0.20756,-12.4813,0.771776,0
-21.1902,0,0.20914,12.4841,0.20914,-12.4841,0.771909,0
-21.1935,0,0.210719,12.487,0.210719,-12.487,0.772042,0
-21.1968,0,0.212298,12.4898,0.212298,-12.4898,0.772175,0
-21.2001,0,0.213876,12.4926,0.213876,-12.4926,0.772308,0
-21.2033,0,0.215453,12.4954,0.215453,-12.4954,0.77244,0
-21.2066,0,0.21703,12.4982,0.21703,-12.4982,0.772572,0
-21.2099,0,0.218606,12.5011,0.218606,-12.5011,0.772705,0
-21.2132,0,0.220181,12.5039,0.220181,-12.5039,0.772836,0
-21.2165,0,0.221756,12.5067,0.221756,-12.5067,0.772968,0
-21.2198,0,0.223329,12.5095,0.223329,-12.5095,0.7731,0
-21.223,0,0.224903,12.5123,0.224903,-12.5123,0.773232,0
-21.2263,0,0.226475,12.5151,0.226475,-12.5151,0.773363,0
-21.2296,0,0.228047,12.5179,0.228047,-12.5179,0.773494,0
-21.2329,0,0.229618,12.5208,0.229618,-12.5208,0.773625,0
-21.2361,0,0.231189,12.5236,0.231189,-12.5236,0.773756,0
-21.2394,0,0.232759,12.5264,0.232759,-12.5264,0.773887,0
-21.2427,0,0.234328,12.5292,0.234328,-12.5292,0.774017,0
-21.2459,0,0.235896,12.532,0.235896,-12.532,0.774148,0
-21.2492,0,0.237464,12.5348,0.237464,-12.5348,0.774278,0
-21.2525,0,0.239031,12.5376,0.239031,-12.5376,0.774408,0
-21.2557,0,0.240598,12.5404,0.240598,-12.5404,0.774538,0
-21.259,0,0.242164,12.5432,0.242164,-12.5432,0.774668,0
-21.2623,0,0.243729,12.546,0.243729,-12.546,0.774798,0
-21.2655,0,0.245293,12.5488,0.245293,-12.5488,0.774927,0
-21.2688,0,0.246857,12.5516,0.246857,-12.5516,0.775057,0
-21.272,0,0.24842,12.5544,0.24842,-12.5544,0.775186,0
-21.2753,0,0.249983,12.5571,0.249983,-12.5571,0.775315,0
-21.2785,0,0.251544,12.5599,0.251544,-12.5599,0.775444,0
-21.2818,0,0.253106,12.5627,0.253106,-12.5627,0.775573,0
-21.285,0,0.254666,12.5655,0.254666,-12.5655,0.775702,0
-21.2883,0,0.256226,12.5683,0.256226,-12.5683,0.77583,0
-21.2915,0,0.257785,12.5711,0.257785,-12.5711,0.775958,0
-21.2948,0,0.259344,12.5739,0.259344,-12.5739,0.776087,0
-21.298,0,0.260902,12.5766,0.260902,-12.5766,0.776215,0
-21.3013,0,0.262459,12.5794,0.262459,-12.5794,0.776343,0
-21.3045,0,0.264015,12.5822,0.264015,-12.5822,0.77647,0
-21.3077,0,0.265571,12.585,0.265571,-12.585,0.776598,0
-21.311,0,0.267126,12.5878,0.267126,-12.5878,0.776725,0
-21.3142,0,0.268681,12.5905,0.268681,-12.5905,0.776853,0
-21.3174,0,0.270235,12.5933,0.270235,-12.5933,0.77698,0
-21.3207,0,0.271788,12.5961,0.271788,-12.5961,0.777107,0
-21.3239,0,0.273341,12.5989,0.273341,-12.5989,0.777234,0
-21.3271,0,0.274893,12.6016,0.274893,-12.6016,0.77736,0
-21.3304,0,0.276444,12.6044,0.276444,-12.6044,0.777487,0
-21.3336,0,0.277995,12.6072,0.277995,-12.6072,0.777613,0
-21.3368,0,0.279545,12.6099,0.279545,-12.6099,0.77774,0
-21.3401,0,0.281094,12.6127,0.281094,-12.6127,0.777866,0
-21.3433,0,0.282643,12.6155,0.282643,-12.6155,0.777992,0
-21.3465,0,0.284191,12.6182,0.284191,-12.6182,0.778118,0
-21.3497,0,0.285738,12.621,0.285738,-12.621,0.778243,0
-21.3529,0,0.287285,12.6238,0.287285,-12.6238,0.778369,0
-21.3562,0,0.288831,12.6265,0.288831,-12.6265,0.778494,0
-21.3594,0,0.290376,12.6293,0.290376,-12.6293,0.77862,0
-21.3626,0,0.291921,12.632,0.291921,-12.632,0.778745,0
-21.3658,0,0.293465,12.6348,0.293465,-12.6348,0.77887,0
-21.369,0,0.295009,12.6376,0.295009,-12.6376,0.778995,0
-21.3722,0,0.296552,12.6403,0.296552,-12.6403,0.779119,0
-21.3754,0,0.298094,12.6431,0.298094,-12.6431,0.779244,0
-21.3786,0,0.299636,12.6458,0.299636,-12.6458,0.779368,0
-21.3818,0,0.301177,12.6486,0.301177,-12.6486,0.779493,0
-21.3851,0,0.302717,12.6513,0.302717,-12.6513,0.779617,0
-21.3883,0,0.304257,12.6541,0.304257,-12.6541,0.779741,0
-21.3915,0,0.305796,12.6568,0.305796,-12.6568,0.779865,0
-21.3947,0,0.307334,12.6596,0.307334,-12.6596,0.779988,0
-21.3979,0,0.308872,12.6623,0.308872,-12.6623,0.780112,0
-21.4011,0,0.310409,12.665,0.310409,-12.665,0.780235,0
-21.4042,0,0.311945,12.6678,0.311945,-12.6678,0.780359,0
-21.4074,0,0.313481,12.6705,0.313481,-12.6705,0.780482,0
-21.4106,0,0.315017,12.6733,0.315017,-12.6733,0.780605,0
-21.4138,0,0.316551,12.676,0.316551,-12.676,0.780728,0
-21.417,0,0.318085,12.6787,0.318085,-12.6787,0.78085,0
-21.4202,0,0.319618,12.6815,0.319618,-12.6815,0.780973,0
-21.4234,0,0.321151,12.6842,0.321151,-12.6842,0.781095,0
-21.4266,0,0.322683,12.6869,0.322683,-12.6869,0.781218,0
-21.4298,0,0.324214,12.6897,0.324214,-12.6897,0.78134,0
-21.433,0,0.325745,12.6924,0.325745,-12.6924,0.781462,0
-21.4361,0,0.327275,12.6951,0.327275,-12.6951,0.781584,0
-21.4393,0,0.328805,12.6979,0.328805,-12.6979,0.781706,0
-21.4425,0,0.330334,12.7006,0.330334,-12.7006,0.781827,0
-21.4457,0,0.331862,12.7033,0.331862,-12.7033,0.781949,0
-21.4488,0,0.33339,12.706,0.33339,-12.706,0.78207,0
-21.452,0,0.334917,12.7088,0.334917,-12.7088,0.782191,0
-21.4552,0,0.336443,12.7115,0.336443,-12.7115,0.782312,0
-21.4584,0,0.337969,12.7142,0.337969,-12.7142,0.782433,0
-21.4615,0,0.339494,12.7169,0.339494,-12.7169,0.782554,0
-21.4647,0,0.341018,12.7197,0.341018,-12.7197,0.782675,0
-21.4679,0,0.342542,12.7224,0.342542,-12.7224,0.782795,0
-21.471,0,0.344066,12.7251,0.344066,-12.7251,0.782916,0
-21.4742,0,0.345588,12.7278,0.345588,-12.7278,0.783036,0
-21.4774,0,0.34711,12.7305,0.34711,-12.7305,0.783156,0
-21.4805,0,0.348632,12.7332,0.348632,-12.7332,0.783276,0
-21.4837,0,0.350152,12.7359,0.350152,-12.7359,0.783396,0
-21.4869,0,0.351673,12.7387,0.351673,-12.7387,0.783516,0
-21.49,0,0.353192,12.7414,0.353192,-12.7414,0.783636,0
-21.4932,0,0.354711,12.7441,0.354711,-12.7441,0.783755,0
-21.4963,0,0.356229,12.7468,0.356229,-12.7468,0.783874,0
-21.4995,0,0.357747,12.7495,0.357747,-12.7495,0.783994,0
-21.5026,0,0.359264,12.7522,0.359264,-12.7522,0.784113,0
-21.5058,0,0.360781,12.7549,0.360781,-12.7549,0.784232,0
-21.5089,0,0.362296,12.7576,0.362296,-12.7576,0.78435,0
-21.5121,0,0.363812,12.7603,0.363812,-12.7603,0.784469,0
-21.5152,0,0.365326,12.763,0.365326,-12.763,0.784588,0
-21.5184,0,0.36684,12.7657,0.36684,-12.7657,0.784706,0
-21.5215,0,0.368354,12.7684,0.368354,-12.7684,0.784824,0
-21.5247,0,0.369866,12.7711,0.369866,-12.7711,0.784942,0
-21.5278,0,0.371378,12.7738,0.371378,-12.7738,0.78506,0
-21.531,0,0.37289,12.7765,0.37289,-12.7765,0.785178,0
-21.5341,0,0.374401,12.7792,0.374401,-12.7792,0.785296,0
-21.5372,0,0.375911,12.7819,0.375911,-12.7819,0.785414,0
-21.5404,0,0.377421,12.7846,0.377421,-12.7846,0.785531,0
-21.5435,0,0.37893,12.7872,0.37893,-12.7872,0.785648,0
-21.5466,0,0.380438,12.7899,0.380438,-12.7899,0.785766,0
-21.5498,0,0.381946,12.7926,0.381946,-12.7926,0.785883,0
-21.5529,0,0.383454,12.7953,0.383454,-12.7953,0.786,0
-21.556,0,0.38496,12.798,0.38496,-12.798,0.786117,0
-21.5592,0,0.386466,12.8007,0.386466,-12.8007,0.786233,0
-21.5623,0,0.387972,12.8034,0.387972,-12.8034,0.78635,0
-21.5654,0,0.389477,12.806,0.389477,-12.806,0.786466,0
-21.5685,0,0.390981,12.8087,0.390981,-12.8087,0.786583,0
-21.5717,0,0.392485,12.8114,0.392485,-12.8114,0.786699,0
-21.5748,0,0.393988,12.8141,0.393988,-12.8141,0.786815,0
-21.5779,0,0.39549,12.8168,0.39549,-12.8168,0.786931,0
-21.581,0,0.396992,12.8194,0.396992,-12.8194,0.787047,0
-21.5841,0,0.398493,12.8221,0.398493,-12.8221,0.787162,0
-21.5873,0,0.399994,12.8248,0.399994,-12.8248,0.787278,0
-21.5904,0,0.401494,12.8274,0.401494,-12.8274,0.787393,0
-21.5935,0,0.402993,12.8301,0.402993,-12.8301,0.787509,0
-21.5966,0,0.404492,12.8328,0.404492,-12.8328,0.787624,0
-21.5997,0,0.40599,12.8355,0.40599,-12.8355,0.787739,0
-21.6028,0,0.407488,12.8381,0.407488,-12.8381,0.787854,0
-21.6059,0,0.408985,12.8408,0.408985,-12.8408,0.787969,0
-21.609,0,0.410481,12.8435,0.410481,-12.8435,0.788083,0
-21.6122,0,0.411977,12.8461,0.411977,-12.8461,0.788198,0
-21.6153,0,0.413473,12.8488,0.413473,-12.8488,0.788312,0
-21.6184,0,0.414967,12.8515,0.414967,-12.8515,0.788427,0
-21.6215,0,0.416461,12.8541,0.416461,-12.8541,0.788541,0
-21.6246,0,0.417955,12.8568,0.417955,-12.8568,0.788655,0
-21.6277,0,0.419448,12.8594,0.419448,-12.8594,0.788769,0
-21.6308,0,0.42094,12.8621,0.42094,-12.8621,0.788883,0
-21.6339,0,0.422432,12.8647,0.422432,-12.8647,0.788996,0
-21.637,0,0.423923,12.8674,0.423923,-12.8674,0.78911,0
-21.6401,0,0.425413,12.8701,0.425413,-12.8701,0.789223,0
-21.6431,0,0.426903,12.8727,0.426903,-12.8727,0.789337,0
-21.6462,0,0.428393,12.8754,0.428393,-12.8754,0.78945,0
-21.6493,0,0.429881,12.878,0.429881,-12.878,0.789563,0
-21.6524,0,0.431369,12.8807,0.431369,-12.8807,0.789676,0
-21.6555,0,0.432857,12.8833,0.432857,-12.8833,0.789789,0
-21.6586,0,0.434344,12.886,0.434344,-12.886,0.789902,0
-21.6617,0,0.43583,12.8886,0.43583,-12.8886,0.790014,0
-21.6648,0,0.437316,12.8912,0.437316,-12.8912,0.790127,0
-21.6678,0,0.438801,12.8939,0.438801,-12.8939,0.790239,0
-21.6709,0,0.440286,12.8965,0.440286,-12.8965,0.790351,0
-21.674,0,0.44177,12.8992,0.44177,-12.8992,0.790463,0
-21.6771,0,0.443254,12.9018,0.443254,-12.9018,0.790575,0
-21.6802,0,0.444737,12.9045,0.444737,-12.9045,0.790687,0
-21.6832,0,0.446219,12.9071,0.446219,-12.9071,0.790799,0
-21.6863,0,0.447701,12.9097,0.447701,-12.9097,0.79091,0
-21.6894,0,0.449182,12.9124,0.449182,-12.9124,0.791022,0
-21.6925,0,0.450662,12.915,0.450662,-12.915,0.791133,0
-21.6955,0,0.452142,12.9176,0.452142,-12.9176,0.791244,0
-21.6986,0,0.453622,12.9203,0.453622,-12.9203,0.791356,0
-21.7017,0,0.455101,12.9229,0.455101,-12.9229,0.791467,0
-21.7047,0,0.456579,12.9255,0.456579,-12.9255,0.791578,0
-21.7078,0,0.458057,12.9282,0.458057,-12.9282,0.791688,0
-21.7109,0,0.459534,12.9308,0.459534,-12.9308,0.791799,0
-21.7139,0,0.46101,12.9334,0.46101,-12.9334,0.79191,0
-21.717,0,0.462486,12.9361,0.462486,-12.9361,0.79202,0
-21.7201,0,0.463962,12.9387,0.463962,-12.9387,0.79213,0
-21.7231,0,0.465436,12.9413,0.465436,-12.9413,0.79224,0
-21.7262,0,0.466911,12.9439,0.466911,-12.9439,0.79235,0
-21.7292,0,0.468384,12.9465,0.468384,-12.9465,0.79246,0
-21.7323,0,0.469857,12.9492,0.469857,-12.9492,0.79257,0
-21.7353,0,0.47133,12.9518,0.47133,-12.9518,0.79268,0
-21.7384,0,0.472802,12.9544,0.472802,-12.9544,0.79279,0
-21.7414,0,0.474273,12.957,0.474273,-12.957,0.792899,0
-21.7445,0,0.475744,12.9596,0.475744,-12.9596,0.793008,0
-21.7475,0,0.477214,12.9623,0.477214,-12.9623,0.793118,0
-21.7506,0,0.478684,12.9649,0.478684,-12.9649,0.793227,0
-21.7536,0,0.480153,12.9675,0.480153,-12.9675,0.793336,0
-21.7567,0,0.481621,12.9701,0.481621,-12.9701,0.793445,0
-21.7597,0,0.483089,12.9727,0.483089,-12.9727,0.793553,0
-21.7628,0,0.484557,12.9753,0.484557,-12.9753,0.793662,0
-21.7658,0,0.486023,12.9779,0.486023,-12.9779,0.793771,0
-21.7689,0,0.48749,12.9805,0.48749,-12.9805,0.793879,0
-21.7719,0,0.488955,12.9831,0.488955,-12.9831,0.793987,0
-21.7749,0,0.490421,12.9858,0.490421,-12.9858,0.794096,0
-21.778,0,0.491885,12.9884,0.491885,-12.9884,0.794204,0
-21.781,0,0.493349,12.991,0.493349,-12.991,0.794312,0
-21.784,0,0.494812,12.9936,0.494812,-12.9936,0.79442,0
-21.7871,0,0.496275,12.9962,0.496275,-12.9962,0.794527,0
-21.7901,0,0.497738,12.9988,0.497738,-12.9988,0.794635,0
-21.7931,0,0.499199,13.0014,0.499199,-13.0014,0.794742,0
-21.7962,0,0.500661,13.004,0.500661,-13.004,0.79485,0
-21.7992,0,0.502121,13.0066,0.502121,-13.0066,0.794957,0
-21.8022,0,0.503581,13.0092,0.503581,-13.0092,0.795064,0
-21.8053,0,0.505041,13.0118,0.505041,-13.0118,0.795171,0
-21.8083,0,0.5065,13.0143,0.5065,-13.0143,0.795278,0
-21.8113,0,0.507958,13.0169,0.507958,-13.0169,0.795385,0
-21.8143,0,0.509416,13.0195,0.509416,-13.0195,0.795492,0
-21.8173,0,0.510873,13.0221,0.510873,-13.0221,0.795599,0
-21.8204,0,0.51233,13.0247,0.51233,-13.0247,0.795705,0
-21.8234,0,0.513786,13.0273,0.513786,-13.0273,0.795811,0
-21.8264,0,0.515241,13.0299,0.515241,-13.0299,0.795918,0
-21.8294,0,0.516696,13.0325,0.516696,-13.0325,0.796024,0
-21.8324,0,0.518151,13.0351,0.518151,-13.0351,0.79613,0
-21.8354,0,0.519605,13.0377,0.519605,-13.0377,0.796236,0
-21.8385,0,0.521058,13.0402,0.521058,-13.0402,0.796342,0
-21.8415,0,0.522511,13.0428,0.522511,-13.0428,0.796447,0
-21.8445,0,0.523963,13.0454,0.523963,-13.0454,0.796553,0
-21.8475,0,0.525415,13.048,0.525415,-13.048,0.796659,0
-21.8505,0,0.526866,13.0506,0.526866,-13.0506,0.796764,0
-21.8535,0,0.528317,13.0531,0.528317,-13.0531,0.796869,0
-21.8565,0,0.529767,13.0557,0.529767,-13.0557,0.796974,0
-21.8595,0,0.531216,13.0583,0.531216,-13.0583,0.797079,0
-21.8625,0,0.532665,13.0609,0.532665,-13.0609,0.797184,0
-21.8655,0,0.534114,13.0634,0.534114,-13.0634,0.797289,0
-21.8685,0,0.535562,13.066,0.535562,-13.066,0.797394,0
-21.8715,0,0.537009,13.0686,0.537009,-13.0686,0.797499,0
-21.8745,0,0.538456,13.0712,0.538456,-13.0712,0.797603,0
-21.8775,0,0.539902,13.0737,0.539902,-13.0737,0.797707,0
-21.8805,0,0.541347,13.0763,0.541347,-13.0763,0.797812,0
-21.8835,0,0.542793,13.0789,0.542793,-13.0789,0.797916,0
-21.8865,0,0.544237,13.0814,0.544237,-13.0814,0.79802,0
-21.8895,0,0.545681,13.084,0.545681,-13.084,0.798124,0
-21.8925,0,0.547125,13.0866,0.547125,-13.0866,0.798228,0
-21.8955,0,0.548568,13.0891,0.548568,-13.0891,0.798332,0
-21.8985,0,0.55001,13.0917,0.55001,-13.0917,0.798435,0
-21.9014,0,0.551452,13.0943,0.551452,-13.0943,0.798539,0
-21.9044,0,0.552893,13.0968,0.552893,-13.0968,0.798642,0
-21.9074,0,0.554334,13.0994,0.554334,-13.0994,0.798746,0
-21.9104,0,0.555774,13.1019,0.555774,-13.1019,0.798849,0
-21.9134,0,0.557214,13.1045,0.557214,-13.1045,0.798952,0
-21.9164,0,0.558653,13.1071,0.558653,-13.1071,0.799055,0
-21.9193,0,0.560092,13.1096,0.560092,-13.1096,0.799158,0
-21.9223,0,0.56153,13.1122,0.56153,-13.1122,0.799261,0
-21.9253,0,0.562967,13.1147,0.562967,-13.1147,0.799363,0
-21.9283,0,0.564404,13.1173,0.564404,-13.1173,0.799466,0
-21.9312,0,0.565841,13.1198,0.565841,-13.1198,0.799568,0
-21.9342,0,0.567276,13.1224,0.567276,-13.1224,0.799671,0
-21.9372,0,0.568712,13.1249,0.568712,-13.1249,0.799773,0
-21.9402,0,0.570147,13.1275,0.570147,-13.1275,0.799875,0
-21.9431,0,0.571581,13.13,0.571581,-13.13,0.799977,0
-21.9461,0,0.573015,13.1326,0.573015,-13.1326,0.800079,0
-21.9491,0,0.574448,13.1351,0.574448,-13.1351,0.800181,0
-21.952,0,0.575881,13.1377,0.575881,-13.1377,0.800283,0
-21.955,0,0.577313,13.1402,0.577313,-13.1402,0.800384,0
-21.958,0,0.578744,13.1427,0.578744,-13.1427,0.800486,0
-21.9609,0,0.580176,13.1453,0.580176,-13.1453,0.800587,0
-21.9639,0,0.581606,13.1478,0.581606,-13.1478,0.800689,0
-21.9669,0,0.583036,13.1504,0.583036,-13.1504,0.80079,0
-21.9698,0,0.584466,13.1529,0.584466,-13.1529,0.800891,0
-21.9728,0,0.585895,13.1554,0.585895,-13.1554,0.800992,0
-21.9757,0,0.587323,13.158,0.587323,-13.158,0.801093,0
-21.9787,0,0.588751,13.1605,0.588751,-13.1605,0.801194,0
-21.9817,0,0.590178,13.163,0.590178,-13.163,0.801294,0
-21.9846,0,0.591605,13.1656,0.591605,-13.1656,0.801395,0
-21.9876,0,0.593031,13.1681,0.593031,-13.1681,0.801495,0
-21.9905,0,0.594457,13.1706,0.594457,-13.1706,0.801596,0
-21.9935,0,0.595882,13.1732,0.595882,-13.1732,0.801696,0
-21.9964,0,0.597307,13.1757,0.597307,-13.1757,0.801796,0
-21.9994,0,0.598731,13.1782,0.598731,-13.1782,0.801896,0
-22.0023,0,0.600155,13.1808,0.600155,-13.1808,0.801996,0
-22.0053,0,0.601578,13.1833,0.601578,-13.1833,0.802096,0
-22.0082,0,0.603001,13.1858,0.603001,-13.1858,0.802196,0
-22.0111,0,0.604423,13.1883,0.604423,-13.1883,0.802296,0
-22.0141,0,0.605845,13.1909,0.605845,-13.1909,0.802395,0
-22.017,0,0.607266,13.1934,0.607266,-13.1934,0.802495,0
-22.02,0,0.608686,13.1959,0.608686,-13.1959,0.802594,0
-22.0229,0,0.610106,13.1984,0.610106,-13.1984,0.802693,0
-22.0258,0,0.611526,13.201,0.611526,-13.201,0.802793,0
-22.0288,0,0.612945,13.2035,0.612945,-13.2035,0.802892,0
-22.0317,0,0.614363,13.206,0.614363,-13.206,0.802991,0
-22.0347,0,0.615781,13.2085,0.615781,-13.2085,0.803089,0
-22.0376,0,0.617198,13.211,0.617198,-13.211,0.803188,0
-22.0405,0,0.618615,13.2135,0.618615,-13.2135,0.803287,0
-22.0434,0,0.620032,13.216,0.620032,-13.216,0.803385,0
-22.0464,0,0.621447,13.2186,0.621447,-13.2186,0.803484,0
-22.0493,0,0.622863,13.2211,0.622863,-13.2211,0.803582,0
-22.0522,0,0.624278,13.2236,0.624278,-13.2236,0.803681,0
-22.0552,0,0.625692,13.2261,0.625692,-13.2261,0.803779,0
-22.0581,0,0.627106,13.2286,0.627106,-13.2286,0.803877,0
-22.061,0,0.628519,13.2311,0.628519,-13.2311,0.803975,0
-22.0639,0,0.629932,13.2336,0.629932,-13.2336,0.804073,0
-22.0669,0,0.631344,13.2361,0.631344,-13.2361,0.80417,0
-22.0698,0,0.632756,13.2386,0.632756,-13.2386,0.804268,0
-22.0727,0,0.634167,13.2411,0.634167,-13.2411,0.804366,0
-22.0756,0,0.635577,13.2436,0.635577,-13.2436,0.804463,0
-22.0785,0,0.636988,13.2461,0.636988,-13.2461,0.804561,0
-22.0815,0,0.638397,13.2486,0.638397,-13.2486,0.804658,0
-22.0844,0,0.639806,13.2511,0.639806,-13.2511,0.804755,0
-22.0873,0,0.641215,13.2536,0.641215,-13.2536,0.804852,0
-22.0902,0,0.642623,13.2561,0.642623,-13.2561,0.804949,0
-22.0931,0,0.644031,13.2586,0.644031,-13.2586,0.805046,0
-22.096,0,0.645438,13.2611,0.645438,-13.2611,0.805143,0
-22.0989,0,0.646844,13.2636,0.646844,-13.2636,0.80524,0
-22.1018,0,0.64825,13.2661,0.64825,-13.2661,0.805336,0
-22.1047,0,0.649656,13.2686,0.649656,-13.2686,0.805433,0
-22.1077,0,0.651061,13.2711,0.651061,-13.2711,0.805529,0
-22.1106,0,0.652466,13.2736,0.652466,-13.2736,0.805625,0
-22.1135,0,0.65387,13.2761,0.65387,-13.2761,0.805722,0
-22.1164,0,0.655273,13.2786,0.655273,-13.2786,0.805818,0
-22.1193,0,0.656676,13.2811,0.656676,-13.2811,0.805914,0
-22.1222,0,0.658079,13.2836,0.658079,-13.2836,0.80601,0
-22.1251,0,0.659481,13.286,0.659481,-13.286,0.806106,0
-22.128,0,0.660882,13.2885,0.660882,-13.2885,0.806201,0
-22.1309,0,0.662283,13.291,0.662283,-13.291,0.806297,0
-22.1338,0,0.663684,13.2935,0.663684,-13.2935,0.806393,0
-22.1367,0,0.665084,13.296,0.665084,-13.296,0.806488,0
-22.1395,0,0.666483,13.2985,0.666483,-13.2985,0.806583,0
-22.1424,0,0.667882,13.301,0.667882,-13.301,0.806679,0
-22.1453,0,0.669281,13.3034,0.669281,-13.3034,0.806774,0
-22.1482,0,0.670679,13.3059,0.670679,-13.3059,0.806869,0
-22.1511,0,0.672076,13.3084,0.672076,-13.3084,0.806964,0
-22.154,0,0.673473,13.3109,0.673473,-13.3109,0.807059,0
-22.1569,0,0.67487,13.3133,0.67487,-13.3133,0.807154,0
-22.1598,0,0.676265,13.3158,0.676265,-13.3158,0.807248,0
-22.1627,0,0.677661,13.3183,0.677661,-13.3183,0.807343,0
-22.1655,0,0.679056,13.3208,0.679056,-13.3208,0.807437,0
-22.1684,0,0.68045,13.3232,0.68045,-13.3232,0.807532,0
-22.1713,0,0.681844,13.3257,0.681844,-13.3257,0.807626,0
-22.1742,0,0.683238,13.3282,0.683238,-13.3282,0.80772,0
-22.1771,0,0.684631,13.3307,0.684631,-13.3307,0.807815,0
-22.18,0,0.686023,13.3331,0.686023,-13.3331,0.807909,0
-22.1828,0,0.687415,13.3356,0.687415,-13.3356,0.808003,0
-22.1857,0,0.688807,13.3381,0.688807,-13.3381,0.808096,0
-22.1886,0,0.690198,13.3405,0.690198,-13.3405,0.80819,0
-22.1915,0,0.691588,13.343,0.691588,-13.343,0.808284,0
-22.1943,0,0.692978,13.3455,0.692978,-13.3455,0.808377,0
-22.1972,0,0.694368,13.3479,0.694368,-13.3479,0.808471,0
-22.2001,0,0.695757,13.3504,0.695757,-13.3504,0.808564,0
-22.2029,0,0.697145,13.3528,0.697145,-13.3528,0.808658,0
-22.2058,0,0.698533,13.3553,0.698533,-13.3553,0.808751,0
-22.2087,0,0.699921,13.3578,0.699921,-13.3578,0.808844,0
-22.2116,0,0.701308,13.3602,0.701308,-13.3602,0.808937,0
-22.2144,0,0.702694,13.3627,0.702694,-13.3627,0.80903,0
-22.2173,0,0.70408,13.3651,0.70408,-13.3651,0.809123,0
-22.2201,0,0.705466,13.3676,0.705466,-13.3676,0.809216,0
-22.223,0,0.706851,13.37,0.706851,-13.37,0.809308,0
-22.2259,0,0.708235,13.3725,0.708235,-13.3725,0.809401,0
-22.2287,0,0.70962,13.375,0.70962,-13.375,0.809493,0
-22.2316,0,0.711003,13.3774,0.711003,-13.3774,0.809586,0
-22.2345,0,0.712386,13.3799,0.712386,-13.3799,0.809678,0
-22.2373,0,0.713769,13.3823,0.713769,-13.3823,0.80977,0
-22.2402,0,0.715151,13.3848,0.715151,-13.3848,0.809862,0
-22.243,0,0.716533,13.3872,0.716533,-13.3872,0.809954,0
-22.2459,0,0.717914,13.3897,0.717914,-13.3897,0.810046,0
-22.2487,0,0.719294,13.3921,0.719294,-13.3921,0.810138,0
-22.2516,0,0.720675,13.3946,0.720675,-13.3946,0.81023,0
-22.2544,0,0.722054,13.397,0.722054,-13.397,0.810322,0
-22.2573,0,0.723433,13.3994,0.723433,-13.3994,0.810413,0
-22.2601,0,0.724812,13.4019,0.724812,-13.4019,0.810505,0
-22.263,0,0.72619,13.4043,0.72619,-13.4043,0.810596,0
-22.2658,0,0.727568,13.4068,0.727568,-13.4068,0.810687,0
-22.2687,0,0.728945,13.4092,0.728945,-13.4092,0.810779,0
-22.2715,0,0.730322,13.4116,0.730322,-13.4116,0.81087,0
-22.2744,0,0.731698,13.4141,0.731698,-13.4141,0.810961,0
-22.2772,0,0.733074,13.4165,0.733074,-13.4165,0.811052,0
-22.28,0,0.73445,13.419,0.73445,-13.419,0.811143,0
-22.2829,0,0.735824,13.4214,0.735824,-13.4214,0.811234,0
-22.2857,0,0.737199,13.4238,0.737199,-13.4238,0.811324,0
-22.2886,0,0.738573,13.4263,0.738573,-13.4263,0.811415,0
-22.2914,0,0.739946,13.4287,0.739946,-13.4287,0.811505,0
-22.2942,0,0.741319,13.4311,0.741319,-13.4311,0.811596,0
-22.2971,0,0.742691,13.4336,0.742691,-13.4336,0.811686,0
-22.2999,0,0.744063,13.436,0.744063,-13.436,0.811776,0
-22.3027,0,0.745435,13.4384,0.745435,-13.4384,0.811867,0
-22.3056,0,0.746806,13.4409,0.746806,-13.4409,0.811957,0
-22.3084,0,0.748176,13.4433,0.748176,-13.4433,0.812047,0
-22.3112,0,0.749546,13.4457,0.749546,-13.4457,0.812137,0
-22.3141,0,0.750916,13.4481,0.750916,-13.4481,0.812227,0
-22.3169,0,0.752285,13.4506,0.752285,-13.4506,0.812316,0
-22.3197,0,0.753654,13.453,0.753654,-13.453,0.812406,0
-22.3225,0,0.755022,13.4554,0.755022,-13.4554,0.812496,0
-22.3254,0,0.756389,13.4578,0.756389,-13.4578,0.812585,0
-22.3282,0,0.757757,13.4603,0.757757,-13.4603,0.812674,0
-22.331,0,0.759123,13.4627,0.759123,-13.4627,0.812764,0
-22.3338,0,0.760489,13.4651,0.760489,-13.4651,0.812853,0
-22.3367,0,0.761855,13.4675,0.761855,-13.4675,0.812942,0
-22.3395,0,0.763221,13.4699,0.763221,-13.4699,0.813031,0
-22.3423,0,0.764585,13.4723,0.764585,-13.4723,0.81312,0
-22.3451,0,0.76595,13.4748,0.76595,-13.4748,0.813209,0
-22.3479,0,0.767314,13.4772,0.767314,-13.4772,0.813298,0
-22.3507,0,0.768677,13.4796,0.768677,-13.4796,0.813387,0
-22.3536,0,0.77004,13.482,0.77004,-13.482,0.813475,0
-22.3564,0,0.771402,13.4844,0.771402,-13.4844,0.813564,0
-22.3592,0,0.772764,13.4868,0.772764,-13.4868,0.813652,0
-22.362,0,0.774126,13.4892,0.774126,-13.4892,0.813741,0
-22.3648,0,0.775487,13.4917,0.775487,-13.4917,0.813829,0
-22.3676,0,0.776847,13.4941,0.776847,-13.4941,0.813917,0
-22.3704,0,0.778207,13.4965,0.778207,-13.4965,0.814005,0
-22.3732,0,0.779567,13.4989,0.779567,-13.4989,0.814093,0
-22.376,0,0.780926,13.5013,0.780926,-13.5013,0.814181,0
-22.3788,0,0.782285,13.5037,0.782285,-13.5037,0.814269,0
-22.3816,0,0.783643,13.5061,0.783643,-13.5061,0.814357,0
-22.3844,0,0.785001,13.5085,0.785001,-13.5085,0.814445,0
-22.3872,0,0.786358,13.5109,0.786358,-13.5109,0.814532,0
-22.39,0,0.787715,13.5133,0.787715,-13.5133,0.81462,0
-22.3928,0,0.789071,13.5157,0.789071,-13.5157,0.814707,0
-22.3956,0,0.790427,13.5181,0.790427,-13.5181,0.814795,0
-22.3984,0,0.791783,13.5205,0.791783,-13.5205,0.814882,0
-22.4012,0,0.793138,13.5229,0.793138,-13.5229,0.814969,0
-22.404,0,0.794492,13.5253,0.794492,-13.5253,0.815056,0
-22.4068,0,0.795846,13.5277,0.795846,-13.5277,0.815143,0
-22.4096,0,0.7972,13.5301,0.7972,-13.5301,0.81523,0
-22.4124,0,0.798553,13.5325,0.798553,-13.5325,0.815317,0
-22.4152,0,0.799906,13.5349,0.799906,-13.5349,0.815404,0
-22.418,0,0.801258,13.5373,0.801258,-13.5373,0.815491,0
-22.4208,0,0.802609,13.5397,0.802609,-13.5397,0.815577,0
-22.4236,0,0.803961,13.5421,0.803961,-13.5421,0.815664,0
-22.4264,0,0.805311,13.5445,0.805311,-13.5445,0.81575,0
-22.4292,0,0.806662,13.5468,0.806662,-13.5468,0.815837,0
-22.4319,0,0.808012,13.5492,0.808012,-13.5492,0.815923,0
-22.4347,0,0.809361,13.5516,0.809361,-13.5516,0.816009,0
-22.4375,0,0.81071,13.554,0.81071,-13.554,0.816095,0
-22.4403,0,0.812059,13.5564,0.812059,-13.5564,0.816181,0
-22.4431,0,0.813407,13.5588,0.813407,-13.5588,0.816267,0
-22.4459,0,0.814754,13.5612,0.814754,-13.5612,0.816353,0
-22.4486,0,0.816101,13.5636,0.816101,-13.5636,0.816439,0
-22.4514,0,0.817448,13.5659,0.817448,-13.5659,0.816525,0
-22.4542,0,0.818794,13.5683,0.818794,-13.5683,0.81661,0
-22.457,0,0.82014,13.5707,0.82014,-13.5707,0.816696,0
-22.4598,0,0.821485,13.5731,0.821485,-13.5731,0.816781,0
-22.4625,0,0.82283,13.5755,0.82283,-13.5755,0.816867,0
-22.4653,0,0.824174,13.5778,0.824174,-13.5778,0.816952,0
-22.4681,0,0.825518,13.5802,0.825518,-13.5802,0.817037,0
-22.4708,0,0.826862,13.5826,0.826862,-13.5826,0.817123,0
-22.4736,0,0.828205,13.585,0.828205,-13.585,0.817208,0
-22.4764,0,0.829547,13.5874,0.829547,-13.5874,0.817293,0
-22.4792,0,0.830889,13.5897,0.830889,-13.5897,0.817378,0
-22.4819,0,0.832231,13.5921,0.832231,-13.5921,0.817462,0
-22.4847,0,0.833572,13.5945,0.833572,-13.5945,0.817547,0
-22.4875,0,0.834913,13.5968,0.834913,-13.5968,0.817632,0
-22.4902,0,0.836253,13.5992,0.836253,-13.5992,0.817717,0
-22.493,0,0.837593,13.6016,0.837593,-13.6016,0.817801,0
-22.4958,0,0.838932,13.604,0.838932,-13.604,0.817886,0
-22.4985,0,0.840271,13.6063,0.840271,-13.6063,0.81797,0
-22.5013,0,0.84161,13.6087,0.84161,-13.6087,0.818054,0
-22.504,0,0.842948,13.6111,0.842948,-13.6111,0.818138,0
-22.5068,0,0.844286,13.6134,0.844286,-13.6134,0.818223,0
-22.5096,0,0.845623,13.6158,0.845623,-13.6158,0.818307,0
-22.5123,0,0.846959,13.6182,0.846959,-13.6182,0.818391,0
-22.5151,0,0.848296,13.6205,0.848296,-13.6205,0.818475,0
-22.5178,0,0.849631,13.6229,0.849631,-13.6229,0.818558,0
-22.5206,0,0.850967,13.6252,0.850967,-13.6252,0.818642,0
-22.5233,0,0.852302,13.6276,0.852302,-13.6276,0.818726,0
-22.5261,0,0.853636,13.63,0.853636,-13.63,0.818809,0
-22.5288,0,0.85497,13.6323,0.85497,-13.6323,0.818893,0
-22.5316,0,0.856304,13.6347,0.856304,-13.6347,0.818976,0
-22.5343,0,0.857637,13.637,0.857637,-13.637,0.81906,0
-22.5371,0,0.858969,13.6394,0.858969,-13.6394,0.819143,0
-22.5398,0,0.860302,13.6418,0.860302,-13.6418,0.819226,0
-22.5426,0,0.861633,13.6441,0.861633,-13.6441,0.819309,0
-22.5453,0,0.862965,13.6465,0.862965,-13.6465,0.819392,0
-22.5481,0,0.864295,13.6488,0.864295,-13.6488,0.819475,0
-22.5508,0,0.865626,13.6512,0.865626,-13.6512,0.819558,0
-22.5536,0,0.866956,13.6535,0.866956,-13.6535,0.819641,0
-22.5563,0,0.868285,13.6559,0.868285,-13.6559,0.819724,0
-22.559,0,0.869615,13.6582,0.869615,-13.6582,0.819807,0
-22.5618,0,0.870943,13.6606,0.870943,-13.6606,0.819889,0
-22.5645,0,0.872271,13.6629,0.872271,-13.6629,0.819972,0
-22.5673,0,0.873599,13.6653,0.873599,-13.6653,0.820054,0
-22.57,0,0.874926,13.6676,0.874926,-13.6676,0.820136,0
-22.5727,0,0.876253,13.67,0.876253,-13.67,0.820219,0
-22.5755,0,0.87758,13.6723,0.87758,-13.6723,0.820301,0
-22.5782,0,0.878906,13.6747,0.878906,-13.6747,0.820383,0
-22.5809,0,0.880231,13.677,0.880231,-13.677,0.820465,0
-22.5837,0,0.881557,13.6794,0.881557,-13.6794,0.820547,0
-22.5864,0,0.882881,13.6817,0.882881,-13.6817,0.820629,0
-22.5891,0,0.884205,13.684,0.884205,-13.684,0.820711,0
-22.5919,0,0.885529,13.6864,0.885529,-13.6864,0.820793,0
-22.5946,0,0.886853,13.6887,0.886853,-13.6887,0.820874,0
-22.5973,0,0.888176,13.6911,0.888176,-13.6911,0.820956,0
-22.6,0,0.889498,13.6934,0.889498,-13.6934,0.821037,0
-22.6028,0,0.89082,13.6957,0.89082,-13.6957,0.821119,0
-22.6055,0,0.892142,13.6981,0.892142,-13.6981,0.8212,0
-22.6082,0,0.893463,13.7004,0.893463,-13.7004,0.821282,0
-22.6109,0,0.894784,13.7027,0.894784,-13.7027,0.821363,0
-22.6137,0,0.896104,13.7051,0.896104,-13.7051,0.821444,0
-22.6164,0,0.897424,13.7074,0.897424,-13.7074,0.821525,0
-22.6191,0,0.898743,13.7097,0.898743,-13.7097,0.821606,0
-22.6218,0,0.900062,13.7121,0.900062,-13.7121,0.821687,0
-22.6245,0,0.901381,13.7144,0.901381,-13.7144,0.821768,0
-22.6272,0,0.902699,13.7167,0.902699,-13.7167,0.821849,0
-22.63,0,0.904017,13.7191,0.904017,-13.7191,0.821929,0
-22.6327,0,0.905334,13.7214,0.905334,-13.7214,0.82201,0
-22.6354,0,0.906651,13.7237,0.906651,-13.7237,0.822091,0
-22.6381,0,0.907967,13.726,0.907967,-13.726,0.822171,0
-22.6408,0,0.909283,13.7284,0.909283,-13.7284,0.822252,0
-22.6435,0,0.910599,13.7307,0.910599,-13.7307,0.822332,0
-22.6462,0,0.911914,13.733,0.911914,-13.733,0.822412,0
-22.6489,0,0.913229,13.7353,0.913229,-13.7353,0.822492,0
-22.6517,0,0.914543,13.7377,0.914543,-13.7377,0.822573,0
-22.6544,0,0.915857,13.74,0.915857,-13.74,0.822653,0
-22.6571,0,0.91717,13.7423,0.91717,-13.7423,0.822733,0
-22.6598,0,0.918483,13.7446,0.918483,-13.7446,0.822813,0
-22.6625,0,0.919796,13.747,0.919796,-13.747,0.822892,0
-22.6652,0,0.921108,13.7493,0.921108,-13.7493,0.822972,0
-22.6679,0,0.922419,13.7516,0.922419,-13.7516,0.823052,0
-22.6706,0,0.923731,13.7539,0.923731,-13.7539,0.823131,0
-22.6733,0,0.925041,13.7562,0.925041,-13.7562,0.823211,0
-22.676,0,0.926352,13.7585,0.926352,-13.7585,0.82329,0
-22.6787,0,0.927662,13.7609,0.927662,-13.7609,0.82337,0
-22.6814,0,0.928971,13.7632,0.928971,-13.7632,0.823449,0
-22.6841,0,0.93028,13.7655,0.93028,-13.7655,0.823529,0
-22.6868,0,0.931589,13.7678,0.931589,-13.7678,0.823608,0
-22.6895,0,0.932897,13.7701,0.932897,-13.7701,0.823687,0
-22.6922,0,0.934205,13.7724,0.934205,-13.7724,0.823766,0
-22.6949,0,0.935513,13.7747,0.935513,-13.7747,0.823845,0
-22.6976,0,0.93682,13.777,0.93682,-13.777,0.823924,0
-22.7003,0,0.938126,13.7793,0.938126,-13.7793,0.824003,0
-22.7029,0,0.939432,13.7817,0.939432,-13.7817,0.824081,0
-22.7056,0,0.940738,13.784,0.940738,-13.784,0.82416,0
-22.7083,0,0.942043,13.7863,0.942043,-13.7863,0.824239,0
-22.711,0,0.943348,13.7886,0.943348,-13.7886,0.824317,0
-22.7137,0,0.944652,13.7909,0.944652,-13.7909,0.824396,0
-22.7164,0,0.945956,13.7932,0.945956,-13.7932,0.824474,0
-22.7191,0,0.94726,13.7955,0.94726,-13.7955,0.824552,0
-22.7218,0,0.948563,13.7978,0.948563,-13.7978,0.824631,0
-22.7244,0,0.949866,13.8001,0.949866,-13.8001,0.824709,0
-22.7271,0,0.951168,13.8024,0.951168,-13.8024,0.824787,0
-22.7298,0,0.95247,13.8047,0.95247,-13.8047,0.824865,0
-22.7325,0,0.953772,13.807,0.953772,-13.807,0.824943,0
-22.7352,0,0.955073,13.8093,0.955073,-13.8093,0.825021,0
-22.7378,0,0.956373,13.8116,0.956373,-13.8116,0.825099,0
-22.7405,0,0.957674,13.8139,0.957674,-13.8139,0.825177,0
-22.7432,0,0.958973,13.8162,0.958973,-13.8162,0.825254,0
-22.7459,0,0.960273,13.8185,0.960273,-13.8185,0.825332,0
-22.7486,0,0.961572,13.8208,0.961572,-13.8208,0.82541,0
-22.7512,0,0.96287,13.8231,0.96287,-13.8231,0.825487,0
-22.7539,0,0.964169,13.8254,0.964169,-13.8254,0.825565,0
-22.7566,0,0.965466,13.8276,0.965466,-13.8276,0.825642,0
-22.7592,0,0.966764,13.8299,0.966764,-13.8299,0.825719,0
-22.7619,0,0.96806,13.8322,0.96806,-13.8322,0.825796,0
-22.7646,0,0.969357,13.8345,0.969357,-13.8345,0.825874,0
-22.7673,0,0.970653,13.8368,0.970653,-13.8368,0.825951,0
-22.7699,0,0.971949,13.8391,0.971949,-13.8391,0.826028,0
-22.7726,0,0.973244,13.8414,0.973244,-13.8414,0.826105,0
-22.7753,0,0.974539,13.8437,0.974539,-13.8437,0.826182,0
-22.7779,0,0.975833,13.846,0.975833,-13.846,0.826258,0
-22.7806,0,0.977127,13.8482,0.977127,-13.8482,0.826335,0
-22.7833,0,0.978421,13.8505,0.978421,-13.8505,0.826412,0
-22.7859,0,0.979714,13.8528,0.979714,-13.8528,0.826488,0
-22.7886,0,0.981006,13.8551,0.981006,-13.8551,0.826565,0
-22.7912,0,0.982299,13.8574,0.982299,-13.8574,0.826641,0
-22.7939,0,0.983591,13.8597,0.983591,-13.8597,0.826718,0
-22.7966,0,0.984882,13.8619,0.984882,-13.8619,0.826794,0
-22.7992,0,0.986173,13.8642,0.986173,-13.8642,0.82687,0
-22.8019,0,0.987464,13.8665,0.987464,-13.8665,0.826947,0
-22.8045,0,0.988754,13.8688,0.988754,-13.8688,0.827023,0
-22.8072,0,0.990044,13.8711,0.990044,-13.8711,0.827099,0
-22.8098,0,0.991333,13.8733,0.991333,-13.8733,0.827175,0
-22.8125,0,0.992622,13.8756,0.992622,-13.8756,0.827251,0
-22.8151,0,0.993911,13.8779,0.993911,-13.8779,0.827327,0
-22.8178,0,0.995199,13.8802,0.995199,-13.8802,0.827402,0
-22.8205,0,0.996487,13.8824,0.996487,-13.8824,0.827478,0
-22.8231,0,0.997774,13.8847,0.997774,-13.8847,0.827554,0
-22.8258,0,0.999061,13.887,0.999061,-13.887,0.827629,0
-22.8284,0,1.00035,13.8892,1.00035,-13.8892,0.827705,0
-22.831,0,1.00163,13.8915,1.00163,-13.8915,0.82778,0
-22.8337,0,1.00292,13.8938,1.00292,-13.8938,0.827856,0
-22.8363,0,1.00421,13.8961,1.00421,-13.8961,0.827931,0
-22.839,0,1.00549,13.8983,1.00549,-13.8983,0.828006,0
-22.8416,0,1.00677,13.9006,1.00677,-13.9006,0.828082,0
-22.8443,0,1.00806,13.9029,1.00806,-13.9029,0.828157,0
-22.8469,0,1.00934,13.9051,1.00934,-13.9051,0.828232,0
-22.8496,0,1.01063,13.9074,1.01063,-13.9074,0.828307,0
-22.8522,0,1.01191,13.9097,1.01191,-13.9097,0.828382,0
-22.8548,0,1.01319,13.9119,1.01319,-13.9119,0.828457,0
-22.8575,0,1.01447,13.9142,1.01447,-13.9142,0.828531,0
-22.8601,0,1.01576,13.9164,1.01576,-13.9164,0.828606,0
-22.8628,0,1.01704,13.9187,1.01704,-13.9187,0.828681,0
-22.8654,0,1.01832,13.921,1.01832,-13.921,0.828755,0
-22.868,0,1.0196,13.9232,1.0196,-13.9232,0.82883,0
-22.8707,0,1.02088,13.9255,1.02088,-13.9255,0.828904,0
-22.8733,0,1.02216,13.9277,1.02216,-13.9277,0.828979,0
-22.8759,0,1.02344,13.93,1.02344,-13.93,0.829053,0
-22.8786,0,1.02472,13.9323,1.02472,-13.9323,0.829127,0
-22.8812,0,1.02599,13.9345,1.02599,-13.9345,0.829202,0
-22.8838,0,1.02727,13.9368,1.02727,-13.9368,0.829276,0
-22.8864,0,1.02855,13.939,1.02855,-13.939,0.82935,0
-22.8891,0,1.02983,13.9413,1.02983,-13.9413,0.829424,0
-22.8917,0,1.0311,13.9435,1.0311,-13.9435,0.829498,0
-22.8943,0,1.03238,13.9458,1.03238,-13.9458,0.829572,0
-22.897,0,1.03366,13.948,1.03366,-13.948,0.829646,0
-22.8996,0,1.03493,13.9503,1.03493,-13.9503,0.829719,0
-22.9022,0,1.03621,13.9525,1.03621,-13.9525,0.829793,0
-22.9048,0,1.03748,13.9548,1.03748,-13.9548,0.829867,0
-22.9075,0,1.03876,13.957,1.03876,-13.957,0.82994,0
-22.9101,0,1.04003,13.9593,1.04003,-13.9593,0.830014,0
-22.9127,0,1.0413,13.9615,1.0413,-13.9615,0.830087,0
-22.9153,0,1.04258,13.9638,1.04258,-13.9638,0.830161,0
-22.9179,0,1.04385,13.966,1.04385,-13.966,0.830234,0
-22.9206,0,1.04512,13.9683,1.04512,-13.9683,0.830307,0
-22.9232,0,1.0464,13.9705,1.0464,-13.9705,0.83038,0
-22.9258,0,1.04767,13.9728,1.04767,-13.9728,0.830453,0
-22.9284,0,1.04894,13.975,1.04894,-13.975,0.830527,0
-22.931,0,1.05021,13.9773,1.05021,-13.9773,0.8306,0
-22.9336,0,1.05148,13.9795,1.05148,-13.9795,0.830672,0
-22.9362,0,1.05275,13.9817,1.05275,-13.9817,0.830745,0
-22.9389,0,1.05402,13.984,1.05402,-13.984,0.830818,0
-22.9415,0,1.05529,13.9862,1.05529,-13.9862,0.830891,0
-22.9441,0,1.05656,13.9885,1.05656,-13.9885,0.830964,0
-22.9467,0,1.05783,13.9907,1.05783,-13.9907,0.831036,0
-22.9493,0,1.05909,13.9929,1.05909,-13.9929,0.831109,0
-22.9519,0,1.06036,13.9952,1.06036,-13.9952,0.831181,0
-22.9545,0,1.06163,13.9974,1.06163,-13.9974,0.831254,0
-22.9571,0,1.0629,13.9996,1.0629,-13.9996,0.831326,0
-22.9597,0,1.06416,14.0019,1.06416,-14.0019,0.831398,0
-22.9623,0,1.06543,14.0041,1.06543,-14.0041,0.831471,0
-22.9649,0,1.06669,14.0063,1.06669,-14.0063,0.831543,0
-22.9675,0,1.06796,14.0086,1.06796,-14.0086,0.831615,0
-22.9701,0,1.06923,14.0108,1.06923,-14.0108,0.831687,0
-22.9727,0,1.07049,14.013,1.07049,-14.013,0.831759,0
-22.9753,0,1.07175,14.0153,1.07175,-14.0153,0.831831,0
-22.9779,0,1.07302,14.0175,1.07302,-14.0175,0.831903,0
-22.9805,0,1.07428,14.0197,1.07428,-14.0197,0.831975,0
-22.9831,0,1.07554,14.022,1.07554,-14.022,0.832046,0
-22.9857,0,1.07681,14.0242,1.07681,-14.0242,0.832118,0
-22.9883,0,1.07807,14.0264,1.07807,-14.0264,0.83219,0
-22.9909,0,1.07933,14.0286,1.07933,-14.0286,0.832261,0
-22.9935,0,1.08059,14.0309,1.08059,-14.0309,0.832333,0
-22.9961,0,1.08185,14.0331,1.08185,-14.0331,0.832404,0
-22.9987,0,1.08311,14.0353,1.08311,-14.0353,0.832475,0
-23.0013,0,1.08437,14.0375,1.08437,-14.0375,0.832547,0
-23.0039,0,1.08563,14.0398,1.08563,-14.0398,0.832618,0
-23.0065,0,1.08689,14.042,1.08689,-14.042,0.832689,0
-23.0091,0,1.08815,14.0442,1.08815,-14.0442,0.83276,0
-23.0117,0,1.08941,14.0464,1.08941,-14.0464,0.832831,0
-23.0142,0,1.09067,14.0486,1.09067,-14.0486,0.832902,0
-23.0168,0,1.09193,14.0509,1.09193,-14.0509,0.832973,0
-23.0194,0,1.09319,14.0531,1.09319,-14.0531,0.833044,0
-23.022,0,1.09444,14.0553,1.09444,-14.0553,0.833115,0
-23.0246,0,1.0957,14.0575,1.0957,-14.0575,0.833186,0
-23.0272,0,1.09696,14.0597,1.09696,-14.0597,0.833257,0
-23.0298,0,1.09821,14.0619,1.09821,-14.0619,0.833327,0
-23.0323,0,1.09947,14.0641,1.09947,-14.0641,0.833398,0
-23.0349,0,1.10072,14.0664,1.10072,-14.0664,0.833468,0
-23.0375,0,1.10198,14.0686,1.10198,-14.0686,0.833539,0
-23.0401,0,1.10323,14.0708,1.10323,-14.0708,0.833609,0
-23.0427,0,1.10449,14.073,1.10449,-14.073,0.83368,0
-23.0452,0,1.10574,14.0752,1.10574,-14.0752,0.83375,0
-23.0478,0,1.10699,14.0774,1.10699,-14.0774,0.83382,0
-23.0504,0,1.10825,14.0796,1.10825,-14.0796,0.83389,0
-23.053,0,1.1095,14.0818,1.1095,-14.0818,0.83396,0
-23.0555,0,1.11075,14.084,1.11075,-14.084,0.83403,0
-23.0581,0,1.112,14.0863,1.112,-14.0863,0.8341,0
-23.0607,0,1.11326,14.0885,1.11326,-14.0885,0.83417,0
-23.0633,0,1.11451,14.0907,1.11451,-14.0907,0.83424,0
-23.0658,0,1.11576,14.0929,1.11576,-14.0929,0.83431,0
-23.0684,0,1.11701,14.0951,1.11701,-14.0951,0.83438,0
-23.071,0,1.11826,14.0973,1.11826,-14.0973,0.83445,0
-23.0735,0,1.11951,14.0995,1.11951,-14.0995,0.834519,0
-23.0761,0,1.12076,14.1017,1.12076,-14.1017,0.834589,0
-23.0787,0,1.122,14.1039,1.122,-14.1039,0.834658,0
-23.0812,0,1.12325,14.1061,1.12325,-14.1061,0.834728,0
-23.0838,0,1.1245,14.1083,1.1245,-14.1083,0.834797,0
-23.0864,0,1.12575,14.1105,1.12575,-14.1105,0.834866,0
-23.0889,0,1.127,14.1127,1.127,-14.1127,0.834936,0
-23.0915,0,1.12824,14.1149,1.12824,-14.1149,0.835005,0
-23.0941,0,1.12949,14.1171,1.12949,-14.1171,0.835074,0
-23.0966,0,1.13074,14.1193,1.13074,-14.1193,0.835143,0
-23.0992,0,1.13198,14.1215,1.13198,-14.1215,0.835212,0
-23.1017,0,1.13323,14.1237,1.13323,-14.1237,0.835281,0
-23.1043,0,1.13447,14.1259,1.13447,-14.1259,0.83535,0
-23.1069,0,1.13572,14.1281,1.13572,-14.1281,0.835419,0
-23.1094,0,1.13696,14.1303,1.13696,-14.1303,0.835488,0
-23.112,0,1.1382,14.1324,1.1382,-14.1324,0.835557,0
-23.1145,0,1.13945,14.1346,1.13945,-14.1346,0.835625,0
-23.1171,0,1.14069,14.1368,1.14069,-14.1368,0.835694,0
-23.1196,0,1.14193,14.139,1.14193,-14.139,0.835763,0
-23.1222,0,1.14318,14.1412,1.14318,-14.1412,0.835831,0
-23.1247,0,1.14442,14.1434,1.14442,-14.1434,0.8359,0
-23.1273,0,1.14566,14.1456,1.14566,-14.1456,0.835968,0
-23.1298,0,1.1469,14.1478,1.1469,-14.1478,0.836036,0
-23.1324,0,1.14814,14.15,1.14814,-14.15,0.836105,0
-23.1349,0,1.14938,14.1522,1.14938,-14.1522,0.836173,0
-23.1375,0,1.15062,14.1543,1.15062,-14.1543,0.836241,0
-23.14,0,1.15186,14.1565,1.15186,-14.1565,0.836309,0
-23.1426,0,1.1531,14.1587,1.1531,-14.1587,0.836377,0
-23.1451,0,1.15434,14.1609,1.15434,-14.1609,0.836445,0
-23.1477,0,1.15558,14.1631,1.15558,-14.1631,0.836513,0
-23.1502,0,1.15682,14.1653,1.15682,-14.1653,0.836581,0
-23.1528,0,1.15806,14.1674,1.15806,-14.1674,0.836649,0
-23.1553,0,1.15929,14.1696,1.15929,-14.1696,0.836717,0
-23.1578,0,1.16053,14.1718,1.16053,-14.1718,0.836785,0
-23.1604,0,1.16177,14.174,1.16177,-14.174,0.836852,0
-23.1629,0,1.163,14.1762,1.163,-14.1762,0.83692,0
-23.1655,0,1.16424,14.1783,1.16424,-14.1783,0.836987,0
-23.168,0,1.16548,14.1805,1.16548,-14.1805,0.837055,0
-23.1705,0,1.16671,14.1827,1.16671,-14.1827,0.837122,0
-23.1731,0,1.16795,14.1849,1.16795,-14.1849,0.83719,0
-23.1756,0,1.16918,14.187,1.16918,-14.187,0.837257,0
-23.1782,0,1.17042,14.1892,1.17042,-14.1892,0.837324,0
-23.1807,0,1.17165,14.1914,1.17165,-14.1914,0.837392,0
-23.1832,0,1.17288,14.1936,1.17288,-14.1936,0.837459,0
-23.1858,0,1.17412,14.1957,1.17412,-14.1957,0.837526,0
-23.1883,0,1.17535,14.1979,1.17535,-14.1979,0.837593,0
-23.1908,0,1.17658,14.2001,1.17658,-14.2001,0.83766,0
-23.1934,0,1.17781,14.2023,1.17781,-14.2023,0.837727,0
-23.1959,0,1.17904,14.2044,1.17904,-14.2044,0.837794,0
-23.1984,0,1.18028,14.2066,1.18028,-14.2066,0.837861,0
-23.2009,0,1.18151,14.2088,1.18151,-14.2088,0.837927,0
-23.2035,0,1.18274,14.2109,1.18274,-14.2109,0.837994,0
-23.206,0,1.18397,14.2131,1.18397,-14.2131,0.838061,0
-23.2085,0,1.1852,14.2153,1.1852,-14.2153,0.838127,0
-23.211,0,1.18643,14.2174,1.18643,-14.2174,0.838194,0
-23.2136,0,1.18766,14.2196,1.18766,-14.2196,0.83826,0
-23.2161,0,1.18889,14.2218,1.18889,-14.2218,0.838327,0
-23.2186,0,1.19011,14.2239,1.19011,-14.2239,0.838393,0
-23.2211,0,1.19134,14.2261,1.19134,-14.2261,0.83846,0
-23.2237,0,1.19257,14.2282,1.19257,-14.2282,0.838526,0
-23.2262,0,1.1938,14.2304,1.1938,-14.2304,0.838592,0
-23.2287,0,1.19502,14.2326,1.19502,-14.2326,0.838658,0
-23.2312,0,1.19625,14.2347,1.19625,-14.2347,0.838724,0
-23.2337,0,1.19748,14.2369,1.19748,-14.2369,0.83879,0
-23.2363,0,1.1987,14.2391,1.1987,-14.2391,0.838856,0
-23.2388,0,1.19993,14.2412,1.19993,-14.2412,0.838922,0
-23.2413,0,1.20115,14.2434,1.20115,-14.2434,0.838988,0
-23.2438,0,1.20238,14.2455,1.20238,-14.2455,0.839054,0
-23.2463,0,1.2036,14.2477,1.2036,-14.2477,0.83912,0
-23.2488,0,1.20483,14.2498,1.20483,-14.2498,0.839186,0
-23.2514,0,1.20605,14.252,1.20605,-14.252,0.839251,0
-23.2539,0,1.20727,14.2541,1.20727,-14.2541,0.839317,0
-23.2564,0,1.2085,14.2563,1.2085,-14.2563,0.839383,0
-23.2589,0,1.20972,14.2585,1.20972,-14.2585,0.839448,0
-23.2614,0,1.21094,14.2606,1.21094,-14.2606,0.839514,0
-23.2639,0,1.21216,14.2628,1.21216,-14.2628,0.839579,0
-23.2664,0,1.21338,14.2649,1.21338,-14.2649,0.839644,0
-23.2689,0,1.21461,14.2671,1.21461,-14.2671,0.83971,0
-23.2714,0,1.21583,14.2692,1.21583,-14.2692,0.839775,0
-23.2739,0,1.21705,14.2714,1.21705,-14.2714,0.83984,0
-23.2764,0,1.21827,14.2735,1.21827,-14.2735,0.839905,0
-23.2789,0,1.21949,14.2757,1.21949,-14.2757,0.83997,0
-23.2814,0,1.22071,14.2778,1.22071,-14.2778,0.840035,0
-23.2839,0,1.22192,14.28,1.22192,-14.28,0.8401,0
-23.2865,0,1.22314,14.2821,1.22314,-14.2821,0.840165,0
-23.289,0,1.22436,14.2842,1.22436,-14.2842,0.84023,0
-23.2915,0,1.22558,14.2864,1.22558,-14.2864,0.840295,0
-23.294,0,1.2268,14.2885,1.2268,-14.2885,0.84036,0
-23.2965,0,1.22801,14.2907,1.22801,-14.2907,0.840425,0
-23.299,0,1.22923,14.2928,1.22923,-14.2928,0.840489,0
-23.3014,0,1.23045,14.295,1.23045,-14.295,0.840554,0
-23.3039,0,1.23166,14.2971,1.23166,-14.2971,0.840618,0
-23.3064,0,1.23288,14.2992,1.23288,-14.2992,0.840683,0
-23.3089,0,1.2341,14.3014,1.2341,-14.3014,0.840747,0
-23.3114,0,1.23531,14.3035,1.23531,-14.3035,0.840812,0
-23.3139,0,1.23652,14.3057,1.23652,-14.3057,0.840876,0
-23.3164,0,1.23774,14.3078,1.23774,-14.3078,0.84094,0
-23.3189,0,1.23895,14.3099,1.23895,-14.3099,0.841005,0
-23.3214,0,1.24017,14.3121,1.24017,-14.3121,0.841069,0
-23.3239,0,1.24138,14.3142,1.24138,-14.3142,0.841133,0
-23.3264,0,1.24259,14.3164,1.24259,-14.3164,0.841197,0
-23.3289,0,1.24381,14.3185,1.24381,-14.3185,0.841261,0
-23.3314,0,1.24502,14.3206,1.24502,-14.3206,0.841325,0
-23.3338,0,1.24623,14.3228,1.24623,-14.3228,0.841389,0
-23.3363,0,1.24744,14.3249,1.24744,-14.3249,0.841453,0
-23.3388,0,1.24865,14.327,1.24865,-14.327,0.841517,0
-23.3413,0,1.24986,14.3292,1.24986,-14.3292,0.841581,0
-23.3438,0,1.25107,14.3313,1.25107,-14.3313,0.841644,0
-23.3463,0,1.25228,14.3334,1.25228,-14.3334,0.841708,0
-23.3488,0,1.25349,14.3355,1.25349,-14.3355,0.841772,0
-23.3512,0,1.2547,14.3377,1.2547,-14.3377,0.841835,0
-23.3537,0,1.25591,14.3398,1.25591,-14.3398,0.841899,0
-23.3562,0,1.25712,14.3419,1.25712,-14.3419,0.841962,0
-23.3587,0,1.25833,14.3441,1.25833,-14.3441,0.842026,0
-23.3612,0,1.25954,14.3462,1.25954,-14.3462,0.842089,0
-23.3636,0,1.26075,14.3483,1.26075,-14.3483,0.842152,0
-23.3661,0,1.26195,14.3504,1.26195,-14.3504,0.842216,0
-23.3686,0,1.26316,14.3526,1.26316,-14.3526,0.842279,0
-23.3711,0,1.26437,14.3547,1.26437,-14.3547,0.842342,0
-23.3736,0,1.26557,14.3568,1.26557,-14.3568,0.842405,0
-23.376,0,1.26678,14.3589,1.26678,-14.3589,0.842468,0
-23.3785,0,1.26799,14.3611,1.26799,-14.3611,0.842531,0
-23.381,0,1.26919,14.3632,1.26919,-14.3632,0.842594,0
-23.3834,0,1.2704,14.3653,1.2704,-14.3653,0.842657,0
-23.3859,0,1.2716,14.3674,1.2716,-14.3674,0.84272,0
-23.3884,0,1.2728,14.3695,1.2728,-14.3695,0.842783,0
-23.3909,0,1.27401,14.3717,1.27401,-14.3717,0.842846,0
-23.3933,0,1.27521,14.3738,1.27521,-14.3738,0.842908,0
-23.3958,0,1.27641,14.3759,1.27641,-14.3759,0.842971,0
-23.3983,0,1.27762,14.378,1.27762,-14.378,0.843034,0
-23.4007,0,1.27882,14.3801,1.27882,-14.3801,0.843096,0
-23.4032,0,1.28002,14.3822,1.28002,-14.3822,0.843159,0
-23.4057,0,1.28122,14.3844,1.28122,-14.3844,0.843221,0
-23.4081,0,1.28243,14.3865,1.28243,-14.3865,0.843284,0
-23.4106,0,1.28363,14.3886,1.28363,-14.3886,0.843346,0
-23.4131,0,1.28483,14.3907,1.28483,-14.3907,0.843408,0
-23.4155,0,1.28603,14.3928,1.28603,-14.3928,0.84347,0
-23.418,0,1.28723,14.3949,1.28723,-14.3949,0.843533,0
-23.4205,0,1.28843,14.397,1.28843,-14.397,0.843595,0
-23.4229,0,1.28963,14.3991,1.28963,-14.3991,0.843657,0
-23.4254,0,1.29083,14.4013,1.29083,-14.4013,0.843719,0
-23.4278,0,1.29203,14.4034,1.29203,-14.4034,0.843781,0
-23.4303,0,1.29322,14.4055,1.29322,-14.4055,0.843843,0
-23.4327,0,1.29442,14.4076,1.29442,-14.4076,0.843905,0
-23.4352,0,1.29562,14.4097,1.29562,-14.4097,0.843967,0
-23.4377,0,1.29682,14.4118,1.29682,-14.4118,0.844029,0
-23.4401,0,1.29801,14.4139,1.29801,-14.4139,0.84409,0
-23.4426,0,1.29921,14.416,1.29921,-14.416,0.844152,0
-23.445,0,1.30041,14.4181,1.30041,-14.4181,0.844214,0
-23.4475,0,1.3016,14.4202,1.3016,-14.4202,0.844275,0
-23.4499,0,1.3028,14.4223,1.3028,-14.4223,0.844337,0
-23.4524,0,1.30399,14.4244,1.30399,-14.4244,0.844398,0
-23.4548,0,1.30519,14.4265,1.30519,-14.4265,0.84446,0
-23.4573,0,1.30638,14.4286,1.30638,-14.4286,0.844521,0
-23.4597,0,1.30758,14.4307,1.30758,-14.4307,0.844583,0
-23.4622,0,1.30877,14.4328,1.30877,-14.4328,0.844644,0
-23.4646,0,1.30997,14.4349,1.30997,-14.4349,0.844705,0
-23.4671,0,1.31116,14.437,1.31116,-14.437,0.844767,0
-23.4695,0,1.31235,14.4391,1.31235,-14.4391,0.844828,0
-23.472,0,1.31354,14.4412,1.31354,-14.4412,0.844889,0
-23.4744,0,1.31474,14.4433,1.31474,-14.4433,0.84495,0
-23.4769,0,1.31593,14.4454,1.31593,-14.4454,0.845011,0
-23.4793,0,1.31712,14.4475,1.31712,-14.4475,0.845072,0
-23.4818,0,1.31831,14.4496,1.31831,-14.4496,0.845133,0
-23.4842,0,1.3195,14.4517,1.3195,-14.4517,0.845194,0
-23.4866,0,1.32069,14.4538,1.32069,-14.4538,0.845255,0
-23.4891,0,1.32188,14.4559,1.32188,-14.4559,0.845315,0
-23.4915,0,1.32307,14.458,1.32307,-14.458,0.845376,0
-23.494,0,1.32426,14.4601,1.32426,-14.4601,0.845437,0
-23.4964,0,1.32545,14.4622,1.32545,-14.4622,0.845498,0
-23.4988,0,1.32664,14.4643,1.32664,-14.4643,0.845558,0
-23.5013,0,1.32783,14.4664,1.32783,-14.4664,0.845619,0
-23.5037,0,1.32902,14.4685,1.32902,-14.4685,0.845679,0
-23.5062,0,1.33021,14.4705,1.33021,-14.4705,0.84574,0
-23.5086,0,1.33139,14.4726,1.33139,-14.4726,0.8458,0
-23.511,0,1.33258,14.4747,1.33258,-14.4747,0.84586,0
-23.5135,0,1.33377,14.4768,1.33377,-14.4768,0.845921,0
-23.5159,0,1.33495,14.4789,1.33495,-14.4789,0.845981,0
-23.5183,0,1.33614,14.481,1.33614,-14.481,0.846041,0
-23.5208,0,1.33733,14.4831,1.33733,-14.4831,0.846101,0
-23.5232,0,1.33851,14.4852,1.33851,-14.4852,0.846162,0
-23.5256,0,1.3397,14.4872,1.3397,-14.4872,0.846222,0
-23.528,0,1.34088,14.4893,1.34088,-14.4893,0.846282,0
-23.5305,0,1.34207,14.4914,1.34207,-14.4914,0.846342,0
-23.5329,0,1.34325,14.4935,1.34325,-14.4935,0.846402,0
-23.5353,0,1.34443,14.4956,1.34443,-14.4956,0.846461,0
-23.5378,0,1.34562,14.4977,1.34562,-14.4977,0.846521,0
-23.5402,0,1.3468,14.4997,1.3468,-14.4997,0.846581,0
-23.5426,0,1.34798,14.5018,1.34798,-14.5018,0.846641,0
-23.545,0,1.34917,14.5039,1.34917,-14.5039,0.846701,0
-23.5475,0,1.35035,14.506,1.35035,-14.506,0.84676,0
-23.5499,0,1.35153,14.5081,1.35153,-14.5081,0.84682,0
-23.5523,0,1.35271,14.5101,1.35271,-14.5101,0.846879,0
-23.5547,0,1.35389,14.5122,1.35389,-14.5122,0.846939,0
-23.5571,0,1.35508,14.5143,1.35508,-14.5143,0.846998,0
-23.5596,0,1.35626,14.5164,1.35626,-14.5164,0.847058,0
-23.562,0,1.35744,14.5184,1.35744,-14.5184,0.847117,0
-23.5644,0,1.35862,14.5205,1.35862,-14.5205,0.847177,0
-23.5668,0,1.3598,14.5226,1.3598,-14.5226,0.847236,0
-23.5692,0,1.36097,14.5247,1.36097,-14.5247,0.847295,0
-23.5717,0,1.36215,14.5267,1.36215,-14.5267,0.847354,0
-23.5741,0,1.36333,14.5288,1.36333,-14.5288,0.847413,0
-23.5765,0,1.36451,14.5309,1.36451,-14.5309,0.847473,0
-23.5789,0,1.36569,14.533,1.36569,-14.533,0.847532,0
-23.5813,0,1.36687,14.535,1.36687,-14.535,0.847591,0
-23.5837,0,1.36804,14.5371,1.36804,-14.5371,0.84765,0
-23.5861,0,1.36922,14.5392,1.36922,-14.5392,0.847708,0
-23.5886,0,1.3704,14.5412,1.3704,-14.5412,0.847767,0
-23.591,0,1.37157,14.5433,1.37157,-14.5433,0.847826,0
-23.5934,0,1.37275,14.5454,1.37275,-14.5454,0.847885,0
-23.5958,0,1.37393,14.5474,1.37393,-14.5474,0.847944,0
-23.5982,0,1.3751,14.5495,1.3751,-14.5495,0.848002,0
-23.6006,0,1.37628,14.5516,1.37628,-14.5516,0.848061,0
-23.603,0,1.37745,14.5536,1.37745,-14.5536,0.84812,0
-23.6054,0,1.37863,14.5557,1.37863,-14.5557,0.848178,0
-23.6078,0,1.3798,14.5578,1.3798,-14.5578,0.848237,0
-23.6102,0,1.38097,14.5598,1.38097,-14.5598,0.848295,0
-23.6126,0,1.38215,14.5619,1.38215,-14.5619,0.848354,0
-23.6151,0,1.38332,14.564,1.38332,-14.564,0.848412,0
-23.6175,0,1.38449,14.566,1.38449,-14.566,0.84847,0
-23.6199,0,1.38566,14.5681,1.38566,-14.5681,0.848529,0
-23.6223,0,1.38684,14.5701,1.38684,-14.5701,0.848587,0
-23.6247,0,1.38801,14.5722,1.38801,-14.5722,0.848645,0
-23.6271,0,1.38918,14.5743,1.38918,-14.5743,0.848703,0
-23.6295,0,1.39035,14.5763,1.39035,-14.5763,0.848761,0
-23.6319,0,1.39152,14.5784,1.39152,-14.5784,0.848819,0
-23.6343,0,1.39269,14.5804,1.39269,-14.5804,0.848877,0
-23.6367,0,1.39386,14.5825,1.39386,-14.5825,0.848935,0
-23.6391,0,1.39503,14.5845,1.39503,-14.5845,0.848993,0
-23.6415,0,1.3962,14.5866,1.3962,-14.5866,0.849051,0
-23.6439,0,1.39737,14.5887,1.39737,-14.5887,0.849109,0
-23.6462,0,1.39854,14.5907,1.39854,-14.5907,0.849167,0
-23.6486,0,1.39971,14.5928,1.39971,-14.5928,0.849224,0
-23.651,0,1.40088,14.5948,1.40088,-14.5948,0.849282,0
-23.6534,0,1.40204,14.5969,1.40204,-14.5969,0.84934,0
-23.6558,0,1.40321,14.5989,1.40321,-14.5989,0.849397,0
-23.6582,0,1.40438,14.601,1.40438,-14.601,0.849455,0
-23.6606,0,1.40555,14.603,1.40555,-14.603,0.849512,0
-23.663,0,1.40671,14.6051,1.40671,-14.6051,0.84957,0
-23.6654,0,1.40788,14.6071,1.40788,-14.6071,0.849627,0
-23.6678,0,1.40905,14.6092,1.40905,-14.6092,0.849685,0
-23.6702,0,1.41021,14.6112,1.41021,-14.6112,0.849742,0
-23.6726,0,1.41138,14.6133,1.41138,-14.6133,0.849799,0
-23.6749,0,1.41254,14.6153,1.41254,-14.6153,0.849857,0
-23.6773,0,1.41371,14.6174,1.41371,-14.6174,0.849914,0
-23.6797,0,1.41487,14.6194,1.41487,-14.6194,0.849971,0
-23.6821,0,1.41604,14.6215,1.41604,-14.6215,0.850028,0
-23.6845,0,1.4172,14.6235,1.4172,-14.6235,0.850085,0
-23.6869,0,1.41836,14.6256,1.41836,-14.6256,0.850142,0
-23.6893,0,1.41953,14.6276,1.41953,-14.6276,0.850199,0
-23.6916,0,1.42069,14.6296,1.42069,-14.6296,0.850256,0
-23.694,0,1.42185,14.6317,1.42185,-14.6317,0.850313,0
-23.6964,0,1.42301,14.6337,1.42301,-14.6337,0.85037,0
-23.6988,0,1.42418,14.6358,1.42418,-14.6358,0.850427,0
-23.7012,0,1.42534,14.6378,1.42534,-14.6378,0.850484,0
-23.7035,0,1.4265,14.6399,1.4265,-14.6399,0.85054,0
-23.7059,0,1.42766,14.6419,1.42766,-14.6419,0.850597,0
-23.7083,0,1.42882,14.6439,1.42882,-14.6439,0.850654,0
-23.7107,0,1.42998,14.646,1.42998,-14.646,0.85071,0
-23.713,0,1.43114,14.648,1.43114,-14.648,0.850767,0
-23.7154,0,1.4323,14.6501,1.4323,-14.6501,0.850823,0
-23.7178,0,1.43346,14.6521,1.43346,-14.6521,0.85088,0
-23.7202,0,1.43462,14.6541,1.43462,-14.6541,0.850936,0
-23.7225,0,1.43578,14.6562,1.43578,-14.6562,0.850993,0
-23.7249,0,1.43693,14.6582,1.43693,-14.6582,0.851049,0
-23.7273,0,1.43809,14.6602,1.43809,-14.6602,0.851105,0
-23.7297,0,1.43925,14.6623,1.43925,-14.6623,0.851162,0
-23.732,0,1.44041,14.6643,1.44041,-14.6643,0.851218,0
-23.7344,0,1.44157,14.6663,1.44157,-14.6663,0.851274,0
-23.7368,0,1.44272,14.6684,1.44272,-14.6684,0.85133,0
-23.7391,0,1.44388,14.6704,1.44388,-14.6704,0.851386,0
-23.7415,0,1.44503,14.6724,1.44503,-14.6724,0.851442,0
-23.7439,0,1.44619,14.6745,1.44619,-14.6745,0.851498,0
-23.7462,0,1.44735,14.6765,1.44735,-14.6765,0.851554,0
-23.7486,0,1.4485,14.6785,1.4485,-14.6785,0.85161,0
-23.751,0,1.44966,14.6806,1.44966,-14.6806,0.851666,0
-23.7533,0,1.45081,14.6826,1.45081,-14.6826,0.851722,0
-23.7557,0,1.45197,14.6846,1.45197,-14.6846,0.851778,0
-23.7581,0,1.45312,14.6866,1.45312,-14.6866,0.851833,0
-23.7604,0,1.45427,14.6887,1.45427,-14.6887,0.851889,0
-23.7628,0,1.45543,14.6907,1.45543,-14.6907,0.851945,0
-23.7652,0,1.45658,14.6927,1.45658,-14.6927,0.852,0
-23.7675,0,1.45773,14.6947,1.45773,-14.6947,0.852056,0
-23.7699,0,1.45889,14.6968,1.45889,-14.6968,0.852112,0
-23.7722,0,1.46004,14.6988,1.46004,-14.6988,0.852167,0
-23.7746,0,1.46119,14.7008,1.46119,-14.7008,0.852223,0
-23.777,0,1.46234,14.7028,1.46234,-14.7028,0.852278,0
-23.7793,0,1.46349,14.7049,1.46349,-14.7049,0.852333,0
-23.7817,0,1.46464,14.7069,1.46464,-14.7069,0.852389,0
-23.784,0,1.46579,14.7089,1.46579,-14.7089,0.852444,0
-23.7864,0,1.46694,14.7109,1.46694,-14.7109,0.852499,0
-23.7887,0,1.46809,14.7129,1.46809,-14.7129,0.852554,0
-23.7911,0,1.46924,14.715,1.46924,-14.715,0.85261,0
-23.7935,0,1.47039,14.717,1.47039,-14.717,0.852665,0
-23.7958,0,1.47154,14.719,1.47154,-14.719,0.85272,0
-23.7982,0,1.47269,14.721,1.47269,-14.721,0.852775,0
-23.8005,0,1.47384,14.723,1.47384,-14.723,0.85283,0
-23.8029,0,1.47499,14.7251,1.47499,-14.7251,0.852885,0
-23.8052,0,1.47614,14.7271,1.47614,-14.7271,0.85294,0
-23.8076,0,1.47728,14.7291,1.47728,-14.7291,0.852995,0
-23.8099,0,1.47843,14.7311,1.47843,-14.7311,0.853049,0
-23.8123,0,1.47958,14.7331,1.47958,-14.7331,0.853104,0
-23.8146,0,1.48072,14.7351,1.48072,-14.7351,0.853159,0
-23.817,0,1.48187,14.7371,1.48187,-14.7371,0.853214,0
-23.8193,0,1.48302,14.7392,1.48302,-14.7392,0.853268,0
-23.8216,0,1.48416,14.7412,1.48416,-14.7412,0.853323,0
-23.824,0,1.48531,14.7432,1.48531,-14.7432,0.853378,0
-23.8263,0,1.48645,14.7452,1.48645,-14.7452,0.853432,0
-23.8287,0,1.4876,14.7472,1.4876,-14.7472,0.853487,0
-23.831,0,1.48874,14.7492,1.48874,-14.7492,0.853541,0
-23.8334,0,1.48989,14.7512,1.48989,-14.7512,0.853595,0
-23.8357,0,1.49103,14.7532,1.49103,-14.7532,0.85365,0
-23.8381,0,1.49217,14.7552,1.49217,-14.7552,0.853704,0
-23.8404,0,1.49332,14.7573,1.49332,-14.7573,0.853759,0
-23.8427,0,1.49446,14.7593,1.49446,-14.7593,0.853813,0
-23.8451,0,1.4956,14.7613,1.4956,-14.7613,0.853867,0
-23.8474,0,1.49674,14.7633,1.49674,-14.7633,0.853921,0
-23.8497,0,1.49789,14.7653,1.49789,-14.7653,0.853975,0
-23.8521,0,1.49903,14.7673,1.49903,-14.7673,0.854029,0
-23.8544,0,1.50017,14.7693,1.50017,-14.7693,0.854084,0
-23.8568,0,1.50131,14.7713,1.50131,-14.7713,0.854138,0
-23.8591,0,1.50245,14.7733,1.50245,-14.7733,0.854192,0
-23.8614,0,1.50359,14.7753,1.50359,-14.7753,0.854245,0
-23.8638,0,1.50473,14.7773,1.50473,-14.7773,0.854299,0
-23.8661,0,1.50587,14.7793,1.50587,-14.7793,0.854353,0
-23.8684,0,1.50701,14.7813,1.50701,-14.7813,0.854407,0
-23.8708,0,1.50815,14.7833,1.50815,-14.7833,0.854461,0
-23.8731,0,1.50929,14.7853,1.50929,-14.7853,0.854515,0
-23.8754,0,1.51043,14.7873,1.51043,-14.7873,0.854568,0
-23.8778,0,1.51157,14.7893,1.51157,-14.7893,0.854622,0
-23.8801,0,1.51271,14.7913,1.51271,-14.7913,0.854676,0
-23.8824,0,1.51384,14.7933,1.51384,-14.7933,0.854729,0
-23.8847,0,1.51498,14.7953,1.51498,-14.7953,0.854783,0
-23.8871,0,1.51612,14.7973,1.51612,-14.7973,0.854836,0
-23.8894,0,1.51726,14.7993,1.51726,-14.7993,0.85489,0
-23.8917,0,1.51839,14.8013,1.51839,-14.8013,0.854943,0
-23.8941,0,1.51953,14.8033,1.51953,-14.8033,0.854996,0
-23.8964,0,1.52066,14.8053,1.52066,-14.8053,0.85505,0
-23.8987,0,1.5218,14.8073,1.5218,-14.8073,0.855103,0
-23.901,0,1.52294,14.8093,1.52294,-14.8093,0.855156,0
-23.9034,0,1.52407,14.8113,1.52407,-14.8113,0.85521,0
-23.9057,0,1.52521,14.8133,1.52521,-14.8133,0.855263,0
-23.908,0,1.52634,14.8152,1.52634,-14.8152,0.855316,0
-23.9103,0,1.52747,14.8172,1.52747,-14.8172,0.855369,0
-23.9126,0,1.52861,14.8192,1.52861,-14.8192,0.855422,0
-23.915,0,1.52974,14.8212,1.52974,-14.8212,0.855475,0
-23.9173,0,1.53087,14.8232,1.53087,-14.8232,0.855528,0
-23.9196,0,1.53201,14.8252,1.53201,-14.8252,0.855581,0
-23.9219,0,1.53314,14.8272,1.53314,-14.8272,0.855634,0
-23.9242,0,1.53427,14.8292,1.53427,-14.8292,0.855687,0
-23.9266,0,1.53541,14.8312,1.53541,-14.8312,0.85574,0
-23.9289,0,1.53654,14.8332,1.53654,-14.8332,0.855793,0
-23.9312,0,1.53767,14.8351,1.53767,-14.8351,0.855845,0
-23.9335,0,1.5388,14.8371,1.5388,-14.8371,0.855898,0
-23.9358,0,1.53993,14.8391,1.53993,-14.8391,0.855951,0
-23.9381,0,1.54106,14.8411,1.54106,-14.8411,0.856003,0
-23.9404,0,1.54219,14.8431,1.54219,-14.8431,0.856056,0
-23.9428,0,1.54332,14.8451,1.54332,-14.8451,0.856109,0
-23.9451,0,1.54445,14.8471,1.54445,-14.8471,0.856161,0
-23.9474,0,1.54558,14.849,1.54558,-14.849,0.856214,0
-23.9497,0,1.54671,14.851,1.54671,-14.851,0.856266,0
-23.952,0,1.54784,14.853,1.54784,-14.853,0.856318,0
-23.9543,0,1.54897,14.855,1.54897,-14.855,0.856371,0
-23.9566,0,1.5501,14.857,1.5501,-14.857,0.856423,0
-23.9589,0,1.55122,14.8589,1.55122,-14.8589,0.856475,0
-23.9612,0,1.55235,14.8609,1.55235,-14.8609,0.856528,0
-23.9635,0,1.55348,14.8629,1.55348,-14.8629,0.85658,0
-23.9658,0,1.55461,14.8649,1.55461,-14.8649,0.856632,0
-23.9682,0,1.55573,14.8669,1.55573,-14.8669,0.856684,0
-23.9705,0,1.55686,14.8688,1.55686,-14.8688,0.856736,0
-23.9728,0,1.55799,14.8708,1.55799,-14.8708,0.856788,0
-23.9751,0,1.55911,14.8728,1.55911,-14.8728,0.85684,0
-23.9774,0,1.56024,14.8748,1.56024,-14.8748,0.856892,0
-23.9797,0,1.56136,14.8767,1.56136,-14.8767,0.856944,0
-23.982,0,1.56249,14.8787,1.56249,-14.8787,0.856996,0
-23.9843,0,1.56361,14.8807,1.56361,-14.8807,0.857048,0
-23.9866,0,1.56474,14.8827,1.56474,-14.8827,0.8571,0
-23.9889,0,1.56586,14.8846,1.56586,-14.8846,0.857152,0
-23.9912,0,1.56699,14.8866,1.56699,-14.8866,0.857204,0
-23.9935,0,1.56811,14.8886,1.56811,-14.8886,0.857255,0
-23.9958,0,1.56923,14.8906,1.56923,-14.8906,0.857307,0
-23.9981,0,1.57036,14.8925,1.57036,-14.8925,0.857359,0
-24.0004,0,1.57148,14.8945,1.57148,-14.8945,0.85741,0
-24.0027,0,1.5726,14.8965,1.5726,-14.8965,0.857462,0
-24.005,0,1.57372,14.8984,1.57372,-14.8984,0.857513,0
-24.0073,0,1.57485,14.9004,1.57485,-14.9004,0.857565,0
-24.0095,0,1.57597,14.9024,1.57597,-14.9024,0.857616,0
-24.0118,0,1.57709,14.9043,1.57709,-14.9043,0.857668,0
-24.0141,0,1.57821,14.9063,1.57821,-14.9063,0.857719,0
-24.0164,0,1.57933,14.9083,1.57933,-14.9083,0.85777,0
-24.0187,0,1.58045,14.9102,1.58045,-14.9102,0.857822,0
-24.021,0,1.58157,14.9122,1.58157,-14.9122,0.857873,0
-24.0233,0,1.58269,14.9142,1.58269,-14.9142,0.857924,0
-24.0256,0,1.58381,14.9161,1.58381,-14.9161,0.857975,0
-24.0279,0,1.58493,14.9181,1.58493,-14.9181,0.858027,0
-24.0302,0,1.58605,14.9201,1.58605,-14.9201,0.858078,0
-24.0325,0,1.58717,14.922,1.58717,-14.922,0.858129,0
-24.0348,0,1.58829,14.924,1.58829,-14.924,0.85818,0
-24.037,0,1.5894,14.926,1.5894,-14.926,0.858231,0
-24.0393,0,1.59052,14.9279,1.59052,-14.9279,0.858282,0
-24.0416,0,1.59164,14.9299,1.59164,-14.9299,0.858333,0
-24.0439,0,1.59276,14.9318,1.59276,-14.9318,0.858384,0
-24.0462,0,1.59387,14.9338,1.59387,-14.9338,0.858435,0
-24.0485,0,1.59499,14.9358,1.59499,-14.9358,0.858485,0
-24.0507,0,1.59611,14.9377,1.59611,-14.9377,0.858536,0
-24.053,0,1.59722,14.9397,1.59722,-14.9397,0.858587,0
-24.0553,0,1.59834,14.9416,1.59834,-14.9416,0.858638,0
-24.0576,0,1.59945,14.9436,1.59945,-14.9436,0.858688,0
-24.0599,0,1.60057,14.9455,1.60057,-14.9455,0.858739,0
-24.0622,0,1.60168,14.9475,1.60168,-14.9475,0.85879,0
-24.0644,0,1.6028,14.9495,1.6028,-14.9495,0.85884,0
-24.0667,0,1.60391,14.9514,1.60391,-14.9514,0.858891,0
-24.069,0,1.60503,14.9534,1.60503,-14.9534,0.858941,0
-24.0713,0,1.60614,14.9553,1.60614,-14.9553,0.858992,0
-24.0736,0,1.60725,14.9573,1.60725,-14.9573,0.859042,0
-24.0758,0,1.60837,14.9592,1.60837,-14.9592,0.859093,0
-24.0781,0,1.60948,14.9612,1.60948,-14.9612,0.859143,0
-24.0804,0,1.61059,14.9631,1.61059,-14.9631,0.859193,0
-24.0827,0,1.61171,14.9651,1.61171,-14.9651,0.859244,0
-24.0849,0,1.61282,14.967,1.61282,-14.967,0.859294,0
-24.0872,0,1.61393,14.969,1.61393,-14.969,0.859344,0
-24.0895,0,1.61504,14.9709,1.61504,-14.9709,0.859394,0
-24.0917,0,1.61615,14.9729,1.61615,-14.9729,0.859444,0
-24.094,0,1.61726,14.9748,1.61726,-14.9748,0.859495,0
-24.0963,0,1.61837,14.9768,1.61837,-14.9768,0.859545,0
-24.0986,0,1.61948,14.9787,1.61948,-14.9787,0.859595,0
-24.1008,0,1.62059,14.9807,1.62059,-14.9807,0.859645,0
-24.1031,0,1.6217,14.9826,1.6217,-14.9826,0.859695,0
-24.1054,0,1.62281,14.9846,1.62281,-14.9846,0.859745,0
-24.1076,0,1.62392,14.9865,1.62392,-14.9865,0.859794,0
-24.1099,0,1.62503,14.9885,1.62503,-14.9885,0.859844,0
-24.1122,0,1.62614,14.9904,1.62614,-14.9904,0.859894,0
-24.1144,0,1.62725,14.9924,1.62725,-14.9924,0.859944,0
-24.1167,0,1.62836,14.9943,1.62836,-14.9943,0.859994,0
-24.119,0,1.62947,14.9962,1.62947,-14.9962,0.860043,0
-24.1212,0,1.63057,14.9982,1.63057,-14.9982,0.860093,0
-24.1235,0,1.63168,15.0001,1.63168,-15.0001,0.860143,0
-24.1258,0,1.63279,15.0021,1.63279,-15.0021,0.860192,0
-24.128,0,1.63389,15.004,1.63389,-15.004,0.860242,0
-24.1303,0,1.635,15.006,1.635,-15.006,0.860291,0
-24.1326,0,1.63611,15.0079,1.63611,-15.0079,0.860341,0
-24.1348,0,1.63721,15.0098,1.63721,-15.0098,0.86039,0
-24.1371,0,1.63832,15.0118,1.63832,-15.0118,0.86044,0
-24.1393,0,1.63942,15.0137,1.63942,-15.0137,0.860489,0
-24.1416,0,1.64053,15.0157,1.64053,-15.0157,0.860539,0
-24.1439,0,1.64163,15.0176,1.64163,-15.0176,0.860588,0
-24.1461,0,1.64274,15.0195,1.64274,-15.0195,0.860637,0
-24.1484,0,1.64384,15.0215,1.64384,-15.0215,0.860686,0
-24.1506,0,1.64495,15.0234,1.64495,-15.0234,0.860736,0
-24.1529,0,1.64605,15.0253,1.64605,-15.0253,0.860785,0
-24.1551,0,1.64715,15.0273,1.64715,-15.0273,0.860834,0
-24.1574,0,1.64826,15.0292,1.64826,-15.0292,0.860883,0
-24.1597,0,1.64936,15.0311,1.64936,-15.0311,0.860932,0
-24.1619,0,1.65046,15.0331,1.65046,-15.0331,0.860981,0
-24.1642,0,1.65157,15.035,1.65157,-15.035,0.86103,0
-24.1664,0,1.65267,15.0369,1.65267,-15.0369,0.861079,0
-24.1687,0,1.65377,15.0389,1.65377,-15.0389,0.861128,0
-24.1709,0,1.65487,15.0408,1.65487,-15.0408,0.861177,0
-24.1732,0,1.65597,15.0427,1.65597,-15.0427,0.861226,0
-24.1754,0,1.65707,15.0447,1.65707,-15.0447,0.861275,0
-24.1777,0,1.65817,15.0466,1.65817,-15.0466,0.861324,0
-24.1799,0,1.65927,15.0485,1.65927,-15.0485,0.861372,0
-24.1822,0,1.66037,15.0505,1.66037,-15.0505,0.861421,0
-24.1844,0,1.66147,15.0524,1.66147,-15.0524,0.86147,0
-24.1867,0,1.66257,15.0543,1.66257,-15.0543,0.861519,0
-24.1889,0,1.66367,15.0563,1.66367,-15.0563,0.861567,0
-24.1912,0,1.66477,15.0582,1.66477,-15.0582,0.861616,0
-24.1934,0,1.66587,15.0601,1.66587,-15.0601,0.861664,0
-24.1956,0,1.66697,15.062,1.66697,-15.062,0.861713,0
-24.1979,0,1.66807,15.064,1.66807,-15.064,0.861761,0
-24.2001,0,1.66916,15.0659,1.66916,-15.0659,0.86181,0
-24.2024,0,1.67026,15.0678,1.67026,-15.0678,0.861858,0
-24.2046,0,1.67136,15.0697,1.67136,-15.0697,0.861907,0
-24.2069,0,1.67246,15.0717,1.67246,-15.0717,0.861955,0
-24.2091,0,1.67355,15.0736,1.67355,-15.0736,0.862003,0
-24.2114,0,1.67465,15.0755,1.67465,-15.0755,0.862052,0
-24.2136,0,1.67575,15.0774,1.67575,-15.0774,0.8621,0
-24.2158,0,1.67684,15.0793,1.67684,-15.0793,0.862148,0
-24.2181,0,1.67794,15.0813,1.67794,-15.0813,0.862196,0
-24.2203,0,1.67903,15.0832,1.67903,-15.0832,0.862244,0
-24.2225,0,1.68013,15.0851,1.68013,-15.0851,0.862293,0
-24.2248,0,1.68122,15.087,1.68122,-15.087,0.862341,0
-24.227,0,1.68232,15.0889,1.68232,-15.0889,0.862389,0
-24.2293,0,1.68341,15.0909,1.68341,-15.0909,0.862437,0
-24.2315,0,1.68451,15.0928,1.68451,-15.0928,0.862485,0
-24.2337,0,1.6856,15.0947,1.6856,-15.0947,0.862533,0
-24.236,0,1.68669,15.0966,1.68669,-15.0966,0.862581,0
-24.2382,0,1.68779,15.0985,1.68779,-15.0985,0.862629,0
-24.2404,0,1.68888,15.1005,1.68888,-15.1005,0.862676,0
-24.2427,0,1.68997,15.1024,1.68997,-15.1024,0.862724,0
-24.2449,0,1.69106,15.1043,1.69106,-15.1043,0.862772,0
-24.2471,0,1.69216,15.1062,1.69216,-15.1062,0.86282,0
-24.2494,0,1.69325,15.1081,1.69325,-15.1081,0.862867,0
-24.2516,0,1.69434,15.11,1.69434,-15.11,0.862915,0
-24.2538,0,1.69543,15.1119,1.69543,-15.1119,0.862963,0
-24.2561,0,1.69652,15.1139,1.69652,-15.1139,0.86301,0
-24.2583,0,1.69761,15.1158,1.69761,-15.1158,0.863058,0
-24.2605,0,1.6987,15.1177,1.6987,-15.1177,0.863106,0
-24.2627,0,1.69979,15.1196,1.69979,-15.1196,0.863153,0
-24.265,0,1.70088,15.1215,1.70088,-15.1215,0.863201,0
-24.2672,0,1.70197,15.1234,1.70197,-15.1234,0.863248,0
-24.2694,0,1.70306,15.1253,1.70306,-15.1253,0.863295,0
-24.2716,0,1.70415,15.1272,1.70415,-15.1272,0.863343,0
-24.2739,0,1.70524,15.1291,1.70524,-15.1291,0.86339,0
-24.2761,0,1.70633,15.1311,1.70633,-15.1311,0.863437,0
-24.2783,0,1.70742,15.133,1.70742,-15.133,0.863485,0
-24.2805,0,1.70851,15.1349,1.70851,-15.1349,0.863532,0
-24.2828,0,1.70959,15.1368,1.70959,-15.1368,0.863579,0
-24.285,0,1.71068,15.1387,1.71068,-15.1387,0.863626,0
-24.2872,0,1.71177,15.1406,1.71177,-15.1406,0.863674,0
-24.2894,0,1.71286,15.1425,1.71286,-15.1425,0.863721,0
-24.2917,0,1.71394,15.1444,1.71394,-15.1444,0.863768,0
-24.2939,0,1.71503,15.1463,1.71503,-15.1463,0.863815,0
-24.2961,0,1.71612,15.1482,1.71612,-15.1482,0.863862,0
-24.2983,0,1.7172,15.1501,1.7172,-15.1501,0.863909,0
-24.3005,0,1.71829,15.152,1.71829,-15.152,0.863956,0
-24.3027,0,1.71937,15.1539,1.71937,-15.1539,0.864003,0
-24.305,0,1.72046,15.1558,1.72046,-15.1558,0.86405,0
-24.3072,0,1.72154,15.1577,1.72154,-15.1577,0.864097,0
-24.3094,0,1.72263,15.1596,1.72263,-15.1596,0.864143,0
-24.3116,0,1.72371,15.1615,1.72371,-15.1615,0.86419,0
-24.3138,0,1.7248,15.1634,1.7248,-15.1634,0.864237,0
-24.316,0,1.72588,15.1653,1.72588,-15.1653,0.864284,0
-24.3183,0,1.72696,15.1672,1.72696,-15.1672,0.86433,0
-24.3205,0,1.72805,15.1691,1.72805,-15.1691,0.864377,0
-24.3227,0,1.72913,15.171,1.72913,-15.171,0.864424,0
-24.3249,0,1.73021,15.1729,1.73021,-15.1729,0.86447,0
-24.3271,0,1.73129,15.1748,1.73129,-15.1748,0.864517,0
-24.3293,0,1.73238,15.1767,1.73238,-15.1767,0.864563,0
-24.3315,0,1.73346,15.1786,1.73346,-15.1786,0.86461,0
-24.3337,0,1.73454,15.1805,1.73454,-15.1805,0.864656,0
-24.3359,0,1.73562,15.1824,1.73562,-15.1824,0.864703,0
-24.3382,0,1.7367,15.1843,1.7367,-15.1843,0.864749,0
-24.3404,0,1.73778,15.1862,1.73778,-15.1862,0.864796,0
-24.3426,0,1.73887,15.1881,1.73887,-15.1881,0.864842,0
-24.3448,0,1.73995,15.19,1.73995,-15.19,0.864888,0
-24.347,0,1.74103,15.1919,1.74103,-15.1919,0.864935,0
-24.3492,0,1.74211,15.1938,1.74211,-15.1938,0.864981,0
-24.3514,0,1.74318,15.1957,1.74318,-15.1957,0.865027,0
-24.3536,0,1.74426,15.1976,1.74426,-15.1976,0.865073,0
-24.3558,0,1.74534,15.1994,1.74534,-15.1994,0.865119,0
-24.358,0,1.74642,15.2013,1.74642,-15.2013,0.865166,0
-24.3602,0,1.7475,15.2032,1.7475,-15.2032,0.865212,0
-24.3624,0,1.74858,15.2051,1.74858,-15.2051,0.865258,0
-24.3646,0,1.74966,15.207,1.74966,-15.207,0.865304,0
-24.3668,0,1.75073,15.2089,1.75073,-15.2089,0.86535,0
-24.369,0,1.75181,15.2108,1.75181,-15.2108,0.865396,0
-24.3712,0,1.75289,15.2127,1.75289,-15.2127,0.865442,0
-24.3734,0,1.75397,15.2146,1.75397,-15.2146,0.865488,0
-24.3756,0,1.75504,15.2164,1.75504,-15.2164,0.865533,0
-24.3778,0,1.75612,15.2183,1.75612,-15.2183,0.865579,0
-24.38,0,1.7572,15.2202,1.7572,-15.2202,0.865625,0
-24.3822,0,1.75827,15.2221,1.75827,-15.2221,0.865671,0
-24.3844,0,1.75935,15.224,1.75935,-15.224,0.865717,0
-24.3866,0,1.76042,15.2259,1.76042,-15.2259,0.865762,0
-24.3888,0,1.7615,15.2278,1.7615,-15.2278,0.865808,0
-24.391,0,1.76257,15.2296,1.76257,-15.2296,0.865854,0
-24.3932,0,1.76365,15.2315,1.76365,-15.2315,0.865899,0
-24.3954,0,1.76472,15.2334,1.76472,-15.2334,0.865945,0
-24.3976,0,1.7658,15.2353,1.7658,-15.2353,0.86599,0
-24.3998,0,1.76687,15.2372,1.76687,-15.2372,0.866036,0
-24.402,0,1.76794,15.2391,1.76794,-15.2391,0.866082,0
-24.4042,0,1.76902,15.2409,1.76902,-15.2409,0.866127,0
-24.4064,0,1.77009,15.2428,1.77009,-15.2428,0.866172,0
-24.4085,0,1.77116,15.2447,1.77116,-15.2447,0.866218,0
-24.4107,0,1.77223,15.2466,1.77223,-15.2466,0.866263,0
-24.4129,0,1.77331,15.2485,1.77331,-15.2485,0.866309,0
-24.4151,0,1.77438,15.2503,1.77438,-15.2503,0.866354,0
-24.4173,0,1.77545,15.2522,1.77545,-15.2522,0.866399,0
-24.4195,0,1.77652,15.2541,1.77652,-15.2541,0.866444,0
-24.4217,0,1.77759,15.256,1.77759,-15.256,0.86649,0
-24.4239,0,1.77866,15.2578,1.77866,-15.2578,0.866535,0
-24.4261,0,1.77974,15.2597,1.77974,-15.2597,0.86658,0
-24.4282,0,1.78081,15.2616,1.78081,-15.2616,0.866625,0
-24.4304,0,1.78188,15.2635,1.78188,-15.2635,0.86667,0
-24.4326,0,1.78295,15.2653,1.78295,-15.2653,0.866715,0
-24.4348,0,1.78402,15.2672,1.78402,-15.2672,0.86676,0
-24.437,0,1.78508,15.2691,1.78508,-15.2691,0.866805,0
-24.4392,0,1.78615,15.271,1.78615,-15.271,0.86685,0
-24.4413,0,1.78722,15.2728,1.78722,-15.2728,0.866895,0
-24.4435,0,1.78829,15.2747,1.78829,-15.2747,0.86694,0
-24.4457,0,1.78936,15.2766,1.78936,-15.2766,0.866985,0
-24.4479,0,1.79043,15.2785,1.79043,-15.2785,0.86703,0
-24.4501,0,1.7915,15.2803,1.7915,-15.2803,0.867075,0
-24.4522,0,1.79256,15.2822,1.79256,-15.2822,0.86712,0
-24.4544,0,1.79363,15.2841,1.79363,-15.2841,0.867164,0
-24.4566,0,1.7947,15.2859,1.7947,-15.2859,0.867209,0
-24.4588,0,1.79577,15.2878,1.79577,-15.2878,0.867254,0
-24.461,0,1.79683,15.2897,1.79683,-15.2897,0.867298,0
-24.4631,0,1.7979,15.2915,1.7979,-15.2915,0.867343,0
-24.4653,0,1.79896,15.2934,1.79896,-15.2934,0.867388,0
-24.4675,0,1.80003,15.2953,1.80003,-15.2953,0.867432,0
-24.4697,0,1.8011,15.2971,1.8011,-15.2971,0.867477,0
-24.4718,0,1.80216,15.299,1.80216,-15.299,0.867521,0
-24.474,0,1.80323,15.3009,1.80323,-15.3009,0.867566,0
-24.4762,0,1.80429,15.3027,1.80429,-15.3027,0.86761,0
-24.4784,0,1.80536,15.3046,1.80536,-15.3046,0.867655,0
-24.4805,0,1.80642,15.3065,1.80642,-15.3065,0.867699,0
-24.4827,0,1.80748,15.3083,1.80748,-15.3083,0.867743,0
-24.4849,0,1.80855,15.3102,1.80855,-15.3102,0.867788,0
-24.4871,0,1.80961,15.3121,1.80961,-15.3121,0.867832,0
-24.4892,0,1.81067,15.3139,1.81067,-15.3139,0.867876,0
-24.4914,0,1.81174,15.3158,1.81174,-15.3158,0.867921,0
-24.4936,0,1.8128,15.3176,1.8128,-15.3176,0.867965,0
-24.4957,0,1.81386,15.3195,1.81386,-15.3195,0.868009,0
-24.4979,0,1.81493,15.3214,1.81493,-15.3214,0.868053,0
-24.5001,0,1.81599,15.3232,1.81599,-15.3232,0.868097,0
-24.5022,0,1.81705,15.3251,1.81705,-15.3251,0.868142,0
-24.5044,0,1.81811,15.3269,1.81811,-15.3269,0.868186,0
-24.5066,0,1.81917,15.3288,1.81917,-15.3288,0.86823,0
-24.5087,0,1.82023,15.3307,1.82023,-15.3307,0.868274,0
-24.5109,0,1.82129,15.3325,1.82129,-15.3325,0.868318,0
-24.5131,0,1.82235,15.3344,1.82235,-15.3344,0.868362,0
-24.5152,0,1.82341,15.3362,1.82341,-15.3362,0.868406,0
-24.5174,0,1.82447,15.3381,1.82447,-15.3381,0.868449,0
-24.5196,0,1.82553,15.34,1.82553,-15.34,0.868493,0
-24.5217,0,1.82659,15.3418,1.82659,-15.3418,0.868537,0
-24.5239,0,1.82765,15.3437,1.82765,-15.3437,0.868581,0
-24.526,0,1.82871,15.3455,1.82871,-15.3455,0.868625,0
-24.5282,0,1.82977,15.3474,1.82977,-15.3474,0.868668,0
-24.5304,0,1.83083,15.3492,1.83083,-15.3492,0.868712,0
-24.5325,0,1.83189,15.3511,1.83189,-15.3511,0.868756,0
-24.5347,0,1.83295,15.3529,1.83295,-15.3529,0.8688,0
-24.5368,0,1.834,15.3548,1.834,-15.3548,0.868843,0
-24.539,0,1.83506,15.3566,1.83506,-15.3566,0.868887,0
-24.5412,0,1.83612,15.3585,1.83612,-15.3585,0.86893,0
-24.5433,0,1.83717,15.3603,1.83717,-15.3603,0.868974,0
-24.5455,0,1.83823,15.3622,1.83823,-15.3622,0.869017,0
-24.5476,0,1.83929,15.364,1.83929,-15.364,0.869061,0
-24.5498,0,1.84034,15.3659,1.84034,-15.3659,0.869104,0
-24.5519,0,1.8414,15.3677,1.8414,-15.3677,0.869148,0
-24.5541,0,1.84246,15.3696,1.84246,-15.3696,0.869191,0
-24.5563,0,1.84351,15.3714,1.84351,-15.3714,0.869235,0
-24.5584,0,1.84457,15.3733,1.84457,-15.3733,0.869278,0
-24.5606,0,1.84562,15.3751,1.84562,-15.3751,0.869321,0
-24.5627,0,1.84668,15.377,1.84668,-15.377,0.869365,0
-24.5649,0,1.84773,15.3788,1.84773,-15.3788,0.869408,0
-24.567,0,1.84879,15.3807,1.84879,-15.3807,0.869451,0
-24.5692,0,1.84984,15.3825,1.84984,-15.3825,0.869494,0
-24.5713,0,1.85089,15.3844,1.85089,-15.3844,0.869537,0
-24.5735,0,1.85195,15.3862,1.85195,-15.3862,0.869581,0
-24.5756,0,1.853,15.3881,1.853,-15.3881,0.869624,0
-24.5778,0,1.85405,15.3899,1.85405,-15.3899,0.869667,0
-24.5799,0,1.85511,15.3917,1.85511,-15.3917,0.86971,0
-24.5821,0,1.85616,15.3936,1.85616,-15.3936,0.869753,0
-24.5842,0,1.85721,15.3954,1.85721,-15.3954,0.869796,0
-24.5864,0,1.85826,15.3973,1.85826,-15.3973,0.869839,0
-24.5885,0,1.85931,15.3991,1.85931,-15.3991,0.869882,0
-24.5907,0,1.86037,15.401,1.86037,-15.401,0.869925,0
-24.5928,0,1.86142,15.4028,1.86142,-15.4028,0.869968,0
-24.5949,0,1.86247,15.4046,1.86247,-15.4046,0.87001,0
-24.5971,0,1.86352,15.4065,1.86352,-15.4065,0.870053,0
-24.5992,0,1.86457,15.4083,1.86457,-15.4083,0.870096,0
-24.6014,0,1.86562,15.4102,1.86562,-15.4102,0.870139,0
-24.6035,0,1.86667,15.412,1.86667,-15.412,0.870182,0
-24.6057,0,1.86772,15.4138,1.86772,-15.4138,0.870224,0
-24.6078,0,1.86877,15.4157,1.86877,-15.4157,0.870267,0
-24.6099,0,1.86982,15.4175,1.86982,-15.4175,0.87031,0
-24.6121,0,1.87087,15.4193,1.87087,-15.4193,0.870352,0
-24.6142,0,1.87192,15.4212,1.87192,-15.4212,0.870395,0
-24.6164,0,1.87297,15.423,1.87297,-15.423,0.870437,0
-24.6185,0,1.87401,15.4249,1.87401,-15.4249,0.87048,0
-24.6206,0,1.87506,15.4267,1.87506,-15.4267,0.870523,0
-24.6228,0,1.87611,15.4285,1.87611,-15.4285,0.870565,0
-24.6249,0,1.87716,15.4304,1.87716,-15.4304,0.870607,0
-24.6271,0,1.8782,15.4322,1.8782,-15.4322,0.87065,0
-24.6292,0,1.87925,15.434,1.87925,-15.434,0.870692,0
-24.6313,0,1.8803,15.4359,1.8803,-15.4359,0.870735,0
-24.6335,0,1.88135,15.4377,1.88135,-15.4377,0.870777,0
-24.6356,0,1.88239,15.4395,1.88239,-15.4395,0.870819,0
-24.6377,0,1.88344,15.4414,1.88344,-15.4414,0.870862,0
-24.6399,0,1.88448,15.4432,1.88448,-15.4432,0.870904,0
-24.642,0,1.88553,15.445,1.88553,-15.445,0.870946,0
-24.6441,0,1.88657,15.4469,1.88657,-15.4469,0.870988,0
-24.6463,0,1.88762,15.4487,1.88762,-15.4487,0.871031,0
-24.6484,0,1.88866,15.4505,1.88866,-15.4505,0.871073,0
-24.6505,0,1.88971,15.4523,1.88971,-15.4523,0.871115,0
-24.6527,0,1.89075,15.4542,1.89075,-15.4542,0.871157,0
-24.6548,0,1.8918,15.456,1.8918,-15.456,0.871199,0
-24.6569,0,1.89284,15.4578,1.89284,-15.4578,0.871241,0
-24.6591,0,1.89389,15.4597,1.89389,-15.4597,0.871283,0
-24.6612,0,1.89493,15.4615,1.89493,-15.4615,0.871325,0
-24.6633,0,1.89597,15.4633,1.89597,-15.4633,0.871367,0
-24.6654,0,1.89702,15.4651,1.89702,-15.4651,0.871409,0
-24.6676,0,1.89806,15.467,1.89806,-15.467,0.871451,0
-24.6697,0,1.8991,15.4688,1.8991,-15.4688,0.871493,0
-24.6718,0,1.90014,15.4706,1.90014,-15.4706,0.871535,0
-24.6739,0,1.90118,15.4724,1.90118,-15.4724,0.871576,0
-24.6761,0,1.90223,15.4743,1.90223,-15.4743,0.871618,0
-24.6782,0,1.90327,15.4761,1.90327,-15.4761,0.87166,0
-24.6803,0,1.90431,15.4779,1.90431,-15.4779,0.871702,0
-24.6824,0,1.90535,15.4797,1.90535,-15.4797,0.871744,0
-24.6846,0,1.90639,15.4815,1.90639,-15.4815,0.871785,0
-24.6867,0,1.90743,15.4834,1.90743,-15.4834,0.871827,0
-24.6888,0,1.90847,15.4852,1.90847,-15.4852,0.871869,0
-24.6909,0,1.90951,15.487,1.90951,-15.487,0.87191,0
-24.6931,0,1.91055,15.4888,1.91055,-15.4888,0.871952,0
-24.6952,0,1.91159,15.4907,1.91159,-15.4907,0.871993,0
-24.6973,0,1.91263,15.4925,1.91263,-15.4925,0.872035,0
-24.6994,0,1.91367,15.4943,1.91367,-15.4943,0.872076,0
-24.7015,0,1.91471,15.4961,1.91471,-15.4961,0.872118,0
-24.7037,0,1.91575,15.4979,1.91575,-15.4979,0.872159,0
-24.7058,0,1.91679,15.4997,1.91679,-15.4997,0.872201,0
-24.7079,0,1.91782,15.5016,1.91782,-15.5016,0.872242,0
-24.71,0,1.91886,15.5034,1.91886,-15.5034,0.872283,0
-24.7121,0,1.9199,15.5052,1.9199,-15.5052,0.872325,0
-24.7142,0,1.92094,15.507,1.92094,-15.507,0.872366,0
-24.7164,0,1.92197,15.5088,1.92197,-15.5088,0.872407,0
-24.7185,0,1.92301,15.5106,1.92301,-15.5106,0.872449,0
-24.7206,0,1.92405,15.5125,1.92405,-15.5125,0.87249,0
-24.7227,0,1.92509,15.5143,1.92509,-15.5143,0.872531,0
-24.7248,0,1.92612,15.5161,1.92612,-15.5161,0.872572,0
-24.7269,0,1.92716,15.5179,1.92716,-15.5179,0.872613,0
-24.729,0,1.92819,15.5197,1.92819,-15.5197,0.872654,0
-24.7312,0,1.92923,15.5215,1.92923,-15.5215,0.872696,0
-24.7333,0,1.93026,15.5233,1.93026,-15.5233,0.872737,0
-24.7354,0,1.9313,15.5251,1.9313,-15.5251,0.872778,0
-24.7375,0,1.93233,15.527,1.93233,-15.527,0.872819,0
-24.7396,0,1.93337,15.5288,1.93337,-15.5288,0.87286,0
-24.7417,0,1.9344,15.5306,1.9344,-15.5306,0.872901,0
-24.7438,0,1.93544,15.5324,1.93544,-15.5324,0.872942,0
-24.7459,0,1.93647,15.5342,1.93647,-15.5342,0.872983,0
-24.748,0,1.9375,15.536,1.9375,-15.536,0.873023,0
-24.7501,0,1.93854,15.5378,1.93854,-15.5378,0.873064,0
-24.7522,0,1.93957,15.5396,1.93957,-15.5396,0.873105,0
-24.7544,0,1.9406,15.5414,1.9406,-15.5414,0.873146,0
-24.7565,0,1.94164,15.5432,1.94164,-15.5432,0.873187,0
-24.7586,0,1.94267,15.545,1.94267,-15.545,0.873227,0
-24.7607,0,1.9437,15.5469,1.9437,-15.5469,0.873268,0
-24.7628,0,1.94473,15.5487,1.94473,-15.5487,0.873309,0
-24.7649,0,1.94577,15.5505,1.94577,-15.5505,0.87335,0
-24.767,0,1.9468,15.5523,1.9468,-15.5523,0.87339,0
-24.7691,0,1.94783,15.5541,1.94783,-15.5541,0.873431,0
-24.7712,0,1.94886,15.5559,1.94886,-15.5559,0.873471,0
-24.7733,0,1.94989,15.5577,1.94989,-15.5577,0.873512,0
-24.7754,0,1.95092,15.5595,1.95092,-15.5595,0.873553,0
-24.7775,0,1.95195,15.5613,1.95195,-15.5613,0.873593,0
-24.7796,0,1.95298,15.5631,1.95298,-15.5631,0.873634,0
-24.7817,0,1.95401,15.5649,1.95401,-15.5649,0.873674,0
-24.7838,0,1.95504,15.5667,1.95504,-15.5667,0.873714,0
-24.7859,0,1.95607,15.5685,1.95607,-15.5685,0.873755,0
-24.788,0,1.9571,15.5703,1.9571,-15.5703,0.873795,0
-24.7901,0,1.95813,15.5721,1.95813,-15.5721,0.873836,0
-24.7922,0,1.95916,15.5739,1.95916,-15.5739,0.873876,0
-24.7943,0,1.96019,15.5757,1.96019,-15.5757,0.873916,0
-24.7964,0,1.96121,15.5775,1.96121,-15.5775,0.873957,0
-24.7985,0,1.96224,15.5793,1.96224,-15.5793,0.873997,0
-24.8006,0,1.96327,15.5811,1.96327,-15.5811,0.874037,0
-24.8027,0,1.9643,15.5829,1.9643,-15.5829,0.874077,0
-24.8048,0,1.96532,15.5847,1.96532,-15.5847,0.874117,0
-24.8069,0,1.96635,15.5865,1.96635,-15.5865,0.874158,0
-24.809,0,1.96738,15.5883,1.96738,-15.5883,0.874198,0
-24.811,0,1.96841,15.5901,1.96841,-15.5901,0.874238,0
-24.8131,0,1.96943,15.5919,1.96943,-15.5919,0.874278,0
-24.8152,0,1.97046,15.5937,1.97046,-15.5937,0.874318,0
-24.8173,0,1.97148,15.5955,1.97148,-15.5955,0.874358,0
-24.8194,0,1.97251,15.5973,1.97251,-15.5973,0.874398,0
-24.8215,0,1.97353,15.5991,1.97353,-15.5991,0.874438,0
-24.8236,0,1.97456,15.6009,1.97456,-15.6009,0.874478,0
-24.8257,0,1.97559,15.6027,1.97559,-15.6027,0.874518,0
-24.8278,0,1.97661,15.6044,1.97661,-15.6044,0.874558,0
-24.8299,0,1.97763,15.6062,1.97763,-15.6062,0.874598,0
-24.832,0,1.97866,15.608,1.97866,-15.608,0.874638,0
-24.834,0,1.97968,15.6098,1.97968,-15.6098,0.874677,0
-24.8361,0,1.98071,15.6116,1.98071,-15.6116,0.874717,0
-24.8382,0,1.98173,15.6134,1.98173,-15.6134,0.874757,0
-24.8403,0,1.98275,15.6152,1.98275,-15.6152,0.874797,0
-24.8424,0,1.98378,15.617,1.98378,-15.617,0.874836,0
-24.8445,0,1.9848,15.6188,1.9848,-15.6188,0.874876,0
-24.8466,0,1.98582,15.6206,1.98582,-15.6206,0.874916,0
-24.8486,0,1.98684,15.6224,1.98684,-15.6224,0.874955,0
-24.8507,0,1.98787,15.6241,1.98787,-15.6241,0.874995,0
-24.8528,0,1.98889,15.6259,1.98889,-15.6259,0.875035,0
-24.8549,0,1.98991,15.6277,1.98991,-15.6277,0.875074,0
-24.857,0,1.99093,15.6295,1.99093,-15.6295,0.875114,0
-24.8591,0,1.99195,15.6313,1.99195,-15.6313,0.875153,0
-24.8611,0,1.99297,15.6331,1.99297,-15.6331,0.875193,0
-24.8632,0,1.994,15.6349,1.994,-15.6349,0.875232,0
-24.8653,0,1.99502,15.6367,1.99502,-15.6367,0.875272,0
-24.8674,0,1.99604,15.6384,1.99604,-15.6384,0.875311,0
-24.8695,0,1.99706,15.6402,1.99706,-15.6402,0.87535,0
-24.8715,0,1.99808,15.642,1.99808,-15.642,0.87539,0
-24.8736,0,1.9991,15.6438,1.9991,-15.6438,0.875429,0
-24.8757,0,2.00012,15.6456,2.00012,-15.6456,0.875469,0
-24.8778,0,2.00114,15.6474,2.00114,-15.6474,0.875508,0
-24.8799,0,2.00215,15.6491,2.00215,-15.6491,0.875547,0
-24.8819,0,2.00317,15.6509,2.00317,-15.6509,0.875586,0
-24.884,0,2.00419,15.6527,2.00419,-15.6527,0.875626,0
-24.8861,0,2.00521,15.6545,2.00521,-15.6545,0.875665,0
-24.8882,0,2.00623,15.6563,2.00623,-15.6563,0.875704,0
-24.8902,0,2.00725,15.658,2.00725,-15.658,0.875743,0
-24.8923,0,2.00826,15.6598,2.00826,-15.6598,0.875782,0
-24.8944,0,2.00928,15.6616,2.00928,-15.6616,0.875821,0
-24.8965,0,2.0103,15.6634,2.0103,-15.6634,0.87586,0
-24.8985,0,2.01132,15.6652,2.01132,-15.6652,0.875899,0
-24.9006,0,2.01233,15.6669,2.01233,-15.6669,0.875938,0
-24.9027,0,2.01335,15.6687,2.01335,-15.6687,0.875977,0
-24.9047,0,2.01437,15.6705,2.01437,-15.6705,0.876016,0
-24.9068,0,2.01538,15.6723,2.01538,-15.6723,0.876055,0
-24.9089,0,2.0164,15.6741,2.0164,-15.6741,0.876094,0
-24.911,0,2.01741,15.6758,2.01741,-15.6758,0.876133,0
-24.913,0,2.01843,15.6776,2.01843,-15.6776,0.876172,0
-24.9151,0,2.01944,15.6794,2.01944,-15.6794,0.876211,0
-24.9172,0,2.02046,15.6812,2.02046,-15.6812,0.87625,0
-24.9192,0,2.02147,15.6829,2.02147,-15.6829,0.876289,0
-24.9213,0,2.02249,15.6847,2.02249,-15.6847,0.876327,0
-24.9234,0,2.0235,15.6865,2.0235,-15.6865,0.876366,0
-24.9254,0,2.02452,15.6883,2.02452,-15.6883,0.876405,0
-24.9275,0,2.02553,15.69,2.02553,-15.69,0.876444,0
-24.9296,0,2.02654,15.6918,2.02654,-15.6918,0.876482,0
-24.9316,0,2.02756,15.6936,2.02756,-15.6936,0.876521,0
-24.9337,0,2.02857,15.6953,2.02857,-15.6953,0.876559,0
-24.9358,0,2.02958,15.6971,2.02958,-15.6971,0.876598,0
-24.9378,0,2.0306,15.6989,2.0306,-15.6989,0.876637,0
-24.9399,0,2.03161,15.7007,2.03161,-15.7007,0.876675,0
-24.942,0,2.03262,15.7024,2.03262,-15.7024,0.876714,0
-24.944,0,2.03363,15.7042,2.03363,-15.7042,0.876752,0
-24.9461,0,2.03464,15.706,2.03464,-15.706,0.876791,0
-24.9481,0,2.03566,15.7077,2.03566,-15.7077,0.876829,0
-24.9502,0,2.03667,15.7095,2.03667,-15.7095,0.876868,0
-24.9523,0,2.03768,15.7113,2.03768,-15.7113,0.876906,0
-24.9543,0,2.03869,15.713,2.03869,-15.713,0.876944,0
-24.9564,0,2.0397,15.7148,2.0397,-15.7148,0.876983,0
-24.9584,0,2.04071,15.7166,2.04071,-15.7166,0.877021,0
-24.9605,0,2.04172,15.7183,2.04172,-15.7183,0.87706,0
-24.9626,0,2.04273,15.7201,2.04273,-15.7201,0.877098,0
-24.9646,0,2.04374,15.7219,2.04374,-15.7219,0.877136,0
-24.9667,0,2.04475,15.7236,2.04475,-15.7236,0.877174,0
-24.9687,0,2.04576,15.7254,2.04576,-15.7254,0.877213,0
-24.9708,0,2.04677,15.7272,2.04677,-15.7272,0.877251,0
-24.9728,0,2.04778,15.7289,2.04778,-15.7289,0.877289,0
-24.9749,0,2.04879,15.7307,2.04879,-15.7307,0.877327,0
-24.977,0,2.04979,15.7325,2.04979,-15.7325,0.877365,0
-24.979,0,2.0508,15.7342,2.0508,-15.7342,0.877403,0
-24.9811,0,2.05181,15.736,2.05181,-15.736,0.877441,0
-24.9831,0,2.05282,15.7378,2.05282,-15.7378,0.877479,0
-24.9852,0,2.05383,15.7395,2.05383,-15.7395,0.877517,0
-24.9872,0,2.05483,15.7413,2.05483,-15.7413,0.877555,0
-24.9893,0,2.05584,15.743,2.05584,-15.743,0.877593,0
-24.9913,0,2.05685,15.7448,2.05685,-15.7448,0.877631,0
-24.9934,0,2.05785,15.7466,2.05785,-15.7466,0.877669,0
-24.9954,0,2.05886,15.7483,2.05886,-15.7483,0.877707,0
-24.9975,0,2.05987,15.7501,2.05987,-15.7501,0.877745,0
-24.9995,0,2.06087,15.7518,2.06087,-15.7518,0.877783,0
-25.0016,0,2.06188,15.7536,2.06188,-15.7536,0.877821,0
-25.0036,0,2.06288,15.7554,2.06288,-15.7554,0.877859,0
-25.0057,0,2.06389,15.7571,2.06389,-15.7571,0.877897,0
-25.0077,0,2.06489,15.7589,2.06489,-15.7589,0.877934,0
-25.0098,0,2.0659,15.7606,2.0659,-15.7606,0.877972,0
-25.0118,0,2.0669,15.7624,2.0669,-15.7624,0.87801,0
-25.0139,0,2.06791,15.7641,2.06791,-15.7641,0.878047,0
-25.0159,0,2.06891,15.7659,2.06891,-15.7659,0.878085,0
-25.018,0,2.06992,15.7677,2.06992,-15.7677,0.878123,0
-25.02,0,2.07092,15.7694,2.07092,-15.7694,0.87816,0
-25.022,0,2.07192,15.7712,2.07192,-15.7712,0.878198,0
-25.0241,0,2.07293,15.7729,2.07293,-15.7729,0.878236,0
-25.0261,0,2.07393,15.7747,2.07393,-15.7747,0.878273,0
-25.0282,0,2.07493,15.7764,2.07493,-15.7764,0.878311,0
-25.0302,0,2.07594,15.7782,2.07594,-15.7782,0.878348,0
-25.0323,0,2.07694,15.7799,2.07694,-15.7799,0.878386,0
-25.0343,0,2.07794,15.7817,2.07794,-15.7817,0.878423,0
-25.0363,0,2.07894,15.7834,2.07894,-15.7834,0.878461,0
-25.0384,0,2.07994,15.7852,2.07994,-15.7852,0.878498,0
-25.0404,0,2.08095,15.7869,2.08095,-15.7869,0.878536,0
-25.0425,0,2.08195,15.7887,2.08195,-15.7887,0.878573,0
-25.0445,0,2.08295,15.7905,2.08295,-15.7905,0.87861,0
-25.0465,0,2.08395,15.7922,2.08395,-15.7922,0.878648,0
-25.0486,0,2.08495,15.794,2.08495,-15.794,0.878685,0
-25.0506,0,2.08595,15.7957,2.08595,-15.7957,0.878722,0
-25.0527,0,2.08695,15.7974,2.08695,-15.7974,0.878759,0
-25.0547,0,2.08795,15.7992,2.08795,-15.7992,0.878797,0
-25.0567,0,2.08895,15.8009,2.08895,-15.8009,0.878834,0
-25.0588,0,2.08995,15.8027,2.08995,-15.8027,0.878871,0
-25.0608,0,2.09095,15.8044,2.09095,-15.8044,0.878908,0
-25.0628,0,2.09195,15.8062,2.09195,-15.8062,0.878945,0
-25.0649,0,2.09295,15.8079,2.09295,-15.8079,0.878983,0
-25.0669,0,2.09395,15.8097,2.09395,-15.8097,0.87902,0
-25.0689,0,2.09495,15.8114,2.09495,-15.8114,0.879057,0
-25.071,0,2.09594,15.8132,2.09594,-15.8132,0.879094,0
-25.073,0,2.09694,15.8149,2.09694,-15.8149,0.879131,0
-25.075,0,2.09794,15.8167,2.09794,-15.8167,0.879168,0
-25.0771,0,2.09894,15.8184,2.09894,-15.8184,0.879205,0
-25.0791,0,2.09994,15.8202,2.09994,-15.8202,0.879242,0
-25.0811,0,2.10093,15.8219,2.10093,-15.8219,0.879279,0
-25.0832,0,2.10193,15.8236,2.10193,-15.8236,0.879316,0
-25.0852,0,2.10293,15.8254,2.10293,-15.8254,0.879353,0
-25.0872,0,2.10392,15.8271,2.10392,-15.8271,0.879389,0
-25.0893,0,2.10492,15.8289,2.10492,-15.8289,0.879426,0
-25.0913,0,2.10592,15.8306,2.10592,-15.8306,0.879463,0
-25.0933,0,2.10691,15.8323,2.10691,-15.8323,0.8795,0
-25.0954,0,2.10791,15.8341,2.10791,-15.8341,0.879537,0
-25.0974,0,2.1089,15.8358,2.1089,-15.8358,0.879573,0
-25.0994,0,2.1099,15.8376,2.1099,-15.8376,0.87961,0
-25.1014,0,2.11089,15.8393,2.11089,-15.8393,0.879647,0
-25.1035,0,2.11189,15.841,2.11189,-15.841,0.879684,0
-25.1055,0,2.11288,15.8428,2.11288,-15.8428,0.87972,0
-25.1075,0,2.11388,15.8445,2.11388,-15.8445,0.879757,0
-25.1095,0,2.11487,15.8463,2.11487,-15.8463,0.879794,0
-25.1116,0,2.11587,15.848,2.11587,-15.848,0.87983,0
-25.1136,0,2.11686,15.8497,2.11686,-15.8497,0.879867,0
-25.1156,0,2.11785,15.8515,2.11785,-15.8515,0.879903,0
-25.1176,0,2.11885,15.8532,2.11885,-15.8532,0.87994,0
-25.1197,0,2.11984,15.8549,2.11984,-15.8549,0.879976,0
-25.1217,0,2.12083,15.8567,2.12083,-15.8567,0.880013,0
-25.1237,0,2.12183,15.8584,2.12183,-15.8584,0.880049,0
-25.1257,0,2.12282,15.8602,2.12282,-15.8602,0.880086,0
-25.1277,0,2.12381,15.8619,2.12381,-15.8619,0.880122,0
-25.1298,0,2.1248,15.8636,2.1248,-15.8636,0.880159,0
-25.1318,0,2.12579,15.8654,2.12579,-15.8654,0.880195,0
-25.1338,0,2.12679,15.8671,2.12679,-15.8671,0.880231,0
-25.1358,0,2.12778,15.8688,2.12778,-15.8688,0.880268,0
-25.1378,0,2.12877,15.8706,2.12877,-15.8706,0.880304,0
-25.1399,0,2.12976,15.8723,2.12976,-15.8723,0.88034,0
-25.1419,0,2.13075,15.874,2.13075,-15.874,0.880377,0
-25.1439,0,2.13174,15.8758,2.13174,-15.8758,0.880413,0
-25.1459,0,2.13273,15.8775,2.13273,-15.8775,0.880449,0
-25.1479,0,2.13372,15.8792,2.13372,-15.8792,0.880485,0
-25.1499,0,2.13471,15.8809,2.13471,-15.8809,0.880521,0
-25.152,0,2.1357,15.8827,2.1357,-15.8827,0.880558,0
-25.154,0,2.13669,15.8844,2.13669,-15.8844,0.880594,0
-25.156,0,2.13768,15.8861,2.13768,-15.8861,0.88063,0
-25.158,0,2.13867,15.8879,2.13867,-15.8879,0.880666,0
-25.16,0,2.13966,15.8896,2.13966,-15.8896,0.880702,0
-25.162,0,2.14065,15.8913,2.14065,-15.8913,0.880738,0
-25.164,0,2.14164,15.8931,2.14164,-15.8931,0.880774,0
-25.1661,0,2.14262,15.8948,2.14262,-15.8948,0.88081,0
-25.1681,0,2.14361,15.8965,2.14361,-15.8965,0.880846,0
-25.1701,0,2.1446,15.8982,2.1446,-15.8982,0.880882,0
-25.1721,0,2.14559,15.9,2.14559,-15.9,0.880918,0
-25.1741,0,2.14657,15.9017,2.14657,-15.9017,0.880954,0
-25.1761,0,2.14756,15.9034,2.14756,-15.9034,0.88099,0
-25.1781,0,2.14855,15.9051,2.14855,-15.9051,0.881026,0
-25.1801,0,2.14954,15.9069,2.14954,-15.9069,0.881062,0
-25.1821,0,2.15052,15.9086,2.15052,-15.9086,0.881097,0
-25.1842,0,2.15151,15.9103,2.15151,-15.9103,0.881133,0
-25.1862,0,2.15249,15.912,2.15249,-15.912,0.881169,0
-25.1882,0,2.15348,15.9138,2.15348,-15.9138,0.881205,0
-25.1902,0,2.15447,15.9155,2.15447,-15.9155,0.881241,0
-25.1922,0,2.15545,15.9172,2.15545,-15.9172,0.881276,0
-25.1942,0,2.15644,15.9189,2.15644,-15.9189,0.881312,0
-25.1962,0,2.15742,15.9206,2.15742,-15.9206,0.881348,0
-25.1982,0,2.15841,15.9224,2.15841,-15.9224,0.881383,0
-25.2002,0,2.15939,15.9241,2.15939,-15.9241,0.881419,0
-25.2022,0,2.16038,15.9258,2.16038,-15.9258,0.881455,0
-25.2042,0,2.16136,15.9275,2.16136,-15.9275,0.88149,0
-25.2062,0,2.16235,15.9292,2.16235,-15.9292,0.881526,0
-25.2082,0,2.16333,15.931,2.16333,-15.931,0.881561,0
-25.2102,0,2.16431,15.9327,2.16431,-15.9327,0.881597,0
-25.2122,0,2.1653,15.9344,2.1653,-15.9344,0.881632,0
-25.2142,0,2.16628,15.9361,2.16628,-15.9361,0.881668,0
-25.2162,0,2.16726,15.9378,2.16726,-15.9378,0.881703,0
-25.2182,0,2.16825,15.9396,2.16825,-15.9396,0.881739,0
-25.2202,0,2.16923,15.9413,2.16923,-15.9413,0.881774,0
-25.2222,0,2.17021,15.943,2.17021,-15.943,0.88181,0
-25.2242,0,2.17119,15.9447,2.17119,-15.9447,0.881845,0
-25.2262,0,2.17217,15.9464,2.17217,-15.9464,0.88188,0
-25.2282,0,2.17316,15.9481,2.17316,-15.9481,0.881916,0
-25.2302,0,2.17414,15.9499,2.17414,-15.9499,0.881951,0
-25.2322,0,2.17512,15.9516,2.17512,-15.9516,0.881986,0
-25.2342,0,2.1761,15.9533,2.1761,-15.9533,0.882022,0
-25.2362,0,2.17708,15.955,2.17708,-15.955,0.882057,0
-25.2382,0,2.17806,15.9567,2.17806,-15.9567,0.882092,0
-25.2402,0,2.17904,15.9584,2.17904,-15.9584,0.882127,0
-25.2422,0,2.18002,15.9601,2.18002,-15.9601,0.882162,0
-25.2442,0,2.181,15.9619,2.181,-15.9619,0.882198,0
-25.2462,0,2.18198,15.9636,2.18198,-15.9636,0.882233,0
-25.2482,0,2.18296,15.9653,2.18296,-15.9653,0.882268,0
-25.2502,0,2.18394,15.967,2.18394,-15.967,0.882303,0
-25.2522,0,2.18492,15.9687,2.18492,-15.9687,0.882338,0
-25.2542,0,2.1859,15.9704,2.1859,-15.9704,0.882373,0
-25.2562,0,2.18688,15.9721,2.18688,-15.9721,0.882408,0
-25.2582,0,2.18786,15.9738,2.18786,-15.9738,0.882443,0
-25.2602,0,2.18884,15.9755,2.18884,-15.9755,0.882478,0
-25.2621,0,2.18981,15.9773,2.18981,-15.9773,0.882513,0
-25.2641,0,2.19079,15.979,2.19079,-15.979,0.882548,0
-25.2661,0,2.19177,15.9807,2.19177,-15.9807,0.882583,0
-25.2681,0,2.19275,15.9824,2.19275,-15.9824,0.882618,0
-25.2701,0,2.19373,15.9841,2.19373,-15.9841,0.882653,0
-25.2721,0,2.1947,15.9858,2.1947,-15.9858,0.882688,0
-25.2741,0,2.19568,15.9875,2.19568,-15.9875,0.882723,0
-25.2761,0,2.19666,15.9892,2.19666,-15.9892,0.882758,0
-25.2781,0,2.19763,15.9909,2.19763,-15.9909,0.882792,0
-25.28,0,2.19861,15.9926,2.19861,-15.9926,0.882827,0
-25.282,0,2.19959,15.9943,2.19959,-15.9943,0.882862,0
-25.284,0,2.20056,15.996,2.20056,-15.996,0.882897,0
-25.286,0,2.20154,15.9977,2.20154,-15.9977,0.882931,0
-25.288,0,2.20251,15.9994,2.20251,-15.9994,0.882966,0
-25.29,0,2.20349,16.0011,2.20349,-16.0011,0.883001,0
-25.292,0,2.20446,16.0029,2.20446,-16.0029,0.883035,0
-25.2939,0,2.20544,16.0046,2.20544,-16.0046,0.88307,0
-25.2959,0,2.20641,16.0063,2.20641,-16.0063,0.883105,0
-25.2979,0,2.20739,16.008,2.20739,-16.008,0.883139,0
-25.2999,0,2.20836,16.0097,2.20836,-16.0097,0.883174,0
-25.3019,0,2.20934,16.0114,2.20934,-16.0114,0.883209,0
-25.3039,0,2.21031,16.0131,2.21031,-16.0131,0.883243,0
-25.3058,0,2.21128,16.0148,2.21128,-16.0148,0.883278,0
-25.3078,0,2.21226,16.0165,2.21226,-16.0165,0.883312,0
-25.3098,0,2.21323,16.0182,2.21323,-16.0182,0.883347,0
-25.3118,0,2.2142,16.0199,2.2142,-16.0199,0.883381,0
-25.3138,0,2.21518,16.0216,2.21518,-16.0216,0.883416,0
-25.3158,0,2.21615,16.0233,2.21615,-16.0233,0.88345,0
-25.3177,0,2.21712,16.025,2.21712,-16.025,0.883484,0
-25.3197,0,2.2181,16.0267,2.2181,-16.0267,0.883519,0
-25.3217,0,2.21907,16.0284,2.21907,-16.0284,0.883553,0
-25.3237,0,2.22004,16.0301,2.22004,-16.0301,0.883587,0
-25.3256,0,2.22101,16.0318,2.22101,-16.0318,0.883622,0
-25.3276,0,2.22198,16.0335,2.22198,-16.0335,0.883656,0
-25.3296,0,2.22295,16.0352,2.22295,-16.0352,0.88369,0
-25.3316,0,2.22393,16.0369,2.22393,-16.0369,0.883725,0
-25.3336,0,2.2249,16.0385,2.2249,-16.0385,0.883759,0
-25.3355,0,2.22587,16.0402,2.22587,-16.0402,0.883793,0
-25.3375,0,2.22684,16.0419,2.22684,-16.0419,0.883827,0
-25.3395,0,2.22781,16.0436,2.22781,-16.0436,0.883861,0
-25.3415,0,2.22878,16.0453,2.22878,-16.0453,0.883896,0
-25.3434,0,2.22975,16.047,2.22975,-16.047,0.88393,0
-25.3454,0,2.23072,16.0487,2.23072,-16.0487,0.883964,0
-25.3474,0,2.23169,16.0504,2.23169,-16.0504,0.883998,0
-25.3493,0,2.23266,16.0521,2.23266,-16.0521,0.884032,0
-25.3513,0,2.23363,16.0538,2.23363,-16.0538,0.884066,0
-25.3533,0,2.23459,16.0555,2.23459,-16.0555,0.8841,0
-25.3553,0,2.23556,16.0572,2.23556,-16.0572,0.884134,0
-25.3572,0,2.23653,16.0589,2.23653,-16.0589,0.884168,0
-25.3592,0,2.2375,16.0606,2.2375,-16.0606,0.884202,0
-25.3612,0,2.23847,16.0623,2.23847,-16.0623,0.884236,0
-25.3631,0,2.23944,16.064,2.23944,-16.064,0.88427,0
-25.3651,0,2.2404,16.0656,2.2404,-16.0656,0.884304,0
-25.3671,0,2.24137,16.0673,2.24137,-16.0673,0.884338,0
-25.369,0,2.24234,16.069,2.24234,-16.069,0.884372,0
-25.371,0,2.24331,16.0707,2.24331,-16.0707,0.884406,0
-25.373,0,2.24427,16.0724,2.24427,-16.0724,0.88444,0
-25.375,0,2.24524,16.0741,2.24524,-16.0741,0.884473,0
-25.3769,0,2.24621,16.0758,2.24621,-16.0758,0.884507,0
-25.3789,0,2.24717,16.0775,2.24717,-16.0775,0.884541,0
-25.3809,0,2.24814,16.0792,2.24814,-16.0792,0.884575,0
-25.3828,0,2.2491,16.0808,2.2491,-16.0808,0.884608,0
-25.3848,0,2.25007,16.0825,2.25007,-16.0825,0.884642,0
-25.3867,0,2.25103,16.0842,2.25103,-16.0842,0.884676,0
-25.3887,0,2.252,16.0859,2.252,-16.0859,0.88471,0
-25.3907,0,2.25297,16.0876,2.25297,-16.0876,0.884743,0
-25.3926,0,2.25393,16.0893,2.25393,-16.0893,0.884777,0
-25.3946,0,2.25489,16.091,2.25489,-16.091,0.88481,0
-25.3966,0,2.25586,16.0926,2.25586,-16.0926,0.884844,0
-25.3985,0,2.25682,16.0943,2.25682,-16.0943,0.884878,0
-25.4005,0,2.25779,16.096,2.25779,-16.096,0.884911,0
-25.4024,0,2.25875,16.0977,2.25875,-16.0977,0.884945,0
-25.4044,0,2.25972,16.0994,2.25972,-16.0994,0.884978,0
-25.4064,0,2.26068,16.1011,2.26068,-16.1011,0.885012,0
-25.4083,0,2.26164,16.1027,2.26164,-16.1027,0.885045,0
-25.4103,0,2.26261,16.1044,2.26261,-16.1044,0.885079,0
-25.4122,0,2.26357,16.1061,2.26357,-16.1061,0.885112,0
-25.4142,0,2.26453,16.1078,2.26453,-16.1078,0.885146,0
-25.4162,0,2.26549,16.1095,2.26549,-16.1095,0.885179,0
-25.4181,0,2.26646,16.1111,2.26646,-16.1111,0.885212,0
-25.4201,0,2.26742,16.1128,2.26742,-16.1128,0.885246,0
-25.422,0,2.26838,16.1145,2.26838,-16.1145,0.885279,0
-25.424,0,2.26934,16.1162,2.26934,-16.1162,0.885312,0
-25.426,0,2.2703,16.1179,2.2703,-16.1179,0.885346,0
-25.4279,0,2.27126,16.1195,2.27126,-16.1195,0.885379,0
-25.4299,0,2.27223,16.1212,2.27223,-16.1212,0.885412,0
-25.4318,0,2.27319,16.1229,2.27319,-16.1229,0.885446,0
-25.4338,0,2.27415,16.1246,2.27415,-16.1246,0.885479,0
-25.4357,0,2.27511,16.1263,2.27511,-16.1263,0.885512,0
-25.4377,0,2.27607,16.1279,2.27607,-16.1279,0.885545,0
-25.4396,0,2.27703,16.1296,2.27703,-16.1296,0.885578,0
-25.4416,0,2.27799,16.1313,2.27799,-16.1313,0.885612,0
-25.4435,0,2.27895,16.133,2.27895,-16.133,0.885645,0
-25.4455,0,2.27991,16.1346,2.27991,-16.1346,0.885678,0
-25.4474,0,2.28087,16.1363,2.28087,-16.1363,0.885711,0
-25.4494,0,2.28183,16.138,2.28183,-16.138,0.885744,0
-25.4513,0,2.28278,16.1397,2.28278,-16.1397,0.885777,0
-25.4533,0,2.28374,16.1413,2.28374,-16.1413,0.88581,0
-25.4552,0,2.2847,16.143,2.2847,-16.143,0.885843,0
-25.4572,0,2.28566,16.1447,2.28566,-16.1447,0.885876,0
-25.4591,0,2.28662,16.1464,2.28662,-16.1464,0.885909,0
-25.4611,0,2.28758,16.148,2.28758,-16.148,0.885942,0
-25.463,0,2.28853,16.1497,2.28853,-16.1497,0.885975,0
-25.465,0,2.28949,16.1514,2.28949,-16.1514,0.886008,0
-25.4669,0,2.29045,16.1531,2.29045,-16.1531,0.886041,0
-25.4689,0,2.29141,16.1547,2.29141,-16.1547,0.886074,0
-25.4708,0,2.29236,16.1564,2.29236,-16.1564,0.886107,0
-25.4728,0,2.29332,16.1581,2.29332,-16.1581,0.886139,0
-25.4747,0,2.29428,16.1597,2.29428,-16.1597,0.886172,0
-25.4767,0,2.29523,16.1614,2.29523,-16.1614,0.886205,0
-25.4786,0,2.29619,16.1631,2.29619,-16.1631,0.886238,0
-25.4806,0,2.29715,16.1648,2.29715,-16.1648,0.886271,0
-25.4825,0,2.2981,16.1664,2.2981,-16.1664,0.886303,0
-25.4845,0,2.29906,16.1681,2.29906,-16.1681,0.886336,0
-25.4864,0,2.30001,16.1698,2.30001,-16.1698,0.886369,0
-25.4883,0,2.30097,16.1714,2.30097,-16.1714,0.886402,0
-25.4903,0,2.30192,16.1731,2.30192,-16.1731,0.886434,0
-25.4922,0,2.30288,16.1748,2.30288,-16.1748,0.886467,0
-25.4942,0,2.30383,16.1764,2.30383,-16.1764,0.8865,0
-25.4961,0,2.30479,16.1781,2.30479,-16.1781,0.886532,0
-25.498,0,2.30574,16.1798,2.30574,-16.1798,0.886565,0
-25.5,0,2.3067,16.1814,2.3067,-16.1814,0.886597,0
-25.5019,0,2.30765,16.1831,2.30765,-16.1831,0.88663,0
-25.5039,0,2.3086,16.1848,2.3086,-16.1848,0.886663,0
-25.5058,0,2.30956,16.1864,2.30956,-16.1864,0.886695,0
-25.5077,0,2.31051,16.1881,2.31051,-16.1881,0.886728,0
-25.5097,0,2.31146,16.1898,2.31146,-16.1898,0.88676,0
-25.5116,0,2.31242,16.1914,2.31242,-16.1914,0.886793,0
-25.5136,0,2.31337,16.1931,2.31337,-16.1931,0.886825,0
-25.5155,0,2.31432,16.1947,2.31432,-16.1947,0.886857,0
-25.5174,0,2.31527,16.1964,2.31527,-16.1964,0.88689,0
-25.5194,0,2.31623,16.1981,2.31623,-16.1981,0.886922,0
-25.5213,0,2.31718,16.1997,2.31718,-16.1997,0.886955,0
-25.5232,0,2.31813,16.2014,2.31813,-16.2014,0.886987,0
-25.5252,0,2.31908,16.2031,2.31908,-16.2031,0.887019,0
-25.5271,0,2.32003,16.2047,2.32003,-16.2047,0.887052,0
-25.5291,0,2.32098,16.2064,2.32098,-16.2064,0.887084,0
-25.531,0,2.32193,16.208,2.32193,-16.208,0.887116,0
-25.5329,0,2.32289,16.2097,2.32289,-16.2097,0.887149,0
-25.5349,0,2.32384,16.2114,2.32384,-16.2114,0.887181,0
-25.5368,0,2.32479,16.213,2.32479,-16.213,0.887213,0
-25.5387,0,2.32574,16.2147,2.32574,-16.2147,0.887245,0
-25.5407,0,2.32669,16.2163,2.32669,-16.2163,0.887277,0
-25.5426,0,2.32764,16.218,2.32764,-16.218,0.88731,0
-25.5445,0,2.32859,16.2197,2.32859,-16.2197,0.887342,0
-25.5464,0,2.32954,16.2213,2.32954,-16.2213,0.887374,0
-25.5484,0,2.33049,16.223,2.33049,-16.223,0.887406,0
-25.5503,0,2.33143,16.2246,2.33143,-16.2246,0.887438,0
-25.5522,0,2.33238,16.2263,2.33238,-16.2263,0.88747,0
-25.5542,0,2.33333,16.2279,2.33333,-16.2279,0.887502,0
-25.5561,0,2.33428,16.2296,2.33428,-16.2296,0.887534,0
-25.558,0,2.33523,16.2313,2.33523,-16.2313,0.887566,0
-25.56,0,2.33618,16.2329,2.33618,-16.2329,0.887598,0
-25.5619,0,2.33713,16.2346,2.33713,-16.2346,0.88763,0
-25.5638,0,2.33807,16.2362,2.33807,-16.2362,0.887662,0
-25.5657,0,2.33902,16.2379,2.33902,-16.2379,0.887694,0
-25.5677,0,2.33997,16.2395,2.33997,-16.2395,0.887726,0
-25.5696,0,2.34091,16.2412,2.34091,-16.2412,0.887758,0
-25.5715,0,2.34186,16.2428,2.34186,-16.2428,0.88779,0
-25.5734,0,2.34281,16.2445,2.34281,-16.2445,0.887822,0
-25.5754,0,2.34376,16.2461,2.34376,-16.2461,0.887854,0
-25.5773,0,2.3447,16.2478,2.3447,-16.2478,0.887886,0
-25.5792,0,2.34565,16.2494,2.34565,-16.2494,0.887917,0
-25.5811,0,2.34659,16.2511,2.34659,-16.2511,0.887949,0
-25.5831,0,2.34754,16.2527,2.34754,-16.2527,0.887981,0
-25.585,0,2.34849,16.2544,2.34849,-16.2544,0.888013,0
-25.5869,0,2.34943,16.256,2.34943,-16.256,0.888045,0
-25.5888,0,2.35038,16.2577,2.35038,-16.2577,0.888076,0
-25.5908,0,2.35132,16.2593,2.35132,-16.2593,0.888108,0
-25.5927,0,2.35227,16.261,2.35227,-16.261,0.88814,0
-25.5946,0,2.35321,16.2626,2.35321,-16.2626,0.888171,0
-25.5965,0,2.35416,16.2643,2.35416,-16.2643,0.888203,0
-25.5984,0,2.3551,16.2659,2.3551,-16.2659,0.888235,0
-25.6004,0,2.35604,16.2676,2.35604,-16.2676,0.888266,0
-25.6023,0,2.35699,16.2692,2.35699,-16.2692,0.888298,0
-25.6042,0,2.35793,16.2709,2.35793,-16.2709,0.88833,0
-25.6061,0,2.35888,16.2725,2.35888,-16.2725,0.888361,0
-25.608,0,2.35982,16.2742,2.35982,-16.2742,0.888393,0
-25.6099,0,2.36076,16.2758,2.36076,-16.2758,0.888424,0
-25.6119,0,2.36171,16.2775,2.36171,-16.2775,0.888456,0
-25.6138,0,2.36265,16.2791,2.36265,-16.2791,0.888487,0
-25.6157,0,2.36359,16.2808,2.36359,-16.2808,0.888519,0
-25.6176,0,2.36453,16.2824,2.36453,-16.2824,0.88855,0
-25.6195,0,2.36548,16.2841,2.36548,-16.2841,0.888582,0
-25.6214,0,2.36642,16.2857,2.36642,-16.2857,0.888613,0
-25.6234,0,2.36736,16.2873,2.36736,-16.2873,0.888645,0
-25.6253,0,2.3683,16.289,2.3683,-16.289,0.888676,0
-25.6272,0,2.36924,16.2906,2.36924,-16.2906,0.888707,0
-25.6291,0,2.37018,16.2923,2.37018,-16.2923,0.888739,0
-25.631,0,2.37113,16.2939,2.37113,-16.2939,0.88877,0
-25.6329,0,2.37207,16.2956,2.37207,-16.2956,0.888801,0
-25.6348,0,2.37301,16.2972,2.37301,-16.2972,0.888833,0
-25.6368,0,2.37395,16.2988,2.37395,-16.2988,0.888864,0
-25.6387,0,2.37489,16.3005,2.37489,-16.3005,0.888895,0
-25.6406,0,2.37583,16.3021,2.37583,-16.3021,0.888926,0
-25.6425,0,2.37677,16.3038,2.37677,-16.3038,0.888958,0
-25.6444,0,2.37771,16.3054,2.37771,-16.3054,0.888989,0
-25.6463,0,2.37865,16.3071,2.37865,-16.3071,0.88902,0
-25.6482,0,2.37959,16.3087,2.37959,-16.3087,0.889051,0
-25.6501,0,2.38053,16.3103,2.38053,-16.3103,0.889083,0
-25.652,0,2.38147,16.312,2.38147,-16.312,0.889114,0
-25.654,0,2.3824,16.3136,2.3824,-16.3136,0.889145,0
-25.6559,0,2.38334,16.3152,2.38334,-16.3152,0.889176,0
-25.6578,0,2.38428,16.3169,2.38428,-16.3169,0.889207,0
-25.6597,0,2.38522,16.3185,2.38522,-16.3185,0.889238,0
-25.6616,0,2.38616,16.3202,2.38616,-16.3202,0.889269,0
-25.6635,0,2.3871,16.3218,2.3871,-16.3218,0.8893,0
-25.6654,0,2.38803,16.3234,2.38803,-16.3234,0.889331,0
-25.6673,0,2.38897,16.3251,2.38897,-16.3251,0.889362,0
-25.6692,0,2.38991,16.3267,2.38991,-16.3267,0.889393,0
-25.6711,0,2.39085,16.3283,2.39085,-16.3283,0.889424,0
-25.673,0,2.39178,16.33,2.39178,-16.33,0.889455,0
-25.6749,0,2.39272,16.3316,2.39272,-16.3316,0.889486,0
-25.6768,0,2.39366,16.3332,2.39366,-16.3332,0.889517,0
-25.6787,0,2.39459,16.3349,2.39459,-16.3349,0.889548,0
-25.6806,0,2.39553,16.3365,2.39553,-16.3365,0.889579,0
-25.6825,0,2.39647,16.3382,2.39647,-16.3382,0.88961,0
-25.6844,0,2.3974,16.3398,2.3974,-16.3398,0.889641,0
-25.6863,0,2.39834,16.3414,2.39834,-16.3414,0.889671,0
-25.6882,0,2.39927,16.3431,2.39927,-16.3431,0.889702,0
-25.6902,0,2.40021,16.3447,2.40021,-16.3447,0.889733,0
-25.6921,0,2.40114,16.3463,2.40114,-16.3463,0.889764,0
-25.694,0,2.40208,16.3479,2.40208,-16.3479,0.889795,0
-25.6959,0,2.40301,16.3496,2.40301,-16.3496,0.889825,0
-25.6978,0,2.40395,16.3512,2.40395,-16.3512,0.889856,0
-25.6997,0,2.40488,16.3528,2.40488,-16.3528,0.889887,0
-25.7016,0,2.40582,16.3545,2.40582,-16.3545,0.889917,0
-25.7035,0,2.40675,16.3561,2.40675,-16.3561,0.889948,0
-25.7053,0,2.40769,16.3577,2.40769,-16.3577,0.889979,0
-25.7072,0,2.40862,16.3594,2.40862,-16.3594,0.890009,0
-25.7091,0,2.40955,16.361,2.40955,-16.361,0.89004,0
-25.711,0,2.41049,16.3626,2.41049,-16.3626,0.890071,0
-25.7129,0,2.41142,16.3643,2.41142,-16.3643,0.890101,0
-25.7148,0,2.41235,16.3659,2.41235,-16.3659,0.890132,0
-25.7167,0,2.41328,16.3675,2.41328,-16.3675,0.890162,0
-25.7186,0,2.41422,16.3691,2.41422,-16.3691,0.890193,0
-25.7205,0,2.41515,16.3708,2.41515,-16.3708,0.890224,0
-25.7224,0,2.41608,16.3724,2.41608,-16.3724,0.890254,0
-25.7243,0,2.41701,16.374,2.41701,-16.374,0.890285,0
-25.7262,0,2.41795,16.3756,2.41795,-16.3756,0.890315,0
-25.7281,0,2.41888,16.3773,2.41888,-16.3773,0.890345,0
-25.73,0,2.41981,16.3789,2.41981,-16.3789,0.890376,0
-25.7319,0,2.42074,16.3805,2.42074,-16.3805,0.890406,0
-25.7338,0,2.42167,16.3821,2.42167,-16.3821,0.890437,0
-25.7357,0,2.4226,16.3838,2.4226,-16.3838,0.890467,0
-25.7376,0,2.42353,16.3854,2.42353,-16.3854,0.890498,0
-25.7395,0,2.42446,16.387,2.42446,-16.387,0.890528,0
-25.7413,0,2.4254,16.3886,2.4254,-16.3886,0.890558,0
-25.7432,0,2.42633,16.3903,2.42633,-16.3903,0.890589,0
-25.7451,0,2.42726,16.3919,2.42726,-16.3919,0.890619,0
-25.747,0,2.42819,16.3935,2.42819,-16.3935,0.890649,0
-25.7489,0,2.42912,16.3951,2.42912,-16.3951,0.890679,0
-25.7508,0,2.43004,16.3968,2.43004,-16.3968,0.89071,0
-25.7527,0,2.43097,16.3984,2.43097,-16.3984,0.89074,0
-25.7546,0,2.4319,16.4,2.4319,-16.4,0.89077,0
-25.7565,0,2.43283,16.4016,2.43283,-16.4016,0.8908,0
-25.7584,0,2.43376,16.4032,2.43376,-16.4032,0.890831,0
-25.7602,0,2.43469,16.4049,2.43469,-16.4049,0.890861,0
-25.7621,0,2.43562,16.4065,2.43562,-16.4065,0.890891,0
-25.764,0,2.43655,16.4081,2.43655,-16.4081,0.890921,0
-25.7659,0,2.43747,16.4097,2.43747,-16.4097,0.890951,0
-25.7678,0,2.4384,16.4113,2.4384,-16.4113,0.890981,0
-25.7697,0,2.43933,16.413,2.43933,-16.413,0.891011,0
-25.7716,0,2.44026,16.4146,2.44026,-16.4146,0.891041,0
-25.7734,0,2.44118,16.4162,2.44118,-16.4162,0.891072,0
-25.7753,0,2.44211,16.4178,2.44211,-16.4178,0.891102,0
-25.7772,0,2.44304,16.4194,2.44304,-16.4194,0.891132,0
-25.7791,0,2.44397,16.4211,2.44397,-16.4211,0.891162,0
-25.781,0,2.44489,16.4227,2.44489,-16.4227,0.891192,0
-25.7829,0,2.44582,16.4243,2.44582,-16.4243,0.891222,0
-25.7847,0,2.44675,16.4259,2.44675,-16.4259,0.891252,0
-25.7866,0,2.44767,16.4275,2.44767,-16.4275,0.891281,0
-25.7885,0,2.4486,16.4291,2.4486,-16.4291,0.891311,0
-25.7904,0,2.44952,16.4307,2.44952,-16.4307,0.891341,0
-25.7923,0,2.45045,16.4324,2.45045,-16.4324,0.891371,0
-25.7941,0,2.45137,16.434,2.45137,-16.434,0.891401,0
-25.796,0,2.4523,16.4356,2.4523,-16.4356,0.891431,0
-25.7979,0,2.45322,16.4372,2.45322,-16.4372,0.891461,0
-25.7998,0,2.45415,16.4388,2.45415,-16.4388,0.891491,0
-25.8017,0,2.45507,16.4404,2.45507,-16.4404,0.89152,0
-25.8035,0,2.456,16.442,2.456,-16.442,0.89155,0
-25.8054,0,2.45692,16.4437,2.45692,-16.4437,0.89158,0
-25.8073,0,2.45785,16.4453,2.45785,-16.4453,0.89161,0
-25.8092,0,2.45877,16.4469,2.45877,-16.4469,0.891639,0
-25.8111,0,2.45969,16.4485,2.45969,-16.4485,0.891669,0
-25.8129,0,2.46062,16.4501,2.46062,-16.4501,0.891699,0
-25.8148,0,2.46154,16.4517,2.46154,-16.4517,0.891729,0
-25.8167,0,2.46247,16.4533,2.46247,-16.4533,0.891758,0
-25.8186,0,2.46339,16.4549,2.46339,-16.4549,0.891788,0
-25.8204,0,2.46431,16.4566,2.46431,-16.4566,0.891818,0
-25.8223,0,2.46523,16.4582,2.46523,-16.4582,0.891847,0
-25.8242,0,2.46616,16.4598,2.46616,-16.4598,0.891877,0
-25.8261,0,2.46708,16.4614,2.46708,-16.4614,0.891906,0
-25.8279,0,2.468,16.463,2.468,-16.463,0.891936,0
-25.8298,0,2.46892,16.4646,2.46892,-16.4646,0.891966,0
-25.8317,0,2.46984,16.4662,2.46984,-16.4662,0.891995,0
-25.8336,0,2.47077,16.4678,2.47077,-16.4678,0.892025,0
-25.8354,0,2.47169,16.4694,2.47169,-16.4694,0.892054,0
-25.8373,0,2.47261,16.471,2.47261,-16.471,0.892084,0
-25.8392,0,2.47353,16.4726,2.47353,-16.4726,0.892113,0
-25.841,0,2.47445,16.4742,2.47445,-16.4742,0.892143,0
-25.8429,0,2.47537,16.4758,2.47537,-16.4758,0.892172,0
-25.8448,0,2.47629,16.4775,2.47629,-16.4775,0.892202,0
-25.8467,0,2.47721,16.4791,2.47721,-16.4791,0.892231,0
-25.8485,0,2.47813,16.4807,2.47813,-16.4807,0.89226,0
-25.8504,0,2.47905,16.4823,2.47905,-16.4823,0.89229,0
-25.8523,0,2.47997,16.4839,2.47997,-16.4839,0.892319,0
-25.8541,0,2.48089,16.4855,2.48089,-16.4855,0.892348,0
-25.856,0,2.48181,16.4871,2.48181,-16.4871,0.892378,0
-25.8579,0,2.48273,16.4887,2.48273,-16.4887,0.892407,0
-25.8597,0,2.48365,16.4903,2.48365,-16.4903,0.892436,0
-25.8616,0,2.48457,16.4919,2.48457,-16.4919,0.892466,0
-25.8635,0,2.48549,16.4935,2.48549,-16.4935,0.892495,0
-25.8653,0,2.48641,16.4951,2.48641,-16.4951,0.892524,0
-25.8672,0,2.48733,16.4967,2.48733,-16.4967,0.892553,0
-25.8691,0,2.48824,16.4983,2.48824,-16.4983,0.892583,0
-25.8709,0,2.48916,16.4999,2.48916,-16.4999,0.892612,0
-25.8728,0,2.49008,16.5015,2.49008,-16.5015,0.892641,0
-25.8747,0,2.491,16.5031,2.491,-16.5031,0.89267,0
-25.8765,0,2.49192,16.5047,2.49192,-16.5047,0.892699,0
-25.8784,0,2.49283,16.5063,2.49283,-16.5063,0.892729,0
-25.8803,0,2.49375,16.5079,2.49375,-16.5079,0.892758,0
-25.8821,0,2.49467,16.5095,2.49467,-16.5095,0.892787,0
-25.884,0,2.49558,16.5111,2.49558,-16.5111,0.892816,0
-25.8858,0,2.4965,16.5127,2.4965,-16.5127,0.892845,0
-25.8877,0,2.49742,16.5143,2.49742,-16.5143,0.892874,0
-25.8896,0,2.49833,16.5159,2.49833,-16.5159,0.892903,0
-25.8914,0,2.49925,16.5175,2.49925,-16.5175,0.892932,0
-25.8933,0,2.50017,16.5191,2.50017,-16.5191,0.892961,0
-25.8952,0,2.50108,16.5207,2.50108,-16.5207,0.89299,0
-25.897,0,2.502,16.5223,2.502,-16.5223,0.893019,0
-25.8989,0,2.50291,16.5239,2.50291,-16.5239,0.893048,0
-25.9007,0,2.50383,16.5255,2.50383,-16.5255,0.893077,0
-25.9026,0,2.50474,16.5271,2.50474,-16.5271,0.893106,0
-25.9045,0,2.50566,16.5287,2.50566,-16.5287,0.893135,0
-25.9063,0,2.50657,16.5303,2.50657,-16.5303,0.893164,0
-25.9082,0,2.50749,16.5319,2.50749,-16.5319,0.893193,0
-25.91,0,2.5084,16.5335,2.5084,-16.5335,0.893222,0
-25.9119,0,2.50932,16.5351,2.50932,-16.5351,0.893251,0
-25.9137,0,2.51023,16.5367,2.51023,-16.5367,0.893279,0
-25.9156,0,2.51114,16.5383,2.51114,-16.5383,0.893308,0
-25.9175,0,2.51206,16.5399,2.51206,-16.5399,0.893337,0
-25.9193,0,2.51297,16.5414,2.51297,-16.5414,0.893366,0
-25.9212,0,2.51388,16.543,2.51388,-16.543,0.893395,0
-25.923,0,2.5148,16.5446,2.5148,-16.5446,0.893423,0
-25.9249,0,2.51571,16.5462,2.51571,-16.5462,0.893452,0
-25.9267,0,2.51662,16.5478,2.51662,-16.5478,0.893481,0
-25.9286,0,2.51754,16.5494,2.51754,-16.5494,0.89351,0
-25.9304,0,2.51845,16.551,2.51845,-16.551,0.893538,0
-25.9323,0,2.51936,16.5526,2.51936,-16.5526,0.893567,0
-25.9341,0,2.52027,16.5542,2.52027,-16.5542,0.893596,0
-25.936,0,2.52119,16.5558,2.52119,-16.5558,0.893624,0
-25.9378,0,2.5221,16.5574,2.5221,-16.5574,0.893653,0
-25.9397,0,2.52301,16.559,2.52301,-16.559,0.893682,0
-25.9416,0,2.52392,16.5605,2.52392,-16.5605,0.89371,0
-25.9434,0,2.52483,16.5621,2.52483,-16.5621,0.893739,0
-25.9453,0,2.52574,16.5637,2.52574,-16.5637,0.893767,0
-25.9471,0,2.52665,16.5653,2.52665,-16.5653,0.893796,0
-25.949,0,2.52757,16.5669,2.52757,-16.5669,0.893825,0
-25.9508,0,2.52848,16.5685,2.52848,-16.5685,0.893853,0
-25.9527,0,2.52939,16.5701,2.52939,-16.5701,0.893882,0
-25.9545,0,2.5303,16.5717,2.5303,-16.5717,0.89391,0
-25.9564,0,2.53121,16.5733,2.53121,-16.5733,0.893939,0
-25.9582,0,2.53212,16.5748,2.53212,-16.5748,0.893967,0
-25.96,0,2.53303,16.5764,2.53303,-16.5764,0.893996,0
-25.9619,0,2.53394,16.578,2.53394,-16.578,0.894024,0
-25.9637,0,2.53485,16.5796,2.53485,-16.5796,0.894052,0
-25.9656,0,2.53575,16.5812,2.53575,-16.5812,0.894081,0
-25.9674,0,2.53666,16.5828,2.53666,-16.5828,0.894109,0
-25.9693,0,2.53757,16.5844,2.53757,-16.5844,0.894138,0
-25.9711,0,2.53848,16.5859,2.53848,-16.5859,0.894166,0
-25.973,0,2.53939,16.5875,2.53939,-16.5875,0.894194,0
-25.9748,0,2.5403,16.5891,2.5403,-16.5891,0.894223,0
-25.9767,0,2.54121,16.5907,2.54121,-16.5907,0.894251,0
-25.9785,0,2.54211,16.5923,2.54211,-16.5923,0.894279,0
-25.9804,0,2.54302,16.5939,2.54302,-16.5939,0.894308,0
-25.9822,0,2.54393,16.5954,2.54393,-16.5954,0.894336,0
-25.984,0,2.54484,16.597,2.54484,-16.597,0.894364,0
-25.9859,0,2.54574,16.5986,2.54574,-16.5986,0.894392,0
-25.9877,0,2.54665,16.6002,2.54665,-16.6002,0.894421,0
-25.9896,0,2.54756,16.6018,2.54756,-16.6018,0.894449,0
-25.9914,0,2.54847,16.6034,2.54847,-16.6034,0.894477,0
-25.9933,0,2.54937,16.6049,2.54937,-16.6049,0.894505,0
-25.9951,0,2.55028,16.6065,2.55028,-16.6065,0.894533,0
-25.9969,0,2.55119,16.6081,2.55119,-16.6081,0.894562,0
-25.9988,0,2.55209,16.6097,2.55209,-16.6097,0.89459,0
-26.0006,0,2.553,16.6113,2.553,-16.6113,0.894618,0
-26.0025,0,2.5539,16.6128,2.5539,-16.6128,0.894646,0
-26.0043,0,2.55481,16.6144,2.55481,-16.6144,0.894674,0
-26.0061,0,2.55571,16.616,2.55571,-16.616,0.894702,0
-26.008,0,2.55662,16.6176,2.55662,-16.6176,0.89473,0
-26.0098,0,2.55753,16.6192,2.55753,-16.6192,0.894758,0
-26.0116,0,2.55843,16.6207,2.55843,-16.6207,0.894786,0
-26.0135,0,2.55933,16.6223,2.55933,-16.6223,0.894814,0
-26.0153,0,2.56024,16.6239,2.56024,-16.6239,0.894842,0
-26.0172,0,2.56114,16.6255,2.56114,-16.6255,0.89487,0
-26.019,0,2.56205,16.627,2.56205,-16.627,0.894898,0
-26.0208,0,2.56295,16.6286,2.56295,-16.6286,0.894926,0
-26.0227,0,2.56386,16.6302,2.56386,-16.6302,0.894954,0
-26.0245,0,2.56476,16.6318,2.56476,-16.6318,0.894982,0
-26.0263,0,2.56566,16.6333,2.56566,-16.6333,0.89501,0
-26.0282,0,2.56657,16.6349,2.56657,-16.6349,0.895038,0
-26.03,0,2.56747,16.6365,2.56747,-16.6365,0.895066,0
-26.0318,0,2.56837,16.6381,2.56837,-16.6381,0.895094,0
-26.0337,0,2.56928,16.6396,2.56928,-16.6396,0.895122,0
-26.0355,0,2.57018,16.6412,2.57018,-16.6412,0.895149,0
-26.0373,0,2.57108,16.6428,2.57108,-16.6428,0.895177,0
-26.0392,0,2.57198,16.6444,2.57198,-16.6444,0.895205,0
-26.041,0,2.57289,16.6459,2.57289,-16.6459,0.895233,0
-26.0428,0,2.57379,16.6475,2.57379,-16.6475,0.895261,0
-26.0447,0,2.57469,16.6491,2.57469,-16.6491,0.895288,0
-26.0465,0,2.57559,16.6507,2.57559,-16.6507,0.895316,0
-26.0483,0,2.57649,16.6522,2.57649,-16.6522,0.895344,0
-26.0502,0,2.5774,16.6538,2.5774,-16.6538,0.895372,0
-26.052,0,2.5783,16.6554,2.5783,-16.6554,0.895399,0
-26.0538,0,2.5792,16.657,2.5792,-16.657,0.895427,0
-26.0557,0,2.5801,16.6585,2.5801,-16.6585,0.895455,0
-26.0575,0,2.581,16.6601,2.581,-16.6601,0.895482,0
-26.0593,0,2.5819,16.6617,2.5819,-16.6617,0.89551,0
-26.0611,0,2.5828,16.6632,2.5828,-16.6632,0.895538,0
-26.063,0,2.5837,16.6648,2.5837,-16.6648,0.895565,0
-26.0648,0,2.5846,16.6664,2.5846,-16.6664,0.895593,0
-26.0666,0,2.5855,16.6679,2.5855,-16.6679,0.895621,0
-26.0684,0,2.5864,16.6695,2.5864,-16.6695,0.895648,0
-26.0703,0,2.5873,16.6711,2.5873,-16.6711,0.895676,0
-26.0721,0,2.5882,16.6726,2.5882,-16.6726,0.895703,0
-26.0739,0,2.5891,16.6742,2.5891,-16.6742,0.895731,0
-26.0758,0,2.59,16.6758,2.59,-16.6758,0.895758,0
-26.0776,0,2.5909,16.6774,2.5909,-16.6774,0.895786,0
-26.0794,0,2.5918,16.6789,2.5918,-16.6789,0.895813,0
-26.0812,0,2.59269,16.6805,2.59269,-16.6805,0.895841,0
-26.0831,0,2.59359,16.6821,2.59359,-16.6821,0.895868,0
-26.0849,0,2.59449,16.6836,2.59449,-16.6836,0.895896,0
-26.0867,0,2.59539,16.6852,2.59539,-16.6852,0.895923,0
-26.0885,0,2.59629,16.6868,2.59629,-16.6868,0.89595,0
-26.0903,0,2.59718,16.6883,2.59718,-16.6883,0.895978,0
-26.0922,0,2.59808,16.6899,2.59808,-16.6899,0.896005,0
-26.094,0,2.59898,16.6914,2.59898,-16.6914,0.896033,0
-26.0958,0,2.59988,16.693,2.59988,-16.693,0.89606,0
-26.0976,0,2.60077,16.6946,2.60077,-16.6946,0.896087,0
-26.0995,0,2.60167,16.6961,2.60167,-16.6961,0.896115,0
-26.1013,0,2.60257,16.6977,2.60257,-16.6977,0.896142,0
-26.1031,0,2.60346,16.6993,2.60346,-16.6993,0.896169,0
-26.1049,0,2.60436,16.7008,2.60436,-16.7008,0.896197,0
-26.1067,0,2.60526,16.7024,2.60526,-16.7024,0.896224,0
-26.1086,0,2.60615,16.704,2.60615,-16.704,0.896251,0
-26.1104,0,2.60705,16.7055,2.60705,-16.7055,0.896278,0
-26.1122,0,2.60795,16.7071,2.60795,-16.7071,0.896306,0
-26.114,0,2.60884,16.7086,2.60884,-16.7086,0.896333,0
-26.1158,0,2.60974,16.7102,2.60974,-16.7102,0.89636,0
-26.1177,0,2.61063,16.7118,2.61063,-16.7118,0.896387,0
-26.1195,0,2.61153,16.7133,2.61153,-16.7133,0.896414,0
-26.1213,0,2.61242,16.7149,2.61242,-16.7149,0.896442,0
-26.1231,0,2.61332,16.7164,2.61332,-16.7164,0.896469,0
-26.1249,0,2.61421,16.718,2.61421,-16.718,0.896496,0
-26.1267,0,2.61511,16.7196,2.61511,-16.7196,0.896523,0
-26.1285,0,2.616,16.7211,2.616,-16.7211,0.89655,0
-26.1304,0,2.61689,16.7227,2.61689,-16.7227,0.896577,0
-26.1322,0,2.61779,16.7242,2.61779,-16.7242,0.896604,0
-26.134,0,2.61868,16.7258,2.61868,-16.7258,0.896631,0
-26.1358,0,2.61958,16.7274,2.61958,-16.7274,0.896658,0
-26.1376,0,2.62047,16.7289,2.62047,-16.7289,0.896685,0
-26.1394,0,2.62136,16.7305,2.62136,-16.7305,0.896712,0
-26.1412,0,2.62225,16.732,2.62225,-16.732,0.896739,0
-26.1431,0,2.62315,16.7336,2.62315,-16.7336,0.896766,0
-26.1449,0,2.62404,16.7351,2.62404,-16.7351,0.896793,0
-26.1467,0,2.62493,16.7367,2.62493,-16.7367,0.89682,0
-26.1485,0,2.62583,16.7383,2.62583,-16.7383,0.896847,0
-26.1503,0,2.62672,16.7398,2.62672,-16.7398,0.896874,0
-26.1521,0,2.62761,16.7414,2.62761,-16.7414,0.896901,0
-26.1539,0,2.6285,16.7429,2.6285,-16.7429,0.896928,0
-26.1557,0,2.62939,16.7445,2.62939,-16.7445,0.896955,0
-26.1576,0,2.63029,16.746,2.63029,-16.746,0.896982,0
-26.1594,0,2.63118,16.7476,2.63118,-16.7476,0.897009,0
-26.1612,0,2.63207,16.7491,2.63207,-16.7491,0.897035,0
-26.163,0,2.63296,16.7507,2.63296,-16.7507,0.897062,0
-26.1648,0,2.63385,16.7522,2.63385,-16.7522,0.897089,0
-26.1666,0,2.63474,16.7538,2.63474,-16.7538,0.897116,0
-26.1684,0,2.63563,16.7554,2.63563,-16.7554,0.897143,0
-26.1702,0,2.63652,16.7569,2.63652,-16.7569,0.89717,0
-26.172,0,2.63741,16.7585,2.63741,-16.7585,0.897196,0
-26.1738,0,2.6383,16.76,2.6383,-16.76,0.897223,0
-26.1756,0,2.63919,16.7616,2.63919,-16.7616,0.89725,0
-26.1774,0,2.64008,16.7631,2.64008,-16.7631,0.897276,0
-26.1792,0,2.64097,16.7647,2.64097,-16.7647,0.897303,0
-26.1811,0,2.64186,16.7662,2.64186,-16.7662,0.89733,0
-26.1829,0,2.64275,16.7678,2.64275,-16.7678,0.897357,0
-26.1847,0,2.64364,16.7693,2.64364,-16.7693,0.897383,0
-26.1865,0,2.64453,16.7709,2.64453,-16.7709,0.89741,0
-26.1883,0,2.64542,16.7724,2.64542,-16.7724,0.897437,0
-26.1901,0,2.64631,16.774,2.64631,-16.774,0.897463,0
-26.1919,0,2.6472,16.7755,2.6472,-16.7755,0.89749,0
-26.1937,0,2.64808,16.7771,2.64808,-16.7771,0.897516,0
-26.1955,0,2.64897,16.7786,2.64897,-16.7786,0.897543,0
-26.1973,0,2.64986,16.7802,2.64986,-16.7802,0.897569,0
-26.1991,0,2.65075,16.7817,2.65075,-16.7817,0.897596,0
-26.2009,0,2.65164,16.7833,2.65164,-16.7833,0.897623,0
-26.2027,0,2.65252,16.7848,2.65252,-16.7848,0.897649,0
-26.2045,0,2.65341,16.7863,2.65341,-16.7863,0.897676,0
-26.2063,0,2.6543,16.7879,2.6543,-16.7879,0.897702,0
-26.2081,0,2.65519,16.7894,2.65519,-16.7894,0.897729,0
-26.2099,0,2.65607,16.791,2.65607,-16.791,0.897755,0
-26.2117,0,2.65696,16.7925,2.65696,-16.7925,0.897782,0
-26.2135,0,2.65785,16.7941,2.65785,-16.7941,0.897808,0
-26.2153,0,2.65873,16.7956,2.65873,-16.7956,0.897834,0
-26.2171,0,2.65962,16.7972,2.65962,-16.7972,0.897861,0
-26.2189,0,2.66051,16.7987,2.66051,-16.7987,0.897887,0
-26.2207,0,2.66139,16.8003,2.66139,-16.8003,0.897914,0
-26.2225,0,2.66228,16.8018,2.66228,-16.8018,0.89794,0
-26.2243,0,2.66316,16.8033,2.66316,-16.8033,0.897966,0
-26.2261,0,2.66405,16.8049,2.66405,-16.8049,0.897993,0
-26.2279,0,2.66493,16.8064,2.66493,-16.8064,0.898019,0
-26.2297,0,2.66582,16.808,2.66582,-16.808,0.898045,0
-26.2315,0,2.6667,16.8095,2.6667,-16.8095,0.898072,0
-26.2333,0,2.66759,16.8111,2.66759,-16.8111,0.898098,0
-26.2351,0,2.66847,16.8126,2.66847,-16.8126,0.898124,0
-26.2369,0,2.66936,16.8141,2.66936,-16.8141,0.898151,0
-26.2387,0,2.67024,16.8157,2.67024,-16.8157,0.898177,0
-26.2405,0,2.67113,16.8172,2.67113,-16.8172,0.898203,0
-26.2423,0,2.67201,16.8188,2.67201,-16.8188,0.898229,0
-26.244,0,2.67289,16.8203,2.67289,-16.8203,0.898255,0
-26.2458,0,2.67378,16.8218,2.67378,-16.8218,0.898282,0
-26.2476,0,2.67466,16.8234,2.67466,-16.8234,0.898308,0
-26.2494,0,2.67555,16.8249,2.67555,-16.8249,0.898334,0
-26.2512,0,2.67643,16.8265,2.67643,-16.8265,0.89836,0
-26.253,0,2.67731,16.828,2.67731,-16.828,0.898386,0
-26.2548,0,2.67819,16.8295,2.67819,-16.8295,0.898412,0
-26.2566,0,2.67908,16.8311,2.67908,-16.8311,0.898439,0
-26.2584,0,2.67996,16.8326,2.67996,-16.8326,0.898465,0
-26.2602,0,2.68084,16.8342,2.68084,-16.8342,0.898491,0
-26.262,0,2.68172,16.8357,2.68172,-16.8357,0.898517,0
-26.2638,0,2.68261,16.8372,2.68261,-16.8372,0.898543,0
-26.2655,0,2.68349,16.8388,2.68349,-16.8388,0.898569,0
-26.2673,0,2.68437,16.8403,2.68437,-16.8403,0.898595,0
-26.2691,0,2.68525,16.8418,2.68525,-16.8418,0.898621,0
-26.2709,0,2.68613,16.8434,2.68613,-16.8434,0.898647,0
-26.2727,0,2.68701,16.8449,2.68701,-16.8449,0.898673,0
-26.2745,0,2.6879,16.8465,2.6879,-16.8465,0.898699,0
-26.2763,0,2.68878,16.848,2.68878,-16.848,0.898725,0
-26.2781,0,2.68966,16.8495,2.68966,-16.8495,0.898751,0
-26.2799,0,2.69054,16.8511,2.69054,-16.8511,0.898777,0
-26.2816,0,2.69142,16.8526,2.69142,-16.8526,0.898803,0
-26.2834,0,2.6923,16.8541,2.6923,-16.8541,0.898829,0
-26.2852,0,2.69318,16.8557,2.69318,-16.8557,0.898855,0
-26.287,0,2.69406,16.8572,2.69406,-16.8572,0.898881,0
-26.2888,0,2.69494,16.8587,2.69494,-16.8587,0.898906,0
-26.2906,0,2.69582,16.8603,2.69582,-16.8603,0.898932,0
-26.2924,0,2.6967,16.8618,2.6967,-16.8618,0.898958,0
-26.2941,0,2.69758,16.8633,2.69758,-16.8633,0.898984,0
-26.2959,0,2.69846,16.8649,2.69846,-16.8649,0.89901,0
-26.2977,0,2.69934,16.8664,2.69934,-16.8664,0.899036,0
-26.2995,0,2.70022,16.8679,2.70022,-16.8679,0.899061,0
-26.3013,0,2.70109,16.8695,2.70109,-16.8695,0.899087,0
-26.3031,0,2.70197,16.871,2.70197,-16.871,0.899113,0
-26.3048,0,2.70285,16.8725,2.70285,-16.8725,0.899139,0
-26.3066,0,2.70373,16.8741,2.70373,-16.8741,0.899165,0
-26.3084,0,2.70461,16.8756,2.70461,-16.8756,0.89919,0
-26.3102,0,2.70549,16.8771,2.70549,-16.8771,0.899216,0
-26.312,0,2.70636,16.8786,2.70636,-16.8786,0.899242,0
-26.3138,0,2.70724,16.8802,2.70724,-16.8802,0.899267,0
-26.3155,0,2.70812,16.8817,2.70812,-16.8817,0.899293,0
-26.3173,0,2.709,16.8832,2.709,-16.8832,0.899319,0
-26.3191,0,2.70987,16.8848,2.70987,-16.8848,0.899344,0
-26.3209,0,2.71075,16.8863,2.71075,-16.8863,0.89937,0
-26.3227,0,2.71163,16.8878,2.71163,-16.8878,0.899396,0
-26.3244,0,2.71251,16.8893,2.71251,-16.8893,0.899421,0
-26.3262,0,2.71338,16.8909,2.71338,-16.8909,0.899447,0
-26.328,0,2.71426,16.8924,2.71426,-16.8924,0.899472,0
-26.3298,0,2.71513,16.8939,2.71513,-16.8939,0.899498,0
-26.3315,0,2.71601,16.8955,2.71601,-16.8955,0.899524,0
-26.3333,0,2.71689,16.897,2.71689,-16.897,0.899549,0
-26.3351,0,2.71776,16.8985,2.71776,-16.8985,0.899575,0
-26.3369,0,2.71864,16.9,2.71864,-16.9,0.8996,0
-26.3387,0,2.71951,16.9016,2.71951,-16.9016,0.899626,0
-26.3404,0,2.72039,16.9031,2.72039,-16.9031,0.899651,0
-26.3422,0,2.72126,16.9046,2.72126,-16.9046,0.899677,0
-26.344,0,2.72214,16.9061,2.72214,-16.9061,0.899702,0
-26.3458,0,2.72301,16.9077,2.72301,-16.9077,0.899728,0
-26.3475,0,2.72389,16.9092,2.72389,-16.9092,0.899753,0
-26.3493,0,2.72476,16.9107,2.72476,-16.9107,0.899779,0
-26.3511,0,2.72564,16.9122,2.72564,-16.9122,0.899804,0
-26.3529,0,2.72651,16.9138,2.72651,-16.9138,0.899829,0
-26.3546,0,2.72739,16.9153,2.72739,-16.9153,0.899855,0
-26.3564,0,2.72826,16.9168,2.72826,-16.9168,0.89988,0
-26.3582,0,2.72913,16.9183,2.72913,-16.9183,0.899905,0
-26.3599,0,2.73001,16.9198,2.73001,-16.9198,0.899931,0
-26.3617,0,2.73088,16.9214,2.73088,-16.9214,0.899956,0
-26.3635,0,2.73175,16.9229,2.73175,-16.9229,0.899982,0
-26.3653,0,2.73263,16.9244,2.73263,-16.9244,0.900007,0
-26.367,0,2.7335,16.9259,2.7335,-16.9259,0.900032,0
-26.3688,0,2.73437,16.9275,2.73437,-16.9275,0.900057,0
-26.3706,0,2.73525,16.929,2.73525,-16.929,0.900083,0
-26.3723,0,2.73612,16.9305,2.73612,-16.9305,0.900108,0
-26.3741,0,2.73699,16.932,2.73699,-16.932,0.900133,0
-26.3759,0,2.73786,16.9335,2.73786,-16.9335,0.900158,0
-26.3777,0,2.73874,16.9351,2.73874,-16.9351,0.900184,0
-26.3794,0,2.73961,16.9366,2.73961,-16.9366,0.900209,0
-26.3812,0,2.74048,16.9381,2.74048,-16.9381,0.900234,0
-26.383,0,2.74135,16.9396,2.74135,-16.9396,0.900259,0
-26.3847,0,2.74222,16.9411,2.74222,-16.9411,0.900284,0
-26.3865,0,2.74309,16.9427,2.74309,-16.9427,0.90031,0
-26.3883,0,2.74396,16.9442,2.74396,-16.9442,0.900335,0
-26.39,0,2.74484,16.9457,2.74484,-16.9457,0.90036,0
-26.3918,0,2.74571,16.9472,2.74571,-16.9472,0.900385,0
-26.3936,0,2.74658,16.9487,2.74658,-16.9487,0.90041,0
-26.3953,0,2.74745,16.9502,2.74745,-16.9502,0.900435,0
-26.3971,0,2.74832,16.9518,2.74832,-16.9518,0.90046,0
-26.3989,0,2.74919,16.9533,2.74919,-16.9533,0.900485,0
-26.4006,0,2.75006,16.9548,2.75006,-16.9548,0.90051,0
-26.4024,0,2.75093,16.9563,2.75093,-16.9563,0.900536,0
-26.4042,0,2.7518,16.9578,2.7518,-16.9578,0.900561,0
-26.4059,0,2.75267,16.9593,2.75267,-16.9593,0.900586,0
-26.4077,0,2.75354,16.9609,2.75354,-16.9609,0.900611,0
-26.4094,0,2.75441,16.9624,2.75441,-16.9624,0.900636,0
-26.4112,0,2.75528,16.9639,2.75528,-16.9639,0.900661,0
-26.413,0,2.75614,16.9654,2.75614,-16.9654,0.900686,0
-26.4147,0,2.75701,16.9669,2.75701,-16.9669,0.900711,0
-26.4165,0,2.75788,16.9684,2.75788,-16.9684,0.900735,0
-26.4183,0,2.75875,16.9699,2.75875,-16.9699,0.90076,0
-26.42,0,2.75962,16.9714,2.75962,-16.9714,0.900785,0
-26.4218,0,2.76049,16.973,2.76049,-16.973,0.90081,0
-26.4235,0,2.76136,16.9745,2.76136,-16.9745,0.900835,0
-26.4253,0,2.76222,16.976,2.76222,-16.976,0.90086,0
-26.4271,0,2.76309,16.9775,2.76309,-16.9775,0.900885,0
-26.4288,0,2.76396,16.979,2.76396,-16.979,0.90091,0
-26.4306,0,2.76483,16.9805,2.76483,-16.9805,0.900935,0
-26.4323,0,2.76569,16.982,2.76569,-16.982,0.900959,0
-26.4341,0,2.76656,16.9835,2.76656,-16.9835,0.900984,0
-26.4359,0,2.76743,16.9851,2.76743,-16.9851,0.901009,0
-26.4376,0,2.76829,16.9866,2.76829,-16.9866,0.901034,0
-26.4394,0,2.76916,16.9881,2.76916,-16.9881,0.901059,0
-26.4411,0,2.77003,16.9896,2.77003,-16.9896,0.901083,0
-26.4429,0,2.77089,16.9911,2.77089,-16.9911,0.901108,0
-26.4447,0,2.77176,16.9926,2.77176,-16.9926,0.901133,0
-26.4464,0,2.77263,16.9941,2.77263,-16.9941,0.901158,0
-26.4482,0,2.77349,16.9956,2.77349,-16.9956,0.901182,0
-26.4499,0,2.77436,16.9971,2.77436,-16.9971,0.901207,0
-26.4517,0,2.77522,16.9986,2.77522,-16.9986,0.901232,0
-26.4534,0,2.77609,17.0001,2.77609,-17.0001,0.901256,0
-26.4552,0,2.77696,17.0017,2.77696,-17.0017,0.901281,0
-26.4569,0,2.77782,17.0032,2.77782,-17.0032,0.901306,0
-26.4587,0,2.77869,17.0047,2.77869,-17.0047,0.90133,0
-26.4605,0,2.77955,17.0062,2.77955,-17.0062,0.901355,0
-26.4622,0,2.78042,17.0077,2.78042,-17.0077,0.90138,0
-26.464,0,2.78128,17.0092,2.78128,-17.0092,0.901404,0
-26.4657,0,2.78214,17.0107,2.78214,-17.0107,0.901429,0
-26.4675,0,2.78301,17.0122,2.78301,-17.0122,0.901454,0
-26.4692,0,2.78387,17.0137,2.78387,-17.0137,0.901478,0
-26.471,0,2.78474,17.0152,2.78474,-17.0152,0.901503,0
-26.4727,0,2.7856,17.0167,2.7856,-17.0167,0.901527,0
-26.4745,0,2.78646,17.0182,2.78646,-17.0182,0.901552,0
-26.4762,0,2.78733,17.0197,2.78733,-17.0197,0.901576,0
-26.478,0,2.78819,17.0212,2.78819,-17.0212,0.901601,0
-26.4797,0,2.78905,17.0227,2.78905,-17.0227,0.901625,0
-26.4815,0,2.78992,17.0242,2.78992,-17.0242,0.90165,0
-26.4832,0,2.79078,17.0257,2.79078,-17.0257,0.901674,0
-26.485,0,2.79164,17.0272,2.79164,-17.0272,0.901699,0
-26.4867,0,2.79251,17.0287,2.79251,-17.0287,0.901723,0
-26.4885,0,2.79337,17.0302,2.79337,-17.0302,0.901748,0
-26.4902,0,2.79423,17.0318,2.79423,-17.0318,0.901772,0
-26.492,0,2.79509,17.0333,2.79509,-17.0333,0.901796,0
-26.4937,0,2.79595,17.0348,2.79595,-17.0348,0.901821,0
-26.4955,0,2.79682,17.0363,2.79682,-17.0363,0.901845,0
-26.4972,0,2.79768,17.0378,2.79768,-17.0378,0.90187,0
-26.499,0,2.79854,17.0393,2.79854,-17.0393,0.901894,0
-26.5007,0,2.7994,17.0408,2.7994,-17.0408,0.901918,0
-26.5025,0,2.80026,17.0423,2.80026,-17.0423,0.901943,0
-26.5042,0,2.80112,17.0438,2.80112,-17.0438,0.901967,0
-26.506,0,2.80198,17.0453,2.80198,-17.0453,0.901991,0
-26.5077,0,2.80285,17.0468,2.80285,-17.0468,0.902016,0
-26.5095,0,2.80371,17.0483,2.80371,-17.0483,0.90204,0
-26.5112,0,2.80457,17.0498,2.80457,-17.0498,0.902064,0
-26.5129,0,2.80543,17.0513,2.80543,-17.0513,0.902089,0
-26.5147,0,2.80629,17.0528,2.80629,-17.0528,0.902113,0
-26.5164,0,2.80715,17.0543,2.80715,-17.0543,0.902137,0
-26.5182,0,2.80801,17.0558,2.80801,-17.0558,0.902161,0
-26.5199,0,2.80887,17.0572,2.80887,-17.0572,0.902186,0
-26.5217,0,2.80973,17.0587,2.80973,-17.0587,0.90221,0
-26.5234,0,2.81059,17.0602,2.81059,-17.0602,0.902234,0
-26.5251,0,2.81145,17.0617,2.81145,-17.0617,0.902258,0
-26.5269,0,2.8123,17.0632,2.8123,-17.0632,0.902282,0
-26.5286,0,2.81316,17.0647,2.81316,-17.0647,0.902306,0
-26.5304,0,2.81402,17.0662,2.81402,-17.0662,0.902331,0
-26.5321,0,2.81488,17.0677,2.81488,-17.0677,0.902355,0
-26.5339,0,2.81574,17.0692,2.81574,-17.0692,0.902379,0
-26.5356,0,2.8166,17.0707,2.8166,-17.0707,0.902403,0
-26.5373,0,2.81746,17.0722,2.81746,-17.0722,0.902427,0
-26.5391,0,2.81831,17.0737,2.81831,-17.0737,0.902451,0
-26.5408,0,2.81917,17.0752,2.81917,-17.0752,0.902475,0
-26.5426,0,2.82003,17.0767,2.82003,-17.0767,0.902499,0
-26.5443,0,2.82089,17.0782,2.82089,-17.0782,0.902523,0
-26.546,0,2.82175,17.0797,2.82175,-17.0797,0.902547,0
-26.5478,0,2.8226,17.0812,2.8226,-17.0812,0.902571,0
-26.5495,0,2.82346,17.0827,2.82346,-17.0827,0.902595,0
-26.5513,0,2.82432,17.0842,2.82432,-17.0842,0.902619,0
-26.553,0,2.82517,17.0857,2.82517,-17.0857,0.902643,0
-26.5547,0,2.82603,17.0872,2.82603,-17.0872,0.902667,0
-26.5565,0,2.82689,17.0886,2.82689,-17.0886,0.902691,0
-26.5582,0,2.82774,17.0901,2.82774,-17.0901,0.902715,0
-26.5599,0,2.8286,17.0916,2.8286,-17.0916,0.902739,0
-26.5617,0,2.82946,17.0931,2.82946,-17.0931,0.902763,0
-26.5634,0,2.83031,17.0946,2.83031,-17.0946,0.902787,0
-26.5651,0,2.83117,17.0961,2.83117,-17.0961,0.902811,0
-26.5669,0,2.83202,17.0976,2.83202,-17.0976,0.902835,0
-26.5686,0,2.83288,17.0991,2.83288,-17.0991,0.902859,0
-26.5704,0,2.83374,17.1006,2.83374,-17.1006,0.902883,0
-26.5721,0,2.83459,17.1021,2.83459,-17.1021,0.902907,0
-26.5738,0,2.83545,17.1036,2.83545,-17.1036,0.902931,0
-26.5756,0,2.8363,17.105,2.8363,-17.105,0.902954,0
-26.5773,0,2.83716,17.1065,2.83716,-17.1065,0.902978,0
-26.579,0,2.83801,17.108,2.83801,-17.108,0.903002,0
-26.5808,0,2.83887,17.1095,2.83887,-17.1095,0.903026,0
-26.5825,0,2.83972,17.111,2.83972,-17.111,0.90305,0
-26.5842,0,2.84057,17.1125,2.84057,-17.1125,0.903073,0
-26.586,0,2.84143,17.114,2.84143,-17.114,0.903097,0
-26.5877,0,2.84228,17.1155,2.84228,-17.1155,0.903121,0
-26.5894,0,2.84314,17.1169,2.84314,-17.1169,0.903145,0
-26.5911,0,2.84399,17.1184,2.84399,-17.1184,0.903168,0
-26.5929,0,2.84484,17.1199,2.84484,-17.1199,0.903192,0
-26.5946,0,2.8457,17.1214,2.8457,-17.1214,0.903216,0
-26.5963,0,2.84655,17.1229,2.84655,-17.1229,0.90324,0
-26.5981,0,2.8474,17.1244,2.8474,-17.1244,0.903263,0
-26.5998,0,2.84826,17.1259,2.84826,-17.1259,0.903287,0
-26.6015,0,2.84911,17.1273,2.84911,-17.1273,0.903311,0
-26.6033,0,2.84996,17.1288,2.84996,-17.1288,0.903334,0
-26.605,0,2.85081,17.1303,2.85081,-17.1303,0.903358,0
-26.6067,0,2.85167,17.1318,2.85167,-17.1318,0.903382,0
-26.6084,0,2.85252,17.1333,2.85252,-17.1333,0.903405,0
-26.6102,0,2.85337,17.1348,2.85337,-17.1348,0.903429,0
-26.6119,0,2.85422,17.1363,2.85422,-17.1363,0.903452,0
-26.6136,0,2.85507,17.1377,2.85507,-17.1377,0.903476,0
-26.6154,0,2.85593,17.1392,2.85593,-17.1392,0.9035,0
-26.6171,0,2.85678,17.1407,2.85678,-17.1407,0.903523,0
-26.6188,0,2.85763,17.1422,2.85763,-17.1422,0.903547,0
-26.6205,0,2.85848,17.1437,2.85848,-17.1437,0.90357,0
-26.6223,0,2.85933,17.1452,2.85933,-17.1452,0.903594,0
-26.624,0,2.86018,17.1466,2.86018,-17.1466,0.903617,0
-26.6257,0,2.86103,17.1481,2.86103,-17.1481,0.903641,0
-26.6274,0,2.86188,17.1496,2.86188,-17.1496,0.903664,0
-26.6292,0,2.86273,17.1511,2.86273,-17.1511,0.903688,0
-26.6309,0,2.86358,17.1526,2.86358,-17.1526,0.903711,0
-26.6326,0,2.86444,17.154,2.86444,-17.154,0.903735,0
-26.6343,0,2.86529,17.1555,2.86529,-17.1555,0.903758,0
-26.6361,0,2.86614,17.157,2.86614,-17.157,0.903782,0
-26.6378,0,2.86698,17.1585,2.86698,-17.1585,0.903805,0
-26.6395,0,2.86783,17.16,2.86783,-17.16,0.903828,0
-26.6412,0,2.86868,17.1614,2.86868,-17.1614,0.903852,0
-26.6429,0,2.86953,17.1629,2.86953,-17.1629,0.903875,0
-26.6447,0,2.87038,17.1644,2.87038,-17.1644,0.903899,0
-26.6464,0,2.87123,17.1659,2.87123,-17.1659,0.903922,0
-26.6481,0,2.87208,17.1674,2.87208,-17.1674,0.903945,0
-26.6498,0,2.87293,17.1688,2.87293,-17.1688,0.903969,0
-26.6515,0,2.87378,17.1703,2.87378,-17.1703,0.903992,0
-26.6533,0,2.87463,17.1718,2.87463,-17.1718,0.904015,0
-26.655,0,2.87547,17.1733,2.87547,-17.1733,0.904039,0
-26.6567,0,2.87632,17.1747,2.87632,-17.1747,0.904062,0
-26.6584,0,2.87717,17.1762,2.87717,-17.1762,0.904085,0
-26.6601,0,2.87802,17.1777,2.87802,-17.1777,0.904108,0
-26.6619,0,2.87887,17.1792,2.87887,-17.1792,0.904132,0
-26.6636,0,2.87971,17.1807,2.87971,-17.1807,0.904155,0
-26.6653,0,2.88056,17.1821,2.88056,-17.1821,0.904178,0
-26.667,0,2.88141,17.1836,2.88141,-17.1836,0.904201,0
-26.6687,0,2.88226,17.1851,2.88226,-17.1851,0.904225,0
-26.6705,0,2.8831,17.1866,2.8831,-17.1866,0.904248,0
-26.6722,0,2.88395,17.188,2.88395,-17.188,0.904271,0
-26.6739,0,2.8848,17.1895,2.8848,-17.1895,0.904294,0
-26.6756,0,2.88564,17.191,2.88564,-17.191,0.904317,0
-26.6773,0,2.88649,17.1925,2.88649,-17.1925,0.904341,0
-26.679,0,2.88734,17.1939,2.88734,-17.1939,0.904364,0
-26.6808,0,2.88818,17.1954,2.88818,-17.1954,0.904387,0
-26.6825,0,2.88903,17.1969,2.88903,-17.1969,0.90441,0
-26.6842,0,2.88987,17.1983,2.88987,-17.1983,0.904433,0
-26.6859,0,2.89072,17.1998,2.89072,-17.1998,0.904456,0
-26.6876,0,2.89157,17.2013,2.89157,-17.2013,0.904479,0
-26.6893,0,2.89241,17.2028,2.89241,-17.2028,0.904502,0
-26.691,0,2.89326,17.2042,2.89326,-17.2042,0.904526,0
-26.6928,0,2.8941,17.2057,2.8941,-17.2057,0.904549,0
-26.6945,0,2.89495,17.2072,2.89495,-17.2072,0.904572,0
-26.6962,0,2.89579,17.2087,2.89579,-17.2087,0.904595,0
-26.6979,0,2.89664,17.2101,2.89664,-17.2101,0.904618,0
-26.6996,0,2.89748,17.2116,2.89748,-17.2116,0.904641,0
-26.7013,0,2.89833,17.2131,2.89833,-17.2131,0.904664,0
-26.703,0,2.89917,17.2145,2.89917,-17.2145,0.904687,0
-26.7047,0,2.90001,17.216,2.90001,-17.216,0.90471,0
-26.7064,0,2.90086,17.2175,2.90086,-17.2175,0.904733,0
-26.7082,0,2.9017,17.2189,2.9017,-17.2189,0.904756,0
-26.7099,0,2.90255,17.2204,2.90255,-17.2204,0.904779,0
-26.7116,0,2.90339,17.2219,2.90339,-17.2219,0.904802,0
-26.7133,0,2.90423,17.2234,2.90423,-17.2234,0.904824,0
-26.715,0,2.90508,17.2248,2.90508,-17.2248,0.904847,0
-26.7167,0,2.90592,17.2263,2.90592,-17.2263,0.90487,0
-26.7184,0,2.90676,17.2278,2.90676,-17.2278,0.904893,0
-26.7201,0,2.9076,17.2292,2.9076,-17.2292,0.904916,0
-26.7218,0,2.90845,17.2307,2.90845,-17.2307,0.904939,0
-26.7235,0,2.90929,17.2322,2.90929,-17.2322,0.904962,0
-26.7252,0,2.91013,17.2336,2.91013,-17.2336,0.904985,0
-26.727,0,2.91097,17.2351,2.91097,-17.2351,0.905008,0
-26.7287,0,2.91182,17.2366,2.91182,-17.2366,0.90503,0
-26.7304,0,2.91266,17.238,2.91266,-17.238,0.905053,0
-26.7321,0,2.9135,17.2395,2.9135,-17.2395,0.905076,0
-26.7338,0,2.91434,17.241,2.91434,-17.241,0.905099,0
-26.7355,0,2.91518,17.2424,2.91518,-17.2424,0.905122,0
-26.7372,0,2.91603,17.2439,2.91603,-17.2439,0.905144,0
-26.7389,0,2.91687,17.2454,2.91687,-17.2454,0.905167,0
-26.7406,0,2.91771,17.2468,2.91771,-17.2468,0.90519,0
-26.7423,0,2.91855,17.2483,2.91855,-17.2483,0.905213,0
-26.744,0,2.91939,17.2497,2.91939,-17.2497,0.905235,0
-26.7457,0,2.92023,17.2512,2.92023,-17.2512,0.905258,0
-26.7474,0,2.92107,17.2527,2.92107,-17.2527,0.905281,0
-26.7491,0,2.92191,17.2541,2.92191,-17.2541,0.905303,0
-26.7508,0,2.92275,17.2556,2.92275,-17.2556,0.905326,0
-26.7525,0,2.92359,17.2571,2.92359,-17.2571,0.905349,0
-26.7542,0,2.92443,17.2585,2.92443,-17.2585,0.905372,0
-26.7559,0,2.92527,17.26,2.92527,-17.26,0.905394,0
-26.7576,0,2.92611,17.2615,2.92611,-17.2615,0.905417,0
-26.7593,0,2.92695,17.2629,2.92695,-17.2629,0.905439,0
-26.761,0,2.92779,17.2644,2.92779,-17.2644,0.905462,0
-26.7627,0,2.92863,17.2658,2.92863,-17.2658,0.905485,0
-26.7644,0,2.92947,17.2673,2.92947,-17.2673,0.905507,0
-26.7661,0,2.93031,17.2688,2.93031,-17.2688,0.90553,0
-26.7678,0,2.93115,17.2702,2.93115,-17.2702,0.905552,0
-26.7695,0,2.93199,17.2717,2.93199,-17.2717,0.905575,0
-26.7712,0,2.93283,17.2731,2.93283,-17.2731,0.905598,0
-26.7729,0,2.93366,17.2746,2.93366,-17.2746,0.90562,0
-26.7746,0,2.9345,17.2761,2.9345,-17.2761,0.905643,0
-26.7763,0,2.93534,17.2775,2.93534,-17.2775,0.905665,0
-26.778,0,2.93618,17.279,2.93618,-17.279,0.905688,0
-26.7797,0,2.93702,17.2804,2.93702,-17.2804,0.90571,0
-26.7814,0,2.93785,17.2819,2.93785,-17.2819,0.905733,0
-26.7831,0,2.93869,17.2834,2.93869,-17.2834,0.905755,0
-26.7848,0,2.93953,17.2848,2.93953,-17.2848,0.905778,0
-26.7865,0,2.94037,17.2863,2.94037,-17.2863,0.9058,0
-26.7882,0,2.9412,17.2877,2.9412,-17.2877,0.905823,0
-26.7899,0,2.94204,17.2892,2.94204,-17.2892,0.905845,0
-26.7916,0,2.94288,17.2906,2.94288,-17.2906,0.905867,0
-26.7933,0,2.94371,17.2921,2.94371,-17.2921,0.90589,0
-26.795,0,2.94455,17.2936,2.94455,-17.2936,0.905912,0
-26.7967,0,2.94539,17.295,2.94539,-17.295,0.905935,0
-26.7984,0,2.94622,17.2965,2.94622,-17.2965,0.905957,0
-26.8001,0,2.94706,17.2979,2.94706,-17.2979,0.905979,0
-26.8018,0,2.9479,17.2994,2.9479,-17.2994,0.906002,0
-26.8035,0,2.94873,17.3008,2.94873,-17.3008,0.906024,0
-26.8052,0,2.94957,17.3023,2.94957,-17.3023,0.906047,0
-26.8069,0,2.9504,17.3037,2.9504,-17.3037,0.906069,0
-26.8086,0,2.95124,17.3052,2.95124,-17.3052,0.906091,0
-26.8103,0,2.95208,17.3067,2.95208,-17.3067,0.906113,0
-26.812,0,2.95291,17.3081,2.95291,-17.3081,0.906136,0
-26.8136,0,2.95375,17.3096,2.95375,-17.3096,0.906158,0
-26.8153,0,2.95458,17.311,2.95458,-17.311,0.90618,0
-26.817,0,2.95542,17.3125,2.95542,-17.3125,0.906203,0
-26.8187,0,2.95625,17.3139,2.95625,-17.3139,0.906225,0
-26.8204,0,2.95708,17.3154,2.95708,-17.3154,0.906247,0
-26.8221,0,2.95792,17.3168,2.95792,-17.3168,0.906269,0
-26.8238,0,2.95875,17.3183,2.95875,-17.3183,0.906292,0
-26.8255,0,2.95959,17.3197,2.95959,-17.3197,0.906314,0
-26.8272,0,2.96042,17.3212,2.96042,-17.3212,0.906336,0
-26.8289,0,2.96126,17.3226,2.96126,-17.3226,0.906358,0
-26.8306,0,2.96209,17.3241,2.96209,-17.3241,0.90638,0
-26.8322,0,2.96292,17.3255,2.96292,-17.3255,0.906403,0
-26.8339,0,2.96376,17.327,2.96376,-17.327,0.906425,0
-26.8356,0,2.96459,17.3284,2.96459,-17.3284,0.906447,0
-26.8373,0,2.96542,17.3299,2.96542,-17.3299,0.906469,0
-26.839,0,2.96626,17.3313,2.96626,-17.3313,0.906491,0
-26.8407,0,2.96709,17.3328,2.96709,-17.3328,0.906513,0
-26.8424,0,2.96792,17.3342,2.96792,-17.3342,0.906535,0
-26.8441,0,2.96875,17.3357,2.96875,-17.3357,0.906557,0
-26.8458,0,2.96959,17.3371,2.96959,-17.3371,0.90658,0
-26.8474,0,2.97042,17.3386,2.97042,-17.3386,0.906602,0
-26.8491,0,2.97125,17.34,2.97125,-17.34,0.906624,0
-26.8508,0,2.97208,17.3415,2.97208,-17.3415,0.906646,0
-26.8525,0,2.97292,17.3429,2.97292,-17.3429,0.906668,0
-26.8542,0,2.97375,17.3444,2.97375,-17.3444,0.90669,0
-26.8559,0,2.97458,17.3458,2.97458,-17.3458,0.906712,0
-26.8576,0,2.97541,17.3473,2.97541,-17.3473,0.906734,0
-26.8592,0,2.97624,17.3487,2.97624,-17.3487,0.906756,0
-26.8609,0,2.97707,17.3502,2.97707,-17.3502,0.906778,0
-26.8626,0,2.9779,17.3516,2.9779,-17.3516,0.9068,0
-26.8643,0,2.97874,17.3531,2.97874,-17.3531,0.906822,0
-26.866,0,2.97957,17.3545,2.97957,-17.3545,0.906844,0
-26.8677,0,2.9804,17.356,2.9804,-17.356,0.906866,0
-26.8693,0,2.98123,17.3574,2.98123,-17.3574,0.906888,0
-26.871,0,2.98206,17.3589,2.98206,-17.3589,0.90691,0
-26.8727,0,2.98289,17.3603,2.98289,-17.3603,0.906932,0
-26.8744,0,2.98372,17.3617,2.98372,-17.3617,0.906954,0
-26.8761,0,2.98455,17.3632,2.98455,-17.3632,0.906975,0
-26.8778,0,2.98538,17.3646,2.98538,-17.3646,0.906997,0
-26.8794,0,2.98621,17.3661,2.98621,-17.3661,0.907019,0
-26.8811,0,2.98704,17.3675,2.98704,-17.3675,0.907041,0
-26.8828,0,2.98787,17.369,2.98787,-17.369,0.907063,0
-26.8845,0,2.9887,17.3704,2.9887,-17.3704,0.907085,0
-26.8862,0,2.98953,17.3719,2.98953,-17.3719,0.907107,0
-26.8878,0,2.99036,17.3733,2.99036,-17.3733,0.907128,0
-26.8895,0,2.99118,17.3747,2.99118,-17.3747,0.90715,0
-26.8912,0,2.99201,17.3762,2.99201,-17.3762,0.907172,0
-26.8929,0,2.99284,17.3776,2.99284,-17.3776,0.907194,0
-26.8946,0,2.99367,17.3791,2.99367,-17.3791,0.907216,0
-26.8962,0,2.9945,17.3805,2.9945,-17.3805,0.907237,0
-26.8979,0,2.99533,17.382,2.99533,-17.382,0.907259,0
-26.8996,0,2.99616,17.3834,2.99616,-17.3834,0.907281,0
-26.9013,0,2.99698,17.3848,2.99698,-17.3848,0.907303,0
-26.9029,0,2.99781,17.3863,2.99781,-17.3863,0.907325,0
-26.9046,0,2.99864,17.3877,2.99864,-17.3877,0.907346,0
-26.9063,0,2.99947,17.3892,2.99947,-17.3892,0.907368,0
-26.908,0,3.00029,17.3906,3.00029,-17.3906,0.90739,0
-26.9097,0,3.00112,17.392,3.00112,-17.392,0.907411,0
-26.9113,0,3.00195,17.3935,3.00195,-17.3935,0.907433,0
-26.913,0,3.00278,17.3949,3.00278,-17.3949,0.907455,0
-26.9147,0,3.0036,17.3964,3.0036,-17.3964,0.907476,0
-26.9164,0,3.00443,17.3978,3.00443,-17.3978,0.907498,0
-26.918,0,3.00526,17.3992,3.00526,-17.3992,0.90752,0
-26.9197,0,3.00608,17.4007,3.00608,-17.4007,0.907541,0
-26.9214,0,3.00691,17.4021,3.00691,-17.4021,0.907563,0
-26.9231,0,3.00774,17.4036,3.00774,-17.4036,0.907585,0
-26.9247,0,3.00856,17.405,3.00856,-17.405,0.907606,0
-26.9264,0,3.00939,17.4064,3.00939,-17.4064,0.907628,0
-26.9281,0,3.01021,17.4079,3.01021,-17.4079,0.907649,0
-26.9297,0,3.01104,17.4093,3.01104,-17.4093,0.907671,0
-26.9314,0,3.01186,17.4107,3.01186,-17.4107,0.907693,0
-26.9331,0,3.01269,17.4122,3.01269,-17.4122,0.907714,0
-26.9348,0,3.01352,17.4136,3.01352,-17.4136,0.907736,0
-26.9364,0,3.01434,17.4151,3.01434,-17.4151,0.907757,0
-26.9381,0,3.01517,17.4165,3.01517,-17.4165,0.907779,0
-26.9398,0,3.01599,17.4179,3.01599,-17.4179,0.9078,0
-26.9415,0,3.01682,17.4194,3.01682,-17.4194,0.907822,0
-26.9431,0,3.01764,17.4208,3.01764,-17.4208,0.907843,0
-26.9448,0,3.01846,17.4222,3.01846,-17.4222,0.907865,0
-26.9465,0,3.01929,17.4237,3.01929,-17.4237,0.907886,0
-26.9481,0,3.02011,17.4251,3.02011,-17.4251,0.907908,0
-26.9498,0,3.02094,17.4265,3.02094,-17.4265,0.907929,0
-26.9515,0,3.02176,17.428,3.02176,-17.428,0.907951,0
-26.9531,0,3.02258,17.4294,3.02258,-17.4294,0.907972,0
-26.9548,0,3.02341,17.4308,3.02341,-17.4308,0.907993,0
-26.9565,0,3.02423,17.4323,3.02423,-17.4323,0.908015,0
-26.9581,0,3.02506,17.4337,3.02506,-17.4337,0.908036,0
-26.9598,0,3.02588,17.4351,3.02588,-17.4351,0.908058,0
-26.9615,0,3.0267,17.4366,3.0267,-17.4366,0.908079,0
-26.9631,0,3.02752,17.438,3.02752,-17.438,0.9081,0
-26.9648,0,3.02835,17.4394,3.02835,-17.4394,0.908122,0
-26.9665,0,3.02917,17.4409,3.02917,-17.4409,0.908143,0
-26.9682,0,3.02999,17.4423,3.02999,-17.4423,0.908164,0
-26.9698,0,3.03082,17.4437,3.03082,-17.4437,0.908186,0
-26.9715,0,3.03164,17.4452,3.03164,-17.4452,0.908207,0
-26.9731,0,3.03246,17.4466,3.03246,-17.4466,0.908228,0
-26.9748,0,3.03328,17.448,3.03328,-17.448,0.90825,0
-26.9765,0,3.0341,17.4495,3.0341,-17.4495,0.908271,0
-26.9781,0,3.03493,17.4509,3.03493,-17.4509,0.908292,0
-26.9798,0,3.03575,17.4523,3.03575,-17.4523,0.908314,0
-26.9815,0,3.03657,17.4537,3.03657,-17.4537,0.908335,0
-26.9831,0,3.03739,17.4552,3.03739,-17.4552,0.908356,0
-26.9848,0,3.03821,17.4566,3.03821,-17.4566,0.908377,0
-26.9865,0,3.03903,17.458,3.03903,-17.458,0.908399,0
-26.9881,0,3.03985,17.4595,3.03985,-17.4595,0.90842,0


==> figuresAndData/rLocusPlant3with5roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5
-7,6.1358e-08,-7,-6.1358e-08,-0.1,0,-0.1,6.3039e-07,-0.1,-6.3039e-07
-7.1041,0,-6.8948,0,-0.21057,0,-0.045269,0.11134,-0.045269,-0.11134
-7.147,0,-6.8508,0,-0.23659,0,-0.032819,0.14289,-0.032819,-0.14289
-7.1797,0,-6.817,0,-0.2542,0,-0.024566,0.16567,-0.024566,-0.16567
-7.2072,0,-6.7884,0,-0.26787,0,-0.018289,0.18419,-0.018289,-0.18419
-7.2314,0,-6.7631,0,-0.27917,0,-0.013197,0.20009,-0.013197,-0.20009
-7.2532,0,-6.7401,0,-0.28887,0,-0.0089052,0.21419,-0.0089052,-0.21419
-7.2732,0,-6.719,0,-0.2974,0,-0.0051961,0.22696,-0.0051961,-0.22696
-7.2918,0,-6.6993,0,-0.30504,0,-0.0019325,0.23869,-0.0019325,-0.23869
-7.3092,0,-6.6808,0,-0.31198,0,0.00097789,0.24959,0.00097789,-0.24959
-7.3257,0,-6.6632,0,-0.31834,0,0.0036005,0.2598,0.0036005,-0.2598
-7.3413,0,-6.6464,0,-0.32422,0,0.0059835,0.26943,0.0059835,-0.26943
-7.3562,0,-6.6304,0,-0.32969,0,0.0081634,0.27858,0.0081634,-0.27858
-7.3705,0,-6.615,0,-0.33482,0,0.010169,0.28729,0.010169,-0.28729
-7.3842,0,-6.6002,0,-0.33964,0,0.012022,0.29562,0.012022,-0.29562
-7.3975,0,-6.5858,0,-0.3442,0,0.013743,0.30362,0.013743,-0.30362
-7.4102,0,-6.5719,0,-0.34852,0,0.015345,0.31132,0.015345,-0.31132
-7.4226,0,-6.5584,0,-0.35263,0,0.016841,0.31875,0.016841,-0.31875
-7.4346,0,-6.5453,0,-0.35655,0,0.018242,0.32594,0.018242,-0.32594
-7.4463,0,-6.5326,0,-0.3603,0,0.019557,0.3329,0.019557,-0.3329
-7.4576,0,-6.5201,0,-0.36389,0,0.020794,0.33966,0.020794,-0.33966
-7.4686,0,-6.5079,0,-0.36734,0,0.021959,0.34623,0.021959,-0.34623
-7.4794,0,-6.496,0,-0.37066,0,0.023058,0.35263,0.023058,-0.35263
-7.4899,0,-6.4844,0,-0.37385,0,0.024097,0.35887,0.024097,-0.35887
-7.5002,0,-6.473,0,-0.37694,0,0.02508,0.36496,0.02508,-0.36496
-7.5103,0,-6.4618,0,-0.37992,0,0.026011,0.37091,0.026011,-0.37091
-7.5201,0,-6.4508,0,-0.38281,0,0.026893,0.37673,0.026893,-0.37673
-7.5298,0,-6.4401,0,-0.3856,0,0.027731,0.38242,0.027731,-0.38242
-7.5393,0,-6.4295,0,-0.38831,0,0.028526,0.388,0.028526,-0.388
-7.5486,0,-6.419,0,-0.39094,0,0.029281,0.39347,0.029281,-0.39347
-7.5577,0,-6.4088,0,-0.3935,0,0.029999,0.39884,0.029999,-0.39884
-7.5667,0,-6.3987,0,-0.39599,0,0.030682,0.40411,0.030682,-0.40411
-7.5755,0,-6.3888,0,-0.39841,0,0.031332,0.40929,0.031332,-0.40929
-7.5842,0,-6.379,0,-0.40077,0,0.03195,0.41437,0.03195,-0.41437
-7.5927,0,-6.3693,0,-0.40307,0,0.032539,0.41938,0.032539,-0.41938
-7.6011,0,-6.3598,0,-0.40532,0,0.033099,0.42431,0.033099,-0.42431
-7.6094,0,-6.3504,0,-0.40751,0,0.033633,0.42916,0.033633,-0.42916
-7.6176,0,-6.3411,0,-0.40965,0,0.034141,0.43393,0.034141,-0.43393
-7.6256,0,-6.3319,0,-0.41174,0,0.034625,0.43864,0.034625,-0.43864
-7.6335,0,-6.3228,0,-0.41379,0,0.035086,0.44328,0.035086,-0.44328
-7.6414,0,-6.3139,0,-0.41579,0,0.035524,0.44786,0.035524,-0.44786
-7.6491,0,-6.305,0,-0.41775,0,0.035942,0.45237,0.035942,-0.45237
-7.6567,0,-6.2963,0,-0.41967,0,0.036339,0.45683,0.036339,-0.45683
-7.6643,0,-6.2876,0,-0.42155,0,0.036717,0.46123,0.036717,-0.46123
-7.6717,0,-6.2791,0,-0.4234,0,0.037076,0.46558,0.037076,-0.46558
-7.679,0,-6.2706,0,-0.42521,0,0.037417,0.46987,0.037417,-0.46987
-7.6863,0,-6.2622,0,-0.42698,0,0.037741,0.47411,0.037741,-0.47411
-7.6935,0,-6.2539,0,-0.42872,0,0.038049,0.47831,0.038049,-0.47831
-7.7006,0,-6.2457,0,-0.43043,0,0.03834,0.48245,0.03834,-0.48245
-7.7076,0,-6.2375,0,-0.43212,0,0.038617,0.48655,0.038617,-0.48655
-7.7146,0,-6.2294,0,-0.43377,0,0.038878,0.49061,0.038878,-0.49061
-7.7214,0,-6.2214,0,-0.43539,0,0.039125,0.49462,0.039125,-0.49462
-7.7282,0,-6.2135,0,-0.43699,0,0.039359,0.49859,0.039359,-0.49859
-7.735,0,-6.2056,0,-0.43856,0,0.039579,0.50253,0.039579,-0.50253
-7.7416,0,-6.1979,0,-0.4401,0,0.039786,0.50642,0.039786,-0.50642
-7.7482,0,-6.1901,0,-0.44162,0,0.039981,0.51027,0.039981,-0.51027
-7.7548,0,-6.1825,0,-0.44312,0,0.040164,0.51409,0.040164,-0.51409
-7.7612,0,-6.1749,0,-0.44459,0,0.040335,0.51788,0.040335,-0.51788
-7.7676,0,-6.1673,0,-0.44604,0,0.040495,0.52162,0.040495,-0.52162
-7.774,0,-6.1598,0,-0.44747,0,0.040644,0.52534,0.040644,-0.52534
-7.7803,0,-6.1524,0,-0.44888,0,0.040782,0.52902,0.040782,-0.52902
-7.7865,0,-6.145,0,-0.45026,0,0.04091,0.53267,0.04091,-0.53267
-7.7927,0,-6.1377,0,-0.45163,0,0.041027,0.53629,0.041027,-0.53629
-7.7989,0,-6.1304,0,-0.45298,0,0.041135,0.53988,0.041135,-0.53988
-7.8049,0,-6.1232,0,-0.45431,0,0.041234,0.54344,0.041234,-0.54344
-7.811,0,-6.1161,0,-0.45562,0,0.041323,0.54697,0.041323,-0.54697
-7.8169,0,-6.1089,0,-0.45692,0,0.041404,0.55047,0.041404,-0.55047
-7.8229,0,-6.1019,0,-0.4582,0,0.041475,0.55394,0.041475,-0.55394
-7.8288,0,-6.0949,0,-0.45946,0,0.041539,0.55739,0.041539,-0.55739
-7.8346,0,-6.0879,0,-0.4607,0,0.041593,0.56081,0.041593,-0.56081
-7.8404,0,-6.081,0,-0.46193,0,0.04164,0.56421,0.04164,-0.56421
-7.8461,0,-6.0741,0,-0.46314,0,0.041679,0.56758,0.041679,-0.56758
-7.8519,0,-6.0672,0,-0.46434,0,0.04171,0.57093,0.04171,-0.57093
-7.8575,0,-6.0604,0,-0.46553,0,0.041734,0.57425,0.041734,-0.57425
-7.8631,0,-6.0537,0,-0.4667,0,0.041751,0.57755,0.041751,-0.57755
-7.8687,0,-6.0469,0,-0.46785,0,0.04176,0.58083,0.04176,-0.58083
-7.8743,0,-6.0403,0,-0.46899,0,0.041762,0.58409,0.041762,-0.58409
-7.8798,0,-6.0336,0,-0.47012,0,0.041758,0.58732,0.041758,-0.58732
-7.8852,0,-6.027,0,-0.47124,0,0.041747,0.59054,0.041747,-0.59054
-7.8907,0,-6.0205,0,-0.47234,0,0.041729,0.59373,0.041729,-0.59373
-7.8961,0,-6.0139,0,-0.47343,0,0.041705,0.5969,0.041705,-0.5969
-7.9014,0,-6.0074,0,-0.47451,0,0.041675,0.60005,0.041675,-0.60005
-7.9067,0,-6.001,0,-0.47558,0,0.041639,0.60318,0.041639,-0.60318
-7.912,0,-5.9946,0,-0.47663,0,0.041597,0.6063,0.041597,-0.6063
-7.9173,0,-5.9882,0,-0.47768,0,0.041549,0.60939,0.041549,-0.60939
-7.9225,0,-5.9818,0,-0.47871,0,0.041495,0.61246,0.041495,-0.61246
-7.9277,0,-5.9755,0,-0.47973,0,0.041436,0.61552,0.041436,-0.61552
-7.9328,0,-5.9692,0,-0.48074,0,0.041371,0.61856,0.041371,-0.61856
-7.9379,0,-5.9629,0,-0.48174,0,0.041301,0.62158,0.041301,-0.62158
-7.943,0,-5.9567,0,-0.48273,0,0.041225,0.62459,0.041225,-0.62459
-7.9481,0,-5.9505,0,-0.48371,0,0.041145,0.62758,0.041145,-0.62758
-7.9531,0,-5.9443,0,-0.48469,0,0.041059,0.63055,0.041059,-0.63055
-7.9581,0,-5.9382,0,-0.48565,0,0.040969,0.6335,0.040969,-0.6335
-7.9631,0,-5.9321,0,-0.4866,0,0.040873,0.63644,0.040873,-0.63644
-7.968,0,-5.926,0,-0.48754,0,0.040773,0.63937,0.040773,-0.63937
-7.9729,0,-5.92,0,-0.48848,0,0.040668,0.64228,0.040668,-0.64228
-7.9778,0,-5.9139,0,-0.4894,0,0.040559,0.64517,0.040559,-0.64517
-7.9826,0,-5.9079,0,-0.49032,0,0.040445,0.64805,0.040445,-0.64805
-7.9875,0,-5.902,0,-0.49122,0,0.040327,0.65091,0.040327,-0.65091
-7.9923,0,-5.896,0,-0.49212,0,0.040204,0.65376,0.040204,-0.65376
-7.9971,0,-5.8901,0,-0.49302,0,0.040077,0.6566,0.040077,-0.6566
-8.0018,0,-5.8842,0,-0.4939,0,0.039946,0.65942,0.039946,-0.65942
-8.0065,0,-5.8783,0,-0.49477,0,0.039811,0.66222,0.039811,-0.66222
-8.0112,0,-5.8725,0,-0.49564,0,0.039671,0.66502,0.039671,-0.66502
-8.0159,0,-5.8667,0,-0.4965,0,0.039528,0.6678,0.039528,-0.6678
-8.0205,0,-5.8609,0,-0.49735,0,0.039381,0.67057,0.039381,-0.67057
-8.0252,0,-5.8551,0,-0.4982,0,0.03923,0.67332,0.03923,-0.67332
-8.0298,0,-5.8493,0,-0.49904,0,0.039075,0.67606,0.039075,-0.67606
-8.0344,0,-5.8436,0,-0.49987,0,0.038916,0.67879,0.038916,-0.67879
-8.0389,0,-5.8379,0,-0.50069,0,0.038754,0.68151,0.038754,-0.68151
-8.0434,0,-5.8322,0,-0.50151,0,0.038588,0.68422,0.038588,-0.68422
-8.048,0,-5.8266,0,-0.50232,0,0.038419,0.68691,0.038419,-0.68691
-8.0524,0,-5.8209,0,-0.50312,0,0.038246,0.68959,0.038246,-0.68959
-8.0569,0,-5.8153,0,-0.50392,0,0.03807,0.69226,0.03807,-0.69226
-8.0614,0,-5.8097,0,-0.50471,0,0.03789,0.69492,0.03789,-0.69492
-8.0658,0,-5.8041,0,-0.50549,0,0.037707,0.69757,0.037707,-0.69757
-8.0702,0,-5.7986,0,-0.50627,0,0.037521,0.70021,0.037521,-0.70021
-8.0746,0,-5.7931,0,-0.50704,0,0.037331,0.70283,0.037331,-0.70283
-8.0789,0,-5.7875,0,-0.50781,0,0.037138,0.70545,0.037138,-0.70545
-8.0833,0,-5.782,0,-0.50857,0,0.036942,0.70805,0.036942,-0.70805
-8.0876,0,-5.7766,0,-0.50932,0,0.036743,0.71065,0.036743,-0.71065
-8.0919,0,-5.7711,0,-0.51007,0,0.036541,0.71323,0.036541,-0.71323
-8.0962,0,-5.7657,0,-0.51081,0,0.036336,0.71581,0.036336,-0.71581
-8.1004,0,-5.7603,0,-0.51155,0,0.036128,0.71837,0.036128,-0.71837
-8.1047,0,-5.7549,0,-0.51228,0,0.035917,0.72092,0.035917,-0.72092
-8.1089,0,-5.7495,0,-0.51301,0,0.035704,0.72347,0.035704,-0.72347
-8.1131,0,-5.7441,0,-0.51373,0,0.035487,0.726,0.035487,-0.726
-8.1173,0,-5.7388,0,-0.51444,0,0.035268,0.72853,0.035268,-0.72853
-8.1215,0,-5.7335,0,-0.51515,0,0.035045,0.73104,0.035045,-0.73104
-8.1256,0,-5.7281,0,-0.51586,0,0.03482,0.73355,0.03482,-0.73355
-8.1298,0,-5.7229,0,-0.51656,0,0.034593,0.73605,0.034593,-0.73605
-8.1339,0,-5.7176,0,-0.51725,0,0.034363,0.73853,0.034363,-0.73853
-8.138,0,-5.7123,0,-0.51794,0,0.03413,0.74101,0.03413,-0.74101
-8.1421,0,-5.7071,0,-0.51863,0,0.033894,0.74348,0.033894,-0.74348
-8.1462,0,-5.7019,0,-0.51931,0,0.033656,0.74595,0.033656,-0.74595
-8.1502,0,-5.6966,0,-0.51998,0,0.033416,0.7484,0.033416,-0.7484
-8.1542,0,-5.6915,0,-0.52065,0,0.033173,0.75084,0.033173,-0.75084
-8.1583,0,-5.6863,0,-0.52132,0,0.032927,0.75328,0.032927,-0.75328
-8.1623,0,-5.6811,0,-0.52198,0,0.032679,0.75571,0.032679,-0.75571
-8.1663,0,-5.676,0,-0.52264,0,0.032429,0.75813,0.032429,-0.75813
-8.1702,0,-5.6708,0,-0.52329,0,0.032176,0.76054,0.032176,-0.76054
-8.1742,0,-5.6657,0,-0.52394,0,0.031921,0.76294,0.031921,-0.76294
-8.1781,0,-5.6606,0,-0.52459,0,0.031664,0.76534,0.031664,-0.76534
-8.182,0,-5.6555,0,-0.52523,0,0.031405,0.76773,0.031405,-0.76773
-8.186,0,-5.6505,0,-0.52586,0,0.031143,0.77011,0.031143,-0.77011
-8.1899,0,-5.6454,0,-0.52649,0,0.030879,0.77248,0.030879,-0.77248
-8.1937,0,-5.6404,0,-0.52712,0,0.030613,0.77485,0.030613,-0.77485
-8.1976,0,-5.6353,0,-0.52775,0,0.030344,0.7772,0.030344,-0.7772
-8.2015,0,-5.6303,0,-0.52837,0,0.030074,0.77955,0.030074,-0.77955
-8.2053,0,-5.6253,0,-0.52898,0,0.029801,0.7819,0.029801,-0.7819
-8.2091,0,-5.6203,0,-0.52959,0,0.029526,0.78423,0.029526,-0.78423
-8.2129,0,-5.6154,0,-0.5302,0,0.029249,0.78656,0.029249,-0.78656
-8.2167,0,-5.6104,0,-0.53081,0,0.028971,0.78888,0.028971,-0.78888
-8.2205,0,-5.6055,0,-0.53141,0,0.02869,0.7912,0.02869,-0.7912
-8.2243,0,-5.6005,0,-0.532,0,0.028407,0.79351,0.028407,-0.79351
-8.228,0,-5.5956,0,-0.5326,0,0.028122,0.79581,0.028122,-0.79581
-8.2318,0,-5.5907,0,-0.53319,0,0.027835,0.7981,0.027835,-0.7981
-8.2355,0,-5.5858,0,-0.53377,0,0.027546,0.80039,0.027546,-0.80039
-8.2392,0,-5.5809,0,-0.53436,0,0.027256,0.80267,0.027256,-0.80267
-8.2429,0,-5.5761,0,-0.53494,0,0.026963,0.80495,0.026963,-0.80495
-8.2466,0,-5.5712,0,-0.53551,0,0.026669,0.80722,0.026669,-0.80722
-8.2503,0,-5.5664,0,-0.53608,0,0.026372,0.80948,0.026372,-0.80948
-8.2539,0,-5.5615,0,-0.53665,0,0.026074,0.81173,0.026074,-0.81173
-8.2576,0,-5.5567,0,-0.53722,0,0.025774,0.81398,0.025774,-0.81398
-8.2612,0,-5.5519,0,-0.53778,0,0.025473,0.81623,0.025473,-0.81623
-8.2649,0,-5.5471,0,-0.53834,0,0.025169,0.81846,0.025169,-0.81846
-8.2685,0,-5.5423,0,-0.5389,0,0.024864,0.8207,0.024864,-0.8207
-8.2721,0,-5.5376,0,-0.53945,0,0.024557,0.82292,0.024557,-0.82292
-8.2757,0,-5.5328,0,-0.54,0,0.024248,0.82514,0.024248,-0.82514
-8.2793,0,-5.5281,0,-0.54055,0,0.023937,0.82735,0.023937,-0.82735
-8.2828,0,-5.5233,0,-0.54109,0,0.023625,0.82956,0.023625,-0.82956
-8.2864,0,-5.5186,0,-0.54163,0,0.023311,0.83176,0.023311,-0.83176
-8.2899,0,-5.5139,0,-0.54217,0,0.022996,0.83396,0.022996,-0.83396
-8.2935,0,-5.5092,0,-0.5427,0,0.022679,0.83615,0.022679,-0.83615
-8.297,0,-5.5045,0,-0.54324,0,0.02236,0.83834,0.02236,-0.83834
-8.3005,0,-5.4998,0,-0.54376,0,0.02204,0.84051,0.02204,-0.84051
-8.304,0,-5.4951,0,-0.54429,0,0.021718,0.84269,0.021718,-0.84269
-8.3075,0,-5.4905,0,-0.54481,0,0.021394,0.84486,0.021394,-0.84486
-8.311,0,-5.4858,0,-0.54533,0,0.021069,0.84702,0.021069,-0.84702
-8.3144,0,-5.4812,0,-0.54585,0,0.020743,0.84918,0.020743,-0.84918
-8.3179,0,-5.4766,0,-0.54637,0,0.020414,0.85133,0.020414,-0.85133
-8.3213,0,-5.4719,0,-0.54688,0,0.020085,0.85348,0.020085,-0.85348
-8.3248,0,-5.4673,0,-0.54739,0,0.019754,0.85562,0.019754,-0.85562
-8.3282,0,-5.4627,0,-0.54789,0,0.019421,0.85776,0.019421,-0.85776
-8.3316,0,-5.4582,0,-0.5484,0,0.019087,0.85989,0.019087,-0.85989
-8.335,0,-5.4536,0,-0.5489,0,0.018751,0.86202,0.018751,-0.86202
-8.3384,0,-5.449,0,-0.5494,0,0.018414,0.86414,0.018414,-0.86414
-8.3418,0,-5.4444,0,-0.5499,0,0.018076,0.86626,0.018076,-0.86626
-8.3452,0,-5.4399,0,-0.55039,0,0.017736,0.86837,0.017736,-0.86837
-8.3485,0,-5.4354,0,-0.55088,0,0.017394,0.87048,0.017394,-0.87048
-8.3519,0,-5.4308,0,-0.55137,0,0.017052,0.87258,0.017052,-0.87258
-8.3552,0,-5.4263,0,-0.55186,0,0.016708,0.87468,0.016708,-0.87468
-8.3586,0,-5.4218,0,-0.55234,0,0.016362,0.87677,0.016362,-0.87677
-8.3619,0,-5.4173,0,-0.55282,0,0.016015,0.87886,0.016015,-0.87886
-8.3652,0,-5.4128,0,-0.5533,0,0.015667,0.88095,0.015667,-0.88095
-8.3685,0,-5.4083,0,-0.55378,0,0.015318,0.88303,0.015318,-0.88303
-8.3718,0,-5.4038,0,-0.55425,0,0.014967,0.8851,0.014967,-0.8851
-8.3751,0,-5.3994,0,-0.55472,0,0.014615,0.88717,0.014615,-0.88717
-8.3784,0,-5.3949,0,-0.55519,0,0.014261,0.88924,0.014261,-0.88924
-8.3817,0,-5.3905,0,-0.55566,0,0.013906,0.8913,0.013906,-0.8913
-8.3849,0,-5.386,0,-0.55613,0,0.01355,0.89336,0.01355,-0.89336
-8.3882,0,-5.3816,0,-0.55659,0,0.013193,0.89541,0.013193,-0.89541
-8.3914,0,-5.3772,0,-0.55705,0,0.012834,0.89746,0.012834,-0.89746
-8.3947,0,-5.3728,0,-0.55751,0,0.012475,0.8995,0.012475,-0.8995
-8.3979,0,-5.3684,0,-0.55797,0,0.012113,0.90154,0.012113,-0.90154
-8.4011,0,-5.364,0,-0.55842,0,0.011751,0.90358,0.011751,-0.90358
-8.4043,0,-5.3596,0,-0.55887,0,0.011388,0.90561,0.011388,-0.90561
-8.4075,0,-5.3552,0,-0.55932,0,0.011023,0.90764,0.011023,-0.90764
-8.4107,0,-5.3508,0,-0.55977,0,0.010657,0.90966,0.010657,-0.90966
-8.4139,0,-5.3465,0,-0.56022,0,0.01029,0.91168,0.01029,-0.91168
-8.4171,0,-5.3421,0,-0.56066,0,0.0099216,0.9137,0.0099216,-0.9137
-8.4202,0,-5.3378,0,-0.5611,0,0.0095521,0.91571,0.0095521,-0.91571
-8.4234,0,-5.3334,0,-0.56154,0,0.0091815,0.91772,0.0091815,-0.91772
-8.4265,0,-5.3291,0,-0.56198,0,0.0088097,0.91972,0.0088097,-0.91972
-8.4297,0,-5.3248,0,-0.56241,0,0.0084368,0.92172,0.0084368,-0.92172
-8.4328,0,-5.3205,0,-0.56285,0,0.0080627,0.92372,0.0080627,-0.92372
-8.4359,0,-5.3162,0,-0.56328,0,0.0076875,0.92571,0.0076875,-0.92571
-8.439,0,-5.3119,0,-0.56371,0,0.0073112,0.9277,0.0073112,-0.9277
-8.4421,0,-5.3076,0,-0.56414,0,0.0069338,0.92969,0.0069338,-0.92969
-8.4452,0,-5.3033,0,-0.56456,0,0.0065553,0.93167,0.0065553,-0.93167
-8.4483,0,-5.299,0,-0.56499,0,0.0061757,0.93364,0.0061757,-0.93364
-8.4514,0,-5.2948,0,-0.56541,0,0.005795,0.93562,0.005795,-0.93562
-8.4545,0,-5.2905,0,-0.56583,0,0.0054132,0.93759,0.0054132,-0.93759
-8.4576,0,-5.2862,0,-0.56625,0,0.0050304,0.93956,0.0050304,-0.93956
-8.4606,0,-5.282,0,-0.56667,0,0.0046465,0.94152,0.0046465,-0.94152
-8.4637,0,-5.2778,0,-0.56708,0,0.0042615,0.94348,0.0042615,-0.94348
-8.4667,0,-5.2735,0,-0.56749,0,0.0038755,0.94543,0.0038755,-0.94543
-8.4698,0,-5.2693,0,-0.56791,0,0.0034885,0.94739,0.0034885,-0.94739
-8.4728,0,-5.2651,0,-0.56832,0,0.0031005,0.94934,0.0031005,-0.94934
-8.4758,0,-5.2609,0,-0.56872,0,0.0027114,0.95128,0.0027114,-0.95128
-8.4788,0,-5.2567,0,-0.56913,0,0.0023213,0.95322,0.0023213,-0.95322
-8.4819,0,-5.2525,0,-0.56953,0,0.0019302,0.95516,0.0019302,-0.95516
-8.4849,0,-5.2483,0,-0.56994,0,0.0015381,0.9571,0.0015381,-0.9571
-8.4878,0,-5.2441,0,-0.57034,0,0.001145,0.95903,0.001145,-0.95903
-8.4908,0,-5.2399,0,-0.57074,0,0.00075093,0.96096,0.00075093,-0.96096
-8.4938,0,-5.2358,0,-0.57114,0,0.00035587,0.96289,0.00035587,-0.96289
-8.4968,0,-5.2316,0,-0.57153,0,-4.0156e-05,0.96481,-4.0156e-05,-0.96481
-8.4998,0,-5.2274,0,-0.57193,0,-0.00043715,0.96673,-0.00043715,-0.96673
-8.5027,0,-5.2233,0,-0.57232,0,-0.0008351,0.96864,-0.0008351,-0.96864
-8.5057,0,-5.2192,0,-0.57271,0,-0.001234,0.97056,-0.001234,-0.97056
-8.5086,0,-5.215,0,-0.5731,0,-0.0016338,0.97247,-0.0016338,-0.97247
-8.5116,0,-5.2109,0,-0.57349,0,-0.0020346,0.97437,-0.0020346,-0.97437
-8.5145,0,-5.2068,0,-0.57387,0,-0.0024363,0.97628,-0.0024363,-0.97628
-8.5174,0,-5.2026,0,-0.57426,0,-0.002839,0.97818,-0.002839,-0.97818
-8.5203,0,-5.1985,0,-0.57464,0,-0.0032425,0.98008,-0.0032425,-0.98008
-8.5232,0,-5.1944,0,-0.57503,0,-0.003647,0.98197,-0.003647,-0.98197
-8.5261,0,-5.1903,0,-0.57541,0,-0.0040524,0.98386,-0.0040524,-0.98386
-8.529,0,-5.1863,0,-0.57578,0,-0.0044587,0.98575,-0.0044587,-0.98575
-8.5319,0,-5.1822,0,-0.57616,0,-0.0048658,0.98764,-0.0048658,-0.98764
-8.5348,0,-5.1781,0,-0.57654,0,-0.0052739,0.98952,-0.0052739,-0.98952
-8.5377,0,-5.174,0,-0.57691,0,-0.0056829,0.9914,-0.0056829,-0.9914
-8.5406,0,-5.17,0,-0.57728,0,-0.0060927,0.99328,-0.0060927,-0.99328
-8.5434,0,-5.1659,0,-0.57766,0,-0.0065034,0.99515,-0.0065034,-0.99515
-8.5463,0,-5.1618,0,-0.57803,0,-0.0069149,0.99702,-0.0069149,-0.99702
-8.5492,0,-5.1578,0,-0.57839,0,-0.0073273,0.99889,-0.0073273,-0.99889
-8.552,0,-5.1538,0,-0.57876,0,-0.0077406,1.0008,-0.0077406,-1.0008
-8.5548,0,-5.1497,0,-0.57913,0,-0.0081547,1.0026,-0.0081547,-1.0026
-8.5577,0,-5.1457,0,-0.57949,0,-0.0085697,1.0045,-0.0085697,-1.0045
-8.5605,0,-5.1417,0,-0.57985,0,-0.0089855,1.0063,-0.0089855,-1.0063
-8.5633,0,-5.1376,0,-0.58022,0,-0.0094021,1.0082,-0.0094021,-1.0082
-8.5661,0,-5.1336,0,-0.58058,0,-0.0098196,1.01,-0.0098196,-1.01
-8.569,0,-5.1296,0,-0.58094,0,-0.010238,1.0119,-0.010238,-1.0119
-8.5718,0,-5.1256,0,-0.58129,0,-0.010657,1.0137,-0.010657,-1.0137
-8.5746,0,-5.1216,0,-0.58165,0,-0.011077,1.0156,-0.011077,-1.0156
-8.5774,0,-5.1176,0,-0.582,0,-0.011498,1.0174,-0.011498,-1.0174
-8.5801,0,-5.1137,0,-0.58236,0,-0.011919,1.0193,-0.011919,-1.0193
-8.5829,0,-5.1097,0,-0.58271,0,-0.012341,1.0211,-0.012341,-1.0211
-8.5857,0,-5.1057,0,-0.58306,0,-0.012765,1.0229,-0.012765,-1.0229
-8.5885,0,-5.1017,0,-0.58341,0,-0.013188,1.0248,-0.013188,-1.0248
-8.5912,0,-5.0978,0,-0.58376,0,-0.013613,1.0266,-0.013613,-1.0266
-8.594,0,-5.0938,0,-0.5841,0,-0.014039,1.0284,-0.014039,-1.0284
-8.5967,0,-5.0899,0,-0.58445,0,-0.014465,1.0302,-0.014465,-1.0302
-8.5995,0,-5.0859,0,-0.58479,0,-0.014892,1.0321,-0.014892,-1.0321
-8.6022,0,-5.082,0,-0.58514,0,-0.01532,1.0339,-0.01532,-1.0339
-8.605,0,-5.0781,0,-0.58548,0,-0.015748,1.0357,-0.015748,-1.0357
-8.6077,0,-5.0741,0,-0.58582,0,-0.016177,1.0375,-0.016177,-1.0375
-8.6104,0,-5.0702,0,-0.58616,0,-0.016607,1.0393,-0.016607,-1.0393
-8.6131,0,-5.0663,0,-0.5865,0,-0.017038,1.0411,-0.017038,-1.0411
-8.6158,0,-5.0624,0,-0.58684,0,-0.01747,1.0429,-0.01747,-1.0429
-8.6185,0,-5.0585,0,-0.58717,0,-0.017902,1.0447,-0.017902,-1.0447
-8.6213,0,-5.0546,0,-0.58751,0,-0.018335,1.0465,-0.018335,-1.0465
-8.6239,0,-5.0507,0,-0.58784,0,-0.018768,1.0483,-0.018768,-1.0483
-8.6266,0,-5.0468,0,-0.58817,0,-0.019203,1.0501,-0.019203,-1.0501
-8.6293,0,-5.0429,0,-0.5885,0,-0.019638,1.0519,-0.019638,-1.0519
-8.632,0,-5.039,0,-0.58883,0,-0.020074,1.0537,-0.020074,-1.0537
-8.6347,0,-5.0351,0,-0.58916,0,-0.02051,1.0555,-0.02051,-1.0555
-8.6373,0,-5.0313,0,-0.58949,0,-0.020948,1.0573,-0.020948,-1.0573
-8.64,0,-5.0274,0,-0.58982,0,-0.021386,1.0591,-0.021386,-1.0591
-8.6427,0,-5.0235,0,-0.59014,0,-0.021824,1.0609,-0.021824,-1.0609
-8.6453,0,-5.0197,0,-0.59047,0,-0.022264,1.0627,-0.022264,-1.0627
-8.648,0,-5.0158,0,-0.59079,0,-0.022704,1.0644,-0.022704,-1.0644
-8.6506,0,-5.012,0,-0.59111,0,-0.023144,1.0662,-0.023144,-1.0662
-8.6533,0,-5.0081,0,-0.59143,0,-0.023586,1.068,-0.023586,-1.068
-8.6559,0,-5.0043,0,-0.59175,0,-0.024028,1.0698,-0.024028,-1.0698
-8.6585,0,-5.0005,0,-0.59207,0,-0.024471,1.0715,-0.024471,-1.0715
-8.6611,0,-4.9966,0,-0.59239,0,-0.024914,1.0733,-0.024914,-1.0733
-8.6638,0,-4.9928,0,-0.5927,0,-0.025358,1.0751,-0.025358,-1.0751
-8.6664,0,-4.989,0,-0.59302,0,-0.025803,1.0768,-0.025803,-1.0768
-8.669,0,-4.9852,0,-0.59334,0,-0.026248,1.0786,-0.026248,-1.0786
-8.6716,0,-4.9814,0,-0.59365,0,-0.026694,1.0804,-0.026694,-1.0804
-8.6742,0,-4.9776,0,-0.59396,0,-0.027141,1.0821,-0.027141,-1.0821
-8.6768,0,-4.9738,0,-0.59427,0,-0.027588,1.0839,-0.027588,-1.0839
-8.6794,0,-4.97,0,-0.59458,0,-0.028036,1.0856,-0.028036,-1.0856
-8.682,0,-4.9662,0,-0.59489,0,-0.028485,1.0874,-0.028485,-1.0874
-8.6845,0,-4.9624,0,-0.5952,0,-0.028934,1.0891,-0.028934,-1.0891
-8.6871,0,-4.9586,0,-0.59551,0,-0.029384,1.0909,-0.029384,-1.0909
-8.6897,0,-4.9548,0,-0.59581,0,-0.029835,1.0926,-0.029835,-1.0926
-8.6922,0,-4.9511,0,-0.59612,0,-0.030286,1.0944,-0.030286,-1.0944
-8.6948,0,-4.9473,0,-0.59642,0,-0.030738,1.0961,-0.030738,-1.0961
-8.6974,0,-4.9435,0,-0.59673,0,-0.03119,1.0979,-0.03119,-1.0979
-8.6999,0,-4.9398,0,-0.59703,0,-0.031643,1.0996,-0.031643,-1.0996
-8.7025,0,-4.936,0,-0.59733,0,-0.032097,1.1013,-0.032097,-1.1013
-8.705,0,-4.9323,0,-0.59763,0,-0.032551,1.1031,-0.032551,-1.1031
-8.7075,0,-4.9285,0,-0.59793,0,-0.033006,1.1048,-0.033006,-1.1048
-8.7101,0,-4.9248,0,-0.59823,0,-0.033461,1.1065,-0.033461,-1.1065
-8.7126,0,-4.921,0,-0.59853,0,-0.033917,1.1083,-0.033917,-1.1083
-8.7151,0,-4.9173,0,-0.59882,0,-0.034374,1.11,-0.034374,-1.11
-8.7176,0,-4.9136,0,-0.59912,0,-0.034831,1.1117,-0.034831,-1.1117
-8.7202,0,-4.9099,0,-0.59941,0,-0.035289,1.1134,-0.035289,-1.1134
-8.7227,0,-4.9061,0,-0.59971,0,-0.035747,1.1152,-0.035747,-1.1152
-8.7252,0,-4.9024,0,-0.6,0,-0.036206,1.1169,-0.036206,-1.1169
-8.7277,0,-4.8987,0,-0.60029,0,-0.036666,1.1186,-0.036666,-1.1186
-8.7302,0,-4.895,0,-0.60058,0,-0.037126,1.1203,-0.037126,-1.1203
-8.7327,0,-4.8913,0,-0.60087,0,-0.037587,1.122,-0.037587,-1.122
-8.7351,0,-4.8876,0,-0.60116,0,-0.038048,1.1238,-0.038048,-1.1238
-8.7376,0,-4.8839,0,-0.60145,0,-0.03851,1.1255,-0.03851,-1.1255
-8.7401,0,-4.8802,0,-0.60174,0,-0.038972,1.1272,-0.038972,-1.1272
-8.7426,0,-4.8765,0,-0.60202,0,-0.039435,1.1289,-0.039435,-1.1289
-8.7451,0,-4.8728,0,-0.60231,0,-0.039899,1.1306,-0.039899,-1.1306
-8.7475,0,-4.8692,0,-0.6026,0,-0.040363,1.1323,-0.040363,-1.1323
-8.75,0,-4.8655,0,-0.60288,0,-0.040828,1.134,-0.040828,-1.134
-8.7524,0,-4.8618,0,-0.60316,0,-0.041293,1.1357,-0.041293,-1.1357
-8.7549,0,-4.8581,0,-0.60344,0,-0.041759,1.1374,-0.041759,-1.1374
-8.7573,0,-4.8545,0,-0.60373,0,-0.042225,1.1391,-0.042225,-1.1391
-8.7598,0,-4.8508,0,-0.60401,0,-0.042692,1.1408,-0.042692,-1.1408
-8.7622,0,-4.8472,0,-0.60429,0,-0.043159,1.1425,-0.043159,-1.1425
-8.7647,0,-4.8435,0,-0.60456,0,-0.043627,1.1442,-0.043627,-1.1442
-8.7671,0,-4.8399,0,-0.60484,0,-0.044095,1.1459,-0.044095,-1.1459
-8.7695,0,-4.8362,0,-0.60512,0,-0.044564,1.1476,-0.044564,-1.1476
-8.772,0,-4.8326,0,-0.6054,0,-0.045034,1.1493,-0.045034,-1.1493
-8.7744,0,-4.8289,0,-0.60567,0,-0.045504,1.151,-0.045504,-1.151
-8.7768,0,-4.8253,0,-0.60595,0,-0.045974,1.1526,-0.045974,-1.1526
-8.7792,0,-4.8217,0,-0.60622,0,-0.046445,1.1543,-0.046445,-1.1543
-8.7816,0,-4.818,0,-0.60649,0,-0.046917,1.156,-0.046917,-1.156
-8.784,0,-4.8144,0,-0.60677,0,-0.047389,1.1577,-0.047389,-1.1577
-8.7864,0,-4.8108,0,-0.60704,0,-0.047862,1.1594,-0.047862,-1.1594
-8.7888,0,-4.8072,0,-0.60731,0,-0.048335,1.1611,-0.048335,-1.1611
-8.7912,0,-4.8036,0,-0.60758,0,-0.048808,1.1627,-0.048808,-1.1627
-8.7936,0,-4.8,0,-0.60785,0,-0.049283,1.1644,-0.049283,-1.1644
-8.796,0,-4.7964,0,-0.60811,0,-0.049757,1.1661,-0.049757,-1.1661
-8.7984,0,-4.7928,0,-0.60838,0,-0.050232,1.1678,-0.050232,-1.1678
-8.8008,0,-4.7892,0,-0.60865,0,-0.050708,1.1694,-0.050708,-1.1694
-8.8031,0,-4.7856,0,-0.60892,0,-0.051184,1.1711,-0.051184,-1.1711
-8.8055,0,-4.782,0,-0.60918,0,-0.051661,1.1728,-0.051661,-1.1728
-8.8079,0,-4.7784,0,-0.60944,0,-0.052138,1.1744,-0.052138,-1.1744
-8.8102,0,-4.7748,0,-0.60971,0,-0.052615,1.1761,-0.052615,-1.1761
-8.8126,0,-4.7713,0,-0.60997,0,-0.053093,1.1778,-0.053093,-1.1778
-8.8149,0,-4.7677,0,-0.61023,0,-0.053572,1.1794,-0.053572,-1.1794
-8.8173,0,-4.7641,0,-0.6105,0,-0.054051,1.1811,-0.054051,-1.1811
-8.8196,0,-4.7605,0,-0.61076,0,-0.05453,1.1828,-0.05453,-1.1828
-8.822,0,-4.757,0,-0.61102,0,-0.05501,1.1844,-0.05501,-1.1844
-8.8243,0,-4.7534,0,-0.61128,0,-0.05549,1.1861,-0.05549,-1.1861
-8.8267,0,-4.7499,0,-0.61153,0,-0.055971,1.1877,-0.055971,-1.1877
-8.829,0,-4.7463,0,-0.61179,0,-0.056453,1.1894,-0.056453,-1.1894
-8.8313,0,-4.7428,0,-0.61205,0,-0.056934,1.191,-0.056934,-1.191
-8.8337,0,-4.7392,0,-0.6123,0,-0.057417,1.1927,-0.057417,-1.1927
-8.836,0,-4.7357,0,-0.61256,0,-0.057899,1.1943,-0.057899,-1.1943
-8.8383,0,-4.7321,0,-0.61282,0,-0.058383,1.196,-0.058383,-1.196
-8.8406,0,-4.7286,0,-0.61307,0,-0.058866,1.1976,-0.058866,-1.1976
-8.8429,0,-4.7251,0,-0.61332,0,-0.05935,1.1993,-0.05935,-1.1993
-8.8452,0,-4.7215,0,-0.61358,0,-0.059835,1.2009,-0.059835,-1.2009
-8.8475,0,-4.718,0,-0.61383,0,-0.06032,1.2026,-0.06032,-1.2026
-8.8498,0,-4.7145,0,-0.61408,0,-0.060805,1.2042,-0.060805,-1.2042
-8.8521,0,-4.711,0,-0.61433,0,-0.061291,1.2059,-0.061291,-1.2059
-8.8544,0,-4.7074,0,-0.61458,0,-0.061777,1.2075,-0.061777,-1.2075
-8.8567,0,-4.7039,0,-0.61483,0,-0.062264,1.2091,-0.062264,-1.2091
-8.859,0,-4.7004,0,-0.61508,0,-0.062751,1.2108,-0.062751,-1.2108
-8.8613,0,-4.6969,0,-0.61533,0,-0.063239,1.2124,-0.063239,-1.2124
-8.8636,0,-4.6934,0,-0.61557,0,-0.063727,1.2141,-0.063727,-1.2141
-8.8658,0,-4.6899,0,-0.61582,0,-0.064215,1.2157,-0.064215,-1.2157
-8.8681,0,-4.6864,0,-0.61607,0,-0.064704,1.2173,-0.064704,-1.2173
-8.8704,0,-4.6829,0,-0.61631,0,-0.065193,1.219,-0.065193,-1.219
-8.8726,0,-4.6794,0,-0.61656,0,-0.065683,1.2206,-0.065683,-1.2206
-8.8749,0,-4.6759,0,-0.6168,0,-0.066173,1.2222,-0.066173,-1.2222
-8.8772,0,-4.6725,0,-0.61704,0,-0.066664,1.2239,-0.066664,-1.2239
-8.8794,0,-4.669,0,-0.61729,0,-0.067155,1.2255,-0.067155,-1.2255
-8.8817,0,-4.6655,0,-0.61753,0,-0.067646,1.2271,-0.067646,-1.2271
-8.8839,0,-4.662,0,-0.61777,0,-0.068138,1.2287,-0.068138,-1.2287
-8.8862,0,-4.6586,0,-0.61801,0,-0.06863,1.2304,-0.06863,-1.2304
-8.8884,0,-4.6551,0,-0.61825,0,-0.069123,1.232,-0.069123,-1.232
-8.8907,0,-4.6516,0,-0.61849,0,-0.069616,1.2336,-0.069616,-1.2336
-8.8929,0,-4.6482,0,-0.61873,0,-0.070109,1.2352,-0.070109,-1.2352
-8.8951,0,-4.6447,0,-0.61897,0,-0.070603,1.2369,-0.070603,-1.2369
-8.8974,0,-4.6412,0,-0.61921,0,-0.071097,1.2385,-0.071097,-1.2385
-8.8996,0,-4.6378,0,-0.61944,0,-0.071592,1.2401,-0.071592,-1.2401
-8.9018,0,-4.6343,0,-0.61968,0,-0.072087,1.2417,-0.072087,-1.2417
-8.904,0,-4.6309,0,-0.61992,0,-0.072582,1.2433,-0.072582,-1.2433
-8.9062,0,-4.6274,0,-0.62015,0,-0.073078,1.2449,-0.073078,-1.2449
-8.9085,0,-4.624,0,-0.62039,0,-0.073574,1.2466,-0.073574,-1.2466
-8.9107,0,-4.6206,0,-0.62062,0,-0.074071,1.2482,-0.074071,-1.2482
-8.9129,0,-4.6171,0,-0.62085,0,-0.074568,1.2498,-0.074568,-1.2498
-8.9151,0,-4.6137,0,-0.62109,0,-0.075065,1.2514,-0.075065,-1.2514
-8.9173,0,-4.6103,0,-0.62132,0,-0.075562,1.253,-0.075562,-1.253
-8.9195,0,-4.6068,0,-0.62155,0,-0.076061,1.2546,-0.076061,-1.2546
-8.9217,0,-4.6034,0,-0.62178,0,-0.076559,1.2562,-0.076559,-1.2562
-8.9239,0,-4.6,0,-0.62201,0,-0.077058,1.2578,-0.077058,-1.2578
-8.9261,0,-4.5966,0,-0.62224,0,-0.077557,1.2594,-0.077557,-1.2594
-8.9282,0,-4.5932,0,-0.62247,0,-0.078057,1.261,-0.078057,-1.261
-8.9304,0,-4.5898,0,-0.6227,0,-0.078556,1.2626,-0.078556,-1.2626
-8.9326,0,-4.5863,0,-0.62293,0,-0.079057,1.2642,-0.079057,-1.2642
-8.9348,0,-4.5829,0,-0.62316,0,-0.079557,1.2659,-0.079557,-1.2659
-8.937,0,-4.5795,0,-0.62338,0,-0.080058,1.2675,-0.080058,-1.2675
-8.9391,0,-4.5761,0,-0.62361,0,-0.08056,1.2691,-0.08056,-1.2691
-8.9413,0,-4.5727,0,-0.62384,0,-0.081061,1.2707,-0.081061,-1.2707
-8.9435,0,-4.5693,0,-0.62406,0,-0.081563,1.2723,-0.081563,-1.2723
-8.9456,0,-4.566,0,-0.62429,0,-0.082066,1.2738,-0.082066,-1.2738
-8.9478,0,-4.5626,0,-0.62451,0,-0.082569,1.2754,-0.082569,-1.2754
-8.9499,0,-4.5592,0,-0.62473,0,-0.083072,1.277,-0.083072,-1.277
-8.9521,0,-4.5558,0,-0.62496,0,-0.083575,1.2786,-0.083575,-1.2786
-8.9542,0,-4.5524,0,-0.62518,0,-0.084079,1.2802,-0.084079,-1.2802
-8.9564,0,-4.549,0,-0.6254,0,-0.084583,1.2818,-0.084583,-1.2818
-8.9585,0,-4.5457,0,-0.62562,0,-0.085088,1.2834,-0.085088,-1.2834
-8.9607,0,-4.5423,0,-0.62584,0,-0.085593,1.285,-0.085593,-1.285
-8.9628,0,-4.5389,0,-0.62606,0,-0.086098,1.2866,-0.086098,-1.2866
-8.965,0,-4.5356,0,-0.62628,0,-0.086603,1.2882,-0.086603,-1.2882
-8.9671,0,-4.5322,0,-0.6265,0,-0.087109,1.2898,-0.087109,-1.2898
-8.9692,0,-4.5288,0,-0.62672,0,-0.087615,1.2914,-0.087615,-1.2914
-8.9713,0,-4.5255,0,-0.62694,0,-0.088122,1.293,-0.088122,-1.293
-8.9735,0,-4.5221,0,-0.62716,0,-0.088629,1.2945,-0.088629,-1.2945
-8.9756,0,-4.5188,0,-0.62738,0,-0.089136,1.2961,-0.089136,-1.2961
-8.9777,0,-4.5154,0,-0.62759,0,-0.089643,1.2977,-0.089643,-1.2977
-8.9798,0,-4.5121,0,-0.62781,0,-0.090151,1.2993,-0.090151,-1.2993
-8.9819,0,-4.5087,0,-0.62802,0,-0.090659,1.3009,-0.090659,-1.3009
-8.984,0,-4.5054,0,-0.62824,0,-0.091168,1.3025,-0.091168,-1.3025
-8.9861,0,-4.502,0,-0.62845,0,-0.091676,1.304,-0.091676,-1.304
-8.9883,0,-4.4987,0,-0.62867,0,-0.092185,1.3056,-0.092185,-1.3056
-8.9904,0,-4.4954,0,-0.62888,0,-0.092695,1.3072,-0.092695,-1.3072
-8.9925,0,-4.492,0,-0.6291,0,-0.093205,1.3088,-0.093205,-1.3088
-8.9946,0,-4.4887,0,-0.62931,0,-0.093715,1.3104,-0.093715,-1.3104
-8.9966,0,-4.4854,0,-0.62952,0,-0.094225,1.3119,-0.094225,-1.3119
-8.9987,0,-4.4821,0,-0.62973,0,-0.094735,1.3135,-0.094735,-1.3135
-9.0008,0,-4.4787,0,-0.62994,0,-0.095246,1.3151,-0.095246,-1.3151
-9.0029,0,-4.4754,0,-0.63015,0,-0.095758,1.3167,-0.095758,-1.3167
-9.005,0,-4.4721,0,-0.63036,0,-0.096269,1.3182,-0.096269,-1.3182
-9.0071,0,-4.4688,0,-0.63057,0,-0.096781,1.3198,-0.096781,-1.3198
-9.0091,0,-4.4655,0,-0.63078,0,-0.097293,1.3214,-0.097293,-1.3214
-9.0112,0,-4.4622,0,-0.63099,0,-0.097806,1.323,-0.097806,-1.323
-9.0133,0,-4.4589,0,-0.6312,0,-0.098318,1.3245,-0.098318,-1.3245
-9.0154,0,-4.4556,0,-0.63141,0,-0.098831,1.3261,-0.098831,-1.3261
-9.0174,0,-4.4523,0,-0.63161,0,-0.099345,1.3277,-0.099345,-1.3277
-9.0195,0,-4.449,0,-0.63182,0,-0.099858,1.3292,-0.099858,-1.3292


==> figuresAndData/rLocusPlant4with3roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3
-1,5.6894e-06,-1,-5.6894e-06,-1,0
-0.56949,0.86291,-0.56949,-0.86291,-1.871,0
-0.47068,1.1053,-0.47068,-1.1053,-2.0786,0
-0.405,1.2798,-0.405,-1.2798,-2.22,0
-0.35496,1.4212,-0.35496,-1.4212,-2.3301,0
-0.3143,1.5424,-0.3143,-1.5424,-2.4214,0
-0.28,1.6497,-0.28,-1.6497,-2.5,0
-0.25033,1.7467,-0.25033,-1.7467,-2.5693,0
-0.2242,1.8357,-0.2242,-1.8357,-2.6316,0
-0.20089,1.9182,-0.20089,-1.9182,-2.6882,0
-0.17987,1.9955,-0.17987,-1.9955,-2.7403,0
-0.16076,2.0682,-0.16076,-2.0682,-2.7885,0
-0.14328,2.1372,-0.14328,-2.1372,-2.8334,0
-0.12719,2.2028,-0.12719,-2.2028,-2.8756,0
-0.11231,2.2655,-0.11231,-2.2655,-2.9154,0
-0.098504,2.3256,-0.098504,-2.3256,-2.953,0
-0.085644,2.3834,-0.085644,-2.3834,-2.9887,0
-0.073631,2.4391,-0.073631,-2.4391,-3.0227,0
-0.06238,2.493,-0.06238,-2.493,-3.0552,0
-0.05182,2.5451,-0.05182,-2.5451,-3.0864,0
-0.041889,2.5956,-0.041889,-2.5956,-3.1162,0
-0.032532,2.6447,-0.032532,-2.6447,-3.1449,0
-0.023704,2.6924,-0.023704,-2.6924,-3.1726,0
-0.015363,2.7389,-0.015363,-2.7389,-3.1993,0
-0.0074721,2.7842,-0.0074721,-2.7842,-3.2251,0
5.5511e-16,2.8284,5.5511e-16,-2.8284,-3.25,0
0.0070824,2.8716,0.0070824,-2.8716,-3.2742,0
0.013801,2.9139,0.013801,-2.9139,-3.2976,0
0.020179,2.9553,0.020179,-2.9553,-3.3204,0
0.026237,2.9958,0.026237,-2.9958,-3.3425,0
0.031994,3.0355,0.031994,-3.0355,-3.364,0
0.037468,3.0745,0.037468,-3.0745,-3.3849,0
0.042674,3.1127,0.042674,-3.1127,-3.4053,0
0.047627,3.1502,0.047627,-3.1502,-3.4253,0
0.05234,3.1871,0.05234,-3.1871,-3.4447,0
0.056826,3.2234,0.056826,-3.2234,-3.4637,0
0.061096,3.2591,0.061096,-3.2591,-3.4822,0
0.065159,3.2942,0.065159,-3.2942,-3.5003,0
0.069026,3.3288,0.069026,-3.3288,-3.5181,0
0.072707,3.3629,0.072707,-3.3629,-3.5354,0
0.076208,3.3964,0.076208,-3.3964,-3.5524,0
0.079538,3.4295,0.079538,-3.4295,-3.5691,0
0.082704,3.4621,0.082704,-3.4621,-3.5854,0
0.085713,3.4943,0.085713,-3.4943,-3.6014,0
0.088572,3.526,0.088572,-3.526,-3.6171,0
0.091286,3.5574,0.091286,-3.5574,-3.6326,0
0.093861,3.5883,0.093861,-3.5883,-3.6477,0
0.096302,3.6189,0.096302,-3.6189,-3.6626,0
0.098614,3.649,0.098614,-3.649,-3.6772,0
0.1008,3.6789,0.1008,-3.6789,-3.6916,0
0.10287,3.7083,0.10287,-3.7083,-3.7057,0
0.10482,3.7375,0.10482,-3.7375,-3.7196,0
0.10667,3.7663,0.10667,-3.7663,-3.7333,0
0.1084,3.7948,0.1084,-3.7948,-3.7468,0
0.11003,3.823,0.11003,-3.823,-3.7601,0
0.11156,3.8509,0.11156,-3.8509,-3.7731,0
0.11299,3.8785,0.11299,-3.8785,-3.786,0
0.11433,3.9058,0.11433,-3.9058,-3.7987,0
0.11557,3.9329,0.11557,-3.9329,-3.8111,0
0.11673,3.9597,0.11673,-3.9597,-3.8235,0
0.1178,3.9862,0.1178,-3.9862,-3.8356,0
0.11878,4.0125,0.11878,-4.0125,-3.8476,0
0.11969,4.0385,0.11969,-4.0385,-3.8594,0
0.12052,4.0643,0.12052,-4.0643,-3.871,0
0.12127,4.0899,0.12127,-4.0899,-3.8825,0
0.12194,4.1152,0.12194,-4.1152,-3.8939,0
0.12254,4.1403,0.12254,-4.1403,-3.9051,0
0.12308,4.1652,0.12308,-4.1652,-3.9162,0
0.12354,4.1899,0.12354,-4.1899,-3.9271,0
0.12394,4.2143,0.12394,-4.2143,-3.9379,0
0.12427,4.2386,0.12427,-4.2386,-3.9485,0
0.12454,4.2627,0.12454,-4.2627,-3.9591,0
0.12474,4.2866,0.12474,-4.2866,-3.9695,0
0.12489,4.3103,0.12489,-4.3103,-3.9798,0
0.12497,4.3338,0.12497,-4.3338,-3.9899,0
0.125,4.3571,0.125,-4.3571,-4,0
0.12497,4.3803,0.12497,-4.3803,-4.0099,0
0.12489,4.4032,0.12489,-4.4032,-4.0198,0
0.12475,4.426,0.12475,-4.426,-4.0295,0
0.12456,4.4487,0.12456,-4.4487,-4.0391,0
0.12432,4.4712,0.12432,-4.4712,-4.0486,0
0.12403,4.4935,0.12403,-4.4935,-4.0581,0
0.12369,4.5156,0.12369,-4.5156,-4.0674,0
0.12331,4.5376,0.12331,-4.5376,-4.0766,0
0.12287,4.5595,0.12287,-4.5595,-4.0857,0
0.12239,4.5812,0.12239,-4.5812,-4.0948,0
0.12187,4.6028,0.12187,-4.6028,-4.1037,0
0.1213,4.6242,0.1213,-4.6242,-4.1126,0
0.12068,4.6454,0.12068,-4.6454,-4.1214,0
0.12003,4.6666,0.12003,-4.6666,-4.1301,0
0.11933,4.6876,0.11933,-4.6876,-4.1387,0
0.1186,4.7085,0.1186,-4.7085,-4.1472,0
0.11782,4.7292,0.11782,-4.7292,-4.1556,0
0.117,4.7498,0.117,-4.7498,-4.164,0
0.11615,4.7703,0.11615,-4.7703,-4.1723,0
0.11526,4.7907,0.11526,-4.7907,-4.1805,0
0.11433,4.8109,0.11433,-4.8109,-4.1887,0
0.11336,4.831,0.11336,-4.831,-4.1967,0
0.11236,4.851,0.11236,-4.851,-4.2047,0
0.11133,4.8709,0.11133,-4.8709,-4.2127,0
0.11026,4.8907,0.11026,-4.8907,-4.2205,0
0.10916,4.9103,0.10916,-4.9103,-4.2283,0
0.10802,4.9299,0.10802,-4.9299,-4.236,0
0.10685,4.9493,0.10685,-4.9493,-4.2437,0
0.10565,4.9686,0.10565,-4.9686,-4.2513,0
0.10442,4.9878,0.10442,-4.9878,-4.2588,0
0.10316,5.007,0.10316,-5.007,-4.2663,0
0.10186,5.026,0.10186,-5.026,-4.2737,0
0.10054,5.0449,0.10054,-5.0449,-4.2811,0
0.099189,5.0637,0.099189,-5.0637,-4.2884,0
0.097808,5.0824,0.097808,-5.0824,-4.2956,0
0.096399,5.101,0.096399,-5.101,-4.3028,0
0.094962,5.1195,0.094962,-5.1195,-4.3099,0
0.093498,5.1379,0.093498,-5.1379,-4.317,0
0.092006,5.1563,0.092006,-5.1563,-4.324,0
0.090488,5.1745,0.090488,-5.1745,-4.331,0
0.088944,5.1927,0.088944,-5.1927,-4.3379,0
0.087374,5.2107,0.087374,-5.2107,-4.3447,0
0.085778,5.2287,0.085778,-5.2287,-4.3516,0
0.084158,5.2466,0.084158,-5.2466,-4.3583,0
0.082513,5.2644,0.082513,-5.2644,-4.365,0
0.080844,5.2821,0.080844,-5.2821,-4.3717,0
0.07915,5.2997,0.07915,-5.2997,-4.3783,0
0.077434,5.3172,0.077434,-5.3172,-4.3849,0
0.075694,5.3347,0.075694,-5.3347,-4.3914,0
0.073931,5.3521,0.073931,-5.3521,-4.3979,0
0.072146,5.3694,0.072146,-5.3694,-4.4043,0
0.070339,5.3866,0.070339,-5.3866,-4.4107,0
0.06851,5.4038,0.06851,-5.4038,-4.417,0
0.066659,5.4208,0.066659,-5.4208,-4.4233,0
0.064787,5.4378,0.064787,-5.4378,-4.4296,0
0.062894,5.4547,0.062894,-5.4547,-4.4358,0
0.06098,5.4716,0.06098,-5.4716,-4.442,0
0.059046,5.4883,0.059046,-5.4883,-4.4481,0
0.057091,5.505,0.057091,-5.505,-4.4542,0
0.055117,5.5217,0.055117,-5.5217,-4.4602,0
0.053123,5.5382,0.053123,-5.5382,-4.4662,0
0.05111,5.5547,0.05111,-5.5547,-4.4722,0
0.049078,5.5711,0.049078,-5.5711,-4.4782,0
0.047027,5.5874,0.047027,-5.5874,-4.4841,0
0.044958,5.6037,0.044958,-5.6037,-4.4899,0
0.04287,5.6199,0.04287,-5.6199,-4.4957,0
0.040764,5.6361,0.040764,-5.6361,-4.5015,0
0.03864,5.6522,0.03864,-5.6522,-4.5073,0
0.036498,5.6682,0.036498,-5.6682,-4.513,0
0.034339,5.6841,0.034339,-5.6841,-4.5187,0
0.032163,5.7,0.032163,-5.7,-4.5243,0
0.02997,5.7158,0.02997,-5.7158,-4.5299,0
0.02776,5.7316,0.02776,-5.7316,-4.5355,0
0.025533,5.7473,0.025533,-5.7473,-4.5411,0
0.02329,5.7629,0.02329,-5.7629,-4.5466,0
0.021031,5.7785,0.021031,-5.7785,-4.5521,0
0.018755,5.794,0.018755,-5.794,-4.5575,0
0.016464,5.8095,0.016464,-5.8095,-4.5629,0
0.014158,5.8249,0.014158,-5.8249,-4.5683,0
0.011836,5.8402,0.011836,-5.8402,-4.5737,0
0.0094984,5.8555,0.0094984,-5.8555,-4.579,0
0.007146,5.8707,0.007146,-5.8707,-4.5843,0
0.0047787,5.8859,0.0047787,-5.8859,-4.5896,0
0.0023966,5.901,0.0023966,-5.901,-4.5948,0
1.5543e-15,5.9161,1.5543e-15,-5.9161,-4.6,0
-0.002411,5.9311,-0.002411,-5.9311,-4.6052,0
-0.0048363,5.946,-0.0048363,-5.946,-4.6103,0
-0.0072756,5.9609,-0.0072756,-5.9609,-4.6154,0
-0.0097289,5.9758,-0.0097289,-5.9758,-4.6205,0
-0.012196,5.9906,-0.012196,-5.9906,-4.6256,0
-0.014677,6.0053,-0.014677,-6.0053,-4.6306,0
-0.017171,6.02,-0.017171,-6.02,-4.6357,0
-0.019678,6.0346,-0.019678,-6.0346,-4.6406,0
-0.022199,6.0492,-0.022199,-6.0492,-4.6456,0
-0.024732,6.0638,-0.024732,-6.0638,-4.6505,0
-0.027279,6.0783,-0.027279,-6.0783,-4.6554,0
-0.029838,6.0927,-0.029838,-6.0927,-4.6603,0
-0.03241,6.1071,-0.03241,-6.1071,-4.6652,0
-0.034995,6.1214,-0.034995,-6.1214,-4.67,0
-0.037592,6.1357,-0.037592,-6.1357,-4.6748,0
-0.040201,6.15,-0.040201,-6.15,-4.6796,0
-0.042822,6.1642,-0.042822,-6.1642,-4.6844,0
-0.045455,6.1783,-0.045455,-6.1783,-4.6891,0
-0.0481,6.1924,-0.0481,-6.1924,-4.6938,0
-0.050757,6.2065,-0.050757,-6.2065,-4.6985,0
-0.053425,6.2205,-0.053425,-6.2205,-4.7032,0
-0.056105,6.2345,-0.056105,-6.2345,-4.7078,0
-0.058796,6.2484,-0.058796,-6.2484,-4.7124,0
-0.061499,6.2623,-0.061499,-6.2623,-4.717,0
-0.064212,6.2761,-0.064212,-6.2761,-4.7216,0
-0.066937,6.2899,-0.066937,-6.2899,-4.7261,0
-0.069673,6.3036,-0.069673,-6.3036,-4.7307,0
-0.072419,6.3174,-0.072419,-6.3174,-4.7352,0
-0.075177,6.331,-0.075177,-6.331,-4.7396,0
-0.077945,6.3446,-0.077945,-6.3446,-4.7441,0
-0.080723,6.3582,-0.080723,-6.3582,-4.7486,0
-0.083512,6.3717,-0.083512,-6.3717,-4.753,0
-0.086311,6.3852,-0.086311,-6.3852,-4.7574,0
-0.089121,6.3987,-0.089121,-6.3987,-4.7618,0
-0.09194,6.4121,-0.09194,-6.4121,-4.7661,0
-0.09477,6.4255,-0.09477,-6.4255,-4.7705,0
-0.09761,6.4388,-0.09761,-6.4388,-4.7748,0
-0.10046,6.4521,-0.10046,-6.4521,-4.7791,0
-0.10332,6.4654,-0.10332,-6.4654,-4.7834,0
-0.10619,6.4786,-0.10619,-6.4786,-4.7876,0
-0.10907,6.4918,-0.10907,-6.4918,-4.7919,0
-0.11195,6.5049,-0.11195,-6.5049,-4.7961,0
-0.11485,6.518,-0.11485,-6.518,-4.8003,0
-0.11776,6.531,-0.11776,-6.531,-4.8045,0
-0.12067,6.5441,-0.12067,-6.5441,-4.8087,0
-0.1236,6.5571,-0.1236,-6.5571,-4.8128,0
-0.12653,6.57,-0.12653,-6.57,-4.8169,0
-0.12948,6.5829,-0.12948,-6.5829,-4.821,0
-0.13243,6.5958,-0.13243,-6.5958,-4.8251,0
-0.13539,6.6086,-0.13539,-6.6086,-4.8292,0
-0.13836,6.6214,-0.13836,-6.6214,-4.8333,0
-0.14134,6.6342,-0.14134,-6.6342,-4.8373,0
-0.14432,6.6469,-0.14432,-6.6469,-4.8414,0
-0.14732,6.6596,-0.14732,-6.6596,-4.8454,0
-0.15032,6.6723,-0.15032,-6.6723,-4.8494,0
-0.15334,6.6849,-0.15334,-6.6849,-4.8533,0
-0.15636,6.6975,-0.15636,-6.6975,-4.8573,0
-0.15939,6.7101,-0.15939,-6.7101,-4.8612,0
-0.16242,6.7226,-0.16242,-6.7226,-4.8652,0
-0.16547,6.7351,-0.16547,-6.7351,-4.8691,0
-0.16852,6.7475,-0.16852,-6.7475,-4.873,0
-0.17158,6.76,-0.17158,-6.76,-4.8768,0
-0.17465,6.7723,-0.17465,-6.7723,-4.8807,0
-0.17773,6.7847,-0.17773,-6.7847,-4.8845,0
-0.18082,6.797,-0.18082,-6.797,-4.8884,0
-0.18391,6.8093,-0.18391,-6.8093,-4.8922,0
-0.18701,6.8216,-0.18701,-6.8216,-4.896,0
-0.19012,6.8338,-0.19012,-6.8338,-4.8998,0
-0.19323,6.846,-0.19323,-6.846,-4.9035,0
-0.19636,6.8582,-0.19636,-6.8582,-4.9073,0
-0.19949,6.8703,-0.19949,-6.8703,-4.911,0
-0.20262,6.8824,-0.20262,-6.8824,-4.9148,0
-0.20577,6.8945,-0.20577,-6.8945,-4.9185,0
-0.20892,6.9065,-0.20892,-6.9065,-4.9222,0
-0.21208,6.9185,-0.21208,-6.9185,-4.9258,0
-0.21525,6.9305,-0.21525,-6.9305,-4.9295,0
-0.21842,6.9424,-0.21842,-6.9424,-4.9332,0
-0.2216,6.9543,-0.2216,-6.9543,-4.9368,0
-0.22479,6.9662,-0.22479,-6.9662,-4.9404,0
-0.22799,6.9781,-0.22799,-6.9781,-4.944,0
-0.23119,6.9899,-0.23119,-6.9899,-4.9476,0
-0.2344,7.0017,-0.2344,-7.0017,-4.9512,0
-0.23761,7.0135,-0.23761,-7.0135,-4.9548,0
-0.24083,7.0252,-0.24083,-7.0252,-4.9583,0
-0.24406,7.0369,-0.24406,-7.0369,-4.9619,0
-0.2473,7.0486,-0.2473,-7.0486,-4.9654,0
-0.25054,7.0603,-0.25054,-7.0603,-4.9689,0
-0.25379,7.0719,-0.25379,-7.0719,-4.9724,0
-0.25704,7.0835,-0.25704,-7.0835,-4.9759,0
-0.2603,7.0951,-0.2603,-7.0951,-4.9794,0
-0.26357,7.1066,-0.26357,-7.1066,-4.9829,0
-0.26684,7.1181,-0.26684,-7.1181,-4.9863,0
-0.27012,7.1296,-0.27012,-7.1296,-4.9898,0
-0.27341,7.1411,-0.27341,-7.1411,-4.9932,0
-0.2767,7.1525,-0.2767,-7.1525,-4.9966,0
-0.28,7.1639,-0.28,-7.1639,-5,0
-0.2833,7.1753,-0.2833,-7.1753,-5.0034,0
-0.28662,7.1866,-0.28662,-7.1866,-5.0068,0
-0.28993,7.198,-0.28993,-7.198,-5.0101,0
-0.29325,7.2093,-0.29325,-7.2093,-5.0135,0
-0.29658,7.2205,-0.29658,-7.2205,-5.0168,0
-0.29992,7.2318,-0.29992,-7.2318,-5.0202,0
-0.30326,7.243,-0.30326,-7.243,-5.0235,0
-0.3066,7.2542,-0.3066,-7.2542,-5.0268,0
-0.30996,7.2654,-0.30996,-7.2654,-5.0301,0
-0.31331,7.2765,-0.31331,-7.2765,-5.0334,0
-0.31668,7.2876,-0.31668,-7.2876,-5.0366,0
-0.32005,7.2987,-0.32005,-7.2987,-5.0399,0
-0.32342,7.3098,-0.32342,-7.3098,-5.0432,0
-0.3268,7.3209,-0.3268,-7.3209,-5.0464,0
-0.33019,7.3319,-0.33019,-7.3319,-5.0496,0
-0.33358,7.3429,-0.33358,-7.3429,-5.0528,0
-0.33697,7.3538,-0.33697,-7.3538,-5.0561,0
-0.34038,7.3648,-0.34038,-7.3648,-5.0592,0
-0.34378,7.3757,-0.34378,-7.3757,-5.0624,0
-0.3472,7.3866,-0.3472,-7.3866,-5.0656,0
-0.35061,7.3975,-0.35061,-7.3975,-5.0688,0
-0.35404,7.4083,-0.35404,-7.4083,-5.0719,0
-0.35747,7.4192,-0.35747,-7.4192,-5.0751,0
-0.3609,7.43,-0.3609,-7.43,-5.0782,0
-0.36434,7.4407,-0.36434,-7.4407,-5.0813,0
-0.36778,7.4515,-0.36778,-7.4515,-5.0844,0
-0.37123,7.4622,-0.37123,-7.4622,-5.0875,0
-0.37469,7.4729,-0.37469,-7.4729,-5.0906,0
-0.37814,7.4836,-0.37814,-7.4836,-5.0937,0
-0.38161,7.4943,-0.38161,-7.4943,-5.0968,0
-0.38508,7.5049,-0.38508,-7.5049,-5.0998,0
-0.38855,7.5156,-0.38855,-7.5156,-5.1029,0
-0.39203,7.5262,-0.39203,-7.5262,-5.1059,0
-0.39552,7.5367,-0.39552,-7.5367,-5.109,0
-0.399,7.5473,-0.399,-7.5473,-5.112,0
-0.4025,7.5578,-0.4025,-7.5578,-5.115,0
-0.406,7.5683,-0.406,-7.5683,-5.118,0
-0.4095,7.5788,-0.4095,-7.5788,-5.121,0
-0.41301,7.5893,-0.41301,-7.5893,-5.124,0
-0.41652,7.5997,-0.41652,-7.5997,-5.127,0
-0.42004,7.6101,-0.42004,-7.6101,-5.1299,0
-0.42356,7.6205,-0.42356,-7.6205,-5.1329,0
-0.42708,7.6309,-0.42708,-7.6309,-5.1358,0
-0.43062,7.6413,-0.43062,-7.6413,-5.1388,0
-0.43415,7.6516,-0.43415,-7.6516,-5.1417,0
-0.43769,7.6619,-0.43769,-7.6619,-5.1446,0
-0.44124,7.6722,-0.44124,-7.6722,-5.1475,0
-0.44478,7.6825,-0.44478,-7.6825,-5.1504,0
-0.44834,7.6927,-0.44834,-7.6927,-5.1533,0
-0.4519,7.703,-0.4519,-7.703,-5.1562,0
-0.45546,7.7132,-0.45546,-7.7132,-5.1591,0
-0.45902,7.7234,-0.45902,-7.7234,-5.162,0
-0.4626,7.7335,-0.4626,-7.7335,-5.1648,0
-0.46617,7.7437,-0.46617,-7.7437,-5.1677,0
-0.46975,7.7538,-0.46975,-7.7538,-5.1705,0
-0.47333,7.7639,-0.47333,-7.7639,-5.1733,0
-0.47692,7.774,-0.47692,-7.774,-5.1762,0
-0.48051,7.7841,-0.48051,-7.7841,-5.179,0
-0.48411,7.7941,-0.48411,-7.7941,-5.1818,0
-0.48771,7.8042,-0.48771,-7.8042,-5.1846,0
-0.49131,7.8142,-0.49131,-7.8142,-5.1874,0
-0.49492,7.8242,-0.49492,-7.8242,-5.1902,0
-0.49854,7.8341,-0.49854,-7.8341,-5.1929,0
-0.50215,7.8441,-0.50215,-7.8441,-5.1957,0
-0.50577,7.854,-0.50577,-7.854,-5.1985,0
-0.5094,7.8639,-0.5094,-7.8639,-5.2012,0
-0.51303,7.8738,-0.51303,-7.8738,-5.2039,0
-0.51666,7.8837,-0.51666,-7.8837,-5.2067,0
-0.5203,7.8936,-0.5203,-7.8936,-5.2094,0
-0.52394,7.9034,-0.52394,-7.9034,-5.2121,0
-0.52758,7.9132,-0.52758,-7.9132,-5.2148,0
-0.53123,7.923,-0.53123,-7.923,-5.2175,0
-0.53488,7.9328,-0.53488,-7.9328,-5.2202,0
-0.53854,7.9426,-0.53854,-7.9426,-5.2229,0
-0.5422,7.9523,-0.5422,-7.9523,-5.2256,0
-0.54586,7.962,-0.54586,-7.962,-5.2283,0
-0.54953,7.9718,-0.54953,-7.9718,-5.2309,0
-0.5532,7.9814,-0.5532,-7.9814,-5.2336,0
-0.55688,7.9911,-0.55688,-7.9911,-5.2362,0
-0.56056,8.0008,-0.56056,-8.0008,-5.2389,0
-0.56424,8.0104,-0.56424,-8.0104,-5.2415,0
-0.56792,8.02,-0.56792,-8.02,-5.2442,0
-0.57161,8.0296,-0.57161,-8.0296,-5.2468,0
-0.57531,8.0392,-0.57531,-8.0392,-5.2494,0
-0.579,8.0488,-0.579,-8.0488,-5.252,0
-0.5827,8.0583,-0.5827,-8.0583,-5.2546,0
-0.58641,8.0679,-0.58641,-8.0679,-5.2572,0
-0.59012,8.0774,-0.59012,-8.0774,-5.2598,0
-0.59383,8.0869,-0.59383,-8.0869,-5.2623,0
-0.59754,8.0964,-0.59754,-8.0964,-5.2649,0
-0.60126,8.1058,-0.60126,-8.1058,-5.2675,0
-0.60498,8.1153,-0.60498,-8.1153,-5.27,0
-0.60871,8.1247,-0.60871,-8.1247,-5.2726,0
-0.61244,8.1341,-0.61244,-8.1341,-5.2751,0
-0.61617,8.1435,-0.61617,-8.1435,-5.2777,0
-0.6199,8.1529,-0.6199,-8.1529,-5.2802,0
-0.62364,8.1622,-0.62364,-8.1622,-5.2827,0
-0.62738,8.1716,-0.62738,-8.1716,-5.2852,0
-0.63113,8.1809,-0.63113,-8.1809,-5.2877,0
-0.63488,8.1902,-0.63488,-8.1902,-5.2902,0
-0.63863,8.1995,-0.63863,-8.1995,-5.2927,0
-0.64238,8.2088,-0.64238,-8.2088,-5.2952,0
-0.64614,8.218,-0.64614,-8.218,-5.2977,0
-0.6499,8.2273,-0.6499,-8.2273,-5.3002,0
-0.65367,8.2365,-0.65367,-8.2365,-5.3027,0
-0.65744,8.2457,-0.65744,-8.2457,-5.3051,0
-0.66121,8.2549,-0.66121,-8.2549,-5.3076,0
-0.66498,8.2641,-0.66498,-8.2641,-5.31,0
-0.66876,8.2733,-0.66876,-8.2733,-5.3125,0
-0.67254,8.2824,-0.67254,-8.2824,-5.3149,0
-0.67633,8.2916,-0.67633,-8.2916,-5.3173,0
-0.68011,8.3007,-0.68011,-8.3007,-5.3198,0
-0.68391,8.3098,-0.68391,-8.3098,-5.3222,0
-0.6877,8.3189,-0.6877,-8.3189,-5.3246,0
-0.6915,8.3279,-0.6915,-8.3279,-5.327,0
-0.69529,8.337,-0.69529,-8.337,-5.3294,0
-0.6991,8.346,-0.6991,-8.346,-5.3318,0
-0.7029,8.3551,-0.7029,-8.3551,-5.3342,0
-0.70671,8.3641,-0.70671,-8.3641,-5.3366,0
-0.71052,8.3731,-0.71052,-8.3731,-5.339,0
-0.71434,8.382,-0.71434,-8.382,-5.3413,0
-0.71816,8.391,-0.71816,-8.391,-5.3437,0
-0.72198,8.4,-0.72198,-8.4,-5.346,0
-0.7258,8.4089,-0.7258,-8.4089,-5.3484,0
-0.72963,8.4178,-0.72963,-8.4178,-5.3507,0
-0.73346,8.4267,-0.73346,-8.4267,-5.3531,0
-0.73729,8.4356,-0.73729,-8.4356,-5.3554,0
-0.74112,8.4445,-0.74112,-8.4445,-5.3578,0
-0.74496,8.4533,-0.74496,-8.4533,-5.3601,0
-0.7488,8.4622,-0.7488,-8.4622,-5.3624,0
-0.75265,8.471,-0.75265,-8.471,-5.3647,0
-0.75649,8.4798,-0.75649,-8.4798,-5.367,0
-0.76034,8.4886,-0.76034,-8.4886,-5.3693,0
-0.76419,8.4974,-0.76419,-8.4974,-5.3716,0
-0.76805,8.5062,-0.76805,-8.5062,-5.3739,0
-0.77191,8.5149,-0.77191,-8.5149,-5.3762,0
-0.77577,8.5237,-0.77577,-8.5237,-5.3785,0
-0.77963,8.5324,-0.77963,-8.5324,-5.3807,0
-0.7835,8.5411,-0.7835,-8.5411,-5.383,0
-0.78737,8.5498,-0.78737,-8.5498,-5.3853,0
-0.79124,8.5585,-0.79124,-8.5585,-5.3875,0
-0.79511,8.5672,-0.79511,-8.5672,-5.3898,0
-0.79899,8.5759,-0.79899,-8.5759,-5.392,0
-0.80287,8.5845,-0.80287,-8.5845,-5.3943,0
-0.80675,8.5931,-0.80675,-8.5931,-5.3965,0
-0.81064,8.6017,-0.81064,-8.6017,-5.3987,0
-0.81452,8.6104,-0.81452,-8.6104,-5.401,0
-0.81841,8.6189,-0.81841,-8.6189,-5.4032,0
-0.82231,8.6275,-0.82231,-8.6275,-5.4054,0
-0.8262,8.6361,-0.8262,-8.6361,-5.4076,0
-0.8301,8.6446,-0.8301,-8.6446,-5.4098,0
-0.834,8.6532,-0.834,-8.6532,-5.412,0
-0.8379,8.6617,-0.8379,-8.6617,-5.4142,0
-0.84181,8.6702,-0.84181,-8.6702,-5.4164,0
-0.84572,8.6787,-0.84572,-8.6787,-5.4186,0
-0.84963,8.6872,-0.84963,-8.6872,-5.4207,0
-0.85354,8.6956,-0.85354,-8.6956,-5.4229,0
-0.85746,8.7041,-0.85746,-8.7041,-5.4251,0
-0.86137,8.7125,-0.86137,-8.7125,-5.4273,0
-0.86529,8.721,-0.86529,-8.721,-5.4294,0
-0.86922,8.7294,-0.86922,-8.7294,-5.4316,0
-0.87314,8.7378,-0.87314,-8.7378,-5.4337,0
-0.87707,8.7462,-0.87707,-8.7462,-5.4359,0
-0.881,8.7545,-0.881,-8.7545,-5.438,0
-0.88494,8.7629,-0.88494,-8.7629,-5.4401,0
-0.88887,8.7713,-0.88887,-8.7713,-5.4423,0
-0.89281,8.7796,-0.89281,-8.7796,-5.4444,0
-0.89675,8.7879,-0.89675,-8.7879,-5.4465,0
-0.90069,8.7962,-0.90069,-8.7962,-5.4486,0
-0.90464,8.8045,-0.90464,-8.8045,-5.4507,0
-0.90858,8.8128,-0.90858,-8.8128,-5.4528,0
-0.91253,8.8211,-0.91253,-8.8211,-5.4549,0
-0.91648,8.8294,-0.91648,-8.8294,-5.457,0
-0.92044,8.8376,-0.92044,-8.8376,-5.4591,0
-0.9244,8.8458,-0.9244,-8.8458,-5.4612,0
-0.92835,8.8541,-0.92835,-8.8541,-5.4633,0
-0.93232,8.8623,-0.93232,-8.8623,-5.4654,0
-0.93628,8.8705,-0.93628,-8.8705,-5.4674,0
-0.94025,8.8787,-0.94025,-8.8787,-5.4695,0
-0.94421,8.8868,-0.94421,-8.8868,-5.4716,0
-0.94818,8.895,-0.94818,-8.895,-5.4736,0
-0.95216,8.9031,-0.95216,-8.9031,-5.4757,0
-0.95613,8.9113,-0.95613,-8.9113,-5.4777,0
-0.96011,8.9194,-0.96011,-8.9194,-5.4798,0
-0.96409,8.9275,-0.96409,-8.9275,-5.4818,0
-0.96807,8.9356,-0.96807,-8.9356,-5.4839,0
-0.97205,8.9437,-0.97205,-8.9437,-5.4859,0
-0.97604,8.9518,-0.97604,-8.9518,-5.4879,0
-0.98003,8.9599,-0.98003,-8.9599,-5.4899,0
-0.98402,8.9679,-0.98402,-8.9679,-5.492,0
-0.98801,8.9759,-0.98801,-8.9759,-5.494,0
-0.992,8.984,-0.992,-8.984,-5.496,0
-0.996,8.992,-0.996,-8.992,-5.498,0
-1,9,-1,-9,-5.5,0
-1.004,9.008,-1.004,-9.008,-5.502,0
-1.008,9.016,-1.008,-9.016,-5.504,0
-1.012,9.0239,-1.012,-9.0239,-5.506,0
-1.016,9.0319,-1.016,-9.0319,-5.508,0
-1.02,9.0399,-1.02,-9.0399,-5.5099,0
-1.024,9.0478,-1.024,-9.0478,-5.5119,0
-1.0281,9.0557,-1.0281,-9.0557,-5.5139,0
-1.0321,9.0636,-1.0321,-9.0636,-5.5159,0
-1.0361,9.0715,-1.0361,-9.0715,-5.5178,0
-1.0401,9.0794,-1.0401,-9.0794,-5.5198,0
-1.0441,9.0873,-1.0441,-9.0873,-5.5217,0
-1.0482,9.0952,-1.0482,-9.0952,-5.5237,0
-1.0522,9.103,-1.0522,-9.103,-5.5256,0
-1.0562,9.1109,-1.0562,-9.1109,-5.5276,0
-1.0602,9.1187,-1.0602,-9.1187,-5.5295,0
-1.0643,9.1265,-1.0643,-9.1265,-5.5315,0
-1.0683,9.1343,-1.0683,-9.1343,-5.5334,0
-1.0723,9.1421,-1.0723,-9.1421,-5.5353,0
-1.0764,9.1499,-1.0764,-9.1499,-5.5372,0
-1.0804,9.1577,-1.0804,-9.1577,-5.5392,0
-1.0845,9.1655,-1.0845,-9.1655,-5.5411,0
-1.0885,9.1732,-1.0885,-9.1732,-5.543,0
-1.0925,9.181,-1.0925,-9.181,-5.5449,0
-1.0966,9.1887,-1.0966,-9.1887,-5.5468,0
-1.1006,9.1964,-1.1006,-9.1964,-5.5487,0
-1.1047,9.2041,-1.1047,-9.2041,-5.5506,0
-1.1087,9.2118,-1.1087,-9.2118,-5.5525,0
-1.1128,9.2195,-1.1128,-9.2195,-5.5544,0
-1.1169,9.2272,-1.1169,-9.2272,-5.5563,0
-1.1209,9.2349,-1.1209,-9.2349,-5.5582,0
-1.125,9.2425,-1.125,-9.2425,-5.56,0
-1.129,9.2502,-1.129,-9.2502,-5.5619,0
-1.1331,9.2578,-1.1331,-9.2578,-5.5638,0
-1.1372,9.2655,-1.1372,-9.2655,-5.5656,0
-1.1412,9.2731,-1.1412,-9.2731,-5.5675,0
-1.1453,9.2807,-1.1453,-9.2807,-5.5694,0
-1.1494,9.2883,-1.1494,-9.2883,-5.5712,0
-1.1535,9.2959,-1.1535,-9.2959,-5.5731,0
-1.1575,9.3034,-1.1575,-9.3034,-5.5749,0
-1.1616,9.311,-1.1616,-9.311,-5.5768,0
-1.1657,9.3185,-1.1657,-9.3185,-5.5786,0
-1.1698,9.3261,-1.1698,-9.3261,-5.5804,0
-1.1739,9.3336,-1.1739,-9.3336,-5.5823,0
-1.1779,9.3411,-1.1779,-9.3411,-5.5841,0
-1.182,9.3487,-1.182,-9.3487,-5.5859,0
-1.1861,9.3562,-1.1861,-9.3562,-5.5878,0
-1.1902,9.3636,-1.1902,-9.3636,-5.5896,0
-1.1943,9.3711,-1.1943,-9.3711,-5.5914,0
-1.1984,9.3786,-1.1984,-9.3786,-5.5932,0
-1.2025,9.3861,-1.2025,-9.3861,-5.595,0


==> figuresAndData/rLocusPlant5with3roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3
-1.3855,1.5639,-1.3855,-1.5639,-0.22908,0
-1.3782,1.5706,-1.3782,-1.5706,-0.23362,0
-1.3709,1.5772,-1.3709,-1.5772,-0.23815,0
-1.3637,1.5839,-1.3637,-1.5839,-0.24266,0
-1.3564,1.5905,-1.3564,-1.5905,-0.24717,0
-1.3492,1.5971,-1.3492,-1.5971,-0.25166,0
-1.3419,1.6037,-1.3419,-1.6037,-0.25614,0
-1.3347,1.6103,-1.3347,-1.6103,-0.26061,0
-1.3275,1.6168,-1.3275,-1.6168,-0.26507,0
-1.3202,1.6234,-1.3202,-1.6234,-0.26951,0
-1.313,1.6299,-1.313,-1.6299,-0.27393,0
-1.3058,1.6364,-1.3058,-1.6364,-0.27834,0
-1.2986,1.6429,-1.2986,-1.6429,-0.28274,0
-1.2914,1.6494,-1.2914,-1.6494,-0.28712,0
-1.2843,1.6559,-1.2843,-1.6559,-0.29148,0
-1.2771,1.6624,-1.2771,-1.6624,-0.29583,0
-1.2699,1.6688,-1.2699,-1.6688,-0.30016,0
-1.2628,1.6753,-1.2628,-1.6753,-0.30447,0
-1.2556,1.6817,-1.2556,-1.6817,-0.30877,0
-1.2485,1.6881,-1.2485,-1.6881,-0.31304,0
-1.2414,1.6945,-1.2414,-1.6945,-0.3173,0
-1.2342,1.7009,-1.2342,-1.7009,-0.32154,0
-1.2271,1.7072,-1.2271,-1.7072,-0.32575,0
-1.22,1.7136,-1.22,-1.7136,-0.32995,0
-1.2129,1.72,-1.2129,-1.72,-0.33413,0
-1.2059,1.7263,-1.2059,-1.7263,-0.33828,0
-1.1988,1.7326,-1.1988,-1.7326,-0.34242,0
-1.1917,1.7389,-1.1917,-1.7389,-0.34653,0
-1.1847,1.7452,-1.1847,-1.7452,-0.35062,0
-1.1777,1.7515,-1.1777,-1.7515,-0.35469,0
-1.1706,1.7578,-1.1706,-1.7578,-0.35874,0
-1.1636,1.764,-1.1636,-1.764,-0.36276,0
-1.1566,1.7703,-1.1566,-1.7703,-0.36676,0
-1.1496,1.7765,-1.1496,-1.7765,-0.37074,0
-1.1427,1.7827,-1.1427,-1.7827,-0.37469,0
-1.1357,1.7889,-1.1357,-1.7889,-0.37862,0
-1.1287,1.7951,-1.1287,-1.7951,-0.38252,0
-1.1218,1.8013,-1.1218,-1.8013,-0.3864,0
-1.1149,1.8075,-1.1149,-1.8075,-0.39026,0
-1.108,1.8136,-1.108,-1.8136,-0.39409,0
-1.1011,1.8197,-1.1011,-1.8197,-0.3979,0
-1.0942,1.8259,-1.0942,-1.8259,-0.40168,0
-1.0873,1.832,-1.0873,-1.832,-0.40543,0
-1.0804,1.8381,-1.0804,-1.8381,-0.40916,0
-1.0736,1.8442,-1.0736,-1.8442,-0.41287,0
-1.0667,1.8502,-1.0667,-1.8502,-0.41655,0
-1.0599,1.8563,-1.0599,-1.8563,-0.4202,0
-1.0531,1.8624,-1.0531,-1.8624,-0.42383,0
-1.0463,1.8684,-1.0463,-1.8684,-0.42743,0
-1.0395,1.8744,-1.0395,-1.8744,-0.431,0
-1.0327,1.8804,-1.0327,-1.8804,-0.43455,0
-1.026,1.8864,-1.026,-1.8864,-0.43807,0
-1.0192,1.8924,-1.0192,-1.8924,-0.44157,0
-1.0125,1.8983,-1.0125,-1.8983,-0.44504,0
-1.0058,1.9043,-1.0058,-1.9043,-0.44848,0
-0.99905,1.9102,-0.99905,-1.9102,-0.4519,0
-0.99236,1.9161,-0.99236,-1.9161,-0.45529,0
-0.98567,1.9221,-0.98567,-1.9221,-0.45865,0
-0.979,1.9279,-0.979,-1.9279,-0.46199,0
-0.97235,1.9338,-0.97235,-1.9338,-0.4653,0
-0.96571,1.9397,-0.96571,-1.9397,-0.46859,0
-0.95908,1.9455,-0.95908,-1.9455,-0.47185,0
-0.95246,1.9514,-0.95246,-1.9514,-0.47508,0
-0.94586,1.9572,-0.94586,-1.9572,-0.47828,0
-0.93927,1.963,-0.93927,-1.963,-0.48146,0
-0.93269,1.9688,-0.93269,-1.9688,-0.48462,0
-0.92613,1.9746,-0.92613,-1.9746,-0.48775,0
-0.91958,1.9803,-0.91958,-1.9803,-0.49085,0
-0.91304,1.9861,-0.91304,-1.9861,-0.49392,0
-0.90651,1.9918,-0.90651,-1.9918,-0.49698,0
-0.9,1.9975,-0.9,-1.9975,-0.5,0
-0.8935,2.0032,-0.8935,-2.0032,-0.503,0
-0.88701,2.0089,-0.88701,-2.0089,-0.50597,0
-0.88054,2.0145,-0.88054,-2.0145,-0.50892,0
-0.87408,2.0202,-0.87408,-2.0202,-0.51185,0
-0.86763,2.0258,-0.86763,-2.0258,-0.51474,0
-0.86119,2.0315,-0.86119,-2.0315,-0.51762,0
-0.85477,2.0371,-0.85477,-2.0371,-0.52047,0
-0.84836,2.0427,-0.84836,-2.0427,-0.52329,0
-0.84196,2.0482,-0.84196,-2.0482,-0.52609,0
-0.83557,2.0538,-0.83557,-2.0538,-0.52886,0
-0.82919,2.0593,-0.82919,-2.0593,-0.53162,0
-0.82283,2.0649,-0.82283,-2.0649,-0.53434,0
-0.81648,2.0704,-0.81648,-2.0704,-0.53705,0
-0.81014,2.0759,-0.81014,-2.0759,-0.53972,0
-0.80381,2.0813,-0.80381,-2.0813,-0.54238,0
-0.79749,2.0868,-0.79749,-2.0868,-0.54501,0
-0.79119,2.0922,-0.79119,-2.0922,-0.54762,0
-0.7849,2.0977,-0.7849,-2.0977,-0.55021,0
-0.77861,2.1031,-0.77861,-2.1031,-0.55277,0
-0.77234,2.1085,-0.77234,-2.1085,-0.55531,0
-0.76609,2.1139,-0.76609,-2.1139,-0.55783,0
-0.75984,2.1192,-0.75984,-2.1192,-0.56032,0
-0.7536,2.1246,-0.7536,-2.1246,-0.5628,0
-0.74738,2.1299,-0.74738,-2.1299,-0.56525,0
-0.74116,2.1352,-0.74116,-2.1352,-0.56768,0
-0.73496,2.1405,-0.73496,-2.1405,-0.57009,0
-0.72876,2.1458,-0.72876,-2.1458,-0.57247,0
-0.72258,2.1511,-0.72258,-2.1511,-0.57484,0
-0.71641,2.1563,-0.71641,-2.1563,-0.57718,0
-0.71025,2.1616,-0.71025,-2.1616,-0.57951,0
-0.7041,2.1668,-0.7041,-2.1668,-0.58181,0
-0.69795,2.172,-0.69795,-2.172,-0.58409,0
-0.69182,2.1772,-0.69182,-2.1772,-0.58635,0
-0.6857,2.1823,-0.6857,-2.1823,-0.5886,0
-0.67959,2.1875,-0.67959,-2.1875,-0.59082,0
-0.67349,2.1926,-0.67349,-2.1926,-0.59302,0
-0.6674,2.1977,-0.6674,-2.1977,-0.5952,0
-0.66132,2.2029,-0.66132,-2.2029,-0.59736,0
-0.65525,2.2079,-0.65525,-2.2079,-0.59951,0
-0.64918,2.213,-0.64918,-2.213,-0.60163,0
-0.64313,2.2181,-0.64313,-2.2181,-0.60374,0
-0.63709,2.2231,-0.63709,-2.2231,-0.60583,0
-0.63105,2.2281,-0.63105,-2.2281,-0.60789,0
-0.62503,2.2331,-0.62503,-2.2331,-0.60994,0
-0.61901,2.2381,-0.61901,-2.2381,-0.61198,0
-0.613,2.2431,-0.613,-2.2431,-0.61399,0
-0.60701,2.248,-0.60701,-2.248,-0.61599,0
-0.60102,2.253,-0.60102,-2.253,-0.61797,0
-0.59504,2.2579,-0.59504,-2.2579,-0.61993,0
-0.58906,2.2628,-0.58906,-2.2628,-0.62187,0
-0.5831,2.2677,-0.5831,-2.2677,-0.6238,0
-0.57714,2.2726,-0.57714,-2.2726,-0.62571,0
-0.5712,2.2774,-0.5712,-2.2774,-0.6276,0
-0.56526,2.2823,-0.56526,-2.2823,-0.62948,0
-0.55933,2.2871,-0.55933,-2.2871,-0.63134,0
-0.55341,2.2919,-0.55341,-2.2919,-0.63319,0
-0.54749,2.2967,-0.54749,-2.2967,-0.63502,0
-0.54159,2.3015,-0.54159,-2.3015,-0.63683,0
-0.53569,2.3063,-0.53569,-2.3063,-0.63863,0
-0.5298,2.311,-0.5298,-2.311,-0.64041,0
-0.52391,2.3157,-0.52391,-2.3157,-0.64217,0
-0.51804,2.3204,-0.51804,-2.3204,-0.64392,0
-0.51217,2.3251,-0.51217,-2.3251,-0.64566,0
-0.50631,2.3298,-0.50631,-2.3298,-0.64738,0
-0.50046,2.3345,-0.50046,-2.3345,-0.64909,0
-0.49461,2.3391,-0.49461,-2.3391,-0.65078,0
-0.48877,2.3438,-0.48877,-2.3438,-0.65246,0
-0.48294,2.3484,-0.48294,-2.3484,-0.65412,0
-0.47712,2.353,-0.47712,-2.353,-0.65577,0
-0.4713,2.3576,-0.4713,-2.3576,-0.6574,0
-0.46549,2.3622,-0.46549,-2.3622,-0.65902,0
-0.45969,2.3667,-0.45969,-2.3667,-0.66063,0
-0.45389,2.3713,-0.45389,-2.3713,-0.66222,0
-0.4481,2.3758,-0.4481,-2.3758,-0.6638,0
-0.44231,2.3803,-0.44231,-2.3803,-0.66537,0
-0.43654,2.3848,-0.43654,-2.3848,-0.66692,0
-0.43077,2.3893,-0.43077,-2.3893,-0.66847,0
-0.425,2.3937,-0.425,-2.3937,-0.66999,0
-0.41925,2.3982,-0.41925,-2.3982,-0.67151,0
-0.41349,2.4026,-0.41349,-2.4026,-0.67301,0
-0.40775,2.407,-0.40775,-2.407,-0.6745,0
-0.40201,2.4114,-0.40201,-2.4114,-0.67598,0
-0.39628,2.4158,-0.39628,-2.4158,-0.67745,0
-0.39055,2.4202,-0.39055,-2.4202,-0.6789,0
-0.38483,2.4245,-0.38483,-2.4245,-0.68034,0
-0.37911,2.4289,-0.37911,-2.4289,-0.68177,0
-0.3734,2.4332,-0.3734,-2.4332,-0.68319,0
-0.3677,2.4375,-0.3677,-2.4375,-0.6846,0
-0.362,2.4418,-0.362,-2.4418,-0.686,0
-0.35631,2.4461,-0.35631,-2.4461,-0.68738,0
-0.35062,2.4503,-0.35062,-2.4503,-0.68875,0
-0.34494,2.4546,-0.34494,-2.4546,-0.69012,0
-0.33927,2.4588,-0.33927,-2.4588,-0.69147,0
-0.3336,2.463,-0.3336,-2.463,-0.69281,0
-0.32793,2.4672,-0.32793,-2.4672,-0.69414,0
-0.32227,2.4714,-0.32227,-2.4714,-0.69546,0
-0.31662,2.4756,-0.31662,-2.4756,-0.69677,0
-0.31097,2.4797,-0.31097,-2.4797,-0.69806,0
-0.30532,2.4839,-0.30532,-2.4839,-0.69935,0
-0.29969,2.488,-0.29969,-2.488,-0.70063,0
-0.29405,2.4921,-0.29405,-2.4921,-0.7019,0
-0.28842,2.4962,-0.28842,-2.4962,-0.70316,0
-0.2828,2.5003,-0.2828,-2.5003,-0.7044,0
-0.27718,2.5044,-0.27718,-2.5044,-0.70564,0
-0.27156,2.5085,-0.27156,-2.5085,-0.70687,0
-0.26595,2.5125,-0.26595,-2.5125,-0.70809,0
-0.26035,2.5165,-0.26035,-2.5165,-0.7093,0
-0.25475,2.5205,-0.25475,-2.5205,-0.7105,0
-0.24915,2.5245,-0.24915,-2.5245,-0.71169,0
-0.24356,2.5285,-0.24356,-2.5285,-0.71288,0
-0.23798,2.5325,-0.23798,-2.5325,-0.71405,0
-0.23239,2.5364,-0.23239,-2.5364,-0.71521,0
-0.22682,2.5404,-0.22682,-2.5404,-0.71637,0
-0.22124,2.5443,-0.22124,-2.5443,-0.71752,0
-0.21567,2.5482,-0.21567,-2.5482,-0.71865,0
-0.21011,2.5521,-0.21011,-2.5521,-0.71978,0
-0.20455,2.556,-0.20455,-2.556,-0.7209,0
-0.19899,2.5599,-0.19899,-2.5599,-0.72202,0
-0.19344,2.5638,-0.19344,-2.5638,-0.72312,0
-0.18789,2.5676,-0.18789,-2.5676,-0.72422,0
-0.18235,2.5714,-0.18235,-2.5714,-0.7253,0
-0.17681,2.5752,-0.17681,-2.5752,-0.72638,0
-0.17127,2.579,-0.17127,-2.579,-0.72746,0
-0.16574,2.5828,-0.16574,-2.5828,-0.72852,0
-0.16021,2.5866,-0.16021,-2.5866,-0.72958,0
-0.15469,2.5904,-0.15469,-2.5904,-0.73062,0
-0.14917,2.5941,-0.14917,-2.5941,-0.73167,0
-0.14365,2.5979,-0.14365,-2.5979,-0.7327,0
-0.13814,2.6016,-0.13814,-2.6016,-0.73372,0
-0.13263,2.6053,-0.13263,-2.6053,-0.73474,0
-0.12712,2.609,-0.12712,-2.609,-0.73575,0
-0.12162,2.6127,-0.12162,-2.6127,-0.73676,0
-0.11612,2.6163,-0.11612,-2.6163,-0.73775,0
-0.11063,2.62,-0.11063,-2.62,-0.73874,0
-0.10514,2.6236,-0.10514,-2.6236,-0.73972,0
-0.09965,2.6273,-0.09965,-2.6273,-0.7407,0
-0.094166,2.6309,-0.094166,-2.6309,-0.74167,0
-0.088685,2.6345,-0.088685,-2.6345,-0.74263,0
-0.083208,2.6381,-0.083208,-2.6381,-0.74358,0
-0.077734,2.6416,-0.077734,-2.6416,-0.74453,0
-0.072263,2.6452,-0.072263,-2.6452,-0.74547,0
-0.066796,2.6487,-0.066796,-2.6487,-0.74641,0
-0.061332,2.6523,-0.061332,-2.6523,-0.74734,0
-0.055871,2.6558,-0.055871,-2.6558,-0.74826,0
-0.050413,2.6593,-0.050413,-2.6593,-0.74917,0
-0.044959,2.6628,-0.044959,-2.6628,-0.75008,0
-0.039507,2.6663,-0.039507,-2.6663,-0.75099,0
-0.034059,2.6698,-0.034059,-2.6698,-0.75188,0
-0.028614,2.6732,-0.028614,-2.6732,-0.75277,0
-0.023172,2.6767,-0.023172,-2.6767,-0.75366,0
-0.017733,2.6801,-0.017733,-2.6801,-0.75453,0
-0.012297,2.6835,-0.012297,-2.6835,-0.75541,0
-0.0068637,2.6869,-0.0068637,-2.6869,-0.75627,0
-0.0014335,2.6903,-0.0014335,-2.6903,-0.75713,0
0.0039938,2.6937,0.0039938,-2.6937,-0.75799,0
0.0094183,2.6971,0.0094183,-2.6971,-0.75884,0
0.01484,2.7004,0.01484,-2.7004,-0.75968,0
0.020259,2.7038,0.020259,-2.7038,-0.76052,0
0.025675,2.7071,0.025675,-2.7071,-0.76135,0
0.031088,2.7104,0.031088,-2.7104,-0.76218,0
0.036498,2.7137,0.036498,-2.7137,-0.763,0
0.041906,2.717,0.041906,-2.717,-0.76381,0
0.047311,2.7203,0.047311,-2.7203,-0.76462,0
0.052713,2.7236,0.052713,-2.7236,-0.76543,0
0.058113,2.7268,0.058113,-2.7268,-0.76623,0
0.06351,2.7301,0.06351,-2.7301,-0.76702,0
0.068905,2.7333,0.068905,-2.7333,-0.76781,0
0.074297,2.7365,0.074297,-2.7365,-0.76859,0
0.079686,2.7398,0.079686,-2.7398,-0.76937,0
0.085073,2.743,0.085073,-2.743,-0.77015,0
0.090458,2.7461,0.090458,-2.7461,-0.77092,0
0.095839,2.7493,0.095839,-2.7493,-0.77168,0
0.10122,2.7525,0.10122,-2.7525,-0.77244,0
0.1066,2.7556,0.1066,-2.7556,-0.77319,0
0.11197,2.7588,0.11197,-2.7588,-0.77394,0
0.11734,2.7619,0.11734,-2.7619,-0.77469,0
0.12271,2.765,0.12271,-2.765,-0.77543,0
0.12808,2.7681,0.12808,-2.7681,-0.77616,0
0.13345,2.7712,0.13345,-2.7712,-0.77689,0
0.13881,2.7743,0.13881,-2.7743,-0.77762,0
0.14417,2.7773,0.14417,-2.7773,-0.77834,0
0.14953,2.7804,0.14953,-2.7804,-0.77906,0
0.15488,2.7834,0.15488,-2.7834,-0.77977,0
0.16024,2.7865,0.16024,-2.7865,-0.78048,0
0.16559,2.7895,0.16559,-2.7895,-0.78118,0
0.17094,2.7925,0.17094,-2.7925,-0.78188,0
0.17629,2.7955,0.17629,-2.7955,-0.78257,0
0.18163,2.7985,0.18163,-2.7985,-0.78326,0
0.18697,2.8015,0.18697,-2.8015,-0.78395,0
0.19232,2.8044,0.19232,-2.8044,-0.78463,0
0.19765,2.8074,0.19765,-2.8074,-0.78531,0
0.20299,2.8103,0.20299,-2.8103,-0.78598,0
0.20833,2.8132,0.20833,-2.8132,-0.78665,0
0.21366,2.8162,0.21366,-2.8162,-0.78732,0
0.21899,2.8191,0.21899,-2.8191,-0.78798,0
0.22432,2.822,0.22432,-2.822,-0.78864,0
0.22965,2.8249,0.22965,-2.8249,-0.78929,0
0.23497,2.8277,0.23497,-2.8277,-0.78994,0
0.24029,2.8306,0.24029,-2.8306,-0.79059,0
0.24561,2.8334,0.24561,-2.8334,-0.79123,0
0.25093,2.8363,0.25093,-2.8363,-0.79187,0
0.25625,2.8391,0.25625,-2.8391,-0.7925,0
0.26157,2.8419,0.26157,-2.8419,-0.79313,0
0.26688,2.8447,0.26688,-2.8447,-0.79376,0
0.27219,2.8475,0.27219,-2.8475,-0.79438,0
0.2775,2.8503,0.2775,-2.8503,-0.795,0
0.28281,2.8531,0.28281,-2.8531,-0.79562,0
0.28812,2.8558,0.28812,-2.8558,-0.79623,0
0.29342,2.8586,0.29342,-2.8586,-0.79684,0
0.29872,2.8613,0.29872,-2.8613,-0.79745,0
0.30402,2.8641,0.30402,-2.8641,-0.79805,0
0.30932,2.8668,0.30932,-2.8668,-0.79865,0
0.31462,2.8695,0.31462,-2.8695,-0.79924,0
0.31992,2.8722,0.31992,-2.8722,-0.79983,0
0.32521,2.8749,0.32521,-2.8749,-0.80042,0
0.3305,2.8775,0.3305,-2.8775,-0.801,0
0.33579,2.8802,0.33579,-2.8802,-0.80159,0
0.34108,2.8829,0.34108,-2.8829,-0.80216,0
0.34637,2.8855,0.34637,-2.8855,-0.80274,0
0.35166,2.8881,0.35166,-2.8881,-0.80331,0
0.35694,2.8908,0.35694,-2.8908,-0.80388,0
0.36222,2.8934,0.36222,-2.8934,-0.80444,0
0.3675,2.896,0.3675,-2.896,-0.80501,0
0.37278,2.8986,0.37278,-2.8986,-0.80556,0
0.37806,2.9011,0.37806,-2.9011,-0.80612,0
0.38334,2.9037,0.38334,-2.9037,-0.80667,0
0.38861,2.9063,0.38861,-2.9063,-0.80722,0
0.39388,2.9088,0.39388,-2.9088,-0.80777,0
0.39916,2.9114,0.39916,-2.9114,-0.80831,0
0.40443,2.9139,0.40443,-2.9139,-0.80885,0
0.40969,2.9164,0.40969,-2.9164,-0.80939,0
0.41496,2.9189,0.41496,-2.9189,-0.80992,0
0.42023,2.9214,0.42023,-2.9214,-0.81046,0
0.42549,2.9239,0.42549,-2.9239,-0.81098,0
0.43075,2.9264,0.43075,-2.9264,-0.81151,0
0.43602,2.9288,0.43602,-2.9288,-0.81203,0
0.44128,2.9313,0.44128,-2.9313,-0.81255,0
0.44654,2.9337,0.44654,-2.9337,-0.81307,0
0.45179,2.9362,0.45179,-2.9362,-0.81358,0
0.45705,2.9386,0.45705,-2.9386,-0.8141,0
0.4623,2.941,0.4623,-2.941,-0.81461,0
0.46756,2.9434,0.46756,-2.9434,-0.81511,0
0.47281,2.9458,0.47281,-2.9458,-0.81562,0
0.47806,2.9482,0.47806,-2.9482,-0.81612,0
0.48331,2.9506,0.48331,-2.9506,-0.81661,0
0.48855,2.9529,0.48855,-2.9529,-0.81711,0
0.4938,2.9553,0.4938,-2.9553,-0.8176,0
0.49905,2.9576,0.49905,-2.9576,-0.81809,0
0.50429,2.9599,0.50429,-2.9599,-0.81858,0
0.50953,2.9623,0.50953,-2.9623,-0.81907,0
0.51477,2.9646,0.51477,-2.9646,-0.81955,0
0.52001,2.9669,0.52001,-2.9669,-0.82003,0
0.52525,2.9692,0.52525,-2.9692,-0.82051,0
0.53049,2.9715,0.53049,-2.9715,-0.82098,0
0.53573,2.9737,0.53573,-2.9737,-0.82145,0
0.54096,2.976,0.54096,-2.976,-0.82192,0
0.5462,2.9783,0.5462,-2.9783,-0.82239,0
0.55143,2.9805,0.55143,-2.9805,-0.82286,0
0.55666,2.9827,0.55666,-2.9827,-0.82332,0
0.56189,2.985,0.56189,-2.985,-0.82378,0
0.56712,2.9872,0.56712,-2.9872,-0.82424,0
0.57235,2.9894,0.57235,-2.9894,-0.8247,0
0.57757,2.9916,0.57757,-2.9916,-0.82515,0
0.5828,2.9938,0.5828,-2.9938,-0.8256,0
0.58802,2.9959,0.58802,-2.9959,-0.82605,0
0.59325,2.9981,0.59325,-2.9981,-0.8265,0
0.59847,3.0003,0.59847,-3.0003,-0.82694,0
0.60369,3.0024,0.60369,-3.0024,-0.82738,0
0.60891,3.0046,0.60891,-3.0046,-0.82782,0
0.61413,3.0067,0.61413,-3.0067,-0.82826,0
0.61935,3.0088,0.61935,-3.0088,-0.8287,0
0.62457,3.0109,0.62457,-3.0109,-0.82913,0
0.62978,3.013,0.62978,-3.013,-0.82956,0
0.635,3.0151,0.635,-3.0151,-0.82999,0
0.64021,3.0172,0.64021,-3.0172,-0.83042,0
0.64542,3.0193,0.64542,-3.0193,-0.83084,0
0.65063,3.0213,0.65063,-3.0213,-0.83127,0
0.65584,3.0234,0.65584,-3.0234,-0.83169,0
0.66105,3.0254,0.66105,-3.0254,-0.83211,0
0.66626,3.0274,0.66626,-3.0274,-0.83252,0
0.67147,3.0295,0.67147,-3.0295,-0.83294,0
0.67667,3.0315,0.67667,-3.0315,-0.83335,0
0.68188,3.0335,0.68188,-3.0335,-0.83376,0
0.68708,3.0355,0.68708,-3.0355,-0.83417,0
0.69229,3.0375,0.69229,-3.0375,-0.83458,0
0.69749,3.0395,0.69749,-3.0395,-0.83498,0
0.70269,3.0414,0.70269,-3.0414,-0.83538,0
0.70789,3.0434,0.70789,-3.0434,-0.83578,0
0.71309,3.0453,0.71309,-3.0453,-0.83618,0
0.71829,3.0473,0.71829,-3.0473,-0.83658,0
0.72349,3.0492,0.72349,-3.0492,-0.83697,0
0.72868,3.0511,0.72868,-3.0511,-0.83737,0
0.73388,3.053,0.73388,-3.053,-0.83776,0
0.73907,3.0549,0.73907,-3.0549,-0.83815,0
0.74427,3.0568,0.74427,-3.0568,-0.83854,0
0.74946,3.0587,0.74946,-3.0587,-0.83892,0
0.75465,3.0606,0.75465,-3.0606,-0.83931,0
0.75984,3.0625,0.75984,-3.0625,-0.83969,0
0.76503,3.0643,0.76503,-3.0643,-0.84007,0
0.77022,3.0662,0.77022,-3.0662,-0.84045,0
0.77541,3.068,0.77541,-3.068,-0.84083,0
0.7806,3.0698,0.7806,-3.0698,-0.8412,0
0.78579,3.0717,0.78579,-3.0717,-0.84157,0
0.79097,3.0735,0.79097,-3.0735,-0.84195,0
0.79616,3.0753,0.79616,-3.0753,-0.84232,0
0.80134,3.0771,0.80134,-3.0771,-0.84268,0
0.80653,3.0789,0.80653,-3.0789,-0.84305,0
0.81171,3.0806,0.81171,-3.0806,-0.84342,0
0.81689,3.0824,0.81689,-3.0824,-0.84378,0
0.82207,3.0842,0.82207,-3.0842,-0.84414,0
0.82725,3.0859,0.82725,-3.0859,-0.8445,0
0.83243,3.0877,0.83243,-3.0877,-0.84486,0
0.83761,3.0894,0.83761,-3.0894,-0.84521,0
0.84278,3.0911,0.84278,-3.0911,-0.84557,0
0.84796,3.0928,0.84796,-3.0928,-0.84592,0
0.85314,3.0945,0.85314,-3.0945,-0.84628,0
0.85831,3.0962,0.85831,-3.0962,-0.84663,0
0.86349,3.0979,0.86349,-3.0979,-0.84697,0
0.86866,3.0996,0.86866,-3.0996,-0.84732,0
0.87383,3.1013,0.87383,-3.1013,-0.84767,0
0.87901,3.1029,0.87901,-3.1029,-0.84801,0
0.88418,3.1046,0.88418,-3.1046,-0.84835,0
0.88935,3.1062,0.88935,-3.1062,-0.84869,0
0.89452,3.1079,0.89452,-3.1079,-0.84903,0
0.89969,3.1095,0.89969,-3.1095,-0.84937,0
0.90485,3.1111,0.90485,-3.1111,-0.84971,0
0.91002,3.1127,0.91002,-3.1127,-0.85004,0
0.91519,3.1143,0.91519,-3.1143,-0.85038,0
0.92035,3.1159,0.92035,-3.1159,-0.85071,0
0.92552,3.1175,0.92552,-3.1175,-0.85104,0
0.93068,3.1191,0.93068,-3.1191,-0.85137,0
0.93585,3.1206,0.93585,-3.1206,-0.8517,0
0.94101,3.1222,0.94101,-3.1222,-0.85202,0
0.94617,3.1237,0.94617,-3.1237,-0.85235,0
0.95134,3.1253,0.95134,-3.1253,-0.85267,0
0.9565,3.1268,0.9565,-3.1268,-0.85299,0
0.96166,3.1283,0.96166,-3.1283,-0.85331,0
0.96682,3.1298,0.96682,-3.1298,-0.85363,0
0.97198,3.1313,0.97198,-3.1313,-0.85395,0
0.97713,3.1328,0.97713,-3.1328,-0.85427,0
0.98229,3.1343,0.98229,-3.1343,-0.85458,0
0.98745,3.1358,0.98745,-3.1358,-0.8549,0
0.9926,3.1373,0.9926,-3.1373,-0.85521,0
0.99776,3.1387,0.99776,-3.1387,-0.85552,0
1.0029,3.1402,1.0029,-3.1402,-0.85583,0
1.0081,3.1416,1.0081,-3.1416,-0.85614,0
1.0132,3.1431,1.0132,-3.1431,-0.85645,0
1.0184,3.1445,1.0184,-3.1445,-0.85675,0
1.0235,3.1459,1.0235,-3.1459,-0.85706,0
1.0287,3.1473,1.0287,-3.1473,-0.85736,0
1.0338,3.1487,1.0338,-3.1487,-0.85766,0
1.039,3.1501,1.039,-3.1501,-0.85796,0
1.0441,3.1515,1.0441,-3.1515,-0.85826,0
1.0493,3.1529,1.0493,-3.1529,-0.85856,0
1.0544,3.1543,1.0544,-3.1543,-0.85886,0
1.0596,3.1556,1.0596,-3.1556,-0.85915,0
1.0647,3.157,1.0647,-3.157,-0.85945,0
1.0699,3.1583,1.0699,-3.1583,-0.85974,0
1.075,3.1597,1.075,-3.1597,-0.86003,0
1.0802,3.161,1.0802,-3.161,-0.86032,0
1.0853,3.1623,1.0853,-3.1623,-0.86061,0
1.0905,3.1636,1.0905,-3.1636,-0.8609,0
1.0956,3.1649,1.0956,-3.1649,-0.86119,0
1.1007,3.1662,1.1007,-3.1662,-0.86148,0
1.1059,3.1675,1.1059,-3.1675,-0.86176,0
1.111,3.1688,1.111,-3.1688,-0.86205,0
1.1162,3.17,1.1162,-3.17,-0.86233,0
1.1213,3.1713,1.1213,-3.1713,-0.86261,0
1.1264,3.1726,1.1264,-3.1726,-0.86289,0
1.1316,3.1738,1.1316,-3.1738,-0.86317,0
1.1367,3.175,1.1367,-3.175,-0.86345,0
1.1419,3.1763,1.1419,-3.1763,-0.86373,0
1.147,3.1775,1.147,-3.1775,-0.864,0
1.1521,3.1787,1.1521,-3.1787,-0.86428,0
1.1573,3.1799,1.1573,-3.1799,-0.86455,0
1.1624,3.1811,1.1624,-3.1811,-0.86482,0
1.1675,3.1823,1.1675,-3.1823,-0.86509,0
1.1727,3.1835,1.1727,-3.1835,-0.86536,0
1.1778,3.1846,1.1778,-3.1846,-0.86563,0
1.183,3.1858,1.183,-3.1858,-0.8659,0
1.1881,3.1869,1.1881,-3.1869,-0.86617,0
1.1932,3.1881,1.1932,-3.1881,-0.86644,0
1.1984,3.1892,1.1984,-3.1892,-0.8667,0
1.2035,3.1904,1.2035,-3.1904,-0.86697,0
1.2086,3.1915,1.2086,-3.1915,-0.86723,0
1.2137,3.1926,1.2137,-3.1926,-0.86749,0
1.2189,3.1937,1.2189,-3.1937,-0.86775,0
1.224,3.1948,1.224,-3.1948,-0.86801,0
1.2291,3.1959,1.2291,-3.1959,-0.86827,0
1.2343,3.197,1.2343,-3.197,-0.86853,0
1.2394,3.198,1.2394,-3.198,-0.86879,0
1.2445,3.1991,1.2445,-3.1991,-0.86904,0
1.2496,3.2002,1.2496,-3.2002,-0.8693,0
1.2548,3.2012,1.2548,-3.2012,-0.86955,0
1.2599,3.2022,1.2599,-3.2022,-0.8698,0
1.265,3.2033,1.265,-3.2033,-0.87006,0
1.2702,3.2043,1.2702,-3.2043,-0.87031,0
1.2753,3.2053,1.2753,-3.2053,-0.87056,0
1.2804,3.2063,1.2804,-3.2063,-0.87081,0
1.2855,3.2073,1.2855,-3.2073,-0.87106,0
1.2907,3.2083,1.2907,-3.2083,-0.8713,0
1.2958,3.2093,1.2958,-3.2093,-0.87155,0
1.3009,3.2103,1.3009,-3.2103,-0.8718,0
1.306,3.2112,1.306,-3.2112,-0.87204,0
1.3111,3.2122,1.3111,-3.2122,-0.87228,0
1.3163,3.2132,1.3163,-3.2132,-0.87253,0
1.3214,3.2141,1.3214,-3.2141,-0.87277,0
1.3265,3.215,1.3265,-3.215,-0.87301,0
1.3316,3.216,1.3316,-3.216,-0.87325,0
1.3367,3.2169,1.3367,-3.2169,-0.87349,0
1.3419,3.2178,1.3419,-3.2178,-0.87373,0
1.347,3.2187,1.347,-3.2187,-0.87396,0
1.3521,3.2196,1.3521,-3.2196,-0.8742,0
1.3572,3.2205,1.3572,-3.2205,-0.87444,0
1.3623,3.2214,1.3623,-3.2214,-0.87467,0
1.3675,3.2222,1.3675,-3.2222,-0.8749,0
1.3726,3.2231,1.3726,-3.2231,-0.87514,0
1.3777,3.224,1.3777,-3.224,-0.87537,0
1.3828,3.2248,1.3828,-3.2248,-0.8756,0
1.3879,3.2257,1.3879,-3.2257,-0.87583,0
1.393,3.2265,1.393,-3.2265,-0.87606,0
1.3981,3.2273,1.3981,-3.2273,-0.87629,0
1.4033,3.2281,1.4033,-3.2281,-0.87652,0
1.4084,3.2289,1.4084,-3.2289,-0.87674,0
1.4135,3.2297,1.4135,-3.2297,-0.87697,0
1.4186,3.2305,1.4186,-3.2305,-0.87719,0
1.4237,3.2313,1.4237,-3.2313,-0.87742,0
1.4288,3.2321,1.4288,-3.2321,-0.87764,0
1.4339,3.2329,1.4339,-3.2329,-0.87787,0
1.439,3.2336,1.439,-3.2336,-0.87809,0
1.4442,3.2344,1.4442,-3.2344,-0.87831,0
1.4493,3.2351,1.4493,-3.2351,-0.87853,0
1.4544,3.2359,1.4544,-3.2359,-0.87875,0
1.4595,3.2366,1.4595,-3.2366,-0.87897,0
1.4646,3.2373,1.4646,-3.2373,-0.87919,0
1.4697,3.238,1.4697,-3.238,-0.8794,0
1.4748,3.2387,1.4748,-3.2387,-0.87962,0
1.4799,3.2394,1.4799,-3.2394,-0.87984,0
1.485,3.2401,1.485,-3.2401,-0.88005,0
1.4901,3.2408,1.4901,-3.2408,-0.88027,0
1.4952,3.2415,1.4952,-3.2415,-0.88048,0
1.5003,3.2422,1.5003,-3.2422,-0.88069,0
1.5055,3.2428,1.5055,-3.2428,-0.8809,0
1.5106,3.2435,1.5106,-3.2435,-0.88112,0
1.5157,3.2441,1.5157,-3.2441,-0.88133,0
1.5208,3.2448,1.5208,-3.2448,-0.88154,0
1.5259,3.2454,1.5259,-3.2454,-0.88175,0
1.531,3.246,1.531,-3.246,-0.88195,0
1.5361,3.2466,1.5361,-3.2466,-0.88216,0
1.5412,3.2472,1.5412,-3.2472,-0.88237,0
1.5463,3.2478,1.5463,-3.2478,-0.88257,0
1.5514,3.2484,1.5514,-3.2484,-0.88278,0
1.5565,3.249,1.5565,-3.249,-0.88298,0
1.5616,3.2496,1.5616,-3.2496,-0.88319,0
1.5667,3.2502,1.5667,-3.2502,-0.88339,0
1.5718,3.2507,1.5718,-3.2507,-0.88359,0
1.5769,3.2513,1.5769,-3.2513,-0.8838,0
1.582,3.2518,1.582,-3.2518,-0.884,0
1.5871,3.2523,1.5871,-3.2523,-0.8842,0
1.5922,3.2529,1.5922,-3.2529,-0.8844,0
1.5973,3.2534,1.5973,-3.2534,-0.8846,0
1.6024,3.2539,1.6024,-3.2539,-0.8848,0
1.6075,3.2544,1.6075,-3.2544,-0.88499,0
1.6126,3.2549,1.6126,-3.2549,-0.88519,0
1.6177,3.2554,1.6177,-3.2554,-0.88539,0
1.6228,3.2559,1.6228,-3.2559,-0.88558,0
1.6279,3.2564,1.6279,-3.2564,-0.88578,0
1.633,3.2568,1.633,-3.2568,-0.88597,0
1.6381,3.2573,1.6381,-3.2573,-0.88617,0
1.6432,3.2577,1.6432,-3.2577,-0.88636,0
1.6483,3.2582,1.6483,-3.2582,-0.88655,0
1.6534,3.2586,1.6534,-3.2586,-0.88674,0
1.6585,3.259,1.6585,-3.259,-0.88693,0
1.6636,3.2595,1.6636,-3.2595,-0.88712,0
1.6687,3.2599,1.6687,-3.2599,-0.88731,0
1.6738,3.2603,1.6738,-3.2603,-0.8875,0
1.6788,3.2607,1.6788,-3.2607,-0.88769,0
1.6839,3.2611,1.6839,-3.2611,-0.88788,0
1.689,3.2615,1.689,-3.2615,-0.88807,0
1.6941,3.2618,1.6941,-3.2618,-0.88825,0
1.6992,3.2622,1.6992,-3.2622,-0.88844,0
1.7043,3.2626,1.7043,-3.2626,-0.88863,0
1.7094,3.2629,1.7094,-3.2629,-0.88881,0
1.7145,3.2633,1.7145,-3.2633,-0.889,0
1.7196,3.2636,1.7196,-3.2636,-0.88918,0
1.7247,3.2639,1.7247,-3.2639,-0.88936,0
1.7298,3.2642,1.7298,-3.2642,-0.88955,0
1.7349,3.2646,1.7349,-3.2646,-0.88973,0
1.74,3.2649,1.74,-3.2649,-0.88991,0
1.745,3.2652,1.745,-3.2652,-0.89009,0
1.7501,3.2655,1.7501,-3.2655,-0.89027,0
1.7552,3.2657,1.7552,-3.2657,-0.89045,0
1.7603,3.266,1.7603,-3.266,-0.89063,0
1.7654,3.2663,1.7654,-3.2663,-0.89081,0
1.7705,3.2665,1.7705,-3.2665,-0.89098,0
1.7756,3.2668,1.7756,-3.2668,-0.89116,0
1.7807,3.267,1.7807,-3.267,-0.89134,0
1.7858,3.2673,1.7858,-3.2673,-0.89151,0
1.7908,3.2675,1.7908,-3.2675,-0.89169,0
1.7959,3.2677,1.7959,-3.2677,-0.89186,0
1.801,3.2679,1.801,-3.2679,-0.89204,0
1.8061,3.2682,1.8061,-3.2682,-0.89221,0
1.8112,3.2684,1.8112,-3.2684,-0.89239,0
1.8163,3.2685,1.8163,-3.2685,-0.89256,0
1.8214,3.2687,1.8214,-3.2687,-0.89273,0
1.8265,3.2689,1.8265,-3.2689,-0.8929,0
1.8315,3.2691,1.8315,-3.2691,-0.89307,0
1.8366,3.2692,1.8366,-3.2692,-0.89324,0
1.8417,3.2694,1.8417,-3.2694,-0.89341,0
1.8468,3.2695,1.8468,-3.2695,-0.89358,0
1.8519,3.2697,1.8519,-3.2697,-0.89375,0
1.857,3.2698,1.857,-3.2698,-0.89392,0
1.862,3.2699,1.862,-3.2699,-0.89409,0
1.8671,3.27,1.8671,-3.27,-0.89426,0
1.8722,3.2702,1.8722,-3.2702,-0.89442,0
1.8773,3.2703,1.8773,-3.2703,-0.89459,0
1.8824,3.2703,1.8824,-3.2703,-0.89476,0
1.8875,3.2704,1.8875,-3.2704,-0.89492,0
1.8925,3.2705,1.8925,-3.2705,-0.89509,0
1.8976,3.2706,1.8976,-3.2706,-0.89525,0
1.9027,3.2706,1.9027,-3.2706,-0.89541,0
1.9078,3.2707,1.9078,-3.2707,-0.89558,0
1.9129,3.2707,1.9129,-3.2707,-0.89574,0
1.918,3.2708,1.918,-3.2708,-0.8959,0
1.923,3.2708,1.923,-3.2708,-0.89606,0
1.9281,3.2708,1.9281,-3.2708,-0.89622,0
1.9332,3.2709,1.9332,-3.2709,-0.89638,0
1.9383,3.2709,1.9383,-3.2709,-0.89654,0
1.9434,3.2709,1.9434,-3.2709,-0.8967,0
1.9484,3.2709,1.9484,-3.2709,-0.89686,0
1.9535,3.2709,1.9535,-3.2709,-0.89702,0
1.9586,3.2708,1.9586,-3.2708,-0.89718,0
1.9637,3.2708,1.9637,-3.2708,-0.89734,0
1.9687,3.2708,1.9687,-3.2708,-0.8975,0
1.9738,3.2707,1.9738,-3.2707,-0.89765,0
1.9789,3.2707,1.9789,-3.2707,-0.89781,0
1.984,3.2706,1.984,-3.2706,-0.89796,0
1.9891,3.2705,1.9891,-3.2705,-0.89812,0
1.9941,3.2705,1.9941,-3.2705,-0.89827,0
1.9992,3.2704,1.9992,-3.2704,-0.89843,0
2.0043,3.2703,2.0043,-3.2703,-0.89858,0
2.0094,3.2702,2.0094,-3.2702,-0.89874,0
2.0144,3.2701,2.0144,-3.2701,-0.89889,0
2.0195,3.27,2.0195,-3.27,-0.89904,0
2.0246,3.2699,2.0246,-3.2699,-0.89919,0
2.0297,3.2697,2.0297,-3.2697,-0.89935,0
2.0347,3.2696,2.0347,-3.2696,-0.8995,0
2.0398,3.2695,2.0398,-3.2695,-0.89965,0
2.0449,3.2693,2.0449,-3.2693,-0.8998,0
2.05,3.2692,2.05,-3.2692,-0.89995,0
2.055,3.269,2.055,-3.269,-0.9001,0
2.0601,3.2688,2.0601,-3.2688,-0.90025,0
2.0652,3.2686,2.0652,-3.2686,-0.9004,0
2.0703,3.2684,2.0703,-3.2684,-0.90054,0
2.0753,3.2682,2.0753,-3.2682,-0.90069,0
2.0804,3.268,2.0804,-3.268,-0.90084,0
2.0855,3.2678,2.0855,-3.2678,-0.90099,0
2.0906,3.2676,2.0906,-3.2676,-0.90113,0
2.0956,3.2674,2.0956,-3.2674,-0.90128,0
2.1007,3.2672,2.1007,-3.2672,-0.90142,0
2.1058,3.2669,2.1058,-3.2669,-0.90157,0
2.1109,3.2667,2.1109,-3.2667,-0.90171,0
2.1159,3.2664,2.1159,-3.2664,-0.90186,0
2.121,3.2661,2.121,-3.2661,-0.902,0
2.1261,3.2659,2.1261,-3.2659,-0.90214,0
2.1311,3.2656,2.1311,-3.2656,-0.90229,0
2.1362,3.2653,2.1362,-3.2653,-0.90243,0
2.1413,3.265,2.1413,-3.265,-0.90257,0
2.1464,3.2647,2.1464,-3.2647,-0.90271,0
2.1514,3.2644,2.1514,-3.2644,-0.90285,0
2.1565,3.2641,2.1565,-3.2641,-0.903,0
2.1616,3.2637,2.1616,-3.2637,-0.90314,0
2.1666,3.2634,2.1666,-3.2634,-0.90328,0
2.1717,3.2631,2.1717,-3.2631,-0.90342,0
2.1768,3.2627,2.1768,-3.2627,-0.90356,0
2.1818,3.2624,2.1818,-3.2624,-0.90369,0
2.1869,3.262,2.1869,-3.262,-0.90383,0
2.192,3.2616,2.192,-3.2616,-0.90397,0
2.1971,3.2612,2.1971,-3.2612,-0.90411,0
2.2021,3.2609,2.2021,-3.2609,-0.90425,0
2.2072,3.2605,2.2072,-3.2605,-0.90438,0
2.2123,3.2601,2.2123,-3.2601,-0.90452,0
2.2173,3.2596,2.2173,-3.2596,-0.90466,0
2.2224,3.2592,2.2224,-3.2592,-0.90479,0
2.2275,3.2588,2.2275,-3.2588,-0.90493,0
2.2325,3.2584,2.2325,-3.2584,-0.90506,0
2.2376,3.2579,2.2376,-3.2579,-0.9052,0
2.2427,3.2575,2.2427,-3.2575,-0.90533,0
2.2477,3.257,2.2477,-3.257,-0.90546,0
2.2528,3.2566,2.2528,-3.2566,-0.9056,0
2.2579,3.2561,2.2579,-3.2561,-0.90573,0
2.2629,3.2556,2.2629,-3.2556,-0.90586,0
2.268,3.2551,2.268,-3.2551,-0.906,0
2.2731,3.2546,2.2731,-3.2546,-0.90613,0
2.2781,3.2541,2.2781,-3.2541,-0.90626,0
2.2832,3.2536,2.2832,-3.2536,-0.90639,0
2.2883,3.2531,2.2883,-3.2531,-0.90652,0
2.2933,3.2526,2.2933,-3.2526,-0.90665,0
2.2984,3.252,2.2984,-3.252,-0.90678,0
2.3035,3.2515,2.3035,-3.2515,-0.90691,0
2.3085,3.2509,2.3085,-3.2509,-0.90704,0
2.3136,3.2504,2.3136,-3.2504,-0.90717,0
2.3186,3.2498,2.3186,-3.2498,-0.9073,0
2.3237,3.2492,2.3237,-3.2492,-0.90743,0
2.3288,3.2487,2.3288,-3.2487,-0.90756,0
2.3338,3.2481,2.3338,-3.2481,-0.90768,0
2.3389,3.2475,2.3389,-3.2475,-0.90781,0
2.344,3.2469,2.344,-3.2469,-0.90794,0
2.349,3.2463,2.349,-3.2463,-0.90806,0
2.3541,3.2456,2.3541,-3.2456,-0.90819,0
2.3592,3.245,2.3592,-3.245,-0.90832,0
2.3642,3.2444,2.3642,-3.2444,-0.90844,0
2.3693,3.2437,2.3693,-3.2437,-0.90857,0
2.3743,3.2431,2.3743,-3.2431,-0.90869,0
2.3794,3.2424,2.3794,-3.2424,-0.90882,0
2.3845,3.2418,2.3845,-3.2418,-0.90894,0
2.3895,3.2411,2.3895,-3.2411,-0.90906,0
2.3946,3.2404,2.3946,-3.2404,-0.90919,0
2.3997,3.2397,2.3997,-3.2397,-0.90931,0
2.4047,3.239,2.4047,-3.239,-0.90943,0
2.4098,3.2383,2.4098,-3.2383,-0.90956,0
2.4148,3.2376,2.4148,-3.2376,-0.90968,0
2.4199,3.2369,2.4199,-3.2369,-0.9098,0
2.425,3.2361,2.425,-3.2361,-0.90992,0
2.43,3.2354,2.43,-3.2354,-0.91004,0
2.4351,3.2347,2.4351,-3.2347,-0.91016,0
2.4401,3.2339,2.4401,-3.2339,-0.91028,0
2.4452,3.2331,2.4452,-3.2331,-0.9104,0
2.4503,3.2324,2.4503,-3.2324,-0.91052,0
2.4553,3.2316,2.4553,-3.2316,-0.91064,0
2.4604,3.2308,2.4604,-3.2308,-0.91076,0
2.4654,3.23,2.4654,-3.23,-0.91088,0
2.4705,3.2292,2.4705,-3.2292,-0.911,0
2.4756,3.2284,2.4756,-3.2284,-0.91112,0
2.4806,3.2276,2.4806,-3.2276,-0.91124,0
2.4857,3.2268,2.4857,-3.2268,-0.91136,0
2.4907,3.2259,2.4907,-3.2259,-0.91147,0
2.4958,3.2251,2.4958,-3.2251,-0.91159,0
2.5009,3.2243,2.5009,-3.2243,-0.91171,0
2.5059,3.2234,2.5059,-3.2234,-0.91182,0
2.511,3.2225,2.511,-3.2225,-0.91194,0
2.516,3.2217,2.516,-3.2217,-0.91206,0
2.5211,3.2208,2.5211,-3.2208,-0.91217,0
2.5261,3.2199,2.5261,-3.2199,-0.91229,0
2.5312,3.219,2.5312,-3.219,-0.9124,0
2.5363,3.2181,2.5363,-3.2181,-0.91252,0
2.5413,3.2172,2.5413,-3.2172,-0.91263,0
2.5464,3.2163,2.5464,-3.2163,-0.91274,0
2.5514,3.2153,2.5514,-3.2153,-0.91286,0
2.5565,3.2144,2.5565,-3.2144,-0.91297,0
2.5615,3.2135,2.5615,-3.2135,-0.91308,0
2.5666,3.2125,2.5666,-3.2125,-0.9132,0
2.5717,3.2115,2.5717,-3.2115,-0.91331,0
2.5767,3.2106,2.5767,-3.2106,-0.91342,0
2.5818,3.2096,2.5818,-3.2096,-0.91353,0
2.5868,3.2086,2.5868,-3.2086,-0.91365,0
2.5919,3.2076,2.5919,-3.2076,-0.91376,0
2.5969,3.2066,2.5969,-3.2066,-0.91387,0
2.602,3.2056,2.602,-3.2056,-0.91398,0
2.607,3.2046,2.607,-3.2046,-0.91409,0
2.6121,3.2036,2.6121,-3.2036,-0.9142,0
2.6172,3.2025,2.6172,-3.2025,-0.91431,0
2.6222,3.2015,2.6222,-3.2015,-0.91442,0
2.6273,3.2005,2.6273,-3.2005,-0.91453,0
2.6323,3.1994,2.6323,-3.1994,-0.91464,0
2.6374,3.1983,2.6374,-3.1983,-0.91475,0
2.6424,3.1973,2.6424,-3.1973,-0.91486,0
2.6475,3.1962,2.6475,-3.1962,-0.91496,0
2.6525,3.1951,2.6525,-3.1951,-0.91507,0
2.6576,3.194,2.6576,-3.194,-0.91518,0
2.6626,3.1929,2.6626,-3.1929,-0.91529,0
2.6677,3.1918,2.6677,-3.1918,-0.9154,0
2.6728,3.1906,2.6728,-3.1906,-0.9155,0
2.6778,3.1895,2.6778,-3.1895,-0.91561,0
2.6829,3.1884,2.6829,-3.1884,-0.91572,0
2.6879,3.1872,2.6879,-3.1872,-0.91582,0
2.693,3.1861,2.693,-3.1861,-0.91593,0
2.698,3.1849,2.698,-3.1849,-0.91603,0
2.7031,3.1837,2.7031,-3.1837,-0.91614,0
2.7081,3.1826,2.7081,-3.1826,-0.91624,0
2.7132,3.1814,2.7132,-3.1814,-0.91635,0
2.7182,3.1802,2.7182,-3.1802,-0.91645,0
2.7233,3.179,2.7233,-3.179,-0.91656,0
2.7283,3.1778,2.7283,-3.1778,-0.91666,0
2.7334,3.1765,2.7334,-3.1765,-0.91677,0
2.7384,3.1753,2.7384,-3.1753,-0.91687,0
2.7435,3.1741,2.7435,-3.1741,-0.91697,0
2.7485,3.1728,2.7485,-3.1728,-0.91708,0
2.7536,3.1716,2.7536,-3.1716,-0.91718,0
2.7586,3.1703,2.7586,-3.1703,-0.91728,0
2.7637,3.169,2.7637,-3.169,-0.91738,0
2.7687,3.1677,2.7687,-3.1677,-0.91749,0
2.7738,3.1665,2.7738,-3.1665,-0.91759,0
2.7788,3.1652,2.7788,-3.1652,-0.91769,0
2.7839,3.1639,2.7839,-3.1639,-0.91779,0
2.7889,3.1625,2.7889,-3.1625,-0.91789,0
2.794,3.1612,2.794,-3.1612,-0.91799,0
2.799,3.1599,2.799,-3.1599,-0.91809,0
2.8041,3.1586,2.8041,-3.1586,-0.91819,0
2.8091,3.1572,2.8091,-3.1572,-0.91829,0
2.8142,3.1558,2.8142,-3.1558,-0.91839,0
2.8192,3.1545,2.8192,-3.1545,-0.91849,0
2.8243,3.1531,2.8243,-3.1531,-0.91859,0
2.8293,3.1517,2.8293,-3.1517,-0.91869,0
2.8344,3.1503,2.8344,-3.1503,-0.91879,0
2.8394,3.1489,2.8394,-3.1489,-0.91889,0
2.8445,3.1475,2.8445,-3.1475,-0.91899,0
2.8495,3.1461,2.8495,-3.1461,-0.91908,0
2.8546,3.1447,2.8546,-3.1447,-0.91918,0
2.8596,3.1433,2.8596,-3.1433,-0.91928,0
2.8647,3.1418,2.8647,-3.1418,-0.91938,0
2.8697,3.1404,2.8697,-3.1404,-0.91947,0
2.8748,3.1389,2.8748,-3.1389,-0.91957,0
2.8798,3.1374,2.8798,-3.1374,-0.91967,0
2.8849,3.136,2.8849,-3.136,-0.91976,0
2.8899,3.1345,2.8899,-3.1345,-0.91986,0
2.895,3.133,2.895,-3.133,-0.91996,0
2.9,3.1315,2.9,-3.1315,-0.92005,0
2.9051,3.13,2.9051,-3.13,-0.92015,0
2.9101,3.1285,2.9101,-3.1285,-0.92024,0
2.9152,3.1269,2.9152,-3.1269,-0.92034,0
2.9202,3.1254,2.9202,-3.1254,-0.92043,0
2.9253,3.1238,2.9253,-3.1238,-0.92053,0
2.9303,3.1223,2.9303,-3.1223,-0.92062,0
2.9354,3.1207,2.9354,-3.1207,-0.92072,0
2.9404,3.1192,2.9404,-3.1192,-0.92081,0
2.9455,3.1176,2.9455,-3.1176,-0.9209,0
2.9505,3.116,2.9505,-3.116,-0.921,0
2.9555,3.1144,2.9555,-3.1144,-0.92109,0
2.9606,3.1128,2.9606,-3.1128,-0.92118,0
2.9656,3.1112,2.9656,-3.1112,-0.92128,0
2.9707,3.1095,2.9707,-3.1095,-0.92137,0
2.9757,3.1079,2.9757,-3.1079,-0.92146,0
2.9808,3.1063,2.9808,-3.1063,-0.92155,0
2.9858,3.1046,2.9858,-3.1046,-0.92165,0
2.9909,3.103,2.9909,-3.103,-0.92174,0
2.9959,3.1013,2.9959,-3.1013,-0.92183,0
3.001,3.0996,3.001,-3.0996,-0.92192,0
3.006,3.0979,3.006,-3.0979,-0.92201,0
3.0111,3.0962,3.0111,-3.0962,-0.9221,0
3.0161,3.0945,3.0161,-3.0945,-0.92219,0
3.0211,3.0928,3.0211,-3.0928,-0.92228,0
3.0262,3.0911,3.0262,-3.0911,-0.92238,0
3.0312,3.0893,3.0312,-3.0893,-0.92247,0
3.0363,3.0876,3.0363,-3.0876,-0.92256,0
3.0413,3.0859,3.0413,-3.0859,-0.92264,0
3.0464,3.0841,3.0464,-3.0841,-0.92273,0
3.0514,3.0823,3.0514,-3.0823,-0.92282,0
3.0565,3.0805,3.0565,-3.0805,-0.92291,0
3.0615,3.0788,3.0615,-3.0788,-0.923,0
3.0665,3.077,3.0665,-3.077,-0.92309,0
3.0716,3.0752,3.0716,-3.0752,-0.92318,0
3.0766,3.0733,3.0766,-3.0733,-0.92327,0
3.0817,3.0715,3.0817,-3.0715,-0.92335,0
3.0867,3.0697,3.0867,-3.0697,-0.92344,0
3.0918,3.0678,3.0918,-3.0678,-0.92353,0
3.0968,3.066,3.0968,-3.066,-0.92362,0
3.1019,3.0641,3.1019,-3.0641,-0.92371,0
3.1069,3.0623,3.1069,-3.0623,-0.92379,0
3.1119,3.0604,3.1119,-3.0604,-0.92388,0
3.117,3.0585,3.117,-3.0585,-0.92397,0
3.122,3.0566,3.122,-3.0566,-0.92405,0
3.1271,3.0547,3.1271,-3.0547,-0.92414,0
3.1321,3.0528,3.1321,-3.0528,-0.92422,0
3.1372,3.0508,3.1372,-3.0508,-0.92431,0
3.1422,3.0489,3.1422,-3.0489,-0.9244,0
3.1472,3.047,3.1472,-3.047,-0.92448,0
3.1523,3.045,3.1523,-3.045,-0.92457,0
3.1573,3.043,3.1573,-3.043,-0.92465,0
3.1624,3.0411,3.1624,-3.0411,-0.92474,0
3.1674,3.0391,3.1674,-3.0391,-0.92482,0
3.1725,3.0371,3.1725,-3.0371,-0.92491,0
3.1775,3.0351,3.1775,-3.0351,-0.92499,0
3.1825,3.0331,3.1825,-3.0331,-0.92507,0
3.1876,3.0311,3.1876,-3.0311,-0.92516,0
3.1926,3.029,3.1926,-3.029,-0.92524,0
3.1977,3.027,3.1977,-3.027,-0.92533,0
3.2027,3.0249,3.2027,-3.0249,-0.92541,0
3.2077,3.0229,3.2077,-3.0229,-0.92549,0
3.2128,3.0208,3.2128,-3.0208,-0.92558,0
3.2178,3.0187,3.2178,-3.0187,-0.92566,0
3.2229,3.0167,3.2229,-3.0167,-0.92574,0
3.2279,3.0146,3.2279,-3.0146,-0.92582,0
3.233,3.0124,3.233,-3.0124,-0.92591,0
3.238,3.0103,3.238,-3.0103,-0.92599,0
3.243,3.0082,3.243,-3.0082,-0.92607,0
3.2481,3.0061,3.2481,-3.0061,-0.92615,0
3.2531,3.0039,3.2531,-3.0039,-0.92623,0
3.2582,3.0018,3.2582,-3.0018,-0.92631,0
3.2632,2.9996,3.2632,-2.9996,-0.9264,0
3.2682,2.9974,3.2682,-2.9974,-0.92648,0
3.2733,2.9952,3.2733,-2.9952,-0.92656,0
3.2783,2.993,3.2783,-2.993,-0.92664,0
3.2834,2.9908,3.2834,-2.9908,-0.92672,0
3.2884,2.9886,3.2884,-2.9886,-0.9268,0
3.2934,2.9864,3.2934,-2.9864,-0.92688,0
3.2985,2.9841,3.2985,-2.9841,-0.92696,0
3.3035,2.9819,3.3035,-2.9819,-0.92704,0
3.3086,2.9796,3.3086,-2.9796,-0.92712,0
3.3136,2.9774,3.3136,-2.9774,-0.9272,0
3.3186,2.9751,3.3186,-2.9751,-0.92728,0
3.3237,2.9728,3.3237,-2.9728,-0.92736,0
3.3287,2.9705,3.3287,-2.9705,-0.92744,0
3.3338,2.9682,3.3338,-2.9682,-0.92751,0
3.3388,2.9659,3.3388,-2.9659,-0.92759,0
3.3438,2.9636,3.3438,-2.9636,-0.92767,0
3.3489,2.9612,3.3489,-2.9612,-0.92775,0
3.3539,2.9589,3.3539,-2.9589,-0.92783,0
3.359,2.9565,3.359,-2.9565,-0.92791,0
3.364,2.9542,3.364,-2.9542,-0.92798,0
3.369,2.9518,3.369,-2.9518,-0.92806,0
3.3741,2.9494,3.3741,-2.9494,-0.92814,0
3.3791,2.947,3.3791,-2.947,-0.92822,0
3.3841,2.9446,3.3841,-2.9446,-0.92829,0
3.3892,2.9422,3.3892,-2.9422,-0.92837,0
3.3942,2.9397,3.3942,-2.9397,-0.92845,0
3.3993,2.9373,3.3993,-2.9373,-0.92852,0
3.4043,2.9348,3.4043,-2.9348,-0.9286,0
3.4093,2.9324,3.4093,-2.9324,-0.92868,0
3.4144,2.9299,3.4144,-2.9299,-0.92875,0
3.4194,2.9274,3.4194,-2.9274,-0.92883,0
3.4245,2.9249,3.4245,-2.9249,-0.9289,0
3.4295,2.9224,3.4295,-2.9224,-0.92898,0
3.4345,2.9199,3.4345,-2.9199,-0.92905,0
3.4396,2.9174,3.4396,-2.9174,-0.92913,0
3.4446,2.9148,3.4446,-2.9148,-0.92921,0
3.4496,2.9123,3.4496,-2.9123,-0.92928,0
3.4547,2.9097,3.4547,-2.9097,-0.92936,0
3.4597,2.9071,3.4597,-2.9071,-0.92943,0
3.4648,2.9046,3.4648,-2.9046,-0.9295,0
3.4698,2.902,3.4698,-2.902,-0.92958,0
3.4748,2.8994,3.4748,-2.8994,-0.92965,0
3.4799,2.8968,3.4799,-2.8968,-0.92973,0
3.4849,2.8941,3.4849,-2.8941,-0.9298,0
3.4899,2.8915,3.4899,-2.8915,-0.92987,0
3.495,2.8888,3.495,-2.8888,-0.92995,0
3.5,2.8862,3.5,-2.8862,-0.93002,0
3.505,2.8835,3.505,-2.8835,-0.93009,0
3.5101,2.8808,3.5101,-2.8808,-0.93017,0
3.5151,2.8781,3.5151,-2.8781,-0.93024,0
3.5202,2.8754,3.5202,-2.8754,-0.93031,0
3.5252,2.8727,3.5252,-2.8727,-0.93039,0
3.5302,2.87,3.5302,-2.87,-0.93046,0
3.5353,2.8673,3.5353,-2.8673,-0.93053,0
3.5403,2.8645,3.5403,-2.8645,-0.9306,0
3.5453,2.8618,3.5453,-2.8618,-0.93068,0
3.5504,2.859,3.5504,-2.859,-0.93075,0
3.5554,2.8562,3.5554,-2.8562,-0.93082,0
3.5604,2.8534,3.5604,-2.8534,-0.93089,0
3.5655,2.8506,3.5655,-2.8506,-0.93096,0
3.5705,2.8478,3.5705,-2.8478,-0.93103,0
3.5756,2.845,3.5756,-2.845,-0.9311,0
3.5806,2.8421,3.5806,-2.8421,-0.93118,0
3.5856,2.8393,3.5856,-2.8393,-0.93125,0
3.5907,2.8364,3.5907,-2.8364,-0.93132,0
3.5957,2.8335,3.5957,-2.8335,-0.93139,0
3.6007,2.8307,3.6007,-2.8307,-0.93146,0
3.6058,2.8278,3.6058,-2.8278,-0.93153,0
3.6108,2.8248,3.6108,-2.8248,-0.9316,0
3.6158,2.8219,3.6158,-2.8219,-0.93167,0
3.6209,2.819,3.6209,-2.819,-0.93174,0
3.6259,2.816,3.6259,-2.816,-0.93181,0
3.6309,2.8131,3.6309,-2.8131,-0.93188,0
3.636,2.8101,3.636,-2.8101,-0.93195,0
3.641,2.8071,3.641,-2.8071,-0.93202,0
3.646,2.8041,3.646,-2.8041,-0.93209,0
3.6511,2.8011,3.6511,-2.8011,-0.93215,0
3.6561,2.7981,3.6561,-2.7981,-0.93222,0
3.6611,2.7951,3.6611,-2.7951,-0.93229,0
3.6662,2.792,3.6662,-2.792,-0.93236,0
3.6712,2.789,3.6712,-2.789,-0.93243,0
3.6762,2.7859,3.6762,-2.7859,-0.9325,0
3.6813,2.7828,3.6813,-2.7828,-0.93257,0
3.6863,2.7798,3.6863,-2.7798,-0.93263,0
3.6914,2.7767,3.6914,-2.7767,-0.9327,0
3.6964,2.7735,3.6964,-2.7735,-0.93277,0
3.7014,2.7704,3.7014,-2.7704,-0.93284,0
3.7065,2.7673,3.7065,-2.7673,-0.9329,0
3.7115,2.7641,3.7115,-2.7641,-0.93297,0
3.7165,2.7609,3.7165,-2.7609,-0.93304,0
3.7216,2.7578,3.7216,-2.7578,-0.93311,0
3.7266,2.7546,3.7266,-2.7546,-0.93317,0
3.7316,2.7514,3.7316,-2.7514,-0.93324,0
3.7367,2.7481,3.7367,-2.7481,-0.93331,0
3.7417,2.7449,3.7417,-2.7449,-0.93337,0
3.7467,2.7417,3.7467,-2.7417,-0.93344,0
3.7518,2.7384,3.7518,-2.7384,-0.93351,0
3.7568,2.7351,3.7568,-2.7351,-0.93357,0
3.7618,2.7319,3.7618,-2.7319,-0.93364,0
3.7669,2.7286,3.7669,-2.7286,-0.9337,0
3.7719,2.7253,3.7719,-2.7253,-0.93377,0
3.7769,2.7219,3.7769,-2.7219,-0.93384,0
3.782,2.7186,3.782,-2.7186,-0.9339,0
3.787,2.7153,3.787,-2.7153,-0.93397,0
3.792,2.7119,3.792,-2.7119,-0.93403,0
3.797,2.7085,3.797,-2.7085,-0.9341,0
3.8021,2.7051,3.8021,-2.7051,-0.93416,0
3.8071,2.7017,3.8071,-2.7017,-0.93423,0
3.8121,2.6983,3.8121,-2.6983,-0.93429,0
3.8172,2.6949,3.8172,-2.6949,-0.93436,0
3.8222,2.6914,3.8222,-2.6914,-0.93442,0
3.8272,2.688,3.8272,-2.688,-0.93449,0
3.8323,2.6845,3.8323,-2.6845,-0.93455,0
3.8373,2.681,3.8373,-2.681,-0.93461,0
3.8423,2.6775,3.8423,-2.6775,-0.93468,0
3.8474,2.674,3.8474,-2.674,-0.93474,0
3.8524,2.6705,3.8524,-2.6705,-0.93481,0
3.8574,2.6669,3.8574,-2.6669,-0.93487,0
3.8625,2.6634,3.8625,-2.6634,-0.93493,0
3.8675,2.6598,3.8675,-2.6598,-0.935,0
3.8725,2.6562,3.8725,-2.6562,-0.93506,0
3.8776,2.6526,3.8776,-2.6526,-0.93512,0
3.8826,2.649,3.8826,-2.649,-0.93519,0
3.8876,2.6454,3.8876,-2.6454,-0.93525,0
3.8927,2.6418,3.8927,-2.6418,-0.93531,0
3.8977,2.6381,3.8977,-2.6381,-0.93537,0
3.9027,2.6344,3.9027,-2.6344,-0.93544,0
3.9077,2.6308,3.9077,-2.6308,-0.9355,0
3.9128,2.6271,3.9128,-2.6271,-0.93556,0
3.9178,2.6233,3.9178,-2.6233,-0.93562,0
3.9228,2.6196,3.9228,-2.6196,-0.93568,0
3.9279,2.6159,3.9279,-2.6159,-0.93575,0
3.9329,2.6121,3.9329,-2.6121,-0.93581,0
3.9379,2.6083,3.9379,-2.6083,-0.93587,0
3.943,2.6046,3.943,-2.6046,-0.93593,0
3.948,2.6008,3.948,-2.6008,-0.93599,0
3.953,2.5969,3.953,-2.5969,-0.93605,0
3.9581,2.5931,3.9581,-2.5931,-0.93612,0
3.9631,2.5893,3.9631,-2.5893,-0.93618,0
3.9681,2.5854,3.9681,-2.5854,-0.93624,0
3.9731,2.5815,3.9731,-2.5815,-0.9363,0
3.9782,2.5776,3.9782,-2.5776,-0.93636,0
3.9832,2.5737,3.9832,-2.5737,-0.93642,0
3.9882,2.5698,3.9882,-2.5698,-0.93648,0
3.9933,2.5658,3.9933,-2.5658,-0.93654,0
3.9983,2.5619,3.9983,-2.5619,-0.9366,0
4.0033,2.5579,4.0033,-2.5579,-0.93666,0
4.0084,2.5539,4.0084,-2.5539,-0.93672,0
4.0134,2.5499,4.0134,-2.5499,-0.93678,0
4.0184,2.5459,4.0184,-2.5459,-0.93684,0
4.0235,2.5418,4.0235,-2.5418,-0.9369,0
4.0285,2.5378,4.0285,-2.5378,-0.93696,0
4.0335,2.5337,4.0335,-2.5337,-0.93702,0
4.0385,2.5296,4.0385,-2.5296,-0.93708,0
4.0436,2.5255,4.0436,-2.5255,-0.93714,0
4.0486,2.5214,4.0486,-2.5214,-0.9372,0
4.0536,2.5173,4.0536,-2.5173,-0.93726,0
4.0587,2.5131,4.0587,-2.5131,-0.93732,0
4.0637,2.509,4.0637,-2.509,-0.93737,0
4.0687,2.5048,4.0687,-2.5048,-0.93743,0
4.0737,2.5006,4.0737,-2.5006,-0.93749,0
4.0788,2.4963,4.0788,-2.4963,-0.93755,0
4.0838,2.4921,4.0838,-2.4921,-0.93761,0
4.0888,2.4878,4.0888,-2.4878,-0.93767,0
4.0939,2.4836,4.0939,-2.4836,-0.93772,0
4.0989,2.4793,4.0989,-2.4793,-0.93778,0
4.1039,2.475,4.1039,-2.475,-0.93784,0
4.1089,2.4706,4.1089,-2.4706,-0.9379,0
4.114,2.4663,4.114,-2.4663,-0.93796,0
4.119,2.4619,4.119,-2.4619,-0.93801,0
4.124,2.4576,4.124,-2.4576,-0.93807,0
4.1291,2.4532,4.1291,-2.4532,-0.93813,0
4.1341,2.4487,4.1341,-2.4487,-0.93819,0
4.1391,2.4443,4.1391,-2.4443,-0.93824,0
4.1442,2.4399,4.1442,-2.4399,-0.9383,0
4.1492,2.4354,4.1492,-2.4354,-0.93836,0
4.1542,2.4309,4.1542,-2.4309,-0.93841,0
4.1592,2.4264,4.1592,-2.4264,-0.93847,0
4.1643,2.4219,4.1643,-2.4219,-0.93853,0
4.1693,2.4173,4.1693,-2.4173,-0.93858,0
4.1743,2.4128,4.1743,-2.4128,-0.93864,0
4.1793,2.4082,4.1793,-2.4082,-0.9387,0
4.1844,2.4036,4.1844,-2.4036,-0.93875,0
4.1894,2.399,4.1894,-2.399,-0.93881,0
4.1944,2.3943,4.1944,-2.3943,-0.93887,0
4.1995,2.3897,4.1995,-2.3897,-0.93892,0
4.2045,2.385,4.2045,-2.385,-0.93898,0
4.2095,2.3803,4.2095,-2.3803,-0.93903,0
4.2145,2.3756,4.2145,-2.3756,-0.93909,0
4.2196,2.3708,4.2196,-2.3708,-0.93914,0
4.2246,2.3661,4.2246,-2.3661,-0.9392,0
4.2296,2.3613,4.2296,-2.3613,-0.93926,0
4.2347,2.3565,4.2347,-2.3565,-0.93931,0
4.2397,2.3517,4.2397,-2.3517,-0.93937,0
4.2447,2.3468,4.2447,-2.3468,-0.93942,0
4.2497,2.342,4.2497,-2.342,-0.93948,0
4.2548,2.3371,4.2548,-2.3371,-0.93953,0
4.2598,2.3322,4.2598,-2.3322,-0.93959,0
4.2648,2.3273,4.2648,-2.3273,-0.93964,0
4.2698,2.3223,4.2698,-2.3223,-0.93969,0
4.2749,2.3173,4.2749,-2.3173,-0.93975,0
4.2799,2.3124,4.2799,-2.3124,-0.9398,0
4.2849,2.3073,4.2849,-2.3073,-0.93986,0
4.29,2.3023,4.29,-2.3023,-0.93991,0
4.295,2.2973,4.295,-2.2973,-0.93997,0
4.3,2.2922,4.3,-2.2922,-0.94002,0
4.305,2.2871,4.305,-2.2871,-0.94007,0
4.3101,2.282,4.3101,-2.282,-0.94013,0
4.3151,2.2768,4.3151,-2.2768,-0.94018,0
4.3201,2.2717,4.3201,-2.2717,-0.94023,0
4.3251,2.2665,4.3251,-2.2665,-0.94029,0
4.3302,2.2613,4.3302,-2.2613,-0.94034,0
4.3352,2.256,4.3352,-2.256,-0.94039,0
4.3402,2.2508,4.3402,-2.2508,-0.94045,0
4.3453,2.2455,4.3453,-2.2455,-0.9405,0
4.3503,2.2402,4.3503,-2.2402,-0.94055,0
4.3553,2.2349,4.3553,-2.2349,-0.94061,0
4.3603,2.2295,4.3603,-2.2295,-0.94066,0
4.3654,2.2241,4.3654,-2.2241,-0.94071,0
4.3704,2.2187,4.3704,-2.2187,-0.94076,0
4.3754,2.2133,4.3754,-2.2133,-0.94082,0
4.3804,2.2079,4.3804,-2.2079,-0.94087,0
4.3855,2.2024,4.3855,-2.2024,-0.94092,0
4.3905,2.1969,4.3905,-2.1969,-0.94097,0
4.3955,2.1914,4.3955,-2.1914,-0.94103,0
4.4005,2.1858,4.4005,-2.1858,-0.94108,0
4.4056,2.1802,4.4056,-2.1802,-0.94113,0
4.4106,2.1746,4.4106,-2.1746,-0.94118,0
4.4156,2.169,4.4156,-2.169,-0.94123,0
4.4206,2.1634,4.4206,-2.1634,-0.94129,0
4.4257,2.1577,4.4257,-2.1577,-0.94134,0
4.4307,2.152,4.4307,-2.152,-0.94139,0
4.4357,2.1462,4.4357,-2.1462,-0.94144,0
4.4407,2.1405,4.4407,-2.1405,-0.94149,0
4.4458,2.1347,4.4458,-2.1347,-0.94154,0
4.4508,2.1289,4.4508,-2.1289,-0.94159,0
4.4558,2.123,4.4558,-2.123,-0.94165,0
4.4608,2.1172,4.4608,-2.1172,-0.9417,0
4.4659,2.1113,4.4659,-2.1113,-0.94175,0
4.4709,2.1053,4.4709,-2.1053,-0.9418,0
4.4759,2.0994,4.4759,-2.0994,-0.94185,0
4.4809,2.0934,4.4809,-2.0934,-0.9419,0
4.486,2.0874,4.486,-2.0874,-0.94195,0
4.491,2.0813,4.491,-2.0813,-0.942,0
4.496,2.0753,4.496,-2.0753,-0.94205,0
4.5011,2.0692,4.5011,-2.0692,-0.9421,0
4.5061,2.063,4.5061,-2.063,-0.94215,0
4.5111,2.0569,4.5111,-2.0569,-0.9422,0
4.5161,2.0507,4.5161,-2.0507,-0.94225,0
4.5212,2.0444,4.5212,-2.0444,-0.9423,0
4.5262,2.0382,4.5262,-2.0382,-0.94235,0
4.5312,2.0319,4.5312,-2.0319,-0.9424,0
4.5362,2.0256,4.5362,-2.0256,-0.94245,0
4.5413,2.0192,4.5413,-2.0192,-0.9425,0
4.5463,2.0129,4.5463,-2.0129,-0.94255,0
4.5513,2.0064,4.5513,-2.0064,-0.9426,0
4.5563,2,4.5563,-2,-0.94265,0
4.5613,1.9935,4.5613,-1.9935,-0.9427,0
4.5664,1.987,4.5664,-1.987,-0.94275,0
4.5714,1.9804,4.5714,-1.9804,-0.9428,0
4.5764,1.9738,4.5764,-1.9738,-0.94284,0
4.5814,1.9672,4.5814,-1.9672,-0.94289,0
4.5865,1.9606,4.5865,-1.9606,-0.94294,0
4.5915,1.9539,4.5915,-1.9539,-0.94299,0
4.5965,1.9472,4.5965,-1.9472,-0.94304,0
4.6015,1.9404,4.6015,-1.9404,-0.94309,0
4.6066,1.9336,4.6066,-1.9336,-0.94314,0
4.6116,1.9268,4.6116,-1.9268,-0.94319,0
4.6166,1.9199,4.6166,-1.9199,-0.94323,0
4.6216,1.913,4.6216,-1.913,-0.94328,0
4.6267,1.906,4.6267,-1.906,-0.94333,0
4.6317,1.899,4.6317,-1.899,-0.94338,0
4.6367,1.892,4.6367,-1.892,-0.94343,0
4.6417,1.8849,4.6417,-1.8849,-0.94347,0
4.6468,1.8778,4.6468,-1.8778,-0.94352,0
4.6518,1.8707,4.6518,-1.8707,-0.94357,0
4.6568,1.8635,4.6568,-1.8635,-0.94362,0
4.6618,1.8563,4.6618,-1.8563,-0.94367,0
4.6669,1.849,4.6669,-1.849,-0.94371,0
4.6719,1.8417,4.6719,-1.8417,-0.94376,0
4.6769,1.8343,4.6769,-1.8343,-0.94381,0
4.6819,1.8269,4.6819,-1.8269,-0.94385,0
4.687,1.8195,4.687,-1.8195,-0.9439,0
4.692,1.812,4.692,-1.812,-0.94395,0
4.697,1.8045,4.697,-1.8045,-0.944,0
4.702,1.7969,4.702,-1.7969,-0.94404,0
4.707,1.7893,4.707,-1.7893,-0.94409,0
4.7121,1.7816,4.7121,-1.7816,-0.94414,0
4.7171,1.7739,4.7171,-1.7739,-0.94418,0
4.7221,1.7661,4.7221,-1.7661,-0.94423,0
4.7271,1.7583,4.7271,-1.7583,-0.94428,0
4.7322,1.7504,4.7322,-1.7504,-0.94432,0
4.7372,1.7425,4.7372,-1.7425,-0.94437,0
4.7422,1.7346,4.7422,-1.7346,-0.94442,0
4.7472,1.7265,4.7472,-1.7265,-0.94446,0
4.7523,1.7185,4.7523,-1.7185,-0.94451,0
4.7573,1.7104,4.7573,-1.7104,-0.94455,0
4.7623,1.7022,4.7623,-1.7022,-0.9446,0
4.7673,1.694,4.7673,-1.694,-0.94465,0
4.7723,1.6857,4.7723,-1.6857,-0.94469,0
4.7774,1.6773,4.7774,-1.6773,-0.94474,0
4.7824,1.6689,4.7824,-1.6689,-0.94478,0
4.7874,1.6605,4.7874,-1.6605,-0.94483,0
4.7924,1.652,4.7924,-1.652,-0.94488,0
4.7975,1.6434,4.7975,-1.6434,-0.94492,0
4.8025,1.6348,4.8025,-1.6348,-0.94497,0
4.8075,1.6261,4.8075,-1.6261,-0.94501,0
4.8125,1.6173,4.8125,-1.6173,-0.94506,0
4.8176,1.6085,4.8176,-1.6085,-0.9451,0
4.8226,1.5996,4.8226,-1.5996,-0.94515,0
4.8276,1.5907,4.8276,-1.5907,-0.94519,0
4.8326,1.5817,4.8326,-1.5817,-0.94524,0
4.8376,1.5726,4.8376,-1.5726,-0.94528,0
4.8427,1.5635,4.8427,-1.5635,-0.94533,0
4.8477,1.5542,4.8477,-1.5542,-0.94537,0
4.8527,1.545,4.8527,-1.545,-0.94542,0
4.8577,1.5356,4.8577,-1.5356,-0.94546,0
4.8628,1.5262,4.8628,-1.5262,-0.94551,0
4.8678,1.5166,4.8678,-1.5166,-0.94555,0
4.8728,1.5071,4.8728,-1.5071,-0.94559,0
4.8778,1.4974,4.8778,-1.4974,-0.94564,0
4.8828,1.4876,4.8828,-1.4876,-0.94568,0
4.8879,1.4778,4.8879,-1.4778,-0.94573,0
4.8929,1.4679,4.8929,-1.4679,-0.94577,0
4.8979,1.4579,4.8979,-1.4579,-0.94582,0
4.9029,1.4478,4.9029,-1.4478,-0.94586,0
4.908,1.4377,4.908,-1.4377,-0.9459,0
4.913,1.4274,4.913,-1.4274,-0.94595,0
4.918,1.4171,4.918,-1.4171,-0.94599,0
4.923,1.4066,4.923,-1.4066,-0.94603,0
4.928,1.3961,4.928,-1.3961,-0.94608,0
4.9331,1.3854,4.9331,-1.3854,-0.94612,0
4.9381,1.3747,4.9381,-1.3747,-0.94617,0
4.9431,1.3639,4.9431,-1.3639,-0.94621,0
4.9481,1.3529,4.9481,-1.3529,-0.94625,0
4.9531,1.3419,4.9531,-1.3419,-0.9463,0
4.9582,1.3307,4.9582,-1.3307,-0.94634,0
4.9632,1.3194,4.9632,-1.3194,-0.94638,0
4.9682,1.308,4.9682,-1.308,-0.94642,0
4.9732,1.2965,4.9732,-1.2965,-0.94647,0
4.9783,1.2849,4.9783,-1.2849,-0.94651,0
4.9833,1.2731,4.9833,-1.2731,-0.94655,0
4.9883,1.2612,4.9883,-1.2612,-0.9466,0
4.9933,1.2492,4.9933,-1.2492,-0.94664,0
4.9983,1.237,4.9983,-1.237,-0.94668,0
5.0034,1.2247,5.0034,-1.2247,-0.94672,0
5.0084,1.2123,5.0084,-1.2123,-0.94677,0
5.0134,1.1997,5.0134,-1.1997,-0.94681,0
5.0184,1.1869,5.0184,-1.1869,-0.94685,0
5.0234,1.174,5.0234,-1.174,-0.94689,0
5.0285,1.1609,5.0285,-1.1609,-0.94694,0
5.0335,1.1477,5.0335,-1.1477,-0.94698,0
5.0385,1.1343,5.0385,-1.1343,-0.94702,0
5.0435,1.1207,5.0435,-1.1207,-0.94706,0
5.0486,1.1069,5.0486,-1.1069,-0.9471,0
5.0536,1.0929,5.0536,-1.0929,-0.94715,0
5.0586,1.0787,5.0586,-1.0787,-0.94719,0
5.0636,1.0642,5.0636,-1.0642,-0.94723,0
5.0686,1.0496,5.0686,-1.0496,-0.94727,0
5.0737,1.0347,5.0737,-1.0347,-0.94731,0
5.0787,1.0196,5.0787,-1.0196,-0.94735,0
5.0837,1.0043,5.0837,-1.0043,-0.9474,0
5.0887,0.98865,5.0887,-0.98865,-0.94744,0
5.0937,0.97275,5.0937,-0.97275,-0.94748,0
5.0988,0.95656,5.0988,-0.95656,-0.94752,0
5.1038,0.94006,5.1038,-0.94006,-0.94756,0
5.1088,0.92324,5.1088,-0.92324,-0.9476,0
5.1138,0.90608,5.1138,-0.90608,-0.94764,0
5.1188,0.88857,5.1188,-0.88857,-0.94768,0
5.1239,0.87067,5.1239,-0.87067,-0.94773,0
5.1289,0.85236,5.1289,-0.85236,-0.94777,0
5.1339,0.83363,5.1339,-0.83363,-0.94781,0
5.1389,0.81443,5.1389,-0.81443,-0.94785,0
5.1439,0.79474,5.1439,-0.79474,-0.94789,0
5.149,0.77452,5.149,-0.77452,-0.94793,0
5.154,0.75372,5.154,-0.75372,-0.94797,0
5.159,0.73229,5.159,-0.73229,-0.94801,0
5.164,0.71018,5.164,-0.71018,-0.94805,0
5.169,0.68733,5.169,-0.68733,-0.94809,0
5.1741,0.66365,5.1741,-0.66365,-0.94813,0
5.1791,0.63906,5.1791,-0.63906,-0.94817,0
5.1841,0.61344,5.1841,-0.61344,-0.94821,0
5.1891,0.58666,5.1891,-0.58666,-0.94825,0
5.1941,0.55856,5.1941,-0.55856,-0.94829,0
5.1992,0.52891,5.1992,-0.52891,-0.94833,0
5.2042,0.49746,5.2042,-0.49746,-0.94837,0
5.2092,0.46382,5.2092,-0.46382,-0.94841,0
5.2142,0.42748,5.2142,-0.42748,-0.94845,0
5.2192,0.38769,5.2192,-0.38769,-0.94849,0
5.2243,0.34324,5.2243,-0.34324,-0.94853,0
5.2293,0.29202,5.2293,-0.29202,-0.94857,0
5.2343,0.22954,5.2343,-0.22954,-0.94861,0
5.2393,0.1416,5.2393,-0.1416,-0.94865,0
5.1319,0,5.3568,0,-0.94869,0
5.0364,0,5.4624,0,-0.94873,0
4.9748,0,5.534,0,-0.94877,0
4.9262,0,5.5926,0,-0.94881,0
4.8851,0,5.6437,0,-0.94885,0
4.8489,0,5.6899,0,-0.94889,0
4.8164,0,5.7325,0,-0.94893,0
4.7867,0,5.7723,0,-0.94897,0
4.7592,0,5.8098,0,-0.949,0
4.7336,0,5.8455,0,-0.94904,0
4.7095,0,5.8796,0,-0.94908,0
4.6868,0,5.9123,0,-0.94912,0
4.6652,0,5.9439,0,-0.94916,0
4.6447,0,5.9745,0,-0.9492,0
4.6251,0,6.0042,0,-0.94924,0
4.6062,0,6.033,0,-0.94928,0
4.5882,0,6.0612,0,-0.94931,0
4.5708,0,6.0886,0,-0.94935,0
4.554,0,6.1154,0,-0.94939,0
4.5377,0,6.1417,0,-0.94943,0
4.522,0,6.1675,0,-0.94947,0
4.5068,0,6.1927,0,-0.94951,0
4.492,0,6.2176,0,-0.94954,0
4.4776,0,6.242,0,-0.94958,0
4.4636,0,6.266,0,-0.94962,0
4.45,0,6.2896,0,-0.94966,0
4.4367,0,6.313,0,-0.9497,0
4.4238,0,6.3359,0,-0.94973,0
4.4111,0,6.3586,0,-0.94977,0
4.3988,0,6.381,0,-0.94981,0
4.3867,0,6.4031,0,-0.94985,0
4.3749,0,6.425,0,-0.94989,0
4.3633,0,6.4466,0,-0.94992,0
4.352,0,6.468,0,-0.94996,0
4.3409,0,6.4891,0,-0.95,0
4.33,0,6.5101,0,-0.95004,0
4.3193,0,6.5308,0,-0.95007,0
4.3088,0,6.5513,0,-0.95011,0
4.2985,0,6.5716,0,-0.95015,0
4.2884,0,6.5918,0,-0.95018,0
4.2784,0,6.6118,0,-0.95022,0
4.2687,0,6.6316,0,-0.95026,0
4.2591,0,6.6512,0,-0.9503,0
4.2496,0,6.6707,0,-0.95033,0
4.2403,0,6.6901,0,-0.95037,0
4.2311,0,6.7093,0,-0.95041,0
4.2221,0,6.7283,0,-0.95044,0


==> figuresAndData/rLocusPlant6with6roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4,realPart5,imaginaryPart5,realPart6,imaginaryPart6
-0.16654,1.8448,-0.16654,-1.8448,-0.28492,0.95855,-0.28492,-0.95855,-0.048539,0.53768,-0.048539,-0.53768
-0.15291,1.8299,-0.15291,-1.8299,-0.27276,0.96857,-0.27276,-0.96857,-0.074337,0.56273,-0.074337,-0.56273
-0.13823,1.8145,-0.13823,-1.8145,-0.26008,0.98168,-0.26008,-0.98168,-0.10169,0.58397,-0.10169,-0.58397
-0.12233,1.7986,-0.12233,-1.7986,-0.24783,0.99862,-0.24783,-0.99862,-0.12984,0.60082,-0.12984,-0.60082
-0.10494,1.7823,-0.10494,-1.7823,-0.23748,1.0196,-0.23748,-1.0196,-0.15758,0.61308,-0.15758,-0.61308
-0.085772,1.7658,-0.085772,-1.7658,-0.23055,1.0442,-0.23055,-1.0442,-0.18368,0.6213,-0.18368,-0.6213
-0.064472,1.7492,-0.064472,-1.7492,-0.22814,1.071,-0.22814,-1.071,-0.20739,0.6265,-0.20739,-0.6265
-0.040686,1.733,-0.040686,-1.733,-0.23075,1.0988,-0.23075,-1.0988,-0.22856,0.62971,-0.22856,-0.62971
-0.014151,1.7178,-0.014151,-1.7178,-0.23845,1.1262,-0.23845,-1.1262,-0.2474,0.63174,-0.2474,-0.63174
0.015106,1.7047,0.015106,-1.7047,-0.25088,1.1516,-0.25088,-1.1516,-0.26423,0.63309,-0.26423,-0.63309
0.046582,1.6944,0.046582,-1.6944,-0.26721,1.1741,-0.26721,-1.1741,-0.27937,0.63407,-0.27937,-0.63407
0.079295,1.6878,0.079295,-1.6878,-0.28619,1.1927,-0.28619,-1.1927,-0.2931,0.63486,-0.2931,-0.63486
0.11209,1.6847,0.11209,-1.6847,-0.30644,1.2073,-0.30644,-1.2073,-0.30566,0.63557,-0.30566,-0.63557
0.14404,1.6849,0.14404,-1.6849,-0.32682,1.2183,-0.32682,-1.2183,-0.31721,0.63627,-0.31721,-0.63627
0.17456,1.6877,0.17456,-1.6877,-0.34664,1.2264,-0.34664,-1.2264,-0.32792,0.63698,-0.32792,-0.63698
0.20344,1.6924,0.20344,-1.6924,-0.36555,1.2321,-0.36555,-1.2321,-0.3379,0.63773,-0.3379,-0.63773
0.23065,1.6986,0.23065,-1.6986,-0.38342,1.2361,-0.38342,-1.2361,-0.34723,0.63852,-0.34723,-0.63852
0.25626,1.7057,0.25626,-1.7057,-0.40025,1.2387,-0.40025,-1.2387,-0.35601,0.63937,-0.35601,-0.63937
0.2804,1.7135,0.2804,-1.7135,-0.41611,1.2403,-0.41611,-1.2403,-0.36429,0.64028,-0.36429,-0.64028
0.3032,1.7219,0.3032,-1.7219,-0.43106,1.241,-0.43106,-1.241,-0.37213,0.64124,-0.37213,-0.64124
0.32478,1.7306,0.32478,-1.7306,-0.4452,1.2411,-0.4452,-1.2411,-0.37958,0.64226,-0.37958,-0.64226
0.34528,1.7396,0.34528,-1.7396,-0.45861,1.2406,-0.45861,-1.2406,-0.38667,0.64333,-0.38667,-0.64333
0.36479,1.7487,0.36479,-1.7487,-0.47135,1.2397,-0.47135,-1.2397,-0.39344,0.64445,-0.39344,-0.64445
0.3834,1.7579,0.3834,-1.7579,-0.48349,1.2385,-0.48349,-1.2385,-0.39991,0.64561,-0.39991,-0.64561
0.4012,1.7671,0.4012,-1.7671,-0.49508,1.2369,-0.49508,-1.2369,-0.40612,0.64683,-0.40612,-0.64683
0.41827,1.7763,0.41827,-1.7763,-0.50619,1.2351,-0.50619,-1.2351,-0.41208,0.64809,-0.41208,-0.64809
0.43465,1.7856,0.43465,-1.7856,-0.51685,1.2331,-0.51685,-1.2331,-0.41781,0.64939,-0.41781,-0.64939
0.45042,1.7948,0.45042,-1.7948,-0.5271,1.2309,-0.5271,-1.2309,-0.42332,0.65073,-0.42332,-0.65073
0.46561,1.804,0.46561,-1.804,-0.53697,1.2286,-0.53697,-1.2286,-0.42864,0.65211,-0.42864,-0.65211
0.48028,1.8131,0.48028,-1.8131,-0.5465,1.2261,-0.5465,-1.2261,-0.43378,0.65353,-0.43378,-0.65353
0.49446,1.8221,0.49446,-1.8221,-0.55572,1.2234,-0.55572,-1.2234,-0.43874,0.65498,-0.43874,-0.65498
0.50818,1.8311,0.50818,-1.8311,-0.56464,1.2207,-0.56464,-1.2207,-0.44354,0.65647,-0.44354,-0.65647
0.52148,1.8399,0.52148,-1.8399,-0.57329,1.2178,-0.57329,-1.2178,-0.44819,0.65799,-0.44819,-0.65799
0.53439,1.8488,0.53439,-1.8488,-0.58169,1.2149,-0.58169,-1.2149,-0.4527,0.65955,-0.4527,-0.65955
0.54693,1.8575,0.54693,-1.8575,-0.58986,1.2119,-0.58986,-1.2119,-0.45707,0.66113,-0.45707,-0.66113
0.55912,1.8661,0.55912,-1.8661,-0.59781,1.2088,-0.59781,-1.2088,-0.46131,0.66275,-0.46131,-0.66275
0.57099,1.8747,0.57099,-1.8747,-0.60555,1.2056,-0.60555,-1.2056,-0.46543,0.6644,-0.46543,-0.6644
0.58255,1.8832,0.58255,-1.8832,-0.61311,1.2024,-0.61311,-1.2024,-0.46944,0.66607,-0.46944,-0.66607
0.59382,1.8916,0.59382,-1.8916,-0.62049,1.1991,-0.62049,-1.1991,-0.47333,0.66778,-0.47333,-0.66778
0.60481,1.8999,0.60481,-1.8999,-0.6277,1.1957,-0.6277,-1.1957,-0.47711,0.66951,-0.47711,-0.66951
0.61555,1.9081,0.61555,-1.9081,-0.63476,1.1923,-0.63476,-1.1923,-0.48079,0.67127,-0.48079,-0.67127
0.62605,1.9162,0.62605,-1.9162,-0.64167,1.1888,-0.64167,-1.1888,-0.48438,0.67305,-0.48438,-0.67305
0.63631,1.9243,0.63631,-1.9243,-0.64844,1.1853,-0.64844,-1.1853,-0.48786,0.67487,-0.48786,-0.67487
0.64634,1.9323,0.64634,-1.9323,-0.65508,1.1818,-0.65508,-1.1818,-0.49126,0.6767,-0.49126,-0.6767
0.65617,1.9402,0.65617,-1.9402,-0.6616,1.1782,-0.6616,-1.1782,-0.49457,0.67857,-0.49457,-0.67857
0.6658,1.948,0.6658,-1.948,-0.66801,1.1745,-0.66801,-1.1745,-0.49779,0.68046,-0.49779,-0.68046
0.67523,1.9558,0.67523,-1.9558,-0.67431,1.1708,-0.67431,-1.1708,-0.50092,0.68238,-0.50092,-0.68238
0.68448,1.9635,0.68448,-1.9635,-0.6805,1.1671,-0.6805,-1.1671,-0.50398,0.68432,-0.50398,-0.68432
0.69355,1.9711,0.69355,-1.9711,-0.6866,1.1633,-0.6866,-1.1633,-0.50695,0.68628,-0.50695,-0.68628
0.70246,1.9786,0.70246,-1.9786,-0.69261,1.1595,-0.69261,-1.1595,-0.50985,0.68828,-0.50985,-0.68828
0.71121,1.9861,0.71121,-1.9861,-0.69854,1.1557,-0.69854,-1.1557,-0.51266,0.69029,-0.51266,-0.69029
0.7198,1.9935,0.7198,-1.9935,-0.70439,1.1518,-0.70439,-1.1518,-0.51541,0.69233,-0.51541,-0.69233
0.72824,2.0008,0.72824,-2.0008,-0.71016,1.1479,-0.71016,-1.1479,-0.51808,0.6944,-0.51808,-0.6944
0.73654,2.0081,0.73654,-2.0081,-0.71587,1.144,-0.71587,-1.144,-0.52067,0.69648,-0.52067,-0.69648
0.7447,2.0153,0.7447,-2.0153,-0.72151,1.14,-0.72151,-1.14,-0.52319,0.69859,-0.52319,-0.69859
0.75273,2.0224,0.75273,-2.0224,-0.72709,1.136,-0.72709,-1.136,-0.52564,0.70073,-0.52564,-0.70073
0.76063,2.0295,0.76063,-2.0295,-0.73261,1.132,-0.73261,-1.132,-0.52801,0.70289,-0.52801,-0.70289
0.76841,2.0365,0.76841,-2.0365,-0.73809,1.1279,-0.73809,-1.1279,-0.53032,0.70507,-0.53032,-0.70507
0.77607,2.0434,0.77607,-2.0434,-0.74351,1.1238,-0.74351,-1.1238,-0.53255,0.70727,-0.53255,-0.70727
0.78361,2.0503,0.78361,-2.0503,-0.7489,1.1197,-0.7489,-1.1197,-0.53471,0.70949,-0.53471,-0.70949
0.79105,2.0571,0.79105,-2.0571,-0.75424,1.1155,-0.75424,-1.1155,-0.5368,0.71173,-0.5368,-0.71173
0.79837,2.0639,0.79837,-2.0639,-0.75955,1.1113,-0.75955,-1.1113,-0.53882,0.71399,-0.53882,-0.71399
0.8056,2.0706,0.8056,-2.0706,-0.76483,1.1071,-0.76483,-1.1071,-0.54077,0.71628,-0.54077,-0.71628
0.81272,2.0773,0.81272,-2.0773,-0.77008,1.1029,-0.77008,-1.1029,-0.54264,0.71858,-0.54264,-0.71858
0.81975,2.0839,0.81975,-2.0839,-0.77531,1.0987,-0.77531,-1.0987,-0.54444,0.72089,-0.54444,-0.72089
0.82668,2.0905,0.82668,-2.0905,-0.78051,1.0944,-0.78051,-1.0944,-0.54617,0.72323,-0.54617,-0.72323
0.83352,2.097,0.83352,-2.097,-0.7857,1.0901,-0.7857,-1.0901,-0.54782,0.72557,-0.54782,-0.72557
0.84027,2.1035,0.84027,-2.1035,-0.79088,1.0858,-0.79088,-1.0858,-0.5494,0.72793,-0.5494,-0.72793
0.84694,2.1099,0.84694,-2.1099,-0.79604,1.0815,-0.79604,-1.0815,-0.5509,0.7303,-0.5509,-0.7303
0.85352,2.1162,0.85352,-2.1162,-0.8012,1.0771,-0.8012,-1.0771,-0.55232,0.73269,-0.55232,-0.73269
0.86002,2.1225,0.86002,-2.1225,-0.80635,1.0728,-0.80635,-1.0728,-0.55367,0.73507,-0.55367,-0.73507
0.86645,2.1288,0.86645,-2.1288,-0.8115,1.0684,-0.8115,-1.0684,-0.55495,0.73747,-0.55495,-0.73747
0.87279,2.135,0.87279,-2.135,-0.81665,1.0641,-0.81665,-1.0641,-0.55614,0.73986,-0.55614,-0.73986
0.87906,2.1412,0.87906,-2.1412,-0.8218,1.0597,-0.8218,-1.0597,-0.55726,0.74226,-0.55726,-0.74226
0.88526,2.1473,0.88526,-2.1473,-0.82696,1.0553,-0.82696,-1.0553,-0.5583,0.74466,-0.5583,-0.74466
0.89139,2.1534,0.89139,-2.1534,-0.83213,1.0509,-0.83213,-1.0509,-0.55926,0.74705,-0.55926,-0.74705
0.89745,2.1595,0.89745,-2.1595,-0.83731,1.0466,-0.83731,-1.0466,-0.56014,0.74943,-0.56014,-0.74943
0.90344,2.1655,0.90344,-2.1655,-0.8425,1.0422,-0.8425,-1.0422,-0.56095,0.7518,-0.56095,-0.7518
0.90937,2.1714,0.90937,-2.1714,-0.84769,1.0379,-0.84769,-1.0379,-0.56167,0.75416,-0.56167,-0.75416
0.91523,2.1774,0.91523,-2.1774,-0.85291,1.0335,-0.85291,-1.0335,-0.56233,0.7565,-0.56233,-0.7565
0.92103,2.1832,0.92103,-2.1832,-0.85813,1.0292,-0.85813,-1.0292,-0.5629,0.75882,-0.5629,-0.75882
0.92677,2.1891,0.92677,-2.1891,-0.86337,1.0249,-0.86337,-1.0249,-0.5634,0.76112,-0.5634,-0.76112
0.93245,2.1949,0.93245,-2.1949,-0.86862,1.0206,-0.86862,-1.0206,-0.56383,0.76339,-0.56383,-0.76339
0.93808,2.2006,0.93808,-2.2006,-0.87388,1.0163,-0.87388,-1.0163,-0.56419,0.76563,-0.56419,-0.76563
0.94364,2.2064,0.94364,-2.2064,-0.87916,1.0121,-0.87916,-1.0121,-0.56449,0.76784,-0.56449,-0.76784
0.94916,2.2121,0.94916,-2.2121,-0.88444,1.0079,-0.88444,-1.0079,-0.56471,0.77002,-0.56471,-0.77002
0.95461,2.2177,0.95461,-2.2177,-0.88974,1.0038,-0.88974,-1.0038,-0.56487,0.77215,-0.56487,-0.77215
0.96002,2.2233,0.96002,-2.2233,-0.89504,0.99964,-0.89504,-0.99964,-0.56498,0.77424,-0.56498,-0.77424
0.96537,2.2289,0.96537,-2.2289,-0.90035,0.99556,-0.90035,-0.99556,-0.56502,0.7763,-0.56502,-0.7763
0.97067,2.2345,0.97067,-2.2345,-0.90566,0.99151,-0.90566,-0.99151,-0.56501,0.7783,-0.56501,-0.7783
0.97593,2.24,0.97593,-2.24,-0.91098,0.98751,-0.91098,-0.98751,-0.56495,0.78027,-0.56495,-0.78027
0.98113,2.2455,0.98113,-2.2455,-0.91629,0.98355,-0.91629,-0.98355,-0.56484,0.78218,-0.56484,-0.78218
0.98629,2.2509,0.98629,-2.2509,-0.9216,0.97964,-0.9216,-0.97964,-0.56469,0.78405,-0.56469,-0.78405
0.9914,2.2563,0.9914,-2.2563,-0.92691,0.97577,-0.92691,-0.97577,-0.5645,0.78587,-0.5645,-0.78587
0.99647,2.2617,0.99647,-2.2617,-0.9322,0.97194,-0.9322,-0.97194,-0.56426,0.78764,-0.56426,-0.78764
1.0015,2.2671,1.0015,-2.2671,-0.93749,0.96816,-0.93749,-0.96816,-0.564,0.78936,-0.564,-0.78936
1.0065,2.2724,1.0065,-2.2724,-0.94277,0.96443,-0.94277,-0.96443,-0.5637,0.79103,-0.5637,-0.79103
1.0114,2.2777,1.0114,-2.2777,-0.94803,0.96074,-0.94803,-0.96074,-0.56338,0.79265,-0.56338,-0.79265
1.0163,2.2829,1.0163,-2.2829,-0.95327,0.9571,-0.95327,-0.9571,-0.56303,0.79422,-0.56303,-0.79422
1.0212,2.2882,1.0212,-2.2882,-0.9585,0.9535,-0.9585,-0.9535,-0.56265,0.79574,-0.56265,-0.79574
1.026,2.2934,1.026,-2.2934,-0.96371,0.94995,-0.96371,-0.94995,-0.56226,0.79722,-0.56226,-0.79722
1.0307,2.2985,1.0307,-2.2985,-0.96889,0.94644,-0.96889,-0.94644,-0.56185,0.79865,-0.56185,-0.79865
1.0355,2.3037,1.0355,-2.3037,-0.97405,0.94297,-0.97405,-0.94297,-0.56142,0.80004,-0.56142,-0.80004
1.0402,2.3088,1.0402,-2.3088,-0.97919,0.93954,-0.97919,-0.93954,-0.56098,0.80138,-0.56098,-0.80138
1.0448,2.3139,1.0448,-2.3139,-0.9843,0.93615,-0.9843,-0.93615,-0.56053,0.80268,-0.56053,-0.80268
1.0495,2.3189,1.0495,-2.3189,-0.98938,0.9328,-0.98938,-0.9328,-0.56007,0.80394,-0.56007,-0.80394
1.054,2.324,1.054,-2.324,-0.99444,0.92948,-0.99444,-0.92948,-0.5596,0.80515,-0.5596,-0.80515
1.0586,2.329,1.0586,-2.329,-0.99947,0.9262,-0.99947,-0.9262,-0.55912,0.80633,-0.55912,-0.80633
1.0631,2.334,1.0631,-2.334,-1.0045,0.92296,-1.0045,-0.92296,-0.55864,0.80747,-0.55864,-0.80747
1.0676,2.3389,1.0676,-2.3389,-1.0094,0.91975,-1.0094,-0.91975,-0.55816,0.80857,-0.55816,-0.80857
1.072,2.3438,1.072,-2.3438,-1.0144,0.91657,-1.0144,-0.91657,-0.55767,0.80964,-0.55767,-0.80964
1.0765,2.3487,1.0765,-2.3487,-1.0193,0.91341,-1.0193,-0.91341,-0.55718,0.81067,-0.55718,-0.81067
1.0808,2.3536,1.0808,-2.3536,-1.0241,0.91029,-1.0241,-0.91029,-0.55669,0.81167,-0.55669,-0.81167
1.0852,2.3585,1.0852,-2.3585,-1.029,0.9072,-1.029,-0.9072,-0.5562,0.81264,-0.5562,-0.81264
1.0895,2.3633,1.0895,-2.3633,-1.0338,0.90413,-1.0338,-0.90413,-0.55571,0.81358,-0.55571,-0.81358
1.0938,2.3681,1.0938,-2.3681,-1.0386,0.90109,-1.0386,-0.90109,-0.55523,0.81449,-0.55523,-0.81449
1.0981,2.3729,1.0981,-2.3729,-1.0433,0.89808,-1.0433,-0.89808,-0.55474,0.81537,-0.55474,-0.81537
1.1023,2.3777,1.1023,-2.3777,-1.048,0.89508,-1.048,-0.89508,-0.55426,0.81622,-0.55426,-0.81622
1.1065,2.3824,1.1065,-2.3824,-1.0527,0.89211,-1.0527,-0.89211,-0.55378,0.81705,-0.55378,-0.81705
1.1107,2.3871,1.1107,-2.3871,-1.0574,0.88916,-1.0574,-0.88916,-0.5533,0.81785,-0.5533,-0.81785
1.1148,2.3918,1.1148,-2.3918,-1.062,0.88623,-1.062,-0.88623,-0.55283,0.81863,-0.55283,-0.81863
1.1189,2.3965,1.1189,-2.3965,-1.0666,0.88332,-1.0666,-0.88332,-0.55236,0.81938,-0.55236,-0.81938
1.123,2.4011,1.123,-2.4011,-1.0711,0.88043,-1.0711,-0.88043,-0.5519,0.82012,-0.5519,-0.82012
1.1271,2.4057,1.1271,-2.4057,-1.0756,0.87755,-1.0756,-0.87755,-0.55144,0.82083,-0.55144,-0.82083
1.1311,2.4103,1.1311,-2.4103,-1.0801,0.87469,-1.0801,-0.87469,-0.55099,0.82152,-0.55099,-0.82152
1.1351,2.4149,1.1351,-2.4149,-1.0846,0.87185,-1.0846,-0.87185,-0.55054,0.82219,-0.55054,-0.82219
1.1391,2.4195,1.1391,-2.4195,-1.089,0.86902,-1.089,-0.86902,-0.55009,0.82284,-0.55009,-0.82284
1.1431,2.424,1.1431,-2.424,-1.0934,0.86621,-1.0934,-0.86621,-0.54965,0.82348,-0.54965,-0.82348
1.147,2.4285,1.147,-2.4285,-1.0978,0.86341,-1.0978,-0.86341,-0.54922,0.82409,-0.54922,-0.82409
1.1509,2.433,1.1509,-2.433,-1.1021,0.86062,-1.1021,-0.86062,-0.54879,0.82469,-0.54879,-0.82469
1.1548,2.4375,1.1548,-2.4375,-1.1064,0.85784,-1.1064,-0.85784,-0.54836,0.82527,-0.54836,-0.82527
1.1587,2.442,1.1587,-2.442,-1.1107,0.85508,-1.1107,-0.85508,-0.54794,0.82584,-0.54794,-0.82584
1.1625,2.4464,1.1625,-2.4464,-1.115,0.85233,-1.115,-0.85233,-0.54753,0.82639,-0.54753,-0.82639
1.1663,2.4508,1.1663,-2.4508,-1.1192,0.84958,-1.1192,-0.84958,-0.54712,0.82693,-0.54712,-0.82693
1.1701,2.4552,1.1701,-2.4552,-1.1234,0.84685,-1.1234,-0.84685,-0.54672,0.82745,-0.54672,-0.82745
1.1739,2.4596,1.1739,-2.4596,-1.1275,0.84412,-1.1275,-0.84412,-0.54632,0.82796,-0.54632,-0.82796
1.1776,2.464,1.1776,-2.464,-1.1317,0.84141,-1.1317,-0.84141,-0.54593,0.82846,-0.54593,-0.82846
1.1813,2.4683,1.1813,-2.4683,-1.1358,0.8387,-1.1358,-0.8387,-0.54554,0.82895,-0.54554,-0.82895
1.185,2.4727,1.185,-2.4727,-1.1399,0.836,-1.1399,-0.836,-0.54516,0.82942,-0.54516,-0.82942
1.1887,2.477,1.1887,-2.477,-1.1439,0.8333,-1.1439,-0.8333,-0.54479,0.82988,-0.54479,-0.82988
1.1924,2.4813,1.1924,-2.4813,-1.148,0.83062,-1.148,-0.83062,-0.54441,0.83033,-0.54441,-0.83033
1.196,2.4855,1.196,-2.4855,-1.152,0.82793,-1.152,-0.82793,-0.54405,0.83077,-0.54405,-0.83077
1.1996,2.4898,1.1996,-2.4898,-1.156,0.82526,-1.156,-0.82526,-0.54369,0.8312,-0.54369,-0.8312
1.2032,2.494,1.2032,-2.494,-1.1599,0.82259,-1.1599,-0.82259,-0.54333,0.83161,-0.54333,-0.83161
1.2068,2.4982,1.2068,-2.4982,-1.1638,0.81992,-1.1638,-0.81992,-0.54298,0.83202,-0.54298,-0.83202
1.2104,2.5024,1.2104,-2.5024,-1.1677,0.81726,-1.1677,-0.81726,-0.54264,0.83242,-0.54264,-0.83242
1.2139,2.5066,1.2139,-2.5066,-1.1716,0.81461,-1.1716,-0.81461,-0.54229,0.83281,-0.54229,-0.83281
1.2174,2.5108,1.2174,-2.5108,-1.1755,0.81195,-1.1755,-0.81195,-0.54196,0.83319,-0.54196,-0.83319
1.2209,2.515,1.2209,-2.515,-1.1793,0.80931,-1.1793,-0.80931,-0.54163,0.83356,-0.54163,-0.83356
1.2244,2.5191,1.2244,-2.5191,-1.1831,0.80666,-1.1831,-0.80666,-0.5413,0.83393,-0.5413,-0.83393
1.2279,2.5232,1.2279,-2.5232,-1.1869,0.80402,-1.1869,-0.80402,-0.54098,0.83428,-0.54098,-0.83428
1.2313,2.5273,1.2313,-2.5273,-1.1907,0.80138,-1.1907,-0.80138,-0.54066,0.83463,-0.54066,-0.83463
1.2348,2.5314,1.2348,-2.5314,-1.1944,0.79874,-1.1944,-0.79874,-0.54034,0.83497,-0.54034,-0.83497
1.2382,2.5355,1.2382,-2.5355,-1.1981,0.7961,-1.1981,-0.7961,-0.54003,0.83531,-0.54003,-0.83531
1.2416,2.5395,1.2416,-2.5395,-1.2018,0.79347,-1.2018,-0.79347,-0.53973,0.83563,-0.53973,-0.83563
1.2449,2.5436,1.2449,-2.5436,-1.2055,0.79084,-1.2055,-0.79084,-0.53943,0.83595,-0.53943,-0.83595
1.2483,2.5476,1.2483,-2.5476,-1.2092,0.78821,-1.2092,-0.78821,-0.53913,0.83626,-0.53913,-0.83626
1.2516,2.5516,1.2516,-2.5516,-1.2128,0.78558,-1.2128,-0.78558,-0.53884,0.83657,-0.53884,-0.83657
1.2549,2.5556,1.2549,-2.5556,-1.2164,0.78295,-1.2164,-0.78295,-0.53855,0.83687,-0.53855,-0.83687
1.2583,2.5596,1.2583,-2.5596,-1.22,0.78032,-1.22,-0.78032,-0.53827,0.83717,-0.53827,-0.83717
1.2615,2.5636,1.2615,-2.5636,-1.2236,0.77769,-1.2236,-0.77769,-0.53799,0.83745,-0.53799,-0.83745
1.2648,2.5675,1.2648,-2.5675,-1.2271,0.77506,-1.2271,-0.77506,-0.53771,0.83774,-0.53771,-0.83774
1.2681,2.5715,1.2681,-2.5715,-1.2306,0.77243,-1.2306,-0.77243,-0.53743,0.83801,-0.53743,-0.83801
1.2713,2.5754,1.2713,-2.5754,-1.2342,0.7698,-1.2342,-0.7698,-0.53717,0.83829,-0.53717,-0.83829
1.2745,2.5793,1.2745,-2.5793,-1.2376,0.76717,-1.2376,-0.76717,-0.5369,0.83855,-0.5369,-0.83855
1.2778,2.5832,1.2778,-2.5832,-1.2411,0.76454,-1.2411,-0.76454,-0.53664,0.83881,-0.53664,-0.83881
1.281,2.5871,1.281,-2.5871,-1.2446,0.76191,-1.2446,-0.76191,-0.53638,0.83907,-0.53638,-0.83907
1.2841,2.5909,1.2841,-2.5909,-1.248,0.75928,-1.248,-0.75928,-0.53612,0.83932,-0.53612,-0.83932
1.2873,2.5948,1.2873,-2.5948,-1.2514,0.75664,-1.2514,-0.75664,-0.53587,0.83957,-0.53587,-0.83957
1.2904,2.5986,1.2904,-2.5986,-1.2548,0.75401,-1.2548,-0.75401,-0.53562,0.83981,-0.53562,-0.83981
1.2936,2.6025,1.2936,-2.6025,-1.2582,0.75137,-1.2582,-0.75137,-0.53538,0.84005,-0.53538,-0.84005
1.2967,2.6063,1.2967,-2.6063,-1.2616,0.74873,-1.2616,-0.74873,-0.53513,0.84028,-0.53513,-0.84028
1.2998,2.6101,1.2998,-2.6101,-1.2649,0.74609,-1.2649,-0.74609,-0.53489,0.84051,-0.53489,-0.84051
1.3029,2.6139,1.3029,-2.6139,-1.2683,0.74344,-1.2683,-0.74344,-0.53466,0.84074,-0.53466,-0.84074
1.306,2.6176,1.306,-2.6176,-1.2716,0.7408,-1.2716,-0.7408,-0.53442,0.84096,-0.53442,-0.84096
1.3091,2.6214,1.3091,-2.6214,-1.2749,0.73815,-1.2749,-0.73815,-0.53419,0.84118,-0.53419,-0.84118
1.3121,2.6252,1.3121,-2.6252,-1.2781,0.7355,-1.2781,-0.7355,-0.53397,0.84139,-0.53397,-0.84139
1.3151,2.6289,1.3151,-2.6289,-1.2814,0.73284,-1.2814,-0.73284,-0.53374,0.8416,-0.53374,-0.8416
1.3182,2.6326,1.3182,-2.6326,-1.2846,0.73018,-1.2846,-0.73018,-0.53352,0.84181,-0.53352,-0.84181
1.3212,2.6363,1.3212,-2.6363,-1.2879,0.72752,-1.2879,-0.72752,-0.5333,0.84201,-0.5333,-0.84201
1.3242,2.64,1.3242,-2.64,-1.2911,0.72486,-1.2911,-0.72486,-0.53309,0.84221,-0.53309,-0.84221
1.3272,2.6437,1.3272,-2.6437,-1.2943,0.72219,-1.2943,-0.72219,-0.53287,0.84241,-0.53287,-0.84241
1.3301,2.6474,1.3301,-2.6474,-1.2975,0.71951,-1.2975,-0.71951,-0.53266,0.8426,-0.53266,-0.8426
1.3331,2.6511,1.3331,-2.6511,-1.3006,0.71684,-1.3006,-0.71684,-0.53245,0.84279,-0.53245,-0.84279
1.336,2.6547,1.336,-2.6547,-1.3038,0.71416,-1.3038,-0.71416,-0.53225,0.84298,-0.53225,-0.84298
1.339,2.6584,1.339,-2.6584,-1.3069,0.71147,-1.3069,-0.71147,-0.53204,0.84317,-0.53204,-0.84317
1.3419,2.662,1.3419,-2.662,-1.3101,0.70878,-1.3101,-0.70878,-0.53184,0.84335,-0.53184,-0.84335
1.3448,2.6656,1.3448,-2.6656,-1.3132,0.70609,-1.3132,-0.70609,-0.53165,0.84353,-0.53165,-0.84353
1.3477,2.6692,1.3477,-2.6692,-1.3163,0.70339,-1.3163,-0.70339,-0.53145,0.8437,-0.53145,-0.8437
1.3506,2.6728,1.3506,-2.6728,-1.3193,0.70069,-1.3193,-0.70069,-0.53126,0.84387,-0.53126,-0.84387
1.3535,2.6764,1.3535,-2.6764,-1.3224,0.69798,-1.3224,-0.69798,-0.53106,0.84404,-0.53106,-0.84404
1.3563,2.68,1.3563,-2.68,-1.3254,0.69526,-1.3254,-0.69526,-0.53088,0.84421,-0.53088,-0.84421
1.3592,2.6835,1.3592,-2.6835,-1.3285,0.69254,-1.3285,-0.69254,-0.53069,0.84438,-0.53069,-0.84438
1.362,2.6871,1.362,-2.6871,-1.3315,0.68982,-1.3315,-0.68982,-0.5305,0.84454,-0.5305,-0.84454
1.3648,2.6906,1.3648,-2.6906,-1.3345,0.68709,-1.3345,-0.68709,-0.53032,0.8447,-0.53032,-0.8447
1.3677,2.6941,1.3677,-2.6941,-1.3375,0.68435,-1.3375,-0.68435,-0.53014,0.84486,-0.53014,-0.84486
1.3705,2.6977,1.3705,-2.6977,-1.3405,0.68161,-1.3405,-0.68161,-0.52996,0.84501,-0.52996,-0.84501
1.3733,2.7012,1.3733,-2.7012,-1.3435,0.67886,-1.3435,-0.67886,-0.52979,0.84517,-0.52979,-0.84517
1.376,2.7047,1.376,-2.7047,-1.3464,0.67611,-1.3464,-0.67611,-0.52961,0.84532,-0.52961,-0.84532
1.3788,2.7081,1.3788,-2.7081,-1.3494,0.67334,-1.3494,-0.67334,-0.52944,0.84547,-0.52944,-0.84547
1.3816,2.7116,1.3816,-2.7116,-1.3523,0.67058,-1.3523,-0.67058,-0.52927,0.84561,-0.52927,-0.84561
1.3843,2.7151,1.3843,-2.7151,-1.3552,0.6678,-1.3552,-0.6678,-0.5291,0.84576,-0.5291,-0.84576
1.3871,2.7185,1.3871,-2.7185,-1.3581,0.66502,-1.3581,-0.66502,-0.52894,0.8459,-0.52894,-0.8459
1.3898,2.722,1.3898,-2.722,-1.361,0.66223,-1.361,-0.66223,-0.52877,0.84604,-0.52877,-0.84604
1.3925,2.7254,1.3925,-2.7254,-1.3639,0.65944,-1.3639,-0.65944,-0.52861,0.84618,-0.52861,-0.84618
1.3952,2.7288,1.3952,-2.7288,-1.3668,0.65663,-1.3668,-0.65663,-0.52845,0.84632,-0.52845,-0.84632
1.3979,2.7322,1.3979,-2.7322,-1.3696,0.65382,-1.3696,-0.65382,-0.52829,0.84645,-0.52829,-0.84645
1.4006,2.7357,1.4006,-2.7357,-1.3725,0.65101,-1.3725,-0.65101,-0.52813,0.84658,-0.52813,-0.84658
1.4033,2.739,1.4033,-2.739,-1.3753,0.64818,-1.3753,-0.64818,-0.52797,0.84671,-0.52797,-0.84671
1.406,2.7424,1.406,-2.7424,-1.3781,0.64534,-1.3781,-0.64534,-0.52782,0.84684,-0.52782,-0.84684
1.4086,2.7458,1.4086,-2.7458,-1.3809,0.6425,-1.3809,-0.6425,-0.52767,0.84697,-0.52767,-0.84697
1.4113,2.7492,1.4113,-2.7492,-1.3837,0.63965,-1.3837,-0.63965,-0.52752,0.8471,-0.52752,-0.8471
1.4139,2.7525,1.4139,-2.7525,-1.3865,0.63679,-1.3865,-0.63679,-0.52737,0.84722,-0.52737,-0.84722
1.4165,2.7559,1.4165,-2.7559,-1.3893,0.63392,-1.3893,-0.63392,-0.52722,0.84734,-0.52722,-0.84734
1.4191,2.7592,1.4191,-2.7592,-1.3921,0.63105,-1.3921,-0.63105,-0.52707,0.84747,-0.52707,-0.84747
1.4218,2.7625,1.4218,-2.7625,-1.3948,0.62816,-1.3948,-0.62816,-0.52693,0.84758,-0.52693,-0.84758
1.4244,2.7659,1.4244,-2.7659,-1.3976,0.62527,-1.3976,-0.62527,-0.52679,0.8477,-0.52679,-0.8477
1.4269,2.7692,1.4269,-2.7692,-1.4003,0.62236,-1.4003,-0.62236,-0.52665,0.84782,-0.52665,-0.84782
1.4295,2.7725,1.4295,-2.7725,-1.403,0.61945,-1.403,-0.61945,-0.5265,0.84793,-0.5265,-0.84793
1.4321,2.7757,1.4321,-2.7757,-1.4057,0.61653,-1.4057,-0.61653,-0.52637,0.84805,-0.52637,-0.84805
1.4347,2.779,1.4347,-2.779,-1.4084,0.61359,-1.4084,-0.61359,-0.52623,0.84816,-0.52623,-0.84816
1.4372,2.7823,1.4372,-2.7823,-1.4111,0.61065,-1.4111,-0.61065,-0.52609,0.84827,-0.52609,-0.84827
1.4398,2.7856,1.4398,-2.7856,-1.4138,0.60769,-1.4138,-0.60769,-0.52596,0.84838,-0.52596,-0.84838
1.4423,2.7888,1.4423,-2.7888,-1.4165,0.60473,-1.4165,-0.60473,-0.52583,0.84849,-0.52583,-0.84849
1.4448,2.7921,1.4448,-2.7921,-1.4191,0.60175,-1.4191,-0.60175,-0.52569,0.84859,-0.52569,-0.84859
1.4474,2.7953,1.4474,-2.7953,-1.4218,0.59877,-1.4218,-0.59877,-0.52556,0.8487,-0.52556,-0.8487
1.4499,2.7985,1.4499,-2.7985,-1.4244,0.59577,-1.4244,-0.59577,-0.52543,0.8488,-0.52543,-0.8488
1.4524,2.8017,1.4524,-2.8017,-1.4271,0.59276,-1.4271,-0.59276,-0.52531,0.84891,-0.52531,-0.84891
1.4549,2.805,1.4549,-2.805,-1.4297,0.58974,-1.4297,-0.58974,-0.52518,0.84901,-0.52518,-0.84901
1.4573,2.8082,1.4573,-2.8082,-1.4323,0.58671,-1.4323,-0.58671,-0.52505,0.84911,-0.52505,-0.84911
1.4598,2.8114,1.4598,-2.8114,-1.4349,0.58366,-1.4349,-0.58366,-0.52493,0.84921,-0.52493,-0.84921
1.4623,2.8145,1.4623,-2.8145,-1.4375,0.58061,-1.4375,-0.58061,-0.52481,0.84931,-0.52481,-0.84931
1.4648,2.8177,1.4648,-2.8177,-1.4401,0.57754,-1.4401,-0.57754,-0.52469,0.8494,-0.52469,-0.8494
1.4672,2.8209,1.4672,-2.8209,-1.4426,0.57445,-1.4426,-0.57445,-0.52457,0.8495,-0.52457,-0.8495
1.4697,2.8241,1.4697,-2.8241,-1.4452,0.57136,-1.4452,-0.57136,-0.52445,0.84959,-0.52445,-0.84959
1.4721,2.8272,1.4721,-2.8272,-1.4478,0.56825,-1.4478,-0.56825,-0.52433,0.84969,-0.52433,-0.84969
1.4745,2.8303,1.4745,-2.8303,-1.4503,0.56513,-1.4503,-0.56513,-0.52421,0.84978,-0.52421,-0.84978
1.4769,2.8335,1.4769,-2.8335,-1.4528,0.56199,-1.4528,-0.56199,-0.52409,0.84987,-0.52409,-0.84987
1.4793,2.8366,1.4793,-2.8366,-1.4554,0.55885,-1.4554,-0.55885,-0.52398,0.84996,-0.52398,-0.84996
1.4818,2.8397,1.4818,-2.8397,-1.4579,0.55568,-1.4579,-0.55568,-0.52387,0.85005,-0.52387,-0.85005
1.4842,2.8428,1.4842,-2.8428,-1.4604,0.5525,-1.4604,-0.5525,-0.52375,0.85014,-0.52375,-0.85014
1.4865,2.846,1.4865,-2.846,-1.4629,0.54931,-1.4629,-0.54931,-0.52364,0.85023,-0.52364,-0.85023
1.4889,2.8491,1.4889,-2.8491,-1.4654,0.5461,-1.4654,-0.5461,-0.52353,0.85031,-0.52353,-0.85031
1.4913,2.8521,1.4913,-2.8521,-1.4679,0.54288,-1.4679,-0.54288,-0.52342,0.8504,-0.52342,-0.8504
1.4937,2.8552,1.4937,-2.8552,-1.4704,0.53964,-1.4704,-0.53964,-0.52331,0.85048,-0.52331,-0.85048
1.496,2.8583,1.496,-2.8583,-1.4728,0.53638,-1.4728,-0.53638,-0.52321,0.85057,-0.52321,-0.85057
1.4984,2.8614,1.4984,-2.8614,-1.4753,0.53311,-1.4753,-0.53311,-0.5231,0.85065,-0.5231,-0.85065
1.5007,2.8644,1.5007,-2.8644,-1.4777,0.52982,-1.4777,-0.52982,-0.52299,0.85073,-0.52299,-0.85073
1.5031,2.8675,1.5031,-2.8675,-1.4802,0.52652,-1.4802,-0.52652,-0.52289,0.85081,-0.52289,-0.85081
1.5054,2.8705,1.5054,-2.8705,-1.4826,0.52319,-1.4826,-0.52319,-0.52278,0.85089,-0.52278,-0.85089
1.5077,2.8736,1.5077,-2.8736,-1.485,0.51985,-1.485,-0.51985,-0.52268,0.85097,-0.52268,-0.85097
1.51,2.8766,1.51,-2.8766,-1.4875,0.51649,-1.4875,-0.51649,-0.52258,0.85105,-0.52258,-0.85105
1.5123,2.8796,1.5123,-2.8796,-1.4899,0.51312,-1.4899,-0.51312,-0.52248,0.85113,-0.52248,-0.85113
1.5146,2.8826,1.5146,-2.8826,-1.4923,0.50972,-1.4923,-0.50972,-0.52238,0.85121,-0.52238,-0.85121
1.5169,2.8856,1.5169,-2.8856,-1.4947,0.5063,-1.4947,-0.5063,-0.52228,0.85128,-0.52228,-0.85128
1.5192,2.8886,1.5192,-2.8886,-1.497,0.50287,-1.497,-0.50287,-0.52218,0.85136,-0.52218,-0.85136
1.5215,2.8916,1.5215,-2.8916,-1.4994,0.49941,-1.4994,-0.49941,-0.52208,0.85143,-0.52208,-0.85143
1.5238,2.8946,1.5238,-2.8946,-1.5018,0.49593,-1.5018,-0.49593,-0.52199,0.85151,-0.52199,-0.85151
1.5261,2.8976,1.5261,-2.8976,-1.5042,0.49243,-1.5042,-0.49243,-0.52189,0.85158,-0.52189,-0.85158
1.5283,2.9006,1.5283,-2.9006,-1.5065,0.48891,-1.5065,-0.48891,-0.5218,0.85165,-0.5218,-0.85165
1.5306,2.9035,1.5306,-2.9035,-1.5089,0.48537,-1.5089,-0.48537,-0.5217,0.85172,-0.5217,-0.85172
1.5328,2.9065,1.5328,-2.9065,-1.5112,0.48181,-1.5112,-0.48181,-0.52161,0.85179,-0.52161,-0.85179
1.5351,2.9094,1.5351,-2.9094,-1.5135,0.47822,-1.5135,-0.47822,-0.52152,0.85186,-0.52152,-0.85186
1.5373,2.9124,1.5373,-2.9124,-1.5159,0.47461,-1.5159,-0.47461,-0.52142,0.85193,-0.52142,-0.85193
1.5395,2.9153,1.5395,-2.9153,-1.5182,0.47097,-1.5182,-0.47097,-0.52133,0.852,-0.52133,-0.852
1.5417,2.9182,1.5417,-2.9182,-1.5205,0.46731,-1.5205,-0.46731,-0.52124,0.85207,-0.52124,-0.85207
1.544,2.9212,1.544,-2.9212,-1.5228,0.46362,-1.5228,-0.46362,-0.52115,0.85214,-0.52115,-0.85214
1.5462,2.9241,1.5462,-2.9241,-1.5251,0.45991,-1.5251,-0.45991,-0.52106,0.85221,-0.52106,-0.85221
1.5484,2.927,1.5484,-2.927,-1.5274,0.45617,-1.5274,-0.45617,-0.52098,0.85227,-0.52098,-0.85227
1.5506,2.9299,1.5506,-2.9299,-1.5297,0.4524,-1.5297,-0.4524,-0.52089,0.85234,-0.52089,-0.85234
1.5528,2.9328,1.5528,-2.9328,-1.532,0.44861,-1.532,-0.44861,-0.5208,0.8524,-0.5208,-0.8524
1.5549,2.9357,1.5549,-2.9357,-1.5342,0.44479,-1.5342,-0.44479,-0.52072,0.85247,-0.52072,-0.85247
1.5571,2.9386,1.5571,-2.9386,-1.5365,0.44093,-1.5365,-0.44093,-0.52063,0.85253,-0.52063,-0.85253
1.5593,2.9415,1.5593,-2.9415,-1.5387,0.43705,-1.5387,-0.43705,-0.52055,0.85259,-0.52055,-0.85259
1.5615,2.9443,1.5615,-2.9443,-1.541,0.43313,-1.541,-0.43313,-0.52046,0.85266,-0.52046,-0.85266
1.5636,2.9472,1.5636,-2.9472,-1.5432,0.42918,-1.5432,-0.42918,-0.52038,0.85272,-0.52038,-0.85272
1.5658,2.9501,1.5658,-2.9501,-1.5455,0.4252,-1.5455,-0.4252,-0.5203,0.85278,-0.5203,-0.85278
1.5679,2.9529,1.5679,-2.9529,-1.5477,0.42118,-1.5477,-0.42118,-0.52022,0.85284,-0.52022,-0.85284
1.5701,2.9558,1.5701,-2.9558,-1.5499,0.41713,-1.5499,-0.41713,-0.52013,0.8529,-0.52013,-0.8529
1.5722,2.9586,1.5722,-2.9586,-1.5521,0.41304,-1.5521,-0.41304,-0.52005,0.85296,-0.52005,-0.85296
1.5743,2.9614,1.5743,-2.9614,-1.5544,0.40892,-1.5544,-0.40892,-0.51997,0.85302,-0.51997,-0.85302
1.5765,2.9643,1.5765,-2.9643,-1.5566,0.40476,-1.5566,-0.40476,-0.51989,0.85308,-0.51989,-0.85308
1.5786,2.9671,1.5786,-2.9671,-1.5588,0.40055,-1.5588,-0.40055,-0.51982,0.85314,-0.51982,-0.85314
1.5807,2.9699,1.5807,-2.9699,-1.5609,0.39631,-1.5609,-0.39631,-0.51974,0.85319,-0.51974,-0.85319
1.5828,2.9727,1.5828,-2.9727,-1.5631,0.39202,-1.5631,-0.39202,-0.51966,0.85325,-0.51966,-0.85325
1.5849,2.9755,1.5849,-2.9755,-1.5653,0.38769,-1.5653,-0.38769,-0.51958,0.85331,-0.51958,-0.85331
1.587,2.9783,1.587,-2.9783,-1.5675,0.38331,-1.5675,-0.38331,-0.51951,0.85336,-0.51951,-0.85336
1.5891,2.9811,1.5891,-2.9811,-1.5697,0.37889,-1.5697,-0.37889,-0.51943,0.85342,-0.51943,-0.85342
1.5912,2.9839,1.5912,-2.9839,-1.5718,0.37442,-1.5718,-0.37442,-0.51936,0.85347,-0.51936,-0.85347
1.5932,2.9867,1.5932,-2.9867,-1.574,0.3699,-1.574,-0.3699,-0.51928,0.85353,-0.51928,-0.85353
1.5953,2.9894,1.5953,-2.9894,-1.5761,0.36532,-1.5761,-0.36532,-0.51921,0.85358,-0.51921,-0.85358
1.5974,2.9922,1.5974,-2.9922,-1.5783,0.36069,-1.5783,-0.36069,-0.51914,0.85364,-0.51914,-0.85364
1.5995,2.995,1.5995,-2.995,-1.5804,0.35601,-1.5804,-0.35601,-0.51906,0.85369,-0.51906,-0.85369
1.6015,2.9977,1.6015,-2.9977,-1.5825,0.35126,-1.5825,-0.35126,-0.51899,0.85374,-0.51899,-0.85374
1.6036,3.0005,1.6036,-3.0005,-1.5846,0.34646,-1.5846,-0.34646,-0.51892,0.85379,-0.51892,-0.85379
1.6056,3.0032,1.6056,-3.0032,-1.5868,0.34159,-1.5868,-0.34159,-0.51885,0.85385,-0.51885,-0.85385
1.6077,3.006,1.6077,-3.006,-1.5889,0.33665,-1.5889,-0.33665,-0.51878,0.8539,-0.51878,-0.8539
1.6097,3.0087,1.6097,-3.0087,-1.591,0.33164,-1.591,-0.33164,-0.51871,0.85395,-0.51871,-0.85395
1.6117,3.0114,1.6117,-3.0114,-1.5931,0.32657,-1.5931,-0.32657,-0.51864,0.854,-0.51864,-0.854
1.6138,3.0141,1.6138,-3.0141,-1.5952,0.32141,-1.5952,-0.32141,-0.51857,0.85405,-0.51857,-0.85405
1.6158,3.0169,1.6158,-3.0169,-1.5973,0.31618,-1.5973,-0.31618,-0.5185,0.8541,-0.5185,-0.8541
1.6178,3.0196,1.6178,-3.0196,-1.5994,0.31086,-1.5994,-0.31086,-0.51843,0.85415,-0.51843,-0.85415
1.6198,3.0223,1.6198,-3.0223,-1.6014,0.30545,-1.6014,-0.30545,-0.51836,0.8542,-0.51836,-0.8542
1.6218,3.025,1.6218,-3.025,-1.6035,0.29995,-1.6035,-0.29995,-0.5183,0.85425,-0.5183,-0.85425
1.6238,3.0277,1.6238,-3.0277,-1.6056,0.29435,-1.6056,-0.29435,-0.51823,0.85429,-0.51823,-0.85429
1.6258,3.0304,1.6258,-3.0304,-1.6076,0.28864,-1.6076,-0.28864,-0.51816,0.85434,-0.51816,-0.85434
1.6278,3.033,1.6278,-3.033,-1.6097,0.28283,-1.6097,-0.28283,-0.5181,0.85439,-0.5181,-0.85439
1.6298,3.0357,1.6298,-3.0357,-1.6118,0.27689,-1.6118,-0.27689,-0.51803,0.85444,-0.51803,-0.85444
1.6318,3.0384,1.6318,-3.0384,-1.6138,0.27083,-1.6138,-0.27083,-0.51797,0.85448,-0.51797,-0.85448
1.6337,3.0411,1.6337,-3.0411,-1.6158,0.26464,-1.6158,-0.26464,-0.5179,0.85453,-0.5179,-0.85453
1.6357,3.0437,1.6357,-3.0437,-1.6179,0.2583,-1.6179,-0.2583,-0.51784,0.85457,-0.51784,-0.85457
1.6377,3.0464,1.6377,-3.0464,-1.6199,0.25181,-1.6199,-0.25181,-0.51778,0.85462,-0.51778,-0.85462
1.6396,3.049,1.6396,-3.049,-1.6219,0.24515,-1.6219,-0.24515,-0.51771,0.85466,-0.51771,-0.85466
1.6416,3.0517,1.6416,-3.0517,-1.624,0.23831,-1.624,-0.23831,-0.51765,0.85471,-0.51765,-0.85471
1.6436,3.0543,1.6436,-3.0543,-1.626,0.23127,-1.626,-0.23127,-0.51759,0.85475,-0.51759,-0.85475
1.6455,3.057,1.6455,-3.057,-1.628,0.22402,-1.628,-0.22402,-0.51753,0.8548,-0.51753,-0.8548
1.6475,3.0596,1.6475,-3.0596,-1.63,0.21653,-1.63,-0.21653,-0.51747,0.85484,-0.51747,-0.85484
1.6494,3.0622,1.6494,-3.0622,-1.632,0.20878,-1.632,-0.20878,-0.51741,0.85488,-0.51741,-0.85488
1.6513,3.0648,1.6513,-3.0648,-1.634,0.20073,-1.634,-0.20073,-0.51735,0.85493,-0.51735,-0.85493
1.6533,3.0675,1.6533,-3.0675,-1.636,0.19235,-1.636,-0.19235,-0.51729,0.85497,-0.51729,-0.85497
1.6552,3.0701,1.6552,-3.0701,-1.638,0.18359,-1.638,-0.18359,-0.51723,0.85501,-0.51723,-0.85501
1.6571,3.0727,1.6571,-3.0727,-1.6399,0.17441,-1.6399,-0.17441,-0.51717,0.85505,-0.51717,-0.85505
1.659,3.0753,1.659,-3.0753,-1.6419,0.16471,-1.6419,-0.16471,-0.51711,0.8551,-0.51711,-0.8551
1.6609,3.0779,1.6609,-3.0779,-1.6439,0.15442,-1.6439,-0.15442,-0.51705,0.85514,-0.51705,-0.85514
1.6628,3.0805,1.6628,-3.0805,-1.6458,0.1434,-1.6458,-0.1434,-0.51699,0.85518,-0.51699,-0.85518
1.6647,3.083,1.6647,-3.083,-1.6478,0.13147,-1.6478,-0.13147,-0.51694,0.85522,-0.51694,-0.85522
1.6666,3.0856,1.6666,-3.0856,-1.6498,0.11834,-1.6498,-0.11834,-0.51688,0.85526,-0.51688,-0.85526
1.6685,3.0882,1.6685,-3.0882,-1.6517,0.10358,-1.6517,-0.10358,-0.51682,0.8553,-0.51682,-0.8553
1.6704,3.0908,1.6704,-3.0908,-1.6537,0.086347,-1.6537,-0.086347,-0.51677,0.85534,-0.51677,-0.85534
1.6723,3.0933,1.6723,-3.0933,-1.6556,0.064684,-1.6556,-0.064684,-0.51671,0.85538,-0.51671,-0.85538
1.6742,3.0959,1.6742,-3.0959,-1.6575,0.03024,-1.6575,-0.03024,-0.51665,0.85542,-0.51665,-0.85542
1.6761,3.0985,1.6761,-3.0985,-1.611,0,-1.708,0,-0.5166,0.85546,-0.5166,-0.85546
1.6779,3.101,1.6779,-3.101,-1.5864,0,-1.7364,0,-0.51654,0.8555,-0.51654,-0.8555
1.6798,3.1036,1.6798,-3.1036,-1.5691,0,-1.7576,0,-0.51649,0.85553,-0.51649,-0.85553
1.6817,3.1061,1.6817,-3.1061,-1.555,0,-1.7754,0,-0.51644,0.85557,-0.51644,-0.85557
1.6835,3.1086,1.6835,-3.1086,-1.543,0,-1.7913,0,-0.51638,0.85561,-0.51638,-0.85561
1.6854,3.1112,1.6854,-3.1112,-1.5325,0,-1.8057,0,-0.51633,0.85565,-0.51633,-0.85565
1.6872,3.1137,1.6872,-3.1137,-1.5229,0,-1.819,0,-0.51628,0.85569,-0.51628,-0.85569
1.6891,3.1162,1.6891,-3.1162,-1.5142,0,-1.8315,0,-0.51622,0.85572,-0.51622,-0.85572
1.6909,3.1188,1.6909,-3.1188,-1.5062,0,-1.8433,0,-0.51617,0.85576,-0.51617,-0.85576
1.6928,3.1213,1.6928,-3.1213,-1.4987,0,-1.8546,0,-0.51612,0.8558,-0.51612,-0.8558
1.6946,3.1238,1.6946,-3.1238,-1.4917,0,-1.8654,0,-0.51607,0.85583,-0.51607,-0.85583
1.6964,3.1263,1.6964,-3.1263,-1.4851,0,-1.8758,0,-0.51602,0.85587,-0.51602,-0.85587
1.6983,3.1288,1.6983,-3.1288,-1.4788,0,-1.8858,0,-0.51596,0.8559,-0.51596,-0.8559
1.7001,3.1313,1.7001,-3.1313,-1.4729,0,-1.8955,0,-0.51591,0.85594,-0.51591,-0.85594
1.7019,3.1338,1.7019,-3.1338,-1.4672,0,-1.9049,0,-0.51586,0.85597,-0.51586,-0.85597
1.7037,3.1363,1.7037,-3.1363,-1.4618,0,-1.914,0,-0.51581,0.85601,-0.51581,-0.85601
1.7055,3.1387,1.7055,-3.1387,-1.4566,0,-1.9229,0,-0.51576,0.85604,-0.51576,-0.85604
1.7073,3.1412,1.7073,-3.1412,-1.4517,0,-1.9316,0,-0.51571,0.85608,-0.51571,-0.85608
1.7091,3.1437,1.7091,-3.1437,-1.4469,0,-1.9401,0,-0.51566,0.85611,-0.51566,-0.85611
1.7109,3.1462,1.7109,-3.1462,-1.4423,0,-1.9484,0,-0.51562,0.85615,-0.51562,-0.85615


==> figuresAndData/rLocusTwoHopfwith4roots.csv <==
realPart1,imaginaryPart1,realPart2,imaginaryPart2,realPart3,imaginaryPart3,realPart4,imaginaryPart4
-1.00022,0,-1,0.000217132,-1,-0.000217132,-0.999783,0
-1.58381,-0.74249,-1.58381,0.74249,-0.411192,-0.485988,-0.411192,0.485988
-1.68514,-0.918452,-1.68514,0.918452,-0.304861,-0.555769,-0.304861,0.555769
-1.75018,-1.04339,-1.75018,1.04339,-0.234824,-0.59928,-0.234824,0.59928
-1.79862,-1.14397,-1.79862,1.14397,-0.18138,-0.631243,-0.18138,0.631243
-1.8373,-1.22974,-1.8373,1.22974,-0.137697,-0.656602,-0.137697,0.656602
-1.86948,-1.30539,-1.86948,1.30539,-0.100522,-0.677656,-0.100522,0.677656
-1.89697,-1.37358,-1.89697,1.37358,-0.0680312,-0.695672,-0.0680312,0.695672
-1.92091,-1.436,-1.92091,1.436,-0.0390908,-0.711423,-0.0390908,0.711423
-1.94206,-1.49381,-1.94206,1.49381,-0.012944,-0.725418,-0.012944,0.725418
-1.96094,-1.54782,-1.96094,1.54782,0.0109411,-0.738012,0.0109411,0.738012
-1.97795,-1.59864,-1.97795,1.59864,0.0329537,-0.749459,0.0329537,0.749459
-1.99339,-1.64673,-1.99339,1.64673,0.053388,-0.759951,0.053388,0.759951
-2.00747,-1.69246,-2.00747,1.69246,0.0724719,-0.769635,0.0724719,0.769635
-2.02039,-1.73611,-2.02039,1.73611,0.090386,-0.778626,0.090386,0.778626
-2.03228,-1.77792,-2.03228,1.77792,0.107276,-0.787015,0.107276,0.787015
-2.04326,-1.8181,-2.04326,1.8181,0.123261,-0.794878,0.123261,0.794878
-2.05344,-1.85679,-2.05344,1.85679,0.13844,-0.802276,0.13844,0.802276
-2.0629,-1.89415,-2.0629,1.89415,0.152897,-0.809261,0.152897,0.809261
-2.0717,-1.93029,-2.0717,1.93029,0.166701,-0.815875,0.166701,0.815875
-2.07991,-1.96532,-2.07991,1.96532,0.179913,-0.822156,0.179913,0.822156
-2.08759,-1.99931,-2.08759,1.99931,0.192586,-0.828135,0.192586,0.828135
-2.09477,-2.03236,-2.09477,2.03236,0.204765,-0.833839,0.204765,0.833839
-2.10149,-2.06452,-2.10149,2.06452,0.216489,-0.839293,0.216489,0.839293
-2.10779,-2.09587,-2.10779,2.09587,0.227794,-0.844516,0.227794,0.844516
-2.11371,-2.12645,-2.11371,2.12645,0.23871,-0.849528,0.23871,0.849528
-2.11927,-2.15632,-2.11927,2.15632,0.249265,-0.854343,0.249265,0.854343
-2.12448,-2.18551,-2.12448,2.18551,0.259484,-0.858978,0.259484,0.858978
-2.12939,-2.21408,-2.12939,2.21408,0.269389,-0.863444,0.269389,0.863444
-2.134,-2.24204,-2.134,2.24204,0.278999,-0.867754,0.278999,0.867754
-2.13833,-2.26944,-2.13833,2.26944,0.288333,-0.871917,0.288333,0.871917
-2.14241,-2.29631,-2.14241,2.29631,0.297408,-0.875943,0.297408,0.875943
-2.14624,-2.32267,-2.14624,2.32267,0.306238,-0.879841,0.306238,0.879841
-2.14984,-2.34855,-2.14984,2.34855,0.314836,-0.883618,0.314836,0.883618
-2.15322,-2.37397,-2.15322,2.37397,0.323216,-0.887282,0.323216,0.887282
-2.15639,-2.39896,-2.15639,2.39896,0.331389,-0.890838,0.331389,0.890838
-2.15937,-2.42352,-2.15937,2.42352,0.339366,-0.894293,0.339366,0.894293
-2.16216,-2.44769,-2.16216,2.44769,0.347155,-0.897653,0.347155,0.897653
-2.16477,-2.47148,-2.16477,2.47148,0.354767,-0.900922,0.354767,0.900922
-2.16721,-2.4949,-2.16721,2.4949,0.36221,-0.904105,0.36221,0.904105
-2.16949,-2.51797,-2.16949,2.51797,0.369491,-0.907206,0.369491,0.907206
-2.17162,-2.54071,-2.17162,2.54071,0.376618,-0.910229,0.376618,0.910229
-2.1736,-2.56312,-2.1736,2.56312,0.383598,-0.913179,0.383598,0.913179
-2.17544,-2.58522,-2.17544,2.58522,0.390436,-0.916058,0.390436,0.916058
-2.17714,-2.60702,-2.17714,2.60702,0.397139,-0.918869,0.397139,0.918869
-2.17871,-2.62853,-2.17871,2.62853,0.403712,-0.921616,0.403712,0.921616
-2.18016,-2.64975,-2.18016,2.64975,0.410161,-0.924302,0.410161,0.924302
-2.18149,-2.67071,-2.18149,2.67071,0.41649,-0.926929,0.41649,0.926929
-2.1827,-2.69141,-2.1827,2.69141,0.422704,-0.929499,0.422704,0.929499
-2.18381,-2.71186,-2.18381,2.71186,0.428807,-0.932015,0.428807,0.932015
-2.1848,-2.73206,-2.1848,2.73206,0.434804,-0.934479,0.434804,0.934479
-2.1857,-2.75203,-2.1857,2.75203,0.440698,-0.936893,0.440698,0.936893
-2.18649,-2.77177,-2.18649,2.77177,0.446492,-0.939259,0.446492,0.939259
-2.18719,-2.79128,-2.18719,2.79128,0.452191,-0.941579,0.452191,0.941579
-2.1878,-2.81058,-2.1878,2.81058,0.457797,-0.943855,0.457797,0.943855
-2.18831,-2.82967,-2.18831,2.82967,0.463314,-0.946088,0.463314,0.946088
-2.18875,-2.84856,-2.18875,2.84856,0.468745,-0.948279,0.468745,0.948279
-2.18909,-2.86725,-2.18909,2.86725,0.474092,-0.950431,0.474092,0.950431
-2.18936,-2.88575,-2.18936,2.88575,0.479358,-0.952544,0.479358,0.952544
-2.18955,-2.90406,-2.18955,2.90406,0.484546,-0.95462,0.484546,0.95462
-2.18966,-2.92218,-2.18966,2.92218,0.489657,-0.95666,0.489657,0.95666
-2.1897,-2.94014,-2.1897,2.94014,0.494695,-0.958666,0.494695,0.958666
-2.18966,-2.95791,-2.18966,2.95791,0.499661,-0.960638,0.499661,0.960638
-2.18956,-2.97552,-2.18956,2.97552,0.504558,-0.962577,0.504558,0.962577
-2.18939,-2.99297,-2.18939,2.99297,0.509388,-0.964485,0.509388,0.964485
-2.18915,-3.01025,-2.18915,3.01025,0.514151,-0.966363,0.514151,0.966363
-2.18885,-3.02738,-2.18885,3.02738,0.518852,-0.968211,0.518852,0.968211
-2.18849,-3.04436,-2.18849,3.04436,0.52349,-0.97003,0.52349,0.97003
-2.18807,-3.06119,-2.18807,3.06119,0.528068,-0.971822,0.528068,0.971822
-2.18759,-3.07787,-2.18759,3.07787,0.532587,-0.973586,0.532587,0.973586
-2.18705,-3.09441,-2.18705,3.09441,0.537049,-0.975325,0.537049,0.975325
-2.18646,-3.11081,-2.18646,3.11081,0.541456,-0.977038,0.541456,0.977038
-2.18581,-3.12707,-2.18581,3.12707,0.545809,-0.978726,0.545809,0.978726
-2.18511,-3.1432,-2.18511,3.1432,0.550108,-0.98039,0.550108,0.98039
-2.18436,-3.1592,-2.18436,3.1592,0.554356,-0.982031,0.554356,0.982031
-2.18355,-3.17507,-2.18355,3.17507,0.558554,-0.983649,0.558554,0.983649
-2.1827,-3.19082,-2.1827,3.19082,0.562703,-0.985245,0.562703,0.985245
-2.1818,-3.20644,-2.1818,3.20644,0.566804,-0.98682,0.566804,0.98682
-2.18086,-3.22195,-2.18086,3.22195,0.570859,-0.988373,0.570859,0.988373
-2.17987,-3.23733,-2.17987,3.23733,0.574867,-0.989906,0.574867,0.989906
-2.17883,-3.25261,-2.17883,3.25261,0.578832,-0.991419,0.578832,0.991419
-2.17775,-3.26776,-2.17775,3.26776,0.582752,-0.992912,0.582752,0.992912
-2.17663,-3.28281,-2.17663,3.28281,0.58663,-0.994387,0.58663,0.994387
-2.17547,-3.29775,-2.17547,3.29775,0.590467,-0.995843,0.590467,0.995843
-2.17426,-3.31258,-2.17426,3.31258,0.594263,-0.997281,0.594263,0.997281
-2.17302,-3.32731,-2.17302,3.32731,0.598019,-0.998701,0.598019,0.998701
-2.17174,-3.34193,-2.17174,3.34193,0.601736,-1.0001,0.601736,1.0001
-2.17041,-3.35646,-2.17041,3.35646,0.605415,-1.00149,0.605415,1.00149
-2.16906,-3.37088,-2.16906,3.37088,0.609057,-1.00286,0.609057,1.00286
-2.16766,-3.38521,-2.16766,3.38521,0.612662,-1.00422,0.612662,1.00422
-2.16623,-3.39944,-2.16623,3.39944,0.616231,-1.00555,0.616231,1.00555
-2.16477,-3.41357,-2.16477,3.41357,0.619765,-1.00688,0.619765,1.00688
-2.16327,-3.42761,-2.16327,3.42761,0.623265,-1.00818,0.623265,1.00818
-2.16173,-3.44157,-2.16173,3.44157,0.626732,-1.00948,0.626732,1.00948
-2.16016,-3.45543,-2.16016,3.45543,0.630165,-1.01076,0.630165,1.01076
-2.15857,-3.4692,-2.15857,3.4692,0.633566,-1.01202,0.633566,1.01202
-2.15694,-3.48289,-2.15694,3.48289,0.636935,-1.01327,0.636935,1.01327
-2.15527,-3.49649,-2.15527,3.49649,0.640273,-1.01451,0.640273,1.01451
-2.15358,-3.51001,-2.15358,3.51001,0.643581,-1.01574,0.643581,1.01574
-2.15186,-3.52345,-2.15186,3.52345,0.646858,-1.01695,0.646858,1.01695
-2.15011,-3.5368,-2.15011,3.5368,0.650106,-1.01815,0.650106,1.01815
-2.14833,-3.55008,-2.14833,3.55008,0.653326,-1.01934,0.653326,1.01934
-2.14652,-3.56327,-2.14652,3.56327,0.656516,-1.02051,0.656516,1.02051
-2.14468,-3.57639,-2.14468,3.57639,0.659679,-1.02167,0.659679,1.02167
-2.14282,-3.58943,-2.14282,3.58943,0.662815,-1.02282,0.662815,1.02282
-2.14092,-3.6024,-2.14092,3.6024,0.665924,-1.02396,0.665924,1.02396
-2.13901,-3.61529,-2.13901,3.61529,0.669007,-1.02509,0.669007,1.02509
-2.13706,-3.62811,-2.13706,3.62811,0.672063,-1.02621,0.672063,1.02621
-2.13509,-3.64085,-2.13509,3.64085,0.675094,-1.02732,0.675094,1.02732
-2.1331,-3.65353,-2.1331,3.65353,0.6781,-1.02841,0.6781,1.02841
-2.13108,-3.66613,-2.13108,3.66613,0.681082,-1.0295,0.681082,1.0295
-2.12904,-3.67867,-2.12904,3.67867,0.684039,-1.03058,0.684039,1.03058
-2.12697,-3.69113,-2.12697,3.69113,0.686972,-1.03164,0.686972,1.03164
-2.12488,-3.70353,-2.12488,3.70353,0.689882,-1.0327,0.689882,1.0327
-2.12277,-3.71586,-2.12277,3.71586,0.692769,-1.03375,0.692769,1.03375
-2.12063,-3.72813,-2.12063,3.72813,0.695633,-1.03478,0.695633,1.03478
-2.11848,-3.74033,-2.11848,3.74033,0.698475,-1.03581,0.698475,1.03581
-2.1163,-3.75247,-2.1163,3.75247,0.701295,-1.03683,0.701295,1.03683
-2.11409,-3.76455,-2.11409,3.76455,0.704094,-1.03784,0.704094,1.03784
-2.11187,-3.77656,-2.11187,3.77656,0.706871,-1.03884,0.706871,1.03884
-2.10963,-3.78852,-2.10963,3.78852,0.709627,-1.03983,0.709627,1.03983
-2.10736,-3.80041,-2.10736,3.80041,0.712363,-1.04082,0.712363,1.04082
-2.10508,-3.81224,-2.10508,3.81224,0.715078,-1.04179,0.715078,1.04179
-2.10277,-3.82401,-2.10277,3.82401,0.717773,-1.04276,0.717773,1.04276
-2.10045,-3.83572,-2.10045,3.83572,0.720449,-1.04372,0.720449,1.04372
-2.09811,-3.84738,-2.09811,3.84738,0.723105,-1.04467,0.723105,1.04467
-2.09574,-3.85898,-2.09574,3.85898,0.725742,-1.04561,0.725742,1.04561
-2.09336,-3.87052,-2.09336,3.87052,0.72836,-1.04655,0.72836,1.04655
-2.09096,-3.88201,-2.09096,3.88201,0.73096,-1.04748,0.73096,1.04748
-2.08854,-3.89344,-2.08854,3.89344,0.733542,-1.0484,0.733542,1.0484
-2.0861,-3.90482,-2.0861,3.90482,0.736105,-1.04931,0.736105,1.04931
-2.08365,-3.91615,-2.08365,3.91615,0.738651,-1.05022,0.738651,1.05022
-2.08118,-3.92742,-2.08118,3.92742,0.741179,-1.05111,0.741179,1.05111
-2.07869,-3.93864,-2.07869,3.93864,0.743689,-1.05201,0.743689,1.05201
-2.07618,-3.9498,-2.07618,3.9498,0.746183,-1.05289,0.746183,1.05289
-2.07366,-3.96092,-2.07366,3.96092,0.74866,-1.05377,0.74866,1.05377
-2.07112,-3.97198,-2.07112,3.97198,0.751121,-1.05464,0.751121,1.05464
-2.06856,-3.983,-2.06856,3.983,0.753565,-1.05551,0.753565,1.05551
-2.06599,-3.99396,-2.06599,3.99396,0.755993,-1.05637,0.755993,1.05637
-2.0634,-4.00488,-2.0634,4.00488,0.758405,-1.05722,0.758405,1.05722
-2.0608,-4.01575,-2.0608,4.01575,0.760801,-1.05806,0.760801,1.05806
-2.05818,-4.02657,-2.05818,4.02657,0.763182,-1.0589,0.763182,1.0589
-2.05555,-4.03734,-2.05555,4.03734,0.765547,-1.05974,0.765547,1.05974
-2.0529,-4.04806,-2.0529,4.04806,0.767898,-1.06056,0.767898,1.06056
-2.05023,-4.05874,-2.05023,4.05874,0.770233,-1.06139,0.770233,1.06139
-2.04755,-4.06937,-2.04755,4.06937,0.772554,-1.0622,0.772554,1.0622
-2.04486,-4.07996,-2.04486,4.07996,0.774861,-1.06301,0.774861,1.06301
-2.04215,-4.0905,-2.04215,4.0905,0.777153,-1.06382,0.777153,1.06382
-2.03943,-4.101,-2.03943,4.101,0.779431,-1.06461,0.779431,1.06461
-2.03669,-4.11145,-2.03669,4.11145,0.781695,-1.06541,0.781695,1.06541
-2.03394,-4.12186,-2.03394,4.12186,0.783945,-1.0662,0.783945,1.0662
-2.03118,-4.13223,-2.03118,4.13223,0.786181,-1.06698,0.786181,1.06698
-2.0284,-4.14255,-2.0284,4.14255,0.788404,-1.06775,0.788404,1.06775
-2.02561,-4.15283,-2.02561,4.15283,0.790614,-1.06853,0.790614,1.06853
-2.02281,-4.16307,-2.02281,4.16307,0.792811,-1.06929,0.792811,1.06929
-2.01999,-4.17326,-2.01999,4.17326,0.794994,-1.07005,0.794994,1.07005
-2.01717,-4.18342,-2.01717,4.18342,0.797165,-1.07081,0.797165,1.07081
-2.01432,-4.19353,-2.01432,4.19353,0.799323,-1.07156,0.799323,1.07156
-2.01147,-4.20361,-2.01147,4.20361,0.801469,-1.07231,0.801469,1.07231
-2.0086,-4.21364,-2.0086,4.21364,0.803602,-1.07305,0.803602,1.07305
-2.00572,-4.22364,-2.00572,4.22364,0.805723,-1.07379,0.805723,1.07379
-2.00283,-4.23359,-2.00283,4.23359,0.807832,-1.07452,0.807832,1.07452
-1.99993,-4.24351,-1.99993,4.24351,0.809929,-1.07525,0.809929,1.07525
-1.99701,-4.25338,-1.99701,4.25338,0.812015,-1.07597,0.812015,1.07597
-1.99409,-4.26322,-1.99409,4.26322,0.814088,-1.07669,0.814088,1.07669
-1.99115,-4.27302,-1.99115,4.27302,0.81615,-1.0774,0.81615,1.0774
-1.9882,-4.28279,-1.9882,4.28279,0.818201,-1.07811,0.818201,1.07811
-1.98524,-4.29251,-1.98524,4.29251,0.82024,-1.07882,0.82024,1.07882
-1.98227,-4.3022,-1.98227,4.3022,0.822268,-1.07952,0.822268,1.07952
-1.97929,-4.31186,-1.97929,4.31186,0.824285,-1.08022,0.824285,1.08022
-1.97629,-4.32147,-1.97629,4.32147,0.826292,-1.08091,0.826292,1.08091
-1.97329,-4.33105,-1.97329,4.33105,0.828287,-1.0816,0.828287,1.0816
-1.97027,-4.3406,-1.97027,4.3406,0.830272,-1.08228,0.830272,1.08228
-1.96725,-4.35011,-1.96725,4.35011,0.832246,-1.08296,0.832246,1.08296
-1.96421,-4.35958,-1.96421,4.35958,0.83421,-1.08364,0.83421,1.08364
-1.96116,-4.36902,-1.96116,4.36902,0.836163,-1.08431,0.836163,1.08431
-1.95811,-4.37843,-1.95811,4.37843,0.838107,-1.08498,0.838107,1.08498
-1.95504,-4.3878,-1.95504,4.3878,0.84004,-1.08565,0.84004,1.08565
-1.95196,-4.39713,-1.95196,4.39713,0.841963,-1.08631,0.841963,1.08631
-1.94888,-4.40644,-1.94888,4.40644,0.843876,-1.08696,0.843876,1.08696
-1.94578,-4.41571,-1.94578,4.41571,0.845779,-1.08762,0.845779,1.08762
-1.94267,-4.42495,-1.94267,4.42495,0.847673,-1.08827,0.847673,1.08827
-1.93956,-4.43415,-1.93956,4.43415,0.849557,-1.08891,0.849557,1.08891
-1.93643,-4.44332,-1.93643,4.44332,0.851432,-1.08956,0.851432,1.08956
-1.9333,-4.45246,-1.9333,4.45246,0.853297,-1.09019,0.853297,1.09019
-1.93015,-4.46157,-1.93015,4.46157,0.855153,-1.09083,0.855153,1.09083
-1.927,-4.47065,-1.927,4.47065,0.856999,-1.09146,0.856999,1.09146
-1.92384,-4.47969,-1.92384,4.47969,0.858837,-1.09209,0.858837,1.09209
-1.92067,-4.48871,-1.92067,4.48871,0.860665,-1.09272,0.860665,1.09272
-1.91748,-4.49769,-1.91748,4.49769,0.862485,-1.09334,0.862485,1.09334
-1.9143,-4.50664,-1.9143,4.50664,0.864296,-1.09396,0.864296,1.09396
-1.9111,-4.51556,-1.9111,4.51556,0.866098,-1.09457,0.866098,1.09457
-1.90789,-4.52445,-1.90789,4.52445,0.867891,-1.09518,0.867891,1.09518
-1.90468,-4.53331,-1.90468,4.53331,0.869676,-1.09579,0.869676,1.09579
-1.90145,-4.54214,-1.90145,4.54214,0.871452,-1.0964,0.871452,1.0964
-1.89822,-4.55094,-1.89822,4.55094,0.873219,-1.097,0.873219,1.097
-1.89498,-4.55972,-1.89498,4.55972,0.874979,-1.0976,0.874979,1.0976
-1.89173,-4.56846,-1.89173,4.56846,0.87673,-1.09819,0.87673,1.09819
-1.88847,-4.57717,-1.88847,4.57717,0.878473,-1.09879,0.878473,1.09879
-1.88521,-4.58586,-1.88521,4.58586,0.880208,-1.09938,0.880208,1.09938
-1.88193,-4.59451,-1.88193,4.59451,0.881934,-1.09996,0.881934,1.09996
-1.87865,-4.60314,-1.87865,4.60314,0.883653,-1.10055,0.883653,1.10055
-1.87536,-4.61174,-1.87536,4.61174,0.885364,-1.10113,0.885364,1.10113
-1.87207,-4.62032,-1.87207,4.62032,0.887067,-1.10171,0.887067,1.10171
-1.86876,-4.62886,-1.86876,4.62886,0.888762,-1.10228,0.888762,1.10228
-1.86545,-4.63738,-1.86545,4.63738,0.89045,-1.10286,0.89045,1.10286
-1.86213,-4.64587,-1.86213,4.64587,0.89213,-1.10343,0.89213,1.10343
-1.8588,-4.65433,-1.8588,4.65433,0.893803,-1.10399,0.893803,1.10399
-1.85547,-4.66277,-1.85547,4.66277,0.895468,-1.10456,0.895468,1.10456
-1.85213,-4.67117,-1.85213,4.67117,0.897125,-1.10512,0.897125,1.10512
-1.84878,-4.67956,-1.84878,4.67956,0.898776,-1.10568,0.898776,1.10568
-1.84542,-4.68791,-1.84542,4.68791,0.900419,-1.10623,0.900419,1.10623
-1.84205,-4.69624,-1.84205,4.69624,0.902055,-1.10679,0.902055,1.10679
-1.83868,-4.70455,-1.83868,4.70455,0.903683,-1.10734,0.903683,1.10734
-1.8353,-4.71282,-1.8353,4.71282,0.905305,-1.10789,0.905305,1.10789
-1.83192,-4.72108,-1.83192,4.72108,0.90692,-1.10843,0.90692,1.10843
-1.82853,-4.7293,-1.82853,4.7293,0.908527,-1.10897,0.908527,1.10897
-1.82513,-4.7375,-1.82513,4.7375,0.910128,-1.10951,0.910128,1.10951
-1.82172,-4.74568,-1.82172,4.74568,0.911722,-1.11005,0.911722,1.11005
-1.81831,-4.75383,-1.81831,4.75383,0.913309,-1.11059,0.913309,1.11059
-1.81489,-4.76196,-1.81489,4.76196,0.914889,-1.11112,0.914889,1.11112
-1.81146,-4.77006,-1.81146,4.77006,0.916463,-1.11165,0.916463,1.11165
-1.80803,-4.77814,-1.80803,4.77814,0.91803,-1.11218,0.91803,1.11218
-1.80459,-4.78619,-1.80459,4.78619,0.919591,-1.11271,0.919591,1.11271
-1.80115,-4.79422,-1.80115,4.79422,0.921145,-1.11323,0.921145,1.11323
-1.79769,-4.80223,-1.79769,4.80223,0.922693,-1.11375,0.922693,1.11375
-1.79423,-4.81021,-1.79423,4.81021,0.924234,-1.11427,0.924234,1.11427
-1.79077,-4.81816,-1.79077,4.81816,0.925769,-1.11479,0.925769,1.11479
-1.7873,-4.8261,-1.7873,4.8261,0.927298,-1.1153,0.927298,1.1153
-1.78382,-4.83401,-1.78382,4.83401,0.92882,-1.11581,0.92882,1.11581
-1.78034,-4.84189,-1.78034,4.84189,0.930337,-1.11632,0.930337,1.11632
-1.77685,-4.84976,-1.77685,4.84976,0.931847,-1.11683,0.931847,1.11683
-1.77335,-4.8576,-1.77335,4.8576,0.933351,-1.11734,0.933351,1.11734
-1.76985,-4.86542,-1.76985,4.86542,0.934849,-1.11784,0.934849,1.11784
-1.76634,-4.87321,-1.76634,4.87321,0.936341,-1.11834,0.936341,1.11834
-1.76283,-4.88099,-1.76283,4.88099,0.937827,-1.11884,0.937827,1.11884
-1.75931,-4.88874,-1.75931,4.88874,0.939307,-1.11934,0.939307,1.11934
-1.75578,-4.89646,-1.75578,4.89646,0.940782,-1.11983,0.940782,1.11983
-1.75225,-4.90417,-1.75225,4.90417,0.94225,-1.12033,0.94225,1.12033
-1.74871,-4.91185,-1.74871,4.91185,0.943713,-1.12082,0.943713,1.12082
-1.74517,-4.91952,-1.74517,4.91952,0.94517,-1.12131,0.94517,1.12131
-1.74162,-4.92716,-1.74162,4.92716,0.946622,-1.12179,0.946622,1.12179
-1.73807,-4.93477,-1.73807,4.93477,0.948068,-1.12228,0.948068,1.12228
-1.73451,-4.94237,-1.73451,4.94237,0.949508,-1.12276,0.949508,1.12276
-1.73094,-4.94995,-1.73094,4.94995,0.950943,-1.12324,0.950943,1.12324
-1.72737,-4.9575,-1.72737,4.9575,0.952372,-1.12372,0.952372,1.12372
-1.7238,-4.96504,-1.7238,4.96504,0.953796,-1.1242,0.953796,1.1242
-1.72021,-4.97255,-1.72021,4.97255,0.955214,-1.12467,0.955214,1.12467
-1.71663,-4.98004,-1.71663,4.98004,0.956627,-1.12515,0.956627,1.12515
-1.71304,-4.98751,-1.71304,4.98751,0.958035,-1.12562,0.958035,1.12562
-1.70944,-4.99496,-1.70944,4.99496,0.959438,-1.12609,0.959438,1.12609
-1.70584,-5.00239,-1.70584,5.00239,0.960835,-1.12655,0.960835,1.12655
-1.70223,-5.0098,-1.70223,5.0098,0.962227,-1.12702,0.962227,1.12702
-1.69861,-5.01719,-1.69861,5.01719,0.963614,-1.12748,0.963614,1.12748
-1.695,-5.02456,-1.695,5.02456,0.964996,-1.12795,0.964996,1.12795
-1.69137,-5.0319,-1.69137,5.0319,0.966372,-1.12841,0.966372,1.12841
-1.68774,-5.03923,-1.68774,5.03923,0.967744,-1.12886,0.967744,1.12886
-1.68411,-5.04654,-1.68411,5.04654,0.969111,-1.12932,0.969111,1.12932
-1.68047,-5.05383,-1.68047,5.05383,0.970472,-1.12978,0.970472,1.12978
-1.67683,-5.0611,-1.67683,5.0611,0.971829,-1.13023,0.971829,1.13023
-1.67318,-5.06835,-1.67318,5.06835,0.973181,-1.13068,0.973181,1.13068
-1.66953,-5.07558,-1.66953,5.07558,0.974528,-1.13113,0.974528,1.13113
-1.66587,-5.08279,-1.66587,5.08279,0.97587,-1.13158,0.97587,1.13158
-1.66221,-5.08998,-1.66221,5.08998,0.977207,-1.13203,0.977207,1.13203
-1.65854,-5.09716,-1.65854,5.09716,0.97854,-1.13247,0.97854,1.13247
-1.65487,-5.10431,-1.65487,5.10431,0.979868,-1.13291,0.979868,1.13291
-1.65119,-5.11145,-1.65119,5.11145,0.981191,-1.13336,0.981191,1.13336
-1.64751,-5.11856,-1.64751,5.11856,0.98251,-1.13379,0.98251,1.13379
-1.64382,-5.12566,-1.64382,5.12566,0.983823,-1.13423,0.983823,1.13423
-1.64013,-5.13274,-1.64013,5.13274,0.985133,-1.13467,0.985133,1.13467
-1.63644,-5.1398,-1.63644,5.1398,0.986437,-1.1351,0.986437,1.1351
-1.63274,-5.14684,-1.63274,5.14684,0.987738,-1.13554,0.987738,1.13554
-1.62903,-5.15386,-1.62903,5.15386,0.989033,-1.13597,0.989033,1.13597
-1.62532,-5.16087,-1.62532,5.16087,0.990324,-1.1364,0.990324,1.1364
-1.62161,-5.16786,-1.62161,5.16786,0.991611,-1.13683,0.991611,1.13683
-1.61789,-5.17482,-1.61789,5.17482,0.992894,-1.13726,0.992894,1.13726
-1.61417,-5.18178,-1.61417,5.18178,0.994172,-1.13768,0.994172,1.13768
-1.61045,-5.18871,-1.61045,5.18871,0.995445,-1.13811,0.995445,1.13811
-1.60671,-5.19563,-1.60671,5.19563,0.996714,-1.13853,0.996714,1.13853
-1.60298,-5.20252,-1.60298,5.20252,0.997979,-1.13895,0.997979,1.13895
-1.59924,-5.2094,-1.59924,5.2094,0.99924,-1.13937,0.99924,1.13937
-1.5955,-5.21627,-1.5955,5.21627,1.0005,-1.13979,1.0005,1.13979
-1.59175,-5.22311,-1.59175,5.22311,1.00175,-1.14021,1.00175,1.14021
-1.588,-5.22994,-1.588,5.22994,1.003,-1.14062,1.003,1.14062
-1.58424,-5.23675,-1.58424,5.23675,1.00424,-1.14104,1.00424,1.14104
-1.58048,-5.24354,-1.58048,5.24354,1.00548,-1.14145,1.00548,1.14145
-1.57672,-5.25032,-1.57672,5.25032,1.00672,-1.14186,1.00672,1.14186
-1.57295,-5.25708,-1.57295,5.25708,1.00795,-1.14227,1.00795,1.14227
-1.56918,-5.26382,-1.56918,5.26382,1.00918,-1.14268,1.00918,1.14268
-1.5654,-5.27055,-1.5654,5.27055,1.0104,-1.14309,1.0104,1.14309
-1.56162,-5.27726,-1.56162,5.27726,1.01162,-1.14349,1.01162,1.14349
-1.55784,-5.28395,-1.55784,5.28395,1.01284,-1.1439,1.01284,1.1439
-1.55405,-5.29063,-1.55405,5.29063,1.01405,-1.1443,1.01405,1.1443
-1.55026,-5.29729,-1.55026,5.29729,1.01526,-1.1447,1.01526,1.1447
-1.54646,-5.30393,-1.54646,5.30393,1.01646,-1.1451,1.01646,1.1451
-1.54266,-5.31056,-1.54266,5.31056,1.01766,-1.1455,1.01766,1.1455
-1.53886,-5.31717,-1.53886,5.31717,1.01886,-1.1459,1.01886,1.1459
-1.53505,-5.32376,-1.53505,5.32376,1.02005,-1.14629,1.02005,1.14629
-1.53124,-5.33034,-1.53124,5.33034,1.02124,-1.14669,1.02124,1.14669
-1.52742,-5.3369,-1.52742,5.3369,1.02242,-1.14708,1.02242,1.14708
-1.5236,-5.34345,-1.5236,5.34345,1.0236,-1.14748,1.0236,1.14748
-1.51978,-5.34998,-1.51978,5.34998,1.02478,-1.14787,1.02478,1.14787
-1.51595,-5.35649,-1.51595,5.35649,1.02595,-1.14826,1.02595,1.14826
-1.51212,-5.36299,-1.51212,5.36299,1.02712,-1.14865,1.02712,1.14865
-1.50829,-5.36947,-1.50829,5.36947,1.02829,-1.14903,1.02829,1.14903
-1.50445,-5.37594,-1.50445,5.37594,1.02945,-1.14942,1.02945,1.14942
-1.50061,-5.38239,-1.50061,5.38239,1.03061,-1.14981,1.03061,1.14981
-1.49677,-5.38883,-1.49677,5.38883,1.03177,-1.15019,1.03177,1.15019
-1.49292,-5.39525,-1.49292,5.39525,1.03292,-1.15057,1.03292,1.15057
-1.48907,-5.40166,-1.48907,5.40166,1.03407,-1.15095,1.03407,1.15095
-1.48521,-5.40805,-1.48521,5.40805,1.03521,-1.15133,1.03521,1.15133
-1.48136,-5.41442,-1.48136,5.41442,1.03636,-1.15171,1.03636,1.15171
-1.47749,-5.42078,-1.47749,5.42078,1.03749,-1.15209,1.03749,1.15209
-1.47363,-5.42713,-1.47363,5.42713,1.03863,-1.15247,1.03863,1.15247
-1.46976,-5.43346,-1.46976,5.43346,1.03976,-1.15284,1.03976,1.15284
-1.46589,-5.43977,-1.46589,5.43977,1.04089,-1.15322,1.04089,1.15322
-1.46201,-5.44607,-1.46201,5.44607,1.04201,-1.15359,1.04201,1.15359
-1.45813,-5.45236,-1.45813,5.45236,1.04313,-1.15397,1.04313,1.15397
-1.45425,-5.45863,-1.45425,5.45863,1.04425,-1.15434,1.04425,1.15434
-1.45037,-5.46488,-1.45037,5.46488,1.04537,-1.15471,1.04537,1.15471
-1.44648,-5.47112,-1.44648,5.47112,1.04648,-1.15508,1.04648,1.15508
-1.44258,-5.47735,-1.44258,5.47735,1.04758,-1.15544,1.04758,1.15544
-1.43869,-5.48356,-1.43869,5.48356,1.04869,-1.15581,1.04869,1.15581
-1.43479,-5.48976,-1.43479,5.48976,1.04979,-1.15618,1.04979,1.15618
-1.43089,-5.49595,-1.43089,5.49595,1.05089,-1.15654,1.05089,1.15654
-1.42698,-5.50212,-1.42698,5.50212,1.05198,-1.1569,1.05198,1.1569
-1.42308,-5.50827,-1.42308,5.50827,1.05308,-1.15727,1.05308,1.15727
-1.41916,-5.51441,-1.41916,5.51441,1.05416,-1.15763,1.05416,1.15763
-1.41525,-5.52054,-1.41525,5.52054,1.05525,-1.15799,1.05525,1.15799
-1.41133,-5.52665,-1.41133,5.52665,1.05633,-1.15835,1.05633,1.15835
-1.40741,-5.53275,-1.40741,5.53275,1.05741,-1.15871,1.05741,1.15871
-1.40349,-5.53883,-1.40349,5.53883,1.05849,-1.15906,1.05849,1.15906
-1.39956,-5.54491,-1.39956,5.54491,1.05956,-1.15942,1.05956,1.15942
-1.39563,-5.55096,-1.39563,5.55096,1.06063,-1.15978,1.06063,1.15978
-1.3917,-5.55701,-1.3917,5.55701,1.0617,-1.16013,1.0617,1.16013
-1.38776,-5.56304,-1.38776,5.56304,1.06276,-1.16048,1.06276,1.16048
-1.38382,-5.56905,-1.38382,5.56905,1.06382,-1.16084,1.06382,1.16084
-1.37988,-5.57505,-1.37988,5.57505,1.06488,-1.16119,1.06488,1.16119
-1.37593,-5.58104,-1.37593,5.58104,1.06593,-1.16154,1.06593,1.16154
-1.37198,-5.58702,-1.37198,5.58702,1.06698,-1.16189,1.06698,1.16189
-1.36803,-5.59298,-1.36803,5.59298,1.06803,-1.16223,1.06803,1.16223
-1.36408,-5.59893,-1.36408,5.59893,1.06908,-1.16258,1.06908,1.16258
-1.36012,-5.60486,-1.36012,5.60486,1.07012,-1.16293,1.07012,1.16293
-1.35616,-5.61078,-1.35616,5.61078,1.07116,-1.16327,1.07116,1.16327
-1.3522,-5.61669,-1.3522,5.61669,1.0722,-1.16362,1.0722,1.16362
-1.34823,-5.62259,-1.34823,5.62259,1.07323,-1.16396,1.07323,1.16396
-1.34427,-5.62847,-1.34427,5.62847,1.07427,-1.1643,1.07427,1.1643
-1.34029,-5.63434,-1.34029,5.63434,1.07529,-1.16465,1.07529,1.16465
-1.33632,-5.6402,-1.33632,5.6402,1.07632,-1.16499,1.07632,1.16499
-1.33234,-5.64604,-1.33234,5.64604,1.07734,-1.16533,1.07734,1.16533
-1.32836,-5.65187,-1.32836,5.65187,1.07836,-1.16567,1.07836,1.16567
-1.32438,-5.65769,-1.32438,5.65769,1.07938,-1.166,1.07938,1.166
-1.3204,-5.66349,-1.3204,5.66349,1.0804,-1.16634,1.0804,1.16634
-1.31641,-5.66928,-1.31641,5.66928,1.08141,-1.16668,1.08141,1.16668
-1.31242,-5.67506,-1.31242,5.67506,1.08242,-1.16701,1.08242,1.16701
-1.30842,-5.68083,-1.30842,5.68083,1.08342,-1.16735,1.08342,1.16735
-1.30443,-5.68658,-1.30443,5.68658,1.08443,-1.16768,1.08443,1.16768
-1.30043,-5.69232,-1.30043,5.69232,1.08543,-1.16801,1.08543,1.16801
-1.29643,-5.69805,-1.29643,5.69805,1.08643,-1.16834,1.08643,1.16834
-1.29242,-5.70377,-1.29242,5.70377,1.08742,-1.16868,1.08742,1.16868
-1.28842,-5.70947,-1.28842,5.70947,1.08842,-1.16901,1.08842,1.16901
-1.28441,-5.71516,-1.28441,5.71516,1.08941,-1.16933,1.08941,1.16933
-1.28039,-5.72084,-1.28039,5.72084,1.09039,-1.16966,1.09039,1.16966
-1.27638,-5.72651,-1.27638,5.72651,1.09138,-1.16999,1.09138,1.16999
-1.27236,-5.73216,-1.27236,5.73216,1.09236,-1.17032,1.09236,1.17032
-1.26834,-5.73781,-1.26834,5.73781,1.09334,-1.17064,1.09334,1.17064
-1.26432,-5.74344,-1.26432,5.74344,1.09432,-1.17097,1.09432,1.17097
-1.26029,-5.74906,-1.26029,5.74906,1.09529,-1.17129,1.09529,1.17129
-1.25627,-5.75466,-1.25627,5.75466,1.09627,-1.17162,1.09627,1.17162
-1.25224,-5.76025,-1.25224,5.76025,1.09724,-1.17194,1.09724,1.17194
-1.2482,-5.76584,-1.2482,5.76584,1.0982,-1.17226,1.0982,1.17226
-1.24417,-5.77141,-1.24417,5.77141,1.09917,-1.17258,1.09917,1.17258
-1.24013,-5.77696,-1.24013,5.77696,1.10013,-1.1729,1.10013,1.1729
-1.23609,-5.78251,-1.23609,5.78251,1.10109,-1.17322,1.10109,1.17322
-1.23205,-5.78804,-1.23205,5.78804,1.10205,-1.17354,1.10205,1.17354
-1.228,-5.79357,-1.228,5.79357,1.103,-1.17386,1.103,1.17386
-1.22396,-5.79908,-1.22396,5.79908,1.10396,-1.17417,1.10396,1.17417
-1.21991,-5.80458,-1.21991,5.80458,1.10491,-1.17449,1.10491,1.17449
-1.21585,-5.81006,-1.21585,5.81006,1.10585,-1.17481,1.10585,1.17481
-1.2118,-5.81554,-1.2118,5.81554,1.1068,-1.17512,1.1068,1.17512
-1.20774,-5.821,-1.20774,5.821,1.10774,-1.17543,1.10774,1.17543
-1.20368,-5.82646,-1.20368,5.82646,1.10868,-1.17575,1.10868,1.17575
-1.19962,-5.8319,-1.19962,5.8319,1.10962,-1.17606,1.10962,1.17606
-1.19556,-5.83733,-1.19556,5.83733,1.11056,-1.17637,1.11056,1.17637
-1.19149,-5.84275,-1.19149,5.84275,1.11149,-1.17668,1.11149,1.17668
-1.18742,-5.84815,-1.18742,5.84815,1.11242,-1.17699,1.11242,1.17699
-1.18335,-5.85355,-1.18335,5.85355,1.11335,-1.1773,1.11335,1.1773
-1.17928,-5.85893,-1.17928,5.85893,1.11428,-1.17761,1.11428,1.17761
-1.1752,-5.86431,-1.1752,5.86431,1.1152,-1.17792,1.1152,1.17792
-1.17113,-5.86967,-1.17113,5.86967,1.11613,-1.17822,1.11613,1.17822
-1.16705,-5.87502,-1.16705,5.87502,1.11705,-1.17853,1.11705,1.17853
-1.16296,-5.88036,-1.16296,5.88036,1.11796,-1.17884,1.11796,1.17884
-1.15888,-5.88569,-1.15888,5.88569,1.11888,-1.17914,1.11888,1.17914
-1.15479,-5.891,-1.15479,5.891,1.11979,-1.17945,1.11979,1.17945
-1.1507,-5.89631,-1.1507,5.89631,1.1207,-1.17975,1.1207,1.17975
-1.14661,-5.90161,-1.14661,5.90161,1.12161,-1.18005,1.12161,1.18005
-1.14252,-5.90689,-1.14252,5.90689,1.12252,-1.18035,1.12252,1.18035
-1.13842,-5.91216,-1.13842,5.91216,1.12342,-1.18066,1.12342,1.18066
-1.13432,-5.91743,-1.13432,5.91743,1.12432,-1.18096,1.12432,1.18096
-1.13022,-5.92268,-1.13022,5.92268,1.12522,-1.18126,1.12522,1.18126
-1.12612,-5.92792,-1.12612,5.92792,1.12612,-1.18156,1.12612,1.18156
-1.12202,-5.93315,-1.12202,5.93315,1.12702,-1.18185,1.12702,1.18185
-1.11791,-5.93837,-1.11791,5.93837,1.12791,-1.18215,1.12791,1.18215
-1.1138,-5.94358,-1.1138,5.94358,1.1288,-1.18245,1.1288,1.18245
-1.10969,-5.94878,-1.10969,5.94878,1.12969,-1.18275,1.12969,1.18275
-1.10558,-5.95396,-1.10558,5.95396,1.13058,-1.18304,1.13058,1.18304
-1.10146,-5.95914,-1.10146,5.95914,1.13146,-1.18334,1.13146,1.18334
-1.09735,-5.96431,-1.09735,5.96431,1.13235,-1.18363,1.13235,1.18363
-1.09323,-5.96946,-1.09323,5.96946,1.13323,-1.18393,1.13323,1.18393
-1.0891,-5.97461,-1.0891,5.97461,1.1341,-1.18422,1.1341,1.18422
-1.08498,-5.97974,-1.08498,5.97974,1.13498,-1.18451,1.13498,1.18451
-1.08086,-5.98486,-1.08086,5.98486,1.13586,-1.1848,1.13586,1.1848
-1.07673,-5.98998,-1.07673,5.98998,1.13673,-1.1851,1.13673,1.1851
-1.0726,-5.99508,-1.0726,5.99508,1.1376,-1.18539,1.1376,1.18539
-1.06847,-6.00018,-1.06847,6.00018,1.13847,-1.18568,1.13847,1.18568
-1.06433,-6.00526,-1.06433,6.00526,1.13933,-1.18597,1.13933,1.18597
-1.0602,-6.01033,-1.0602,6.01033,1.1402,-1.18625,1.1402,1.18625
-1.05606,-6.01539,-1.05606,6.01539,1.14106,-1.18654,1.14106,1.18654
-1.05192,-6.02044,-1.05192,6.02044,1.14192,-1.18683,1.14192,1.18683
-1.04778,-6.02549,-1.04778,6.02549,1.14278,-1.18712,1.14278,1.18712
-1.04364,-6.03052,-1.04364,6.03052,1.14364,-1.1874,1.14364,1.1874
-1.03949,-6.03554,-1.03949,6.03554,1.14449,-1.18769,1.14449,1.18769
-1.03534,-6.04055,-1.03534,6.04055,1.14534,-1.18797,1.14534,1.18797
-1.03119,-6.04555,-1.03119,6.04555,1.14619,-1.18826,1.14619,1.18826
-1.02704,-6.05054,-1.02704,6.05054,1.14704,-1.18854,1.14704,1.18854
-1.02289,-6.05553,-1.02289,6.05553,1.14789,-1.18883,1.14789,1.18883
-1.01873,-6.0605,-1.01873,6.0605,1.14873,-1.18911,1.14873,1.18911
-1.01458,-6.06546,-1.01458,6.06546,1.14958,-1.18939,1.14958,1.18939
-1.01042,-6.07041,-1.01042,6.07041,1.15042,-1.18967,1.15042,1.18967
-1.00626,-6.07535,-1.00626,6.07535,1.15126,-1.18995,1.15126,1.18995
-1.0021,-6.08028,-1.0021,6.08028,1.1521,-1.19023,1.1521,1.19023
-0.997931,-6.08521,-0.997931,6.08521,1.15293,-1.19051,1.15293,1.19051
-0.993764,-6.09012,-0.993764,6.09012,1.15376,-1.19079,1.15376,1.19079
-0.989596,-6.09502,-0.989596,6.09502,1.1546,-1.19107,1.1546,1.19107
-0.985426,-6.09991,-0.985426,6.09991,1.15543,-1.19135,1.15543,1.19135
-0.981254,-6.1048,-0.981254,6.1048,1.15625,-1.19163,1.15625,1.19163
-0.97708,-6.10967,-0.97708,6.10967,1.15708,-1.1919,1.15708,1.1919
-0.972904,-6.11454,-0.972904,6.11454,1.1579,-1.19218,1.1579,1.19218
-0.968727,-6.11939,-0.968727,6.11939,1.15873,-1.19245,1.15873,1.19245
-0.964547,-6.12423,-0.964547,6.12423,1.15955,-1.19273,1.15955,1.19273
-0.960366,-6.12907,-0.960366,6.12907,1.16037,-1.193,1.16037,1.193
-0.956183,-6.1339,-0.956183,6.1339,1.16118,-1.19328,1.16118,1.19328
-0.951999,-6.13871,-0.951999,6.13871,1.162,-1.19355,1.162,1.19355
-0.947812,-6.14352,-0.947812,6.14352,1.16281,-1.19382,1.16281,1.19382
-0.943624,-6.14832,-0.943624,6.14832,1.16362,-1.1941,1.16362,1.1941
-0.939434,-6.1531,-0.939434,6.1531,1.16443,-1.19437,1.16443,1.19437
-0.935242,-6.15788,-0.935242,6.15788,1.16524,-1.19464,1.16524,1.19464
-0.931048,-6.16265,-0.931048,6.16265,1.16605,-1.19491,1.16605,1.19491
-0.926853,-6.16741,-0.926853,6.16741,1.16685,-1.19518,1.16685,1.19518
-0.922656,-6.17216,-0.922656,6.17216,1.16766,-1.19545,1.16766,1.19545
-0.918457,-6.1769,-0.918457,6.1769,1.16846,-1.19572,1.16846,1.19572
-0.914257,-6.18163,-0.914257,6.18163,1.16926,-1.19599,1.16926,1.19599
-0.910055,-6.18636,-0.910055,6.18636,1.17005,-1.19626,1.17005,1.19626
-0.905851,-6.19107,-0.905851,6.19107,1.17085,-1.19652,1.17085,1.19652
-0.901645,-6.19577,-0.901645,6.19577,1.17165,-1.19679,1.17165,1.19679
-0.897438,-6.20047,-0.897438,6.20047,1.17244,-1.19706,1.17244,1.19706
-0.893229,-6.20515,-0.893229,6.20515,1.17323,-1.19732,1.17323,1.19732
-0.889019,-6.20983,-0.889019,6.20983,1.17402,-1.19759,1.17402,1.19759
-0.884806,-6.2145,-0.884806,6.2145,1.17481,-1.19785,1.17481,1.19785
-0.880592,-6.21916,-0.880592,6.21916,1.17559,-1.19812,1.17559,1.19812
-0.876377,-6.22381,-0.876377,6.22381,1.17638,-1.19838,1.17638,1.19838
-0.872159,-6.22845,-0.872159,6.22845,1.17716,-1.19865,1.17716,1.19865
-0.86794,-6.23308,-0.86794,6.23308,1.17794,-1.19891,1.17794,1.19891
-0.86372,-6.2377,-0.86372,6.2377,1.17872,-1.19917,1.17872,1.19917
-0.859498,-6.24232,-0.859498,6.24232,1.1795,-1.19943,1.1795,1.19943
-0.855274,-6.24692,-0.855274,6.24692,1.18027,-1.19969,1.18027,1.19969
-0.851048,-6.25152,-0.851048,6.25152,1.18105,-1.19995,1.18105,1.19995
-0.846821,-6.2561,-0.846821,6.2561,1.18182,-1.20021,1.18182,1.20021
-0.842593,-6.26068,-0.842593,6.26068,1.18259,-1.20047,1.18259,1.20047
-0.838363,-6.26525,-0.838363,6.26525,1.18336,-1.20073,1.18336,1.20073
-0.834131,-6.26981,-0.834131,6.26981,1.18413,-1.20099,1.18413,1.20099
-0.829897,-6.27437,-0.829897,6.27437,1.1849,-1.20125,1.1849,1.20125
-0.825662,-6.27891,-0.825662,6.27891,1.18566,-1.20151,1.18566,1.20151
-0.821426,-6.28344,-0.821426,6.28344,1.18643,-1.20177,1.18643,1.20177
-0.817188,-6.28797,-0.817188,6.28797,1.18719,-1.20202,1.18719,1.20202
-0.812948,-6.29249,-0.812948,6.29249,1.18795,-1.20228,1.18795,1.20228
-0.808707,-6.29699,-0.808707,6.29699,1.18871,-1.20254,1.18871,1.20254
-0.804464,-6.30149,-0.804464,6.30149,1.18946,-1.20279,1.18946,1.20279
-0.80022,-6.30599,-0.80022,6.30599,1.19022,-1.20305,1.19022,1.20305
-0.795974,-6.31047,-0.795974,6.31047,1.19097,-1.2033,1.19097,1.2033
-0.791727,-6.31494,-0.791727,6.31494,1.19173,-1.20356,1.19173,1.20356
-0.787478,-6.31941,-0.787478,6.31941,1.19248,-1.20381,1.19248,1.20381
-0.783227,-6.32387,-0.783227,6.32387,1.19323,-1.20406,1.19323,1.20406
-0.778975,-6.32831,-0.778975,6.32831,1.19398,-1.20432,1.19398,1.20432
-0.774722,-6.33275,-0.774722,6.33275,1.19472,-1.20457,1.19472,1.20457
-0.770467,-6.33719,-0.770467,6.33719,1.19547,-1.20482,1.19547,1.20482
-0.766211,-6.34161,-0.766211,6.34161,1.19621,-1.20507,1.19621,1.20507
-0.761953,-6.34602,-0.761953,6.34602,1.19695,-1.20532,1.19695,1.20532
-0.757693,-6.35043,-0.757693,6.35043,1.19769,-1.20557,1.19769,1.20557
-0.753432,-6.35483,-0.753432,6.35483,1.19843,-1.20582,1.19843,1.20582
-0.74917,-6.35922,-0.74917,6.35922,1.19917,-1.20607,1.19917,1.20607
-0.744906,-6.3636,-0.744906,6.3636,1.19991,-1.20632,1.19991,1.20632
-0.740641,-6.36797,-0.740641,6.36797,1.20064,-1.20657,1.20064,1.20657
-0.736374,-6.37234,-0.736374,6.37234,1.20137,-1.20682,1.20137,1.20682
-0.732106,-6.37669,-0.732106,6.37669,1.20211,-1.20707,1.20211,1.20707
-0.727837,-6.38104,-0.727837,6.38104,1.20284,-1.20731,1.20284,1.20731
-0.723566,-6.38538,-0.723566,6.38538,1.20357,-1.20756,1.20357,1.20756
-0.719293,-6.38971,-0.719293,6.38971,1.20429,-1.20781,1.20429,1.20781
-0.715019,-6.39404,-0.715019,6.39404,1.20502,-1.20805,1.20502,1.20805
-0.710744,-6.39835,-0.710744,6.39835,1.20574,-1.2083,1.20574,1.2083
-0.706467,-6.40266,-0.706467,6.40266,1.20647,-1.20854,1.20647,1.20854
-0.702189,-6.40696,-0.702189,6.40696,1.20719,-1.20879,1.20719,1.20879
-0.69791,-6.41125,-0.69791,6.41125,1.20791,-1.20903,1.20791,1.20903
-0.693629,-6.41554,-0.693629,6.41554,1.20863,-1.20928,1.20863,1.20928
-0.689346,-6.41981,-0.689346,6.41981,1.20935,-1.20952,1.20935,1.20952
-0.685063,-6.42408,-0.685063,6.42408,1.21006,-1.20976,1.21006,1.20976
-0.680778,-6.42834,-0.680778,6.42834,1.21078,-1.21001,1.21078,1.21001
-0.676491,-6.43259,-0.676491,6.43259,1.21149,-1.21025,1.21149,1.21025
-0.672203,-6.43683,-0.672203,6.43683,1.2122,-1.21049,1.2122,1.21049
-0.667914,-6.44107,-0.667914,6.44107,1.21291,-1.21073,1.21291,1.21073
-0.663624,-6.44529,-0.663624,6.44529,1.21362,-1.21097,1.21362,1.21097
-0.659332,-6.44951,-0.659332,6.44951,1.21433,-1.21121,1.21433,1.21121
-0.655039,-6.45373,-0.655039,6.45373,1.21504,-1.21145,1.21504,1.21145
-0.650744,-6.45793,-0.650744,6.45793,1.21574,-1.21169,1.21574,1.21169
-0.646448,-6.46212,-0.646448,6.46212,1.21645,-1.21193,1.21645,1.21193
-0.642151,-6.46631,-0.642151,6.46631,1.21715,-1.21217,1.21715,1.21217
-0.637852,-6.47049,-0.637852,6.47049,1.21785,-1.21241,1.21785,1.21241
-0.633552,-6.47467,-0.633552,6.47467,1.21855,-1.21265,1.21855,1.21265
-0.629251,-6.47883,-0.629251,6.47883,1.21925,-1.21289,1.21925,1.21289
-0.624948,-6.48299,-0.624948,6.48299,1.21995,-1.21313,1.21995,1.21313
-0.620645,-6.48714,-0.620645,6.48714,1.22064,-1.21336,1.22064,1.21336
-0.616339,-6.49128,-0.616339,6.49128,1.22134,-1.2136,1.22134,1.2136
-0.612033,-6.49541,-0.612033,6.49541,1.22203,-1.21384,1.22203,1.21384
-0.607725,-6.49954,-0.607725,6.49954,1.22273,-1.21407,1.22273,1.21407
-0.603416,-6.50365,-0.603416,6.50365,1.22342,-1.21431,1.22342,1.21431
-0.599106,-6.50776,-0.599106,6.50776,1.22411,-1.21454,1.22411,1.21454
-0.594794,-6.51187,-0.594794,6.51187,1.22479,-1.21478,1.22479,1.21478
-0.590481,-6.51596,-0.590481,6.51596,1.22548,-1.21501,1.22548,1.21501
-0.586167,-6.52005,-0.586167,6.52005,1.22617,-1.21525,1.22617,1.21525
-0.581852,-6.52413,-0.581852,6.52413,1.22685,-1.21548,1.22685,1.21548
-0.577535,-6.5282,-0.577535,6.5282,1.22753,-1.21571,1.22753,1.21571
-0.573217,-6.53227,-0.573217,6.53227,1.22822,-1.21595,1.22822,1.21595
-0.568898,-6.53633,-0.568898,6.53633,1.2289,-1.21618,1.2289,1.21618
-0.564577,-6.54037,-0.564577,6.54037,1.22958,-1.21641,1.22958,1.21641
-0.560255,-6.54442,-0.560255,6.54442,1.23026,-1.21664,1.23026,1.21664
-0.555933,-6.54845,-0.555933,6.54845,1.23093,-1.21687,1.23093,1.21687
-0.551608,-6.55248,-0.551608,6.55248,1.23161,-1.2171,1.23161,1.2171
-0.547283,-6.5565,-0.547283,6.5565,1.23228,-1.21733,1.23228,1.21733
-0.542956,-6.56051,-0.542956,6.56051,1.23296,-1.21756,1.23296,1.21756
-0.538628,-6.56452,-0.538628,6.56452,1.23363,-1.21779,1.23363,1.21779
-0.534299,-6.56851,-0.534299,6.56851,1.2343,-1.21802,1.2343,1.21802
-0.529969,-6.57251,-0.529969,6.57251,1.23497,-1.21825,1.23497,1.21825
-0.525637,-6.57649,-0.525637,6.57649,1.23564,-1.21848,1.23564,1.21848
-0.521305,-6.58046,-0.521305,6.58046,1.2363,-1.21871,1.2363,1.21871
-0.516971,-6.58443,-0.516971,6.58443,1.23697,-1.21894,1.23697,1.21894
-0.512636,-6.58839,-0.512636,6.58839,1.23764,-1.21917,1.23764,1.21917
-0.508299,-6.59235,-0.508299,6.59235,1.2383,-1.21939,1.2383,1.21939
-0.503962,-6.59629,-0.503962,6.59629,1.23896,-1.21962,1.23896,1.21962
-0.499623,-6.60023,-0.499623,6.60023,1.23962,-1.21985,1.23962,1.21985
-0.495283,-6.60416,-0.495283,6.60416,1.24028,-1.22007,1.24028,1.22007
-0.490942,-6.60809,-0.490942,6.60809,1.24094,-1.2203,1.24094,1.2203
-0.4866,-6.61201,-0.4866,6.61201,1.2416,-1.22053,1.2416,1.22053
-0.482256,-6.61592,-0.482256,6.61592,1.24226,-1.22075,1.24226,1.22075
-0.477912,-6.61982,-0.477912,6.61982,1.24291,-1.22098,1.24291,1.22098
-0.473566,-6.62371,-0.473566,6.62371,1.24357,-1.2212,1.24357,1.2212
-0.469219,-6.6276,-0.469219,6.6276,1.24422,-1.22143,1.24422,1.22143
-0.464871,-6.63148,-0.464871,6.63148,1.24487,-1.22165,1.24487,1.22165
-0.460522,-6.63536,-0.460522,6.63536,1.24552,-1.22187,1.24552,1.22187
-0.456172,-6.63923,-0.456172,6.63923,1.24617,-1.2221,1.24617,1.2221
-0.45182,-6.64309,-0.45182,6.64309,1.24682,-1.22232,1.24682,1.22232
-0.447468,-6.64694,-0.447468,6.64694,1.24747,-1.22254,1.24747,1.22254
-0.443114,-6.65078,-0.443114,6.65078,1.24811,-1.22276,1.24811,1.22276
-0.438759,-6.65462,-0.438759,6.65462,1.24876,-1.22299,1.24876,1.22299
-0.434403,-6.65846,-0.434403,6.65846,1.2494,-1.22321,1.2494,1.22321
-0.430046,-6.66228,-0.430046,6.66228,1.25005,-1.22343,1.25005,1.22343
-0.425687,-6.6661,-0.425687,6.6661,1.25069,-1.22365,1.25069,1.22365
-0.421328,-6.66991,-0.421328,6.66991,1.25133,-1.22387,1.25133,1.22387
-0.416968,-6.67371,-0.416968,6.67371,1.25197,-1.22409,1.25197,1.22409
-0.412606,-6.67751,-0.412606,6.67751,1.25261,-1.22431,1.25261,1.22431
-0.408243,-6.6813,-0.408243,6.6813,1.25324,-1.22453,1.25324,1.22453
-0.40388,-6.68508,-0.40388,6.68508,1.25388,-1.22475,1.25388,1.22475
-0.399515,-6.68886,-0.399515,6.68886,1.25451,-1.22497,1.25451,1.22497
-0.395149,-6.69263,-0.395149,6.69263,1.25515,-1.22519,1.25515,1.22519
-0.390782,-6.69639,-0.390782,6.69639,1.25578,-1.22541,1.25578,1.22541
-0.386414,-6.70014,-0.386414,6.70014,1.25641,-1.22562,1.25641,1.22562
-0.382044,-6.70389,-0.382044,6.70389,1.25704,-1.22584,1.25704,1.22584
-0.377674,-6.70763,-0.377674,6.70763,1.25767,-1.22606,1.25767,1.22606
-0.373303,-6.71137,-0.373303,6.71137,1.2583,-1.22628,1.2583,1.22628
-0.36893,-6.7151,-0.36893,6.7151,1.25893,-1.22649,1.25893,1.22649
-0.364557,-6.71882,-0.364557,6.71882,1.25956,-1.22671,1.25956,1.22671
-0.360182,-6.72253,-0.360182,6.72253,1.26018,-1.22693,1.26018,1.22693
-0.355806,-6.72624,-0.355806,6.72624,1.26081,-1.22714,1.26081,1.22714
-0.35143,-6.72994,-0.35143,6.72994,1.26143,-1.22736,1.26143,1.22736
-0.347052,-6.73363,-0.347052,6.73363,1.26205,-1.22757,1.26205,1.22757
-0.342673,-6.73732,-0.342673,6.73732,1.26267,-1.22779,1.26267,1.22779
-0.338293,-6.741,-0.338293,6.741,1.26329,-1.228,1.26329,1.228
-0.333913,-6.74468,-0.333913,6.74468,1.26391,-1.22822,1.26391,1.22822
-0.329531,-6.74834,-0.329531,6.74834,1.26453,-1.22843,1.26453,1.22843
-0.325148,-6.752,-0.325148,6.752,1.26515,-1.22865,1.26515,1.22865
-0.320764,-6.75566,-0.320764,6.75566,1.26576,-1.22886,1.26576,1.22886
-0.316379,-6.7593,-0.316379,6.7593,1.26638,-1.22907,1.26638,1.22907
-0.311993,-6.76294,-0.311993,6.76294,1.26699,-1.22929,1.26699,1.22929
-0.307606,-6.76658,-0.307606,6.76658,1.26761,-1.2295,1.26761,1.2295
-0.303217,-6.77021,-0.303217,6.77021,1.26822,-1.22971,1.26822,1.22971
-0.298828,-6.77383,-0.298828,6.77383,1.26883,-1.22992,1.26883,1.22992
-0.294438,-6.77744,-0.294438,6.77744,1.26944,-1.23013,1.26944,1.23013
-0.290047,-6.78105,-0.290047,6.78105,1.27005,-1.23035,1.27005,1.23035
-0.285655,-6.78465,-0.285655,6.78465,1.27065,-1.23056,1.27065,1.23056
-0.281262,-6.78824,-0.281262,6.78824,1.27126,-1.23077,1.27126,1.23077
-0.276868,-6.79183,-0.276868,6.79183,1.27187,-1.23098,1.27187,1.23098
-0.272473,-6.79541,-0.272473,6.79541,1.27247,-1.23119,1.27247,1.23119
-0.268076,-6.79899,-0.268076,6.79899,1.27308,-1.2314,1.27308,1.2314
-0.263679,-6.80255,-0.263679,6.80255,1.27368,-1.23161,1.27368,1.23161
-0.259281,-6.80611,-0.259281,6.80611,1.27428,-1.23182,1.27428,1.23182
-0.254882,-6.80967,-0.254882,6.80967,1.27488,-1.23203,1.27488,1.23203
-0.250482,-6.81322,-0.250482,6.81322,1.27548,-1.23223,1.27548,1.23223
-0.246081,-6.81676,-0.246081,6.81676,1.27608,-1.23244,1.27608,1.23244
-0.241679,-6.8203,-0.241679,6.8203,1.27668,-1.23265,1.27668,1.23265
-0.237276,-6.82383,-0.237276,6.82383,1.27728,-1.23286,1.27728,1.23286
-0.232872,-6.82735,-0.232872,6.82735,1.27787,-1.23307,1.27787,1.23307
-0.228467,-6.83086,-0.228467,6.83086,1.27847,-1.23327,1.27847,1.23327
-0.224061,-6.83437,-0.224061,6.83437,1.27906,-1.23348,1.27906,1.23348
-0.219654,-6.83788,-0.219654,6.83788,1.27965,-1.23369,1.27965,1.23369
-0.215247,-6.84138,-0.215247,6.84138,1.28025,-1.2339,1.28025,1.2339
-0.210838,-6.84487,-0.210838,6.84487,1.28084,-1.2341,1.28084,1.2341
-0.206428,-6.84835,-0.206428,6.84835,1.28143,-1.23431,1.28143,1.23431
-0.202017,-6.85183,-0.202017,6.85183,1.28202,-1.23451,1.28202,1.23451
-0.197606,-6.8553,-0.197606,6.8553,1.28261,-1.23472,1.28261,1.23472
-0.193193,-6.85877,-0.193193,6.85877,1.28319,-1.23492,1.28319,1.23492
-0.18878,-6.86223,-0.18878,6.86223,1.28378,-1.23513,1.28378,1.23513
-0.184365,-6.86568,-0.184365,6.86568,1.28437,-1.23533,1.28437,1.23533
-0.17995,-6.86912,-0.17995,6.86912,1.28495,-1.23554,1.28495,1.23554
-0.175534,-6.87257,-0.175534,6.87257,1.28553,-1.23574,1.28553,1.23574
-0.171117,-6.876,-0.171117,6.876,1.28612,-1.23595,1.28612,1.23595
-0.166699,-6.87943,-0.166699,6.87943,1.2867,-1.23615,1.2867,1.23615
-0.162279,-6.88285,-0.162279,6.88285,1.28728,-1.23635,1.28728,1.23635
-0.15786,-6.88626,-0.15786,6.88626,1.28786,-1.23656,1.28786,1.23656
-0.153439,-6.88967,-0.153439,6.88967,1.28844,-1.23676,1.28844,1.23676
-0.149017,-6.89308,-0.149017,6.89308,1.28902,-1.23696,1.28902,1.23696
-0.144594,-6.89647,-0.144594,6.89647,1.28959,-1.23716,1.28959,1.23716
-0.140171,-6.89986,-0.140171,6.89986,1.29017,-1.23737,1.29017,1.23737
-0.135746,-6.90325,-0.135746,6.90325,1.29075,-1.23757,1.29075,1.23757
-0.131321,-6.90663,-0.131321,6.90663,1.29132,-1.23777,1.29132,1.23777
-0.126894,-6.91,-0.126894,6.91,1.29189,-1.23797,1.29189,1.23797
-0.122467,-6.91336,-0.122467,6.91336,1.29247,-1.23817,1.29247,1.23817
-0.118039,-6.91672,-0.118039,6.91672,1.29304,-1.23837,1.29304,1.23837
-0.11361,-6.92008,-0.11361,6.92008,1.29361,-1.23857,1.29361,1.23857
-0.10918,-6.92342,-0.10918,6.92342,1.29418,-1.23877,1.29418,1.23877
-0.104749,-6.92677,-0.104749,6.92677,1.29475,-1.23897,1.29475,1.23897
-0.100318,-6.9301,-0.100318,6.9301,1.29532,-1.23917,1.29532,1.23917
-0.095885,-6.93343,-0.095885,6.93343,1.29589,-1.23937,1.29589,1.23937
-0.0914516,-6.93675,-0.0914516,6.93675,1.29645,-1.23957,1.29645,1.23957
-0.0870173,-6.94007,-0.0870173,6.94007,1.29702,-1.23977,1.29702,1.23977
-0.0825822,-6.94338,-0.0825822,6.94338,1.29758,-1.23997,1.29758,1.23997
-0.0781461,-6.94669,-0.0781461,6.94669,1.29815,-1.24017,1.29815,1.24017
-0.0737092,-6.94999,-0.0737092,6.94999,1.29871,-1.24037,1.29871,1.24037
-0.0692715,-6.95328,-0.0692715,6.95328,1.29927,-1.24056,1.29927,1.24056
-0.0648328,-6.95657,-0.0648328,6.95657,1.29983,-1.24076,1.29983,1.24076
-0.0603933,-6.95985,-0.0603933,6.95985,1.30039,-1.24096,1.30039,1.24096
-0.055953,-6.96312,-0.055953,6.96312,1.30095,-1.24116,1.30095,1.24116
-0.0515118,-6.96639,-0.0515118,6.96639,1.30151,-1.24135,1.30151,1.24135
-0.0470697,-6.96966,-0.0470697,6.96966,1.30207,-1.24155,1.30207,1.24155
-0.0426268,-6.97291,-0.0426268,6.97291,1.30263,-1.24175,1.30263,1.24175
-0.0381831,-6.97616,-0.0381831,6.97616,1.30318,-1.24194,1.30318,1.24194
-0.0337385,-6.97941,-0.0337385,6.97941,1.30374,-1.24214,1.30374,1.24214
-0.0292931,-6.98265,-0.0292931,6.98265,1.30429,-1.24234,1.30429,1.24234
-0.0248468,-6.98588,-0.0248468,6.98588,1.30485,-1.24253,1.30485,1.24253
-0.0203997,-6.98911,-0.0203997,6.98911,1.3054,-1.24273,1.3054,1.24273
-0.0159517,-6.99233,-0.0159517,6.99233,1.30595,-1.24292,1.30595,1.24292
-0.0115029,-6.99555,-0.0115029,6.99555,1.3065,-1.24312,1.3065,1.24312
-0.00705332,-6.99876,-0.00705332,6.99876,1.30705,-1.24331,1.30705,1.24331
-0.00260288,-7.00196,-0.00260288,7.00196,1.3076,-1.24351,1.3076,1.24351
0.00184839,-7.00516,0.00184839,7.00516,1.30815,-1.2437,1.30815,1.2437
0.00630048,-7.00835,0.00630048,7.00835,1.3087,-1.24389,1.3087,1.24389
0.0107534,-7.01154,0.0107534,7.01154,1.30925,-1.24409,1.30925,1.24409
0.0152071,-7.01472,0.0152071,7.01472,1.30979,-1.24428,1.30979,1.24428
0.0196617,-7.0179,0.0196617,7.0179,1.31034,-1.24447,1.31034,1.24447
0.024117,-7.02106,0.024117,7.02106,1.31088,-1.24467,1.31088,1.24467
0.0285732,-7.02423,0.0285732,7.02423,1.31143,-1.24486,1.31143,1.24486
0.0330302,-7.02739,0.0330302,7.02739,1.31197,-1.24505,1.31197,1.24505
0.0374879,-7.03054,0.0374879,7.03054,1.31251,-1.24525,1.31251,1.24525
0.0419465,-7.03368,0.0419465,7.03368,1.31305,-1.24544,1.31305,1.24544
0.0464059,-7.03682,0.0464059,7.03682,1.31359,-1.24563,1.31359,1.24563
0.0508661,-7.03996,0.0508661,7.03996,1.31413,-1.24582,1.31413,1.24582
0.0553271,-7.04309,0.0553271,7.04309,1.31467,-1.24601,1.31467,1.24601
0.0597889,-7.04621,0.0597889,7.04621,1.31521,-1.2462,1.31521,1.2462
0.0642514,-7.04933,0.0642514,7.04933,1.31575,-1.2464,1.31575,1.2464
0.0687148,-7.05244,0.0687148,7.05244,1.31629,-1.24659,1.31629,1.24659
0.0731789,-7.05555,0.0731789,7.05555,1.31682,-1.24678,1.31682,1.24678
0.0776439,-7.05865,0.0776439,7.05865,1.31736,-1.24697,1.31736,1.24697
0.0821096,-7.06174,0.0821096,7.06174,1.31789,-1.24716,1.31789,1.24716
0.0865761,-7.06483,0.0865761,7.06483,1.31842,-1.24735,1.31842,1.24735
0.0910434,-7.06791,0.0910434,7.06791,1.31896,-1.24754,1.31896,1.24754
0.0955114,-7.07099,0.0955114,7.07099,1.31949,-1.24773,1.31949,1.24773
0.0999803,-7.07406,0.0999803,7.07406,1.32002,-1.24792,1.32002,1.24792
0.10445,-7.07713,0.10445,7.07713,1.32055,-1.2481,1.32055,1.2481
0.10892,-7.08019,0.10892,7.08019,1.32108,-1.24829,1.32108,1.24829
0.113391,-7.08324,0.113391,7.08324,1.32161,-1.24848,1.32161,1.24848
0.117863,-7.08629,0.117863,7.08629,1.32214,-1.24867,1.32214,1.24867
0.122336,-7.08934,0.122336,7.08934,1.32266,-1.24886,1.32266,1.24886
0.126809,-7.09238,0.126809,7.09238,1.32319,-1.24905,1.32319,1.24905
0.131284,-7.09541,0.131284,7.09541,1.32372,-1.24923,1.32372,1.24923
0.135759,-7.09844,0.135759,7.09844,1.32424,-1.24942,1.32424,1.24942
0.140234,-7.10146,0.140234,7.10146,1.32477,-1.24961,1.32477,1.24961
0.144711,-7.10447,0.144711,7.10447,1.32529,-1.2498,1.32529,1.2498
0.149188,-7.10748,0.149188,7.10748,1.32581,-1.24998,1.32581,1.24998
0.153666,-7.11049,0.153666,7.11049,1.32633,-1.25017,1.32633,1.25017
0.158145,-7.11349,0.158145,7.11349,1.32686,-1.25036,1.32686,1.25036
0.162624,-7.11648,0.162624,7.11648,1.32738,-1.25054,1.32738,1.25054
0.167104,-7.11947,0.167104,7.11947,1.3279,-1.25073,1.3279,1.25073
0.171585,-7.12245,0.171585,7.12245,1.32841,-1.25091,1.32841,1.25091
0.176067,-7.12543,0.176067,7.12543,1.32893,-1.2511,1.32893,1.2511
0.180549,-7.1284,0.180549,7.1284,1.32945,-1.25129,1.32945,1.25129
0.185033,-7.13137,0.185033,7.13137,1.32997,-1.25147,1.32997,1.25147
0.189516,-7.13433,0.189516,7.13433,1.33048,-1.25166,1.33048,1.25166
0.194001,-7.13729,0.194001,7.13729,1.331,-1.25184,1.331,1.25184
0.198486,-7.14024,0.198486,7.14024,1.33151,-1.25203,1.33151,1.25203
0.202973,-7.14318,0.202973,7.14318,1.33203,-1.25221,1.33203,1.25221
0.207459,-7.14612,0.207459,7.14612,1.33254,-1.25239,1.33254,1.25239
0.211947,-7.14905,0.211947,7.14905,1.33305,-1.25258,1.33305,1.25258
0.216435,-7.15198,0.216435,7.15198,1.33356,-1.25276,1.33356,1.25276
0.220924,-7.1549,0.220924,7.1549,1.33408,-1.25295,1.33408,1.25295
0.225414,-7.15782,0.225414,7.15782,1.33459,-1.25313,1.33459,1.25313
0.229904,-7.16073,0.229904,7.16073,1.3351,-1.25331,1.3351,1.25331
0.234395,-7.16364,0.234395,7.16364,1.3356,-1.2535,1.3356,1.2535
0.238887,-7.16654,0.238887,7.16654,1.33611,-1.25368,1.33611,1.25368
0.24338,-7.16944,0.24338,7.16944,1.33662,-1.25386,1.33662,1.25386
0.247873,-7.17233,0.247873,7.17233,1.33713,-1.25404,1.33713,1.25404
0.252367,-7.17521,0.252367,7.17521,1.33763,-1.25423,1.33763,1.25423
0.256861,-7.17809,0.256861,7.17809,1.33814,-1.25441,1.33814,1.25441
0.261357,-7.18097,0.261357,7.18097,1.33864,-1.25459,1.33864,1.25459
0.265853,-7.18384,0.265853,7.18384,1.33915,-1.25477,1.33915,1.25477
0.27035,-7.1867,0.27035,7.1867,1.33965,-1.25495,1.33965,1.25495
0.274847,-7.18956,0.274847,7.18956,1.34015,-1.25513,1.34015,1.25513
0.279345,-7.19241,0.279345,7.19241,1.34065,-1.25532,1.34065,1.25532
0.283844,-7.19526,0.283844,7.19526,1.34116,-1.2555,1.34116,1.2555
0.288344,-7.1981,0.288344,7.1981,1.34166,-1.25568,1.34166,1.25568
0.292844,-7.20094,0.292844,7.20094,1.34216,-1.25586,1.34216,1.25586
0.297345,-7.20377,0.297345,7.20377,1.34266,-1.25604,1.34266,1.25604
0.301846,-7.2066,0.301846,7.2066,1.34315,-1.25622,1.34315,1.25622
0.306349,-7.20942,0.306349,7.20942,1.34365,-1.2564,1.34365,1.2564
0.310852,-7.21223,0.310852,7.21223,1.34415,-1.25658,1.34415,1.25658
0.315355,-7.21505,0.315355,7.21505,1.34464,-1.25676,1.34464,1.25676
0.31986,-7.21785,0.31986,7.21785,1.34514,-1.25694,1.34514,1.25694
0.324365,-7.22065,0.324365,7.22065,1.34564,-1.25712,1.34564,1.25712
0.32887,-7.22345,0.32887,7.22345,1.34613,-1.25729,1.34613,1.25729
0.333377,-7.22624,0.333377,7.22624,1.34662,-1.25747,1.34662,1.25747
0.337884,-7.22902,0.337884,7.22902,1.34712,-1.25765,1.34712,1.25765
0.342391,-7.2318,0.342391,7.2318,1.34761,-1.25783,1.34761,1.25783
0.3469,-7.23458,0.3469,7.23458,1.3481,-1.25801,1.3481,1.25801
0.351409,-7.23734,0.351409,7.23734,1.34859,-1.25819,1.34859,1.25819
0.355918,-7.24011,0.355918,7.24011,1.34908,-1.25837,1.34908,1.25837
0.360429,-7.24287,0.360429,7.24287,1.34957,-1.25854,1.34957,1.25854
0.36494,-7.24562,0.36494,7.24562,1.35006,-1.25872,1.35006,1.25872
0.369451,-7.24837,0.369451,7.24837,1.35055,-1.2589,1.35055,1.2589
0.373964,-7.25111,0.373964,7.25111,1.35104,-1.25908,1.35104,1.25908
0.378477,-7.25385,0.378477,7.25385,1.35152,-1.25925,1.35152,1.25925
0.38299,-7.25658,0.38299,7.25658,1.35201,-1.25943,1.35201,1.25943
0.387505,-7.25931,0.387505,7.25931,1.3525,-1.25961,1.3525,1.25961
0.39202,-7.26203,0.39202,7.26203,1.35298,-1.25978,1.35298,1.25978
0.396535,-7.26475,0.396535,7.26475,1.35346,-1.25996,1.35346,1.25996
0.401052,-7.26746,0.401052,7.26746,1.35395,-1.26013,1.35395,1.26013
0.405568,-7.27017,0.405568,7.27017,1.35443,-1.26031,1.35443,1.26031
0.410086,-7.27287,0.410086,7.27287,1.35491,-1.26049,1.35491,1.26049
0.414604,-7.27557,0.414604,7.27557,1.3554,-1.26066,1.3554,1.26066
0.419123,-7.27826,0.419123,7.27826,1.35588,-1.26084,1.35588,1.26084
0.423642,-7.28095,0.423642,7.28095,1.35636,-1.26101,1.35636,1.26101
0.428162,-7.28363,0.428162,7.28363,1.35684,-1.26119,1.35684,1.26119
0.432683,-7.28631,0.432683,7.28631,1.35732,-1.26136,1.35732,1.26136
0.437205,-7.28898,0.437205,7.28898,1.3578,-1.26154,1.3578,1.26154
0.441727,-7.29165,0.441727,7.29165,1.35827,-1.26171,1.35827,1.26171
0.446249,-7.29431,0.446249,7.29431,1.35875,-1.26189,1.35875,1.26189
0.450772,-7.29697,0.450772,7.29697,1.35923,-1.26206,1.35923,1.26206
0.455296,-7.29962,0.455296,7.29962,1.3597,-1.26223,1.3597,1.26223
0.459821,-7.30226,0.459821,7.30226,1.36018,-1.26241,1.36018,1.26241
0.464346,-7.3049,0.464346,7.3049,1.36065,-1.26258,1.36065,1.26258
0.468872,-7.30754,0.468872,7.30754,1.36113,-1.26276,1.36113,1.26276
0.473398,-7.31017,0.473398,7.31017,1.3616,-1.26293,1.3616,1.26293
0.477925,-7.3128,0.477925,7.3128,1.36207,-1.2631,1.36207,1.2631
0.482453,-7.31542,0.482453,7.31542,1.36255,-1.26327,1.36255,1.26327
0.486981,-7.31804,0.486981,7.31804,1.36302,-1.26345,1.36302,1.26345
0.49151,-7.32065,0.49151,7.32065,1.36349,-1.26362,1.36349,1.26362
0.496039,-7.32326,0.496039,7.32326,1.36396,-1.26379,1.36396,1.26379
0.500569,-7.32586,0.500569,7.32586,1.36443,-1.26397,1.36443,1.26397
0.5051,-7.32845,0.5051,7.32845,1.3649,-1.26414,1.3649,1.26414
0.509631,-7.33105,0.509631,7.33105,1.36537,-1.26431,1.36537,1.26431
0.514163,-7.33363,0.514163,7.33363,1.36584,-1.26448,1.36584,1.26448
0.518696,-7.33621,0.518696,7.33621,1.3663,-1.26465,1.3663,1.26465
0.523229,-7.33879,0.523229,7.33879,1.36677,-1.26482,1.36677,1.26482
0.527763,-7.34136,0.527763,7.34136,1.36724,-1.265,1.36724,1.265
0.532297,-7.34393,0.532297,7.34393,1.3677,-1.26517,1.3677,1.26517
0.536832,-7.34649,0.536832,7.34649,1.36817,-1.26534,1.36817,1.26534
0.541368,-7.34905,0.541368,7.34905,1.36863,-1.26551,1.36863,1.26551
0.545904,-7.3516,0.545904,7.3516,1.3691,-1.26568,1.3691,1.26568
0.55044,-7.35415,0.55044,7.35415,1.36956,-1.26585,1.36956,1.26585
0.554978,-7.35669,0.554978,7.35669,1.37002,-1.26602,1.37002,1.26602
0.559516,-7.35923,0.559516,7.35923,1.37048,-1.26619,1.37048,1.26619
0.564054,-7.36176,0.564054,7.36176,1.37095,-1.26636,1.37095,1.26636
0.568593,-7.36429,0.568593,7.36429,1.37141,-1.26653,1.37141,1.26653
0.573133,-7.36681,0.573133,7.36681,1.37187,-1.2667,1.37187,1.2667
0.577673,-7.36933,0.577673,7.36933,1.37233,-1.26687,1.37233,1.26687
0.582214,-7.37184,0.582214,7.37184,1.37279,-1.26704,1.37279,1.26704
0.586756,-7.37435,0.586756,7.37435,1.37324,-1.26721,1.37324,1.26721
0.591298,-7.37686,0.591298,7.37686,1.3737,-1.26738,1.3737,1.26738
0.59584,-7.37935,0.59584,7.37935,1.37416,-1.26755,1.37416,1.26755
0.600383,-7.38185,0.600383,7.38185,1.37462,-1.26772,1.37462,1.26772
0.604927,-7.38434,0.604927,7.38434,1.37507,-1.26788,1.37507,1.26788
0.609472,-7.38682,0.609472,7.38682,1.37553,-1.26805,1.37553,1.26805
0.614017,-7.3893,0.614017,7.3893,1.37598,-1.26822,1.37598,1.26822
0.618562,-7.39178,0.618562,7.39178,1.37644,-1.26839,1.37644,1.26839
0.623108,-7.39424,0.623108,7.39424,1.37689,-1.26856,1.37689,1.26856
0.627655,-7.39671,0.627655,7.39671,1.37735,-1.26872,1.37735,1.26872
0.632202,-7.39917,0.632202,7.39917,1.3778,-1.26889,1.3778,1.26889
0.63675,-7.40163,0.63675,7.40163,1.37825,-1.26906,1.37825,1.26906
0.641298,-7.40408,0.641298,7.40408,1.3787,-1.26923,1.3787,1.26923
0.645847,-7.40652,0.645847,7.40652,1.37915,-1.26939,1.37915,1.26939
0.650397,-7.40896,0.650397,7.40896,1.3796,-1.26956,1.3796,1.26956
0.654947,-7.4114,0.654947,7.4114,1.38005,-1.26973,1.38005,1.26973
0.659497,-7.41383,0.659497,7.41383,1.3805,-1.2699,1.3805,1.2699
0.664048,-7.41626,0.664048,7.41626,1.38095,-1.27006,1.38095,1.27006
0.6686,-7.41868,0.6686,7.41868,1.3814,-1.27023,1.3814,1.27023
0.673153,-7.4211,0.673153,7.4211,1.38185,-1.2704,1.38185,1.2704
0.677705,-7.42351,0.677705,7.42351,1.38229,-1.27056,1.38229,1.27056
0.682259,-7.42592,0.682259,7.42592,1.38274,-1.27073,1.38274,1.27073
0.686813,-7.42832,0.686813,7.42832,1.38319,-1.27089,1.38319,1.27089
0.691367,-7.43072,0.691367,7.43072,1.38363,-1.27106,1.38363,1.27106
0.695922,-7.43311,0.695922,7.43311,1.38408,-1.27122,1.38408,1.27122
0.700478,-7.4355,0.700478,7.4355,1.38452,-1.27139,1.38452,1.27139
0.705034,-7.43789,0.705034,7.43789,1.38497,-1.27156,1.38497,1.27156
0.709591,-7.44027,0.709591,7.44027,1.38541,-1.27172,1.38541,1.27172
0.714148,-7.44264,0.714148,7.44264,1.38585,-1.27189,1.38585,1.27189
0.718706,-7.44501,0.718706,7.44501,1.38629,-1.27205,1.38629,1.27205
0.723264,-7.44738,0.723264,7.44738,1.38674,-1.27221,1.38674,1.27221
0.727823,-7.44974,0.727823,7.44974,1.38718,-1.27238,1.38718,1.27238
0.732383,-7.45209,0.732383,7.45209,1.38762,-1.27254,1.38762,1.27254
0.736943,-7.45445,0.736943,7.45445,1.38806,-1.27271,1.38806,1.27271
0.741503,-7.45679,0.741503,7.45679,1.3885,-1.27287,1.3885,1.27287
0.746064,-7.45913,0.746064,7.45913,1.38894,-1.27304,1.38894,1.27304
0.750626,-7.46147,0.750626,7.46147,1.38937,-1.2732,1.38937,1.2732
0.755188,-7.4638,0.755188,7.4638,1.38981,-1.27336,1.38981,1.27336
0.759751,-7.46613,0.759751,7.46613,1.39025,-1.27353,1.39025,1.27353
0.764314,-7.46846,0.764314,7.46846,1.39069,-1.27369,1.39069,1.27369
0.768878,-7.47078,0.768878,7.47078,1.39112,-1.27385,1.39112,1.27385
0.773442,-7.47309,0.773442,7.47309,1.39156,-1.27402,1.39156,1.27402
0.778007,-7.4754,0.778007,7.4754,1.39199,-1.27418,1.39199,1.27418
0.782572,-7.47771,0.782572,7.47771,1.39243,-1.27434,1.39243,1.27434
0.787138,-7.48001,0.787138,7.48001,1.39286,-1.27451,1.39286,1.27451
0.791704,-7.4823,0.791704,7.4823,1.3933,-1.27467,1.3933,1.27467
0.796271,-7.48459,0.796271,7.48459,1.39373,-1.27483,1.39373,1.27483
0.800839,-7.48688,0.800839,7.48688,1.39416,-1.27499,1.39416,1.27499
0.805407,-7.48916,0.805407,7.48916,1.39459,-1.27515,1.39459,1.27515
0.809975,-7.49144,0.809975,7.49144,1.39502,-1.27532,1.39502,1.27532
0.814544,-7.49371,0.814544,7.49371,1.39546,-1.27548,1.39546,1.27548
0.819114,-7.49598,0.819114,7.49598,1.39589,-1.27564,1.39589,1.27564
0.823684,-7.49825,0.823684,7.49825,1.39632,-1.2758,1.39632,1.2758
0.828254,-7.5005,0.828254,7.5005,1.39675,-1.27596,1.39675,1.27596
0.832825,-7.50276,0.832825,7.50276,1.39717,-1.27612,1.39717,1.27612
0.837397,-7.50501,0.837397,7.50501,1.3976,-1.27629,1.3976,1.27629
0.841969,-7.50726,0.841969,7.50726,1.39803,-1.27645,1.39803,1.27645
0.846542,-7.5095,0.846542,7.5095,1.39846,-1.27661,1.39846,1.27661
0.851115,-7.51173,0.851115,7.51173,1.39889,-1.27677,1.39889,1.27677
0.855688,-7.51397,0.855688,7.51397,1.39931,-1.27693,1.39931,1.27693
0.860263,-7.51619,0.860263,7.51619,1.39974,-1.27709,1.39974,1.27709
0.864837,-7.51842,0.864837,7.51842,1.40016,-1.27725,1.40016,1.27725
0.869412,-7.52063,0.869412,7.52063,1.40059,-1.27741,1.40059,1.27741
0.873988,-7.52285,0.873988,7.52285,1.40101,-1.27757,1.40101,1.27757
0.878564,-7.52506,0.878564,7.52506,1.40144,-1.27773,1.40144,1.27773
0.883141,-7.52726,0.883141,7.52726,1.40186,-1.27789,1.40186,1.27789
0.887718,-7.52946,0.887718,7.52946,1.40228,-1.27805,1.40228,1.27805
0.892296,-7.53166,0.892296,7.53166,1.4027,-1.27821,1.4027,1.27821
0.896874,-7.53385,0.896874,7.53385,1.40313,-1.27837,1.40313,1.27837
0.901453,-7.53604,0.901453,7.53604,1.40355,-1.27853,1.40355,1.27853
0.906032,-7.53822,0.906032,7.53822,1.40397,-1.27869,1.40397,1.27869
0.910611,-7.5404,0.910611,7.5404,1.40439,-1.27885,1.40439,1.27885
0.915192,-7.54257,0.915192,7.54257,1.40481,-1.27901,1.40481,1.27901
0.919772,-7.54474,0.919772,7.54474,1.40523,-1.27916,1.40523,1.27916
0.924353,-7.54691,0.924353,7.54691,1.40565,-1.27932,1.40565,1.27932
0.928935,-7.54907,0.928935,7.54907,1.40607,-1.27948,1.40607,1.27948
0.933517,-7.55122,0.933517,7.55122,1.40648,-1.27964,1.40648,1.27964
0.9381,-7.55337,0.9381,7.55337,1.4069,-1.2798,1.4069,1.2798
0.942683,-7.55552,0.942683,7.55552,1.40732,-1.27996,1.40732,1.27996
0.947266,-7.55766,0.947266,7.55766,1.40773,-1.28011,1.40773,1.28011
0.95185,-7.5598,0.95185,7.5598,1.40815,-1.28027,1.40815,1.28027
0.956435,-7.56194,0.956435,7.56194,1.40857,-1.28043,1.40857,1.28043
0.96102,-7.56407,0.96102,7.56407,1.40898,-1.28059,1.40898,1.28059
0.965606,-7.56619,0.965606,7.56619,1.40939,-1.28074,1.40939,1.28074
0.970192,-7.56831,0.970192,7.56831,1.40981,-1.2809,1.40981,1.2809
0.974778,-7.57043,0.974778,7.57043,1.41022,-1.28106,1.41022,1.28106
0.979365,-7.57254,0.979365,7.57254,1.41063,-1.28122,1.41063,1.28122
0.983952,-7.57465,0.983952,7.57465,1.41105,-1.28137,1.41105,1.28137
0.98854,-7.57675,0.98854,7.57675,1.41146,-1.28153,1.41146,1.28153
0.993129,-7.57885,0.993129,7.57885,1.41187,-1.28169,1.41187,1.28169
0.997718,-7.58094,0.997718,7.58094,1.41228,-1.28184,1.41228,1.28184
1.00231,-7.58303,1.00231,7.58303,1.41269,-1.282,1.41269,1.282
1.0069,-7.58512,1.0069,7.58512,1.4131,-1.28216,1.4131,1.28216
1.01149,-7.5872,1.01149,7.5872,1.41351,-1.28231,1.41351,1.28231
1.01608,-7.58927,1.01608,7.58927,1.41392,-1.28247,1.41392,1.28247
1.02067,-7.59135,1.02067,7.59135,1.41433,-1.28262,1.41433,1.28262
1.02526,-7.59341,1.02526,7.59341,1.41474,-1.28278,1.41474,1.28278
1.02985,-7.59548,1.02985,7.59548,1.41515,-1.28294,1.41515,1.28294
1.03445,-7.59754,1.03445,7.59754,1.41555,-1.28309,1.41555,1.28309
1.03904,-7.59959,1.03904,7.59959,1.41596,-1.28325,1.41596,1.28325
1.04363,-7.60164,1.04363,7.60164,1.41637,-1.2834,1.41637,1.2834
1.04823,-7.60369,1.04823,7.60369,1.41677,-1.28356,1.41677,1.28356
1.05282,-7.60573,1.05282,7.60573,1.41718,-1.28371,1.41718,1.28371
1.05742,-7.60777,1.05742,7.60777,1.41758,-1.28387,1.41758,1.28387
1.06201,-7.6098,1.06201,7.6098,1.41799,-1.28402,1.41799,1.28402
1.06661,-7.61183,1.06661,7.61183,1.41839,-1.28418,1.41839,1.28418
1.0712,-7.61385,1.0712,7.61385,1.4188,-1.28433,1.4188,1.28433
1.0758,-7.61587,1.0758,7.61587,1.4192,-1.28449,1.4192,1.28449
1.0804,-7.61789,1.0804,7.61789,1.4196,-1.28464,1.4196,1.28464
1.085,-7.6199,1.085,7.6199,1.42,-1.28479,1.42,1.28479
1.08959,-7.62191,1.08959,7.62191,1.42041,-1.28495,1.42041,1.28495
1.09419,-7.62391,1.09419,7.62391,1.42081,-1.2851,1.42081,1.2851
1.09879,-7.62591,1.09879,7.62591,1.42121,-1.28526,1.42121,1.28526
1.10339,-7.6279,1.10339,7.6279,1.42161,-1.28541,1.42161,1.28541
1.10799,-7.62989,1.10799,7.62989,1.42201,-1.28556,1.42201,1.28556
1.11259,-7.63188,1.11259,7.63188,1.42241,-1.28572,1.42241,1.28572
1.11719,-7.63386,1.11719,7.63386,1.42281,-1.28587,1.42281,1.28587
1.12179,-7.63584,1.12179,7.63584,1.42321,-1.28602,1.42321,1.28602
1.1264,-7.63781,1.1264,7.63781,1.4236,-1.28618,1.4236,1.28618
1.131,-7.63978,1.131,7.63978,1.424,-1.28633,1.424,1.28633
1.1356,-7.64174,1.1356,7.64174,1.4244,-1.28648,1.4244,1.28648
1.1402,-7.6437,1.1402,7.6437,1.4248,-1.28664,1.4248,1.28664
1.14481,-7.64566,1.14481,7.64566,1.42519,-1.28679,1.42519,1.28679
1.14941,-7.64761,1.14941,7.64761,1.42559,-1.28694,1.42559,1.28694
1.15402,-7.64956,1.15402,7.64956,1.42598,-1.28709,1.42598,1.28709
1.15862,-7.6515,1.15862,7.6515,1.42638,-1.28725,1.42638,1.28725
1.16323,-7.65344,1.16323,7.65344,1.42677,-1.2874,1.42677,1.2874
1.16783,-7.65538,1.16783,7.65538,1.42717,-1.28755,1.42717,1.28755
1.17244,-7.65731,1.17244,7.65731,1.42756,-1.2877,1.42756,1.2877
1.17704,-7.65923,1.17704,7.65923,1.42796,-1.28786,1.42796,1.28786
1.18165,-7.66116,1.18165,7.66116,1.42835,-1.28801,1.42835,1.28801
1.18626,-7.66307,1.18626,7.66307,1.42874,-1.28816,1.42874,1.28816
1.19087,-7.66499,1.19087,7.66499,1.42913,-1.28831,1.42913,1.28831
1.19548,-7.6669,1.19548,7.6669,1.42952,-1.28846,1.42952,1.28846
1.20008,-7.6688,1.20008,7.6688,1.42992,-1.28861,1.42992,1.28861
1.20469,-7.6707,1.20469,7.6707,1.43031,-1.28876,1.43031,1.28876
1.2093,-7.6726,1.2093,7.6726,1.4307,-1.28892,1.4307,1.28892
1.21391,-7.67449,1.21391,7.67449,1.43109,-1.28907,1.43109,1.28907
1.21852,-7.67638,1.21852,7.67638,1.43148,-1.28922,1.43148,1.28922
1.22314,-7.67827,1.22314,7.67827,1.43186,-1.28937,1.43186,1.28937
1.22775,-7.68015,1.22775,7.68015,1.43225,-1.28952,1.43225,1.28952
1.23236,-7.68202,1.23236,7.68202,1.43264,-1.28967,1.43264,1.28967
1.23697,-7.68389,1.23697,7.68389,1.43303,-1.28982,1.43303,1.28982
1.24158,-7.68576,1.24158,7.68576,1.43342,-1.28997,1.43342,1.28997
1.2462,-7.68763,1.2462,7.68763,1.4338,-1.29012,1.4338,1.29012
1.25081,-7.68948,1.25081,7.68948,1.43419,-1.29027,1.43419,1.29027
1.25542,-7.69134,1.25542,7.69134,1.43458,-1.29042,1.43458,1.29042
1.26004,-7.69319,1.26004,7.69319,1.43496,-1.29057,1.43496,1.29057
1.26465,-7.69504,1.26465,7.69504,1.43535,-1.29072,1.43535,1.29072
1.26927,-7.69688,1.26927,7.69688,1.43573,-1.29087,1.43573,1.29087
1.27388,-7.69872,1.27388,7.69872,1.43612,-1.29102,1.43612,1.29102
1.2785,-7.70055,1.2785,7.70055,1.4365,-1.29117,1.4365,1.29117
1.28312,-7.70238,1.28312,7.70238,1.43688,-1.29132,1.43688,1.29132
1.28773,-7.70421,1.28773,7.70421,1.43727,-1.29147,1.43727,1.29147
1.29235,-7.70603,1.29235,7.70603,1.43765,-1.29162,1.43765,1.29162
1.29697,-7.70785,1.29697,7.70785,1.43803,-1.29177,1.43803,1.29177
1.30159,-7.70966,1.30159,7.70966,1.43841,-1.29192,1.43841,1.29192
1.30621,-7.71147,1.30621,7.71147,1.43879,-1.29206,1.43879,1.29206
1.31082,-7.71328,1.31082,7.71328,1.43918,-1.29221,1.43918,1.29221
1.31544,-7.71508,1.31544,7.71508,1.43956,-1.29236,1.43956,1.29236
1.32006,-7.71688,1.32006,7.71688,1.43994,-1.29251,1.43994,1.29251
1.32468,-7.71867,1.32468,7.71867,1.44032,-1.29266,1.44032,1.29266
1.3293,-7.72046,1.3293,7.72046,1.4407,-1.29281,1.4407,1.29281
1.33393,-7.72225,1.33393,7.72225,1.44107,-1.29295,1.44107,1.29295
1.33855,-7.72403,1.33855,7.72403,1.44145,-1.2931,1.44145,1.2931
1.34317,-7.7258,1.34317,7.7258,1.44183,-1.29325,1.44183,1.29325
1.34779,-7.72758,1.34779,7.72758,1.44221,-1.2934,1.44221,1.2934
1.35241,-7.72934,1.35241,7.72934,1.44259,-1.29355,1.44259,1.29355
1.35704,-7.73111,1.35704,7.73111,1.44296,-1.29369,1.44296,1.29369
1.36166,-7.73287,1.36166,7.73287,1.44334,-1.29384,1.44334,1.29384
1.36628,-7.73463,1.36628,7.73463,1.44372,-1.29399,1.44372,1.29399
1.37091,-7.73638,1.37091,7.73638,1.44409,-1.29414,1.44409,1.29414
1.37553,-7.73813,1.37553,7.73813,1.44447,-1.29428,1.44447,1.29428
1.38016,-7.73987,1.38016,7.73987,1.44484,-1.29443,1.44484,1.29443
1.38478,-7.74161,1.38478,7.74161,1.44522,-1.29458,1.44522,1.29458
1.38941,-7.74335,1.38941,7.74335,1.44559,-1.29472,1.44559,1.29472
1.39404,-7.74508,1.39404,7.74508,1.44596,-1.29487,1.44596,1.29487
1.39866,-7.74681,1.39866,7.74681,1.44634,-1.29502,1.44634,1.29502
1.40329,-7.74853,1.40329,7.74853,1.44671,-1.29516,1.44671,1.29516
1.40792,-7.75025,1.40792,7.75025,1.44708,-1.29531,1.44708,1.29531
1.41255,-7.75197,1.41255,7.75197,1.44745,-1.29546,1.44745,1.29546
1.41717,-7.75368,1.41717,7.75368,1.44783,-1.2956,1.44783,1.2956
1.4218,-7.75539,1.4218,7.75539,1.4482,-1.29575,1.4482,1.29575
1.42643,-7.75709,1.42643,7.75709,1.44857,-1.2959,1.44857,1.2959
1.43106,-7.75879,1.43106,7.75879,1.44894,-1.29604,1.44894,1.29604
1.43569,-7.76049,1.43569,7.76049,1.44931,-1.29619,1.44931,1.29619
1.44032,-7.76218,1.44032,7.76218,1.44968,-1.29633,1.44968,1.29633
1.44495,-7.76387,1.44495,7.76387,1.45005,-1.29648,1.45005,1.29648
1.44958,-7.76555,1.44958,7.76555,1.45042,-1.29663,1.45042,1.29663
1.45421,-7.76723,1.45421,7.76723,1.45079,-1.29677,1.45079,1.29677
1.45885,-7.76891,1.45885,7.76891,1.45115,-1.29692,1.45115,1.29692
1.46348,-7.77058,1.46348,7.77058,1.45152,-1.29706,1.45152,1.29706
1.46811,-7.77224,1.46811,7.77224,1.45189,-1.29721,1.45189,1.29721
1.47274,-7.77391,1.47274,7.77391,1.45226,-1.29735,1.45226,1.29735
1.47738,-7.77557,1.47738,7.77557,1.45262,-1.2975,1.45262,1.2975
1.48201,-7.77722,1.48201,7.77722,1.45299,-1.29764,1.45299,1.29764
1.48664,-7.77888,1.48664,7.77888,1.45336,-1.29779,1.45336,1.29779
1.49128,-7.78052,1.49128,7.78052,1.45372,-1.29793,1.45372,1.29793
1.49591,-7.78217,1.49591,7.78217,1.45409,-1.29808,1.45409,1.29808
1.50055,-7.78381,1.50055,7.78381,1.45445,-1.29822,1.45445,1.29822
1.50518,-7.78544,1.50518,7.78544,1.45482,-1.29837,1.45482,1.29837
1.50982,-7.78707,1.50982,7.78707,1.45518,-1.29851,1.45518,1.29851
1.51446,-7.7887,1.51446,7.7887,1.45554,-1.29865,1.45554,1.29865
1.51909,-7.79033,1.51909,7.79033,1.45591,-1.2988,1.45591,1.2988
1.52373,-7.79195,1.52373,7.79195,1.45627,-1.29894,1.45627,1.29894
1.52837,-7.79356,1.52837,7.79356,1.45663,-1.29909,1.45663,1.29909
1.53301,-7.79517,1.53301,7.79517,1.45699,-1.29923,1.45699,1.29923
1.53764,-7.79678,1.53764,7.79678,1.45736,-1.29937,1.45736,1.29937
1.54228,-7.79839,1.54228,7.79839,1.45772,-1.29952,1.45772,1.29952
1.54692,-7.79999,1.54692,7.79999,1.45808,-1.29966,1.45808,1.29966
1.55156,-7.80158,1.55156,7.80158,1.45844,-1.2998,1.45844,1.2998
1.5562,-7.80318,1.5562,7.80318,1.4588,-1.29995,1.4588,1.29995
1.56084,-7.80476,1.56084,7.80476,1.45916,-1.30009,1.45916,1.30009
1.56548,-7.80635,1.56548,7.80635,1.45952,-1.30023,1.45952,1.30023
1.57012,-7.80793,1.57012,7.80793,1.45988,-1.30038,1.45988,1.30038
1.57476,-7.8095,1.57476,7.8095,1.46024,-1.30052,1.46024,1.30052
1.5794,-7.81108,1.5794,7.81108,1.4606,-1.30066,1.4606,1.30066
1.58405,-7.81265,1.58405,7.81265,1.46095,-1.30081,1.46095,1.30081
1.58869,-7.81421,1.58869,7.81421,1.46131,-1.30095,1.46131,1.30095
1.59333,-7.81577,1.59333,7.81577,1.46167,-1.30109,1.46167,1.30109
1.59797,-7.81733,1.59797,7.81733,1.46203,-1.30123,1.46203,1.30123
1.60262,-7.81888,1.60262,7.81888,1.46238,-1.30138,1.46238,1.30138
1.60726,-7.82043,1.60726,7.82043,1.46274,-1.30152,1.46274,1.30152
1.61191,-7.82198,1.61191,7.82198,1.46309,-1.30166,1.46309,1.30166
1.61655,-7.82352,1.61655,7.82352,1.46345,-1.3018,1.46345,1.3018
1.6212,-7.82506,1.6212,7.82506,1.4638,-1.30195,1.4638,1.30195
1.62584,-7.82659,1.62584,7.82659,1.46416,-1.30209,1.46416,1.30209
1.63049,-7.82812,1.63049,7.82812,1.46451,-1.30223,1.46451,1.30223
1.63513,-7.82964,1.63513,7.82964,1.46487,-1.30237,1.46487,1.30237
1.63978,-7.83117,1.63978,7.83117,1.46522,-1.30251,1.46522,1.30251
1.64443,-7.83268,1.64443,7.83268,1.46557,-1.30265,1.46557,1.30265
1.64907,-7.8342,1.64907,7.8342,1.46593,-1.3028,1.46593,1.3028
1.65372,-7.83571,1.65372,7.83571,1.46628,-1.30294,1.46628,1.30294
1.65837,-7.83721,1.65837,7.83721,1.46663,-1.30308,1.46663,1.30308
1.66302,-7.83872,1.66302,7.83872,1.46698,-1.30322,1.46698,1.30322
1.66766,-7.84022,1.66766,7.84022,1.46734,-1.30336,1.46734,1.30336
1.67231,-7.84171,1.67231,7.84171,1.46769,-1.3035,1.46769,1.3035
1.67696,-7.8432,1.67696,7.8432,1.46804,-1.30364,1.46804,1.30364
1.68161,-7.84469,1.68161,7.84469,1.46839,-1.30378,1.46839,1.30378
1.68626,-7.84617,1.68626,7.84617,1.46874,-1.30392,1.46874,1.30392
1.69091,-7.84765,1.69091,7.84765,1.46909,-1.30407,1.46909,1.30407
1.69556,-7.84913,1.69556,7.84913,1.46944,-1.30421,1.46944,1.30421
1.70021,-7.8506,1.70021,7.8506,1.46979,-1.30435,1.46979,1.30435
1.70486,-7.85207,1.70486,7.85207,1.47014,-1.30449,1.47014,1.30449
1.70952,-7.85353,1.70952,7.85353,1.47048,-1.30463,1.47048,1.30463
1.71417,-7.85499,1.71417,7.85499,1.47083,-1.30477,1.47083,1.30477
1.71882,-7.85645,1.71882,7.85645,1.47118,-1.30491,1.47118,1.30491
1.72347,-7.8579,1.72347,7.8579,1.47153,-1.30505,1.47153,1.30505
1.72813,-7.85935,1.72813,7.85935,1.47187,-1.30519,1.47187,1.30519
1.73278,-7.86079,1.73278,7.86079,1.47222,-1.30533,1.47222,1.30533
1.73743,-7.86223,1.73743,7.86223,1.47257,-1.30547,1.47257,1.30547
1.74209,-7.86367,1.74209,7.86367,1.47291,-1.30561,1.47291,1.30561
1.74674,-7.8651,1.74674,7.8651,1.47326,-1.30575,1.47326,1.30575
1.7514,-7.86653,1.7514,7.86653,1.4736,-1.30589,1.4736,1.30589
1.75605,-7.86796,1.75605,7.86796,1.47395,-1.30603,1.47395,1.30603
1.76071,-7.86938,1.76071,7.86938,1.47429,-1.30617,1.47429,1.30617
1.76536,-7.8708,1.76536,7.8708,1.47464,-1.3063,1.47464,1.3063
1.77002,-7.87221,1.77002,7.87221,1.47498,-1.30644,1.47498,1.30644
1.77468,-7.87362,1.77468,7.87362,1.47532,-1.30658,1.47532,1.30658
1.77933,-7.87503,1.77933,7.87503,1.47567,-1.30672,1.47567,1.30672
1.78399,-7.87643,1.78399,7.87643,1.47601,-1.30686,1.47601,1.30686
1.78865,-7.87783,1.78865,7.87783,1.47635,-1.307,1.47635,1.307
1.7933,-7.87922,1.7933,7.87922,1.4767,-1.30714,1.4767,1.30714
1.79796,-7.88061,1.79796,7.88061,1.47704,-1.30728,1.47704,1.30728
1.80262,-7.882,1.80262,7.882,1.47738,-1.30742,1.47738,1.30742
1.80728,-7.88339,1.80728,7.88339,1.47772,-1.30755,1.47772,1.30755
1.81194,-7.88477,1.81194,7.88477,1.47806,-1.30769,1.47806,1.30769
1.8166,-7.88614,1.8166,7.88614,1.4784,-1.30783,1.4784,1.30783
1.82126,-7.88751,1.82126,7.88751,1.47874,-1.30797,1.47874,1.30797
1.82592,-7.88888,1.82592,7.88888,1.47908,-1.30811,1.47908,1.30811
1.83058,-7.89025,1.83058,7.89025,1.47942,-1.30825,1.47942,1.30825
1.83524,-7.89161,1.83524,7.89161,1.47976,-1.30838,1.47976,1.30838
1.8399,-7.89297,1.8399,7.89297,1.4801,-1.30852,1.4801,1.30852
1.84456,-7.89432,1.84456,7.89432,1.48044,-1.30866,1.48044,1.30866
1.84922,-7.89567,1.84922,7.89567,1.48078,-1.3088,1.48078,1.3088
1.85389,-7.89701,1.85389,7.89701,1.48111,-1.30893,1.48111,1.30893
1.85855,-7.89836,1.85855,7.89836,1.48145,-1.30907,1.48145,1.30907
1.86321,-7.89969,1.86321,7.89969,1.48179,-1.30921,1.48179,1.30921
1.86788,-7.90103,1.86788,7.90103,1.48212,-1.30935,1.48212,1.30935
1.87254,-7.90236,1.87254,7.90236,1.48246,-1.30948,1.48246,1.30948
1.8772,-7.90369,1.8772,7.90369,1.4828,-1.30962,1.4828,1.30962
1.88187,-7.90501,1.88187,7.90501,1.48313,-1.30976,1.48313,1.30976
1.88653,-7.90633,1.88653,7.90633,1.48347,-1.3099,1.48347,1.3099
1.8912,-7.90765,1.8912,7.90765,1.4838,-1.31003,1.4838,1.31003
1.89586,-7.90896,1.89586,7.90896,1.48414,-1.31017,1.48414,1.31017
1.90053,-7.91027,1.90053,7.91027,1.48447,-1.31031,1.48447,1.31031
1.90519,-7.91157,1.90519,7.91157,1.48481,-1.31044,1.48481,1.31044
1.90986,-7.91287,1.90986,7.91287,1.48514,-1.31058,1.48514,1.31058
1.91452,-7.91417,1.91452,7.91417,1.48548,-1.31072,1.48548,1.31072
1.91919,-7.91546,1.91919,7.91546,1.48581,-1.31085,1.48581,1.31085
1.92386,-7.91675,1.92386,7.91675,1.48614,-1.31099,1.48614,1.31099
1.92853,-7.91804,1.92853,7.91804,1.48647,-1.31113,1.48647,1.31113
1.93319,-7.91932,1.93319,7.91932,1.48681,-1.31126,1.48681,1.31126
1.93786,-7.9206,1.93786,7.9206,1.48714,-1.3114,1.48714,1.3114
1.94253,-7.92187,1.94253,7.92187,1.48747,-1.31154,1.48747,1.31154
1.9472,-7.92314,1.9472,7.92314,1.4878,-1.31167,1.4878,1.31167
1.95187,-7.92441,1.95187,7.92441,1.48813,-1.31181,1.48813,1.31181
1.95654,-7.92567,1.95654,7.92567,1.48846,-1.31194,1.48846,1.31194
1.96121,-7.92693,1.96121,7.92693,1.48879,-1.31208,1.48879,1.31208
1.96588,-7.92819,1.96588,7.92819,1.48912,-1.31221,1.48912,1.31221
1.97055,-7.92944,1.97055,7.92944,1.48945,-1.31235,1.48945,1.31235
1.97522,-7.93069,1.97522,7.93069,1.48978,-1.31249,1.48978,1.31249
1.97989,-7.93194,1.97989,7.93194,1.49011,-1.31262,1.49011,1.31262
1.98456,-7.93318,1.98456,7.93318,1.49044,-1.31276,1.49044,1.31276
1.98923,-7.93442,1.98923,7.93442,1.49077,-1.31289,1.49077,1.31289
1.9939,-7.93565,1.9939,7.93565,1.4911,-1.31303,1.4911,1.31303
1.99857,-7.93688,1.99857,7.93688,1.49143,-1.31316,1.49143,1.31316
2.00325,-7.93811,2.00325,7.93811,1.49175,-1.3133,1.49175,1.3133
2.00792,-7.93933,2.00792,7.93933,1.49208,-1.31343,1.49208,1.31343
2.01259,-7.94055,2.01259,7.94055,1.49241,-1.31357,1.49241,1.31357
2.01727,-7.94176,2.01727,7.94176,1.49273,-1.3137,1.49273,1.3137
2.02194,-7.94297,2.02194,7.94297,1.49306,-1.31384,1.49306,1.31384
2.02661,-7.94418,2.02661,7.94418,1.49339,-1.31397,1.49339,1.31397
2.03129,-7.94539,2.03129,7.94539,1.49371,-1.31411,1.49371,1.31411
2.03596,-7.94659,2.03596,7.94659,1.49404,-1.31424,1.49404,1.31424
2.04064,-7.94779,2.04064,7.94779,1.49436,-1.31438,1.49436,1.31438
2.04531,-7.94898,2.04531,7.94898,1.49469,-1.31451,1.49469,1.31451
2.04999,-7.95017,2.04999,7.95017,1.49501,-1.31464,1.49501,1.31464
2.05466,-7.95135,2.05466,7.95135,1.49534,-1.31478,1.49534,1.31478
2.05934,-7.95254,2.05934,7.95254,1.49566,-1.31491,1.49566,1.31491
2.06402,-7.95372,2.06402,7.95372,1.49598,-1.31505,1.49598,1.31505
2.06869,-7.95489,2.06869,7.95489,1.49631,-1.31518,1.49631,1.31518
2.07337,-7.95606,2.07337,7.95606,1.49663,-1.31532,1.49663,1.31532
2.07805,-7.95723,2.07805,7.95723,1.49695,-1.31545,1.49695,1.31545
2.08273,-7.95839,2.08273,7.95839,1.49727,-1.31558,1.49727,1.31558
2.0874,-7.95955,2.0874,7.95955,1.4976,-1.31572,1.4976,1.31572
2.09208,-7.96071,2.09208,7.96071,1.49792,-1.31585,1.49792,1.31585
2.09676,-7.96186,2.09676,7.96186,1.49824,-1.31598,1.49824,1.31598
2.10144,-7.96301,2.10144,7.96301,1.49856,-1.31612,1.49856,1.31612
2.10612,-7.96416,2.10612,7.96416,1.49888,-1.31625,1.49888,1.31625
2.1108,-7.9653,2.1108,7.9653,1.4992,-1.31638,1.4992,1.31638
2.11548,-7.96644,2.11548,7.96644,1.49952,-1.31652,1.49952,1.31652
2.12016,-7.96757,2.12016,7.96757,1.49984,-1.31665,1.49984,1.31665
2.12484,-7.9687,2.12484,7.9687,1.50016,-1.31678,1.50016,1.31678
2.12952,-7.96983,2.12952,7.96983,1.50048,-1.31692,1.50048,1.31692
2.1342,-7.97096,2.1342,7.97096,1.5008,-1.31705,1.5008,1.31705
2.13888,-7.97208,2.13888,7.97208,1.50112,-1.31718,1.50112,1.31718
2.14356,-7.97319,2.14356,7.97319,1.50144,-1.31732,1.50144,1.31732
2.14824,-7.97431,2.14824,7.97431,1.50176,-1.31745,1.50176,1.31745
2.15293,-7.97542,2.15293,7.97542,1.50207,-1.31758,1.50207,1.31758
2.15761,-7.97652,2.15761,7.97652,1.50239,-1.31771,1.50239,1.31771
2.16229,-7.97762,2.16229,7.97762,1.50271,-1.31785,1.50271,1.31785
2.16698,-7.97872,2.16698,7.97872,1.50302,-1.31798,1.50302,1.31798
2.17166,-7.97982,2.17166,7.97982,1.50334,-1.31811,1.50334,1.31811
2.17634,-7.98091,2.17634,7.98091,1.50366,-1.31824,1.50366,1.31824
2.18103,-7.982,2.18103,7.982,1.50397,-1.31838,1.50397,1.31838
2.18571,-7.98308,2.18571,7.98308,1.50429,-1.31851,1.50429,1.31851
2.19039,-7.98416,2.19039,7.98416,1.50461,-1.31864,1.50461,1.31864
2.19508,-7.98524,2.19508,7.98524,1.50492,-1.31877,1.50492,1.31877
2.19976,-7.98631,2.19976,7.98631,1.50524,-1.3189,1.50524,1.3189
2.20445,-7.98738,2.20445,7.98738,1.50555,-1.31904,1.50555,1.31904
2.20914,-7.98845,2.20914,7.98845,1.50586,-1.31917,1.50586,1.31917
2.21382,-7.98951,2.21382,7.98951,1.50618,-1.3193,1.50618,1.3193
2.21851,-7.99057,2.21851,7.99057,1.50649,-1.31943,1.50649,1.31943
2.22319,-7.99162,2.22319,7.99162,1.50681,-1.31956,1.50681,1.31956
2.22788,-7.99267,2.22788,7.99267,1.50712,-1.31969,1.50712,1.31969
2.23257,-7.99372,2.23257,7.99372,1.50743,-1.31983,1.50743,1.31983
2.23726,-7.99477,2.23726,7.99477,1.50774,-1.31996,1.50774,1.31996
2.24194,-7.99581,2.24194,7.99581,1.50806,-1.32009,1.50806,1.32009
2.24663,-7.99684,2.24663,7.99684,1.50837,-1.32022,1.50837,1.32022
2.25132,-7.99788,2.25132,7.99788,1.50868,-1.32035,1.50868,1.32035
2.25601,-7.99891,2.25601,7.99891,1.50899,-1.32048,1.50899,1.32048
2.2607,-7.99993,2.2607,7.99993,1.5093,-1.32061,1.5093,1.32061
2.26539,-8.00096,2.26539,8.00096,1.50961,-1.32074,1.50961,1.32074
2.27008,-8.00198,2.27008,8.00198,1.50992,-1.32087,1.50992,1.32087
2.27477,-8.00299,2.27477,8.00299,1.51023,-1.321,1.51023,1.321
2.27946,-8.004,2.27946,8.004,1.51054,-1.32114,1.51054,1.32114
2.28415,-8.00501,2.28415,8.00501,1.51085,-1.32127,1.51085,1.32127
2.28884,-8.00602,2.28884,8.00602,1.51116,-1.3214,1.51116,1.3214
2.29353,-8.00702,2.29353,8.00702,1.51147,-1.32153,1.51147,1.32153
2.29822,-8.00802,2.29822,8.00802,1.51178,-1.32166,1.51178,1.32166
2.30291,-8.00901,2.30291,8.00901,1.51209,-1.32179,1.51209,1.32179
2.3076,-8.01,2.3076,8.01,1.5124,-1.32192,1.5124,1.32192
2.31229,-8.01099,2.31229,8.01099,1.51271,-1.32205,1.51271,1.32205
2.31698,-8.01197,2.31698,8.01197,1.51302,-1.32218,1.51302,1.32218
2.32168,-8.01295,2.32168,8.01295,1.51332,-1.32231,1.51332,1.32231
2.32637,-8.01393,2.32637,8.01393,1.51363,-1.32244,1.51363,1.32244
2.33106,-8.0149,2.33106,8.0149,1.51394,-1.32257,1.51394,1.32257
2.33576,-8.01587,2.33576,8.01587,1.51424,-1.3227,1.51424,1.3227
2.34045,-8.01683,2.34045,8.01683,1.51455,-1.32283,1.51455,1.32283
2.34514,-8.0178,2.34514,8.0178,1.51486,-1.32296,1.51486,1.32296
2.34984,-8.01876,2.34984,8.01876,1.51516,-1.32309,1.51516,1.32309
2.35453,-8.01971,2.35453,8.01971,1.51547,-1.32322,1.51547,1.32322
2.35923,-8.02066,2.35923,8.02066,1.51577,-1.32335,1.51577,1.32335
2.36392,-8.02161,2.36392,8.02161,1.51608,-1.32348,1.51608,1.32348
2.36862,-8.02255,2.36862,8.02255,1.51638,-1.32361,1.51638,1.32361
2.37331,-8.0235,2.37331,8.0235,1.51669,-1.32374,1.51669,1.32374
2.37801,-8.02443,2.37801,8.02443,1.51699,-1.32387,1.51699,1.32387
2.3827,-8.02537,2.3827,8.02537,1.5173,-1.32399,1.5173,1.32399
2.3874,-8.0263,2.3874,8.0263,1.5176,-1.32412,1.5176,1.32412
2.3921,-8.02722,2.3921,8.02722,1.5179,-1.32425,1.5179,1.32425
2.39679,-8.02815,2.39679,8.02815,1.51821,-1.32438,1.51821,1.32438
2.40149,-8.02907,2.40149,8.02907,1.51851,-1.32451,1.51851,1.32451
2.40619,-8.02998,2.40619,8.02998,1.51881,-1.32464,1.51881,1.32464
2.41089,-8.03089,2.41089,8.03089,1.51911,-1.32477,1.51911,1.32477
2.41559,-8.0318,2.41559,8.0318,1.51941,-1.3249,1.51941,1.3249
2.42028,-8.03271,2.42028,8.03271,1.51972,-1.32503,1.51972,1.32503
2.42498,-8.03361,2.42498,8.03361,1.52002,-1.32515,1.52002,1.32515
2.42968,-8.03451,2.42968,8.03451,1.52032,-1.32528,1.52032,1.32528
2.43438,-8.0354,2.43438,8.0354,1.52062,-1.32541,1.52062,1.32541
2.43908,-8.0363,2.43908,8.0363,1.52092,-1.32554,1.52092,1.32554
2.44378,-8.03718,2.44378,8.03718,1.52122,-1.32567,1.52122,1.32567
2.44848,-8.03807,2.44848,8.03807,1.52152,-1.3258,1.52152,1.3258
2.45318,-8.03895,2.45318,8.03895,1.52182,-1.32593,1.52182,1.32593
2.45788,-8.03983,2.45788,8.03983,1.52212,-1.32605,1.52212,1.32605
2.46258,-8.0407,2.46258,8.0407,1.52242,-1.32618,1.52242,1.32618
2.46728,-8.04157,2.46728,8.04157,1.52272,-1.32631,1.52272,1.32631
2.47198,-8.04244,2.47198,8.04244,1.52302,-1.32644,1.52302,1.32644
2.47668,-8.0433,2.47668,8.0433,1.52332,-1.32657,1.52332,1.32657
2.48138,-8.04416,2.48138,8.04416,1.52362,-1.32669,1.52362,1.32669
2.48609,-8.04502,2.48609,8.04502,1.52391,-1.32682,1.52391,1.32682
2.49079,-8.04587,2.49079,8.04587,1.52421,-1.32695,1.52421,1.32695
2.49549,-8.04672,2.49549,8.04672,1.52451,-1.32708,1.52451,1.32708
2.50019,-8.04756,2.50019,8.04756,1.52481,-1.3272,1.52481,1.3272
2.5049,-8.04841,2.5049,8.04841,1.5251,-1.32733,1.5251,1.32733
2.5096,-8.04924,2.5096,8.04924,1.5254,-1.32746,1.5254,1.32746
2.5143,-8.05008,2.5143,8.05008,1.5257,-1.32759,1.5257,1.32759
2.51901,-8.05091,2.51901,8.05091,1.52599,-1.32771,1.52599,1.32771
2.52371,-8.05174,2.52371,8.05174,1.52629,-1.32784,1.52629,1.32784
2.52842,-8.05256,2.52842,8.05256,1.52658,-1.32797,1.52658,1.32797
2.53312,-8.05339,2.53312,8.05339,1.52688,-1.3281,1.52688,1.3281
2.53783,-8.0542,2.53783,8.0542,1.52717,-1.32822,1.52717,1.32822
2.54253,-8.05502,2.54253,8.05502,1.52747,-1.32835,1.52747,1.32835
2.54724,-8.05583,2.54724,8.05583,1.52776,-1.32848,1.52776,1.32848
2.55194,-8.05664,2.55194,8.05664,1.52806,-1.3286,1.52806,1.3286
2.55665,-8.05744,2.55665,8.05744,1.52835,-1.32873,1.52835,1.32873
2.56135,-8.05824,2.56135,8.05824,1.52865,-1.32886,1.52865,1.32886
2.56606,-8.05904,2.56606,8.05904,1.52894,-1.32898,1.52894,1.32898
2.57077,-8.05983,2.57077,8.05983,1.52923,-1.32911,1.52923,1.32911
2.57547,-8.06062,2.57547,8.06062,1.52953,-1.32924,1.52953,1.32924
2.58018,-8.06141,2.58018,8.06141,1.52982,-1.32936,1.52982,1.32936
2.58489,-8.06219,2.58489,8.06219,1.53011,-1.32949,1.53011,1.32949
2.5896,-8.06297,2.5896,8.06297,1.5304,-1.32962,1.5304,1.32962
2.5943,-8.06374,2.5943,8.06374,1.5307,-1.32974,1.5307,1.32974
2.59901,-8.06452,2.59901,8.06452,1.53099,-1.32987,1.53099,1.32987
2.60372,-8.06529,2.60372,8.06529,1.53128,-1.33,1.53128,1.33
2.60843,-8.06605,2.60843,8.06605,1.53157,-1.33012,1.53157,1.33012
2.61314,-8.06681,2.61314,8.06681,1.53186,-1.33025,1.53186,1.33025
2.61785,-8.06757,2.61785,8.06757,1.53215,-1.33037,1.53215,1.33037
2.62256,-8.06833,2.62256,8.06833,1.53244,-1.3305,1.53244,1.3305
2.62727,-8.06908,2.62727,8.06908,1.53273,-1.33063,1.53273,1.33063
2.63198,-8.06983,2.63198,8.06983,1.53302,-1.33075,1.53302,1.33075
2.63669,-8.07057,2.63669,8.07057,1.53331,-1.33088,1.53331,1.33088
2.6414,-8.07131,2.6414,8.07131,1.5336,-1.331,1.5336,1.331
2.64611,-8.07205,2.64611,8.07205,1.53389,-1.33113,1.53389,1.33113
2.65082,-8.07279,2.65082,8.07279,1.53418,-1.33125,1.53418,1.33125
2.65553,-8.07352,2.65553,8.07352,1.53447,-1.33138,1.53447,1.33138
2.66024,-8.07424,2.66024,8.07424,1.53476,-1.3315,1.53476,1.3315
2.66495,-8.07497,2.66495,8.07497,1.53505,-1.33163,1.53505,1.33163
2.66966,-8.07569,2.66966,8.07569,1.53534,-1.33176,1.53534,1.33176
2.67438,-8.07641,2.67438,8.07641,1.53562,-1.33188,1.53562,1.33188
2.67909,-8.07712,2.67909,8.07712,1.53591,-1.33201,1.53591,1.33201
2.6838,-8.07783,2.6838,8.07783,1.5362,-1.33213,1.5362,1.33213
2.68851,-8.07854,2.68851,8.07854,1.53649,-1.33226,1.53649,1.33226
2.69323,-8.07924,2.69323,8.07924,1.53677,-1.33238,1.53677,1.33238
2.69794,-8.07994,2.69794,8.07994,1.53706,-1.33251,1.53706,1.33251
2.70265,-8.08064,2.70265,8.08064,1.53735,-1.33263,1.53735,1.33263
2.70737,-8.08133,2.70737,8.08133,1.53763,-1.33276,1.53763,1.33276
2.71208,-8.08202,2.71208,8.08202,1.53792,-1.33288,1.53792,1.33288
2.7168,-8.0827,2.7168,8.0827,1.5382,-1.33301,1.5382,1.33301
2.72151,-8.08339,2.72151,8.08339,1.53849,-1.33313,1.53849,1.33313
2.72623,-8.08407,2.72623,8.08407,1.53877,-1.33326,1.53877,1.33326
2.73094,-8.08474,2.73094,8.08474,1.53906,-1.33338,1.53906,1.33338
2.73566,-8.08541,2.73566,8.08541,1.53934,-1.3335,1.53934,1.3335
2.74037,-8.08608,2.74037,8.08608,1.53963,-1.33363,1.53963,1.33363
2.74509,-8.08675,2.74509,8.08675,1.53991,-1.33375,1.53991,1.33375
2.7498,-8.08741,2.7498,8.08741,1.5402,-1.33388,1.5402,1.33388
2.75452,-8.08807,2.75452,8.08807,1.54048,-1.334,1.54048,1.334
2.75924,-8.08872,2.75924,8.08872,1.54076,-1.33413,1.54076,1.33413
2.76395,-8.08938,2.76395,8.08938,1.54105,-1.33425,1.54105,1.33425
2.76867,-8.09002,2.76867,8.09002,1.54133,-1.33437,1.54133,1.33437
2.77339,-8.09067,2.77339,8.09067,1.54161,-1.3345,1.54161,1.3345
2.77811,-8.09131,2.77811,8.09131,1.54189,-1.33462,1.54189,1.33462
2.78282,-8.09195,2.78282,8.09195,1.54218,-1.33475,1.54218,1.33475
2.78754,-8.09258,2.78754,8.09258,1.54246,-1.33487,1.54246,1.33487
2.79226,-8.09321,2.79226,8.09321,1.54274,-1.33499,1.54274,1.33499
2.79698,-8.09384,2.79698,8.09384,1.54302,-1.33512,1.54302,1.33512
2.8017,-8.09447,2.8017,8.09447,1.5433,-1.33524,1.5433,1.33524
2.80642,-8.09509,2.80642,8.09509,1.54358,-1.33537,1.54358,1.33537
2.81114,-8.0957,2.81114,8.0957,1.54386,-1.33549,1.54386,1.33549
2.81586,-8.09632,2.81586,8.09632,1.54414,-1.33561,1.54414,1.33561
2.82058,-8.09693,2.82058,8.09693,1.54442,-1.33574,1.54442,1.33574
2.82529,-8.09754,2.82529,8.09754,1.54471,-1.33586,1.54471,1.33586
2.83002,-8.09814,2.83002,8.09814,1.54498,-1.33598,1.54498,1.33598
2.83474,-8.09874,2.83474,8.09874,1.54526,-1.33611,1.54526,1.33611
2.83946,-8.09934,2.83946,8.09934,1.54554,-1.33623,1.54554,1.33623
2.84418,-8.09993,2.84418,8.09993,1.54582,-1.33635,1.54582,1.33635
2.8489,-8.10052,2.8489,8.10052,1.5461,-1.33648,1.5461,1.33648
2.85362,-8.10111,2.85362,8.10111,1.54638,-1.3366,1.54638,1.3366
2.85834,-8.10169,2.85834,8.10169,1.54666,-1.33672,1.54666,1.33672
2.86306,-8.10227,2.86306,8.10227,1.54694,-1.33684,1.54694,1.33684
2.86778,-8.10285,2.86778,8.10285,1.54722,-1.33697,1.54722,1.33697
2.87251,-8.10342,2.87251,8.10342,1.54749,-1.33709,1.54749,1.33709
2.87723,-8.10399,2.87723,8.10399,1.54777,-1.33721,1.54777,1.33721
2.88195,-8.10456,2.88195,8.10456,1.54805,-1.33734,1.54805,1.33734
2.88668,-8.10512,2.88668,8.10512,1.54832,-1.33746,1.54832,1.33746
2.8914,-8.10568,2.8914,8.10568,1.5486,-1.33758,1.5486,1.33758
2.89612,-8.10623,2.89612,8.10623,1.54888,-1.3377,1.54888,1.3377
2.90085,-8.10679,2.90085,8.10679,1.54915,-1.33783,1.54915,1.33783
2.90557,-8.10734,2.90557,8.10734,1.54943,-1.33795,1.54943,1.33795
2.91029,-8.10788,2.91029,8.10788,1.54971,-1.33807,1.54971,1.33807
2.91502,-8.10843,2.91502,8.10843,1.54998,-1.33819,1.54998,1.33819
2.91974,-8.10896,2.91974,8.10896,1.55026,-1.33832,1.55026,1.33832
2.92447,-8.1095,2.92447,8.1095,1.55053,-1.33844,1.55053,1.33844
2.92919,-8.11003,2.92919,8.11003,1.55081,-1.33856,1.55081,1.33856
2.93392,-8.11056,2.93392,8.11056,1.55108,-1.33868,1.55108,1.33868
2.93864,-8.11109,2.93864,8.11109,1.55136,-1.3388,1.55136,1.3388
2.94337,-8.11161,2.94337,8.11161,1.55163,-1.33893,1.55163,1.33893
2.94809,-8.11213,2.94809,8.11213,1.55191,-1.33905,1.55191,1.33905
2.95282,-8.11264,2.95282,8.11264,1.55218,-1.33917,1.55218,1.33917
2.95755,-8.11316,2.95755,8.11316,1.55245,-1.33929,1.55245,1.33929
2.96227,-8.11366,2.96227,8.11366,1.55273,-1.33941,1.55273,1.33941
2.967,-8.11417,2.967,8.11417,1.553,-1.33954,1.553,1.33954
2.97173,-8.11467,2.97173,8.11467,1.55327,-1.33966,1.55327,1.33966
2.97645,-8.11517,2.97645,8.11517,1.55355,-1.33978,1.55355,1.33978
2.98118,-8.11566,2.98118,8.11566,1.55382,-1.3399,1.55382,1.3399
2.98591,-8.11616,2.98591,8.11616,1.55409,-1.34002,1.55409,1.34002
2.99064,-8.11664,2.99064,8.11664,1.55436,-1.34014,1.55436,1.34014
2.99537,-8.11713,2.99537,8.11713,1.55463,-1.34026,1.55463,1.34026
3.00009,-8.11761,3.00009,8.11761,1.55491,-1.34039,1.55491,1.34039
3.00482,-8.11809,3.00482,8.11809,1.55518,-1.34051,1.55518,1.34051
3.00955,-8.11856,3.00955,8.11856,1.55545,-1.34063,1.55545,1.34063
3.01428,-8.11904,3.01428,8.11904,1.55572,-1.34075,1.55572,1.34075
3.01901,-8.1195,3.01901,8.1195,1.55599,-1.34087,1.55599,1.34087
3.02374,-8.11997,3.02374,8.11997,1.55626,-1.34099,1.55626,1.34099
3.02847,-8.12043,3.02847,8.12043,1.55653,-1.34111,1.55653,1.34111
3.0332,-8.12089,3.0332,8.12089,1.5568,-1.34123,1.5568,1.34123
3.03793,-8.12134,3.03793,8.12134,1.55707,-1.34136,1.55707,1.34136
3.04266,-8.12179,3.04266,8.12179,1.55734,-1.34148,1.55734,1.34148
3.04739,-8.12224,3.04739,8.12224,1.55761,-1.3416,1.55761,1.3416
3.05212,-8.12269,3.05212,8.12269,1.55788,-1.34172,1.55788,1.34172
3.05685,-8.12313,3.05685,8.12313,1.55815,-1.34184,1.55815,1.34184
3.06158,-8.12356,3.06158,8.12356,1.55842,-1.34196,1.55842,1.34196
3.06632,-8.124,3.06632,8.124,1.55868,-1.34208,1.55868,1.34208
3.07105,-8.12443,3.07105,8.12443,1.55895,-1.3422,1.55895,1.3422
3.07578,-8.12486,3.07578,8.12486,1.55922,-1.34232,1.55922,1.34232
3.08051,-8.12528,3.08051,8.12528,1.55949,-1.34244,1.55949,1.34244
3.08524,-8.1257,3.08524,8.1257,1.55976,-1.34256,1.55976,1.34256
3.08998,-8.12612,3.08998,8.12612,1.56002,-1.34268,1.56002,1.34268
3.09471,-8.12653,3.09471,8.12653,1.56029,-1.3428,1.56029,1.3428
3.09944,-8.12695,3.09944,8.12695,1.56056,-1.34292,1.56056,1.34292
3.10417,-8.12735,3.10417,8.12735,1.56083,-1.34304,1.56083,1.34304
3.10891,-8.12776,3.10891,8.12776,1.56109,-1.34316,1.56109,1.34316
3.11364,-8.12816,3.11364,8.12816,1.56136,-1.34328,1.56136,1.34328
3.11838,-8.12855,3.11838,8.12855,1.56162,-1.3434,1.56162,1.3434
3.12311,-8.12895,3.12311,8.12895,1.56189,-1.34352,1.56189,1.34352
3.12784,-8.12934,3.12784,8.12934,1.56216,-1.34364,1.56216,1.34364
3.13258,-8.12973,3.13258,8.12973,1.56242,-1.34376,1.56242,1.34376
3.13731,-8.13011,3.13731,8.13011,1.56269,-1.34388,1.56269,1.34388
3.14205,-8.13049,3.14205,8.13049,1.56295,-1.344,1.56295,1.344
3.14678,-8.13087,3.14678,8.13087,1.56322,-1.34412,1.56322,1.34412
3.15152,-8.13124,3.15152,8.13124,1.56348,-1.34424,1.56348,1.34424
3.15625,-8.13161,3.15625,8.13161,1.56375,-1.34436,1.56375,1.34436
3.16099,-8.13198,3.16099,8.13198,1.56401,-1.34448,1.56401,1.34448
3.16573,-8.13234,3.16573,8.13234,1.56427,-1.3446,1.56427,1.3446
3.17046,-8.1327,3.17046,8.1327,1.56454,-1.34472,1.56454,1.34472
3.1752,-8.13306,3.1752,8.13306,1.5648,-1.34484,1.5648,1.34484
3.17994,-8.13342,3.17994,8.13342,1.56506,-1.34496,1.56506,1.34496
3.18467,-8.13377,3.18467,8.13377,1.56533,-1.34508,1.56533,1.34508
3.18941,-8.13411,3.18941,8.13411,1.56559,-1.3452,1.56559,1.3452
3.19415,-8.13446,3.19415,8.13446,1.56585,-1.34532,1.56585,1.34532
3.19888,-8.1348,3.19888,8.1348,1.56612,-1.34544,1.56612,1.34544
3.20362,-8.13513,3.20362,8.13513,1.56638,-1.34556,1.56638,1.34556
3.20836,-8.13547,3.20836,8.13547,1.56664,-1.34567,1.56664,1.34567
3.2131,-8.1358,3.2131,8.1358,1.5669,-1.34579,1.5669,1.34579
3.21784,-8.13613,3.21784,8.13613,1.56716,-1.34591,1.56716,1.34591
3.22258,-8.13645,3.22258,8.13645,1.56742,-1.34603,1.56742,1.34603
3.22731,-8.13677,3.22731,8.13677,1.56769,-1.34615,1.56769,1.34615
3.23205,-8.13709,3.23205,8.13709,1.56795,-1.34627,1.56795,1.34627
3.23679,-8.1374,3.23679,8.1374,1.56821,-1.34639,1.56821,1.34639
3.24153,-8.13771,3.24153,8.13771,1.56847,-1.34651,1.56847,1.34651
3.24627,-8.13802,3.24627,8.13802,1.56873,-1.34663,1.56873,1.34663
3.25101,-8.13832,3.25101,8.13832,1.56899,-1.34674,1.56899,1.34674
3.25575,-8.13862,3.25575,8.13862,1.56925,-1.34686,1.56925,1.34686
3.26049,-8.13892,3.26049,8.13892,1.56951,-1.34698,1.56951,1.34698
3.26523,-8.13921,3.26523,8.13921,1.56977,-1.3471,1.56977,1.3471
3.26997,-8.1395,3.26997,8.1395,1.57003,-1.34722,1.57003,1.34722
3.27471,-8.13979,3.27471,8.13979,1.57029,-1.34734,1.57029,1.34734
3.27945,-8.14007,3.27945,8.14007,1.57055,-1.34745,1.57055,1.34745
3.2842,-8.14035,3.2842,8.14035,1.5708,-1.34757,1.5708,1.34757
3.28894,-8.14063,3.28894,8.14063,1.57106,-1.34769,1.57106,1.34769
3.29368,-8.1409,3.29368,8.1409,1.57132,-1.34781,1.57132,1.34781
3.29842,-8.14118,3.29842,8.14118,1.57158,-1.34793,1.57158,1.34793
3.30316,-8.14144,3.30316,8.14144,1.57184,-1.34805,1.57184,1.34805
3.3079,-8.14171,3.3079,8.14171,1.5721,-1.34816,1.5721,1.34816
3.31265,-8.14197,3.31265,8.14197,1.57235,-1.34828,1.57235,1.34828
3.31739,-8.14222,3.31739,8.14222,1.57261,-1.3484,1.57261,1.3484
3.32213,-8.14248,3.32213,8.14248,1.57287,-1.34852,1.57287,1.34852
3.32688,-8.14273,3.32688,8.14273,1.57312,-1.34864,1.57312,1.34864
3.33162,-8.14297,3.33162,8.14297,1.57338,-1.34875,1.57338,1.34875
3.33636,-8.14322,3.33636,8.14322,1.57364,-1.34887,1.57364,1.34887
3.34111,-8.14346,3.34111,8.14346,1.57389,-1.34899,1.57389,1.34899
3.34585,-8.1437,3.34585,8.1437,1.57415,-1.34911,1.57415,1.34911
3.35059,-8.14393,3.35059,8.14393,1.57441,-1.34922,1.57441,1.34922
3.35534,-8.14416,3.35534,8.14416,1.57466,-1.34934,1.57466,1.34934
3.36008,-8.14439,3.36008,8.14439,1.57492,-1.34946,1.57492,1.34946
3.36483,-8.14461,3.36483,8.14461,1.57517,-1.34958,1.57517,1.34958
3.36957,-8.14483,3.36957,8.14483,1.57543,-1.34969,1.57543,1.34969
3.37432,-8.14505,3.37432,8.14505,1.57568,-1.34981,1.57568,1.34981
3.37906,-8.14526,3.37906,8.14526,1.57594,-1.34993,1.57594,1.34993
3.38381,-8.14547,3.38381,8.14547,1.57619,-1.35005,1.57619,1.35005
3.38855,-8.14568,3.38855,8.14568,1.57645,-1.35016,1.57645,1.35016
3.3933,-8.14588,3.3933,8.14588,1.5767,-1.35028,1.5767,1.35028
3.39805,-8.14608,3.39805,8.14608,1.57695,-1.3504,1.57695,1.3504
3.40279,-8.14628,3.40279,8.14628,1.57721,-1.35051,1.57721,1.35051
3.40754,-8.14647,3.40754,8.14647,1.57746,-1.35063,1.57746,1.35063
3.41229,-8.14667,3.41229,8.14667,1.57771,-1.35075,1.57771,1.35075
3.41703,-8.14685,3.41703,8.14685,1.57797,-1.35087,1.57797,1.35087
3.42178,-8.14704,3.42178,8.14704,1.57822,-1.35098,1.57822,1.35098
3.42653,-8.14722,3.42653,8.14722,1.57847,-1.3511,1.57847,1.3511
3.43127,-8.14739,3.43127,8.14739,1.57873,-1.35122,1.57873,1.35122
3.43602,-8.14757,3.43602,8.14757,1.57898,-1.35133,1.57898,1.35133
3.44077,-8.14774,3.44077,8.14774,1.57923,-1.35145,1.57923,1.35145
3.44552,-8.14791,3.44552,8.14791,1.57948,-1.35157,1.57948,1.35157
3.45027,-8.14807,3.45027,8.14807,1.57973,-1.35168,1.57973,1.35168
3.45501,-8.14823,3.45501,8.14823,1.57999,-1.3518,1.57999,1.3518
3.45976,-8.14839,3.45976,8.14839,1.58024,-1.35192,1.58024,1.35192
3.46451,-8.14854,3.46451,8.14854,1.58049,-1.35203,1.58049,1.35203
3.46926,-8.14869,3.46926,8.14869,1.58074,-1.35215,1.58074,1.35215
3.47401,-8.14884,3.47401,8.14884,1.58099,-1.35227,1.58099,1.35227
3.47876,-8.14898,3.47876,8.14898,1.58124,-1.35238,1.58124,1.35238
3.48351,-8.14913,3.48351,8.14913,1.58149,-1.3525,1.58149,1.3525
3.48826,-8.14926,3.48826,8.14926,1.58174,-1.35261,1.58174,1.35261
3.49301,-8.1494,3.49301,8.1494,1.58199,-1.35273,1.58199,1.35273
3.49776,-8.14953,3.49776,8.14953,1.58224,-1.35285,1.58224,1.35285
3.50251,-8.14966,3.50251,8.14966,1.58249,-1.35296,1.58249,1.35296
3.50726,-8.14978,3.50726,8.14978,1.58274,-1.35308,1.58274,1.35308
3.51201,-8.1499,3.51201,8.1499,1.58299,-1.35319,1.58299,1.35319
3.51676,-8.15002,3.51676,8.15002,1.58324,-1.35331,1.58324,1.35331
3.52151,-8.15013,3.52151,8.15013,1.58349,-1.35343,1.58349,1.35343
3.52626,-8.15024,3.52626,8.15024,1.58374,-1.35354,1.58374,1.35354
3.53102,-8.15035,3.53102,8.15035,1.58398,-1.35366,1.58398,1.35366
3.53577,-8.15046,3.53577,8.15046,1.58423,-1.35377,1.58423,1.35377
3.54052,-8.15056,3.54052,8.15056,1.58448,-1.35389,1.58448,1.35389
3.54527,-8.15066,3.54527,8.15066,1.58473,-1.35401,1.58473,1.35401
3.55002,-8.15075,3.55002,8.15075,1.58498,-1.35412,1.58498,1.35412
3.55478,-8.15084,3.55478,8.15084,1.58522,-1.35424,1.58522,1.35424
3.55953,-8.15093,3.55953,8.15093,1.58547,-1.35435,1.58547,1.35435
3.56428,-8.15101,3.56428,8.15101,1.58572,-1.35447,1.58572,1.35447
3.56904,-8.1511,3.56904,8.1511,1.58596,-1.35458,1.58596,1.35458
3.57379,-8.15117,3.57379,8.15117,1.58621,-1.3547,1.58621,1.3547
3.57854,-8.15125,3.57854,8.15125,1.58646,-1.35481,1.58646,1.35481
3.5833,-8.15132,3.5833,8.15132,1.5867,-1.35493,1.5867,1.35493
3.58805,-8.15139,3.58805,8.15139,1.58695,-1.35504,1.58695,1.35504
3.5928,-8.15145,3.5928,8.15145,1.5872,-1.35516,1.5872,1.35516
3.59756,-8.15151,3.59756,8.15151,1.58744,-1.35528,1.58744,1.35528
3.60231,-8.15157,3.60231,8.15157,1.58769,-1.35539,1.58769,1.35539
3.60707,-8.15163,3.60707,8.15163,1.58793,-1.35551,1.58793,1.35551
3.61182,-8.15168,3.61182,8.15168,1.58818,-1.35562,1.58818,1.35562
3.61658,-8.15173,3.61658,8.15173,1.58842,-1.35574,1.58842,1.35574
3.62133,-8.15177,3.62133,8.15177,1.58867,-1.35585,1.58867,1.35585
3.62609,-8.15181,3.62609,8.15181,1.58891,-1.35597,1.58891,1.35597
3.63084,-8.15185,3.63084,8.15185,1.58916,-1.35608,1.58916,1.35608
3.6356,-8.15189,3.6356,8.15189,1.5894,-1.3562,1.5894,1.3562
3.64035,-8.15192,3.64035,8.15192,1.58965,-1.35631,1.58965,1.35631
3.64511,-8.15195,3.64511,8.15195,1.58989,-1.35642,1.58989,1.35642
3.64987,-8.15197,3.64987,8.15197,1.59013,-1.35654,1.59013,1.35654
3.65462,-8.15199,3.65462,8.15199,1.59038,-1.35665,1.59038,1.35665
3.65938,-8.15201,3.65938,8.15201,1.59062,-1.35677,1.59062,1.35677
3.66414,-8.15203,3.66414,8.15203,1.59086,-1.35688,1.59086,1.35688
3.66889,-8.15204,3.66889,8.15204,1.59111,-1.357,1.59111,1.357
3.67365,-8.15205,3.67365,8.15205,1.59135,-1.35711,1.59135,1.35711
3.67841,-8.15205,3.67841,8.15205,1.59159,-1.35723,1.59159,1.35723
3.68317,-8.15206,3.68317,8.15206,1.59183,-1.35734,1.59183,1.35734
3.68792,-8.15206,3.68792,8.15206,1.59208,-1.35746,1.59208,1.35746
3.69268,-8.15205,3.69268,8.15205,1.59232,-1.35757,1.59232,1.35757
3.69744,-8.15204,3.69744,8.15204,1.59256,-1.35768,1.59256,1.35768
3.7022,-8.15203,3.7022,8.15203,1.5928,-1.3578,1.5928,1.3578
3.70696,-8.15202,3.70696,8.15202,1.59304,-1.35791,1.59304,1.35791
3.71172,-8.152,3.71172,8.152,1.59328,-1.35803,1.59328,1.35803
3.71647,-8.15198,3.71647,8.15198,1.59353,-1.35814,1.59353,1.35814
3.72123,-8.15195,3.72123,8.15195,1.59377,-1.35826,1.59377,1.35826
3.72599,-8.15193,3.72599,8.15193,1.59401,-1.35837,1.59401,1.35837
3.73075,-8.1519,3.73075,8.1519,1.59425,-1.35848,1.59425,1.35848
3.73551,-8.15186,3.73551,8.15186,1.59449,-1.3586,1.59449,1.3586
3.74027,-8.15182,3.74027,8.15182,1.59473,-1.35871,1.59473,1.35871
3.74503,-8.15178,3.74503,8.15178,1.59497,-1.35882,1.59497,1.35882
3.74979,-8.15174,3.74979,8.15174,1.59521,-1.35894,1.59521,1.35894
3.75455,-8.15169,3.75455,8.15169,1.59545,-1.35905,1.59545,1.35905
3.75931,-8.15164,3.75931,8.15164,1.59569,-1.35917,1.59569,1.35917
3.76407,-8.15159,3.76407,8.15159,1.59593,-1.35928,1.59593,1.35928
3.76883,-8.15153,3.76883,8.15153,1.59617,-1.35939,1.59617,1.35939
3.77359,-8.15147,3.77359,8.15147,1.59641,-1.35951,1.59641,1.35951
3.77836,-8.15141,3.77836,8.15141,1.59664,-1.35962,1.59664,1.35962
3.78312,-8.15134,3.78312,8.15134,1.59688,-1.35973,1.59688,1.35973
3.78788,-8.15127,3.78788,8.15127,1.59712,-1.35985,1.59712,1.35985
3.79264,-8.1512,3.79264,8.1512,1.59736,-1.35996,1.59736,1.35996
3.7974,-8.15112,3.7974,8.15112,1.5976,-1.36007,1.5976,1.36007
3.80216,-8.15104,3.80216,8.15104,1.59784,-1.36019,1.59784,1.36019
3.80693,-8.15095,3.80693,8.15095,1.59807,-1.3603,1.59807,1.3603
3.81169,-8.15087,3.81169,8.15087,1.59831,-1.36041,1.59831,1.36041
3.81645,-8.15078,3.81645,8.15078,1.59855,-1.36053,1.59855,1.36053
3.82121,-8.15068,3.82121,8.15068,1.59879,-1.36064,1.59879,1.36064
3.82598,-8.15059,3.82598,8.15059,1.59902,-1.36075,1.59902,1.36075
3.83074,-8.15049,3.83074,8.15049,1.59926,-1.36087,1.59926,1.36087
3.8355,-8.15038,3.8355,8.15038,1.5995,-1.36098,1.5995,1.36098
3.84027,-8.15028,3.84027,8.15028,1.59973,-1.36109,1.59973,1.36109
3.84503,-8.15017,3.84503,8.15017,1.59997,-1.36121,1.59997,1.36121
3.84979,-8.15005,3.84979,8.15005,1.60021,-1.36132,1.60021,1.36132
3.85456,-8.14994,3.85456,8.14994,1.60044,-1.36143,1.60044,1.36143
3.85932,-8.14982,3.85932,8.14982,1.60068,-1.36154,1.60068,1.36154
3.86409,-8.14969,3.86409,8.14969,1.60091,-1.36166,1.60091,1.36166
3.86885,-8.14957,3.86885,8.14957,1.60115,-1.36177,1.60115,1.36177
3.87362,-8.14944,3.87362,8.14944,1.60138,-1.36188,1.60138,1.36188
3.87838,-8.14931,3.87838,8.14931,1.60162,-1.362,1.60162,1.362
3.88315,-8.14917,3.88315,8.14917,1.60185,-1.36211,1.60185,1.36211
3.88791,-8.14903,3.88791,8.14903,1.60209,-1.36222,1.60209,1.36222
3.89268,-8.14889,3.89268,8.14889,1.60232,-1.36233,1.60232,1.36233
3.89744,-8.14874,3.89744,8.14874,1.60256,-1.36245,1.60256,1.36245
3.90221,-8.14859,3.90221,8.14859,1.60279,-1.36256,1.60279,1.36256
3.90697,-8.14844,3.90697,8.14844,1.60303,-1.36267,1.60303,1.36267
3.91174,-8.14828,3.91174,8.14828,1.60326,-1.36278,1.60326,1.36278
3.91651,-8.14812,3.91651,8.14812,1.60349,-1.3629,1.60349,1.3629
3.92127,-8.14796,3.92127,8.14796,1.60373,-1.36301,1.60373,1.36301
3.92604,-8.1478,3.92604,8.1478,1.60396,-1.36312,1.60396,1.36312
3.93081,-8.14763,3.93081,8.14763,1.60419,-1.36323,1.60419,1.36323
3.93557,-8.14745,3.93557,8.14745,1.60443,-1.36335,1.60443,1.36335
3.94034,-8.14728,3.94034,8.14728,1.60466,-1.36346,1.60466,1.36346
3.94511,-8.1471,3.94511,8.1471,1.60489,-1.36357,1.60489,1.36357
3.94988,-8.14692,3.94988,8.14692,1.60512,-1.36368,1.60512,1.36368
3.95464,-8.14673,3.95464,8.14673,1.60536,-1.36379,1.60536,1.36379
3.95941,-8.14654,3.95941,8.14654,1.60559,-1.36391,1.60559,1.36391
3.96418,-8.14635,3.96418,8.14635,1.60582,-1.36402,1.60582,1.36402
3.96895,-8.14616,3.96895,8.14616,1.60605,-1.36413,1.60605,1.36413
3.97372,-8.14596,3.97372,8.14596,1.60628,-1.36424,1.60628,1.36424
3.97848,-8.14575,3.97848,8.14575,1.60652,-1.36435,1.60652,1.36435
3.98325,-8.14555,3.98325,8.14555,1.60675,-1.36446,1.60675,1.36446
3.98802,-8.14534,3.98802,8.14534,1.60698,-1.36458,1.60698,1.36458
3.99279,-8.14513,3.99279,8.14513,1.60721,-1.36469,1.60721,1.36469
3.99756,-8.14491,3.99756,8.14491,1.60744,-1.3648,1.60744,1.3648
4.00233,-8.1447,4.00233,8.1447,1.60767,-1.36491,1.60767,1.36491
4.0071,-8.14447,4.0071,8.14447,1.6079,-1.36502,1.6079,1.36502
4.01187,-8.14425,4.01187,8.14425,1.60813,-1.36513,1.60813,1.36513
4.01664,-8.14402,4.01664,8.14402,1.60836,-1.36525,1.60836,1.36525
4.02141,-8.14379,4.02141,8.14379,1.60859,-1.36536,1.60859,1.36536
4.02618,-8.14355,4.02618,8.14355,1.60882,-1.36547,1.60882,1.36547
4.03095,-8.14332,4.03095,8.14332,1.60905,-1.36558,1.60905,1.36558
4.03572,-8.14307,4.03572,8.14307,1.60928,-1.36569,1.60928,1.36569
4.04049,-8.14283,4.04049,8.14283,1.60951,-1.3658,1.60951,1.3658
4.04526,-8.14258,4.04526,8.14258,1.60974,-1.36591,1.60974,1.36591
4.05003,-8.14233,4.05003,8.14233,1.60997,-1.36603,1.60997,1.36603
4.0548,-8.14207,4.0548,8.14207,1.6102,-1.36614,1.6102,1.36614
4.05957,-8.14182,4.05957,8.14182,1.61043,-1.36625,1.61043,1.36625
4.06435,-8.14156,4.06435,8.14156,1.61065,-1.36636,1.61065,1.36636
4.06912,-8.14129,4.06912,8.14129,1.61088,-1.36647,1.61088,1.36647
4.07389,-8.14102,4.07389,8.14102,1.61111,-1.36658,1.61111,1.36658
4.07866,-8.14075,4.07866,8.14075,1.61134,-1.36669,1.61134,1.36669
4.08343,-8.14048,4.08343,8.14048,1.61157,-1.3668,1.61157,1.3668
4.08821,-8.1402,4.08821,8.1402,1.61179,-1.36691,1.61179,1.36691
4.09298,-8.13992,4.09298,8.13992,1.61202,-1.36703,1.61202,1.36703
4.09775,-8.13963,4.09775,8.13963,1.61225,-1.36714,1.61225,1.36714
4.10252,-8.13935,4.10252,8.13935,1.61248,-1.36725,1.61248,1.36725
4.1073,-8.13906,4.1073,8.13906,1.6127,-1.36736,1.6127,1.36736
4.11207,-8.13876,4.11207,8.13876,1.61293,-1.36747,1.61293,1.36747
4.11684,-8.13846,4.11684,8.13846,1.61316,-1.36758,1.61316,1.36758
4.12162,-8.13816,4.12162,8.13816,1.61338,-1.36769,1.61338,1.36769
4.12639,-8.13786,4.12639,8.13786,1.61361,-1.3678,1.61361,1.3678
4.13116,-8.13755,4.13116,8.13755,1.61384,-1.36791,1.61384,1.36791
4.13594,-8.13724,4.13594,8.13724,1.61406,-1.36802,1.61406,1.36802
4.14071,-8.13693,4.14071,8.13693,1.61429,-1.36813,1.61429,1.36813
4.14549,-8.13661,4.14549,8.13661,1.61451,-1.36824,1.61451,1.36824
4.15026,-8.13629,4.15026,8.13629,1.61474,-1.36835,1.61474,1.36835
4.15504,-8.13597,4.15504,8.13597,1.61496,-1.36846,1.61496,1.36846
4.15981,-8.13564,4.15981,8.13564,1.61519,-1.36857,1.61519,1.36857
4.16459,-8.13531,4.16459,8.13531,1.61541,-1.36868,1.61541,1.36868
4.16936,-8.13497,4.16936,8.13497,1.61564,-1.36879,1.61564,1.36879
4.17414,-8.13464,4.17414,8.13464,1.61586,-1.36891,1.61586,1.36891
4.17891,-8.1343,4.17891,8.1343,1.61609,-1.36902,1.61609,1.36902
4.18369,-8.13395,4.18369,8.13395,1.61631,-1.36913,1.61631,1.36913
4.18846,-8.13361,4.18846,8.13361,1.61654,-1.36924,1.61654,1.36924
4.19324,-8.13326,4.19324,8.13326,1.61676,-1.36935,1.61676,1.36935
4.19801,-8.1329,4.19801,8.1329,1.61699,-1.36946,1.61699,1.36946
4.20279,-8.13255,4.20279,8.13255,1.61721,-1.36957,1.61721,1.36957
4.20757,-8.13219,4.20757,8.13219,1.61743,-1.36968,1.61743,1.36968
4.21234,-8.13182,4.21234,8.13182,1.61766,-1.36979,1.61766,1.36979
4.21712,-8.13146,4.21712,8.13146,1.61788,-1.3699,1.61788,1.3699
4.2219,-8.13109,4.2219,8.13109,1.6181,-1.37001,1.6181,1.37001
4.22667,-8.13071,4.22667,8.13071,1.61833,-1.37012,1.61833,1.37012
4.23145,-8.13034,4.23145,8.13034,1.61855,-1.37023,1.61855,1.37023
4.23623,-8.12996,4.23623,8.12996,1.61877,-1.37034,1.61877,1.37034
4.24101,-8.12957,4.24101,8.12957,1.61899,-1.37044,1.61899,1.37044
4.24578,-8.12919,4.24578,8.12919,1.61922,-1.37055,1.61922,1.37055
4.25056,-8.1288,4.25056,8.1288,1.61944,-1.37066,1.61944,1.37066
4.25534,-8.1284,4.25534,8.1284,1.61966,-1.37077,1.61966,1.37077
4.26012,-8.12801,4.26012,8.12801,1.61988,-1.37088,1.61988,1.37088
4.2649,-8.12761,4.2649,8.12761,1.6201,-1.37099,1.6201,1.37099
4.26968,-8.1272,4.26968,8.1272,1.62032,-1.3711,1.62032,1.3711
4.27445,-8.1268,4.27445,8.1268,1.62055,-1.37121,1.62055,1.37121
4.27923,-8.12639,4.27923,8.12639,1.62077,-1.37132,1.62077,1.37132
4.28401,-8.12598,4.28401,8.12598,1.62099,-1.37143,1.62099,1.37143
4.28879,-8.12556,4.28879,8.12556,1.62121,-1.37154,1.62121,1.37154
4.29357,-8.12514,4.29357,8.12514,1.62143,-1.37165,1.62143,1.37165
4.29835,-8.12472,4.29835,8.12472,1.62165,-1.37176,1.62165,1.37176
4.30313,-8.12429,4.30313,8.12429,1.62187,-1.37187,1.62187,1.37187
4.30791,-8.12386,4.30791,8.12386,1.62209,-1.37198,1.62209,1.37198
4.31269,-8.12343,4.31269,8.12343,1.62231,-1.37209,1.62231,1.37209
4.31747,-8.12299,4.31747,8.12299,1.62253,-1.3722,1.62253,1.3722
4.32225,-8.12255,4.32225,8.12255,1.62275,-1.3723,1.62275,1.3723
4.32703,-8.12211,4.32703,8.12211,1.62297,-1.37241,1.62297,1.37241
4.33181,-8.12167,4.33181,8.12167,1.62319,-1.37252,1.62319,1.37252
4.33659,-8.12122,4.33659,8.12122,1.62341,-1.37263,1.62341,1.37263
4.34137,-8.12076,4.34137,8.12076,1.62363,-1.37274,1.62363,1.37274
4.34615,-8.12031,4.34615,8.12031,1.62385,-1.37285,1.62385,1.37285
4.35093,-8.11985,4.35093,8.11985,1.62407,-1.37296,1.62407,1.37296
4.35572,-8.11939,4.35572,8.11939,1.62428,-1.37307,1.62428,1.37307
4.3605,-8.11892,4.3605,8.11892,1.6245,-1.37318,1.6245,1.37318
4.36528,-8.11845,4.36528,8.11845,1.62472,-1.37328,1.62472,1.37328
4.37006,-8.11798,4.37006,8.11798,1.62494,-1.37339,1.62494,1.37339
4.37484,-8.1175,4.37484,8.1175,1.62516,-1.3735,1.62516,1.3735
4.37962,-8.11703,4.37962,8.11703,1.62538,-1.37361,1.62538,1.37361
4.38441,-8.11654,4.38441,8.11654,1.62559,-1.37372,1.62559,1.37372
4.38919,-8.11606,4.38919,8.11606,1.62581,-1.37383,1.62581,1.37383
4.39397,-8.11557,4.39397,8.11557,1.62603,-1.37394,1.62603,1.37394
4.39875,-8.11508,4.39875,8.11508,1.62625,-1.37405,1.62625,1.37405
4.40354,-8.11458,4.40354,8.11458,1.62646,-1.37415,1.62646,1.37415
4.40832,-8.11408,4.40832,8.11408,1.62668,-1.37426,1.62668,1.37426
4.4131,-8.11358,4.4131,8.11358,1.6269,-1.37437,1.6269,1.37437
4.41789,-8.11307,4.41789,8.11307,1.62711,-1.37448,1.62711,1.37448
4.42267,-8.11257,4.42267,8.11257,1.62733,-1.37459,1.62733,1.37459
4.42745,-8.11205,4.42745,8.11205,1.62755,-1.3747,1.62755,1.3747
4.43224,-8.11154,4.43224,8.11154,1.62776,-1.3748,1.62776,1.3748
4.43702,-8.11102,4.43702,8.11102,1.62798,-1.37491,1.62798,1.37491
4.4418,-8.1105,4.4418,8.1105,1.6282,-1.37502,1.6282,1.37502
4.44659,-8.10997,4.44659,8.10997,1.62841,-1.37513,1.62841,1.37513
4.45137,-8.10944,4.45137,8.10944,1.62863,-1.37524,1.62863,1.37524
4.45616,-8.10891,4.45616,8.10891,1.62884,-1.37535,1.62884,1.37535
4.46094,-8.10838,4.46094,8.10838,1.62906,-1.37545,1.62906,1.37545
4.46573,-8.10784,4.46573,8.10784,1.62927,-1.37556,1.62927,1.37556
4.47051,-8.1073,4.47051,8.1073,1.62949,-1.37567,1.62949,1.37567
4.4753,-8.10675,4.4753,8.10675,1.6297,-1.37578,1.6297,1.37578
4.48008,-8.1062,4.48008,8.1062,1.62992,-1.37589,1.62992,1.37589
4.48487,-8.10565,4.48487,8.10565,1.63013,-1.37599,1.63013,1.37599
4.48965,-8.10509,4.48965,8.10509,1.63035,-1.3761,1.63035,1.3761
4.49444,-8.10454,4.49444,8.10454,1.63056,-1.37621,1.63056,1.37621
4.49923,-8.10397,4.49923,8.10397,1.63077,-1.37632,1.63077,1.37632
4.50401,-8.10341,4.50401,8.10341,1.63099,-1.37642,1.63099,1.37642
4.5088,-8.10284,4.5088,8.10284,1.6312,-1.37653,1.6312,1.37653
4.51358,-8.10227,4.51358,8.10227,1.63142,-1.37664,1.63142,1.37664
4.51837,-8.10169,4.51837,8.10169,1.63163,-1.37675,1.63163,1.37675
4.52316,-8.10112,4.52316,8.10112,1.63184,-1.37686,1.63184,1.37686
4.52794,-8.10053,4.52794,8.10053,1.63206,-1.37696,1.63206,1.37696
4.53273,-8.09995,4.53273,8.09995,1.63227,-1.37707,1.63227,1.37707
4.53752,-8.09936,4.53752,8.09936,1.63248,-1.37718,1.63248,1.37718
4.5423,-8.09877,4.5423,8.09877,1.6327,-1.37729,1.6327,1.37729
4.54709,-8.09817,4.54709,8.09817,1.63291,-1.37739,1.63291,1.37739
4.55188,-8.09758,4.55188,8.09758,1.63312,-1.3775,1.63312,1.3775
4.55667,-8.09697,4.55667,8.09697,1.63333,-1.37761,1.63333,1.37761
4.56145,-8.09637,4.56145,8.09637,1.63355,-1.37771,1.63355,1.37771
4.56624,-8.09576,4.56624,8.09576,1.63376,-1.37782,1.63376,1.37782
4.57103,-8.09515,4.57103,8.09515,1.63397,-1.37793,1.63397,1.37793
4.57582,-8.09453,4.57582,8.09453,1.63418,-1.37804,1.63418,1.37804
4.58061,-8.09392,4.58061,8.09392,1.63439,-1.37814,1.63439,1.37814
4.5854,-8.09329,4.5854,8.09329,1.6346,-1.37825,1.6346,1.37825
4.59018,-8.09267,4.59018,8.09267,1.63482,-1.37836,1.63482,1.37836
4.59497,-8.09204,4.59497,8.09204,1.63503,-1.37847,1.63503,1.37847
4.59976,-8.09141,4.59976,8.09141,1.63524,-1.37857,1.63524,1.37857
4.60455,-8.09077,4.60455,8.09077,1.63545,-1.37868,1.63545,1.37868
4.60934,-8.09014,4.60934,8.09014,1.63566,-1.37879,1.63566,1.37879
4.61413,-8.08949,4.61413,8.08949,1.63587,-1.37889,1.63587,1.37889
4.61892,-8.08885,4.61892,8.08885,1.63608,-1.379,1.63608,1.379
4.62371,-8.0882,4.62371,8.0882,1.63629,-1.37911,1.63629,1.37911
4.6285,-8.08755,4.6285,8.08755,1.6365,-1.37921,1.6365,1.37921
4.63329,-8.08689,4.63329,8.08689,1.63671,-1.37932,1.63671,1.37932
4.63808,-8.08624,4.63808,8.08624,1.63692,-1.37943,1.63692,1.37943
4.64287,-8.08557,4.64287,8.08557,1.63713,-1.37953,1.63713,1.37953
4.64766,-8.08491,4.64766,8.08491,1.63734,-1.37964,1.63734,1.37964
4.65245,-8.08424,4.65245,8.08424,1.63755,-1.37975,1.63755,1.37975
4.65724,-8.08357,4.65724,8.08357,1.63776,-1.37985,1.63776,1.37985
4.66203,-8.08289,4.66203,8.08289,1.63797,-1.37996,1.63797,1.37996
4.66682,-8.08222,4.66682,8.08222,1.63818,-1.38007,1.63818,1.38007
4.67161,-8.08153,4.67161,8.08153,1.63839,-1.38017,1.63839,1.38017
4.67641,-8.08085,4.67641,8.08085,1.63859,-1.38028,1.63859,1.38028
4.6812,-8.08016,4.6812,8.08016,1.6388,-1.38039,1.6388,1.38039
4.68599,-8.07947,4.68599,8.07947,1.63901,-1.38049,1.63901,1.38049
4.69078,-8.07877,4.69078,8.07877,1.63922,-1.3806,1.63922,1.3806
4.69557,-8.07808,4.69557,8.07808,1.63943,-1.38071,1.63943,1.38071
4.70036,-8.07737,4.70036,8.07737,1.63964,-1.38081,1.63964,1.38081
4.70516,-8.07667,4.70516,8.07667,1.63984,-1.38092,1.63984,1.38092
4.70995,-8.07596,4.70995,8.07596,1.64005,-1.38103,1.64005,1.38103
4.71474,-8.07525,4.71474,8.07525,1.64026,-1.38113,1.64026,1.38113
4.71953,-8.07453,4.71953,8.07453,1.64047,-1.38124,1.64047,1.38124
4.72433,-8.07382,4.72433,8.07382,1.64067,-1.38134,1.64067,1.38134
4.72912,-8.07309,4.72912,8.07309,1.64088,-1.38145,1.64088,1.38145
4.73391,-8.07237,4.73391,8.07237,1.64109,-1.38156,1.64109,1.38156
4.7387,-8.07164,4.7387,8.07164,1.6413,-1.38166,1.6413,1.38166
4.7435,-8.07091,4.7435,8.07091,1.6415,-1.38177,1.6415,1.38177
4.74829,-8.07017,4.74829,8.07017,1.64171,-1.38188,1.64171,1.38188
4.75308,-8.06943,4.75308,8.06943,1.64192,-1.38198,1.64192,1.38198
4.75788,-8.06869,4.75788,8.06869,1.64212,-1.38209,1.64212,1.38209
4.76267,-8.06795,4.76267,8.06795,1.64233,-1.38219,1.64233,1.38219
4.76747,-8.0672,4.76747,8.0672,1.64253,-1.3823,1.64253,1.3823
4.77226,-8.06645,4.77226,8.06645,1.64274,-1.38241,1.64274,1.38241
4.77705,-8.06569,4.77705,8.06569,1.64295,-1.38251,1.64295,1.38251
4.78185,-8.06493,4.78185,8.06493,1.64315,-1.38262,1.64315,1.38262
4.78664,-8.06417,4.78664,8.06417,1.64336,-1.38272,1.64336,1.38272
4.79144,-8.06341,4.79144,8.06341,1.64356,-1.38283,1.64356,1.38283
4.79623,-8.06264,4.79623,8.06264,1.64377,-1.38293,1.64377,1.38293
4.80103,-8.06186,4.80103,8.06186,1.64397,-1.38304,1.64397,1.38304
4.80582,-8.06109,4.80582,8.06109,1.64418,-1.38315,1.64418,1.38315
4.81062,-8.06031,4.81062,8.06031,1.64438,-1.38325,1.64438,1.38325
4.81541,-8.05953,4.81541,8.05953,1.64459,-1.38336,1.64459,1.38336
4.82021,-8.05874,4.82021,8.05874,1.64479,-1.38346,1.64479,1.38346
4.825,-8.05795,4.825,8.05795,1.645,-1.38357,1.645,1.38357
4.8298,-8.05716,4.8298,8.05716,1.6452,-1.38367,1.6452,1.38367
4.8346,-8.05637,4.8346,8.05637,1.6454,-1.38378,1.6454,1.38378
4.83939,-8.05557,4.83939,8.05557,1.64561,-1.38388,1.64561,1.38388
4.84419,-8.05476,4.84419,8.05476,1.64581,-1.38399,1.64581,1.38399
4.84898,-8.05396,4.84898,8.05396,1.64602,-1.3841,1.64602,1.3841
4.85378,-8.05315,4.85378,8.05315,1.64622,-1.3842,1.64622,1.3842
4.85858,-8.05234,4.85858,8.05234,1.64642,-1.38431,1.64642,1.38431
4.86337,-8.05152,4.86337,8.05152,1.64663,-1.38441,1.64663,1.38441
4.86817,-8.0507,4.86817,8.0507,1.64683,-1.38452,1.64683,1.38452
4.87297,-8.04988,4.87297,8.04988,1.64703,-1.38462,1.64703,1.38462
4.87777,-8.04905,4.87777,8.04905,1.64723,-1.38473,1.64723,1.38473
4.88256,-8.04822,4.88256,8.04822,1.64744,-1.38483,1.64744,1.38483
4.88736,-8.04739,4.88736,8.04739,1.64764,-1.38494,1.64764,1.38494
4.89216,-8.04656,4.89216,8.04656,1.64784,-1.38504,1.64784,1.38504
4.89696,-8.04572,4.89696,8.04572,1.64804,-1.38515,1.64804,1.38515
4.90175,-8.04487,4.90175,8.04487,1.64825,-1.38525,1.64825,1.38525
4.90655,-8.04403,4.90655,8.04403,1.64845,-1.38536,1.64845,1.38536
4.91135,-8.04318,4.91135,8.04318,1.64865,-1.38546,1.64865,1.38546
4.91615,-8.04232,4.91615,8.04232,1.64885,-1.38557,1.64885,1.38557
4.92095,-8.04147,4.92095,8.04147,1.64905,-1.38567,1.64905,1.38567
4.92574,-8.04061,4.92574,8.04061,1.64926,-1.38578,1.64926,1.38578
4.93054,-8.03974,4.93054,8.03974,1.64946,-1.38588,1.64946,1.38588
4.93534,-8.03888,4.93534,8.03888,1.64966,-1.38599,1.64966,1.38599
4.94014,-8.03801,4.94014,8.03801,1.64986,-1.38609,1.64986,1.38609
4.94494,-8.03713,4.94494,8.03713,1.65006,-1.3862,1.65006,1.3862
4.94974,-8.03626,4.94974,8.03626,1.65026,-1.3863,1.65026,1.3863
4.95454,-8.03538,4.95454,8.03538,1.65046,-1.38641,1.65046,1.38641
4.95934,-8.03449,4.95934,8.03449,1.65066,-1.38651,1.65066,1.38651
4.96414,-8.03361,4.96414,8.03361,1.65086,-1.38661,1.65086,1.38661
4.96894,-8.03272,4.96894,8.03272,1.65106,-1.38672,1.65106,1.38672
4.97374,-8.03182,4.97374,8.03182,1.65126,-1.38682,1.65126,1.38682
4.97854,-8.03093,4.97854,8.03093,1.65146,-1.38693,1.65146,1.38693
4.98334,-8.03003,4.98334,8.03003,1.65166,-1.38703,1.65166,1.38703
4.98814,-8.02912,4.98814,8.02912,1.65186,-1.38714,1.65186,1.38714
4.99294,-8.02822,4.99294,8.02822,1.65206,-1.38724,1.65206,1.38724
4.99774,-8.0273,4.99774,8.0273,1.65226,-1.38735,1.65226,1.38735
5.00254,-8.02639,5.00254,8.02639,1.65246,-1.38745,1.65246,1.38745
5.00734,-8.02547,5.00734,8.02547,1.65266,-1.38755,1.65266,1.38755
5.01214,-8.02455,5.01214,8.02455,1.65286,-1.38766,1.65286,1.38766
5.01694,-8.02363,5.01694,8.02363,1.65306,-1.38776,1.65306,1.38776
5.02174,-8.0227,5.02174,8.0227,1.65326,-1.38787,1.65326,1.38787
5.02654,-8.02177,5.02654,8.02177,1.65346,-1.38797,1.65346,1.38797
5.03135,-8.02084,5.03135,8.02084,1.65365,-1.38808,1.65365,1.38808
5.03615,-8.0199,5.03615,8.0199,1.65385,-1.38818,1.65385,1.38818
5.04095,-8.01896,5.04095,8.01896,1.65405,-1.38828,1.65405,1.38828
5.04575,-8.01801,5.04575,8.01801,1.65425,-1.38839,1.65425,1.38839
5.05055,-8.01706,5.05055,8.01706,1.65445,-1.38849,1.65445,1.38849
5.05535,-8.01611,5.05535,8.01611,1.65465,-1.3886,1.65465,1.3886
5.06016,-8.01516,5.06016,8.01516,1.65484,-1.3887,1.65484,1.3887
5.06496,-8.0142,5.06496,8.0142,1.65504,-1.3888,1.65504,1.3888
5.06976,-8.01324,5.06976,8.01324,1.65524,-1.38891,1.65524,1.38891
5.07456,-8.01227,5.07456,8.01227,1.65544,-1.38901,1.65544,1.38901
5.07937,-8.0113,5.07937,8.0113,1.65563,-1.38912,1.65563,1.38912
5.08417,-8.01033,5.08417,8.01033,1.65583,-1.38922,1.65583,1.38922
5.08897,-8.00936,5.08897,8.00936,1.65603,-1.38932,1.65603,1.38932
5.09378,-8.00838,5.09378,8.00838,1.65622,-1.38943,1.65622,1.38943
5.09858,-8.0074,5.09858,8.0074,1.65642,-1.38953,1.65642,1.38953
5.10338,-8.00641,5.10338,8.00641,1.65662,-1.38964,1.65662,1.38964
5.10819,-8.00542,5.10819,8.00542,1.65681,-1.38974,1.65681,1.38974
5.11299,-8.00443,5.11299,8.00443,1.65701,-1.38984,1.65701,1.38984
5.11779,-8.00343,5.11779,8.00343,1.65721,-1.38995,1.65721,1.38995
5.1226,-8.00243,5.1226,8.00243,1.6574,-1.39005,1.6574,1.39005
5.1274,-8.00143,5.1274,8.00143,1.6576,-1.39015,1.6576,1.39015
5.13221,-8.00043,5.13221,8.00043,1.65779,-1.39026,1.65779,1.39026
5.13701,-7.99942,5.13701,7.99942,1.65799,-1.39036,1.65799,1.39036
5.14181,-7.9984,5.14181,7.9984,1.65819,-1.39046,1.65819,1.39046
5.14662,-7.99739,5.14662,7.99739,1.65838,-1.39057,1.65838,1.39057
5.15142,-7.99637,5.15142,7.99637,1.65858,-1.39067,1.65858,1.39067
5.15623,-7.99534,5.15623,7.99534,1.65877,-1.39077,1.65877,1.39077
5.16103,-7.99432,5.16103,7.99432,1.65897,-1.39088,1.65897,1.39088
5.16584,-7.99329,5.16584,7.99329,1.65916,-1.39098,1.65916,1.39098
5.17064,-7.99225,5.17064,7.99225,1.65936,-1.39108,1.65936,1.39108
5.17545,-7.99122,5.17545,7.99122,1.65955,-1.39119,1.65955,1.39119
5.18025,-7.99018,5.18025,7.99018,1.65975,-1.39129,1.65975,1.39129
5.18506,-7.98913,5.18506,7.98913,1.65994,-1.39139,1.65994,1.39139
5.18987,-7.98808,5.18987,7.98808,1.66013,-1.3915,1.66013,1.3915
5.19467,-7.98703,5.19467,7.98703,1.66033,-1.3916,1.66033,1.3916
5.19948,-7.98598,5.19948,7.98598,1.66052,-1.3917,1.66052,1.3917
5.20428,-7.98492,5.20428,7.98492,1.66072,-1.39181,1.66072,1.39181
5.20909,-7.98386,5.20909,7.98386,1.66091,-1.39191,1.66091,1.39191
5.2139,-7.9828,5.2139,7.9828,1.6611,-1.39201,1.6611,1.39201
5.2187,-7.98173,5.2187,7.98173,1.6613,-1.39212,1.6613,1.39212
5.22351,-7.98066,5.22351,7.98066,1.66149,-1.39222,1.66149,1.39222
5.22832,-7.97958,5.22832,7.97958,1.66168,-1.39232,1.66168,1.39232
5.23312,-7.9785,5.23312,7.9785,1.66188,-1.39243,1.66188,1.39243
5.23793,-7.97742,5.23793,7.97742,1.66207,-1.39253,1.66207,1.39253
5.24274,-7.97634,5.24274,7.97634,1.66226,-1.39263,1.66226,1.39263
5.24754,-7.97525,5.24754,7.97525,1.66246,-1.39273,1.66246,1.39273
5.25235,-7.97416,5.25235,7.97416,1.66265,-1.39284,1.66265,1.39284
5.25716,-7.97306,5.25716,7.97306,1.66284,-1.39294,1.66284,1.39294
5.26197,-7.97196,5.26197,7.97196,1.66303,-1.39304,1.66303,1.39304
5.26677,-7.97086,5.26677,7.97086,1.66323,-1.39315,1.66323,1.39315
5.27158,-7.96975,5.27158,7.96975,1.66342,-1.39325,1.66342,1.39325
5.27639,-7.96864,5.27639,7.96864,1.66361,-1.39335,1.66361,1.39335
5.2812,-7.96753,5.2812,7.96753,1.6638,-1.39345,1.6638,1.39345
5.28601,-7.96641,5.28601,7.96641,1.66399,-1.39356,1.66399,1.39356
5.29082,-7.96529,5.29082,7.96529,1.66418,-1.39366,1.66418,1.39366
5.29562,-7.96417,5.29562,7.96417,1.66438,-1.39376,1.66438,1.39376
5.30043,-7.96304,5.30043,7.96304,1.66457,-1.39386,1.66457,1.39386
5.30524,-7.96191,5.30524,7.96191,1.66476,-1.39397,1.66476,1.39397
5.31005,-7.96078,5.31005,7.96078,1.66495,-1.39407,1.66495,1.39407
5.31486,-7.95964,5.31486,7.95964,1.66514,-1.39417,1.66514,1.39417
5.31967,-7.9585,5.31967,7.9585,1.66533,-1.39427,1.66533,1.39427
5.32448,-7.95736,5.32448,7.95736,1.66552,-1.39438,1.66552,1.39438
5.32929,-7.95621,5.32929,7.95621,1.66571,-1.39448,1.66571,1.39448
5.3341,-7.95506,5.3341,7.95506,1.6659,-1.39458,1.6659,1.39458
5.33891,-7.9539,5.33891,7.9539,1.66609,-1.39468,1.66609,1.39468
5.34372,-7.95275,5.34372,7.95275,1.66628,-1.39478,1.66628,1.39478
5.34853,-7.95158,5.34853,7.95158,1.66647,-1.39489,1.66647,1.39489
5.35334,-7.95042,5.35334,7.95042,1.66666,-1.39499,1.66666,1.39499
5.35815,-7.94925,5.35815,7.94925,1.66685,-1.39509,1.66685,1.39509
5.36296,-7.94808,5.36296,7.94808,1.66704,-1.39519,1.66704,1.39519
5.36777,-7.9469,5.36777,7.9469,1.66723,-1.3953,1.66723,1.3953
5.37258,-7.94572,5.37258,7.94572,1.66742,-1.3954,1.66742,1.3954
5.37739,-7.94454,5.37739,7.94454,1.66761,-1.3955,1.66761,1.3955
5.3822,-7.94336,5.3822,7.94336,1.6678,-1.3956,1.6678,1.3956
5.38701,-7.94217,5.38701,7.94217,1.66799,-1.3957,1.66799,1.3957
5.39182,-7.94097,5.39182,7.94097,1.66818,-1.39581,1.66818,1.39581
5.39663,-7.93978,5.39663,7.93978,1.66837,-1.39591,1.66837,1.39591
5.40144,-7.93858,5.40144,7.93858,1.66856,-1.39601,1.66856,1.39601
5.40625,-7.93737,5.40625,7.93737,1.66875,-1.39611,1.66875,1.39611
5.41106,-7.93617,5.41106,7.93617,1.66894,-1.39621,1.66894,1.39621
5.41588,-7.93496,5.41588,7.93496,1.66912,-1.39632,1.66912,1.39632
5.42069,-7.93374,5.42069,7.93374,1.66931,-1.39642,1.66931,1.39642
5.4255,-7.93253,5.4255,7.93253,1.6695,-1.39652,1.6695,1.39652
5.43031,-7.9313,5.43031,7.9313,1.66969,-1.39662,1.66969,1.39662
5.43512,-7.93008,5.43512,7.93008,1.66988,-1.39672,1.66988,1.39672
5.43994,-7.92885,5.43994,7.92885,1.67006,-1.39682,1.67006,1.39682
5.44475,-7.92762,5.44475,7.92762,1.67025,-1.39693,1.67025,1.39693
5.44956,-7.92639,5.44956,7.92639,1.67044,-1.39703,1.67044,1.39703
5.45437,-7.92515,5.45437,7.92515,1.67063,-1.39713,1.67063,1.39713
5.45919,-7.92391,5.45919,7.92391,1.67081,-1.39723,1.67081,1.39723
5.464,-7.92266,5.464,7.92266,1.671,-1.39733,1.671,1.39733
5.46881,-7.92141,5.46881,7.92141,1.67119,-1.39743,1.67119,1.39743
5.47362,-7.92016,5.47362,7.92016,1.67138,-1.39754,1.67138,1.39754
5.47844,-7.9189,5.47844,7.9189,1.67156,-1.39764,1.67156,1.39764
5.48325,-7.91764,5.48325,7.91764,1.67175,-1.39774,1.67175,1.39774
5.48806,-7.91638,5.48806,7.91638,1.67194,-1.39784,1.67194,1.39784
5.49288,-7.91511,5.49288,7.91511,1.67212,-1.39794,1.67212,1.39794
5.49769,-7.91384,5.49769,7.91384,1.67231,-1.39804,1.67231,1.39804
5.50251,-7.91257,5.50251,7.91257,1.67249,-1.39814,1.67249,1.39814
5.50732,-7.91129,5.50732,7.91129,1.67268,-1.39825,1.67268,1.39825
5.51213,-7.91001,5.51213,7.91001,1.67287,-1.39835,1.67287,1.39835
5.51695,-7.90873,5.51695,7.90873,1.67305,-1.39845,1.67305,1.39845
5.52176,-7.90744,5.52176,7.90744,1.67324,-1.39855,1.67324,1.39855
5.52658,-7.90615,5.52658,7.90615,1.67342,-1.39865,1.67342,1.39865
5.53139,-7.90485,5.53139,7.90485,1.67361,-1.39875,1.67361,1.39875
5.53621,-7.90355,5.53621,7.90355,1.67379,-1.39885,1.67379,1.39885
5.54102,-7.90225,5.54102,7.90225,1.67398,-1.39895,1.67398,1.39895
5.54583,-7.90095,5.54583,7.90095,1.67417,-1.39906,1.67417,1.39906
5.55065,-7.89964,5.55065,7.89964,1.67435,-1.39916,1.67435,1.39916
5.55546,-7.89832,5.55546,7.89832,1.67454,-1.39926,1.67454,1.39926
5.56028,-7.89701,5.56028,7.89701,1.67472,-1.39936,1.67472,1.39936
5.5651,-7.89569,5.5651,7.89569,1.6749,-1.39946,1.6749,1.39946
5.56991,-7.89437,5.56991,7.89437,1.67509,-1.39956,1.67509,1.39956
5.57473,-7.89304,5.57473,7.89304,1.67527,-1.39966,1.67527,1.39966
5.57954,-7.89171,5.57954,7.89171,1.67546,-1.39976,1.67546,1.39976
5.58436,-7.89037,5.58436,7.89037,1.67564,-1.39986,1.67564,1.39986
5.58917,-7.88904,5.58917,7.88904,1.67583,-1.39996,1.67583,1.39996
5.59399,-7.8877,5.59399,7.8877,1.67601,-1.40007,1.67601,1.40007
5.59881,-7.88635,5.59881,7.88635,1.67619,-1.40017,1.67619,1.40017
5.60362,-7.885,5.60362,7.885,1.67638,-1.40027,1.67638,1.40027
5.60844,-7.88365,5.60844,7.88365,1.67656,-1.40037,1.67656,1.40037
5.61325,-7.8823,5.61325,7.8823,1.67675,-1.40047,1.67675,1.40047
5.61807,-7.88094,5.61807,7.88094,1.67693,-1.40057,1.67693,1.40057
5.62289,-7.87957,5.62289,7.87957,1.67711,-1.40067,1.67711,1.40067
5.6277,-7.87821,5.6277,7.87821,1.6773,-1.40077,1.6773,1.40077
5.63252,-7.87684,5.63252,7.87684,1.67748,-1.40087,1.67748,1.40087
5.63734,-7.87547,5.63734,7.87547,1.67766,-1.40097,1.67766,1.40097
5.64216,-7.87409,5.64216,7.87409,1.67784,-1.40107,1.67784,1.40107
5.64697,-7.87271,5.64697,7.87271,1.67803,-1.40117,1.67803,1.40117
5.65179,-7.87132,5.65179,7.87132,1.67821,-1.40127,1.67821,1.40127
5.65661,-7.86994,5.65661,7.86994,1.67839,-1.40137,1.67839,1.40137
5.66143,-7.86855,5.66143,7.86855,1.67857,-1.40147,1.67857,1.40147
5.66624,-7.86715,5.66624,7.86715,1.67876,-1.40157,1.67876,1.40157
5.67106,-7.86575,5.67106,7.86575,1.67894,-1.40167,1.67894,1.40167
5.67588,-7.86435,5.67588,7.86435,1.67912,-1.40178,1.67912,1.40178
5.6807,-7.86295,5.6807,7.86295,1.6793,-1.40188,1.6793,1.40188
5.68552,-7.86154,5.68552,7.86154,1.67948,-1.40198,1.67948,1.40198
5.69033,-7.86012,5.69033,7.86012,1.67967,-1.40208,1.67967,1.40208
5.69515,-7.85871,5.69515,7.85871,1.67985,-1.40218,1.67985,1.40218
5.69997,-7.85729,5.69997,7.85729,1.68003,-1.40228,1.68003,1.40228
5.70479,-7.85587,5.70479,7.85587,1.68021,-1.40238,1.68021,1.40238
5.70961,-7.85444,5.70961,7.85444,1.68039,-1.40248,1.68039,1.40248
5.71443,-7.85301,5.71443,7.85301,1.68057,-1.40258,1.68057,1.40258
5.71925,-7.85157,5.71925,7.85157,1.68075,-1.40268,1.68075,1.40268
5.72407,-7.85014,5.72407,7.85014,1.68093,-1.40278,1.68093,1.40278
5.72888,-7.84869,5.72888,7.84869,1.68112,-1.40288,1.68112,1.40288
5.7337,-7.84725,5.7337,7.84725,1.6813,-1.40298,1.6813,1.40298
5.73852,-7.8458,5.73852,7.8458,1.68148,-1.40308,1.68148,1.40308
5.74334,-7.84435,5.74334,7.84435,1.68166,-1.40318,1.68166,1.40318
5.74816,-7.84289,5.74816,7.84289,1.68184,-1.40328,1.68184,1.40328
5.75298,-7.84143,5.75298,7.84143,1.68202,-1.40338,1.68202,1.40338
5.7578,-7.83997,5.7578,7.83997,1.6822,-1.40348,1.6822,1.40348
5.76262,-7.8385,5.76262,7.8385,1.68238,-1.40358,1.68238,1.40358
5.76744,-7.83703,5.76744,7.83703,1.68256,-1.40368,1.68256,1.40368
5.77226,-7.83556,5.77226,7.83556,1.68274,-1.40378,1.68274,1.40378
5.77708,-7.83408,5.77708,7.83408,1.68292,-1.40388,1.68292,1.40388
5.7819,-7.8326,5.7819,7.8326,1.6831,-1.40398,1.6831,1.40398
5.78672,-7.83111,5.78672,7.83111,1.68328,-1.40408,1.68328,1.40408
5.79154,-7.82963,5.79154,7.82963,1.68346,-1.40418,1.68346,1.40418
5.79637,-7.82813,5.79637,7.82813,1.68363,-1.40428,1.68363,1.40428
5.80119,-7.82664,5.80119,7.82664,1.68381,-1.40438,1.68381,1.40438
5.80601,-7.82514,5.80601,7.82514,1.68399,-1.40448,1.68399,1.40448
5.81083,-7.82364,5.81083,7.82364,1.68417,-1.40458,1.68417,1.40458
5.81565,-7.82213,5.81565,7.82213,1.68435,-1.40468,1.68435,1.40468
5.82047,-7.82062,5.82047,7.82062,1.68453,-1.40477,1.68453,1.40477
5.82529,-7.81911,5.82529,7.81911,1.68471,-1.40487,1.68471,1.40487
5.83011,-7.81759,5.83011,7.81759,1.68489,-1.40497,1.68489,1.40497
5.83494,-7.81607,5.83494,7.81607,1.68506,-1.40507,1.68506,1.40507
5.83976,-7.81454,5.83976,7.81454,1.68524,-1.40517,1.68524,1.40517
5.84458,-7.81301,5.84458,7.81301,1.68542,-1.40527,1.68542,1.40527
5.8494,-7.81148,5.8494,7.81148,1.6856,-1.40537,1.6856,1.40537
5.85422,-7.80994,5.85422,7.80994,1.68578,-1.40547,1.68578,1.40547
5.85905,-7.8084,5.85905,7.8084,1.68595,-1.40557,1.68595,1.40557
5.86387,-7.80686,5.86387,7.80686,1.68613,-1.40567,1.68613,1.40567
5.86869,-7.80531,5.86869,7.80531,1.68631,-1.40577,1.68631,1.40577
5.87351,-7.80376,5.87351,7.80376,1.68649,-1.40587,1.68649,1.40587
5.87834,-7.80221,5.87834,7.80221,1.68666,-1.40597,1.68666,1.40597
5.88316,-7.80065,5.88316,7.80065,1.68684,-1.40607,1.68684,1.40607
5.88798,-7.79909,5.88798,7.79909,1.68702,-1.40617,1.68702,1.40617
5.89281,-7.79753,5.89281,7.79753,1.68719,-1.40627,1.68719,1.40627
5.89763,-7.79596,5.89763,7.79596,1.68737,-1.40636,1.68737,1.40636
5.90245,-7.79438,5.90245,7.79438,1.68755,-1.40646,1.68755,1.40646
5.90728,-7.79281,5.90728,7.79281,1.68772,-1.40656,1.68772,1.40656
5.9121,-7.79123,5.9121,7.79123,1.6879,-1.40666,1.6879,1.40666
5.91692,-7.78964,5.91692,7.78964,1.68808,-1.40676,1.68808,1.40676
5.92175,-7.78806,5.92175,7.78806,1.68825,-1.40686,1.68825,1.40686
5.92657,-7.78647,5.92657,7.78647,1.68843,-1.40696,1.68843,1.40696
5.93139,-7.78487,5.93139,7.78487,1.68861,-1.40706,1.68861,1.40706
5.93622,-7.78327,5.93622,7.78327,1.68878,-1.40716,1.68878,1.40716
5.94104,-7.78167,5.94104,7.78167,1.68896,-1.40726,1.68896,1.40726
5.94587,-7.78006,5.94587,7.78006,1.68913,-1.40736,1.68913,1.40736
5.95069,-7.77845,5.95069,7.77845,1.68931,-1.40745,1.68931,1.40745
5.95552,-7.77684,5.95552,7.77684,1.68948,-1.40755,1.68948,1.40755
5.96034,-7.77522,5.96034,7.77522,1.68966,-1.40765,1.68966,1.40765
5.96516,-7.7736,5.96516,7.7736,1.68984,-1.40775,1.68984,1.40775
5.96999,-7.77198,5.96999,7.77198,1.69001,-1.40785,1.69001,1.40785
5.97481,-7.77035,5.97481,7.77035,1.69019,-1.40795,1.69019,1.40795
5.97964,-7.76872,5.97964,7.76872,1.69036,-1.40805,1.69036,1.40805
5.98446,-7.76708,5.98446,7.76708,1.69054,-1.40815,1.69054,1.40815
5.98929,-7.76545,5.98929,7.76545,1.69071,-1.40824,1.69071,1.40824
5.99411,-7.7638,5.99411,7.7638,1.69089,-1.40834,1.69089,1.40834
5.99894,-7.76216,5.99894,7.76216,1.69106,-1.40844,1.69106,1.40844
6.00377,-7.76051,6.00377,7.76051,1.69123,-1.40854,1.69123,1.40854
6.00859,-7.75885,6.00859,7.75885,1.69141,-1.40864,1.69141,1.40864
6.01342,-7.75719,6.01342,7.75719,1.69158,-1.40874,1.69158,1.40874
6.01824,-7.75553,6.01824,7.75553,1.69176,-1.40884,1.69176,1.40884
6.02307,-7.75387,6.02307,7.75387,1.69193,-1.40893,1.69193,1.40893
6.0279,-7.7522,6.0279,7.7522,1.6921,-1.40903,1.6921,1.40903
6.03272,-7.75052,6.03272,7.75052,1.69228,-1.40913,1.69228,1.40913
6.03755,-7.74885,6.03755,7.74885,1.69245,-1.40923,1.69245,1.40923
6.04237,-7.74717,6.04237,7.74717,1.69263,-1.40933,1.69263,1.40933
6.0472,-7.74548,6.0472,7.74548,1.6928,-1.40943,1.6928,1.40943
6.05203,-7.7438,6.05203,7.7438,1.69297,-1.40953,1.69297,1.40953
6.05685,-7.7421,6.05685,7.7421,1.69315,-1.40962,1.69315,1.40962
6.06168,-7.74041,6.06168,7.74041,1.69332,-1.40972,1.69332,1.40972
6.06651,-7.73871,6.06651,7.73871,1.69349,-1.40982,1.69349,1.40982
6.07134,-7.73701,6.07134,7.73701,1.69366,-1.40992,1.69366,1.40992
6.07616,-7.7353,6.07616,7.7353,1.69384,-1.41002,1.69384,1.41002
6.08099,-7.73359,6.08099,7.73359,1.69401,-1.41012,1.69401,1.41012
6.08582,-7.73188,6.08582,7.73188,1.69418,-1.41021,1.69418,1.41021
6.09064,-7.73016,6.09064,7.73016,1.69436,-1.41031,1.69436,1.41031
6.09547,-7.72844,6.09547,7.72844,1.69453,-1.41041,1.69453,1.41041
6.1003,-7.72671,6.1003,7.72671,1.6947,-1.41051,1.6947,1.41051
6.10513,-7.72498,6.10513,7.72498,1.69487,-1.41061,1.69487,1.41061
6.10996,-7.72325,6.10996,7.72325,1.69504,-1.4107,1.69504,1.4107
6.11478,-7.72151,6.11478,7.72151,1.69522,-1.4108,1.69522,1.4108
6.11961,-7.71977,6.11961,7.71977,1.69539,-1.4109,1.69539,1.4109
6.12444,-7.71803,6.12444,7.71803,1.69556,-1.411,1.69556,1.411
6.12927,-7.71628,6.12927,7.71628,1.69573,-1.4111,1.69573,1.4111
6.1341,-7.71453,6.1341,7.71453,1.6959,-1.41119,1.6959,1.41119
6.13893,-7.71277,6.13893,7.71277,1.69607,-1.41129,1.69607,1.41129
6.14375,-7.71101,6.14375,7.71101,1.69625,-1.41139,1.69625,1.41139
6.14858,-7.70925,6.14858,7.70925,1.69642,-1.41149,1.69642,1.41149
6.15341,-7.70748,6.15341,7.70748,1.69659,-1.41159,1.69659,1.41159
6.15824,-7.70571,6.15824,7.70571,1.69676,-1.41168,1.69676,1.41168
6.16307,-7.70394,6.16307,7.70394,1.69693,-1.41178,1.69693,1.41178
6.1679,-7.70216,6.1679,7.70216,1.6971,-1.41188,1.6971,1.41188
6.17273,-7.70038,6.17273,7.70038,1.69727,-1.41198,1.69727,1.41198
6.17756,-7.69859,6.17756,7.69859,1.69744,-1.41208,1.69744,1.41208
6.18239,-7.6968,6.18239,7.6968,1.69761,-1.41217,1.69761,1.41217
6.18722,-7.69501,6.18722,7.69501,1.69778,-1.41227,1.69778,1.41227
6.19205,-7.69321,6.19205,7.69321,1.69795,-1.41237,1.69795,1.41237
6.19688,-7.69141,6.19688,7.69141,1.69812,-1.41247,1.69812,1.41247
6.20171,-7.6896,6.20171,7.6896,1.69829,-1.41256,1.69829,1.41256
6.20654,-7.6878,6.20654,7.6878,1.69846,-1.41266,1.69846,1.41266
6.21137,-7.68598,6.21137,7.68598,1.69863,-1.41276,1.69863,1.41276
6.2162,-7.68417,6.2162,7.68417,1.6988,-1.41286,1.6988,1.41286
6.22103,-7.68235,6.22103,7.68235,1.69897,-1.41295,1.69897,1.41295
6.22586,-7.68052,6.22586,7.68052,1.69914,-1.41305,1.69914,1.41305
6.23069,-7.67869,6.23069,7.67869,1.69931,-1.41315,1.69931,1.41315
6.23552,-7.67686,6.23552,7.67686,1.69948,-1.41325,1.69948,1.41325
6.24035,-7.67503,6.24035,7.67503,1.69965,-1.41334,1.69965,1.41334
6.24518,-7.67319,6.24518,7.67319,1.69982,-1.41344,1.69982,1.41344
6.25001,-7.67134,6.25001,7.67134,1.69999,-1.41354,1.69999,1.41354
6.25484,-7.6695,6.25484,7.6695,1.70016,-1.41364,1.70016,1.41364
6.25967,-7.66764,6.25967,7.66764,1.70033,-1.41373,1.70033,1.41373
6.2645,-7.66579,6.2645,7.66579,1.7005,-1.41383,1.7005,1.41383
6.26934,-7.66393,6.26934,7.66393,1.70066,-1.41393,1.70066,1.41393
6.27417,-7.66207,6.27417,7.66207,1.70083,-1.41403,1.70083,1.41403
6.279,-7.6602,6.279,7.6602,1.701,-1.41412,1.701,1.41412
6.28383,-7.65833,6.28383,7.65833,1.70117,-1.41422,1.70117,1.41422
6.28866,-7.65646,6.28866,7.65646,1.70134,-1.41432,1.70134,1.41432
6.29349,-7.65458,6.29349,7.65458,1.70151,-1.41441,1.70151,1.41441
6.29833,-7.6527,6.29833,7.6527,1.70167,-1.41451,1.70167,1.41451
6.30316,-7.65081,6.30316,7.65081,1.70184,-1.41461,1.70184,1.41461
6.30799,-7.64892,6.30799,7.64892,1.70201,-1.41471,1.70201,1.41471
6.31282,-7.64703,6.31282,7.64703,1.70218,-1.4148,1.70218,1.4148
6.31765,-7.64513,6.31765,7.64513,1.70235,-1.4149,1.70235,1.4149
6.32249,-7.64323,6.32249,7.64323,1.70251,-1.415,1.70251,1.415
6.32732,-7.64132,6.32732,7.64132,1.70268,-1.41509,1.70268,1.41509
6.33215,-7.63941,6.33215,7.63941,1.70285,-1.41519,1.70285,1.41519
6.33699,-7.6375,6.33699,7.6375,1.70301,-1.41529,1.70301,1.41529
6.34182,-7.63558,6.34182,7.63558,1.70318,-1.41538,1.70318,1.41538
6.34665,-7.63366,6.34665,7.63366,1.70335,-1.41548,1.70335,1.41548
6.35148,-7.63174,6.35148,7.63174,1.70352,-1.41558,1.70352,1.41558
6.35632,-7.62981,6.35632,7.62981,1.70368,-1.41568,1.70368,1.41568
6.36115,-7.62788,6.36115,7.62788,1.70385,-1.41577,1.70385,1.41577
6.36598,-7.62594,6.36598,7.62594,1.70402,-1.41587,1.70402,1.41587
6.37082,-7.624,6.37082,7.624,1.70418,-1.41597,1.70418,1.41597
6.37565,-7.62205,6.37565,7.62205,1.70435,-1.41606,1.70435,1.41606
6.38048,-7.6201,6.38048,7.6201,1.70452,-1.41616,1.70452,1.41616
6.38532,-7.61815,6.38532,7.61815,1.70468,-1.41626,1.70468,1.41626
6.39015,-7.6162,6.39015,7.6162,1.70485,-1.41635,1.70485,1.41635
6.39499,-7.61424,6.39499,7.61424,1.70501,-1.41645,1.70501,1.41645
6.39982,-7.61227,6.39982,7.61227,1.70518,-1.41655,1.70518,1.41655
6.40465,-7.6103,6.40465,7.6103,1.70535,-1.41664,1.70535,1.41664
6.40949,-7.60833,6.40949,7.60833,1.70551,-1.41674,1.70551,1.41674
6.41432,-7.60636,6.41432,7.60636,1.70568,-1.41684,1.70568,1.41684
6.41916,-7.60438,6.41916,7.60438,1.70584,-1.41693,1.70584,1.41693
6.42399,-7.60239,6.42399,7.60239,1.70601,-1.41703,1.70601,1.41703
6.42883,-7.6004,6.42883,7.6004,1.70617,-1.41713,1.70617,1.41713
6.43366,-7.59841,6.43366,7.59841,1.70634,-1.41722,1.70634,1.41722
6.4385,-7.59642,6.4385,7.59642,1.7065,-1.41732,1.7065,1.41732
6.44333,-7.59442,6.44333,7.59442,1.70667,-1.41742,1.70667,1.41742
6.44817,-7.59241,6.44817,7.59241,1.70683,-1.41751,1.70683,1.41751
6.453,-7.59041,6.453,7.59041,1.707,-1.41761,1.707,1.41761
6.45784,-7.58839,6.45784,7.58839,1.70716,-1.4177,1.70716,1.4177
6.46267,-7.58638,6.46267,7.58638,1.70733,-1.4178,1.70733,1.4178
6.46751,-7.58436,6.46751,7.58436,1.70749,-1.4179,1.70749,1.4179
6.47234,-7.58234,6.47234,7.58234,1.70766,-1.41799,1.70766,1.41799
6.47718,-7.58031,6.47718,7.58031,1.70782,-1.41809,1.70782,1.41809
6.48202,-7.57828,6.48202,7.57828,1.70798,-1.41819,1.70798,1.41819
6.48685,-7.57624,6.48685,7.57624,1.70815,-1.41828,1.70815,1.41828
6.49169,-7.5742,6.49169,7.5742,1.70831,-1.41838,1.70831,1.41838
6.49652,-7.57216,6.49652,7.57216,1.70848,-1.41847,1.70848,1.41847
6.50136,-7.57011,6.50136,7.57011,1.70864,-1.41857,1.70864,1.41857
6.5062,-7.56806,6.5062,7.56806,1.7088,-1.41867,1.7088,1.41867
6.51103,-7.566,6.51103,7.566,1.70897,-1.41876,1.70897,1.41876
6.51587,-7.56394,6.51587,7.56394,1.70913,-1.41886,1.70913,1.41886
6.52071,-7.56188,6.52071,7.56188,1.70929,-1.41896,1.70929,1.41896
6.52554,-7.55981,6.52554,7.55981,1.70946,-1.41905,1.70946,1.41905
6.53038,-7.55774,6.53038,7.55774,1.70962,-1.41915,1.70962,1.41915
6.53522,-7.55567,6.53522,7.55567,1.70978,-1.41924,1.70978,1.41924
6.54005,-7.55359,6.54005,7.55359,1.70995,-1.41934,1.70995,1.41934
6.54489,-7.5515,6.54489,7.5515,1.71011,-1.41944,1.71011,1.41944
6.54973,-7.54942,6.54973,7.54942,1.71027,-1.41953,1.71027,1.41953
6.55456,-7.54732,6.55456,7.54732,1.71044,-1.41963,1.71044,1.41963
6.5594,-7.54523,6.5594,7.54523,1.7106,-1.41972,1.7106,1.41972
6.56424,-7.54313,6.56424,7.54313,1.71076,-1.41982,1.71076,1.41982
6.56908,-7.54103,6.56908,7.54103,1.71092,-1.41992,1.71092,1.41992
6.57391,-7.53892,6.57391,7.53892,1.71109,-1.42001,1.71109,1.42001
6.57875,-7.53681,6.57875,7.53681,1.71125,-1.42011,1.71125,1.42011
6.58359,-7.53469,6.58359,7.53469,1.71141,-1.4202,1.71141,1.4202
6.58843,-7.53257,6.58843,7.53257,1.71157,-1.4203,1.71157,1.4203
6.59327,-7.53045,6.59327,7.53045,1.71173,-1.42039,1.71173,1.42039
6.5981,-7.52832,6.5981,7.52832,1.7119,-1.42049,1.7119,1.42049
6.60294,-7.52619,6.60294,7.52619,1.71206,-1.42059,1.71206,1.42059
6.60778,-7.52405,6.60778,7.52405,1.71222,-1.42068,1.71222,1.42068
6.61262,-7.52191,6.61262,7.52191,1.71238,-1.42078,1.71238,1.42078
6.61746,-7.51976,6.61746,7.51976,1.71254,-1.42087,1.71254,1.42087
6.6223,-7.51762,6.6223,7.51762,1.7127,-1.42097,1.7127,1.42097
6.62713,-7.51546,6.62713,7.51546,1.71287,-1.42106,1.71287,1.42106
6.63197,-7.51331,6.63197,7.51331,1.71303,-1.42116,1.71303,1.42116
6.63681,-7.51115,6.63681,7.51115,1.71319,-1.42126,1.71319,1.42126
6.64165,-7.50898,6.64165,7.50898,1.71335,-1.42135,1.71335,1.42135
6.64649,-7.50681,6.64649,7.50681,1.71351,-1.42145,1.71351,1.42145
6.65133,-7.50464,6.65133,7.50464,1.71367,-1.42154,1.71367,1.42154
6.65617,-7.50246,6.65617,7.50246,1.71383,-1.42164,1.71383,1.42164
6.66101,-7.50028,6.66101,7.50028,1.71399,-1.42173,1.71399,1.42173
6.66585,-7.4981,6.66585,7.4981,1.71415,-1.42183,1.71415,1.42183
6.67069,-7.49591,6.67069,7.49591,1.71431,-1.42192,1.71431,1.42192
6.67553,-7.49371,6.67553,7.49371,1.71447,-1.42202,1.71447,1.42202
6.68037,-7.49152,6.68037,7.49152,1.71463,-1.42211,1.71463,1.42211
6.68521,-7.48931,6.68521,7.48931,1.71479,-1.42221,1.71479,1.42221
6.69005,-7.48711,6.69005,7.48711,1.71495,-1.4223,1.71495,1.4223
6.69489,-7.4849,6.69489,7.4849,1.71511,-1.4224,1.71511,1.4224
6.69973,-7.48268,6.69973,7.48268,1.71527,-1.4225,1.71527,1.4225
6.70457,-7.48047,6.70457,7.48047,1.71543,-1.42259,1.71543,1.42259
6.70941,-7.47824,6.70941,7.47824,1.71559,-1.42269,1.71559,1.42269
6.71425,-7.47602,6.71425,7.47602,1.71575,-1.42278,1.71575,1.42278
6.71909,-7.47379,6.71909,7.47379,1.71591,-1.42288,1.71591,1.42288
6.72393,-7.47155,6.72393,7.47155,1.71607,-1.42297,1.71607,1.42297
6.72877,-7.46931,6.72877,7.46931,1.71623,-1.42307,1.71623,1.42307
6.73361,-7.46707,6.73361,7.46707,1.71639,-1.42316,1.71639,1.42316
6.73845,-7.46482,6.73845,7.46482,1.71655,-1.42326,1.71655,1.42326
6.74329,-7.46257,6.74329,7.46257,1.71671,-1.42335,1.71671,1.42335
6.74813,-7.46031,6.74813,7.46031,1.71687,-1.42345,1.71687,1.42345
6.75297,-7.45805,6.75297,7.45805,1.71703,-1.42354,1.71703,1.42354
6.75782,-7.45579,6.75782,7.45579,1.71718,-1.42364,1.71718,1.42364
6.76266,-7.45352,6.76266,7.45352,1.71734,-1.42373,1.71734,1.42373
6.7675,-7.45125,6.7675,7.45125,1.7175,-1.42383,1.7175,1.42383
6.77234,-7.44897,6.77234,7.44897,1.71766,-1.42392,1.71766,1.42392
6.77718,-7.44669,6.77718,7.44669,1.71782,-1.42402,1.71782,1.42402
6.78202,-7.44441,6.78202,7.44441,1.71798,-1.42411,1.71798,1.42411
6.78687,-7.44212,6.78687,7.44212,1.71813,-1.42421,1.71813,1.42421
6.79171,-7.43982,6.79171,7.43982,1.71829,-1.4243,1.71829,1.4243
6.79655,-7.43753,6.79655,7.43753,1.71845,-1.4244,1.71845,1.4244
6.80139,-7.43522,6.80139,7.43522,1.71861,-1.42449,1.71861,1.42449
6.80623,-7.43292,6.80623,7.43292,1.71877,-1.42459,1.71877,1.42459
6.81108,-7.43061,6.81108,7.43061,1.71892,-1.42468,1.71892,1.42468
6.81592,-7.42829,6.81592,7.42829,1.71908,-1.42478,1.71908,1.42478
6.82076,-7.42598,6.82076,7.42598,1.71924,-1.42487,1.71924,1.42487
6.8256,-7.42365,6.8256,7.42365,1.7194,-1.42496,1.7194,1.42496
6.83045,-7.42132,6.83045,7.42132,1.71955,-1.42506,1.71955,1.42506
6.83529,-7.41899,6.83529,7.41899,1.71971,-1.42515,1.71971,1.42515
6.84013,-7.41666,6.84013,7.41666,1.71987,-1.42525,1.71987,1.42525
6.84497,-7.41432,6.84497,7.41432,1.72003,-1.42534,1.72003,1.42534
6.84982,-7.41197,6.84982,7.41197,1.72018,-1.42544,1.72018,1.42544
6.85466,-7.40963,6.85466,7.40963,1.72034,-1.42553,1.72034,1.42553
6.8595,-7.40727,6.8595,7.40727,1.7205,-1.42563,1.7205,1.42563
6.86435,-7.40492,6.86435,7.40492,1.72065,-1.42572,1.72065,1.42572
6.86919,-7.40255,6.86919,7.40255,1.72081,-1.42582,1.72081,1.42582
6.87403,-7.40019,6.87403,7.40019,1.72097,-1.42591,1.72097,1.42591
6.87888,-7.39782,6.87888,7.39782,1.72112,-1.42601,1.72112,1.42601
6.88372,-7.39545,6.88372,7.39545,1.72128,-1.4261,1.72128,1.4261
6.88857,-7.39307,6.88857,7.39307,1.72143,-1.42619,1.72143,1.42619
6.89341,-7.39068,6.89341,7.39068,1.72159,-1.42629,1.72159,1.42629
6.89825,-7.3883,6.89825,7.3883,1.72175,-1.42638,1.72175,1.42638
6.9031,-7.38591,6.9031,7.38591,1.7219,-1.42648,1.7219,1.42648
6.90794,-7.38351,6.90794,7.38351,1.72206,-1.42657,1.72206,1.42657
6.91279,-7.38111,6.91279,7.38111,1.72221,-1.42667,1.72221,1.42667
6.91763,-7.37871,6.91763,7.37871,1.72237,-1.42676,1.72237,1.42676
6.92247,-7.3763,6.92247,7.3763,1.72253,-1.42685,1.72253,1.42685
6.92732,-7.37389,6.92732,7.37389,1.72268,-1.42695,1.72268,1.42695
6.93216,-7.37147,6.93216,7.37147,1.72284,-1.42704,1.72284,1.42704
6.93701,-7.36905,6.93701,7.36905,1.72299,-1.42714,1.72299,1.42714
6.94185,-7.36662,6.94185,7.36662,1.72315,-1.42723,1.72315,1.42723
6.9467,-7.36419,6.9467,7.36419,1.7233,-1.42733,1.7233,1.42733
6.95154,-7.36176,6.95154,7.36176,1.72346,-1.42742,1.72346,1.42742
6.95639,-7.35932,6.95639,7.35932,1.72361,-1.42751,1.72361,1.42751
6.96123,-7.35688,6.96123,7.35688,1.72377,-1.42761,1.72377,1.42761
6.96608,-7.35443,6.96608,7.35443,1.72392,-1.4277,1.72392,1.4277
6.97092,-7.35198,6.97092,7.35198,1.72408,-1.4278,1.72408,1.4278
6.97577,-7.34952,6.97577,7.34952,1.72423,-1.42789,1.72423,1.42789
6.98061,-7.34706,6.98061,7.34706,1.72439,-1.42798,1.72439,1.42798
6.98546,-7.3446,6.98546,7.3446,1.72454,-1.42808,1.72454,1.42808
6.99031,-7.34213,6.99031,7.34213,1.72469,-1.42817,1.72469,1.42817
6.99515,-7.33965,6.99515,7.33965,1.72485,-1.42827,1.72485,1.42827
7,-7.33717,7,7.33717,1.725,-1.42836,1.725,1.42836
7.00484,-7.33469,7.00484,7.33469,1.72516,-1.42845,1.72516,1.42845
7.00969,-7.33221,7.00969,7.33221,1.72531,-1.42855,1.72531,1.42855
7.01454,-7.32971,7.01454,7.32971,1.72546,-1.42864,1.72546,1.42864
7.01938,-7.32722,7.01938,7.32722,1.72562,-1.42874,1.72562,1.42874
7.02423,-7.32472,7.02423,7.32472,1.72577,-1.42883,1.72577,1.42883
7.02907,-7.32222,7.02907,7.32222,1.72593,-1.42892,1.72593,1.42892
7.03392,-7.31971,7.03392,7.31971,1.72608,-1.42902,1.72608,1.42902
7.03877,-7.31719,7.03877,7.31719,1.72623,-1.42911,1.72623,1.42911
7.04361,-7.31468,7.04361,7.31468,1.72639,-1.4292,1.72639,1.4292
7.04846,-7.31215,7.04846,7.31215,1.72654,-1.4293,1.72654,1.4293
7.05331,-7.30963,7.05331,7.30963,1.72669,-1.42939,1.72669,1.42939
7.05815,-7.3071,7.05815,7.3071,1.72685,-1.42949,1.72685,1.42949
7.063,-7.30456,7.063,7.30456,1.727,-1.42958,1.727,1.42958
7.06785,-7.30202,7.06785,7.30202,1.72715,-1.42967,1.72715,1.42967
7.0727,-7.29948,7.0727,7.29948,1.7273,-1.42977,1.7273,1.42977
7.07754,-7.29693,7.07754,7.29693,1.72746,-1.42986,1.72746,1.42986
7.08239,-7.29438,7.08239,7.29438,1.72761,-1.42995,1.72761,1.42995
7.08724,-7.29182,7.08724,7.29182,1.72776,-1.43005,1.72776,1.43005
7.09209,-7.28926,7.09209,7.28926,1.72791,-1.43014,1.72791,1.43014
7.09693,-7.28669,7.09693,7.28669,1.72807,-1.43023,1.72807,1.43023
7.10178,-7.28412,7.10178,7.28412,1.72822,-1.43033,1.72822,1.43033
7.10663,-7.28154,7.10663,7.28154,1.72837,-1.43042,1.72837,1.43042
7.11148,-7.27896,7.11148,7.27896,1.72852,-1.43051,1.72852,1.43051
7.11633,-7.27638,7.11633,7.27638,1.72867,-1.43061,1.72867,1.43061
7.12117,-7.27379,7.12117,7.27379,1.72883,-1.4307,1.72883,1.4307
7.12602,-7.2712,7.12602,7.2712,1.72898,-1.43079,1.72898,1.43079
7.13087,-7.2686,7.13087,7.2686,1.72913,-1.43089,1.72913,1.43089
7.13572,-7.266,7.13572,7.266,1.72928,-1.43098,1.72928,1.43098
7.14057,-7.26339,7.14057,7.26339,1.72943,-1.43107,1.72943,1.43107
7.14542,-7.26078,7.14542,7.26078,1.72958,-1.43117,1.72958,1.43117
7.15026,-7.25816,7.15026,7.25816,1.72974,-1.43126,1.72974,1.43126
7.15511,-7.25554,7.15511,7.25554,1.72989,-1.43135,1.72989,1.43135
7.15996,-7.25292,7.15996,7.25292,1.73004,-1.43145,1.73004,1.43145
7.16481,-7.25029,7.16481,7.25029,1.73019,-1.43154,1.73019,1.43154
7.16966,-7.24766,7.16966,7.24766,1.73034,-1.43163,1.73034,1.43163
7.17451,-7.24502,7.17451,7.24502,1.73049,-1.43173,1.73049,1.43173
7.17936,-7.24237,7.17936,7.24237,1.73064,-1.43182,1.73064,1.43182
7.18421,-7.23973,7.18421,7.23973,1.73079,-1.43191,1.73079,1.43191
7.18906,-7.23707,7.18906,7.23707,1.73094,-1.43201,1.73094,1.43201
7.19391,-7.23442,7.19391,7.23442,1.73109,-1.4321,1.73109,1.4321
7.19875,-7.23176,7.19875,7.23176,1.73125,-1.43219,1.73125,1.43219
7.2036,-7.22909,7.2036,7.22909,1.7314,-1.43229,1.7314,1.43229
7.20845,-7.22642,7.20845,7.22642,1.73155,-1.43238,1.73155,1.43238
7.2133,-7.22375,7.2133,7.22375,1.7317,-1.43247,1.7317,1.43247
7.21815,-7.22107,7.21815,7.22107,1.73185,-1.43257,1.73185,1.43257
7.223,-7.21838,7.223,7.21838,1.732,-1.43266,1.732,1.43266
7.22785,-7.21569,7.22785,7.21569,1.73215,-1.43275,1.73215,1.43275
7.2327,-7.213,7.2327,7.213,1.7323,-1.43284,1.7323,1.43284
7.23755,-7.2103,7.23755,7.2103,1.73245,-1.43294,1.73245,1.43294
7.2424,-7.2076,7.2424,7.2076,1.7326,-1.43303,1.7326,1.43303
7.24725,-7.20489,7.24725,7.20489,1.73275,-1.43312,1.73275,1.43312
7.25211,-7.20218,7.25211,7.20218,1.73289,-1.43322,1.73289,1.43322
7.25696,-7.19946,7.25696,7.19946,1.73304,-1.43331,1.73304,1.43331
7.26181,-7.19674,7.26181,7.19674,1.73319,-1.4334,1.73319,1.4334
7.26666,-7.19402,7.26666,7.19402,1.73334,-1.43349,1.73334,1.43349
7.27151,-7.19129,7.27151,7.19129,1.73349,-1.43359,1.73349,1.43359
7.27636,-7.18855,7.27636,7.18855,1.73364,-1.43368,1.73364,1.43368
7.28121,-7.18581,7.28121,7.18581,1.73379,-1.43377,1.73379,1.43377
7.28606,-7.18307,7.28606,7.18307,1.73394,-1.43387,1.73394,1.43387
7.29091,-7.18032,7.29091,7.18032,1.73409,-1.43396,1.73409,1.43396
7.29576,-7.17756,7.29576,7.17756,1.73424,-1.43405,1.73424,1.43405
7.30061,-7.17481,7.30061,7.17481,1.73439,-1.43414,1.73439,1.43414
7.30547,-7.17204,7.30547,7.17204,1.73453,-1.43424,1.73453,1.43424
7.31032,-7.16928,7.31032,7.16928,1.73468,-1.43433,1.73468,1.43433
7.31517,-7.1665,7.31517,7.1665,1.73483,-1.43442,1.73483,1.43442
7.32002,-7.16373,7.32002,7.16373,1.73498,-1.43451,1.73498,1.43451
7.32487,-7.16094,7.32487,7.16094,1.73513,-1.43461,1.73513,1.43461
7.32972,-7.15816,7.32972,7.15816,1.73528,-1.4347,1.73528,1.4347
7.33458,-7.15537,7.33458,7.15537,1.73542,-1.43479,1.73542,1.43479
7.33943,-7.15257,7.33943,7.15257,1.73557,-1.43488,1.73557,1.43488
7.34428,-7.14977,7.34428,7.14977,1.73572,-1.43498,1.73572,1.43498
7.34913,-7.14696,7.34913,7.14696,1.73587,-1.43507,1.73587,1.43507
7.35398,-7.14415,7.35398,7.14415,1.73602,-1.43516,1.73602,1.43516
7.35884,-7.14134,7.35884,7.14134,1.73616,-1.43525,1.73616,1.43525
7.36369,-7.13852,7.36369,7.13852,1.73631,-1.43535,1.73631,1.43535
7.36854,-7.1357,7.36854,7.1357,1.73646,-1.43544,1.73646,1.43544
7.37339,-7.13287,7.37339,7.13287,1.73661,-1.43553,1.73661,1.43553
7.37825,-7.13003,7.37825,7.13003,1.73675,-1.43562,1.73675,1.43562
7.3831,-7.12719,7.3831,7.12719,1.7369,-1.43572,1.7369,1.43572
7.38795,-7.12435,7.38795,7.12435,1.73705,-1.43581,1.73705,1.43581
7.39281,-7.1215,7.39281,7.1215,1.73719,-1.4359,1.73719,1.4359
7.39766,-7.11865,7.39766,7.11865,1.73734,-1.43599,1.73734,1.43599
7.40251,-7.11579,7.40251,7.11579,1.73749,-1.43608,1.73749,1.43608
7.40736,-7.11293,7.40736,7.11293,1.73764,-1.43618,1.73764,1.43618
7.41222,-7.11006,7.41222,7.11006,1.73778,-1.43627,1.73778,1.43627
7.41707,-7.10719,7.41707,7.10719,1.73793,-1.43636,1.73793,1.43636
7.42192,-7.10431,7.42192,7.10431,1.73808,-1.43645,1.73808,1.43645
7.42678,-7.10143,7.42678,7.10143,1.73822,-1.43655,1.73822,1.43655
7.43163,-7.09855,7.43163,7.09855,1.73837,-1.43664,1.73837,1.43664
7.43649,-7.09565,7.43649,7.09565,1.73851,-1.43673,1.73851,1.43673
7.44134,-7.09276,7.44134,7.09276,1.73866,-1.43682,1.73866,1.43682
7.44619,-7.08986,7.44619,7.08986,1.73881,-1.43691,1.73881,1.43691
7.45105,-7.08695,7.45105,7.08695,1.73895,-1.43701,1.73895,1.43701
7.4559,-7.08404,7.4559,7.08404,1.7391,-1.4371,1.7391,1.4371
7.46076,-7.08112,7.46076,7.08112,1.73924,-1.43719,1.73924,1.43719
7.46561,-7.0782,7.46561,7.0782,1.73939,-1.43728,1.73939,1.43728
7.47046,-7.07528,7.47046,7.07528,1.73954,-1.43737,1.73954,1.43737
7.47532,-7.07235,7.47532,7.07235,1.73968,-1.43747,1.73968,1.43747
7.48017,-7.06941,7.48017,7.06941,1.73983,-1.43756,1.73983,1.43756
7.48503,-7.06647,7.48503,7.06647,1.73997,-1.43765,1.73997,1.43765
7.48988,-7.06353,7.48988,7.06353,1.74012,-1.43774,1.74012,1.43774
7.49474,-7.06058,7.49474,7.06058,1.74026,-1.43783,1.74026,1.43783
7.49959,-7.05762,7.49959,7.05762,1.74041,-1.43793,1.74041,1.43793
7.50445,-7.05466,7.50445,7.05466,1.74055,-1.43802,1.74055,1.43802
7.5093,-7.0517,7.5093,7.0517,1.7407,-1.43811,1.7407,1.43811
7.51416,-7.04873,7.51416,7.04873,1.74084,-1.4382,1.74084,1.4382
7.51901,-7.04576,7.51901,7.04576,1.74099,-1.43829,1.74099,1.43829
7.52387,-7.04278,7.52387,7.04278,1.74113,-1.43838,1.74113,1.43838
7.52872,-7.03979,7.52872,7.03979,1.74128,-1.43848,1.74128,1.43848
7.53358,-7.0368,7.53358,7.0368,1.74142,-1.43857,1.74142,1.43857
7.53843,-7.03381,7.53843,7.03381,1.74157,-1.43866,1.74157,1.43866
7.54329,-7.03081,7.54329,7.03081,1.74171,-1.43875,1.74171,1.43875
7.54814,-7.02781,7.54814,7.02781,1.74186,-1.43884,1.74186,1.43884
7.553,-7.0248,7.553,7.0248,1.742,-1.43893,1.742,1.43893
7.55785,-7.02178,7.55785,7.02178,1.74215,-1.43903,1.74215,1.43903
7.56271,-7.01876,7.56271,7.01876,1.74229,-1.43912,1.74229,1.43912
7.56757,-7.01574,7.56757,7.01574,1.74243,-1.43921,1.74243,1.43921
7.57242,-7.01271,7.57242,7.01271,1.74258,-1.4393,1.74258,1.4393
7.57728,-7.00968,7.57728,7.00968,1.74272,-1.43939,1.74272,1.43939
7.58213,-7.00664,7.58213,7.00664,1.74287,-1.43948,1.74287,1.43948
7.58699,-7.00359,7.58699,7.00359,1.74301,-1.43958,1.74301,1.43958
7.59185,-7.00055,7.59185,7.00055,1.74315,-1.43967,1.74315,1.43967
7.5967,-6.99749,7.5967,6.99749,1.7433,-1.43976,1.7433,1.43976
7.60156,-6.99443,7.60156,6.99443,1.74344,-1.43985,1.74344,1.43985
7.60642,-6.99137,7.60642,6.99137,1.74358,-1.43994,1.74358,1.43994
7.61127,-6.9883,7.61127,6.9883,1.74373,-1.44003,1.74373,1.44003
7.61613,-6.98522,7.61613,6.98522,1.74387,-1.44012,1.74387,1.44012
7.62099,-6.98215,7.62099,6.98215,1.74401,-1.44022,1.74401,1.44022
7.62584,-6.97906,7.62584,6.97906,1.74416,-1.44031,1.74416,1.44031
7.6307,-6.97597,7.6307,6.97597,1.7443,-1.4404,1.7443,1.4404
7.63556,-6.97288,7.63556,6.97288,1.74444,-1.44049,1.74444,1.44049
7.64042,-6.96978,7.64042,6.96978,1.74458,-1.44058,1.74458,1.44058
7.64527,-6.96667,7.64527,6.96667,1.74473,-1.44067,1.74473,1.44067
7.65013,-6.96356,7.65013,6.96356,1.74487,-1.44076,1.74487,1.44076
7.65499,-6.96045,7.65499,6.96045,1.74501,-1.44085,1.74501,1.44085
7.65984,-6.95733,7.65984,6.95733,1.74516,-1.44095,1.74516,1.44095
7.6647,-6.9542,7.6647,6.9542,1.7453,-1.44104,1.7453,1.44104
7.66956,-6.95107,7.66956,6.95107,1.74544,-1.44113,1.74544,1.44113
7.67442,-6.94794,7.67442,6.94794,1.74558,-1.44122,1.74558,1.44122
7.67928,-6.9448,7.67928,6.9448,1.74572,-1.44131,1.74572,1.44131
7.68413,-6.94165,7.68413,6.94165,1.74587,-1.4414,1.74587,1.4414
7.68899,-6.9385,7.68899,6.9385,1.74601,-1.44149,1.74601,1.44149
7.69385,-6.93534,7.69385,6.93534,1.74615,-1.44158,1.74615,1.44158
7.69871,-6.93218,7.69871,6.93218,1.74629,-1.44167,1.74629,1.44167
7.70357,-6.92902,7.70357,6.92902,1.74643,-1.44177,1.74643,1.44177
7.70842,-6.92584,7.70842,6.92584,1.74658,-1.44186,1.74658,1.44186
7.71328,-6.92267,7.71328,6.92267,1.74672,-1.44195,1.74672,1.44195
7.71814,-6.91949,7.71814,6.91949,1.74686,-1.44204,1.74686,1.44204
7.723,-6.9163,7.723,6.9163,1.747,-1.44213,1.747,1.44213
7.72786,-6.91311,7.72786,6.91311,1.74714,-1.44222,1.74714,1.44222
7.73272,-6.90991,7.73272,6.90991,1.74728,-1.44231,1.74728,1.44231
7.73757,-6.90671,7.73757,6.90671,1.74743,-1.4424,1.74743,1.4424
7.74243,-6.9035,7.74243,6.9035,1.74757,-1.44249,1.74757,1.44249
7.74729,-6.90028,7.74729,6.90028,1.74771,-1.44258,1.74771,1.44258
7.75215,-6.89707,7.75215,6.89707,1.74785,-1.44267,1.74785,1.44267
7.75701,-6.89384,7.75701,6.89384,1.74799,-1.44277,1.74799,1.44277
7.76187,-6.89061,7.76187,6.89061,1.74813,-1.44286,1.74813,1.44286
7.76673,-6.88738,7.76673,6.88738,1.74827,-1.44295,1.74827,1.44295
7.77159,-6.88414,7.77159,6.88414,1.74841,-1.44304,1.74841,1.44304
7.77645,-6.88089,7.77645,6.88089,1.74855,-1.44313,1.74855,1.44313
7.78131,-6.87764,7.78131,6.87764,1.74869,-1.44322,1.74869,1.44322
7.78617,-6.87439,7.78617,6.87439,1.74883,-1.44331,1.74883,1.44331
7.79103,-6.87113,7.79103,6.87113,1.74897,-1.4434,1.74897,1.4434
7.79589,-6.86786,7.79589,6.86786,1.74911,-1.44349,1.74911,1.44349
7.80075,-6.86459,7.80075,6.86459,1.74925,-1.44358,1.74925,1.44358
7.80561,-6.86131,7.80561,6.86131,1.74939,-1.44367,1.74939,1.44367
7.81047,-6.85803,7.81047,6.85803,1.74953,-1.44376,1.74953,1.44376
7.81533,-6.85474,7.81533,6.85474,1.74967,-1.44385,1.74967,1.44385
7.82019,-6.85145,7.82019,6.85145,1.74981,-1.44394,1.74981,1.44394
7.82505,-6.84815,7.82505,6.84815,1.74995,-1.44404,1.74995,1.44404
7.82991,-6.84485,7.82991,6.84485,1.75009,-1.44413,1.75009,1.44413
7.83477,-6.84154,7.83477,6.84154,1.75023,-1.44422,1.75023,1.44422
7.83963,-6.83823,7.83963,6.83823,1.75037,-1.44431,1.75037,1.44431
7.84449,-6.83491,7.84449,6.83491,1.75051,-1.4444,1.75051,1.4444
7.84935,-6.83158,7.84935,6.83158,1.75065,-1.44449,1.75065,1.44449
7.85421,-6.82825,7.85421,6.82825,1.75079,-1.44458,1.75079,1.44458
7.85907,-6.82491,7.85907,6.82491,1.75093,-1.44467,1.75093,1.44467
7.86393,-6.82157,7.86393,6.82157,1.75107,-1.44476,1.75107,1.44476
7.86879,-6.81823,7.86879,6.81823,1.75121,-1.44485,1.75121,1.44485
7.87365,-6.81487,7.87365,6.81487,1.75135,-1.44494,1.75135,1.44494
7.87851,-6.81152,7.87851,6.81152,1.75149,-1.44503,1.75149,1.44503
7.88337,-6.80815,7.88337,6.80815,1.75163,-1.44512,1.75163,1.44512
7.88824,-6.80479,7.88824,6.80479,1.75176,-1.44521,1.75176,1.44521
7.8931,-6.80141,7.8931,6.80141,1.7519,-1.4453,1.7519,1.4453
7.89796,-6.79803,7.89796,6.79803,1.75204,-1.44539,1.75204,1.44539
7.90282,-6.79465,7.90282,6.79465,1.75218,-1.44548,1.75218,1.44548
7.90768,-6.79126,7.90768,6.79126,1.75232,-1.44557,1.75232,1.44557
7.91254,-6.78786,7.91254,6.78786,1.75246,-1.44566,1.75246,1.44566
7.9174,-6.78446,7.9174,6.78446,1.7526,-1.44575,1.7526,1.44575
7.92227,-6.78105,7.92227,6.78105,1.75273,-1.44584,1.75273,1.44584
7.92713,-6.77764,7.92713,6.77764,1.75287,-1.44593,1.75287,1.44593
7.93199,-6.77422,7.93199,6.77422,1.75301,-1.44602,1.75301,1.44602
7.93685,-6.7708,7.93685,6.7708,1.75315,-1.44611,1.75315,1.44611
7.94171,-6.76737,7.94171,6.76737,1.75329,-1.4462,1.75329,1.4462
7.94658,-6.76393,7.94658,6.76393,1.75342,-1.44629,1.75342,1.44629
7.95144,-6.76049,7.95144,6.76049,1.75356,-1.44638,1.75356,1.44638
7.9563,-6.75705,7.9563,6.75705,1.7537,-1.44647,1.7537,1.44647
7.96116,-6.7536,7.96116,6.7536,1.75384,-1.44656,1.75384,1.44656
7.96602,-6.75014,7.96602,6.75014,1.75398,-1.44665,1.75398,1.44665
7.97089,-6.74668,7.97089,6.74668,1.75411,-1.44674,1.75411,1.44674
7.97575,-6.74321,7.97575,6.74321,1.75425,-1.44683,1.75425,1.44683
7.98061,-6.73973,7.98061,6.73973,1.75439,-1.44692,1.75439,1.44692
7.98548,-6.73625,7.98548,6.73625,1.75452,-1.44701,1.75452,1.44701
7.99034,-6.73277,7.99034,6.73277,1.75466,-1.4471,1.75466,1.4471
7.9952,-6.72928,7.9952,6.72928,1.7548,-1.44719,1.7548,1.44719
8.00006,-6.72578,8.00006,6.72578,1.75494,-1.44728,1.75494,1.44728
8.00493,-6.72228,8.00493,6.72228,1.75507,-1.44737,1.75507,1.44737
8.00979,-6.71877,8.00979,6.71877,1.75521,-1.44746,1.75521,1.44746
8.01465,-6.71526,8.01465,6.71526,1.75535,-1.44755,1.75535,1.44755
8.01952,-6.71174,8.01952,6.71174,1.75548,-1.44764,1.75548,1.44764
8.02438,-6.70821,8.02438,6.70821,1.75562,-1.44773,1.75562,1.44773
8.02924,-6.70468,8.02924,6.70468,1.75576,-1.44782,1.75576,1.44782
8.03411,-6.70115,8.03411,6.70115,1.75589,-1.44791,1.75589,1.44791
8.03897,-6.69761,8.03897,6.69761,1.75603,-1.448,1.75603,1.448
8.04383,-6.69406,8.04383,6.69406,1.75617,-1.44809,1.75617,1.44809
8.0487,-6.6905,8.0487,6.6905,1.7563,-1.44818,1.7563,1.44818
8.05356,-6.68695,8.05356,6.68695,1.75644,-1.44827,1.75644,1.44827
8.05843,-6.68338,8.05843,6.68338,1.75657,-1.44836,1.75657,1.44836
8.06329,-6.67981,8.06329,6.67981,1.75671,-1.44845,1.75671,1.44845
8.06815,-6.67623,8.06815,6.67623,1.75685,-1.44854,1.75685,1.44854
8.07302,-6.67265,8.07302,6.67265,1.75698,-1.44863,1.75698,1.44863
8.07788,-6.66906,8.07788,6.66906,1.75712,-1.44872,1.75712,1.44872
8.08275,-6.66547,8.08275,6.66547,1.75725,-1.44881,1.75725,1.44881
8.08761,-6.66187,8.08761,6.66187,1.75739,-1.4489,1.75739,1.4489
8.09247,-6.65826,8.09247,6.65826,1.75753,-1.44899,1.75753,1.44899
8.09734,-6.65465,8.09734,6.65465,1.75766,-1.44908,1.75766,1.44908
8.1022,-6.65104,8.1022,6.65104,1.7578,-1.44917,1.7578,1.44917
8.10707,-6.64741,8.10707,6.64741,1.75793,-1.44926,1.75793,1.44926
8.11193,-6.64378,8.11193,6.64378,1.75807,-1.44935,1.75807,1.44935
8.1168,-6.64015,8.1168,6.64015,1.7582,-1.44944,1.7582,1.44944
8.12166,-6.63651,8.12166,6.63651,1.75834,-1.44952,1.75834,1.44952
8.12653,-6.63286,8.12653,6.63286,1.75847,-1.44961,1.75847,1.44961
8.13139,-6.62921,8.13139,6.62921,1.75861,-1.4497,1.75861,1.4497
8.13626,-6.62555,8.13626,6.62555,1.75874,-1.44979,1.75874,1.44979
8.14112,-6.62189,8.14112,6.62189,1.75888,-1.44988,1.75888,1.44988
8.14599,-6.61822,8.14599,6.61822,1.75901,-1.44997,1.75901,1.44997
8.15085,-6.61454,8.15085,6.61454,1.75915,-1.45006,1.75915,1.45006
8.15572,-6.61086,8.15572,6.61086,1.75928,-1.45015,1.75928,1.45015
8.16058,-6.60717,8.16058,6.60717,1.75942,-1.45024,1.75942,1.45024
8.16545,-6.60348,8.16545,6.60348,1.75955,-1.45033,1.75955,1.45033
8.17032,-6.59978,8.17032,6.59978,1.75968,-1.45042,1.75968,1.45042
8.17518,-6.59607,8.17518,6.59607,1.75982,-1.45051,1.75982,1.45051
8.18005,-6.59236,8.18005,6.59236,1.75995,-1.4506,1.75995,1.4506
8.18491,-6.58864,8.18491,6.58864,1.76009,-1.45069,1.76009,1.45069
8.18978,-6.58492,8.18978,6.58492,1.76022,-1.45078,1.76022,1.45078
8.19464,-6.58118,8.19464,6.58118,1.76036,-1.45086,1.76036,1.45086
8.19951,-6.57745,8.19951,6.57745,1.76049,-1.45095,1.76049,1.45095
8.20438,-6.57371,8.20438,6.57371,1.76062,-1.45104,1.76062,1.45104
8.20924,-6.56996,8.20924,6.56996,1.76076,-1.45113,1.76076,1.45113
8.21411,-6.5662,8.21411,6.5662,1.76089,-1.45122,1.76089,1.45122
8.21898,-6.56244,8.21898,6.56244,1.76102,-1.45131,1.76102,1.45131
8.22384,-6.55868,8.22384,6.55868,1.76116,-1.4514,1.76116,1.4514
8.22871,-6.5549,8.22871,6.5549,1.76129,-1.45149,1.76129,1.45149
8.23358,-6.55113,8.23358,6.55113,1.76142,-1.45158,1.76142,1.45158
8.23844,-6.54734,8.23844,6.54734,1.76156,-1.45167,1.76156,1.45167
8.24331,-6.54355,8.24331,6.54355,1.76169,-1.45176,1.76169,1.45176
8.24818,-6.53975,8.24818,6.53975,1.76182,-1.45184,1.76182,1.45184
8.25304,-6.53595,8.25304,6.53595,1.76196,-1.45193,1.76196,1.45193
8.25791,-6.53214,8.25791,6.53214,1.76209,-1.45202,1.76209,1.45202
8.26278,-6.52832,8.26278,6.52832,1.76222,-1.45211,1.76222,1.45211
8.26764,-6.5245,8.26764,6.5245,1.76236,-1.4522,1.76236,1.4522
8.27251,-6.52068,8.27251,6.52068,1.76249,-1.45229,1.76249,1.45229
8.27738,-6.51684,8.27738,6.51684,1.76262,-1.45238,1.76262,1.45238
8.28224,-6.513,8.28224,6.513,1.76276,-1.45247,1.76276,1.45247
8.28711,-6.50915,8.28711,6.50915,1.76289,-1.45256,1.76289,1.45256
8.29198,-6.5053,8.29198,6.5053,1.76302,-1.45264,1.76302,1.45264
8.29685,-6.50144,8.29685,6.50144,1.76315,-1.45273,1.76315,1.45273
8.30171,-6.49758,8.30171,6.49758,1.76329,-1.45282,1.76329,1.45282
8.30658,-6.49371,8.30658,6.49371,1.76342,-1.45291,1.76342,1.45291
8.31145,-6.48983,8.31145,6.48983,1.76355,-1.453,1.76355,1.453
8.31632,-6.48594,8.31632,6.48594,1.76368,-1.45309,1.76368,1.45309
8.32119,-6.48205,8.32119,6.48205,1.76381,-1.45318,1.76381,1.45318
8.32605,-6.47816,8.32605,6.47816,1.76395,-1.45327,1.76395,1.45327
8.33092,-6.47425,8.33092,6.47425,1.76408,-1.45335,1.76408,1.45335
8.33579,-6.47034,8.33579,6.47034,1.76421,-1.45344,1.76421,1.45344
8.34066,-6.46643,8.34066,6.46643,1.76434,-1.45353,1.76434,1.45353
8.34553,-6.4625,8.34553,6.4625,1.76447,-1.45362,1.76447,1.45362
8.35039,-6.45858,8.35039,6.45858,1.76461,-1.45371,1.76461,1.45371
8.35526,-6.45464,8.35526,6.45464,1.76474,-1.4538,1.76474,1.4538
8.36013,-6.4507,8.36013,6.4507,1.76487,-1.45389,1.76487,1.45389
8.365,-6.44675,8.365,6.44675,1.765,-1.45397,1.765,1.45397
8.36987,-6.4428,8.36987,6.4428,1.76513,-1.45406,1.76513,1.45406
8.37474,-6.43884,8.37474,6.43884,1.76526,-1.45415,1.76526,1.45415
8.37961,-6.43487,8.37961,6.43487,1.76539,-1.45424,1.76539,1.45424
8.38448,-6.4309,8.38448,6.4309,1.76552,-1.45433,1.76552,1.45433
8.38934,-6.42692,8.38934,6.42692,1.76566,-1.45442,1.76566,1.45442
8.39421,-6.42293,8.39421,6.42293,1.76579,-1.45451,1.76579,1.45451
8.39908,-6.41894,8.39908,6.41894,1.76592,-1.45459,1.76592,1.45459
8.40395,-6.41494,8.40395,6.41494,1.76605,-1.45468,1.76605,1.45468
8.40882,-6.41093,8.40882,6.41093,1.76618,-1.45477,1.76618,1.45477
8.41369,-6.40692,8.41369,6.40692,1.76631,-1.45486,1.76631,1.45486
8.41856,-6.4029,8.41856,6.4029,1.76644,-1.45495,1.76644,1.45495
8.42343,-6.39887,8.42343,6.39887,1.76657,-1.45504,1.76657,1.45504
8.4283,-6.39484,8.4283,6.39484,1.7667,-1.45512,1.7667,1.45512
8.43317,-6.3908,8.43317,6.3908,1.76683,-1.45521,1.76683,1.45521
8.43804,-6.38676,8.43804,6.38676,1.76696,-1.4553,1.76696,1.4553
8.44291,-6.38271,8.44291,6.38271,1.76709,-1.45539,1.76709,1.45539
8.44778,-6.37865,8.44778,6.37865,1.76722,-1.45548,1.76722,1.45548
8.45265,-6.37458,8.45265,6.37458,1.76735,-1.45557,1.76735,1.45557
8.45752,-6.37051,8.45752,6.37051,1.76748,-1.45565,1.76748,1.45565
8.46239,-6.36643,8.46239,6.36643,1.76761,-1.45574,1.76761,1.45574
8.46726,-6.36235,8.46726,6.36235,1.76774,-1.45583,1.76774,1.45583
8.47213,-6.35826,8.47213,6.35826,1.76787,-1.45592,1.76787,1.45592
8.477,-6.35416,8.477,6.35416,1.768,-1.45601,1.768,1.45601
8.48187,-6.35005,8.48187,6.35005,1.76813,-1.45609,1.76813,1.45609
8.48674,-6.34594,8.48674,6.34594,1.76826,-1.45618,1.76826,1.45618
8.49161,-6.34182,8.49161,6.34182,1.76839,-1.45627,1.76839,1.45627
8.49648,-6.3377,8.49648,6.3377,1.76852,-1.45636,1.76852,1.45636
8.50135,-6.33356,8.50135,6.33356,1.76865,-1.45645,1.76865,1.45645
8.50622,-6.32942,8.50622,6.32942,1.76878,-1.45653,1.76878,1.45653
8.51109,-6.32528,8.51109,6.32528,1.76891,-1.45662,1.76891,1.45662
8.51596,-6.32113,8.51596,6.32113,1.76904,-1.45671,1.76904,1.45671
8.52083,-6.31697,8.52083,6.31697,1.76917,-1.4568,1.76917,1.4568
8.5257,-6.3128,8.5257,6.3128,1.7693,-1.45689,1.7693,1.45689
8.53057,-6.30863,8.53057,6.30863,1.76943,-1.45697,1.76943,1.45697
8.53544,-6.30445,8.53544,6.30445,1.76956,-1.45706,1.76956,1.45706
8.54032,-6.30026,8.54032,6.30026,1.76968,-1.45715,1.76968,1.45715
8.54519,-6.29607,8.54519,6.29607,1.76981,-1.45724,1.76981,1.45724
8.55006,-6.29187,8.55006,6.29187,1.76994,-1.45733,1.76994,1.45733
8.55493,-6.28766,8.55493,6.28766,1.77007,-1.45741,1.77007,1.45741
8.5598,-6.28345,8.5598,6.28345,1.7702,-1.4575,1.7702,1.4575
8.56467,-6.27922,8.56467,6.27922,1.77033,-1.45759,1.77033,1.45759
8.56954,-6.275,8.56954,6.275,1.77046,-1.45768,1.77046,1.45768
8.57442,-6.27076,8.57442,6.27076,1.77058,-1.45777,1.77058,1.45777
8.57929,-6.26652,8.57929,6.26652,1.77071,-1.45785,1.77071,1.45785
8.58416,-6.26227,8.58416,6.26227,1.77084,-1.45794,1.77084,1.45794
8.58903,-6.25801,8.58903,6.25801,1.77097,-1.45803,1.77097,1.45803
8.5939,-6.25375,8.5939,6.25375,1.7711,-1.45812,1.7711,1.45812
8.59877,-6.24948,8.59877,6.24948,1.77123,-1.4582,1.77123,1.4582
8.60365,-6.2452,8.60365,6.2452,1.77135,-1.45829,1.77135,1.45829
8.60852,-6.24092,8.60852,6.24092,1.77148,-1.45838,1.77148,1.45838
8.61339,-6.23663,8.61339,6.23663,1.77161,-1.45847,1.77161,1.45847
8.61826,-6.23233,8.61826,6.23233,1.77174,-1.45855,1.77174,1.45855
8.62314,-6.22802,8.62314,6.22802,1.77186,-1.45864,1.77186,1.45864
8.62801,-6.22371,8.62801,6.22371,1.77199,-1.45873,1.77199,1.45873
8.63288,-6.21939,8.63288,6.21939,1.77212,-1.45882,1.77212,1.45882
8.63775,-6.21506,8.63775,6.21506,1.77225,-1.45891,1.77225,1.45891
8.64263,-6.21073,8.64263,6.21073,1.77237,-1.45899,1.77237,1.45899
8.6475,-6.20639,8.6475,6.20639,1.7725,-1.45908,1.7725,1.45908
8.65237,-6.20204,8.65237,6.20204,1.77263,-1.45917,1.77263,1.45917
8.65724,-6.19769,8.65724,6.19769,1.77276,-1.45926,1.77276,1.45926
8.66212,-6.19332,8.66212,6.19332,1.77288,-1.45934,1.77288,1.45934
8.66699,-6.18895,8.66699,6.18895,1.77301,-1.45943,1.77301,1.45943
8.67186,-6.18458,8.67186,6.18458,1.77314,-1.45952,1.77314,1.45952
8.67674,-6.18019,8.67674,6.18019,1.77326,-1.45961,1.77326,1.45961
8.68161,-6.1758,8.68161,6.1758,1.77339,-1.45969,1.77339,1.45969
8.68648,-6.1714,8.68648,6.1714,1.77352,-1.45978,1.77352,1.45978
8.69135,-6.16699,8.69135,6.16699,1.77365,-1.45987,1.77365,1.45987
8.69623,-6.16258,8.69623,6.16258,1.77377,-1.45995,1.77377,1.45995
8.7011,-6.15816,8.7011,6.15816,1.7739,-1.46004,1.7739,1.46004
8.70598,-6.15373,8.70598,6.15373,1.77402,-1.46013,1.77402,1.46013
8.71085,-6.14929,8.71085,6.14929,1.77415,-1.46022,1.77415,1.46022
8.71572,-6.14485,8.71572,6.14485,1.77428,-1.4603,1.77428,1.4603
8.7206,-6.1404,8.7206,6.1404,1.7744,-1.46039,1.7744,1.46039
8.72547,-6.13594,8.72547,6.13594,1.77453,-1.46048,1.77453,1.46048
8.73034,-6.13148,8.73034,6.13148,1.77466,-1.46057,1.77466,1.46057
8.73522,-6.127,8.73522,6.127,1.77478,-1.46065,1.77478,1.46065
8.74009,-6.12252,8.74009,6.12252,1.77491,-1.46074,1.77491,1.46074
8.74497,-6.11803,8.74497,6.11803,1.77503,-1.46083,1.77503,1.46083
8.74984,-6.11354,8.74984,6.11354,1.77516,-1.46091,1.77516,1.46091
8.75471,-6.10904,8.75471,6.10904,1.77529,-1.461,1.77529,1.461
8.75959,-6.10453,8.75959,6.10453,1.77541,-1.46109,1.77541,1.46109
8.76446,-6.10001,8.76446,6.10001,1.77554,-1.46118,1.77554,1.46118
8.76934,-6.09548,8.76934,6.09548,1.77566,-1.46126,1.77566,1.46126
8.77421,-6.09095,8.77421,6.09095,1.77579,-1.46135,1.77579,1.46135
8.77909,-6.08641,8.77909,6.08641,1.77591,-1.46144,1.77591,1.46144
8.78396,-6.08186,8.78396,6.08186,1.77604,-1.46152,1.77604,1.46152
8.78883,-6.0773,8.78883,6.0773,1.77617,-1.46161,1.77617,1.46161
8.79371,-6.07274,8.79371,6.07274,1.77629,-1.4617,1.77629,1.4617
8.79858,-6.06817,8.79858,6.06817,1.77642,-1.46179,1.77642,1.46179
8.80346,-6.06359,8.80346,6.06359,1.77654,-1.46187,1.77654,1.46187
8.80833,-6.059,8.80833,6.059,1.77667,-1.46196,1.77667,1.46196
8.81321,-6.05441,8.81321,6.05441,1.77679,-1.46205,1.77679,1.46205
8.81808,-6.04981,8.81808,6.04981,1.77692,-1.46213,1.77692,1.46213
8.82296,-6.0452,8.82296,6.0452,1.77704,-1.46222,1.77704,1.46222
8.82783,-6.04058,8.82783,6.04058,1.77717,-1.46231,1.77717,1.46231
8.83271,-6.03595,8.83271,6.03595,1.77729,-1.46239,1.77729,1.46239
8.83758,-6.03132,8.83758,6.03132,1.77742,-1.46248,1.77742,1.46248
8.84246,-6.02668,8.84246,6.02668,1.77754,-1.46257,1.77754,1.46257
8.84734,-6.02203,8.84734,6.02203,1.77766,-1.46266,1.77766,1.46266
8.85221,-6.01737,8.85221,6.01737,1.77779,-1.46274,1.77779,1.46274
8.85709,-6.01271,8.85709,6.01271,1.77791,-1.46283,1.77791,1.46283
8.86196,-6.00803,8.86196,6.00803,1.77804,-1.46292,1.77804,1.46292
8.86684,-6.00335,8.86684,6.00335,1.77816,-1.463,1.77816,1.463
8.87171,-5.99866,8.87171,5.99866,1.77829,-1.46309,1.77829,1.46309
8.87659,-5.99397,8.87659,5.99397,1.77841,-1.46318,1.77841,1.46318
8.88147,-5.98926,8.88147,5.98926,1.77853,-1.46326,1.77853,1.46326
8.88634,-5.98455,8.88634,5.98455,1.77866,-1.46335,1.77866,1.46335
8.89122,-5.97983,8.89122,5.97983,1.77878,-1.46344,1.77878,1.46344
8.89609,-5.9751,8.89609,5.9751,1.77891,-1.46352,1.77891,1.46352
8.90097,-5.97037,8.90097,5.97037,1.77903,-1.46361,1.77903,1.46361
8.90585,-5.96562,8.90585,5.96562,1.77915,-1.4637,1.77915,1.4637
8.91072,-5.96087,8.91072,5.96087,1.77928,-1.46378,1.77928,1.46378
8.9156,-5.95611,8.9156,5.95611,1.7794,-1.46387,1.7794,1.46387
8.92048,-5.95134,8.92048,5.95134,1.77952,-1.46396,1.77952,1.46396
8.92535,-5.94656,8.92535,5.94656,1.77965,-1.46404,1.77965,1.46404
8.93023,-5.94178,8.93023,5.94178,1.77977,-1.46413,1.77977,1.46413
8.93511,-5.93698,8.93511,5.93698,1.77989,-1.46422,1.77989,1.46422
8.93998,-5.93218,8.93998,5.93218,1.78002,-1.4643,1.78002,1.4643
8.94486,-5.92737,8.94486,5.92737,1.78014,-1.46439,1.78014,1.46439
8.94974,-5.92255,8.94974,5.92255,1.78026,-1.46448,1.78026,1.46448
8.95461,-5.91773,8.95461,5.91773,1.78039,-1.46456,1.78039,1.46456
8.95949,-5.91289,8.95949,5.91289,1.78051,-1.46465,1.78051,1.46465
8.96437,-5.90805,8.96437,5.90805,1.78063,-1.46473,1.78063,1.46473
8.96924,-5.9032,8.96924,5.9032,1.78076,-1.46482,1.78076,1.46482
8.97412,-5.89834,8.97412,5.89834,1.78088,-1.46491,1.78088,1.46491
8.979,-5.89347,8.979,5.89347,1.781,-1.46499,1.781,1.46499
8.98388,-5.88859,8.98388,5.88859,1.78112,-1.46508,1.78112,1.46508
8.98875,-5.88371,8.98875,5.88371,1.78125,-1.46517,1.78125,1.46517
8.99363,-5.87881,8.99363,5.87881,1.78137,-1.46525,1.78137,1.46525
8.99851,-5.87391,8.99851,5.87391,1.78149,-1.46534,1.78149,1.46534
9.00339,-5.869,9.00339,5.869,1.78161,-1.46543,1.78161,1.46543
9.00826,-5.86408,9.00826,5.86408,1.78174,-1.46551,1.78174,1.46551
9.01314,-5.85916,9.01314,5.85916,1.78186,-1.4656,1.78186,1.4656
9.01802,-5.85422,9.01802,5.85422,1.78198,-1.46568,1.78198,1.46568
9.0229,-5.84928,9.0229,5.84928,1.7821,-1.46577,1.7821,1.46577
9.02777,-5.84432,9.02777,5.84432,1.78223,-1.46586,1.78223,1.46586
9.03265,-5.83936,9.03265,5.83936,1.78235,-1.46594,1.78235,1.46594
9.03753,-5.83439,9.03753,5.83439,1.78247,-1.46603,1.78247,1.46603
9.04241,-5.82941,9.04241,5.82941,1.78259,-1.46612,1.78259,1.46612
9.04729,-5.82442,9.04729,5.82442,1.78271,-1.4662,1.78271,1.4662
9.05217,-5.81943,9.05217,5.81943,1.78283,-1.46629,1.78283,1.46629
9.05704,-5.81442,9.05704,5.81442,1.78296,-1.46637,1.78296,1.46637
9.06192,-5.80941,9.06192,5.80941,1.78308,-1.46646,1.78308,1.46646
9.0668,-5.80439,9.0668,5.80439,1.7832,-1.46655,1.7832,1.46655
9.07168,-5.79936,9.07168,5.79936,1.78332,-1.46663,1.78332,1.46663
9.07656,-5.79432,9.07656,5.79432,1.78344,-1.46672,1.78344,1.46672
9.08144,-5.78927,9.08144,5.78927,1.78356,-1.4668,1.78356,1.4668
9.08631,-5.78421,9.08631,5.78421,1.78369,-1.46689,1.78369,1.46689
9.09119,-5.77914,9.09119,5.77914,1.78381,-1.46698,1.78381,1.46698
9.09607,-5.77407,9.09607,5.77407,1.78393,-1.46706,1.78393,1.46706
9.10095,-5.76898,9.10095,5.76898,1.78405,-1.46715,1.78405,1.46715
9.10583,-5.76389,9.10583,5.76389,1.78417,-1.46723,1.78417,1.46723
9.11071,-5.75879,9.11071,5.75879,1.78429,-1.46732,1.78429,1.46732
9.11559,-5.75368,9.11559,5.75368,1.78441,-1.46741,1.78441,1.46741
9.12047,-5.74856,9.12047,5.74856,1.78453,-1.46749,1.78453,1.46749
9.12535,-5.74343,9.12535,5.74343,1.78465,-1.46758,1.78465,1.46758
9.13023,-5.73829,9.13023,5.73829,1.78477,-1.46766,1.78477,1.46766
9.13511,-5.73314,9.13511,5.73314,1.78489,-1.46775,1.78489,1.46775
9.13998,-5.72798,9.13998,5.72798,1.78502,-1.46784,1.78502,1.46784
9.14486,-5.72282,9.14486,5.72282,1.78514,-1.46792,1.78514,1.46792
9.14974,-5.71764,9.14974,5.71764,1.78526,-1.46801,1.78526,1.46801
9.15462,-5.71246,9.15462,5.71246,1.78538,-1.46809,1.78538,1.46809
9.1595,-5.70727,9.1595,5.70727,1.7855,-1.46818,1.7855,1.46818
9.16438,-5.70206,9.16438,5.70206,1.78562,-1.46827,1.78562,1.46827
9.16926,-5.69685,9.16926,5.69685,1.78574,-1.46835,1.78574,1.46835
9.17414,-5.69163,9.17414,5.69163,1.78586,-1.46844,1.78586,1.46844
9.17902,-5.6864,9.17902,5.6864,1.78598,-1.46852,1.78598,1.46852
9.1839,-5.68116,9.1839,5.68116,1.7861,-1.46861,1.7861,1.46861
9.18878,-5.67591,9.18878,5.67591,1.78622,-1.46869,1.78622,1.46869
9.19366,-5.67065,9.19366,5.67065,1.78634,-1.46878,1.78634,1.46878
9.19854,-5.66539,9.19854,5.66539,1.78646,-1.46887,1.78646,1.46887
9.20342,-5.66011,9.20342,5.66011,1.78658,-1.46895,1.78658,1.46895
9.2083,-5.65482,9.2083,5.65482,1.7867,-1.46904,1.7867,1.46904
9.21318,-5.64953,9.21318,5.64953,1.78682,-1.46912,1.78682,1.46912
9.21806,-5.64422,9.21806,5.64422,1.78694,-1.46921,1.78694,1.46921
9.22294,-5.63891,9.22294,5.63891,1.78706,-1.46929,1.78706,1.46929
9.22783,-5.63358,9.22783,5.63358,1.78717,-1.46938,1.78717,1.46938
9.23271,-5.62825,9.23271,5.62825,1.78729,-1.46946,1.78729,1.46946
9.23759,-5.6229,9.23759,5.6229,1.78741,-1.46955,1.78741,1.46955
9.24247,-5.61755,9.24247,5.61755,1.78753,-1.46964,1.78753,1.46964
9.24735,-5.61218,9.24735,5.61218,1.78765,-1.46972,1.78765,1.46972
9.25223,-5.60681,9.25223,5.60681,1.78777,-1.46981,1.78777,1.46981
9.25711,-5.60143,9.25711,5.60143,1.78789,-1.46989,1.78789,1.46989
9.26199,-5.59604,9.26199,5.59604,1.78801,-1.46998,1.78801,1.46998
9.26687,-5.59063,9.26687,5.59063,1.78813,-1.47006,1.78813,1.47006
9.27175,-5.58522,9.27175,5.58522,1.78825,-1.47015,1.78825,1.47015
9.27663,-5.5798,9.27663,5.5798,1.78837,-1.47023,1.78837,1.47023
9.28152,-5.57437,9.28152,5.57437,1.78848,-1.47032,1.78848,1.47032
9.2864,-5.56893,9.2864,5.56893,1.7886,-1.4704,1.7886,1.4704
9.29128,-5.56347,9.29128,5.56347,1.78872,-1.47049,1.78872,1.47049
9.29616,-5.55801,9.29616,5.55801,1.78884,-1.47058,1.78884,1.47058
9.30104,-5.55254,9.30104,5.55254,1.78896,-1.47066,1.78896,1.47066
9.30592,-5.54706,9.30592,5.54706,1.78908,-1.47075,1.78908,1.47075
9.3108,-5.54157,9.3108,5.54157,1.7892,-1.47083,1.7892,1.47083
9.31569,-5.53606,9.31569,5.53606,1.78931,-1.47092,1.78931,1.47092
9.32057,-5.53055,9.32057,5.53055,1.78943,-1.471,1.78943,1.471
9.32545,-5.52503,9.32545,5.52503,1.78955,-1.47109,1.78955,1.47109
9.33033,-5.5195,9.33033,5.5195,1.78967,-1.47117,1.78967,1.47117
9.33521,-5.51396,9.33521,5.51396,1.78979,-1.47126,1.78979,1.47126
9.3401,-5.5084,9.3401,5.5084,1.7899,-1.47134,1.7899,1.47134
9.34498,-5.50284,9.34498,5.50284,1.79002,-1.47143,1.79002,1.47143
9.34986,-5.49727,9.34986,5.49727,1.79014,-1.47151,1.79014,1.47151
9.35474,-5.49168,9.35474,5.49168,1.79026,-1.4716,1.79026,1.4716
9.35962,-5.48609,9.35962,5.48609,1.79038,-1.47168,1.79038,1.47168
9.36451,-5.48048,9.36451,5.48048,1.79049,-1.47177,1.79049,1.47177
9.36939,-5.47487,9.36939,5.47487,1.79061,-1.47185,1.79061,1.47185
9.37427,-5.46924,9.37427,5.46924,1.79073,-1.47194,1.79073,1.47194
9.37915,-5.46361,9.37915,5.46361,1.79085,-1.47202,1.79085,1.47202
9.38404,-5.45796,9.38404,5.45796,1.79096,-1.47211,1.79096,1.47211
9.38892,-5.45231,9.38892,5.45231,1.79108,-1.47219,1.79108,1.47219
9.3938,-5.44664,9.3938,5.44664,1.7912,-1.47228,1.7912,1.47228
9.39869,-5.44096,9.39869,5.44096,1.79131,-1.47236,1.79131,1.47236
9.40357,-5.43527,9.40357,5.43527,1.79143,-1.47245,1.79143,1.47245
9.40845,-5.42957,9.40845,5.42957,1.79155,-1.47253,1.79155,1.47253
9.41333,-5.42386,9.41333,5.42386,1.79167,-1.47262,1.79167,1.47262
9.41822,-5.41814,9.41822,5.41814,1.79178,-1.4727,1.79178,1.4727
9.4231,-5.41241,9.4231,5.41241,1.7919,-1.47279,1.7919,1.47279
9.42798,-5.40667,9.42798,5.40667,1.79202,-1.47287,1.79202,1.47287
9.43287,-5.40091,9.43287,5.40091,1.79213,-1.47296,1.79213,1.47296
9.43775,-5.39515,9.43775,5.39515,1.79225,-1.47304,1.79225,1.47304
9.44263,-5.38937,9.44263,5.38937,1.79237,-1.47313,1.79237,1.47313
9.44752,-5.38359,9.44752,5.38359,1.79248,-1.47321,1.79248,1.47321
9.4524,-5.37779,9.4524,5.37779,1.7926,-1.4733,1.7926,1.4733
9.45728,-5.37198,9.45728,5.37198,1.79272,-1.47338,1.79272,1.47338
9.46217,-5.36616,9.46217,5.36616,1.79283,-1.47347,1.79283,1.47347
9.46705,-5.36033,9.46705,5.36033,1.79295,-1.47355,1.79295,1.47355
9.47193,-5.35449,9.47193,5.35449,1.79307,-1.47364,1.79307,1.47364
9.47682,-5.34864,9.47682,5.34864,1.79318,-1.47372,1.79318,1.47372
9.4817,-5.34277,9.4817,5.34277,1.7933,-1.47381,1.7933,1.47381
9.48659,-5.3369,9.48659,5.3369,1.79341,-1.47389,1.79341,1.47389
9.49147,-5.33101,9.49147,5.33101,1.79353,-1.47398,1.79353,1.47398
9.49635,-5.32512,9.49635,5.32512,1.79365,-1.47406,1.79365,1.47406
9.50124,-5.31921,9.50124,5.31921,1.79376,-1.47415,1.79376,1.47415
9.50612,-5.31329,9.50612,5.31329,1.79388,-1.47423,1.79388,1.47423
9.51101,-5.30735,9.51101,5.30735,1.79399,-1.47431,1.79399,1.47431
9.51589,-5.30141,9.51589,5.30141,1.79411,-1.4744,1.79411,1.4744
9.52078,-5.29546,9.52078,5.29546,1.79422,-1.47448,1.79422,1.47448
9.52566,-5.28949,9.52566,5.28949,1.79434,-1.47457,1.79434,1.47457
9.53054,-5.28351,9.53054,5.28351,1.79446,-1.47465,1.79446,1.47465
9.53543,-5.27752,9.53543,5.27752,1.79457,-1.47474,1.79457,1.47474
9.54031,-5.27152,9.54031,5.27152,1.79469,-1.47482,1.79469,1.47482
9.5452,-5.26551,9.5452,5.26551,1.7948,-1.47491,1.7948,1.47491
9.55008,-5.25948,9.55008,5.25948,1.79492,-1.47499,1.79492,1.47499
9.55497,-5.25345,9.55497,5.25345,1.79503,-1.47508,1.79503,1.47508
9.55985,-5.2474,9.55985,5.2474,1.79515,-1.47516,1.79515,1.47516
9.56474,-5.24134,9.56474,5.24134,1.79526,-1.47524,1.79526,1.47524
9.56962,-5.23527,9.56962,5.23527,1.79538,-1.47533,1.79538,1.47533
9.57451,-5.22918,9.57451,5.22918,1.79549,-1.47541,1.79549,1.47541
9.57939,-5.22308,9.57939,5.22308,1.79561,-1.4755,1.79561,1.4755
9.58428,-5.21698,9.58428,5.21698,1.79572,-1.47558,1.79572,1.47558
9.58916,-5.21086,9.58916,5.21086,1.79584,-1.47567,1.79584,1.47567
9.59405,-5.20472,9.59405,5.20472,1.79595,-1.47575,1.79595,1.47575
9.59893,-5.19858,9.59893,5.19858,1.79607,-1.47584,1.79607,1.47584
9.60382,-5.19242,9.60382,5.19242,1.79618,-1.47592,1.79618,1.47592
9.6087,-5.18625,9.6087,5.18625,1.7963,-1.476,1.7963,1.476
9.61359,-5.18007,9.61359,5.18007,1.79641,-1.47609,1.79641,1.47609
9.61847,-5.17388,9.61847,5.17388,1.79653,-1.47617,1.79653,1.47617
9.62336,-5.16767,9.62336,5.16767,1.79664,-1.47626,1.79664,1.47626
9.62825,-5.16145,9.62825,5.16145,1.79675,-1.47634,1.79675,1.47634
9.63313,-5.15522,9.63313,5.15522,1.79687,-1.47643,1.79687,1.47643
9.63802,-5.14898,9.63802,5.14898,1.79698,-1.47651,1.79698,1.47651
9.6429,-5.14272,9.6429,5.14272,1.7971,-1.47659,1.7971,1.47659
9.64779,-5.13646,9.64779,5.13646,1.79721,-1.47668,1.79721,1.47668
9.65268,-5.13017,9.65268,5.13017,1.79732,-1.47676,1.79732,1.47676
9.65756,-5.12388,9.65756,5.12388,1.79744,-1.47685,1.79744,1.47685
9.66245,-5.11757,9.66245,5.11757,1.79755,-1.47693,1.79755,1.47693
9.66733,-5.11125,9.66733,5.11125,1.79767,-1.47701,1.79767,1.47701
9.67222,-5.10492,9.67222,5.10492,1.79778,-1.4771,1.79778,1.4771
9.67711,-5.09858,9.67711,5.09858,1.79789,-1.47718,1.79789,1.47718
9.68199,-5.09222,9.68199,5.09222,1.79801,-1.47727,1.79801,1.47727
9.68688,-5.08585,9.68688,5.08585,1.79812,-1.47735,1.79812,1.47735
9.69177,-5.07946,9.69177,5.07946,1.79823,-1.47744,1.79823,1.47744
9.69665,-5.07307,9.69665,5.07307,1.79835,-1.47752,1.79835,1.47752
9.70154,-5.06666,9.70154,5.06666,1.79846,-1.4776,1.79846,1.4776
9.70643,-5.06023,9.70643,5.06023,1.79857,-1.47769,1.79857,1.47769
9.71131,-5.0538,9.71131,5.0538,1.79869,-1.47777,1.79869,1.47777
9.7162,-5.04735,9.7162,5.04735,1.7988,-1.47786,1.7988,1.47786
9.72109,-5.04088,9.72109,5.04088,1.79891,-1.47794,1.79891,1.47794
9.72597,-5.0344,9.72597,5.0344,1.79903,-1.47802,1.79903,1.47802
9.73086,-5.02791,9.73086,5.02791,1.79914,-1.47811,1.79914,1.47811
9.73575,-5.02141,9.73575,5.02141,1.79925,-1.47819,1.79925,1.47819
9.74063,-5.01489,9.74063,5.01489,1.79937,-1.47828,1.79937,1.47828
9.74552,-5.00836,9.74552,5.00836,1.79948,-1.47836,1.79948,1.47836
9.75041,-5.00182,9.75041,5.00182,1.79959,-1.47844,1.79959,1.47844
9.75529,-4.99526,9.75529,4.99526,1.79971,-1.47853,1.79971,1.47853
9.76018,-4.98869,9.76018,4.98869,1.79982,-1.47861,1.79982,1.47861
9.76507,-4.9821,9.76507,4.9821,1.79993,-1.47869,1.79993,1.47869
9.76996,-4.9755,9.76996,4.9755,1.80004,-1.47878,1.80004,1.47878
9.77484,-4.96889,9.77484,4.96889,1.80016,-1.47886,1.80016,1.47886
9.77973,-4.96226,9.77973,4.96226,1.80027,-1.47895,1.80027,1.47895
9.78462,-4.95562,9.78462,4.95562,1.80038,-1.47903,1.80038,1.47903
9.78951,-4.94896,9.78951,4.94896,1.80049,-1.47911,1.80049,1.47911
9.79439,-4.94229,9.79439,4.94229,1.80061,-1.4792,1.80061,1.4792
9.79928,-4.93561,9.79928,4.93561,1.80072,-1.47928,1.80072,1.47928
9.80417,-4.92891,9.80417,4.92891,1.80083,-1.47936,1.80083,1.47936
9.80906,-4.9222,9.80906,4.9222,1.80094,-1.47945,1.80094,1.47945
9.81395,-4.91547,9.81395,4.91547,1.80105,-1.47953,1.80105,1.47953
9.81883,-4.90873,9.81883,4.90873,1.80117,-1.47962,1.80117,1.47962
9.82372,-4.90198,9.82372,4.90198,1.80128,-1.4797,1.80128,1.4797
9.82861,-4.8952,9.82861,4.8952,1.80139,-1.47978,1.80139,1.47978
9.8335,-4.88842,9.8335,4.88842,1.8015,-1.47987,1.8015,1.47987
9.83839,-4.88162,9.83839,4.88162,1.80161,-1.47995,1.80161,1.47995
9.84328,-4.87481,9.84328,4.87481,1.80172,-1.48003,1.80172,1.48003
9.84816,-4.86798,9.84816,4.86798,1.80184,-1.48012,1.80184,1.48012
9.85305,-4.86113,9.85305,4.86113,1.80195,-1.4802,1.80195,1.4802
9.85794,-4.85427,9.85794,4.85427,1.80206,-1.48028,1.80206,1.48028
9.86283,-4.8474,9.86283,4.8474,1.80217,-1.48037,1.80217,1.48037
9.86772,-4.84051,9.86772,4.84051,1.80228,-1.48045,1.80228,1.48045
9.87261,-4.83361,9.87261,4.83361,1.80239,-1.48054,1.80239,1.48054
9.87749,-4.82669,9.87749,4.82669,1.80251,-1.48062,1.80251,1.48062
9.88238,-4.81975,9.88238,4.81975,1.80262,-1.4807,1.80262,1.4807
9.88727,-4.8128,9.88727,4.8128,1.80273,-1.48079,1.80273,1.48079
9.89216,-4.80584,9.89216,4.80584,1.80284,-1.48087,1.80284,1.48087
9.89705,-4.79886,9.89705,4.79886,1.80295,-1.48095,1.80295,1.48095
9.90194,-4.79186,9.90194,4.79186,1.80306,-1.48104,1.80306,1.48104
9.90683,-4.78485,9.90683,4.78485,1.80317,-1.48112,1.80317,1.48112
9.91172,-4.77782,9.91172,4.77782,1.80328,-1.4812,1.80328,1.4812
9.91661,-4.77078,9.91661,4.77078,1.80339,-1.48129,1.80339,1.48129
9.9215,-4.76372,9.9215,4.76372,1.8035,-1.48137,1.8035,1.48137
9.92639,-4.75664,9.92639,4.75664,1.80361,-1.48145,1.80361,1.48145
9.93127,-4.74955,9.93127,4.74955,1.80373,-1.48154,1.80373,1.48154
9.93616,-4.74244,9.93616,4.74244,1.80384,-1.48162,1.80384,1.48162
9.94105,-4.73532,9.94105,4.73532,1.80395,-1.4817,1.80395,1.4817
9.94594,-4.72818,9.94594,4.72818,1.80406,-1.48179,1.80406,1.48179
9.95083,-4.72103,9.95083,4.72103,1.80417,-1.48187,1.80417,1.48187
9.95572,-4.71386,9.95572,4.71386,1.80428,-1.48195,1.80428,1.48195
9.96061,-4.70667,9.96061,4.70667,1.80439,-1.48204,1.80439,1.48204
9.9655,-4.69946,9.9655,4.69946,1.8045,-1.48212,1.8045,1.48212
9.97039,-4.69224,9.97039,4.69224,1.80461,-1.4822,1.80461,1.4822
9.97528,-4.68501,9.97528,4.68501,1.80472,-1.48228,1.80472,1.48228
9.98017,-4.67775,9.98017,4.67775,1.80483,-1.48237,1.80483,1.48237
9.98506,-4.67048,9.98506,4.67048,1.80494,-1.48245,1.80494,1.48245
9.98995,-4.66319,9.98995,4.66319,1.80505,-1.48253,1.80505,1.48253
9.99484,-4.65589,9.99484,4.65589,1.80516,-1.48262,1.80516,1.48262
9.99973,-4.64857,9.99973,4.64857,1.80527,-1.4827,1.80527,1.4827
10.0046,-4.64123,10.0046,4.64123,1.80538,-1.48278,1.80538,1.48278
10.0095,-4.63387,10.0095,4.63387,1.80549,-1.48287,1.80549,1.48287
10.0144,-4.6265,10.0144,4.6265,1.8056,-1.48295,1.8056,1.48295
10.0193,-4.61911,10.0193,4.61911,1.80571,-1.48303,1.80571,1.48303
10.0242,-4.6117,10.0242,4.6117,1.80582,-1.48312,1.80582,1.48312
10.0291,-4.60428,10.0291,4.60428,1.80593,-1.4832,1.80593,1.4832
10.034,-4.59683,10.034,4.59683,1.80604,-1.48328,1.80604,1.48328
10.0389,-4.58937,10.0389,4.58937,1.80615,-1.48336,1.80615,1.48336
10.0437,-4.5819,10.0437,4.5819,1.80625,-1.48345,1.80625,1.48345
10.0486,-4.5744,10.0486,4.5744,1.80636,-1.48353,1.80636,1.48353
10.0535,-4.56689,10.0535,4.56689,1.80647,-1.48361,1.80647,1.48361
10.0584,-4.55935,10.0584,4.55935,1.80658,-1.4837,1.80658,1.4837
10.0633,-4.5518,10.0633,4.5518,1.80669,-1.48378,1.80669,1.48378
10.0682,-4.54424,10.0682,4.54424,1.8068,-1.48386,1.8068,1.48386
10.0731,-4.53665,10.0731,4.53665,1.80691,-1.48395,1.80691,1.48395
10.078,-4.52904,10.078,4.52904,1.80702,-1.48403,1.80702,1.48403
10.0829,-4.52142,10.0829,4.52142,1.80713,-1.48411,1.80713,1.48411
10.0878,-4.51378,10.0878,4.51378,1.80724,-1.48419,1.80724,1.48419
10.0927,-4.50612,10.0927,4.50612,1.80734,-1.48428,1.80734,1.48428
10.0975,-4.49844,10.0975,4.49844,1.80745,-1.48436,1.80745,1.48436
10.1024,-4.49074,10.1024,4.49074,1.80756,-1.48444,1.80756,1.48444
10.1073,-4.48303,10.1073,4.48303,1.80767,-1.48452,1.80767,1.48452
10.1122,-4.47529,10.1122,4.47529,1.80778,-1.48461,1.80778,1.48461
10.1171,-4.46754,10.1171,4.46754,1.80789,-1.48469,1.80789,1.48469
10.122,-4.45976,10.122,4.45976,1.808,-1.48477,1.808,1.48477
10.1269,-4.45197,10.1269,4.45197,1.8081,-1.48486,1.8081,1.48486
10.1318,-4.44415,10.1318,4.44415,1.80821,-1.48494,1.80821,1.48494
10.1367,-4.43632,10.1367,4.43632,1.80832,-1.48502,1.80832,1.48502
10.1416,-4.42847,10.1416,4.42847,1.80843,-1.4851,1.80843,1.4851
10.1465,-4.4206,10.1465,4.4206,1.80854,-1.48519,1.80854,1.48519
10.1514,-4.41271,10.1514,4.41271,1.80865,-1.48527,1.80865,1.48527
10.1562,-4.4048,10.1562,4.4048,1.80875,-1.48535,1.80875,1.48535
10.1611,-4.39686,10.1611,4.39686,1.80886,-1.48543,1.80886,1.48543
10.166,-4.38891,10.166,4.38891,1.80897,-1.48552,1.80897,1.48552
10.1709,-4.38094,10.1709,4.38094,1.80908,-1.4856,1.80908,1.4856
10.1758,-4.37295,10.1758,4.37295,1.80918,-1.48568,1.80918,1.48568
10.1807,-4.36493,10.1807,4.36493,1.80929,-1.48576,1.80929,1.48576
10.1856,-4.3569,10.1856,4.3569,1.8094,-1.48585,1.8094,1.48585
10.1905,-4.34885,10.1905,4.34885,1.80951,-1.48593,1.80951,1.48593
10.1954,-4.34077,10.1954,4.34077,1.80962,-1.48601,1.80962,1.48601
10.2003,-4.33268,10.2003,4.33268,1.80972,-1.48609,1.80972,1.48609
10.2052,-4.32456,10.2052,4.32456,1.80983,-1.48618,1.80983,1.48618
10.2101,-4.31642,10.2101,4.31642,1.80994,-1.48626,1.80994,1.48626
10.215,-4.30826,10.215,4.30826,1.81004,-1.48634,1.81004,1.48634
10.2198,-4.30008,10.2198,4.30008,1.81015,-1.48642,1.81015,1.48642
10.2247,-4.29188,10.2247,4.29188,1.81026,-1.48651,1.81026,1.48651
10.2296,-4.28365,10.2296,4.28365,1.81037,-1.48659,1.81037,1.48659
10.2345,-4.27541,10.2345,4.27541,1.81047,-1.48667,1.81047,1.48667
10.2394,-4.26714,10.2394,4.26714,1.81058,-1.48675,1.81058,1.48675
10.2443,-4.25885,10.2443,4.25885,1.81069,-1.48684,1.81069,1.48684
10.2492,-4.25054,10.2492,4.25054,1.81079,-1.48692,1.81079,1.48692
10.2541,-4.2422,10.2541,4.2422,1.8109,-1.487,1.8109,1.487
10.259,-4.23385,10.259,4.23385,1.81101,-1.48708,1.81101,1.48708
10.2639,-4.22547,10.2639,4.22547,1.81112,-1.48717,1.81112,1.48717
10.2688,-4.21706,10.2688,4.21706,1.81122,-1.48725,1.81122,1.48725
10.2737,-4.20864,10.2737,4.20864,1.81133,-1.48733,1.81133,1.48733
10.2786,-4.20019,10.2786,4.20019,1.81144,-1.48741,1.81144,1.48741
10.2835,-4.19172,10.2835,4.19172,1.81154,-1.48749,1.81154,1.48749
10.2884,-4.18322,10.2884,4.18322,1.81165,-1.48758,1.81165,1.48758
10.2932,-4.17471,10.2932,4.17471,1.81175,-1.48766,1.81175,1.48766
10.2981,-4.16617,10.2981,4.16617,1.81186,-1.48774,1.81186,1.48774
10.303,-4.1576,10.303,4.1576,1.81197,-1.48782,1.81197,1.48782
10.3079,-4.14901,10.3079,4.14901,1.81207,-1.48791,1.81207,1.48791
10.3128,-4.1404,10.3128,4.1404,1.81218,-1.48799,1.81218,1.48799
10.3177,-4.13176,10.3177,4.13176,1.81229,-1.48807,1.81229,1.48807
10.3226,-4.1231,10.3226,4.1231,1.81239,-1.48815,1.81239,1.48815
10.3275,-4.11441,10.3275,4.11441,1.8125,-1.48823,1.8125,1.48823
10.3324,-4.1057,10.3324,4.1057,1.8126,-1.48832,1.8126,1.48832
10.3373,-4.09697,10.3373,4.09697,1.81271,-1.4884,1.81271,1.4884
10.3422,-4.08821,10.3422,4.08821,1.81282,-1.48848,1.81282,1.48848
10.3471,-4.07942,10.3471,4.07942,1.81292,-1.48856,1.81292,1.48856
10.352,-4.07061,10.352,4.07061,1.81303,-1.48864,1.81303,1.48864
10.3569,-4.06178,10.3569,4.06178,1.81313,-1.48873,1.81313,1.48873
10.3618,-4.05292,10.3618,4.05292,1.81324,-1.48881,1.81324,1.48881
10.3667,-4.04403,10.3667,4.04403,1.81334,-1.48889,1.81334,1.48889
10.3715,-4.03512,10.3715,4.03512,1.81345,-1.48897,1.81345,1.48897
10.3764,-4.02618,10.3764,4.02618,1.81356,-1.48905,1.81356,1.48905
10.3813,-4.01721,10.3813,4.01721,1.81366,-1.48914,1.81366,1.48914
10.3862,-4.00822,10.3862,4.00822,1.81377,-1.48922,1.81377,1.48922
10.3911,-3.9992,10.3911,3.9992,1.81387,-1.4893,1.81387,1.4893
10.396,-3.99016,10.396,3.99016,1.81398,-1.48938,1.81398,1.48938
10.4009,-3.98108,10.4009,3.98108,1.81408,-1.48946,1.81408,1.48946
10.4058,-3.97198,10.4058,3.97198,1.81419,-1.48955,1.81419,1.48955
10.4107,-3.96286,10.4107,3.96286,1.81429,-1.48963,1.81429,1.48963
10.4156,-3.9537,10.4156,3.9537,1.8144,-1.48971,1.8144,1.48971
10.4205,-3.94452,10.4205,3.94452,1.8145,-1.48979,1.8145,1.48979
10.4254,-3.93531,10.4254,3.93531,1.81461,-1.48987,1.81461,1.48987
10.4303,-3.92607,10.4303,3.92607,1.81471,-1.48995,1.81471,1.48995
10.4352,-3.91681,10.4352,3.91681,1.81482,-1.49004,1.81482,1.49004
10.4401,-3.90751,10.4401,3.90751,1.81492,-1.49012,1.81492,1.49012
10.445,-3.89819,10.445,3.89819,1.81503,-1.4902,1.81503,1.4902
10.4499,-3.88884,10.4499,3.88884,1.81513,-1.49028,1.81513,1.49028
10.4548,-3.87946,10.4548,3.87946,1.81524,-1.49036,1.81524,1.49036
10.4597,-3.87005,10.4597,3.87005,1.81534,-1.49044,1.81534,1.49044
10.4646,-3.86061,10.4646,3.86061,1.81545,-1.49053,1.81545,1.49053
10.4695,-3.85114,10.4695,3.85114,1.81555,-1.49061,1.81555,1.49061
10.4743,-3.84164,10.4743,3.84164,1.81565,-1.49069,1.81565,1.49069
10.4792,-3.8321,10.4792,3.8321,1.81576,-1.49077,1.81576,1.49077
10.4841,-3.82254,10.4841,3.82254,1.81586,-1.49085,1.81586,1.49085
10.489,-3.81295,10.489,3.81295,1.81597,-1.49093,1.81597,1.49093
10.4939,-3.80333,10.4939,3.80333,1.81607,-1.49102,1.81607,1.49102
10.4988,-3.79368,10.4988,3.79368,1.81618,-1.4911,1.81618,1.4911
10.5037,-3.78399,10.5037,3.78399,1.81628,-1.49118,1.81628,1.49118
10.5086,-3.77428,10.5086,3.77428,1.81638,-1.49126,1.81638,1.49126
10.5135,-3.76453,10.5135,3.76453,1.81649,-1.49134,1.81649,1.49134
10.5184,-3.75475,10.5184,3.75475,1.81659,-1.49142,1.81659,1.49142
10.5233,-3.74493,10.5233,3.74493,1.8167,-1.49151,1.8167,1.49151
10.5282,-3.73509,10.5282,3.73509,1.8168,-1.49159,1.8168,1.49159
10.5331,-3.72521,10.5331,3.72521,1.8169,-1.49167,1.8169,1.49167
10.538,-3.7153,10.538,3.7153,1.81701,-1.49175,1.81701,1.49175
10.5429,-3.70535,10.5429,3.70535,1.81711,-1.49183,1.81711,1.49183
10.5478,-3.69538,10.5478,3.69538,1.81721,-1.49191,1.81721,1.49191
10.5527,-3.68536,10.5527,3.68536,1.81732,-1.49199,1.81732,1.49199
10.5576,-3.67532,10.5576,3.67532,1.81742,-1.49208,1.81742,1.49208
10.5625,-3.66524,10.5625,3.66524,1.81752,-1.49216,1.81752,1.49216
10.5674,-3.65512,10.5674,3.65512,1.81763,-1.49224,1.81763,1.49224
10.5723,-3.64497,10.5723,3.64497,1.81773,-1.49232,1.81773,1.49232
10.5772,-3.63478,10.5772,3.63478,1.81783,-1.4924,1.81783,1.4924
10.5821,-3.62456,10.5821,3.62456,1.81794,-1.49248,1.81794,1.49248
10.587,-3.6143,10.587,3.6143,1.81804,-1.49256,1.81804,1.49256
10.5919,-3.60401,10.5919,3.60401,1.81814,-1.49264,1.81814,1.49264
10.5968,-3.59368,10.5968,3.59368,1.81825,-1.49273,1.81825,1.49273
10.6016,-3.58331,10.6016,3.58331,1.81835,-1.49281,1.81835,1.49281
10.6065,-3.5729,10.6065,3.5729,1.81845,-1.49289,1.81845,1.49289
10.6114,-3.56246,10.6114,3.56246,1.81856,-1.49297,1.81856,1.49297
10.6163,-3.55198,10.6163,3.55198,1.81866,-1.49305,1.81866,1.49305
10.6212,-3.54146,10.6212,3.54146,1.81876,-1.49313,1.81876,1.49313
10.6261,-3.5309,10.6261,3.5309,1.81886,-1.49321,1.81886,1.49321
10.631,-3.52031,10.631,3.52031,1.81897,-1.49329,1.81897,1.49329
10.6359,-3.50967,10.6359,3.50967,1.81907,-1.49338,1.81907,1.49338
10.6408,-3.499,10.6408,3.499,1.81917,-1.49346,1.81917,1.49346
10.6457,-3.48828,10.6457,3.48828,1.81927,-1.49354,1.81927,1.49354
10.6506,-3.47753,10.6506,3.47753,1.81938,-1.49362,1.81938,1.49362
10.6555,-3.46673,10.6555,3.46673,1.81948,-1.4937,1.81948,1.4937
10.6604,-3.45589,10.6604,3.45589,1.81958,-1.49378,1.81958,1.49378
10.6653,-3.44502,10.6653,3.44502,1.81968,-1.49386,1.81968,1.49386
10.6702,-3.43409,10.6702,3.43409,1.81979,-1.49394,1.81979,1.49394
10.6751,-3.42313,10.6751,3.42313,1.81989,-1.49402,1.81989,1.49402
10.68,-3.41213,10.68,3.41213,1.81999,-1.49411,1.81999,1.49411
10.6849,-3.40108,10.6849,3.40108,1.82009,-1.49419,1.82009,1.49419
10.6898,-3.38998,10.6898,3.38998,1.8202,-1.49427,1.8202,1.49427
10.6947,-3.37885,10.6947,3.37885,1.8203,-1.49435,1.8203,1.49435
10.6996,-3.36767,10.6996,3.36767,1.8204,-1.49443,1.8204,1.49443
10.7045,-3.35644,10.7045,3.35644,1.8205,-1.49451,1.8205,1.49451
10.7094,-3.34517,10.7094,3.34517,1.8206,-1.49459,1.8206,1.49459
10.7143,-3.33386,10.7143,3.33386,1.8207,-1.49467,1.8207,1.49467
10.7192,-3.32249,10.7192,3.32249,1.82081,-1.49475,1.82081,1.49475
10.7241,-3.31108,10.7241,3.31108,1.82091,-1.49483,1.82091,1.49483
10.729,-3.29963,10.729,3.29963,1.82101,-1.49491,1.82101,1.49491
10.7339,-3.28812,10.7339,3.28812,1.82111,-1.495,1.82111,1.495
10.7388,-3.27657,10.7388,3.27657,1.82121,-1.49508,1.82121,1.49508
10.7437,-3.26497,10.7437,3.26497,1.82131,-1.49516,1.82131,1.49516
10.7486,-3.25332,10.7486,3.25332,1.82142,-1.49524,1.82142,1.49524
10.7535,-3.24162,10.7535,3.24162,1.82152,-1.49532,1.82152,1.49532
10.7584,-3.22987,10.7584,3.22987,1.82162,-1.4954,1.82162,1.4954
10.7633,-3.21807,10.7633,3.21807,1.82172,-1.49548,1.82172,1.49548
10.7682,-3.20621,10.7682,3.20621,1.82182,-1.49556,1.82182,1.49556
10.7731,-3.19431,10.7731,3.19431,1.82192,-1.49564,1.82192,1.49564
10.778,-3.18235,10.778,3.18235,1.82202,-1.49572,1.82202,1.49572
10.7829,-3.17034,10.7829,3.17034,1.82212,-1.4958,1.82212,1.4958
10.7878,-3.15828,10.7878,3.15828,1.82223,-1.49588,1.82223,1.49588
10.7927,-3.14616,10.7927,3.14616,1.82233,-1.49597,1.82233,1.49597
10.7976,-3.13398,10.7976,3.13398,1.82243,-1.49605,1.82243,1.49605
10.8025,-3.12176,10.8025,3.12176,1.82253,-1.49613,1.82253,1.49613
10.8074,-3.10947,10.8074,3.10947,1.82263,-1.49621,1.82263,1.49621
10.8123,-3.09713,10.8123,3.09713,1.82273,-1.49629,1.82273,1.49629
10.8172,-3.08473,10.8172,3.08473,1.82283,-1.49637,1.82283,1.49637
10.8221,-3.07227,10.8221,3.07227,1.82293,-1.49645,1.82293,1.49645
10.827,-3.05975,10.827,3.05975,1.82303,-1.49653,1.82303,1.49653
10.8319,-3.04717,10.8319,3.04717,1.82313,-1.49661,1.82313,1.49661
10.8368,-3.03454,10.8368,3.03454,1.82323,-1.49669,1.82323,1.49669
10.8417,-3.02184,10.8417,3.02184,1.82333,-1.49677,1.82333,1.49677
10.8466,-3.00908,10.8466,3.00908,1.82343,-1.49685,1.82343,1.49685
10.8515,-2.99625,10.8515,2.99625,1.82353,-1.49693,1.82353,1.49693
10.8564,-2.98337,10.8564,2.98337,1.82363,-1.49701,1.82363,1.49701
10.8613,-2.97041,10.8613,2.97041,1.82373,-1.49709,1.82373,1.49709
10.8662,-2.9574,10.8662,2.9574,1.82383,-1.49717,1.82383,1.49717
10.8711,-2.94431,10.8711,2.94431,1.82393,-1.49725,1.82393,1.49725
10.876,-2.93116,10.876,2.93116,1.82403,-1.49733,1.82403,1.49733
10.8809,-2.91794,10.8809,2.91794,1.82413,-1.49742,1.82413,1.49742
10.8858,-2.90465,10.8858,2.90465,1.82423,-1.4975,1.82423,1.4975
10.8907,-2.8913,10.8907,2.8913,1.82433,-1.49758,1.82433,1.49758
10.8956,-2.87787,10.8956,2.87787,1.82443,-1.49766,1.82443,1.49766
10.9005,-2.86437,10.9005,2.86437,1.82453,-1.49774,1.82453,1.49774
10.9054,-2.8508,10.9054,2.8508,1.82463,-1.49782,1.82463,1.49782
10.9103,-2.83715,10.9103,2.83715,1.82473,-1.4979,1.82473,1.4979
10.9152,-2.82343,10.9152,2.82343,1.82483,-1.49798,1.82483,1.49798
10.9201,-2.80963,10.9201,2.80963,1.82493,-1.49806,1.82493,1.49806
10.925,-2.79575,10.925,2.79575,1.82503,-1.49814,1.82503,1.49814
10.9299,-2.7818,10.9299,2.7818,1.82513,-1.49822,1.82513,1.49822
10.9348,-2.76777,10.9348,2.76777,1.82523,-1.4983,1.82523,1.4983
10.9397,-2.75365,10.9397,2.75365,1.82533,-1.49838,1.82533,1.49838
10.9446,-2.73945,10.9446,2.73945,1.82543,-1.49846,1.82543,1.49846
10.9495,-2.72518,10.9495,2.72518,1.82553,-1.49854,1.82553,1.49854
10.9544,-2.71081,10.9544,2.71081,1.82563,-1.49862,1.82563,1.49862
10.9593,-2.69636,10.9593,2.69636,1.82573,-1.4987,1.82573,1.4987
10.9642,-2.68182,10.9642,2.68182,1.82583,-1.49878,1.82583,1.49878
10.9691,-2.6672,10.9691,2.6672,1.82593,-1.49886,1.82593,1.49886
10.974,-2.65248,10.974,2.65248,1.82603,-1.49894,1.82603,1.49894
10.9789,-2.63767,10.9789,2.63767,1.82612,-1.49902,1.82612,1.49902
10.9838,-2.62277,10.9838,2.62277,1.82622,-1.4991,1.82622,1.4991
10.9887,-2.60778,10.9887,2.60778,1.82632,-1.49918,1.82632,1.49918
10.9936,-2.59268,10.9936,2.59268,1.82642,-1.49926,1.82642,1.49926
10.9985,-2.57749,10.9985,2.57749,1.82652,-1.49934,1.82652,1.49934
11.0034,-2.5622,11.0034,2.5622,1.82662,-1.49942,1.82662,1.49942
11.0083,-2.54681,11.0083,2.54681,1.82672,-1.4995,1.82672,1.4995
11.0132,-2.53131,11.0132,2.53131,1.82682,-1.49958,1.82682,1.49958
11.0181,-2.51571,11.0181,2.51571,1.82691,-1.49966,1.82691,1.49966
11.023,-2.5,11.023,2.5,1.82701,-1.49974,1.82701,1.49974
11.0279,-2.48418,11.0279,2.48418,1.82711,-1.49982,1.82711,1.49982
11.0328,-2.46825,11.0328,2.46825,1.82721,-1.4999,1.82721,1.4999
11.0377,-2.4522,11.0377,2.4522,1.82731,-1.49998,1.82731,1.49998
11.0426,-2.43604,11.0426,2.43604,1.82741,-1.50006,1.82741,1.50006
11.0475,-2.41976,11.0475,2.41976,1.82751,-1.50014,1.82751,1.50014
11.0524,-2.40336,11.0524,2.40336,1.8276,-1.50022,1.8276,1.50022
11.0573,-2.38684,11.0573,2.38684,1.8277,-1.5003,1.8277,1.5003
11.0622,-2.37019,11.0622,2.37019,1.8278,-1.50038,1.8278,1.50038
11.0671,-2.35341,11.0671,2.35341,1.8279,-1.50046,1.8279,1.50046
11.072,-2.3365,11.072,2.3365,1.828,-1.50054,1.828,1.50054
11.0769,-2.31945,11.0769,2.31945,1.82809,-1.50062,1.82809,1.50062
11.0818,-2.30227,11.0818,2.30227,1.82819,-1.5007,1.82819,1.5007
11.0867,-2.28495,11.0867,2.28495,1.82829,-1.50078,1.82829,1.50078
11.0916,-2.26748,11.0916,2.26748,1.82839,-1.50086,1.82839,1.50086
11.0965,-2.24987,11.0965,2.24987,1.82849,-1.50094,1.82849,1.50094
11.1014,-2.23211,11.1014,2.23211,1.82858,-1.50102,1.82858,1.50102
11.1063,-2.21419,11.1063,2.21419,1.82868,-1.5011,1.82868,1.5011
11.1112,-2.19612,11.1112,2.19612,1.82878,-1.50118,1.82878,1.50118
11.1161,-2.17788,11.1161,2.17788,1.82888,-1.50126,1.82888,1.50126
11.121,-2.15948,11.121,2.15948,1.82897,-1.50134,1.82897,1.50134
11.1259,-2.14091,11.1259,2.14091,1.82907,-1.50142,1.82907,1.50142
11.1308,-2.12216,11.1308,2.12216,1.82917,-1.5015,1.82917,1.5015
11.1357,-2.10323,11.1357,2.10323,1.82927,-1.50158,1.82927,1.50158
11.1406,-2.08413,11.1406,2.08413,1.82936,-1.50166,1.82936,1.50166
11.1455,-2.06483,11.1455,2.06483,1.82946,-1.50174,1.82946,1.50174
11.1504,-2.04533,11.1504,2.04533,1.82956,-1.50182,1.82956,1.50182
11.1553,-2.02564,11.1553,2.02564,1.82966,-1.5019,1.82966,1.5019
11.1602,-2.00574,11.1602,2.00574,1.82975,-1.50198,1.82975,1.50198
11.1652,-1.98563,11.1652,1.98563,1.82985,-1.50206,1.82985,1.50206
11.1701,-1.9653,11.1701,1.9653,1.82995,-1.50214,1.82995,1.50214
11.175,-1.94474,11.175,1.94474,1.83004,-1.50222,1.83004,1.50222
11.1799,-1.92395,11.1799,1.92395,1.83014,-1.5023,1.83014,1.5023
11.1848,-1.90292,11.1848,1.90292,1.83024,-1.50237,1.83024,1.50237
11.1897,-1.88164,11.1897,1.88164,1.83033,-1.50245,1.83033,1.50245
11.1946,-1.86011,11.1946,1.86011,1.83043,-1.50253,1.83043,1.50253
11.1995,-1.83831,11.1995,1.83831,1.83053,-1.50261,1.83053,1.50261
11.2044,-1.81623,11.2044,1.81623,1.83062,-1.50269,1.83062,1.50269
11.2093,-1.79387,11.2093,1.79387,1.83072,-1.50277,1.83072,1.50277
11.2142,-1.77121,11.2142,1.77121,1.83082,-1.50285,1.83082,1.50285
11.2191,-1.74824,11.2191,1.74824,1.83091,-1.50293,1.83091,1.50293
11.224,-1.72495,11.224,1.72495,1.83101,-1.50301,1.83101,1.50301
11.2289,-1.70133,11.2289,1.70133,1.83111,-1.50309,1.83111,1.50309
11.2338,-1.67736,11.2338,1.67736,1.8312,-1.50317,1.8312,1.50317
11.2387,-1.65302,11.2387,1.65302,1.8313,-1.50325,1.8313,1.50325
11.2436,-1.62831,11.2436,1.62831,1.8314,-1.50333,1.8314,1.50333
11.2485,-1.6032,11.2485,1.6032,1.83149,-1.50341,1.83149,1.50341
11.2534,-1.57768,11.2534,1.57768,1.83159,-1.50349,1.83159,1.50349
11.2583,-1.55172,11.2583,1.55172,1.83168,-1.50357,1.83168,1.50357
11.2632,-1.5253,11.2632,1.5253,1.83178,-1.50365,1.83178,1.50365
11.2681,-1.49839,11.2681,1.49839,1.83188,-1.50372,1.83188,1.50372
11.273,-1.47098,11.273,1.47098,1.83197,-1.5038,1.83197,1.5038
11.2779,-1.44303,11.2779,1.44303,1.83207,-1.50388,1.83207,1.50388
11.2828,-1.41451,11.2828,1.41451,1.83216,-1.50396,1.83216,1.50396
11.2877,-1.38539,11.2877,1.38539,1.83226,-1.50404,1.83226,1.50404
11.2926,-1.35562,11.2926,1.35562,1.83236,-1.50412,1.83236,1.50412
11.2975,-1.32516,11.2975,1.32516,1.83245,-1.5042,1.83245,1.5042
11.3025,-1.29397,11.3025,1.29397,1.83255,-1.50428,1.83255,1.50428
11.3074,-1.26198,11.3074,1.26198,1.83264,-1.50436,1.83264,1.50436
11.3123,-1.22915,11.3123,1.22915,1.83274,-1.50444,1.83274,1.50444
11.3172,-1.19539,11.3172,1.19539,1.83283,-1.50452,1.83283,1.50452
11.3221,-1.16062,11.3221,1.16062,1.83293,-1.5046,1.83293,1.5046
11.327,-1.12476,11.327,1.12476,1.83303,-1.50468,1.83303,1.50468
11.3319,-1.08769,11.3319,1.08769,1.83312,-1.50475,1.83312,1.50475
11.3368,-1.0493,11.3368,1.0493,1.83322,-1.50483,1.83322,1.50483
11.3417,-1.00941,11.3417,1.00941,1.83331,-1.50491,1.83331,1.50491
11.3466,-0.967862,11.3466,0.967862,1.83341,-1.50499,1.83341,1.50499
11.3515,-0.924417,11.3515,0.924417,1.8335,-1.50507,1.8335,1.50507
11.3564,-0.878798,11.3564,0.878798,1.8336,-1.50515,1.8336,1.50515
11.3613,-0.830647,11.3613,0.830647,1.83369,-1.50523,1.83369,1.50523
11.3662,-0.779495,11.3662,0.779495,1.83379,-1.50531,1.83379,1.50531
11.3711,-0.724707,11.3711,0.724707,1.83388,-1.50539,1.83388,1.50539
11.376,-0.665384,11.376,0.665384,1.83398,-1.50547,1.83398,1.50547
11.3809,-0.600184,11.3809,0.600184,1.83407,-1.50555,1.83407,1.50555
11.3858,-0.526929,11.3858,0.526929,1.83417,-1.50562,1.83417,1.50562
11.3907,-0.44163,11.3907,0.44163,1.83426,-1.5057,1.83426,1.5057
11.3956,-0.335216,11.3956,0.335216,1.83436,-1.50578,1.83436,1.50578
11.4005,-0.172195,11.4005,0.172195,1.83445,-1.50586,1.83445,1.50586
11.175,0,11.6359,0,1.83455,-1.50594,1.83455,1.50594
11.0417,0,11.7791,0,1.83464,-1.50602,1.83464,1.50602
10.9475,0,11.883,0,1.83474,-1.5061,1.83474,1.5061
10.8709,0,11.9695,0,1.83483,-1.50618,1.83483,1.50618
10.8048,0,12.0453,0,1.83492,-1.50626,1.83492,1.50626
10.7461,0,12.1139,0,1.83502,-1.50633,1.83502,1.50633
10.6927,0,12.177,0,1.83511,-1.50641,1.83511,1.50641
10.6436,0,12.236,0,1.83521,-1.50649,1.83521,1.50649
10.5979,0,12.2915,0,1.8353,-1.50657,1.8353,1.50657
10.555,0,12.3442,0,1.8354,-1.50665,1.8354,1.50665
10.5145,0,12.3945,0,1.83549,-1.50673,1.83549,1.50673
10.4761,0,12.4427,0,1.83558,-1.50681,1.83558,1.50681
10.4395,0,12.4892,0,1.83568,-1.50689,1.83568,1.50689
10.4044,0,12.534,0,1.83577,-1.50696,1.83577,1.50696
10.3708,0,12.5774,0,1.83587,-1.50704,1.83587,1.50704
10.3385,0,12.6196,0,1.83596,-1.50712,1.83596,1.50712
10.3074,0,12.6605,0,1.83605,-1.5072,1.83605,1.5072
10.2772,0,12.7005,0,1.83615,-1.50728,1.83615,1.50728
10.2481,0,12.7394,0,1.83624,-1.50736,1.83624,1.50736
10.2198,0,12.7775,0,1.83634,-1.50744,1.83634,1.50744
10.1924,0,12.8148,0,1.83643,-1.50752,1.83643,1.50752
10.1657,0,12.8512,0,1.83652,-1.50759,1.83652,1.50759
10.1397,0,12.887,0,1.83662,-1.50767,1.83662,1.50767
10.1144,0,12.9222,0,1.83671,-1.50775,1.83671,1.50775
10.0897,0,12.9567,0,1.8368,-1.50783,1.8368,1.50783
10.0656,0,12.9906,0,1.8369,-1.50791,1.8369,1.50791
10.042,0,13.024,0,1.83699,-1.50799,1.83699,1.50799
10.019,0,13.0568,0,1.83708,-1.50807,1.83708,1.50807
9.99643,0,13.0892,0,1.83718,-1.50814,1.83718,1.50814
9.97433,0,13.1211,0,1.83727,-1.50822,1.83727,1.50822
9.95268,0,13.1526,0,1.83736,-1.5083,1.83736,1.5083
9.93144,0,13.1836,0,1.83746,-1.50838,1.83746,1.50838
9.9106,0,13.2143,0,1.83755,-1.50846,1.83755,1.50846
9.89014,0,13.2446,0,1.83764,-1.50854,1.83764,1.50854
9.87004,0,13.2745,0,1.83774,-1.50861,1.83774,1.50861
9.85029,0,13.3041,0,1.83783,-1.50869,1.83783,1.50869
9.83087,0,13.3333,0,1.83792,-1.50877,1.83792,1.50877
9.81177,0,13.3622,0,1.83802,-1.50885,1.83802,1.50885
9.79298,0,13.3908,0,1.83811,-1.50893,1.83811,1.50893
9.77448,0,13.4191,0,1.8382,-1.50901,1.8382,1.50901
9.75627,0,13.4471,0,1.83829,-1.50909,1.83829,1.50909
9.73833,0,13.4749,0,1.83839,-1.50916,1.83839,1.50916
9.72065,0,13.5024,0,1.83848,-1.50924,1.83848,1.50924
9.70322,0,13.5296,0,1.83857,-1.50932,1.83857,1.50932
9.68604,0,13.5566,0,1.83866,-1.5094,1.83866,1.5094
9.6691,0,13.5834,0,1.83876,-1.50948,1.83876,1.50948
9.65238,0,13.6099,0,1.83885,-1.50956,1.83885,1.50956
9.63589,0,13.6362,0,1.83894,-1.50963,1.83894,1.50963
9.6196,0,13.6623,0,1.83903,-1.50971,1.83903,1.50971
9.60353,0,13.6882,0,1.83913,-1.50979,1.83913,1.50979
9.58766,0,13.7139,0,1.83922,-1.50987,1.83922,1.50987
9.57198,0,13.7394,0,1.83931,-1.50995,1.83931,1.50995
9.55649,0,13.7647,0,1.8394,-1.51002,1.8394,1.51002
9.54119,0,13.7898,0,1.8395,-1.5101,1.8395,1.5101
9.52606,0,13.8148,0,1.83959,-1.51018,1.83959,1.51018
9.51111,0,13.8395,0,1.83968,-1.51026,1.83968,1.51026
9.49633,0,13.8641,0,1.83977,-1.51034,1.83977,1.51034
9.48171,0,13.8886,0,1.83986,-1.51042,1.83986,1.51042
9.46725,0,13.9128,0,1.83996,-1.51049,1.83996,1.51049
9.45295,0,13.937,0,1.84005,-1.51057,1.84005,1.51057
9.4388,0,13.9609,0,1.84014,-1.51065,1.84014,1.51065
9.42479,0,13.9847,0,1.84023,-1.51073,1.84023,1.51073
9.41094,0,14.0084,0,1.84032,-1.51081,1.84032,1.51081
9.39722,0,14.032,0,1.84041,-1.51088,1.84041,1.51088
9.38364,0,14.0553,0,1.84051,-1.51096,1.84051,1.51096
9.3702,0,14.0786,0,1.8406,-1.51104,1.8406,1.51104
9.35688,0,14.1017,0,1.84069,-1.51112,1.84069,1.51112
9.3437,0,14.1247,0,1.84078,-1.5112,1.84078,1.5112
9.33064,0,14.1476,0,1.84087,-1.51127,1.84087,1.51127
9.3177,0,14.1704,0,1.84096,-1.51135,1.84096,1.51135
9.30488,0,14.193,0,1.84106,-1.51143,1.84106,1.51143
9.29218,0,14.2155,0,1.84115,-1.51151,1.84115,1.51151
9.2796,0,14.2379,0,1.84124,-1.51159,1.84124,1.51159
9.26713,0,14.2602,0,1.84133,-1.51166,1.84133,1.51166
9.25477,0,14.2824,0,1.84142,-1.51174,1.84142,1.51174
9.24251,0,14.3045,0,1.84151,-1.51182,1.84151,1.51182
9.23036,0,14.3264,0,1.8416,-1.5119,1.8416,1.5119
9.21832,0,14.3483,0,1.84169,-1.51197,1.84169,1.51197
9.20637,0,14.3701,0,1.84178,-1.51205,1.84178,1.51205
9.19453,0,14.3917,0,1.84188,-1.51213,1.84188,1.51213
9.18278,0,14.4133,0,1.84197,-1.51221,1.84197,1.51221
9.17113,0,14.4348,0,1.84206,-1.51229,1.84206,1.51229
9.15958,0,14.4561,0,1.84215,-1.51236,1.84215,1.51236
9.14811,0,14.4774,0,1.84224,-1.51244,1.84224,1.51244
9.13674,0,14.4986,0,1.84233,-1.51252,1.84233,1.51252
9.12545,0,14.5197,0,1.84242,-1.5126,1.84242,1.5126
9.11426,0,14.5407,0,1.84251,-1.51267,1.84251,1.51267
9.10314,0,14.5617,0,1.8426,-1.51275,1.8426,1.51275
9.09212,0,14.5825,0,1.84269,-1.51283,1.84269,1.51283
9.08117,0,14.6033,0,1.84278,-1.51291,1.84278,1.51291
9.07031,0,14.6239,0,1.84287,-1.51299,1.84287,1.51299
9.05953,0,14.6445,0,1.84296,-1.51306,1.84296,1.51306
9.04882,0,14.6651,0,1.84305,-1.51314,1.84305,1.51314
9.03819,0,14.6855,0,1.84314,-1.51322,1.84314,1.51322
9.02764,0,14.7059,0,1.84323,-1.5133,1.84323,1.5133
9.01717,0,14.7262,0,1.84332,-1.51337,1.84332,1.51337
9.00676,0,14.7464,0,1.84341,-1.51345,1.84341,1.51345
8.99643,0,14.7666,0,1.8435,-1.51353,1.8435,1.51353
8.98618,0,14.7866,0,1.84359,-1.51361,1.84359,1.51361
8.97599,0,14.8066,0,1.84368,-1.51368,1.84368,1.51368
8.96587,0,14.8266,0,1.84377,-1.51376,1.84377,1.51376
8.95582,0,14.8465,0,1.84386,-1.51384,1.84386,1.51384
8.94583,0,14.8663,0,1.84395,-1.51392,1.84395,1.51392
8.93592,0,14.886,0,1.84404,-1.51399,1.84404,1.51399
8.92606,0,14.9057,0,1.84413,-1.51407,1.84413,1.51407
8.91627,0,14.9253,0,1.84422,-1.51415,1.84422,1.51415
8.90655,0,14.9448,0,1.84431,-1.51423,1.84431,1.51423
8.89689,0,14.9643,0,1.8444,-1.5143,1.8444,1.5143
8.88728,0,14.9837,0,1.84449,-1.51438,1.84449,1.51438
8.87774,0,15.0031,0,1.84458,-1.51446,1.84458,1.51446
8.86826,0,15.0224,0,1.84467,-1.51454,1.84467,1.51454
8.85884,0,15.0416,0,1.84476,-1.51461,1.84476,1.51461
8.84947,0,15.0608,0,1.84485,-1.51469,1.84485,1.51469
8.84017,0,15.08,0,1.84494,-1.51477,1.84494,1.51477
8.83092,0,15.099,0,1.84503,-1.51485,1.84503,1.51485
8.82172,0,15.118,0,1.84512,-1.51492,1.84512,1.51492
8.81258,0,15.137,0,1.84521,-1.515,1.84521,1.515
8.80349,0,15.1559,0,1.8453,-1.51508,1.8453,1.51508
8.79446,0,15.1748,0,1.84539,-1.51515,1.84539,1.51515
8.78548,0,15.1936,0,1.84548,-1.51523,1.84548,1.51523
8.77655,0,15.2123,0,1.84556,-1.51531,1.84556,1.51531
8.76768,0,15.231,0,1.84565,-1.51539,1.84565,1.51539
8.75885,0,15.2497,0,1.84574,-1.51546,1.84574,1.51546
8.75007,0,15.2683,0,1.84583,-1.51554,1.84583,1.51554
8.74135,0,15.2868,0,1.84592,-1.51562,1.84592,1.51562
8.73267,0,15.3053,0,1.84601,-1.5157,1.84601,1.5157
8.72404,0,15.3238,0,1.8461,-1.51577,1.8461,1.51577
8.71546,0,15.3422,0,1.84619,-1.51585,1.84619,1.51585
8.70693,0,15.3605,0,1.84628,-1.51593,1.84628,1.51593
8.69844,0,15.3788,0,1.84636,-1.516,1.84636,1.516
8.69,0,15.3971,0,1.84645,-1.51608,1.84645,1.51608
8.6816,0,15.4153,0,1.84654,-1.51616,1.84654,1.51616
8.67325,0,15.4335,0,1.84663,-1.51624,1.84663,1.51624
8.66495,0,15.4516,0,1.84672,-1.51631,1.84672,1.51631
8.65668,0,15.4697,0,1.84681,-1.51639,1.84681,1.51639
8.64846,0,15.4877,0,1.8469,-1.51647,1.8469,1.51647
8.64029,0,15.5057,0,1.84698,-1.51654,1.84698,1.51654
8.63215,0,15.5237,0,1.84707,-1.51662,1.84707,1.51662
8.62406,0,15.5416,0,1.84716,-1.5167,1.84716,1.5167
8.61601,0,15.5595,0,1.84725,-1.51677,1.84725,1.51677
8.608,0,15.5773,0,1.84734,-1.51685,1.84734,1.51685
8.60003,0,15.5951,0,1.84742,-1.51693,1.84742,1.51693
8.5921,0,15.6129,0,1.84751,-1.51701,1.84751,1.51701
8.58421,0,15.6306,0,1.8476,-1.51708,1.8476,1.51708
8.57636,0,15.6483,0,1.84769,-1.51716,1.84769,1.51716
8.56855,0,15.6659,0,1.84778,-1.51724,1.84778,1.51724
8.56078,0,15.6835,0,1.84786,-1.51731,1.84786,1.51731
8.55304,0,15.7011,0,1.84795,-1.51739,1.84795,1.51739
8.54535,0,15.7186,0,1.84804,-1.51747,1.84804,1.51747
8.53768,0,15.7361,0,1.84813,-1.51754,1.84813,1.51754
8.53006,0,15.7535,0,1.84822,-1.51762,1.84822,1.51762
8.52247,0,15.7709,0,1.8483,-1.5177,1.8483,1.5177
8.51492,0,15.7883,0,1.84839,-1.51777,1.84839,1.51777
8.50741,0,15.8056,0,1.84848,-1.51785,1.84848,1.51785
8.49993,0,15.8229,0,1.84857,-1.51793,1.84857,1.51793
8.49248,0,15.8402,0,1.84865,-1.51801,1.84865,1.51801
8.48507,0,15.8574,0,1.84874,-1.51808,1.84874,1.51808
8.47769,0,15.8746,0,1.84883,-1.51816,1.84883,1.51816
8.47035,0,15.8918,0,1.84892,-1.51824,1.84892,1.51824
8.46304,0,15.909,0,1.849,-1.51831,1.849,1.51831
8.45577,0,15.9261,0,1.84909,-1.51839,1.84909,1.51839
8.44852,0,15.9431,0,1.84918,-1.51847,1.84918,1.51847
8.44131,0,15.9602,0,1.84926,-1.51854,1.84926,1.51854
8.43414,0,15.9772,0,1.84935,-1.51862,1.84935,1.51862
8.42699,0,15.9941,0,1.84944,-1.5187,1.84944,1.5187
8.41987,0,16.0111,0,1.84953,-1.51877,1.84953,1.51877
8.41279,0,16.028,0,1.84961,-1.51885,1.84961,1.51885
8.40574,0,16.0449,0,1.8497,-1.51893,1.8497,1.51893
8.39872,0,16.0617,0,1.84979,-1.519,1.84979,1.519
8.39173,0,16.0785,0,1.84987,-1.51908,1.84987,1.51908
8.38477,0,16.0953,0,1.84996,-1.51916,1.84996,1.51916
8.37784,0,16.1121,0,1.85005,-1.51923,1.85005,1.51923
8.37094,0,16.1288,0,1.85013,-1.51931,1.85013,1.51931
8.36406,0,16.1455,0,1.85022,-1.51938,1.85022,1.51938
8.35722,0,16.1622,0,1.85031,-1.51946,1.85031,1.51946
8.35041,0,16.1788,0,1.85039,-1.51954,1.85039,1.51954
8.34362,0,16.1954,0,1.85048,-1.51961,1.85048,1.51961
8.33687,0,16.212,0,1.85057,-1.51969,1.85057,1.51969
8.33014,0,16.2286,0,1.85065,-1.51977,1.85065,1.51977
8.32344,0,16.2451,0,1.85074,-1.51984,1.85074,1.51984
8.31677,0,16.2616,0,1.85083,-1.51992,1.85083,1.51992
8.31012,0,16.2781,0,1.85091,-1.52,1.85091,1.52
8.3035,0,16.2945,0,1.851,-1.52007,1.851,1.52007
8.29691,0,16.3109,0,1.85109,-1.52015,1.85109,1.52015
8.29035,0,16.3273,0,1.85117,-1.52023,1.85117,1.52023
8.28381,0,16.3437,0,1.85126,-1.5203,1.85126,1.5203
8.27729,0,16.36,0,1.85134,-1.52038,1.85134,1.52038
8.27081,0,16.3763,0,1.85143,-1.52046,1.85143,1.52046
8.26435,0,16.3926,0,1.85152,-1.52053,1.85152,1.52053
8.25791,0,16.4089,0,1.8516,-1.52061,1.8516,1.52061
8.2515,0,16.4251,0,1.85169,-1.52068,1.85169,1.52068
8.24512,0,16.4413,0,1.85177,-1.52076,1.85177,1.52076
8.23876,0,16.4575,0,1.85186,-1.52084,1.85186,1.52084
8.23243,0,16.4737,0,1.85195,-1.52091,1.85195,1.52091
8.22612,0,16.4898,0,1.85203,-1.52099,1.85203,1.52099
8.21983,0,16.5059,0,1.85212,-1.52107,1.85212,1.52107
8.21357,0,16.522,0,1.8522,-1.52114,1.8522,1.52114
8.20733,0,16.5381,0,1.85229,-1.52122,1.85229,1.52122
8.20112,0,16.5541,0,1.85237,-1.52129,1.85237,1.52129
8.19493,0,16.5702,0,1.85246,-1.52137,1.85246,1.52137
8.18876,0,16.5862,0,1.85255,-1.52145,1.85255,1.52145
8.18261,0,16.6021,0,1.85263,-1.52152,1.85263,1.52152
8.17649,0,16.6181,0,1.85272,-1.5216,1.85272,1.5216
8.1704,0,16.634,0,1.8528,-1.52167,1.8528,1.52167
8.16432,0,16.6499,0,1.85289,-1.52175,1.85289,1.52175
8.15827,0,16.6658,0,1.85297,-1.52183,1.85297,1.52183
8.15224,0,16.6816,0,1.85306,-1.5219,1.85306,1.5219
8.14623,0,16.6975,0,1.85314,-1.52198,1.85314,1.52198
8.14024,0,16.7133,0,1.85323,-1.52206,1.85323,1.52206
8.13428,0,16.7291,0,1.85331,-1.52213,1.85331,1.52213
8.12833,0,16.7449,0,1.8534,-1.52221,1.8534,1.52221
8.12241,0,16.7606,0,1.85348,-1.52228,1.85348,1.52228
8.11651,0,16.7764,0,1.85357,-1.52236,1.85357,1.52236
8.11063,0,16.7921,0,1.85365,-1.52244,1.85365,1.52244
8.10477,0,16.8077,0,1.85374,-1.52251,1.85374,1.52251
8.09894,0,16.8234,0,1.85382,-1.52259,1.85382,1.52259
8.09312,0,16.8391,0,1.85391,-1.52266,1.85391,1.52266
8.08732,0,16.8547,0,1.85399,-1.52274,1.85399,1.52274
8.08155,0,16.8703,0,1.85408,-1.52282,1.85408,1.52282
8.07579,0,16.8859,0,1.85416,-1.52289,1.85416,1.52289
8.07006,0,16.9014,0,1.85425,-1.52297,1.85425,1.52297
8.06434,0,16.917,0,1.85433,-1.52304,1.85433,1.52304
8.05864,0,16.9325,0,1.85442,-1.52312,1.85442,1.52312
8.05297,0,16.948,0,1.8545,-1.52319,1.8545,1.52319
8.04731,0,16.9635,0,1.85459,-1.52327,1.85459,1.52327
8.04167,0,16.979,0,1.85467,-1.52335,1.85467,1.52335
8.03606,0,16.9944,0,1.85475,-1.52342,1.85475,1.52342
8.03046,0,17.0099,0,1.85484,-1.5235,1.85484,1.5235
8.02488,0,17.0253,0,1.85492,-1.52357,1.85492,1.52357
8.01932,0,17.0407,0,1.85501,-1.52365,1.85501,1.52365
8.01377,0,17.056,0,1.85509,-1.52373,1.85509,1.52373
8.00825,0,17.0714,0,1.85518,-1.5238,1.85518,1.5238
8.00275,0,17.0867,0,1.85526,-1.52388,1.85526,1.52388
7.99726,0,17.1021,0,1.85534,-1.52395,1.85534,1.52395
7.99179,0,17.1174,0,1.85543,-1.52403,1.85543,1.52403
7.98634,0,17.1326,0,1.85551,-1.5241,1.85551,1.5241
7.98091,0,17.1479,0,1.8556,-1.52418,1.8556,1.52418
7.97549,0,17.1631,0,1.85568,-1.52426,1.85568,1.52426
7.97009,0,17.1784,0,1.85576,-1.52433,1.85576,1.52433
7.96471,0,17.1936,0,1.85585,-1.52441,1.85585,1.52441
7.95935,0,17.2088,0,1.85593,-1.52448,1.85593,1.52448
7.95401,0,17.224,0,1.85602,-1.52456,1.85602,1.52456
7.94868,0,17.2391,0,1.8561,-1.52463,1.8561,1.52463
7.94337,0,17.2543,0,1.85618,-1.52471,1.85618,1.52471
7.93808,0,17.2694,0,1.85627,-1.52478,1.85627,1.52478
7.9328,0,17.2845,0,1.85635,-1.52486,1.85635,1.52486
7.92754,0,17.2996,0,1.85643,-1.52494,1.85643,1.52494
7.9223,0,17.3147,0,1.85652,-1.52501,1.85652,1.52501
7.91707,0,17.3297,0,1.8566,-1.52509,1.8566,1.52509
7.91186,0,17.3448,0,1.85668,-1.52516,1.85668,1.52516
7.90667,0,17.3598,0,1.85677,-1.52524,1.85677,1.52524
7.90149,0,17.3748,0,1.85685,-1.52531,1.85685,1.52531
7.89633,0,17.3898,0,1.85693,-1.52539,1.85693,1.52539
7.89118,0,17.4048,0,1.85702,-1.52546,1.85702,1.52546
7.88606,0,17.4197,0,1.8571,-1.52554,1.8571,1.52554
7.88094,0,17.4347,0,1.85718,-1.52562,1.85718,1.52562
7.87585,0,17.4496,0,1.85727,-1.52569,1.85727,1.52569
7.87076,0,17.4645,0,1.85735,-1.52577,1.85735,1.52577
7.8657,0,17.4794,0,1.85743,-1.52584,1.85743,1.52584
7.86065,0,17.4943,0,1.85752,-1.52592,1.85752,1.52592
7.85561,0,17.5092,0,1.8576,-1.52599,1.8576,1.52599
7.85059,0,17.524,0,1.85768,-1.52607,1.85768,1.52607
7.84559,0,17.5389,0,1.85777,-1.52614,1.85777,1.52614
7.8406,0,17.5537,0,1.85785,-1.52622,1.85785,1.52622
7.83562,0,17.5685,0,1.85793,-1.52629,1.85793,1.52629
7.83066,0,17.5833,0,1.85801,-1.52637,1.85801,1.52637
7.82572,0,17.5981,0,1.8581,-1.52644,1.8581,1.52644
7.82079,0,17.6129,0,1.85818,-1.52652,1.85818,1.52652
7.81587,0,17.6276,0,1.85826,-1.52659,1.85826,1.52659
7.81097,0,17.6423,0,1.85834,-1.52667,1.85834,1.52667
7.80608,0,17.6571,0,1.85843,-1.52675,1.85843,1.52675
7.80121,0,17.6718,0,1.85851,-1.52682,1.85851,1.52682
7.79635,0,17.6865,0,1.85859,-1.5269,1.85859,1.5269
7.79151,0,17.7011,0,1.85867,-1.52697,1.85867,1.52697
7.78668,0,17.7158,0,1.85876,-1.52705,1.85876,1.52705
7.78186,0,17.7305,0,1.85884,-1.52712,1.85884,1.52712
7.77706,0,17.7451,0,1.85892,-1.5272,1.85892,1.5272
7.77227,0,17.7597,0,1.859,-1.52727,1.859,1.52727
7.7675,0,17.7743,0,1.85909,-1.52735,1.85909,1.52735
7.76274,0,17.7889,0,1.85917,-1.52742,1.85917,1.52742
7.75799,0,17.8035,0,1.85925,-1.5275,1.85925,1.5275
7.75326,0,17.8181,0,1.85933,-1.52757,1.85933,1.52757
7.74854,0,17.8326,0,1.85941,-1.52765,1.85941,1.52765
7.74384,0,17.8472,0,1.8595,-1.52772,1.8595,1.52772
7.73914,0,17.8617,0,1.85958,-1.5278,1.85958,1.5278
7.73446,0,17.8762,0,1.85966,-1.52787,1.85966,1.52787
7.7298,0,17.8907,0,1.85974,-1.52795,1.85974,1.52795
7.72514,0,17.9052,0,1.85982,-1.52802,1.85982,1.52802
7.7205,0,17.9197,0,1.85991,-1.5281,1.85991,1.5281
7.71588,0,17.9341,0,1.85999,-1.52817,1.85999,1.52817
7.71126,0,17.9486,0,1.86007,-1.52825,1.86007,1.52825
7.70666,0,17.963,0,1.86015,-1.52832,1.86015,1.52832
7.70207,0,17.9775,0,1.86023,-1.5284,1.86023,1.5284
7.6975,0,17.9919,0,1.86031,-1.52847,1.86031,1.52847
7.69293,0,18.0063,0,1.8604,-1.52855,1.8604,1.52855
7.68838,0,18.0207,0,1.86048,-1.52862,1.86048,1.52862
7.68384,0,18.035,0,1.86056,-1.5287,1.86056,1.5287
7.67932,0,18.0494,0,1.86064,-1.52877,1.86064,1.52877
7.6748,0,18.0638,0,1.86072,-1.52885,1.86072,1.52885
7.6703,0,18.0781,0,1.8608,-1.52892,1.8608,1.52892
7.66581,0,18.0924,0,1.86088,-1.529,1.86088,1.529
7.66134,0,18.1067,0,1.86097,-1.52907,1.86097,1.52907
7.65687,0,18.121,0,1.86105,-1.52915,1.86105,1.52915
7.65242,0,18.1353,0,1.86113,-1.52922,1.86113,1.52922
7.64798,0,18.1496,0,1.86121,-1.5293,1.86121,1.5293
7.64355,0,18.1639,0,1.86129,-1.52937,1.86129,1.52937
7.63913,0,18.1781,0,1.86137,-1.52945,1.86137,1.52945
7.63472,0,18.1924,0,1.86145,-1.52952,1.86145,1.52952
7.63033,0,18.2066,0,1.86153,-1.52959,1.86153,1.52959
7.62595,0,18.2208,0,1.86161,-1.52967,1.86161,1.52967
7.62158,0,18.235,0,1.8617,-1.52974,1.8617,1.52974
7.61722,0,18.2492,0,1.86178,-1.52982,1.86178,1.52982
7.61287,0,18.2634,0,1.86186,-1.52989,1.86186,1.52989
7.60853,0,18.2776,0,1.86194,-1.52997,1.86194,1.52997
7.60421,0,18.2918,0,1.86202,-1.53004,1.86202,1.53004
7.59989,0,18.3059,0,1.8621,-1.53012,1.8621,1.53012
7.59559,0,18.32,0,1.86218,-1.53019,1.86218,1.53019
7.5913,0,18.3342,0,1.86226,-1.53027,1.86226,1.53027
7.58702,0,18.3483,0,1.86234,-1.53034,1.86234,1.53034
7.58275,0,18.3624,0,1.86242,-1.53042,1.86242,1.53042
7.57849,0,18.3765,0,1.8625,-1.53049,1.8625,1.53049
7.57425,0,18.3906,0,1.86258,-1.53057,1.86258,1.53057
7.57001,0,18.4047,0,1.86266,-1.53064,1.86266,1.53064
7.56578,0,18.4187,0,1.86274,-1.53071,1.86274,1.53071
7.56157,0,18.4328,0,1.86282,-1.53079,1.86282,1.53079
7.55736,0,18.4468,0,1.8629,-1.53086,1.8629,1.53086
7.55317,0,18.4609,0,1.86298,-1.53094,1.86298,1.53094
7.54899,0,18.4749,0,1.86307,-1.53101,1.86307,1.53101
7.54482,0,18.4889,0,1.86315,-1.53109,1.86315,1.53109
7.54065,0,18.5029,0,1.86323,-1.53116,1.86323,1.53116
7.5365,0,18.5169,0,1.86331,-1.53124,1.86331,1.53124
7.53236,0,18.5309,0,1.86339,-1.53131,1.86339,1.53131
7.52823,0,18.5448,0,1.86347,-1.53138,1.86347,1.53138
7.52411,0,18.5588,0,1.86355,-1.53146,1.86355,1.53146
7.52,0,18.5727,0,1.86363,-1.53153,1.86363,1.53153
7.5159,0,18.5867,0,1.86371,-1.53161,1.86371,1.53161
7.51181,0,18.6006,0,1.86379,-1.53168,1.86379,1.53168
7.50773,0,18.6145,0,1.86387,-1.53176,1.86387,1.53176
7.50366,0,18.6284,0,1.86394,-1.53183,1.86394,1.53183
7.4996,0,18.6423,0,1.86402,-1.5319,1.86402,1.5319
7.49555,0,18.6562,0,1.8641,-1.53198,1.8641,1.53198
7.49151,0,18.6701,0,1.86418,-1.53205,1.86418,1.53205
7.48748,0,18.684,0,1.86426,-1.53213,1.86426,1.53213
7.48346,0,18.6979,0,1.86434,-1.5322,1.86434,1.5322
7.47945,0,18.7117,0,1.86442,-1.53228,1.86442,1.53228
7.47545,0,18.7255,0,1.8645,-1.53235,1.8645,1.53235
7.47146,0,18.7394,0,1.86458,-1.53242,1.86458,1.53242
7.46748,0,18.7532,0,1.86466,-1.5325,1.86466,1.5325
7.46351,0,18.767,0,1.86474,-1.53257,1.86474,1.53257
7.45955,0,18.7808,0,1.86482,-1.53265,1.86482,1.53265
7.45559,0,18.7946,0,1.8649,-1.53272,1.8649,1.53272
7.45165,0,18.8084,0,1.86498,-1.5328,1.86498,1.5328
7.44772,0,18.8222,0,1.86506,-1.53287,1.86506,1.53287
7.44379,0,18.8359,0,1.86514,-1.53294,1.86514,1.53294
7.43988,0,18.8497,0,1.86522,-1.53302,1.86522,1.53302
7.43597,0,18.8634,0,1.8653,-1.53309,1.8653,1.53309
7.43207,0,18.8772,0,1.86537,-1.53317,1.86537,1.53317
7.42819,0,18.8909,0,1.86545,-1.53324,1.86545,1.53324
7.42431,0,18.9046,0,1.86553,-1.53331,1.86553,1.53331
7.42044,0,18.9183,0,1.86561,-1.53339,1.86561,1.53339
7.41658,0,18.932,0,1.86569,-1.53346,1.86569,1.53346
7.41273,0,18.9457,0,1.86577,-1.53354,1.86577,1.53354
7.40889,0,18.9594,0,1.86585,-1.53361,1.86585,1.53361
7.40505,0,18.9731,0,1.86593,-1.53368,1.86593,1.53368
7.40123,0,18.9868,0,1.86601,-1.53376,1.86601,1.53376
7.39741,0,19.0004,0,1.86608,-1.53383,1.86608,1.53383
7.39361,0,19.0141,0,1.86616,-1.53391,1.86616,1.53391
7.38981,0,19.0277,0,1.86624,-1.53398,1.86624,1.53398
7.38602,0,19.0413,0,1.86632,-1.53405,1.86632,1.53405
7.38224,0,19.055,0,1.8664,-1.53413,1.8664,1.53413
7.37847,0,19.0686,0,1.86648,-1.5342,1.86648,1.5342
7.3747,0,19.0822,0,1.86656,-1.53428,1.86656,1.53428
7.37095,0,19.0958,0,1.86663,-1.53435,1.86663,1.53435
7.3672,0,19.1094,0,1.86671,-1.53442,1.86671,1.53442
7.36347,0,19.123,0,1.86679,-1.5345,1.86679,1.5345
7.35974,0,19.1365,0,1.86687,-1.53457,1.86687,1.53457
7.35602,0,19.1501,0,1.86695,-1.53465,1.86695,1.53465
7.3523,0,19.1636,0,1.86703,-1.53472,1.86703,1.53472
7.3486,0,19.1772,0,1.8671,-1.53479,1.8671,1.53479
7.3449,0,19.1907,0,1.86718,-1.53487,1.86718,1.53487
7.34122,0,19.2043,0,1.86726,-1.53494,1.86726,1.53494
7.33754,0,19.2178,0,1.86734,-1.53501,1.86734,1.53501
7.33387,0,19.2313,0,1.86742,-1.53509,1.86742,1.53509
7.33021,0,19.2448,0,1.86749,-1.53516,1.86749,1.53516
7.32655,0,19.2583,0,1.86757,-1.53524,1.86757,1.53524
7.3229,0,19.2718,0,1.86765,-1.53531,1.86765,1.53531
7.31927,0,19.2853,0,1.86773,-1.53538,1.86773,1.53538
7.31564,0,19.2988,0,1.86781,-1.53546,1.86781,1.53546
7.31201,0,19.3122,0,1.86788,-1.53553,1.86788,1.53553
7.3084,0,19.3257,0,1.86796,-1.5356,1.86796,1.5356
7.30479,0,19.3391,0,1.86804,-1.53568,1.86804,1.53568
7.3012,0,19.3526,0,1.86812,-1.53575,1.86812,1.53575
7.29761,0,19.366,0,1.86819,-1.53583,1.86819,1.53583
7.29402,0,19.3794,0,1.86827,-1.5359,1.86827,1.5359
7.29045,0,19.3929,0,1.86835,-1.53597,1.86835,1.53597
7.28688,0,19.4063,0,1.86843,-1.53605,1.86843,1.53605
7.28332,0,19.4197,0,1.8685,-1.53612,1.8685,1.53612
7.27977,0,19.4331,0,1.86858,-1.53619,1.86858,1.53619
7.27623,0,19.4465,0,1.86866,-1.53627,1.86866,1.53627
7.27269,0,19.4598,0,1.86874,-1.53634,1.86874,1.53634
7.26916,0,19.4732,0,1.86881,-1.53641,1.86881,1.53641
7.26564,0,19.4866,0,1.86889,-1.53649,1.86889,1.53649
7.26213,0,19.4999,0,1.86897,-1.53656,1.86897,1.53656
7.25862,0,19.5133,0,1.86905,-1.53663,1.86905,1.53663
7.25512,0,19.5266,0,1.86912,-1.53671,1.86912,1.53671
7.25163,0,19.54,0,1.8692,-1.53678,1.8692,1.53678
7.24815,0,19.5533,0,1.86928,-1.53685,1.86928,1.53685
7.24467,0,19.5666,0,1.86935,-1.53693,1.86935,1.53693
7.2412,0,19.5799,0,1.86943,-1.537,1.86943,1.537
7.23774,0,19.5932,0,1.86951,-1.53708,1.86951,1.53708
7.23429,0,19.6065,0,1.86959,-1.53715,1.86959,1.53715
7.23084,0,19.6198,0,1.86966,-1.53722,1.86966,1.53722
7.2274,0,19.6331,0,1.86974,-1.5373,1.86974,1.5373
7.22397,0,19.6464,0,1.86982,-1.53737,1.86982,1.53737
7.22054,0,19.6597,0,1.86989,-1.53744,1.86989,1.53744
7.21713,0,19.6729,0,1.86997,-1.53752,1.86997,1.53752
7.21372,0,19.6862,0,1.87005,-1.53759,1.87005,1.53759
7.21031,0,19.6994,0,1.87012,-1.53766,1.87012,1.53766
7.20692,0,19.7127,0,1.8702,-1.53774,1.8702,1.53774
7.20353,0,19.7259,0,1.87028,-1.53781,1.87028,1.53781
7.20014,0,19.7392,0,1.87035,-1.53788,1.87035,1.53788
7.19677,0,19.7524,0,1.87043,-1.53796,1.87043,1.53796
7.1934,0,19.7656,0,1.87051,-1.53803,1.87051,1.53803
7.19004,0,19.7788,0,1.87058,-1.5381,1.87058,1.5381
7.18668,0,19.792,0,1.87066,-1.53817,1.87066,1.53817
7.18334,0,19.8052,0,1.87074,-1.53825,1.87074,1.53825
7.17999,0,19.8184,0,1.87081,-1.53832,1.87081,1.53832
7.17666,0,19.8316,0,1.87089,-1.53839,1.87089,1.53839
7.17333,0,19.8447,0,1.87096,-1.53847,1.87096,1.53847
7.17001,0,19.8579,0,1.87104,-1.53854,1.87104,1.53854
7.1667,0,19.8711,0,1.87112,-1.53861,1.87112,1.53861
7.16339,0,19.8842,0,1.87119,-1.53869,1.87119,1.53869
7.16009,0,19.8974,0,1.87127,-1.53876,1.87127,1.53876
7.1568,0,19.9105,0,1.87135,-1.53883,1.87135,1.53883
7.15351,0,19.9236,0,1.87142,-1.53891,1.87142,1.53891
7.15023,0,19.9368,0,1.8715,-1.53898,1.8715,1.53898
7.14696,0,19.9499,0,1.87157,-1.53905,1.87157,1.53905
7.14369,0,19.963,0,1.87165,-1.53913,1.87165,1.53913
7.14043,0,19.9761,0,1.87172,-1.5392,1.87172,1.5392
7.13717,0,19.9892,0,1.8718,-1.53927,1.8718,1.53927
7.13393,0,20.0023,0,1.87188,-1.53934,1.87188,1.53934
7.13069,0,20.0154,0,1.87195,-1.53942,1.87195,1.53942
7.12745,0,20.0285,0,1.87203,-1.53949,1.87203,1.53949
7.12422,0,20.0416,0,1.8721,-1.53956,1.8721,1.53956
7.121,0,20.0546,0,1.87218,-1.53964,1.87218,1.53964
7.11779,0,20.0677,0,1.87226,-1.53971,1.87226,1.53971
7.11458,0,20.0808,0,1.87233,-1.53978,1.87233,1.53978
7.11137,0,20.0938,0,1.87241,-1.53986,1.87241,1.53986
7.10818,0,20.1069,0,1.87248,-1.53993,1.87248,1.53993
7.10499,0,20.1199,0,1.87256,-1.54,1.87256,1.54
7.1018,0,20.1329,0,1.87263,-1.54007,1.87263,1.54007
7.09863,0,20.146,0,1.87271,-1.54015,1.87271,1.54015
7.09545,0,20.159,0,1.87278,-1.54022,1.87278,1.54022
7.09229,0,20.172,0,1.87286,-1.54029,1.87286,1.54029
7.08913,0,20.185,0,1.87293,-1.54037,1.87293,1.54037
7.08598,0,20.198,0,1.87301,-1.54044,1.87301,1.54044
7.08283,0,20.211,0,1.87308,-1.54051,1.87308,1.54051
7.07969,0,20.224,0,1.87316,-1.54058,1.87316,1.54058
7.07655,0,20.237,0,1.87323,-1.54066,1.87323,1.54066
7.07343,0,20.25,0,1.87331,-1.54073,1.87331,1.54073
7.0703,0,20.2629,0,1.87338,-1.5408,1.87338,1.5408
7.06719,0,20.2759,0,1.87346,-1.54087,1.87346,1.54087
7.06408,0,20.2889,0,1.87353,-1.54095,1.87353,1.54095
7.06097,0,20.3018,0,1.87361,-1.54102,1.87361,1.54102
7.05787,0,20.3148,0,1.87368,-1.54109,1.87368,1.54109
7.05478,0,20.3277,0,1.87376,-1.54117,1.87376,1.54117
7.05169,0,20.3406,0,1.87383,-1.54124,1.87383,1.54124
7.04861,0,20.3536,0,1.87391,-1.54131,1.87391,1.54131
7.04554,0,20.3665,0,1.87398,-1.54138,1.87398,1.54138
7.04247,0,20.3794,0,1.87406,-1.54146,1.87406,1.54146
7.03941,0,20.3923,0,1.87413,-1.54153,1.87413,1.54153
7.03635,0,20.4052,0,1.87421,-1.5416,1.87421,1.5416
7.0333,0,20.4181,0,1.87428,-1.54167,1.87428,1.54167
7.03025,0,20.431,0,1.87436,-1.54175,1.87436,1.54175
7.02721,0,20.4439,0,1.87443,-1.54182,1.87443,1.54182
7.02418,0,20.4568,0,1.87451,-1.54189,1.87451,1.54189
7.02115,0,20.4697,0,1.87458,-1.54196,1.87458,1.54196
7.01812,0,20.4826,0,1.87465,-1.54204,1.87465,1.54204
7.01511,0,20.4954,0,1.87473,-1.54211,1.87473,1.54211
7.01209,0,20.5083,0,1.8748,-1.54218,1.8748,1.54218
7.00909,0,20.5212,0,1.87488,-1.54225,1.87488,1.54225
7.00609,0,20.534,0,1.87495,-1.54233,1.87495,1.54233
7.00309,0,20.5469,0,1.87503,-1.5424,1.87503,1.5424
7.0001,0,20.5597,0,1.8751,-1.54247,1.8751,1.54247
6.99712,0,20.5725,0,1.87517,-1.54254,1.87517,1.54254
6.99414,0,20.5854,0,1.87525,-1.54262,1.87525,1.54262
6.99117,0,20.5982,0,1.87532,-1.54269,1.87532,1.54269
6.9882,0,20.611,0,1.8754,-1.54276,1.8754,1.54276
6.98524,0,20.6238,0,1.87547,-1.54283,1.87547,1.54283
6.98228,0,20.6366,0,1.87555,-1.54291,1.87555,1.54291
6.97933,0,20.6494,0,1.87562,-1.54298,1.87562,1.54298
6.97639,0,20.6622,0,1.87569,-1.54305,1.87569,1.54305
6.97344,0,20.675,0,1.87577,-1.54312,1.87577,1.54312
6.97051,0,20.6878,0,1.87584,-1.5432,1.87584,1.5432
6.96758,0,20.7006,0,1.87591,-1.54327,1.87591,1.54327
6.96466,0,20.7134,0,1.87599,-1.54334,1.87599,1.54334
6.96174,0,20.7261,0,1.87606,-1.54341,1.87606,1.54341
6.95882,0,20.7389,0,1.87614,-1.54348,1.87614,1.54348
6.95592,0,20.7517,0,1.87621,-1.54356,1.87621,1.54356
6.95301,0,20.7644,0,1.87628,-1.54363,1.87628,1.54363
6.95011,0,20.7772,0,1.87636,-1.5437,1.87636,1.5437
6.94722,0,20.7899,0,1.87643,-1.54377,1.87643,1.54377
6.94433,0,20.8027,0,1.8765,-1.54385,1.8765,1.54385
6.94145,0,20.8154,0,1.87658,-1.54392,1.87658,1.54392
6.93858,0,20.8281,0,1.87665,-1.54399,1.87665,1.54399
6.9357,0,20.8408,0,1.87672,-1.54406,1.87672,1.54406
6.93284,0,20.8536,0,1.8768,-1.54413,1.8768,1.54413
6.92998,0,20.8663,0,1.87687,-1.54421,1.87687,1.54421
6.92712,0,20.879,0,1.87694,-1.54428,1.87694,1.54428
6.92427,0,20.8917,0,1.87702,-1.54435,1.87702,1.54435
6.92142,0,20.9044,0,1.87709,-1.54442,1.87709,1.54442
6.91858,0,20.9171,0,1.87716,-1.54449,1.87716,1.54449
6.91574,0,20.9298,0,1.87724,-1.54457,1.87724,1.54457
6.91291,0,20.9425,0,1.87731,-1.54464,1.87731,1.54464
6.91009,0,20.9551,0,1.87738,-1.54471,1.87738,1.54471
6.90727,0,20.9678,0,1.87746,-1.54478,1.87746,1.54478
6.90445,0,20.9805,0,1.87753,-1.54485,1.87753,1.54485
6.90164,0,20.9932,0,1.8776,-1.54493,1.8776,1.54493
6.89883,0,21.0058,0,1.87767,-1.545,1.87767,1.545
6.89603,0,21.0185,0,1.87775,-1.54507,1.87775,1.54507
6.89323,0,21.0311,0,1.87782,-1.54514,1.87782,1.54514
6.89044,0,21.0438,0,1.87789,-1.54521,1.87789,1.54521
6.88766,0,21.0564,0,1.87797,-1.54529,1.87797,1.54529
6.88488,0,21.069,0,1.87804,-1.54536,1.87804,1.54536
6.8821,0,21.0817,0,1.87811,-1.54543,1.87811,1.54543
6.87933,0,21.0943,0,1.87818,-1.5455,1.87818,1.5455
6.87656,0,21.1069,0,1.87826,-1.54557,1.87826,1.54557
6.8738,0,21.1195,0,1.87833,-1.54565,1.87833,1.54565
6.87104,0,21.1322,0,1.8784,-1.54572,1.8784,1.54572
6.86829,0,21.1448,0,1.87847,-1.54579,1.87847,1.54579
6.86554,0,21.1574,0,1.87855,-1.54586,1.87855,1.54586
6.86279,0,21.17,0,1.87862,-1.54593,1.87862,1.54593
6.86006,0,21.1826,0,1.87869,-1.54601,1.87869,1.54601
6.85732,0,21.1952,0,1.87876,-1.54608,1.87876,1.54608
6.85459,0,21.2077,0,1.87884,-1.54615,1.87884,1.54615
6.85187,0,21.2203,0,1.87891,-1.54622,1.87891,1.54622
6.84915,0,21.2329,0,1.87898,-1.54629,1.87898,1.54629
6.84643,0,21.2455,0,1.87905,-1.54636,1.87905,1.54636
6.84372,0,21.258,0,1.87912,-1.54644,1.87912,1.54644
6.84102,0,21.2706,0,1.8792,-1.54651,1.8792,1.54651
6.83831,0,21.2831,0,1.87927,-1.54658,1.87927,1.54658
6.83562,0,21.2957,0,1.87934,-1.54665,1.87934,1.54665
6.83293,0,21.3082,0,1.87941,-1.54672,1.87941,1.54672
6.83024,0,21.3208,0,1.87949,-1.54679,1.87949,1.54679
6.82755,0,21.3333,0,1.87956,-1.54687,1.87956,1.54687
6.82488,0,21.3459,0,1.87963,-1.54694,1.87963,1.54694
6.8222,0,21.3584,0,1.8797,-1.54701,1.8797,1.54701
6.81953,0,21.3709,0,1.87977,-1.54708,1.87977,1.54708
6.81687,0,21.3834,0,1.87984,-1.54715,1.87984,1.54715
6.81421,0,21.396,0,1.87992,-1.54722,1.87992,1.54722
6.81155,0,21.4085,0,1.87999,-1.5473,1.87999,1.5473
6.8089,0,21.421,0,1.88006,-1.54737,1.88006,1.54737
6.80625,0,21.4335,0,1.88013,-1.54744,1.88013,1.54744
6.80361,0,21.446,0,1.8802,-1.54751,1.8802,1.54751
6.80097,0,21.4585,0,1.88027,-1.54758,1.88027,1.54758
6.79834,0,21.471,0,1.88035,-1.54765,1.88035,1.54765
6.79571,0,21.4835,0,1.88042,-1.54773,1.88042,1.54773
6.79308,0,21.4959,0,1.88049,-1.5478,1.88049,1.5478
6.79046,0,21.5084,0,1.88056,-1.54787,1.88056,1.54787
6.78784,0,21.5209,0,1.88063,-1.54794,1.88063,1.54794
6.78523,0,21.5334,0,1.8807,-1.54801,1.8807,1.54801
6.78262,0,21.5458,0,1.88077,-1.54808,1.88077,1.54808
6.78002,0,21.5583,0,1.88085,-1.54815,1.88085,1.54815
6.77742,0,21.5707,0,1.88092,-1.54823,1.88092,1.54823
6.77483,0,21.5832,0,1.88099,-1.5483,1.88099,1.5483
6.77224,0,21.5956,0,1.88106,-1.54837,1.88106,1.54837
6.76965,0,21.6081,0,1.88113,-1.54844,1.88113,1.54844
6.76707,0,21.6205,0,1.8812,-1.54851,1.8812,1.54851
6.76449,0,21.633,0,1.88127,-1.54858,1.88127,1.54858
6.76192,0,21.6454,0,1.88134,-1.54865,1.88134,1.54865
6.75935,0,21.6578,0,1.88142,-1.54872,1.88142,1.54872
6.75678,0,21.6702,0,1.88149,-1.5488,1.88149,1.5488
6.75422,0,21.6827,0,1.88156,-1.54887,1.88156,1.54887
6.75166,0,21.6951,0,1.88163,-1.54894,1.88163,1.54894
6.74911,0,21.7075,0,1.8817,-1.54901,1.8817,1.54901
6.74656,0,21.7199,0,1.88177,-1.54908,1.88177,1.54908
6.74402,0,21.7323,0,1.88184,-1.54915,1.88184,1.54915
6.74148,0,21.7447,0,1.88191,-1.54922,1.88191,1.54922
6.73894,0,21.7571,0,1.88198,-1.5493,1.88198,1.5493
6.73641,0,21.7695,0,1.88205,-1.54937,1.88205,1.54937
6.73388,0,21.7819,0,1.88212,-1.54944,1.88212,1.54944
6.73135,0,21.7943,0,1.88219,-1.54951,1.88219,1.54951
6.72883,0,21.8066,0,1.88227,-1.54958,1.88227,1.54958
6.72632,0,21.819,0,1.88234,-1.54965,1.88234,1.54965
6.72381,0,21.8314,0,1.88241,-1.54972,1.88241,1.54972
6.7213,0,21.8437,0,1.88248,-1.54979,1.88248,1.54979
6.71879,0,21.8561,0,1.88255,-1.54986,1.88255,1.54986
6.71629,0,21.8685,0,1.88262,-1.54994,1.88262,1.54994
6.7138,0,21.8808,0,1.88269,-1.55001,1.88269,1.55001
6.71131,0,21.8932,0,1.88276,-1.55008,1.88276,1.55008
6.70882,0,21.9055,0,1.88283,-1.55015,1.88283,1.55015
6.70633,0,21.9179,0,1.8829,-1.55022,1.8829,1.55022
6.70385,0,21.9302,0,1.88297,-1.55029,1.88297,1.55029
6.70138,0,21.9425,0,1.88304,-1.55036,1.88304,1.55036
6.6989,0,21.9549,0,1.88311,-1.55043,1.88311,1.55043
6.69644,0,21.9672,0,1.88318,-1.5505,1.88318,1.5505
6.69397,0,21.9795,0,1.88325,-1.55058,1.88325,1.55058
6.69151,0,21.9918,0,1.88332,-1.55065,1.88332,1.55065
6.68905,0,22.0042,0,1.88339,-1.55072,1.88339,1.55072
6.6866,0,22.0165,0,1.88346,-1.55079,1.88346,1.55079
6.68415,0,22.0288,0,1.88353,-1.55086,1.88353,1.55086
6.68171,0,22.0411,0,1.8836,-1.55093,1.8836,1.55093
6.67927,0,22.0534,0,1.88367,-1.551,1.88367,1.551
6.67683,0,22.0657,0,1.88374,-1.55107,1.88374,1.55107
6.67439,0,22.078,0,1.88381,-1.55114,1.88381,1.55114
6.67196,0,22.0903,0,1.88388,-1.55121,1.88388,1.55121
6.66954,0,22.1026,0,1.88395,-1.55128,1.88395,1.55128
6.66712,0,22.1148,0,1.88402,-1.55136,1.88402,1.55136
6.6647,0,22.1271,0,1.88409,-1.55143,1.88409,1.55143
6.66228,0,22.1394,0,1.88416,-1.5515,1.88416,1.5515
6.65987,0,22.1517,0,1.88423,-1.55157,1.88423,1.55157
6.65746,0,22.1639,0,1.8843,-1.55164,1.8843,1.55164
6.65506,0,22.1762,0,1.88437,-1.55171,1.88437,1.55171
6.65266,0,22.1885,0,1.88444,-1.55178,1.88444,1.55178
6.65026,0,22.2007,0,1.88451,-1.55185,1.88451,1.55185
6.64787,0,22.213,0,1.88458,-1.55192,1.88458,1.55192
6.64548,0,22.2252,0,1.88465,-1.55199,1.88465,1.55199
6.6431,0,22.2375,0,1.88471,-1.55206,1.88471,1.55206
6.64071,0,22.2497,0,1.88478,-1.55213,1.88478,1.55213
6.63834,0,22.262,0,1.88485,-1.5522,1.88485,1.5522
6.63596,0,22.2742,0,1.88492,-1.55228,1.88492,1.55228
6.63359,0,22.2864,0,1.88499,-1.55235,1.88499,1.55235
6.63122,0,22.2987,0,1.88506,-1.55242,1.88506,1.55242
6.62886,0,22.3109,0,1.88513,-1.55249,1.88513,1.55249
6.6265,0,22.3231,0,1.8852,-1.55256,1.8852,1.55256
6.62414,0,22.3353,0,1.88527,-1.55263,1.88527,1.55263
6.62179,0,22.3475,0,1.88534,-1.5527,1.88534,1.5527
6.61944,0,22.3597,0,1.88541,-1.55277,1.88541,1.55277
6.6171,0,22.372,0,1.88548,-1.55284,1.88548,1.55284
6.61476,0,22.3842,0,1.88554,-1.55291,1.88554,1.55291
6.61242,0,22.3964,0,1.88561,-1.55298,1.88561,1.55298
6.61008,0,22.4086,0,1.88568,-1.55305,1.88568,1.55305
6.60775,0,22.4207,0,1.88575,-1.55312,1.88575,1.55312
6.60542,0,22.4329,0,1.88582,-1.55319,1.88582,1.55319
6.6031,0,22.4451,0,1.88589,-1.55326,1.88589,1.55326
6.60078,0,22.4573,0,1.88596,-1.55333,1.88596,1.55333
6.59846,0,22.4695,0,1.88603,-1.5534,1.88603,1.5534
6.59615,0,22.4817,0,1.8861,-1.55347,1.8861,1.55347
6.59383,0,22.4938,0,1.88616,-1.55355,1.88616,1.55355
6.59153,0,22.506,0,1.88623,-1.55362,1.88623,1.55362
6.58922,0,22.5182,0,1.8863,-1.55369,1.8863,1.55369
6.58692,0,22.5303,0,1.88637,-1.55376,1.88637,1.55376
6.58463,0,22.5425,0,1.88644,-1.55383,1.88644,1.55383
6.58233,0,22.5547,0,1.88651,-1.5539,1.88651,1.5539
6.58004,0,22.5668,0,1.88658,-1.55397,1.88658,1.55397
6.57776,0,22.579,0,1.88664,-1.55404,1.88664,1.55404
6.57547,0,22.5911,0,1.88671,-1.55411,1.88671,1.55411
6.57319,0,22.6032,0,1.88678,-1.55418,1.88678,1.55418
6.57092,0,22.6154,0,1.88685,-1.55425,1.88685,1.55425
6.56865,0,22.6275,0,1.88692,-1.55432,1.88692,1.55432
6.56638,0,22.6397,0,1.88699,-1.55439,1.88699,1.55439
6.56411,0,22.6518,0,1.88705,-1.55446,1.88705,1.55446
6.56185,0,22.6639,0,1.88712,-1.55453,1.88712,1.55453
6.55959,0,22.676,0,1.88719,-1.5546,1.88719,1.5546
6.55733,0,22.6882,0,1.88726,-1.55467,1.88726,1.55467
6.55508,0,22.7003,0,1.88733,-1.55474,1.88733,1.55474
6.55283,0,22.7124,0,1.88739,-1.55481,1.88739,1.55481
6.55058,0,22.7245,0,1.88746,-1.55488,1.88746,1.55488
6.54834,0,22.7366,0,1.88753,-1.55495,1.88753,1.55495
6.5461,0,22.7487,0,1.8876,-1.55502,1.8876,1.55502
6.54386,0,22.7608,0,1.88767,-1.55509,1.88767,1.55509
6.54163,0,22.7729,0,1.88773,-1.55516,1.88773,1.55516
6.5394,0,22.785,0,1.8878,-1.55523,1.8878,1.55523
6.53717,0,22.7971,0,1.88787,-1.5553,1.88787,1.5553
6.53495,0,22.8092,0,1.88794,-1.55537,1.88794,1.55537
6.53273,0,22.8213,0,1.888,-1.55544,1.888,1.55544
6.53051,0,22.8333,0,1.88807,-1.55551,1.88807,1.55551
6.5283,0,22.8454,0,1.88814,-1.55558,1.88814,1.55558
6.52608,0,22.8575,0,1.88821,-1.55565,1.88821,1.55565
6.52388,0,22.8696,0,1.88828,-1.55572,1.88828,1.55572
6.52167,0,22.8816,0,1.88834,-1.55579,1.88834,1.55579
6.51947,0,22.8937,0,1.88841,-1.55586,1.88841,1.55586
6.51727,0,22.9058,0,1.88848,-1.55593,1.88848,1.55593
6.51508,0,22.9178,0,1.88855,-1.556,1.88855,1.556
6.51289,0,22.9299,0,1.88861,-1.55607,1.88861,1.55607
6.5107,0,22.9419,0,1.88868,-1.55614,1.88868,1.55614
6.50851,0,22.954,0,1.88875,-1.55621,1.88875,1.55621
6.50633,0,22.966,0,1.88882,-1.55628,1.88882,1.55628
6.50415,0,22.9781,0,1.88888,-1.55635,1.88888,1.55635
6.50197,0,22.9901,0,1.88895,-1.55642,1.88895,1.55642
6.4998,0,23.0022,0,1.88902,-1.55649,1.88902,1.55649
6.49763,0,23.0142,0,1.88908,-1.55656,1.88908,1.55656
6.49546,0,23.0262,0,1.88915,-1.55663,1.88915,1.55663
6.4933,0,23.0383,0,1.88922,-1.5567,1.88922,1.5567
6.49114,0,23.0503,0,1.88929,-1.55677,1.88929,1.55677
6.48898,0,23.0623,0,1.88935,-1.55684,1.88935,1.55684
6.48683,0,23.0743,0,1.88942,-1.55691,1.88942,1.55691
6.48468,0,23.0863,0,1.88949,-1.55698,1.88949,1.55698
6.48253,0,23.0984,0,1.88955,-1.55705,1.88955,1.55705
6.48038,0,23.1104,0,1.88962,-1.55712,1.88962,1.55712
6.47824,0,23.1224,0,1.88969,-1.55719,1.88969,1.55719
6.4761,0,23.1344,0,1.88975,-1.55726,1.88975,1.55726
6.47396,0,23.1464,0,1.88982,-1.55733,1.88982,1.55733
6.47183,0,23.1584,0,1.88989,-1.5574,1.88989,1.5574
6.4697,0,23.1704,0,1.88996,-1.55747,1.88996,1.55747
6.46757,0,23.1824,0,1.89002,-1.55754,1.89002,1.55754
6.46545,0,23.1944,0,1.89009,-1.55761,1.89009,1.55761
6.46333,0,23.2064,0,1.89016,-1.55768,1.89016,1.55768
6.46121,0,23.2183,0,1.89022,-1.55775,1.89022,1.55775
6.45909,0,23.2303,0,1.89029,-1.55782,1.89029,1.55782
6.45698,0,23.2423,0,1.89036,-1.55789,1.89036,1.55789
6.45487,0,23.2543,0,1.89042,-1.55796,1.89042,1.55796
6.45276,0,23.2663,0,1.89049,-1.55803,1.89049,1.55803
6.45066,0,23.2782,0,1.89055,-1.5581,1.89055,1.5581
6.44856,0,23.2902,0,1.89062,-1.55817,1.89062,1.55817
6.44646,0,23.3022,0,1.89069,-1.55824,1.89069,1.55824
6.44437,0,23.3141,0,1.89075,-1.55831,1.89075,1.55831
6.44227,0,23.3261,0,1.89082,-1.55838,1.89082,1.55838
6.44018,0,23.338,0,1.89089,-1.55845,1.89089,1.55845
6.4381,0,23.35,0,1.89095,-1.55852,1.89095,1.55852
6.43601,0,23.3619,0,1.89102,-1.55859,1.89102,1.55859
6.43393,0,23.3739,0,1.89109,-1.55865,1.89109,1.55865
6.43186,0,23.3858,0,1.89115,-1.55872,1.89115,1.55872
6.42978,0,23.3978,0,1.89122,-1.55879,1.89122,1.55879
6.42771,0,23.4097,0,1.89128,-1.55886,1.89128,1.55886
6.42564,0,23.4217,0,1.89135,-1.55893,1.89135,1.55893
6.42357,0,23.4336,0,1.89142,-1.559,1.89142,1.559
6.42151,0,23.4455,0,1.89148,-1.55907,1.89148,1.55907
6.41945,0,23.4575,0,1.89155,-1.55914,1.89155,1.55914
6.41739,0,23.4694,0,1.89161,-1.55921,1.89161,1.55921
6.41534,0,23.4813,0,1.89168,-1.55928,1.89168,1.55928
6.41328,0,23.4932,0,1.89175,-1.55935,1.89175,1.55935
6.41123,0,23.5051,0,1.89181,-1.55942,1.89181,1.55942
6.40919,0,23.5171,0,1.89188,-1.55949,1.89188,1.55949
6.40714,0,23.529,0,1.89194,-1.55956,1.89194,1.55956
6.4051,0,23.5409,0,1.89201,-1.55963,1.89201,1.55963
6.40306,0,23.5528,0,1.89207,-1.5597,1.89207,1.5597
6.40103,0,23.5647,0,1.89214,-1.55977,1.89214,1.55977
6.399,0,23.5766,0,1.89221,-1.55984,1.89221,1.55984
6.39697,0,23.5885,0,1.89227,-1.5599,1.89227,1.5599
6.39494,0,23.6004,0,1.89234,-1.55997,1.89234,1.55997
6.39291,0,23.6123,0,1.8924,-1.56004,1.8924,1.56004
6.39089,0,23.6242,0,1.89247,-1.56011,1.89247,1.56011
6.38887,0,23.6361,0,1.89253,-1.56018,1.89253,1.56018
6.38686,0,23.6479,0,1.8926,-1.56025,1.8926,1.56025
6.38484,0,23.6598,0,1.89266,-1.56032,1.89266,1.56032
6.38283,0,23.6717,0,1.89273,-1.56039,1.89273,1.56039
6.38082,0,23.6836,0,1.8928,-1.56046,1.8928,1.56046
6.37882,0,23.6955,0,1.89286,-1.56053,1.89286,1.56053
6.37681,0,23.7073,0,1.89293,-1.5606,1.89293,1.5606
6.37481,0,23.7192,0,1.89299,-1.56067,1.89299,1.56067
6.37282,0,23.7311,0,1.89306,-1.56074,1.89306,1.56074
6.37082,0,23.7429,0,1.89312,-1.5608,1.89312,1.5608
6.36883,0,23.7548,0,1.89319,-1.56087,1.89319,1.56087
6.36684,0,23.7667,0,1.89325,-1.56094,1.89325,1.56094
6.36485,0,23.7785,0,1.89332,-1.56101,1.89332,1.56101
6.36287,0,23.7904,0,1.89338,-1.56108,1.89338,1.56108
6.36088,0,23.8022,0,1.89345,-1.56115,1.89345,1.56115
6.35891,0,23.8141,0,1.89351,-1.56122,1.89351,1.56122
6.35693,0,23.8259,0,1.89358,-1.56129,1.89358,1.56129
6.35495,0,23.8378,0,1.89364,-1.56136,1.89364,1.56136
6.35298,0,23.8496,0,1.89371,-1.56143,1.89371,1.56143
6.35101,0,23.8614,0,1.89377,-1.5615,1.89377,1.5615
6.34905,0,23.8733,0,1.89384,-1.56156,1.89384,1.56156
6.34709,0,23.8851,0,1.8939,-1.56163,1.8939,1.56163
6.34512,0,23.8969,0,1.89397,-1.5617,1.89397,1.5617
6.34317,0,23.9088,0,1.89403,-1.56177,1.89403,1.56177
6.34121,0,23.9206,0,1.8941,-1.56184,1.8941,1.56184
6.33926,0,23.9324,0,1.89416,-1.56191,1.89416,1.56191
6.33731,0,23.9442,0,1.89422,-1.56198,1.89422,1.56198
6.33536,0,23.9561,0,1.89429,-1.56205,1.89429,1.56205
6.33341,0,23.9679,0,1.89435,-1.56212,1.89435,1.56212
6.33147,0,23.9797,0,1.89442,-1.56218,1.89442,1.56218
6.32953,0,23.9915,0,1.89448,-1.56225,1.89448,1.56225
6.32759,0,24.0033,0,1.89455,-1.56232,1.89455,1.56232
6.32566,0,24.0151,0,1.89461,-1.56239,1.89461,1.56239
6.32372,0,24.0269,0,1.89468,-1.56246,1.89468,1.56246
6.32179,0,24.0387,0,1.89474,-1.56253,1.89474,1.56253
6.31986,0,24.0505,0,1.89481,-1.5626,1.89481,1.5626
6.31794,0,24.0623,0,1.89487,-1.56267,1.89487,1.56267
6.31602,0,24.0741,0,1.89493,-1.56274,1.89493,1.56274
6.3141,0,24.0859,0,1.895,-1.5628,1.895,1.5628
6.31218,0,24.0977,0,1.89506,-1.56287,1.89506,1.56287
6.31026,0,24.1095,0,1.89513,-1.56294,1.89513,1.56294
6.30835,0,24.1213,0,1.89519,-1.56301,1.89519,1.56301
6.30644,0,24.1331,0,1.89525,-1.56308,1.89525,1.56308
6.30453,0,24.1448,0,1.89532,-1.56315,1.89532,1.56315
6.30262,0,24.1566,0,1.89538,-1.56322,1.89538,1.56322
6.30072,0,24.1684,0,1.89545,-1.56329,1.89545,1.56329
6.29882,0,24.1802,0,1.89551,-1.56335,1.89551,1.56335
6.29692,0,24.1919,0,1.89558,-1.56342,1.89558,1.56342
6.29503,0,24.2037,0,1.89564,-1.56349,1.89564,1.56349
6.29313,0,24.2155,0,1.8957,-1.56356,1.8957,1.56356
6.29124,0,24.2272,0,1.89577,-1.56363,1.89577,1.56363
6.28935,0,24.239,0,1.89583,-1.5637,1.89583,1.5637
6.28747,0,24.2507,0,1.89589,-1.56377,1.89589,1.56377
6.28558,0,24.2625,0,1.89596,-1.56383,1.89596,1.56383
6.2837,0,24.2743,0,1.89602,-1.5639,1.89602,1.5639
6.28182,0,24.286,0,1.89609,-1.56397,1.89609,1.56397
6.27995,0,24.2978,0,1.89615,-1.56404,1.89615,1.56404
6.27807,0,24.3095,0,1.89621,-1.56411,1.89621,1.56411
6.2762,0,24.3212,0,1.89628,-1.56418,1.89628,1.56418
6.27433,0,24.333,0,1.89634,-1.56425,1.89634,1.56425
6.27246,0,24.3447,0,1.8964,-1.56431,1.8964,1.56431
6.2706,0,24.3565,0,1.89647,-1.56438,1.89647,1.56438
6.26874,0,24.3682,0,1.89653,-1.56445,1.89653,1.56445
6.26688,0,24.3799,0,1.89659,-1.56452,1.89659,1.56452
6.26502,0,24.3917,0,1.89666,-1.56459,1.89666,1.56459
6.26317,0,24.4034,0,1.89672,-1.56466,1.89672,1.56466
6.26131,0,24.4151,0,1.89678,-1.56472,1.89678,1.56472
6.25946,0,24.4268,0,1.89685,-1.56479,1.89685,1.56479
6.25761,0,24.4386,0,1.89691,-1.56486,1.89691,1.56486
6.25577,0,24.4503,0,1.89697,-1.56493,1.89697,1.56493
6.25392,0,24.462,0,1.89704,-1.565,1.89704,1.565
6.25208,0,24.4737,0,1.8971,-1.56507,1.8971,1.56507
6.25024,0,24.4854,0,1.89716,-1.56514,1.89716,1.56514
6.24841,0,24.4971,0,1.89723,-1.5652,1.89723,1.5652
6.24657,0,24.5088,0,1.89729,-1.56527,1.89729,1.56527
6.24474,0,24.5206,0,1.89735,-1.56534,1.89735,1.56534
6.24291,0,24.5323,0,1.89742,-1.56541,1.89742,1.56541
6.24108,0,24.544,0,1.89748,-1.56548,1.89748,1.56548
6.23926,0,24.5557,0,1.89754,-1.56555,1.89754,1.56555
6.23743,0,24.5674,0,1.89761,-1.56561,1.89761,1.56561
6.23561,0,24.579,0,1.89767,-1.56568,1.89767,1.56568
6.2338,0,24.5907,0,1.89773,-1.56575,1.89773,1.56575
6.23198,0,24.6024,0,1.89779,-1.56582,1.89779,1.56582
6.23017,0,24.6141,0,1.89786,-1.56589,1.89786,1.56589
6.22835,0,24.6258,0,1.89792,-1.56595,1.89792,1.56595
6.22654,0,24.6375,0,1.89798,-1.56602,1.89798,1.56602
6.22474,0,24.6492,0,1.89805,-1.56609,1.89805,1.56609
6.22293,0,24.6609,0,1.89811,-1.56616,1.89811,1.56616
6.22113,0,24.6725,0,1.89817,-1.56623,1.89817,1.56623
6.21933,0,24.6842,0,1.89823,-1.5663,1.89823,1.5663
6.21753,0,24.6959,0,1.8983,-1.56636,1.8983,1.56636
6.21573,0,24.7075,0,1.89836,-1.56643,1.89836,1.56643
6.21394,0,24.7192,0,1.89842,-1.5665,1.89842,1.5665
6.21215,0,24.7309,0,1.89848,-1.56657,1.89848,1.56657
6.21036,0,24.7425,0,1.89855,-1.56664,1.89855,1.56664
6.20857,0,24.7542,0,1.89861,-1.5667,1.89861,1.5667
6.20679,0,24.7659,0,1.89867,-1.56677,1.89867,1.56677
6.205,0,24.7775,0,1.89873,-1.56684,1.89873,1.56684
6.20322,0,24.7892,0,1.8988,-1.56691,1.8988,1.56691
6.20144,0,24.8008,0,1.89886,-1.56698,1.89886,1.56698
6.19967,0,24.8125,0,1.89892,-1.56704,1.89892,1.56704
6.19789,0,24.8241,0,1.89898,-1.56711,1.89898,1.56711
6.19612,0,24.8358,0,1.89905,-1.56718,1.89905,1.56718
6.19435,0,24.8474,0,1.89911,-1.56725,1.89911,1.56725
6.19258,0,24.8591,0,1.89917,-1.56732,1.89917,1.56732
6.19082,0,24.8707,0,1.89923,-1.56738,1.89923,1.56738
6.18906,0,24.8824,0,1.89929,-1.56745,1.89929,1.56745
6.18729,0,24.894,0,1.89936,-1.56752,1.89936,1.56752
6.18554,0,24.9056,0,1.89942,-1.56759,1.89942,1.56759
6.18378,0,24.9173,0,1.89948,-1.56766,1.89948,1.56766
6.18202,0,24.9289,0,1.89954,-1.56772,1.89954,1.56772
6.18027,0,24.9405,0,1.8996,-1.56779,1.8996,1.56779
6.17852,0,24.9521,0,1.89967,-1.56786,1.89967,1.56786
6.17677,0,24.9638,0,1.89973,-1.56793,1.89973,1.56793
6.17502,0,24.9754,0,1.89979,-1.568,1.89979,1.568
6.17328,0,24.987,0,1.89985,-1.56806,1.89985,1.56806
6.17154,0,24.9986,0,1.89991,-1.56813,1.89991,1.56813
6.1698,0,25.0103,0,1.89998,-1.5682,1.89998,1.5682
6.16806,0,25.0219,0,1.90004,-1.56827,1.90004,1.56827
6.16632,0,25.0335,0,1.9001,-1.56833,1.9001,1.56833
6.16459,0,25.0451,0,1.90016,-1.5684,1.90016,1.5684
6.16286,0,25.0567,0,1.90022,-1.56847,1.90022,1.56847
6.16113,0,25.0683,0,1.90028,-1.56854,1.90028,1.56854
6.1594,0,25.0799,0,1.90035,-1.56861,1.90035,1.56861
6.15768,0,25.0915,0,1.90041,-1.56867,1.90041,1.56867
6.15595,0,25.1031,0,1.90047,-1.56874,1.90047,1.56874
6.15423,0,25.1147,0,1.90053,-1.56881,1.90053,1.56881
6.15251,0,25.1263,0,1.90059,-1.56888,1.90059,1.56888
6.15079,0,25.1379,0,1.90065,-1.56894,1.90065,1.56894
6.14908,0,25.1495,0,1.90071,-1.56901,1.90071,1.56901
6.14737,0,25.1611,0,1.90078,-1.56908,1.90078,1.56908
6.14565,0,25.1727,0,1.90084,-1.56915,1.90084,1.56915
6.14394,0,25.1843,0,1.9009,-1.56921,1.9009,1.56921
6.14224,0,25.1958,0,1.90096,-1.56928,1.90096,1.56928
6.14053,0,25.2074,0,1.90102,-1.56935,1.90102,1.56935
6.13883,0,25.219,0,1.90108,-1.56942,1.90108,1.56942
6.13713,0,25.2306,0,1.90114,-1.56948,1.90114,1.56948
6.13543,0,25.2422,0,1.9012,-1.56955,1.9012,1.56955
6.13373,0,25.2537,0,1.90127,-1.56962,1.90127,1.56962
6.13204,0,25.2653,0,1.90133,-1.56969,1.90133,1.56969
6.13034,0,25.2769,0,1.90139,-1.56975,1.90139,1.56975
6.12865,0,25.2884,0,1.90145,-1.56982,1.90145,1.56982
6.12696,0,25.3,0,1.90151,-1.56989,1.90151,1.56989
6.12528,0,25.3116,0,1.90157,-1.56996,1.90157,1.56996
6.12359,0,25.3231,0,1.90163,-1.57002,1.90163,1.57002
6.12191,0,25.3347,0,1.90169,-1.57009,1.90169,1.57009
6.12023,0,25.3463,0,1.90175,-1.57016,1.90175,1.57016
6.11855,0,25.3578,0,1.90181,-1.57023,1.90181,1.57023
6.11687,0,25.3694,0,1.90188,-1.57029,1.90188,1.57029
6.1152,0,25.3809,0,1.90194,-1.57036,1.90194,1.57036
6.11352,0,25.3925,0,1.902,-1.57043,1.902,1.57043
6.11185,0,25.404,0,1.90206,-1.5705,1.90206,1.5705
6.11018,0,25.4156,0,1.90212,-1.57056,1.90212,1.57056
6.10851,0,25.4271,0,1.90218,-1.57063,1.90218,1.57063
6.10685,0,25.4387,0,1.90224,-1.5707,1.90224,1.5707
6.10518,0,25.4502,0,1.9023,-1.57077,1.9023,1.57077
6.10352,0,25.4618,0,1.90236,-1.57083,1.90236,1.57083
6.10186,0,25.4733,0,1.90242,-1.5709,1.90242,1.5709
6.1002,0,25.4848,0,1.90248,-1.57097,1.90248,1.57097
6.09855,0,25.4964,0,1.90254,-1.57103,1.90254,1.57103
6.0969,0,25.5079,0,1.9026,-1.5711,1.9026,1.5711
6.09524,0,25.5194,0,1.90266,-1.57117,1.90266,1.57117
6.09359,0,25.531,0,1.90272,-1.57124,1.90272,1.57124
6.09194,0,25.5425,0,1.90278,-1.5713,1.90278,1.5713
6.0903,0,25.554,0,1.90284,-1.57137,1.90284,1.57137
6.08865,0,25.5655,0,1.90291,-1.57144,1.90291,1.57144
6.08701,0,25.5771,0,1.90297,-1.57151,1.90297,1.57151
6.08537,0,25.5886,0,1.90303,-1.57157,1.90303,1.57157
6.08373,0,25.6001,0,1.90309,-1.57164,1.90309,1.57164
6.0821,0,25.6116,0,1.90315,-1.57171,1.90315,1.57171
6.08046,0,25.6231,0,1.90321,-1.57177,1.90321,1.57177
6.07883,0,25.6346,0,1.90327,-1.57184,1.90327,1.57184
6.0772,0,25.6462,0,1.90333,-1.57191,1.90333,1.57191
6.07557,0,25.6577,0,1.90339,-1.57198,1.90339,1.57198
6.07394,0,25.6692,0,1.90345,-1.57204,1.90345,1.57204
6.07231,0,25.6807,0,1.90351,-1.57211,1.90351,1.57211
6.07069,0,25.6922,0,1.90357,-1.57218,1.90357,1.57218
6.06907,0,25.7037,0,1.90363,-1.57224,1.90363,1.57224
6.06745,0,25.7152,0,1.90369,-1.57231,1.90369,1.57231
6.06583,0,25.7267,0,1.90375,-1.57238,1.90375,1.57238
6.06421,0,25.7382,0,1.90381,-1.57244,1.90381,1.57244
6.0626,0,25.7497,0,1.90387,-1.57251,1.90387,1.57251
6.06099,0,25.7612,0,1.90393,-1.57258,1.90393,1.57258
6.05937,0,25.7727,0,1.90399,-1.57265,1.90399,1.57265
6.05777,0,25.7841,0,1.90405,-1.57271,1.90405,1.57271
6.05616,0,25.7956,0,1.90411,-1.57278,1.90411,1.57278
6.05455,0,25.8071,0,1.90417,-1.57285,1.90417,1.57285
6.05295,0,25.8186,0,1.90422,-1.57291,1.90422,1.57291
6.05135,0,25.8301,0,1.90428,-1.57298,1.90428,1.57298
6.04975,0,25.8416,0,1.90434,-1.57305,1.90434,1.57305
6.04815,0,25.853,0,1.9044,-1.57311,1.9044,1.57311
6.04655,0,25.8645,0,1.90446,-1.57318,1.90446,1.57318
6.04496,0,25.876,0,1.90452,-1.57325,1.90452,1.57325
6.04337,0,25.8875,0,1.90458,-1.57331,1.90458,1.57331
6.04177,0,25.8989,0,1.90464,-1.57338,1.90464,1.57338
6.04019,0,25.9104,0,1.9047,-1.57345,1.9047,1.57345
6.0386,0,25.9219,0,1.90476,-1.57352,1.90476,1.57352
6.03701,0,25.9333,0,1.90482,-1.57358,1.90482,1.57358
6.03543,0,25.9448,0,1.90488,-1.57365,1.90488,1.57365
6.03385,0,25.9563,0,1.90494,-1.57372,1.90494,1.57372
6.03227,0,25.9677,0,1.905,-1.57378,1.905,1.57378
6.03069,0,25.9792,0,1.90506,-1.57385,1.90506,1.57385
6.02911,0,25.9907,0,1.90512,-1.57392,1.90512,1.57392
6.02754,0,26.0021,0,1.90518,-1.57398,1.90518,1.57398
6.02596,0,26.0136,0,1.90523,-1.57405,1.90523,1.57405
6.02439,0,26.025,0,1.90529,-1.57412,1.90529,1.57412
6.02282,0,26.0365,0,1.90535,-1.57418,1.90535,1.57418
6.02125,0,26.0479,0,1.90541,-1.57425,1.90541,1.57425
6.01969,0,26.0594,0,1.90547,-1.57432,1.90547,1.57432
6.01812,0,26.0708,0,1.90553,-1.57438,1.90553,1.57438
6.01656,0,26.0823,0,1.90559,-1.57445,1.90559,1.57445
6.015,0,26.0937,0,1.90565,-1.57452,1.90565,1.57452
6.01344,0,26.1051,0,1.90571,-1.57458,1.90571,1.57458
6.01188,0,26.1166,0,1.90577,-1.57465,1.90577,1.57465
6.01033,0,26.128,0,1.90582,-1.57472,1.90582,1.57472
6.00877,0,26.1395,0,1.90588,-1.57478,1.90588,1.57478
6.00722,0,26.1509,0,1.90594,-1.57485,1.90594,1.57485
6.00567,0,26.1623,0,1.906,-1.57492,1.906,1.57492
6.00412,0,26.1738,0,1.90606,-1.57498,1.90606,1.57498
6.00257,0,26.1852,0,1.90612,-1.57505,1.90612,1.57505
6.00103,0,26.1966,0,1.90618,-1.57512,1.90618,1.57512
5.99949,0,26.208,0,1.90624,-1.57518,1.90624,1.57518
5.99794,0,26.2195,0,1.90629,-1.57525,1.90629,1.57525
5.9964,0,26.2309,0,1.90635,-1.57531,1.90635,1.57531
5.99486,0,26.2423,0,1.90641,-1.57538,1.90641,1.57538
5.99333,0,26.2537,0,1.90647,-1.57545,1.90647,1.57545
5.99179,0,26.2652,0,1.90653,-1.57551,1.90653,1.57551
5.99026,0,26.2766,0,1.90659,-1.57558,1.90659,1.57558
5.98873,0,26.288,0,1.90665,-1.57565,1.90665,1.57565
5.9872,0,26.2994,0,1.9067,-1.57571,1.9067,1.57571
5.98567,0,26.3108,0,1.90676,-1.57578,1.90676,1.57578
5.98414,0,26.3222,0,1.90682,-1.57585,1.90682,1.57585
5.98262,0,26.3336,0,1.90688,-1.57591,1.90688,1.57591
5.98109,0,26.345,0,1.90694,-1.57598,1.90694,1.57598
5.97957,0,26.3564,0,1.907,-1.57605,1.907,1.57605
5.97805,0,26.3678,0,1.90705,-1.57611,1.90705,1.57611
5.97653,0,26.3792,0,1.90711,-1.57618,1.90711,1.57618
5.97501,0,26.3906,0,1.90717,-1.57624,1.90717,1.57624
5.9735,0,26.402,0,1.90723,-1.57631,1.90723,1.57631
5.97199,0,26.4134,0,1.90729,-1.57638,1.90729,1.57638
5.97047,0,26.4248,0,1.90735,-1.57644,1.90735,1.57644
5.96896,0,26.4362,0,1.9074,-1.57651,1.9074,1.57651
5.96745,0,26.4476,0,1.90746,-1.57658,1.90746,1.57658
5.96595,0,26.459,0,1.90752,-1.57664,1.90752,1.57664
5.96444,0,26.4704,0,1.90758,-1.57671,1.90758,1.57671
5.96294,0,26.4818,0,1.90764,-1.57677,1.90764,1.57677
5.96144,0,26.4932,0,1.90769,-1.57684,1.90769,1.57684
5.95994,0,26.5046,0,1.90775,-1.57691,1.90775,1.57691
5.95844,0,26.5159,0,1.90781,-1.57697,1.90781,1.57697
5.95694,0,26.5273,0,1.90787,-1.57704,1.90787,1.57704
5.95544,0,26.5387,0,1.90792,-1.5771,1.90792,1.5771
5.95395,0,26.5501,0,1.90798,-1.57717,1.90798,1.57717
5.95246,0,26.5615,0,1.90804,-1.57724,1.90804,1.57724
5.95097,0,26.5728,0,1.9081,-1.5773,1.9081,1.5773
5.94948,0,26.5842,0,1.90816,-1.57737,1.90816,1.57737
5.94799,0,26.5956,0,1.90821,-1.57744,1.90821,1.57744
5.9465,0,26.607,0,1.90827,-1.5775,1.90827,1.5775
5.94502,0,26.6183,0,1.90833,-1.57757,1.90833,1.57757
5.94354,0,26.6297,0,1.90839,-1.57763,1.90839,1.57763
5.94205,0,26.6411,0,1.90844,-1.5777,1.90844,1.5777
5.94058,0,26.6524,0,1.9085,-1.57777,1.9085,1.57777
5.9391,0,26.6638,0,1.90856,-1.57783,1.90856,1.57783
5.93762,0,26.6751,0,1.90862,-1.5779,1.90862,1.5779
5.93615,0,26.6865,0,1.90867,-1.57796,1.90867,1.57796
5.93467,0,26.6979,0,1.90873,-1.57803,1.90873,1.57803
5.9332,0,26.7092,0,1.90879,-1.5781,1.90879,1.5781
5.93173,0,26.7206,0,1.90885,-1.57816,1.90885,1.57816
5.93026,0,26.7319,0,1.9089,-1.57823,1.9089,1.57823
5.92879,0,26.7433,0,1.90896,-1.57829,1.90896,1.57829
5.92733,0,26.7546,0,1.90902,-1.57836,1.90902,1.57836
5.92586,0,26.766,0,1.90908,-1.57843,1.90908,1.57843
5.9244,0,26.7773,0,1.90913,-1.57849,1.90913,1.57849
5.92294,0,26.7887,0,1.90919,-1.57856,1.90919,1.57856
5.92148,0,26.8,0,1.90925,-1.57862,1.90925,1.57862
5.92002,0,26.8114,0,1.9093,-1.57869,1.9093,1.57869
5.91857,0,26.8227,0,1.90936,-1.57875,1.90936,1.57875
5.91711,0,26.8341,0,1.90942,-1.57882,1.90942,1.57882
5.91566,0,26.8454,0,1.90948,-1.57889,1.90948,1.57889
5.91421,0,26.8567,0,1.90953,-1.57895,1.90953,1.57895
5.91276,0,26.8681,0,1.90959,-1.57902,1.90959,1.57902
5.91131,0,26.8794,0,1.90965,-1.57908,1.90965,1.57908
5.90986,0,26.8907,0,1.9097,-1.57915,1.9097,1.57915
5.90842,0,26.9021,0,1.90976,-1.57922,1.90976,1.57922
5.90697,0,26.9134,0,1.90982,-1.57928,1.90982,1.57928
5.90553,0,26.9247,0,1.90987,-1.57935,1.90987,1.57935
5.90409,0,26.936,0,1.90993,-1.57941,1.90993,1.57941
5.90265,0,26.9474,0,1.90999,-1.57948,1.90999,1.57948
5.90121,0,26.9587,0,1.91004,-1.57954,1.91004,1.57954
5.89978,0,26.97,0,1.9101,-1.57961,1.9101,1.57961
5.89834,0,26.9813,0,1.91016,-1.57968,1.91016,1.57968
5.89691,0,26.9927,0,1.91021,-1.57974,1.91021,1.57974
5.89548,0,27.004,0,1.91027,-1.57981,1.91027,1.57981
5.89404,0,27.0153,0,1.91033,-1.57987,1.91033,1.57987
5.89262,0,27.0266,0,1.91038,-1.57994,1.91038,1.57994
5.89119,0,27.0379,0,1.91044,-1.58,1.91044,1.58
5.88976,0,27.0492,0,1.9105,-1.58007,1.9105,1.58007
5.88834,0,27.0606,0,1.91055,-1.58013,1.91055,1.58013
5.88691,0,27.0719,0,1.91061,-1.5802,1.91061,1.5802
5.88549,0,27.0832,0,1.91067,-1.58027,1.91067,1.58027
5.88407,0,27.0945,0,1.91072,-1.58033,1.91072,1.58033
5.88265,0,27.1058,0,1.91078,-1.5804,1.91078,1.5804
5.88124,0,27.1171,0,1.91084,-1.58046,1.91084,1.58046
5.87982,0,27.1284,0,1.91089,-1.58053,1.91089,1.58053
5.87841,0,27.1397,0,1.91095,-1.58059,1.91095,1.58059
5.87699,0,27.151,0,1.91101,-1.58066,1.91101,1.58066
5.87558,0,27.1623,0,1.91106,-1.58072,1.91106,1.58072
5.87417,0,27.1736,0,1.91112,-1.58079,1.91112,1.58079
5.87277,0,27.1849,0,1.91117,-1.58086,1.91117,1.58086
5.87136,0,27.1962,0,1.91123,-1.58092,1.91123,1.58092
5.86995,0,27.2075,0,1.91129,-1.58099,1.91129,1.58099
5.86855,0,27.2188,0,1.91134,-1.58105,1.91134,1.58105
5.86715,0,27.2301,0,1.9114,-1.58112,1.9114,1.58112
5.86575,0,27.2413,0,1.91145,-1.58118,1.91145,1.58118
5.86435,0,27.2526,0,1.91151,-1.58125,1.91151,1.58125
5.86295,0,27.2639,0,1.91157,-1.58131,1.91157,1.58131
5.86155,0,27.2752,0,1.91162,-1.58138,1.91162,1.58138
5.86016,0,27.2865,0,1.91168,-1.58144,1.91168,1.58144
5.85876,0,27.2978,0,1.91173,-1.58151,1.91173,1.58151
5.85737,0,27.309,0,1.91179,-1.58157,1.91179,1.58157
5.85598,0,27.3203,0,1.91185,-1.58164,1.91185,1.58164
5.85459,0,27.3316,0,1.9119,-1.5817,1.9119,1.5817
5.8532,0,27.3429,0,1.91196,-1.58177,1.91196,1.58177
5.85181,0,27.3542,0,1.91201,-1.58184,1.91201,1.58184
5.85043,0,27.3654,0,1.91207,-1.5819,1.91207,1.5819
5.84904,0,27.3767,0,1.91213,-1.58197,1.91213,1.58197
5.84766,0,27.388,0,1.91218,-1.58203,1.91218,1.58203
5.84628,0,27.3992,0,1.91224,-1.5821,1.91224,1.5821
5.8449,0,27.4105,0,1.91229,-1.58216,1.91229,1.58216
5.84352,0,27.4218,0,1.91235,-1.58223,1.91235,1.58223
5.84215,0,27.433,0,1.9124,-1.58229,1.9124,1.58229
5.84077,0,27.4443,0,1.91246,-1.58236,1.91246,1.58236
5.8394,0,27.4556,0,1.91251,-1.58242,1.91251,1.58242
5.83802,0,27.4668,0,1.91257,-1.58249,1.91257,1.58249
5.83665,0,27.4781,0,1.91263,-1.58255,1.91263,1.58255
5.83528,0,27.4894,0,1.91268,-1.58262,1.91268,1.58262
5.83391,0,27.5006,0,1.91274,-1.58268,1.91274,1.58268
5.83255,0,27.5119,0,1.91279,-1.58275,1.91279,1.58275
5.83118,0,27.5231,0,1.91285,-1.58281,1.91285,1.58281
5.82982,0,27.5344,0,1.9129,-1.58288,1.9129,1.58288
5.82845,0,27.5456,0,1.91296,-1.58294,1.91296,1.58294
5.82709,0,27.5569,0,1.91301,-1.58301,1.91301,1.58301
5.82573,0,27.5681,0,1.91307,-1.58307,1.91307,1.58307
5.82437,0,27.5794,0,1.91312,-1.58314,1.91312,1.58314
5.82302,0,27.5906,0,1.91318,-1.5832,1.91318,1.5832
5.82166,0,27.6019,0,1.91323,-1.58327,1.91323,1.58327
5.82031,0,27.6131,0,1.91329,-1.58333,1.91329,1.58333
5.81895,0,27.6244,0,1.91334,-1.5834,1.91334,1.5834
5.8176,0,27.6356,0,1.9134,-1.58346,1.9134,1.58346
5.81625,0,27.6468,0,1.91345,-1.58353,1.91345,1.58353
5.8149,0,27.6581,0,1.91351,-1.58359,1.91351,1.58359
5.81355,0,27.6693,0,1.91356,-1.58366,1.91356,1.58366
5.81221,0,27.6806,0,1.91362,-1.58372,1.91362,1.58372
5.81086,0,27.6918,0,1.91367,-1.58379,1.91367,1.58379
5.80952,0,27.703,0,1.91373,-1.58385,1.91373,1.58385
5.80817,0,27.7143,0,1.91378,-1.58392,1.91378,1.58392
5.80683,0,27.7255,0,1.91384,-1.58398,1.91384,1.58398
5.80549,0,27.7367,0,1.91389,-1.58405,1.91389,1.58405
5.80415,0,27.7479,0,1.91395,-1.58411,1.91395,1.58411
5.80282,0,27.7592,0,1.914,-1.58418,1.914,1.58418
5.80148,0,27.7704,0,1.91406,-1.58424,1.91406,1.58424
5.80015,0,27.7816,0,1.91411,-1.58431,1.91411,1.58431
5.79881,0,27.7929,0,1.91417,-1.58437,1.91417,1.58437
5.79748,0,27.8041,0,1.91422,-1.58444,1.91422,1.58444
5.79615,0,27.8153,0,1.91428,-1.5845,1.91428,1.5845
5.79482,0,27.8265,0,1.91433,-1.58457,1.91433,1.58457
5.79349,0,27.8377,0,1.91439,-1.58463,1.91439,1.58463
5.79217,0,27.849,0,1.91444,-1.5847,1.91444,1.5847
5.79084,0,27.8602,0,1.9145,-1.58476,1.9145,1.58476
5.78952,0,27.8714,0,1.91455,-1.58482,1.91455,1.58482
5.78819,0,27.8826,0,1.91461,-1.58489,1.91461,1.58489
5.78687,0,27.8938,0,1.91466,-1.58495,1.91466,1.58495
5.78555,0,27.905,0,1.91471,-1.58502,1.91471,1.58502
5.78423,0,27.9162,0,1.91477,-1.58508,1.91477,1.58508
5.78292,0,27.9274,0,1.91482,-1.58515,1.91482,1.58515
5.7816,0,27.9386,0,1.91488,-1.58521,1.91488,1.58521
5.78029,0,27.9499,0,1.91493,-1.58528,1.91493,1.58528
5.77897,0,27.9611,0,1.91499,-1.58534,1.91499,1.58534
5.77766,0,27.9723,0,1.91504,-1.58541,1.91504,1.58541
5.77635,0,27.9835,0,1.91509,-1.58547,1.91509,1.58547
5.77504,0,27.9947,0,1.91515,-1.58554,1.91515,1.58554
5.77373,0,28.0059,0,1.9152,-1.5856,1.9152,1.5856
5.77242,0,28.0171,0,1.91526,-1.58566,1.91526,1.58566
5.77112,0,28.0283,0,1.91531,-1.58573,1.91531,1.58573
5.76981,0,28.0395,0,1.91537,-1.58579,1.91537,1.58579
5.76851,0,28.0507,0,1.91542,-1.58586,1.91542,1.58586
5.76721,0,28.0618,0,1.91547,-1.58592,1.91547,1.58592
5.76591,0,28.073,0,1.91553,-1.58599,1.91553,1.58599
5.76461,0,28.0842,0,1.91558,-1.58605,1.91558,1.58605
5.76331,0,28.0954,0,1.91564,-1.58612,1.91564,1.58612
5.76201,0,28.1066,0,1.91569,-1.58618,1.91569,1.58618
5.76072,0,28.1178,0,1.91574,-1.58625,1.91574,1.58625
5.75942,0,28.129,0,1.9158,-1.58631,1.9158,1.58631
5.75813,0,28.1402,0,1.91585,-1.58637,1.91585,1.58637
5.75684,0,28.1514,0,1.91591,-1.58644,1.91591,1.58644
5.75555,0,28.1625,0,1.91596,-1.5865,1.91596,1.5865
5.75426,0,28.1737,0,1.91601,-1.58657,1.91601,1.58657
5.75297,0,28.1849,0,1.91607,-1.58663,1.91607,1.58663
5.75168,0,28.1961,0,1.91612,-1.5867,1.91612,1.5867
5.7504,0,28.2073,0,1.91617,-1.58676,1.91617,1.58676
5.74911,0,28.2184,0,1.91623,-1.58682,1.91623,1.58682
5.74783,0,28.2296,0,1.91628,-1.58689,1.91628,1.58689
5.74655,0,28.2408,0,1.91634,-1.58695,1.91634,1.58695
5.74527,0,28.252,0,1.91639,-1.58702,1.91639,1.58702
5.74399,0,28.2631,0,1.91644,-1.58708,1.91644,1.58708
5.74271,0,28.2743,0,1.9165,-1.58715,1.9165,1.58715
5.74143,0,28.2855,0,1.91655,-1.58721,1.91655,1.58721
5.74016,0,28.2966,0,1.9166,-1.58727,1.9166,1.58727
5.73888,0,28.3078,0,1.91666,-1.58734,1.91666,1.58734
5.73761,0,28.319,0,1.91671,-1.5874,1.91671,1.5874
5.73634,0,28.3301,0,1.91676,-1.58747,1.91676,1.58747
5.73507,0,28.3413,0,1.91682,-1.58753,1.91682,1.58753
5.7338,0,28.3525,0,1.91687,-1.5876,1.91687,1.5876
5.73253,0,28.3636,0,1.91692,-1.58766,1.91692,1.58766
5.73126,0,28.3748,0,1.91698,-1.58772,1.91698,1.58772
5.73,0,28.3859,0,1.91703,-1.58779,1.91703,1.58779
5.72873,0,28.3971,0,1.91708,-1.58785,1.91708,1.58785
5.72747,0,28.4083,0,1.91714,-1.58792,1.91714,1.58792
5.72621,0,28.4194,0,1.91719,-1.58798,1.91719,1.58798
5.72495,0,28.4306,0,1.91724,-1.58804,1.91724,1.58804
5.72369,0,28.4417,0,1.9173,-1.58811,1.9173,1.58811
5.72243,0,28.4529,0,1.91735,-1.58817,1.91735,1.58817
5.72117,0,28.464,0,1.9174,-1.58824,1.9174,1.58824
5.71991,0,28.4752,0,1.91746,-1.5883,1.91746,1.5883
5.71866,0,28.4863,0,1.91751,-1.58836,1.91751,1.58836
5.7174,0,28.4975,0,1.91756,-1.58843,1.91756,1.58843
5.71615,0,28.5086,0,1.91761,-1.58849,1.91761,1.58849
5.7149,0,28.5198,0,1.91767,-1.58856,1.91767,1.58856
5.71365,0,28.5309,0,1.91772,-1.58862,1.91772,1.58862
5.7124,0,28.5421,0,1.91777,-1.58868,1.91777,1.58868
5.71115,0,28.5532,0,1.91783,-1.58875,1.91783,1.58875
5.70991,0,28.5643,0,1.91788,-1.58881,1.91788,1.58881
5.70866,0,28.5755,0,1.91793,-1.58888,1.91793,1.58888
5.70742,0,28.5866,0,1.91798,-1.58894,1.91798,1.58894
5.70617,0,28.5977,0,1.91804,-1.589,1.91804,1.589
5.70493,0,28.6089,0,1.91809,-1.58907,1.91809,1.58907
5.70369,0,28.62,0,1.91814,-1.58913,1.91814,1.58913
5.70245,0,28.6312,0,1.9182,-1.5892,1.9182,1.5892
5.70121,0,28.6423,0,1.91825,-1.58926,1.91825,1.58926
5.69998,0,28.6534,0,1.9183,-1.58932,1.9183,1.58932
5.69874,0,28.6646,0,1.91835,-1.58939,1.91835,1.58939
5.69751,0,28.6757,0,1.91841,-1.58945,1.91841,1.58945
5.69627,0,28.6868,0,1.91846,-1.58952,1.91846,1.58952
5.69504,0,28.6979,0,1.91851,-1.58958,1.91851,1.58958
5.69381,0,28.7091,0,1.91856,-1.58964,1.91856,1.58964
5.69258,0,28.7202,0,1.91862,-1.58971,1.91862,1.58971
5.69135,0,28.7313,0,1.91867,-1.58977,1.91867,1.58977
5.69012,0,28.7424,0,1.91872,-1.58983,1.91872,1.58983
5.68889,0,28.7536,0,1.91877,-1.5899,1.91877,1.5899
5.68767,0,28.7647,0,1.91883,-1.58996,1.91883,1.58996
5.68644,0,28.7758,0,1.91888,-1.59003,1.91888,1.59003
5.68522,0,28.7869,0,1.91893,-1.59009,1.91893,1.59009
5.684,0,28.798,0,1.91898,-1.59015,1.91898,1.59015
5.68278,0,28.8091,0,1.91904,-1.59022,1.91904,1.59022
5.68156,0,28.8203,0,1.91909,-1.59028,1.91909,1.59028
5.68034,0,28.8314,0,1.91914,-1.59034,1.91914,1.59034
5.67912,0,28.8425,0,1.91919,-1.59041,1.91919,1.59041
5.67791,0,28.8536,0,1.91924,-1.59047,1.91924,1.59047
5.67669,0,28.8647,0,1.9193,-1.59053,1.9193,1.59053
5.67548,0,28.8758,0,1.91935,-1.5906,1.91935,1.5906
5.67426,0,28.8869,0,1.9194,-1.59066,1.9194,1.59066
5.67305,0,28.898,0,1.91945,-1.59073,1.91945,1.59073
5.67184,0,28.9091,0,1.91951,-1.59079,1.91951,1.59079
5.67063,0,28.9203,0,1.91956,-1.59085,1.91956,1.59085
5.66942,0,28.9314,0,1.91961,-1.59092,1.91961,1.59092
5.66822,0,28.9425,0,1.91966,-1.59098,1.91966,1.59098
5.66701,0,28.9536,0,1.91971,-1.59104,1.91971,1.59104
5.6658,0,28.9647,0,1.91977,-1.59111,1.91977,1.59111
5.6646,0,28.9758,0,1.91982,-1.59117,1.91982,1.59117
5.6634,0,28.9869,0,1.91987,-1.59123,1.91987,1.59123
5.6622,0,28.998,0,1.91992,-1.5913,1.91992,1.5913
5.661,0,29.0091,0,1.91997,-1.59136,1.91997,1.59136
5.6598,0,29.0202,0,1.92002,-1.59142,1.92002,1.59142
5.6586,0,29.0312,0,1.92008,-1.59149,1.92008,1.59149
5.6574,0,29.0423,0,1.92013,-1.59155,1.92013,1.59155
5.6562,0,29.0534,0,1.92018,-1.59161,1.92018,1.59161
5.65501,0,29.0645,0,1.92023,-1.59168,1.92023,1.59168
5.65382,0,29.0756,0,1.92028,-1.59174,1.92028,1.59174
5.65262,0,29.0867,0,1.92033,-1.5918,1.92033,1.5918
5.65143,0,29.0978,0,1.92039,-1.59187,1.92039,1.59187
5.65024,0,29.1089,0,1.92044,-1.59193,1.92044,1.59193
5.64905,0,29.12,0,1.92049,-1.59199,1.92049,1.59199
5.64786,0,29.1311,0,1.92054,-1.59206,1.92054,1.59206
5.64667,0,29.1421,0,1.92059,-1.59212,1.92059,1.59212
5.64549,0,29.1532,0,1.92064,-1.59218,1.92064,1.59218
5.6443,0,29.1643,0,1.9207,-1.59225,1.9207,1.59225
5.64312,0,29.1754,0,1.92075,-1.59231,1.92075,1.59231
5.64194,0,29.1865,0,1.9208,-1.59237,1.9208,1.59237
5.64075,0,29.1975,0,1.92085,-1.59244,1.92085,1.59244
5.63957,0,29.2086,0,1.9209,-1.5925,1.9209,1.5925
5.63839,0,29.2197,0,1.92095,-1.59256,1.92095,1.59256
5.63721,0,29.2308,0,1.921,-1.59263,1.921,1.59263
5.63604,0,29.2419,0,1.92106,-1.59269,1.92106,1.59269
5.63486,0,29.2529,0,1.92111,-1.59275,1.92111,1.59275
5.63369,0,29.264,0,1.92116,-1.59282,1.92116,1.59282
5.63251,0,29.2751,0,1.92121,-1.59288,1.92121,1.59288
5.63134,0,29.2861,0,1.92126,-1.59294,1.92126,1.59294
5.63017,0,29.2972,0,1.92131,-1.59301,1.92131,1.59301
5.62899,0,29.3083,0,1.92136,-1.59307,1.92136,1.59307
5.62782,0,29.3193,0,1.92141,-1.59313,1.92141,1.59313
5.62666,0,29.3304,0,1.92146,-1.5932,1.92146,1.5932
5.62549,0,29.3415,0,1.92152,-1.59326,1.92152,1.59326
5.62432,0,29.3525,0,1.92157,-1.59332,1.92157,1.59332
5.62315,0,29.3636,0,1.92162,-1.59339,1.92162,1.59339
5.62199,0,29.3747,0,1.92167,-1.59345,1.92167,1.59345
5.62083,0,29.3857,0,1.92172,-1.59351,1.92172,1.59351
5.61966,0,29.3968,0,1.92177,-1.59357,1.92177,1.59357
5.6185,0,29.4079,0,1.92182,-1.59364,1.92182,1.59364
5.61734,0,29.4189,0,1.92187,-1.5937,1.92187,1.5937
5.61618,0,29.43,0,1.92192,-1.59376,1.92192,1.59376
5.61502,0,29.441,0,1.92197,-1.59383,1.92197,1.59383
5.61387,0,29.4521,0,1.92203,-1.59389,1.92203,1.59389
5.61271,0,29.4631,0,1.92208,-1.59395,1.92208,1.59395
5.61155,0,29.4742,0,1.92213,-1.59402,1.92213,1.59402
5.6104,0,29.4852,0,1.92218,-1.59408,1.92218,1.59408
5.60925,0,29.4963,0,1.92223,-1.59414,1.92223,1.59414
5.60809,0,29.5073,0,1.92228,-1.5942,1.92228,1.5942
5.60694,0,29.5184,0,1.92233,-1.59427,1.92233,1.59427
5.60579,0,29.5294,0,1.92238,-1.59433,1.92238,1.59433
5.60464,0,29.5405,0,1.92243,-1.59439,1.92243,1.59439
5.6035,0,29.5515,0,1.92248,-1.59446,1.92248,1.59446
5.60235,0,29.5626,0,1.92253,-1.59452,1.92253,1.59452
5.6012,0,29.5736,0,1.92258,-1.59458,1.92258,1.59458
5.60006,0,29.5847,0,1.92263,-1.59464,1.92263,1.59464
5.59892,0,29.5957,0,1.92268,-1.59471,1.92268,1.59471
5.59777,0,29.6068,0,1.92273,-1.59477,1.92273,1.59477
5.59663,0,29.6178,0,1.92278,-1.59483,1.92278,1.59483
5.59549,0,29.6288,0,1.92283,-1.5949,1.92283,1.5949
5.59435,0,29.6399,0,1.92289,-1.59496,1.92289,1.59496
5.59321,0,29.6509,0,1.92294,-1.59502,1.92294,1.59502
5.59207,0,29.662,0,1.92299,-1.59508,1.92299,1.59508
5.59094,0,29.673,0,1.92304,-1.59515,1.92304,1.59515
5.5898,0,29.684,0,1.92309,-1.59521,1.92309,1.59521
5.58867,0,29.6951,0,1.92314,-1.59527,1.92314,1.59527
5.58753,0,29.7061,0,1.92319,-1.59534,1.92319,1.59534
5.5864,0,29.7171,0,1.92324,-1.5954,1.92324,1.5954
5.58527,0,29.7282,0,1.92329,-1.59546,1.92329,1.59546
5.58414,0,29.7392,0,1.92334,-1.59552,1.92334,1.59552
5.58301,0,29.7502,0,1.92339,-1.59559,1.92339,1.59559
5.58188,0,29.7612,0,1.92344,-1.59565,1.92344,1.59565
5.58075,0,29.7723,0,1.92349,-1.59571,1.92349,1.59571
5.57963,0,29.7833,0,1.92354,-1.59577,1.92354,1.59577
5.5785,0,29.7943,0,1.92359,-1.59584,1.92359,1.59584
5.57738,0,29.8053,0,1.92364,-1.5959,1.92364,1.5959
5.57625,0,29.8164,0,1.92369,-1.59596,1.92369,1.59596
5.57513,0,29.8274,0,1.92374,-1.59602,1.92374,1.59602
5.57401,0,29.8384,0,1.92379,-1.59609,1.92379,1.59609
5.57289,0,29.8494,0,1.92384,-1.59615,1.92384,1.59615
5.57177,0,29.8605,0,1.92389,-1.59621,1.92389,1.59621
5.57065,0,29.8715,0,1.92394,-1.59627,1.92394,1.59627
5.56953,0,29.8825,0,1.92399,-1.59634,1.92399,1.59634
5.56841,0,29.8935,0,1.92404,-1.5964,1.92404,1.5964
5.5673,0,29.9045,0,1.92409,-1.59646,1.92409,1.59646
5.56618,0,29.9155,0,1.92414,-1.59652,1.92414,1.59652
5.56507,0,29.9266,0,1.92419,-1.59659,1.92419,1.59659
5.56396,0,29.9376,0,1.92424,-1.59665,1.92424,1.59665
5.56285,0,29.9486,0,1.92429,-1.59671,1.92429,1.59671
5.56174,0,29.9596,0,1.92434,-1.59677,1.92434,1.59677
5.56063,0,29.9706,0,1.92439,-1.59684,1.92439,1.59684
5.55952,0,29.9816,0,1.92443,-1.5969,1.92443,1.5969
5.55841,0,29.9926,0,1.92448,-1.59696,1.92448,1.59696
5.5573,0,30.0036,0,1.92453,-1.59702,1.92453,1.59702
5.5562,0,30.0146,0,1.92458,-1.59709,1.92458,1.59709
5.55509,0,30.0256,0,1.92463,-1.59715,1.92463,1.59715
5.55399,0,30.0366,0,1.92468,-1.59721,1.92468,1.59721
5.55288,0,30.0477,0,1.92473,-1.59727,1.92473,1.59727
5.55178,0,30.0587,0,1.92478,-1.59734,1.92478,1.59734
5.55068,0,30.0697,0,1.92483,-1.5974,1.92483,1.5974
5.54958,0,30.0807,0,1.92488,-1.59746,1.92488,1.59746
5.54848,0,30.0917,0,1.92493,-1.59752,1.92493,1.59752
5.54738,0,30.1027,0,1.92498,-1.59758,1.92498,1.59758
5.54629,0,30.1137,0,1.92503,-1.59765,1.92503,1.59765
5.54519,0,30.1247,0,1.92508,-1.59771,1.92508,1.59771
5.5441,0,30.1357,0,1.92513,-1.59777,1.92513,1.59777
5.543,0,30.1466,0,1.92518,-1.59783,1.92518,1.59783
5.54191,0,30.1576,0,1.92523,-1.5979,1.92523,1.5979
5.54082,0,30.1686,0,1.92527,-1.59796,1.92527,1.59796
5.53972,0,30.1796,0,1.92532,-1.59802,1.92532,1.59802
5.53863,0,30.1906,0,1.92537,-1.59808,1.92537,1.59808
5.53754,0,30.2016,0,1.92542,-1.59814,1.92542,1.59814
5.53646,0,30.2126,0,1.92547,-1.59821,1.92547,1.59821
5.53537,0,30.2236,0,1.92552,-1.59827,1.92552,1.59827
5.53428,0,30.2346,0,1.92557,-1.59833,1.92557,1.59833
5.5332,0,30.2456,0,1.92562,-1.59839,1.92562,1.59839
5.53211,0,30.2566,0,1.92567,-1.59846,1.92567,1.59846
5.53103,0,30.2675,0,1.92572,-1.59852,1.92572,1.59852
5.52994,0,30.2785,0,1.92577,-1.59858,1.92577,1.59858
5.52886,0,30.2895,0,1.92581,-1.59864,1.92581,1.59864
5.52778,0,30.3005,0,1.92586,-1.5987,1.92586,1.5987
5.5267,0,30.3115,0,1.92591,-1.59877,1.92591,1.59877
5.52562,0,30.3225,0,1.92596,-1.59883,1.92596,1.59883
5.52454,0,30.3334,0,1.92601,-1.59889,1.92601,1.59889
5.52347,0,30.3444,0,1.92606,-1.59895,1.92606,1.59895
5.52239,0,30.3554,0,1.92611,-1.59901,1.92611,1.59901
5.52132,0,30.3664,0,1.92616,-1.59908,1.92616,1.59908
5.52024,0,30.3774,0,1.9262,-1.59914,1.9262,1.59914
5.51917,0,30.3883,0,1.92625,-1.5992,1.92625,1.5992
5.51809,0,30.3993,0,1.9263,-1.59926,1.9263,1.59926
5.51702,0,30.4103,0,1.92635,-1.59932,1.92635,1.59932
5.51595,0,30.4212,0,1.9264,-1.59939,1.9264,1.59939
5.51488,0,30.4322,0,1.92645,-1.59945,1.92645,1.59945
5.51381,0,30.4432,0,1.9265,-1.59951,1.9265,1.59951
5.51275,0,30.4542,0,1.92655,-1.59957,1.92655,1.59957
5.51168,0,30.4651,0,1.92659,-1.59963,1.92659,1.59963
5.51061,0,30.4761,0,1.92664,-1.5997,1.92664,1.5997
5.50955,0,30.4871,0,1.92669,-1.59976,1.92669,1.59976
5.50848,0,30.498,0,1.92674,-1.59982,1.92674,1.59982
5.50742,0,30.509,0,1.92679,-1.59988,1.92679,1.59988
5.50636,0,30.52,0,1.92684,-1.59994,1.92684,1.59994
5.50529,0,30.5309,0,1.92688,-1.6,1.92688,1.6
5.50423,0,30.5419,0,1.92693,-1.60007,1.92693,1.60007
5.50317,0,30.5529,0,1.92698,-1.60013,1.92698,1.60013
5.50212,0,30.5638,0,1.92703,-1.60019,1.92703,1.60019
5.50106,0,30.5748,0,1.92708,-1.60025,1.92708,1.60025
5.5,0,30.5857,0,1.92713,-1.60031,1.92713,1.60031
5.49894,0,30.5967,0,1.92717,-1.60038,1.92717,1.60038
5.49789,0,30.6077,0,1.92722,-1.60044,1.92722,1.60044
5.49683,0,30.6186,0,1.92727,-1.6005,1.92727,1.6005
5.49578,0,30.6296,0,1.92732,-1.60056,1.92732,1.60056
5.49473,0,30.6405,0,1.92737,-1.60062,1.92737,1.60062
5.49368,0,30.6515,0,1.92742,-1.60068,1.92742,1.60068
5.49263,0,30.6624,0,1.92746,-1.60075,1.92746,1.60075
5.49158,0,30.6734,0,1.92751,-1.60081,1.92751,1.60081
5.49053,0,30.6844,0,1.92756,-1.60087,1.92756,1.60087
5.48948,0,30.6953,0,1.92761,-1.60093,1.92761,1.60093
5.48843,0,30.7063,0,1.92766,-1.60099,1.92766,1.60099
5.48739,0,30.7172,0,1.9277,-1.60105,1.9277,1.60105
5.48634,0,30.7282,0,1.92775,-1.60112,1.92775,1.60112
5.4853,0,30.7391,0,1.9278,-1.60118,1.9278,1.60118
5.48425,0,30.7501,0,1.92785,-1.60124,1.92785,1.60124
5.48321,0,30.761,0,1.9279,-1.6013,1.9279,1.6013
5.48217,0,30.7719,0,1.92794,-1.60136,1.92794,1.60136
5.48113,0,30.7829,0,1.92799,-1.60142,1.92799,1.60142
5.48009,0,30.7938,0,1.92804,-1.60148,1.92804,1.60148
5.47905,0,30.8048,0,1.92809,-1.60155,1.92809,1.60155
5.47801,0,30.8157,0,1.92813,-1.60161,1.92813,1.60161
5.47697,0,30.8267,0,1.92818,-1.60167,1.92818,1.60167
5.47593,0,30.8376,0,1.92823,-1.60173,1.92823,1.60173
5.4749,0,30.8485,0,1.92828,-1.60179,1.92828,1.60179
5.47386,0,30.8595,0,1.92833,-1.60185,1.92833,1.60185
5.47283,0,30.8704,0,1.92837,-1.60191,1.92837,1.60191
5.4718,0,30.8814,0,1.92842,-1.60198,1.92842,1.60198
5.47076,0,30.8923,0,1.92847,-1.60204,1.92847,1.60204
5.46973,0,30.9032,0,1.92852,-1.6021,1.92852,1.6021
5.4687,0,30.9142,0,1.92856,-1.60216,1.92856,1.60216
5.46767,0,30.9251,0,1.92861,-1.60222,1.92861,1.60222
5.46664,0,30.936,0,1.92866,-1.60228,1.92866,1.60228
5.46562,0,30.947,0,1.92871,-1.60234,1.92871,1.60234
5.46459,0,30.9579,0,1.92875,-1.60241,1.92875,1.60241
5.46356,0,30.9688,0,1.9288,-1.60247,1.9288,1.60247
5.46254,0,30.9798,0,1.92885,-1.60253,1.92885,1.60253
5.46151,0,30.9907,0,1.9289,-1.60259,1.9289,1.60259
5.46049,0,31.0016,0,1.92894,-1.60265,1.92894,1.60265
5.45947,0,31.0126,0,1.92899,-1.60271,1.92899,1.60271
5.45844,0,31.0235,0,1.92904,-1.60277,1.92904,1.60277
5.45742,0,31.0344,0,1.92908,-1.60284,1.92908,1.60284
5.4564,0,31.0453,0,1.92913,-1.6029,1.92913,1.6029
5.45538,0,31.0563,0,1.92918,-1.60296,1.92918,1.60296
5.45436,0,31.0672,0,1.92923,-1.60302,1.92923,1.60302
5.45335,0,31.0781,0,1.92927,-1.60308,1.92927,1.60308
5.45233,0,31.089,0,1.92932,-1.60314,1.92932,1.60314
5.45131,0,31.0999,0,1.92937,-1.6032,1.92937,1.6032
5.4503,0,31.1109,0,1.92942,-1.60326,1.92942,1.60326
5.44928,0,31.1218,0,1.92946,-1.60332,1.92946,1.60332
5.44827,0,31.1327,0,1.92951,-1.60339,1.92951,1.60339
5.44726,0,31.1436,0,1.92956,-1.60345,1.92956,1.60345
5.44625,0,31.1545,0,1.9296,-1.60351,1.9296,1.60351
5.44524,0,31.1655,0,1.92965,-1.60357,1.92965,1.60357
5.44423,0,31.1764,0,1.9297,-1.60363,1.9297,1.60363
5.44322,0,31.1873,0,1.92974,-1.60369,1.92974,1.60369
5.44221,0,31.1982,0,1.92979,-1.60375,1.92979,1.60375
5.4412,0,31.2091,0,1.92984,-1.60381,1.92984,1.60381
5.44019,0,31.22,0,1.92989,-1.60387,1.92989,1.60387
5.43919,0,31.2309,0,1.92993,-1.60394,1.92993,1.60394
5.43818,0,31.2419,0,1.92998,-1.604,1.92998,1.604
5.43718,0,31.2528,0,1.93003,-1.60406,1.93003,1.60406
5.43618,0,31.2637,0,1.93007,-1.60412,1.93007,1.60412
5.43517,0,31.2746,0,1.93012,-1.60418,1.93012,1.60418
5.43417,0,31.2855,0,1.93017,-1.60424,1.93017,1.60424
5.43317,0,31.2964,0,1.93021,-1.6043,1.93021,1.6043
5.43217,0,31.3073,0,1.93026,-1.60436,1.93026,1.60436
5.43117,0,31.3182,0,1.93031,-1.60442,1.93031,1.60442
5.43017,0,31.3291,0,1.93035,-1.60449,1.93035,1.60449
5.42917,0,31.34,0,1.9304,-1.60455,1.9304,1.60455
5.42818,0,31.3509,0,1.93045,-1.60461,1.93045,1.60461
5.42718,0,31.3618,0,1.93049,-1.60467,1.93049,1.60467
5.42619,0,31.3727,0,1.93054,-1.60473,1.93054,1.60473
5.42519,0,31.3836,0,1.93059,-1.60479,1.93059,1.60479
5.4242,0,31.3945,0,1.93063,-1.60485,1.93063,1.60485
5.42321,0,31.4054,0,1.93068,-1.60491,1.93068,1.60491
5.42221,0,31.4163,0,1.93073,-1.60497,1.93073,1.60497
5.42122,0,31.4272,0,1.93077,-1.60503,1.93077,1.60503
5.42023,0,31.4381,0,1.93082,-1.60509,1.93082,1.60509
5.41924,0,31.449,0,1.93086,-1.60515,1.93086,1.60515
5.41826,0,31.4599,0,1.93091,-1.60522,1.93091,1.60522
5.41727,0,31.4708,0,1.93096,-1.60528,1.93096,1.60528
5.41628,0,31.4817,0,1.931,-1.60534,1.931,1.60534
5.41529,0,31.4926,0,1.93105,-1.6054,1.93105,1.6054
5.41431,0,31.5035,0,1.9311,-1.60546,1.9311,1.60546
5.41332,0,31.5144,0,1.93114,-1.60552,1.93114,1.60552
5.41234,0,31.5253,0,1.93119,-1.60558,1.93119,1.60558
5.41136,0,31.5362,0,1.93124,-1.60564,1.93124,1.60564
5.41038,0,31.5471,0,1.93128,-1.6057,1.93128,1.6057
5.40939,0,31.558,0,1.93133,-1.60576,1.93133,1.60576
5.40841,0,31.5688,0,1.93137,-1.60582,1.93137,1.60582
5.40743,0,31.5797,0,1.93142,-1.60588,1.93142,1.60588
5.40645,0,31.5906,0,1.93147,-1.60594,1.93147,1.60594
5.40548,0,31.6015,0,1.93151,-1.606,1.93151,1.606
5.4045,0,31.6124,0,1.93156,-1.60607,1.93156,1.60607
5.40352,0,31.6233,0,1.9316,-1.60613,1.9316,1.60613
5.40255,0,31.6342,0,1.93165,-1.60619,1.93165,1.60619
5.40157,0,31.645,0,1.9317,-1.60625,1.9317,1.60625
5.4006,0,31.6559,0,1.93174,-1.60631,1.93174,1.60631
5.39962,0,31.6668,0,1.93179,-1.60637,1.93179,1.60637
5.39865,0,31.6777,0,1.93183,-1.60643,1.93183,1.60643
5.39768,0,31.6886,0,1.93188,-1.60649,1.93188,1.60649
5.39671,0,31.6994,0,1.93193,-1.60655,1.93193,1.60655
5.39574,0,31.7103,0,1.93197,-1.60661,1.93197,1.60661
5.39477,0,31.7212,0,1.93202,-1.60667,1.93202,1.60667
5.3938,0,31.7321,0,1.93206,-1.60673,1.93206,1.60673
5.39283,0,31.7429,0,1.93211,-1.60679,1.93211,1.60679
5.39186,0,31.7538,0,1.93216,-1.60685,1.93216,1.60685
5.3909,0,31.7647,0,1.9322,-1.60691,1.9322,1.60691
5.38993,0,31.7756,0,1.93225,-1.60697,1.93225,1.60697
5.38897,0,31.7864,0,1.93229,-1.60703,1.93229,1.60703
5.388,0,31.7973,0,1.93234,-1.60709,1.93234,1.60709
5.38704,0,31.8082,0,1.93238,-1.60716,1.93238,1.60716
5.38608,0,31.8191,0,1.93243,-1.60722,1.93243,1.60722
5.38512,0,31.8299,0,1.93247,-1.60728,1.93247,1.60728
5.38416,0,31.8408,0,1.93252,-1.60734,1.93252,1.60734
5.3832,0,31.8517,0,1.93257,-1.6074,1.93257,1.6074
5.38224,0,31.8625,0,1.93261,-1.60746,1.93261,1.60746
5.38128,0,31.8734,0,1.93266,-1.60752,1.93266,1.60752
5.38032,0,31.8843,0,1.9327,-1.60758,1.9327,1.60758
5.37936,0,31.8951,0,1.93275,-1.60764,1.93275,1.60764
5.37841,0,31.906,0,1.93279,-1.6077,1.93279,1.6077
5.37745,0,31.9169,0,1.93284,-1.60776,1.93284,1.60776
5.3765,0,31.9277,0,1.93288,-1.60782,1.93288,1.60782
5.37554,0,31.9386,0,1.93293,-1.60788,1.93293,1.60788
5.37459,0,31.9495,0,1.93298,-1.60794,1.93298,1.60794
5.37364,0,31.9603,0,1.93302,-1.608,1.93302,1.608
5.37268,0,31.9712,0,1.93307,-1.60806,1.93307,1.60806
5.37173,0,31.982,0,1.93311,-1.60812,1.93311,1.60812
5.37078,0,31.9929,0,1.93316,-1.60818,1.93316,1.60818
5.36983,0,32.0038,0,1.9332,-1.60824,1.9332,1.60824
5.36889,0,32.0146,0,1.93325,-1.6083,1.93325,1.6083
5.36794,0,32.0255,0,1.93329,-1.60836,1.93329,1.60836
5.36699,0,32.0363,0,1.93334,-1.60842,1.93334,1.60842
5.36604,0,32.0472,0,1.93338,-1.60848,1.93338,1.60848
5.3651,0,32.058,0,1.93343,-1.60854,1.93343,1.60854
5.36415,0,32.0689,0,1.93347,-1.6086,1.93347,1.6086
5.36321,0,32.0798,0,1.93352,-1.60866,1.93352,1.60866
5.36227,0,32.0906,0,1.93356,-1.60872,1.93356,1.60872
5.36132,0,32.1015,0,1.93361,-1.60878,1.93361,1.60878
5.36038,0,32.1123,0,1.93365,-1.60884,1.93365,1.60884
5.35944,0,32.1232,0,1.9337,-1.6089,1.9337,1.6089
5.3585,0,32.134,0,1.93374,-1.60896,1.93374,1.60896
5.35756,0,32.1449,0,1.93379,-1.60902,1.93379,1.60902
5.35662,0,32.1557,0,1.93383,-1.60908,1.93383,1.60908
5.35568,0,32.1666,0,1.93388,-1.60914,1.93388,1.60914
5.35475,0,32.1774,0,1.93392,-1.6092,1.93392,1.6092
5.35381,0,32.1883,0,1.93397,-1.60926,1.93397,1.60926
5.35287,0,32.1991,0,1.93401,-1.60932,1.93401,1.60932
5.35194,0,32.2099,0,1.93406,-1.60938,1.93406,1.60938
5.351,0,32.2208,0,1.9341,-1.60944,1.9341,1.60944
5.35007,0,32.2316,0,1.93415,-1.6095,1.93415,1.6095
5.34914,0,32.2425,0,1.93419,-1.60956,1.93419,1.60956
5.3482,0,32.2533,0,1.93424,-1.60962,1.93424,1.60962
5.34727,0,32.2642,0,1.93428,-1.60968,1.93428,1.60968
5.34634,0,32.275,0,1.93433,-1.60974,1.93433,1.60974
5.34541,0,32.2858,0,1.93437,-1.6098,1.93437,1.6098
5.34448,0,32.2967,0,1.93441,-1.60986,1.93441,1.60986
5.34355,0,32.3075,0,1.93446,-1.60992,1.93446,1.60992
5.34263,0,32.3184,0,1.9345,-1.60998,1.9345,1.60998
5.3417,0,32.3292,0,1.93455,-1.61004,1.93455,1.61004
5.34077,0,32.34,0,1.93459,-1.6101,1.93459,1.6101
5.33985,0,32.3509,0,1.93464,-1.61016,1.93464,1.61016
5.33892,0,32.3617,0,1.93468,-1.61022,1.93468,1.61022
5.338,0,32.3725,0,1.93473,-1.61028,1.93473,1.61028
5.33708,0,32.3834,0,1.93477,-1.61034,1.93477,1.61034
5.33615,0,32.3942,0,1.93482,-1.6104,1.93482,1.6104
5.33523,0,32.405,0,1.93486,-1.61046,1.93486,1.61046
5.33431,0,32.4159,0,1.9349,-1.61052,1.9349,1.61052
5.33339,0,32.4267,0,1.93495,-1.61058,1.93495,1.61058
5.33247,0,32.4375,0,1.93499,-1.61064,1.93499,1.61064
5.33155,0,32.4484,0,1.93504,-1.6107,1.93504,1.6107
5.33063,0,32.4592,0,1.93508,-1.61076,1.93508,1.61076
5.32971,0,32.47,0,1.93513,-1.61082,1.93513,1.61082
5.3288,0,32.4809,0,1.93517,-1.61088,1.93517,1.61088
5.32788,0,32.4917,0,1.93521,-1.61094,1.93521,1.61094
5.32697,0,32.5025,0,1.93526,-1.611,1.93526,1.611
5.32605,0,32.5133,0,1.9353,-1.61106,1.9353,1.61106
5.32514,0,32.5242,0,1.93535,-1.61112,1.93535,1.61112
5.32422,0,32.535,0,1.93539,-1.61118,1.93539,1.61118
5.32331,0,32.5458,0,1.93544,-1.61124,1.93544,1.61124
5.3224,0,32.5566,0,1.93548,-1.6113,1.93548,1.6113
5.32149,0,32.5675,0,1.93552,-1.61136,1.93552,1.61136
5.32058,0,32.5783,0,1.93557,-1.61142,1.93557,1.61142
5.31967,0,32.5891,0,1.93561,-1.61148,1.93561,1.61148
5.31876,0,32.5999,0,1.93566,-1.61153,1.93566,1.61153
5.31785,0,32.6108,0,1.9357,-1.61159,1.9357,1.61159
5.31694,0,32.6216,0,1.93574,-1.61165,1.93574,1.61165
5.31603,0,32.6324,0,1.93579,-1.61171,1.93579,1.61171
5.31513,0,32.6432,0,1.93583,-1.61177,1.93583,1.61177
5.31422,0,32.654,0,1.93588,-1.61183,1.93588,1.61183
5.31332,0,32.6648,0,1.93592,-1.61189,1.93592,1.61189
5.31241,0,32.6757,0,1.93596,-1.61195,1.93596,1.61195
5.31151,0,32.6865,0,1.93601,-1.61201,1.93601,1.61201
5.31061,0,32.6973,0,1.93605,-1.61207,1.93605,1.61207
5.3097,0,32.7081,0,1.9361,-1.61213,1.9361,1.61213
5.3088,0,32.7189,0,1.93614,-1.61219,1.93614,1.61219
5.3079,0,32.7297,0,1.93618,-1.61225,1.93618,1.61225
5.307,0,32.7405,0,1.93623,-1.61231,1.93623,1.61231
5.3061,0,32.7514,0,1.93627,-1.61237,1.93627,1.61237
5.30521,0,32.7622,0,1.93631,-1.61243,1.93631,1.61243
5.30431,0,32.773,0,1.93636,-1.61249,1.93636,1.61249
5.30341,0,32.7838,0,1.9364,-1.61255,1.9364,1.61255
5.30251,0,32.7946,0,1.93644,-1.6126,1.93644,1.6126
5.30162,0,32.8054,0,1.93649,-1.61266,1.93649,1.61266
5.30072,0,32.8162,0,1.93653,-1.61272,1.93653,1.61272
5.29983,0,32.827,0,1.93658,-1.61278,1.93658,1.61278
5.29893,0,32.8378,0,1.93662,-1.61284,1.93662,1.61284
5.29804,0,32.8486,0,1.93666,-1.6129,1.93666,1.6129
5.29715,0,32.8594,0,1.93671,-1.61296,1.93671,1.61296
5.29626,0,32.8702,0,1.93675,-1.61302,1.93675,1.61302
5.29537,0,32.881,0,1.93679,-1.61308,1.93679,1.61308
5.29448,0,32.8919,0,1.93684,-1.61314,1.93684,1.61314
5.29359,0,32.9027,0,1.93688,-1.6132,1.93688,1.6132
5.2927,0,32.9135,0,1.93692,-1.61326,1.93692,1.61326
5.29181,0,32.9243,0,1.93697,-1.61332,1.93697,1.61332
5.29092,0,32.9351,0,1.93701,-1.61338,1.93701,1.61338
5.29003,0,32.9459,0,1.93705,-1.61343,1.93705,1.61343
5.28915,0,32.9567,0,1.9371,-1.61349,1.9371,1.61349
5.28826,0,32.9675,0,1.93714,-1.61355,1.93714,1.61355
5.28738,0,32.9783,0,1.93718,-1.61361,1.93718,1.61361
5.28649,0,32.9891,0,1.93723,-1.61367,1.93723,1.61367
5.28561,0,32.9999,0,1.93727,-1.61373,1.93727,1.61373
5.28473,0,33.0106,0,1.93731,-1.61379,1.93731,1.61379
5.28384,0,33.0214,0,1.93736,-1.61385,1.93736,1.61385
5.28296,0,33.0322,0,1.9374,-1.61391,1.9374,1.61391
5.28208,0,33.043,0,1.93744,-1.61397,1.93744,1.61397
5.2812,0,33.0538,0,1.93749,-1.61403,1.93749,1.61403
5.28032,0,33.0646,0,1.93753,-1.61409,1.93753,1.61409
5.27944,0,33.0754,0,1.93757,-1.61414,1.93757,1.61414
5.27857,0,33.0862,0,1.93761,-1.6142,1.93761,1.6142
5.27769,0,33.097,0,1.93766,-1.61426,1.93766,1.61426
5.27681,0,33.1078,0,1.9377,-1.61432,1.9377,1.61432
5.27594,0,33.1186,0,1.93774,-1.61438,1.93774,1.61438
5.27506,0,33.1294,0,1.93779,-1.61444,1.93779,1.61444
5.27419,0,33.1402,0,1.93783,-1.6145,1.93783,1.6145
5.27331,0,33.1509,0,1.93787,-1.61456,1.93787,1.61456
5.27244,0,33.1617,0,1.93792,-1.61462,1.93792,1.61462
5.27156,0,33.1725,0,1.93796,-1.61468,1.93796,1.61468
5.27069,0,33.1833,0,1.938,-1.61473,1.938,1.61473
5.26982,0,33.1941,0,1.93804,-1.61479,1.93804,1.61479
5.26895,0,33.2049,0,1.93809,-1.61485,1.93809,1.61485
5.26808,0,33.2157,0,1.93813,-1.61491,1.93813,1.61491
5.26721,0,33.2264,0,1.93817,-1.61497,1.93817,1.61497
5.26634,0,33.2372,0,1.93822,-1.61503,1.93822,1.61503
5.26547,0,33.248,0,1.93826,-1.61509,1.93826,1.61509
5.26461,0,33.2588,0,1.9383,-1.61515,1.9383,1.61515
5.26374,0,33.2696,0,1.93834,-1.61521,1.93834,1.61521
5.26287,0,33.2804,0,1.93839,-1.61526,1.93839,1.61526
5.26201,0,33.2911,0,1.93843,-1.61532,1.93843,1.61532
5.26114,0,33.3019,0,1.93847,-1.61538,1.93847,1.61538
5.26028,0,33.3127,0,1.93851,-1.61544,1.93851,1.61544
5.25941,0,33.3235,0,1.93856,-1.6155,1.93856,1.6155
5.25855,0,33.3343,0,1.9386,-1.61556,1.9386,1.61556
5.25769,0,33.345,0,1.93864,-1.61562,1.93864,1.61562
5.25683,0,33.3558,0,1.93868,-1.61568,1.93868,1.61568
5.25597,0,33.3666,0,1.93873,-1.61573,1.93873,1.61573
5.25511,0,33.3774,0,1.93877,-1.61579,1.93877,1.61579
5.25425,0,33.3881,0,1.93881,-1.61585,1.93881,1.61585
5.25339,0,33.3989,0,1.93885,-1.61591,1.93885,1.61591
5.25253,0,33.4097,0,1.9389,-1.61597,1.9389,1.61597
5.25167,0,33.4205,0,1.93894,-1.61603,1.93894,1.61603
5.25081,0,33.4312,0,1.93898,-1.61609,1.93898,1.61609
5.24996,0,33.442,0,1.93902,-1.61615,1.93902,1.61615
5.2491,0,33.4528,0,1.93907,-1.6162,1.93907,1.6162
5.24825,0,33.4635,0,1.93911,-1.61626,1.93911,1.61626
5.24739,0,33.4743,0,1.93915,-1.61632,1.93915,1.61632
5.24654,0,33.4851,0,1.93919,-1.61638,1.93919,1.61638
5.24568,0,33.4958,0,1.93923,-1.61644,1.93923,1.61644
5.24483,0,33.5066,0,1.93928,-1.6165,1.93928,1.6165
5.24398,0,33.5174,0,1.93932,-1.61656,1.93932,1.61656
5.24313,0,33.5281,0,1.93936,-1.61661,1.93936,1.61661
5.24228,0,33.5389,0,1.9394,-1.61667,1.9394,1.61667
5.24143,0,33.5497,0,1.93945,-1.61673,1.93945,1.61673
5.24058,0,33.5604,0,1.93949,-1.61679,1.93949,1.61679
5.23973,0,33.5712,0,1.93953,-1.61685,1.93953,1.61685
5.23888,0,33.582,0,1.93957,-1.61691,1.93957,1.61691
5.23803,0,33.5927,0,1.93961,-1.61697,1.93961,1.61697
5.23719,0,33.6035,0,1.93966,-1.61702,1.93966,1.61702
5.23634,0,33.6143,0,1.9397,-1.61708,1.9397,1.61708
5.23549,0,33.625,0,1.93974,-1.61714,1.93974,1.61714
5.23465,0,33.6358,0,1.93978,-1.6172,1.93978,1.6172
5.23381,0,33.6465,0,1.93982,-1.61726,1.93982,1.61726
5.23296,0,33.6573,0,1.93987,-1.61732,1.93987,1.61732
5.23212,0,33.6681,0,1.93991,-1.61737,1.93991,1.61737
5.23128,0,33.6788,0,1.93995,-1.61743,1.93995,1.61743
5.23043,0,33.6896,0,1.93999,-1.61749,1.93999,1.61749
5.22959,0,33.7003,0,1.94003,-1.61755,1.94003,1.61755
5.22875,0,33.7111,0,1.94008,-1.61761,1.94008,1.61761
5.22791,0,33.7219,0,1.94012,-1.61767,1.94012,1.61767
5.22707,0,33.7326,0,1.94016,-1.61773,1.94016,1.61773
5.22623,0,33.7434,0,1.9402,-1.61778,1.9402,1.61778
5.2254,0,33.7541,0,1.94024,-1.61784,1.94024,1.61784
5.22456,0,33.7649,0,1.94028,-1.6179,1.94028,1.6179
5.22372,0,33.7756,0,1.94033,-1.61796,1.94033,1.61796
5.22288,0,33.7864,0,1.94037,-1.61802,1.94037,1.61802
5.22205,0,33.7971,0,1.94041,-1.61807,1.94041,1.61807
5.22121,0,33.8079,0,1.94045,-1.61813,1.94045,1.61813
5.22038,0,33.8186,0,1.94049,-1.61819,1.94049,1.61819
5.21955,0,33.8294,0,1.94053,-1.61825,1.94053,1.61825
5.21871,0,33.8401,0,1.94058,-1.61831,1.94058,1.61831
5.21788,0,33.8509,0,1.94062,-1.61837,1.94062,1.61837
5.21705,0,33.8616,0,1.94066,-1.61842,1.94066,1.61842
5.21622,0,33.8724,0,1.9407,-1.61848,1.9407,1.61848
5.21539,0,33.8831,0,1.94074,-1.61854,1.94074,1.61854
5.21456,0,33.8939,0,1.94078,-1.6186,1.94078,1.6186
5.21373,0,33.9046,0,1.94082,-1.61866,1.94082,1.61866
5.2129,0,33.9154,0,1.94087,-1.61872,1.94087,1.61872
5.21207,0,33.9261,0,1.94091,-1.61877,1.94091,1.61877
5.21124,0,33.9369,0,1.94095,-1.61883,1.94095,1.61883
5.21041,0,33.9476,0,1.94099,-1.61889,1.94099,1.61889
5.20959,0,33.9583,0,1.94103,-1.61895,1.94103,1.61895
5.20876,0,33.9691,0,1.94107,-1.61901,1.94107,1.61901
5.20794,0,33.9798,0,1.94111,-1.61906,1.94111,1.61906
5.20711,0,33.9906,0,1.94116,-1.61912,1.94116,1.61912
5.20629,0,34.0013,0,1.9412,-1.61918,1.9412,1.61918
5.20546,0,34.0121,0,1.94124,-1.61924,1.94124,1.61924
5.20464,0,34.0228,0,1.94128,-1.6193,1.94128,1.6193
5.20382,0,34.0335,0,1.94132,-1.61935,1.94132,1.61935
5.203,0,34.0443,0,1.94136,-1.61941,1.94136,1.61941
5.20218,0,34.055,0,1.9414,-1.61947,1.9414,1.61947
5.20136,0,34.0658,0,1.94144,-1.61953,1.94144,1.61953
5.20054,0,34.0765,0,1.94149,-1.61959,1.94149,1.61959
5.19972,0,34.0872,0,1.94153,-1.61964,1.94153,1.61964
5.1989,0,34.098,0,1.94157,-1.6197,1.94157,1.6197
5.19808,0,34.1087,0,1.94161,-1.61976,1.94161,1.61976
5.19726,0,34.1194,0,1.94165,-1.61982,1.94165,1.61982
5.19645,0,34.1302,0,1.94169,-1.61988,1.94169,1.61988
5.19563,0,34.1409,0,1.94173,-1.61993,1.94173,1.61993
5.19481,0,34.1516,0,1.94177,-1.61999,1.94177,1.61999
5.194,0,34.1624,0,1.94181,-1.62005,1.94181,1.62005
5.19318,0,34.1731,0,1.94185,-1.62011,1.94185,1.62011
5.19237,0,34.1838,0,1.9419,-1.62017,1.9419,1.62017
5.19156,0,34.1946,0,1.94194,-1.62022,1.94194,1.62022
5.19074,0,34.2053,0,1.94198,-1.62028,1.94198,1.62028
5.18993,0,34.216,0,1.94202,-1.62034,1.94202,1.62034
5.18912,0,34.2268,0,1.94206,-1.6204,1.94206,1.6204
5.18831,0,34.2375,0,1.9421,-1.62045,1.9421,1.62045
5.1875,0,34.2482,0,1.94214,-1.62051,1.94214,1.62051
5.18669,0,34.2589,0,1.94218,-1.62057,1.94218,1.62057
5.18588,0,34.2697,0,1.94222,-1.62063,1.94222,1.62063
5.18507,0,34.2804,0,1.94226,-1.62069,1.94226,1.62069
5.18426,0,34.2911,0,1.9423,-1.62074,1.9423,1.62074
5.18346,0,34.3019,0,1.94234,-1.6208,1.94234,1.6208
5.18265,0,34.3126,0,1.94238,-1.62086,1.94238,1.62086
5.18184,0,34.3233,0,1.94243,-1.62092,1.94243,1.62092
5.18104,0,34.334,0,1.94247,-1.62097,1.94247,1.62097
5.18023,0,34.3448,0,1.94251,-1.62103,1.94251,1.62103
5.17943,0,34.3555,0,1.94255,-1.62109,1.94255,1.62109
5.17863,0,34.3662,0,1.94259,-1.62115,1.94259,1.62115
5.17782,0,34.3769,0,1.94263,-1.62121,1.94263,1.62121
5.17702,0,34.3876,0,1.94267,-1.62126,1.94267,1.62126
5.17622,0,34.3984,0,1.94271,-1.62132,1.94271,1.62132
5.17542,0,34.4091,0,1.94275,-1.62138,1.94275,1.62138
5.17461,0,34.4198,0,1.94279,-1.62144,1.94279,1.62144
5.17381,0,34.4305,0,1.94283,-1.62149,1.94283,1.62149
5.17301,0,34.4412,0,1.94287,-1.62155,1.94287,1.62155
5.17221,0,34.452,0,1.94291,-1.62161,1.94291,1.62161
5.17142,0,34.4627,0,1.94295,-1.62167,1.94295,1.62167
5.17062,0,34.4734,0,1.94299,-1.62172,1.94299,1.62172
5.16982,0,34.4841,0,1.94303,-1.62178,1.94303,1.62178
5.16902,0,34.4948,0,1.94307,-1.62184,1.94307,1.62184
5.16823,0,34.5055,0,1.94311,-1.6219,1.94311,1.6219
5.16743,0,34.5163,0,1.94315,-1.62195,1.94315,1.62195
5.16664,0,34.527,0,1.94319,-1.62201,1.94319,1.62201
5.16584,0,34.5377,0,1.94323,-1.62207,1.94323,1.62207
5.16505,0,34.5484,0,1.94327,-1.62213,1.94327,1.62213
5.16425,0,34.5591,0,1.94331,-1.62218,1.94331,1.62218
5.16346,0,34.5698,0,1.94335,-1.62224,1.94335,1.62224
5.16267,0,34.5805,0,1.94339,-1.6223,1.94339,1.6223
5.16188,0,34.5913,0,1.94343,-1.62236,1.94343,1.62236
5.16109,0,34.602,0,1.94348,-1.62241,1.94348,1.62241
5.16029,0,34.6127,0,1.94352,-1.62247,1.94352,1.62247
5.1595,0,34.6234,0,1.94356,-1.62253,1.94356,1.62253
5.15871,0,34.6341,0,1.9436,-1.62259,1.9436,1.62259
5.15793,0,34.6448,0,1.94364,-1.62264,1.94364,1.62264
5.15714,0,34.6555,0,1.94368,-1.6227,1.94368,1.6227
5.15635,0,34.6662,0,1.94372,-1.62276,1.94372,1.62276
5.15556,0,34.6769,0,1.94376,-1.62281,1.94376,1.62281
5.15478,0,34.6876,0,1.9438,-1.62287,1.9438,1.62287
5.15399,0,34.6983,0,1.94384,-1.62293,1.94384,1.62293
5.1532,0,34.709,0,1.94388,-1.62299,1.94388,1.62299
5.15242,0,34.7198,0,1.94392,-1.62304,1.94392,1.62304
5.15163,0,34.7305,0,1.94396,-1.6231,1.94396,1.6231
5.15085,0,34.7412,0,1.94399,-1.62316,1.94399,1.62316
5.15007,0,34.7519,0,1.94403,-1.62322,1.94403,1.62322
5.14928,0,34.7626,0,1.94407,-1.62327,1.94407,1.62327
5.1485,0,34.7733,0,1.94411,-1.62333,1.94411,1.62333
5.14772,0,34.784,0,1.94415,-1.62339,1.94415,1.62339
5.14694,0,34.7947,0,1.94419,-1.62344,1.94419,1.62344
5.14616,0,34.8054,0,1.94423,-1.6235,1.94423,1.6235
5.14538,0,34.8161,0,1.94427,-1.62356,1.94427,1.62356
5.1446,0,34.8268,0,1.94431,-1.62362,1.94431,1.62362
5.14382,0,34.8375,0,1.94435,-1.62367,1.94435,1.62367
5.14304,0,34.8482,0,1.94439,-1.62373,1.94439,1.62373
5.14226,0,34.8589,0,1.94443,-1.62379,1.94443,1.62379
5.14149,0,34.8696,0,1.94447,-1.62384,1.94447,1.62384
5.14071,0,34.8803,0,1.94451,-1.6239,1.94451,1.6239
5.13993,0,34.891,0,1.94455,-1.62396,1.94455,1.62396
5.13916,0,34.9017,0,1.94459,-1.62402,1.94459,1.62402
5.13838,0,34.9124,0,1.94463,-1.62407,1.94463,1.62407
5.13761,0,34.9231,0,1.94467,-1.62413,1.94467,1.62413
5.13683,0,34.9337,0,1.94471,-1.62419,1.94471,1.62419
5.13606,0,34.9444,0,1.94475,-1.62424,1.94475,1.62424
5.13529,0,34.9551,0,1.94479,-1.6243,1.94479,1.6243
5.13452,0,34.9658,0,1.94483,-1.62436,1.94483,1.62436
5.13374,0,34.9765,0,1.94487,-1.62442,1.94487,1.62442
5.13297,0,34.9872,0,1.94491,-1.62447,1.94491,1.62447
5.1322,0,34.9979,0,1.94495,-1.62453,1.94495,1.62453
5.13143,0,35.0086,0,1.94499,-1.62459,1.94499,1.62459
5.13066,0,35.0193,0,1.94502,-1.62464,1.94502,1.62464
5.12989,0,35.03,0,1.94506,-1.6247,1.94506,1.6247
5.12912,0,35.0407,0,1.9451,-1.62476,1.9451,1.62476
5.12836,0,35.0514,0,1.94514,-1.62481,1.94514,1.62481
5.12759,0,35.062,0,1.94518,-1.62487,1.94518,1.62487
5.12682,0,35.0727,0,1.94522,-1.62493,1.94522,1.62493
5.12606,0,35.0834,0,1.94526,-1.62499,1.94526,1.62499
5.12529,0,35.0941,0,1.9453,-1.62504,1.9453,1.62504
5.12452,0,35.1048,0,1.94534,-1.6251,1.94534,1.6251
5.12376,0,35.1155,0,1.94538,-1.62516,1.94538,1.62516
5.123,0,35.1262,0,1.94542,-1.62521,1.94542,1.62521
5.12223,0,35.1369,0,1.94546,-1.62527,1.94546,1.62527
5.12147,0,35.1475,0,1.9455,-1.62533,1.9455,1.62533
5.12071,0,35.1582,0,1.94553,-1.62538,1.94553,1.62538
5.11994,0,35.1689,0,1.94557,-1.62544,1.94557,1.62544
5.11918,0,35.1796,0,1.94561,-1.6255,1.94561,1.6255
5.11842,0,35.1903,0,1.94565,-1.62555,1.94565,1.62555
5.11766,0,35.201,0,1.94569,-1.62561,1.94569,1.62561
5.1169,0,35.2116,0,1.94573,-1.62567,1.94573,1.62567
5.11614,0,35.2223,0,1.94577,-1.62572,1.94577,1.62572
5.11538,0,35.233,0,1.94581,-1.62578,1.94581,1.62578
5.11462,0,35.2437,0,1.94585,-1.62584,1.94585,1.62584
5.11387,0,35.2544,0,1.94589,-1.62589,1.94589,1.62589
5.11311,0,35.265,0,1.94592,-1.62595,1.94592,1.62595
5.11235,0,35.2757,0,1.94596,-1.62601,1.94596,1.62601
5.1116,0,35.2864,0,1.946,-1.62606,1.946,1.62606
5.11084,0,35.2971,0,1.94604,-1.62612,1.94604,1.62612
5.11008,0,35.3078,0,1.94608,-1.62618,1.94608,1.62618
5.10933,0,35.3184,0,1.94612,-1.62623,1.94612,1.62623
5.10858,0,35.3291,0,1.94616,-1.62629,1.94616,1.62629
5.10782,0,35.3398,0,1.9462,-1.62635,1.9462,1.62635
5.10707,0,35.3505,0,1.94623,-1.6264,1.94623,1.6264
5.10632,0,35.3611,0,1.94627,-1.62646,1.94627,1.62646
5.10556,0,35.3718,0,1.94631,-1.62652,1.94631,1.62652
5.10481,0,35.3825,0,1.94635,-1.62657,1.94635,1.62657
5.10406,0,35.3932,0,1.94639,-1.62663,1.94639,1.62663
5.10331,0,35.4038,0,1.94643,-1.62669,1.94643,1.62669
5.10256,0,35.4145,0,1.94647,-1.62674,1.94647,1.62674
5.10181,0,35.4252,0,1.94651,-1.6268,1.94651,1.6268
5.10106,0,35.4358,0,1.94654,-1.62686,1.94654,1.62686
5.10032,0,35.4465,0,1.94658,-1.62691,1.94658,1.62691
5.09957,0,35.4572,0,1.94662,-1.62697,1.94662,1.62697
5.09882,0,35.4679,0,1.94666,-1.62703,1.94666,1.62703
5.09807,0,35.4785,0,1.9467,-1.62708,1.9467,1.62708
5.09733,0,35.4892,0,1.94674,-1.62714,1.94674,1.62714
5.09658,0,35.4999,0,1.94678,-1.6272,1.94678,1.6272
5.09584,0,35.5105,0,1.94681,-1.62725,1.94681,1.62725
5.09509,0,35.5212,0,1.94685,-1.62731,1.94685,1.62731
5.09435,0,35.5319,0,1.94689,-1.62736,1.94689,1.62736
5.0936,0,35.5425,0,1.94693,-1.62742,1.94693,1.62742
5.09286,0,35.5532,0,1.94697,-1.62748,1.94697,1.62748
5.09212,0,35.5639,0,1.94701,-1.62753,1.94701,1.62753
5.09137,0,35.5745,0,1.94704,-1.62759,1.94704,1.62759
5.09063,0,35.5852,0,1.94708,-1.62765,1.94708,1.62765
5.08989,0,35.5959,0,1.94712,-1.6277,1.94712,1.6277
5.08915,0,35.6065,0,1.94716,-1.62776,1.94716,1.62776
5.08841,0,35.6172,0,1.9472,-1.62782,1.9472,1.62782
5.08767,0,35.6279,0,1.94724,-1.62787,1.94724,1.62787
5.08693,0,35.6385,0,1.94727,-1.62793,1.94727,1.62793
5.08619,0,35.6492,0,1.94731,-1.62798,1.94731,1.62798
5.08546,0,35.6598,0,1.94735,-1.62804,1.94735,1.62804
5.08472,0,35.6705,0,1.94739,-1.6281,1.94739,1.6281
5.08398,0,35.6812,0,1.94743,-1.62815,1.94743,1.62815
5.08324,0,35.6918,0,1.94746,-1.62821,1.94746,1.62821
5.08251,0,35.7025,0,1.9475,-1.62827,1.9475,1.62827
5.08177,0,35.7131,0,1.94754,-1.62832,1.94754,1.62832
5.08104,0,35.7238,0,1.94758,-1.62838,1.94758,1.62838
5.0803,0,35.7345,0,1.94762,-1.62843,1.94762,1.62843
5.07957,0,35.7451,0,1.94766,-1.62849,1.94766,1.62849
5.07884,0,35.7558,0,1.94769,-1.62855,1.94769,1.62855
5.0781,0,35.7664,0,1.94773,-1.6286,1.94773,1.6286
5.07737,0,35.7771,0,1.94777,-1.62866,1.94777,1.62866
5.07664,0,35.7877,0,1.94781,-1.62872,1.94781,1.62872
5.07591,0,35.7984,0,1.94785,-1.62877,1.94785,1.62877
5.07518,0,35.8091,0,1.94788,-1.62883,1.94788,1.62883
5.07444,0,35.8197,0,1.94792,-1.62888,1.94792,1.62888
5.07371,0,35.8304,0,1.94796,-1.62894,1.94796,1.62894
5.07299,0,35.841,0,1.948,-1.629,1.948,1.629
5.07226,0,35.8517,0,1.94803,-1.62905,1.94803,1.62905
5.07153,0,35.8623,0,1.94807,-1.62911,1.94807,1.62911
5.0708,0,35.873,0,1.94811,-1.62916,1.94811,1.62916
5.07007,0,35.8836,0,1.94815,-1.62922,1.94815,1.62922
5.06934,0,35.8943,0,1.94819,-1.62928,1.94819,1.62928
5.06862,0,35.9049,0,1.94822,-1.62933,1.94822,1.62933
5.06789,0,35.9156,0,1.94826,-1.62939,1.94826,1.62939
5.06717,0,35.9262,0,1.9483,-1.62944,1.9483,1.62944
5.06644,0,35.9369,0,1.94834,-1.6295,1.94834,1.6295
5.06572,0,35.9475,0,1.94837,-1.62956,1.94837,1.62956
5.06499,0,35.9582,0,1.94841,-1.62961,1.94841,1.62961
5.06427,0,35.9688,0,1.94845,-1.62967,1.94845,1.62967
5.06355,0,35.9795,0,1.94849,-1.62972,1.94849,1.62972
5.06282,0,35.9901,0,1.94853,-1.62978,1.94853,1.62978
5.0621,0,36.0008,0,1.94856,-1.62984,1.94856,1.62984
5.06138,0,36.0114,0,1.9486,-1.62989,1.9486,1.62989
5.06066,0,36.0221,0,1.94864,-1.62995,1.94864,1.62995
5.05994,0,36.0327,0,1.94868,-1.63,1.94868,1.63
5.05922,0,36.0434,0,1.94871,-1.63006,1.94871,1.63006
5.0585,0,36.054,0,1.94875,-1.63012,1.94875,1.63012
5.05778,0,36.0646,0,1.94879,-1.63017,1.94879,1.63017
5.05706,0,36.0753,0,1.94883,-1.63023,1.94883,1.63023
5.05634,0,36.0859,0,1.94886,-1.63028,1.94886,1.63028
5.05562,0,36.0966,0,1.9489,-1.63034,1.9489,1.63034
5.05491,0,36.1072,0,1.94894,-1.6304,1.94894,1.6304
5.05419,0,36.1179,0,1.94897,-1.63045,1.94897,1.63045
5.05347,0,36.1285,0,1.94901,-1.63051,1.94901,1.63051
5.05276,0,36.1391,0,1.94905,-1.63056,1.94905,1.63056
5.05204,0,36.1498,0,1.94909,-1.63062,1.94909,1.63062
5.05133,0,36.1604,0,1.94912,-1.63067,1.94912,1.63067
5.05061,0,36.1711,0,1.94916,-1.63073,1.94916,1.63073
5.0499,0,36.1817,0,1.9492,-1.63079,1.9492,1.63079
5.04919,0,36.1923,0,1.94924,-1.63084,1.94924,1.63084
5.04847,0,36.203,0,1.94927,-1.6309,1.94927,1.6309
5.04776,0,36.2136,0,1.94931,-1.63095,1.94931,1.63095
5.04705,0,36.2243,0,1.94935,-1.63101,1.94935,1.63101
5.04634,0,36.2349,0,1.94938,-1.63106,1.94938,1.63106
5.04563,0,36.2455,0,1.94942,-1.63112,1.94942,1.63112
5.04492,0,36.2562,0,1.94946,-1.63118,1.94946,1.63118
5.04421,0,36.2668,0,1.9495,-1.63123,1.9495,1.63123
5.0435,0,36.2774,0,1.94953,-1.63129,1.94953,1.63129
5.04279,0,36.2881,0,1.94957,-1.63134,1.94957,1.63134
5.04208,0,36.2987,0,1.94961,-1.6314,1.94961,1.6314
5.04137,0,36.3093,0,1.94964,-1.63145,1.94964,1.63145
5.04066,0,36.32,0,1.94968,-1.63151,1.94968,1.63151
5.03996,0,36.3306,0,1.94972,-1.63156,1.94972,1.63156
5.03925,0,36.3412,0,1.94976,-1.63162,1.94976,1.63162
5.03854,0,36.3519,0,1.94979,-1.63168,1.94979,1.63168
5.03784,0,36.3625,0,1.94983,-1.63173,1.94983,1.63173
5.03713,0,36.3731,0,1.94987,-1.63179,1.94987,1.63179
5.03643,0,36.3838,0,1.9499,-1.63184,1.9499,1.63184
5.03572,0,36.3944,0,1.94994,-1.6319,1.94994,1.6319
5.03502,0,36.405,0,1.94998,-1.63195,1.94998,1.63195
5.03432,0,36.4157,0,1.95001,-1.63201,1.95001,1.63201
5.03361,0,36.4263,0,1.95005,-1.63206,1.95005,1.63206
5.03291,0,36.4369,0,1.95009,-1.63212,1.95009,1.63212
5.03221,0,36.4475,0,1.95012,-1.63218,1.95012,1.63218
5.03151,0,36.4582,0,1.95016,-1.63223,1.95016,1.63223
5.03081,0,36.4688,0,1.9502,-1.63229,1.9502,1.63229
5.03011,0,36.4794,0,1.95024,-1.63234,1.95024,1.63234
5.02941,0,36.4901,0,1.95027,-1.6324,1.95027,1.6324
5.02871,0,36.5007,0,1.95031,-1.63245,1.95031,1.63245
5.02801,0,36.5113,0,1.95035,-1.63251,1.95035,1.63251
5.02731,0,36.5219,0,1.95038,-1.63256,1.95038,1.63256
5.02661,0,36.5326,0,1.95042,-1.63262,1.95042,1.63262
5.02591,0,36.5432,0,1.95046,-1.63267,1.95046,1.63267
5.02522,0,36.5538,0,1.95049,-1.63273,1.95049,1.63273
5.02452,0,36.5644,0,1.95053,-1.63278,1.95053,1.63278
5.02382,0,36.575,0,1.95056,-1.63284,1.95056,1.63284
5.02313,0,36.5857,0,1.9506,-1.6329,1.9506,1.6329
5.02243,0,36.5963,0,1.95064,-1.63295,1.95064,1.63295
5.02174,0,36.6069,0,1.95067,-1.63301,1.95067,1.63301
5.02104,0,36.6175,0,1.95071,-1.63306,1.95071,1.63306
5.02035,0,36.6282,0,1.95075,-1.63312,1.95075,1.63312
5.01965,0,36.6388,0,1.95078,-1.63317,1.95078,1.63317
5.01896,0,36.6494,0,1.95082,-1.63323,1.95082,1.63323
5.01827,0,36.66,0,1.95086,-1.63328,1.95086,1.63328
5.01758,0,36.6706,0,1.95089,-1.63334,1.95089,1.63334
5.01688,0,36.6813,0,1.95093,-1.63339,1.95093,1.63339
5.01619,0,36.6919,0,1.95097,-1.63345,1.95097,1.63345
5.0155,0,36.7025,0,1.951,-1.6335,1.951,1.6335
5.01481,0,36.7131,0,1.95104,-1.63356,1.95104,1.63356
5.01412,0,36.7237,0,1.95108,-1.63361,1.95108,1.63361
5.01343,0,36.7343,0,1.95111,-1.63367,1.95111,1.63367
5.01274,0,36.745,0,1.95115,-1.63372,1.95115,1.63372
5.01205,0,36.7556,0,1.95118,-1.63378,1.95118,1.63378
5.01137,0,36.7662,0,1.95122,-1.63383,1.95122,1.63383
5.01068,0,36.7768,0,1.95126,-1.63389,1.95126,1.63389
5.00999,0,36.7874,0,1.95129,-1.63394,1.95129,1.63394
5.0093,0,36.798,0,1.95133,-1.634,1.95133,1.634
5.00862,0,36.8087,0,1.95137,-1.63405,1.95137,1.63405
5.00793,0,36.8193,0,1.9514,-1.63411,1.9514,1.63411
5.00725,0,36.8299,0,1.95144,-1.63416,1.95144,1.63416
5.00656,0,36.8405,0,1.95147,-1.63422,1.95147,1.63422
5.00588,0,36.8511,0,1.95151,-1.63427,1.95151,1.63427
5.00519,0,36.8617,0,1.95155,-1.63433,1.95155,1.63433
5.00451,0,36.8723,0,1.95158,-1.63438,1.95158,1.63438
5.00383,0,36.8829,0,1.95162,-1.63444,1.95162,1.63444
5.00314,0,36.8935,0,1.95165,-1.63449,1.95165,1.63449
5.00246,0,36.9042,0,1.95169,-1.63455,1.95169,1.63455
5.00178,0,36.9148,0,1.95173,-1.6346,1.95173,1.6346
5.0011,0,36.9254,0,1.95176,-1.63466,1.95176,1.63466
5.00042,0,36.936,0,1.9518,-1.63471,1.9518,1.63471
4.99974,0,36.9466,0,1.95183,-1.63477,1.95183,1.63477
4.99906,0,36.9572,0,1.95187,-1.63482,1.95187,1.63482
4.99838,0,36.9678,0,1.95191,-1.63488,1.95191,1.63488
4.9977,0,36.9784,0,1.95194,-1.63493,1.95194,1.63493
4.99702,0,36.989,0,1.95198,-1.63499,1.95198,1.63499
4.99634,0,36.9996,0,1.95201,-1.63504,1.95201,1.63504
4.99567,0,37.0102,0,1.95205,-1.6351,1.95205,1.6351
4.99499,0,37.0208,0,1.95209,-1.63515,1.95209,1.63515
4.99431,0,37.0314,0,1.95212,-1.63521,1.95212,1.63521
4.99363,0,37.0421,0,1.95216,-1.63526,1.95216,1.63526
4.99296,0,37.0527,0,1.95219,-1.63532,1.95219,1.63532
4.99228,0,37.0633,0,1.95223,-1.63537,1.95223,1.63537
4.99161,0,37.0739,0,1.95226,-1.63543,1.95226,1.63543
4.99093,0,37.0845,0,1.9523,-1.63548,1.9523,1.63548
4.99026,0,37.0951,0,1.95234,-1.63554,1.95234,1.63554
4.98959,0,37.1057,0,1.95237,-1.63559,1.95237,1.63559
4.98891,0,37.1163,0,1.95241,-1.63565,1.95241,1.63565
4.98824,0,37.1269,0,1.95244,-1.6357,1.95244,1.6357
4.98757,0,37.1375,0,1.95248,-1.63576,1.95248,1.63576
4.9869,0,37.1481,0,1.95251,-1.63581,1.95251,1.63581
4.98622,0,37.1587,0,1.95255,-1.63587,1.95255,1.63587
4.98555,0,37.1693,0,1.95259,-1.63592,1.95259,1.63592
4.98488,0,37.1799,0,1.95262,-1.63597,1.95262,1.63597
4.98421,0,37.1905,0,1.95266,-1.63603,1.95266,1.63603
4.98354,0,37.2011,0,1.95269,-1.63608,1.95269,1.63608
4.98287,0,37.2117,0,1.95273,-1.63614,1.95273,1.63614
4.9822,0,37.2223,0,1.95276,-1.63619,1.95276,1.63619
4.98153,0,37.2329,0,1.9528,-1.63625,1.9528,1.63625
4.98087,0,37.2435,0,1.95283,-1.6363,1.95283,1.6363
4.9802,0,37.2541,0,1.95287,-1.63636,1.95287,1.63636
4.97953,0,37.2647,0,1.9529,-1.63641,1.9529,1.63641
4.97887,0,37.2753,0,1.95294,-1.63647,1.95294,1.63647
4.9782,0,37.2859,0,1.95298,-1.63652,1.95298,1.63652
4.97753,0,37.2964,0,1.95301,-1.63658,1.95301,1.63658
4.97687,0,37.307,0,1.95305,-1.63663,1.95305,1.63663
4.9762,0,37.3176,0,1.95308,-1.63668,1.95308,1.63668
4.97554,0,37.3282,0,1.95312,-1.63674,1.95312,1.63674
4.97487,0,37.3388,0,1.95315,-1.63679,1.95315,1.63679
4.97421,0,37.3494,0,1.95319,-1.63685,1.95319,1.63685
4.97355,0,37.36,0,1.95322,-1.6369,1.95322,1.6369
4.97288,0,37.3706,0,1.95326,-1.63696,1.95326,1.63696
4.97222,0,37.3812,0,1.95329,-1.63701,1.95329,1.63701
4.97156,0,37.3918,0,1.95333,-1.63707,1.95333,1.63707
4.9709,0,37.4024,0,1.95336,-1.63712,1.95336,1.63712
4.97024,0,37.413,0,1.9534,-1.63718,1.9534,1.63718
4.96958,0,37.4236,0,1.95343,-1.63723,1.95343,1.63723
4.96892,0,37.4341,0,1.95347,-1.63728,1.95347,1.63728
4.96826,0,37.4447,0,1.9535,-1.63734,1.9535,1.63734
4.9676,0,37.4553,0,1.95354,-1.63739,1.95354,1.63739
4.96694,0,37.4659,0,1.95357,-1.63745,1.95357,1.63745
4.96628,0,37.4765,0,1.95361,-1.6375,1.95361,1.6375
4.96562,0,37.4871,0,1.95364,-1.63756,1.95364,1.63756
4.96496,0,37.4977,0,1.95368,-1.63761,1.95368,1.63761
4.96431,0,37.5083,0,1.95371,-1.63766,1.95371,1.63766
4.96365,0,37.5189,0,1.95375,-1.63772,1.95375,1.63772
4.96299,0,37.5294,0,1.95378,-1.63777,1.95378,1.63777
4.96234,0,37.54,0,1.95382,-1.63783,1.95382,1.63783
4.96168,0,37.5506,0,1.95385,-1.63788,1.95385,1.63788
4.96103,0,37.5612,0,1.95389,-1.63794,1.95389,1.63794
4.96037,0,37.5718,0,1.95392,-1.63799,1.95392,1.63799
4.95972,0,37.5824,0,1.95396,-1.63804,1.95396,1.63804
4.95906,0,37.5929,0,1.95399,-1.6381,1.95399,1.6381
4.95841,0,37.6035,0,1.95403,-1.63815,1.95403,1.63815
4.95776,0,37.6141,0,1.95406,-1.63821,1.95406,1.63821
4.9571,0,37.6247,0,1.9541,-1.63826,1.9541,1.63826
4.95645,0,37.6353,0,1.95413,-1.63832,1.95413,1.63832
4.9558,0,37.6459,0,1.95417,-1.63837,1.95417,1.63837
4.95515,0,37.6564,0,1.9542,-1.63842,1.9542,1.63842
4.9545,0,37.667,0,1.95424,-1.63848,1.95424,1.63848
4.95385,0,37.6776,0,1.95427,-1.63853,1.95427,1.63853
4.9532,0,37.6882,0,1.95431,-1.63859,1.95431,1.63859
4.95255,0,37.6988,0,1.95434,-1.63864,1.95434,1.63864
4.9519,0,37.7094,0,1.95438,-1.6387,1.95438,1.6387
4.95125,0,37.7199,0,1.95441,-1.63875,1.95441,1.63875
4.9506,0,37.7305,0,1.95445,-1.6388,1.95445,1.6388
4.94995,0,37.7411,0,1.95448,-1.63886,1.95448,1.63886
4.9493,0,37.7517,0,1.95452,-1.63891,1.95452,1.63891
4.94866,0,37.7622,0,1.95455,-1.63897,1.95455,1.63897
4.94801,0,37.7728,0,1.95458,-1.63902,1.95458,1.63902
4.94736,0,37.7834,0,1.95462,-1.63907,1.95462,1.63907
4.94672,0,37.794,0,1.95465,-1.63913,1.95465,1.63913
4.94607,0,37.8046,0,1.95469,-1.63918,1.95469,1.63918
4.94543,0,37.8151,0,1.95472,-1.63924,1.95472,1.63924
4.94478,0,37.8257,0,1.95476,-1.63929,1.95476,1.63929
4.94414,0,37.8363,0,1.95479,-1.63934,1.95479,1.63934
4.94349,0,37.8469,0,1.95483,-1.6394,1.95483,1.6394
4.94285,0,37.8574,0,1.95486,-1.63945,1.95486,1.63945
4.94221,0,37.868,0,1.95489,-1.63951,1.95489,1.63951
4.94156,0,37.8786,0,1.95493,-1.63956,1.95493,1.63956
4.94092,0,37.8892,0,1.95496,-1.63961,1.95496,1.63961
4.94028,0,37.8997,0,1.955,-1.63967,1.955,1.63967
4.93964,0,37.9103,0,1.95503,-1.63972,1.95503,1.63972
4.939,0,37.9209,0,1.95507,-1.63978,1.95507,1.63978
4.93836,0,37.9314,0,1.9551,-1.63983,1.9551,1.63983
4.93772,0,37.942,0,1.95514,-1.63988,1.95514,1.63988
4.93708,0,37.9526,0,1.95517,-1.63994,1.95517,1.63994
4.93644,0,37.9632,0,1.9552,-1.63999,1.9552,1.63999
4.9358,0,37.9737,0,1.95524,-1.64004,1.95524,1.64004
4.93516,0,37.9843,0,1.95527,-1.6401,1.95527,1.6401
4.93452,0,37.9949,0,1.95531,-1.64015,1.95531,1.64015
4.93388,0,38.0054,0,1.95534,-1.64021,1.95534,1.64021
4.93325,0,38.016,0,1.95538,-1.64026,1.95538,1.64026
4.93261,0,38.0266,0,1.95541,-1.64031,1.95541,1.64031
4.93197,0,38.0371,0,1.95544,-1.64037,1.95544,1.64037
4.93134,0,38.0477,0,1.95548,-1.64042,1.95548,1.64042
4.9307,0,38.0583,0,1.95551,-1.64048,1.95551,1.64048
4.93006,0,38.0688,0,1.95555,-1.64053,1.95555,1.64053
4.92943,0,38.0794,0,1.95558,-1.64058,1.95558,1.64058
4.92879,0,38.09,0,1.95561,-1.64064,1.95561,1.64064
4.92816,0,38.1005,0,1.95565,-1.64069,1.95565,1.64069
4.92753,0,38.1111,0,1.95568,-1.64074,1.95568,1.64074
4.92689,0,38.1217,0,1.95572,-1.6408,1.95572,1.6408
4.92626,0,38.1322,0,1.95575,-1.64085,1.95575,1.64085
4.92563,0,38.1428,0,1.95578,-1.6409,1.95578,1.6409
4.925,0,38.1534,0,1.95582,-1.64096,1.95582,1.64096
4.92436,0,38.1639,0,1.95585,-1.64101,1.95585,1.64101
4.92373,0,38.1745,0,1.95589,-1.64107,1.95589,1.64107
4.9231,0,38.1851,0,1.95592,-1.64112,1.95592,1.64112
4.92247,0,38.1956,0,1.95595,-1.64117,1.95595,1.64117
4.92184,0,38.2062,0,1.95599,-1.64123,1.95599,1.64123
4.92121,0,38.2167,0,1.95602,-1.64128,1.95602,1.64128
4.92058,0,38.2273,0,1.95606,-1.64133,1.95606,1.64133
4.91995,0,38.2379,0,1.95609,-1.64139,1.95609,1.64139
4.91932,0,38.2484,0,1.95612,-1.64144,1.95612,1.64144
4.91869,0,38.259,0,1.95616,-1.64149,1.95616,1.64149
4.91807,0,38.2696,0,1.95619,-1.64155,1.95619,1.64155
4.91744,0,38.2801,0,1.95622,-1.6416,1.95622,1.6416
4.91681,0,38.2907,0,1.95626,-1.64166,1.95626,1.64166
4.91619,0,38.3012,0,1.95629,-1.64171,1.95629,1.64171
4.91556,0,38.3118,0,1.95633,-1.64176,1.95633,1.64176
4.91493,0,38.3223,0,1.95636,-1.64182,1.95636,1.64182
4.91431,0,38.3329,0,1.95639,-1.64187,1.95639,1.64187
4.91368,0,38.3435,0,1.95643,-1.64192,1.95643,1.64192
4.91306,0,38.354,0,1.95646,-1.64198,1.95646,1.64198
4.91243,0,38.3646,0,1.95649,-1.64203,1.95649,1.64203
4.91181,0,38.3751,0,1.95653,-1.64208,1.95653,1.64208
4.91119,0,38.3857,0,1.95656,-1.64214,1.95656,1.64214
4.91056,0,38.3962,0,1.95659,-1.64219,1.95659,1.64219
4.90994,0,38.4068,0,1.95663,-1.64224,1.95663,1.64224
4.90932,0,38.4174,0,1.95666,-1.6423,1.95666,1.6423
4.9087,0,38.4279,0,1.9567,-1.64235,1.9567,1.64235
4.90807,0,38.4385,0,1.95673,-1.6424,1.95673,1.6424
4.90745,0,38.449,0,1.95676,-1.64246,1.95676,1.64246
4.90683,0,38.4596,0,1.9568,-1.64251,1.9568,1.64251
4.90621,0,38.4701,0,1.95683,-1.64256,1.95683,1.64256
4.90559,0,38.4807,0,1.95686,-1.64262,1.95686,1.64262
4.90497,0,38.4912,0,1.9569,-1.64267,1.9569,1.64267
4.90435,0,38.5018,0,1.95693,-1.64272,1.95693,1.64272
4.90373,0,38.5123,0,1.95696,-1.64278,1.95696,1.64278
4.90312,0,38.5229,0,1.957,-1.64283,1.957,1.64283
4.9025,0,38.5334,0,1.95703,-1.64288,1.95703,1.64288
4.90188,0,38.544,0,1.95706,-1.64294,1.95706,1.64294
4.90126,0,38.5545,0,1.9571,-1.64299,1.9571,1.64299
4.90065,0,38.5651,0,1.95713,-1.64304,1.95713,1.64304
4.90003,0,38.5756,0,1.95716,-1.6431,1.95716,1.6431
4.89941,0,38.5862,0,1.9572,-1.64315,1.9572,1.64315
4.8988,0,38.5967,0,1.95723,-1.6432,1.95723,1.6432
4.89818,0,38.6073,0,1.95726,-1.64326,1.95726,1.64326
4.89757,0,38.6178,0,1.9573,-1.64331,1.9573,1.64331
4.89695,0,38.6284,0,1.95733,-1.64336,1.95733,1.64336
4.89634,0,38.6389,0,1.95736,-1.64342,1.95736,1.64342
4.89572,0,38.6495,0,1.9574,-1.64347,1.9574,1.64347
4.89511,0,38.66,0,1.95743,-1.64352,1.95743,1.64352
4.8945,0,38.6706,0,1.95746,-1.64357,1.95746,1.64357
4.89389,0,38.6811,0,1.95749,-1.64363,1.95749,1.64363
4.89327,0,38.6917,0,1.95753,-1.64368,1.95753,1.64368
4.89266,0,38.7022,0,1.95756,-1.64373,1.95756,1.64373
4.89205,0,38.7128,0,1.95759,-1.64379,1.95759,1.64379
4.89144,0,38.7233,0,1.95763,-1.64384,1.95763,1.64384
4.89083,0,38.7339,0,1.95766,-1.64389,1.95766,1.64389
4.89022,0,38.7444,0,1.95769,-1.64395,1.95769,1.64395
4.88961,0,38.7549,0,1.95773,-1.644,1.95773,1.644
4.889,0,38.7655,0,1.95776,-1.64405,1.95776,1.64405
4.88839,0,38.776,0,1.95779,-1.64411,1.95779,1.64411
4.88778,0,38.7866,0,1.95783,-1.64416,1.95783,1.64416
4.88717,0,38.7971,0,1.95786,-1.64421,1.95786,1.64421
4.88656,0,38.8077,0,1.95789,-1.64426,1.95789,1.64426
4.88595,0,38.8182,0,1.95792,-1.64432,1.95792,1.64432
4.88535,0,38.8287,0,1.95796,-1.64437,1.95796,1.64437
4.88474,0,38.8393,0,1.95799,-1.64442,1.95799,1.64442
4.88413,0,38.8498,0,1.95802,-1.64448,1.95802,1.64448
4.88353,0,38.8604,0,1.95806,-1.64453,1.95806,1.64453
4.88292,0,38.8709,0,1.95809,-1.64458,1.95809,1.64458
4.88231,0,38.8814,0,1.95812,-1.64464,1.95812,1.64464
4.88171,0,38.892,0,1.95815,-1.64469,1.95815,1.64469
4.8811,0,38.9025,0,1.95819,-1.64474,1.95819,1.64474
4.8805,0,38.9131,0,1.95822,-1.64479,1.95822,1.64479
4.8799,0,38.9236,0,1.95825,-1.64485,1.95825,1.64485
4.87929,0,38.9341,0,1.95829,-1.6449,1.95829,1.6449
4.87869,0,38.9447,0,1.95832,-1.64495,1.95832,1.64495
4.87809,0,38.9552,0,1.95835,-1.64501,1.95835,1.64501
4.87748,0,38.9657,0,1.95838,-1.64506,1.95838,1.64506
4.87688,0,38.9763,0,1.95842,-1.64511,1.95842,1.64511
4.87628,0,38.9868,0,1.95845,-1.64516,1.95845,1.64516
4.87568,0,38.9974,0,1.95848,-1.64522,1.95848,1.64522
4.87508,0,39.0079,0,1.95851,-1.64527,1.95851,1.64527
4.87448,0,39.0184,0,1.95855,-1.64532,1.95855,1.64532
4.87388,0,39.029,0,1.95858,-1.64537,1.95858,1.64537
4.87328,0,39.0395,0,1.95861,-1.64543,1.95861,1.64543
4.87268,0,39.05,0,1.95864,-1.64548,1.95864,1.64548
4.87208,0,39.0606,0,1.95868,-1.64553,1.95868,1.64553
4.87148,0,39.0711,0,1.95871,-1.64559,1.95871,1.64559
4.87088,0,39.0816,0,1.95874,-1.64564,1.95874,1.64564
4.87028,0,39.0922,0,1.95877,-1.64569,1.95877,1.64569
4.86968,0,39.1027,0,1.95881,-1.64574,1.95881,1.64574
4.86909,0,39.1132,0,1.95884,-1.6458,1.95884,1.6458
4.86849,0,39.1238,0,1.95887,-1.64585,1.95887,1.64585
4.86789,0,39.1343,0,1.9589,-1.6459,1.9589,1.6459
4.8673,0,39.1448,0,1.95894,-1.64595,1.95894,1.64595
4.8667,0,39.1554,0,1.95897,-1.64601,1.95897,1.64601
4.8661,0,39.1659,0,1.959,-1.64606,1.959,1.64606
4.86551,0,39.1764,0,1.95903,-1.64611,1.95903,1.64611
4.86491,0,39.187,0,1.95907,-1.64617,1.95907,1.64617
4.86432,0,39.1975,0,1.9591,-1.64622,1.9591,1.64622
4.86373,0,39.208,0,1.95913,-1.64627,1.95913,1.64627
4.86313,0,39.2185,0,1.95916,-1.64632,1.95916,1.64632
4.86254,0,39.2291,0,1.9592,-1.64638,1.9592,1.64638
4.86195,0,39.2396,0,1.95923,-1.64643,1.95923,1.64643
4.86135,0,39.2501,0,1.95926,-1.64648,1.95926,1.64648
4.86076,0,39.2607,0,1.95929,-1.64653,1.95929,1.64653
4.86017,0,39.2712,0,1.95932,-1.64659,1.95932,1.64659
4.85958,0,39.2817,0,1.95936,-1.64664,1.95936,1.64664
4.85899,0,39.2922,0,1.95939,-1.64669,1.95939,1.64669
4.85839,0,39.3028,0,1.95942,-1.64674,1.95942,1.64674
4.8578,0,39.3133,0,1.95945,-1.6468,1.95945,1.6468
4.85721,0,39.3238,0,1.95948,-1.64685,1.95948,1.64685
4.85662,0,39.3343,0,1.95952,-1.6469,1.95952,1.6469
4.85603,0,39.3449,0,1.95955,-1.64695,1.95955,1.64695
4.85545,0,39.3554,0,1.95958,-1.64701,1.95958,1.64701
4.85486,0,39.3659,0,1.95961,-1.64706,1.95961,1.64706
4.85427,0,39.3764,0,1.95965,-1.64711,1.95965,1.64711
4.85368,0,39.387,0,1.95968,-1.64716,1.95968,1.64716
4.85309,0,39.3975,0,1.95971,-1.64721,1.95971,1.64721
4.85251,0,39.408,0,1.95974,-1.64727,1.95974,1.64727
4.85192,0,39.4185,0,1.95977,-1.64732,1.95977,1.64732
4.85133,0,39.4291,0,1.95981,-1.64737,1.95981,1.64737
4.85075,0,39.4396,0,1.95984,-1.64742,1.95984,1.64742
4.85016,0,39.4501,0,1.95987,-1.64748,1.95987,1.64748
4.84957,0,39.4606,0,1.9599,-1.64753,1.9599,1.64753
4.84899,0,39.4711,0,1.95993,-1.64758,1.95993,1.64758
4.8484,0,39.4817,0,1.95996,-1.64763,1.95996,1.64763
4.84782,0,39.4922,0,1.96,-1.64769,1.96,1.64769
4.84724,0,39.5027,0,1.96003,-1.64774,1.96003,1.64774
4.84665,0,39.5132,0,1.96006,-1.64779,1.96006,1.64779
4.84607,0,39.5237,0,1.96009,-1.64784,1.96009,1.64784
4.84549,0,39.5343,0,1.96012,-1.64789,1.96012,1.64789
4.8449,0,39.5448,0,1.96016,-1.64795,1.96016,1.64795
4.84432,0,39.5553,0,1.96019,-1.648,1.96019,1.648
4.84374,0,39.5658,0,1.96022,-1.64805,1.96022,1.64805
4.84316,0,39.5763,0,1.96025,-1.6481,1.96025,1.6481
4.84258,0,39.5869,0,1.96028,-1.64816,1.96028,1.64816
4.84199,0,39.5974,0,1.96031,-1.64821,1.96031,1.64821
4.84141,0,39.6079,0,1.96035,-1.64826,1.96035,1.64826
4.84083,0,39.6184,0,1.96038,-1.64831,1.96038,1.64831
4.84025,0,39.6289,0,1.96041,-1.64836,1.96041,1.64836
4.83967,0,39.6394,0,1.96044,-1.64842,1.96044,1.64842
4.83909,0,39.65,0,1.96047,-1.64847,1.96047,1.64847
4.83852,0,39.6605,0,1.9605,-1.64852,1.9605,1.64852
4.83794,0,39.671,0,1.96054,-1.64857,1.96054,1.64857
4.83736,0,39.6815,0,1.96057,-1.64862,1.96057,1.64862
4.83678,0,39.692,0,1.9606,-1.64868,1.9606,1.64868
4.8362,0,39.7025,0,1.96063,-1.64873,1.96063,1.64873
4.83563,0,39.713,0,1.96066,-1.64878,1.96066,1.64878
4.83505,0,39.7236,0,1.96069,-1.64883,1.96069,1.64883
4.83447,0,39.7341,0,1.96073,-1.64889,1.96073,1.64889
4.8339,0,39.7446,0,1.96076,-1.64894,1.96076,1.64894
4.83332,0,39.7551,0,1.96079,-1.64899,1.96079,1.64899
4.83275,0,39.7656,0,1.96082,-1.64904,1.96082,1.64904
4.83217,0,39.7761,0,1.96085,-1.64909,1.96085,1.64909
4.8316,0,39.7866,0,1.96088,-1.64915,1.96088,1.64915
4.83102,0,39.7971,0,1.96091,-1.6492,1.96091,1.6492
4.83045,0,39.8077,0,1.96095,-1.64925,1.96095,1.64925
4.82987,0,39.8182,0,1.96098,-1.6493,1.96098,1.6493
4.8293,0,39.8287,0,1.96101,-1.64935,1.96101,1.64935
4.82873,0,39.8392,0,1.96104,-1.64941,1.96104,1.64941
4.82816,0,39.8497,0,1.96107,-1.64946,1.96107,1.64946
4.82758,0,39.8602,0,1.9611,-1.64951,1.9611,1.64951
4.82701,0,39.8707,0,1.96113,-1.64956,1.96113,1.64956
4.82644,0,39.8812,0,1.96117,-1.64961,1.96117,1.64961
4.82587,0,39.8917,0,1.9612,-1.64966,1.9612,1.64966
4.8253,0,39.9022,0,1.96123,-1.64972,1.96123,1.64972
4.82473,0,39.9128,0,1.96126,-1.64977,1.96126,1.64977
4.82416,0,39.9233,0,1.96129,-1.64982,1.96129,1.64982
4.82359,0,39.9338,0,1.96132,-1.64987,1.96132,1.64987
4.82302,0,39.9443,0,1.96135,-1.64992,1.96135,1.64992
4.82245,0,39.9548,0,1.96138,-1.64998,1.96138,1.64998
4.82188,0,39.9653,0,1.96142,-1.65003,1.96142,1.65003
4.82131,0,39.9758,0,1.96145,-1.65008,1.96145,1.65008
4.82074,0,39.9863,0,1.96148,-1.65013,1.96148,1.65013
4.82017,0,39.9968,0,1.96151,-1.65018,1.96151,1.65018
4.81961,0,40.0073,0,1.96154,-1.65023,1.96154,1.65023
4.81904,0,40.0178,0,1.96157,-1.65029,1.96157,1.65029
4.81847,0,40.0283,0,1.9616,-1.65034,1.9616,1.65034
4.81791,0,40.0388,0,1.96163,-1.65039,1.96163,1.65039
4.81734,0,40.0493,0,1.96166,-1.65044,1.96166,1.65044
4.81677,0,40.0598,0,1.96169,-1.65049,1.96169,1.65049
4.81621,0,40.0703,0,1.96173,-1.65054,1.96173,1.65054
4.81564,0,40.0808,0,1.96176,-1.6506,1.96176,1.6506
4.81508,0,40.0913,0,1.96179,-1.65065,1.96179,1.65065
4.81451,0,40.1018,0,1.96182,-1.6507,1.96182,1.6507
4.81395,0,40.1124,0,1.96185,-1.65075,1.96185,1.65075
4.81339,0,40.1229,0,1.96188,-1.6508,1.96188,1.6508
4.81282,0,40.1334,0,1.96191,-1.65085,1.96191,1.65085
4.81226,0,40.1439,0,1.96194,-1.65091,1.96194,1.65091
4.8117,0,40.1544,0,1.96197,-1.65096,1.96197,1.65096
4.81113,0,40.1649,0,1.962,-1.65101,1.962,1.65101
4.81057,0,40.1754,0,1.96204,-1.65106,1.96204,1.65106
4.81001,0,40.1859,0,1.96207,-1.65111,1.96207,1.65111
4.80945,0,40.1964,0,1.9621,-1.65116,1.9621,1.65116
4.80889,0,40.2069,0,1.96213,-1.65122,1.96213,1.65122
4.80833,0,40.2174,0,1.96216,-1.65127,1.96216,1.65127
4.80777,0,40.2279,0,1.96219,-1.65132,1.96219,1.65132
4.80721,0,40.2384,0,1.96222,-1.65137,1.96222,1.65137
4.80665,0,40.2489,0,1.96225,-1.65142,1.96225,1.65142
4.80609,0,40.2593,0,1.96228,-1.65147,1.96228,1.65147
4.80553,0,40.2698,0,1.96231,-1.65152,1.96231,1.65152
4.80497,0,40.2803,0,1.96234,-1.65158,1.96234,1.65158
4.80441,0,40.2908,0,1.96237,-1.65163,1.96237,1.65163
4.80385,0,40.3013,0,1.9624,-1.65168,1.9624,1.65168
4.80329,0,40.3118,0,1.96244,-1.65173,1.96244,1.65173
4.80274,0,40.3223,0,1.96247,-1.65178,1.96247,1.65178
4.80218,0,40.3328,0,1.9625,-1.65183,1.9625,1.65183
4.80162,0,40.3433,0,1.96253,-1.65188,1.96253,1.65188
4.80107,0,40.3538,0,1.96256,-1.65194,1.96256,1.65194
4.80051,0,40.3643,0,1.96259,-1.65199,1.96259,1.65199
4.79995,0,40.3748,0,1.96262,-1.65204,1.96262,1.65204
4.7994,0,40.3853,0,1.96265,-1.65209,1.96265,1.65209
4.79884,0,40.3958,0,1.96268,-1.65214,1.96268,1.65214
4.79829,0,40.4063,0,1.96271,-1.65219,1.96271,1.65219
4.79773,0,40.4168,0,1.96274,-1.65224,1.96274,1.65224
4.79718,0,40.4273,0,1.96277,-1.6523,1.96277,1.6523
4.79663,0,40.4378,0,1.9628,-1.65235,1.9628,1.65235
4.79607,0,40.4483,0,1.96283,-1.6524,1.96283,1.6524
4.79552,0,40.4588,0,1.96286,-1.65245,1.96286,1.65245
4.79497,0,40.4692,0,1.96289,-1.6525,1.96289,1.6525
4.79441,0,40.4797,0,1.96292,-1.65255,1.96292,1.65255
4.79386,0,40.4902,0,1.96295,-1.6526,1.96295,1.6526
4.79331,0,40.5007,0,1.96298,-1.65265,1.96298,1.65265
4.79276,0,40.5112,0,1.96301,-1.65271,1.96301,1.65271
4.79221,0,40.5217,0,1.96305,-1.65276,1.96305,1.65276
4.79166,0,40.5322,0,1.96308,-1.65281,1.96308,1.65281
4.7911,0,40.5427,0,1.96311,-1.65286,1.96311,1.65286
4.79055,0,40.5532,0,1.96314,-1.65291,1.96314,1.65291
4.79,0,40.5637,0,1.96317,-1.65296,1.96317,1.65296
4.78945,0,40.5742,0,1.9632,-1.65301,1.9632,1.65301
4.7889,0,40.5846,0,1.96323,-1.65306,1.96323,1.65306
4.78836,0,40.5951,0,1.96326,-1.65312,1.96326,1.65312
4.78781,0,40.6056,0,1.96329,-1.65317,1.96329,1.65317
4.78726,0,40.6161,0,1.96332,-1.65322,1.96332,1.65322
4.78671,0,40.6266,0,1.96335,-1.65327,1.96335,1.65327
4.78616,0,40.6371,0,1.96338,-1.65332,1.96338,1.65332
4.78562,0,40.6476,0,1.96341,-1.65337,1.96341,1.65337
4.78507,0,40.6581,0,1.96344,-1.65342,1.96344,1.65342
4.78452,0,40.6685,0,1.96347,-1.65347,1.96347,1.65347
4.78397,0,40.679,0,1.9635,-1.65352,1.9635,1.65352
4.78343,0,40.6895,0,1.96353,-1.65358,1.96353,1.65358
4.78288,0,40.7,0,1.96356,-1.65363,1.96356,1.65363
4.78234,0,40.7105,0,1.96359,-1.65368,1.96359,1.65368
4.78179,0,40.721,0,1.96362,-1.65373,1.96362,1.65373
4.78125,0,40.7315,0,1.96365,-1.65378,1.96365,1.65378
4.7807,0,40.7419,0,1.96368,-1.65383,1.96368,1.65383
4.78016,0,40.7524,0,1.96371,-1.65388,1.96371,1.65388
4.77961,0,40.7629,0,1.96374,-1.65393,1.96374,1.65393
4.77907,0,40.7734,0,1.96377,-1.65398,1.96377,1.65398
4.77853,0,40.7839,0,1.9638,-1.65403,1.9638,1.65403
4.77798,0,40.7944,0,1.96383,-1.65409,1.96383,1.65409
4.77744,0,40.8048,0,1.96386,-1.65414,1.96386,1.65414
4.7769,0,40.8153,0,1.96389,-1.65419,1.96389,1.65419
4.77636,0,40.8258,0,1.96392,-1.65424,1.96392,1.65424
4.77582,0,40.8363,0,1.96395,-1.65429,1.96395,1.65429
4.77527,0,40.8468,0,1.96398,-1.65434,1.96398,1.65434
4.77473,0,40.8573,0,1.96401,-1.65439,1.96401,1.65439
4.77419,0,40.8677,0,1.96404,-1.65444,1.96404,1.65444
4.77365,0,40.8782,0,1.96407,-1.65449,1.96407,1.65449
4.77311,0,40.8887,0,1.9641,-1.65454,1.9641,1.65454
4.77257,0,40.8992,0,1.96413,-1.65459,1.96413,1.65459
4.77203,0,40.9097,0,1.96416,-1.65465,1.96416,1.65465
4.77149,0,40.9201,0,1.96419,-1.6547,1.96419,1.6547
4.77095,0,40.9306,0,1.96422,-1.65475,1.96422,1.65475
4.77042,0,40.9411,0,1.96425,-1.6548,1.96425,1.6548
4.76988,0,40.9516,0,1.96428,-1.65485,1.96428,1.65485
4.76934,0,40.962,0,1.96431,-1.6549,1.96431,1.6549
4.7688,0,40.9725,0,1.96434,-1.65495,1.96434,1.65495
4.76826,0,40.983,0,1.96437,-1.655,1.96437,1.655
4.76773,0,40.9935,0,1.9644,-1.65505,1.9644,1.65505
4.76719,0,41.004,0,1.96443,-1.6551,1.96443,1.6551
4.76665,0,41.0144,0,1.96445,-1.65515,1.96445,1.65515
4.76612,0,41.0249,0,1.96448,-1.6552,1.96448,1.6552
4.76558,0,41.0354,0,1.96451,-1.65525,1.96451,1.65525
4.76505,0,41.0459,0,1.96454,-1.65531,1.96454,1.65531
4.76451,0,41.0563,0,1.96457,-1.65536,1.96457,1.65536
4.76398,0,41.0668,0,1.9646,-1.65541,1.9646,1.65541
4.76344,0,41.0773,0,1.96463,-1.65546,1.96463,1.65546
4.76291,0,41.0878,0,1.96466,-1.65551,1.96466,1.65551
4.76237,0,41.0982,0,1.96469,-1.65556,1.96469,1.65556
4.76184,0,41.1087,0,1.96472,-1.65561,1.96472,1.65561
4.76131,0,41.1192,0,1.96475,-1.65566,1.96475,1.65566
4.76077,0,41.1297,0,1.96478,-1.65571,1.96478,1.65571
4.76024,0,41.1401,0,1.96481,-1.65576,1.96481,1.65576
4.75971,0,41.1506,0,1.96484,-1.65581,1.96484,1.65581
4.75918,0,41.1611,0,1.96487,-1.65586,1.96487,1.65586
4.75864,0,41.1716,0,1.9649,-1.65591,1.9649,1.65591
4.75811,0,41.182,0,1.96493,-1.65596,1.96493,1.65596
4.75758,0,41.1925,0,1.96496,-1.65601,1.96496,1.65601
4.75705,0,41.203,0,1.96499,-1.65606,1.96499,1.65606
4.75652,0,41.2134,0,1.96502,-1.65612,1.96502,1.65612
4.75599,0,41.2239,0,1.96504,-1.65617,1.96504,1.65617
4.75546,0,41.2344,0,1.96507,-1.65622,1.96507,1.65622
4.75493,0,41.2449,0,1.9651,-1.65627,1.9651,1.65627
4.7544,0,41.2553,0,1.96513,-1.65632,1.96513,1.65632
4.75387,0,41.2658,0,1.96516,-1.65637,1.96516,1.65637
4.75334,0,41.2763,0,1.96519,-1.65642,1.96519,1.65642
4.75281,0,41.2867,0,1.96522,-1.65647,1.96522,1.65647
4.75229,0,41.2972,0,1.96525,-1.65652,1.96525,1.65652
4.75176,0,41.3077,0,1.96528,-1.65657,1.96528,1.65657
4.75123,0,41.3182,0,1.96531,-1.65662,1.96531,1.65662
4.7507,0,41.3286,0,1.96534,-1.65667,1.96534,1.65667
4.75018,0,41.3391,0,1.96537,-1.65672,1.96537,1.65672
4.74965,0,41.3496,0,1.9654,-1.65677,1.9654,1.65677
4.74912,0,41.36,0,1.96543,-1.65682,1.96543,1.65682
4.7486,0,41.3705,0,1.96545,-1.65687,1.96545,1.65687
4.74807,0,41.381,0,1.96548,-1.65692,1.96548,1.65692
4.74755,0,41.3914,0,1.96551,-1.65697,1.96551,1.65697
4.74702,0,41.4019,0,1.96554,-1.65702,1.96554,1.65702
4.7465,0,41.4124,0,1.96557,-1.65707,1.96557,1.65707
4.74597,0,41.4228,0,1.9656,-1.65712,1.9656,1.65712
4.74545,0,41.4333,0,1.96563,-1.65717,1.96563,1.65717
4.74492,0,41.4438,0,1.96566,-1.65722,1.96566,1.65722
4.7444,0,41.4542,0,1.96569,-1.65727,1.96569,1.65727
4.74388,0,41.4647,0,1.96572,-1.65733,1.96572,1.65733
4.74335,0,41.4752,0,1.96574,-1.65738,1.96574,1.65738
4.74283,0,41.4856,0,1.96577,-1.65743,1.96577,1.65743
4.74231,0,41.4961,0,1.9658,-1.65748,1.9658,1.65748
4.74179,0,41.5065,0,1.96583,-1.65753,1.96583,1.65753
4.74126,0,41.517,0,1.96586,-1.65758,1.96586,1.65758
4.74074,0,41.5275,0,1.96589,-1.65763,1.96589,1.65763
4.74022,0,41.5379,0,1.96592,-1.65768,1.96592,1.65768
4.7397,0,41.5484,0,1.96595,-1.65773,1.96595,1.65773
4.73918,0,41.5589,0,1.96598,-1.65778,1.96598,1.65778
4.73866,0,41.5693,0,1.96601,-1.65783,1.96601,1.65783
4.73814,0,41.5798,0,1.96603,-1.65788,1.96603,1.65788
4.73762,0,41.5903,0,1.96606,-1.65793,1.96606,1.65793
4.7371,0,41.6007,0,1.96609,-1.65798,1.96609,1.65798
4.73658,0,41.6112,0,1.96612,-1.65803,1.96612,1.65803
4.73606,0,41.6216,0,1.96615,-1.65808,1.96615,1.65808
4.73554,0,41.6321,0,1.96618,-1.65813,1.96618,1.65813
4.73503,0,41.6426,0,1.96621,-1.65818,1.96621,1.65818
4.73451,0,41.653,0,1.96624,-1.65823,1.96624,1.65823
4.73399,0,41.6635,0,1.96626,-1.65828,1.96626,1.65828
4.73347,0,41.6739,0,1.96629,-1.65833,1.96629,1.65833
4.73296,0,41.6844,0,1.96632,-1.65838,1.96632,1.65838
4.73244,0,41.6949,0,1.96635,-1.65843,1.96635,1.65843
4.73192,0,41.7053,0,1.96638,-1.65848,1.96638,1.65848
4.73141,0,41.7158,0,1.96641,-1.65853,1.96641,1.65853
4.73089,0,41.7262,0,1.96644,-1.65858,1.96644,1.65858
4.73037,0,41.7367,0,1.96647,-1.65863,1.96647,1.65863
4.72986,0,41.7472,0,1.96649,-1.65868,1.96649,1.65868
4.72934,0,41.7576,0,1.96652,-1.65873,1.96652,1.65873
4.72883,0,41.7681,0,1.96655,-1.65878,1.96655,1.65878
4.72831,0,41.7785,0,1.96658,-1.65883,1.96658,1.65883
4.7278,0,41.789,0,1.96661,-1.65888,1.96661,1.65888
4.72729,0,41.7994,0,1.96664,-1.65893,1.96664,1.65893
4.72677,0,41.8099,0,1.96667,-1.65898,1.96667,1.65898
4.72626,0,41.8204,0,1.96669,-1.65903,1.96669,1.65903
4.72575,0,41.8308,0,1.96672,-1.65908,1.96672,1.65908
4.72523,0,41.8413,0,1.96675,-1.65913,1.96675,1.65913
4.72472,0,41.8517,0,1.96678,-1.65918,1.96678,1.65918
4.72421,0,41.8622,0,1.96681,-1.65923,1.96681,1.65923
4.7237,0,41.8726,0,1.96684,-1.65928,1.96684,1.65928
4.72319,0,41.8831,0,1.96686,-1.65933,1.96686,1.65933
4.72267,0,41.8935,0,1.96689,-1.65938,1.96689,1.65938
4.72216,0,41.904,0,1.96692,-1.65943,1.96692,1.65943
4.72165,0,41.9144,0,1.96695,-1.65948,1.96695,1.65948
4.72114,0,41.9249,0,1.96698,-1.65953,1.96698,1.65953
4.72063,0,41.9354,0,1.96701,-1.65958,1.96701,1.65958
4.72012,0,41.9458,0,1.96704,-1.65963,1.96704,1.65963
4.71961,0,41.9563,0,1.96706,-1.65968,1.96706,1.65968
4.7191,0,41.9667,0,1.96709,-1.65973,1.96709,1.65973
4.71859,0,41.9772,0,1.96712,-1.65978,1.96712,1.65978
4.71809,0,41.9876,0,1.96715,-1.65983,1.96715,1.65983
4.71758,0,41.9981,0,1.96718,-1.65988,1.96718,1.65988
4.71707,0,42.0085,0,1.96721,-1.65993,1.96721,1.65993
4.71656,0,42.019,0,1.96723,-1.65997,1.96723,1.65997
4.71605,0,42.0294,0,1.96726,-1.66002,1.96726,1.66002
4.71555,0,42.0399,0,1.96729,-1.66007,1.96729,1.66007
4.71504,0,42.0503,0,1.96732,-1.66012,1.96732,1.66012
4.71453,0,42.0608,0,1.96735,-1.66017,1.96735,1.66017
4.71403,0,42.0712,0,1.96737,-1.66022,1.96737,1.66022
4.71352,0,42.0817,0,1.9674,-1.66027,1.9674,1.66027
4.71301,0,42.0921,0,1.96743,-1.66032,1.96743,1.66032
4.71251,0,42.1026,0,1.96746,-1.66037,1.96746,1.66037
4.712,0,42.113,0,1.96749,-1.66042,1.96749,1.66042
4.7115,0,42.1235,0,1.96752,-1.66047,1.96752,1.66047
4.71099,0,42.1339,0,1.96754,-1.66052,1.96754,1.66052
4.71049,0,42.1444,0,1.96757,-1.66057,1.96757,1.66057
4.70999,0,42.1548,0,1.9676,-1.66062,1.9676,1.66062
4.70948,0,42.1653,0,1.96763,-1.66067,1.96763,1.66067
4.70898,0,42.1757,0,1.96766,-1.66072,1.96766,1.66072
4.70847,0,42.1862,0,1.96768,-1.66077,1.96768,1.66077
4.70797,0,42.1966,0,1.96771,-1.66082,1.96771,1.66082
4.70747,0,42.2071,0,1.96774,-1.66087,1.96774,1.66087
4.70697,0,42.2175,0,1.96777,-1.66092,1.96777,1.66092
4.70646,0,42.2279,0,1.9678,-1.66097,1.9678,1.66097
4.70596,0,42.2384,0,1.96782,-1.66102,1.96782,1.66102
4.70546,0,42.2488,0,1.96785,-1.66107,1.96785,1.66107
4.70496,0,42.2593,0,1.96788,-1.66112,1.96788,1.66112
4.70446,0,42.2697,0,1.96791,-1.66117,1.96791,1.66117
4.70396,0,42.2802,0,1.96794,-1.66121,1.96794,1.66121
4.70346,0,42.2906,0,1.96796,-1.66126,1.96796,1.66126
4.70296,0,42.3011,0,1.96799,-1.66131,1.96799,1.66131
4.70246,0,42.3115,0,1.96802,-1.66136,1.96802,1.66136
4.70196,0,42.3219,0,1.96805,-1.66141,1.96805,1.66141
4.70146,0,42.3324,0,1.96807,-1.66146,1.96807,1.66146
4.70096,0,42.3428,0,1.9681,-1.66151,1.9681,1.66151
4.70046,0,42.3533,0,1.96813,-1.66156,1.96813,1.66156
4.69996,0,42.3637,0,1.96816,-1.66161,1.96816,1.66161
4.69946,0,42.3742,0,1.96819,-1.66166,1.96819,1.66166
4.69897,0,42.3846,0,1.96821,-1.66171,1.96821,1.66171
4.69847,0,42.395,0,1.96824,-1.66176,1.96824,1.66176
4.69797,0,42.4055,0,1.96827,-1.66181,1.96827,1.66181
4.69747,0,42.4159,0,1.9683,-1.66186,1.9683,1.66186
4.69698,0,42.4264,0,1.96832,-1.66191,1.96832,1.66191
4.69648,0,42.4368,0,1.96835,-1.66196,1.96835,1.66196
4.69598,0,42.4473,0,1.96838,-1.662,1.96838,1.662
4.69549,0,42.4577,0,1.96841,-1.66205,1.96841,1.66205
4.69499,0,42.4681,0,1.96844,-1.6621,1.96844,1.6621
4.6945,0,42.4786,0,1.96846,-1.66215,1.96846,1.66215
4.694,0,42.489,0,1.96849,-1.6622,1.96849,1.6622
4.69351,0,42.4995,0,1.96852,-1.66225,1.96852,1.66225
4.69301,0,42.5099,0,1.96855,-1.6623,1.96855,1.6623
4.69252,0,42.5203,0,1.96857,-1.66235,1.96857,1.66235
4.69202,0,42.5308,0,1.9686,-1.6624,1.9686,1.6624
4.69153,0,42.5412,0,1.96863,-1.66245,1.96863,1.66245
4.69103,0,42.5517,0,1.96866,-1.6625,1.96866,1.6625
4.69054,0,42.5621,0,1.96868,-1.66255,1.96868,1.66255
4.69005,0,42.5725,0,1.96871,-1.6626,1.96871,1.6626
4.68956,0,42.583,0,1.96874,-1.66264,1.96874,1.66264
4.68906,0,42.5934,0,1.96877,-1.66269,1.96877,1.66269
4.68857,0,42.6038,0,1.96879,-1.66274,1.96879,1.66274
4.68808,0,42.6143,0,1.96882,-1.66279,1.96882,1.66279
4.68759,0,42.6247,0,1.96885,-1.66284,1.96885,1.66284
4.6871,0,42.6352,0,1.96888,-1.66289,1.96888,1.66289
4.6866,0,42.6456,0,1.9689,-1.66294,1.9689,1.66294
4.68611,0,42.656,0,1.96893,-1.66299,1.96893,1.66299
4.68562,0,42.6665,0,1.96896,-1.66304,1.96896,1.66304
4.68513,0,42.6769,0,1.96899,-1.66309,1.96899,1.66309
4.68464,0,42.6873,0,1.96901,-1.66314,1.96901,1.66314
4.68415,0,42.6978,0,1.96904,-1.66319,1.96904,1.66319
4.68366,0,42.7082,0,1.96907,-1.66323,1.96907,1.66323
4.68317,0,42.7186,0,1.9691,-1.66328,1.9691,1.66328
4.68269,0,42.7291,0,1.96912,-1.66333,1.96912,1.66333
4.6822,0,42.7395,0,1.96915,-1.66338,1.96915,1.66338
4.68171,0,42.7499,0,1.96918,-1.66343,1.96918,1.66343
4.68122,0,42.7604,0,1.9692,-1.66348,1.9692,1.66348
4.68073,0,42.7708,0,1.96923,-1.66353,1.96923,1.66353
4.68024,0,42.7812,0,1.96926,-1.66358,1.96926,1.66358
4.67976,0,42.7917,0,1.96929,-1.66363,1.96929,1.66363
4.67927,0,42.8021,0,1.96931,-1.66368,1.96931,1.66368
4.67878,0,42.8125,0,1.96934,-1.66372,1.96934,1.66372
4.6783,0,42.823,0,1.96937,-1.66377,1.96937,1.66377
4.67781,0,42.8334,0,1.96939,-1.66382,1.96939,1.66382
4.67732,0,42.8438,0,1.96942,-1.66387,1.96942,1.66387
4.67684,0,42.8543,0,1.96945,-1.66392,1.96945,1.66392
4.67635,0,42.8647,0,1.96948,-1.66397,1.96948,1.66397
4.67587,0,42.8751,0,1.9695,-1.66402,1.9695,1.66402
4.67538,0,42.8856,0,1.96953,-1.66407,1.96953,1.66407
4.6749,0,42.896,0,1.96956,-1.66412,1.96956,1.66412
4.67441,0,42.9064,0,1.96958,-1.66416,1.96958,1.66416
4.67393,0,42.9168,0,1.96961,-1.66421,1.96961,1.66421
4.67345,0,42.9273,0,1.96964,-1.66426,1.96964,1.66426
4.67296,0,42.9377,0,1.96967,-1.66431,1.96967,1.66431
4.67248,0,42.9481,0,1.96969,-1.66436,1.96969,1.66436
4.672,0,42.9586,0,1.96972,-1.66441,1.96972,1.66441
4.67151,0,42.969,0,1.96975,-1.66446,1.96975,1.66446
4.67103,0,42.9794,0,1.96977,-1.66451,1.96977,1.66451
4.67055,0,42.9899,0,1.9698,-1.66455,1.9698,1.66455
4.67007,0,43.0003,0,1.96983,-1.6646,1.96983,1.6646
4.66958,0,43.0107,0,1.96985,-1.66465,1.96985,1.66465
4.6691,0,43.0211,0,1.96988,-1.6647,1.96988,1.6647
4.66862,0,43.0316,0,1.96991,-1.66475,1.96991,1.66475
4.66814,0,43.042,0,1.96994,-1.6648,1.96994,1.6648
4.66766,0,43.0524,0,1.96996,-1.66485,1.96996,1.66485
4.66718,0,43.0628,0,1.96999,-1.6649,1.96999,1.6649
4.6667,0,43.0733,0,1.97002,-1.66494,1.97002,1.66494
4.66622,0,43.0837,0,1.97004,-1.66499,1.97004,1.66499
4.66574,0,43.0941,0,1.97007,-1.66504,1.97007,1.66504
4.66526,0,43.1045,0,1.9701,-1.66509,1.9701,1.66509
4.66478,0,43.115,0,1.97012,-1.66514,1.97012,1.66514
4.6643,0,43.1254,0,1.97015,-1.66519,1.97015,1.66519
4.66382,0,43.1358,0,1.97018,-1.66524,1.97018,1.66524
4.66334,0,43.1462,0,1.9702,-1.66528,1.9702,1.66528
4.66287,0,43.1567,0,1.97023,-1.66533,1.97023,1.66533
4.66239,0,43.1671,0,1.97026,-1.66538,1.97026,1.66538
4.66191,0,43.1775,0,1.97028,-1.66543,1.97028,1.66543
4.66143,0,43.1879,0,1.97031,-1.66548,1.97031,1.66548
4.66096,0,43.1984,0,1.97034,-1.66553,1.97034,1.66553
4.66048,0,43.2088,0,1.97036,-1.66558,1.97036,1.66558
4.66,0,43.2192,0,1.97039,-1.66562,1.97039,1.66562
4.65953,0,43.2296,0,1.97042,-1.66567,1.97042,1.66567
4.65905,0,43.2401,0,1.97044,-1.66572,1.97044,1.66572
4.65858,0,43.2505,0,1.97047,-1.66577,1.97047,1.66577
4.6581,0,43.2609,0,1.9705,-1.66582,1.9705,1.66582
4.65762,0,43.2713,0,1.97052,-1.66587,1.97052,1.66587
4.65715,0,43.2817,0,1.97055,-1.66592,1.97055,1.66592
4.65667,0,43.2922,0,1.97058,-1.66596,1.97058,1.66596
4.6562,0,43.3026,0,1.9706,-1.66601,1.9706,1.66601
4.65573,0,43.313,0,1.97063,-1.66606,1.97063,1.66606
4.65525,0,43.3234,0,1.97066,-1.66611,1.97066,1.66611
4.65478,0,43.3339,0,1.97068,-1.66616,1.97068,1.66616
4.6543,0,43.3443,0,1.97071,-1.66621,1.97071,1.66621
4.65383,0,43.3547,0,1.97074,-1.66625,1.97074,1.66625
4.65336,0,43.3651,0,1.97076,-1.6663,1.97076,1.6663
4.65289,0,43.3755,0,1.97079,-1.66635,1.97079,1.66635
4.65241,0,43.386,0,1.97082,-1.6664,1.97082,1.6664
4.65194,0,43.3964,0,1.97084,-1.66645,1.97084,1.66645
4.65147,0,43.4068,0,1.97087,-1.6665,1.97087,1.6665
4.651,0,43.4172,0,1.9709,-1.66655,1.9709,1.66655
4.65053,0,43.4276,0,1.97092,-1.66659,1.97092,1.66659
4.65006,0,43.438,0,1.97095,-1.66664,1.97095,1.66664
4.64958,0,43.4485,0,1.97097,-1.66669,1.97097,1.66669
4.64911,0,43.4589,0,1.971,-1.66674,1.971,1.66674
4.64864,0,43.4693,0,1.97103,-1.66679,1.97103,1.66679
4.64817,0,43.4797,0,1.97105,-1.66683,1.97105,1.66683
4.6477,0,43.4901,0,1.97108,-1.66688,1.97108,1.66688
4.64723,0,43.5006,0,1.97111,-1.66693,1.97111,1.66693
4.64676,0,43.511,0,1.97113,-1.66698,1.97113,1.66698
4.6463,0,43.5214,0,1.97116,-1.66703,1.97116,1.66703
4.64583,0,43.5318,0,1.97119,-1.66708,1.97119,1.66708
4.64536,0,43.5422,0,1.97121,-1.66712,1.97121,1.66712
4.64489,0,43.5526,0,1.97124,-1.66717,1.97124,1.66717
4.64442,0,43.5631,0,1.97126,-1.66722,1.97126,1.66722
4.64395,0,43.5735,0,1.97129,-1.66727,1.97129,1.66727
4.64349,0,43.5839,0,1.97132,-1.66732,1.97132,1.66732
4.64302,0,43.5943,0,1.97134,-1.66737,1.97134,1.66737
4.64255,0,43.6047,0,1.97137,-1.66741,1.97137,1.66741
4.64208,0,43.6151,0,1.9714,-1.66746,1.9714,1.66746
4.64162,0,43.6255,0,1.97142,-1.66751,1.97142,1.66751
4.64115,0,43.636,0,1.97145,-1.66756,1.97145,1.66756
4.64069,0,43.6464,0,1.97147,-1.66761,1.97147,1.66761
4.64022,0,43.6568,0,1.9715,-1.66765,1.9715,1.66765
4.63975,0,43.6672,0,1.97153,-1.6677,1.97153,1.6677
4.63929,0,43.6776,0,1.97155,-1.66775,1.97155,1.66775
4.63882,0,43.688,0,1.97158,-1.6678,1.97158,1.6678
4.63836,0,43.6984,0,1.9716,-1.66785,1.9716,1.66785
4.63789,0,43.7088,0,1.97163,-1.66789,1.97163,1.66789
4.63743,0,43.7193,0,1.97166,-1.66794,1.97166,1.66794
4.63697,0,43.7297,0,1.97168,-1.66799,1.97168,1.66799
4.6365,0,43.7401,0,1.97171,-1.66804,1.97171,1.66804
4.63604,0,43.7505,0,1.97173,-1.66809,1.97173,1.66809
4.63558,0,43.7609,0,1.97176,-1.66813,1.97176,1.66813
4.63511,0,43.7713,0,1.97179,-1.66818,1.97179,1.66818
4.63465,0,43.7817,0,1.97181,-1.66823,1.97181,1.66823
4.63419,0,43.7921,0,1.97184,-1.66828,1.97184,1.66828
4.63372,0,43.8025,0,1.97186,-1.66833,1.97186,1.66833
4.63326,0,43.813,0,1.97189,-1.66837,1.97189,1.66837
4.6328,0,43.8234,0,1.97192,-1.66842,1.97192,1.66842
4.63234,0,43.8338,0,1.97194,-1.66847,1.97194,1.66847
4.63188,0,43.8442,0,1.97197,-1.66852,1.97197,1.66852
4.63142,0,43.8546,0,1.97199,-1.66857,1.97199,1.66857
4.63096,0,43.865,0,1.97202,-1.66861,1.97202,1.66861
4.63049,0,43.8754,0,1.97205,-1.66866,1.97205,1.66866
4.63003,0,43.8858,0,1.97207,-1.66871,1.97207,1.66871
4.62957,0,43.8962,0,1.9721,-1.66876,1.9721,1.66876
4.62911,0,43.9066,0,1.97212,-1.66881,1.97212,1.66881
4.62865,0,43.917,0,1.97215,-1.66885,1.97215,1.66885
4.6282,0,43.9275,0,1.97217,-1.6689,1.97217,1.6689
4.62774,0,43.9379,0,1.9722,-1.66895,1.9722,1.66895
4.62728,0,43.9483,0,1.97223,-1.669,1.97223,1.669
4.62682,0,43.9587,0,1.97225,-1.66905,1.97225,1.66905
4.62636,0,43.9691,0,1.97228,-1.66909,1.97228,1.66909
4.6259,0,43.9795,0,1.9723,-1.66914,1.9723,1.66914
4.62544,0,43.9899,0,1.97233,-1.66919,1.97233,1.66919
4.62499,0,44.0003,0,1.97235,-1.66924,1.97235,1.66924
4.62453,0,44.0107,0,1.97238,-1.66928,1.97238,1.66928
4.62407,0,44.0211,0,1.97241,-1.66933,1.97241,1.66933
4.62362,0,44.0315,0,1.97243,-1.66938,1.97243,1.66938
4.62316,0,44.0419,0,1.97246,-1.66943,1.97246,1.66943
4.6227,0,44.0523,0,1.97248,-1.66948,1.97248,1.66948
4.62225,0,44.0627,0,1.97251,-1.66952,1.97251,1.66952
4.62179,0,44.0731,0,1.97253,-1.66957,1.97253,1.66957
4.62133,0,44.0835,0,1.97256,-1.66962,1.97256,1.66962
4.62088,0,44.094,0,1.97259,-1.66967,1.97259,1.66967
4.62042,0,44.1044,0,1.97261,-1.66971,1.97261,1.66971
4.61997,0,44.1148,0,1.97264,-1.66976,1.97264,1.66976
4.61951,0,44.1252,0,1.97266,-1.66981,1.97266,1.66981
4.61906,0,44.1356,0,1.97269,-1.66986,1.97269,1.66986
4.6186,0,44.146,0,1.97271,-1.6699,1.97271,1.6699
4.61815,0,44.1564,0,1.97274,-1.66995,1.97274,1.66995
4.6177,0,44.1668,0,1.97276,-1.67,1.97276,1.67
4.61724,0,44.1772,0,1.97279,-1.67005,1.97279,1.67005
4.61679,0,44.1876,0,1.97282,-1.67009,1.97282,1.67009
4.61634,0,44.198,0,1.97284,-1.67014,1.97284,1.67014
4.61588,0,44.2084,0,1.97287,-1.67019,1.97287,1.67019
4.61543,0,44.2188,0,1.97289,-1.67024,1.97289,1.67024
4.61498,0,44.2292,0,1.97292,-1.67028,1.97292,1.67028
4.61453,0,44.2396,0,1.97294,-1.67033,1.97294,1.67033
4.61408,0,44.25,0,1.97297,-1.67038,1.97297,1.67038
4.61362,0,44.2604,0,1.97299,-1.67043,1.97299,1.67043
4.61317,0,44.2708,0,1.97302,-1.67048,1.97302,1.67048
4.61272,0,44.2812,0,1.97304,-1.67052,1.97304,1.67052
4.61227,0,44.2916,0,1.97307,-1.67057,1.97307,1.67057
4.61182,0,44.302,0,1.97309,-1.67062,1.97309,1.67062
4.61137,0,44.3124,0,1.97312,-1.67067,1.97312,1.67067
4.61092,0,44.3228,0,1.97315,-1.67071,1.97315,1.67071
4.61047,0,44.3332,0,1.97317,-1.67076,1.97317,1.67076
4.61002,0,44.3436,0,1.9732,-1.67081,1.9732,1.67081
4.60957,0,44.354,0,1.97322,-1.67085,1.97322,1.67085
4.60912,0,44.3644,0,1.97325,-1.6709,1.97325,1.6709
4.60867,0,44.3748,0,1.97327,-1.67095,1.97327,1.67095
4.60822,0,44.3852,0,1.9733,-1.671,1.9733,1.671
4.60777,0,44.3956,0,1.97332,-1.67104,1.97332,1.67104
4.60733,0,44.406,0,1.97335,-1.67109,1.97335,1.67109
4.60688,0,44.4164,0,1.97337,-1.67114,1.97337,1.67114
4.60643,0,44.4268,0,1.9734,-1.67119,1.9734,1.67119
4.60598,0,44.4372,0,1.97342,-1.67123,1.97342,1.67123
4.60553,0,44.4476,0,1.97345,-1.67128,1.97345,1.67128
4.60509,0,44.458,0,1.97347,-1.67133,1.97347,1.67133
4.60464,0,44.4684,0,1.9735,-1.67138,1.9735,1.67138
4.60419,0,44.4788,0,1.97352,-1.67142,1.97352,1.67142
4.60375,0,44.4892,0,1.97355,-1.67147,1.97355,1.67147
4.6033,0,44.4996,0,1.97357,-1.67152,1.97357,1.67152
4.60286,0,44.5099,0,1.9736,-1.67157,1.9736,1.67157
4.60241,0,44.5203,0,1.97362,-1.67161,1.97362,1.67161
4.60196,0,44.5307,0,1.97365,-1.67166,1.97365,1.67166
4.60152,0,44.5411,0,1.97367,-1.67171,1.97367,1.67171
4.60107,0,44.5515,0,1.9737,-1.67175,1.9737,1.67175
4.60063,0,44.5619,0,1.97372,-1.6718,1.97372,1.6718
4.60019,0,44.5723,0,1.97375,-1.67185,1.97375,1.67185
4.59974,0,44.5827,0,1.97377,-1.6719,1.97377,1.6719
4.5993,0,44.5931,0,1.9738,-1.67194,1.9738,1.67194
4.59885,0,44.6035,0,1.97382,-1.67199,1.97382,1.67199
4.59841,0,44.6139,0,1.97385,-1.67204,1.97385,1.67204
4.59797,0,44.6243,0,1.97387,-1.67208,1.97387,1.67208
4.59752,0,44.6347,0,1.9739,-1.67213,1.9739,1.67213
4.59708,0,44.6451,0,1.97392,-1.67218,1.97392,1.67218
4.59664,0,44.6555,0,1.97395,-1.67223,1.97395,1.67223
4.59619,0,44.6659,0,1.97397,-1.67227,1.97397,1.67227
4.59575,0,44.6763,0,1.974,-1.67232,1.974,1.67232
4.59531,0,44.6866,0,1.97402,-1.67237,1.97402,1.67237
4.59487,0,44.697,0,1.97405,-1.67241,1.97405,1.67241
4.59443,0,44.7074,0,1.97407,-1.67246,1.97407,1.67246
4.59399,0,44.7178,0,1.9741,-1.67251,1.9741,1.67251
4.59354,0,44.7282,0,1.97412,-1.67256,1.97412,1.67256
4.5931,0,44.7386,0,1.97415,-1.6726,1.97415,1.6726
4.59266,0,44.749,0,1.97417,-1.67265,1.97417,1.67265
4.59222,0,44.7594,0,1.9742,-1.6727,1.9742,1.6727
4.59178,0,44.7698,0,1.97422,-1.67274,1.97422,1.67274
4.59134,0,44.7802,0,1.97425,-1.67279,1.97425,1.67279
4.5909,0,44.7906,0,1.97427,-1.67284,1.97427,1.67284
4.59046,0,44.8009,0,1.9743,-1.67289,1.9743,1.67289
4.59002,0,44.8113,0,1.97432,-1.67293,1.97432,1.67293
4.58959,0,44.8217,0,1.97435,-1.67298,1.97435,1.67298
4.58915,0,44.8321,0,1.97437,-1.67303,1.97437,1.67303
4.58871,0,44.8425,0,1.97439,-1.67307,1.97439,1.67307
4.58827,0,44.8529,0,1.97442,-1.67312,1.97442,1.67312
4.58783,0,44.8633,0,1.97444,-1.67317,1.97444,1.67317
4.58739,0,44.8737,0,1.97447,-1.67321,1.97447,1.67321
4.58696,0,44.8841,0,1.97449,-1.67326,1.97449,1.67326
4.58652,0,44.8944,0,1.97452,-1.67331,1.97452,1.67331
4.58608,0,44.9048,0,1.97454,-1.67335,1.97454,1.67335
4.58565,0,44.9152,0,1.97457,-1.6734,1.97457,1.6734
4.58521,0,44.9256,0,1.97459,-1.67345,1.97459,1.67345
4.58477,0,44.936,0,1.97462,-1.6735,1.97462,1.6735
4.58434,0,44.9464,0,1.97464,-1.67354,1.97464,1.67354
4.5839,0,44.9568,0,1.97467,-1.67359,1.97467,1.67359
4.58346,0,44.9672,0,1.97469,-1.67364,1.97469,1.67364
4.58303,0,44.9775,0,1.97471,-1.67368,1.97471,1.67368
4.58259,0,44.9879,0,1.97474,-1.67373,1.97474,1.67373
4.58216,0,44.9983,0,1.97476,-1.67378,1.97476,1.67378
4.58172,0,45.0087,0,1.97479,-1.67382,1.97479,1.67382
4.58129,0,45.0191,0,1.97481,-1.67387,1.97481,1.67387
4.58085,0,45.0295,0,1.97484,-1.67392,1.97484,1.67392
4.58042,0,45.0399,0,1.97486,-1.67396,1.97486,1.67396
4.57999,0,45.0502,0,1.97489,-1.67401,1.97489,1.67401
4.57955,0,45.0606,0,1.97491,-1.67406,1.97491,1.67406
4.57912,0,45.071,0,1.97493,-1.6741,1.97493,1.6741
4.57869,0,45.0814,0,1.97496,-1.67415,1.97496,1.67415
4.57825,0,45.0918,0,1.97498,-1.6742,1.97498,1.6742
4.57782,0,45.1022,0,1.97501,-1.67424,1.97501,1.67424
4.57739,0,45.1125,0,1.97503,-1.67429,1.97503,1.67429
4.57695,0,45.1229,0,1.97506,-1.67434,1.97506,1.67434
4.57652,0,45.1333,0,1.97508,-1.67438,1.97508,1.67438
4.57609,0,45.1437,0,1.9751,-1.67443,1.9751,1.67443
4.57566,0,45.1541,0,1.97513,-1.67448,1.97513,1.67448
4.57523,0,45.1645,0,1.97515,-1.67452,1.97515,1.67452
4.5748,0,45.1748,0,1.97518,-1.67457,1.97518,1.67457
4.57436,0,45.1852,0,1.9752,-1.67462,1.9752,1.67462
4.57393,0,45.1956,0,1.97523,-1.67466,1.97523,1.67466
4.5735,0,45.206,0,1.97525,-1.67471,1.97525,1.67471
4.57307,0,45.2164,0,1.97527,-1.67476,1.97527,1.67476
4.57264,0,45.2268,0,1.9753,-1.6748,1.9753,1.6748
4.57221,0,45.2371,0,1.97532,-1.67485,1.97532,1.67485
4.57178,0,45.2475,0,1.97535,-1.6749,1.97535,1.6749
4.57135,0,45.2579,0,1.97537,-1.67494,1.97537,1.67494
4.57092,0,45.2683,0,1.9754,-1.67499,1.9754,1.67499
4.57049,0,45.2787,0,1.97542,-1.67504,1.97542,1.67504
4.57007,0,45.289,0,1.97544,-1.67508,1.97544,1.67508
4.56964,0,45.2994,0,1.97547,-1.67513,1.97547,1.67513
4.56921,0,45.3098,0,1.97549,-1.67518,1.97549,1.67518
4.56878,0,45.3202,0,1.97552,-1.67522,1.97552,1.67522
4.56835,0,45.3306,0,1.97554,-1.67527,1.97554,1.67527
4.56793,0,45.3409,0,1.97556,-1.67532,1.97556,1.67532
4.5675,0,45.3513,0,1.97559,-1.67536,1.97559,1.67536
4.56707,0,45.3617,0,1.97561,-1.67541,1.97561,1.67541
4.56664,0,45.3721,0,1.97564,-1.67546,1.97564,1.67546
4.56622,0,45.3825,0,1.97566,-1.6755,1.97566,1.6755
4.56579,0,45.3928,0,1.97569,-1.67555,1.97569,1.67555
4.56536,0,45.4032,0,1.97571,-1.67559,1.97571,1.67559
4.56494,0,45.4136,0,1.97573,-1.67564,1.97573,1.67564
4.56451,0,45.424,0,1.97576,-1.67569,1.97576,1.67569
4.56409,0,45.4344,0,1.97578,-1.67573,1.97578,1.67573
4.56366,0,45.4447,0,1.97581,-1.67578,1.97581,1.67578
4.56323,0,45.4551,0,1.97583,-1.67583,1.97583,1.67583
4.56281,0,45.4655,0,1.97585,-1.67587,1.97585,1.67587
4.56238,0,45.4759,0,1.97588,-1.67592,1.97588,1.67592
4.56196,0,45.4862,0,1.9759,-1.67597,1.9759,1.67597
4.56154,0,45.4966,0,1.97592,-1.67601,1.97592,1.67601
4.56111,0,45.507,0,1.97595,-1.67606,1.97595,1.67606
4.56069,0,45.5174,0,1.97597,-1.6761,1.97597,1.6761
4.56026,0,45.5277,0,1.976,-1.67615,1.976,1.67615
4.55984,0,45.5381,0,1.97602,-1.6762,1.97602,1.6762
4.55942,0,45.5485,0,1.97604,-1.67624,1.97604,1.67624
4.55899,0,45.5589,0,1.97607,-1.67629,1.97607,1.67629
4.55857,0,45.5692,0,1.97609,-1.67634,1.97609,1.67634
4.55815,0,45.5796,0,1.97612,-1.67638,1.97612,1.67638
4.55773,0,45.59,0,1.97614,-1.67643,1.97614,1.67643
4.5573,0,45.6004,0,1.97616,-1.67648,1.97616,1.67648
4.55688,0,45.6107,0,1.97619,-1.67652,1.97619,1.67652
4.55646,0,45.6211,0,1.97621,-1.67657,1.97621,1.67657
4.55604,0,45.6315,0,1.97623,-1.67661,1.97623,1.67661
4.55562,0,45.6419,0,1.97626,-1.67666,1.97626,1.67666
4.55519,0,45.6522,0,1.97628,-1.67671,1.97628,1.67671
4.55477,0,45.6626,0,1.97631,-1.67675,1.97631,1.67675
4.55435,0,45.673,0,1.97633,-1.6768,1.97633,1.6768
4.55393,0,45.6834,0,1.97635,-1.67684,1.97635,1.67684
4.55351,0,45.6937,0,1.97638,-1.67689,1.97638,1.67689
4.55309,0,45.7041,0,1.9764,-1.67694,1.9764,1.67694
4.55267,0,45.7145,0,1.97642,-1.67698,1.97642,1.67698
4.55225,0,45.7249,0,1.97645,-1.67703,1.97645,1.67703
4.55183,0,45.7352,0,1.97647,-1.67708,1.97647,1.67708
4.55141,0,45.7456,0,1.9765,-1.67712,1.9765,1.67712
4.55099,0,45.756,0,1.97652,-1.67717,1.97652,1.67717
4.55058,0,45.7663,0,1.97654,-1.67721,1.97654,1.67721
4.55016,0,45.7767,0,1.97657,-1.67726,1.97657,1.67726
4.54974,0,45.7871,0,1.97659,-1.67731,1.97659,1.67731
4.54932,0,45.7975,0,1.97661,-1.67735,1.97661,1.67735
4.5489,0,45.8078,0,1.97664,-1.6774,1.97664,1.6774
4.54848,0,45.8182,0,1.97666,-1.67744,1.97666,1.67744
4.54807,0,45.8286,0,1.97668,-1.67749,1.97668,1.67749
4.54765,0,45.8389,0,1.97671,-1.67754,1.97671,1.67754
4.54723,0,45.8493,0,1.97673,-1.67758,1.97673,1.67758
4.54682,0,45.8597,0,1.97675,-1.67763,1.97675,1.67763
4.5464,0,45.87,0,1.97678,-1.67767,1.97678,1.67767
4.54598,0,45.8804,0,1.9768,-1.67772,1.9768,1.67772
4.54557,0,45.8908,0,1.97682,-1.67777,1.97682,1.67777
4.54515,0,45.9012,0,1.97685,-1.67781,1.97685,1.67781
4.54473,0,45.9115,0,1.97687,-1.67786,1.97687,1.67786
4.54432,0,45.9219,0,1.9769,-1.6779,1.9769,1.6779
4.5439,0,45.9323,0,1.97692,-1.67795,1.97692,1.67795
4.54349,0,45.9426,0,1.97694,-1.678,1.97694,1.678
4.54307,0,45.953,0,1.97697,-1.67804,1.97697,1.67804
4.54266,0,45.9634,0,1.97699,-1.67809,1.97699,1.67809
4.54224,0,45.9737,0,1.97701,-1.67813,1.97701,1.67813
4.54183,0,45.9841,0,1.97704,-1.67818,1.97704,1.67818
4.54142,0,45.9945,0,1.97706,-1.67823,1.97706,1.67823
4.541,0,46.0048,0,1.97708,-1.67827,1.97708,1.67827
4.54059,0,46.0152,0,1.97711,-1.67832,1.97711,1.67832
4.54017,0,46.0256,0,1.97713,-1.67836,1.97713,1.67836
4.53976,0,46.0359,0,1.97715,-1.67841,1.97715,1.67841
4.53935,0,46.0463,0,1.97718,-1.67845,1.97718,1.67845
4.53893,0,46.0567,0,1.9772,-1.6785,1.9772,1.6785
4.53852,0,46.067,0,1.97722,-1.67855,1.97722,1.67855
4.53811,0,46.0774,0,1.97725,-1.67859,1.97725,1.67859
4.5377,0,46.0878,0,1.97727,-1.67864,1.97727,1.67864
4.53729,0,46.0981,0,1.97729,-1.67868,1.97729,1.67868
4.53687,0,46.1085,0,1.97731,-1.67873,1.97731,1.67873
4.53646,0,46.1189,0,1.97734,-1.67878,1.97734,1.67878
4.53605,0,46.1292,0,1.97736,-1.67882,1.97736,1.67882
4.53564,0,46.1396,0,1.97738,-1.67887,1.97738,1.67887
4.53523,0,46.15,0,1.97741,-1.67891,1.97741,1.67891
4.53482,0,46.1603,0,1.97743,-1.67896,1.97743,1.67896
4.53441,0,46.1707,0,1.97745,-1.679,1.97745,1.679
4.534,0,46.181,0,1.97748,-1.67905,1.97748,1.67905
4.53359,0,46.1914,0,1.9775,-1.6791,1.9775,1.6791
4.53318,0,46.2018,0,1.97752,-1.67914,1.97752,1.67914
4.53277,0,46.2121,0,1.97755,-1.67919,1.97755,1.67919
4.53236,0,46.2225,0,1.97757,-1.67923,1.97757,1.67923
4.53195,0,46.2329,0,1.97759,-1.67928,1.97759,1.67928
4.53154,0,46.2432,0,1.97762,-1.67932,1.97762,1.67932
4.53113,0,46.2536,0,1.97764,-1.67937,1.97764,1.67937
4.53072,0,46.264,0,1.97766,-1.67941,1.97766,1.67941
4.53031,0,46.2743,0,1.97768,-1.67946,1.97768,1.67946
4.5299,0,46.2847,0,1.97771,-1.67951,1.97771,1.67951
4.5295,0,46.295,0,1.97773,-1.67955,1.97773,1.67955
4.52909,0,46.3054,0,1.97775,-1.6796,1.97775,1.6796
4.52868,0,46.3158,0,1.97778,-1.67964,1.97778,1.67964
4.52827,0,46.3261,0,1.9778,-1.67969,1.9778,1.67969
4.52786,0,46.3365,0,1.97782,-1.67973,1.97782,1.67973
4.52746,0,46.3469,0,1.97785,-1.67978,1.97785,1.67978
4.52705,0,46.3572,0,1.97787,-1.67982,1.97787,1.67982
4.52664,0,46.3676,0,1.97789,-1.67987,1.97789,1.67987
4.52624,0,46.3779,0,1.97791,-1.67992,1.97791,1.67992
4.52583,0,46.3883,0,1.97794,-1.67996,1.97794,1.67996
4.52542,0,46.3987,0,1.97796,-1.68001,1.97796,1.68001
4.52502,0,46.409,0,1.97798,-1.68005,1.97798,1.68005
4.52461,0,46.4194,0,1.97801,-1.6801,1.97801,1.6801
4.52421,0,46.4297,0,1.97803,-1.68014,1.97803,1.68014
4.5238,0,46.4401,0,1.97805,-1.68019,1.97805,1.68019
4.5234,0,46.4505,0,1.97807,-1.68023,1.97807,1.68023
4.52299,0,46.4608,0,1.9781,-1.68028,1.9781,1.68028
4.52259,0,46.4712,0,1.97812,-1.68033,1.97812,1.68033
4.52218,0,46.4815,0,1.97814,-1.68037,1.97814,1.68037
4.52178,0,46.4919,0,1.97817,-1.68042,1.97817,1.68042
4.52138,0,46.5022,0,1.97819,-1.68046,1.97819,1.68046
4.52097,0,46.5126,0,1.97821,-1.68051,1.97821,1.68051
4.52057,0,46.523,0,1.97823,-1.68055,1.97823,1.68055
4.52016,0,46.5333,0,1.97826,-1.6806,1.97826,1.6806
4.51976,0,46.5437,0,1.97828,-1.68064,1.97828,1.68064
4.51936,0,46.554,0,1.9783,-1.68069,1.9783,1.68069
4.51896,0,46.5644,0,1.97833,-1.68073,1.97833,1.68073
4.51855,0,46.5748,0,1.97835,-1.68078,1.97835,1.68078
4.51815,0,46.5851,0,1.97837,-1.68082,1.97837,1.68082
4.51775,0,46.5955,0,1.97839,-1.68087,1.97839,1.68087
4.51735,0,46.6058,0,1.97842,-1.68091,1.97842,1.68091
4.51694,0,46.6162,0,1.97844,-1.68096,1.97844,1.68096
4.51654,0,46.6265,0,1.97846,-1.68101,1.97846,1.68101
4.51614,0,46.6369,0,1.97848,-1.68105,1.97848,1.68105
4.51574,0,46.6472,0,1.97851,-1.6811,1.97851,1.6811
4.51534,0,46.6576,0,1.97853,-1.68114,1.97853,1.68114
4.51494,0,46.668,0,1.97855,-1.68119,1.97855,1.68119
4.51454,0,46.6783,0,1.97857,-1.68123,1.97857,1.68123
4.51414,0,46.6887,0,1.9786,-1.68128,1.9786,1.68128
4.51374,0,46.699,0,1.97862,-1.68132,1.97862,1.68132
4.51334,0,46.7094,0,1.97864,-1.68137,1.97864,1.68137
4.51294,0,46.7197,0,1.97866,-1.68141,1.97866,1.68141
4.51254,0,46.7301,0,1.97869,-1.68146,1.97869,1.68146
4.51214,0,46.7404,0,1.97871,-1.6815,1.97871,1.6815
4.51174,0,46.7508,0,1.97873,-1.68155,1.97873,1.68155
4.51134,0,46.7612,0,1.97875,-1.68159,1.97875,1.68159
4.51094,0,46.7715,0,1.97878,-1.68164,1.97878,1.68164
4.51054,0,46.7819,0,1.9788,-1.68168,1.9788,1.68168
4.51014,0,46.7922,0,1.97882,-1.68173,1.97882,1.68173
4.50975,0,46.8026,0,1.97884,-1.68177,1.97884,1.68177
4.50935,0,46.8129,0,1.97887,-1.68182,1.97887,1.68182
4.50895,0,46.8233,0,1.97889,-1.68186,1.97889,1.68186
4.50855,0,46.8336,0,1.97891,-1.68191,1.97891,1.68191
4.50815,0,46.844,0,1.97893,-1.68195,1.97893,1.68195
4.50776,0,46.8543,0,1.97896,-1.682,1.97896,1.682
4.50736,0,46.8647,0,1.97898,-1.68204,1.97898,1.68204
4.50696,0,46.875,0,1.979,-1.68209,1.979,1.68209
4.50657,0,46.8854,0,1.97902,-1.68213,1.97902,1.68213
4.50617,0,46.8957,0,1.97905,-1.68218,1.97905,1.68218
4.50577,0,46.9061,0,1.97907,-1.68222,1.97907,1.68222
4.50538,0,46.9164,0,1.97909,-1.68227,1.97909,1.68227
4.50498,0,46.9268,0,1.97911,-1.68231,1.97911,1.68231
4.50459,0,46.9371,0,1.97914,-1.68236,1.97914,1.68236
4.50419,0,46.9475,0,1.97916,-1.6824,1.97916,1.6824
4.5038,0,46.9578,0,1.97918,-1.68245,1.97918,1.68245
4.5034,0,46.9682,0,1.9792,-1.68249,1.9792,1.68249
4.50301,0,46.9785,0,1.97922,-1.68254,1.97922,1.68254
4.50261,0,46.9889,0,1.97925,-1.68258,1.97925,1.68258
4.50222,0,46.9992,0,1.97927,-1.68263,1.97927,1.68263
4.50182,0,47.0096,0,1.97929,-1.68267,1.97929,1.68267
4.50143,0,47.0199,0,1.97931,-1.68272,1.97931,1.68272
4.50103,0,47.0303,0,1.97934,-1.68276,1.97934,1.68276
4.50064,0,47.0406,0,1.97936,-1.68281,1.97936,1.68281
4.50025,0,47.051,0,1.97938,-1.68285,1.97938,1.68285
4.49985,0,47.0613,0,1.9794,-1.6829,1.9794,1.6829
4.49946,0,47.0717,0,1.97942,-1.68294,1.97942,1.68294
4.49907,0,47.082,0,1.97945,-1.68299,1.97945,1.68299
4.49867,0,47.0924,0,1.97947,-1.68303,1.97947,1.68303
4.49828,0,47.1027,0,1.97949,-1.68308,1.97949,1.68308
4.49789,0,47.1131,0,1.97951,-1.68312,1.97951,1.68312
4.4975,0,47.1234,0,1.97954,-1.68317,1.97954,1.68317
4.49711,0,47.1338,0,1.97956,-1.68321,1.97956,1.68321
4.49671,0,47.1441,0,1.97958,-1.68326,1.97958,1.68326
4.49632,0,47.1545,0,1.9796,-1.6833,1.9796,1.6833
4.49593,0,47.1648,0,1.97962,-1.68335,1.97962,1.68335
4.49554,0,47.1752,0,1.97965,-1.68339,1.97965,1.68339
4.49515,0,47.1855,0,1.97967,-1.68344,1.97967,1.68344
4.49476,0,47.1959,0,1.97969,-1.68348,1.97969,1.68348
4.49437,0,47.2062,0,1.97971,-1.68353,1.97971,1.68353
4.49398,0,47.2166,0,1.97973,-1.68357,1.97973,1.68357
4.49359,0,47.2269,0,1.97976,-1.68362,1.97976,1.68362
4.4932,0,47.2372,0,1.97978,-1.68366,1.97978,1.68366
4.49281,0,47.2476,0,1.9798,-1.6837,1.9798,1.6837
4.49242,0,47.2579,0,1.97982,-1.68375,1.97982,1.68375
4.49203,0,47.2683,0,1.97984,-1.68379,1.97984,1.68379
4.49164,0,47.2786,0,1.97987,-1.68384,1.97987,1.68384
4.49125,0,47.289,0,1.97989,-1.68388,1.97989,1.68388
4.49086,0,47.2993,0,1.97991,-1.68393,1.97991,1.68393
4.49047,0,47.3097,0,1.97993,-1.68397,1.97993,1.68397
4.49008,0,47.32,0,1.97995,-1.68402,1.97995,1.68402
4.48969,0,47.3304,0,1.97998,-1.68406,1.97998,1.68406
4.48931,0,47.3407,0,1.98,-1.68411,1.98,1.68411
4.48892,0,47.351,0,1.98002,-1.68415,1.98002,1.68415
4.48853,0,47.3614,0,1.98004,-1.6842,1.98004,1.6842
4.48814,0,47.3717,0,1.98006,-1.68424,1.98006,1.68424
4.48776,0,47.3821,0,1.98008,-1.68429,1.98008,1.68429
4.48737,0,47.3924,0,1.98011,-1.68433,1.98011,1.68433
4.48698,0,47.4028,0,1.98013,-1.68437,1.98013,1.68437
4.48659,0,47.4131,0,1.98015,-1.68442,1.98015,1.68442
4.48621,0,47.4234,0,1.98017,-1.68446,1.98017,1.68446
4.48582,0,47.4338,0,1.98019,-1.68451,1.98019,1.68451
4.48544,0,47.4441,0,1.98022,-1.68455,1.98022,1.68455
4.48505,0,47.4545,0,1.98024,-1.6846,1.98024,1.6846
4.48466,0,47.4648,0,1.98026,-1.68464,1.98026,1.68464
4.48428,0,47.4752,0,1.98028,-1.68469,1.98028,1.68469
4.48389,0,47.4855,0,1.9803,-1.68473,1.9803,1.68473
4.48351,0,47.4958,0,1.98032,-1.68478,1.98032,1.68478
4.48312,0,47.5062,0,1.98035,-1.68482,1.98035,1.68482
4.48274,0,47.5165,0,1.98037,-1.68486,1.98037,1.68486
4.48235,0,47.5269,0,1.98039,-1.68491,1.98039,1.68491
4.48197,0,47.5372,0,1.98041,-1.68495,1.98041,1.68495
4.48158,0,47.5476,0,1.98043,-1.685,1.98043,1.685
4.4812,0,47.5579,0,1.98045,-1.68504,1.98045,1.68504
4.48082,0,47.5682,0,1.98048,-1.68509,1.98048,1.68509
4.48043,0,47.5786,0,1.9805,-1.68513,1.9805,1.68513
4.48005,0,47.5889,0,1.98052,-1.68517,1.98052,1.68517
4.47966,0,47.5993,0,1.98054,-1.68522,1.98054,1.68522
4.47928,0,47.6096,0,1.98056,-1.68526,1.98056,1.68526
4.4789,0,47.6199,0,1.98058,-1.68531,1.98058,1.68531
4.47852,0,47.6303,0,1.98061,-1.68535,1.98061,1.68535
4.47813,0,47.6406,0,1.98063,-1.6854,1.98063,1.6854
4.47775,0,47.651,0,1.98065,-1.68544,1.98065,1.68544
4.47737,0,47.6613,0,1.98067,-1.68549,1.98067,1.68549
4.47699,0,47.6716,0,1.98069,-1.68553,1.98069,1.68553
4.4766,0,47.682,0,1.98071,-1.68557,1.98071,1.68557
4.47622,0,47.6923,0,1.98073,-1.68562,1.98073,1.68562
4.47584,0,47.7026,0,1.98076,-1.68566,1.98076,1.68566
4.47546,0,47.713,0,1.98078,-1.68571,1.98078,1.68571
4.47508,0,47.7233,0,1.9808,-1.68575,1.9808,1.68575
4.4747,0,47.7337,0,1.98082,-1.6858,1.98082,1.6858
4.47432,0,47.744,0,1.98084,-1.68584,1.98084,1.68584
4.47394,0,47.7543,0,1.98086,-1.68588,1.98086,1.68588
4.47356,0,47.7647,0,1.98088,-1.68593,1.98088,1.68593
4.47318,0,47.775,0,1.98091,-1.68597,1.98091,1.68597
4.4728,0,47.7853,0,1.98093,-1.68602,1.98093,1.68602
4.47242,0,47.7957,0,1.98095,-1.68606,1.98095,1.68606
4.47204,0,47.806,0,1.98097,-1.68611,1.98097,1.68611
4.47166,0,47.8164,0,1.98099,-1.68615,1.98099,1.68615
4.47128,0,47.8267,0,1.98101,-1.68619,1.98101,1.68619
4.4709,0,47.837,0,1.98103,-1.68624,1.98103,1.68624
4.47052,0,47.8474,0,1.98106,-1.68628,1.98106,1.68628
4.47014,0,47.8577,0,1.98108,-1.68633,1.98108,1.68633
4.46976,0,47.868,0,1.9811,-1.68637,1.9811,1.68637
4.46938,0,47.8784,0,1.98112,-1.68641,1.98112,1.68641
4.469,0,47.8887,0,1.98114,-1.68646,1.98114,1.68646
4.46863,0,47.899,0,1.98116,-1.6865,1.98116,1.6865
4.46825,0,47.9094,0,1.98118,-1.68655,1.98118,1.68655
4.46787,0,47.9197,0,1.9812,-1.68659,1.9812,1.68659
4.46749,0,47.9301,0,1.98123,-1.68663,1.98123,1.68663
4.46712,0,47.9404,0,1.98125,-1.68668,1.98125,1.68668
4.46674,0,47.9507,0,1.98127,-1.68672,1.98127,1.68672
4.46636,0,47.9611,0,1.98129,-1.68677,1.98129,1.68677
4.46599,0,47.9714,0,1.98131,-1.68681,1.98131,1.68681
4.46561,0,47.9817,0,1.98133,-1.68686,1.98133,1.68686
4.46523,0,47.9921,0,1.98135,-1.6869,1.98135,1.6869
4.46486,0,48.0024,0,1.98137,-1.68694,1.98137,1.68694
4.46448,0,48.0127,0,1.9814,-1.68699,1.9814,1.68699
4.4641,0,48.0231,0,1.98142,-1.68703,1.98142,1.68703
4.46373,0,48.0334,0,1.98144,-1.68708,1.98144,1.68708
4.46335,0,48.0437,0,1.98146,-1.68712,1.98146,1.68712
4.46298,0,48.0541,0,1.98148,-1.68716,1.98148,1.68716
4.4626,0,48.0644,0,1.9815,-1.68721,1.9815,1.68721
4.46223,0,48.0747,0,1.98152,-1.68725,1.98152,1.68725
4.46185,0,48.0851,0,1.98154,-1.68729,1.98154,1.68729
4.46148,0,48.0954,0,1.98157,-1.68734,1.98157,1.68734
4.4611,0,48.1057,0,1.98159,-1.68738,1.98159,1.68738
4.46073,0,48.1161,0,1.98161,-1.68743,1.98161,1.68743
4.46036,0,48.1264,0,1.98163,-1.68747,1.98163,1.68747
4.45998,0,48.1367,0,1.98165,-1.68751,1.98165,1.68751
4.45961,0,48.1471,0,1.98167,-1.68756,1.98167,1.68756
4.45924,0,48.1574,0,1.98169,-1.6876,1.98169,1.6876
4.45886,0,48.1677,0,1.98171,-1.68765,1.98171,1.68765
4.45849,0,48.178,0,1.98173,-1.68769,1.98173,1.68769
4.45812,0,48.1884,0,1.98175,-1.68773,1.98175,1.68773
4.45774,0,48.1987,0,1.98178,-1.68778,1.98178,1.68778
4.45737,0,48.209,0,1.9818,-1.68782,1.9818,1.68782
4.457,0,48.2194,0,1.98182,-1.68787,1.98182,1.68787
4.45663,0,48.2297,0,1.98184,-1.68791,1.98184,1.68791
4.45625,0,48.24,0,1.98186,-1.68795,1.98186,1.68795
4.45588,0,48.2504,0,1.98188,-1.688,1.98188,1.688
4.45551,0,48.2607,0,1.9819,-1.68804,1.9819,1.68804
4.45514,0,48.271,0,1.98192,-1.68808,1.98192,1.68808
4.45477,0,48.2813,0,1.98194,-1.68813,1.98194,1.68813
4.4544,0,48.2917,0,1.98196,-1.68817,1.98196,1.68817
4.45403,0,48.302,0,1.98198,-1.68822,1.98198,1.68822
4.45365,0,48.3123,0,1.98201,-1.68826,1.98201,1.68826
4.45328,0,48.3227,0,1.98203,-1.6883,1.98203,1.6883
4.45291,0,48.333,0,1.98205,-1.68835,1.98205,1.68835
4.45254,0,48.3433,0,1.98207,-1.68839,1.98207,1.68839
4.45217,0,48.3536,0,1.98209,-1.68843,1.98209,1.68843
4.4518,0,48.364,0,1.98211,-1.68848,1.98211,1.68848
4.45143,0,48.3743,0,1.98213,-1.68852,1.98213,1.68852
4.45106,0,48.3846,0,1.98215,-1.68857,1.98215,1.68857
4.45069,0,48.395,0,1.98217,-1.68861,1.98217,1.68861
4.45033,0,48.4053,0,1.98219,-1.68865,1.98219,1.68865
4.44996,0,48.4156,0,1.98221,-1.6887,1.98221,1.6887
4.44959,0,48.4259,0,1.98223,-1.68874,1.98223,1.68874
4.44922,0,48.4363,0,1.98226,-1.68878,1.98226,1.68878
4.44885,0,48.4466,0,1.98228,-1.68883,1.98228,1.68883
4.44848,0,48.4569,0,1.9823,-1.68887,1.9823,1.68887
4.44811,0,48.4673,0,1.98232,-1.68891,1.98232,1.68891
4.44775,0,48.4776,0,1.98234,-1.68896,1.98234,1.68896
4.44738,0,48.4879,0,1.98236,-1.689,1.98236,1.689
4.44701,0,48.4982,0,1.98238,-1.68904,1.98238,1.68904
4.44664,0,48.5086,0,1.9824,-1.68909,1.9824,1.68909
4.44628,0,48.5189,0,1.98242,-1.68913,1.98242,1.68913
4.44591,0,48.5292,0,1.98244,-1.68918,1.98244,1.68918
4.44554,0,48.5395,0,1.98246,-1.68922,1.98246,1.68922
4.44518,0,48.5499,0,1.98248,-1.68926,1.98248,1.68926
4.44481,0,48.5602,0,1.9825,-1.68931,1.9825,1.68931
4.44444,0,48.5705,0,1.98252,-1.68935,1.98252,1.68935
4.44408,0,48.5808,0,1.98254,-1.68939,1.98254,1.68939
4.44371,0,48.5912,0,1.98257,-1.68944,1.98257,1.68944
4.44334,0,48.6015,0,1.98259,-1.68948,1.98259,1.68948
4.44298,0,48.6118,0,1.98261,-1.68952,1.98261,1.68952
4.44261,0,48.6221,0,1.98263,-1.68957,1.98263,1.68957
4.44225,0,48.6325,0,1.98265,-1.68961,1.98265,1.68961
4.44188,0,48.6428,0,1.98267,-1.68965,1.98267,1.68965
4.44152,0,48.6531,0,1.98269,-1.6897,1.98269,1.6897
4.44115,0,48.6634,0,1.98271,-1.68974,1.98271,1.68974
4.44079,0,48.6738,0,1.98273,-1.68978,1.98273,1.68978
4.44042,0,48.6841,0,1.98275,-1.68983,1.98275,1.68983
4.44006,0,48.6944,0,1.98277,-1.68987,1.98277,1.68987
4.4397,0,48.7047,0,1.98279,-1.68991,1.98279,1.68991
4.43933,0,48.715,0,1.98281,-1.68996,1.98281,1.68996
4.43897,0,48.7254,0,1.98283,-1.69,1.98283,1.69
4.4386,0,48.7357,0,1.98285,-1.69004,1.98285,1.69004
4.43824,0,48.746,0,1.98287,-1.69009,1.98287,1.69009
4.43788,0,48.7563,0,1.98289,-1.69013,1.98289,1.69013
4.43751,0,48.7667,0,1.98291,-1.69017,1.98291,1.69017
4.43715,0,48.777,0,1.98293,-1.69022,1.98293,1.69022
4.43679,0,48.7873,0,1.98295,-1.69026,1.98295,1.69026
4.43643,0,48.7976,0,1.98298,-1.6903,1.98298,1.6903
4.43606,0,48.8079,0,1.983,-1.69035,1.983,1.69035
4.4357,0,48.8183,0,1.98302,-1.69039,1.98302,1.69039
4.43534,0,48.8286,0,1.98304,-1.69043,1.98304,1.69043
4.43498,0,48.8389,0,1.98306,-1.69048,1.98306,1.69048
4.43462,0,48.8492,0,1.98308,-1.69052,1.98308,1.69052
4.43426,0,48.8596,0,1.9831,-1.69056,1.9831,1.69056
4.43389,0,48.8699,0,1.98312,-1.69061,1.98312,1.69061
4.43353,0,48.8802,0,1.98314,-1.69065,1.98314,1.69065
4.43317,0,48.8905,0,1.98316,-1.69069,1.98316,1.69069
4.43281,0,48.9008,0,1.98318,-1.69074,1.98318,1.69074
4.43245,0,48.9112,0,1.9832,-1.69078,1.9832,1.69078
4.43209,0,48.9215,0,1.98322,-1.69082,1.98322,1.69082
4.43173,0,48.9318,0,1.98324,-1.69087,1.98324,1.69087
4.43137,0,48.9421,0,1.98326,-1.69091,1.98326,1.69091
4.43101,0,48.9524,0,1.98328,-1.69095,1.98328,1.69095
4.43065,0,48.9628,0,1.9833,-1.691,1.9833,1.691
4.43029,0,48.9731,0,1.98332,-1.69104,1.98332,1.69104
4.42993,0,48.9834,0,1.98334,-1.69108,1.98334,1.69108
4.42957,0,48.9937,0,1.98336,-1.69113,1.98336,1.69113
4.42921,0,49.004,0,1.98338,-1.69117,1.98338,1.69117
4.42885,0,49.0143,0,1.9834,-1.69121,1.9834,1.69121
4.42849,0,49.0247,0,1.98342,-1.69125,1.98342,1.69125
4.42814,0,49.035,0,1.98344,-1.6913,1.98344,1.6913
4.42778,0,49.0453,0,1.98346,-1.69134,1.98346,1.69134
4.42742,0,49.0556,0,1.98348,-1.69138,1.98348,1.69138
4.42706,0,49.0659,0,1.9835,-1.69143,1.9835,1.69143
4.4267,0,49.0763,0,1.98352,-1.69147,1.98352,1.69147
4.42635,0,49.0866,0,1.98354,-1.69151,1.98354,1.69151
4.42599,0,49.0969,0,1.98356,-1.69156,1.98356,1.69156
4.42563,0,49.1072,0,1.98358,-1.6916,1.98358,1.6916
4.42527,0,49.1175,0,1.9836,-1.69164,1.9836,1.69164
4.42492,0,49.1278,0,1.98362,-1.69169,1.98362,1.69169
4.42456,0,49.1382,0,1.98364,-1.69173,1.98364,1.69173
4.4242,0,49.1485,0,1.98366,-1.69177,1.98366,1.69177
4.42385,0,49.1588,0,1.98368,-1.69181,1.98368,1.69181
4.42349,0,49.1691,0,1.9837,-1.69186,1.9837,1.69186
4.42313,0,49.1794,0,1.98372,-1.6919,1.98372,1.6919
4.42278,0,49.1897,0,1.98374,-1.69194,1.98374,1.69194
4.42242,0,49.2001,0,1.98376,-1.69199,1.98376,1.69199
4.42207,0,49.2104,0,1.98378,-1.69203,1.98378,1.69203
4.42171,0,49.2207,0,1.9838,-1.69207,1.9838,1.69207
4.42135,0,49.231,0,1.98382,-1.69211,1.98382,1.69211
4.421,0,49.2413,0,1.98384,-1.69216,1.98384,1.69216
4.42064,0,49.2516,0,1.98386,-1.6922,1.98386,1.6922
4.42029,0,49.2619,0,1.98388,-1.69224,1.98388,1.69224
4.41993,0,49.2723,0,1.9839,-1.69229,1.9839,1.69229
4.41958,0,49.2826,0,1.98392,-1.69233,1.98392,1.69233
4.41923,0,49.2929,0,1.98394,-1.69237,1.98394,1.69237
4.41887,0,49.3032,0,1.98396,-1.69241,1.98396,1.69241
4.41852,0,49.3135,0,1.98398,-1.69246,1.98398,1.69246
4.41816,0,49.3238,0,1.984,-1.6925,1.984,1.6925
4.41781,0,49.3341,0,1.98402,-1.69254,1.98402,1.69254
4.41746,0,49.3445,0,1.98404,-1.69259,1.98404,1.69259
4.4171,0,49.3548,0,1.98406,-1.69263,1.98406,1.69263
4.41675,0,49.3651,0,1.98408,-1.69267,1.98408,1.69267
4.4164,0,49.3754,0,1.9841,-1.69271,1.9841,1.69271
4.41604,0,49.3857,0,1.98412,-1.69276,1.98412,1.69276
4.41569,0,49.396,0,1.98414,-1.6928,1.98414,1.6928
4.41534,0,49.4063,0,1.98416,-1.69284,1.98416,1.69284
4.41499,0,49.4167,0,1.98418,-1.69289,1.98418,1.69289
4.41463,0,49.427,0,1.9842,-1.69293,1.9842,1.69293
4.41428,0,49.4373,0,1.98422,-1.69297,1.98422,1.69297
4.41393,0,49.4476,0,1.98424,-1.69301,1.98424,1.69301
4.41358,0,49.4579,0,1.98426,-1.69306,1.98426,1.69306
4.41323,0,49.4682,0,1.98428,-1.6931,1.98428,1.6931
4.41287,0,49.4785,0,1.9843,-1.69314,1.9843,1.69314
4.41252,0,49.4888,0,1.98432,-1.69318,1.98432,1.69318
4.41217,0,49.4992,0,1.98434,-1.69323,1.98434,1.69323
4.41182,0,49.5095,0,1.98436,-1.69327,1.98436,1.69327
4.41147,0,49.5198,0,1.98438,-1.69331,1.98438,1.69331
4.41112,0,49.5301,0,1.9844,-1.69336,1.9844,1.69336
4.41077,0,49.5404,0,1.98442,-1.6934,1.98442,1.6934
4.41042,0,49.5507,0,1.98444,-1.69344,1.98444,1.69344
4.41007,0,49.561,0,1.98446,-1.69348,1.98446,1.69348
4.40972,0,49.5713,0,1.98448,-1.69353,1.98448,1.69353
4.40937,0,49.5816,0,1.9845,-1.69357,1.9845,1.69357
4.40902,0,49.5919,0,1.98452,-1.69361,1.98452,1.69361
4.40867,0,49.6023,0,1.98453,-1.69365,1.98453,1.69365
4.40832,0,49.6126,0,1.98455,-1.6937,1.98455,1.6937
4.40797,0,49.6229,0,1.98457,-1.69374,1.98457,1.69374
4.40762,0,49.6332,0,1.98459,-1.69378,1.98459,1.69378
4.40727,0,49.6435,0,1.98461,-1.69382,1.98461,1.69382
4.40693,0,49.6538,0,1.98463,-1.69387,1.98463,1.69387
4.40658,0,49.6641,0,1.98465,-1.69391,1.98465,1.69391
4.40623,0,49.6744,0,1.98467,-1.69395,1.98467,1.69395
4.40588,0,49.6847,0,1.98469,-1.69399,1.98469,1.69399
4.40553,0,49.695,0,1.98471,-1.69404,1.98471,1.69404
4.40518,0,49.7054,0,1.98473,-1.69408,1.98473,1.69408
4.40484,0,49.7157,0,1.98475,-1.69412,1.98475,1.69412
4.40449,0,49.726,0,1.98477,-1.69416,1.98477,1.69416
4.40414,0,49.7363,0,1.98479,-1.69421,1.98479,1.69421
4.4038,0,49.7466,0,1.98481,-1.69425,1.98481,1.69425
4.40345,0,49.7569,0,1.98483,-1.69429,1.98483,1.69429
4.4031,0,49.7672,0,1.98485,-1.69433,1.98485,1.69433
4.40275,0,49.7775,0,1.98487,-1.69438,1.98487,1.69438
4.40241,0,49.7878,0,1.98489,-1.69442,1.98489,1.69442
4.40206,0,49.7981,0,1.98491,-1.69446,1.98491,1.69446
4.40172,0,49.8084,0,1.98493,-1.6945,1.98493,1.6945
4.40137,0,49.8187,0,1.98494,-1.69455,1.98494,1.69455
4.40102,0,49.829,0,1.98496,-1.69459,1.98496,1.69459
4.40068,0,49.8394,0,1.98498,-1.69463,1.98498,1.69463
4.40033,0,49.8497,0,1.985,-1.69467,1.985,1.69467
4.39999,0,49.86,0,1.98502,-1.69472,1.98502,1.69472
4.39964,0,49.8703,0,1.98504,-1.69476,1.98504,1.69476
4.3993,0,49.8806,0,1.98506,-1.6948,1.98506,1.6948
4.39895,0,49.8909,0,1.98508,-1.69484,1.98508,1.69484
4.39861,0,49.9012,0,1.9851,-1.69488,1.9851,1.69488
4.39826,0,49.9115,0,1.98512,-1.69493,1.98512,1.69493
4.39792,0,49.9218,0,1.98514,-1.69497,1.98514,1.69497
4.39757,0,49.9321,0,1.98516,-1.69501,1.98516,1.69501
4.39723,0,49.9424,0,1.98518,-1.69505,1.98518,1.69505
4.39689,0,49.9527,0,1.9852,-1.6951,1.9852,1.6951
4.39654,0,49.963,0,1.98522,-1.69514,1.98522,1.69514
4.3962,0,49.9733,0,1.98523,-1.69518,1.98523,1.69518
4.39585,0,49.9836,0,1.98525,-1.69522,1.98525,1.69522
4.39551,0,49.9939,0,1.98527,-1.69526,1.98527,1.69526
4.39517,0,50.0042,0,1.98529,-1.69531,1.98529,1.69531
4.39483,0,50.0146,0,1.98531,-1.69535,1.98531,1.69535
4.39448,0,50.0249,0,1.98533,-1.69539,1.98533,1.69539
4.39414,0,50.0352,0,1.98535,-1.69543,1.98535,1.69543
4.3938,0,50.0455,0,1.98537,-1.69548,1.98537,1.69548
4.39345,0,50.0558,0,1.98539,-1.69552,1.98539,1.69552
4.39311,0,50.0661,0,1.98541,-1.69556,1.98541,1.69556
4.39277,0,50.0764,0,1.98543,-1.6956,1.98543,1.6956
4.39243,0,50.0867,0,1.98545,-1.69564,1.98545,1.69564
4.39209,0,50.097,0,1.98546,-1.69569,1.98546,1.69569
4.39175,0,50.1073,0,1.98548,-1.69573,1.98548,1.69573
4.3914,0,50.1176,0,1.9855,-1.69577,1.9855,1.69577
4.39106,0,50.1279,0,1.98552,-1.69581,1.98552,1.69581
4.39072,0,50.1382,0,1.98554,-1.69586,1.98554,1.69586
4.39038,0,50.1485,0,1.98556,-1.6959,1.98556,1.6959
4.39004,0,50.1588,0,1.98558,-1.69594,1.98558,1.69594
4.3897,0,50.1691,0,1.9856,-1.69598,1.9856,1.69598
4.38936,0,50.1794,0,1.98562,-1.69602,1.98562,1.69602
4.38902,0,50.1897,0,1.98564,-1.69607,1.98564,1.69607
4.38868,0,50.2,0,1.98566,-1.69611,1.98566,1.69611
4.38834,0,50.2103,0,1.98567,-1.69615,1.98567,1.69615
4.388,0,50.2206,0,1.98569,-1.69619,1.98569,1.69619
4.38766,0,50.2309,0,1.98571,-1.69623,1.98571,1.69623
4.38732,0,50.2412,0,1.98573,-1.69628,1.98573,1.69628
4.38698,0,50.2515,0,1.98575,-1.69632,1.98575,1.69632
4.38664,0,50.2618,0,1.98577,-1.69636,1.98577,1.69636
4.3863,0,50.2721,0,1.98579,-1.6964,1.98579,1.6964
4.38596,0,50.2824,0,1.98581,-1.69644,1.98581,1.69644
4.38562,0,50.2927,0,1.98583,-1.69649,1.98583,1.69649
4.38529,0,50.303,0,1.98585,-1.69653,1.98585,1.69653
4.38495,0,50.3133,0,1.98586,-1.69657,1.98586,1.69657
4.38461,0,50.3236,0,1.98588,-1.69661,1.98588,1.69661
4.38427,0,50.3339,0,1.9859,-1.69665,1.9859,1.69665
4.38393,0,50.3442,0,1.98592,-1.6967,1.98592,1.6967
4.38359,0,50.3545,0,1.98594,-1.69674,1.98594,1.69674
4.38326,0,50.3648,0,1.98596,-1.69678,1.98596,1.69678
4.38292,0,50.3751,0,1.98598,-1.69682,1.98598,1.69682
4.38258,0,50.3854,0,1.986,-1.69686,1.986,1.69686
4.38225,0,50.3957,0,1.98602,-1.69691,1.98602,1.69691
4.38191,0,50.406,0,1.98603,-1.69695,1.98603,1.69695
4.38157,0,50.4163,0,1.98605,-1.69699,1.98605,1.69699
4.38123,0,50.4266,0,1.98607,-1.69703,1.98607,1.69703
4.3809,0,50.4369,0,1.98609,-1.69707,1.98609,1.69707
4.38056,0,50.4472,0,1.98611,-1.69711,1.98611,1.69711
4.38023,0,50.4575,0,1.98613,-1.69716,1.98613,1.69716
4.37989,0,50.4678,0,1.98615,-1.6972,1.98615,1.6972
4.37955,0,50.4781,0,1.98617,-1.69724,1.98617,1.69724
4.37922,0,50.4884,0,1.98619,-1.69728,1.98619,1.69728
4.37888,0,50.4987,0,1.9862,-1.69732,1.9862,1.69732
4.37855,0,50.509,0,1.98622,-1.69737,1.98622,1.69737
4.37821,0,50.5193,0,1.98624,-1.69741,1.98624,1.69741
4.37788,0,50.5296,0,1.98626,-1.69745,1.98626,1.69745
4.37754,0,50.5399,0,1.98628,-1.69749,1.98628,1.69749
4.37721,0,50.5502,0,1.9863,-1.69753,1.9863,1.69753
4.37687,0,50.5605,0,1.98632,-1.69757,1.98632,1.69757
4.37654,0,50.5708,0,1.98634,-1.69762,1.98634,1.69762
4.3762,0,50.5811,0,1.98635,-1.69766,1.98635,1.69766
4.37587,0,50.5914,0,1.98637,-1.6977,1.98637,1.6977
4.37553,0,50.6017,0,1.98639,-1.69774,1.98639,1.69774
4.3752,0,50.612,0,1.98641,-1.69778,1.98641,1.69778
4.37487,0,50.6223,0,1.98643,-1.69782,1.98643,1.69782
4.37453,0,50.6326,0,1.98645,-1.69787,1.98645,1.69787
4.3742,0,50.6429,0,1.98647,-1.69791,1.98647,1.69791
4.37387,0,50.6532,0,1.98648,-1.69795,1.98648,1.69795
4.37353,0,50.6635,0,1.9865,-1.69799,1.9865,1.69799
4.3732,0,50.6738,0,1.98652,-1.69803,1.98652,1.69803
4.37287,0,50.6841,0,1.98654,-1.69807,1.98654,1.69807
4.37253,0,50.6943,0,1.98656,-1.69812,1.98656,1.69812
4.3722,0,50.7046,0,1.98658,-1.69816,1.98658,1.69816
4.37187,0,50.7149,0,1.9866,-1.6982,1.9866,1.6982
4.37154,0,50.7252,0,1.98662,-1.69824,1.98662,1.69824
4.3712,0,50.7355,0,1.98663,-1.69828,1.98663,1.69828
4.37087,0,50.7458,0,1.98665,-1.69832,1.98665,1.69832
4.37054,0,50.7561,0,1.98667,-1.69837,1.98667,1.69837
4.37021,0,50.7664,0,1.98669,-1.69841,1.98669,1.69841
4.36988,0,50.7767,0,1.98671,-1.69845,1.98671,1.69845
4.36955,0,50.787,0,1.98673,-1.69849,1.98673,1.69849
4.36921,0,50.7973,0,1.98674,-1.69853,1.98674,1.69853
4.36888,0,50.8076,0,1.98676,-1.69857,1.98676,1.69857
4.36855,0,50.8179,0,1.98678,-1.69861,1.98678,1.69861
4.36822,0,50.8282,0,1.9868,-1.69866,1.9868,1.69866
4.36789,0,50.8385,0,1.98682,-1.6987,1.98682,1.6987
4.36756,0,50.8488,0,1.98684,-1.69874,1.98684,1.69874
4.36723,0,50.8591,0,1.98686,-1.69878,1.98686,1.69878
4.3669,0,50.8694,0,1.98687,-1.69882,1.98687,1.69882
4.36657,0,50.8796,0,1.98689,-1.69886,1.98689,1.69886
4.36624,0,50.8899,0,1.98691,-1.69891,1.98691,1.69891
4.36591,0,50.9002,0,1.98693,-1.69895,1.98693,1.69895
4.36558,0,50.9105,0,1.98695,-1.69899,1.98695,1.69899
4.36525,0,50.9208,0,1.98697,-1.69903,1.98697,1.69903
4.36492,0,50.9311,0,1.98698,-1.69907,1.98698,1.69907
4.36459,0,50.9414,0,1.987,-1.69911,1.987,1.69911
4.36426,0,50.9517,0,1.98702,-1.69915,1.98702,1.69915
4.36394,0,50.962,0,1.98704,-1.6992,1.98704,1.6992
4.36361,0,50.9723,0,1.98706,-1.69924,1.98706,1.69924
4.36328,0,50.9826,0,1.98708,-1.69928,1.98708,1.69928
4.36295,0,50.9929,0,1.98709,-1.69932,1.98709,1.69932
4.36262,0,51.0032,0,1.98711,-1.69936,1.98711,1.69936
4.36229,0,51.0134,0,1.98713,-1.6994,1.98713,1.6994
4.36197,0,51.0237,0,1.98715,-1.69944,1.98715,1.69944
4.36164,0,51.034,0,1.98717,-1.69948,1.98717,1.69948
4.36131,0,51.0443,0,1.98719,-1.69953,1.98719,1.69953
4.36098,0,51.0546,0,1.9872,-1.69957,1.9872,1.69957
4.36066,0,51.0649,0,1.98722,-1.69961,1.98722,1.69961
4.36033,0,51.0752,0,1.98724,-1.69965,1.98724,1.69965
4.36,0,51.0855,0,1.98726,-1.69969,1.98726,1.69969
4.35967,0,51.0958,0,1.98728,-1.69973,1.98728,1.69973
4.35935,0,51.1061,0,1.9873,-1.69977,1.9873,1.69977
4.35902,0,51.1164,0,1.98731,-1.69982,1.98731,1.69982
4.35869,0,51.1266,0,1.98733,-1.69986,1.98733,1.69986
4.35837,0,51.1369,0,1.98735,-1.6999,1.98735,1.6999
4.35804,0,51.1472,0,1.98737,-1.69994,1.98737,1.69994
4.35772,0,51.1575,0,1.98739,-1.69998,1.98739,1.69998
4.35739,0,51.1678,0,1.98741,-1.70002,1.98741,1.70002
4.35706,0,51.1781,0,1.98742,-1.70006,1.98742,1.70006
4.35674,0,51.1884,0,1.98744,-1.7001,1.98744,1.7001
4.35641,0,51.1987,0,1.98746,-1.70014,1.98746,1.70014
4.35609,0,51.209,0,1.98748,-1.70019,1.98748,1.70019
4.35576,0,51.2192,0,1.9875,-1.70023,1.9875,1.70023
4.35544,0,51.2295,0,1.98751,-1.70027,1.98751,1.70027
4.35511,0,51.2398,0,1.98753,-1.70031,1.98753,1.70031
4.35479,0,51.2501,0,1.98755,-1.70035,1.98755,1.70035
4.35446,0,51.2604,0,1.98757,-1.70039,1.98757,1.70039
4.35414,0,51.2707,0,1.98759,-1.70043,1.98759,1.70043
4.35382,0,51.281,0,1.9876,-1.70047,1.9876,1.70047
4.35349,0,51.2913,0,1.98762,-1.70052,1.98762,1.70052
4.35317,0,51.3016,0,1.98764,-1.70056,1.98764,1.70056
4.35284,0,51.3118,0,1.98766,-1.7006,1.98766,1.7006
4.35252,0,51.3221,0,1.98768,-1.70064,1.98768,1.70064
4.3522,0,51.3324,0,1.98769,-1.70068,1.98769,1.70068
4.35187,0,51.3427,0,1.98771,-1.70072,1.98771,1.70072
4.35155,0,51.353,0,1.98773,-1.70076,1.98773,1.70076
4.35123,0,51.3633,0,1.98775,-1.7008,1.98775,1.7008
4.3509,0,51.3736,0,1.98777,-1.70084,1.98777,1.70084
4.35058,0,51.3838,0,1.98778,-1.70088,1.98778,1.70088
4.35026,0,51.3941,0,1.9878,-1.70093,1.9878,1.70093
4.34994,0,51.4044,0,1.98782,-1.70097,1.98782,1.70097
4.34961,0,51.4147,0,1.98784,-1.70101,1.98784,1.70101
4.34929,0,51.425,0,1.98786,-1.70105,1.98786,1.70105
4.34897,0,51.4353,0,1.98787,-1.70109,1.98787,1.70109
4.34865,0,51.4456,0,1.98789,-1.70113,1.98789,1.70113
4.34833,0,51.4559,0,1.98791,-1.70117,1.98791,1.70117
4.348,0,51.4661,0,1.98793,-1.70121,1.98793,1.70121
4.34768,0,51.4764,0,1.98795,-1.70125,1.98795,1.70125
4.34736,0,51.4867,0,1.98796,-1.70129,1.98796,1.70129
4.34704,0,51.497,0,1.98798,-1.70134,1.98798,1.70134
4.34672,0,51.5073,0,1.988,-1.70138,1.988,1.70138
4.3464,0,51.5176,0,1.98802,-1.70142,1.98802,1.70142
4.34608,0,51.5279,0,1.98804,-1.70146,1.98804,1.70146
4.34576,0,51.5381,0,1.98805,-1.7015,1.98805,1.7015
4.34544,0,51.5484,0,1.98807,-1.70154,1.98807,1.70154
4.34512,0,51.5587,0,1.98809,-1.70158,1.98809,1.70158
4.3448,0,51.569,0,1.98811,-1.70162,1.98811,1.70162
4.34448,0,51.5793,0,1.98812,-1.70166,1.98812,1.70166
4.34416,0,51.5896,0,1.98814,-1.7017,1.98814,1.7017
4.34384,0,51.5998,0,1.98816,-1.70174,1.98816,1.70174
4.34352,0,51.6101,0,1.98818,-1.70179,1.98818,1.70179
4.3432,0,51.6204,0,1.9882,-1.70183,1.9882,1.70183
4.34288,0,51.6307,0,1.98821,-1.70187,1.98821,1.70187
4.34256,0,51.641,0,1.98823,-1.70191,1.98823,1.70191
4.34224,0,51.6513,0,1.98825,-1.70195,1.98825,1.70195
4.34192,0,51.6615,0,1.98827,-1.70199,1.98827,1.70199
4.3416,0,51.6718,0,1.98828,-1.70203,1.98828,1.70203
4.34128,0,51.6821,0,1.9883,-1.70207,1.9883,1.70207
4.34096,0,51.6924,0,1.98832,-1.70211,1.98832,1.70211
4.34065,0,51.7027,0,1.98834,-1.70215,1.98834,1.70215
4.34033,0,51.713,0,1.98836,-1.70219,1.98836,1.70219
4.34001,0,51.7232,0,1.98837,-1.70223,1.98837,1.70223
4.33969,0,51.7335,0,1.98839,-1.70227,1.98839,1.70227
4.33937,0,51.7438,0,1.98841,-1.70232,1.98841,1.70232
4.33906,0,51.7541,0,1.98843,-1.70236,1.98843,1.70236
4.33874,0,51.7644,0,1.98844,-1.7024,1.98844,1.7024
4.33842,0,51.7747,0,1.98846,-1.70244,1.98846,1.70244
4.33811,0,51.7849,0,1.98848,-1.70248,1.98848,1.70248
4.33779,0,51.7952,0,1.9885,-1.70252,1.9885,1.70252
4.33747,0,51.8055,0,1.98851,-1.70256,1.98851,1.70256
4.33715,0,51.8158,0,1.98853,-1.7026,1.98853,1.7026
4.33684,0,51.8261,0,1.98855,-1.70264,1.98855,1.70264
4.33652,0,51.8363,0,1.98857,-1.70268,1.98857,1.70268
4.3362,0,51.8466,0,1.98859,-1.70272,1.98859,1.70272
4.33589,0,51.8569,0,1.9886,-1.70276,1.9886,1.70276
4.33557,0,51.8672,0,1.98862,-1.7028,1.98862,1.7028
4.33526,0,51.8775,0,1.98864,-1.70284,1.98864,1.70284
4.33494,0,51.8877,0,1.98866,-1.70288,1.98866,1.70288
4.33463,0,51.898,0,1.98867,-1.70293,1.98867,1.70293
4.33431,0,51.9083,0,1.98869,-1.70297,1.98869,1.70297
4.33399,0,51.9186,0,1.98871,-1.70301,1.98871,1.70301
4.33368,0,51.9289,0,1.98873,-1.70305,1.98873,1.70305
4.33336,0,51.9391,0,1.98874,-1.70309,1.98874,1.70309
4.33305,0,51.9494,0,1.98876,-1.70313,1.98876,1.70313
4.33273,0,51.9597,0,1.98878,-1.70317,1.98878,1.70317
4.33242,0,51.97,0,1.9888,-1.70321,1.9888,1.70321
4.33211,0,51.9803,0,1.98881,-1.70325,1.98881,1.70325
4.33179,0,51.9905,0,1.98883,-1.70329,1.98883,1.70329
4.33148,0,52.0008,0,1.98885,-1.70333,1.98885,1.70333
4.33116,0,52.0111,0,1.98887,-1.70337,1.98887,1.70337
4.33085,0,52.0214,0,1.98888,-1.70341,1.98888,1.70341
4.33053,0,52.0317,0,1.9889,-1.70345,1.9889,1.70345
4.33022,0,52.0419,0,1.98892,-1.70349,1.98892,1.70349
4.32991,0,52.0522,0,1.98894,-1.70353,1.98894,1.70353
4.32959,0,52.0625,0,1.98895,-1.70357,1.98895,1.70357
4.32928,0,52.0728,0,1.98897,-1.70361,1.98897,1.70361
4.32897,0,52.0831,0,1.98899,-1.70365,1.98899,1.70365
4.32865,0,52.0933,0,1.989,-1.7037,1.989,1.7037
4.32834,0,52.1036,0,1.98902,-1.70374,1.98902,1.70374
4.32803,0,52.1139,0,1.98904,-1.70378,1.98904,1.70378
4.32772,0,52.1242,0,1.98906,-1.70382,1.98906,1.70382
4.3274,0,52.1344,0,1.98907,-1.70386,1.98907,1.70386
4.32709,0,52.1447,0,1.98909,-1.7039,1.98909,1.7039
4.32678,0,52.155,0,1.98911,-1.70394,1.98911,1.70394
4.32647,0,52.1653,0,1.98913,-1.70398,1.98913,1.70398
4.32616,0,52.1756,0,1.98914,-1.70402,1.98914,1.70402
4.32584,0,52.1858,0,1.98916,-1.70406,1.98916,1.70406
4.32553,0,52.1961,0,1.98918,-1.7041,1.98918,1.7041
4.32522,0,52.2064,0,1.9892,-1.70414,1.9892,1.70414
4.32491,0,52.2167,0,1.98921,-1.70418,1.98921,1.70418
4.3246,0,52.2269,0,1.98923,-1.70422,1.98923,1.70422
4.32429,0,52.2372,0,1.98925,-1.70426,1.98925,1.70426
4.32398,0,52.2475,0,1.98926,-1.7043,1.98926,1.7043
4.32367,0,52.2578,0,1.98928,-1.70434,1.98928,1.70434
4.32336,0,52.268,0,1.9893,-1.70438,1.9893,1.70438
4.32305,0,52.2783,0,1.98932,-1.70442,1.98932,1.70442
4.32273,0,52.2886,0,1.98933,-1.70446,1.98933,1.70446
4.32242,0,52.2989,0,1.98935,-1.7045,1.98935,1.7045
4.32211,0,52.3092,0,1.98937,-1.70454,1.98937,1.70454
4.3218,0,52.3194,0,1.98938,-1.70458,1.98938,1.70458
4.32149,0,52.3297,0,1.9894,-1.70462,1.9894,1.70462
4.32119,0,52.34,0,1.98942,-1.70466,1.98942,1.70466
4.32088,0,52.3503,0,1.98944,-1.7047,1.98944,1.7047
4.32057,0,52.3605,0,1.98945,-1.70474,1.98945,1.70474
4.32026,0,52.3708,0,1.98947,-1.70478,1.98947,1.70478
4.31995,0,52.3811,0,1.98949,-1.70482,1.98949,1.70482
4.31964,0,52.3914,0,1.98951,-1.70486,1.98951,1.70486
4.31933,0,52.4016,0,1.98952,-1.7049,1.98952,1.7049
4.31902,0,52.4119,0,1.98954,-1.70494,1.98954,1.70494
4.31871,0,52.4222,0,1.98956,-1.70498,1.98956,1.70498
4.3184,0,52.4324,0,1.98957,-1.70502,1.98957,1.70502
4.3181,0,52.4427,0,1.98959,-1.70506,1.98959,1.70506
4.31779,0,52.453,0,1.98961,-1.7051,1.98961,1.7051
4.31748,0,52.4633,0,1.98962,-1.70514,1.98962,1.70514
4.31717,0,52.4735,0,1.98964,-1.70519,1.98964,1.70519
4.31686,0,52.4838,0,1.98966,-1.70523,1.98966,1.70523
4.31656,0,52.4941,0,1.98968,-1.70527,1.98968,1.70527
4.31625,0,52.5044,0,1.98969,-1.70531,1.98969,1.70531
4.31594,0,52.5146,0,1.98971,-1.70535,1.98971,1.70535
4.31563,0,52.5249,0,1.98973,-1.70539,1.98973,1.70539
4.31533,0,52.5352,0,1.98974,-1.70543,1.98974,1.70543
4.31502,0,52.5455,0,1.98976,-1.70547,1.98976,1.70547
4.31471,0,52.5557,0,1.98978,-1.70551,1.98978,1.70551
4.31441,0,52.566,0,1.98979,-1.70555,1.98979,1.70555
4.3141,0,52.5763,0,1.98981,-1.70559,1.98981,1.70559
4.31379,0,52.5865,0,1.98983,-1.70563,1.98983,1.70563
4.31349,0,52.5968,0,1.98985,-1.70567,1.98985,1.70567
4.31318,0,52.6071,0,1.98986,-1.70571,1.98986,1.70571
4.31288,0,52.6174,0,1.98988,-1.70575,1.98988,1.70575
4.31257,0,52.6276,0,1.9899,-1.70579,1.9899,1.70579
4.31226,0,52.6379,0,1.98991,-1.70583,1.98991,1.70583
4.31196,0,52.6482,0,1.98993,-1.70587,1.98993,1.70587
4.31165,0,52.6585,0,1.98995,-1.70591,1.98995,1.70591
4.31135,0,52.6687,0,1.98996,-1.70595,1.98996,1.70595
4.31104,0,52.679,0,1.98998,-1.70599,1.98998,1.70599
4.31074,0,52.6893,0,1.99,-1.70603,1.99,1.70603
4.31043,0,52.6995,0,1.99002,-1.70607,1.99002,1.70607
4.31013,0,52.7098,0,1.99003,-1.70611,1.99003,1.70611
4.30982,0,52.7201,0,1.99005,-1.70615,1.99005,1.70615
4.30952,0,52.7304,0,1.99007,-1.70619,1.99007,1.70619
4.30921,0,52.7406,0,1.99008,-1.70622,1.99008,1.70622
4.30891,0,52.7509,0,1.9901,-1.70626,1.9901,1.70626
4.30861,0,52.7612,0,1.99012,-1.7063,1.99012,1.7063
4.3083,0,52.7714,0,1.99013,-1.70634,1.99013,1.70634
4.308,0,52.7817,0,1.99015,-1.70638,1.99015,1.70638
4.30769,0,52.792,0,1.99017,-1.70642,1.99017,1.70642
4.30739,0,52.8022,0,1.99018,-1.70646,1.99018,1.70646
4.30709,0,52.8125,0,1.9902,-1.7065,1.9902,1.7065
4.30678,0,52.8228,0,1.99022,-1.70654,1.99022,1.70654
4.30648,0,52.8331,0,1.99023,-1.70658,1.99023,1.70658
4.30618,0,52.8433,0,1.99025,-1.70662,1.99025,1.70662
4.30587,0,52.8536,0,1.99027,-1.70666,1.99027,1.70666
4.30557,0,52.8639,0,1.99028,-1.7067,1.99028,1.7067
4.30527,0,52.8741,0,1.9903,-1.70674,1.9903,1.70674
4.30497,0,52.8844,0,1.99032,-1.70678,1.99032,1.70678
4.30466,0,52.8947,0,1.99033,-1.70682,1.99033,1.70682
4.30436,0,52.9049,0,1.99035,-1.70686,1.99035,1.70686
4.30406,0,52.9152,0,1.99037,-1.7069,1.99037,1.7069
4.30376,0,52.9255,0,1.99038,-1.70694,1.99038,1.70694
4.30346,0,52.9357,0,1.9904,-1.70698,1.9904,1.70698
4.30315,0,52.946,0,1.99042,-1.70702,1.99042,1.70702
4.30285,0,52.9563,0,1.99043,-1.70706,1.99043,1.70706
4.30255,0,52.9665,0,1.99045,-1.7071,1.99045,1.7071
4.30225,0,52.9768,0,1.99047,-1.70714,1.99047,1.70714
4.30195,0,52.9871,0,1.99048,-1.70718,1.99048,1.70718
4.30165,0,52.9974,0,1.9905,-1.70722,1.9905,1.70722
4.30135,0,53.0076,0,1.99052,-1.70726,1.99052,1.70726
4.30105,0,53.0179,0,1.99053,-1.7073,1.99053,1.7073
4.30074,0,53.0282,0,1.99055,-1.70734,1.99055,1.70734
4.30044,0,53.0384,0,1.99057,-1.70738,1.99057,1.70738
4.30014,0,53.0487,0,1.99058,-1.70742,1.99058,1.70742
4.29984,0,53.059,0,1.9906,-1.70746,1.9906,1.70746
4.29954,0,53.0692,0,1.99062,-1.7075,1.99062,1.7075
4.29924,0,53.0795,0,1.99063,-1.70754,1.99063,1.70754
4.29894,0,53.0898,0,1.99065,-1.70758,1.99065,1.70758
4.29864,0,53.1,0,1.99067,-1.70762,1.99067,1.70762
4.29834,0,53.1103,0,1.99068,-1.70766,1.99068,1.70766
4.29804,0,53.1206,0,1.9907,-1.70769,1.9907,1.70769
4.29774,0,53.1308,0,1.99072,-1.70773,1.99072,1.70773
4.29745,0,53.1411,0,1.99073,-1.70777,1.99073,1.70777
4.29715,0,53.1514,0,1.99075,-1.70781,1.99075,1.70781
4.29685,0,53.1616,0,1.99077,-1.70785,1.99077,1.70785
4.29655,0,53.1719,0,1.99078,-1.70789,1.99078,1.70789
4.29625,0,53.1822,0,1.9908,-1.70793,1.9908,1.70793
4.29595,0,53.1924,0,1.99082,-1.70797,1.99082,1.70797
4.29565,0,53.2027,0,1.99083,-1.70801,1.99083,1.70801
4.29535,0,53.2129,0,1.99085,-1.70805,1.99085,1.70805
4.29506,0,53.2232,0,1.99086,-1.70809,1.99086,1.70809
4.29476,0,53.2335,0,1.99088,-1.70813,1.99088,1.70813
4.29446,0,53.2437,0,1.9909,-1.70817,1.9909,1.70817
4.29416,0,53.254,0,1.99091,-1.70821,1.99091,1.70821
4.29386,0,53.2643,0,1.99093,-1.70825,1.99093,1.70825
4.29357,0,53.2745,0,1.99095,-1.70829,1.99095,1.70829
4.29327,0,53.2848,0,1.99096,-1.70833,1.99096,1.70833
4.29297,0,53.2951,0,1.99098,-1.70837,1.99098,1.70837
4.29267,0,53.3053,0,1.991,-1.70841,1.991,1.70841
4.29238,0,53.3156,0,1.99101,-1.70845,1.99101,1.70845
4.29208,0,53.3259,0,1.99103,-1.70848,1.99103,1.70848
4.29178,0,53.3361,0,1.99105,-1.70852,1.99105,1.70852
4.29149,0,53.3464,0,1.99106,-1.70856,1.99106,1.70856
4.29119,0,53.3567,0,1.99108,-1.7086,1.99108,1.7086
4.29089,0,53.3669,0,1.99109,-1.70864,1.99109,1.70864
4.2906,0,53.3772,0,1.99111,-1.70868,1.99111,1.70868
4.2903,0,53.3874,0,1.99113,-1.70872,1.99113,1.70872
4.29001,0,53.3977,0,1.99114,-1.70876,1.99114,1.70876
4.28971,0,53.408,0,1.99116,-1.7088,1.99116,1.7088
4.28941,0,53.4182,0,1.99118,-1.70884,1.99118,1.70884
4.28912,0,53.4285,0,1.99119,-1.70888,1.99119,1.70888
4.28882,0,53.4388,0,1.99121,-1.70892,1.99121,1.70892
4.28853,0,53.449,0,1.99122,-1.70896,1.99122,1.70896
4.28823,0,53.4593,0,1.99124,-1.709,1.99124,1.709
4.28794,0,53.4695,0,1.99126,-1.70904,1.99126,1.70904
4.28764,0,53.4798,0,1.99127,-1.70907,1.99127,1.70907
4.28735,0,53.4901,0,1.99129,-1.70911,1.99129,1.70911
4.28705,0,53.5003,0,1.99131,-1.70915,1.99131,1.70915
4.28676,0,53.5106,0,1.99132,-1.70919,1.99132,1.70919
4.28646,0,53.5209,0,1.99134,-1.70923,1.99134,1.70923
4.28617,0,53.5311,0,1.99135,-1.70927,1.99135,1.70927
4.28587,0,53.5414,0,1.99137,-1.70931,1.99137,1.70931
4.28558,0,53.5516,0,1.99139,-1.70935,1.99139,1.70935
4.28529,0,53.5619,0,1.9914,-1.70939,1.9914,1.70939
4.28499,0,53.5722,0,1.99142,-1.70943,1.99142,1.70943
4.2847,0,53.5824,0,1.99144,-1.70947,1.99144,1.70947
4.28441,0,53.5927,0,1.99145,-1.70951,1.99145,1.70951
4.28411,0,53.603,0,1.99147,-1.70955,1.99147,1.70955
4.28382,0,53.6132,0,1.99148,-1.70958,1.99148,1.70958
4.28353,0,53.6235,0,1.9915,-1.70962,1.9915,1.70962
4.28323,0,53.6337,0,1.99152,-1.70966,1.99152,1.70966
4.28294,0,53.644,0,1.99153,-1.7097,1.99153,1.7097
4.28265,0,53.6543,0,1.99155,-1.70974,1.99155,1.70974
4.28235,0,53.6645,0,1.99156,-1.70978,1.99156,1.70978
4.28206,0,53.6748,0,1.99158,-1.70982,1.99158,1.70982
4.28177,0,53.685,0,1.9916,-1.70986,1.9916,1.70986
4.28148,0,53.6953,0,1.99161,-1.7099,1.99161,1.7099
4.28118,0,53.7056,0,1.99163,-1.70994,1.99163,1.70994
4.28089,0,53.7158,0,1.99165,-1.70998,1.99165,1.70998
4.2806,0,53.7261,0,1.99166,-1.71001,1.99166,1.71001
4.28031,0,53.7363,0,1.99168,-1.71005,1.99168,1.71005
4.28002,0,53.7466,0,1.99169,-1.71009,1.99169,1.71009
4.27972,0,53.7569,0,1.99171,-1.71013,1.99171,1.71013
4.27943,0,53.7671,0,1.99173,-1.71017,1.99173,1.71017
4.27914,0,53.7774,0,1.99174,-1.71021,1.99174,1.71021
4.27885,0,53.7876,0,1.99176,-1.71025,1.99176,1.71025
4.27856,0,53.7979,0,1.99177,-1.71029,1.99177,1.71029
4.27827,0,53.8082,0,1.99179,-1.71033,1.99179,1.71033
4.27798,0,53.8184,0,1.99181,-1.71037,1.99181,1.71037
4.27769,0,53.8287,0,1.99182,-1.71041,1.99182,1.71041
4.2774,0,53.8389,0,1.99184,-1.71044,1.99184,1.71044
4.27711,0,53.8492,0,1.99185,-1.71048,1.99185,1.71048
4.27682,0,53.8594,0,1.99187,-1.71052,1.99187,1.71052
4.27653,0,53.8697,0,1.99189,-1.71056,1.99189,1.71056
4.27624,0,53.88,0,1.9919,-1.7106,1.9919,1.7106
4.27595,0,53.8902,0,1.99192,-1.71064,1.99192,1.71064
4.27566,0,53.9005,0,1.99193,-1.71068,1.99193,1.71068
4.27537,0,53.9107,0,1.99195,-1.71072,1.99195,1.71072
4.27508,0,53.921,0,1.99196,-1.71076,1.99196,1.71076
4.27479,0,53.9313,0,1.99198,-1.71079,1.99198,1.71079
4.2745,0,53.9415,0,1.992,-1.71083,1.992,1.71083
4.27421,0,53.9518,0,1.99201,-1.71087,1.99201,1.71087
4.27392,0,53.962,0,1.99203,-1.71091,1.99203,1.71091
4.27363,0,53.9723,0,1.99204,-1.71095,1.99204,1.71095
4.27334,0,53.9825,0,1.99206,-1.71099,1.99206,1.71099
4.27305,0,53.9928,0,1.99208,-1.71103,1.99208,1.71103
4.27276,0,54.0031,0,1.99209,-1.71107,1.99209,1.71107
4.27248,0,54.0133,0,1.99211,-1.71111,1.99211,1.71111
4.27219,0,54.0236,0,1.99212,-1.71114,1.99212,1.71114
4.2719,0,54.0338,0,1.99214,-1.71118,1.99214,1.71118
4.27161,0,54.0441,0,1.99215,-1.71122,1.99215,1.71122
4.27132,0,54.0543,0,1.99217,-1.71126,1.99217,1.71126
4.27103,0,54.0646,0,1.99219,-1.7113,1.99219,1.7113
4.27075,0,54.0748,0,1.9922,-1.71134,1.9922,1.71134
4.27046,0,54.0851,0,1.99222,-1.71138,1.99222,1.71138
4.27017,0,54.0954,0,1.99223,-1.71142,1.99223,1.71142
4.26988,0,54.1056,0,1.99225,-1.71145,1.99225,1.71145
4.2696,0,54.1159,0,1.99227,-1.71149,1.99227,1.71149
4.26931,0,54.1261,0,1.99228,-1.71153,1.99228,1.71153
4.26902,0,54.1364,0,1.9923,-1.71157,1.9923,1.71157
4.26874,0,54.1466,0,1.99231,-1.71161,1.99231,1.71161
4.26845,0,54.1569,0,1.99233,-1.71165,1.99233,1.71165
4.26816,0,54.1671,0,1.99234,-1.71169,1.99234,1.71169
4.26788,0,54.1774,0,1.99236,-1.71173,1.99236,1.71173
4.26759,0,54.1877,0,1.99238,-1.71176,1.99238,1.71176
4.2673,0,54.1979,0,1.99239,-1.7118,1.99239,1.7118
4.26702,0,54.2082,0,1.99241,-1.71184,1.99241,1.71184
4.26673,0,54.2184,0,1.99242,-1.71188,1.99242,1.71188
4.26645,0,54.2287,0,1.99244,-1.71192,1.99244,1.71192
4.26616,0,54.2389,0,1.99245,-1.71196,1.99245,1.71196
4.26587,0,54.2492,0,1.99247,-1.712,1.99247,1.712
4.26559,0,54.2594,0,1.99249,-1.71204,1.99249,1.71204
4.2653,0,54.2697,0,1.9925,-1.71207,1.9925,1.71207
4.26502,0,54.2799,0,1.99252,-1.71211,1.99252,1.71211
4.26473,0,54.2902,0,1.99253,-1.71215,1.99253,1.71215
4.26445,0,54.3005,0,1.99255,-1.71219,1.99255,1.71219
4.26416,0,54.3107,0,1.99256,-1.71223,1.99256,1.71223
4.26388,0,54.321,0,1.99258,-1.71227,1.99258,1.71227
4.26359,0,54.3312,0,1.99259,-1.71231,1.99259,1.71231
4.26331,0,54.3415,0,1.99261,-1.71234,1.99261,1.71234
4.26302,0,54.3517,0,1.99263,-1.71238,1.99263,1.71238
4.26274,0,54.362,0,1.99264,-1.71242,1.99264,1.71242
4.26245,0,54.3722,0,1.99266,-1.71246,1.99266,1.71246
4.26217,0,54.3825,0,1.99267,-1.7125,1.99267,1.7125
4.26189,0,54.3927,0,1.99269,-1.71254,1.99269,1.71254
4.2616,0,54.403,0,1.9927,-1.71258,1.9927,1.71258
4.26132,0,54.4132,0,1.99272,-1.71261,1.99272,1.71261
4.26104,0,54.4235,0,1.99273,-1.71265,1.99273,1.71265
4.26075,0,54.4337,0,1.99275,-1.71269,1.99275,1.71269
4.26047,0,54.444,0,1.99277,-1.71273,1.99277,1.71273
4.26019,0,54.4543,0,1.99278,-1.71277,1.99278,1.71277
4.2599,0,54.4645,0,1.9928,-1.71281,1.9928,1.71281
4.25962,0,54.4748,0,1.99281,-1.71284,1.99281,1.71284
4.25934,0,54.485,0,1.99283,-1.71288,1.99283,1.71288
4.25905,0,54.4953,0,1.99284,-1.71292,1.99284,1.71292
4.25877,0,54.5055,0,1.99286,-1.71296,1.99286,1.71296
4.25849,0,54.5158,0,1.99287,-1.713,1.99287,1.713
4.25821,0,54.526,0,1.99289,-1.71304,1.99289,1.71304
4.25792,0,54.5363,0,1.9929,-1.71308,1.9929,1.71308
4.25764,0,54.5465,0,1.99292,-1.71311,1.99292,1.71311
4.25736,0,54.5568,0,1.99294,-1.71315,1.99294,1.71315
4.25708,0,54.567,0,1.99295,-1.71319,1.99295,1.71319
4.2568,0,54.5773,0,1.99297,-1.71323,1.99297,1.71323
4.25651,0,54.5875,0,1.99298,-1.71327,1.99298,1.71327
4.25623,0,54.5978,0,1.993,-1.71331,1.993,1.71331
4.25595,0,54.608,0,1.99301,-1.71334,1.99301,1.71334
4.25567,0,54.6183,0,1.99303,-1.71338,1.99303,1.71338
4.25539,0,54.6285,0,1.99304,-1.71342,1.99304,1.71342
4.25511,0,54.6388,0,1.99306,-1.71346,1.99306,1.71346
4.25483,0,54.649,0,1.99307,-1.7135,1.99307,1.7135
4.25455,0,54.6593,0,1.99309,-1.71354,1.99309,1.71354
4.25426,0,54.6695,0,1.9931,-1.71357,1.9931,1.71357
4.25398,0,54.6798,0,1.99312,-1.71361,1.99312,1.71361
4.2537,0,54.69,0,1.99314,-1.71365,1.99314,1.71365
4.25342,0,54.7003,0,1.99315,-1.71369,1.99315,1.71369
4.25314,0,54.7105,0,1.99317,-1.71373,1.99317,1.71373
4.25286,0,54.7208,0,1.99318,-1.71377,1.99318,1.71377
4.25258,0,54.731,0,1.9932,-1.7138,1.9932,1.7138
4.2523,0,54.7413,0,1.99321,-1.71384,1.99321,1.71384
4.25202,0,54.7515,0,1.99323,-1.71388,1.99323,1.71388
4.25174,0,54.7618,0,1.99324,-1.71392,1.99324,1.71392
4.25146,0,54.772,0,1.99326,-1.71396,1.99326,1.71396
4.25118,0,54.7823,0,1.99327,-1.714,1.99327,1.714
4.2509,0,54.7925,0,1.99329,-1.71403,1.99329,1.71403
4.25063,0,54.8028,0,1.9933,-1.71407,1.9933,1.71407
4.25035,0,54.813,0,1.99332,-1.71411,1.99332,1.71411
4.25007,0,54.8233,0,1.99333,-1.71415,1.99333,1.71415
4.24979,0,54.8335,0,1.99335,-1.71419,1.99335,1.71419
4.24951,0,54.8438,0,1.99336,-1.71422,1.99336,1.71422
4.24923,0,54.854,0,1.99338,-1.71426,1.99338,1.71426
4.24895,0,54.8643,0,1.99339,-1.7143,1.99339,1.7143
4.24867,0,54.8745,0,1.99341,-1.71434,1.99341,1.71434
4.2484,0,54.8848,0,1.99343,-1.71438,1.99343,1.71438
4.24812,0,54.895,0,1.99344,-1.71442,1.99344,1.71442
4.24784,0,54.9052,0,1.99346,-1.71445,1.99346,1.71445
4.24756,0,54.9155,0,1.99347,-1.71449,1.99347,1.71449
4.24728,0,54.9257,0,1.99349,-1.71453,1.99349,1.71453
4.24701,0,54.936,0,1.9935,-1.71457,1.9935,1.71457
4.24673,0,54.9462,0,1.99352,-1.71461,1.99352,1.71461
4.24645,0,54.9565,0,1.99353,-1.71464,1.99353,1.71464
4.24617,0,54.9667,0,1.99355,-1.71468,1.99355,1.71468
4.2459,0,54.977,0,1.99356,-1.71472,1.99356,1.71472
4.24562,0,54.9872,0,1.99358,-1.71476,1.99358,1.71476
4.24534,0,54.9975,0,1.99359,-1.7148,1.99359,1.7148
4.24507,0,55.0077,0,1.99361,-1.71483,1.99361,1.71483
4.24479,0,55.018,0,1.99362,-1.71487,1.99362,1.71487
4.24451,0,55.0282,0,1.99364,-1.71491,1.99364,1.71491
4.24424,0,55.0385,0,1.99365,-1.71495,1.99365,1.71495
4.24396,0,55.0487,0,1.99367,-1.71499,1.99367,1.71499
4.24368,0,55.059,0,1.99368,-1.71502,1.99368,1.71502
4.24341,0,55.0692,0,1.9937,-1.71506,1.9937,1.71506
4.24313,0,55.0794,0,1.99371,-1.7151,1.99371,1.7151
4.24285,0,55.0897,0,1.99373,-1.71514,1.99373,1.71514
4.24258,0,55.0999,0,1.99374,-1.71518,1.99374,1.71518
4.2423,0,55.1102,0,1.99376,-1.71521,1.99376,1.71521
4.24203,0,55.1204,0,1.99377,-1.71525,1.99377,1.71525
4.24175,0,55.1307,0,1.99379,-1.71529,1.99379,1.71529
4.24148,0,55.1409,0,1.9938,-1.71533,1.9938,1.71533
4.2412,0,55.1512,0,1.99382,-1.71537,1.99382,1.71537
4.24093,0,55.1614,0,1.99383,-1.7154,1.99383,1.7154
4.24065,0,55.1717,0,1.99385,-1.71544,1.99385,1.71544
4.24038,0,55.1819,0,1.99386,-1.71548,1.99386,1.71548
4.2401,0,55.1921,0,1.99388,-1.71552,1.99388,1.71552
4.23983,0,55.2024,0,1.99389,-1.71556,1.99389,1.71556
4.23955,0,55.2126,0,1.99391,-1.71559,1.99391,1.71559
4.23928,0,55.2229,0,1.99392,-1.71563,1.99392,1.71563
4.239,0,55.2331,0,1.99394,-1.71567,1.99394,1.71567
4.23873,0,55.2434,0,1.99395,-1.71571,1.99395,1.71571
4.23845,0,55.2536,0,1.99397,-1.71574,1.99397,1.71574
4.23818,0,55.2639,0,1.99398,-1.71578,1.99398,1.71578
4.23791,0,55.2741,0,1.994,-1.71582,1.994,1.71582
4.23763,0,55.2843,0,1.99401,-1.71586,1.99401,1.71586
4.23736,0,55.2946,0,1.99403,-1.7159,1.99403,1.7159
4.23709,0,55.3048,0,1.99404,-1.71593,1.99404,1.71593
4.23681,0,55.3151,0,1.99406,-1.71597,1.99406,1.71597
4.23654,0,55.3253,0,1.99407,-1.71601,1.99407,1.71601
4.23627,0,55.3356,0,1.99409,-1.71605,1.99409,1.71605
4.23599,0,55.3458,0,1.9941,-1.71609,1.9941,1.71609
4.23572,0,55.356,0,1.99412,-1.71612,1.99412,1.71612
4.23545,0,55.3663,0,1.99413,-1.71616,1.99413,1.71616
4.23517,0,55.3765,0,1.99414,-1.7162,1.99414,1.7162
4.2349,0,55.3868,0,1.99416,-1.71624,1.99416,1.71624
4.23463,0,55.397,0,1.99417,-1.71627,1.99417,1.71627
4.23436,0,55.4073,0,1.99419,-1.71631,1.99419,1.71631
4.23408,0,55.4175,0,1.9942,-1.71635,1.9942,1.71635
4.23381,0,55.4278,0,1.99422,-1.71639,1.99422,1.71639
4.23354,0,55.438,0,1.99423,-1.71642,1.99423,1.71642
4.23327,0,55.4482,0,1.99425,-1.71646,1.99425,1.71646
4.233,0,55.4585,0,1.99426,-1.7165,1.99426,1.7165
4.23272,0,55.4687,0,1.99428,-1.71654,1.99428,1.71654
4.23245,0,55.479,0,1.99429,-1.71658,1.99429,1.71658
4.23218,0,55.4892,0,1.99431,-1.71661,1.99431,1.71661
4.23191,0,55.4994,0,1.99432,-1.71665,1.99432,1.71665
4.23164,0,55.5097,0,1.99434,-1.71669,1.99434,1.71669
4.23137,0,55.5199,0,1.99435,-1.71673,1.99435,1.71673
4.2311,0,55.5302,0,1.99437,-1.71676,1.99437,1.71676
4.23083,0,55.5404,0,1.99438,-1.7168,1.99438,1.7168
4.23055,0,55.5507,0,1.9944,-1.71684,1.9944,1.71684
4.23028,0,55.5609,0,1.99441,-1.71688,1.99441,1.71688
4.23001,0,55.5711,0,1.99443,-1.71691,1.99443,1.71691
4.22974,0,55.5814,0,1.99444,-1.71695,1.99444,1.71695
4.22947,0,55.5916,0,1.99445,-1.71699,1.99445,1.71699
4.2292,0,55.6019,0,1.99447,-1.71703,1.99447,1.71703
4.22893,0,55.6121,0,1.99448,-1.71706,1.99448,1.71706
4.22866,0,55.6223,0,1.9945,-1.7171,1.9945,1.7171
4.22839,0,55.6326,0,1.99451,-1.71714,1.99451,1.71714
4.22812,0,55.6428,0,1.99453,-1.71718,1.99453,1.71718
4.22785,0,55.6531,0,1.99454,-1.71721,1.99454,1.71721
4.22758,0,55.6633,0,1.99456,-1.71725,1.99456,1.71725
4.22731,0,55.6735,0,1.99457,-1.71729,1.99457,1.71729
4.22704,0,55.6838,0,1.99459,-1.71733,1.99459,1.71733
4.22677,0,55.694,0,1.9946,-1.71736,1.9946,1.71736
4.22651,0,55.7043,0,1.99462,-1.7174,1.99462,1.7174
4.22624,0,55.7145,0,1.99463,-1.71744,1.99463,1.71744
4.22597,0,55.7247,0,1.99464,-1.71748,1.99464,1.71748
4.2257,0,55.735,0,1.99466,-1.71751,1.99466,1.71751
4.22543,0,55.7452,0,1.99467,-1.71755,1.99467,1.71755
4.22516,0,55.7555,0,1.99469,-1.71759,1.99469,1.71759
4.22489,0,55.7657,0,1.9947,-1.71763,1.9947,1.71763
4.22462,0,55.7759,0,1.99472,-1.71766,1.99472,1.71766
4.22436,0,55.7862,0,1.99473,-1.7177,1.99473,1.7177
4.22409,0,55.7964,0,1.99475,-1.71774,1.99475,1.71774
4.22382,0,55.8067,0,1.99476,-1.71778,1.99476,1.71778
4.22355,0,55.8169,0,1.99478,-1.71781,1.99478,1.71781
4.22328,0,55.8271,0,1.99479,-1.71785,1.99479,1.71785
4.22302,0,55.8374,0,1.9948,-1.71789,1.9948,1.71789
4.22275,0,55.8476,0,1.99482,-1.71793,1.99482,1.71793
4.22248,0,55.8579,0,1.99483,-1.71796,1.99483,1.71796
4.22221,0,55.8681,0,1.99485,-1.718,1.99485,1.718
4.22195,0,55.8783,0,1.99486,-1.71804,1.99486,1.71804
4.22168,0,55.8886,0,1.99488,-1.71808,1.99488,1.71808
4.22141,0,55.8988,0,1.99489,-1.71811,1.99489,1.71811
4.22115,0,55.909,0,1.99491,-1.71815,1.99491,1.71815
4.22088,0,55.9193,0,1.99492,-1.71819,1.99492,1.71819
4.22061,0,55.9295,0,1.99493,-1.71822,1.99493,1.71822
4.22035,0,55.9398,0,1.99495,-1.71826,1.99495,1.71826
4.22008,0,55.95,0,1.99496,-1.7183,1.99496,1.7183
4.21981,0,55.9602,0,1.99498,-1.71834,1.99498,1.71834
4.21955,0,55.9705,0,1.99499,-1.71837,1.99499,1.71837
4.21928,0,55.9807,0,1.99501,-1.71841,1.99501,1.71841
4.21901,0,55.9909,0,1.99502,-1.71845,1.99502,1.71845
4.21875,0,56.0012,0,1.99504,-1.71849,1.99504,1.71849
4.21848,0,56.0114,0,1.99505,-1.71852,1.99505,1.71852
4.21822,0,56.0217,0,1.99506,-1.71856,1.99506,1.71856
4.21795,0,56.0319,0,1.99508,-1.7186,1.99508,1.7186
4.21769,0,56.0421,0,1.99509,-1.71863,1.99509,1.71863
4.21742,0,56.0524,0,1.99511,-1.71867,1.99511,1.71867
4.21716,0,56.0626,0,1.99512,-1.71871,1.99512,1.71871
4.21689,0,56.0728,0,1.99514,-1.71875,1.99514,1.71875
4.21662,0,56.0831,0,1.99515,-1.71878,1.99515,1.71878
4.21636,0,56.0933,0,1.99516,-1.71882,1.99516,1.71882
4.21609,0,56.1035,0,1.99518,-1.71886,1.99518,1.71886
4.21583,0,56.1138,0,1.99519,-1.7189,1.99519,1.7189
4.21557,0,56.124,0,1.99521,-1.71893,1.99521,1.71893
4.2153,0,56.1343,0,1.99522,-1.71897,1.99522,1.71897
4.21504,0,56.1445,0,1.99524,-1.71901,1.99524,1.71901
4.21477,0,56.1547,0,1.99525,-1.71904,1.99525,1.71904
4.21451,0,56.165,0,1.99526,-1.71908,1.99526,1.71908
4.21424,0,56.1752,0,1.99528,-1.71912,1.99528,1.71912
4.21398,0,56.1854,0,1.99529,-1.71916,1.99529,1.71916
4.21372,0,56.1957,0,1.99531,-1.71919,1.99531,1.71919
4.21345,0,56.2059,0,1.99532,-1.71923,1.99532,1.71923
4.21319,0,56.2161,0,1.99534,-1.71927,1.99534,1.71927
4.21293,0,56.2264,0,1.99535,-1.7193,1.99535,1.7193
4.21266,0,56.2366,0,1.99536,-1.71934,1.99536,1.71934
4.2124,0,56.2468,0,1.99538,-1.71938,1.99538,1.71938
4.21214,0,56.2571,0,1.99539,-1.71941,1.99539,1.71941
4.21187,0,56.2673,0,1.99541,-1.71945,1.99541,1.71945
4.21161,0,56.2775,0,1.99542,-1.71949,1.99542,1.71949
4.21135,0,56.2878,0,1.99543,-1.71953,1.99543,1.71953
4.21108,0,56.298,0,1.99545,-1.71956,1.99545,1.71956
4.21082,0,56.3083,0,1.99546,-1.7196,1.99546,1.7196
4.21056,0,56.3185,0,1.99548,-1.71964,1.99548,1.71964
4.2103,0,56.3287,0,1.99549,-1.71967,1.99549,1.71967
4.21003,0,56.339,0,1.99551,-1.71971,1.99551,1.71971
4.20977,0,56.3492,0,1.99552,-1.71975,1.99552,1.71975
4.20951,0,56.3594,0,1.99553,-1.71979,1.99553,1.71979
4.20925,0,56.3697,0,1.99555,-1.71982,1.99555,1.71982
4.20898,0,56.3799,0,1.99556,-1.71986,1.99556,1.71986
4.20872,0,56.3901,0,1.99558,-1.7199,1.99558,1.7199
4.20846,0,56.4004,0,1.99559,-1.71993,1.99559,1.71993
4.2082,0,56.4106,0,1.9956,-1.71997,1.9956,1.71997
4.20794,0,56.4208,0,1.99562,-1.72001,1.99562,1.72001
4.20768,0,56.4311,0,1.99563,-1.72004,1.99563,1.72004
4.20742,0,56.4413,0,1.99565,-1.72008,1.99565,1.72008
4.20715,0,56.4515,0,1.99566,-1.72012,1.99566,1.72012
4.20689,0,56.4618,0,1.99567,-1.72015,1.99567,1.72015
4.20663,0,56.472,0,1.99569,-1.72019,1.99569,1.72019
4.20637,0,56.4822,0,1.9957,-1.72023,1.9957,1.72023
4.20611,0,56.4925,0,1.99572,-1.72027,1.99572,1.72027
4.20585,0,56.5027,0,1.99573,-1.7203,1.99573,1.7203
4.20559,0,56.5129,0,1.99574,-1.72034,1.99574,1.72034
4.20533,0,56.5232,0,1.99576,-1.72038,1.99576,1.72038
4.20507,0,56.5334,0,1.99577,-1.72041,1.99577,1.72041
4.20481,0,56.5436,0,1.99579,-1.72045,1.99579,1.72045
4.20455,0,56.5539,0,1.9958,-1.72049,1.9958,1.72049
4.20429,0,56.5641,0,1.99581,-1.72052,1.99581,1.72052
4.20403,0,56.5743,0,1.99583,-1.72056,1.99583,1.72056
4.20377,0,56.5845,0,1.99584,-1.7206,1.99584,1.7206
4.20351,0,56.5948,0,1.99586,-1.72063,1.99586,1.72063
4.20325,0,56.605,0,1.99587,-1.72067,1.99587,1.72067
4.20299,0,56.6152,0,1.99588,-1.72071,1.99588,1.72071
4.20273,0,56.6255,0,1.9959,-1.72074,1.9959,1.72074
4.20247,0,56.6357,0,1.99591,-1.72078,1.99591,1.72078
4.20221,0,56.6459,0,1.99593,-1.72082,1.99593,1.72082
4.20195,0,56.6562,0,1.99594,-1.72085,1.99594,1.72085
4.20169,0,56.6664,0,1.99595,-1.72089,1.99595,1.72089
4.20143,0,56.6766,0,1.99597,-1.72093,1.99597,1.72093
4.20118,0,56.6869,0,1.99598,-1.72096,1.99598,1.72096
4.20092,0,56.6971,0,1.996,-1.721,1.996,1.721
4.20066,0,56.7073,0,1.99601,-1.72104,1.99601,1.72104
4.2004,0,56.7176,0,1.99602,-1.72107,1.99602,1.72107
4.20014,0,56.7278,0,1.99604,-1.72111,1.99604,1.72111
4.19988,0,56.738,0,1.99605,-1.72115,1.99605,1.72115
4.19963,0,56.7482,0,1.99607,-1.72118,1.99607,1.72118
4.19937,0,56.7585,0,1.99608,-1.72122,1.99608,1.72122
4.19911,0,56.7687,0,1.99609,-1.72126,1.99609,1.72126
4.19885,0,56.7789,0,1.99611,-1.72129,1.99611,1.72129
4.19859,0,56.7892,0,1.99612,-1.72133,1.99612,1.72133
4.19834,0,56.7994,0,1.99613,-1.72137,1.99613,1.72137
4.19808,0,56.8096,0,1.99615,-1.7214,1.99615,1.7214
4.19782,0,56.8199,0,1.99616,-1.72144,1.99616,1.72144
4.19756,0,56.8301,0,1.99618,-1.72148,1.99618,1.72148
4.19731,0,56.8403,0,1.99619,-1.72151,1.99619,1.72151
4.19705,0,56.8505,0,1.9962,-1.72155,1.9962,1.72155
4.19679,0,56.8608,0,1.99622,-1.72159,1.99622,1.72159
4.19654,0,56.871,0,1.99623,-1.72162,1.99623,1.72162
4.19628,0,56.8812,0,1.99625,-1.72166,1.99625,1.72166
4.19602,0,56.8915,0,1.99626,-1.7217,1.99626,1.7217
4.19577,0,56.9017,0,1.99627,-1.72173,1.99627,1.72173
4.19551,0,56.9119,0,1.99629,-1.72177,1.99629,1.72177
4.19525,0,56.9221,0,1.9963,-1.72181,1.9963,1.72181
4.195,0,56.9324,0,1.99631,-1.72184,1.99631,1.72184
4.19474,0,56.9426,0,1.99633,-1.72188,1.99633,1.72188
4.19448,0,56.9528,0,1.99634,-1.72192,1.99634,1.72192
4.19423,0,56.9631,0,1.99636,-1.72195,1.99636,1.72195
4.19397,0,56.9733,0,1.99637,-1.72199,1.99637,1.72199
4.19372,0,56.9835,0,1.99638,-1.72203,1.99638,1.72203
4.19346,0,56.9937,0,1.9964,-1.72206,1.9964,1.72206
4.19321,0,57.004,0,1.99641,-1.7221,1.99641,1.7221
4.19295,0,57.0142,0,1.99642,-1.72214,1.99642,1.72214
4.1927,0,57.0244,0,1.99644,-1.72217,1.99644,1.72217
4.19244,0,57.0347,0,1.99645,-1.72221,1.99645,1.72221
4.19218,0,57.0449,0,1.99646,-1.72225,1.99646,1.72225
4.19193,0,57.0551,0,1.99648,-1.72228,1.99648,1.72228
4.19168,0,57.0653,0,1.99649,-1.72232,1.99649,1.72232
4.19142,0,57.0756,0,1.99651,-1.72235,1.99651,1.72235
4.19117,0,57.0858,0,1.99652,-1.72239,1.99652,1.72239
4.19091,0,57.096,0,1.99653,-1.72243,1.99653,1.72243
4.19066,0,57.1063,0,1.99655,-1.72246,1.99655,1.72246
4.1904,0,57.1165,0,1.99656,-1.7225,1.99656,1.7225
4.19015,0,57.1267,0,1.99657,-1.72254,1.99657,1.72254
4.18989,0,57.1369,0,1.99659,-1.72257,1.99659,1.72257
4.18964,0,57.1472,0,1.9966,-1.72261,1.9966,1.72261
4.18939,0,57.1574,0,1.99661,-1.72265,1.99661,1.72265
4.18913,0,57.1676,0,1.99663,-1.72268,1.99663,1.72268
4.18888,0,57.1778,0,1.99664,-1.72272,1.99664,1.72272
4.18862,0,57.1881,0,1.99666,-1.72275,1.99666,1.72275
4.18837,0,57.1983,0,1.99667,-1.72279,1.99667,1.72279
4.18812,0,57.2085,0,1.99668,-1.72283,1.99668,1.72283
4.18786,0,57.2187,0,1.9967,-1.72286,1.9967,1.72286
4.18761,0,57.229,0,1.99671,-1.7229,1.99671,1.7229
4.18736,0,57.2392,0,1.99672,-1.72294,1.99672,1.72294
4.1871,0,57.2494,0,1.99674,-1.72297,1.99674,1.72297
4.18685,0,57.2596,0,1.99675,-1.72301,1.99675,1.72301
4.1866,0,57.2699,0,1.99676,-1.72305,1.99676,1.72305
4.18635,0,57.2801,0,1.99678,-1.72308,1.99678,1.72308
4.18609,0,57.2903,0,1.99679,-1.72312,1.99679,1.72312
4.18584,0,57.3006,0,1.9968,-1.72315,1.9968,1.72315
4.18559,0,57.3108,0,1.99682,-1.72319,1.99682,1.72319
4.18534,0,57.321,0,1.99683,-1.72323,1.99683,1.72323
4.18508,0,57.3312,0,1.99684,-1.72326,1.99684,1.72326
4.18483,0,57.3415,0,1.99686,-1.7233,1.99686,1.7233
4.18458,0,57.3517,0,1.99687,-1.72334,1.99687,1.72334
4.18433,0,57.3619,0,1.99688,-1.72337,1.99688,1.72337
4.18408,0,57.3721,0,1.9969,-1.72341,1.9969,1.72341
4.18382,0,57.3824,0,1.99691,-1.72344,1.99691,1.72344
4.18357,0,57.3926,0,1.99693,-1.72348,1.99693,1.72348
4.18332,0,57.4028,0,1.99694,-1.72352,1.99694,1.72352
4.18307,0,57.413,0,1.99695,-1.72355,1.99695,1.72355
4.18282,0,57.4233,0,1.99697,-1.72359,1.99697,1.72359
4.18257,0,57.4335,0,1.99698,-1.72362,1.99698,1.72362
4.18232,0,57.4437,0,1.99699,-1.72366,1.99699,1.72366
4.18206,0,57.4539,0,1.99701,-1.7237,1.99701,1.7237
4.18181,0,57.4641,0,1.99702,-1.72373,1.99702,1.72373
4.18156,0,57.4744,0,1.99703,-1.72377,1.99703,1.72377
4.18131,0,57.4846,0,1.99705,-1.72381,1.99705,1.72381
4.18106,0,57.4948,0,1.99706,-1.72384,1.99706,1.72384
4.18081,0,57.505,0,1.99707,-1.72388,1.99707,1.72388
4.18056,0,57.5153,0,1.99709,-1.72391,1.99709,1.72391
4.18031,0,57.5255,0,1.9971,-1.72395,1.9971,1.72395
4.18006,0,57.5357,0,1.99711,-1.72399,1.99711,1.72399
4.17981,0,57.5459,0,1.99713,-1.72402,1.99713,1.72402
4.17956,0,57.5562,0,1.99714,-1.72406,1.99714,1.72406
4.17931,0,57.5664,0,1.99715,-1.72409,1.99715,1.72409
4.17906,0,57.5766,0,1.99717,-1.72413,1.99717,1.72413
4.17881,0,57.5868,0,1.99718,-1.72417,1.99718,1.72417
4.17856,0,57.5971,0,1.99719,-1.7242,1.99719,1.7242
4.17831,0,57.6073,0,1.99721,-1.72424,1.99721,1.72424
4.17806,0,57.6175,0,1.99722,-1.72427,1.99722,1.72427
4.17781,0,57.6277,0,1.99723,-1.72431,1.99723,1.72431
4.17756,0,57.6379,0,1.99725,-1.72435,1.99725,1.72435
4.17731,0,57.6482,0,1.99726,-1.72438,1.99726,1.72438
4.17706,0,57.6584,0,1.99727,-1.72442,1.99727,1.72442
4.17682,0,57.6686,0,1.99729,-1.72445,1.99729,1.72445
4.17657,0,57.6788,0,1.9973,-1.72449,1.9973,1.72449
4.17632,0,57.6891,0,1.99731,-1.72453,1.99731,1.72453
4.17607,0,57.6993,0,1.99733,-1.72456,1.99733,1.72456
4.17582,0,57.7095,0,1.99734,-1.7246,1.99734,1.7246
4.17557,0,57.7197,0,1.99735,-1.72463,1.99735,1.72463
4.17532,0,57.7299,0,1.99736,-1.72467,1.99736,1.72467
4.17508,0,57.7402,0,1.99738,-1.72471,1.99738,1.72471
4.17483,0,57.7504,0,1.99739,-1.72474,1.99739,1.72474
4.17458,0,57.7606,0,1.9974,-1.72478,1.9974,1.72478
4.17433,0,57.7708,0,1.99742,-1.72481,1.99742,1.72481
4.17408,0,57.7811,0,1.99743,-1.72485,1.99743,1.72485
4.17384,0,57.7913,0,1.99744,-1.72489,1.99744,1.72489
4.17359,0,57.8015,0,1.99746,-1.72492,1.99746,1.72492
4.17334,0,57.8117,0,1.99747,-1.72496,1.99747,1.72496
4.17309,0,57.8219,0,1.99748,-1.72499,1.99748,1.72499
4.17285,0,57.8322,0,1.9975,-1.72503,1.9975,1.72503
4.1726,0,57.8424,0,1.99751,-1.72507,1.99751,1.72507
4.17235,0,57.8526,0,1.99752,-1.7251,1.99752,1.7251
4.1721,0,57.8628,0,1.99754,-1.72514,1.99754,1.72514
4.17186,0,57.873,0,1.99755,-1.72517,1.99755,1.72517
4.17161,0,57.8833,0,1.99756,-1.72521,1.99756,1.72521
4.17136,0,57.8935,0,1.99758,-1.72524,1.99758,1.72524
4.17112,0,57.9037,0,1.99759,-1.72528,1.99759,1.72528
4.17087,0,57.9139,0,1.9976,-1.72532,1.9976,1.72532
4.17062,0,57.9241,0,1.99761,-1.72535,1.99761,1.72535
4.17038,0,57.9344,0,1.99763,-1.72539,1.99763,1.72539
4.17013,0,57.9446,0,1.99764,-1.72542,1.99764,1.72542
4.16989,0,57.9548,0,1.99765,-1.72546,1.99765,1.72546
4.16964,0,57.965,0,1.99767,-1.72549,1.99767,1.72549
4.16939,0,57.9752,0,1.99768,-1.72553,1.99768,1.72553
4.16915,0,57.9855,0,1.99769,-1.72557,1.99769,1.72557
4.1689,0,57.9957,0,1.99771,-1.7256,1.99771,1.7256
4.16866,0,58.0059,0,1.99772,-1.72564,1.99772,1.72564
4.16841,0,58.0161,0,1.99773,-1.72567,1.99773,1.72567
4.16816,0,58.0263,0,1.99775,-1.72571,1.99775,1.72571
4.16792,0,58.0366,0,1.99776,-1.72574,1.99776,1.72574
4.16767,0,58.0468,0,1.99777,-1.72578,1.99777,1.72578
4.16743,0,58.057,0,1.99778,-1.72582,1.99778,1.72582
4.16718,0,58.0672,0,1.9978,-1.72585,1.9978,1.72585
4.16694,0,58.0774,0,1.99781,-1.72589,1.99781,1.72589
4.16669,0,58.0877,0,1.99782,-1.72592,1.99782,1.72592
4.16645,0,58.0979,0,1.99784,-1.72596,1.99784,1.72596
4.1662,0,58.1081,0,1.99785,-1.72599,1.99785,1.72599
4.16596,0,58.1183,0,1.99786,-1.72603,1.99786,1.72603
4.16571,0,58.1285,0,1.99788,-1.72607,1.99788,1.72607
4.16547,0,58.1388,0,1.99789,-1.7261,1.99789,1.7261
4.16523,0,58.149,0,1.9979,-1.72614,1.9979,1.72614
4.16498,0,58.1592,0,1.99791,-1.72617,1.99791,1.72617
4.16474,0,58.1694,0,1.99793,-1.72621,1.99793,1.72621
4.16449,0,58.1796,0,1.99794,-1.72624,1.99794,1.72624
4.16425,0,58.1898,0,1.99795,-1.72628,1.99795,1.72628
4.16401,0,58.2001,0,1.99797,-1.72632,1.99797,1.72632
4.16376,0,58.2103,0,1.99798,-1.72635,1.99798,1.72635
4.16352,0,58.2205,0,1.99799,-1.72639,1.99799,1.72639
4.16328,0,58.2307,0,1.998,-1.72642,1.998,1.72642
4.16303,0,58.2409,0,1.99802,-1.72646,1.99802,1.72646
4.16279,0,58.2512,0,1.99803,-1.72649,1.99803,1.72649
4.16254,0,58.2614,0,1.99804,-1.72653,1.99804,1.72653
4.1623,0,58.2716,0,1.99806,-1.72656,1.99806,1.72656
4.16206,0,58.2818,0,1.99807,-1.7266,1.99807,1.7266
4.16182,0,58.292,0,1.99808,-1.72664,1.99808,1.72664
4.16157,0,58.3022,0,1.99809,-1.72667,1.99809,1.72667
4.16133,0,58.3125,0,1.99811,-1.72671,1.99811,1.72671
4.16109,0,58.3227,0,1.99812,-1.72674,1.99812,1.72674
4.16084,0,58.3329,0,1.99813,-1.72678,1.99813,1.72678
4.1606,0,58.3431,0,1.99815,-1.72681,1.99815,1.72681
4.16036,0,58.3533,0,1.99816,-1.72685,1.99816,1.72685
4.16012,0,58.3635,0,1.99817,-1.72688,1.99817,1.72688
4.15988,0,58.3738,0,1.99818,-1.72692,1.99818,1.72692
4.15963,0,58.384,0,1.9982,-1.72695,1.9982,1.72695
4.15939,0,58.3942,0,1.99821,-1.72699,1.99821,1.72699
4.15915,0,58.4044,0,1.99822,-1.72703,1.99822,1.72703
4.15891,0,58.4146,0,1.99824,-1.72706,1.99824,1.72706
4.15867,0,58.4248,0,1.99825,-1.7271,1.99825,1.7271
4.15842,0,58.4351,0,1.99826,-1.72713,1.99826,1.72713
4.15818,0,58.4453,0,1.99827,-1.72717,1.99827,1.72717
4.15794,0,58.4555,0,1.99829,-1.7272,1.99829,1.7272
4.1577,0,58.4657,0,1.9983,-1.72724,1.9983,1.72724
4.15746,0,58.4759,0,1.99831,-1.72727,1.99831,1.72727
4.15722,0,58.4861,0,1.99832,-1.72731,1.99832,1.72731
4.15698,0,58.4963,0,1.99834,-1.72734,1.99834,1.72734
4.15674,0,58.5066,0,1.99835,-1.72738,1.99835,1.72738
4.15649,0,58.5168,0,1.99836,-1.72741,1.99836,1.72741
4.15625,0,58.527,0,1.99838,-1.72745,1.99838,1.72745
4.15601,0,58.5372,0,1.99839,-1.72749,1.99839,1.72749
4.15577,0,58.5474,0,1.9984,-1.72752,1.9984,1.72752
4.15553,0,58.5576,0,1.99841,-1.72756,1.99841,1.72756
4.15529,0,58.5679,0,1.99843,-1.72759,1.99843,1.72759
4.15505,0,58.5781,0,1.99844,-1.72763,1.99844,1.72763
4.15481,0,58.5883,0,1.99845,-1.72766,1.99845,1.72766
4.15457,0,58.5985,0,1.99846,-1.7277,1.99846,1.7277
4.15433,0,58.6087,0,1.99848,-1.72773,1.99848,1.72773
4.15409,0,58.6189,0,1.99849,-1.72777,1.99849,1.72777
4.15385,0,58.6291,0,1.9985,-1.7278,1.9985,1.7278
4.15361,0,58.6394,0,1.99852,-1.72784,1.99852,1.72784
4.15337,0,58.6496,0,1.99853,-1.72787,1.99853,1.72787
4.15313,0,58.6598,0,1.99854,-1.72791,1.99854,1.72791
4.15289,0,58.67,0,1.99855,-1.72794,1.99855,1.72794
4.15265,0,58.6802,0,1.99857,-1.72798,1.99857,1.72798
4.15241,0,58.6904,0,1.99858,-1.72801,1.99858,1.72801
4.15217,0,58.7006,0,1.99859,-1.72805,1.99859,1.72805
4.15194,0,58.7109,0,1.9986,-1.72809,1.9986,1.72809
4.1517,0,58.7211,0,1.99862,-1.72812,1.99862,1.72812
4.15146,0,58.7313,0,1.99863,-1.72816,1.99863,1.72816
4.15122,0,58.7415,0,1.99864,-1.72819,1.99864,1.72819
4.15098,0,58.7517,0,1.99865,-1.72823,1.99865,1.72823
4.15074,0,58.7619,0,1.99867,-1.72826,1.99867,1.72826
4.1505,0,58.7721,0,1.99868,-1.7283,1.99868,1.7283
4.15026,0,58.7824,0,1.99869,-1.72833,1.99869,1.72833
4.15003,0,58.7926,0,1.9987,-1.72837,1.9987,1.72837
4.14979,0,58.8028,0,1.99872,-1.7284,1.99872,1.7284
4.14955,0,58.813,0,1.99873,-1.72844,1.99873,1.72844
4.14931,0,58.8232,0,1.99874,-1.72847,1.99874,1.72847
4.14907,0,58.8334,0,1.99875,-1.72851,1.99875,1.72851
4.14884,0,58.8436,0,1.99877,-1.72854,1.99877,1.72854
4.1486,0,58.8538,0,1.99878,-1.72858,1.99878,1.72858
4.14836,0,58.8641,0,1.99879,-1.72861,1.99879,1.72861
4.14812,0,58.8743,0,1.9988,-1.72865,1.9988,1.72865
4.14789,0,58.8845,0,1.99882,-1.72868,1.99882,1.72868
4.14765,0,58.8947,0,1.99883,-1.72872,1.99883,1.72872
4.14741,0,58.9049,0,1.99884,-1.72875,1.99884,1.72875
4.14717,0,58.9151,0,1.99885,-1.72879,1.99885,1.72879
4.14694,0,58.9253,0,1.99887,-1.72882,1.99887,1.72882
4.1467,0,58.9355,0,1.99888,-1.72886,1.99888,1.72886
4.14646,0,58.9458,0,1.99889,-1.72889,1.99889,1.72889
4.14623,0,58.956,0,1.9989,-1.72893,1.9989,1.72893
4.14599,0,58.9662,0,1.99892,-1.72896,1.99892,1.72896
4.14575,0,58.9764,0,1.99893,-1.729,1.99893,1.729
4.14552,0,58.9866,0,1.99894,-1.72903,1.99894,1.72903
4.14528,0,58.9968,0,1.99895,-1.72907,1.99895,1.72907
4.14504,0,59.007,0,1.99897,-1.7291,1.99897,1.7291
4.14481,0,59.0172,0,1.99898,-1.72914,1.99898,1.72914
4.14457,0,59.0274,0,1.99899,-1.72917,1.99899,1.72917
4.14433,0,59.0377,0,1.999,-1.72921,1.999,1.72921
4.1441,0,59.0479,0,1.99902,-1.72924,1.99902,1.72924
4.14386,0,59.0581,0,1.99903,-1.72928,1.99903,1.72928
4.14363,0,59.0683,0,1.99904,-1.72931,1.99904,1.72931
4.14339,0,59.0785,0,1.99905,-1.72935,1.99905,1.72935
4.14315,0,59.0887,0,1.99907,-1.72938,1.99907,1.72938
4.14292,0,59.0989,0,1.99908,-1.72942,1.99908,1.72942
4.14268,0,59.1091,0,1.99909,-1.72945,1.99909,1.72945
4.14245,0,59.1193,0,1.9991,-1.72949,1.9991,1.72949
4.14221,0,59.1296,0,1.99911,-1.72952,1.99911,1.72952
4.14198,0,59.1398,0,1.99913,-1.72956,1.99913,1.72956
4.14174,0,59.15,0,1.99914,-1.72959,1.99914,1.72959
4.14151,0,59.1602,0,1.99915,-1.72963,1.99915,1.72963
4.14127,0,59.1704,0,1.99916,-1.72966,1.99916,1.72966
4.14104,0,59.1806,0,1.99918,-1.7297,1.99918,1.7297
4.1408,0,59.1908,0,1.99919,-1.72973,1.99919,1.72973
4.14057,0,59.201,0,1.9992,-1.72977,1.9992,1.72977
4.14033,0,59.2112,0,1.99921,-1.7298,1.99921,1.7298
4.1401,0,59.2214,0,1.99923,-1.72984,1.99923,1.72984
4.13986,0,59.2317,0,1.99924,-1.72987,1.99924,1.72987
4.13963,0,59.2419,0,1.99925,-1.72991,1.99925,1.72991
4.1394,0,59.2521,0,1.99926,-1.72994,1.99926,1.72994
4.13916,0,59.2623,0,1.99927,-1.72998,1.99927,1.72998
4.13893,0,59.2725,0,1.99929,-1.73001,1.99929,1.73001
4.13869,0,59.2827,0,1.9993,-1.73005,1.9993,1.73005
4.13846,0,59.2929,0,1.99931,-1.73008,1.99931,1.73008
4.13823,0,59.3031,0,1.99932,-1.73011,1.99932,1.73011
4.13799,0,59.3133,0,1.99934,-1.73015,1.99934,1.73015
4.13776,0,59.3235,0,1.99935,-1.73018,1.99935,1.73018
4.13753,0,59.3338,0,1.99936,-1.73022,1.99936,1.73022
4.13729,0,59.344,0,1.99937,-1.73025,1.99937,1.73025
4.13706,0,59.3542,0,1.99939,-1.73029,1.99939,1.73029
4.13683,0,59.3644,0,1.9994,-1.73032,1.9994,1.73032
4.13659,0,59.3746,0,1.99941,-1.73036,1.99941,1.73036
4.13636,0,59.3848,0,1.99942,-1.73039,1.99942,1.73039
4.13613,0,59.395,0,1.99943,-1.73043,1.99943,1.73043
4.13589,0,59.4052,0,1.99945,-1.73046,1.99945,1.73046
4.13566,0,59.4154,0,1.99946,-1.7305,1.99946,1.7305
4.13543,0,59.4256,0,1.99947,-1.73053,1.99947,1.73053
4.1352,0,59.4358,0,1.99948,-1.73057,1.99948,1.73057
4.13496,0,59.446,0,1.99949,-1.7306,1.99949,1.7306
4.13473,0,59.4563,0,1.99951,-1.73064,1.99951,1.73064
4.1345,0,59.4665,0,1.99952,-1.73067,1.99952,1.73067
4.13427,0,59.4767,0,1.99953,-1.7307,1.99953,1.7307
4.13403,0,59.4869,0,1.99954,-1.73074,1.99954,1.73074
4.1338,0,59.4971,0,1.99956,-1.73077,1.99956,1.73077
4.13357,0,59.5073,0,1.99957,-1.73081,1.99957,1.73081
4.13334,0,59.5175,0,1.99958,-1.73084,1.99958,1.73084
4.13311,0,59.5277,0,1.99959,-1.73088,1.99959,1.73088
4.13288,0,59.5379,0,1.9996,-1.73091,1.9996,1.73091
4.13264,0,59.5481,0,1.99962,-1.73095,1.99962,1.73095
4.13241,0,59.5583,0,1.99963,-1.73098,1.99963,1.73098
4.13218,0,59.5685,0,1.99964,-1.73102,1.99964,1.73102
4.13195,0,59.5787,0,1.99965,-1.73105,1.99965,1.73105
4.13172,0,59.589,0,1.99966,-1.73109,1.99966,1.73109
4.13149,0,59.5992,0,1.99968,-1.73112,1.99968,1.73112
4.13126,0,59.6094,0,1.99969,-1.73115,1.99969,1.73115
4.13103,0,59.6196,0,1.9997,-1.73119,1.9997,1.73119
4.13079,0,59.6298,0,1.99971,-1.73122,1.99971,1.73122
4.13056,0,59.64,0,1.99972,-1.73126,1.99972,1.73126
4.13033,0,59.6502,0,1.99974,-1.73129,1.99974,1.73129
4.1301,0,59.6604,0,1.99975,-1.73133,1.99975,1.73133
4.12987,0,59.6706,0,1.99976,-1.73136,1.99976,1.73136
4.12964,0,59.6808,0,1.99977,-1.7314,1.99977,1.7314
4.12941,0,59.691,0,1.99978,-1.73143,1.99978,1.73143
4.12918,0,59.7012,0,1.9998,-1.73147,1.9998,1.73147
4.12895,0,59.7114,0,1.99981,-1.7315,1.99981,1.7315
4.12872,0,59.7216,0,1.99982,-1.73153,1.99982,1.73153
4.12849,0,59.7318,0,1.99983,-1.73157,1.99983,1.73157
4.12826,0,59.742,0,1.99984,-1.7316,1.99984,1.7316
4.12803,0,59.7523,0,1.99986,-1.73164,1.99986,1.73164
4.1278,0,59.7625,0,1.99987,-1.73167,1.99987,1.73167
4.12757,0,59.7727,0,1.99988,-1.73171,1.99988,1.73171
4.12734,0,59.7829,0,1.99989,-1.73174,1.99989,1.73174
4.12711,0,59.7931,0,1.9999,-1.73178,1.9999,1.73178
4.12688,0,59.8033,0,1.99992,-1.73181,1.99992,1.73181
4.12665,0,59.8135,0,1.99993,-1.73184,1.99993,1.73184
4.12642,0,59.8237,0,1.99994,-1.73188,1.99994,1.73188
4.1262,0,59.8339,0,1.99995,-1.73191,1.99995,1.73191
4.12597,0,59.8441,0,1.99996,-1.73195,1.99996,1.73195
4.12574,0,59.8543,0,1.99998,-1.73198,1.99998,1.73198
4.12551,0,59.8645,0,1.99999,-1.73202,1.99999,1.73202
4.12528,0,59.8747,0,2,-1.73205,2,1.73205
4.12505,0,59.8849,0,2.00001,-1.73209,2.00001,1.73209
4.12482,0,59.8951,0,2.00002,-1.73212,2.00002,1.73212
4.12459,0,59.9053,0,2.00004,-1.73215,2.00004,1.73215
4.12437,0,59.9155,0,2.00005,-1.73219,2.00005,1.73219
4.12414,0,59.9257,0,2.00006,-1.73222,2.00006,1.73222
4.12391,0,59.9359,0,2.00007,-1.73226,2.00007,1.73226
4.12368,0,59.9462,0,2.00008,-1.73229,2.00008,1.73229
4.12345,0,59.9564,0,2.0001,-1.73233,2.0001,1.73233
4.12323,0,59.9666,0,2.00011,-1.73236,2.00011,1.73236
4.123,0,59.9768,0,2.00012,-1.73239,2.00012,1.73239
4.12277,0,59.987,0,2.00013,-1.73243,2.00013,1.73243
4.12254,0,59.9972,0,2.00014,-1.73246,2.00014,1.73246
4.12231,0,60.0074,0,2.00015,-1.7325,2.00015,1.7325
4.12209,0,60.0176,0,2.00017,-1.73253,2.00017,1.73253
4.12186,0,60.0278,0,2.00018,-1.73257,2.00018,1.73257
4.12163,0,60.038,0,2.00019,-1.7326,2.00019,1.7326
4.12141,0,60.0482,0,2.0002,-1.73263,2.0002,1.73263
4.12118,0,60.0584,0,2.00021,-1.73267,2.00021,1.73267
4.12095,0,60.0686,0,2.00023,-1.7327,2.00023,1.7327
4.12072,0,60.0788,0,2.00024,-1.73274,2.00024,1.73274
4.1205,0,60.089,0,2.00025,-1.73277,2.00025,1.73277
4.12027,0,60.0992,0,2.00026,-1.73281,2.00026,1.73281
4.12004,0,60.1094,0,2.00027,-1.73284,2.00027,1.73284
4.11982,0,60.1196,0,2.00028,-1.73287,2.00028,1.73287
4.11959,0,60.1298,0,2.0003,-1.73291,2.0003,1.73291
4.11936,0,60.14,0,2.00031,-1.73294,2.00031,1.73294
4.11914,0,60.1502,0,2.00032,-1.73298,2.00032,1.73298
4.11891,0,60.1604,0,2.00033,-1.73301,2.00033,1.73301
4.11868,0,60.1706,0,2.00034,-1.73304,2.00034,1.73304
4.11846,0,60.1808,0,2.00035,-1.73308,2.00035,1.73308
4.11823,0,60.191,0,2.00037,-1.73311,2.00037,1.73311
4.11801,0,60.2012,0,2.00038,-1.73315,2.00038,1.73315
4.11778,0,60.2114,0,2.00039,-1.73318,2.00039,1.73318
4.11755,0,60.2216,0,2.0004,-1.73322,2.0004,1.73322
4.11733,0,60.2318,0,2.00041,-1.73325,2.00041,1.73325
4.1171,0,60.242,0,2.00042,-1.73328,2.00042,1.73328
4.11688,0,60.2522,0,2.00044,-1.73332,2.00044,1.73332
4.11665,0,60.2625,0,2.00045,-1.73335,2.00045,1.73335
4.11643,0,60.2727,0,2.00046,-1.73339,2.00046,1.73339
4.1162,0,60.2829,0,2.00047,-1.73342,2.00047,1.73342
4.11598,0,60.2931,0,2.00048,-1.73345,2.00048,1.73345
4.11575,0,60.3033,0,2.00049,-1.73349,2.00049,1.73349
4.11553,0,60.3135,0,2.00051,-1.73352,2.00051,1.73352
4.1153,0,60.3237,0,2.00052,-1.73356,2.00052,1.73356
4.11508,0,60.3339,0,2.00053,-1.73359,2.00053,1.73359
4.11485,0,60.3441,0,2.00054,-1.73362,2.00054,1.73362
4.11463,0,60.3543,0,2.00055,-1.73366,2.00055,1.73366
4.1144,0,60.3645,0,2.00056,-1.73369,2.00056,1.73369
4.11418,0,60.3747,0,2.00058,-1.73373,2.00058,1.73373
4.11395,0,60.3849,0,2.00059,-1.73376,2.00059,1.73376
4.11373,0,60.3951,0,2.0006,-1.73379,2.0006,1.73379
4.11351,0,60.4053,0,2.00061,-1.73383,2.00061,1.73383
4.11328,0,60.4155,0,2.00062,-1.73386,2.00062,1.73386
4.11306,0,60.4257,0,2.00063,-1.7339,2.00063,1.7339
4.11283,0,60.4359,0,2.00065,-1.73393,2.00065,1.73393
4.11261,0,60.4461,0,2.00066,-1.73396,2.00066,1.73396
4.11239,0,60.4563,0,2.00067,-1.734,2.00067,1.734
4.11216,0,60.4665,0,2.00068,-1.73403,2.00068,1.73403
4.11194,0,60.4767,0,2.00069,-1.73407,2.00069,1.73407
4.11171,0,60.4869,0,2.0007,-1.7341,2.0007,1.7341
4.11149,0,60.4971,0,2.00072,-1.73413,2.00072,1.73413
4.11127,0,60.5073,0,2.00073,-1.73417,2.00073,1.73417
4.11104,0,60.5175,0,2.00074,-1.7342,2.00074,1.7342
4.11082,0,60.5277,0,2.00075,-1.73424,2.00075,1.73424
4.1106,0,60.5379,0,2.00076,-1.73427,2.00076,1.73427
4.11038,0,60.5481,0,2.00077,-1.7343,2.00077,1.7343
4.11015,0,60.5583,0,2.00078,-1.73434,2.00078,1.73434
4.10993,0,60.5685,0,2.0008,-1.73437,2.0008,1.73437
4.10971,0,60.5787,0,2.00081,-1.7344,2.00081,1.7344
4.10948,0,60.5889,0,2.00082,-1.73444,2.00082,1.73444
4.10926,0,60.5991,0,2.00083,-1.73447,2.00083,1.73447
4.10904,0,60.6093,0,2.00084,-1.73451,2.00084,1.73451
4.10882,0,60.6195,0,2.00085,-1.73454,2.00085,1.73454
4.10859,0,60.6297,0,2.00086,-1.73457,2.00086,1.73457
4.10837,0,60.6399,0,2.00088,-1.73461,2.00088,1.73461
4.10815,0,60.6501,0,2.00089,-1.73464,2.00089,1.73464
4.10793,0,60.6603,0,2.0009,-1.73468,2.0009,1.73468
4.10771,0,60.6705,0,2.00091,-1.73471,2.00091,1.73471
4.10748,0,60.6807,0,2.00092,-1.73474,2.00092,1.73474
4.10726,0,60.6909,0,2.00093,-1.73478,2.00093,1.73478
4.10704,0,60.7011,0,2.00095,-1.73481,2.00095,1.73481
4.10682,0,60.7113,0,2.00096,-1.73484,2.00096,1.73484
4.1066,0,60.7215,0,2.00097,-1.73488,2.00097,1.73488
4.10637,0,60.7317,0,2.00098,-1.73491,2.00098,1.73491
4.10615,0,60.7419,0,2.00099,-1.73495,2.00099,1.73495
4.10593,0,60.7521,0,2.001,-1.73498,2.001,1.73498
4.10571,0,60.7623,0,2.00101,-1.73501,2.00101,1.73501
4.10549,0,60.7725,0,2.00103,-1.73505,2.00103,1.73505
4.10527,0,60.7827,0,2.00104,-1.73508,2.00104,1.73508
4.10505,0,60.7929,0,2.00105,-1.73511,2.00105,1.73511
4.10483,0,60.8031,0,2.00106,-1.73515,2.00106,1.73515
4.10461,0,60.8133,0,2.00107,-1.73518,2.00107,1.73518
4.10438,0,60.8235,0,2.00108,-1.73522,2.00108,1.73522
4.10416,0,60.8336,0,2.00109,-1.73525,2.00109,1.73525
4.10394,0,60.8438,0,2.0011,-1.73528,2.0011,1.73528
4.10372,0,60.854,0,2.00112,-1.73532,2.00112,1.73532
4.1035,0,60.8642,0,2.00113,-1.73535,2.00113,1.73535
4.10328,0,60.8744,0,2.00114,-1.73538,2.00114,1.73538
4.10306,0,60.8846,0,2.00115,-1.73542,2.00115,1.73542
4.10284,0,60.8948,0,2.00116,-1.73545,2.00116,1.73545
4.10262,0,60.905,0,2.00117,-1.73548,2.00117,1.73548
4.1024,0,60.9152,0,2.00118,-1.73552,2.00118,1.73552
4.10218,0,60.9254,0,2.0012,-1.73555,2.0012,1.73555
4.10196,0,60.9356,0,2.00121,-1.73559,2.00121,1.73559
4.10174,0,60.9458,0,2.00122,-1.73562,2.00122,1.73562
4.10152,0,60.956,0,2.00123,-1.73565,2.00123,1.73565
4.1013,0,60.9662,0,2.00124,-1.73569,2.00124,1.73569
4.10108,0,60.9764,0,2.00125,-1.73572,2.00125,1.73572
4.10086,0,60.9866,0,2.00126,-1.73575,2.00126,1.73575
4.10064,0,60.9968,0,2.00127,-1.73579,2.00127,1.73579
4.10043,0,61.007,0,2.00129,-1.73582,2.00129,1.73582
4.10021,0,61.0172,0,2.0013,-1.73585,2.0013,1.73585
4.09999,0,61.0274,0,2.00131,-1.73589,2.00131,1.73589
4.09977,0,61.0376,0,2.00132,-1.73592,2.00132,1.73592
4.09955,0,61.0478,0,2.00133,-1.73596,2.00133,1.73596
4.09933,0,61.058,0,2.00134,-1.73599,2.00134,1.73599
4.09911,0,61.0682,0,2.00135,-1.73602,2.00135,1.73602
4.09889,0,61.0784,0,2.00136,-1.73606,2.00136,1.73606
4.09867,0,61.0886,0,2.00138,-1.73609,2.00138,1.73609
4.09846,0,61.0988,0,2.00139,-1.73612,2.00139,1.73612
4.09824,0,61.109,0,2.0014,-1.73616,2.0014,1.73616
4.09802,0,61.1192,0,2.00141,-1.73619,2.00141,1.73619
4.0978,0,61.1294,0,2.00142,-1.73622,2.00142,1.73622
4.09758,0,61.1396,0,2.00143,-1.73626,2.00143,1.73626
4.09736,0,61.1498,0,2.00144,-1.73629,2.00144,1.73629
4.09715,0,61.1599,0,2.00145,-1.73632,2.00145,1.73632
4.09693,0,61.1701,0,2.00147,-1.73636,2.00147,1.73636
4.09671,0,61.1803,0,2.00148,-1.73639,2.00148,1.73639
4.09649,0,61.1905,0,2.00149,-1.73642,2.00149,1.73642
4.09627,0,61.2007,0,2.0015,-1.73646,2.0015,1.73646
4.09606,0,61.2109,0,2.00151,-1.73649,2.00151,1.73649
4.09584,0,61.2211,0,2.00152,-1.73652,2.00152,1.73652
4.09562,0,61.2313,0,2.00153,-1.73656,2.00153,1.73656
4.0954,0,61.2415,0,2.00154,-1.73659,2.00154,1.73659
4.09519,0,61.2517,0,2.00155,-1.73662,2.00155,1.73662
4.09497,0,61.2619,0,2.00157,-1.73666,2.00157,1.73666
4.09475,0,61.2721,0,2.00158,-1.73669,2.00158,1.73669
4.09454,0,61.2823,0,2.00159,-1.73672,2.00159,1.73672
4.09432,0,61.2925,0,2.0016,-1.73676,2.0016,1.73676
4.0941,0,61.3027,0,2.00161,-1.73679,2.00161,1.73679
4.09389,0,61.3129,0,2.00162,-1.73682,2.00162,1.73682
4.09367,0,61.3231,0,2.00163,-1.73686,2.00163,1.73686
4.09345,0,61.3333,0,2.00164,-1.73689,2.00164,1.73689
4.09324,0,61.3435,0,2.00165,-1.73692,2.00165,1.73692
4.09302,0,61.3537,0,2.00167,-1.73696,2.00167,1.73696
4.0928,0,61.3638,0,2.00168,-1.73699,2.00168,1.73699
4.09259,0,61.374,0,2.00169,-1.73702,2.00169,1.73702
4.09237,0,61.3842,0,2.0017,-1.73706,2.0017,1.73706
4.09215,0,61.3944,0,2.00171,-1.73709,2.00171,1.73709
4.09194,0,61.4046,0,2.00172,-1.73712,2.00172,1.73712
4.09172,0,61.4148,0,2.00173,-1.73716,2.00173,1.73716
4.09151,0,61.425,0,2.00174,-1.73719,2.00174,1.73719
4.09129,0,61.4352,0,2.00175,-1.73722,2.00175,1.73722
4.09107,0,61.4454,0,2.00176,-1.73726,2.00176,1.73726
4.09086,0,61.4556,0,2.00178,-1.73729,2.00178,1.73729
4.09064,0,61.4658,0,2.00179,-1.73732,2.00179,1.73732
4.09043,0,61.476,0,2.0018,-1.73736,2.0018,1.73736
4.09021,0,61.4862,0,2.00181,-1.73739,2.00181,1.73739
4.09,0,61.4964,0,2.00182,-1.73742,2.00182,1.73742
4.08978,0,61.5066,0,2.00183,-1.73746,2.00183,1.73746
4.08957,0,61.5168,0,2.00184,-1.73749,2.00184,1.73749
4.08935,0,61.5269,0,2.00185,-1.73752,2.00185,1.73752
4.08914,0,61.5371,0,2.00186,-1.73756,2.00186,1.73756
4.08892,0,61.5473,0,2.00187,-1.73759,2.00187,1.73759
4.08871,0,61.5575,0,2.00189,-1.73762,2.00189,1.73762
4.08849,0,61.5677,0,2.0019,-1.73766,2.0019,1.73766
4.08828,0,61.5779,0,2.00191,-1.73769,2.00191,1.73769
4.08806,0,61.5881,0,2.00192,-1.73772,2.00192,1.73772
4.08785,0,61.5983,0,2.00193,-1.73776,2.00193,1.73776
4.08763,0,61.6085,0,2.00194,-1.73779,2.00194,1.73779
4.08742,0,61.6187,0,2.00195,-1.73782,2.00195,1.73782
4.0872,0,61.6289,0,2.00196,-1.73786,2.00196,1.73786
4.08699,0,61.6391,0,2.00197,-1.73789,2.00197,1.73789
4.08678,0,61.6493,0,2.00198,-1.73792,2.00198,1.73792
4.08656,0,61.6594,0,2.002,-1.73795,2.002,1.73795
4.08635,0,61.6696,0,2.00201,-1.73799,2.00201,1.73799
4.08613,0,61.6798,0,2.00202,-1.73802,2.00202,1.73802
4.08592,0,61.69,0,2.00203,-1.73805,2.00203,1.73805
4.08571,0,61.7002,0,2.00204,-1.73809,2.00204,1.73809
4.08549,0,61.7104,0,2.00205,-1.73812,2.00205,1.73812
4.08528,0,61.7206,0,2.00206,-1.73815,2.00206,1.73815
4.08507,0,61.7308,0,2.00207,-1.73819,2.00207,1.73819
4.08485,0,61.741,0,2.00208,-1.73822,2.00208,1.73822
4.08464,0,61.7512,0,2.00209,-1.73825,2.00209,1.73825
4.08442,0,61.7614,0,2.0021,-1.73829,2.0021,1.73829
4.08421,0,61.7716,0,2.00212,-1.73832,2.00212,1.73832
4.084,0,61.7817,0,2.00213,-1.73835,2.00213,1.73835
4.08379,0,61.7919,0,2.00214,-1.73838,2.00214,1.73838
4.08357,0,61.8021,0,2.00215,-1.73842,2.00215,1.73842
4.08336,0,61.8123,0,2.00216,-1.73845,2.00216,1.73845
4.08315,0,61.8225,0,2.00217,-1.73848,2.00217,1.73848
4.08293,0,61.8327,0,2.00218,-1.73852,2.00218,1.73852
4.08272,0,61.8429,0,2.00219,-1.73855,2.00219,1.73855
4.08251,0,61.8531,0,2.0022,-1.73858,2.0022,1.73858
4.0823,0,61.8633,0,2.00221,-1.73862,2.00221,1.73862
4.08208,0,61.8735,0,2.00222,-1.73865,2.00222,1.73865
4.08187,0,61.8837,0,2.00223,-1.73868,2.00223,1.73868
4.08166,0,61.8939,0,2.00224,-1.73871,2.00224,1.73871
4.08145,0,61.904,0,2.00226,-1.73875,2.00226,1.73875
4.08124,0,61.9142,0,2.00227,-1.73878,2.00227,1.73878
4.08102,0,61.9244,0,2.00228,-1.73881,2.00228,1.73881
4.08081,0,61.9346,0,2.00229,-1.73885,2.00229,1.73885
4.0806,0,61.9448,0,2.0023,-1.73888,2.0023,1.73888
4.08039,0,61.955,0,2.00231,-1.73891,2.00231,1.73891
4.08018,0,61.9652,0,2.00232,-1.73894,2.00232,1.73894
4.07996,0,61.9754,0,2.00233,-1.73898,2.00233,1.73898
4.07975,0,61.9856,0,2.00234,-1.73901,2.00234,1.73901
4.07954,0,61.9958,0,2.00235,-1.73904,2.00235,1.73904
4.07933,0,62.0059,0,2.00236,-1.73908,2.00236,1.73908
4.07912,0,62.0161,0,2.00237,-1.73911,2.00237,1.73911
4.07891,0,62.0263,0,2.00238,-1.73914,2.00238,1.73914
4.0787,0,62.0365,0,2.0024,-1.73918,2.0024,1.73918
4.07849,0,62.0467,0,2.00241,-1.73921,2.00241,1.73921
4.07827,0,62.0569,0,2.00242,-1.73924,2.00242,1.73924
4.07806,0,62.0671,0,2.00243,-1.73927,2.00243,1.73927
4.07785,0,62.0773,0,2.00244,-1.73931,2.00244,1.73931
4.07764,0,62.0875,0,2.00245,-1.73934,2.00245,1.73934
4.07743,0,62.0976,0,2.00246,-1.73937,2.00246,1.73937
4.07722,0,62.1078,0,2.00247,-1.7394,2.00247,1.7394
4.07701,0,62.118,0,2.00248,-1.73944,2.00248,1.73944
4.0768,0,62.1282,0,2.00249,-1.73947,2.00249,1.73947
4.07659,0,62.1384,0,2.0025,-1.7395,2.0025,1.7395
4.07638,0,62.1486,0,2.00251,-1.73954,2.00251,1.73954
4.07617,0,62.1588,0,2.00252,-1.73957,2.00252,1.73957
4.07596,0,62.169,0,2.00253,-1.7396,2.00253,1.7396
4.07575,0,62.1792,0,2.00254,-1.73963,2.00254,1.73963
4.07554,0,62.1894,0,2.00256,-1.73967,2.00256,1.73967
4.07533,0,62.1995,0,2.00257,-1.7397,2.00257,1.7397
4.07512,0,62.2097,0,2.00258,-1.73973,2.00258,1.73973
4.07491,0,62.2199,0,2.00259,-1.73977,2.00259,1.73977
4.0747,0,62.2301,0,2.0026,-1.7398,2.0026,1.7398
4.07449,0,62.2403,0,2.00261,-1.73983,2.00261,1.73983
4.07428,0,62.2505,0,2.00262,-1.73986,2.00262,1.73986
4.07407,0,62.2607,0,2.00263,-1.7399,2.00263,1.7399
4.07386,0,62.2709,0,2.00264,-1.73993,2.00264,1.73993
4.07365,0,62.281,0,2.00265,-1.73996,2.00265,1.73996
4.07344,0,62.2912,0,2.00266,-1.73999,2.00266,1.73999
4.07323,0,62.3014,0,2.00267,-1.74003,2.00267,1.74003
4.07302,0,62.3116,0,2.00268,-1.74006,2.00268,1.74006
4.07282,0,62.3218,0,2.00269,-1.74009,2.00269,1.74009
4.07261,0,62.332,0,2.0027,-1.74013,2.0027,1.74013
4.0724,0,62.3422,0,2.00271,-1.74016,2.00271,1.74016
4.07219,0,62.3524,0,2.00273,-1.74019,2.00273,1.74019
4.07198,0,62.3625,0,2.00274,-1.74022,2.00274,1.74022
4.07177,0,62.3727,0,2.00275,-1.74026,2.00275,1.74026
4.07156,0,62.3829,0,2.00276,-1.74029,2.00276,1.74029
4.07135,0,62.3931,0,2.00277,-1.74032,2.00277,1.74032
4.07115,0,62.4033,0,2.00278,-1.74035,2.00278,1.74035
4.07094,0,62.4135,0,2.00279,-1.74039,2.00279,1.74039
4.07073,0,62.4237,0,2.0028,-1.74042,2.0028,1.74042
4.07052,0,62.4339,0,2.00281,-1.74045,2.00281,1.74045
4.07031,0,62.444,0,2.00282,-1.74048,2.00282,1.74048
4.07011,0,62.4542,0,2.00283,-1.74052,2.00283,1.74052
4.0699,0,62.4644,0,2.00284,-1.74055,2.00284,1.74055
4.06969,0,62.4746,0,2.00285,-1.74058,2.00285,1.74058
4.06948,0,62.4848,0,2.00286,-1.74061,2.00286,1.74061
4.06927,0,62.495,0,2.00287,-1.74065,2.00287,1.74065
4.06907,0,62.5052,0,2.00288,-1.74068,2.00288,1.74068
4.06886,0,62.5154,0,2.00289,-1.74071,2.00289,1.74071
4.06865,0,62.5255,0,2.0029,-1.74074,2.0029,1.74074
4.06844,0,62.5357,0,2.00291,-1.74078,2.00291,1.74078
4.06824,0,62.5459,0,2.00292,-1.74081,2.00292,1.74081
4.06803,0,62.5561,0,2.00294,-1.74084,2.00294,1.74084
4.06782,0,62.5663,0,2.00295,-1.74087,2.00295,1.74087
4.06762,0,62.5765,0,2.00296,-1.74091,2.00296,1.74091
4.06741,0,62.5867,0,2.00297,-1.74094,2.00297,1.74094
4.0672,0,62.5968,0,2.00298,-1.74097,2.00298,1.74097
4.067,0,62.607,0,2.00299,-1.741,2.00299,1.741
4.06679,0,62.6172,0,2.003,-1.74104,2.003,1.74104
4.06658,0,62.6274,0,2.00301,-1.74107,2.00301,1.74107
4.06638,0,62.6376,0,2.00302,-1.7411,2.00302,1.7411
4.06617,0,62.6478,0,2.00303,-1.74113,2.00303,1.74113
4.06596,0,62.658,0,2.00304,-1.74117,2.00304,1.74117
4.06576,0,62.6681,0,2.00305,-1.7412,2.00305,1.7412
4.06555,0,62.6783,0,2.00306,-1.74123,2.00306,1.74123
4.06534,0,62.6885,0,2.00307,-1.74126,2.00307,1.74126
4.06514,0,62.6987,0,2.00308,-1.7413,2.00308,1.7413
4.06493,0,62.7089,0,2.00309,-1.74133,2.00309,1.74133
4.06473,0,62.7191,0,2.0031,-1.74136,2.0031,1.74136
4.06452,0,62.7293,0,2.00311,-1.74139,2.00311,1.74139
4.06431,0,62.7394,0,2.00312,-1.74143,2.00312,1.74143
4.06411,0,62.7496,0,2.00313,-1.74146,2.00313,1.74146
4.0639,0,62.7598,0,2.00314,-1.74149,2.00314,1.74149
4.0637,0,62.77,0,2.00315,-1.74152,2.00315,1.74152
4.06349,0,62.7802,0,2.00316,-1.74156,2.00316,1.74156
4.06329,0,62.7904,0,2.00317,-1.74159,2.00317,1.74159
4.06308,0,62.8006,0,2.00318,-1.74162,2.00318,1.74162
4.06287,0,62.8107,0,2.00319,-1.74165,2.00319,1.74165
4.06267,0,62.8209,0,2.0032,-1.74168,2.0032,1.74168
4.06246,0,62.8311,0,2.00322,-1.74172,2.00322,1.74172
4.06226,0,62.8413,0,2.00323,-1.74175,2.00323,1.74175
4.06205,0,62.8515,0,2.00324,-1.74178,2.00324,1.74178
4.06185,0,62.8617,0,2.00325,-1.74181,2.00325,1.74181
4.06164,0,62.8718,0,2.00326,-1.74185,2.00326,1.74185
4.06144,0,62.882,0,2.00327,-1.74188,2.00327,1.74188
4.06123,0,62.8922,0,2.00328,-1.74191,2.00328,1.74191
4.06103,0,62.9024,0,2.00329,-1.74194,2.00329,1.74194
4.06083,0,62.9126,0,2.0033,-1.74198,2.0033,1.74198
4.06062,0,62.9228,0,2.00331,-1.74201,2.00331,1.74201
4.06042,0,62.9329,0,2.00332,-1.74204,2.00332,1.74204
4.06021,0,62.9431,0,2.00333,-1.74207,2.00333,1.74207
4.06001,0,62.9533,0,2.00334,-1.7421,2.00334,1.7421
4.0598,0,62.9635,0,2.00335,-1.74214,2.00335,1.74214
4.0596,0,62.9737,0,2.00336,-1.74217,2.00336,1.74217
4.0594,0,62.9839,0,2.00337,-1.7422,2.00337,1.7422
4.05919,0,62.994,0,2.00338,-1.74223,2.00338,1.74223
4.05899,0,63.0042,0,2.00339,-1.74227,2.00339,1.74227
4.05878,0,63.0144,0,2.0034,-1.7423,2.0034,1.7423
4.05858,0,63.0246,0,2.00341,-1.74233,2.00341,1.74233
4.05838,0,63.0348,0,2.00342,-1.74236,2.00342,1.74236
4.05817,0,63.045,0,2.00343,-1.74239,2.00343,1.74239
4.05797,0,63.0551,0,2.00344,-1.74243,2.00344,1.74243
4.05777,0,63.0653,0,2.00345,-1.74246,2.00345,1.74246
4.05756,0,63.0755,0,2.00346,-1.74249,2.00346,1.74249
4.05736,0,63.0857,0,2.00347,-1.74252,2.00347,1.74252
4.05716,0,63.0959,0,2.00348,-1.74256,2.00348,1.74256
4.05695,0,63.1061,0,2.00349,-1.74259,2.00349,1.74259
4.05675,0,63.1162,0,2.0035,-1.74262,2.0035,1.74262
4.05655,0,63.1264,0,2.00351,-1.74265,2.00351,1.74265
4.05634,0,63.1366,0,2.00352,-1.74268,2.00352,1.74268
4.05614,0,63.1468,0,2.00353,-1.74272,2.00353,1.74272
4.05594,0,63.157,0,2.00354,-1.74275,2.00354,1.74275
4.05574,0,63.1672,0,2.00355,-1.74278,2.00355,1.74278
4.05553,0,63.1773,0,2.00356,-1.74281,2.00356,1.74281
4.05533,0,63.1875,0,2.00357,-1.74284,2.00357,1.74284
4.05513,0,63.1977,0,2.00358,-1.74288,2.00358,1.74288
4.05493,0,63.2079,0,2.00359,-1.74291,2.00359,1.74291
4.05472,0,63.2181,0,2.0036,-1.74294,2.0036,1.74294
4.05452,0,63.2283,0,2.00361,-1.74297,2.00361,1.74297
4.05432,0,63.2384,0,2.00362,-1.743,2.00362,1.743
4.05412,0,63.2486,0,2.00363,-1.74304,2.00363,1.74304
4.05391,0,63.2588,0,2.00364,-1.74307,2.00364,1.74307
4.05371,0,63.269,0,2.00365,-1.7431,2.00365,1.7431
4.05351,0,63.2792,0,2.00366,-1.74313,2.00366,1.74313
4.05331,0,63.2893,0,2.00367,-1.74316,2.00367,1.74316
4.05311,0,63.2995,0,2.00368,-1.7432,2.00368,1.7432
4.0529,0,63.3097,0,2.00369,-1.74323,2.00369,1.74323
4.0527,0,63.3199,0,2.0037,-1.74326,2.0037,1.74326
4.0525,0,63.3301,0,2.00371,-1.74329,2.00371,1.74329
4.0523,0,63.3403,0,2.00372,-1.74332,2.00372,1.74332
4.0521,0,63.3504,0,2.00373,-1.74336,2.00373,1.74336
4.0519,0,63.3606,0,2.00374,-1.74339,2.00374,1.74339
4.0517,0,63.3708,0,2.00375,-1.74342,2.00375,1.74342
4.0515,0,63.381,0,2.00376,-1.74345,2.00376,1.74345
4.05129,0,63.3912,0,2.00377,-1.74348,2.00377,1.74348
4.05109,0,63.4013,0,2.00378,-1.74352,2.00378,1.74352
4.05089,0,63.4115,0,2.00379,-1.74355,2.00379,1.74355
4.05069,0,63.4217,0,2.0038,-1.74358,2.0038,1.74358
4.05049,0,63.4319,0,2.00381,-1.74361,2.00381,1.74361
4.05029,0,63.4421,0,2.00382,-1.74364,2.00382,1.74364
4.05009,0,63.4522,0,2.00383,-1.74368,2.00383,1.74368
4.04989,0,63.4624,0,2.00384,-1.74371,2.00384,1.74371
4.04969,0,63.4726,0,2.00385,-1.74374,2.00385,1.74374
4.04949,0,63.4828,0,2.00386,-1.74377,2.00386,1.74377
4.04929,0,63.493,0,2.00387,-1.7438,2.00387,1.7438
4.04909,0,63.5031,0,2.00388,-1.74384,2.00388,1.74384
4.04889,0,63.5133,0,2.00389,-1.74387,2.00389,1.74387
4.04869,0,63.5235,0,2.0039,-1.7439,2.0039,1.7439
4.04849,0,63.5337,0,2.00391,-1.74393,2.00391,1.74393
4.04829,0,63.5439,0,2.00392,-1.74396,2.00392,1.74396
4.04809,0,63.554,0,2.00393,-1.74399,2.00393,1.74399
4.04789,0,63.5642,0,2.00394,-1.74403,2.00394,1.74403
4.04769,0,63.5744,0,2.00395,-1.74406,2.00395,1.74406
4.04749,0,63.5846,0,2.00396,-1.74409,2.00396,1.74409
4.04729,0,63.5948,0,2.00397,-1.74412,2.00397,1.74412
4.04709,0,63.6049,0,2.00398,-1.74415,2.00398,1.74415
4.04689,0,63.6151,0,2.00399,-1.74419,2.00399,1.74419
4.04669,0,63.6253,0,2.004,-1.74422,2.004,1.74422
4.04649,0,63.6355,0,2.00401,-1.74425,2.00401,1.74425
4.04629,0,63.6457,0,2.00402,-1.74428,2.00402,1.74428
4.04609,0,63.6558,0,2.00403,-1.74431,2.00403,1.74431
4.04589,0,63.666,0,2.00404,-1.74434,2.00404,1.74434
4.04569,0,63.6762,0,2.00405,-1.74438,2.00405,1.74438
4.04549,0,63.6864,0,2.00406,-1.74441,2.00406,1.74441
4.04529,0,63.6966,0,2.00407,-1.74444,2.00407,1.74444
4.0451,0,63.7067,0,2.00408,-1.74447,2.00408,1.74447
4.0449,0,63.7169,0,2.00409,-1.7445,2.00409,1.7445
4.0447,0,63.7271,0,2.0041,-1.74454,2.0041,1.74454
4.0445,0,63.7373,0,2.00411,-1.74457,2.00411,1.74457
4.0443,0,63.7475,0,2.00412,-1.7446,2.00412,1.7446
4.0441,0,63.7576,0,2.00413,-1.74463,2.00413,1.74463
4.0439,0,63.7678,0,2.00414,-1.74466,2.00414,1.74466
4.04371,0,63.778,0,2.00415,-1.74469,2.00415,1.74469
4.04351,0,63.7882,0,2.00416,-1.74473,2.00416,1.74473
4.04331,0,63.7983,0,2.00417,-1.74476,2.00417,1.74476
4.04311,0,63.8085,0,2.00418,-1.74479,2.00418,1.74479
4.04291,0,63.8187,0,2.00419,-1.74482,2.00419,1.74482
4.04272,0,63.8289,0,2.0042,-1.74485,2.0042,1.74485
4.04252,0,63.8391,0,2.00421,-1.74488,2.00421,1.74488
4.04232,0,63.8492,0,2.00422,-1.74492,2.00422,1.74492
4.04212,0,63.8594,0,2.00423,-1.74495,2.00423,1.74495
4.04192,0,63.8696,0,2.00424,-1.74498,2.00424,1.74498
4.04173,0,63.8798,0,2.00425,-1.74501,2.00425,1.74501
4.04153,0,63.89,0,2.00426,-1.74504,2.00426,1.74504
4.04133,0,63.9001,0,2.00427,-1.74507,2.00427,1.74507
4.04113,0,63.9103,0,2.00428,-1.74511,2.00428,1.74511
4.04094,0,63.9205,0,2.00429,-1.74514,2.00429,1.74514
4.04074,0,63.9307,0,2.0043,-1.74517,2.0043,1.74517
4.04054,0,63.9408,0,2.00431,-1.7452,2.00431,1.7452
4.04034,0,63.951,0,2.00432,-1.74523,2.00432,1.74523
4.04015,0,63.9612,0,2.00433,-1.74526,2.00433,1.74526
4.03995,0,63.9714,0,2.00434,-1.74529,2.00434,1.74529
4.03975,0,63.9816,0,2.00435,-1.74533,2.00435,1.74533
4.03956,0,63.9917,0,2.00436,-1.74536,2.00436,1.74536
4.03936,0,64.0019,0,2.00437,-1.74539,2.00437,1.74539
4.03916,0,64.0121,0,2.00438,-1.74542,2.00438,1.74542
4.03897,0,64.0223,0,2.00439,-1.74545,2.00439,1.74545
4.03877,0,64.0324,0,2.0044,-1.74548,2.0044,1.74548
4.03857,0,64.0426,0,2.00441,-1.74552,2.00441,1.74552
4.03838,0,64.0528,0,2.00442,-1.74555,2.00442,1.74555
4.03818,0,64.063,0,2.00443,-1.74558,2.00443,1.74558
4.03798,0,64.0731,0,2.00444,-1.74561,2.00444,1.74561
4.03779,0,64.0833,0,2.00445,-1.74564,2.00445,1.74564
4.03759,0,64.0935,0,2.00445,-1.74567,2.00445,1.74567
4.0374,0,64.1037,0,2.00446,-1.7457,2.00446,1.7457
4.0372,0,64.1139,0,2.00447,-1.74574,2.00447,1.74574
4.037,0,64.124,0,2.00448,-1.74577,2.00448,1.74577
4.03681,0,64.1342,0,2.00449,-1.7458,2.00449,1.7458
4.03661,0,64.1444,0,2.0045,-1.74583,2.0045,1.74583
4.03642,0,64.1546,0,2.00451,-1.74586,2.00451,1.74586
4.03622,0,64.1647,0,2.00452,-1.74589,2.00452,1.74589
4.03603,0,64.1749,0,2.00453,-1.74592,2.00453,1.74592
4.03583,0,64.1851,0,2.00454,-1.74596,2.00454,1.74596
4.03563,0,64.1953,0,2.00455,-1.74599,2.00455,1.74599
4.03544,0,64.2054,0,2.00456,-1.74602,2.00456,1.74602
4.03524,0,64.2156,0,2.00457,-1.74605,2.00457,1.74605
4.03505,0,64.2258,0,2.00458,-1.74608,2.00458,1.74608
4.03485,0,64.236,0,2.00459,-1.74611,2.00459,1.74611
4.03466,0,64.2461,0,2.0046,-1.74614,2.0046,1.74614
4.03446,0,64.2563,0,2.00461,-1.74618,2.00461,1.74618
4.03427,0,64.2665,0,2.00462,-1.74621,2.00462,1.74621
4.03407,0,64.2767,0,2.00463,-1.74624,2.00463,1.74624
4.03388,0,64.2868,0,2.00464,-1.74627,2.00464,1.74627
4.03368,0,64.297,0,2.00465,-1.7463,2.00465,1.7463
4.03349,0,64.3072,0,2.00466,-1.74633,2.00466,1.74633
4.03329,0,64.3174,0,2.00467,-1.74636,2.00467,1.74636
4.0331,0,64.3275,0,2.00468,-1.7464,2.00468,1.7464
4.0329,0,64.3377,0,2.00469,-1.74643,2.00469,1.74643
4.03271,0,64.3479,0,2.0047,-1.74646,2.0047,1.74646
4.03252,0,64.3581,0,2.00471,-1.74649,2.00471,1.74649
4.03232,0,64.3682,0,2.00471,-1.74652,2.00471,1.74652
4.03213,0,64.3784,0,2.00472,-1.74655,2.00472,1.74655
4.03193,0,64.3886,0,2.00473,-1.74658,2.00473,1.74658
4.03174,0,64.3988,0,2.00474,-1.74661,2.00474,1.74661
4.03155,0,64.4089,0,2.00475,-1.74665,2.00475,1.74665
4.03135,0,64.4191,0,2.00476,-1.74668,2.00476,1.74668
4.03116,0,64.4293,0,2.00477,-1.74671,2.00477,1.74671
4.03096,0,64.4395,0,2.00478,-1.74674,2.00478,1.74674
4.03077,0,64.4496,0,2.00479,-1.74677,2.00479,1.74677
4.03058,0,64.4598,0,2.0048,-1.7468,2.0048,1.7468
4.03038,0,64.47,0,2.00481,-1.74683,2.00481,1.74683
4.03019,0,64.4802,0,2.00482,-1.74686,2.00482,1.74686
4.03,0,64.4903,0,2.00483,-1.7469,2.00483,1.7469
4.0298,0,64.5005,0,2.00484,-1.74693,2.00484,1.74693
4.02961,0,64.5107,0,2.00485,-1.74696,2.00485,1.74696
4.02942,0,64.5209,0,2.00486,-1.74699,2.00486,1.74699
4.02922,0,64.531,0,2.00487,-1.74702,2.00487,1.74702
4.02903,0,64.5412,0,2.00488,-1.74705,2.00488,1.74705
4.02884,0,64.5514,0,2.00489,-1.74708,2.00489,1.74708
4.02864,0,64.5616,0,2.0049,-1.74711,2.0049,1.74711
4.02845,0,64.5717,0,2.00491,-1.74715,2.00491,1.74715
4.02826,0,64.5819,0,2.00491,-1.74718,2.00491,1.74718
4.02807,0,64.5921,0,2.00492,-1.74721,2.00492,1.74721
4.02787,0,64.6023,0,2.00493,-1.74724,2.00493,1.74724
4.02768,0,64.6124,0,2.00494,-1.74727,2.00494,1.74727
4.02749,0,64.6226,0,2.00495,-1.7473,2.00495,1.7473
4.0273,0,64.6328,0,2.00496,-1.74733,2.00496,1.74733
4.0271,0,64.643,0,2.00497,-1.74736,2.00497,1.74736
4.02691,0,64.6531,0,2.00498,-1.7474,2.00498,1.7474
4.02672,0,64.6633,0,2.00499,-1.74743,2.00499,1.74743
4.02653,0,64.6735,0,2.005,-1.74746,2.005,1.74746
4.02633,0,64.6836,0,2.00501,-1.74749,2.00501,1.74749
4.02614,0,64.6938,0,2.00502,-1.74752,2.00502,1.74752
4.02595,0,64.704,0,2.00503,-1.74755,2.00503,1.74755
4.02576,0,64.7142,0,2.00504,-1.74758,2.00504,1.74758
4.02557,0,64.7243,0,2.00505,-1.74761,2.00505,1.74761
4.02537,0,64.7345,0,2.00506,-1.74764,2.00506,1.74764
4.02518,0,64.7447,0,2.00507,-1.74767,2.00507,1.74767
4.02499,0,64.7549,0,2.00507,-1.74771,2.00507,1.74771
4.0248,0,64.765,0,2.00508,-1.74774,2.00508,1.74774
4.02461,0,64.7752,0,2.00509,-1.74777,2.00509,1.74777
4.02442,0,64.7854,0,2.0051,-1.7478,2.0051,1.7478
4.02422,0,64.7956,0,2.00511,-1.74783,2.00511,1.74783
4.02403,0,64.8057,0,2.00512,-1.74786,2.00512,1.74786
4.02384,0,64.8159,0,2.00513,-1.74789,2.00513,1.74789
4.02365,0,64.8261,0,2.00514,-1.74792,2.00514,1.74792
4.02346,0,64.8362,0,2.00515,-1.74795,2.00515,1.74795
4.02327,0,64.8464,0,2.00516,-1.74799,2.00516,1.74799
4.02308,0,64.8566,0,2.00517,-1.74802,2.00517,1.74802
4.02289,0,64.8668,0,2.00518,-1.74805,2.00518,1.74805
4.0227,0,64.8769,0,2.00519,-1.74808,2.00519,1.74808
4.02251,0,64.8871,0,2.0052,-1.74811,2.0052,1.74811
4.02231,0,64.8973,0,2.00521,-1.74814,2.00521,1.74814
4.02212,0,64.9074,0,2.00522,-1.74817,2.00522,1.74817
4.02193,0,64.9176,0,2.00522,-1.7482,2.00522,1.7482
4.02174,0,64.9278,0,2.00523,-1.74823,2.00523,1.74823
4.02155,0,64.938,0,2.00524,-1.74826,2.00524,1.74826
4.02136,0,64.9481,0,2.00525,-1.7483,2.00525,1.7483
4.02117,0,64.9583,0,2.00526,-1.74833,2.00526,1.74833
4.02098,0,64.9685,0,2.00527,-1.74836,2.00527,1.74836
4.02079,0,64.9786,0,2.00528,-1.74839,2.00528,1.74839
4.0206,0,64.9888,0,2.00529,-1.74842,2.00529,1.74842
4.02041,0,64.999,0,2.0053,-1.74845,2.0053,1.74845
4.02022,0,65.0092,0,2.00531,-1.74848,2.00531,1.74848
4.02003,0,65.0193,0,2.00532,-1.74851,2.00532,1.74851
4.01984,0,65.0295,0,2.00533,-1.74854,2.00533,1.74854
4.01965,0,65.0397,0,2.00534,-1.74857,2.00534,1.74857
4.01946,0,65.0498,0,2.00535,-1.7486,2.00535,1.7486
4.01927,0,65.06,0,2.00535,-1.74864,2.00535,1.74864
4.01908,0,65.0702,0,2.00536,-1.74867,2.00536,1.74867
4.01889,0,65.0804,0,2.00537,-1.7487,2.00537,1.7487
4.0187,0,65.0905,0,2.00538,-1.74873,2.00538,1.74873
4.01851,0,65.1007,0,2.00539,-1.74876,2.00539,1.74876
4.01832,0,65.1109,0,2.0054,-1.74879,2.0054,1.74879
4.01814,0,65.121,0,2.00541,-1.74882,2.00541,1.74882
4.01795,0,65.1312,0,2.00542,-1.74885,2.00542,1.74885
4.01776,0,65.1414,0,2.00543,-1.74888,2.00543,1.74888
4.01757,0,65.1516,0,2.00544,-1.74891,2.00544,1.74891
4.01738,0,65.1617,0,2.00545,-1.74894,2.00545,1.74894
4.01719,0,65.1719,0,2.00546,-1.74897,2.00546,1.74897
4.017,0,65.1821,0,2.00546,-1.749,2.00546,1.749
4.01681,0,65.1922,0,2.00547,-1.74904,2.00547,1.74904
4.01662,0,65.2024,0,2.00548,-1.74907,2.00548,1.74907
4.01644,0,65.2126,0,2.00549,-1.7491,2.00549,1.7491
4.01625,0,65.2227,0,2.0055,-1.74913,2.0055,1.74913
4.01606,0,65.2329,0,2.00551,-1.74916,2.00551,1.74916
4.01587,0,65.2431,0,2.00552,-1.74919,2.00552,1.74919
4.01568,0,65.2533,0,2.00553,-1.74922,2.00553,1.74922
4.01549,0,65.2634,0,2.00554,-1.74925,2.00554,1.74925
4.0153,0,65.2736,0,2.00555,-1.74928,2.00555,1.74928
4.01512,0,65.2838,0,2.00556,-1.74931,2.00556,1.74931
4.01493,0,65.2939,0,2.00557,-1.74934,2.00557,1.74934
4.01474,0,65.3041,0,2.00557,-1.74937,2.00557,1.74937
4.01455,0,65.3143,0,2.00558,-1.7494,2.00558,1.7494
4.01436,0,65.3244,0,2.00559,-1.74944,2.00559,1.74944
4.01418,0,65.3346,0,2.0056,-1.74947,2.0056,1.74947
4.01399,0,65.3448,0,2.00561,-1.7495,2.00561,1.7495
4.0138,0,65.355,0,2.00562,-1.74953,2.00562,1.74953
4.01361,0,65.3651,0,2.00563,-1.74956,2.00563,1.74956
4.01343,0,65.3753,0,2.00564,-1.74959,2.00564,1.74959
4.01324,0,65.3855,0,2.00565,-1.74962,2.00565,1.74962
4.01305,0,65.3956,0,2.00566,-1.74965,2.00566,1.74965
4.01286,0,65.4058,0,2.00567,-1.74968,2.00567,1.74968
4.01268,0,65.416,0,2.00568,-1.74971,2.00568,1.74971
4.01249,0,65.4261,0,2.00568,-1.74974,2.00568,1.74974
4.0123,0,65.4363,0,2.00569,-1.74977,2.00569,1.74977
4.01211,0,65.4465,0,2.0057,-1.7498,2.0057,1.7498
4.01193,0,65.4566,0,2.00571,-1.74983,2.00571,1.74983
4.01174,0,65.4668,0,2.00572,-1.74986,2.00572,1.74986
4.01155,0,65.477,0,2.00573,-1.7499,2.00573,1.7499
4.01137,0,65.4872,0,2.00574,-1.74993,2.00574,1.74993
4.01118,0,65.4973,0,2.00575,-1.74996,2.00575,1.74996
4.01099,0,65.5075,0,2.00576,-1.74999,2.00576,1.74999
4.01081,0,65.5177,0,2.00577,-1.75002,2.00577,1.75002
4.01062,0,65.5278,0,2.00577,-1.75005,2.00577,1.75005
4.01043,0,65.538,0,2.00578,-1.75008,2.00578,1.75008
4.01025,0,65.5482,0,2.00579,-1.75011,2.00579,1.75011
4.01006,0,65.5583,0,2.0058,-1.75014,2.0058,1.75014
4.00987,0,65.5685,0,2.00581,-1.75017,2.00581,1.75017
4.00969,0,65.5787,0,2.00582,-1.7502,2.00582,1.7502
4.0095,0,65.5888,0,2.00583,-1.75023,2.00583,1.75023
4.00932,0,65.599,0,2.00584,-1.75026,2.00584,1.75026
4.00913,0,65.6092,0,2.00585,-1.75029,2.00585,1.75029
4.00894,0,65.6193,0,2.00586,-1.75032,2.00586,1.75032
4.00876,0,65.6295,0,2.00587,-1.75035,2.00587,1.75035
4.00857,0,65.6397,0,2.00587,-1.75038,2.00587,1.75038
4.00839,0,65.6498,0,2.00588,-1.75041,2.00588,1.75041
4.0082,0,65.66,0,2.00589,-1.75045,2.00589,1.75045
4.00801,0,65.6702,0,2.0059,-1.75048,2.0059,1.75048
4.00783,0,65.6804,0,2.00591,-1.75051,2.00591,1.75051
4.00764,0,65.6905,0,2.00592,-1.75054,2.00592,1.75054
4.00746,0,65.7007,0,2.00593,-1.75057,2.00593,1.75057
4.00727,0,65.7109,0,2.00594,-1.7506,2.00594,1.7506
4.00709,0,65.721,0,2.00595,-1.75063,2.00595,1.75063
4.0069,0,65.7312,0,2.00595,-1.75066,2.00595,1.75066
4.00672,0,65.7414,0,2.00596,-1.75069,2.00596,1.75069
4.00653,0,65.7515,0,2.00597,-1.75072,2.00597,1.75072
4.00635,0,65.7617,0,2.00598,-1.75075,2.00598,1.75075
4.00616,0,65.7719,0,2.00599,-1.75078,2.00599,1.75078
4.00598,0,65.782,0,2.006,-1.75081,2.006,1.75081
4.00579,0,65.7922,0,2.00601,-1.75084,2.00601,1.75084
4.00561,0,65.8024,0,2.00602,-1.75087,2.00602,1.75087
4.00542,0,65.8125,0,2.00603,-1.7509,2.00603,1.7509
4.00524,0,65.8227,0,2.00604,-1.75093,2.00604,1.75093
4.00505,0,65.8329,0,2.00604,-1.75096,2.00604,1.75096
4.00487,0,65.843,0,2.00605,-1.75099,2.00605,1.75099
4.00468,0,65.8532,0,2.00606,-1.75102,2.00606,1.75102
4.0045,0,65.8634,0,2.00607,-1.75105,2.00607,1.75105
4.00431,0,65.8735,0,2.00608,-1.75108,2.00608,1.75108
4.00413,0,65.8837,0,2.00609,-1.75111,2.00609,1.75111
4.00395,0,65.8939,0,2.0061,-1.75114,2.0061,1.75114
4.00376,0,65.904,0,2.00611,-1.75118,2.00611,1.75118
4.00358,0,65.9142,0,2.00612,-1.75121,2.00612,1.75121
4.00339,0,65.9244,0,2.00612,-1.75124,2.00612,1.75124
4.00321,0,65.9345,0,2.00613,-1.75127,2.00613,1.75127
4.00303,0,65.9447,0,2.00614,-1.7513,2.00614,1.7513
4.00284,0,65.9549,0,2.00615,-1.75133,2.00615,1.75133
4.00266,0,65.965,0,2.00616,-1.75136,2.00616,1.75136
4.00247,0,65.9752,0,2.00617,-1.75139,2.00617,1.75139
4.00229,0,65.9854,0,2.00618,-1.75142,2.00618,1.75142
4.00211,0,65.9955,0,2.00619,-1.75145,2.00619,1.75145
4.00192,0,66.0057,0,2.00619,-1.75148,2.00619,1.75148
4.00174,0,66.0159,0,2.0062,-1.75151,2.0062,1.75151
4.00156,0,66.026,0,2.00621,-1.75154,2.00621,1.75154
4.00137,0,66.0362,0,2.00622,-1.75157,2.00622,1.75157
4.00119,0,66.0464,0,2.00623,-1.7516,2.00623,1.7516
4.00101,0,66.0565,0,2.00624,-1.75163,2.00624,1.75163
4.00082,0,66.0667,0,2.00625,-1.75166,2.00625,1.75166
4.00064,0,66.0768,0,2.00626,-1.75169,2.00626,1.75169
4.00046,0,66.087,0,2.00627,-1.75172,2.00627,1.75172
4.00027,0,66.0972,0,2.00627,-1.75175,2.00627,1.75175
4.00009,0,66.1073,0,2.00628,-1.75178,2.00628,1.75178
3.99991,0,66.1175,0,2.00629,-1.75181,2.00629,1.75181
3.99973,0,66.1277,0,2.0063,-1.75184,2.0063,1.75184
3.99954,0,66.1378,0,2.00631,-1.75187,2.00631,1.75187
3.99936,0,66.148,0,2.00632,-1.7519,2.00632,1.7519
3.99918,0,66.1582,0,2.00633,-1.75193,2.00633,1.75193
3.999,0,66.1683,0,2.00634,-1.75196,2.00634,1.75196
3.99881,0,66.1785,0,2.00634,-1.75199,2.00634,1.75199
3.99863,0,66.1887,0,2.00635,-1.75202,2.00635,1.75202
3.99845,0,66.1988,0,2.00636,-1.75205,2.00636,1.75205
3.99827,0,66.209,0,2.00637,-1.75208,2.00637,1.75208
3.99808,0,66.2192,0,2.00638,-1.75211,2.00638,1.75211
3.9979,0,66.2293,0,2.00639,-1.75214,2.00639,1.75214
3.99772,0,66.2395,0,2.0064,-1.75217,2.0064,1.75217
3.99754,0,66.2497,0,2.00641,-1.7522,2.00641,1.7522
3.99736,0,66.2598,0,2.00641,-1.75223,2.00641,1.75223
3.99717,0,66.27,0,2.00642,-1.75226,2.00642,1.75226
3.99699,0,66.2801,0,2.00643,-1.75229,2.00643,1.75229
3.99681,0,66.2903,0,2.00644,-1.75232,2.00644,1.75232
3.99663,0,66.3005,0,2.00645,-1.75235,2.00645,1.75235
3.99645,0,66.3106,0,2.00646,-1.75238,2.00646,1.75238
3.99626,0,66.3208,0,2.00647,-1.75241,2.00647,1.75241
3.99608,0,66.331,0,2.00648,-1.75244,2.00648,1.75244
3.9959,0,66.3411,0,2.00648,-1.75247,2.00648,1.75247
3.99572,0,66.3513,0,2.00649,-1.7525,2.00649,1.7525
3.99554,0,66.3615,0,2.0065,-1.75253,2.0065,1.75253
3.99536,0,66.3716,0,2.00651,-1.75256,2.00651,1.75256
3.99518,0,66.3818,0,2.00652,-1.75259,2.00652,1.75259
3.995,0,66.392,0,2.00653,-1.75262,2.00653,1.75262
3.99481,0,66.4021,0,2.00654,-1.75265,2.00654,1.75265
3.99463,0,66.4123,0,2.00654,-1.75268,2.00654,1.75268
3.99445,0,66.4224,0,2.00655,-1.75271,2.00655,1.75271
3.99427,0,66.4326,0,2.00656,-1.75274,2.00656,1.75274
3.99409,0,66.4428,0,2.00657,-1.75277,2.00657,1.75277
3.99391,0,66.4529,0,2.00658,-1.7528,2.00658,1.7528
3.99373,0,66.4631,0,2.00659,-1.75283,2.00659,1.75283
3.99355,0,66.4733,0,2.0066,-1.75286,2.0066,1.75286
3.99337,0,66.4834,0,2.0066,-1.75289,2.0066,1.75289
3.99319,0,66.4936,0,2.00661,-1.75292,2.00661,1.75292
3.99301,0,66.5037,0,2.00662,-1.75295,2.00662,1.75295
3.99283,0,66.5139,0,2.00663,-1.75298,2.00663,1.75298
3.99265,0,66.5241,0,2.00664,-1.75301,2.00664,1.75301
3.99247,0,66.5342,0,2.00665,-1.75304,2.00665,1.75304
3.99229,0,66.5444,0,2.00666,-1.75307,2.00666,1.75307
3.99211,0,66.5546,0,2.00667,-1.7531,2.00667,1.7531
3.99193,0,66.5647,0,2.00667,-1.75313,2.00667,1.75313
3.99175,0,66.5749,0,2.00668,-1.75316,2.00668,1.75316
3.99157,0,66.5851,0,2.00669,-1.75319,2.00669,1.75319
3.99139,0,66.5952,0,2.0067,-1.75322,2.0067,1.75322
3.99121,0,66.6054,0,2.00671,-1.75325,2.00671,1.75325
3.99103,0,66.6155,0,2.00672,-1.75328,2.00672,1.75328
3.99085,0,66.6257,0,2.00673,-1.75331,2.00673,1.75331
3.99067,0,66.6359,0,2.00673,-1.75334,2.00673,1.75334
3.99049,0,66.646,0,2.00674,-1.75337,2.00674,1.75337
3.99031,0,66.6562,0,2.00675,-1.7534,2.00675,1.7534
3.99013,0,66.6664,0,2.00676,-1.75343,2.00676,1.75343
3.98995,0,66.6765,0,2.00677,-1.75346,2.00677,1.75346
3.98977,0,66.6867,0,2.00678,-1.75349,2.00678,1.75349
3.98959,0,66.6968,0,2.00679,-1.75352,2.00679,1.75352
3.98941,0,66.707,0,2.00679,-1.75355,2.00679,1.75355
3.98923,0,66.7172,0,2.0068,-1.75358,2.0068,1.75358
3.98905,0,66.7273,0,2.00681,-1.75361,2.00681,1.75361
3.98887,0,66.7375,0,2.00682,-1.75364,2.00682,1.75364
3.98869,0,66.7477,0,2.00683,-1.75367,2.00683,1.75367
3.98852,0,66.7578,0,2.00684,-1.7537,2.00684,1.7537
3.98834,0,66.768,0,2.00684,-1.75373,2.00684,1.75373
3.98816,0,66.7781,0,2.00685,-1.75376,2.00685,1.75376
3.98798,0,66.7883,0,2.00686,-1.75379,2.00686,1.75379
3.9878,0,66.7985,0,2.00687,-1.75382,2.00687,1.75382
3.98762,0,66.8086,0,2.00688,-1.75385,2.00688,1.75385
3.98744,0,66.8188,0,2.00689,-1.75388,2.00689,1.75388
3.98726,0,66.8289,0,2.0069,-1.75391,2.0069,1.75391
3.98709,0,66.8391,0,2.0069,-1.75394,2.0069,1.75394
3.98691,0,66.8493,0,2.00691,-1.75397,2.00691,1.75397
3.98673,0,66.8594,0,2.00692,-1.754,2.00692,1.754
3.98655,0,66.8696,0,2.00693,-1.75403,2.00693,1.75403
3.98637,0,66.8798,0,2.00694,-1.75406,2.00694,1.75406
3.98619,0,66.8899,0,2.00695,-1.75409,2.00695,1.75409
3.98602,0,66.9001,0,2.00695,-1.75412,2.00695,1.75412
3.98584,0,66.9102,0,2.00696,-1.75415,2.00696,1.75415
3.98566,0,66.9204,0,2.00697,-1.75418,2.00697,1.75418
3.98548,0,66.9306,0,2.00698,-1.75421,2.00698,1.75421
3.98531,0,66.9407,0,2.00699,-1.75424,2.00699,1.75424
3.98513,0,66.9509,0,2.007,-1.75427,2.007,1.75427
3.98495,0,66.961,0,2.00701,-1.7543,2.00701,1.7543
3.98477,0,66.9712,0,2.00701,-1.75433,2.00701,1.75433
3.98459,0,66.9814,0,2.00702,-1.75436,2.00702,1.75436
3.98442,0,66.9915,0,2.00703,-1.75439,2.00703,1.75439
3.98424,0,67.0017,0,2.00704,-1.75442,2.00704,1.75442
3.98406,0,67.0118,0,2.00705,-1.75444,2.00705,1.75444
3.98388,0,67.022,0,2.00706,-1.75447,2.00706,1.75447
3.98371,0,67.0322,0,2.00706,-1.7545,2.00706,1.7545
3.98353,0,67.0423,0,2.00707,-1.75453,2.00707,1.75453
3.98335,0,67.0525,0,2.00708,-1.75456,2.00708,1.75456
3.98318,0,67.0626,0,2.00709,-1.75459,2.00709,1.75459
3.983,0,67.0728,0,2.0071,-1.75462,2.0071,1.75462
3.98282,0,67.083,0,2.00711,-1.75465,2.00711,1.75465
3.98265,0,67.0931,0,2.00711,-1.75468,2.00711,1.75468
3.98247,0,67.1033,0,2.00712,-1.75471,2.00712,1.75471
3.98229,0,67.1134,0,2.00713,-1.75474,2.00713,1.75474
3.98212,0,67.1236,0,2.00714,-1.75477,2.00714,1.75477
3.98194,0,67.1338,0,2.00715,-1.7548,2.00715,1.7548
3.98176,0,67.1439,0,2.00716,-1.75483,2.00716,1.75483
3.98159,0,67.1541,0,2.00716,-1.75486,2.00716,1.75486
3.98141,0,67.1642,0,2.00717,-1.75489,2.00717,1.75489
3.98123,0,67.1744,0,2.00718,-1.75492,2.00718,1.75492
3.98106,0,67.1846,0,2.00719,-1.75495,2.00719,1.75495
3.98088,0,67.1947,0,2.0072,-1.75498,2.0072,1.75498
3.9807,0,67.2049,0,2.00721,-1.75501,2.00721,1.75501
3.98053,0,67.215,0,2.00721,-1.75504,2.00721,1.75504
3.98035,0,67.2252,0,2.00722,-1.75507,2.00722,1.75507
3.98018,0,67.2354,0,2.00723,-1.7551,2.00723,1.7551
3.98,0,67.2455,0,2.00724,-1.75513,2.00724,1.75513
3.97982,0,67.2557,0,2.00725,-1.75515,2.00725,1.75515
3.97965,0,67.2658,0,2.00726,-1.75518,2.00726,1.75518
3.97947,0,67.276,0,2.00726,-1.75521,2.00726,1.75521
3.9793,0,67.2862,0,2.00727,-1.75524,2.00727,1.75524
3.97912,0,67.2963,0,2.00728,-1.75527,2.00728,1.75527
3.97894,0,67.3065,0,2.00729,-1.7553,2.00729,1.7553
3.97877,0,67.3166,0,2.0073,-1.75533,2.0073,1.75533
3.97859,0,67.3268,0,2.00731,-1.75536,2.00731,1.75536
3.97842,0,67.337,0,2.00731,-1.75539,2.00731,1.75539
3.97824,0,67.3471,0,2.00732,-1.75542,2.00732,1.75542
3.97807,0,67.3573,0,2.00733,-1.75545,2.00733,1.75545
3.97789,0,67.3674,0,2.00734,-1.75548,2.00734,1.75548
3.97772,0,67.3776,0,2.00735,-1.75551,2.00735,1.75551
3.97754,0,67.3877,0,2.00736,-1.75554,2.00736,1.75554
3.97737,0,67.3979,0,2.00736,-1.75557,2.00736,1.75557
3.97719,0,67.4081,0,2.00737,-1.7556,2.00737,1.7556
3.97702,0,67.4182,0,2.00738,-1.75563,2.00738,1.75563
3.97684,0,67.4284,0,2.00739,-1.75566,2.00739,1.75566
3.97667,0,67.4385,0,2.0074,-1.75569,2.0074,1.75569
3.97649,0,67.4487,0,2.00741,-1.75571,2.00741,1.75571
3.97632,0,67.4589,0,2.00741,-1.75574,2.00741,1.75574
3.97614,0,67.469,0,2.00742,-1.75577,2.00742,1.75577
3.97597,0,67.4792,0,2.00743,-1.7558,2.00743,1.7558
3.97579,0,67.4893,0,2.00744,-1.75583,2.00744,1.75583
3.97562,0,67.4995,0,2.00745,-1.75586,2.00745,1.75586
3.97544,0,67.5096,0,2.00745,-1.75589,2.00745,1.75589
3.97527,0,67.5198,0,2.00746,-1.75592,2.00746,1.75592
3.9751,0,67.53,0,2.00747,-1.75595,2.00747,1.75595
3.97492,0,67.5401,0,2.00748,-1.75598,2.00748,1.75598
3.97475,0,67.5503,0,2.00749,-1.75601,2.00749,1.75601
3.97457,0,67.5604,0,2.0075,-1.75604,2.0075,1.75604
3.9744,0,67.5706,0,2.0075,-1.75607,2.0075,1.75607
3.97422,0,67.5808,0,2.00751,-1.7561,2.00751,1.7561
3.97405,0,67.5909,0,2.00752,-1.75613,2.00752,1.75613
3.97388,0,67.6011,0,2.00753,-1.75615,2.00753,1.75615
3.9737,0,67.6112,0,2.00754,-1.75618,2.00754,1.75618
3.97353,0,67.6214,0,2.00754,-1.75621,2.00754,1.75621
3.97336,0,67.6315,0,2.00755,-1.75624,2.00755,1.75624
3.97318,0,67.6417,0,2.00756,-1.75627,2.00756,1.75627
3.97301,0,67.6519,0,2.00757,-1.7563,2.00757,1.7563
3.97283,0,67.662,0,2.00758,-1.75633,2.00758,1.75633
3.97266,0,67.6722,0,2.00759,-1.75636,2.00759,1.75636
3.97249,0,67.6823,0,2.00759,-1.75639,2.00759,1.75639
3.97231,0,67.6925,0,2.0076,-1.75642,2.0076,1.75642
3.97214,0,67.7026,0,2.00761,-1.75645,2.00761,1.75645
3.97197,0,67.7128,0,2.00762,-1.75648,2.00762,1.75648
3.97179,0,67.723,0,2.00763,-1.75651,2.00763,1.75651
3.97162,0,67.7331,0,2.00763,-1.75654,2.00763,1.75654
3.97145,0,67.7433,0,2.00764,-1.75656,2.00764,1.75656
3.97128,0,67.7534,0,2.00765,-1.75659,2.00765,1.75659
3.9711,0,67.7636,0,2.00766,-1.75662,2.00766,1.75662
3.97093,0,67.7737,0,2.00767,-1.75665,2.00767,1.75665
3.97076,0,67.7839,0,2.00767,-1.75668,2.00767,1.75668
3.97058,0,67.7941,0,2.00768,-1.75671,2.00768,1.75671
3.97041,0,67.8042,0,2.00769,-1.75674,2.00769,1.75674
3.97024,0,67.8144,0,2.0077,-1.75677,2.0077,1.75677
3.97007,0,67.8245,0,2.00771,-1.7568,2.00771,1.7568
3.96989,0,67.8347,0,2.00771,-1.75683,2.00771,1.75683
3.96972,0,67.8448,0,2.00772,-1.75686,2.00772,1.75686
3.96955,0,67.855,0,2.00773,-1.75689,2.00773,1.75689
3.96938,0,67.8651,0,2.00774,-1.75691,2.00774,1.75691
3.9692,0,67.8753,0,2.00775,-1.75694,2.00775,1.75694
3.96903,0,67.8855,0,2.00776,-1.75697,2.00776,1.75697
3.96886,0,67.8956,0,2.00776,-1.757,2.00776,1.757
3.96869,0,67.9058,0,2.00777,-1.75703,2.00777,1.75703
3.96851,0,67.9159,0,2.00778,-1.75706,2.00778,1.75706
3.96834,0,67.9261,0,2.00779,-1.75709,2.00779,1.75709
3.96817,0,67.9362,0,2.0078,-1.75712,2.0078,1.75712
3.968,0,67.9464,0,2.0078,-1.75715,2.0078,1.75715
3.96783,0,67.9565,0,2.00781,-1.75718,2.00781,1.75718
3.96766,0,67.9667,0,2.00782,-1.75721,2.00782,1.75721
3.96748,0,67.9769,0,2.00783,-1.75724,2.00783,1.75724
3.96731,0,67.987,0,2.00784,-1.75726,2.00784,1.75726
3.96714,0,67.9972,0,2.00784,-1.75729,2.00784,1.75729
3.96697,0,68.0073,0,2.00785,-1.75732,2.00785,1.75732
3.9668,0,68.0175,0,2.00786,-1.75735,2.00786,1.75735
3.96663,0,68.0276,0,2.00787,-1.75738,2.00787,1.75738
3.96645,0,68.0378,0,2.00788,-1.75741,2.00788,1.75741
3.96628,0,68.0479,0,2.00788,-1.75744,2.00788,1.75744
3.96611,0,68.0581,0,2.00789,-1.75747,2.00789,1.75747
3.96594,0,68.0683,0,2.0079,-1.7575,2.0079,1.7575
3.96577,0,68.0784,0,2.00791,-1.75753,2.00791,1.75753
3.9656,0,68.0886,0,2.00792,-1.75755,2.00792,1.75755
3.96543,0,68.0987,0,2.00792,-1.75758,2.00792,1.75758
3.96526,0,68.1089,0,2.00793,-1.75761,2.00793,1.75761
3.96508,0,68.119,0,2.00794,-1.75764,2.00794,1.75764
3.96491,0,68.1292,0,2.00795,-1.75767,2.00795,1.75767
3.96474,0,68.1393,0,2.00796,-1.7577,2.00796,1.7577
3.96457,0,68.1495,0,2.00796,-1.75773,2.00796,1.75773
3.9644,0,68.1597,0,2.00797,-1.75776,2.00797,1.75776
3.96423,0,68.1698,0,2.00798,-1.75779,2.00798,1.75779
3.96406,0,68.18,0,2.00799,-1.75782,2.00799,1.75782
3.96389,0,68.1901,0,2.008,-1.75784,2.008,1.75784
3.96372,0,68.2003,0,2.008,-1.75787,2.008,1.75787
3.96355,0,68.2104,0,2.00801,-1.7579,2.00801,1.7579
3.96338,0,68.2206,0,2.00802,-1.75793,2.00802,1.75793
3.96321,0,68.2307,0,2.00803,-1.75796,2.00803,1.75796
3.96304,0,68.2409,0,2.00803,-1.75799,2.00803,1.75799
3.96287,0,68.251,0,2.00804,-1.75802,2.00804,1.75802
3.9627,0,68.2612,0,2.00805,-1.75805,2.00805,1.75805
3.96253,0,68.2714,0,2.00806,-1.75808,2.00806,1.75808
3.96236,0,68.2815,0,2.00807,-1.7581,2.00807,1.7581
3.96219,0,68.2917,0,2.00807,-1.75813,2.00807,1.75813
3.96202,0,68.3018,0,2.00808,-1.75816,2.00808,1.75816
3.96185,0,68.312,0,2.00809,-1.75819,2.00809,1.75819
3.96168,0,68.3221,0,2.0081,-1.75822,2.0081,1.75822
3.96151,0,68.3323,0,2.00811,-1.75825,2.00811,1.75825
3.96134,0,68.3424,0,2.00811,-1.75828,2.00811,1.75828
3.96117,0,68.3526,0,2.00812,-1.75831,2.00812,1.75831
3.961,0,68.3627,0,2.00813,-1.75834,2.00813,1.75834
3.96083,0,68.3729,0,2.00814,-1.75836,2.00814,1.75836
3.96066,0,68.383,0,2.00815,-1.75839,2.00815,1.75839
3.96049,0,68.3932,0,2.00815,-1.75842,2.00815,1.75842
3.96032,0,68.4034,0,2.00816,-1.75845,2.00816,1.75845
3.96015,0,68.4135,0,2.00817,-1.75848,2.00817,1.75848
3.95998,0,68.4237,0,2.00818,-1.75851,2.00818,1.75851
3.95981,0,68.4338,0,2.00818,-1.75854,2.00818,1.75854
3.95965,0,68.444,0,2.00819,-1.75857,2.00819,1.75857
3.95948,0,68.4541,0,2.0082,-1.7586,2.0082,1.7586
3.95931,0,68.4643,0,2.00821,-1.75862,2.00821,1.75862
3.95914,0,68.4744,0,2.00822,-1.75865,2.00822,1.75865
3.95897,0,68.4846,0,2.00822,-1.75868,2.00822,1.75868
3.9588,0,68.4947,0,2.00823,-1.75871,2.00823,1.75871
3.95863,0,68.5049,0,2.00824,-1.75874,2.00824,1.75874
3.95846,0,68.515,0,2.00825,-1.75877,2.00825,1.75877
3.95829,0,68.5252,0,2.00825,-1.7588,2.00825,1.7588
3.95813,0,68.5353,0,2.00826,-1.75883,2.00826,1.75883
3.95796,0,68.5455,0,2.00827,-1.75885,2.00827,1.75885
3.95779,0,68.5557,0,2.00828,-1.75888,2.00828,1.75888
3.95762,0,68.5658,0,2.00829,-1.75891,2.00829,1.75891
3.95745,0,68.576,0,2.00829,-1.75894,2.00829,1.75894
3.95728,0,68.5861,0,2.0083,-1.75897,2.0083,1.75897
3.95712,0,68.5963,0,2.00831,-1.759,2.00831,1.759
3.95695,0,68.6064,0,2.00832,-1.75903,2.00832,1.75903
3.95678,0,68.6166,0,2.00832,-1.75906,2.00832,1.75906
3.95661,0,68.6267,0,2.00833,-1.75908,2.00833,1.75908
3.95644,0,68.6369,0,2.00834,-1.75911,2.00834,1.75911
3.95627,0,68.647,0,2.00835,-1.75914,2.00835,1.75914
3.95611,0,68.6572,0,2.00836,-1.75917,2.00836,1.75917
3.95594,0,68.6673,0,2.00836,-1.7592,2.00836,1.7592
3.95577,0,68.6775,0,2.00837,-1.75923,2.00837,1.75923
3.9556,0,68.6876,0,2.00838,-1.75926,2.00838,1.75926
3.95544,0,68.6978,0,2.00839,-1.75928,2.00839,1.75928
3.95527,0,68.7079,0,2.00839,-1.75931,2.00839,1.75931
3.9551,0,68.7181,0,2.0084,-1.75934,2.0084,1.75934
3.95493,0,68.7282,0,2.00841,-1.75937,2.00841,1.75937
3.95477,0,68.7384,0,2.00842,-1.7594,2.00842,1.7594
3.9546,0,68.7486,0,2.00843,-1.75943,2.00843,1.75943
3.95443,0,68.7587,0,2.00843,-1.75946,2.00843,1.75946
3.95426,0,68.7689,0,2.00844,-1.75949,2.00844,1.75949
3.9541,0,68.779,0,2.00845,-1.75951,2.00845,1.75951
3.95393,0,68.7892,0,2.00846,-1.75954,2.00846,1.75954
3.95376,0,68.7993,0,2.00846,-1.75957,2.00846,1.75957
3.95359,0,68.8095,0,2.00847,-1.7596,2.00847,1.7596
3.95343,0,68.8196,0,2.00848,-1.75963,2.00848,1.75963
3.95326,0,68.8298,0,2.00849,-1.75966,2.00849,1.75966
3.95309,0,68.8399,0,2.0085,-1.75969,2.0085,1.75969
3.95293,0,68.8501,0,2.0085,-1.75971,2.0085,1.75971
3.95276,0,68.8602,0,2.00851,-1.75974,2.00851,1.75974
3.95259,0,68.8704,0,2.00852,-1.75977,2.00852,1.75977
3.95243,0,68.8805,0,2.00853,-1.7598,2.00853,1.7598
3.95226,0,68.8907,0,2.00853,-1.75983,2.00853,1.75983
3.95209,0,68.9008,0,2.00854,-1.75986,2.00854,1.75986
3.95193,0,68.911,0,2.00855,-1.75989,2.00855,1.75989
3.95176,0,68.9211,0,2.00856,-1.75991,2.00856,1.75991
3.95159,0,68.9313,0,2.00856,-1.75994,2.00856,1.75994
3.95143,0,68.9414,0,2.00857,-1.75997,2.00857,1.75997
3.95126,0,68.9516,0,2.00858,-1.76,2.00858,1.76
3.9511,0,68.9617,0,2.00859,-1.76003,2.00859,1.76003
3.95093,0,68.9719,0,2.00859,-1.76006,2.00859,1.76006
3.95076,0,68.982,0,2.0086,-1.76009,2.0086,1.76009
3.9506,0,68.9922,0,2.00861,-1.76011,2.00861,1.76011
3.95043,0,69.0023,0,2.00862,-1.76014,2.00862,1.76014
3.95026,0,69.0125,0,2.00863,-1.76017,2.00863,1.76017
3.9501,0,69.0226,0,2.00863,-1.7602,2.00863,1.7602
3.94993,0,69.0328,0,2.00864,-1.76023,2.00864,1.76023
3.94977,0,69.0429,0,2.00865,-1.76026,2.00865,1.76026
3.9496,0,69.0531,0,2.00866,-1.76028,2.00866,1.76028
3.94944,0,69.0632,0,2.00866,-1.76031,2.00866,1.76031
3.94927,0,69.0734,0,2.00867,-1.76034,2.00867,1.76034
3.9491,0,69.0835,0,2.00868,-1.76037,2.00868,1.76037
3.94894,0,69.0937,0,2.00869,-1.7604,2.00869,1.7604
3.94877,0,69.1038,0,2.00869,-1.76043,2.00869,1.76043
3.94861,0,69.114,0,2.0087,-1.76045,2.0087,1.76045
3.94844,0,69.1241,0,2.00871,-1.76048,2.00871,1.76048
3.94828,0,69.1343,0,2.00872,-1.76051,2.00872,1.76051
3.94811,0,69.1444,0,2.00872,-1.76054,2.00872,1.76054
3.94795,0,69.1546,0,2.00873,-1.76057,2.00873,1.76057
3.94778,0,69.1647,0,2.00874,-1.7606,2.00874,1.7606
3.94762,0,69.1749,0,2.00875,-1.76063,2.00875,1.76063
3.94745,0,69.185,0,2.00875,-1.76065,2.00875,1.76065
3.94729,0,69.1952,0,2.00876,-1.76068,2.00876,1.76068
3.94712,0,69.2053,0,2.00877,-1.76071,2.00877,1.76071
3.94696,0,69.2155,0,2.00878,-1.76074,2.00878,1.76074
3.94679,0,69.2256,0,2.00878,-1.76077,2.00878,1.76077
3.94663,0,69.2358,0,2.00879,-1.7608,2.00879,1.7608
3.94646,0,69.2459,0,2.0088,-1.76082,2.0088,1.76082
3.9463,0,69.2561,0,2.00881,-1.76085,2.00881,1.76085
3.94613,0,69.2662,0,2.00881,-1.76088,2.00881,1.76088
3.94597,0,69.2764,0,2.00882,-1.76091,2.00882,1.76091
3.9458,0,69.2865,0,2.00883,-1.76094,2.00883,1.76094
3.94564,0,69.2967,0,2.00884,-1.76097,2.00884,1.76097
3.94548,0,69.3068,0,2.00884,-1.76099,2.00884,1.76099
3.94531,0,69.317,0,2.00885,-1.76102,2.00885,1.76102
3.94515,0,69.3271,0,2.00886,-1.76105,2.00886,1.76105
3.94498,0,69.3373,0,2.00887,-1.76108,2.00887,1.76108
3.94482,0,69.3474,0,2.00887,-1.76111,2.00887,1.76111
3.94465,0,69.3576,0,2.00888,-1.76114,2.00888,1.76114
3.94449,0,69.3677,0,2.00889,-1.76116,2.00889,1.76116
3.94433,0,69.3779,0,2.0089,-1.76119,2.0089,1.76119
3.94416,0,69.388,0,2.0089,-1.76122,2.0089,1.76122
3.944,0,69.3982,0,2.00891,-1.76125,2.00891,1.76125
3.94383,0,69.4083,0,2.00892,-1.76128,2.00892,1.76128
3.94367,0,69.4185,0,2.00893,-1.7613,2.00893,1.7613
3.94351,0,69.4286,0,2.00893,-1.76133,2.00893,1.76133
3.94334,0,69.4388,0,2.00894,-1.76136,2.00894,1.76136
3.94318,0,69.4489,0,2.00895,-1.76139,2.00895,1.76139
3.94302,0,69.4591,0,2.00896,-1.76142,2.00896,1.76142
3.94285,0,69.4692,0,2.00896,-1.76145,2.00896,1.76145
3.94269,0,69.4794,0,2.00897,-1.76147,2.00897,1.76147
3.94253,0,69.4895,0,2.00898,-1.7615,2.00898,1.7615
3.94236,0,69.4997,0,2.00899,-1.76153,2.00899,1.76153
3.9422,0,69.5098,0,2.00899,-1.76156,2.00899,1.76156
3.94204,0,69.52,0,2.009,-1.76159,2.009,1.76159
3.94187,0,69.5301,0,2.00901,-1.76162,2.00901,1.76162
3.94171,0,69.5403,0,2.00902,-1.76164,2.00902,1.76164
3.94155,0,69.5504,0,2.00902,-1.76167,2.00902,1.76167
3.94138,0,69.5606,0,2.00903,-1.7617,2.00903,1.7617
3.94122,0,69.5707,0,2.00904,-1.76173,2.00904,1.76173
3.94106,0,69.5809,0,2.00905,-1.76176,2.00905,1.76176
3.94089,0,69.591,0,2.00905,-1.76178,2.00905,1.76178
3.94073,0,69.6011,0,2.00906,-1.76181,2.00906,1.76181
3.94057,0,69.6113,0,2.00907,-1.76184,2.00907,1.76184
3.94041,0,69.6214,0,2.00908,-1.76187,2.00908,1.76187
3.94024,0,69.6316,0,2.00908,-1.7619,2.00908,1.7619
3.94008,0,69.6417,0,2.00909,-1.76192,2.00909,1.76192
3.93992,0,69.6519,0,2.0091,-1.76195,2.0091,1.76195
3.93976,0,69.662,0,2.00911,-1.76198,2.00911,1.76198
3.93959,0,69.6722,0,2.00911,-1.76201,2.00911,1.76201
3.93943,0,69.6823,0,2.00912,-1.76204,2.00912,1.76204
3.93927,0,69.6925,0,2.00913,-1.76207,2.00913,1.76207
3.93911,0,69.7026,0,2.00913,-1.76209,2.00913,1.76209
3.93894,0,69.7128,0,2.00914,-1.76212,2.00914,1.76212
3.93878,0,69.7229,0,2.00915,-1.76215,2.00915,1.76215
3.93862,0,69.7331,0,2.00916,-1.76218,2.00916,1.76218
3.93846,0,69.7432,0,2.00916,-1.76221,2.00916,1.76221
3.9383,0,69.7534,0,2.00917,-1.76223,2.00917,1.76223
3.93813,0,69.7635,0,2.00918,-1.76226,2.00918,1.76226
3.93797,0,69.7737,0,2.00919,-1.76229,2.00919,1.76229
3.93781,0,69.7838,0,2.00919,-1.76232,2.00919,1.76232
3.93765,0,69.7939,0,2.0092,-1.76235,2.0092,1.76235
3.93749,0,69.8041,0,2.00921,-1.76237,2.00921,1.76237
3.93733,0,69.8142,0,2.00922,-1.7624,2.00922,1.7624
3.93716,0,69.8244,0,2.00922,-1.76243,2.00922,1.76243
3.937,0,69.8345,0,2.00923,-1.76246,2.00923,1.76246
3.93684,0,69.8447,0,2.00924,-1.76249,2.00924,1.76249
3.93668,0,69.8548,0,2.00924,-1.76251,2.00924,1.76251
3.93652,0,69.865,0,2.00925,-1.76254,2.00925,1.76254
3.93636,0,69.8751,0,2.00926,-1.76257,2.00926,1.76257
3.93619,0,69.8853,0,2.00927,-1.7626,2.00927,1.7626
3.93603,0,69.8954,0,2.00927,-1.76263,2.00927,1.76263
3.93587,0,69.9056,0,2.00928,-1.76265,2.00928,1.76265
3.93571,0,69.9157,0,2.00929,-1.76268,2.00929,1.76268
3.93555,0,69.9259,0,2.0093,-1.76271,2.0093,1.76271
3.93539,0,69.936,0,2.0093,-1.76274,2.0093,1.76274
3.93523,0,69.9462,0,2.00931,-1.76277,2.00931,1.76277
3.93507,0,69.9563,0,2.00932,-1.76279,2.00932,1.76279
3.93491,0,69.9664,0,2.00933,-1.76282,2.00933,1.76282
3.93475,0,69.9766,0,2.00933,-1.76285,2.00933,1.76285
3.93458,0,69.9867,0,2.00934,-1.76288,2.00934,1.76288
3.93442,0,69.9969,0,2.00935,-1.76291,2.00935,1.76291
3.93426,0,70.007,0,2.00935,-1.76293,2.00935,1.76293
3.9341,0,70.0172,0,2.00936,-1.76296,2.00936,1.76296
3.93394,0,70.0273,0,2.00937,-1.76299,2.00937,1.76299
3.93378,0,70.0375,0,2.00938,-1.76302,2.00938,1.76302
3.93362,0,70.0476,0,2.00938,-1.76304,2.00938,1.76304
3.93346,0,70.0578,0,2.00939,-1.76307,2.00939,1.76307
3.9333,0,70.0679,0,2.0094,-1.7631,2.0094,1.7631
3.93314,0,70.0781,0,2.0094,-1.76313,2.0094,1.76313
3.93298,0,70.0882,0,2.00941,-1.76316,2.00941,1.76316
3.93282,0,70.0983,0,2.00942,-1.76318,2.00942,1.76318
3.93266,0,70.1085,0,2.00943,-1.76321,2.00943,1.76321
3.9325,0,70.1186,0,2.00943,-1.76324,2.00943,1.76324
3.93234,0,70.1288,0,2.00944,-1.76327,2.00944,1.76327
3.93218,0,70.1389,0,2.00945,-1.7633,2.00945,1.7633
3.93202,0,70.1491,0,2.00946,-1.76332,2.00946,1.76332
3.93186,0,70.1592,0,2.00946,-1.76335,2.00946,1.76335
3.9317,0,70.1694,0,2.00947,-1.76338,2.00947,1.76338
3.93154,0,70.1795,0,2.00948,-1.76341,2.00948,1.76341
3.93138,0,70.1897,0,2.00948,-1.76343,2.00948,1.76343
3.93122,0,70.1998,0,2.00949,-1.76346,2.00949,1.76346
3.93106,0,70.2099,0,2.0095,-1.76349,2.0095,1.76349
3.9309,0,70.2201,0,2.00951,-1.76352,2.00951,1.76352
3.93074,0,70.2302,0,2.00951,-1.76355,2.00951,1.76355
3.93058,0,70.2404,0,2.00952,-1.76357,2.00952,1.76357
3.93042,0,70.2505,0,2.00953,-1.7636,2.00953,1.7636
3.93026,0,70.2607,0,2.00953,-1.76363,2.00953,1.76363
3.9301,0,70.2708,0,2.00954,-1.76366,2.00954,1.76366
3.92994,0,70.281,0,2.00955,-1.76368,2.00955,1.76368
3.92979,0,70.2911,0,2.00956,-1.76371,2.00956,1.76371
3.92963,0,70.3012,0,2.00956,-1.76374,2.00956,1.76374
3.92947,0,70.3114,0,2.00957,-1.76377,2.00957,1.76377
3.92931,0,70.3215,0,2.00958,-1.7638,2.00958,1.7638
3.92915,0,70.3317,0,2.00958,-1.76382,2.00958,1.76382
3.92899,0,70.3418,0,2.00959,-1.76385,2.00959,1.76385
3.92883,0,70.352,0,2.0096,-1.76388,2.0096,1.76388
3.92867,0,70.3621,0,2.00961,-1.76391,2.00961,1.76391
3.92851,0,70.3723,0,2.00961,-1.76393,2.00961,1.76393
3.92835,0,70.3824,0,2.00962,-1.76396,2.00962,1.76396
3.9282,0,70.3925,0,2.00963,-1.76399,2.00963,1.76399
3.92804,0,70.4027,0,2.00963,-1.76402,2.00963,1.76402
3.92788,0,70.4128,0,2.00964,-1.76405,2.00964,1.76405
3.92772,0,70.423,0,2.00965,-1.76407,2.00965,1.76407
3.92756,0,70.4331,0,2.00966,-1.7641,2.00966,1.7641
3.9274,0,70.4433,0,2.00966,-1.76413,2.00966,1.76413
3.92724,0,70.4534,0,2.00967,-1.76416,2.00967,1.76416
3.92709,0,70.4636,0,2.00968,-1.76418,2.00968,1.76418
3.92693,0,70.4737,0,2.00968,-1.76421,2.00968,1.76421
3.92677,0,70.4838,0,2.00969,-1.76424,2.00969,1.76424
3.92661,0,70.494,0,2.0097,-1.76427,2.0097,1.76427
3.92645,0,70.5041,0,2.00971,-1.76429,2.00971,1.76429
3.9263,0,70.5143,0,2.00971,-1.76432,2.00971,1.76432
3.92614,0,70.5244,0,2.00972,-1.76435,2.00972,1.76435
3.92598,0,70.5346,0,2.00973,-1.76438,2.00973,1.76438
3.92582,0,70.5447,0,2.00973,-1.7644,2.00973,1.7644
3.92566,0,70.5549,0,2.00974,-1.76443,2.00974,1.76443
3.92551,0,70.565,0,2.00975,-1.76446,2.00975,1.76446
3.92535,0,70.5751,0,2.00976,-1.76449,2.00976,1.76449
3.92519,0,70.5853,0,2.00976,-1.76451,2.00976,1.76451
3.92503,0,70.5954,0,2.00977,-1.76454,2.00977,1.76454
3.92487,0,70.6056,0,2.00978,-1.76457,2.00978,1.76457
3.92472,0,70.6157,0,2.00978,-1.7646,2.00978,1.7646
3.92456,0,70.6259,0,2.00979,-1.76463,2.00979,1.76463
3.9244,0,70.636,0,2.0098,-1.76465,2.0098,1.76465
3.92424,0,70.6461,0,2.0098,-1.76468,2.0098,1.76468
3.92409,0,70.6563,0,2.00981,-1.76471,2.00981,1.76471
3.92393,0,70.6664,0,2.00982,-1.76474,2.00982,1.76474
3.92377,0,70.6766,0,2.00983,-1.76476,2.00983,1.76476
3.92362,0,70.6867,0,2.00983,-1.76479,2.00983,1.76479
3.92346,0,70.6969,0,2.00984,-1.76482,2.00984,1.76482
3.9233,0,70.707,0,2.00985,-1.76485,2.00985,1.76485
3.92314,0,70.7171,0,2.00985,-1.76487,2.00985,1.76487
3.92299,0,70.7273,0,2.00986,-1.7649,2.00986,1.7649
3.92283,0,70.7374,0,2.00987,-1.76493,2.00987,1.76493
3.92267,0,70.7476,0,2.00987,-1.76496,2.00987,1.76496
3.92252,0,70.7577,0,2.00988,-1.76498,2.00988,1.76498
3.92236,0,70.7679,0,2.00989,-1.76501,2.00989,1.76501
3.9222,0,70.778,0,2.0099,-1.76504,2.0099,1.76504
3.92205,0,70.7881,0,2.0099,-1.76507,2.0099,1.76507
3.92189,0,70.7983,0,2.00991,-1.76509,2.00991,1.76509
3.92173,0,70.8084,0,2.00992,-1.76512,2.00992,1.76512
3.92158,0,70.8186,0,2.00992,-1.76515,2.00992,1.76515
3.92142,0,70.8287,0,2.00993,-1.76518,2.00993,1.76518
3.92126,0,70.8389,0,2.00994,-1.7652,2.00994,1.7652
3.92111,0,70.849,0,2.00994,-1.76523,2.00994,1.76523
3.92095,0,70.8591,0,2.00995,-1.76526,2.00995,1.76526
3.92079,0,70.8693,0,2.00996,-1.76529,2.00996,1.76529
3.92064,0,70.8794,0,2.00997,-1.76531,2.00997,1.76531
3.92048,0,70.8896,0,2.00997,-1.76534,2.00997,1.76534
3.92033,0,70.8997,0,2.00998,-1.76537,2.00998,1.76537
3.92017,0,70.9099,0,2.00999,-1.76539,2.00999,1.76539
3.92001,0,70.92,0,2.00999,-1.76542,2.00999,1.76542
3.91986,0,70.9301,0,2.01,-1.76545,2.01,1.76545
3.9197,0,70.9403,0,2.01001,-1.76548,2.01001,1.76548
3.91955,0,70.9504,0,2.01001,-1.7655,2.01001,1.7655
3.91939,0,70.9606,0,2.01002,-1.76553,2.01002,1.76553
3.91923,0,70.9707,0,2.01003,-1.76556,2.01003,1.76556
3.91908,0,70.9809,0,2.01003,-1.76559,2.01003,1.76559
3.91892,0,70.991,0,2.01004,-1.76561,2.01004,1.76561
3.91877,0,71.0011,0,2.01005,-1.76564,2.01005,1.76564
3.91861,0,71.0113,0,2.01006,-1.76567,2.01006,1.76567
3.91846,0,71.0214,0,2.01006,-1.7657,2.01006,1.7657
3.9183,0,71.0316,0,2.01007,-1.76572,2.01007,1.76572
3.91815,0,71.0417,0,2.01008,-1.76575,2.01008,1.76575
3.91799,0,71.0518,0,2.01008,-1.76578,2.01008,1.76578
3.91783,0,71.062,0,2.01009,-1.76581,2.01009,1.76581
3.91768,0,71.0721,0,2.0101,-1.76583,2.0101,1.76583
3.91752,0,71.0823,0,2.0101,-1.76586,2.0101,1.76586
3.91737,0,71.0924,0,2.01011,-1.76589,2.01011,1.76589
3.91721,0,71.1026,0,2.01012,-1.76591,2.01012,1.76591
3.91706,0,71.1127,0,2.01012,-1.76594,2.01012,1.76594
3.9169,0,71.1228,0,2.01013,-1.76597,2.01013,1.76597
3.91675,0,71.133,0,2.01014,-1.766,2.01014,1.766
3.91659,0,71.1431,0,2.01015,-1.76602,2.01015,1.76602
3.91644,0,71.1533,0,2.01015,-1.76605,2.01015,1.76605
3.91628,0,71.1634,0,2.01016,-1.76608,2.01016,1.76608
3.91613,0,71.1735,0,2.01017,-1.76611,2.01017,1.76611
3.91597,0,71.1837,0,2.01017,-1.76613,2.01017,1.76613
3.91582,0,71.1938,0,2.01018,-1.76616,2.01018,1.76616
3.91567,0,71.204,0,2.01019,-1.76619,2.01019,1.76619
3.91551,0,71.2141,0,2.01019,-1.76621,2.01019,1.76621
3.91536,0,71.2242,0,2.0102,-1.76624,2.0102,1.76624
3.9152,0,71.2344,0,2.01021,-1.76627,2.01021,1.76627
3.91505,0,71.2445,0,2.01021,-1.7663,2.01021,1.7663
3.91489,0,71.2547,0,2.01022,-1.76632,2.01022,1.76632
3.91474,0,71.2648,0,2.01023,-1.76635,2.01023,1.76635
3.91458,0,71.2749,0,2.01023,-1.76638,2.01023,1.76638
3.91443,0,71.2851,0,2.01024,-1.76641,2.01024,1.76641
3.91428,0,71.2952,0,2.01025,-1.76643,2.01025,1.76643
3.91412,0,71.3054,0,2.01025,-1.76646,2.01025,1.76646
3.91397,0,71.3155,0,2.01026,-1.76649,2.01026,1.76649
3.91381,0,71.3257,0,2.01027,-1.76651,2.01027,1.76651
3.91366,0,71.3358,0,2.01027,-1.76654,2.01027,1.76654
3.91351,0,71.3459,0,2.01028,-1.76657,2.01028,1.76657
3.91335,0,71.3561,0,2.01029,-1.7666,2.01029,1.7666
3.9132,0,71.3662,0,2.0103,-1.76662,2.0103,1.76662
3.91304,0,71.3764,0,2.0103,-1.76665,2.0103,1.76665
3.91289,0,71.3865,0,2.01031,-1.76668,2.01031,1.76668
3.91274,0,71.3966,0,2.01032,-1.7667,2.01032,1.7667
3.91258,0,71.4068,0,2.01032,-1.76673,2.01032,1.76673
3.91243,0,71.4169,0,2.01033,-1.76676,2.01033,1.76676
3.91228,0,71.4271,0,2.01034,-1.76679,2.01034,1.76679
3.91212,0,71.4372,0,2.01034,-1.76681,2.01034,1.76681
3.91197,0,71.4473,0,2.01035,-1.76684,2.01035,1.76684
3.91182,0,71.4575,0,2.01036,-1.76687,2.01036,1.76687
3.91166,0,71.4676,0,2.01036,-1.76689,2.01036,1.76689
3.91151,0,71.4778,0,2.01037,-1.76692,2.01037,1.76692
3.91136,0,71.4879,0,2.01038,-1.76695,2.01038,1.76695
3.9112,0,71.498,0,2.01038,-1.76698,2.01038,1.76698
3.91105,0,71.5082,0,2.01039,-1.767,2.01039,1.767
3.9109,0,71.5183,0,2.0104,-1.76703,2.0104,1.76703
3.91074,0,71.5285,0,2.0104,-1.76706,2.0104,1.76706
3.91059,0,71.5386,0,2.01041,-1.76708,2.01041,1.76708
3.91044,0,71.5487,0,2.01042,-1.76711,2.01042,1.76711
3.91028,0,71.5589,0,2.01042,-1.76714,2.01042,1.76714
3.91013,0,71.569,0,2.01043,-1.76716,2.01043,1.76716
3.90998,0,71.5791,0,2.01044,-1.76719,2.01044,1.76719
3.90983,0,71.5893,0,2.01044,-1.76722,2.01044,1.76722
3.90967,0,71.5994,0,2.01045,-1.76725,2.01045,1.76725
3.90952,0,71.6096,0,2.01046,-1.76727,2.01046,1.76727
3.90937,0,71.6197,0,2.01046,-1.7673,2.01046,1.7673
3.90921,0,71.6298,0,2.01047,-1.76733,2.01047,1.76733
3.90906,0,71.64,0,2.01048,-1.76735,2.01048,1.76735
3.90891,0,71.6501,0,2.01048,-1.76738,2.01048,1.76738
3.90876,0,71.6603,0,2.01049,-1.76741,2.01049,1.76741
3.9086,0,71.6704,0,2.0105,-1.76743,2.0105,1.76743
3.90845,0,71.6805,0,2.0105,-1.76746,2.0105,1.76746
3.9083,0,71.6907,0,2.01051,-1.76749,2.01051,1.76749
3.90815,0,71.7008,0,2.01052,-1.76752,2.01052,1.76752
3.908,0,71.711,0,2.01052,-1.76754,2.01052,1.76754
3.90784,0,71.7211,0,2.01053,-1.76757,2.01053,1.76757
3.90769,0,71.7312,0,2.01054,-1.7676,2.01054,1.7676
3.90754,0,71.7414,0,2.01054,-1.76762,2.01054,1.76762
3.90739,0,71.7515,0,2.01055,-1.76765,2.01055,1.76765
3.90724,0,71.7616,0,2.01056,-1.76768,2.01056,1.76768
3.90708,0,71.7718,0,2.01056,-1.7677,2.01056,1.7677
3.90693,0,71.7819,0,2.01057,-1.76773,2.01057,1.76773
3.90678,0,71.7921,0,2.01058,-1.76776,2.01058,1.76776
3.90663,0,71.8022,0,2.01058,-1.76779,2.01058,1.76779
3.90648,0,71.8123,0,2.01059,-1.76781,2.01059,1.76781
3.90633,0,71.8225,0,2.0106,-1.76784,2.0106,1.76784
3.90617,0,71.8326,0,2.0106,-1.76787,2.0106,1.76787
3.90602,0,71.8428,0,2.01061,-1.76789,2.01061,1.76789
3.90587,0,71.8529,0,2.01062,-1.76792,2.01062,1.76792
3.90572,0,71.863,0,2.01062,-1.76795,2.01062,1.76795
3.90557,0,71.8732,0,2.01063,-1.76797,2.01063,1.76797
3.90542,0,71.8833,0,2.01064,-1.768,2.01064,1.768
3.90526,0,71.8934,0,2.01064,-1.76803,2.01064,1.76803
3.90511,0,71.9036,0,2.01065,-1.76805,2.01065,1.76805
3.90496,0,71.9137,0,2.01066,-1.76808,2.01066,1.76808
3.90481,0,71.9239,0,2.01066,-1.76811,2.01066,1.76811
3.90466,0,71.934,0,2.01067,-1.76813,2.01067,1.76813
3.90451,0,71.9441,0,2.01068,-1.76816,2.01068,1.76816
3.90436,0,71.9543,0,2.01068,-1.76819,2.01068,1.76819
3.90421,0,71.9644,0,2.01069,-1.76822,2.01069,1.76822
3.90406,0,71.9746,0,2.0107,-1.76824,2.0107,1.76824
3.90391,0,71.9847,0,2.0107,-1.76827,2.0107,1.76827
3.90375,0,71.9948,0,2.01071,-1.7683,2.01071,1.7683
3.9036,0,72.005,0,2.01072,-1.76832,2.01072,1.76832
3.90345,0,72.0151,0,2.01072,-1.76835,2.01072,1.76835
3.9033,0,72.0252,0,2.01073,-1.76838,2.01073,1.76838
3.90315,0,72.0354,0,2.01074,-1.7684,2.01074,1.7684
3.903,0,72.0455,0,2.01074,-1.76843,2.01074,1.76843
3.90285,0,72.0557,0,2.01075,-1.76846,2.01075,1.76846
3.9027,0,72.0658,0,2.01076,-1.76848,2.01076,1.76848
3.90255,0,72.0759,0,2.01076,-1.76851,2.01076,1.76851
3.9024,0,72.0861,0,2.01077,-1.76854,2.01077,1.76854
3.90225,0,72.0962,0,2.01078,-1.76856,2.01078,1.76856
3.9021,0,72.1063,0,2.01078,-1.76859,2.01078,1.76859
3.90195,0,72.1165,0,2.01079,-1.76862,2.01079,1.76862
3.9018,0,72.1266,0,2.0108,-1.76864,2.0108,1.76864
3.90165,0,72.1367,0,2.0108,-1.76867,2.0108,1.76867
3.9015,0,72.1469,0,2.01081,-1.7687,2.01081,1.7687
3.90135,0,72.157,0,2.01081,-1.76872,2.01081,1.76872
3.9012,0,72.1672,0,2.01082,-1.76875,2.01082,1.76875
3.90105,0,72.1773,0,2.01083,-1.76878,2.01083,1.76878
3.9009,0,72.1874,0,2.01083,-1.7688,2.01083,1.7688
3.90075,0,72.1976,0,2.01084,-1.76883,2.01084,1.76883
3.9006,0,72.2077,0,2.01085,-1.76886,2.01085,1.76886
3.90045,0,72.2178,0,2.01085,-1.76888,2.01085,1.76888
3.9003,0,72.228,0,2.01086,-1.76891,2.01086,1.76891
3.90015,0,72.2381,0,2.01087,-1.76894,2.01087,1.76894
3.9,0,72.2483,0,2.01087,-1.76896,2.01087,1.76896
3.89985,0,72.2584,0,2.01088,-1.76899,2.01088,1.76899
3.8997,0,72.2685,0,2.01089,-1.76902,2.01089,1.76902
3.89955,0,72.2787,0,2.01089,-1.76904,2.01089,1.76904
3.8994,0,72.2888,0,2.0109,-1.76907,2.0109,1.76907
3.89925,0,72.2989,0,2.01091,-1.7691,2.01091,1.7691
3.8991,0,72.3091,0,2.01091,-1.76912,2.01091,1.76912
3.89895,0,72.3192,0,2.01092,-1.76915,2.01092,1.76915
3.8988,0,72.3293,0,2.01093,-1.76918,2.01093,1.76918
3.89865,0,72.3395,0,2.01093,-1.7692,2.01093,1.7692
3.89851,0,72.3496,0,2.01094,-1.76923,2.01094,1.76923
3.89836,0,72.3598,0,2.01094,-1.76926,2.01094,1.76926
3.89821,0,72.3699,0,2.01095,-1.76928,2.01095,1.76928
3.89806,0,72.38,0,2.01096,-1.76931,2.01096,1.76931
3.89791,0,72.3902,0,2.01096,-1.76934,2.01096,1.76934
3.89776,0,72.4003,0,2.01097,-1.76936,2.01097,1.76936
3.89761,0,72.4104,0,2.01098,-1.76939,2.01098,1.76939
3.89746,0,72.4206,0,2.01098,-1.76942,2.01098,1.76942
3.89731,0,72.4307,0,2.01099,-1.76944,2.01099,1.76944
3.89717,0,72.4408,0,2.011,-1.76947,2.011,1.76947
3.89702,0,72.451,0,2.011,-1.7695,2.011,1.7695
3.89687,0,72.4611,0,2.01101,-1.76952,2.01101,1.76952
3.89672,0,72.4712,0,2.01102,-1.76955,2.01102,1.76955
3.89657,0,72.4814,0,2.01102,-1.76958,2.01102,1.76958
3.89642,0,72.4915,0,2.01103,-1.7696,2.01103,1.7696
3.89627,0,72.5017,0,2.01104,-1.76963,2.01104,1.76963
3.89613,0,72.5118,0,2.01104,-1.76966,2.01104,1.76966
3.89598,0,72.5219,0,2.01105,-1.76968,2.01105,1.76968
3.89583,0,72.5321,0,2.01105,-1.76971,2.01105,1.76971
3.89568,0,72.5422,0,2.01106,-1.76974,2.01106,1.76974
3.89553,0,72.5523,0,2.01107,-1.76976,2.01107,1.76976
3.89538,0,72.5625,0,2.01107,-1.76979,2.01107,1.76979
3.89524,0,72.5726,0,2.01108,-1.76982,2.01108,1.76982
3.89509,0,72.5827,0,2.01109,-1.76984,2.01109,1.76984
3.89494,0,72.5929,0,2.01109,-1.76987,2.01109,1.76987
3.89479,0,72.603,0,2.0111,-1.7699,2.0111,1.7699
3.89464,0,72.6131,0,2.01111,-1.76992,2.01111,1.76992
3.8945,0,72.6233,0,2.01111,-1.76995,2.01111,1.76995
3.89435,0,72.6334,0,2.01112,-1.76997,2.01112,1.76997
3.8942,0,72.6436,0,2.01112,-1.77,2.01112,1.77
3.89405,0,72.6537,0,2.01113,-1.77003,2.01113,1.77003
3.89391,0,72.6638,0,2.01114,-1.77005,2.01114,1.77005
3.89376,0,72.674,0,2.01114,-1.77008,2.01114,1.77008
3.89361,0,72.6841,0,2.01115,-1.77011,2.01115,1.77011
3.89346,0,72.6942,0,2.01116,-1.77013,2.01116,1.77013
3.89331,0,72.7044,0,2.01116,-1.77016,2.01116,1.77016
3.89317,0,72.7145,0,2.01117,-1.77019,2.01117,1.77019
3.89302,0,72.7246,0,2.01118,-1.77021,2.01118,1.77021
3.89287,0,72.7348,0,2.01118,-1.77024,2.01118,1.77024
3.89273,0,72.7449,0,2.01119,-1.77027,2.01119,1.77027
3.89258,0,72.755,0,2.01119,-1.77029,2.01119,1.77029
3.89243,0,72.7652,0,2.0112,-1.77032,2.0112,1.77032
3.89228,0,72.7753,0,2.01121,-1.77034,2.01121,1.77034
3.89214,0,72.7854,0,2.01121,-1.77037,2.01121,1.77037
3.89199,0,72.7956,0,2.01122,-1.7704,2.01122,1.7704
3.89184,0,72.8057,0,2.01123,-1.77042,2.01123,1.77042
3.8917,0,72.8158,0,2.01123,-1.77045,2.01123,1.77045
3.89155,0,72.826,0,2.01124,-1.77048,2.01124,1.77048
3.8914,0,72.8361,0,2.01125,-1.7705,2.01125,1.7705
3.89125,0,72.8462,0,2.01125,-1.77053,2.01125,1.77053
3.89111,0,72.8564,0,2.01126,-1.77056,2.01126,1.77056
3.89096,0,72.8665,0,2.01126,-1.77058,2.01126,1.77058
3.89081,0,72.8766,0,2.01127,-1.77061,2.01127,1.77061
3.89067,0,72.8868,0,2.01128,-1.77063,2.01128,1.77063
3.89052,0,72.8969,0,2.01128,-1.77066,2.01128,1.77066
3.89037,0,72.907,0,2.01129,-1.77069,2.01129,1.77069
3.89023,0,72.9172,0,2.0113,-1.77071,2.0113,1.77071
3.89008,0,72.9273,0,2.0113,-1.77074,2.0113,1.77074
3.88993,0,72.9374,0,2.01131,-1.77077,2.01131,1.77077
3.88979,0,72.9476,0,2.01131,-1.77079,2.01131,1.77079
3.88964,0,72.9577,0,2.01132,-1.77082,2.01132,1.77082
3.8895,0,72.9679,0,2.01133,-1.77085,2.01133,1.77085
3.88935,0,72.978,0,2.01133,-1.77087,2.01133,1.77087
3.8892,0,72.9881,0,2.01134,-1.7709,2.01134,1.7709
3.88906,0,72.9983,0,2.01135,-1.77092,2.01135,1.77092
3.88891,0,73.0084,0,2.01135,-1.77095,2.01135,1.77095
3.88876,0,73.0185,0,2.01136,-1.77098,2.01136,1.77098
3.88862,0,73.0287,0,2.01136,-1.771,2.01136,1.771
3.88847,0,73.0388,0,2.01137,-1.77103,2.01137,1.77103
3.88833,0,73.0489,0,2.01138,-1.77106,2.01138,1.77106
3.88818,0,73.0591,0,2.01138,-1.77108,2.01138,1.77108
3.88804,0,73.0692,0,2.01139,-1.77111,2.01139,1.77111
3.88789,0,73.0793,0,2.0114,-1.77113,2.0114,1.77113
3.88774,0,73.0895,0,2.0114,-1.77116,2.0114,1.77116
3.8876,0,73.0996,0,2.01141,-1.77119,2.01141,1.77119
3.88745,0,73.1097,0,2.01141,-1.77121,2.01141,1.77121
3.88731,0,73.1199,0,2.01142,-1.77124,2.01142,1.77124
3.88716,0,73.13,0,2.01143,-1.77127,2.01143,1.77127
3.88702,0,73.1401,0,2.01143,-1.77129,2.01143,1.77129
3.88687,0,73.1503,0,2.01144,-1.77132,2.01144,1.77132
3.88672,0,73.1604,0,2.01145,-1.77134,2.01145,1.77134
3.88658,0,73.1705,0,2.01145,-1.77137,2.01145,1.77137
3.88643,0,73.1806,0,2.01146,-1.7714,2.01146,1.7714
3.88629,0,73.1908,0,2.01146,-1.77142,2.01146,1.77142
3.88614,0,73.2009,0,2.01147,-1.77145,2.01147,1.77145
3.886,0,73.211,0,2.01148,-1.77148,2.01148,1.77148
3.88585,0,73.2212,0,2.01148,-1.7715,2.01148,1.7715
3.88571,0,73.2313,0,2.01149,-1.77153,2.01149,1.77153
3.88556,0,73.2414,0,2.0115,-1.77155,2.0115,1.77155
3.88542,0,73.2516,0,2.0115,-1.77158,2.0115,1.77158
3.88527,0,73.2617,0,2.01151,-1.77161,2.01151,1.77161
3.88513,0,73.2718,0,2.01151,-1.77163,2.01151,1.77163
3.88498,0,73.282,0,2.01152,-1.77166,2.01152,1.77166
3.88484,0,73.2921,0,2.01153,-1.77168,2.01153,1.77168
3.88469,0,73.3022,0,2.01153,-1.77171,2.01153,1.77171
3.88455,0,73.3124,0,2.01154,-1.77174,2.01154,1.77174
3.8844,0,73.3225,0,2.01154,-1.77176,2.01154,1.77176
3.88426,0,73.3326,0,2.01155,-1.77179,2.01155,1.77179
3.88411,0,73.3428,0,2.01156,-1.77181,2.01156,1.77181
3.88397,0,73.3529,0,2.01156,-1.77184,2.01156,1.77184
3.88383,0,73.363,0,2.01157,-1.77187,2.01157,1.77187
3.88368,0,73.3732,0,2.01158,-1.77189,2.01158,1.77189
3.88354,0,73.3833,0,2.01158,-1.77192,2.01158,1.77192
3.88339,0,73.3934,0,2.01159,-1.77195,2.01159,1.77195
3.88325,0,73.4036,0,2.01159,-1.77197,2.01159,1.77197
3.8831,0,73.4137,0,2.0116,-1.772,2.0116,1.772
3.88296,0,73.4238,0,2.01161,-1.77202,2.01161,1.77202
3.88281,0,73.434,0,2.01161,-1.77205,2.01161,1.77205
3.88267,0,73.4441,0,2.01162,-1.77208,2.01162,1.77208
3.88253,0,73.4542,0,2.01162,-1.7721,2.01162,1.7721
3.88238,0,73.4644,0,2.01163,-1.77213,2.01163,1.77213
3.88224,0,73.4745,0,2.01164,-1.77215,2.01164,1.77215
3.88209,0,73.4846,0,2.01164,-1.77218,2.01164,1.77218
3.88195,0,73.4948,0,2.01165,-1.77221,2.01165,1.77221
3.88181,0,73.5049,0,2.01166,-1.77223,2.01166,1.77223
3.88166,0,73.515,0,2.01166,-1.77226,2.01166,1.77226
3.88152,0,73.5251,0,2.01167,-1.77228,2.01167,1.77228
3.88138,0,73.5353,0,2.01167,-1.77231,2.01167,1.77231
3.88123,0,73.5454,0,2.01168,-1.77234,2.01168,1.77234
3.88109,0,73.5555,0,2.01169,-1.77236,2.01169,1.77236
3.88094,0,73.5657,0,2.01169,-1.77239,2.01169,1.77239
3.8808,0,73.5758,0,2.0117,-1.77241,2.0117,1.77241
3.88066,0,73.5859,0,2.0117,-1.77244,2.0117,1.77244
3.88051,0,73.5961,0,2.01171,-1.77247,2.01171,1.77247
3.88037,0,73.6062,0,2.01172,-1.77249,2.01172,1.77249
3.88023,0,73.6163,0,2.01172,-1.77252,2.01172,1.77252
3.88008,0,73.6265,0,2.01173,-1.77254,2.01173,1.77254
3.87994,0,73.6366,0,2.01173,-1.77257,2.01173,1.77257
3.8798,0,73.6467,0,2.01174,-1.7726,2.01174,1.7726
3.87965,0,73.6569,0,2.01175,-1.77262,2.01175,1.77262
3.87951,0,73.667,0,2.01175,-1.77265,2.01175,1.77265
3.87937,0,73.6771,0,2.01176,-1.77267,2.01176,1.77267
3.87922,0,73.6872,0,2.01176,-1.7727,2.01176,1.7727
3.87908,0,73.6974,0,2.01177,-1.77273,2.01177,1.77273
3.87894,0,73.7075,0,2.01178,-1.77275,2.01178,1.77275
3.87879,0,73.7176,0,2.01178,-1.77278,2.01178,1.77278
3.87865,0,73.7278,0,2.01179,-1.7728,2.01179,1.7728
3.87851,0,73.7379,0,2.0118,-1.77283,2.0118,1.77283
3.87837,0,73.748,0,2.0118,-1.77286,2.0118,1.77286
3.87822,0,73.7582,0,2.01181,-1.77288,2.01181,1.77288
3.87808,0,73.7683,0,2.01181,-1.77291,2.01181,1.77291
3.87794,0,73.7784,0,2.01182,-1.77293,2.01182,1.77293
3.8778,0,73.7886,0,2.01183,-1.77296,2.01183,1.77296
3.87765,0,73.7987,0,2.01183,-1.77298,2.01183,1.77298
3.87751,0,73.8088,0,2.01184,-1.77301,2.01184,1.77301
3.87737,0,73.8189,0,2.01184,-1.77304,2.01184,1.77304
3.87723,0,73.8291,0,2.01185,-1.77306,2.01185,1.77306
3.87708,0,73.8392,0,2.01186,-1.77309,2.01186,1.77309
3.87694,0,73.8493,0,2.01186,-1.77311,2.01186,1.77311
3.8768,0,73.8595,0,2.01187,-1.77314,2.01187,1.77314
3.87666,0,73.8696,0,2.01187,-1.77317,2.01187,1.77317
3.87651,0,73.8797,0,2.01188,-1.77319,2.01188,1.77319
3.87637,0,73.8899,0,2.01189,-1.77322,2.01189,1.77322
3.87623,0,73.9,0,2.01189,-1.77324,2.01189,1.77324
3.87609,0,73.9101,0,2.0119,-1.77327,2.0119,1.77327
3.87594,0,73.9202,0,2.0119,-1.77329,2.0119,1.77329
3.8758,0,73.9304,0,2.01191,-1.77332,2.01191,1.77332
3.87566,0,73.9405,0,2.01192,-1.77335,2.01192,1.77335
3.87552,0,73.9506,0,2.01192,-1.77337,2.01192,1.77337
3.87538,0,73.9608,0,2.01193,-1.7734,2.01193,1.7734
3.87524,0,73.9709,0,2.01193,-1.77342,2.01193,1.77342
3.87509,0,73.981,0,2.01194,-1.77345,2.01194,1.77345
3.87495,0,73.9912,0,2.01195,-1.77348,2.01195,1.77348
3.87481,0,74.0013,0,2.01195,-1.7735,2.01195,1.7735
3.87467,0,74.0114,0,2.01196,-1.77353,2.01196,1.77353
3.87453,0,74.0215,0,2.01196,-1.77355,2.01196,1.77355
3.87438,0,74.0317,0,2.01197,-1.77358,2.01197,1.77358
3.87424,0,74.0418,0,2.01198,-1.7736,2.01198,1.7736
3.8741,0,74.0519,0,2.01198,-1.77363,2.01198,1.77363
3.87396,0,74.0621,0,2.01199,-1.77366,2.01199,1.77366
3.87382,0,74.0722,0,2.01199,-1.77368,2.01199,1.77368
3.87368,0,74.0823,0,2.012,-1.77371,2.012,1.77371
3.87354,0,74.0925,0,2.012,-1.77373,2.012,1.77373
3.87339,0,74.1026,0,2.01201,-1.77376,2.01201,1.77376
3.87325,0,74.1127,0,2.01202,-1.77378,2.01202,1.77378
3.87311,0,74.1228,0,2.01202,-1.77381,2.01202,1.77381
3.87297,0,74.133,0,2.01203,-1.77384,2.01203,1.77384
3.87283,0,74.1431,0,2.01203,-1.77386,2.01203,1.77386
3.87269,0,74.1532,0,2.01204,-1.77389,2.01204,1.77389
3.87255,0,74.1634,0,2.01205,-1.77391,2.01205,1.77391
3.87241,0,74.1735,0,2.01205,-1.77394,2.01205,1.77394
3.87227,0,74.1836,0,2.01206,-1.77396,2.01206,1.77396
3.87213,0,74.1937,0,2.01206,-1.77399,2.01206,1.77399
3.87198,0,74.2039,0,2.01207,-1.77402,2.01207,1.77402
3.87184,0,74.214,0,2.01208,-1.77404,2.01208,1.77404
3.8717,0,74.2241,0,2.01208,-1.77407,2.01208,1.77407
3.87156,0,74.2343,0,2.01209,-1.77409,2.01209,1.77409
3.87142,0,74.2444,0,2.01209,-1.77412,2.01209,1.77412
3.87128,0,74.2545,0,2.0121,-1.77414,2.0121,1.77414
3.87114,0,74.2646,0,2.01211,-1.77417,2.01211,1.77417
3.871,0,74.2748,0,2.01211,-1.77419,2.01211,1.77419
3.87086,0,74.2849,0,2.01212,-1.77422,2.01212,1.77422
3.87072,0,74.295,0,2.01212,-1.77425,2.01212,1.77425
3.87058,0,74.3052,0,2.01213,-1.77427,2.01213,1.77427
3.87044,0,74.3153,0,2.01213,-1.7743,2.01213,1.7743
3.8703,0,74.3254,0,2.01214,-1.77432,2.01214,1.77432
3.87016,0,74.3355,0,2.01215,-1.77435,2.01215,1.77435
3.87002,0,74.3457,0,2.01215,-1.77437,2.01215,1.77437
3.86988,0,74.3558,0,2.01216,-1.7744,2.01216,1.7744
3.86974,0,74.3659,0,2.01216,-1.77443,2.01216,1.77443
3.8696,0,74.3761,0,2.01217,-1.77445,2.01217,1.77445
3.86946,0,74.3862,0,2.01218,-1.77448,2.01218,1.77448
3.86932,0,74.3963,0,2.01218,-1.7745,2.01218,1.7745
3.86918,0,74.4064,0,2.01219,-1.77453,2.01219,1.77453
3.86904,0,74.4166,0,2.01219,-1.77455,2.01219,1.77455
3.8689,0,74.4267,0,2.0122,-1.77458,2.0122,1.77458
3.86876,0,74.4368,0,2.01221,-1.7746,2.01221,1.7746
3.86862,0,74.447,0,2.01221,-1.77463,2.01221,1.77463
3.86848,0,74.4571,0,2.01222,-1.77466,2.01222,1.77466
3.86834,0,74.4672,0,2.01222,-1.77468,2.01222,1.77468
3.8682,0,74.4773,0,2.01223,-1.77471,2.01223,1.77471
3.86806,0,74.4875,0,2.01223,-1.77473,2.01223,1.77473
3.86792,0,74.4976,0,2.01224,-1.77476,2.01224,1.77476
3.86778,0,74.5077,0,2.01225,-1.77478,2.01225,1.77478
3.86764,0,74.5179,0,2.01225,-1.77481,2.01225,1.77481
3.8675,0,74.528,0,2.01226,-1.77483,2.01226,1.77483
3.86736,0,74.5381,0,2.01226,-1.77486,2.01226,1.77486
3.86722,0,74.5482,0,2.01227,-1.77488,2.01227,1.77488
3.86708,0,74.5584,0,2.01227,-1.77491,2.01227,1.77491
3.86694,0,74.5685,0,2.01228,-1.77494,2.01228,1.77494
3.8668,0,74.5786,0,2.01229,-1.77496,2.01229,1.77496
3.86666,0,74.5888,0,2.01229,-1.77499,2.01229,1.77499
3.86652,0,74.5989,0,2.0123,-1.77501,2.0123,1.77501
3.86639,0,74.609,0,2.0123,-1.77504,2.0123,1.77504
3.86625,0,74.6191,0,2.01231,-1.77506,2.01231,1.77506
3.86611,0,74.6293,0,2.01232,-1.77509,2.01232,1.77509
3.86597,0,74.6394,0,2.01232,-1.77511,2.01232,1.77511
3.86583,0,74.6495,0,2.01233,-1.77514,2.01233,1.77514
3.86569,0,74.6596,0,2.01233,-1.77516,2.01233,1.77516
3.86555,0,74.6698,0,2.01234,-1.77519,2.01234,1.77519
3.86541,0,74.6799,0,2.01234,-1.77522,2.01234,1.77522
3.86527,0,74.69,0,2.01235,-1.77524,2.01235,1.77524
3.86514,0,74.7002,0,2.01236,-1.77527,2.01236,1.77527
3.865,0,74.7103,0,2.01236,-1.77529,2.01236,1.77529
3.86486,0,74.7204,0,2.01237,-1.77532,2.01237,1.77532
3.86472,0,74.7305,0,2.01237,-1.77534,2.01237,1.77534
3.86458,0,74.7407,0,2.01238,-1.77537,2.01238,1.77537
3.86444,0,74.7508,0,2.01238,-1.77539,2.01238,1.77539
3.8643,0,74.7609,0,2.01239,-1.77542,2.01239,1.77542
3.86417,0,74.771,0,2.0124,-1.77544,2.0124,1.77544
3.86403,0,74.7812,0,2.0124,-1.77547,2.0124,1.77547
3.86389,0,74.7913,0,2.01241,-1.7755,2.01241,1.7755
3.86375,0,74.8014,0,2.01241,-1.77552,2.01241,1.77552
3.86361,0,74.8115,0,2.01242,-1.77555,2.01242,1.77555
3.86347,0,74.8217,0,2.01242,-1.77557,2.01242,1.77557
3.86334,0,74.8318,0,2.01243,-1.7756,2.01243,1.7756
3.8632,0,74.8419,0,2.01244,-1.77562,2.01244,1.77562
3.86306,0,74.8521,0,2.01244,-1.77565,2.01244,1.77565
3.86292,0,74.8622,0,2.01245,-1.77567,2.01245,1.77567
3.86278,0,74.8723,0,2.01245,-1.7757,2.01245,1.7757
3.86265,0,74.8824,0,2.01246,-1.77572,2.01246,1.77572
3.86251,0,74.8926,0,2.01246,-1.77575,2.01246,1.77575
3.86237,0,74.9027,0,2.01247,-1.77577,2.01247,1.77577
3.86223,0,74.9128,0,2.01248,-1.7758,2.01248,1.7758
3.86209,0,74.9229,0,2.01248,-1.77582,2.01248,1.77582
3.86196,0,74.9331,0,2.01249,-1.77585,2.01249,1.77585
3.86182,0,74.9432,0,2.01249,-1.77587,2.01249,1.77587
3.86168,0,74.9533,0,2.0125,-1.7759,2.0125,1.7759
3.86154,0,74.9634,0,2.0125,-1.77593,2.0125,1.77593
3.86141,0,74.9736,0,2.01251,-1.77595,2.01251,1.77595
3.86127,0,74.9837,0,2.01252,-1.77598,2.01252,1.77598
3.86113,0,74.9938,0,2.01252,-1.776,2.01252,1.776
3.86099,0,75.004,0,2.01253,-1.77603,2.01253,1.77603
3.86086,0,75.0141,0,2.01253,-1.77605,2.01253,1.77605
3.86072,0,75.0242,0,2.01254,-1.77608,2.01254,1.77608
3.86058,0,75.0343,0,2.01254,-1.7761,2.01254,1.7761
3.86044,0,75.0445,0,2.01255,-1.77613,2.01255,1.77613
3.86031,0,75.0546,0,2.01256,-1.77615,2.01256,1.77615
3.86017,0,75.0647,0,2.01256,-1.77618,2.01256,1.77618
3.86003,0,75.0748,0,2.01257,-1.7762,2.01257,1.7762
3.85989,0,75.085,0,2.01257,-1.77623,2.01257,1.77623
3.85976,0,75.0951,0,2.01258,-1.77625,2.01258,1.77625
3.85962,0,75.1052,0,2.01258,-1.77628,2.01258,1.77628
3.85948,0,75.1153,0,2.01259,-1.7763,2.01259,1.7763
3.85935,0,75.1255,0,2.0126,-1.77633,2.0126,1.77633
3.85921,0,75.1356,0,2.0126,-1.77635,2.0126,1.77635
3.85907,0,75.1457,0,2.01261,-1.77638,2.01261,1.77638
3.85894,0,75.1558,0,2.01261,-1.7764,2.01261,1.7764
3.8588,0,75.166,0,2.01262,-1.77643,2.01262,1.77643
3.85866,0,75.1761,0,2.01262,-1.77646,2.01262,1.77646
3.85853,0,75.1862,0,2.01263,-1.77648,2.01263,1.77648
3.85839,0,75.1963,0,2.01263,-1.77651,2.01263,1.77651
3.85825,0,75.2065,0,2.01264,-1.77653,2.01264,1.77653
3.85812,0,75.2166,0,2.01265,-1.77656,2.01265,1.77656
3.85798,0,75.2267,0,2.01265,-1.77658,2.01265,1.77658
3.85784,0,75.2368,0,2.01266,-1.77661,2.01266,1.77661
3.85771,0,75.247,0,2.01266,-1.77663,2.01266,1.77663
3.85757,0,75.2571,0,2.01267,-1.77666,2.01267,1.77666
3.85743,0,75.2672,0,2.01267,-1.77668,2.01267,1.77668
3.8573,0,75.2773,0,2.01268,-1.77671,2.01268,1.77671
3.85716,0,75.2875,0,2.01269,-1.77673,2.01269,1.77673
3.85702,0,75.2976,0,2.01269,-1.77676,2.01269,1.77676
3.85689,0,75.3077,0,2.0127,-1.77678,2.0127,1.77678
3.85675,0,75.3178,0,2.0127,-1.77681,2.0127,1.77681
3.85662,0,75.328,0,2.01271,-1.77683,2.01271,1.77683
3.85648,0,75.3381,0,2.01271,-1.77686,2.01271,1.77686
3.85634,0,75.3482,0,2.01272,-1.77688,2.01272,1.77688
3.85621,0,75.3583,0,2.01272,-1.77691,2.01272,1.77691
3.85607,0,75.3685,0,2.01273,-1.77693,2.01273,1.77693
3.85594,0,75.3786,0,2.01274,-1.77696,2.01274,1.77696
3.8558,0,75.3887,0,2.01274,-1.77698,2.01274,1.77698
3.85566,0,75.3988,0,2.01275,-1.77701,2.01275,1.77701
3.85553,0,75.409,0,2.01275,-1.77703,2.01275,1.77703
3.85539,0,75.4191,0,2.01276,-1.77706,2.01276,1.77706
3.85526,0,75.4292,0,2.01276,-1.77708,2.01276,1.77708
3.85512,0,75.4393,0,2.01277,-1.77711,2.01277,1.77711
3.85499,0,75.4495,0,2.01277,-1.77713,2.01277,1.77713
3.85485,0,75.4596,0,2.01278,-1.77716,2.01278,1.77716
3.85471,0,75.4697,0,2.01279,-1.77718,2.01279,1.77718
3.85458,0,75.4798,0,2.01279,-1.77721,2.01279,1.77721
3.85444,0,75.49,0,2.0128,-1.77723,2.0128,1.77723
3.85431,0,75.5001,0,2.0128,-1.77726,2.0128,1.77726
3.85417,0,75.5102,0,2.01281,-1.77728,2.01281,1.77728
3.85404,0,75.5203,0,2.01281,-1.77731,2.01281,1.77731
3.8539,0,75.5305,0,2.01282,-1.77733,2.01282,1.77733
3.85377,0,75.5406,0,2.01282,-1.77736,2.01282,1.77736
3.85363,0,75.5507,0,2.01283,-1.77738,2.01283,1.77738
3.8535,0,75.5608,0,2.01284,-1.77741,2.01284,1.77741
3.85336,0,75.571,0,2.01284,-1.77743,2.01284,1.77743
3.85323,0,75.5811,0,2.01285,-1.77746,2.01285,1.77746
3.85309,0,75.5912,0,2.01285,-1.77748,2.01285,1.77748
3.85296,0,75.6013,0,2.01286,-1.77751,2.01286,1.77751
3.85282,0,75.6115,0,2.01286,-1.77753,2.01286,1.77753
3.85269,0,75.6216,0,2.01287,-1.77756,2.01287,1.77756
3.85255,0,75.6317,0,2.01287,-1.77758,2.01287,1.77758
3.85242,0,75.6418,0,2.01288,-1.77761,2.01288,1.77761
3.85228,0,75.6519,0,2.01289,-1.77763,2.01289,1.77763
3.85215,0,75.6621,0,2.01289,-1.77766,2.01289,1.77766
3.85201,0,75.6722,0,2.0129,-1.77768,2.0129,1.77768
3.85188,0,75.6823,0,2.0129,-1.77771,2.0129,1.77771
3.85174,0,75.6924,0,2.01291,-1.77773,2.01291,1.77773
3.85161,0,75.7026,0,2.01291,-1.77776,2.01291,1.77776
3.85147,0,75.7127,0,2.01292,-1.77778,2.01292,1.77778
3.85134,0,75.7228,0,2.01292,-1.77781,2.01292,1.77781
3.8512,0,75.7329,0,2.01293,-1.77783,2.01293,1.77783
3.85107,0,75.7431,0,2.01293,-1.77786,2.01293,1.77786
3.85093,0,75.7532,0,2.01294,-1.77788,2.01294,1.77788
3.8508,0,75.7633,0,2.01295,-1.77791,2.01295,1.77791
3.85067,0,75.7734,0,2.01295,-1.77793,2.01295,1.77793
3.85053,0,75.7836,0,2.01296,-1.77796,2.01296,1.77796
3.8504,0,75.7937,0,2.01296,-1.77798,2.01296,1.77798
3.85026,0,75.8038,0,2.01297,-1.77801,2.01297,1.77801
3.85013,0,75.8139,0,2.01297,-1.77803,2.01297,1.77803
3.85,0,75.824,0,2.01298,-1.77806,2.01298,1.77806
3.84986,0,75.8342,0,2.01298,-1.77808,2.01298,1.77808
3.84973,0,75.8443,0,2.01299,-1.77811,2.01299,1.77811
3.84959,0,75.8544,0,2.01299,-1.77813,2.01299,1.77813
3.84946,0,75.8645,0,2.013,-1.77816,2.013,1.77816
3.84933,0,75.8747,0,2.01301,-1.77818,2.01301,1.77818
3.84919,0,75.8848,0,2.01301,-1.77821,2.01301,1.77821
3.84906,0,75.8949,0,2.01302,-1.77823,2.01302,1.77823
3.84892,0,75.905,0,2.01302,-1.77826,2.01302,1.77826
3.84879,0,75.9152,0,2.01303,-1.77828,2.01303,1.77828
3.84866,0,75.9253,0,2.01303,-1.7783,2.01303,1.7783
3.84852,0,75.9354,0,2.01304,-1.77833,2.01304,1.77833
3.84839,0,75.9455,0,2.01304,-1.77835,2.01304,1.77835
3.84826,0,75.9556,0,2.01305,-1.77838,2.01305,1.77838
3.84812,0,75.9658,0,2.01305,-1.7784,2.01305,1.7784
3.84799,0,75.9759,0,2.01306,-1.77843,2.01306,1.77843
3.84785,0,75.986,0,2.01306,-1.77845,2.01306,1.77845
3.84772,0,75.9961,0,2.01307,-1.77848,2.01307,1.77848
3.84759,0,76.0063,0,2.01308,-1.7785,2.01308,1.7785
3.84745,0,76.0164,0,2.01308,-1.77853,2.01308,1.77853
3.84732,0,76.0265,0,2.01309,-1.77855,2.01309,1.77855
3.84719,0,76.0366,0,2.01309,-1.77858,2.01309,1.77858
3.84705,0,76.0468,0,2.0131,-1.7786,2.0131,1.7786
3.84692,0,76.0569,0,2.0131,-1.77863,2.0131,1.77863
3.84679,0,76.067,0,2.01311,-1.77865,2.01311,1.77865
3.84666,0,76.0771,0,2.01311,-1.77868,2.01311,1.77868
3.84652,0,76.0872,0,2.01312,-1.7787,2.01312,1.7787
3.84639,0,76.0974,0,2.01312,-1.77873,2.01312,1.77873
3.84626,0,76.1075,0,2.01313,-1.77875,2.01313,1.77875
3.84612,0,76.1176,0,2.01314,-1.77878,2.01314,1.77878
3.84599,0,76.1277,0,2.01314,-1.7788,2.01314,1.7788
3.84586,0,76.1379,0,2.01315,-1.77882,2.01315,1.77882
3.84572,0,76.148,0,2.01315,-1.77885,2.01315,1.77885
3.84559,0,76.1581,0,2.01316,-1.77887,2.01316,1.77887
3.84546,0,76.1682,0,2.01316,-1.7789,2.01316,1.7789
3.84533,0,76.1783,0,2.01317,-1.77892,2.01317,1.77892
3.84519,0,76.1885,0,2.01317,-1.77895,2.01317,1.77895
3.84506,0,76.1986,0,2.01318,-1.77897,2.01318,1.77897
3.84493,0,76.2087,0,2.01318,-1.779,2.01318,1.779
3.8448,0,76.2188,0,2.01319,-1.77902,2.01319,1.77902
3.84466,0,76.2289,0,2.01319,-1.77905,2.01319,1.77905
3.84453,0,76.2391,0,2.0132,-1.77907,2.0132,1.77907
3.8444,0,76.2492,0,2.0132,-1.7791,2.0132,1.7791
3.84427,0,76.2593,0,2.01321,-1.77912,2.01321,1.77912
3.84413,0,76.2694,0,2.01322,-1.77915,2.01322,1.77915
3.844,0,76.2796,0,2.01322,-1.77917,2.01322,1.77917
3.84387,0,76.2897,0,2.01323,-1.77919,2.01323,1.77919
3.84374,0,76.2998,0,2.01323,-1.77922,2.01323,1.77922
3.8436,0,76.3099,0,2.01324,-1.77924,2.01324,1.77924
3.84347,0,76.32,0,2.01324,-1.77927,2.01324,1.77927
3.84334,0,76.3302,0,2.01325,-1.77929,2.01325,1.77929
3.84321,0,76.3403,0,2.01325,-1.77932,2.01325,1.77932
3.84308,0,76.3504,0,2.01326,-1.77934,2.01326,1.77934
3.84294,0,76.3605,0,2.01326,-1.77937,2.01326,1.77937
3.84281,0,76.3707,0,2.01327,-1.77939,2.01327,1.77939
3.84268,0,76.3808,0,2.01327,-1.77942,2.01327,1.77942
3.84255,0,76.3909,0,2.01328,-1.77944,2.01328,1.77944
3.84242,0,76.401,0,2.01328,-1.77947,2.01328,1.77947
3.84228,0,76.4111,0,2.01329,-1.77949,2.01329,1.77949
3.84215,0,76.4213,0,2.0133,-1.77951,2.0133,1.77951
3.84202,0,76.4314,0,2.0133,-1.77954,2.0133,1.77954
3.84189,0,76.4415,0,2.01331,-1.77956,2.01331,1.77956
3.84176,0,76.4516,0,2.01331,-1.77959,2.01331,1.77959
3.84163,0,76.4617,0,2.01332,-1.77961,2.01332,1.77961
3.84149,0,76.4719,0,2.01332,-1.77964,2.01332,1.77964
3.84136,0,76.482,0,2.01333,-1.77966,2.01333,1.77966
3.84123,0,76.4921,0,2.01333,-1.77969,2.01333,1.77969
3.8411,0,76.5022,0,2.01334,-1.77971,2.01334,1.77971
3.84097,0,76.5123,0,2.01334,-1.77974,2.01334,1.77974
3.84084,0,76.5225,0,2.01335,-1.77976,2.01335,1.77976
3.84071,0,76.5326,0,2.01335,-1.77978,2.01335,1.77978
3.84057,0,76.5427,0,2.01336,-1.77981,2.01336,1.77981
3.84044,0,76.5528,0,2.01336,-1.77983,2.01336,1.77983
3.84031,0,76.563,0,2.01337,-1.77986,2.01337,1.77986
3.84018,0,76.5731,0,2.01337,-1.77988,2.01337,1.77988
3.84005,0,76.5832,0,2.01338,-1.77991,2.01338,1.77991
3.83992,0,76.5933,0,2.01338,-1.77993,2.01338,1.77993
3.83979,0,76.6034,0,2.01339,-1.77996,2.01339,1.77996
3.83966,0,76.6136,0,2.0134,-1.77998,2.0134,1.77998
3.83953,0,76.6237,0,2.0134,-1.78,2.0134,1.78
3.83939,0,76.6338,0,2.01341,-1.78003,2.01341,1.78003
3.83926,0,76.6439,0,2.01341,-1.78005,2.01341,1.78005
3.83913,0,76.654,0,2.01342,-1.78008,2.01342,1.78008
3.839,0,76.6642,0,2.01342,-1.7801,2.01342,1.7801
3.83887,0,76.6743,0,2.01343,-1.78013,2.01343,1.78013
3.83874,0,76.6844,0,2.01343,-1.78015,2.01343,1.78015
3.83861,0,76.6945,0,2.01344,-1.78018,2.01344,1.78018
3.83848,0,76.7046,0,2.01344,-1.7802,2.01344,1.7802
3.83835,0,76.7148,0,2.01345,-1.78022,2.01345,1.78022
3.83822,0,76.7249,0,2.01345,-1.78025,2.01345,1.78025
3.83809,0,76.735,0,2.01346,-1.78027,2.01346,1.78027
3.83796,0,76.7451,0,2.01346,-1.7803,2.01346,1.7803
3.83783,0,76.7552,0,2.01347,-1.78032,2.01347,1.78032
3.8377,0,76.7654,0,2.01347,-1.78035,2.01347,1.78035
3.83757,0,76.7755,0,2.01348,-1.78037,2.01348,1.78037
3.83743,0,76.7856,0,2.01348,-1.7804,2.01348,1.7804
3.8373,0,76.7957,0,2.01349,-1.78042,2.01349,1.78042
3.83717,0,76.8058,0,2.01349,-1.78044,2.01349,1.78044
3.83704,0,76.816,0,2.0135,-1.78047,2.0135,1.78047
3.83691,0,76.8261,0,2.0135,-1.78049,2.0135,1.78049
3.83678,0,76.8362,0,2.01351,-1.78052,2.01351,1.78052
3.83665,0,76.8463,0,2.01351,-1.78054,2.01351,1.78054
3.83652,0,76.8564,0,2.01352,-1.78057,2.01352,1.78057
3.83639,0,76.8666,0,2.01353,-1.78059,2.01353,1.78059
3.83626,0,76.8767,0,2.01353,-1.78061,2.01353,1.78061
3.83613,0,76.8868,0,2.01354,-1.78064,2.01354,1.78064
3.836,0,76.8969,0,2.01354,-1.78066,2.01354,1.78066
3.83587,0,76.907,0,2.01355,-1.78069,2.01355,1.78069
3.83574,0,76.9172,0,2.01355,-1.78071,2.01355,1.78071
3.83561,0,76.9273,0,2.01356,-1.78074,2.01356,1.78074
3.83548,0,76.9374,0,2.01356,-1.78076,2.01356,1.78076
3.83535,0,76.9475,0,2.01357,-1.78079,2.01357,1.78079
3.83522,0,76.9576,0,2.01357,-1.78081,2.01357,1.78081
3.8351,0,76.9678,0,2.01358,-1.78083,2.01358,1.78083
3.83497,0,76.9779,0,2.01358,-1.78086,2.01358,1.78086
3.83484,0,76.988,0,2.01359,-1.78088,2.01359,1.78088
3.83471,0,76.9981,0,2.01359,-1.78091,2.01359,1.78091
3.83458,0,77.0082,0,2.0136,-1.78093,2.0136,1.78093
3.83445,0,77.0183,0,2.0136,-1.78096,2.0136,1.78096
3.83432,0,77.0285,0,2.01361,-1.78098,2.01361,1.78098
3.83419,0,77.0386,0,2.01361,-1.781,2.01361,1.781
3.83406,0,77.0487,0,2.01362,-1.78103,2.01362,1.78103
3.83393,0,77.0588,0,2.01362,-1.78105,2.01362,1.78105
3.8338,0,77.0689,0,2.01363,-1.78108,2.01363,1.78108
3.83367,0,77.0791,0,2.01363,-1.7811,2.01363,1.7811
3.83354,0,77.0892,0,2.01364,-1.78113,2.01364,1.78113
3.83341,0,77.0993,0,2.01364,-1.78115,2.01364,1.78115
3.83328,0,77.1094,0,2.01365,-1.78117,2.01365,1.78117
3.83315,0,77.1195,0,2.01365,-1.7812,2.01365,1.7812
3.83303,0,77.1297,0,2.01366,-1.78122,2.01366,1.78122
3.8329,0,77.1398,0,2.01366,-1.78125,2.01366,1.78125
3.83277,0,77.1499,0,2.01367,-1.78127,2.01367,1.78127
3.83264,0,77.16,0,2.01367,-1.78129,2.01367,1.78129
3.83251,0,77.1701,0,2.01368,-1.78132,2.01368,1.78132
3.83238,0,77.1802,0,2.01368,-1.78134,2.01368,1.78134
3.83225,0,77.1904,0,2.01369,-1.78137,2.01369,1.78137
3.83212,0,77.2005,0,2.01369,-1.78139,2.01369,1.78139
3.83199,0,77.2106,0,2.0137,-1.78142,2.0137,1.78142
3.83187,0,77.2207,0,2.0137,-1.78144,2.0137,1.78144
3.83174,0,77.2308,0,2.01371,-1.78146,2.01371,1.78146
3.83161,0,77.241,0,2.01372,-1.78149,2.01372,1.78149
3.83148,0,77.2511,0,2.01372,-1.78151,2.01372,1.78151
3.83135,0,77.2612,0,2.01373,-1.78154,2.01373,1.78154
3.83122,0,77.2713,0,2.01373,-1.78156,2.01373,1.78156
3.83109,0,77.2814,0,2.01374,-1.78159,2.01374,1.78159
3.83097,0,77.2916,0,2.01374,-1.78161,2.01374,1.78161
3.83084,0,77.3017,0,2.01375,-1.78163,2.01375,1.78163
3.83071,0,77.3118,0,2.01375,-1.78166,2.01375,1.78166
3.83058,0,77.3219,0,2.01376,-1.78168,2.01376,1.78168
3.83045,0,77.332,0,2.01376,-1.78171,2.01376,1.78171
3.83032,0,77.3421,0,2.01377,-1.78173,2.01377,1.78173
3.8302,0,77.3523,0,2.01377,-1.78175,2.01377,1.78175
3.83007,0,77.3624,0,2.01378,-1.78178,2.01378,1.78178
3.82994,0,77.3725,0,2.01378,-1.7818,2.01378,1.7818
3.82981,0,77.3826,0,2.01379,-1.78183,2.01379,1.78183
3.82968,0,77.3927,0,2.01379,-1.78185,2.01379,1.78185
3.82956,0,77.4029,0,2.0138,-1.78187,2.0138,1.78187
3.82943,0,77.413,0,2.0138,-1.7819,2.0138,1.7819
3.8293,0,77.4231,0,2.01381,-1.78192,2.01381,1.78192
3.82917,0,77.4332,0,2.01381,-1.78195,2.01381,1.78195
3.82904,0,77.4433,0,2.01382,-1.78197,2.01382,1.78197
3.82892,0,77.4534,0,2.01382,-1.782,2.01382,1.782
3.82879,0,77.4636,0,2.01383,-1.78202,2.01383,1.78202
3.82866,0,77.4737,0,2.01383,-1.78204,2.01383,1.78204
3.82853,0,77.4838,0,2.01384,-1.78207,2.01384,1.78207
3.82841,0,77.4939,0,2.01384,-1.78209,2.01384,1.78209
3.82828,0,77.504,0,2.01385,-1.78212,2.01385,1.78212
3.82815,0,77.5141,0,2.01385,-1.78214,2.01385,1.78214
3.82802,0,77.5243,0,2.01386,-1.78216,2.01386,1.78216
3.8279,0,77.5344,0,2.01386,-1.78219,2.01386,1.78219
3.82777,0,77.5445,0,2.01387,-1.78221,2.01387,1.78221
3.82764,0,77.5546,0,2.01387,-1.78224,2.01387,1.78224
3.82751,0,77.5647,0,2.01388,-1.78226,2.01388,1.78226
3.82739,0,77.5749,0,2.01388,-1.78228,2.01388,1.78228
3.82726,0,77.585,0,2.01389,-1.78231,2.01389,1.78231
3.82713,0,77.5951,0,2.01389,-1.78233,2.01389,1.78233
3.827,0,77.6052,0,2.0139,-1.78236,2.0139,1.78236
3.82688,0,77.6153,0,2.0139,-1.78238,2.0139,1.78238
3.82675,0,77.6254,0,2.01391,-1.7824,2.01391,1.7824
3.82662,0,77.6356,0,2.01391,-1.78243,2.01391,1.78243
3.82649,0,77.6457,0,2.01392,-1.78245,2.01392,1.78245
3.82637,0,77.6558,0,2.01392,-1.78248,2.01392,1.78248
3.82624,0,77.6659,0,2.01393,-1.7825,2.01393,1.7825
3.82611,0,77.676,0,2.01393,-1.78252,2.01393,1.78252
3.82599,0,77.6861,0,2.01394,-1.78255,2.01394,1.78255
3.82586,0,77.6963,0,2.01394,-1.78257,2.01394,1.78257
3.82573,0,77.7064,0,2.01395,-1.7826,2.01395,1.7826
3.82561,0,77.7165,0,2.01395,-1.78262,2.01395,1.78262
3.82548,0,77.7266,0,2.01396,-1.78264,2.01396,1.78264
3.82535,0,77.7367,0,2.01396,-1.78267,2.01396,1.78267
3.82523,0,77.7468,0,2.01397,-1.78269,2.01397,1.78269
3.8251,0,77.757,0,2.01397,-1.78272,2.01397,1.78272
3.82497,0,77.7671,0,2.01398,-1.78274,2.01398,1.78274
3.82485,0,77.7772,0,2.01398,-1.78276,2.01398,1.78276
3.82472,0,77.7873,0,2.01399,-1.78279,2.01399,1.78279
3.82459,0,77.7974,0,2.01399,-1.78281,2.01399,1.78281
3.82447,0,77.8075,0,2.014,-1.78283,2.014,1.78283
3.82434,0,77.8177,0,2.014,-1.78286,2.014,1.78286
3.82421,0,77.8278,0,2.01401,-1.78288,2.01401,1.78288
3.82409,0,77.8379,0,2.01401,-1.78291,2.01401,1.78291
3.82396,0,77.848,0,2.01402,-1.78293,2.01402,1.78293
3.82383,0,77.8581,0,2.01402,-1.78295,2.01402,1.78295
3.82371,0,77.8682,0,2.01403,-1.78298,2.01403,1.78298
3.82358,0,77.8784,0,2.01403,-1.783,2.01403,1.783
3.82346,0,77.8885,0,2.01404,-1.78303,2.01404,1.78303
3.82333,0,77.8986,0,2.01404,-1.78305,2.01404,1.78305
3.8232,0,77.9087,0,2.01404,-1.78307,2.01404,1.78307
3.82308,0,77.9188,0,2.01405,-1.7831,2.01405,1.7831
3.82295,0,77.9289,0,2.01405,-1.78312,2.01405,1.78312
3.82282,0,77.9391,0,2.01406,-1.78315,2.01406,1.78315
3.8227,0,77.9492,0,2.01406,-1.78317,2.01406,1.78317
3.82257,0,77.9593,0,2.01407,-1.78319,2.01407,1.78319
3.82245,0,77.9694,0,2.01407,-1.78322,2.01407,1.78322
3.82232,0,77.9795,0,2.01408,-1.78324,2.01408,1.78324
3.8222,0,77.9896,0,2.01408,-1.78326,2.01408,1.78326
3.82207,0,77.9998,0,2.01409,-1.78329,2.01409,1.78329
3.82194,0,78.0099,0,2.01409,-1.78331,2.01409,1.78331
3.82182,0,78.02,0,2.0141,-1.78334,2.0141,1.78334
3.82169,0,78.0301,0,2.0141,-1.78336,2.0141,1.78336
3.82157,0,78.0402,0,2.01411,-1.78338,2.01411,1.78338
3.82144,0,78.0503,0,2.01411,-1.78341,2.01411,1.78341
3.82132,0,78.0604,0,2.01412,-1.78343,2.01412,1.78343
3.82119,0,78.0706,0,2.01412,-1.78346,2.01412,1.78346
3.82106,0,78.0807,0,2.01413,-1.78348,2.01413,1.78348
3.82094,0,78.0908,0,2.01413,-1.7835,2.01413,1.7835
3.82081,0,78.1009,0,2.01414,-1.78353,2.01414,1.78353
3.82069,0,78.111,0,2.01414,-1.78355,2.01414,1.78355
3.82056,0,78.1211,0,2.01415,-1.78357,2.01415,1.78357
3.82044,0,78.1313,0,2.01415,-1.7836,2.01415,1.7836
3.82031,0,78.1414,0,2.01416,-1.78362,2.01416,1.78362
3.82019,0,78.1515,0,2.01416,-1.78365,2.01416,1.78365
3.82006,0,78.1616,0,2.01417,-1.78367,2.01417,1.78367
3.81994,0,78.1717,0,2.01417,-1.78369,2.01417,1.78369
3.81981,0,78.1818,0,2.01418,-1.78372,2.01418,1.78372
3.81969,0,78.192,0,2.01418,-1.78374,2.01418,1.78374
3.81956,0,78.2021,0,2.01419,-1.78376,2.01419,1.78376
3.81944,0,78.2122,0,2.01419,-1.78379,2.01419,1.78379
3.81931,0,78.2223,0,2.0142,-1.78381,2.0142,1.78381
3.81919,0,78.2324,0,2.0142,-1.78384,2.0142,1.78384
3.81906,0,78.2425,0,2.01421,-1.78386,2.01421,1.78386
3.81894,0,78.2526,0,2.01421,-1.78388,2.01421,1.78388
3.81881,0,78.2628,0,2.01422,-1.78391,2.01422,1.78391
3.81869,0,78.2729,0,2.01422,-1.78393,2.01422,1.78393
3.81856,0,78.283,0,2.01423,-1.78395,2.01423,1.78395
3.81844,0,78.2931,0,2.01423,-1.78398,2.01423,1.78398
3.81831,0,78.3032,0,2.01423,-1.784,2.01423,1.784
3.81819,0,78.3133,0,2.01424,-1.78402,2.01424,1.78402
3.81806,0,78.3234,0,2.01424,-1.78405,2.01424,1.78405
3.81794,0,78.3336,0,2.01425,-1.78407,2.01425,1.78407
3.81781,0,78.3437,0,2.01425,-1.7841,2.01425,1.7841
3.81769,0,78.3538,0,2.01426,-1.78412,2.01426,1.78412
3.81756,0,78.3639,0,2.01426,-1.78414,2.01426,1.78414
3.81744,0,78.374,0,2.01427,-1.78417,2.01427,1.78417
3.81732,0,78.3841,0,2.01427,-1.78419,2.01427,1.78419
3.81719,0,78.3943,0,2.01428,-1.78421,2.01428,1.78421
3.81707,0,78.4044,0,2.01428,-1.78424,2.01428,1.78424
3.81694,0,78.4145,0,2.01429,-1.78426,2.01429,1.78426
3.81682,0,78.4246,0,2.01429,-1.78428,2.01429,1.78428
3.81669,0,78.4347,0,2.0143,-1.78431,2.0143,1.78431
3.81657,0,78.4448,0,2.0143,-1.78433,2.0143,1.78433
3.81645,0,78.4549,0,2.01431,-1.78436,2.01431,1.78436
3.81632,0,78.4651,0,2.01431,-1.78438,2.01431,1.78438
3.8162,0,78.4752,0,2.01432,-1.7844,2.01432,1.7844
3.81607,0,78.4853,0,2.01432,-1.78443,2.01432,1.78443
3.81595,0,78.4954,0,2.01433,-1.78445,2.01433,1.78445
3.81583,0,78.5055,0,2.01433,-1.78447,2.01433,1.78447
3.8157,0,78.5156,0,2.01434,-1.7845,2.01434,1.7845
3.81558,0,78.5257,0,2.01434,-1.78452,2.01434,1.78452
3.81545,0,78.5359,0,2.01434,-1.78454,2.01434,1.78454
3.81533,0,78.546,0,2.01435,-1.78457,2.01435,1.78457
3.81521,0,78.5561,0,2.01435,-1.78459,2.01435,1.78459
3.81508,0,78.5662,0,2.01436,-1.78462,2.01436,1.78462
3.81496,0,78.5763,0,2.01436,-1.78464,2.01436,1.78464
3.81483,0,78.5864,0,2.01437,-1.78466,2.01437,1.78466
3.81471,0,78.5965,0,2.01437,-1.78469,2.01437,1.78469
3.81459,0,78.6067,0,2.01438,-1.78471,2.01438,1.78471
3.81446,0,78.6168,0,2.01438,-1.78473,2.01438,1.78473
3.81434,0,78.6269,0,2.01439,-1.78476,2.01439,1.78476
3.81422,0,78.637,0,2.01439,-1.78478,2.01439,1.78478
3.81409,0,78.6471,0,2.0144,-1.7848,2.0144,1.7848
3.81397,0,78.6572,0,2.0144,-1.78483,2.0144,1.78483
3.81385,0,78.6673,0,2.01441,-1.78485,2.01441,1.78485
3.81372,0,78.6775,0,2.01441,-1.78487,2.01441,1.78487
3.8136,0,78.6876,0,2.01442,-1.7849,2.01442,1.7849
3.81348,0,78.6977,0,2.01442,-1.78492,2.01442,1.78492
3.81335,0,78.7078,0,2.01443,-1.78494,2.01443,1.78494
3.81323,0,78.7179,0,2.01443,-1.78497,2.01443,1.78497
3.81311,0,78.728,0,2.01444,-1.78499,2.01444,1.78499
3.81298,0,78.7381,0,2.01444,-1.78502,2.01444,1.78502
3.81286,0,78.7483,0,2.01444,-1.78504,2.01444,1.78504
3.81274,0,78.7584,0,2.01445,-1.78506,2.01445,1.78506
3.81261,0,78.7685,0,2.01445,-1.78509,2.01445,1.78509
3.81249,0,78.7786,0,2.01446,-1.78511,2.01446,1.78511
3.81237,0,78.7887,0,2.01446,-1.78513,2.01446,1.78513
3.81225,0,78.7988,0,2.01447,-1.78516,2.01447,1.78516
3.81212,0,78.8089,0,2.01447,-1.78518,2.01447,1.78518
3.812,0,78.819,0,2.01448,-1.7852,2.01448,1.7852
3.81188,0,78.8292,0,2.01448,-1.78523,2.01448,1.78523
3.81175,0,78.8393,0,2.01449,-1.78525,2.01449,1.78525
3.81163,0,78.8494,0,2.01449,-1.78527,2.01449,1.78527
3.81151,0,78.8595,0,2.0145,-1.7853,2.0145,1.7853
3.81139,0,78.8696,0,2.0145,-1.78532,2.0145,1.78532
3.81126,0,78.8797,0,2.01451,-1.78534,2.01451,1.78534
3.81114,0,78.8898,0,2.01451,-1.78537,2.01451,1.78537
3.81102,0,78.9,0,2.01451,-1.78539,2.01451,1.78539
3.8109,0,78.9101,0,2.01452,-1.78541,2.01452,1.78541
3.81077,0,78.9202,0,2.01452,-1.78544,2.01452,1.78544
3.81065,0,78.9303,0,2.01453,-1.78546,2.01453,1.78546
3.81053,0,78.9404,0,2.01453,-1.78548,2.01453,1.78548
3.81041,0,78.9505,0,2.01454,-1.78551,2.01454,1.78551
3.81028,0,78.9606,0,2.01454,-1.78553,2.01454,1.78553
3.81016,0,78.9707,0,2.01455,-1.78555,2.01455,1.78555
3.81004,0,78.9809,0,2.01455,-1.78558,2.01455,1.78558
3.80992,0,78.991,0,2.01456,-1.7856,2.01456,1.7856
3.80979,0,79.0011,0,2.01456,-1.78562,2.01456,1.78562
3.80967,0,79.0112,0,2.01457,-1.78565,2.01457,1.78565
3.80955,0,79.0213,0,2.01457,-1.78567,2.01457,1.78567
3.80943,0,79.0314,0,2.01458,-1.78569,2.01458,1.78569
3.80931,0,79.0415,0,2.01458,-1.78572,2.01458,1.78572
3.80918,0,79.0516,0,2.01458,-1.78574,2.01458,1.78574
3.80906,0,79.0618,0,2.01459,-1.78576,2.01459,1.78576
3.80894,0,79.0719,0,2.01459,-1.78579,2.01459,1.78579
3.80882,0,79.082,0,2.0146,-1.78581,2.0146,1.78581
3.8087,0,79.0921,0,2.0146,-1.78583,2.0146,1.78583
3.80857,0,79.1022,0,2.01461,-1.78586,2.01461,1.78586
3.80845,0,79.1123,0,2.01461,-1.78588,2.01461,1.78588
3.80833,0,79.1224,0,2.01462,-1.7859,2.01462,1.7859
3.80821,0,79.1325,0,2.01462,-1.78593,2.01462,1.78593
3.80809,0,79.1427,0,2.01463,-1.78595,2.01463,1.78595
3.80796,0,79.1528,0,2.01463,-1.78597,2.01463,1.78597
3.80784,0,79.1629,0,2.01464,-1.786,2.01464,1.786
3.80772,0,79.173,0,2.01464,-1.78602,2.01464,1.78602
3.8076,0,79.1831,0,2.01464,-1.78604,2.01464,1.78604
3.80748,0,79.1932,0,2.01465,-1.78607,2.01465,1.78607
3.80736,0,79.2033,0,2.01465,-1.78609,2.01465,1.78609
3.80724,0,79.2134,0,2.01466,-1.78611,2.01466,1.78611
3.80711,0,79.2236,0,2.01466,-1.78614,2.01466,1.78614
3.80699,0,79.2337,0,2.01467,-1.78616,2.01467,1.78616
3.80687,0,79.2438,0,2.01467,-1.78618,2.01467,1.78618
3.80675,0,79.2539,0,2.01468,-1.78621,2.01468,1.78621
3.80663,0,79.264,0,2.01468,-1.78623,2.01468,1.78623
3.80651,0,79.2741,0,2.01469,-1.78625,2.01469,1.78625
3.80639,0,79.2842,0,2.01469,-1.78628,2.01469,1.78628
3.80626,0,79.2943,0,2.0147,-1.7863,2.0147,1.7863
3.80614,0,79.3045,0,2.0147,-1.78632,2.0147,1.78632
3.80602,0,79.3146,0,2.0147,-1.78635,2.0147,1.78635
3.8059,0,79.3247,0,2.01471,-1.78637,2.01471,1.78637
3.80578,0,79.3348,0,2.01471,-1.78639,2.01471,1.78639
3.80566,0,79.3449,0,2.01472,-1.78642,2.01472,1.78642
3.80554,0,79.355,0,2.01472,-1.78644,2.01472,1.78644
3.80542,0,79.3651,0,2.01473,-1.78646,2.01473,1.78646
3.8053,0,79.3752,0,2.01473,-1.78649,2.01473,1.78649
3.80518,0,79.3854,0,2.01474,-1.78651,2.01474,1.78651
3.80505,0,79.3955,0,2.01474,-1.78653,2.01474,1.78653
3.80493,0,79.4056,0,2.01475,-1.78656,2.01475,1.78656
3.80481,0,79.4157,0,2.01475,-1.78658,2.01475,1.78658
3.80469,0,79.4258,0,2.01476,-1.7866,2.01476,1.7866
3.80457,0,79.4359,0,2.01476,-1.78662,2.01476,1.78662
3.80445,0,79.446,0,2.01476,-1.78665,2.01476,1.78665
3.80433,0,79.4561,0,2.01477,-1.78667,2.01477,1.78667
3.80421,0,79.4662,0,2.01477,-1.78669,2.01477,1.78669
3.80409,0,79.4764,0,2.01478,-1.78672,2.01478,1.78672
3.80397,0,79.4865,0,2.01478,-1.78674,2.01478,1.78674
3.80385,0,79.4966,0,2.01479,-1.78676,2.01479,1.78676
3.80373,0,79.5067,0,2.01479,-1.78679,2.01479,1.78679
3.80361,0,79.5168,0,2.0148,-1.78681,2.0148,1.78681
3.80349,0,79.5269,0,2.0148,-1.78683,2.0148,1.78683
3.80337,0,79.537,0,2.0148,-1.78686,2.0148,1.78686
3.80325,0,79.5471,0,2.01481,-1.78688,2.01481,1.78688
3.80313,0,79.5572,0,2.01481,-1.7869,2.01481,1.7869
3.80301,0,79.5674,0,2.01482,-1.78693,2.01482,1.78693
3.80289,0,79.5775,0,2.01482,-1.78695,2.01482,1.78695
3.80276,0,79.5876,0,2.01483,-1.78697,2.01483,1.78697
3.80264,0,79.5977,0,2.01483,-1.78699,2.01483,1.78699
3.80252,0,79.6078,0,2.01484,-1.78702,2.01484,1.78702
3.8024,0,79.6179,0,2.01484,-1.78704,2.01484,1.78704
3.80228,0,79.628,0,2.01485,-1.78706,2.01485,1.78706
3.80216,0,79.6381,0,2.01485,-1.78709,2.01485,1.78709
3.80204,0,79.6482,0,2.01485,-1.78711,2.01485,1.78711
3.80192,0,79.6584,0,2.01486,-1.78713,2.01486,1.78713
3.8018,0,79.6685,0,2.01486,-1.78716,2.01486,1.78716
3.80168,0,79.6786,0,2.01487,-1.78718,2.01487,1.78718
3.80156,0,79.6887,0,2.01487,-1.7872,2.01487,1.7872
3.80145,0,79.6988,0,2.01488,-1.78723,2.01488,1.78723
3.80133,0,79.7089,0,2.01488,-1.78725,2.01488,1.78725
3.80121,0,79.719,0,2.01489,-1.78727,2.01489,1.78727
3.80109,0,79.7291,0,2.01489,-1.78729,2.01489,1.78729
3.80097,0,79.7392,0,2.0149,-1.78732,2.0149,1.78732
3.80085,0,79.7494,0,2.0149,-1.78734,2.0149,1.78734
3.80073,0,79.7595,0,2.0149,-1.78736,2.0149,1.78736
3.80061,0,79.7696,0,2.01491,-1.78739,2.01491,1.78739
3.80049,0,79.7797,0,2.01491,-1.78741,2.01491,1.78741
3.80037,0,79.7898,0,2.01492,-1.78743,2.01492,1.78743
3.80025,0,79.7999,0,2.01492,-1.78746,2.01492,1.78746
3.80013,0,79.81,0,2.01493,-1.78748,2.01493,1.78748
3.80001,0,79.8201,0,2.01493,-1.7875,2.01493,1.7875
3.79989,0,79.8302,0,2.01494,-1.78752,2.01494,1.78752
3.79977,0,79.8403,0,2.01494,-1.78755,2.01494,1.78755
3.79965,0,79.8505,0,2.01494,-1.78757,2.01494,1.78757
3.79953,0,79.8606,0,2.01495,-1.78759,2.01495,1.78759
3.79941,0,79.8707,0,2.01495,-1.78762,2.01495,1.78762
3.79929,0,79.8808,0,2.01496,-1.78764,2.01496,1.78764
3.79917,0,79.8909,0,2.01496,-1.78766,2.01496,1.78766
3.79906,0,79.901,0,2.01497,-1.78769,2.01497,1.78769
3.79894,0,79.9111,0,2.01497,-1.78771,2.01497,1.78771
3.79882,0,79.9212,0,2.01498,-1.78773,2.01498,1.78773
3.7987,0,79.9313,0,2.01498,-1.78775,2.01498,1.78775
3.79858,0,79.9415,0,2.01498,-1.78778,2.01498,1.78778
3.79846,0,79.9516,0,2.01499,-1.7878,2.01499,1.7878
3.79834,0,79.9617,0,2.01499,-1.78782,2.01499,1.78782
3.79822,0,79.9718,0,2.015,-1.78785,2.015,1.78785
3.7981,0,79.9819,0,2.015,-1.78787,2.015,1.78787
3.79799,0,79.992,0,2.01501,-1.78789,2.01501,1.78789
3.79787,0,80.0021,0,2.01501,-1.78791,2.01501,1.78791
3.79775,0,80.0122,0,2.01502,-1.78794,2.01502,1.78794
3.79763,0,80.0223,0,2.01502,-1.78796,2.01502,1.78796
3.79751,0,80.0324,0,2.01502,-1.78798,2.01502,1.78798
3.79739,0,80.0426,0,2.01503,-1.78801,2.01503,1.78801
3.79727,0,80.0527,0,2.01503,-1.78803,2.01503,1.78803
3.79715,0,80.0628,0,2.01504,-1.78805,2.01504,1.78805
3.79704,0,80.0729,0,2.01504,-1.78808,2.01504,1.78808
3.79692,0,80.083,0,2.01505,-1.7881,2.01505,1.7881
3.7968,0,80.0931,0,2.01505,-1.78812,2.01505,1.78812
3.79668,0,80.1032,0,2.01506,-1.78814,2.01506,1.78814
3.79656,0,80.1133,0,2.01506,-1.78817,2.01506,1.78817
3.79644,0,80.1234,0,2.01506,-1.78819,2.01506,1.78819
3.79633,0,80.1335,0,2.01507,-1.78821,2.01507,1.78821
3.79621,0,80.1436,0,2.01507,-1.78824,2.01507,1.78824
3.79609,0,80.1538,0,2.01508,-1.78826,2.01508,1.78826
3.79597,0,80.1639,0,2.01508,-1.78828,2.01508,1.78828
3.79585,0,80.174,0,2.01509,-1.7883,2.01509,1.7883
3.79573,0,80.1841,0,2.01509,-1.78833,2.01509,1.78833
3.79562,0,80.1942,0,2.01509,-1.78835,2.01509,1.78835
3.7955,0,80.2043,0,2.0151,-1.78837,2.0151,1.78837
3.79538,0,80.2144,0,2.0151,-1.7884,2.0151,1.7884
3.79526,0,80.2245,0,2.01511,-1.78842,2.01511,1.78842
3.79514,0,80.2346,0,2.01511,-1.78844,2.01511,1.78844
3.79503,0,80.2447,0,2.01512,-1.78846,2.01512,1.78846
3.79491,0,80.2549,0,2.01512,-1.78849,2.01512,1.78849
3.79479,0,80.265,0,2.01513,-1.78851,2.01513,1.78851
3.79467,0,80.2751,0,2.01513,-1.78853,2.01513,1.78853
3.79455,0,80.2852,0,2.01513,-1.78855,2.01513,1.78855
3.79444,0,80.2953,0,2.01514,-1.78858,2.01514,1.78858
3.79432,0,80.3054,0,2.01514,-1.7886,2.01514,1.7886
3.7942,0,80.3155,0,2.01515,-1.78862,2.01515,1.78862
3.79408,0,80.3256,0,2.01515,-1.78865,2.01515,1.78865
3.79397,0,80.3357,0,2.01516,-1.78867,2.01516,1.78867
3.79385,0,80.3458,0,2.01516,-1.78869,2.01516,1.78869
3.79373,0,80.3559,0,2.01516,-1.78871,2.01516,1.78871
3.79361,0,80.366,0,2.01517,-1.78874,2.01517,1.78874
3.79349,0,80.3762,0,2.01517,-1.78876,2.01517,1.78876
3.79338,0,80.3863,0,2.01518,-1.78878,2.01518,1.78878
3.79326,0,80.3964,0,2.01518,-1.78881,2.01518,1.78881
3.79314,0,80.4065,0,2.01519,-1.78883,2.01519,1.78883
3.79302,0,80.4166,0,2.01519,-1.78885,2.01519,1.78885
3.79291,0,80.4267,0,2.0152,-1.78887,2.0152,1.78887
3.79279,0,80.4368,0,2.0152,-1.7889,2.0152,1.7889
3.79267,0,80.4469,0,2.0152,-1.78892,2.0152,1.78892
3.79256,0,80.457,0,2.01521,-1.78894,2.01521,1.78894
3.79244,0,80.4671,0,2.01521,-1.78896,2.01521,1.78896
3.79232,0,80.4772,0,2.01522,-1.78899,2.01522,1.78899
3.7922,0,80.4874,0,2.01522,-1.78901,2.01522,1.78901
3.79209,0,80.4975,0,2.01523,-1.78903,2.01523,1.78903
3.79197,0,80.5076,0,2.01523,-1.78906,2.01523,1.78906
3.79185,0,80.5177,0,2.01523,-1.78908,2.01523,1.78908
3.79174,0,80.5278,0,2.01524,-1.7891,2.01524,1.7891
3.79162,0,80.5379,0,2.01524,-1.78912,2.01524,1.78912
3.7915,0,80.548,0,2.01525,-1.78915,2.01525,1.78915
3.79138,0,80.5581,0,2.01525,-1.78917,2.01525,1.78917
3.79127,0,80.5682,0,2.01526,-1.78919,2.01526,1.78919
3.79115,0,80.5783,0,2.01526,-1.78921,2.01526,1.78921
3.79103,0,80.5884,0,2.01526,-1.78924,2.01526,1.78924
3.79092,0,80.5985,0,2.01527,-1.78926,2.01527,1.78926
3.7908,0,80.6087,0,2.01527,-1.78928,2.01527,1.78928
3.79068,0,80.6188,0,2.01528,-1.7893,2.01528,1.7893
3.79057,0,80.6289,0,2.01528,-1.78933,2.01528,1.78933
3.79045,0,80.639,0,2.01529,-1.78935,2.01529,1.78935
3.79033,0,80.6491,0,2.01529,-1.78937,2.01529,1.78937
3.79022,0,80.6592,0,2.01529,-1.7894,2.01529,1.7894
3.7901,0,80.6693,0,2.0153,-1.78942,2.0153,1.78942
3.78998,0,80.6794,0,2.0153,-1.78944,2.0153,1.78944
3.78987,0,80.6895,0,2.01531,-1.78946,2.01531,1.78946
3.78975,0,80.6996,0,2.01531,-1.78949,2.01531,1.78949
3.78963,0,80.7097,0,2.01532,-1.78951,2.01532,1.78951
3.78952,0,80.7198,0,2.01532,-1.78953,2.01532,1.78953
3.7894,0,80.73,0,2.01532,-1.78955,2.01532,1.78955
3.78929,0,80.7401,0,2.01533,-1.78958,2.01533,1.78958
3.78917,0,80.7502,0,2.01533,-1.7896,2.01533,1.7896
3.78905,0,80.7603,0,2.01534,-1.78962,2.01534,1.78962
3.78894,0,80.7704,0,2.01534,-1.78964,2.01534,1.78964
3.78882,0,80.7805,0,2.01535,-1.78967,2.01535,1.78967
3.7887,0,80.7906,0,2.01535,-1.78969,2.01535,1.78969
3.78859,0,80.8007,0,2.01535,-1.78971,2.01535,1.78971
3.78847,0,80.8108,0,2.01536,-1.78973,2.01536,1.78973
3.78836,0,80.8209,0,2.01536,-1.78976,2.01536,1.78976
3.78824,0,80.831,0,2.01537,-1.78978,2.01537,1.78978
3.78812,0,80.8411,0,2.01537,-1.7898,2.01537,1.7898
3.78801,0,80.8512,0,2.01538,-1.78982,2.01538,1.78982
3.78789,0,80.8613,0,2.01538,-1.78985,2.01538,1.78985
3.78778,0,80.8715,0,2.01538,-1.78987,2.01538,1.78987
3.78766,0,80.8816,0,2.01539,-1.78989,2.01539,1.78989
3.78754,0,80.8917,0,2.01539,-1.78991,2.01539,1.78991
3.78743,0,80.9018,0,2.0154,-1.78994,2.0154,1.78994
3.78731,0,80.9119,0,2.0154,-1.78996,2.0154,1.78996
3.7872,0,80.922,0,2.0154,-1.78998,2.0154,1.78998
3.78708,0,80.9321,0,2.01541,-1.79,2.01541,1.79
3.78697,0,80.9422,0,2.01541,-1.79003,2.01541,1.79003
3.78685,0,80.9523,0,2.01542,-1.79005,2.01542,1.79005
3.78673,0,80.9624,0,2.01542,-1.79007,2.01542,1.79007
3.78662,0,80.9725,0,2.01543,-1.79009,2.01543,1.79009
3.7865,0,80.9826,0,2.01543,-1.79012,2.01543,1.79012
3.78639,0,80.9927,0,2.01543,-1.79014,2.01543,1.79014
3.78627,0,81.0029,0,2.01544,-1.79016,2.01544,1.79016
3.78616,0,81.013,0,2.01544,-1.79018,2.01544,1.79018
3.78604,0,81.0231,0,2.01545,-1.79021,2.01545,1.79021
3.78593,0,81.0332,0,2.01545,-1.79023,2.01545,1.79023
3.78581,0,81.0433,0,2.01546,-1.79025,2.01546,1.79025
3.78569,0,81.0534,0,2.01546,-1.79027,2.01546,1.79027
3.78558,0,81.0635,0,2.01546,-1.7903,2.01546,1.7903
3.78546,0,81.0736,0,2.01547,-1.79032,2.01547,1.79032
3.78535,0,81.0837,0,2.01547,-1.79034,2.01547,1.79034
3.78523,0,81.0938,0,2.01548,-1.79036,2.01548,1.79036
3.78512,0,81.1039,0,2.01548,-1.79039,2.01548,1.79039
3.785,0,81.114,0,2.01548,-1.79041,2.01548,1.79041
3.78489,0,81.1241,0,2.01549,-1.79043,2.01549,1.79043
3.78477,0,81.1342,0,2.01549,-1.79045,2.01549,1.79045
3.78466,0,81.1443,0,2.0155,-1.79048,2.0155,1.79048
3.78454,0,81.1545,0,2.0155,-1.7905,2.0155,1.7905
3.78443,0,81.1646,0,2.01551,-1.79052,2.01551,1.79052
3.78431,0,81.1747,0,2.01551,-1.79054,2.01551,1.79054
3.7842,0,81.1848,0,2.01551,-1.79057,2.01551,1.79057
3.78408,0,81.1949,0,2.01552,-1.79059,2.01552,1.79059
3.78397,0,81.205,0,2.01552,-1.79061,2.01552,1.79061
3.78385,0,81.2151,0,2.01553,-1.79063,2.01553,1.79063
3.78374,0,81.2252,0,2.01553,-1.79066,2.01553,1.79066
3.78362,0,81.2353,0,2.01553,-1.79068,2.01553,1.79068
3.78351,0,81.2454,0,2.01554,-1.7907,2.01554,1.7907
3.78339,0,81.2555,0,2.01554,-1.79072,2.01554,1.79072
3.78328,0,81.2656,0,2.01555,-1.79075,2.01555,1.79075
3.78317,0,81.2757,0,2.01555,-1.79077,2.01555,1.79077
3.78305,0,81.2858,0,2.01556,-1.79079,2.01556,1.79079
3.78294,0,81.2959,0,2.01556,-1.79081,2.01556,1.79081
3.78282,0,81.3061,0,2.01556,-1.79083,2.01556,1.79083
3.78271,0,81.3162,0,2.01557,-1.79086,2.01557,1.79086
3.78259,0,81.3263,0,2.01557,-1.79088,2.01557,1.79088
3.78248,0,81.3364,0,2.01558,-1.7909,2.01558,1.7909
3.78236,0,81.3465,0,2.01558,-1.79092,2.01558,1.79092
3.78225,0,81.3566,0,2.01558,-1.79095,2.01558,1.79095
3.78214,0,81.3667,0,2.01559,-1.79097,2.01559,1.79097
3.78202,0,81.3768,0,2.01559,-1.79099,2.01559,1.79099
3.78191,0,81.3869,0,2.0156,-1.79101,2.0156,1.79101
3.78179,0,81.397,0,2.0156,-1.79104,2.0156,1.79104
3.78168,0,81.4071,0,2.01561,-1.79106,2.01561,1.79106
3.78156,0,81.4172,0,2.01561,-1.79108,2.01561,1.79108
3.78145,0,81.4273,0,2.01561,-1.7911,2.01561,1.7911
3.78134,0,81.4374,0,2.01562,-1.79113,2.01562,1.79113
3.78122,0,81.4475,0,2.01562,-1.79115,2.01562,1.79115
3.78111,0,81.4576,0,2.01563,-1.79117,2.01563,1.79117
3.78099,0,81.4677,0,2.01563,-1.79119,2.01563,1.79119
3.78088,0,81.4779,0,2.01563,-1.79121,2.01563,1.79121
3.78077,0,81.488,0,2.01564,-1.79124,2.01564,1.79124
3.78065,0,81.4981,0,2.01564,-1.79126,2.01564,1.79126
3.78054,0,81.5082,0,2.01565,-1.79128,2.01565,1.79128
3.78042,0,81.5183,0,2.01565,-1.7913,2.01565,1.7913
3.78031,0,81.5284,0,2.01565,-1.79133,2.01565,1.79133
3.7802,0,81.5385,0,2.01566,-1.79135,2.01566,1.79135
3.78008,0,81.5486,0,2.01566,-1.79137,2.01566,1.79137
3.77997,0,81.5587,0,2.01567,-1.79139,2.01567,1.79139
3.77986,0,81.5688,0,2.01567,-1.79141,2.01567,1.79141
3.77974,0,81.5789,0,2.01568,-1.79144,2.01568,1.79144
3.77963,0,81.589,0,2.01568,-1.79146,2.01568,1.79146
3.77951,0,81.5991,0,2.01568,-1.79148,2.01568,1.79148
3.7794,0,81.6092,0,2.01569,-1.7915,2.01569,1.7915
3.77929,0,81.6193,0,2.01569,-1.79153,2.01569,1.79153
3.77917,0,81.6294,0,2.0157,-1.79155,2.0157,1.79155
3.77906,0,81.6395,0,2.0157,-1.79157,2.0157,1.79157
3.77895,0,81.6496,0,2.0157,-1.79159,2.0157,1.79159
3.77883,0,81.6598,0,2.01571,-1.79161,2.01571,1.79161
3.77872,0,81.6699,0,2.01571,-1.79164,2.01571,1.79164
3.77861,0,81.68,0,2.01572,-1.79166,2.01572,1.79166
3.77849,0,81.6901,0,2.01572,-1.79168,2.01572,1.79168
3.77838,0,81.7002,0,2.01572,-1.7917,2.01572,1.7917
3.77827,0,81.7103,0,2.01573,-1.79173,2.01573,1.79173
3.77815,0,81.7204,0,2.01573,-1.79175,2.01573,1.79175
3.77804,0,81.7305,0,2.01574,-1.79177,2.01574,1.79177
3.77793,0,81.7406,0,2.01574,-1.79179,2.01574,1.79179
3.77781,0,81.7507,0,2.01574,-1.79181,2.01574,1.79181
3.7777,0,81.7608,0,2.01575,-1.79184,2.01575,1.79184
3.77759,0,81.7709,0,2.01575,-1.79186,2.01575,1.79186
3.77748,0,81.781,0,2.01576,-1.79188,2.01576,1.79188
3.77736,0,81.7911,0,2.01576,-1.7919,2.01576,1.7919
3.77725,0,81.8012,0,2.01576,-1.79192,2.01576,1.79192
3.77714,0,81.8113,0,2.01577,-1.79195,2.01577,1.79195
3.77702,0,81.8214,0,2.01577,-1.79197,2.01577,1.79197
3.77691,0,81.8315,0,2.01578,-1.79199,2.01578,1.79199
3.7768,0,81.8416,0,2.01578,-1.79201,2.01578,1.79201
3.77669,0,81.8517,0,2.01578,-1.79204,2.01578,1.79204
3.77657,0,81.8619,0,2.01579,-1.79206,2.01579,1.79206
3.77646,0,81.872,0,2.01579,-1.79208,2.01579,1.79208
3.77635,0,81.8821,0,2.0158,-1.7921,2.0158,1.7921
3.77623,0,81.8922,0,2.0158,-1.79212,2.0158,1.79212
3.77612,0,81.9023,0,2.0158,-1.79215,2.0158,1.79215
3.77601,0,81.9124,0,2.01581,-1.79217,2.01581,1.79217
3.7759,0,81.9225,0,2.01581,-1.79219,2.01581,1.79219
3.77578,0,81.9326,0,2.01582,-1.79221,2.01582,1.79221
3.77567,0,81.9427,0,2.01582,-1.79223,2.01582,1.79223
3.77556,0,81.9528,0,2.01582,-1.79226,2.01582,1.79226
3.77545,0,81.9629,0,2.01583,-1.79228,2.01583,1.79228
3.77533,0,81.973,0,2.01583,-1.7923,2.01583,1.7923
3.77522,0,81.9831,0,2.01584,-1.79232,2.01584,1.79232
3.77511,0,81.9932,0,2.01584,-1.79234,2.01584,1.79234
3.775,0,82.0033,0,2.01584,-1.79237,2.01584,1.79237
3.77488,0,82.0134,0,2.01585,-1.79239,2.01585,1.79239
3.77477,0,82.0235,0,2.01585,-1.79241,2.01585,1.79241
3.77466,0,82.0336,0,2.01586,-1.79243,2.01586,1.79243
3.77455,0,82.0437,0,2.01586,-1.79246,2.01586,1.79246
3.77444,0,82.0538,0,2.01586,-1.79248,2.01586,1.79248
3.77432,0,82.0639,0,2.01587,-1.7925,2.01587,1.7925
3.77421,0,82.074,0,2.01587,-1.79252,2.01587,1.79252
3.7741,0,82.0841,0,2.01588,-1.79254,2.01588,1.79254
3.77399,0,82.0943,0,2.01588,-1.79257,2.01588,1.79257
3.77388,0,82.1044,0,2.01588,-1.79259,2.01588,1.79259
3.77376,0,82.1145,0,2.01589,-1.79261,2.01589,1.79261
3.77365,0,82.1246,0,2.01589,-1.79263,2.01589,1.79263
3.77354,0,82.1347,0,2.0159,-1.79265,2.0159,1.79265
3.77343,0,82.1448,0,2.0159,-1.79268,2.0159,1.79268
3.77332,0,82.1549,0,2.0159,-1.7927,2.0159,1.7927
3.7732,0,82.165,0,2.01591,-1.79272,2.01591,1.79272
3.77309,0,82.1751,0,2.01591,-1.79274,2.01591,1.79274
3.77298,0,82.1852,0,2.01592,-1.79276,2.01592,1.79276
3.77287,0,82.1953,0,2.01592,-1.79279,2.01592,1.79279
3.77276,0,82.2054,0,2.01592,-1.79281,2.01592,1.79281
3.77264,0,82.2155,0,2.01593,-1.79283,2.01593,1.79283
3.77253,0,82.2256,0,2.01593,-1.79285,2.01593,1.79285
3.77242,0,82.2357,0,2.01594,-1.79287,2.01594,1.79287
3.77231,0,82.2458,0,2.01594,-1.7929,2.01594,1.7929
3.7722,0,82.2559,0,2.01594,-1.79292,2.01594,1.79292
3.77209,0,82.266,0,2.01595,-1.79294,2.01595,1.79294
3.77198,0,82.2761,0,2.01595,-1.79296,2.01595,1.79296
3.77186,0,82.2862,0,2.01596,-1.79298,2.01596,1.79298
3.77175,0,82.2963,0,2.01596,-1.793,2.01596,1.793
3.77164,0,82.3064,0,2.01596,-1.79303,2.01596,1.79303
3.77153,0,82.3165,0,2.01597,-1.79305,2.01597,1.79305
3.77142,0,82.3266,0,2.01597,-1.79307,2.01597,1.79307
3.77131,0,82.3367,0,2.01598,-1.79309,2.01598,1.79309
3.7712,0,82.3468,0,2.01598,-1.79311,2.01598,1.79311
3.77108,0,82.3569,0,2.01598,-1.79314,2.01598,1.79314
3.77097,0,82.3671,0,2.01599,-1.79316,2.01599,1.79316
3.77086,0,82.3772,0,2.01599,-1.79318,2.01599,1.79318
3.77075,0,82.3873,0,2.016,-1.7932,2.016,1.7932
3.77064,0,82.3974,0,2.016,-1.79322,2.016,1.79322
3.77053,0,82.4075,0,2.016,-1.79325,2.016,1.79325
3.77042,0,82.4176,0,2.01601,-1.79327,2.01601,1.79327
3.77031,0,82.4277,0,2.01601,-1.79329,2.01601,1.79329
3.7702,0,82.4378,0,2.01602,-1.79331,2.01602,1.79331
3.77008,0,82.4479,0,2.01602,-1.79333,2.01602,1.79333
3.76997,0,82.458,0,2.01602,-1.79336,2.01602,1.79336
3.76986,0,82.4681,0,2.01603,-1.79338,2.01603,1.79338
3.76975,0,82.4782,0,2.01603,-1.7934,2.01603,1.7934
3.76964,0,82.4883,0,2.01603,-1.79342,2.01603,1.79342
3.76953,0,82.4984,0,2.01604,-1.79344,2.01604,1.79344
3.76942,0,82.5085,0,2.01604,-1.79346,2.01604,1.79346
3.76931,0,82.5186,0,2.01605,-1.79349,2.01605,1.79349
3.7692,0,82.5287,0,2.01605,-1.79351,2.01605,1.79351
3.76909,0,82.5388,0,2.01605,-1.79353,2.01605,1.79353
3.76898,0,82.5489,0,2.01606,-1.79355,2.01606,1.79355
3.76887,0,82.559,0,2.01606,-1.79357,2.01606,1.79357
3.76876,0,82.5691,0,2.01607,-1.7936,2.01607,1.7936
3.76865,0,82.5792,0,2.01607,-1.79362,2.01607,1.79362
3.76853,0,82.5893,0,2.01607,-1.79364,2.01607,1.79364
3.76842,0,82.5994,0,2.01608,-1.79366,2.01608,1.79366
3.76831,0,82.6095,0,2.01608,-1.79368,2.01608,1.79368
3.7682,0,82.6196,0,2.01609,-1.7937,2.01609,1.7937
3.76809,0,82.6297,0,2.01609,-1.79373,2.01609,1.79373
3.76798,0,82.6398,0,2.01609,-1.79375,2.01609,1.79375
3.76787,0,82.6499,0,2.0161,-1.79377,2.0161,1.79377
3.76776,0,82.66,0,2.0161,-1.79379,2.0161,1.79379
3.76765,0,82.6701,0,2.0161,-1.79381,2.0161,1.79381
3.76754,0,82.6802,0,2.01611,-1.79384,2.01611,1.79384
3.76743,0,82.6903,0,2.01611,-1.79386,2.01611,1.79386
3.76732,0,82.7004,0,2.01612,-1.79388,2.01612,1.79388
3.76721,0,82.7105,0,2.01612,-1.7939,2.01612,1.7939
3.7671,0,82.7207,0,2.01612,-1.79392,2.01612,1.79392
3.76699,0,82.7308,0,2.01613,-1.79394,2.01613,1.79394
3.76688,0,82.7409,0,2.01613,-1.79397,2.01613,1.79397
3.76677,0,82.751,0,2.01614,-1.79399,2.01614,1.79399
3.76666,0,82.7611,0,2.01614,-1.79401,2.01614,1.79401
3.76655,0,82.7712,0,2.01614,-1.79403,2.01614,1.79403
3.76644,0,82.7813,0,2.01615,-1.79405,2.01615,1.79405
3.76633,0,82.7914,0,2.01615,-1.79407,2.01615,1.79407
3.76622,0,82.8015,0,2.01615,-1.7941,2.01615,1.7941
3.76611,0,82.8116,0,2.01616,-1.79412,2.01616,1.79412
3.766,0,82.8217,0,2.01616,-1.79414,2.01616,1.79414
3.76589,0,82.8318,0,2.01617,-1.79416,2.01617,1.79416
3.76578,0,82.8419,0,2.01617,-1.79418,2.01617,1.79418
3.76567,0,82.852,0,2.01617,-1.79421,2.01617,1.79421
3.76556,0,82.8621,0,2.01618,-1.79423,2.01618,1.79423
3.76545,0,82.8722,0,2.01618,-1.79425,2.01618,1.79425
3.76534,0,82.8823,0,2.01619,-1.79427,2.01619,1.79427
3.76523,0,82.8924,0,2.01619,-1.79429,2.01619,1.79429
3.76512,0,82.9025,0,2.01619,-1.79431,2.01619,1.79431
3.76501,0,82.9126,0,2.0162,-1.79434,2.0162,1.79434
3.7649,0,82.9227,0,2.0162,-1.79436,2.0162,1.79436
3.76479,0,82.9328,0,2.0162,-1.79438,2.0162,1.79438
3.76469,0,82.9429,0,2.01621,-1.7944,2.01621,1.7944
3.76458,0,82.953,0,2.01621,-1.79442,2.01621,1.79442
3.76447,0,82.9631,0,2.01622,-1.79444,2.01622,1.79444
3.76436,0,82.9732,0,2.01622,-1.79447,2.01622,1.79447
3.76425,0,82.9833,0,2.01622,-1.79449,2.01622,1.79449
3.76414,0,82.9934,0,2.01623,-1.79451,2.01623,1.79451
3.76403,0,83.0035,0,2.01623,-1.79453,2.01623,1.79453
3.76392,0,83.0136,0,2.01624,-1.79455,2.01624,1.79455
3.76381,0,83.0237,0,2.01624,-1.79457,2.01624,1.79457
3.7637,0,83.0338,0,2.01624,-1.7946,2.01624,1.7946
3.76359,0,83.0439,0,2.01625,-1.79462,2.01625,1.79462
3.76348,0,83.054,0,2.01625,-1.79464,2.01625,1.79464
3.76337,0,83.0641,0,2.01625,-1.79466,2.01625,1.79466
3.76326,0,83.0742,0,2.01626,-1.79468,2.01626,1.79468
3.76316,0,83.0843,0,2.01626,-1.7947,2.01626,1.7947
3.76305,0,83.0944,0,2.01627,-1.79472,2.01627,1.79472
3.76294,0,83.1045,0,2.01627,-1.79475,2.01627,1.79475
3.76283,0,83.1146,0,2.01627,-1.79477,2.01627,1.79477
3.76272,0,83.1247,0,2.01628,-1.79479,2.01628,1.79479
3.76261,0,83.1348,0,2.01628,-1.79481,2.01628,1.79481
3.7625,0,83.1449,0,2.01628,-1.79483,2.01628,1.79483
3.76239,0,83.155,0,2.01629,-1.79485,2.01629,1.79485
3.76228,0,83.1651,0,2.01629,-1.79488,2.01629,1.79488
3.76218,0,83.1752,0,2.0163,-1.7949,2.0163,1.7949
3.76207,0,83.1853,0,2.0163,-1.79492,2.0163,1.79492
3.76196,0,83.1954,0,2.0163,-1.79494,2.0163,1.79494
3.76185,0,83.2055,0,2.01631,-1.79496,2.01631,1.79496
3.76174,0,83.2156,0,2.01631,-1.79498,2.01631,1.79498
3.76163,0,83.2257,0,2.01631,-1.79501,2.01631,1.79501
3.76152,0,83.2358,0,2.01632,-1.79503,2.01632,1.79503
3.76141,0,83.2459,0,2.01632,-1.79505,2.01632,1.79505
3.76131,0,83.256,0,2.01633,-1.79507,2.01633,1.79507
3.7612,0,83.2661,0,2.01633,-1.79509,2.01633,1.79509
3.76109,0,83.2762,0,2.01633,-1.79511,2.01633,1.79511
3.76098,0,83.2863,0,2.01634,-1.79513,2.01634,1.79513
3.76087,0,83.2964,0,2.01634,-1.79516,2.01634,1.79516
3.76076,0,83.3065,0,2.01634,-1.79518,2.01634,1.79518
3.76066,0,83.3166,0,2.01635,-1.7952,2.01635,1.7952
3.76055,0,83.3267,0,2.01635,-1.79522,2.01635,1.79522
3.76044,0,83.3368,0,2.01636,-1.79524,2.01636,1.79524
3.76033,0,83.3469,0,2.01636,-1.79526,2.01636,1.79526
3.76022,0,83.3571,0,2.01636,-1.79529,2.01636,1.79529
3.76011,0,83.3672,0,2.01637,-1.79531,2.01637,1.79531
3.76001,0,83.3773,0,2.01637,-1.79533,2.01637,1.79533
3.7599,0,83.3874,0,2.01637,-1.79535,2.01637,1.79535
3.75979,0,83.3975,0,2.01638,-1.79537,2.01638,1.79537
3.75968,0,83.4076,0,2.01638,-1.79539,2.01638,1.79539
3.75957,0,83.4177,0,2.01639,-1.79541,2.01639,1.79541
3.75947,0,83.4278,0,2.01639,-1.79544,2.01639,1.79544
3.75936,0,83.4379,0,2.01639,-1.79546,2.01639,1.79546
3.75925,0,83.448,0,2.0164,-1.79548,2.0164,1.79548
3.75914,0,83.4581,0,2.0164,-1.7955,2.0164,1.7955
3.75903,0,83.4682,0,2.0164,-1.79552,2.0164,1.79552
3.75893,0,83.4783,0,2.01641,-1.79554,2.01641,1.79554
3.75882,0,83.4884,0,2.01641,-1.79556,2.01641,1.79556
3.75871,0,83.4985,0,2.01642,-1.79559,2.01642,1.79559
3.7586,0,83.5086,0,2.01642,-1.79561,2.01642,1.79561
3.75849,0,83.5187,0,2.01642,-1.79563,2.01642,1.79563
3.75839,0,83.5288,0,2.01643,-1.79565,2.01643,1.79565
3.75828,0,83.5389,0,2.01643,-1.79567,2.01643,1.79567
3.75817,0,83.549,0,2.01643,-1.79569,2.01643,1.79569
3.75806,0,83.5591,0,2.01644,-1.79571,2.01644,1.79571
3.75796,0,83.5692,0,2.01644,-1.79574,2.01644,1.79574
3.75785,0,83.5793,0,2.01645,-1.79576,2.01645,1.79576
3.75774,0,83.5894,0,2.01645,-1.79578,2.01645,1.79578
3.75763,0,83.5995,0,2.01645,-1.7958,2.01645,1.7958
3.75753,0,83.6096,0,2.01646,-1.79582,2.01646,1.79582
3.75742,0,83.6197,0,2.01646,-1.79584,2.01646,1.79584
3.75731,0,83.6298,0,2.01646,-1.79586,2.01646,1.79586
3.7572,0,83.6399,0,2.01647,-1.79589,2.01647,1.79589
3.7571,0,83.65,0,2.01647,-1.79591,2.01647,1.79591
3.75699,0,83.6601,0,2.01647,-1.79593,2.01647,1.79593
3.75688,0,83.6702,0,2.01648,-1.79595,2.01648,1.79595
3.75677,0,83.6803,0,2.01648,-1.79597,2.01648,1.79597
3.75667,0,83.6904,0,2.01649,-1.79599,2.01649,1.79599
3.75656,0,83.7005,0,2.01649,-1.79601,2.01649,1.79601
3.75645,0,83.7106,0,2.01649,-1.79604,2.01649,1.79604
3.75635,0,83.7207,0,2.0165,-1.79606,2.0165,1.79606
3.75624,0,83.7308,0,2.0165,-1.79608,2.0165,1.79608
3.75613,0,83.7409,0,2.0165,-1.7961,2.0165,1.7961
3.75602,0,83.751,0,2.01651,-1.79612,2.01651,1.79612
3.75592,0,83.7611,0,2.01651,-1.79614,2.01651,1.79614
3.75581,0,83.7712,0,2.01652,-1.79616,2.01652,1.79616
3.7557,0,83.7813,0,2.01652,-1.79618,2.01652,1.79618
3.7556,0,83.7914,0,2.01652,-1.79621,2.01652,1.79621
3.75549,0,83.8015,0,2.01653,-1.79623,2.01653,1.79623
3.75538,0,83.8116,0,2.01653,-1.79625,2.01653,1.79625
3.75528,0,83.8217,0,2.01653,-1.79627,2.01653,1.79627
3.75517,0,83.8318,0,2.01654,-1.79629,2.01654,1.79629
3.75506,0,83.8419,0,2.01654,-1.79631,2.01654,1.79631
3.75495,0,83.852,0,2.01654,-1.79633,2.01654,1.79633
3.75485,0,83.8621,0,2.01655,-1.79636,2.01655,1.79636
3.75474,0,83.8722,0,2.01655,-1.79638,2.01655,1.79638
3.75463,0,83.8823,0,2.01656,-1.7964,2.01656,1.7964
3.75453,0,83.8924,0,2.01656,-1.79642,2.01656,1.79642
3.75442,0,83.9025,0,2.01656,-1.79644,2.01656,1.79644
3.75431,0,83.9126,0,2.01657,-1.79646,2.01657,1.79646
3.75421,0,83.9227,0,2.01657,-1.79648,2.01657,1.79648
3.7541,0,83.9328,0,2.01657,-1.7965,2.01657,1.7965
3.75399,0,83.9429,0,2.01658,-1.79653,2.01658,1.79653
3.75389,0,83.953,0,2.01658,-1.79655,2.01658,1.79655
3.75378,0,83.963,0,2.01658,-1.79657,2.01658,1.79657
3.75368,0,83.9731,0,2.01659,-1.79659,2.01659,1.79659
3.75357,0,83.9832,0,2.01659,-1.79661,2.01659,1.79661
3.75346,0,83.9933,0,2.0166,-1.79663,2.0166,1.79663
3.75336,0,84.0034,0,2.0166,-1.79665,2.0166,1.79665
3.75325,0,84.0135,0,2.0166,-1.79667,2.0166,1.79667
3.75314,0,84.0236,0,2.01661,-1.7967,2.01661,1.7967
3.75304,0,84.0337,0,2.01661,-1.79672,2.01661,1.79672
3.75293,0,84.0438,0,2.01661,-1.79674,2.01661,1.79674
3.75282,0,84.0539,0,2.01662,-1.79676,2.01662,1.79676
3.75272,0,84.064,0,2.01662,-1.79678,2.01662,1.79678
3.75261,0,84.0741,0,2.01662,-1.7968,2.01662,1.7968
3.75251,0,84.0842,0,2.01663,-1.79682,2.01663,1.79682
3.7524,0,84.0943,0,2.01663,-1.79684,2.01663,1.79684
3.75229,0,84.1044,0,2.01663,-1.79687,2.01663,1.79687
3.75219,0,84.1145,0,2.01664,-1.79689,2.01664,1.79689
3.75208,0,84.1246,0,2.01664,-1.79691,2.01664,1.79691
3.75198,0,84.1347,0,2.01665,-1.79693,2.01665,1.79693
3.75187,0,84.1448,0,2.01665,-1.79695,2.01665,1.79695
3.75176,0,84.1549,0,2.01665,-1.79697,2.01665,1.79697
3.75166,0,84.165,0,2.01666,-1.79699,2.01666,1.79699
3.75155,0,84.1751,0,2.01666,-1.79701,2.01666,1.79701
3.75145,0,84.1852,0,2.01666,-1.79703,2.01666,1.79703
3.75134,0,84.1953,0,2.01667,-1.79706,2.01667,1.79706
3.75123,0,84.2054,0,2.01667,-1.79708,2.01667,1.79708
3.75113,0,84.2155,0,2.01667,-1.7971,2.01667,1.7971
3.75102,0,84.2256,0,2.01668,-1.79712,2.01668,1.79712
3.75092,0,84.2357,0,2.01668,-1.79714,2.01668,1.79714
3.75081,0,84.2458,0,2.01668,-1.79716,2.01668,1.79716
3.75071,0,84.2559,0,2.01669,-1.79718,2.01669,1.79718
3.7506,0,84.266,0,2.01669,-1.7972,2.01669,1.7972
3.7505,0,84.2761,0,2.0167,-1.79722,2.0167,1.79722
3.75039,0,84.2862,0,2.0167,-1.79725,2.0167,1.79725
3.75028,0,84.2963,0,2.0167,-1.79727,2.0167,1.79727
3.75018,0,84.3064,0,2.01671,-1.79729,2.01671,1.79729
3.75007,0,84.3165,0,2.01671,-1.79731,2.01671,1.79731
3.74997,0,84.3266,0,2.01671,-1.79733,2.01671,1.79733
3.74986,0,84.3367,0,2.01672,-1.79735,2.01672,1.79735
3.74976,0,84.3468,0,2.01672,-1.79737,2.01672,1.79737
3.74965,0,84.3569,0,2.01672,-1.79739,2.01672,1.79739
3.74955,0,84.367,0,2.01673,-1.79741,2.01673,1.79741
3.74944,0,84.3771,0,2.01673,-1.79744,2.01673,1.79744
3.74934,0,84.3872,0,2.01673,-1.79746,2.01673,1.79746
3.74923,0,84.3973,0,2.01674,-1.79748,2.01674,1.79748
3.74913,0,84.4074,0,2.01674,-1.7975,2.01674,1.7975
3.74902,0,84.4175,0,2.01675,-1.79752,2.01675,1.79752
3.74891,0,84.4276,0,2.01675,-1.79754,2.01675,1.79754
3.74881,0,84.4377,0,2.01675,-1.79756,2.01675,1.79756
3.7487,0,84.4478,0,2.01676,-1.79758,2.01676,1.79758
3.7486,0,84.4579,0,2.01676,-1.7976,2.01676,1.7976
3.74849,0,84.468,0,2.01676,-1.79763,2.01676,1.79763
3.74839,0,84.4781,0,2.01677,-1.79765,2.01677,1.79765
3.74828,0,84.4882,0,2.01677,-1.79767,2.01677,1.79767
3.74818,0,84.4983,0,2.01677,-1.79769,2.01677,1.79769
3.74807,0,84.5084,0,2.01678,-1.79771,2.01678,1.79771
3.74797,0,84.5185,0,2.01678,-1.79773,2.01678,1.79773
3.74786,0,84.5286,0,2.01678,-1.79775,2.01678,1.79775
3.74776,0,84.5387,0,2.01679,-1.79777,2.01679,1.79777
3.74766,0,84.5488,0,2.01679,-1.79779,2.01679,1.79779
3.74755,0,84.5589,0,2.01679,-1.79782,2.01679,1.79782
3.74745,0,84.569,0,2.0168,-1.79784,2.0168,1.79784
3.74734,0,84.5791,0,2.0168,-1.79786,2.0168,1.79786
3.74724,0,84.5892,0,2.01681,-1.79788,2.01681,1.79788
3.74713,0,84.5993,0,2.01681,-1.7979,2.01681,1.7979
3.74703,0,84.6093,0,2.01681,-1.79792,2.01681,1.79792
3.74692,0,84.6194,0,2.01682,-1.79794,2.01682,1.79794
3.74682,0,84.6295,0,2.01682,-1.79796,2.01682,1.79796
3.74671,0,84.6396,0,2.01682,-1.79798,2.01682,1.79798
3.74661,0,84.6497,0,2.01683,-1.798,2.01683,1.798
3.7465,0,84.6598,0,2.01683,-1.79803,2.01683,1.79803
3.7464,0,84.6699,0,2.01683,-1.79805,2.01683,1.79805
3.74629,0,84.68,0,2.01684,-1.79807,2.01684,1.79807
3.74619,0,84.6901,0,2.01684,-1.79809,2.01684,1.79809
3.74609,0,84.7002,0,2.01684,-1.79811,2.01684,1.79811
3.74598,0,84.7103,0,2.01685,-1.79813,2.01685,1.79813
3.74588,0,84.7204,0,2.01685,-1.79815,2.01685,1.79815
3.74577,0,84.7305,0,2.01685,-1.79817,2.01685,1.79817
3.74567,0,84.7406,0,2.01686,-1.79819,2.01686,1.79819
3.74556,0,84.7507,0,2.01686,-1.79821,2.01686,1.79821
3.74546,0,84.7608,0,2.01686,-1.79823,2.01686,1.79823
3.74536,0,84.7709,0,2.01687,-1.79826,2.01687,1.79826
3.74525,0,84.781,0,2.01687,-1.79828,2.01687,1.79828
3.74515,0,84.7911,0,2.01688,-1.7983,2.01688,1.7983
3.74504,0,84.8012,0,2.01688,-1.79832,2.01688,1.79832
3.74494,0,84.8113,0,2.01688,-1.79834,2.01688,1.79834
3.74484,0,84.8214,0,2.01689,-1.79836,2.01689,1.79836
3.74473,0,84.8315,0,2.01689,-1.79838,2.01689,1.79838
3.74463,0,84.8416,0,2.01689,-1.7984,2.01689,1.7984
3.74452,0,84.8517,0,2.0169,-1.79842,2.0169,1.79842
3.74442,0,84.8618,0,2.0169,-1.79844,2.0169,1.79844
3.74432,0,84.8719,0,2.0169,-1.79846,2.0169,1.79846
3.74421,0,84.882,0,2.01691,-1.79849,2.01691,1.79849
3.74411,0,84.8921,0,2.01691,-1.79851,2.01691,1.79851
3.744,0,84.9022,0,2.01691,-1.79853,2.01691,1.79853
3.7439,0,84.9123,0,2.01692,-1.79855,2.01692,1.79855
3.7438,0,84.9224,0,2.01692,-1.79857,2.01692,1.79857
3.74369,0,84.9325,0,2.01692,-1.79859,2.01692,1.79859
3.74359,0,84.9426,0,2.01693,-1.79861,2.01693,1.79861
3.74349,0,84.9527,0,2.01693,-1.79863,2.01693,1.79863
3.74338,0,84.9628,0,2.01693,-1.79865,2.01693,1.79865
3.74328,0,84.9728,0,2.01694,-1.79867,2.01694,1.79867
3.74317,0,84.9829,0,2.01694,-1.79869,2.01694,1.79869
3.74307,0,84.993,0,2.01694,-1.79872,2.01694,1.79872
3.74297,0,85.0031,0,2.01695,-1.79874,2.01695,1.79874
3.74286,0,85.0132,0,2.01695,-1.79876,2.01695,1.79876
3.74276,0,85.0233,0,2.01695,-1.79878,2.01695,1.79878
3.74266,0,85.0334,0,2.01696,-1.7988,2.01696,1.7988
3.74255,0,85.0435,0,2.01696,-1.79882,2.01696,1.79882
3.74245,0,85.0536,0,2.01696,-1.79884,2.01696,1.79884
3.74235,0,85.0637,0,2.01697,-1.79886,2.01697,1.79886
3.74224,0,85.0738,0,2.01697,-1.79888,2.01697,1.79888
3.74214,0,85.0839,0,2.01698,-1.7989,2.01698,1.7989
3.74204,0,85.094,0,2.01698,-1.79892,2.01698,1.79892
3.74193,0,85.1041,0,2.01698,-1.79894,2.01698,1.79894
3.74183,0,85.1142,0,2.01699,-1.79897,2.01699,1.79897
3.74173,0,85.1243,0,2.01699,-1.79899,2.01699,1.79899
3.74162,0,85.1344,0,2.01699,-1.79901,2.01699,1.79901
3.74152,0,85.1445,0,2.017,-1.79903,2.017,1.79903
3.74142,0,85.1546,0,2.017,-1.79905,2.017,1.79905
3.74131,0,85.1647,0,2.017,-1.79907,2.017,1.79907
3.74121,0,85.1748,0,2.01701,-1.79909,2.01701,1.79909
3.74111,0,85.1849,0,2.01701,-1.79911,2.01701,1.79911
3.741,0,85.195,0,2.01701,-1.79913,2.01701,1.79913
3.7409,0,85.2051,0,2.01702,-1.79915,2.01702,1.79915
3.7408,0,85.2152,0,2.01702,-1.79917,2.01702,1.79917
3.7407,0,85.2253,0,2.01702,-1.79919,2.01702,1.79919
3.74059,0,85.2354,0,2.01703,-1.79921,2.01703,1.79921
3.74049,0,85.2455,0,2.01703,-1.79924,2.01703,1.79924
3.74039,0,85.2555,0,2.01703,-1.79926,2.01703,1.79926
3.74028,0,85.2656,0,2.01704,-1.79928,2.01704,1.79928
3.74018,0,85.2757,0,2.01704,-1.7993,2.01704,1.7993
3.74008,0,85.2858,0,2.01704,-1.79932,2.01704,1.79932
3.73998,0,85.2959,0,2.01705,-1.79934,2.01705,1.79934
3.73987,0,85.306,0,2.01705,-1.79936,2.01705,1.79936
3.73977,0,85.3161,0,2.01705,-1.79938,2.01705,1.79938
3.73967,0,85.3262,0,2.01706,-1.7994,2.01706,1.7994
3.73957,0,85.3363,0,2.01706,-1.79942,2.01706,1.79942
3.73946,0,85.3464,0,2.01706,-1.79944,2.01706,1.79944
3.73936,0,85.3565,0,2.01707,-1.79946,2.01707,1.79946
3.73926,0,85.3666,0,2.01707,-1.79948,2.01707,1.79948
3.73916,0,85.3767,0,2.01707,-1.7995,2.01707,1.7995
3.73905,0,85.3868,0,2.01708,-1.79953,2.01708,1.79953
3.73895,0,85.3969,0,2.01708,-1.79955,2.01708,1.79955
3.73885,0,85.407,0,2.01708,-1.79957,2.01708,1.79957
3.73875,0,85.4171,0,2.01709,-1.79959,2.01709,1.79959
3.73864,0,85.4272,0,2.01709,-1.79961,2.01709,1.79961
3.73854,0,85.4373,0,2.01709,-1.79963,2.01709,1.79963
3.73844,0,85.4474,0,2.0171,-1.79965,2.0171,1.79965
3.73834,0,85.4575,0,2.0171,-1.79967,2.0171,1.79967
3.73823,0,85.4676,0,2.0171,-1.79969,2.0171,1.79969
3.73813,0,85.4777,0,2.01711,-1.79971,2.01711,1.79971
3.73803,0,85.4877,0,2.01711,-1.79973,2.01711,1.79973
3.73793,0,85.4978,0,2.01711,-1.79975,2.01711,1.79975
3.73782,0,85.5079,0,2.01712,-1.79977,2.01712,1.79977
3.73772,0,85.518,0,2.01712,-1.79979,2.01712,1.79979
3.73762,0,85.5281,0,2.01712,-1.79981,2.01712,1.79981
3.73752,0,85.5382,0,2.01713,-1.79984,2.01713,1.79984
3.73742,0,85.5483,0,2.01713,-1.79986,2.01713,1.79986
3.73731,0,85.5584,0,2.01713,-1.79988,2.01713,1.79988
3.73721,0,85.5685,0,2.01714,-1.7999,2.01714,1.7999
3.73711,0,85.5786,0,2.01714,-1.79992,2.01714,1.79992
3.73701,0,85.5887,0,2.01714,-1.79994,2.01714,1.79994
3.73691,0,85.5988,0,2.01715,-1.79996,2.01715,1.79996
3.7368,0,85.6089,0,2.01715,-1.79998,2.01715,1.79998
3.7367,0,85.619,0,2.01715,-1.8,2.01715,1.8
3.7366,0,85.6291,0,2.01716,-1.80002,2.01716,1.80002
3.7365,0,85.6392,0,2.01716,-1.80004,2.01716,1.80004
3.7364,0,85.6493,0,2.01716,-1.80006,2.01716,1.80006
3.7363,0,85.6594,0,2.01717,-1.80008,2.01717,1.80008
3.73619,0,85.6695,0,2.01717,-1.8001,2.01717,1.8001
3.73609,0,85.6796,0,2.01717,-1.80012,2.01717,1.80012
3.73599,0,85.6897,0,2.01718,-1.80014,2.01718,1.80014
3.73589,0,85.6998,0,2.01718,-1.80017,2.01718,1.80017
3.73579,0,85.7098,0,2.01718,-1.80019,2.01718,1.80019
3.73569,0,85.7199,0,2.01719,-1.80021,2.01719,1.80021
3.73558,0,85.73,0,2.01719,-1.80023,2.01719,1.80023
3.73548,0,85.7401,0,2.01719,-1.80025,2.01719,1.80025
3.73538,0,85.7502,0,2.0172,-1.80027,2.0172,1.80027
3.73528,0,85.7603,0,2.0172,-1.80029,2.0172,1.80029
3.73518,0,85.7704,0,2.0172,-1.80031,2.0172,1.80031
3.73508,0,85.7805,0,2.01721,-1.80033,2.01721,1.80033
3.73497,0,85.7906,0,2.01721,-1.80035,2.01721,1.80035
3.73487,0,85.8007,0,2.01721,-1.80037,2.01721,1.80037
3.73477,0,85.8108,0,2.01722,-1.80039,2.01722,1.80039
3.73467,0,85.8209,0,2.01722,-1.80041,2.01722,1.80041
3.73457,0,85.831,0,2.01722,-1.80043,2.01722,1.80043
3.73447,0,85.8411,0,2.01723,-1.80045,2.01723,1.80045
3.73437,0,85.8512,0,2.01723,-1.80047,2.01723,1.80047
3.73427,0,85.8613,0,2.01723,-1.80049,2.01723,1.80049
3.73416,0,85.8714,0,2.01724,-1.80051,2.01724,1.80051
3.73406,0,85.8815,0,2.01724,-1.80054,2.01724,1.80054
3.73396,0,85.8916,0,2.01724,-1.80056,2.01724,1.80056
3.73386,0,85.9016,0,2.01725,-1.80058,2.01725,1.80058
3.73376,0,85.9117,0,2.01725,-1.8006,2.01725,1.8006
3.73366,0,85.9218,0,2.01725,-1.80062,2.01725,1.80062
3.73356,0,85.9319,0,2.01726,-1.80064,2.01726,1.80064
3.73346,0,85.942,0,2.01726,-1.80066,2.01726,1.80066
3.73336,0,85.9521,0,2.01726,-1.80068,2.01726,1.80068
3.73325,0,85.9622,0,2.01727,-1.8007,2.01727,1.8007
3.73315,0,85.9723,0,2.01727,-1.80072,2.01727,1.80072
3.73305,0,85.9824,0,2.01727,-1.80074,2.01727,1.80074
3.73295,0,85.9925,0,2.01728,-1.80076,2.01728,1.80076
3.73285,0,86.0026,0,2.01728,-1.80078,2.01728,1.80078
3.73275,0,86.0127,0,2.01728,-1.8008,2.01728,1.8008
3.73265,0,86.0228,0,2.01729,-1.80082,2.01729,1.80082
3.73255,0,86.0329,0,2.01729,-1.80084,2.01729,1.80084
3.73245,0,86.043,0,2.01729,-1.80086,2.01729,1.80086
3.73235,0,86.0531,0,2.0173,-1.80088,2.0173,1.80088
3.73225,0,86.0632,0,2.0173,-1.8009,2.0173,1.8009
3.73215,0,86.0732,0,2.0173,-1.80092,2.0173,1.80092
3.73205,0,86.0833,0,2.01731,-1.80094,2.01731,1.80094
3.73194,0,86.0934,0,2.01731,-1.80096,2.01731,1.80096
3.73184,0,86.1035,0,2.01731,-1.80099,2.01731,1.80099
3.73174,0,86.1136,0,2.01732,-1.80101,2.01732,1.80101
3.73164,0,86.1237,0,2.01732,-1.80103,2.01732,1.80103
3.73154,0,86.1338,0,2.01732,-1.80105,2.01732,1.80105
3.73144,0,86.1439,0,2.01732,-1.80107,2.01732,1.80107
3.73134,0,86.154,0,2.01733,-1.80109,2.01733,1.80109
3.73124,0,86.1641,0,2.01733,-1.80111,2.01733,1.80111
3.73114,0,86.1742,0,2.01733,-1.80113,2.01733,1.80113
3.73104,0,86.1843,0,2.01734,-1.80115,2.01734,1.80115
3.73094,0,86.1944,0,2.01734,-1.80117,2.01734,1.80117
3.73084,0,86.2045,0,2.01734,-1.80119,2.01734,1.80119
3.73074,0,86.2146,0,2.01735,-1.80121,2.01735,1.80121
3.73064,0,86.2247,0,2.01735,-1.80123,2.01735,1.80123
3.73054,0,86.2348,0,2.01735,-1.80125,2.01735,1.80125
3.73044,0,86.2448,0,2.01736,-1.80127,2.01736,1.80127
3.73034,0,86.2549,0,2.01736,-1.80129,2.01736,1.80129
3.73024,0,86.265,0,2.01736,-1.80131,2.01736,1.80131
3.73014,0,86.2751,0,2.01737,-1.80133,2.01737,1.80133
3.73004,0,86.2852,0,2.01737,-1.80135,2.01737,1.80135
3.72994,0,86.2953,0,2.01737,-1.80137,2.01737,1.80137
3.72984,0,86.3054,0,2.01738,-1.80139,2.01738,1.80139
3.72974,0,86.3155,0,2.01738,-1.80141,2.01738,1.80141
3.72964,0,86.3256,0,2.01738,-1.80143,2.01738,1.80143
3.72954,0,86.3357,0,2.01739,-1.80145,2.01739,1.80145
3.72944,0,86.3458,0,2.01739,-1.80147,2.01739,1.80147
3.72934,0,86.3559,0,2.01739,-1.80149,2.01739,1.80149
3.72924,0,86.366,0,2.0174,-1.80151,2.0174,1.80151
3.72914,0,86.3761,0,2.0174,-1.80154,2.0174,1.80154
3.72904,0,86.3862,0,2.0174,-1.80156,2.0174,1.80156
3.72894,0,86.3963,0,2.01741,-1.80158,2.01741,1.80158
3.72884,0,86.4063,0,2.01741,-1.8016,2.01741,1.8016
3.72874,0,86.4164,0,2.01741,-1.80162,2.01741,1.80162
3.72864,0,86.4265,0,2.01742,-1.80164,2.01742,1.80164
3.72854,0,86.4366,0,2.01742,-1.80166,2.01742,1.80166
3.72844,0,86.4467,0,2.01742,-1.80168,2.01742,1.80168
3.72834,0,86.4568,0,2.01742,-1.8017,2.01742,1.8017
3.72824,0,86.4669,0,2.01743,-1.80172,2.01743,1.80172
3.72814,0,86.477,0,2.01743,-1.80174,2.01743,1.80174
3.72804,0,86.4871,0,2.01743,-1.80176,2.01743,1.80176
3.72794,0,86.4972,0,2.01744,-1.80178,2.01744,1.80178
3.72784,0,86.5073,0,2.01744,-1.8018,2.01744,1.8018
3.72774,0,86.5174,0,2.01744,-1.80182,2.01744,1.80182
3.72764,0,86.5275,0,2.01745,-1.80184,2.01745,1.80184
3.72754,0,86.5376,0,2.01745,-1.80186,2.01745,1.80186
3.72744,0,86.5476,0,2.01745,-1.80188,2.01745,1.80188
3.72734,0,86.5577,0,2.01746,-1.8019,2.01746,1.8019
3.72725,0,86.5678,0,2.01746,-1.80192,2.01746,1.80192
3.72715,0,86.5779,0,2.01746,-1.80194,2.01746,1.80194
3.72705,0,86.588,0,2.01747,-1.80196,2.01747,1.80196
3.72695,0,86.5981,0,2.01747,-1.80198,2.01747,1.80198
3.72685,0,86.6082,0,2.01747,-1.802,2.01747,1.802
3.72675,0,86.6183,0,2.01748,-1.80202,2.01748,1.80202
3.72665,0,86.6284,0,2.01748,-1.80204,2.01748,1.80204
3.72655,0,86.6385,0,2.01748,-1.80206,2.01748,1.80206
3.72645,0,86.6486,0,2.01748,-1.80208,2.01748,1.80208
3.72635,0,86.6587,0,2.01749,-1.8021,2.01749,1.8021
3.72625,0,86.6688,0,2.01749,-1.80212,2.01749,1.80212
3.72615,0,86.6789,0,2.01749,-1.80214,2.01749,1.80214
3.72606,0,86.6889,0,2.0175,-1.80216,2.0175,1.80216
3.72596,0,86.699,0,2.0175,-1.80218,2.0175,1.80218
3.72586,0,86.7091,0,2.0175,-1.8022,2.0175,1.8022
3.72576,0,86.7192,0,2.01751,-1.80222,2.01751,1.80222
3.72566,0,86.7293,0,2.01751,-1.80224,2.01751,1.80224
3.72556,0,86.7394,0,2.01751,-1.80226,2.01751,1.80226
3.72546,0,86.7495,0,2.01752,-1.80228,2.01752,1.80228
3.72536,0,86.7596,0,2.01752,-1.8023,2.01752,1.8023
3.72526,0,86.7697,0,2.01752,-1.80232,2.01752,1.80232
3.72516,0,86.7798,0,2.01753,-1.80235,2.01753,1.80235
3.72507,0,86.7899,0,2.01753,-1.80237,2.01753,1.80237
3.72497,0,86.8,0,2.01753,-1.80239,2.01753,1.80239
3.72487,0,86.8101,0,2.01754,-1.80241,2.01754,1.80241
3.72477,0,86.8202,0,2.01754,-1.80243,2.01754,1.80243
3.72467,0,86.8302,0,2.01754,-1.80245,2.01754,1.80245
3.72457,0,86.8403,0,2.01754,-1.80247,2.01754,1.80247
3.72447,0,86.8504,0,2.01755,-1.80249,2.01755,1.80249
3.72438,0,86.8605,0,2.01755,-1.80251,2.01755,1.80251
3.72428,0,86.8706,0,2.01755,-1.80253,2.01755,1.80253
3.72418,0,86.8807,0,2.01756,-1.80255,2.01756,1.80255
3.72408,0,86.8908,0,2.01756,-1.80257,2.01756,1.80257
3.72398,0,86.9009,0,2.01756,-1.80259,2.01756,1.80259
3.72388,0,86.911,0,2.01757,-1.80261,2.01757,1.80261
3.72378,0,86.9211,0,2.01757,-1.80263,2.01757,1.80263
3.72369,0,86.9312,0,2.01757,-1.80265,2.01757,1.80265
3.72359,0,86.9413,0,2.01758,-1.80267,2.01758,1.80267
3.72349,0,86.9514,0,2.01758,-1.80269,2.01758,1.80269
3.72339,0,86.9614,0,2.01758,-1.80271,2.01758,1.80271
3.72329,0,86.9715,0,2.01759,-1.80273,2.01759,1.80273
3.72319,0,86.9816,0,2.01759,-1.80275,2.01759,1.80275
3.7231,0,86.9917,0,2.01759,-1.80277,2.01759,1.80277
3.723,0,87.0018,0,2.01759,-1.80279,2.01759,1.80279
3.7229,0,87.0119,0,2.0176,-1.80281,2.0176,1.80281
3.7228,0,87.022,0,2.0176,-1.80283,2.0176,1.80283
3.7227,0,87.0321,0,2.0176,-1.80285,2.0176,1.80285
3.7226,0,87.0422,0,2.01761,-1.80287,2.01761,1.80287
3.72251,0,87.0523,0,2.01761,-1.80289,2.01761,1.80289
3.72241,0,87.0624,0,2.01761,-1.80291,2.01761,1.80291
3.72231,0,87.0725,0,2.01762,-1.80293,2.01762,1.80293
3.72221,0,87.0825,0,2.01762,-1.80295,2.01762,1.80295
3.72211,0,87.0926,0,2.01762,-1.80297,2.01762,1.80297
3.72202,0,87.1027,0,2.01763,-1.80299,2.01763,1.80299
3.72192,0,87.1128,0,2.01763,-1.80301,2.01763,1.80301
3.72182,0,87.1229,0,2.01763,-1.80303,2.01763,1.80303
3.72172,0,87.133,0,2.01763,-1.80305,2.01763,1.80305
3.72162,0,87.1431,0,2.01764,-1.80307,2.01764,1.80307
3.72153,0,87.1532,0,2.01764,-1.80309,2.01764,1.80309
3.72143,0,87.1633,0,2.01764,-1.80311,2.01764,1.80311
3.72133,0,87.1734,0,2.01765,-1.80313,2.01765,1.80313
3.72123,0,87.1835,0,2.01765,-1.80315,2.01765,1.80315
3.72114,0,87.1936,0,2.01765,-1.80317,2.01765,1.80317
3.72104,0,87.2037,0,2.01766,-1.80319,2.01766,1.80319
3.72094,0,87.2137,0,2.01766,-1.80321,2.01766,1.80321
3.72084,0,87.2238,0,2.01766,-1.80323,2.01766,1.80323
3.72074,0,87.2339,0,2.01767,-1.80325,2.01767,1.80325
3.72065,0,87.244,0,2.01767,-1.80327,2.01767,1.80327
3.72055,0,87.2541,0,2.01767,-1.80329,2.01767,1.80329
3.72045,0,87.2642,0,2.01767,-1.80331,2.01767,1.80331
3.72035,0,87.2743,0,2.01768,-1.80333,2.01768,1.80333
3.72026,0,87.2844,0,2.01768,-1.80335,2.01768,1.80335
3.72016,0,87.2945,0,2.01768,-1.80337,2.01768,1.80337
3.72006,0,87.3046,0,2.01769,-1.80339,2.01769,1.80339
3.71996,0,87.3147,0,2.01769,-1.80341,2.01769,1.80341
3.71987,0,87.3247,0,2.01769,-1.80343,2.01769,1.80343
3.71977,0,87.3348,0,2.0177,-1.80345,2.0177,1.80345
3.71967,0,87.3449,0,2.0177,-1.80347,2.0177,1.80347
3.71957,0,87.355,0,2.0177,-1.80349,2.0177,1.80349
3.71948,0,87.3651,0,2.0177,-1.80351,2.0177,1.80351
3.71938,0,87.3752,0,2.01771,-1.80353,2.01771,1.80353
3.71928,0,87.3853,0,2.01771,-1.80355,2.01771,1.80355
3.71919,0,87.3954,0,2.01771,-1.80357,2.01771,1.80357
3.71909,0,87.4055,0,2.01772,-1.80359,2.01772,1.80359
3.71899,0,87.4156,0,2.01772,-1.80361,2.01772,1.80361
3.71889,0,87.4257,0,2.01772,-1.80363,2.01772,1.80363
3.7188,0,87.4358,0,2.01773,-1.80365,2.01773,1.80365
3.7187,0,87.4458,0,2.01773,-1.80367,2.01773,1.80367
3.7186,0,87.4559,0,2.01773,-1.80369,2.01773,1.80369
3.71851,0,87.466,0,2.01774,-1.80371,2.01774,1.80371
3.71841,0,87.4761,0,2.01774,-1.80373,2.01774,1.80373
3.71831,0,87.4862,0,2.01774,-1.80375,2.01774,1.80375
3.71821,0,87.4963,0,2.01774,-1.80377,2.01774,1.80377
3.71812,0,87.5064,0,2.01775,-1.80379,2.01775,1.80379
3.71802,0,87.5165,0,2.01775,-1.80381,2.01775,1.80381
3.71792,0,87.5266,0,2.01775,-1.80383,2.01775,1.80383
3.71783,0,87.5367,0,2.01776,-1.80385,2.01776,1.80385
3.71773,0,87.5468,0,2.01776,-1.80387,2.01776,1.80387
3.71763,0,87.5568,0,2.01776,-1.80389,2.01776,1.80389
3.71754,0,87.5669,0,2.01777,-1.80391,2.01777,1.80391
3.71744,0,87.577,0,2.01777,-1.80393,2.01777,1.80393
3.71734,0,87.5871,0,2.01777,-1.80395,2.01777,1.80395
3.71725,0,87.5972,0,2.01777,-1.80397,2.01777,1.80397
3.71715,0,87.6073,0,2.01778,-1.80399,2.01778,1.80399
3.71705,0,87.6174,0,2.01778,-1.80401,2.01778,1.80401
3.71696,0,87.6275,0,2.01778,-1.80403,2.01778,1.80403
3.71686,0,87.6376,0,2.01779,-1.80405,2.01779,1.80405
3.71676,0,87.6477,0,2.01779,-1.80407,2.01779,1.80407
3.71667,0,87.6577,0,2.01779,-1.80409,2.01779,1.80409
3.71657,0,87.6678,0,2.0178,-1.80411,2.0178,1.80411
3.71647,0,87.6779,0,2.0178,-1.80413,2.0178,1.80413
3.71638,0,87.688,0,2.0178,-1.80415,2.0178,1.80415
3.71628,0,87.6981,0,2.0178,-1.80417,2.0178,1.80417
3.71618,0,87.7082,0,2.01781,-1.80418,2.01781,1.80418
3.71609,0,87.7183,0,2.01781,-1.8042,2.01781,1.8042
3.71599,0,87.7284,0,2.01781,-1.80422,2.01781,1.80422
3.71589,0,87.7385,0,2.01782,-1.80424,2.01782,1.80424
3.7158,0,87.7486,0,2.01782,-1.80426,2.01782,1.80426
3.7157,0,87.7587,0,2.01782,-1.80428,2.01782,1.80428
3.7156,0,87.7687,0,2.01783,-1.8043,2.01783,1.8043
3.71551,0,87.7788,0,2.01783,-1.80432,2.01783,1.80432
3.71541,0,87.7889,0,2.01783,-1.80434,2.01783,1.80434
3.71532,0,87.799,0,2.01783,-1.80436,2.01783,1.80436
3.71522,0,87.8091,0,2.01784,-1.80438,2.01784,1.80438
3.71512,0,87.8192,0,2.01784,-1.8044,2.01784,1.8044
3.71503,0,87.8293,0,2.01784,-1.80442,2.01784,1.80442
3.71493,0,87.8394,0,2.01785,-1.80444,2.01785,1.80444
3.71484,0,87.8495,0,2.01785,-1.80446,2.01785,1.80446
3.71474,0,87.8596,0,2.01785,-1.80448,2.01785,1.80448
3.71464,0,87.8696,0,2.01786,-1.8045,2.01786,1.8045
3.71455,0,87.8797,0,2.01786,-1.80452,2.01786,1.80452
3.71445,0,87.8898,0,2.01786,-1.80454,2.01786,1.80454
3.71436,0,87.8999,0,2.01786,-1.80456,2.01786,1.80456
3.71426,0,87.91,0,2.01787,-1.80458,2.01787,1.80458
3.71416,0,87.9201,0,2.01787,-1.8046,2.01787,1.8046
3.71407,0,87.9302,0,2.01787,-1.80462,2.01787,1.80462
3.71397,0,87.9403,0,2.01788,-1.80464,2.01788,1.80464
3.71388,0,87.9504,0,2.01788,-1.80466,2.01788,1.80466
3.71378,0,87.9605,0,2.01788,-1.80468,2.01788,1.80468
3.71368,0,87.9705,0,2.01788,-1.8047,2.01788,1.8047
3.71359,0,87.9806,0,2.01789,-1.80472,2.01789,1.80472
3.71349,0,87.9907,0,2.01789,-1.80474,2.01789,1.80474
3.7134,0,88.0008,0,2.01789,-1.80476,2.01789,1.80476
3.7133,0,88.0109,0,2.0179,-1.80478,2.0179,1.80478
3.71321,0,88.021,0,2.0179,-1.8048,2.0179,1.8048
3.71311,0,88.0311,0,2.0179,-1.80482,2.0179,1.80482
3.71301,0,88.0412,0,2.01791,-1.80484,2.01791,1.80484
3.71292,0,88.0513,0,2.01791,-1.80486,2.01791,1.80486
3.71282,0,88.0614,0,2.01791,-1.80488,2.01791,1.80488
3.71273,0,88.0714,0,2.01791,-1.8049,2.01791,1.8049
3.71263,0,88.0815,0,2.01792,-1.80492,2.01792,1.80492
3.71254,0,88.0916,0,2.01792,-1.80494,2.01792,1.80494
3.71244,0,88.1017,0,2.01792,-1.80496,2.01792,1.80496
3.71234,0,88.1118,0,2.01793,-1.80498,2.01793,1.80498
3.71225,0,88.1219,0,2.01793,-1.80499,2.01793,1.80499
3.71215,0,88.132,0,2.01793,-1.80501,2.01793,1.80501
3.71206,0,88.1421,0,2.01793,-1.80503,2.01793,1.80503
3.71196,0,88.1522,0,2.01794,-1.80505,2.01794,1.80505
3.71187,0,88.1623,0,2.01794,-1.80507,2.01794,1.80507
3.71177,0,88.1723,0,2.01794,-1.80509,2.01794,1.80509
3.71168,0,88.1824,0,2.01795,-1.80511,2.01795,1.80511
3.71158,0,88.1925,0,2.01795,-1.80513,2.01795,1.80513
3.71149,0,88.2026,0,2.01795,-1.80515,2.01795,1.80515
3.71139,0,88.2127,0,2.01795,-1.80517,2.01795,1.80517
3.7113,0,88.2228,0,2.01796,-1.80519,2.01796,1.80519
3.7112,0,88.2329,0,2.01796,-1.80521,2.01796,1.80521
3.71111,0,88.243,0,2.01796,-1.80523,2.01796,1.80523
3.71101,0,88.2531,0,2.01797,-1.80525,2.01797,1.80525


==> figuresAndData/relayOscillationFirstOrderNum-1+1.csv <==
0 0
0 -1
0.00020095 -0.9994
0.0012057 -0.99639
0.0062295 -0.98143
0.016229 -0.95209
0.026229 -0.92334
0.036229 -0.89516
0.046229 -0.86753
0.056229 -0.84045
0.066229 -0.81391
0.076229 -0.78789
0.086229 -0.76239
0.096229 -0.73739
0.10623 -0.71289
0.11623 -0.68887
0.12623 -0.66533
0.13623 -0.64226
0.14623 -0.61964
0.15623 -0.59747
0.16623 -0.57574
0.17623 -0.55444
0.18623 -0.53356
0.19623 -0.51309
0.20623 -0.49303
0.21623 -0.47337
0.22623 -0.45409
0.23623 -0.4352
0.24623 -0.41668
0.25623 -0.39853
0.26623 -0.38074
0.27623 -0.3633
0.28623 -0.3462
0.29623 -0.32945
0.30623 -0.31302
0.31623 -0.29693
0.32623 -0.28115
0.33623 -0.26568
0.34623 -0.25052
0.35623 -0.23566
0.36623 -0.22109
0.37623 -0.20681
0.38623 -0.19281
0.39623 -0.1791
0.40623 -0.16565
0.41623 -0.15247
0.42623 -0.13955
0.43623 -0.12688
0.44623 -0.11447
0.45623 -0.1023
0.46623 -0.090377
0.47623 -0.078687
0.48623 -0.067228
0.49623 -0.055996
0.50623 -0.044987
0.51623 -0.034195
0.52623 -0.023617
0.53623 -0.013249
0.54623 -0.0030862
0.54931 0
0.54931 2
0.55931 1.9505
0.56931 1.902
0.57931 1.8544
0.58931 1.8078
0.59931 1.7621
0.60931 1.7173
0.61931 1.6734
0.62931 1.6304
0.63931 1.5882
0.64931 1.5468
0.65931 1.5063
0.66931 1.4666
0.67931 1.4276
0.68931 1.3895
0.69931 1.352
0.70931 1.3154
0.71931 1.2794
0.72931 1.2442
0.73931 1.2097
0.74931 1.1758
0.75931 1.1426
0.76931 1.1101
0.77931 1.0782
0.78931 1.047
0.79931 1.0163
0.80931 0.9863
0.81931 0.95687
0.82931 0.92802
0.83931 0.89975
0.84931 0.87203
0.85931 0.84486
0.86931 0.81823
0.87931 0.79213
0.88931 0.76654
0.89931 0.74146
0.90931 0.71688
0.91931 0.69278
0.92931 0.66917
0.93931 0.64602
0.94931 0.62332
0.95931 0.60108
0.96931 0.57928
0.97931 0.55791
0.98931 0.53696
0.99931 0.51642
1.0093 0.4963
1.0193 0.47657
1.0293 0.45723
1.0393 0.43828
1.0493 0.4197
1.0593 0.40149
1.0693 0.38364
1.0793 0.36614
1.0893 0.34899
1.0993 0.33218
1.1093 0.3157
1.1193 0.29955
1.1293 0.28372
1.1393 0.2682
1.1493 0.25299
1.1593 0.23808
1.1693 0.22346
1.1793 0.20914
1.1893 0.19509
1.1993 0.18133
1.2093 0.16784
1.2193 0.15461
1.2293 0.14165
1.2393 0.12895
1.2493 0.11649
1.2593 0.10429
1.2693 0.092319
1.2793 0.080591
1.2893 0.069094
1.2993 0.057825
1.3093 0.04678
1.3193 0.035953
1.3293 0.02534
1.3393 0.014938
1.3493 0.0047413
1.354 1.4544e-14
1.354 2.2204e-16
1.354 -2
1.364 -1.9505
1.374 -1.902
1.384 -1.8544
1.394 -1.8078
1.404 -1.7621
1.414 -1.7173
1.424 -1.6734
1.434 -1.6304
1.444 -1.5882
1.454 -1.5468
1.464 -1.5063
1.474 -1.4666
1.484 -1.4276
1.494 -1.3895
1.504 -1.352
1.514 -1.3154
1.524 -1.2794
1.534 -1.2442
1.544 -1.2097
1.554 -1.1758
1.564 -1.1426
1.574 -1.1101
1.584 -1.0782
1.594 -1.047
1.604 -1.0163
1.614 -0.9863
1.624 -0.95687
1.634 -0.92802
1.644 -0.89975
1.654 -0.87203
1.664 -0.84486
1.674 -0.81823
1.684 -0.79213
1.694 -0.76654
1.704 -0.74146
1.714 -0.71688
1.724 -0.69278
1.734 -0.66917
1.744 -0.64602
1.754 -0.62332
1.764 -0.60108
1.774 -0.57928
1.784 -0.55791
1.794 -0.53696
1.804 -0.51642
1.814 -0.4963
1.824 -0.47657
1.834 -0.45723
1.844 -0.43828
1.854 -0.4197
1.864 -0.40149
1.874 -0.38364
1.884 -0.36614
1.894 -0.34899
1.904 -0.33218
1.914 -0.3157
1.924 -0.29955
1.934 -0.28372
1.944 -0.2682
1.954 -0.25299
1.964 -0.23808
1.974 -0.22346
1.984 -0.20914
1.994 -0.19509
2.004 -0.18133
2.014 -0.16784
2.024 -0.15461
2.034 -0.14165
2.044 -0.12895
2.054 -0.11649
2.064 -0.10429
2.074 -0.092319
2.084 -0.080591
2.094 -0.069094
2.104 -0.057825
2.114 -0.04678
2.124 -0.035953
2.134 -0.02534
2.144 -0.014938
2.154 -0.0047413
2.1587 -2.2204e-16
2.1587 2
2.1687 1.9505
2.1787 1.902
2.1887 1.8544
2.1987 1.8078
2.2087 1.7621
2.2187 1.7173
2.2287 1.6734
2.2387 1.6304
2.2487 1.5882
2.2587 1.5468
2.2687 1.5063
2.2787 1.4666
2.2887 1.4276
2.2987 1.3895
2.3087 1.352
2.3187 1.3154
2.3287 1.2794
2.3387 1.2442
2.3487 1.2097
2.3587 1.1758
2.3687 1.1426
2.3787 1.1101
2.3887 1.0782
2.3987 1.047
2.4087 1.0163
2.4187 0.9863
2.4287 0.95687
2.4387 0.92802
2.4487 0.89975
2.4587 0.87203
2.4687 0.84486
2.4787 0.81823
2.4887 0.79213
2.4987 0.76654
2.5087 0.74146
2.5187 0.71688
2.5287 0.69278
2.5387 0.66917
2.5487 0.64602
2.5587 0.62332
2.5687 0.60108
2.5787 0.57928
2.5887 0.55791
2.5987 0.53696
2.6087 0.51642
2.6187 0.4963
2.6287 0.47657
2.6387 0.45723
2.6487 0.43828
2.6587 0.4197
2.6687 0.40149
2.6787 0.38364
2.6887 0.36614
2.6987 0.34899
2.7087 0.33218
2.7187 0.3157
2.7287 0.29955
2.7387 0.28372
2.7487 0.2682
2.7587 0.25299
2.7687 0.23808
2.7787 0.22346
2.7887 0.20914
2.7987 0.19509
2.8087 0.18133
2.8187 0.16784
2.8287 0.15461
2.8387 0.14165
2.8487 0.12895
2.8587 0.11649
2.8687 0.10429
2.8787 0.092319
2.8887 0.080591
2.8987 0.069094
2.9087 0.057825
2.9187 0.04678
2.9287 0.035953
2.9387 0.02534
2.9487 0.014938
2.9587 0.0047413
2.9635 2.8644e-14
2.9635 2.2204e-16
2.9635 -2
2.9735 -1.9505
2.9835 -1.902
2.9935 -1.8544
3.0035 -1.8078
3.0135 -1.7621
3.0235 -1.7173
3.0335 -1.6734
3.0435 -1.6304
3.0535 -1.5882
3.0635 -1.5468
3.0735 -1.5063
3.0835 -1.4666
3.0935 -1.4276
3.1035 -1.3895
3.1135 -1.352
3.1235 -1.3154
3.1335 -1.2794
3.1435 -1.2442
3.1535 -1.2097
3.1635 -1.1758
3.1735 -1.1426
3.1835 -1.1101
3.1935 -1.0782
3.2035 -1.047
3.2135 -1.0163
3.2235 -0.9863
3.2335 -0.95687
3.2435 -0.92802
3.2535 -0.89975
3.2635 -0.87203
3.2735 -0.84486
3.2835 -0.81823
3.2935 -0.79213
3.3035 -0.76654
3.3135 -0.74146
3.3235 -0.71688
3.3335 -0.69278
3.3435 -0.66917
3.3535 -0.64602
3.3635 -0.62332
3.3735 -0.60108
3.3835 -0.57928
3.3935 -0.55791
3.4035 -0.53696
3.4135 -0.51642
3.4235 -0.4963
3.4335 -0.47657
3.4435 -0.45723
3.4535 -0.43828
3.4635 -0.4197
3.4735 -0.40149
3.4835 -0.38364
3.4935 -0.36614
3.5035 -0.34899
3.5135 -0.33218
3.5235 -0.3157
3.5335 -0.29955
3.5435 -0.28372
3.5535 -0.2682
3.5635 -0.25299
3.5735 -0.23808
3.5835 -0.22346
3.5935 -0.20914
3.6035 -0.19509
3.6135 -0.18133
3.6235 -0.16784
3.6335 -0.15461
3.6435 -0.14165
3.6535 -0.12895
3.6635 -0.11649
3.6735 -0.10429
3.6835 -0.092319
3.6935 -0.080591
3.7035 -0.069094
3.7135 -0.057825
3.7235 -0.04678
3.7335 -0.035953
3.7435 -0.02534
3.7535 -0.014938
3.7635 -0.0047413
3.7682 0
3.7682 2
3.7782 1.9505
3.7882 1.902
3.7982 1.8544
3.8082 1.8078
3.8182 1.7621
3.8282 1.7173
3.8382 1.6734
3.8482 1.6304
3.8582 1.5882
3.8682 1.5468
3.8782 1.5063
3.8882 1.4666
3.8982 1.4276
3.9082 1.3895
3.9182 1.352
3.9282 1.3154
3.9382 1.2794
3.9482 1.2442
3.9582 1.2097
3.9682 1.1758
3.9782 1.1426
3.9882 1.1101
3.9982 1.0782
4.0082 1.047
4.0182 1.0163
4.0282 0.9863
4.0382 0.95687
4.0482 0.92802
4.0582 0.89975
4.0682 0.87203
4.0782 0.84486
4.0882 0.81823
4.0982 0.79213
4.1082 0.76654
4.1182 0.74146
4.1282 0.71688
4.1382 0.69278
4.1482 0.66917
4.1582 0.64602
4.1682 0.62332
4.1782 0.60108
4.1882 0.57928
4.1982 0.55791
4.2082 0.53696
4.2182 0.51642
4.2282 0.4963
4.2382 0.47657
4.2482 0.45723
4.2582 0.43828
4.2682 0.4197
4.2782 0.40149
4.2882 0.38364
4.2982 0.36614
4.3082 0.34899
4.3182 0.33218
4.3282 0.3157
4.3382 0.29955
4.3482 0.28372
4.3582 0.2682
4.3682 0.25299
4.3782 0.23808
4.3882 0.22346
4.3982 0.20914
4.4082 0.19509
4.4182 0.18133
4.4282 0.16784
4.4382 0.15461
4.4482 0.14165
4.4582 0.12895
4.4682 0.11649
4.4782 0.10429
4.4882 0.092319
4.4982 0.080591
4.5082 0.069094
4.5182 0.057825
4.5282 0.04678
4.5382 0.035953
4.5482 0.02534
4.5582 0.014938
4.5682 0.0047413
4.5729 5.6621e-14
4.5729 -2
4.5829 -1.9505
4.5929 -1.902
4.6029 -1.8544
4.6129 -1.8078
4.6229 -1.7621
4.6329 -1.7173
4.6429 -1.6734
4.6529 -1.6304
4.6629 -1.5882
4.6729 -1.5468
4.6829 -1.5063
4.6929 -1.4666
4.7029 -1.4276
4.7129 -1.3895
4.7229 -1.352
4.7329 -1.3154
4.7429 -1.2794
4.7529 -1.2442
4.7629 -1.2097
4.7729 -1.1758
4.7829 -1.1426
4.7929 -1.1101
4.8029 -1.0782
4.8129 -1.047
4.8229 -1.0163
4.8329 -0.9863
4.8429 -0.95687
4.8529 -0.92802
4.8629 -0.89975
4.8729 -0.87203
4.8829 -0.84486
4.8929 -0.81823
4.9029 -0.79213
4.9129 -0.76654
4.9229 -0.74146
4.9329 -0.71688
4.9429 -0.69278
4.9529 -0.66917
4.9629 -0.64602
4.9729 -0.62332
4.9829 -0.60108
4.9929 -0.57928
5.0029 -0.55791
5.0129 -0.53696
5.0229 -0.51642
5.0329 -0.4963
5.0429 -0.47657
5.0529 -0.45723
5.0629 -0.43828
5.0729 -0.4197
5.0829 -0.40149
5.0929 -0.38364
5.1029 -0.36614
5.1129 -0.34899
5.1229 -0.33218
5.1329 -0.3157
5.1429 -0.29955
5.1529 -0.28372
5.1629 -0.2682
5.1729 -0.25299
5.1829 -0.23808
5.1929 -0.22346
5.2029 -0.20914
5.2129 -0.19509
5.2229 -0.18133
5.2329 -0.16784
5.2429 -0.15461
5.2529 -0.14165
5.2629 -0.12895
5.2729 -0.11649
5.2829 -0.10429
5.2929 -0.092319
5.3029 -0.080591
5.3129 -0.069094
5.3229 -0.057825
5.3329 -0.04678
5.3429 -0.035953
5.3529 -0.02534
5.3629 -0.014938
5.3729 -0.0047413
5.3776 -5.5289e-14
5.3776 2
5.3876 1.9505
5.3976 1.902
5.4076 1.8544
5.4176 1.8078
5.4276 1.7621
5.4376 1.7173
5.4476 1.6734
5.4576 1.6304
5.4676 1.5882
5.4776 1.5468
5.4876 1.5063
5.4976 1.4666
5.5076 1.4276
5.5176 1.3895
5.5276 1.352
5.5376 1.3154
5.5476 1.2794
5.5576 1.2442
5.5676 1.2097
5.5776 1.1758
5.5876 1.1426
5.5976 1.1101
5.6076 1.0782
5.6176 1.047
5.6276 1.0163
5.6376 0.9863
5.6476 0.95687
5.6576 0.92802
5.6676 0.89975
5.6776 0.87203
5.6876 0.84486
5.6976 0.81823
5.7076 0.79213
5.7176 0.76654
5.7276 0.74146
5.7376 0.71688
5.7476 0.69278
5.7576 0.66917
5.7676 0.64602
5.7776 0.62332
5.7876 0.60108
5.7976 0.57928
5.8076 0.55791
5.8176 0.53696
5.8276 0.51642
5.8376 0.4963
5.8476 0.47657
5.8576 0.45723
5.8676 0.43828
5.8776 0.4197
5.8876 0.40149
5.8976 0.38364
5.9076 0.36614
5.9176 0.34899
5.9276 0.33218
5.9376 0.3157
5.9476 0.29955
5.9576 0.28372
5.9676 0.2682
5.9776 0.25299
5.9876 0.23808
5.9976 0.22346
6.0076 0.20914
6.0176 0.19509
6.0276 0.18133
6.0376 0.16784
6.0476 0.15461
6.0576 0.14165
6.0676 0.12895
6.0776 0.11649
6.0876 0.10429
6.0976 0.092319
6.1076 0.080591
6.1176 0.069094
6.1276 0.057825
6.1376 0.04678
6.1476 0.035953
6.1576 0.02534
6.1676 0.014938
6.1776 0.0047413
6.1823 5.651e-14
6.1823 -2
6.1923 -1.9505
6.2023 -1.902
6.2123 -1.8544
6.2223 -1.8078
6.2323 -1.7621
6.2423 -1.7173
6.2523 -1.6734
6.2623 -1.6304
6.2723 -1.5882
6.2823 -1.5468
6.2923 -1.5063
6.3023 -1.4666
6.3123 -1.4276
6.3223 -1.3895
6.3323 -1.352
6.3423 -1.3154
6.3523 -1.2794
6.3623 -1.2442
6.3723 -1.2097
6.3823 -1.1758
6.3923 -1.1426
6.4023 -1.1101
6.4123 -1.0782
6.4223 -1.047
6.4323 -1.0163
6.4423 -0.9863
6.4523 -0.95687
6.4623 -0.92802
6.4723 -0.89975
6.4823 -0.87203
6.4923 -0.84486
6.5023 -0.81823
6.5123 -0.79213
6.5223 -0.76654
6.5323 -0.74146
6.5423 -0.71688
6.5523 -0.69278
6.5623 -0.66917
6.5723 -0.64602
6.5823 -0.62332
6.5923 -0.60108
6.6023 -0.57928
6.6123 -0.55791
6.6223 -0.53696
6.6323 -0.51642
6.6423 -0.4963
6.6523 -0.47657
6.6623 -0.45723
6.6723 -0.43828
6.6823 -0.4197
6.6923 -0.40149
6.7023 -0.38364
6.7123 -0.36614
6.7223 -0.34899
6.7323 -0.33218
6.7423 -0.3157
6.7523 -0.29955
6.7623 -0.28372
6.7723 -0.2682
6.7823 -0.25299
6.7923 -0.23808
6.8023 -0.22346
6.8123 -0.20914
6.8223 -0.19509
6.8323 -0.18133
6.8423 -0.16784
6.8523 -0.15461
6.8623 -0.14165
6.8723 -0.12895
6.8823 -0.11649
6.8923 -0.10429
6.9023 -0.092319
6.9123 -0.080591
6.9223 -0.069094
6.9323 -0.057825
6.9423 -0.04678
6.9523 -0.035953
6.9623 -0.02534
6.9723 -0.014938
6.9823 -0.0047413
6.9871 -4.4409e-16
6.9871 2
6.9971 1.9505
7.0071 1.902
7.0171 1.8544
7.0271 1.8078
7.0371 1.7621
7.0471 1.7173
7.0571 1.6734
7.0671 1.6304
7.0771 1.5882
7.0871 1.5468
7.0971 1.5063
7.1071 1.4666
7.1171 1.4276
7.1271 1.3895
7.1371 1.352
7.1471 1.3154
7.1571 1.2794
7.1671 1.2442
7.1771 1.2097
7.1871 1.1758
7.1971 1.1426
7.2071 1.1101
7.2171 1.0782
7.2271 1.047
7.2371 1.0163
7.2471 0.9863
7.2571 0.95687
7.2671 0.92802
7.2771 0.89975
7.2871 0.87203
7.2971 0.84486
7.3071 0.81823
7.3171 0.79213
7.3271 0.76654
7.3371 0.74146
7.3471 0.71688
7.3571 0.69278
7.3671 0.66917
7.3771 0.64602
7.3871 0.62332
7.3971 0.60108
7.4071 0.57928
7.4171 0.55791
7.4271 0.53696
7.4371 0.51642
7.4471 0.4963
7.4571 0.47657
7.4671 0.45723
7.4771 0.43828
7.4871 0.4197
7.4971 0.40149
7.5071 0.38364
7.5171 0.36614
7.5271 0.34899
7.5371 0.33218
7.5471 0.3157
7.5571 0.29955
7.5671 0.28372
7.5771 0.2682
7.5871 0.25299
7.5971 0.23808
7.6071 0.22346
7.6171 0.20914
7.6271 0.19509
7.6371 0.18133
7.6471 0.16784
7.6571 0.15461
7.6671 0.14165
7.6771 0.12895
7.6871 0.11649
7.6971 0.10429
7.7071 0.092319
7.7171 0.080591
7.7271 0.069094
7.7371 0.057825
7.7471 0.04678
7.7571 0.035953
7.7671 0.02534
7.7771 0.014938
7.7871 0.0047413
7.7918 5.5955e-14
7.7918 -2
7.8018 -1.9505
7.8118 -1.902
7.8218 -1.8544
7.8318 -1.8078
7.8418 -1.7621
7.8518 -1.7173
7.8618 -1.6734
7.8718 -1.6304
7.8818 -1.5882
7.8918 -1.5468
7.9018 -1.5063
7.9118 -1.4666
7.9218 -1.4276
7.9318 -1.3895
7.9418 -1.352
7.9518 -1.3154
7.9618 -1.2794
7.9718 -1.2442
7.9818 -1.2097
7.9918 -1.1758
8.0018 -1.1426
8.0118 -1.1101
8.0218 -1.0782
8.0318 -1.047
8.0418 -1.0163
8.0518 -0.9863
8.0618 -0.95687
8.0718 -0.92802
8.0818 -0.89975
8.0918 -0.87203
8.1018 -0.84486
8.1118 -0.81823
8.1218 -0.79213
8.1318 -0.76654
8.1418 -0.74146
8.1518 -0.71688
8.1618 -0.69278
8.1718 -0.66917
8.1818 -0.64602
8.1918 -0.62332
8.2018 -0.60108
8.2118 -0.57928
8.2218 -0.55791
8.2318 -0.53696
8.2418 -0.51642
8.2518 -0.4963
8.2618 -0.47657
8.2718 -0.45723
8.2818 -0.43828
8.2918 -0.4197
8.3018 -0.40149
8.3118 -0.38364
8.3218 -0.36614
8.3318 -0.34899
8.3418 -0.33218
8.3518 -0.3157
8.3618 -0.29955
8.3718 -0.28372
8.3818 -0.2682
8.3918 -0.25299
8.4018 -0.23808
8.4118 -0.22346
8.4218 -0.20914
8.4318 -0.19509
8.4418 -0.18133
8.4518 -0.16784
8.4618 -0.15461
8.4718 -0.14165
8.4818 -0.12895
8.4918 -0.11649
8.5018 -0.10429
8.5118 -0.092319
8.5218 -0.080591
8.5318 -0.069094
8.5418 -0.057825
8.5518 -0.04678
8.5618 -0.035953
8.5718 -0.02534
8.5818 -0.014938
8.5918 -0.0047413
8.5965 -1.1247e-13
8.5965 2
8.6065 1.9505
8.6165 1.902
8.6265 1.8544
8.6365 1.8078
8.6465 1.7621
8.6565 1.7173
8.6665 1.6734
8.6765 1.6304
8.6865 1.5882
8.6965 1.5468
8.7065 1.5063
8.7165 1.4666
8.7265 1.4276
8.7365 1.3895
8.7465 1.352
8.7565 1.3154
8.7665 1.2794
8.7765 1.2442
8.7865 1.2097
8.7965 1.1758
8.8065 1.1426
8.8165 1.1101
8.8265 1.0782
8.8365 1.047
8.8465 1.0163
8.8565 0.9863
8.8665 0.95687
8.8765 0.92802
8.8865 0.89975
8.8965 0.87203
8.9065 0.84486
8.9165 0.81823
8.9265 0.79213
8.9365 0.76654
8.9465 0.74146
8.9565 0.71688
8.9665 0.69278
8.9765 0.66917
8.9865 0.64602
8.9965 0.62332
9.0065 0.60108
9.0165 0.57928
9.0265 0.55791
9.0365 0.53696
9.0465 0.51642
9.0565 0.4963
9.0665 0.47657
9.0765 0.45723
9.0865 0.43828
9.0965 0.4197
9.1065 0.40149
9.1165 0.38364
9.1265 0.36614
9.1365 0.34899
9.1465 0.33218
9.1565 0.3157
9.1665 0.29955
9.1765 0.28372
9.1865 0.2682
9.1965 0.25299
9.2065 0.23808
9.2165 0.22346
9.2265 0.20914
9.2365 0.19509
9.2465 0.18133
9.2565 0.16784
9.2665 0.15461
9.2765 0.14165
9.2865 0.12895
9.2965 0.11649
9.3065 0.10429
9.3165 0.092319
9.3265 0.080591
9.3365 0.069094
9.3465 0.057825
9.3565 0.04678
9.3665 0.035953
9.3765 0.02534
9.3865 0.014938
9.3965 0.0047413
9.4012 5.5511e-16
9.4012 -2
9.4112 -1.9505
9.4212 -1.902
9.4312 -1.8544
9.4412 -1.8078
9.4512 -1.7621
9.4612 -1.7173
9.4712 -1.6734
9.4812 -1.6304
9.4912 -1.5882
9.5012 -1.5468
9.5112 -1.5063
9.5212 -1.4666
9.5312 -1.4276
9.5412 -1.3895
9.5512 -1.352
9.5612 -1.3154
9.5712 -1.2794
9.5812 -1.2442
9.5912 -1.2097
9.6012 -1.1758
9.6112 -1.1426
9.6212 -1.1101
9.6312 -1.0782
9.6412 -1.047
9.6512 -1.0163
9.6612 -0.9863
9.6712 -0.95687
9.6812 -0.92802
9.6912 -0.89975
9.7012 -0.87203
9.7112 -0.84486
9.7212 -0.81823
9.7312 -0.79213
9.7412 -0.76654
9.7512 -0.74146
9.7612 -0.71688
9.7712 -0.69278
9.7812 -0.66917
9.7912 -0.64602
9.8012 -0.62332
9.8112 -0.60108
9.8212 -0.57928
9.8312 -0.55791
9.8412 -0.53696
9.8512 -0.51642
9.8612 -0.4963
9.8712 -0.47657
9.8812 -0.45723
9.8912 -0.43828
9.9012 -0.4197
9.9112 -0.40149
9.9212 -0.38364
9.9312 -0.36614
9.9412 -0.34899
9.9512 -0.33218
9.9612 -0.3157
9.9712 -0.29955
9.9812 -0.28372
9.9912 -0.2682
10.001 -0.25299
10.011 -0.23808
10.021 -0.22346
10.031 -0.20914
10.041 -0.19509
10.051 -0.18133
10.061 -0.16784
10.071 -0.15461
10.081 -0.14165
10.091 -0.12895
10.101 -0.11649
10.111 -0.10429
10.121 -0.092319
10.131 -0.080591
10.141 -0.069094
10.151 -0.057825
10.161 -0.04678
10.171 -0.035953
10.181 -0.02534
10.191 -0.014938
10.201 -0.0047413
10.206 -1.1346e-13
10.206 2
10.216 1.9505
10.226 1.902
10.236 1.8544
10.246 1.8078
10.256 1.7621
10.266 1.7173
10.276 1.6734
10.286 1.6304
10.296 1.5882
10.306 1.5468
10.316 1.5063
10.326 1.4666
10.336 1.4276
10.346 1.3895
10.356 1.352
10.366 1.3154
10.376 1.2794
10.386 1.2442
10.396 1.2097
10.406 1.1758
10.416 1.1426
10.426 1.1101
10.436 1.0782
10.446 1.047
10.456 1.0163
10.466 0.9863
10.476 0.95687
10.486 0.92802
10.496 0.89975
10.506 0.87203
10.516 0.84486
10.526 0.81823
10.536 0.79213
10.546 0.76654
10.556 0.74146
10.566 0.71688
10.576 0.69278
10.586 0.66917
10.596 0.64602
10.606 0.62332
10.616 0.60108
10.626 0.57928
10.636 0.55791
10.646 0.53696
10.656 0.51642
10.666 0.4963
10.676 0.47657
10.686 0.45723
10.696 0.43828
10.706 0.4197
10.716 0.40149
10.726 0.38364
10.736 0.36614
10.746 0.34899
10.756 0.33218
10.766 0.3157
10.776 0.29955
10.786 0.28372
10.796 0.2682
10.806 0.25299
10.816 0.23808
10.826 0.22346
10.836 0.20914
10.846 0.19509
10.856 0.18133
10.866 0.16784
10.876 0.15461
10.886 0.14165
10.896 0.12895
10.906 0.11649
10.916 0.10429
10.926 0.092319
10.936 0.080591
10.946 0.069094
10.956 0.057825
10.966 0.04678
10.976 0.035953
10.986 0.02534
10.996 0.014938
11.006 0.0047413
11.011 4.4409e-16
11.011 -2
11.021 -1.9505
11.031 -1.902
11.041 -1.8544
11.051 -1.8078
11.061 -1.7621
11.071 -1.7173
11.081 -1.6734
11.091 -1.6304
11.101 -1.5882
11.111 -1.5468
11.121 -1.5063
11.131 -1.4666
11.141 -1.4276
11.151 -1.3895
11.161 -1.352
11.171 -1.3154
11.181 -1.2794
11.191 -1.2442
11.201 -1.2097
11.211 -1.1758
11.221 -1.1426
11.231 -1.1101
11.241 -1.0782
11.251 -1.047
11.261 -1.0163
11.271 -0.9863
11.281 -0.95687
11.291 -0.92802
11.301 -0.89975
11.311 -0.87203
11.321 -0.84486
11.331 -0.81823
11.341 -0.79213
11.351 -0.76654
11.361 -0.74146
11.371 -0.71688
11.381 -0.69278
11.391 -0.66917
11.401 -0.64602
11.411 -0.62332
11.421 -0.60108
11.431 -0.57928
11.441 -0.55791
11.451 -0.53696
11.461 -0.51642
11.471 -0.4963
11.481 -0.47657
11.491 -0.45723
11.501 -0.43828
11.511 -0.4197
11.521 -0.40149
11.531 -0.38364
11.541 -0.36614
11.551 -0.34899
11.561 -0.33218
11.571 -0.3157
11.581 -0.29955
11.591 -0.28372
11.601 -0.2682
11.611 -0.25299
11.621 -0.23808
11.631 -0.22346
11.641 -0.20914
11.651 -0.19509
11.661 -0.18133
11.671 -0.16784
11.681 -0.15461
11.691 -0.14165
11.701 -0.12895
11.711 -0.11649
11.721 -0.10429
11.731 -0.092319
11.741 -0.080591
11.751 -0.069094
11.761 -0.057825
11.771 -0.04678
11.781 -0.035953
11.791 -0.02534
11.801 -0.014938
11.811 -0.0047413
11.815 -1.1346e-13
11.815 2
11.825 1.9505
11.835 1.902
11.845 1.8544
11.855 1.8078
11.865 1.7621
11.875 1.7173
11.885 1.6734
11.895 1.6304
11.905 1.5882
11.915 1.5468
11.925 1.5063
11.935 1.4666
11.945 1.4276
11.955 1.3895
11.965 1.352
11.975 1.3154
11.985 1.2794
11.995 1.2442
12.005 1.2097
12.015 1.1758
12.025 1.1426
12.035 1.1101
12.045 1.0782
12.055 1.047
12.065 1.0163
12.075 0.9863
12.085 0.95687
12.095 0.92802
12.105 0.89975
12.115 0.87203
12.125 0.84486
12.135 0.81823
12.145 0.79213
12.155 0.76654
12.165 0.74146
12.175 0.71688
12.185 0.69278
12.195 0.66917
12.205 0.64602
12.215 0.62332
12.225 0.60108
12.235 0.57928
12.245 0.55791
12.255 0.53696
12.265 0.51642
12.275 0.4963
12.285 0.47657
12.295 0.45723
12.305 0.43828
12.315 0.4197
12.325 0.40149
12.335 0.38364
12.345 0.36614
12.355 0.34899
12.365 0.33218
12.375 0.3157
12.385 0.29955
12.395 0.28372
12.405 0.2682
12.415 0.25299
12.425 0.23808
12.435 0.22346
12.445 0.20914
12.455 0.19509
12.465 0.18133
12.475 0.16784
12.485 0.15461
12.495 0.14165
12.505 0.12895
12.515 0.11649
12.525 0.10429
12.535 0.092319
12.545 0.080591
12.555 0.069094
12.565 0.057825
12.575 0.04678
12.585 0.035953
12.595 0.02534
12.605 0.014938
12.615 0.0047413
12.62 4.4409e-16
12.62 -2
12.63 -1.9505
12.64 -1.902
12.65 -1.8544
12.66 -1.8078
12.67 -1.7621
12.68 -1.7173
12.69 -1.6734
12.7 -1.6304
12.71 -1.5882
12.72 -1.5468
12.73 -1.5063
12.74 -1.4666
12.75 -1.4276
12.76 -1.3895
12.77 -1.352
12.78 -1.3154
12.79 -1.2794
12.8 -1.2442
12.81 -1.2097
12.82 -1.1758
12.83 -1.1426
12.84 -1.1101
12.85 -1.0782
12.86 -1.047
12.87 -1.0163
12.88 -0.9863
12.89 -0.95687
12.9 -0.92802
12.91 -0.89975
12.92 -0.87203
12.93 -0.84486
12.94 -0.81823
12.95 -0.79213
12.96 -0.76654
12.97 -0.74146
12.98 -0.71688
12.99 -0.69278
13 -0.66917
13.01 -0.64602
13.02 -0.62332
13.03 -0.60108
13.04 -0.57928
13.05 -0.55791
13.06 -0.53696
13.07 -0.51642
13.08 -0.4963
13.09 -0.47657
13.1 -0.45723
13.11 -0.43828
13.12 -0.4197
13.13 -0.40149
13.14 -0.38364
13.15 -0.36614
13.16 -0.34899
13.17 -0.33218
13.18 -0.3157
13.19 -0.29955
13.2 -0.28372
13.21 -0.2682
13.22 -0.25299
13.23 -0.23808
13.24 -0.22346
13.25 -0.20914
13.26 -0.19509
13.27 -0.18133
13.28 -0.16784
13.29 -0.15461
13.3 -0.14165
13.31 -0.12895
13.32 -0.11649
13.33 -0.10429
13.34 -0.092319
13.35 -0.080591
13.36 -0.069094
13.37 -0.057825
13.38 -0.04678
13.39 -0.035953
13.4 -0.02534
13.41 -0.014938
13.42 -0.0047413
13.425 -1.1346e-13
13.425 2
13.435 1.9505
13.445 1.902
13.455 1.8544
13.465 1.8078
13.475 1.7621
13.485 1.7173
13.495 1.6734
13.505 1.6304
13.515 1.5882
13.525 1.5468
13.535 1.5063
13.545 1.4666
13.555 1.4276
13.565 1.3895
13.575 1.352
13.585 1.3154
13.595 1.2794
13.605 1.2442
13.615 1.2097
13.625 1.1758
13.635 1.1426
13.645 1.1101
13.655 1.0782
13.665 1.047
13.675 1.0163
13.685 0.9863
13.695 0.95687
13.705 0.92802
13.715 0.89975
13.725 0.87203
13.735 0.84486
13.745 0.81823
13.755 0.79213
13.765 0.76654
13.775 0.74146
13.785 0.71688
13.795 0.69278
13.805 0.66917
13.815 0.64602
13.825 0.62332
13.835 0.60108
13.845 0.57928
13.855 0.55791
13.865 0.53696
13.875 0.51642
13.885 0.4963
13.895 0.47657
13.905 0.45723
13.915 0.43828
13.925 0.4197
13.935 0.40149
13.945 0.38364
13.955 0.36614
13.965 0.34899
13.975 0.33218
13.985 0.3157
13.995 0.29955
14.005 0.28372
14.015 0.2682
14.025 0.25299
14.035 0.23808
14.045 0.22346
14.055 0.20914
14.065 0.19509
14.075 0.18133
14.085 0.16784
14.095 0.15461
14.105 0.14165
14.115 0.12895
14.125 0.11649
14.135 0.10429
14.145 0.092319
14.155 0.080591
14.165 0.069094
14.175 0.057825
14.185 0.04678
14.195 0.035953
14.205 0.02534
14.215 0.014938
14.225 0.0047413
14.23 4.4409e-16
14.23 -2
14.24 -1.9505
14.25 -1.902
14.26 -1.8544
14.27 -1.8078
14.28 -1.7621
14.29 -1.7173
14.3 -1.6734
14.31 -1.6304
14.32 -1.5882
14.33 -1.5468
14.34 -1.5063
14.35 -1.4666
14.36 -1.4276
14.37 -1.3895
14.38 -1.352
14.39 -1.3154
14.4 -1.2794
14.41 -1.2442
14.42 -1.2097
14.43 -1.1758
14.44 -1.1426
14.45 -1.1101
14.46 -1.0782
14.47 -1.047
14.48 -1.0163
14.49 -0.9863
14.5 -0.95687
14.51 -0.92802
14.52 -0.89975
14.53 -0.87203
14.54 -0.84486
14.55 -0.81823
14.56 -0.79213
14.57 -0.76654
14.58 -0.74146
14.59 -0.71688
14.6 -0.69278
14.61 -0.66917
14.62 -0.64602
14.63 -0.62332
14.64 -0.60108
14.65 -0.57928
14.66 -0.55791
14.67 -0.53696
14.68 -0.51642
14.69 -0.4963
14.7 -0.47657
14.71 -0.45723
14.72 -0.43828
14.73 -0.4197
14.74 -0.40149
14.75 -0.38364
14.76 -0.36614
14.77 -0.34899
14.78 -0.33218
14.79 -0.3157
14.8 -0.29955
14.81 -0.28372
14.82 -0.2682
14.83 -0.25299
14.84 -0.23808
14.85 -0.22346
14.86 -0.20914
14.87 -0.19509
14.88 -0.18133
14.89 -0.16784
14.9 -0.15461
14.91 -0.14165
14.92 -0.12895
14.93 -0.11649
14.94 -0.10429
14.95 -0.092319
14.96 -0.080591
14.97 -0.069094
14.98 -0.057825
14.99 -0.04678
15 -0.035953
15 -0.035447


==> figuresAndData/relayOscillationFourthOrderNum-1+1+1+1.csv <==
0 0
0.00020095 -0.00020089
0.0012057 -0.0012035
0.0062295 -0.0061713
0.016229 -0.015836
0.026229 -0.025204
0.036229 -0.034277
0.046229 -0.043057
0.056229 -0.051547
0.066229 -0.059748
0.076229 -0.067662
0.086229 -0.075292
0.096229 -0.08264
0.10623 -0.089707
0.11623 -0.096496
0.12623 -0.10301
0.13623 -0.10925
0.14623 -0.11522
0.15623 -0.12091
0.16623 -0.12634
0.17623 -0.13151
0.18623 -0.13641
0.19623 -0.14105
0.20623 -0.14543
0.21623 -0.14955
0.22623 -0.15342
0.23623 -0.15704
0.24623 -0.16041
0.25623 -0.16353
0.26623 -0.1664
0.27623 -0.16903
0.28623 -0.17142
0.29623 -0.17357
0.30623 -0.17548
0.31623 -0.17716
0.32623 -0.1786
0.33623 -0.17982
0.34623 -0.18081
0.35623 -0.18157
0.36623 -0.18211
0.37623 -0.18243
0.38623 -0.18253
0.39623 -0.18241
0.40623 -0.18208
0.41623 -0.18153
0.42623 -0.18078
0.43623 -0.17982
0.44623 -0.17866
0.45623 -0.17729
0.46623 -0.17573
0.47623 -0.17396
0.48623 -0.172
0.49623 -0.16985
0.50623 -0.1675
0.51623 -0.16497
0.52623 -0.16225
0.53623 -0.15935
0.54623 -0.15627
0.55623 -0.15301
0.56623 -0.14957
0.57623 -0.14595
0.58623 -0.14217
0.59623 -0.13821
0.60623 -0.13409
0.61623 -0.12981
0.62623 -0.12536
0.63623 -0.12075
0.64623 -0.11598
0.65623 -0.11106
0.66623 -0.10599
0.67623 -0.10076
0.68623 -0.095388
0.69623 -0.08987
0.70623 -0.084208
0.71623 -0.078405
0.72623 -0.072464
0.73623 -0.066387
0.74623 -0.060176
0.75623 -0.053833
0.76623 -0.047362
0.77623 -0.040764
0.78623 -0.034042
0.79623 -0.027198
0.80623 -0.020235
0.81623 -0.013155
0.82623 -0.0059597
0.8344 -4.9596e-15
0.8344 2.4807e-16
0.8444 0.027098
0.8544 0.053708
0.8644 0.079831
0.8744 0.10547
0.8844 0.13063
0.8944 0.1553
0.9044 0.1795
0.9144 0.20321
0.9244 0.22645
0.9344 0.24922
0.9444 0.27152
0.9544 0.29334
0.9644 0.3147
0.9744 0.33559
0.9844 0.35601
0.9944 0.37597
1.0044 0.39547
1.0144 0.41452
1.0244 0.4331
1.0344 0.45123
1.0444 0.46891
1.0544 0.48614
1.0644 0.50292
1.0744 0.51925
1.0844 0.53514
1.0944 0.55059
1.1044 0.56559
1.1144 0.58016
1.1244 0.5943
1.1344 0.608
1.1444 0.62126
1.1544 0.63411
1.1644 0.64652
1.1744 0.65851
1.1844 0.67008
1.1944 0.68123
1.2044 0.69196
1.2144 0.70228
1.2244 0.71219
1.2344 0.72168
1.2444 0.73077
1.2544 0.73946
1.2644 0.74774
1.2744 0.75562
1.2844 0.76311
1.2944 0.7702
1.3044 0.7769
1.3144 0.78321
1.3244 0.78914
1.3344 0.79468
1.3444 0.79984
1.3544 0.80462
1.3644 0.80902
1.3744 0.81306
1.3844 0.81672
1.3944 0.82001
1.4044 0.82294
1.4144 0.82551
1.4244 0.82772
1.4344 0.82957
1.4444 0.83107
1.4544 0.83221
1.4644 0.83301
1.4744 0.83347
1.4844 0.83358
1.4944 0.83336
1.5044 0.8328
1.5144 0.8319
1.5244 0.83068
1.5344 0.82913
1.5444 0.82725
1.5544 0.82505
1.5644 0.82254
1.5744 0.81971
1.5844 0.81657
1.5944 0.81312
1.6044 0.80936
1.6144 0.8053
1.6244 0.80095
1.6344 0.79629
1.6444 0.79135
1.6544 0.78611
1.6644 0.78059
1.6744 0.77478
1.6844 0.76869
1.6944 0.76233
1.7044 0.75569
1.7144 0.74878
1.7244 0.74161
1.7344 0.73417
1.7444 0.72647
1.7544 0.71851
1.7644 0.7103
1.7744 0.70183
1.7844 0.69312
1.7944 0.68417
1.8044 0.67497
1.8144 0.66554
1.8244 0.65587
1.8344 0.64598
1.8444 0.63585
1.8544 0.6255
1.8644 0.61493
1.8744 0.60414
1.8844 0.59314
1.8944 0.58193
1.9044 0.57051
1.9144 0.55889
1.9244 0.54706
1.9344 0.53505
1.9444 0.52283
1.9544 0.51043
1.9644 0.49784
1.9744 0.48507
1.9844 0.47212
1.9944 0.45899
2.0044 0.44569
2.0144 0.43222
2.0244 0.41858
2.0344 0.40479
2.0444 0.39083
2.0544 0.37672
2.0644 0.36246
2.0744 0.34804
2.0844 0.33349
2.0944 0.31879
2.1044 0.30396
2.1144 0.28899
2.1244 0.27389
2.1344 0.25866
2.1444 0.2433
2.1544 0.22783
2.1644 0.21224
2.1744 0.19654
2.1844 0.18073
2.1944 0.16481
2.2044 0.14878
2.2144 0.13266
2.2244 0.11644
2.2344 0.10013
2.2444 0.083728
2.2544 0.067241
2.2644 0.050672
2.2744 0.034023
2.2844 0.017299
2.2944 0.00050208
2.2947 4.7656e-14
2.2947 -2.498e-16
2.3047 -0.036568
2.3147 -0.072605
2.3247 -0.10811
2.3347 -0.14309
2.3447 -0.17754
2.3547 -0.21146
2.3647 -0.24486
2.3747 -0.27772
2.3847 -0.31006
2.3947 -0.34188
2.4047 -0.37318
2.4147 -0.40395
2.4247 -0.43419
2.4347 -0.46392
2.4447 -0.49313
2.4547 -0.52181
2.4647 -0.54998
2.4747 -0.57763
2.4847 -0.60477
2.4947 -0.63139
2.5047 -0.6575
2.5147 -0.68309
2.5247 -0.70818
2.5347 -0.73275
2.5447 -0.75681
2.5547 -0.78037
2.5647 -0.80342
2.5747 -0.82596
2.5847 -0.848
2.5947 -0.86954
2.6047 -0.89058
2.6147 -0.91112
2.6247 -0.93116
2.6347 -0.95071
2.6447 -0.96976
2.6547 -0.98831
2.6647 -1.0064
2.6747 -1.024
2.6847 -1.041
2.6947 -1.0576
2.7047 -1.0738
2.7147 -1.0894
2.7247 -1.1045
2.7347 -1.1192
2.7447 -1.1334
2.7547 -1.1471
2.7647 -1.1604
2.7747 -1.1732
2.7847 -1.1855
2.7947 -1.1973
2.8047 -1.2087
2.8147 -1.2196
2.8247 -1.23
2.8347 -1.24
2.8447 -1.2495
2.8547 -1.2586
2.8647 -1.2672
2.8747 -1.2754
2.8847 -1.2831
2.8947 -1.2904
2.9047 -1.2972
2.9147 -1.3036
2.9247 -1.3096
2.9347 -1.3151
2.9447 -1.3202
2.9547 -1.3248
2.9647 -1.3291
2.9747 -1.3329
2.9847 -1.3362
2.9947 -1.3392
3.0047 -1.3417
3.0147 -1.3438
3.0247 -1.3455
3.0347 -1.3468
3.0447 -1.3477
3.0547 -1.3482
3.0647 -1.3483
3.0747 -1.348
3.0847 -1.3472
3.0947 -1.3461
3.1047 -1.3446
3.1147 -1.3427
3.1247 -1.3404
3.1347 -1.3378
3.1447 -1.3347
3.1547 -1.3313
3.1647 -1.3275
3.1747 -1.3234
3.1847 -1.3189
3.1947 -1.314
3.2047 -1.3087
3.2147 -1.3031
3.2247 -1.2972
3.2347 -1.2909
3.2447 -1.2842
3.2547 -1.2772
3.2647 -1.2698
3.2747 -1.2622
3.2847 -1.2541
3.2947 -1.2458
3.3047 -1.2371
3.3147 -1.2281
3.3247 -1.2188
3.3347 -1.2092
3.3447 -1.1992
3.3547 -1.1889
3.3647 -1.1784
3.3747 -1.1675
3.3847 -1.1563
3.3947 -1.1448
3.4047 -1.1331
3.4147 -1.121
3.4247 -1.1087
3.4347 -1.0961
3.4447 -1.0831
3.4547 -1.07
3.4647 -1.0565
3.4747 -1.0428
3.4847 -1.0288
3.4947 -1.0146
3.5047 -1.0001
3.5147 -0.98535
3.5247 -0.97035
3.5347 -0.95511
3.5447 -0.93962
3.5547 -0.9239
3.5647 -0.90795
3.5747 -0.89176
3.5847 -0.87535
3.5947 -0.85872
3.6047 -0.84187
3.6147 -0.82481
3.6247 -0.80753
3.6347 -0.79005
3.6447 -0.77236
3.6547 -0.75448
3.6647 -0.7364
3.6747 -0.71814
3.6847 -0.69968
3.6947 -0.68104
3.7047 -0.66222
3.7147 -0.64323
3.7247 -0.62407
3.7347 -0.60474
3.7447 -0.58524
3.7547 -0.56559
3.7647 -0.54578
3.7747 -0.52582
3.7847 -0.50572
3.7947 -0.48547
3.8047 -0.46508
3.8147 -0.44456
3.8247 -0.42391
3.8347 -0.40313
3.8447 -0.38222
3.8547 -0.3612
3.8647 -0.34006
3.8747 -0.31881
3.8847 -0.29746
3.8947 -0.276
3.9047 -0.25444
3.9147 -0.23279
3.9247 -0.21105
3.9347 -0.18922
3.9447 -0.16731
3.9547 -0.14532
3.9647 -0.12325
3.9747 -0.10111
3.9847 -0.078911
3.9947 -0.056645
4.0047 -0.034321
4.0147 -0.011941
4.02 -1.272e-13
4.02 3.6082e-16
4.03 0.042156
4.04 0.083762
4.05 0.12482
4.06 0.16532
4.07 0.20527
4.08 0.24467
4.09 0.28352
4.1 0.32182
4.11 0.35957
4.12 0.39677
4.13 0.43343
4.14 0.46953
4.15 0.50508
4.16 0.54009
4.17 0.57454
4.18 0.60845
4.19 0.64182
4.2 0.67463
4.21 0.7069
4.22 0.73863
4.23 0.76981
4.24 0.80044
4.25 0.83053
4.26 0.86008
4.27 0.88909
4.28 0.91756
4.29 0.94548
4.3 0.97287
4.31 0.99972
4.32 1.026
4.33 1.0518
4.34 1.077
4.35 1.1017
4.36 1.1259
4.37 1.1495
4.38 1.1727
4.39 1.1952
4.4 1.2173
4.41 1.2388
4.42 1.2598
4.43 1.2802
4.44 1.3002
4.45 1.3196
4.46 1.3385
4.47 1.3569
4.48 1.3747
4.49 1.3921
4.5 1.4089
4.51 1.4252
4.52 1.441
4.53 1.4563
4.54 1.4711
4.55 1.4853
4.56 1.4991
4.57 1.5124
4.58 1.5251
4.59 1.5374
4.6 1.5491
4.61 1.5604
4.62 1.5712
4.63 1.5814
4.64 1.5912
4.65 1.6005
4.66 1.6093
4.67 1.6176
4.68 1.6255
4.69 1.6328
4.7 1.6397
4.71 1.6461
4.72 1.6521
4.73 1.6575
4.74 1.6625
4.75 1.6671
4.76 1.6711
4.77 1.6747
4.78 1.6779
4.79 1.6806
4.8 1.6828
4.81 1.6846
4.82 1.6859
4.83 1.6868
4.84 1.6872
4.85 1.6872
4.86 1.6868
4.87 1.6859
4.88 1.6846
4.89 1.6829
4.9 1.6807
4.91 1.6782
4.92 1.6752
4.93 1.6717
4.94 1.6679
4.95 1.6637
4.96 1.659
4.97 1.654
4.98 1.6485
4.99 1.6426
5 1.6364
5.01 1.6297
5.02 1.6227
5.03 1.6153
5.04 1.6075
5.05 1.5993
5.06 1.5907
5.07 1.5818
5.08 1.5725
5.09 1.5628
5.1 1.5528
5.11 1.5424
5.12 1.5317
5.13 1.5206
5.14 1.5091
5.15 1.4973
5.16 1.4852
5.17 1.4727
5.18 1.4599
5.19 1.4468
5.2 1.4333
5.21 1.4196
5.22 1.4055
5.23 1.3911
5.24 1.3763
5.25 1.3613
5.26 1.346
5.27 1.3304
5.28 1.3144
5.29 1.2982
5.3 1.2817
5.31 1.2649
5.32 1.2479
5.33 1.2305
5.34 1.2129
5.35 1.195
5.36 1.1769
5.37 1.1585
5.38 1.1398
5.39 1.1209
5.4 1.1018
5.41 1.0824
5.42 1.0627
5.43 1.0429
5.44 1.0228
5.45 1.0024
5.46 0.98189
5.47 0.96113
5.48 0.94015
5.49 0.91896
5.5 0.89758
5.51 0.87599
5.52 0.8542
5.53 0.83222
5.54 0.81006
5.55 0.78771
5.56 0.76519
5.57 0.74249
5.58 0.71962
5.59 0.69658
5.6 0.67339
5.61 0.65003
5.62 0.62653
5.63 0.60288
5.64 0.57908
5.65 0.55514
5.66 0.53107
5.67 0.50687
5.68 0.48254
5.69 0.4581
5.7 0.43353
5.71 0.40885
5.72 0.38407
5.73 0.35917
5.74 0.33418
5.75 0.3091
5.76 0.28392
5.77 0.25866
5.78 0.23332
5.79 0.20789
5.8 0.1824
5.81 0.15684
5.82 0.13121
5.83 0.10552
5.84 0.079776
5.85 0.053982
5.86 0.02814
5.87 0.0022564
5.8709 1.471e-13
5.8709 -1.6653e-16
5.8809 -0.045626
5.8909 -0.090689
5.9009 -0.13519
5.9109 -0.17913
5.9209 -0.2225
5.9309 -0.26531
5.9409 -0.30755
5.9509 -0.34924
5.9609 -0.39035
5.9709 -0.43091
5.9809 -0.4709
5.9909 -0.51032
6.0009 -0.54918
6.0109 -0.58748
6.0209 -0.62521
6.0309 -0.66238
6.0409 -0.69898
6.0509 -0.73502
6.0609 -0.77049
6.0709 -0.80541
6.0809 -0.83975
6.0909 -0.87354
6.1009 -0.90676
6.1109 -0.93942
6.1209 -0.97152
6.1309 -1.0031
6.1409 -1.034
6.1509 -1.0645
6.1609 -1.0943
6.1709 -1.1236
6.1809 -1.1523
6.1909 -1.1805
6.2009 -1.2081
6.2109 -1.2352
6.2209 -1.2617
6.2309 -1.2877
6.2409 -1.3131
6.2509 -1.3379
6.2609 -1.3622
6.2709 -1.3859
6.2809 -1.4091
6.2909 -1.4318
6.3009 -1.4539
6.3109 -1.4754
6.3209 -1.4964
6.3309 -1.5168
6.3409 -1.5368
6.3509 -1.5561
6.3609 -1.5749
6.3709 -1.5932
6.3809 -1.611
6.3909 -1.6282
6.4009 -1.6448
6.4109 -1.661
6.4209 -1.6766
6.4309 -1.6916
6.4409 -1.7062
6.4509 -1.7202
6.4609 -1.7337
6.4709 -1.7466
6.4809 -1.759
6.4909 -1.771
6.5009 -1.7823
6.5109 -1.7932
6.5209 -1.8036
6.5309 -1.8134
6.5409 -1.8227
6.5509 -1.8316
6.5609 -1.8399
6.5709 -1.8477
6.5809 -1.855
6.5909 -1.8618
6.6009 -1.8681
6.6109 -1.8739
6.6209 -1.8792
6.6309 -1.884
6.6409 -1.8883
6.6509 -1.8921
6.6609 -1.8955
6.6709 -1.8984
6.6809 -1.9007
6.6909 -1.9026
6.7009 -1.9041
6.7109 -1.905
6.7209 -1.9055
6.7309 -1.9055
6.7409 -1.9051
6.7509 -1.9042
6.7609 -1.9028
6.7709 -1.901
6.7809 -1.8987
6.7909 -1.896
6.8009 -1.8928
6.8109 -1.8892
6.8209 -1.8851
6.8309 -1.8806
6.8409 -1.8757
6.8509 -1.8703
6.8609 -1.8645
6.8709 -1.8583
6.8809 -1.8516
6.8909 -1.8446
6.9009 -1.8371
6.9109 -1.8292
6.9209 -1.8209
6.9309 -1.8122
6.9409 -1.8031
6.9509 -1.7936
6.9609 -1.7836
6.9709 -1.7733
6.9809 -1.7626
6.9909 -1.7516
7.0009 -1.7401
7.0109 -1.7283
7.0209 -1.7161
7.0309 -1.7035
7.0409 -1.6905
7.0509 -1.6772
7.0609 -1.6636
7.0709 -1.6495
7.0809 -1.6352
7.0909 -1.6204
7.1009 -1.6054
7.1109 -1.59
7.1209 -1.5742
7.1309 -1.5581
7.1409 -1.5417
7.1509 -1.525
7.1609 -1.508
7.1709 -1.4906
7.1809 -1.4729
7.1909 -1.4549
7.2009 -1.4367
7.2109 -1.4181
7.2209 -1.3992
7.2309 -1.38
7.2409 -1.3606
7.2509 -1.3408
7.2609 -1.3208
7.2709 -1.3005
7.2809 -1.28
7.2909 -1.2592
7.3009 -1.2381
7.3109 -1.2167
7.3209 -1.1952
7.3309 -1.1733
7.3409 -1.1512
7.3509 -1.1289
7.3609 -1.1064
7.3709 -1.0836
7.3809 -1.0606
7.3909 -1.0374
7.4009 -1.0139
7.4109 -0.99027
7.4209 -0.96641
7.4309 -0.94234
7.4409 -0.91809
7.4509 -0.89363
7.4609 -0.86899
7.4709 -0.84417
7.4809 -0.81917
7.4909 -0.79399
7.5009 -0.76864
7.5109 -0.74313
7.5209 -0.71746
7.5309 -0.69163
7.5409 -0.66565
7.5509 -0.63953
7.5609 -0.61326
7.5709 -0.58685
7.5809 -0.56031
7.5909 -0.53365
7.6009 -0.50686
7.6109 -0.47995
7.6209 -0.45293
7.6309 -0.4258
7.6409 -0.39857
7.6509 -0.37124
7.6609 -0.34381
7.6709 -0.31629
7.6809 -0.28869
7.6909 -0.261
7.7009 -0.23324
7.7109 -0.20541
7.7209 -0.17751
7.7309 -0.14955
7.7409 -0.12153
7.7509 -0.093461
7.7609 -0.065342
7.7709 -0.03718
7.7809 -0.0089794
7.7841 -1.5987e-13
7.7841 5.5511e-16
7.7941 0.047945
7.8041 0.095323
7.8141 0.14213
7.8241 0.18837
7.8341 0.23404
7.8441 0.27914
7.8541 0.32367
7.8641 0.36763
7.8741 0.41101
7.8841 0.45383
7.8941 0.49607
7.9041 0.53774
7.9141 0.57883
7.9241 0.61935
7.9341 0.6593
7.9441 0.69868
7.9541 0.73748
7.9641 0.77571
7.9741 0.81336
7.9841 0.85044
7.9941 0.88695
8.0041 0.92288
8.0141 0.95824
8.0241 0.99302
8.0341 1.0272
8.0441 1.0609
8.0541 1.0939
8.0641 1.1264
8.0741 1.1583
8.0841 1.1897
8.0941 1.2204
8.1041 1.2506
8.1141 1.2803
8.1241 1.3093
8.1341 1.3378
8.1441 1.3657
8.1541 1.3931
8.1641 1.4199
8.1741 1.4461
8.1841 1.4717
8.1941 1.4968
8.2041 1.5213
8.2141 1.5452
8.2241 1.5686
8.2341 1.5914
8.2441 1.6137
8.2541 1.6354
8.2641 1.6565
8.2741 1.6771
8.2841 1.6971
8.2941 1.7165
8.3041 1.7354
8.3141 1.7538
8.3241 1.7716
8.3341 1.7888
8.3441 1.8055
8.3541 1.8216
8.3641 1.8372
8.3741 1.8523
8.3841 1.8668
8.3941 1.8807
8.4041 1.8941
8.4141 1.907
8.4241 1.9193
8.4341 1.9311
8.4441 1.9424
8.4541 1.9531
8.4641 1.9633
8.4741 1.973
8.4841 1.9821
8.4941 1.9907
8.5041 1.9988
8.5141 2.0063
8.5241 2.0134
8.5341 2.0199
8.5441 2.0259
8.5541 2.0314
8.5641 2.0364
8.5741 2.0409
8.5841 2.0448
8.5941 2.0483
8.6041 2.0513
8.6141 2.0537
8.6241 2.0557
8.6341 2.0572
8.6441 2.0582
8.6541 2.0587
8.6641 2.0587
8.6741 2.0582
8.6841 2.0572
8.6941 2.0558
8.7041 2.0539
8.7141 2.0515
8.7241 2.0486
8.7341 2.0453
8.7441 2.0415
8.7541 2.0373
8.7641 2.0326
8.7741 2.0274
8.7841 2.0218
8.7941 2.0158
8.8041 2.0093
8.8141 2.0023
8.8241 1.9949
8.8341 1.9871
8.8441 1.9789
8.8541 1.9702
8.8641 1.9611
8.8741 1.9516
8.8841 1.9416
8.8941 1.9313
8.9041 1.9205
8.9141 1.9093
8.9241 1.8978
8.9341 1.8858
8.9441 1.8734
8.9541 1.8606
8.9641 1.8475
8.9741 1.834
8.9841 1.82
8.9941 1.8057
9.0041 1.7911
9.0141 1.776
9.0241 1.7606
9.0341 1.7449
9.0441 1.7287
9.0541 1.7123
9.0641 1.6954
9.0741 1.6783
9.0841 1.6608
9.0941 1.6429
9.1041 1.6247
9.1141 1.6062
9.1241 1.5874
9.1341 1.5682
9.1441 1.5488
9.1541 1.529
9.1641 1.5089
9.1741 1.4885
9.1841 1.4678
9.1941 1.4469
9.2041 1.4256
9.2141 1.404
9.2241 1.3822
9.2341 1.3601
9.2441 1.3377
9.2541 1.3151
9.2641 1.2922
9.2741 1.269
9.2841 1.2456
9.2941 1.2219
9.3041 1.198
9.3141 1.1738
9.3241 1.1494
9.3341 1.1248
9.3441 1.1
9.3541 1.0749
9.3641 1.0497
9.3741 1.0242
9.3841 0.99848
9.3941 0.97259
9.4041 0.9465
9.4141 0.92021
9.4241 0.89375
9.4341 0.8671
9.4441 0.84027
9.4541 0.81327
9.4641 0.7861
9.4741 0.75877
9.4841 0.73129
9.4941 0.70364
9.5041 0.67586
9.5141 0.64793
9.5241 0.61986
9.5341 0.59165
9.5441 0.56332
9.5541 0.53487
9.5641 0.50629
9.5741 0.47761
9.5841 0.44881
9.5941 0.41991
9.6041 0.39091
9.6141 0.36182
9.6241 0.33263
9.6341 0.30337
9.6441 0.27402
9.6541 0.2446
9.6641 0.21511
9.6741 0.18556
9.6841 0.15594
9.6941 0.12627
9.7041 0.096555
9.7141 0.06679
9.7241 0.036985
9.7341 0.0071453
9.7365 3.3357e-13
9.7365 -3.349e-13
9.7465 -0.049578
9.7565 -0.098584
9.7665 -0.14702
9.7765 -0.19488
9.7865 -0.24217
9.7965 -0.28888
9.8065 -0.33502
9.8165 -0.38058
9.8265 -0.42557
9.8365 -0.46997
9.8465 -0.5138
9.8565 -0.55706
9.8665 -0.59973
9.8765 -0.64183
9.8865 -0.68334
9.8965 -0.72428
9.9065 -0.76463
9.9165 -0.80441
9.9265 -0.8436
9.9365 -0.88221
9.9465 -0.92025
9.9565 -0.9577
9.9665 -0.99456
9.9765 -1.0309
9.9865 -1.0666
9.9965 -1.1017
10.006 -1.1362
10.016 -1.1702
10.026 -1.2036
10.036 -1.2363
10.046 -1.2686
10.056 -1.3002
10.066 -1.3312
10.076 -1.3617
10.086 -1.3916
10.096 -1.4209
10.106 -1.4496
10.116 -1.4778
10.126 -1.5054
10.136 -1.5324
10.146 -1.5588
10.156 -1.5846
10.166 -1.6099
10.176 -1.6346
10.186 -1.6587
10.196 -1.6822
10.206 -1.7052
10.216 -1.7276
10.226 -1.7494
10.236 -1.7706
10.246 -1.7913
10.256 -1.8114
10.266 -1.831
10.276 -1.8499
10.286 -1.8683
10.296 -1.8862
10.306 -1.9035
10.316 -1.9202
10.326 -1.9363
10.336 -1.9519
10.346 -1.967
10.356 -1.9815
10.366 -1.9954
10.376 -2.0088
10.386 -2.0216
10.396 -2.0339
10.406 -2.0456
10.416 -2.0568
10.426 -2.0674
10.436 -2.0775
10.446 -2.087
10.456 -2.096
10.466 -2.1045
10.476 -2.1124
10.486 -2.1198
10.496 -2.1267
10.506 -2.133
10.516 -2.1389
10.526 -2.1441
10.536 -2.1489
10.546 -2.1532
10.556 -2.1569
10.566 -2.1601
10.576 -2.1628
10.586 -2.165
10.596 -2.1666
10.606 -2.1678
10.616 -2.1685
10.626 -2.1687
10.636 -2.1683
10.646 -2.1675
10.656 -2.1662
10.666 -2.1644
10.676 -2.1621
10.686 -2.1593
10.696 -2.156
10.706 -2.1523
10.716 -2.1481
10.726 -2.1434
10.736 -2.1382
10.746 -2.1326
10.756 -2.1265
10.766 -2.12
10.776 -2.113
10.786 -2.1055
10.796 -2.0976
10.806 -2.0893
10.816 -2.0805
10.826 -2.0712
10.836 -2.0616
10.846 -2.0515
10.856 -2.0409
10.866 -2.03
10.876 -2.0186
10.886 -2.0068
10.896 -1.9946
10.906 -1.982
10.916 -1.969
10.926 -1.9555
10.936 -1.9417
10.946 -1.9275
10.956 -1.9129
10.966 -1.8979
10.976 -1.8825
10.986 -1.8667
10.996 -1.8506
11.006 -1.8341
11.016 -1.8172
11.026 -1.7999
11.036 -1.7823
11.046 -1.7644
11.056 -1.7461
11.066 -1.7274
11.076 -1.7084
11.086 -1.6891
11.096 -1.6694
11.106 -1.6494
11.116 -1.6291
11.126 -1.6085
11.136 -1.5875
11.146 -1.5663
11.156 -1.5447
11.166 -1.5228
11.176 -1.5006
11.186 -1.4782
11.196 -1.4554
11.206 -1.4324
11.216 -1.4091
11.226 -1.3855
11.236 -1.3616
11.246 -1.3375
11.256 -1.3131
11.266 -1.2885
11.276 -1.2636
11.286 -1.2384
11.296 -1.2131
11.306 -1.1874
11.316 -1.1616
11.326 -1.1355
11.336 -1.1092
11.346 -1.0827
11.356 -1.056
11.366 -1.0291
11.376 -1.0019
11.386 -0.97458
11.396 -0.94706
11.406 -0.91935
11.416 -0.89145
11.426 -0.86338
11.436 -0.83513
11.446 -0.80672
11.456 -0.77815
11.466 -0.74941
11.476 -0.72053
11.486 -0.6915
11.496 -0.66232
11.506 -0.63301
11.516 -0.60356
11.526 -0.57399
11.536 -0.5443
11.546 -0.51449
11.556 -0.48456
11.566 -0.45453
11.576 -0.4244
11.586 -0.39417
11.596 -0.36385
11.606 -0.33344
11.616 -0.30295
11.626 -0.27239
11.636 -0.24175
11.646 -0.21104
11.656 -0.18028
11.666 -0.14945
11.676 -0.11858
11.686 -0.087658
11.696 -0.056695
11.706 -0.025697
11.715 -1.1935e-14
11.715 3.4089e-13
11.725 0.050753
11.735 0.10093
11.745 0.15054
11.755 0.19957
11.765 0.24802
11.775 0.29589
11.785 0.34319
11.795 0.38991
11.805 0.43604
11.815 0.4816
11.825 0.52658
11.835 0.57097
11.845 0.61478
11.855 0.65801
11.865 0.70066
11.875 0.74272
11.885 0.78419
11.895 0.82508
11.905 0.86539
11.915 0.90511
11.925 0.94424
11.935 0.98278
11.945 1.0207
11.955 1.0581
11.965 1.0949
11.975 1.1311
11.985 1.1667
11.995 1.2017
12.005 1.2361
12.015 1.27
12.025 1.3032
12.035 1.3359
12.045 1.368
12.055 1.3995
12.065 1.4304
12.075 1.4607
12.085 1.4904
12.095 1.5196
12.105 1.5481
12.115 1.5761
12.125 1.6035
12.135 1.6303
12.145 1.6565
12.155 1.6821
12.165 1.7072
12.175 1.7316
12.185 1.7555
12.195 1.7788
12.205 1.8015
12.215 1.8237
12.225 1.8452
12.235 1.8662
12.245 1.8866
12.255 1.9065
12.265 1.9257
12.275 1.9444
12.285 1.9625
12.295 1.98
12.305 1.997
12.315 2.0134
12.325 2.0292
12.335 2.0445
12.345 2.0592
12.355 2.0733
12.365 2.0869
12.375 2.0999
12.385 2.1123
12.395 2.1242
12.405 2.1355
12.415 2.1463
12.425 2.1566
12.435 2.1662
12.445 2.1754
12.455 2.1839
12.465 2.192
12.475 2.1995
12.485 2.2064
12.495 2.2128
12.505 2.2187
12.515 2.224
12.525 2.2289
12.535 2.2331
12.545 2.2369
12.555 2.2401
12.565 2.2428
12.575 2.245
12.585 2.2467
12.595 2.2478
12.605 2.2484
12.615 2.2486
12.625 2.2482
12.635 2.2473
12.645 2.2459
12.655 2.244
12.665 2.2416
12.675 2.2387
12.685 2.2354
12.695 2.2315
12.705 2.2272
12.715 2.2223
12.725 2.217
12.735 2.2112
12.745 2.205
12.755 2.1983
12.765 2.1911
12.775 2.1834
12.785 2.1753
12.795 2.1668
12.805 2.1577
12.815 2.1483
12.825 2.1383
12.835 2.128
12.845 2.1172
12.855 2.106
12.865 2.0943
12.875 2.0822
12.885 2.0697
12.895 2.0568
12.905 2.0434
12.915 2.0297
12.925 2.0155
12.935 2.0009
12.945 1.9859
12.955 1.9706
12.965 1.9548
12.975 1.9387
12.985 1.9221
12.995 1.9052
13.005 1.8879
13.015 1.8702
13.025 1.8522
13.035 1.8338
13.045 1.8151
13.055 1.796
13.065 1.7765
13.075 1.7567
13.085 1.7365
13.095 1.7161
13.105 1.6952
13.115 1.6741
13.125 1.6526
13.135 1.6308
13.145 1.6087
13.155 1.5863
13.165 1.5636
13.175 1.5406
13.185 1.5173
13.195 1.4936
13.205 1.4697
13.215 1.4456
13.225 1.4211
13.235 1.3964
13.245 1.3714
13.255 1.3461
13.265 1.3206
13.275 1.2949
13.285 1.2688
13.295 1.2426
13.305 1.2161
13.315 1.1893
13.325 1.1624
13.335 1.1352
13.345 1.1078
13.355 1.0802
13.365 1.0524
13.375 1.0243
13.385 0.9961
13.395 0.96768
13.405 0.93908
13.415 0.91029
13.425 0.88132
13.435 0.85217
13.445 0.82286
13.455 0.79339
13.465 0.76376
13.475 0.73397
13.485 0.70404
13.495 0.67397
13.505 0.64376
13.515 0.61342
13.525 0.58295
13.535 0.55236
13.545 0.52165
13.555 0.49083
13.565 0.45991
13.575 0.42888
13.585 0.39776
13.595 0.36655
13.605 0.33525
13.615 0.30387
13.625 0.27242
13.635 0.2409
13.645 0.20931
13.655 0.17766
13.665 0.14596
13.675 0.11421
13.685 0.082413
13.695 0.050579
13.705 0.018711
13.711 7.8992e-14
13.711 -2.8372e-13
13.721 -0.051612
13.731 -0.10265
13.741 -0.15311
13.751 -0.20299
13.761 -0.2523
13.771 -0.30102
13.781 -0.34917
13.791 -0.39673
13.801 -0.44371
13.811 -0.49011
13.821 -0.53592
13.831 -0.58115
13.841 -0.6258
13.851 -0.66985
13.861 -0.71332
13.871 -0.75621
13.881 -0.7985
13.891 -0.84021
13.901 -0.88133
13.911 -0.92186
13.921 -0.96179
13.931 -1.0011
13.941 -1.0399
13.951 -1.0781
13.961 -1.1156
13.971 -1.1526
13.981 -1.189
13.991 -1.2248
14.001 -1.26
14.011 -1.2946
14.021 -1.3286
14.031 -1.3621
14.041 -1.3949
14.051 -1.4271
14.061 -1.4588
14.071 -1.4898
14.081 -1.5203
14.091 -1.5502
14.101 -1.5795
14.111 -1.6081
14.121 -1.6362
14.131 -1.6637
14.141 -1.6906
14.151 -1.717
14.161 -1.7427
14.171 -1.7679
14.181 -1.7924
14.191 -1.8164
14.201 -1.8398
14.211 -1.8626
14.221 -1.8848
14.231 -1.9064
14.241 -1.9274
14.251 -1.9479
14.261 -1.9678
14.271 -1.987
14.281 -2.0058
14.291 -2.0239
14.301 -2.0415
14.311 -2.0584
14.321 -2.0748
14.331 -2.0907
14.341 -2.1059
14.351 -2.1206
14.361 -2.1347
14.371 -2.1483
14.381 -2.1613
14.391 -2.1737
14.401 -2.1855
14.411 -2.1968
14.421 -2.2075
14.431 -2.2177
14.441 -2.2273
14.451 -2.2364
14.461 -2.2449
14.471 -2.2528
14.481 -2.2602
14.491 -2.2671
14.501 -2.2734
14.511 -2.2792
14.521 -2.2844
14.531 -2.2891
14.541 -2.2932
14.551 -2.2968
14.561 -2.2999
14.571 -2.3025
14.581 -2.3045
14.591 -2.306
14.601 -2.307
14.611 -2.3074
14.621 -2.3074
14.631 -2.3068
14.641 -2.3057
14.651 -2.3041
14.661 -2.302
14.671 -2.2994
14.681 -2.2963
14.691 -2.2927
14.701 -2.2886
14.711 -2.2841
14.721 -2.279
14.731 -2.2734
14.741 -2.2674
14.751 -2.2609
14.761 -2.2539
14.771 -2.2464
14.781 -2.2385
14.791 -2.2301
14.801 -2.2212
14.811 -2.2119
14.821 -2.2021
14.831 -2.1919
14.841 -2.1812
14.851 -2.1701
14.861 -2.1585
14.871 -2.1465
14.881 -2.1341
14.891 -2.1212
14.901 -2.1079
14.911 -2.0942
14.921 -2.0801
14.931 -2.0656
14.941 -2.0506
14.951 -2.0353
14.961 -2.0195
14.971 -2.0033
14.981 -1.9868
14.991 -1.9698
15.001 -1.9525
15.011 -1.9348
15.021 -1.9167
15.031 -1.8983
15.041 -1.8794
15.051 -1.8602
15.061 -1.8407
15.071 -1.8208
15.081 -1.8005
15.091 -1.7799
15.101 -1.759
15.111 -1.7377
15.121 -1.7161
15.131 -1.6941
15.141 -1.6718
15.151 -1.6492
15.161 -1.6263
15.171 -1.6031
15.181 -1.5796
15.191 -1.5558
15.201 -1.5317
15.211 -1.5073
15.221 -1.4826
15.231 -1.4576
15.241 -1.4323
15.251 -1.4068
15.261 -1.381
15.271 -1.355
15.281 -1.3287
15.291 -1.3021
15.301 -1.2753
15.311 -1.2482
15.321 -1.2209
15.331 -1.1934
15.341 -1.1657
15.351 -1.1377
15.361 -1.1095
15.371 -1.0811
15.381 -1.0525
15.391 -1.0237
15.401 -0.99472
15.411 -0.96553
15.421 -0.93616
15.431 -0.9066
15.441 -0.87686
15.451 -0.84696
15.461 -0.81689
15.471 -0.78666
15.481 -0.75627
15.491 -0.72574
15.501 -0.69506
15.511 -0.66424
15.521 -0.63329
15.531 -0.60221
15.541 -0.57101
15.551 -0.53969
15.561 -0.50825
15.571 -0.47671
15.581 -0.44507
15.591 -0.41332
15.601 -0.38149
15.611 -0.34957
15.621 -0.31757
15.631 -0.28549
15.641 -0.25334
15.651 -0.22113
15.661 -0.18885
15.671 -0.15652
15.681 -0.12414
15.691 -0.091721
15.701 -0.059257
15.711 -0.026759
15.719 -6.9389e-15
15.719 3.6299e-13
15.729 0.052247
15.739 0.10392
15.749 0.15501
15.759 0.20553
15.769 0.25546
15.779 0.30481
15.789 0.35359
15.799 0.40178
15.809 0.44938
15.819 0.4964
15.829 0.54284
15.839 0.58868
15.849 0.63394
15.859 0.67862
15.869 0.7227
15.879 0.76619
15.889 0.8091
15.899 0.85141
15.909 0.89313
15.919 0.93426
15.929 0.97479
15.939 1.0147
15.949 1.0541
15.959 1.0928
15.969 1.131
15.979 1.1686
15.989 1.2055
15.999 1.2419
16.009 1.2777
16.019 1.3129
16.029 1.3474
16.039 1.3814
16.049 1.4148
16.059 1.4476
16.069 1.4798
16.079 1.5114
16.089 1.5424
16.099 1.5728
16.109 1.6026
16.119 1.6319
16.129 1.6605
16.139 1.6885
16.149 1.7159
16.159 1.7428
16.169 1.769
16.179 1.7947
16.189 1.8197
16.199 1.8442
16.209 1.8681
16.219 1.8913
16.229 1.914
16.239 1.9361
16.249 1.9576
16.259 1.9786
16.269 1.9989
16.279 2.0187
16.289 2.0378
16.299 2.0564
16.309 2.0744
16.319 2.0918
16.329 2.1086
16.339 2.1249
16.349 2.1406
16.359 2.1557
16.369 2.1702
16.379 2.1841
16.389 2.1975
16.399 2.2103
16.409 2.2226
16.419 2.2342
16.429 2.2453
16.439 2.2559
16.449 2.2658
16.459 2.2752
16.469 2.2841
16.479 2.2924
16.489 2.3001
16.499 2.3073
16.509 2.3139
16.519 2.32
16.529 2.3255
16.539 2.3305
16.549 2.335
16.559 2.3389
16.569 2.3423
16.579 2.3451
16.589 2.3474
16.599 2.3491
16.609 2.3504
16.619 2.3511
16.629 2.3513
16.639 2.3509
16.649 2.3501
16.659 2.3487
16.669 2.3468
16.679 2.3444
16.689 2.3415
16.699 2.3381
16.709 2.3342
16.719 2.3298
16.729 2.3249
16.739 2.3195
16.749 2.3137
16.759 2.3073
16.769 2.3004
16.779 2.2931
16.789 2.2853
16.799 2.277
16.809 2.2683
16.819 2.2591
16.829 2.2494
16.839 2.2393
16.849 2.2287
16.859 2.2177
16.869 2.2062
16.879 2.1942
16.889 2.1819
16.899 2.1691
16.909 2.1558
16.919 2.1421
16.929 2.128
16.939 2.1135
16.949 2.0986
16.959 2.0832
16.969 2.0675
16.979 2.0513
16.989 2.0348
16.999 2.0178
17.009 2.0004
17.019 1.9827
17.029 1.9646
17.039 1.9461
17.049 1.9272
17.059 1.9079
17.069 1.8883
17.079 1.8683
17.089 1.848
17.099 1.8273
17.109 1.8063
17.119 1.7849
17.129 1.7631
17.139 1.7411
17.149 1.7187
17.159 1.696
17.169 1.6729
17.179 1.6496
17.189 1.6259
17.199 1.6019
17.209 1.5776
17.219 1.553
17.229 1.5282
17.239 1.503
17.249 1.4776
17.259 1.4518
17.269 1.4258
17.279 1.3996
17.289 1.3731
17.299 1.3463
17.309 1.3192
17.319 1.292
17.329 1.2644
17.339 1.2367
17.349 1.2087
17.359 1.1804
17.369 1.152
17.379 1.1233
17.389 1.0944
17.399 1.0653
17.409 1.036
17.419 1.0066
17.429 0.97688
17.439 0.94701
17.449 0.91696
17.459 0.88674
17.469 0.85635
17.479 0.82579
17.489 0.79507
17.499 0.76419
17.509 0.73317
17.519 0.702
17.529 0.67069
17.539 0.63924
17.549 0.60767
17.559 0.57598
17.569 0.54417
17.579 0.51224
17.589 0.48021
17.599 0.44808
17.609 0.41584
17.619 0.38352
17.629 0.35111
17.639 0.31863
17.649 0.28606
17.659 0.25343
17.669 0.22073
17.679 0.18797
17.689 0.15516
17.699 0.12229
17.709 0.089389
17.719 0.056446
17.729 0.02347
17.736 3.4139e-14
17.736 -7.1648e-13
17.746 -0.052721
17.756 -0.10487
17.766 -0.15643
17.776 -0.20742
17.786 -0.25782
17.796 -0.30764
17.806 -0.35688
17.816 -0.40554
17.826 -0.45361
17.836 -0.50109
17.846 -0.54799
17.856 -0.5943
17.866 -0.64002
17.876 -0.68515
17.886 -0.72969
17.896 -0.77364
17.906 -0.817
17.916 -0.85976
17.926 -0.90193
17.936 -0.9435
17.946 -0.98448
17.956 -1.0249
17.966 -1.0647
17.976 -1.1039
17.986 -1.1424
17.996 -1.1804
18.006 -1.2178
18.016 -1.2546
18.026 -1.2909
18.036 -1.3265
18.046 -1.3615
18.056 -1.3959
18.066 -1.4297
18.076 -1.4629
18.086 -1.4955
18.096 -1.5275
18.106 -1.5589
18.116 -1.5897
18.126 -1.6199
18.136 -1.6496
18.146 -1.6786
18.156 -1.707
18.166 -1.7348
18.176 -1.762
18.186 -1.7887
18.196 -1.8147
18.206 -1.8401
18.216 -1.865
18.226 -1.8892
18.236 -1.9128
18.246 -1.9359
18.256 -1.9583
18.266 -1.9802
18.276 -2.0015
18.286 -2.0222
18.296 -2.0422
18.306 -2.0617
18.316 -2.0807
18.326 -2.099
18.336 -2.1167
18.346 -2.1339
18.356 -2.1504
18.366 -2.1664
18.376 -2.1818
18.386 -2.1967
18.396 -2.2109
18.406 -2.2246
18.416 -2.2377
18.426 -2.2502
18.436 -2.2622
18.446 -2.2735
18.456 -2.2843
18.466 -2.2946
18.476 -2.3042
18.486 -2.3134
18.496 -2.3219
18.506 -2.3299
18.516 -2.3373
18.526 -2.3442
18.536 -2.3505
18.546 -2.3563
18.556 -2.3615
18.566 -2.3662
18.576 -2.3703
18.586 -2.3739
18.596 -2.3769
18.606 -2.3794
18.616 -2.3814
18.626 -2.3828
18.636 -2.3837
18.646 -2.384
18.656 -2.3839
18.666 -2.3832
18.676 -2.382
18.686 -2.3803
18.696 -2.378
18.706 -2.3753
18.716 -2.372
18.726 -2.3683
18.736 -2.364
18.746 -2.3592
18.756 -2.354
18.766 -2.3482
18.776 -2.342
18.786 -2.3352
18.796 -2.328
18.806 -2.3203
18.816 -2.3121
18.826 -2.3035
18.836 -2.2943
18.846 -2.2847
18.856 -2.2747
18.866 -2.2642
18.876 -2.2532
18.886 -2.2417
18.896 -2.2299
18.906 -2.2175
18.916 -2.2048
18.926 -2.1916
18.936 -2.1779
18.946 -2.1639
18.956 -2.1494
18.966 -2.1344
18.976 -2.1191
18.986 -2.1033
18.996 -2.0872
19.006 -2.0706
19.016 -2.0536
19.026 -2.0363
19.036 -2.0185
19.046 -2.0003
19.056 -1.9818
19.066 -1.9629
19.076 -1.9436
19.086 -1.9239
19.096 -1.9039
19.106 -1.8835
19.116 -1.8627
19.126 -1.8416
19.136 -1.8201
19.146 -1.7983
19.156 -1.7762
19.166 -1.7537
19.176 -1.7309
19.186 -1.7077
19.196 -1.6842
19.206 -1.6605
19.216 -1.6364
19.226 -1.612
19.236 -1.5872
19.246 -1.5622
19.256 -1.5369
19.266 -1.5114
19.276 -1.4855
19.286 -1.4593
19.296 -1.4329
19.306 -1.4062
19.316 -1.3793
19.326 -1.3521
19.336 -1.3246
19.346 -1.2969
19.356 -1.269
19.366 -1.2408
19.376 -1.2123
19.386 -1.1837
19.396 -1.1548
19.406 -1.1257
19.416 -1.0964
19.426 -1.0669
19.436 -1.0372
19.446 -1.0073
19.456 -0.97722
19.466 -0.94694
19.476 -0.91647
19.486 -0.88584
19.496 -0.85503
19.506 -0.82406
19.516 -0.79293
19.526 -0.76165
19.536 -0.73021
19.546 -0.69864
19.556 -0.66692
19.566 -0.63508
19.576 -0.60311
19.586 -0.57101
19.596 -0.5388
19.606 -0.50648
19.616 -0.47405
19.626 -0.44153
19.636 -0.4089
19.646 -0.37619
19.656 -0.34339
19.666 -0.31052
19.676 -0.27757
19.686 -0.24456
19.696 -0.21148
19.706 -0.17834
19.716 -0.14515
19.726 -0.11192
19.736 -0.078642
19.746 -0.04533
19.756 -0.011987
19.76 -1.1185e-13
19.76 6.467e-13
19.77 0.053076
19.78 0.10557
19.79 0.15749
19.8 0.20883
19.81 0.25959
19.82 0.30977
19.83 0.35936
19.84 0.40836
19.85 0.45678
19.86 0.50461
19.87 0.55186
19.88 0.59851
19.89 0.64458
19.9 0.69005
19.91 0.73493
19.92 0.77922
19.93 0.82292
19.94 0.86602
19.95 0.90853
19.96 0.95044
19.97 0.99175
19.98 1.0325
19.99 1.0726
20 1.1121
20.01 1.151
20.02 1.1894
20.03 1.2271
20.04 1.2642
20.05 1.3007
20.06 1.3367
20.07 1.372
20.08 1.4067
20.09 1.4408
20.1 1.4744
20.11 1.5073
20.12 1.5396
20.13 1.5713
20.14 1.6024
20.15 1.6329
20.16 1.6628
20.17 1.6922
20.18 1.7209
20.19 1.749
20.2 1.7765
20.21 1.8034
20.22 1.8297
20.23 1.8554
20.24 1.8805
20.25 1.905
20.26 1.929
20.27 1.9523
20.28 1.975
20.29 1.9971
20.3 2.0187
20.31 2.0396
20.32 2.0599
20.33 2.0797
20.34 2.0989
20.35 2.1174
20.36 2.1354
20.37 2.1528
20.38 2.1696
20.39 2.1858
20.4 2.2015
20.41 2.2165
20.42 2.231
20.43 2.2449
20.44 2.2582
20.45 2.271
20.46 2.2831
20.47 2.2947
20.48 2.3057
20.49 2.3162
20.5 2.326
20.51 2.3353
20.52 2.3441
20.53 2.3522
20.54 2.3599
20.55 2.3669
20.56 2.3734
20.57 2.3793
20.58 2.3847
20.59 2.3896
20.6 2.3938
20.61 2.3976
20.62 2.4008
20.63 2.4034
20.64 2.4055
20.65 2.4071
20.66 2.4081
20.67 2.4086
20.68 2.4086
20.69 2.4081
20.7 2.407
20.71 2.4054
20.72 2.4033
20.73 2.4006
20.74 2.3975
20.75 2.3938
20.76 2.3897
20.77 2.385
20.78 2.3798
20.79 2.3742
20.8 2.368
20.81 2.3613
20.82 2.3542
20.83 2.3466
20.84 2.3384
20.85 2.3299
20.86 2.3208
20.87 2.3113
20.88 2.3012
20.89 2.2908
20.9 2.2798
20.91 2.2685
20.92 2.2566
20.93 2.2443
20.94 2.2316
20.95 2.2184
20.96 2.2048
20.97 2.1907
20.98 2.1763
20.99 2.1613
21 2.146
21.01 2.1303
21.02 2.1141
21.03 2.0975
21.04 2.0805
21.05 2.0631
21.06 2.0454
21.07 2.0272
21.08 2.0086
21.09 1.9897
21.1 1.9703
21.11 1.9506
21.12 1.9305
21.13 1.9101
21.14 1.8893
21.15 1.8681
21.16 1.8466
21.17 1.8247
21.18 1.8025
21.19 1.7799
21.2 1.7571
21.21 1.7338
21.22 1.7103
21.23 1.6864
21.24 1.6622
21.25 1.6377
21.26 1.6129
21.27 1.5878
21.28 1.5624
21.29 1.5367
21.3 1.5108
21.31 1.4845
21.32 1.458
21.33 1.4312
21.34 1.4041
21.35 1.3767
21.36 1.3492
21.37 1.3213
21.38 1.2932
21.39 1.2649
21.4 1.2363
21.41 1.2075
21.42 1.1785
21.43 1.1492
21.44 1.1198
21.45 1.0901
21.46 1.0602
21.47 1.0302
21.48 0.9999
21.49 0.96944
21.5 0.9388
21.51 0.90798
21.52 0.87699
21.53 0.84583
21.54 0.81451
21.55 0.78303
21.56 0.75141
21.57 0.71963
21.58 0.68771
21.59 0.65566
21.6 0.62348
21.61 0.59117
21.62 0.55875
21.63 0.52621
21.64 0.49356
21.65 0.46081
21.66 0.42797
21.67 0.39503
21.68 0.362
21.69 0.32889
21.7 0.29571
21.71 0.26245
21.72 0.22914
21.73 0.19576
21.74 0.16232
21.75 0.12884
21.76 0.095315
21.77 0.061751
21.78 0.028154
21.788 4.5519e-15
21.788 -7.6011e-13
21.798 -0.053344
21.808 -0.10611
21.818 -0.1583
21.828 -0.2099
21.838 -0.26092
21.848 -0.31136
21.858 -0.36122
21.868 -0.41049
21.878 -0.45917
21.888 -0.50726
21.898 -0.55477
21.908 -0.60168
21.918 -0.64801
21.928 -0.69374
21.938 -0.73888
21.948 -0.78343
21.958 -0.82738
21.968 -0.87074
21.978 -0.9135
21.988 -0.95566
21.998 -0.99723
22.008 -1.0382
22.018 -1.0786
22.028 -1.1183
22.038 -1.1575
22.048 -1.1961
22.058 -1.234
22.068 -1.2714
22.078 -1.3082
22.088 -1.3443
22.098 -1.3799
22.108 -1.4149
22.118 -1.4492
22.128 -1.483
22.138 -1.5161
22.148 -1.5487
22.158 -1.5806
22.168 -1.612
22.178 -1.6427
22.188 -1.6728
22.198 -1.7024
22.208 -1.7313
22.218 -1.7596
22.228 -1.7874
22.238 -1.8145
22.248 -1.841
22.258 -1.8669
22.268 -1.8923
22.278 -1.917
22.288 -1.9411
22.298 -1.9646
22.308 -1.9875
22.318 -2.0099
22.328 -2.0316
22.338 -2.0527
22.348 -2.0733
22.358 -2.0932
22.368 -2.1126
22.378 -2.1313
22.388 -2.1495
22.398 -2.1671
22.408 -2.1841
22.418 -2.2005
22.428 -2.2163
22.438 -2.2315
22.448 -2.2461
22.458 -2.2602
22.468 -2.2737
22.478 -2.2866
22.488 -2.2989
22.498 -2.3106
22.508 -2.3218
22.518 -2.3324
22.528 -2.3424
22.538 -2.3519
22.548 -2.3608
22.558 -2.3691
22.568 -2.3768
22.578 -2.384
22.588 -2.3906
22.598 -2.3967
22.608 -2.4022
22.618 -2.4072
22.628 -2.4116
22.638 -2.4155
22.648 -2.4188
22.658 -2.4215
22.668 -2.4237
22.678 -2.4254
22.688 -2.4266
22.698 -2.4272
22.708 -2.4273
22.718 -2.4268
22.728 -2.4258
22.738 -2.4243
22.748 -2.4223
22.758 -2.4197
22.768 -2.4167
22.778 -2.4131
22.788 -2.409
22.798 -2.4044
22.808 -2.3993
22.818 -2.3937
22.828 -2.3876
22.838 -2.381
22.848 -2.3739
22.858 -2.3663
22.868 -2.3583
22.878 -2.3497
22.888 -2.3407
22.898 -2.3312
22.908 -2.3213
22.918 -2.3108
22.928 -2.2999
22.938 -2.2886
22.948 -2.2768
22.958 -2.2645
22.968 -2.2518
22.978 -2.2386
22.988 -2.225
22.998 -2.211
23.008 -2.1965
23.018 -2.1816
23.028 -2.1663
23.038 -2.1505
23.048 -2.1344
23.058 -2.1178
23.068 -2.1008
23.078 -2.0834
23.088 -2.0656
23.098 -2.0474
23.108 -2.0288
23.118 -2.0098
23.128 -1.9905
23.138 -1.9708
23.148 -1.9506
23.158 -1.9302
23.168 -1.9093
23.178 -1.8881
23.188 -1.8665
23.198 -1.8446
23.208 -1.8224
23.218 -1.7997
23.228 -1.7768
23.238 -1.7535
23.248 -1.7299
23.258 -1.706
23.268 -1.6817
23.278 -1.6572
23.288 -1.6323
23.298 -1.6071
23.308 -1.5816
23.318 -1.5559
23.328 -1.5298
23.338 -1.5035
23.348 -1.4768
23.358 -1.4499
23.368 -1.4228
23.378 -1.3953
23.388 -1.3676
23.398 -1.3397
23.408 -1.3115
23.418 -1.2831
23.428 -1.2544
23.438 -1.2255
23.448 -1.1963
23.458 -1.167
23.468 -1.1374
23.478 -1.1076
23.488 -1.0776
23.498 -1.0474
23.508 -1.017
23.518 -0.98641
23.528 -0.95563
23.538 -0.92468
23.548 -0.89355
23.558 -0.86225
23.568 -0.83078
23.578 -0.79916
23.588 -0.76738
23.598 -0.73545
23.608 -0.70338
23.618 -0.67118
23.628 -0.63884
23.638 -0.60637
23.648 -0.57379
23.658 -0.54108
23.668 -0.50827
23.678 -0.47535
23.688 -0.44234
23.698 -0.40922
23.708 -0.37602
23.718 -0.34274
23.728 -0.30938
23.738 -0.27595
23.748 -0.24245
23.758 -0.20888
23.768 -0.17527
23.778 -0.1416
23.788 -0.10788
23.798 -0.07413
23.808 -0.040341
23.818 -0.0065239
23.82 -1.1119e-13
23.82 6.582e-13
23.83 0.053546
23.84 0.10651
23.85 0.1589
23.86 0.21071
23.87 0.26193
23.88 0.31257
23.89 0.36262
23.9 0.41209
23.91 0.46097
23.92 0.50926
23.93 0.55697
23.94 0.60408
23.95 0.6506
23.96 0.69653
23.97 0.74186
23.98 0.78661
23.99 0.83075
24 0.8743
24.01 0.91725
24.02 0.95961
24.03 1.0014
24.04 1.0425
24.05 1.0831
24.06 1.123
24.07 1.1624
24.08 1.2012
24.09 1.2393
24.1 1.2769
24.11 1.3138
24.12 1.3502
24.13 1.3859
24.14 1.421
24.15 1.4556
24.16 1.4895
24.17 1.5228
24.18 1.5556
24.19 1.5877
24.2 1.6192
24.21 1.6501
24.22 1.6804
24.23 1.7101
24.24 1.7392
24.25 1.7677
24.26 1.7956
24.27 1.8229
24.28 1.8496
24.29 1.8756
24.3 1.9011
24.31 1.926
24.32 1.9503
24.33 1.9739
24.34 1.997
24.35 2.0195
24.36 2.0414
24.37 2.0627
24.38 2.0833
24.39 2.1034
24.4 2.1229
24.41 2.1418
24.42 2.1601
24.43 2.1778
24.44 2.195
24.45 2.2115
24.46 2.2274
24.47 2.2428
24.48 2.2576
24.49 2.2718
24.5 2.2854
24.51 2.2984
24.52 2.3108
24.53 2.3227
24.54 2.334
24.55 2.3447
24.56 2.3548
24.57 2.3644
24.58 2.3734
24.59 2.3818
24.6 2.3896
24.61 2.3969
24.62 2.4037
24.63 2.4098
24.64 2.4155
24.65 2.4205
24.66 2.425
24.67 2.429
24.68 2.4324
24.69 2.4352
24.7 2.4375
24.71 2.4393
24.72 2.4405
24.73 2.4412
24.74 2.4413
24.75 2.4409
24.76 2.44
24.77 2.4386
24.78 2.4366
24.79 2.4342
24.8 2.4311
24.81 2.4276
24.82 2.4236
24.83 2.4191
24.84 2.414
24.85 2.4085
24.86 2.4024
24.87 2.3959
24.88 2.3888
24.89 2.3813
24.9 2.3733
24.91 2.3648
24.92 2.3558
24.93 2.3463
24.94 2.3364
24.95 2.326
24.96 2.3151
24.97 2.3038
24.98 2.292
24.99 2.2798
25 2.2671
25.01 2.2539
25.02 2.2403
25.03 2.2263
25.04 2.2118
25.05 2.1969
25.06 2.1816
25.07 2.1659
25.08 2.1497
25.09 2.1331
25.1 2.1161
25.11 2.0987
25.12 2.0809
25.13 2.0627
25.14 2.0441
25.15 2.0251
25.16 2.0057
25.17 1.986
25.18 1.9658
25.19 1.9453
25.2 1.9244
25.21 1.9032
25.22 1.8816
25.23 1.8597
25.24 1.8374
25.25 1.8147
25.26 1.7917
25.27 1.7684
25.28 1.7447
25.29 1.7208
25.3 1.6965
25.31 1.6718
25.32 1.6469
25.33 1.6217
25.34 1.5962
25.35 1.5703
25.36 1.5442
25.37 1.5178
25.38 1.4911
25.39 1.4641
25.4 1.4369
25.41 1.4094
25.42 1.3816
25.43 1.3536
25.44 1.3253
25.45 1.2968
25.46 1.268
25.47 1.239
25.48 1.2098
25.49 1.1804
25.5 1.1507
25.51 1.1208
25.52 1.0907
25.53 1.0604
25.54 1.0299
25.55 0.99923
25.56 0.96835
25.57 0.93729
25.58 0.90606
25.59 0.87465
25.6 0.84307
25.61 0.81134
25.62 0.77945
25.63 0.74741
25.64 0.71523
25.65 0.6829
25.66 0.65044
25.67 0.61786
25.68 0.58515
25.69 0.55232
25.7 0.51939
25.71 0.48634
25.72 0.4532
25.73 0.41995
25.74 0.38662
25.75 0.35321
25.76 0.31971
25.77 0.28614
25.78 0.25251
25.79 0.21881
25.8 0.18505
25.81 0.15124
25.82 0.11738
25.83 0.083486
25.84 0.049553
25.85 0.015589
25.854 8.9706e-14
25.854 -6.8334e-13
25.864 -0.053699
25.874 -0.10682
25.884 -0.15936
25.894 -0.21132
25.904 -0.26269
25.914 -0.31348
25.924 -0.36369
25.934 -0.41331
25.944 -0.46234
25.954 -0.51078
25.964 -0.55863
25.974 -0.60589
25.984 -0.65256
25.994 -0.69864
26.004 -0.74412
26.014 -0.78901
26.024 -0.8333
26.034 -0.877
26.044 -0.92009
26.054 -0.96259
26.064 -1.0045
26.074 -1.0458
26.084 -1.0865
26.094 -1.1266
26.104 -1.1661
26.114 -1.205
26.124 -1.2433
26.134 -1.281
26.144 -1.3181
26.154 -1.3545
26.164 -1.3904
26.174 -1.4257
26.184 -1.4604
26.194 -1.4944
26.204 -1.5279
26.214 -1.5607
26.224 -1.593
26.234 -1.6246
26.244 -1.6557
26.254 -1.6861
26.264 -1.7159
26.274 -1.7452
26.284 -1.7738
26.294 -1.8018
26.304 -1.8292
26.314 -1.856
26.324 -1.8822
26.334 -1.9078
26.344 -1.9328
26.354 -1.9572
26.364 -1.981
26.374 -2.0042
26.384 -2.0268
26.394 -2.0488
26.404 -2.0702
26.414 -2.091
26.424 -2.1112
26.434 -2.1308
26.444 -2.1498
26.454 -2.1682
26.464 -2.186
26.474 -2.2032
26.484 -2.2199
26.494 -2.2359
26.504 -2.2514
26.514 -2.2662
26.524 -2.2805
26.534 -2.2942
26.544 -2.3073
26.554 -2.3199
26.564 -2.3318
26.574 -2.3432
26.584 -2.354
26.594 -2.3642
26.604 -2.3738
26.614 -2.3829
26.624 -2.3914
26.634 -2.3994
26.644 -2.4067
26.654 -2.4135
26.664 -2.4198
26.674 -2.4255
26.684 -2.4306
26.694 -2.4352
26.704 -2.4392
26.714 -2.4426
26.724 -2.4456
26.734 -2.4479
26.744 -2.4497
26.754 -2.451
26.764 -2.4518
26.774 -2.452
26.784 -2.4517
26.794 -2.4508
26.804 -2.4494
26.814 -2.4475
26.824 -2.4451
26.834 -2.4421
26.844 -2.4386
26.854 -2.4347
26.864 -2.4302
26.874 -2.4252
26.884 -2.4196
26.894 -2.4136
26.904 -2.4071
26.914 -2.4001
26.924 -2.3926
26.934 -2.3846
26.944 -2.3762
26.954 -2.3672
26.964 -2.3578
26.974 -2.3479
26.984 -2.3375
26.994 -2.3266
27.004 -2.3153
27.014 -2.3035
27.024 -2.2913
27.034 -2.2786
27.044 -2.2655
27.054 -2.2519
27.064 -2.2379
27.074 -2.2234
27.084 -2.2085
27.094 -2.1932
27.104 -2.1775
27.114 -2.1613
27.124 -2.1447
27.134 -2.1277
27.144 -2.1103
27.154 -2.0925
27.164 -2.0743
27.174 -2.0556
27.184 -2.0366
27.194 -2.0173
27.204 -1.9975
27.214 -1.9773
27.224 -1.9568
27.234 -1.9359
27.244 -1.9146
27.254 -1.893
27.264 -1.871
27.274 -1.8487
27.284 -1.826
27.294 -1.803
27.304 -1.7797
27.314 -1.756
27.324 -1.732
27.334 -1.7076
27.344 -1.683
27.354 -1.658
27.364 -1.6327
27.374 -1.6071
27.384 -1.5813
27.394 -1.5551
27.404 -1.5286
27.414 -1.5019
27.424 -1.4749
27.434 -1.4476
27.444 -1.42
27.454 -1.3922
27.464 -1.3641
27.474 -1.3358
27.484 -1.3072
27.494 -1.2784
27.504 -1.2493
27.514 -1.22
27.524 -1.1905
27.534 -1.1608
27.544 -1.1308
27.554 -1.1006
27.564 -1.0703
27.574 -1.0397
27.584 -1.0089
27.594 -0.97798
27.604 -0.94685
27.614 -0.91553
27.624 -0.88404
27.634 -0.85238
27.644 -0.82057
27.654 -0.78859
27.664 -0.75646
27.674 -0.72419
27.684 -0.69178
27.694 -0.65923
27.704 -0.62656
27.714 -0.59375
27.724 -0.56083
27.734 -0.5278
27.744 -0.49466
27.754 -0.46142
27.764 -0.42808
27.774 -0.39465
27.784 -0.36113
27.794 -0.32754
27.804 -0.29387
27.814 -0.26012
27.824 -0.22632
27.834 -0.19246
27.844 -0.15854
27.854 -0.12458
27.864 -0.090571
27.874 -0.056528
27.884 -0.022454
27.891 -3.5305e-14
27.891 7.4013e-13
27.901 0.053814
27.911 0.10705
27.921 0.1597
27.931 0.21178
27.941 0.26327
27.951 0.31417
27.961 0.36449
27.971 0.41423
27.981 0.46337
27.991 0.51193
28.001 0.55989
28.011 0.60727
28.021 0.65405
28.031 0.70024
28.041 0.74583
28.051 0.79083
28.061 0.83523
28.071 0.87904
28.081 0.92225
28.091 0.96486
28.101 1.0069
28.111 1.0483
28.121 1.0891
28.131 1.1293
28.141 1.1689
28.151 1.2079
28.161 1.2463
28.171 1.2841
28.181 1.3213
28.191 1.3579
28.201 1.3939
28.211 1.4292
28.221 1.464
28.231 1.4982
28.241 1.5317
28.251 1.5647
28.261 1.597
28.271 1.6288
28.281 1.6599
28.291 1.6905
28.301 1.7204
28.311 1.7497
28.321 1.7784
28.331 1.8065
28.341 1.834
28.351 1.8609
28.361 1.8872
28.371 1.9129
28.381 1.938
28.391 1.9625
28.401 1.9864
28.411 2.0096
28.421 2.0323
28.431 2.0544
28.441 2.0759
28.451 2.0967
28.461 2.117
28.471 2.1367
28.481 2.1558
28.491 2.1743
28.501 2.1922
28.511 2.2095
28.521 2.2262
28.531 2.2423
28.541 2.2578
28.551 2.2728
28.561 2.2871
28.571 2.3009
28.581 2.3141
28.591 2.3267
28.601 2.3387
28.611 2.3502
28.621 2.361
28.631 2.3713
28.641 2.381
28.651 2.3902
28.661 2.3987
28.671 2.4067
28.681 2.4141
28.691 2.421
28.701 2.4273
28.711 2.4331
28.721 2.4382
28.731 2.4429
28.741 2.4469
28.751 2.4504
28.761 2.4534
28.771 2.4558
28.781 2.4577
28.791 2.459
28.801 2.4598
28.811 2.4601
28.821 2.4598
28.831 2.459
28.841 2.4576
28.851 2.4557
28.861 2.4533
28.871 2.4504
28.881 2.447
28.891 2.443
28.901 2.4386
28.911 2.4336
28.921 2.4281
28.931 2.4221
28.941 2.4157
28.951 2.4087
28.961 2.4012
28.971 2.3932
28.981 2.3848
28.991 2.3758
29.001 2.3664
29.011 2.3565
29.021 2.3462
29.031 2.3353
29.041 2.324
29.051 2.3123
29.061 2.3001
29.071 2.2874
29.081 2.2743
29.091 2.2607
29.101 2.2467
29.111 2.2322
29.121 2.2173
29.131 2.202
29.141 2.1863
29.151 2.1701
29.161 2.1535
29.171 2.1365
29.181 2.1191
29.191 2.1013
29.201 2.083
29.211 2.0644
29.221 2.0454
29.231 2.026
29.241 2.0062
29.251 1.986
29.261 1.9655
29.271 1.9446
29.281 1.9233
29.291 1.9017
29.301 1.8797
29.311 1.8573
29.321 1.8346
29.331 1.8116
29.341 1.7882
29.351 1.7645
29.361 1.7404
29.371 1.7161
29.381 1.6914
29.391 1.6664
29.401 1.6411
29.411 1.6155
29.421 1.5896
29.431 1.5634
29.441 1.5369
29.451 1.5101
29.461 1.483
29.471 1.4557
29.481 1.4281
29.491 1.4002
29.501 1.3721
29.511 1.3437
29.521 1.3151
29.531 1.2862
29.541 1.2571
29.551 1.2278
29.561 1.1982
29.571 1.1684
29.581 1.1384
29.591 1.1082
29.601 1.0777
29.611 1.0471
29.621 1.0163
29.631 0.98529
29.641 0.95409
29.651 0.92271
29.661 0.89116
29.671 0.85944
29.681 0.82756
29.691 0.79552
29.701 0.76333
29.711 0.73099
29.721 0.69851
29.731 0.6659
29.741 0.63315
29.751 0.60028
29.761 0.56729
29.771 0.53419
29.781 0.50097
29.791 0.46766
29.801 0.43424
29.811 0.40074
29.821 0.36714
29.831 0.33347
29.841 0.29972
29.851 0.2659
29.861 0.23202
29.871 0.19807
29.881 0.16408
29.891 0.13003
29.901 0.095944
29.911 0.061818
29.921 0.027661
29.929 1.0658e-14
29.929 -7.6678e-13
29.939 -0.053902
29.949 -0.10723
29.959 -0.15997
29.969 -0.21213
29.979 -0.26371
29.989 -0.3147
29.999 -0.3651
30.009 -0.41492
30.019 -0.46416
30.029 -0.5128
30.039 -0.56085
30.049 -0.60831
30.059 -0.65518
30.069 -0.70145
30.079 -0.74713
30.089 -0.79221
30.099 -0.8367
30.109 -0.88059
30.119 -0.92388
30.129 -0.96657
30.139 -1.0087
30.149 -1.0502
30.159 -1.091
30.169 -1.1313
30.179 -1.171
30.189 -1.2101
30.199 -1.2486
30.209 -1.2865
30.219 -1.3237
30.229 -1.3604
30.239 -1.3965
30.249 -1.4319
30.259 -1.4668
30.269 -1.501
30.279 -1.5347
30.289 -1.5677
30.299 -1.6001
30.309 -1.6319
30.319 -1.6631
30.329 -1.6937
30.339 -1.7237
30.349 -1.7531
30.359 -1.7819
30.369 -1.8101
30.379 -1.8377
30.389 -1.8646
30.399 -1.891
30.409 -1.9168
30.419 -1.9419
30.429 -1.9665
30.439 -1.9904
30.449 -2.0138
30.459 -2.0365
30.469 -2.0587
30.479 -2.0802
30.489 -2.1011
30.499 -2.1215
30.509 -2.1412
30.519 -2.1604
30.529 -2.1789
30.539 -2.1969
30.549 -2.2142
30.559 -2.231
30.569 -2.2472
30.579 -2.2628
30.589 -2.2778
30.599 -2.2922
30.609 -2.306
30.619 -2.3192
30.629 -2.3319
30.639 -2.344
30.649 -2.3555
30.659 -2.3664
30.669 -2.3767
30.679 -2.3865
30.689 -2.3956
30.699 -2.4043
30.709 -2.4123
30.719 -2.4198
30.729 -2.4267
30.739 -2.433
30.749 -2.4388
30.759 -2.444
30.769 -2.4487
30.779 -2.4528
30.789 -2.4564
30.799 -2.4594
30.809 -2.4618
30.819 -2.4637
30.829 -2.4651
30.839 -2.4659
30.849 -2.4662
30.859 -2.4659
30.869 -2.4652
30.879 -2.4638
30.889 -2.462
30.899 -2.4596
30.909 -2.4567
30.919 -2.4533
30.929 -2.4494
30.939 -2.445
30.949 -2.44
30.959 -2.4346
30.969 -2.4286
30.979 -2.4221
30.989 -2.4152
30.999 -2.4077
31.009 -2.3998
31.019 -2.3913
31.029 -2.3824
31.039 -2.373
31.049 -2.3631
31.059 -2.3528
31.069 -2.342
31.079 -2.3307
31.089 -2.3189
31.099 -2.3067
31.109 -2.294
31.119 -2.2809
31.129 -2.2673
31.139 -2.2533
31.149 -2.2389
31.159 -2.224
31.169 -2.2087
31.179 -2.1929
31.189 -2.1768
31.199 -2.1602
31.209 -2.1432
31.219 -2.1257
31.229 -2.1079
31.239 -2.0897
31.249 -2.0711
31.259 -2.0521
31.269 -2.0326
31.279 -2.0128
31.289 -1.9927
31.299 -1.9721
31.309 -1.9512
31.319 -1.9299
31.329 -1.9082
31.339 -1.8862
31.349 -1.8639
31.359 -1.8411
31.369 -1.8181
31.379 -1.7947
31.389 -1.771
31.399 -1.7469
31.409 -1.7225
31.419 -1.6978
31.429 -1.6728
31.439 -1.6474
31.449 -1.6218
31.459 -1.5959
31.469 -1.5696
31.479 -1.5431
31.489 -1.5163
31.499 -1.4892
31.509 -1.4618
31.519 -1.4342
31.529 -1.4063
31.539 -1.3781
31.549 -1.3497
31.559 -1.3211
31.569 -1.2922
31.579 -1.263
31.589 -1.2336
31.599 -1.204
31.609 -1.1742
31.619 -1.1441
31.629 -1.1139
31.639 -1.0834
31.649 -1.0528
31.659 -1.0219
31.669 -0.99083
31.679 -0.95959
31.689 -0.92817
31.699 -0.89657
31.709 -0.8648
31.719 -0.83287
31.729 -0.80079
31.739 -0.76854
31.749 -0.73616
31.759 -0.70362
31.769 -0.67096
31.779 -0.63816
31.789 -0.60523
31.799 -0.57219
31.809 -0.53903
31.819 -0.50576
31.829 -0.47239
31.839 -0.43892
31.849 -0.40536
31.859 -0.37171
31.869 -0.33798
31.879 -0.30417
31.889 -0.27029
31.899 -0.23634
31.909 -0.20234
31.919 -0.16828
31.929 -0.13417
31.939 -0.10002
31.949 -0.065835
31.959 -0.031614
31.968 -7.6311e-13
31.968 1.5987e-14
31.978 0.053969
31.988 0.10736
31.998 0.16017
32.008 0.21239
32.018 0.26404
32.028 0.3151
32.038 0.36557
32.048 0.41546
32.058 0.46475
32.068 0.51346
32.078 0.56158
32.088 0.6091
32.098 0.65603
32.108 0.70237
32.118 0.74812
32.128 0.79326
32.138 0.83781
32.148 0.88177
32.158 0.92512
32.168 0.96788
32.178 1.01
32.188 1.0516
32.198 1.0925
32.208 1.1329
32.218 1.1726
32.228 1.2118
32.238 1.2503
32.248 1.2883
32.258 1.3256
32.268 1.3623
32.278 1.3984
32.288 1.434
32.298 1.4689
32.308 1.5032
32.318 1.5369
32.328 1.57
32.338 1.6024
32.348 1.6343
32.358 1.6656
32.368 1.6962
32.378 1.7263
32.388 1.7557
32.398 1.7846
32.408 1.8128
32.418 1.8404
32.428 1.8675
32.438 1.8939
32.448 1.9197
32.458 1.9449
32.468 1.9695
32.478 1.9935
32.488 2.0169
32.498 2.0397
32.508 2.0619
32.518 2.0835
32.528 2.1045
32.538 2.1249
32.548 2.1447
32.558 2.1638
32.568 2.1824
32.578 2.2004
32.588 2.2179
32.598 2.2347
32.608 2.2509
32.618 2.2665
32.628 2.2816
32.638 2.296
32.648 2.3099
32.658 2.3231
32.668 2.3358
32.678 2.348
32.688 2.3595
32.698 2.3704
32.708 2.3808
32.718 2.3906
32.728 2.3998
32.738 2.4085
32.748 2.4165
32.758 2.4241
32.768 2.431
32.778 2.4374
32.788 2.4432
32.798 2.4484
32.808 2.4531
32.818 2.4573
32.828 2.4609
32.838 2.4639
32.848 2.4664
32.858 2.4683
32.868 2.4697
32.878 2.4706
32.888 2.4709
32.898 2.4706
32.908 2.4699
32.918 2.4686
32.928 2.4668
32.938 2.4644
32.948 2.4615
32.958 2.4581
32.968 2.4542
32.978 2.4498
32.988 2.4449
32.998 2.4394
33.008 2.4335
33.018 2.427
33.028 2.4201
33.038 2.4127
33.048 2.4047
33.058 2.3963
33.068 2.3874
33.078 2.378
33.088 2.3681
33.098 2.3578
33.108 2.347
33.118 2.3357
33.128 2.324
33.138 2.3117
33.148 2.2991
33.158 2.286
33.168 2.2724
33.178 2.2584
33.188 2.244
33.198 2.2291
33.208 2.2138
33.218 2.198
33.228 2.1818
33.238 2.1652
33.248 2.1482
33.258 2.1308
33.268 2.113
33.278 2.0948
33.288 2.0761
33.298 2.0571
33.308 2.0377
33.318 2.0179
33.328 1.9977
33.338 1.9771
33.348 1.9562
33.358 1.9349
33.368 1.9132
33.378 1.8912
33.388 1.8688
33.398 1.8461
33.408 1.823
33.418 1.7996
33.428 1.7759
33.438 1.7518
33.448 1.7274
33.458 1.7027
33.468 1.6776
33.478 1.6523
33.488 1.6266
33.498 1.6006
33.508 1.5744
33.518 1.5478
33.528 1.521
33.538 1.4939
33.548 1.4665
33.558 1.4389
33.568 1.4109
33.578 1.3827
33.588 1.3543
33.598 1.3256
33.608 1.2967
33.618 1.2675
33.628 1.2381
33.638 1.2085
33.648 1.1786
33.658 1.1485
33.668 1.1182
33.678 1.0877
33.688 1.057
33.698 1.0261
33.708 0.99504
33.718 0.96377
33.728 0.93231
33.738 0.90068
33.748 0.86888
33.758 0.83691
33.768 0.80478
33.778 0.77251
33.788 0.74008
33.798 0.70751
33.808 0.6748
33.818 0.64196
33.828 0.609
33.838 0.57591
33.848 0.54271
33.858 0.5094
33.868 0.47599
33.878 0.44248
33.888 0.40887
33.898 0.37518
33.908 0.3414
33.918 0.30755
33.928 0.27362
33.938 0.23963
33.948 0.20558
33.958 0.17148
33.968 0.13732
33.978 0.10312
33.988 0.068887
33.998 0.034617
34.008 0.00032021
34.008 1.4599e-14
34.008 -1.5457e-12
34.018 -0.05402
34.028 -0.10746
34.038 -0.16032
34.048 -0.2126
34.058 -0.26429
34.068 -0.3154
34.078 -0.36592
34.088 -0.41586
34.098 -0.46521
34.108 -0.51396
34.118 -0.56213
34.128 -0.6097
34.138 -0.65669
34.148 -0.70307
34.158 -0.74887
34.168 -0.79406
34.178 -0.83866
34.188 -0.88266
34.198 -0.92607
34.208 -0.96887
34.218 -1.0111
34.228 -1.0527
34.238 -1.0937
34.248 -1.1341
34.258 -1.1739
34.268 -1.2131
34.278 -1.2516
34.288 -1.2896
34.298 -1.327
34.308 -1.3638
34.318 -1.3999
34.328 -1.4355
34.338 -1.4705
34.348 -1.5048
34.358 -1.5385
34.368 -1.5717
34.378 -1.6042
34.388 -1.6361
34.398 -1.6674
34.408 -1.6981
34.418 -1.7282
34.428 -1.7577
34.438 -1.7866
34.448 -1.8149
34.458 -1.8426
34.468 -1.8696
34.478 -1.8961
34.488 -1.9219
34.498 -1.9472
34.508 -1.9718
34.518 -1.9959
34.528 -2.0193
34.538 -2.0421
34.548 -2.0643
34.558 -2.086
34.568 -2.107
34.578 -2.1274
34.588 -2.1473
34.598 -2.1665
34.608 -2.1851
34.618 -2.2032
34.628 -2.2206
34.638 -2.2374
34.648 -2.2537
34.658 -2.2694
34.668 -2.2844
34.678 -2.2989
34.688 -2.3128
34.698 -2.3261
34.708 -2.3388
34.718 -2.351
34.728 -2.3625
34.738 -2.3735
34.748 -2.3839
34.758 -2.3937
34.768 -2.403
34.778 -2.4117
34.788 -2.4198
34.798 -2.4273
34.808 -2.4343
34.818 -2.4407
34.828 -2.4465
34.838 -2.4518
34.848 -2.4565
34.858 -2.4607
34.868 -2.4643
34.878 -2.4673
34.888 -2.4698
34.898 -2.4718
34.908 -2.4732
34.918 -2.4741
34.928 -2.4744
34.938 -2.4742
34.948 -2.4735
34.958 -2.4722
34.968 -2.4704
34.978 -2.468
34.988 -2.4652
34.998 -2.4618
35.008 -2.4579
35.018 -2.4535
35.028 -2.4486
35.038 -2.4432
35.048 -2.4372
35.058 -2.4308
35.068 -2.4239
35.078 -2.4164
35.088 -2.4085
35.098 -2.4001
35.108 -2.3912
35.118 -2.3818
35.128 -2.3719
35.138 -2.3616
35.148 -2.3508
35.158 -2.3395
35.168 -2.3278
35.178 -2.3156
35.188 -2.3029
35.198 -2.2898
35.208 -2.2763
35.218 -2.2623
35.228 -2.2478
35.238 -2.2329
35.248 -2.2176
35.258 -2.2019
35.268 -2.1857
35.278 -2.1691
35.288 -2.1521
35.298 -2.1347
35.308 -2.1168
35.318 -2.0986
35.328 -2.08
35.338 -2.0609
35.348 -2.0415
35.358 -2.0217
35.368 -2.0015
35.378 -1.981
35.388 -1.96
35.398 -1.9387
35.408 -1.917
35.418 -1.895
35.428 -1.8726
35.438 -1.8499
35.448 -1.8268
35.458 -1.8034
35.468 -1.7796
35.478 -1.7555
35.488 -1.7311
35.498 -1.7064
35.508 -1.6813
35.518 -1.6559
35.528 -1.6303
35.538 -1.6043
35.548 -1.578
35.558 -1.5515
35.568 -1.5246
35.578 -1.4975
35.588 -1.4701
35.598 -1.4424
35.608 -1.4144
35.618 -1.3862
35.628 -1.3578
35.638 -1.3291
35.648 -1.3001
35.658 -1.2709
35.668 -1.2415
35.678 -1.2118
35.688 -1.182
35.698 -1.1519
35.708 -1.1215
35.718 -1.091
35.728 -1.0603
35.738 -1.0294
35.748 -0.99825
35.758 -0.96694
35.768 -0.93546
35.778 -0.9038
35.788 -0.87197
35.798 -0.83998
35.808 -0.80783
35.818 -0.77552
35.828 -0.74306
35.838 -0.71046
35.848 -0.67773
35.858 -0.64486
35.868 -0.61186
35.878 -0.57874
35.888 -0.54551
35.898 -0.51217
35.908 -0.47872
35.918 -0.44518
35.928 -0.41154
35.938 -0.37781
35.948 -0.344
35.958 -0.31011
35.968 -0.27616
35.978 -0.24213
35.988 -0.20805
35.998 -0.1739
36.008 -0.13971
36.018 -0.10548
36.028 -0.071207
36.038 -0.036901
36.048 -0.0025669
36.049 -5.0793e-14
36.049 1.5112e-12
36.059 0.054058
36.069 0.10754
36.079 0.16044
36.089 0.21275
36.099 0.26448
36.109 0.31563
36.119 0.36619
36.129 0.41617
36.139 0.46555
36.149 0.51435
36.159 0.56255
36.169 0.61016
36.179 0.65718
36.189 0.70361
36.199 0.74944
36.209 0.79467
36.219 0.83931
36.229 0.88334
36.239 0.92678
36.249 0.96962
36.259 1.0119
36.269 1.0535
36.279 1.0945
36.289 1.135
36.299 1.1748
36.309 1.214
36.319 1.2527
36.329 1.2907
36.339 1.3281
36.349 1.3649
36.359 1.4011
36.369 1.4367
36.379 1.4717
36.389 1.5061
36.399 1.5398
36.409 1.573
36.419 1.6056
36.429 1.6375
36.439 1.6689
36.449 1.6996
36.459 1.7297
36.469 1.7592
36.479 1.7882
36.489 1.8165
36.499 1.8442
36.509 1.8713
36.519 1.8977
36.529 1.9236
36.539 1.9489
36.549 1.9736
36.559 1.9976
36.569 2.0211
36.579 2.044
36.589 2.0662
36.599 2.0879
36.609 2.1089
36.619 2.1294
36.629 2.1492
36.639 2.1685
36.649 2.1872
36.659 2.2052
36.669 2.2227
36.679 2.2396
36.689 2.2558
36.699 2.2715
36.709 2.2866
36.719 2.3011
36.729 2.315
36.739 2.3284
36.749 2.3411
36.759 2.3533
36.769 2.3649
36.779 2.3759
36.789 2.3863
36.799 2.3961
36.809 2.4054
36.819 2.4141
36.829 2.4222
36.839 2.4298
36.849 2.4368
36.859 2.4432
36.869 2.449
36.879 2.4543
36.889 2.4591
36.899 2.4633
36.909 2.4669
36.919 2.47
36.929 2.4725
36.939 2.4744
36.949 2.4759
36.959 2.4768
36.969 2.4771
36.979 2.4769
36.989 2.4762
36.999 2.4749
37.009 2.4731
37.019 2.4708
37.029 2.468
37.039 2.4646
37.049 2.4607
37.059 2.4563
37.069 2.4514
37.079 2.446
37.089 2.4401
37.099 2.4336
37.109 2.4267
37.119 2.4193
37.129 2.4114
37.139 2.403
37.149 2.3941
37.159 2.3847
37.169 2.3748
37.179 2.3645
37.189 2.3537
37.199 2.3424
37.209 2.3307
37.219 2.3185
37.229 2.3059
37.239 2.2927
37.249 2.2792
37.259 2.2652
37.269 2.2507
37.279 2.2359
37.289 2.2205
37.299 2.2048
37.309 2.1886
37.319 2.172
37.329 2.155
37.339 2.1376
37.349 2.1198
37.359 2.1015
37.369 2.0829
37.379 2.0639
37.389 2.0444
37.399 2.0246
37.409 2.0044
37.419 1.9839
37.429 1.9629
37.439 1.9416
37.449 1.9199
37.459 1.8979
37.469 1.8755
37.479 1.8527
37.489 1.8296
37.499 1.8062
37.509 1.7824
37.519 1.7583
37.529 1.7339
37.539 1.7092
37.549 1.6841
37.559 1.6587
37.569 1.633
37.579 1.6071
37.589 1.5808
37.599 1.5542
37.609 1.5273
37.619 1.5002
37.629 1.4728
37.639 1.4451
37.649 1.4171
37.659 1.3889
37.669 1.3604
37.679 1.3317
37.689 1.3027
37.699 1.2735
37.709 1.2441
37.719 1.2144
37.729 1.1845
37.739 1.1544
37.749 1.124
37.759 1.0935
37.769 1.0628
37.779 1.0318
37.789 1.0007
37.799 0.96936
37.809 0.93786
37.819 0.90618
37.829 0.87433
37.839 0.84231
37.849 0.81014
37.859 0.77781
37.869 0.74533
37.879 0.71271
37.889 0.67995
37.899 0.64706
37.909 0.61404
37.919 0.5809
37.929 0.54764
37.939 0.51428
37.949 0.48081
37.959 0.44723
37.969 0.41357
37.979 0.37982
37.989 0.34598
37.999 0.31207
38.009 0.27808
38.019 0.24403
38.029 0.20992
38.039 0.17575
38.049 0.14153
38.059 0.10727
38.069 0.072972
38.079 0.038638
38.089 0.004276
38.09 9.0317e-14
38.09 -1.4729e-12
38.1 -0.054088
38.11 -0.1076
38.12 -0.16052
38.13 -0.21287
38.14 -0.26463
38.15 -0.31581
38.16 -0.3664
38.17 -0.4164
38.18 -0.46581
38.19 -0.51464
38.2 -0.56287
38.21 -0.61051
38.22 -0.65756
38.23 -0.70401
38.24 -0.74987
38.25 -0.79513
38.26 -0.8398
38.27 -0.88386
38.28 -0.92733
38.29 -0.9702
38.3 -1.0125
38.31 -1.0541
38.32 -1.0952
38.33 -1.1357
38.34 -1.1755
38.35 -1.2148
38.36 -1.2534
38.37 -1.2915
38.38 -1.3289
38.39 -1.3657
38.4 -1.402
38.41 -1.4376
38.42 -1.4726
38.43 -1.507
38.44 -1.5408
38.45 -1.574
38.46 -1.6066
38.47 -1.6386
38.48 -1.6699
38.49 -1.7007
38.5 -1.7308
38.51 -1.7604
38.52 -1.7893
38.53 -1.8177
38.54 -1.8454
38.55 -1.8725
38.56 -1.899
38.57 -1.9249
38.58 -1.9502
38.59 -1.9749
38.6 -1.999
38.61 -2.0225
38.62 -2.0454
38.63 -2.0676
38.64 -2.0893
38.65 -2.1104
38.66 -2.1309
38.67 -2.1507
38.68 -2.17
38.69 -2.1887
38.7 -2.2068
38.71 -2.2243
38.72 -2.2412
38.73 -2.2575
38.74 -2.2732
38.75 -2.2883
38.76 -2.3028
38.77 -2.3167
38.78 -2.3301
38.79 -2.3429
38.8 -2.355
38.81 -2.3666
38.82 -2.3777
38.83 -2.3881
38.84 -2.398
38.85 -2.4072
38.86 -2.416
38.87 -2.4241
38.88 -2.4317
38.89 -2.4387
38.9 -2.4451
38.91 -2.451
38.92 -2.4563
38.93 -2.461
38.94 -2.4652
38.95 -2.4689
38.96 -2.4719
38.97 -2.4745
38.98 -2.4765
38.99 -2.4779
39 -2.4788
39.01 -2.4791
39.02 -2.479
39.03 -2.4782
39.04 -2.477
39.05 -2.4752
39.06 -2.4729
39.07 -2.4701
39.08 -2.4667
39.09 -2.4628
39.1 -2.4585
39.11 -2.4535
39.12 -2.4481
39.13 -2.4422
39.14 -2.4358
39.15 -2.4289
39.16 -2.4215
39.17 -2.4136
39.18 -2.4052
39.19 -2.3963
39.2 -2.3869
39.21 -2.377
39.22 -2.3667
39.23 -2.3559
39.24 -2.3447
39.25 -2.3329
39.26 -2.3207
39.27 -2.3081
39.28 -2.295
39.29 -2.2814
39.3 -2.2674
39.31 -2.253
39.32 -2.2381
39.33 -2.2228
39.34 -2.207
39.35 -2.1909
39.36 -2.1743
39.37 -2.1573
39.38 -2.1398
39.39 -2.122
39.4 -2.1038
39.41 -2.0851
39.42 -2.0661
39.43 -2.0467
39.44 -2.0268
39.45 -2.0066
39.46 -1.9861
39.47 -1.9651
39.48 -1.9438
39.49 -1.9221
39.5 -1.9001
39.51 -1.8777
39.52 -1.8549
39.53 -1.8318
39.54 -1.8084
39.55 -1.7846
39.56 -1.7605
39.57 -1.7361
39.58 -1.7113
39.59 -1.6862
39.6 -1.6608
39.61 -1.6352
39.62 -1.6092
39.63 -1.5829
39.64 -1.5563
39.65 -1.5294
39.66 -1.5023
39.67 -1.4748
39.68 -1.4471
39.69 -1.4192
39.7 -1.3909
39.71 -1.3624
39.72 -1.3337
39.73 -1.3047
39.74 -1.2755
39.75 -1.246
39.76 -1.2164
39.77 -1.1864
39.78 -1.1563
39.79 -1.126
39.8 -1.0954
39.81 -1.0646
39.82 -1.0337
39.83 -1.0025
39.84 -0.9712
39.85 -0.93968
39.86 -0.90799
39.87 -0.87612
39.88 -0.84409
39.89 -0.8119
39.9 -0.77955
39.91 -0.74706
39.92 -0.71442
39.93 -0.68164
39.94 -0.64873
39.95 -0.6157
39.96 -0.58254
39.97 -0.54926
39.98 -0.51588
39.99 -0.48239
40 -0.4488
40.01 -0.41512
40.02 -0.38134
40.03 -0.34749
40.04 -0.31356
40.05 -0.27955
40.06 -0.24548
40.07 -0.21135
40.08 -0.17716
40.09 -0.14292
40.1 -0.10864
40.11 -0.074316
40.12 -0.03996
40.13 -0.0055766
40.132 -8.1823e-14
40.132 1.4825e-12
40.142 0.05411
40.152 0.10764
40.162 0.16059
40.172 0.21296
40.182 0.26474
40.192 0.31594
40.202 0.36655
40.212 0.41658
40.222 0.46601
40.232 0.51486
40.242 0.56311
40.252 0.61078
40.262 0.65785
40.272 0.70432
40.282 0.7502
40.292 0.79548
40.302 0.84017
40.312 0.88426
40.322 0.92775
40.332 0.97064
40.342 1.0129
40.352 1.0546
40.362 1.0957
40.372 1.1362
40.382 1.1761
40.392 1.2153
40.402 1.254
40.412 1.2921
40.422 1.3295
40.432 1.3664
40.442 1.4026
40.452 1.4383
40.462 1.4733
40.472 1.5077
40.482 1.5415
40.492 1.5748
40.502 1.6074
40.512 1.6394
40.522 1.6707
40.532 1.7015
40.542 1.7317
40.552 1.7613
40.562 1.7902
40.572 1.8186
40.582 1.8463
40.592 1.8734
40.602 1.9
40.612 1.9259
40.622 1.9512
40.632 1.9759
40.642 2
40.652 2.0235
40.662 2.0464
40.672 2.0687
40.682 2.0904
40.692 2.1115
40.702 2.132
40.712 2.1519
40.722 2.1712
40.732 2.1899
40.742 2.208
40.752 2.2255
40.762 2.2424
40.772 2.2587
40.782 2.2744
40.792 2.2896
40.802 2.3041
40.812 2.318
40.822 2.3314
40.832 2.3442
40.842 2.3564
40.852 2.368
40.862 2.379
40.872 2.3895
40.882 2.3993
40.892 2.4086
40.902 2.4174
40.912 2.4255
40.922 2.4331
40.932 2.4401
40.942 2.4466
40.952 2.4524
40.962 2.4578
40.972 2.4625
40.982 2.4667
40.992 2.4704
41.002 2.4735
41.012 2.476
41.022 2.478
41.032 2.4794
41.042 2.4803
41.052 2.4807
41.062 2.4805
41.072 2.4798
41.082 2.4786
41.092 2.4768
41.102 2.4745
41.112 2.4717
41.122 2.4683
41.132 2.4645
41.142 2.4601
41.152 2.4552
41.162 2.4498
41.172 2.4439
41.182 2.4374
41.192 2.4305
41.202 2.4231
41.212 2.4152
41.222 2.4068
41.232 2.3979
41.242 2.3886
41.252 2.3787
41.262 2.3684
41.272 2.3576
41.282 2.3463
41.292 2.3346
41.302 2.3224
41.312 2.3098
41.322 2.2967
41.332 2.2831
41.342 2.2691
41.352 2.2547
41.362 2.2398
41.372 2.2245
41.382 2.2087
41.392 2.1926
41.402 2.176
41.412 2.159
41.422 2.1415
41.432 2.1237
41.442 2.1055
41.452 2.0868
41.462 2.0678
41.472 2.0483
41.482 2.0285
41.492 2.0083
41.502 1.9878
41.512 1.9668
41.522 1.9455
41.532 1.9238
41.542 1.9017
41.552 1.8793
41.562 1.8566
41.572 1.8335
41.582 1.81
41.592 1.7863
41.602 1.7621
41.612 1.7377
41.622 1.7129
41.632 1.6879
41.642 1.6625
41.652 1.6368
41.662 1.6108
41.672 1.5845
41.682 1.5579
41.692 1.531
41.702 1.5038
41.712 1.4764
41.722 1.4487
41.732 1.4207
41.742 1.3925
41.752 1.364
41.762 1.3352
41.772 1.3062
41.782 1.277
41.792 1.2475
41.802 1.2178
41.812 1.1879
41.822 1.1578
41.832 1.1274
41.842 1.0968
41.852 1.0661
41.862 1.0351
41.872 1.0039
41.882 0.9726
41.892 0.94107
41.902 0.90936
41.912 0.87749
41.922 0.84544
41.932 0.81324
41.942 0.78088
41.952 0.74837
41.962 0.71572
41.972 0.68293
41.982 0.65001
41.992 0.61696
42.002 0.58378
42.012 0.5505
42.022 0.5171
42.032 0.48359
42.042 0.44999
42.052 0.41629
42.062 0.3825
42.072 0.34863
42.082 0.31469
42.092 0.28067
42.102 0.24658
42.112 0.21243
42.122 0.17823
42.132 0.14397
42.142 0.10968
42.152 0.075338
42.162 0.040966
42.172 0.0065665
42.174 8.249e-14
42.174 -1.4825e-12
42.184 -0.054127
42.194 -0.10767
42.204 -0.16064
42.214 -0.21303
42.224 -0.26483
42.234 -0.31604
42.244 -0.36667
42.254 -0.41671
42.264 -0.46616
42.274 -0.51503
42.284 -0.5633
42.294 -0.61098
42.304 -0.65806
42.314 -0.70456
42.324 -0.75045
42.334 -0.79575
42.344 -0.84045
42.354 -0.88456
42.364 -0.92806
42.374 -0.97097
42.384 -1.0133
42.394 -1.055
42.404 -1.0961
42.414 -1.1366
42.424 -1.1765
42.434 -1.2158
42.444 -1.2544
42.454 -1.2925
42.464 -1.33
42.474 -1.3669
42.484 -1.4031
42.494 -1.4388
42.504 -1.4738
42.514 -1.5083
42.524 -1.5421
42.534 -1.5753
42.544 -1.608
42.554 -1.64
42.564 -1.6714
42.574 -1.7022
42.584 -1.7323
42.594 -1.7619
42.604 -1.7909
42.614 -1.8193
42.624 -1.847
42.634 -1.8742
42.644 -1.9007
42.654 -1.9266
42.664 -1.952
42.674 -1.9767
42.684 -2.0008
42.694 -2.0243
42.704 -2.0472
42.714 -2.0696
42.724 -2.0913
42.734 -2.1124
42.744 -2.1329
42.754 -2.1528
42.764 -2.1721
42.774 -2.1908
42.784 -2.2089
42.794 -2.2264
42.804 -2.2433
42.814 -2.2596
42.824 -2.2754
42.834 -2.2905
42.844 -2.3051
42.854 -2.319
42.864 -2.3324
42.874 -2.3452
42.884 -2.3574
42.894 -2.369
42.904 -2.3801
42.914 -2.3905
42.924 -2.4004
42.934 -2.4097
42.944 -2.4184
42.954 -2.4266
42.964 -2.4342
42.974 -2.4412
42.984 -2.4477
42.994 -2.4536
43.004 -2.4589
43.014 -2.4637
43.024 -2.4679
43.034 -2.4715
43.044 -2.4746
43.054 -2.4772
43.064 -2.4792
43.074 -2.4806
43.084 -2.4815
43.094 -2.4819
43.104 -2.4817
43.114 -2.481
43.124 -2.4798
43.134 -2.478
43.144 -2.4757
43.154 -2.4729
43.164 -2.4696
43.174 -2.4657
43.184 -2.4613
43.194 -2.4564
43.204 -2.451
43.214 -2.4451
43.224 -2.4387
43.234 -2.4318
43.244 -2.4244
43.254 -2.4165
43.264 -2.4081
43.274 -2.3992
43.284 -2.3898
43.294 -2.38
43.304 -2.3697
43.314 -2.3589
43.324 -2.3476
43.334 -2.3359
43.344 -2.3237
43.354 -2.3111
43.364 -2.298
43.374 -2.2844
43.384 -2.2704
43.394 -2.256
43.404 -2.2411
43.414 -2.2258
43.424 -2.21
43.434 -2.1939
43.444 -2.1773
43.454 -2.1603
43.464 -2.1428
43.474 -2.125
43.484 -2.1067
43.494 -2.0881
43.504 -2.0691
43.514 -2.0496
43.524 -2.0298
43.534 -2.0096
43.544 -1.989
43.554 -1.9681
43.564 -1.9467
43.574 -1.9251
43.584 -1.903
43.594 -1.8806
43.604 -1.8578
43.614 -1.8347
43.624 -1.8113
43.634 -1.7875
43.644 -1.7634
43.654 -1.7389
43.664 -1.7142
43.674 -1.6891
43.684 -1.6637
43.694 -1.638
43.704 -1.612
43.714 -1.5857
43.724 -1.5591
43.734 -1.5322
43.744 -1.505
43.754 -1.4776
43.764 -1.4499
43.774 -1.4219
43.784 -1.3936
43.794 -1.3651
43.804 -1.3364
43.814 -1.3074
43.824 -1.2782
43.834 -1.2487
43.844 -1.219
43.854 -1.189
43.864 -1.1589
43.874 -1.1285
43.884 -1.0979
43.894 -1.0672
43.904 -1.0362
43.914 -1.005
43.924 -0.97367
43.934 -0.94213
43.944 -0.91041
43.954 -0.87852
43.964 -0.84647
43.974 -0.81426
43.984 -0.78189
43.994 -0.74937
44.004 -0.71671
44.014 -0.68391
44.024 -0.65098
44.034 -0.61792
44.044 -0.58473
44.054 -0.55144
44.064 -0.51803
44.074 -0.48451
44.084 -0.4509
44.094 -0.41719
44.104 -0.38339
44.114 -0.34951
44.124 -0.31555
44.134 -0.28152
44.144 -0.24742
44.154 -0.21326
44.164 -0.17904
44.174 -0.14478
44.184 -0.11047
44.194 -0.076117
44.204 -0.041733
44.214 -0.0073202
44.216 -7.4774e-14
44.216 1.491e-12
44.226 0.05414
44.236 0.1077
44.246 0.16068
44.256 0.21308
44.266 0.26489
44.276 0.31612
44.286 0.36676
44.296 0.41681
44.306 0.46628
44.316 0.51516
44.326 0.56344
44.336 0.61113
44.346 0.65823
44.356 0.70473
44.366 0.75064
44.376 0.79596
44.386 0.84067
44.396 0.88479
44.406 0.9283
44.416 0.97122
44.426 1.0135
44.436 1.0553
44.446 1.0964
44.456 1.1369
44.466 1.1768
44.476 1.2161
44.486 1.2548
44.496 1.2929
44.506 1.3304
44.516 1.3672
44.526 1.4035
44.536 1.4392
44.546 1.4742
44.556 1.5087
44.566 1.5425
44.576 1.5758
44.586 1.6084
44.596 1.6404
44.606 1.6718
44.616 1.7026
44.626 1.7328
44.636 1.7624
44.646 1.7914
44.656 1.8198
44.666 1.8476
44.676 1.8747
44.686 1.9013
44.696 1.9272
44.706 1.9526
44.716 1.9773
44.726 2.0014
44.736 2.0249
44.746 2.0479
44.756 2.0702
44.766 2.0919
44.776 2.113
44.786 2.1335
44.796 2.1534
44.806 2.1727
44.816 2.1915
44.826 2.2096
44.836 2.2271
44.846 2.244
44.856 2.2604
44.866 2.2761
44.876 2.2913
44.886 2.3058
44.896 2.3198
44.906 2.3332
44.916 2.346
44.926 2.3582
44.936 2.3698
44.946 2.3808
44.956 2.3913
44.966 2.4012
44.976 2.4105
44.986 2.4193
44.996 2.4274
45.006 2.435
45.016 2.442
45.026 2.4485
45.036 2.4544
45.046 2.4597
45.056 2.4645
45.066 2.4687
45.076 2.4724
45.086 2.4755
45.096 2.478
45.106 2.4801
45.116 2.4815
45.126 2.4824
45.136 2.4828
45.146 2.4826
45.156 2.4819
45.166 2.4807
45.176 2.4789
45.186 2.4766
45.196 2.4738
45.206 2.4705
45.216 2.4666
45.226 2.4623
45.236 2.4574
45.246 2.452
45.256 2.4461
45.266 2.4397
45.276 2.4327
45.286 2.4253
45.296 2.4174
45.306 2.4091
45.316 2.4002
45.326 2.3908
45.336 2.381
45.346 2.3707
45.356 2.3599
45.366 2.3486
45.376 2.3369
45.386 2.3247
45.396 2.312
45.406 2.2989
45.416 2.2854
45.426 2.2714
45.436 2.257
45.446 2.2421
45.456 2.2268
45.466 2.211
45.476 2.1948
45.486 2.1782
45.496 2.1612
45.506 2.1438
45.516 2.126
45.526 2.1077
45.536 2.0891
45.546 2.07
45.556 2.0506
45.566 2.0308
45.576 2.0106
45.586 1.99
45.596 1.969
45.606 1.9477
45.616 1.926
45.626 1.904
45.636 1.8816
45.646 1.8588
45.656 1.8357
45.666 1.8122
45.676 1.7885
45.686 1.7643
45.696 1.7399
45.706 1.7151
45.716 1.69
45.726 1.6646
45.736 1.6389
45.746 1.6129
45.756 1.5866
45.766 1.56
45.776 1.5331
45.786 1.5059
45.796 1.4785
45.806 1.4508
45.816 1.4228
45.826 1.3945
45.836 1.366
45.846 1.3373
45.856 1.3083
45.866 1.279
45.876 1.2495
45.886 1.2198
45.896 1.1899
45.906 1.1597
45.916 1.1294
45.926 1.0988
45.936 1.068
45.946 1.037
45.956 1.0058
45.966 0.97448
45.976 0.94293
45.986 0.91121
45.996 0.87931
46.006 0.84725
46.016 0.81503
46.026 0.78266
46.036 0.75013
46.046 0.71746
46.056 0.68466
46.066 0.65172
46.076 0.61865
46.086 0.58546
46.096 0.55215
46.106 0.51873
46.116 0.48521
46.126 0.45159
46.136 0.41787
46.146 0.38406
46.156 0.35017
46.166 0.3162
46.176 0.28216
46.186 0.24806
46.196 0.21389
46.206 0.17966
46.216 0.14539
46.226 0.11107
46.236 0.076709
46.246 0.042316
46.256 0.0078942
46.258 8.582e-14
46.258 -1.4804e-12
46.268 -0.05415
46.278 -0.10772
46.288 -0.16071
46.298 -0.21312
46.308 -0.26494
46.318 -0.31618
46.328 -0.36683
46.338 -0.41689
46.348 -0.46637
46.358 -0.51525
46.368 -0.56355
46.378 -0.61125
46.388 -0.65836
46.398 -0.70487
46.408 -0.75079
46.418 -0.79611
46.428 -0.84083
46.438 -0.88496
46.448 -0.92849
46.458 -0.97141
46.468 -1.0137
46.478 -1.0555
46.488 -1.0966
46.498 -1.1371
46.508 -1.177
46.518 -1.2163
46.528 -1.255
46.538 -1.2931
46.548 -1.3306
46.558 -1.3675
46.568 -1.4038
46.578 -1.4395
46.588 -1.4746
46.598 -1.509
46.608 -1.5429
46.618 -1.5761
46.628 -1.6088
46.638 -1.6408
46.648 -1.6722
46.658 -1.703
46.668 -1.7332
46.678 -1.7628
46.688 -1.7918
46.698 -1.8202
46.708 -1.848
46.718 -1.8751
46.728 -1.9017
46.738 -1.9276
46.748 -1.953
46.758 -1.9777
46.768 -2.0019
46.778 -2.0254
46.788 -2.0483
46.798 -2.0707
46.808 -2.0924
46.818 -2.1135
46.828 -2.134
46.838 -2.1539
46.848 -2.1733
46.858 -2.192
46.868 -2.2101
46.878 -2.2276
46.888 -2.2446
46.898 -2.2609
46.908 -2.2767
46.918 -2.2918
46.928 -2.3064
46.938 -2.3204
46.948 -2.3337
46.958 -2.3465
46.968 -2.3588
46.978 -2.3704
46.988 -2.3814
46.998 -2.3919
47.008 -2.4018
47.018 -2.4111
47.028 -2.4199
47.038 -2.4281
47.048 -2.4357
47.058 -2.4427
47.068 -2.4492
47.078 -2.4551
47.088 -2.4604
47.098 -2.4652
47.108 -2.4694
47.118 -2.4731
47.128 -2.4762
47.138 -2.4787
47.148 -2.4807
47.158 -2.4822
47.168 -2.4831
47.178 -2.4835
47.188 -2.4833
47.198 -2.4826
47.208 -2.4814
47.218 -2.4796
47.228 -2.4774
47.238 -2.4745
47.248 -2.4712
47.258 -2.4673
47.268 -2.463
47.278 -2.4581
47.288 -2.4527
47.298 -2.4468
47.308 -2.4404
47.318 -2.4335
47.328 -2.4261
47.338 -2.4182
47.348 -2.4098
47.358 -2.4009
47.368 -2.3916
47.378 -2.3817
47.388 -2.3714
47.398 -2.3606
47.408 -2.3493
47.418 -2.3376
47.428 -2.3254
47.438 -2.3128
47.448 -2.2997
47.458 -2.2861
47.468 -2.2721
47.478 -2.2577
47.488 -2.2428
47.498 -2.2275
47.508 -2.2118
47.518 -2.1956
47.528 -2.179
47.538 -2.162
47.548 -2.1446
47.558 -2.1267
47.568 -2.1085
47.578 -2.0898
47.588 -2.0708
47.598 -2.0514
47.608 -2.0315
47.618 -2.0113
47.628 -1.9907
47.638 -1.9698
47.648 -1.9485
47.658 -1.9268
47.668 -1.9047
47.678 -1.8823
47.688 -1.8595
47.698 -1.8364
47.708 -1.813
47.718 -1.7892
47.728 -1.7651
47.738 -1.7406
47.748 -1.7158
47.758 -1.6908
47.768 -1.6653
47.778 -1.6396
47.788 -1.6136
47.798 -1.5873
47.808 -1.5607
47.818 -1.5338
47.828 -1.5066
47.838 -1.4792
47.848 -1.4515
47.858 -1.4235
47.868 -1.3952
47.878 -1.3667
47.888 -1.3379
47.898 -1.3089
47.908 -1.2797
47.918 -1.2502
47.928 -1.2205
47.938 -1.1905
47.948 -1.1604
47.958 -1.13
47.968 -1.0994
47.978 -1.0686
47.988 -1.0376
47.998 -1.0065
48.008 -0.9751
48.018 -0.94354
48.028 -0.91182
48.038 -0.87992
48.048 -0.84785
48.058 -0.81563
48.068 -0.78324
48.078 -0.75071
48.088 -0.71804
48.098 -0.68523
48.108 -0.65228
48.118 -0.6192
48.128 -0.58601
48.138 -0.5527
48.148 -0.51927
48.158 -0.48574
48.168 -0.45211
48.178 -0.41839
48.188 -0.38458
48.198 -0.35068
48.208 -0.3167
48.218 -0.28266
48.228 -0.24854
48.238 -0.21437
48.248 -0.18014
48.258 -0.14585
48.268 -0.11153
48.278 -0.077161
48.288 -0.04276
48.298 -0.0083313
48.301 -1.103e-13
48.301 1.4562e-12
48.311 0.054158
48.321 0.10774
48.331 0.16073
48.341 0.21315
48.351 0.26498
48.361 0.31622
48.371 0.36688
48.381 0.41695
48.391 0.46644
48.401 0.51533
48.411 0.56363
48.421 0.61134
48.431 0.65845
48.441 0.70497
48.451 0.7509
48.461 0.79623
48.471 0.84096
48.481 0.88509
48.491 0.92863
48.501 0.97156
48.511 1.0139
48.521 1.0556
48.531 1.0968
48.541 1.1373
48.551 1.1772
48.561 1.2165
48.571 1.2552
48.581 1.2933
48.591 1.3308
48.601 1.3677
48.611 1.404
48.621 1.4397
48.631 1.4748
48.641 1.5093
48.651 1.5431
48.661 1.5764
48.671 1.609
48.681 1.6411
48.691 1.6725
48.701 1.7033
48.711 1.7335
48.721 1.7631
48.731 1.7921
48.741 1.8205
48.751 1.8483
48.761 1.8754
48.771 1.902
48.781 1.928
48.791 1.9533
48.801 1.9781
48.811 2.0022
48.821 2.0258
48.831 2.0487
48.841 2.071
48.851 2.0927
48.861 2.1139
48.871 2.1344
48.881 2.1543
48.891 2.1737
48.901 2.1924
48.911 2.2105
48.921 2.228
48.931 2.245
48.941 2.2613
48.951 2.2771
48.961 2.2922
48.971 2.3068
48.981 2.3208
48.991 2.3342
49.001 2.347
49.011 2.3592
49.021 2.3708
49.031 2.3819
49.041 2.3924
49.051 2.4023
49.061 2.4116
49.071 2.4204
49.081 2.4285
49.091 2.4361
49.101 2.4432
49.111 2.4496
49.121 2.4555
49.131 2.4609
49.141 2.4657
49.151 2.4699
49.161 2.4736
49.171 2.4767
49.181 2.4792
49.191 2.4812
49.201 2.4827
49.211 2.4836
49.221 2.484
49.231 2.4839
49.241 2.4832
49.251 2.4819
49.261 2.4802
49.271 2.4779
49.281 2.4751
49.291 2.4717
49.301 2.4679
49.311 2.4635
49.321 2.4586
49.331 2.4532
49.341 2.4473
49.351 2.4409
49.361 2.434
49.371 2.4266
49.381 2.4187
49.391 2.4103
49.401 2.4015
49.411 2.3921
49.421 2.3823
49.431 2.372
49.441 2.3612
49.451 2.3499
49.461 2.3382
49.471 2.326
49.481 2.3134
49.491 2.3003
49.501 2.2867
49.511 2.2727
49.521 2.2583
49.531 2.2434
49.541 2.2281
49.551 2.2123
49.561 2.1962
49.571 2.1796
49.581 2.1626
49.591 2.1451
49.601 2.1273
49.611 2.109
49.621 2.0904
49.631 2.0714
49.641 2.0519
49.651 2.0321
49.661 2.0119
49.671 1.9913
49.681 1.9704
49.691 1.949
49.701 1.9273
49.711 1.9053
49.721 1.8829
49.731 1.8601
49.741 1.837
49.751 1.8135
49.761 1.7897
49.771 1.7656
49.781 1.7412
49.791 1.7164
49.801 1.6913
49.811 1.6659
49.821 1.6402
49.831 1.6142
49.841 1.5879
49.851 1.5612
49.861 1.5343
49.871 1.5072
49.881 1.4797
49.891 1.452
49.901 1.424
49.911 1.3957
49.921 1.3672
49.931 1.3385
49.941 1.3095
49.951 1.2802
49.961 1.2507
49.971 1.221
49.981 1.191
49.991 1.1609
50.001 1.1305
50.011 1.0999
50.021 1.0691
50.031 1.0381
50.041 1.0069
50.051 0.97557
50.061 0.94401
50.071 0.91228
50.081 0.88038
50.091 0.84831
50.101 0.81608
50.111 0.78369
50.121 0.75116
50.131 0.71848
50.141 0.68566
50.151 0.65271
50.161 0.61963
50.171 0.58643
50.181 0.55311
50.191 0.51968
50.201 0.48615
50.211 0.45251
50.221 0.41878
50.231 0.38497
50.241 0.35106
50.251 0.31709
50.261 0.28303
50.271 0.24891
50.281 0.21473
50.291 0.1805
50.301 0.14621
50.311 0.11188
50.321 0.077505
50.331 0.043099
50.341 0.0086642
50.343 9.1094e-14
50.343 -1.4756e-12
50.353 -0.054163
50.363 -0.10775
50.373 -0.16075
50.383 -0.21317
50.393 -0.26501
50.403 -0.31626
50.413 -0.36692
50.423 -0.417
50.433 -0.46649
50.443 -0.51538
50.453 -0.56369
50.463 -0.61141
50.473 -0.65853
50.483 -0.70505
50.493 -0.75098
50.503 -0.79632
50.513 -0.84106
50.523 -0.88519
50.533 -0.92873
50.543 -0.97167
50.553 -1.014
50.563 -1.0557
50.573 -1.0969
50.583 -1.1374
50.593 -1.1773
50.603 -1.2167
50.613 -1.2554
50.623 -1.2935
50.633 -1.331
50.643 -1.3679
50.653 -1.4042
50.663 -1.4399
50.673 -1.475
50.683 -1.5094
50.693 -1.5433
50.703 -1.5766
50.713 -1.6092
50.723 -1.6413
50.733 -1.6727
50.743 -1.7035
50.753 -1.7337
50.763 -1.7633
50.773 -1.7923
50.783 -1.8207
50.793 -1.8485
50.803 -1.8757
50.813 -1.9023
50.823 -1.9282
50.833 -1.9536
50.843 -1.9783
50.853 -2.0025
50.863 -2.026
50.873 -2.049
50.883 -2.0713
50.893 -2.093
50.903 -2.1142
50.913 -2.1347
50.923 -2.1546
50.933 -2.1739
50.943 -2.1927
50.953 -2.2108
50.963 -2.2284
50.973 -2.2453
50.983 -2.2616
50.993 -2.2774
51.003 -2.2926
51.013 -2.3071
51.023 -2.3211
51.033 -2.3345
51.043 -2.3473
51.053 -2.3596
51.063 -2.3712
51.073 -2.3823
51.083 -2.3927
51.093 -2.4026
51.103 -2.412
51.113 -2.4207
51.123 -2.4289
51.133 -2.4365
51.143 -2.4435
51.153 -2.45
51.163 -2.4559
51.173 -2.4613
51.183 -2.4661
51.193 -2.4703
51.203 -2.4739
51.213 -2.4771
51.223 -2.4796
51.233 -2.4816
51.243 -2.4831
51.253 -2.484
51.263 -2.4844
51.273 -2.4843
51.283 -2.4836
51.293 -2.4823
51.303 -2.4806
51.313 -2.4783
51.323 -2.4755
51.333 -2.4722
51.343 -2.4683
51.353 -2.4639
51.363 -2.4591
51.373 -2.4537
51.383 -2.4478
51.393 -2.4414
51.403 -2.4345
51.413 -2.4271
51.423 -2.4192
51.433 -2.4108
51.443 -2.4019
51.453 -2.3925
51.463 -2.3827
51.473 -2.3724
51.483 -2.3616
51.493 -2.3503
51.503 -2.3386
51.513 -2.3264
51.523 -2.3138
51.533 -2.3007
51.543 -2.2871
51.553 -2.2731
51.563 -2.2587
51.573 -2.2438
51.583 -2.2285
51.593 -2.2128
51.603 -2.1966
51.613 -2.18
51.623 -2.163
51.633 -2.1456
51.643 -2.1277
51.653 -2.1095
51.663 -2.0908
51.673 -2.0718
51.683 -2.0524
51.693 -2.0325
51.703 -2.0123
51.713 -1.9917
51.723 -1.9708
51.733 -1.9495
51.743 -1.9278
51.753 -1.9057
51.763 -1.8833
51.773 -1.8605
51.783 -1.8374
51.793 -1.814
51.803 -1.7902
51.813 -1.766
51.823 -1.7416
51.833 -1.7168
51.843 -1.6917
51.853 -1.6663
51.863 -1.6406
51.873 -1.6146
51.883 -1.5883
51.893 -1.5617
51.903 -1.5348
51.913 -1.5076
51.923 -1.4801
51.933 -1.4524
51.943 -1.4244
51.953 -1.3961
51.963 -1.3676
51.973 -1.3389
51.983 -1.3098
51.993 -1.2806
52.003 -1.2511
52.013 -1.2214
52.023 -1.1914
52.033 -1.1613
52.043 -1.1309
52.053 -1.1003
52.063 -1.0695
52.073 -1.0385
52.083 -1.0073
52.093 -0.97593
52.103 -0.94437
52.113 -0.91263
52.123 -0.88073
52.133 -0.84865
52.143 -0.81642
52.153 -0.78403
52.163 -0.75149
52.173 -0.71881
52.183 -0.68599
52.193 -0.65303
52.203 -0.61995
52.213 -0.58675
52.223 -0.55343
52.233 -0.51999
52.243 -0.48646
52.253 -0.45282
52.263 -0.41909
52.273 -0.38526
52.283 -0.35136
52.293 -0.31737
52.303 -0.28332
52.313 -0.2492
52.323 -0.21501
52.333 -0.18077
52.343 -0.14648
52.353 -0.11214
52.363 -0.077767
52.373 -0.043356
52.383 -0.0089177
52.386 -1.128e-13
52.386 1.4542e-12
52.396 0.054168
52.406 0.10776
52.416 0.16076
52.426 0.21319
52.436 0.26503
52.446 0.31628
52.456 0.36695
52.466 0.41703
52.476 0.46653
52.486 0.51543
52.496 0.56374
52.506 0.61146
52.516 0.65858
52.526 0.70511
52.536 0.75105
52.546 0.79639
52.556 0.84113
52.566 0.88527
52.576 0.92881
52.586 0.97176
52.596 1.0141
52.606 1.0558
52.616 1.097
52.626 1.1375
52.636 1.1774
52.646 1.2168
52.656 1.2555
52.666 1.2936
52.676 1.3311
52.686 1.368
52.696 1.4043
52.706 1.44
52.716 1.4751
52.726 1.5096
52.736 1.5435
52.746 1.5767
52.756 1.6094
52.766 1.6414
52.776 1.6728
52.786 1.7037
52.796 1.7339
52.806 1.7635
52.816 1.7925
52.826 1.8209
52.836 1.8487
52.846 1.8759
52.856 1.9025
52.866 1.9284
52.876 1.9538
52.886 1.9785
52.896 2.0027
52.906 2.0262
52.916 2.0492
52.926 2.0715
52.936 2.0932
52.946 2.1144
52.956 2.1349
52.966 2.1548
52.976 2.1742
52.986 2.1929
52.996 2.211
53.006 2.2286
53.016 2.2455
53.026 2.2619
53.036 2.2776
53.046 2.2928
53.056 2.3074
53.066 2.3214
53.076 2.3348
53.086 2.3476
53.096 2.3598
53.106 2.3715
53.116 2.3825
53.126 2.393
53.136 2.4029
53.146 2.4122
53.156 2.421
53.166 2.4292
53.176 2.4368
53.186 2.4438
53.196 2.4503
53.206 2.4562
53.216 2.4616
53.226 2.4663
53.236 2.4706
53.246 2.4742
53.256 2.4774
53.266 2.4799
53.276 2.4819
53.286 2.4834
53.296 2.4843
53.306 2.4847
53.316 2.4846
53.326 2.4839
53.336 2.4827
53.346 2.4809
53.356 2.4786
53.366 2.4758
53.376 2.4725
53.386 2.4686
53.396 2.4643
53.406 2.4594
53.416 2.454
53.426 2.4481
53.436 2.4417
53.446 2.4348
53.456 2.4274
53.466 2.4195
53.476 2.4111
53.486 2.4022
53.496 2.3929
53.506 2.383
53.516 2.3727
53.526 2.3619
53.536 2.3507
53.546 2.339
53.556 2.3268
53.566 2.3141
53.576 2.301
53.586 2.2875
53.596 2.2735
53.606 2.259
53.616 2.2442
53.626 2.2288
53.636 2.2131
53.646 2.1969
53.656 2.1803
53.666 2.1633
53.676 2.1459
53.686 2.1281
53.696 2.1098
53.706 2.0912
53.716 2.0721
53.726 2.0527
53.736 2.0329
53.746 2.0127
53.756 1.9921
53.766 1.9711
53.776 1.9498
53.786 1.9281
53.796 1.906
53.806 1.8836
53.816 1.8608
53.826 1.8377
53.836 1.8143
53.846 1.7905
53.856 1.7664
53.866 1.7419
53.876 1.7171
53.886 1.692
53.896 1.6666
53.906 1.6409
53.916 1.6149
53.926 1.5886
53.936 1.562
53.946 1.5351
53.956 1.5079
53.966 1.4804
53.976 1.4527
53.986 1.4247
53.996 1.3964
54.006 1.3679
54.016 1.3391
54.026 1.3101
54.036 1.2809
54.046 1.2514
54.056 1.2217
54.066 1.1917
54.076 1.1615
54.086 1.1312
54.096 1.1006
54.106 1.0698
54.116 1.0388
54.126 1.0076
54.136 0.9762
54.146 0.94464
54.156 0.9129
54.166 0.88099
54.176 0.84892
54.186 0.81668
54.196 0.78429
54.206 0.75175
54.216 0.71906
54.226 0.68624
54.236 0.65328
54.246 0.6202
54.256 0.58699
54.266 0.55367
54.276 0.52023
54.286 0.48669
54.296 0.45305
54.306 0.41932
54.316 0.38549
54.326 0.35158
54.336 0.3176
54.346 0.28354
54.356 0.24941
54.366 0.21522
54.376 0.18098
54.386 0.14668
54.396 0.11235
54.406 0.077966
54.416 0.043553
54.426 0.0091109
54.429 1.1502e-13
54.429 -1.4521e-12
54.439 -0.054171
54.449 -0.10776
54.459 -0.16077
54.469 -0.2132
54.479 -0.26504
54.489 -0.3163
54.499 -0.36698
54.509 -0.41706
54.519 -0.46656
54.529 -0.51546
54.539 -0.56378
54.549 -0.6115
54.559 -0.65863
54.569 -0.70516
54.579 -0.7511
54.589 -0.79644
54.599 -0.84118
54.609 -0.88533
54.619 -0.92888
54.629 -0.97182
54.639 -1.0142
54.649 -1.0559
54.659 -1.0971
54.669 -1.1376
54.679 -1.1775
54.689 -1.2169
54.699 -1.2556
54.709 -1.2937
54.719 -1.3312
54.729 -1.3681
54.739 -1.4044
54.749 -1.4401
54.759 -1.4752
54.769 -1.5097
54.779 -1.5436
54.789 -1.5768
54.799 -1.6095
54.809 -1.6415
54.819 -1.673
54.829 -1.7038
54.839 -1.734
54.849 -1.7636
54.859 -1.7926
54.869 -1.821
54.879 -1.8488
54.889 -1.876
54.899 -1.9026
54.909 -1.9286
54.919 -1.9539
54.929 -1.9787
54.939 -2.0028
54.949 -2.0264
54.959 -2.0493
54.969 -2.0717
54.979 -2.0934
54.989 -2.1145
54.999 -2.1351
55.009 -2.155
55.019 -2.1743
55.029 -2.1931
55.039 -2.2112
55.049 -2.2288
55.059 -2.2457
55.069 -2.2621
55.079 -2.2778
55.089 -2.293
55.099 -2.3076
55.109 -2.3216
55.119 -2.335
55.129 -2.3478
55.139 -2.36
55.149 -2.3717
55.159 -2.3827
55.169 -2.3932
55.179 -2.4031
55.189 -2.4124
55.199 -2.4212
55.209 -2.4294
55.219 -2.437
55.229 -2.444
55.239 -2.4505
55.249 -2.4564
55.259 -2.4618
55.269 -2.4666
55.279 -2.4708
55.289 -2.4745
55.299 -2.4776
55.309 -2.4802
55.319 -2.4822
55.329 -2.4836
55.339 -2.4846
55.349 -2.485
55.359 -2.4848
55.369 -2.4841
55.379 -2.4829
55.389 -2.4811
55.399 -2.4789
55.409 -2.476
55.419 -2.4727
55.429 -2.4689
55.439 -2.4645
55.449 -2.4596
55.459 -2.4542
55.469 -2.4483
55.479 -2.4419
55.489 -2.435
55.499 -2.4276
55.509 -2.4197
55.519 -2.4113
55.529 -2.4025
55.539 -2.3931
55.549 -2.3833
55.559 -2.373
55.569 -2.3622
55.579 -2.3509
55.589 -2.3392
55.599 -2.327
55.609 -2.3144
55.619 -2.3013
55.629 -2.2877
55.639 -2.2737
55.649 -2.2593
55.659 -2.2444
55.669 -2.2291
55.679 -2.2134
55.689 -2.1972
55.699 -2.1806
55.709 -2.1636
55.719 -2.1461
55.729 -2.1283
55.739 -2.1101
55.749 -2.0914
55.759 -2.0724
55.769 -2.0529
55.779 -2.0331
55.789 -2.0129
55.799 -1.9923
55.809 -1.9714
55.819 -1.95
55.829 -1.9283
55.839 -1.9063
55.849 -1.8839
55.859 -1.8611
55.869 -1.838
55.879 -1.8145
55.889 -1.7907
55.899 -1.7666
55.909 -1.7421
55.919 -1.7174
55.929 -1.6923
55.939 -1.6669
55.949 -1.6411
55.959 -1.6151
55.969 -1.5888
55.979 -1.5622
55.989 -1.5353
55.999 -1.5081
56.009 -1.4807
56.019 -1.4529
56.029 -1.4249
56.039 -1.3967
56.049 -1.3681
56.059 -1.3394
56.069 -1.3104
56.079 -1.2811
56.089 -1.2516
56.099 -1.2219
56.109 -1.1919
56.119 -1.1618
56.129 -1.1314
56.139 -1.1008
56.149 -1.07
56.159 -1.039
56.169 -1.0078
56.179 -0.97641
56.189 -0.94484
56.199 -0.91311
56.209 -0.88119
56.219 -0.84912
56.229 -0.81688
56.239 -0.78449
56.249 -0.75194
56.259 -0.71926
56.269 -0.68643
56.279 -0.65347
56.289 -0.62039
56.299 -0.58718
56.309 -0.55385
56.319 -0.52041
56.329 -0.48687
56.339 -0.45323
56.349 -0.41949
56.359 -0.38566
56.369 -0.35175
56.379 -0.31776
56.389 -0.2837
56.399 -0.24957
56.409 -0.21538
56.419 -0.18114
56.429 -0.14684
56.439 -0.1125
56.449 -0.078118
56.459 -0.043702
56.469 -0.009258
56.471 -1.0819e-13
56.471 1.4588e-12
56.481 0.054174
56.491 0.10777
56.501 0.16078
56.511 0.21321
56.521 0.26506
56.531 0.31632
56.541 0.36699
56.551 0.41708
56.561 0.46658
56.571 0.51549
56.581 0.5638
56.591 0.61153
56.601 0.65866
56.611 0.70519
56.621 0.75114
56.631 0.79648
56.641 0.84123
56.651 0.88537
56.661 0.92892
56.671 0.97187
56.681 1.0142
56.691 1.056
56.701 1.0971
56.711 1.1377
56.721 1.1776
56.731 1.2169
56.741 1.2557
56.751 1.2938
56.761 1.3313
56.771 1.3682
56.781 1.4045
56.791 1.4402
56.801 1.4753
56.811 1.5098
56.821 1.5436
56.831 1.5769
56.841 1.6096
56.851 1.6416
56.861 1.6731
56.871 1.7039
56.881 1.7341
56.891 1.7637
56.901 1.7927
56.911 1.8211
56.921 1.8489
56.931 1.8761
56.941 1.9027
56.951 1.9287
56.961 1.954
56.971 1.9788
56.981 2.003
56.991 2.0265
57.001 2.0495
57.011 2.0718
57.021 2.0935
57.031 2.1147
57.041 2.1352
57.051 2.1551
57.061 2.1745
57.071 2.1932
57.081 2.2114
57.091 2.2289
57.101 2.2459
57.111 2.2622
57.121 2.278
57.131 2.2931
57.141 2.3077
57.151 2.3217
57.161 2.3351
57.171 2.3479
57.181 2.3602
57.191 2.3718
57.201 2.3829
57.211 2.3934
57.221 2.4033
57.231 2.4126
57.241 2.4214
57.251 2.4295
57.261 2.4372
57.271 2.4442
57.281 2.4507
57.291 2.4566
57.301 2.4619
57.311 2.4667
57.321 2.471
57.331 2.4746
57.341 2.4778
57.351 2.4803
57.361 2.4823
57.371 2.4838
57.381 2.4847
57.391 2.4851
57.401 2.485
57.411 2.4843
57.421 2.4831
57.431 2.4813
57.441 2.479
57.451 2.4762
57.461 2.4729
57.471 2.469
57.481 2.4647
57.491 2.4598
57.501 2.4544
57.511 2.4485
57.521 2.4421
57.531 2.4352
57.541 2.4278
57.551 2.4199
57.561 2.4115
57.571 2.4027
57.581 2.3933
57.591 2.3835
57.601 2.3732
57.611 2.3624
57.621 2.3511
57.631 2.3394
57.641 2.3272
57.651 2.3146
57.661 2.3015
57.671 2.2879
57.681 2.2739
57.691 2.2595
57.701 2.2446
57.711 2.2293
57.721 2.2135
57.731 2.1974
57.741 2.1808
57.751 2.1638
57.761 2.1463
57.771 2.1285
57.781 2.1103
57.791 2.0916
57.801 2.0726
57.811 2.0531
57.821 2.0333
57.831 2.0131
57.841 1.9925
57.851 1.9716
57.861 1.9502
57.871 1.9285
57.881 1.9065
57.891 1.884
57.901 1.8613
57.911 1.8382
57.921 1.8147
57.931 1.7909
57.941 1.7668
57.951 1.7423
57.961 1.7175
57.971 1.6925
57.981 1.667
57.991 1.6413
58.001 1.6153
58.011 1.589
58.021 1.5624
58.031 1.5355
58.041 1.5083
58.051 1.4808
58.061 1.4531
58.071 1.4251
58.081 1.3968
58.091 1.3683
58.101 1.3395
58.111 1.3105
58.121 1.2813
58.131 1.2518
58.141 1.222
58.151 1.1921
58.161 1.1619
58.171 1.1315
58.181 1.1009
58.191 1.0701
58.201 1.0391
58.211 1.0079
58.221 0.97656
58.231 0.945
58.241 0.91326
58.251 0.88135
58.261 0.84927
58.271 0.81703
58.281 0.78464
58.291 0.75209
58.301 0.7194
58.311 0.68658
58.321 0.65362
58.331 0.62053
58.341 0.58732
58.351 0.55399
58.361 0.52055
58.371 0.48701
58.381 0.45336
58.391 0.41962
58.401 0.38579
58.411 0.35188
58.421 0.31789
58.431 0.28383
58.441 0.2497
58.451 0.21551
58.461 0.18126
58.471 0.14696
58.481 0.11262
58.491 0.078234
58.501 0.043816
58.511 0.0093701
58.514 1.2707e-13
58.514 -1.4401e-12
58.524 -0.054175
58.534 -0.10777
58.544 -0.16079
58.554 -0.21322
58.564 -0.26507
58.574 -0.31633
58.584 -0.36701
58.594 -0.4171
58.604 -0.4666
58.614 -0.51551
58.624 -0.56382
58.634 -0.61155
58.644 -0.65868
58.654 -0.70522
58.664 -0.75116
58.674 -0.79651
58.684 -0.84126
58.694 -0.88541
58.704 -0.92896
58.714 -0.97191
58.724 -1.0143
58.734 -1.056
58.744 -1.0972
58.754 -1.1377
58.764 -1.1776
58.774 -1.217
58.784 -1.2557
58.794 -1.2938
58.804 -1.3313
58.814 -1.3683
58.824 -1.4046
58.834 -1.4403
58.844 -1.4754
58.854 -1.5098
58.864 -1.5437
58.874 -1.577
58.884 -1.6096
58.894 -1.6417
58.904 -1.6731
58.914 -1.704
58.924 -1.7342
58.934 -1.7638
58.944 -1.7928
58.954 -1.8212
58.964 -1.849
58.974 -1.8762
58.984 -1.9028
58.994 -1.9288
59.004 -1.9541
59.014 -1.9789
59.024 -2.003
59.034 -2.0266
59.044 -2.0495
59.054 -2.0719
59.064 -2.0936
59.074 -2.1148
59.084 -2.1353
59.094 -2.1552
59.104 -2.1746
59.114 -2.1933
59.124 -2.2115
59.134 -2.229
59.144 -2.246
59.154 -2.2623
59.164 -2.2781
59.174 -2.2932
59.184 -2.3078
59.194 -2.3218
59.204 -2.3352
59.214 -2.348
59.224 -2.3603
59.234 -2.3719
59.244 -2.383
59.254 -2.3935
59.264 -2.4034
59.274 -2.4127
59.284 -2.4215
59.294 -2.4297
59.304 -2.4373
59.314 -2.4443
59.324 -2.4508
59.334 -2.4567
59.344 -2.4621
59.354 -2.4669
59.364 -2.4711
59.374 -2.4748
59.384 -2.4779
59.394 -2.4805
59.404 -2.4825
59.414 -2.4839
59.424 -2.4849
59.434 -2.4853
59.444 -2.4851
59.454 -2.4844
59.464 -2.4832
59.474 -2.4815
59.484 -2.4792
59.494 -2.4764
59.504 -2.473
59.514 -2.4692
59.524 -2.4648
59.534 -2.4599
59.544 -2.4546
59.554 -2.4487
59.564 -2.4423
59.574 -2.4354
59.584 -2.428
59.594 -2.4201
59.604 -2.4117
59.614 -2.4028
59.624 -2.3935
59.634 -2.3836
59.644 -2.3733
59.654 -2.3625
59.664 -2.3513
59.674 -2.3395
59.684 -2.3274
59.694 -2.3147
59.704 -2.3016
59.714 -2.2881
59.724 -2.2741
59.734 -2.2596
59.744 -2.2448
59.754 -2.2294
59.764 -2.2137
59.774 -2.1975
59.784 -2.1809
59.794 -2.1639
59.804 -2.1465
59.814 -2.1286
59.824 -2.1104
59.834 -2.0918
59.844 -2.0727
59.854 -2.0533
59.864 -2.0335
59.874 -2.0132
59.884 -1.9927
59.894 -1.9717
59.904 -1.9504
59.914 -1.9287
59.924 -1.9066
59.934 -1.8842
59.944 -1.8614
59.954 -1.8383
59.964 -1.8148
59.974 -1.7911
59.984 -1.7669
59.994 -1.7425
60.004 -1.7177
60.014 -1.6926
60.024 -1.6672
60.034 -1.6415
60.044 -1.6154
60.054 -1.5891
60.064 -1.5625
60.074 -1.5356
60.084 -1.5084
60.094 -1.481
60.104 -1.4532
60.114 -1.4252
60.124 -1.397
60.134 -1.3685
60.144 -1.3397
60.154 -1.3107
60.164 -1.2814
60.174 -1.2519
60.184 -1.2222
60.194 -1.1922
60.204 -1.1621
60.214 -1.1317
60.224 -1.1011
60.234 -1.0703
60.244 -1.0393
60.254 -1.0081
60.264 -0.97669
60.274 -0.94512
60.284 -0.91338
60.294 -0.88147
60.304 -0.84939
60.314 -0.81715
60.324 -0.78475
60.334 -0.75221
60.344 -0.71952
60.354 -0.68669
60.364 -0.65373
60.374 -0.62064
60.384 -0.58743
60.394 -0.5541
60.404 -0.52066
60.414 -0.48711
60.424 -0.45347
60.434 -0.41972
60.444 -0.38589
60.454 -0.35198
60.464 -0.31799
60.474 -0.28393
60.484 -0.24979
60.494 -0.2156
60.504 -0.18135
60.514 -0.14705
60.524 -0.11271
60.534 -0.078322
60.544 -0.043903
60.554 -0.0094554
60.557 -1.0086e-13
60.557 1.4664e-12
60.567 0.054177
60.577 0.10777
60.587 0.16079
60.597 0.21322
60.607 0.26507
60.617 0.31634
60.627 0.36702
60.637 0.41711
60.647 0.46661
60.657 0.51552
60.667 0.56384
60.677 0.61157
60.687 0.6587
60.697 0.70524
60.707 0.75119
60.717 0.79653
60.727 0.84128
60.737 0.88543
60.747 0.92899
60.757 0.97194
60.767 1.0143
60.777 1.056
60.787 1.0972
60.797 1.1377
60.807 1.1777
60.817 1.217
60.827 1.2557
60.837 1.2939
60.847 1.3314
60.857 1.3683
60.867 1.4046
60.877 1.4403
60.887 1.4754
60.897 1.5099
60.907 1.5438
60.917 1.577
60.927 1.6097
60.937 1.6417
60.947 1.6732
60.957 1.704
60.967 1.7342
60.977 1.7639
60.987 1.7929
60.997 1.8213
61.007 1.8491
61.017 1.8763
61.027 1.9028
61.037 1.9288
61.047 1.9542
61.057 1.979
61.067 2.0031
61.077 2.0267
61.087 2.0496
61.097 2.072
61.107 2.0937
61.117 2.1148
61.127 2.1354
61.137 2.1553
61.147 2.1747
61.157 2.1934
61.167 2.2115
61.177 2.2291
61.187 2.246
61.197 2.2624
61.207 2.2782
61.217 2.2933
61.227 2.3079
61.237 2.3219
61.247 2.3353
61.257 2.3481
61.267 2.3604
61.277 2.372
61.287 2.3831
61.297 2.3936
61.307 2.4035
61.317 2.4128
61.327 2.4216
61.337 2.4298
61.347 2.4374
61.357 2.4444
61.367 2.4509
61.377 2.4568
61.387 2.4622
61.397 2.467
61.407 2.4712
61.417 2.4749
61.427 2.478
61.437 2.4806
61.447 2.4826
61.457 2.484
61.467 2.485
61.477 2.4854
61.487 2.4852
61.497 2.4845
61.507 2.4833
61.517 2.4816
61.527 2.4793
61.537 2.4765
61.547 2.4731
61.557 2.4693
61.567 2.4649
61.577 2.46
61.587 2.4547
61.597 2.4488
61.607 2.4424
61.617 2.4355
61.627 2.4281
61.637 2.4202
61.647 2.4118
61.657 2.4029
61.667 2.3936
61.677 2.3837
61.687 2.3734
61.697 2.3626
61.707 2.3514
61.717 2.3397
61.727 2.3275
61.737 2.3148
61.747 2.3017
61.757 2.2882
61.767 2.2742
61.777 2.2597
61.787 2.2449
61.797 2.2295
61.807 2.2138
61.817 2.1976
61.827 2.181
61.837 2.164
61.847 2.1466
61.857 2.1288
61.867 2.1105
61.877 2.0919
61.887 2.0728
61.897 2.0534
61.907 2.0336
61.917 2.0134
61.927 1.9928
61.937 1.9718
61.947 1.9505
61.957 1.9288
61.967 1.9067
61.977 1.8843
61.987 1.8615
61.997 1.8384
62.007 1.815
62.017 1.7912
62.027 1.767
62.037 1.7426
62.047 1.7178
62.057 1.6927
62.067 1.6673
62.077 1.6416
62.087 1.6156
62.097 1.5892
62.107 1.5626
62.117 1.5357
62.127 1.5085
62.137 1.4811
62.147 1.4533
62.157 1.4253
62.167 1.3971
62.177 1.3686
62.187 1.3398
62.197 1.3108
62.207 1.2815
62.217 1.252
62.227 1.2223
62.237 1.1923
62.247 1.1621
62.257 1.1318
62.267 1.1012
62.277 1.0704
62.287 1.0394
62.297 1.0082
62.307 0.97678
62.317 0.94521
62.327 0.91347
62.337 0.88156
62.347 0.84948
62.357 0.81723
62.367 0.78484
62.377 0.75229
62.387 0.7196
62.397 0.68677
62.407 0.65381
62.417 0.62072
62.427 0.58751
62.437 0.55418
62.447 0.52074
62.457 0.48719
62.467 0.45354
62.477 0.4198
62.487 0.38597
62.497 0.35206
62.507 0.31806
62.517 0.284
62.527 0.24987
62.537 0.21567
62.547 0.18142
62.557 0.14712
62.567 0.11277
62.577 0.078389
62.587 0.043969
62.597 0.0095205
62.599 1.0653e-13
62.599 -1.4608e-12
62.609 -0.054178
62.619 -0.10778
62.629 -0.16079
62.639 -0.21323
62.649 -0.26508
62.659 -0.31634
62.669 -0.36702
62.679 -0.41712
62.689 -0.46662
62.699 -0.51553
62.709 -0.56385
62.719 -0.61158
62.729 -0.65872
62.739 -0.70526
62.749 -0.7512
62.759 -0.79655
62.769 -0.8413
62.779 -0.88545
62.789 -0.92901
62.799 -0.97196
62.809 -1.0143
62.819 -1.0561
62.829 -1.0972
62.839 -1.1378
62.849 -1.1777
62.859 -1.217
62.869 -1.2558
62.879 -1.2939
62.889 -1.3314
62.899 -1.3683
62.909 -1.4046
62.919 -1.4403
62.929 -1.4754
62.939 -1.5099
62.949 -1.5438
62.959 -1.5771
62.969 -1.6097
62.979 -1.6418
62.989 -1.6732
62.999 -1.7041
63.009 -1.7343
63.019 -1.7639
63.029 -1.7929
63.039 -1.8213
63.049 -1.8491
63.059 -1.8763
63.069 -1.9029
63.079 -1.9289
63.089 -1.9542
63.099 -1.979
63.109 -2.0032
63.119 -2.0267
63.129 -2.0497
63.139 -2.072
63.149 -2.0938
63.159 -2.1149
63.169 -2.1354
63.179 -2.1554
63.189 -2.1747
63.199 -2.1935
63.209 -2.2116
63.219 -2.2291
63.229 -2.2461
63.239 -2.2625
63.249 -2.2782
63.259 -2.2934
63.269 -2.308
63.279 -2.322
63.289 -2.3354
63.299 -2.3482
63.309 -2.3604
63.319 -2.3721
63.329 -2.3832
63.339 -2.3936
63.349 -2.4036
63.359 -2.4129
63.369 -2.4216
63.379 -2.4298
63.389 -2.4374
63.399 -2.4445
63.409 -2.451
63.419 -2.4569
63.429 -2.4622
63.439 -2.467
63.449 -2.4713
63.459 -2.4749
63.469 -2.4781
63.479 -2.4806
63.489 -2.4827
63.499 -2.4841
63.509 -2.4851
63.519 -2.4854
63.529 -2.4853
63.539 -2.4846
63.549 -2.4834
63.559 -2.4816
63.569 -2.4794
63.579 -2.4765
63.589 -2.4732
63.599 -2.4694
63.609 -2.465
63.619 -2.4601
63.629 -2.4547
63.639 -2.4488
63.649 -2.4424
63.659 -2.4355
63.669 -2.4281
63.679 -2.4203
63.689 -2.4119
63.699 -2.403
63.709 -2.3936
63.719 -2.3838
63.729 -2.3735
63.739 -2.3627
63.749 -2.3515
63.759 -2.3397
63.769 -2.3276
63.779 -2.3149
63.789 -2.3018
63.799 -2.2883
63.809 -2.2743
63.819 -2.2598
63.829 -2.2449
63.839 -2.2296
63.849 -2.2139
63.859 -2.1977
63.869 -2.1811
63.879 -2.1641
63.889 -2.1467
63.899 -2.1288
63.909 -2.1106
63.919 -2.092
63.929 -2.0729
63.939 -2.0535
63.949 -2.0337
63.959 -2.0134
63.969 -1.9929
63.979 -1.9719
63.989 -1.9506
63.999 -1.9289
64.009 -1.9068
64.019 -1.8844
64.029 -1.8616
64.039 -1.8385
64.049 -1.815
64.059 -1.7912
64.069 -1.7671
64.079 -1.7427
64.089 -1.7179
64.099 -1.6928
64.109 -1.6674
64.119 -1.6417
64.129 -1.6156
64.139 -1.5893
64.149 -1.5627
64.159 -1.5358
64.169 -1.5086
64.179 -1.4812
64.189 -1.4534
64.199 -1.4254
64.209 -1.3972
64.219 -1.3686
64.229 -1.3399
64.239 -1.3108
64.249 -1.2816
64.259 -1.2521
64.269 -1.2223
64.279 -1.1924
64.289 -1.1622
64.299 -1.1318
64.309 -1.1012
64.319 -1.0704
64.329 -1.0394
64.339 -1.0082
64.349 -0.97685
64.359 -0.94528
64.369 -0.91354
64.379 -0.88162
64.389 -0.84954
64.399 -0.8173
64.409 -0.7849
64.419 -0.75236
64.429 -0.71967
64.439 -0.68684
64.449 -0.65387
64.459 -0.62078
64.469 -0.58757
64.479 -0.55424
64.489 -0.5208
64.499 -0.48725
64.509 -0.4536
64.519 -0.41986
64.529 -0.38603
64.539 -0.35211
64.549 -0.31812
64.559 -0.28405
64.569 -0.24992
64.579 -0.21573
64.589 -0.18148
64.599 -0.14717
64.609 -0.11283
64.619 -0.07844
64.629 -0.04402
64.639 -0.00957
64.642 -8.5321e-14
64.642 3.0497e-12
64.652 0.054179
64.662 0.10778
64.672 0.1608
64.682 0.21323
64.692 0.26508
64.702 0.31635
64.712 0.36703
64.722 0.41712
64.732 0.46663
64.742 0.51554
64.752 0.56386
64.762 0.61159
64.772 0.65873
64.782 0.70527
64.792 0.75121
64.802 0.79656
64.812 0.84132
64.822 0.88547
64.832 0.92902
64.842 0.97198
64.852 1.0143
64.862 1.0561
64.872 1.0972
64.882 1.1378
64.892 1.1777
64.902 1.2171
64.912 1.2558
64.922 1.2939
64.932 1.3314
64.942 1.3684
64.952 1.4047
64.962 1.4404
64.972 1.4755
64.982 1.5099
64.992 1.5438
65.002 1.5771
65.012 1.6098
65.022 1.6418
65.032 1.6733
65.042 1.7041
65.052 1.7343
65.062 1.7639
65.072 1.793
65.082 1.8214
65.092 1.8492
65.102 1.8764
65.112 1.9029
65.122 1.9289
65.132 1.9543
65.142 1.979
65.152 2.0032
65.162 2.0268
65.172 2.0497
65.182 2.0721
65.192 2.0938
65.202 2.1149
65.212 2.1355
65.222 2.1554
65.232 2.1748
65.242 2.1935
65.252 2.2116
65.262 2.2292
65.272 2.2461
65.282 2.2625
65.292 2.2783
65.302 2.2934
65.312 2.308
65.322 2.322
65.332 2.3354
65.342 2.3482
65.352 2.3605
65.362 2.3721
65.372 2.3832
65.382 2.3937
65.392 2.4036
65.402 2.4129
65.412 2.4217
65.422 2.4299
65.432 2.4375
65.442 2.4445
65.452 2.451
65.462 2.4569
65.472 2.4623
65.482 2.4671
65.492 2.4713
65.502 2.475
65.512 2.4781
65.522 2.4807
65.532 2.4827
65.542 2.4842
65.552 2.4851
65.562 2.4855
65.572 2.4854
65.582 2.4847
65.592 2.4834
65.602 2.4817
65.612 2.4794
65.622 2.4766
65.632 2.4733
65.642 2.4694
65.652 2.4651
65.662 2.4602
65.672 2.4548
65.682 2.4489
65.692 2.4425
65.702 2.4356
65.712 2.4282
65.722 2.4203
65.732 2.4119
65.742 2.4031
65.752 2.3937
65.762 2.3839
65.772 2.3736
65.782 2.3628
65.792 2.3515
65.802 2.3398
65.812 2.3276
65.822 2.315
65.832 2.3019
65.842 2.2883
65.852 2.2743
65.862 2.2599
65.872 2.245
65.882 2.2297
65.892 2.214
65.902 2.1978
65.912 2.1812
65.922 2.1642
65.932 2.1467
65.942 2.1289
65.952 2.1107
65.962 2.092
65.972 2.073
65.982 2.0535
65.992 2.0337
66.002 2.0135
66.012 1.9929
66.022 1.972
66.032 1.9506
66.042 1.9289
66.052 1.9069
66.062 1.8844
66.072 1.8617
66.082 1.8386
66.092 1.8151
66.102 1.7913
66.112 1.7672
66.122 1.7427
66.132 1.7179
66.142 1.6928
66.152 1.6674
66.162 1.6417
66.172 1.6157
66.182 1.5894
66.192 1.5628
66.202 1.5359
66.212 1.5087
66.222 1.4812
66.232 1.4535
66.242 1.4255
66.252 1.3972
66.262 1.3687
66.272 1.3399
66.282 1.3109
66.292 1.2816
66.302 1.2521
66.312 1.2224
66.322 1.1925
66.332 1.1623
66.342 1.1319
66.352 1.1013
66.362 1.0705
66.372 1.0395
66.382 1.0083
66.392 0.9769
66.402 0.94533
66.412 0.91359
66.422 0.88168
66.432 0.8496
66.442 0.81735
66.452 0.78496
66.462 0.75241
66.472 0.71972
66.482 0.68689
66.492 0.65392
66.502 0.62083
66.512 0.58762
66.522 0.55429
66.532 0.52084
66.542 0.4873
66.552 0.45365
66.562 0.41991
66.572 0.38607
66.582 0.35216
66.592 0.31816
66.602 0.2841
66.612 0.24996
66.622 0.21577
66.632 0.18152
66.642 0.14721
66.652 0.11287
66.662 0.078479
66.672 0.044058
66.682 0.0096078
66.685 9.7755e-14
66.685 -3.0372e-12
66.695 -0.05418
66.705 -0.10778
66.715 -0.1608
66.725 -0.21323
66.735 -0.26509
66.745 -0.31635
66.755 -0.36703
66.765 -0.41713
66.775 -0.46663
66.785 -0.51555
66.795 -0.56387
66.805 -0.6116
66.815 -0.65874
66.825 -0.70528
66.835 -0.75122
66.845 -0.79657
66.855 -0.84133
66.865 -0.88548
66.875 -0.92904
66.885 -0.97199
66.895 -1.0143
66.905 -1.0561
66.915 -1.0972
66.925 -1.1378
66.935 -1.1777
66.945 -1.2171
66.955 -1.2558
66.965 -1.2939
66.975 -1.3315
66.985 -1.3684
66.995 -1.4047
67.005 -1.4404
67.015 -1.4755
67.025 -1.51
67.035 -1.5438
67.045 -1.5771
67.055 -1.6098
67.065 -1.6418
67.075 -1.6733
67.085 -1.7041
67.095 -1.7343
67.105 -1.764
67.115 -1.793
67.125 -1.8214
67.135 -1.8492
67.145 -1.8764
67.155 -1.903
67.165 -1.9289
67.175 -1.9543
67.185 -1.9791
67.195 -2.0032
67.205 -2.0268
67.215 -2.0497
67.225 -2.0721
67.235 -2.0938
67.245 -2.115
67.255 -2.1355
67.265 -2.1555
67.275 -2.1748
67.285 -2.1935
67.295 -2.2117
67.305 -2.2292
67.315 -2.2462
67.325 -2.2625
67.335 -2.2783
67.345 -2.2935
67.355 -2.3081
67.365 -2.3221
67.375 -2.3355
67.385 -2.3483
67.395 -2.3605
67.405 -2.3722
67.415 -2.3832
67.425 -2.3937
67.435 -2.4036
67.445 -2.413
67.455 -2.4217
67.465 -2.4299
67.475 -2.4375
67.485 -2.4446
67.495 -2.4511
67.505 -2.457
67.515 -2.4623
67.525 -2.4671
67.535 -2.4714
67.545 -2.475
67.555 -2.4782
67.565 -2.4807
67.575 -2.4828
67.585 -2.4842
67.595 -2.4852
67.605 -2.4856
67.615 -2.4854
67.625 -2.4847
67.635 -2.4835
67.645 -2.4817
67.655 -2.4795
67.665 -2.4767
67.675 -2.4733
67.685 -2.4695
67.695 -2.4651
67.705 -2.4602
67.715 -2.4549
67.725 -2.449
67.735 -2.4426
67.745 -2.4357
67.755 -2.4283
67.765 -2.4204
67.775 -2.412
67.785 -2.4031
67.795 -2.3938
67.805 -2.3839
67.815 -2.3736
67.825 -2.3628
67.835 -2.3516
67.845 -2.3398
67.855 -2.3277
67.865 -2.315
67.875 -2.3019
67.885 -2.2884
67.895 -2.2744
67.905 -2.2599
67.915 -2.2451
67.925 -2.2297
67.935 -2.214
67.945 -2.1978
67.955 -2.1812
67.965 -2.1642
67.975 -2.1468
67.985 -2.129
67.995 -2.1107
68.005 -2.0921
68.015 -2.073
68.025 -2.0536
68.035 -2.0338
68.045 -2.0136
68.055 -1.993
68.065 -1.972
68.075 -1.9507
68.085 -1.929
68.095 -1.9069
68.105 -1.8845
68.115 -1.8617
68.125 -1.8386
68.135 -1.8151
68.145 -1.7914
68.155 -1.7672
68.165 -1.7428
68.175 -1.718
68.185 -1.6929
68.195 -1.6675
68.205 -1.6418
68.215 -1.6157
68.225 -1.5894
68.235 -1.5628
68.245 -1.5359
68.255 -1.5087
68.265 -1.4813
68.275 -1.4535
68.285 -1.4255
68.295 -1.3973
68.305 -1.3687
68.315 -1.34
68.325 -1.3109
68.335 -1.2817
68.345 -1.2522
68.355 -1.2224
68.365 -1.1925
68.375 -1.1623
68.385 -1.1319
68.395 -1.1013
68.405 -1.0705
68.415 -1.0395
68.425 -1.0083
68.435 -0.97694
68.445 -0.94538
68.455 -0.91363
68.465 -0.88172
68.475 -0.84963
68.485 -0.81739
68.495 -0.78499
68.505 -0.75245
68.515 -0.71975
68.525 -0.68692
68.535 -0.65396
68.545 -0.62087
68.555 -0.58765
68.565 -0.55432
68.575 -0.52088
68.585 -0.48733
68.595 -0.45368
68.605 -0.41994
68.615 -0.38611
68.625 -0.35219
68.635 -0.3182
68.645 -0.28413
68.655 -0.25
68.665 -0.2158
68.675 -0.18155
68.685 -0.14724
68.695 -0.1129
68.705 -0.078509
68.715 -0.044087
68.725 -0.0096365
68.728 -1.0136e-13
68.728 3.0336e-12
68.738 0.05418
68.748 0.10778
68.758 0.1608
68.768 0.21324
68.778 0.26509
68.788 0.31636
68.798 0.36704
68.808 0.41713
68.818 0.46664
68.828 0.51555
68.838 0.56387
68.848 0.6116
68.858 0.65874
68.868 0.70528
68.878 0.75123
68.888 0.79658
68.898 0.84133
68.908 0.88549
68.918 0.92904
68.928 0.972
68.938 1.0144
68.948 1.0561
68.958 1.0973
68.968 1.1378
68.978 1.1777
68.988 1.2171
68.998 1.2558
69.008 1.2939
69.018 1.3315
69.028 1.3684
69.038 1.4047
69.048 1.4404
69.058 1.4755
69.068 1.51
69.078 1.5439
69.088 1.5771
69.098 1.6098
69.108 1.6419
69.118 1.6733
69.128 1.7041
69.138 1.7344
69.148 1.764
69.158 1.793
69.168 1.8214
69.178 1.8492
69.188 1.8764
69.198 1.903
69.208 1.929
69.218 1.9543
69.228 1.9791
69.238 2.0033
69.248 2.0268
69.258 2.0498
69.268 2.0721
69.278 2.0939
69.288 2.115
69.298 2.1355
69.308 2.1555
69.318 2.1748
69.328 2.1936
69.338 2.2117
69.348 2.2293
69.358 2.2462
69.368 2.2626
69.378 2.2783
69.388 2.2935
69.398 2.3081
69.408 2.3221
69.418 2.3355
69.428 2.3483
69.438 2.3605
69.448 2.3722
69.458 2.3833
69.468 2.3938
69.478 2.4037
69.488 2.413
69.498 2.4218
69.508 2.43
69.518 2.4376
69.528 2.4446
69.538 2.4511
69.548 2.457
69.558 2.4624
69.568 2.4672
69.578 2.4714
69.588 2.4751
69.598 2.4782
69.608 2.4808
69.618 2.4828
69.628 2.4843
69.638 2.4852
69.648 2.4856
69.658 2.4854
69.668 2.4847
69.678 2.4835
69.688 2.4818
69.698 2.4795
69.708 2.4767
69.718 2.4734
69.728 2.4695
69.738 2.4652
69.748 2.4603
69.758 2.4549
69.768 2.449
69.778 2.4426
69.788 2.4357
69.798 2.4283
69.808 2.4204
69.818 2.412
69.828 2.4032
69.838 2.3938
69.848 2.384
69.858 2.3736
69.868 2.3629
69.878 2.3516
69.888 2.3399
69.898 2.3277
69.908 2.3151
69.918 2.302
69.928 2.2884
69.938 2.2744
69.948 2.26
69.958 2.2451
69.968 2.2298
69.978 2.214
69.988 2.1979
69.998 2.1813
70.008 2.1643
70.018 2.1468
70.028 2.129
70.038 2.1108
70.048 2.0921
70.058 2.0731
70.068 2.0536
70.078 2.0338
70.088 2.0136
70.098 1.993
70.108 1.972
70.118 1.9507
70.128 1.929
70.138 1.9069
70.148 1.8845
70.158 1.8618
70.168 1.8386
70.178 1.8152
70.188 1.7914
70.198 1.7673
70.208 1.7428
70.218 1.718
70.228 1.6929
70.238 1.6675
70.248 1.6418
70.258 1.6158
70.268 1.5895
70.278 1.5628
70.288 1.5359
70.298 1.5088
70.308 1.4813
70.318 1.4536
70.328 1.4256
70.338 1.3973
70.348 1.3688
70.358 1.34
70.368 1.311
70.378 1.2817
70.388 1.2522
70.398 1.2225
70.408 1.1925
70.418 1.1624
70.428 1.132
70.438 1.1014
70.448 1.0706
70.458 1.0396
70.468 1.0084
70.478 0.97697
70.488 0.94541
70.498 0.91366
70.508 0.88175
70.518 0.84966
70.528 0.81742
70.538 0.78502
70.548 0.75248
70.558 0.71978
70.568 0.68695
70.578 0.65399
70.588 0.6209
70.598 0.58768
70.608 0.55435
70.618 0.52091
70.628 0.48736
70.638 0.45371
70.648 0.41997
70.658 0.38613
70.668 0.35222
70.678 0.31822
70.688 0.28415
70.698 0.25002
70.708 0.21582
70.718 0.18157
70.728 0.14727
70.738 0.11292
70.748 0.078532
70.758 0.044109
70.768 0.0096585
70.771 1.0536e-13
70.771 -3.0296e-12
70.781 -0.05418
70.791 -0.10778
70.801 -0.1608
70.811 -0.21324
70.821 -0.26509
70.831 -0.31636
70.841 -0.36704
70.851 -0.41713
70.861 -0.46664
70.871 -0.51555
70.881 -0.56388
70.891 -0.61161
70.901 -0.65875
70.911 -0.70529
70.921 -0.75124
70.931 -0.79659
70.941 -0.84134
70.951 -0.8855
70.961 -0.92905
70.971 -0.97201
70.981 -1.0144
70.991 -1.0561
71.001 -1.0973
71.011 -1.1378
71.021 -1.1778
71.031 -1.2171
71.041 -1.2558
71.051 -1.294
71.061 -1.3315
71.071 -1.3684
71.081 -1.4047
71.091 -1.4404
71.101 -1.4755
71.111 -1.51
71.121 -1.5439
71.131 -1.5771
71.141 -1.6098
71.151 -1.6419
71.161 -1.6733
71.171 -1.7042
71.181 -1.7344
71.191 -1.764
71.201 -1.793
71.211 -1.8214
71.221 -1.8492
71.231 -1.8764
71.241 -1.903
71.251 -1.929
71.261 -1.9543
71.271 -1.9791
71.281 -2.0033
71.291 -2.0268
71.301 -2.0498
71.311 -2.0721
71.321 -2.0939
71.331 -2.115
71.341 -2.1356
71.351 -2.1555
71.361 -2.1748
71.371 -2.1936
71.381 -2.2117
71.391 -2.2293
71.401 -2.2462
71.411 -2.2626
71.421 -2.2784
71.431 -2.2935
71.441 -2.3081
71.451 -2.3221
71.461 -2.3355
71.471 -2.3483
71.481 -2.3606
71.491 -2.3722
71.501 -2.3833
71.511 -2.3938
71.521 -2.4037
71.531 -2.413
71.541 -2.4218
71.551 -2.43
71.561 -2.4376
71.571 -2.4446
71.581 -2.4511
71.591 -2.457
71.601 -2.4624
71.611 -2.4672
71.621 -2.4714
71.631 -2.4751
71.641 -2.4782
71.651 -2.4808
71.661 -2.4828
71.671 -2.4843
71.681 -2.4852
71.691 -2.4856
71.701 -2.4855
71.711 -2.4848
71.721 -2.4836
71.731 -2.4818
71.741 -2.4795
71.751 -2.4767
71.761 -2.4734
71.771 -2.4695
71.781 -2.4652
71.791 -2.4603
71.801 -2.4549
71.811 -2.449
71.821 -2.4426
71.831 -2.4357
71.841 -2.4283
71.851 -2.4204
71.861 -2.4121
71.871 -2.4032
71.881 -2.3938
71.891 -2.384
71.901 -2.3737
71.911 -2.3629
71.921 -2.3516
71.931 -2.3399
71.941 -2.3277
71.951 -2.3151
71.961 -2.302
71.971 -2.2884
71.981 -2.2744
71.991 -2.26
72.001 -2.2451
72.011 -2.2298
72.021 -2.2141
72.031 -2.1979
72.041 -2.1813
72.051 -2.1643
72.061 -2.1469
72.071 -2.129
72.081 -2.1108
72.091 -2.0921
72.101 -2.0731
72.111 -2.0537
72.121 -2.0338
72.131 -2.0136
72.141 -1.993
72.151 -1.9721
72.161 -1.9507
72.171 -1.929
72.181 -1.907
72.191 -1.8846
72.201 -1.8618
72.211 -1.8387
72.221 -1.8152
72.231 -1.7914
72.241 -1.7673
72.251 -1.7428
72.261 -1.7181
72.271 -1.693
72.281 -1.6675
72.291 -1.6418
72.301 -1.6158
72.311 -1.5895
72.321 -1.5629
72.331 -1.536
72.341 -1.5088
72.351 -1.4813
72.361 -1.4536
72.371 -1.4256
72.381 -1.3973
72.391 -1.3688
72.401 -1.34
72.411 -1.311
72.421 -1.2817
72.431 -1.2522
72.441 -1.2225
72.451 -1.1926
72.461 -1.1624
72.471 -1.132
72.481 -1.1014
72.491 -1.0706
72.501 -1.0396
72.511 -1.0084
72.521 -0.977
72.531 -0.94543
72.541 -0.91369
72.551 -0.88177
72.561 -0.84969
72.571 -0.81744
72.581 -0.78505
72.591 -0.7525
72.601 -0.71981
72.611 -0.68697
72.621 -0.65401
72.631 -0.62092
72.641 -0.5877
72.651 -0.55437
72.661 -0.52093
72.671 -0.48738
72.681 -0.45373
72.691 -0.41999
72.701 -0.38615
72.711 -0.35224
72.721 -0.31824
72.731 -0.28417
72.741 -0.25004
72.751 -0.21584
72.761 -0.18159
72.771 -0.14729
72.781 -0.11294
72.791 -0.078549
72.801 -0.044126
72.811 -0.0096751
72.813 -1.0375e-13
72.813 3.0313e-12
72.823 0.054181
72.833 0.10778
72.843 0.1608
72.853 0.21324
72.863 0.26509
72.873 0.31636
72.883 0.36704
72.893 0.41714
72.903 0.46664
72.913 0.51556
72.923 0.56388
72.933 0.61161
72.943 0.65875
72.953 0.70529
72.963 0.75124
72.973 0.79659
72.983 0.84135
72.993 0.8855
73.003 0.92906
73.013 0.97201
73.023 1.0144
73.033 1.0561
73.043 1.0973
73.053 1.1378
73.063 1.1778
73.073 1.2171
73.083 1.2558
73.093 1.294
73.103 1.3315
73.113 1.3684
73.123 1.4047
73.133 1.4404
73.143 1.4755
73.153 1.51
73.163 1.5439
73.173 1.5772
73.183 1.6098
73.193 1.6419
73.203 1.6733
73.213 1.7042
73.223 1.7344
73.233 1.764
73.243 1.793
73.253 1.8214
73.263 1.8492
73.273 1.8764
73.283 1.903
73.293 1.929
73.303 1.9544
73.313 1.9791
73.323 2.0033
73.333 2.0268
73.343 2.0498
73.353 2.0721
73.363 2.0939
73.373 2.115
73.383 2.1356
73.393 2.1555
73.403 2.1749
73.413 2.1936
73.423 2.2117
73.433 2.2293
73.443 2.2462
73.453 2.2626
73.463 2.2784
73.473 2.2935
73.483 2.3081
73.493 2.3221
73.503 2.3355
73.513 2.3484
73.523 2.3606
73.533 2.3722
73.543 2.3833
73.553 2.3938
73.563 2.4037
73.573 2.4131
73.583 2.4218
73.593 2.43
73.603 2.4376
73.613 2.4447
73.623 2.4511
73.633 2.4571
73.643 2.4624
73.653 2.4672
73.663 2.4714
73.673 2.4751
73.683 2.4782
73.693 2.4808
73.703 2.4828
73.713 2.4843
73.723 2.4852
73.733 2.4856
73.743 2.4855
73.753 2.4848
73.763 2.4836
73.773 2.4818
73.783 2.4795
73.793 2.4767
73.803 2.4734
73.813 2.4696
73.823 2.4652
73.833 2.4603
73.843 2.4549
73.853 2.449
73.863 2.4426
73.873 2.4357
73.883 2.4283
73.893 2.4205
73.903 2.4121
73.913 2.4032
73.923 2.3938
73.933 2.384
73.943 2.3737
73.953 2.3629
73.963 2.3517
73.973 2.3399
73.983 2.3278
73.993 2.3151
74.003 2.302
74.013 2.2885
74.023 2.2745
74.033 2.26
74.043 2.2452
74.053 2.2298
74.063 2.2141
74.073 2.1979
74.083 2.1813
74.093 2.1643
74.103 2.1469
74.113 2.129
74.123 2.1108
74.133 2.0922
74.143 2.0731
74.153 2.0537
74.163 2.0339
74.173 2.0136
74.183 1.9931
74.193 1.9721
74.203 1.9508
74.213 1.9291
74.223 1.907
74.233 1.8846
74.243 1.8618
74.253 1.8387
74.263 1.8152
74.273 1.7914
74.283 1.7673
74.293 1.7429
74.303 1.7181
74.313 1.693
74.323 1.6676
74.333 1.6418
74.343 1.6158
74.353 1.5895
74.363 1.5629
74.373 1.536
74.383 1.5088
74.393 1.4813
74.403 1.4536
74.413 1.4256
74.423 1.3973
74.433 1.3688
74.443 1.34
74.453 1.311
74.463 1.2818
74.473 1.2523
74.483 1.2225
74.493 1.1926
74.503 1.1624
74.513 1.132
74.523 1.1014
74.533 1.0706
74.543 1.0396
74.553 1.0084
74.563 0.97701
74.573 0.94545
74.583 0.9137
74.593 0.88179
74.603 0.8497
74.613 0.81746
74.623 0.78506
74.633 0.75251
74.643 0.71982
74.653 0.68699
74.663 0.65403
74.673 0.62093
74.683 0.58772
74.693 0.55439
74.703 0.52094
74.713 0.48739
74.723 0.45374
74.733 0.42
74.743 0.38617
74.753 0.35225
74.763 0.31826
74.773 0.28419
74.783 0.25005
74.793 0.21586
74.803 0.1816
74.813 0.1473
74.823 0.11295
74.833 0.078562
74.843 0.044139
74.853 0.0096879
74.856 9.8588e-14
74.856 -3.0365e-12
74.866 -0.054181
74.876 -0.10778
74.886 -0.1608
74.896 -0.21324
74.906 -0.26509
74.916 -0.31636
74.926 -0.36704
74.936 -0.41714
74.946 -0.46664
74.956 -0.51556
74.966 -0.56388
74.976 -0.61161
74.986 -0.65875
74.996 -0.7053
75.006 -0.75124
75.016 -0.7966
75.026 -0.84135
75.036 -0.8855
75.046 -0.92906
75.056 -0.97202
75.066 -1.0144
75.076 -1.0561
75.086 -1.0973
75.096 -1.1378
75.106 -1.1778
75.116 -1.2171
75.126 -1.2558
75.136 -1.294
75.146 -1.3315
75.156 -1.3684
75.166 -1.4047
75.176 -1.4404
75.186 -1.4755
75.196 -1.51
75.206 -1.5439
75.216 -1.5772
75.226 -1.6098
75.236 -1.6419
75.246 -1.6733
75.256 -1.7042
75.266 -1.7344
75.276 -1.764
75.286 -1.793
75.296 -1.8214
75.306 -1.8492
75.316 -1.8764
75.326 -1.903
75.336 -1.929
75.346 -1.9544
75.356 -1.9791
75.366 -2.0033
75.376 -2.0269
75.386 -2.0498
75.396 -2.0722
75.406 -2.0939
75.416 -2.115
75.426 -2.1356
75.436 -2.1555
75.446 -2.1749
75.456 -2.1936
75.466 -2.2118
75.476 -2.2293
75.486 -2.2463
75.496 -2.2626
75.506 -2.2784
75.516 -2.2936
75.526 -2.3081
75.536 -2.3221
75.546 -2.3355
75.556 -2.3484
75.566 -2.3606
75.576 -2.3723
75.586 -2.3833
75.596 -2.3938
75.606 -2.4037
75.616 -2.4131
75.626 -2.4218
75.636 -2.43
75.646 -2.4376
75.656 -2.4447
75.666 -2.4512
75.676 -2.4571
75.686 -2.4624
75.696 -2.4672
75.706 -2.4715
75.716 -2.4751
75.726 -2.4783
75.736 -2.4808
75.746 -2.4829
75.756 -2.4843
75.766 -2.4853
75.776 -2.4856
75.786 -2.4855
75.796 -2.4848
75.806 -2.4836
75.816 -2.4818
75.826 -2.4796
75.836 -2.4768
75.846 -2.4734
75.856 -2.4696
75.866 -2.4652
75.876 -2.4603
75.886 -2.455
75.896 -2.4491
75.906 -2.4427
75.916 -2.4358
75.926 -2.4284
75.936 -2.4205
75.946 -2.4121
75.956 -2.4032
75.966 -2.3939
75.976 -2.384
75.986 -2.3737
75.996 -2.3629
76.006 -2.3517
76.016 -2.34
76.026 -2.3278
76.036 -2.3151
76.046 -2.302
76.056 -2.2885
76.066 -2.2745
76.076 -2.26
76.086 -2.2452
76.096 -2.2299
76.106 -2.2141
76.116 -2.1979
76.126 -2.1813
76.136 -2.1643
76.146 -2.1469
76.156 -2.1291
76.166 -2.1108
76.176 -2.0922
76.186 -2.0731
76.196 -2.0537
76.206 -2.0339
76.216 -2.0137
76.226 -1.9931
76.236 -1.9721
76.246 -1.9508
76.256 -1.9291
76.266 -1.907
76.276 -1.8846
76.286 -1.8618
76.296 -1.8387
76.306 -1.8153
76.316 -1.7915
76.326 -1.7673
76.336 -1.7429
76.346 -1.7181
76.356 -1.693
76.366 -1.6676
76.376 -1.6419
76.386 -1.6158
76.396 -1.5895
76.406 -1.5629
76.416 -1.536
76.426 -1.5088
76.436 -1.4814
76.446 -1.4536
76.456 -1.4256
76.466 -1.3973
76.476 -1.3688
76.486 -1.3401
76.496 -1.311
76.506 -1.2818
76.516 -1.2523
76.526 -1.2225
76.536 -1.1926
76.546 -1.1624
76.556 -1.132
76.566 -1.1014
76.576 -1.0706
76.586 -1.0396
76.596 -1.0084
76.606 -0.97703
76.616 -0.94546
76.626 -0.91372
76.636 -0.8818
76.646 -0.84972
76.656 -0.81747
76.666 -0.78508
76.676 -0.75253
76.686 -0.71983
76.696 -0.687
76.706 -0.65404
76.716 -0.62095
76.726 -0.58773
76.736 -0.5544
76.746 -0.52096
76.756 -0.48741
76.766 -0.45376
76.776 -0.42001
76.786 -0.38618
76.796 -0.35226
76.806 -0.31827
76.816 -0.2842
76.826 -0.25006
76.836 -0.21587
76.846 -0.18161
76.856 -0.14731
76.866 -0.11296
76.876 -0.078572
76.886 -0.044149
76.896 -0.0096976
76.899 -1.1963e-13
76.899 3.0155e-12
76.909 0.054181
76.919 0.10778
76.929 0.1608
76.939 0.21324
76.949 0.26509
76.959 0.31636
76.969 0.36705
76.979 0.41714
76.989 0.46665
76.999 0.51556
77.009 0.56389
77.019 0.61162
77.029 0.65876
77.039 0.7053
77.049 0.75125
77.059 0.7966
77.069 0.84135
77.079 0.88551
77.089 0.92906
77.099 0.97202
77.109 1.0144
77.119 1.0561
77.129 1.0973
77.139 1.1378
77.149 1.1778
77.159 1.2171
77.169 1.2558
77.179 1.294
77.189 1.3315
77.199 1.3684
77.209 1.4047
77.219 1.4404
77.229 1.4755
77.239 1.51
77.249 1.5439
77.259 1.5772
77.269 1.6098
77.279 1.6419
77.289 1.6733
77.299 1.7042
77.309 1.7344
77.319 1.764
77.329 1.793
77.339 1.8215
77.349 1.8493
77.359 1.8764
77.369 1.903
77.379 1.929
77.389 1.9544
77.399 1.9791
77.409 2.0033
77.419 2.0269
77.429 2.0498
77.439 2.0722
77.449 2.0939
77.459 2.115
77.469 2.1356
77.479 2.1555
77.489 2.1749
77.499 2.1936
77.509 2.2118
77.519 2.2293
77.529 2.2463
77.539 2.2626
77.549 2.2784
77.559 2.2936
77.569 2.3082
77.579 2.3221
77.589 2.3356
77.599 2.3484
77.609 2.3606
77.619 2.3723
77.629 2.3833
77.639 2.3938
77.649 2.4037
77.659 2.4131
77.669 2.4218
77.679 2.43
77.689 2.4376
77.699 2.4447
77.709 2.4512
77.719 2.4571
77.729 2.4624
77.739 2.4672
77.749 2.4715
77.759 2.4751
77.769 2.4783
77.779 2.4808
77.789 2.4829
77.799 2.4843
77.809 2.4853
77.819 2.4857
77.829 2.4855
77.839 2.4848
77.849 2.4836
77.859 2.4819
77.869 2.4796
77.879 2.4768
77.889 2.4734
77.899 2.4696
77.909 2.4652
77.919 2.4604
77.929 2.455
77.939 2.4491
77.949 2.4427
77.959 2.4358
77.969 2.4284
77.979 2.4205
77.989 2.4121
77.999 2.4032
78.009 2.3939
78.019 2.384
78.029 2.3737
78.039 2.3629
78.049 2.3517
78.059 2.34
78.069 2.3278
78.079 2.3151
78.089 2.302
78.099 2.2885
78.109 2.2745
78.119 2.2601
78.129 2.2452
78.139 2.2299
78.149 2.2141
78.159 2.198
78.169 2.1814
78.179 2.1643
78.189 2.1469
78.199 2.1291
78.209 2.1108
78.219 2.0922
78.229 2.0731
78.239 2.0537
78.249 2.0339
78.259 2.0137
78.269 1.9931
78.279 1.9721
78.289 1.9508
78.299 1.9291
78.309 1.907
78.319 1.8846
78.329 1.8618
78.339 1.8387
78.349 1.8153
78.359 1.7915
78.369 1.7673
78.379 1.7429
78.389 1.7181
78.399 1.693
78.409 1.6676
78.419 1.6419
78.429 1.6158
78.439 1.5895
78.449 1.5629
78.459 1.536
78.469 1.5088
78.479 1.4814
78.489 1.4536
78.499 1.4256
78.509 1.3974
78.519 1.3688
78.529 1.3401
78.539 1.311
78.549 1.2818
78.559 1.2523
78.569 1.2226
78.579 1.1926
78.589 1.1624
78.599 1.132
78.609 1.1014
78.619 1.0706
78.629 1.0396
78.639 1.0084
78.649 0.97704
78.659 0.94547
78.669 0.91373
78.679 0.88181
78.689 0.84973
78.699 0.81748
78.709 0.78509
78.719 0.75254
78.729 0.71984
78.739 0.68701
78.749 0.65405
78.759 0.62095
78.769 0.58774
78.779 0.55441
78.789 0.52096
78.799 0.48741
78.809 0.45377
78.819 0.42002
78.829 0.38619
78.839 0.35227
78.849 0.31827
78.859 0.28421
78.869 0.25007
78.879 0.21587
78.889 0.18162
78.899 0.14732
78.909 0.11297
78.919 0.07858
78.929 0.044157
78.939 0.0097049
78.942 8.8651e-14
78.942 -3.0465e-12
78.952 -0.054181
78.962 -0.10778
78.972 -0.1608
78.982 -0.21324
78.992 -0.2651
79.002 -0.31636
79.012 -0.36705
79.022 -0.41714
79.032 -0.46665
79.042 -0.51556
79.052 -0.56389
79.062 -0.61162
79.072 -0.65876
79.082 -0.7053
79.092 -0.75125
79.102 -0.7966
79.112 -0.84135
79.122 -0.88551
79.132 -0.92907
79.142 -0.97202
79.152 -1.0144
79.162 -1.0561
79.172 -1.0973
79.182 -1.1378
79.192 -1.1778
79.202 -1.2171
79.212 -1.2559
79.222 -1.294
79.232 -1.3315
79.242 -1.3684
79.252 -1.4047
79.262 -1.4404
79.272 -1.4755
79.282 -1.51
79.292 -1.5439
79.302 -1.5772
79.312 -1.6098
79.322 -1.6419
79.332 -1.6733
79.342 -1.7042
79.352 -1.7344
79.362 -1.764
79.372 -1.7931
79.382 -1.8215
79.392 -1.8493
79.402 -1.8764
79.412 -1.903
79.422 -1.929
79.432 -1.9544
79.442 -1.9792
79.452 -2.0033
79.462 -2.0269
79.472 -2.0498
79.482 -2.0722
79.492 -2.0939
79.502 -2.1151
79.512 -2.1356
79.522 -2.1555
79.532 -2.1749
79.542 -2.1936
79.552 -2.2118
79.562 -2.2293
79.572 -2.2463
79.582 -2.2626
79.592 -2.2784
79.602 -2.2936
79.612 -2.3082
79.622 -2.3222
79.632 -2.3356
79.642 -2.3484
79.652 -2.3606
79.662 -2.3723
79.672 -2.3833
79.682 -2.3938
79.692 -2.4037
79.702 -2.4131
79.712 -2.4218
79.722 -2.43
79.732 -2.4377
79.742 -2.4447
79.752 -2.4512
79.762 -2.4571
79.772 -2.4624
79.782 -2.4672
79.792 -2.4715
79.802 -2.4752
79.812 -2.4783
79.822 -2.4808
79.832 -2.4829
79.842 -2.4843
79.852 -2.4853
79.862 -2.4857
79.872 -2.4855
79.882 -2.4848
79.892 -2.4836
79.902 -2.4819
79.912 -2.4796
79.922 -2.4768
79.932 -2.4734
79.942 -2.4696
79.952 -2.4652
79.962 -2.4604
79.972 -2.455
79.982 -2.4491
79.992 -2.4427
80.002 -2.4358
80.012 -2.4284
80.022 -2.4205
80.032 -2.4121
80.042 -2.4032
80.052 -2.3939
80.062 -2.3841
80.072 -2.3737
80.082 -2.363
80.092 -2.3517
80.102 -2.34
80.112 -2.3278
80.122 -2.3151
80.132 -2.3021
80.142 -2.2885
80.152 -2.2745
80.162 -2.2601
80.172 -2.2452
80.182 -2.2299
80.192 -2.2141
80.202 -2.198
80.212 -2.1814
80.222 -2.1644
80.232 -2.1469
80.242 -2.1291
80.252 -2.1108
80.262 -2.0922
80.272 -2.0732
80.282 -2.0537
80.292 -2.0339
80.302 -2.0137
80.312 -1.9931
80.322 -1.9721
80.332 -1.9508
80.342 -1.9291
80.352 -1.907
80.362 -1.8846
80.372 -1.8618
80.382 -1.8387
80.392 -1.8153
80.402 -1.7915
80.412 -1.7673
80.422 -1.7429
80.432 -1.7181
80.442 -1.693
80.452 -1.6676
80.462 -1.6419
80.472 -1.6159
80.482 -1.5895
80.492 -1.5629
80.502 -1.536
80.512 -1.5088
80.522 -1.4814
80.532 -1.4536
80.542 -1.4256
80.552 -1.3974
80.562 -1.3688
80.572 -1.3401
80.582 -1.3111
80.592 -1.2818
80.602 -1.2523
80.612 -1.2226
80.622 -1.1926
80.632 -1.1624
80.642 -1.132
80.652 -1.1014
80.662 -1.0706
80.672 -1.0396
80.682 -1.0084
80.692 -0.97705
80.702 -0.94548
80.712 -0.91373
80.722 -0.88182
80.732 -0.84974
80.742 -0.81749
80.752 -0.78509
80.762 -0.75254
80.772 -0.71985
80.782 -0.68702
80.792 -0.65405
80.802 -0.62096
80.812 -0.58775
80.822 -0.55441
80.832 -0.52097
80.842 -0.48742
80.852 -0.45377
80.862 -0.42003
80.872 -0.38619
80.882 -0.35228
80.892 -0.31828
80.902 -0.28421
80.912 -0.25008
80.922 -0.21588
80.932 -0.18163
80.942 -0.14732
80.952 -0.11297
80.962 -0.078585
80.972 -0.044162
80.982 -0.0097106
80.985 -1.058e-13
80.985 3.0291e-12
80.995 0.054181
81.005 0.10778
81.015 0.1608
81.025 0.21324
81.035 0.2651
81.045 0.31636
81.055 0.36705
81.065 0.41714
81.075 0.46665
81.085 0.51556
81.095 0.56389
81.105 0.61162
81.115 0.65876
81.125 0.7053
81.135 0.75125
81.145 0.7966
81.155 0.84136
81.165 0.88551
81.175 0.92907
81.185 0.97202
81.195 1.0144
81.205 1.0561
81.215 1.0973
81.225 1.1378
81.235 1.1778
81.245 1.2171
81.255 1.2559
81.265 1.294
81.275 1.3315
81.285 1.3684
81.295 1.4047
81.305 1.4404
81.315 1.4755
81.325 1.51
81.335 1.5439
81.345 1.5772
81.355 1.6098
81.365 1.6419
81.375 1.6733
81.385 1.7042
81.395 1.7344
81.405 1.764
81.415 1.7931
81.425 1.8215
81.435 1.8493
81.445 1.8765
81.455 1.903
81.465 1.929
81.475 1.9544
81.485 1.9792
81.495 2.0033
81.505 2.0269
81.515 2.0498
81.525 2.0722
81.535 2.0939
81.545 2.1151
81.555 2.1356
81.565 2.1555
81.575 2.1749
81.585 2.1936
81.595 2.2118
81.605 2.2293
81.615 2.2463
81.625 2.2626
81.635 2.2784
81.645 2.2936
81.655 2.3082
81.665 2.3222
81.675 2.3356
81.685 2.3484
81.695 2.3606
81.705 2.3723
81.715 2.3833
81.725 2.3938
81.735 2.4038
81.745 2.4131
81.755 2.4219
81.765 2.43
81.775 2.4377
81.785 2.4447
81.795 2.4512
81.805 2.4571
81.815 2.4625
81.825 2.4672
81.835 2.4715
81.845 2.4752
81.855 2.4783
81.865 2.4809
81.875 2.4829
81.885 2.4844
81.895 2.4853
81.905 2.4857
81.915 2.4855
81.925 2.4848
81.935 2.4836
81.945 2.4819
81.955 2.4796
81.965 2.4768
81.975 2.4735
81.985 2.4696
81.995 2.4652
82.005 2.4604
82.015 2.455
82.025 2.4491
82.035 2.4427
82.045 2.4358
82.055 2.4284
82.065 2.4205
82.075 2.4121
82.085 2.4032
82.095 2.3939
82.105 2.3841
82.115 2.3737
82.125 2.363
82.135 2.3517
82.145 2.34
82.155 2.3278
82.165 2.3152
82.175 2.3021
82.185 2.2885
82.195 2.2745
82.205 2.2601
82.215 2.2452
82.225 2.2299
82.235 2.2141
82.245 2.198
82.255 2.1814
82.265 2.1644
82.275 2.1469
82.285 2.1291
82.295 2.1108
82.305 2.0922
82.315 2.0732
82.325 2.0537
82.335 2.0339
82.345 2.0137
82.355 1.9931
82.365 1.9721
82.375 1.9508
82.385 1.9291
82.395 1.907
82.405 1.8846
82.415 1.8619
82.425 1.8387
82.435 1.8153
82.445 1.7915
82.455 1.7674
82.465 1.7429
82.475 1.7181
82.485 1.693
82.495 1.6676
82.505 1.6419
82.515 1.6159
82.525 1.5895
82.535 1.5629
82.545 1.536
82.555 1.5088
82.565 1.4814
82.575 1.4536
82.585 1.4256
82.595 1.3974
82.605 1.3689
82.615 1.3401
82.625 1.3111
82.635 1.2818
82.645 1.2523
82.655 1.2226
82.665 1.1926
82.675 1.1624
82.685 1.132
82.695 1.1014
82.705 1.0706
82.715 1.0396
82.725 1.0084
82.735 0.97705
82.745 0.94548
82.755 0.91374
82.765 0.88182
82.775 0.84974
82.785 0.8175
82.795 0.7851
82.805 0.75255
82.815 0.71986
82.825 0.68703
82.835 0.65406
82.845 0.62097
82.855 0.58775
82.865 0.55442
82.875 0.52098
82.885 0.48743
82.895 0.45378
82.905 0.42003
82.915 0.3862
82.925 0.35228
82.935 0.31829
82.945 0.28422
82.955 0.25008
82.965 0.21589
82.975 0.18163
82.985 0.14733
82.995 0.11298
83.005 0.07859
83.015 0.044167
83.025 0.0097148
83.028 1.1424e-13
83.028 -3.0208e-12
83.038 -0.054181
83.048 -0.10778
83.058 -0.1608
83.068 -0.21324
83.078 -0.2651
83.088 -0.31636
83.098 -0.36705
83.108 -0.41714
83.118 -0.46665
83.128 -0.51556
83.138 -0.56389
83.148 -0.61162
83.158 -0.65876
83.168 -0.7053
83.178 -0.75125
83.188 -0.7966
83.198 -0.84136
83.208 -0.88551
83.218 -0.92907
83.228 -0.97203
83.238 -1.0144
83.248 -1.0561
83.258 -1.0973
83.268 -1.1378
83.278 -1.1778
83.288 -1.2171
83.298 -1.2559
83.308 -1.294
83.318 -1.3315
83.328 -1.3684
83.338 -1.4047
83.348 -1.4404
83.358 -1.4755
83.368 -1.51
83.378 -1.5439
83.388 -1.5772
83.398 -1.6098
83.408 -1.6419
83.418 -1.6733
83.428 -1.7042
83.438 -1.7344
83.448 -1.764
83.458 -1.7931
83.468 -1.8215
83.478 -1.8493
83.488 -1.8765
83.498 -1.903
83.508 -1.929
83.518 -1.9544
83.528 -1.9792
83.538 -2.0033
83.548 -2.0269
83.558 -2.0498
83.568 -2.0722
83.578 -2.0939
83.588 -2.1151
83.598 -2.1356
83.608 -2.1555
83.618 -2.1749
83.628 -2.1936
83.638 -2.2118
83.648 -2.2293
83.658 -2.2463
83.668 -2.2626
83.678 -2.2784
83.688 -2.2936
83.698 -2.3082
83.708 -2.3222
83.718 -2.3356
83.728 -2.3484
83.738 -2.3606
83.748 -2.3723
83.758 -2.3834
83.768 -2.3938
83.778 -2.4038
83.788 -2.4131
83.798 -2.4219
83.808 -2.43
83.818 -2.4377
83.828 -2.4447
83.838 -2.4512
83.848 -2.4571
83.858 -2.4625
83.868 -2.4673
83.878 -2.4715
83.888 -2.4752
83.898 -2.4783
83.908 -2.4809
83.918 -2.4829
83.928 -2.4844
83.938 -2.4853
83.948 -2.4857
83.958 -2.4855
83.968 -2.4848
83.978 -2.4836
83.988 -2.4819
83.998 -2.4796
84.008 -2.4768
84.018 -2.4735
84.028 -2.4696
84.038 -2.4653
84.048 -2.4604
84.058 -2.455
84.068 -2.4491
84.078 -2.4427
84.088 -2.4358
84.098 -2.4284
84.108 -2.4205
84.118 -2.4121
84.128 -2.4033
84.138 -2.3939
84.148 -2.3841
84.158 -2.3738
84.168 -2.363
84.178 -2.3517
84.188 -2.34
84.198 -2.3278
84.208 -2.3152
84.218 -2.3021
84.228 -2.2885
84.238 -2.2745
84.248 -2.2601
84.258 -2.2452
84.268 -2.2299
84.278 -2.2141
84.288 -2.198
84.298 -2.1814
84.308 -2.1644
84.318 -2.1469
84.328 -2.1291
84.338 -2.1109
84.348 -2.0922
84.358 -2.0732
84.368 -2.0537
84.378 -2.0339
84.388 -2.0137
84.398 -1.9931
84.408 -1.9721
84.418 -1.9508
84.428 -1.9291
84.438 -1.907
84.448 -1.8846
84.458 -1.8619
84.468 -1.8387
84.478 -1.8153
84.488 -1.7915
84.498 -1.7674
84.508 -1.7429
84.518 -1.7181
84.528 -1.693
84.538 -1.6676
84.548 -1.6419
84.558 -1.6159
84.568 -1.5896
84.578 -1.5629
84.588 -1.536
84.598 -1.5088
84.608 -1.4814
84.618 -1.4537
84.628 -1.4256
84.638 -1.3974
84.648 -1.3689
84.658 -1.3401
84.668 -1.3111
84.678 -1.2818
84.688 -1.2523
84.698 -1.2226
84.708 -1.1926
84.718 -1.1624
84.728 -1.132
84.738 -1.1014
84.748 -1.0706
84.758 -1.0396
84.768 -1.0084
84.778 -0.97706
84.788 -0.94549
84.798 -0.91374
84.808 -0.88183
84.818 -0.84975
84.828 -0.8175
84.838 -0.7851
84.848 -0.75255
84.858 -0.71986
84.868 -0.68703
84.878 -0.65406
84.888 -0.62097
84.898 -0.58776
84.908 -0.55442
84.918 -0.52098
84.928 -0.48743
84.938 -0.45378
84.948 -0.42004
84.958 -0.3862
84.968 -0.35229
84.978 -0.31829
84.988 -0.28422
84.998 -0.25009
85.008 -0.21589
85.018 -0.18164
85.028 -0.14733
85.038 -0.11298
85.048 -0.078593
85.058 -0.04417
85.068 -0.0097181
85.07 -1.2773e-13
85.07 3.0075e-12
85.08 0.054181
85.09 0.10778
85.1 0.1608
85.11 0.21324
85.12 0.2651
85.13 0.31637
85.14 0.36705
85.15 0.41714
85.16 0.46665
85.17 0.51556
85.18 0.56389
85.19 0.61162
85.2 0.65876
85.21 0.7053
85.22 0.75125
85.23 0.7966
85.24 0.84136
85.25 0.88551
85.26 0.92907
85.27 0.97203
85.28 1.0144
85.29 1.0561
85.3 1.0973
85.31 1.1378
85.32 1.1778
85.33 1.2171
85.34 1.2559
85.35 1.294
85.36 1.3315
85.37 1.3684
85.38 1.4047
85.39 1.4404
85.4 1.4755
85.41 1.51
85.42 1.5439
85.43 1.5772
85.44 1.6098
85.45 1.6419
85.46 1.6734
85.47 1.7042
85.48 1.7344
85.49 1.764
85.5 1.7931
85.51 1.8215
85.52 1.8493
85.53 1.8765
85.54 1.903
85.55 1.929
85.56 1.9544
85.57 1.9792
85.58 2.0033
85.59 2.0269
85.6 2.0498
85.61 2.0722
85.62 2.0939
85.63 2.1151
85.64 2.1356
85.65 2.1556
85.66 2.1749
85.67 2.1936
85.68 2.2118
85.69 2.2293
85.7 2.2463
85.71 2.2626
85.72 2.2784
85.73 2.2936
85.74 2.3082
85.75 2.3222
85.76 2.3356
85.77 2.3484
85.78 2.3606
85.79 2.3723
85.8 2.3834
85.81 2.3938
85.82 2.4038
85.83 2.4131
85.84 2.4219
85.85 2.43
85.86 2.4377
85.87 2.4447
85.88 2.4512
85.89 2.4571
85.9 2.4625
85.91 2.4673
85.92 2.4715
85.93 2.4752
85.94 2.4783
85.95 2.4809
85.96 2.4829
85.97 2.4844
85.98 2.4853
85.99 2.4857
86 2.4855
86.01 2.4848
86.02 2.4836
86.03 2.4819
86.04 2.4796
86.05 2.4768
86.06 2.4735
86.07 2.4696
86.08 2.4653
86.09 2.4604
86.1 2.455
86.11 2.4491
86.12 2.4427
86.13 2.4358
86.14 2.4284
86.15 2.4205
86.16 2.4121
86.17 2.4033
86.18 2.3939
86.19 2.3841
86.2 2.3738
86.21 2.363
86.22 2.3517
86.23 2.34
86.24 2.3278
86.25 2.3152
86.26 2.3021
86.27 2.2885
86.28 2.2745
86.29 2.2601
86.3 2.2452
86.31 2.2299
86.32 2.2141
86.33 2.198
86.34 2.1814
86.35 2.1644
86.36 2.1469
86.37 2.1291
86.38 2.1109
86.39 2.0922
86.4 2.0732
86.41 2.0537
86.42 2.0339
86.43 2.0137
86.44 1.9931
86.45 1.9721
86.46 1.9508
86.47 1.9291
86.48 1.9071
86.49 1.8846
86.5 1.8619
86.51 1.8387
86.52 1.8153
86.53 1.7915
86.54 1.7674
86.55 1.7429
86.56 1.7181
86.57 1.693
86.58 1.6676
86.59 1.6419
86.6 1.6159
86.61 1.5896
86.62 1.5629
86.63 1.536
86.64 1.5089
86.65 1.4814
86.66 1.4537
86.67 1.4257
86.68 1.3974
86.69 1.3689
86.7 1.3401
86.71 1.3111
86.72 1.2818
86.73 1.2523
86.74 1.2226
86.75 1.1926
86.76 1.1624
86.77 1.1321
86.78 1.1015
86.79 1.0706
86.8 1.0396
86.81 1.0084
86.82 0.97706
86.83 0.94549
86.84 0.91375
86.85 0.88183
86.86 0.84975
86.87 0.81751
86.88 0.78511
86.89 0.75256
86.9 0.71987
86.91 0.68703
86.92 0.65407
86.93 0.62097
86.94 0.58776
86.95 0.55443
86.96 0.52098
86.97 0.48743
86.98 0.45378
86.99 0.42004
87 0.38621
87.01 0.35229
87.02 0.31829
87.03 0.28422
87.04 0.25009
87.05 0.21589
87.06 0.18164
87.07 0.14733
87.08 0.11298
87.09 0.078596
87.1 0.044173
87.11 0.0097206
87.113 8.2767e-14
87.113 -3.0524e-12
87.123 -0.054181
87.133 -0.10778
87.143 -0.1608
87.153 -0.21324
87.163 -0.2651
87.173 -0.31637
87.183 -0.36705
87.193 -0.41714
87.203 -0.46665
87.213 -0.51556
87.223 -0.56389
87.233 -0.61162
87.243 -0.65876
87.253 -0.7053
87.263 -0.75125
87.273 -0.7966
87.283 -0.84136
87.293 -0.88551
87.303 -0.92907
87.313 -0.97203
87.323 -1.0144
87.333 -1.0561
87.343 -1.0973
87.353 -1.1378
87.363 -1.1778
87.373 -1.2171
87.383 -1.2559
87.393 -1.294
87.403 -1.3315
87.413 -1.3684
87.423 -1.4047
87.433 -1.4404
87.443 -1.4755
87.453 -1.51
87.463 -1.5439
87.473 -1.5772
87.483 -1.6098
87.493 -1.6419
87.503 -1.6734
87.513 -1.7042
87.523 -1.7344
87.533 -1.764
87.543 -1.7931
87.553 -1.8215
87.563 -1.8493
87.573 -1.8765
87.583 -1.903
87.593 -1.929
87.603 -1.9544
87.613 -1.9792
87.623 -2.0033
87.633 -2.0269
87.643 -2.0498
87.653 -2.0722
87.663 -2.0939
87.673 -2.1151
87.683 -2.1356
87.693 -2.1556
87.703 -2.1749
87.713 -2.1936
87.723 -2.2118
87.733 -2.2293
87.743 -2.2463
87.753 -2.2626
87.763 -2.2784
87.773 -2.2936
87.783 -2.3082
87.793 -2.3222
87.803 -2.3356
87.813 -2.3484
87.823 -2.3606
87.833 -2.3723
87.843 -2.3834
87.853 -2.3939
87.863 -2.4038
87.873 -2.4131
87.883 -2.4219
87.893 -2.4301
87.903 -2.4377
87.913 -2.4447
87.923 -2.4512
87.933 -2.4571
87.943 -2.4625
87.953 -2.4673
87.963 -2.4715
87.973 -2.4752
87.983 -2.4783
87.993 -2.4809
88.003 -2.4829
88.013 -2.4844
88.023 -2.4853
88.033 -2.4857
88.043 -2.4855
88.053 -2.4849
88.063 -2.4836
88.073 -2.4819
88.083 -2.4796
88.093 -2.4768
88.103 -2.4735
88.113 -2.4696
88.123 -2.4653
88.133 -2.4604
88.143 -2.455
88.153 -2.4491
88.163 -2.4427
88.173 -2.4358
88.183 -2.4284
88.193 -2.4205
88.203 -2.4121
88.213 -2.4033
88.223 -2.3939
88.233 -2.3841
88.243 -2.3738
88.253 -2.363
88.263 -2.3517
88.273 -2.34
88.283 -2.3278
88.293 -2.3152
88.303 -2.3021
88.313 -2.2885
88.323 -2.2745
88.333 -2.2601
88.343 -2.2452
88.353 -2.2299
88.363 -2.2142
88.373 -2.198
88.383 -2.1814
88.393 -2.1644
88.403 -2.1469
88.413 -2.1291
88.423 -2.1109
88.433 -2.0922
88.443 -2.0732
88.453 -2.0537
88.463 -2.0339
88.473 -2.0137
88.483 -1.9931
88.493 -1.9721
88.503 -1.9508
88.513 -1.9291
88.523 -1.9071
88.533 -1.8846
88.543 -1.8619
88.553 -1.8388
88.563 -1.8153
88.573 -1.7915
88.583 -1.7674
88.593 -1.7429
88.603 -1.7181
88.613 -1.693
88.623 -1.6676
88.633 -1.6419
88.643 -1.6159
88.653 -1.5896
88.663 -1.5629
88.673 -1.536
88.683 -1.5089
88.693 -1.4814
88.703 -1.4537
88.713 -1.4257
88.723 -1.3974
88.733 -1.3689
88.743 -1.3401
88.753 -1.3111
88.763 -1.2818
88.773 -1.2523
88.783 -1.2226
88.793 -1.1926
88.803 -1.1624
88.813 -1.1321
88.823 -1.1015
88.833 -1.0706
88.843 -1.0396
88.853 -1.0084
88.863 -0.97706
88.873 -0.9455
88.883 -0.91375
88.893 -0.88183
88.903 -0.84975
88.913 -0.81751
88.923 -0.78511
88.933 -0.75256
88.943 -0.71987
88.953 -0.68704
88.963 -0.65407
88.973 -0.62098
88.983 -0.58776
88.993 -0.55443
89.003 -0.52099
89.013 -0.48744
89.023 -0.45379
89.033 -0.42004
89.043 -0.38621
89.053 -0.35229
89.063 -0.3183
89.073 -0.28423
89.083 -0.25009
89.093 -0.21589
89.103 -0.18164
89.113 -0.14734
89.123 -0.11299
89.133 -0.078598
89.143 -0.044174
89.153 -0.0097225
89.156 -5.8287e-14
89.156 3.0767e-12
89.166 0.054182
89.176 0.10778
89.186 0.1608
89.196 0.21324
89.206 0.2651
89.216 0.31637
89.226 0.36705
89.236 0.41714
89.246 0.46665
89.256 0.51557
89.266 0.56389
89.276 0.61162
89.286 0.65876
89.296 0.7053
89.306 0.75125
89.316 0.79661
89.326 0.84136
89.336 0.88552
89.346 0.92907
89.356 0.97203
89.366 1.0144
89.376 1.0561
89.386 1.0973
89.396 1.1378
89.406 1.1778
89.416 1.2171
89.426 1.2559
89.436 1.294
89.446 1.3315
89.456 1.3684
89.466 1.4047
89.476 1.4404
89.486 1.4755
89.496 1.51
89.506 1.5439
89.516 1.5772
89.526 1.6098
89.536 1.6419
89.546 1.6734
89.556 1.7042
89.566 1.7344
89.576 1.764
89.586 1.7931
89.596 1.8215
89.606 1.8493
89.616 1.8765
89.626 1.903
89.636 1.929
89.646 1.9544
89.656 1.9792
89.666 2.0033
89.676 2.0269
89.686 2.0498
89.696 2.0722
89.706 2.0939
89.716 2.1151
89.726 2.1356
89.736 2.1556
89.746 2.1749
89.756 2.1936
89.766 2.2118
89.776 2.2293
89.786 2.2463
89.796 2.2627
89.806 2.2784
89.816 2.2936
89.826 2.3082
89.836 2.3222
89.846 2.3356
89.856 2.3484
89.866 2.3606
89.876 2.3723
89.886 2.3834
89.896 2.3939
89.906 2.4038
89.916 2.4131
89.926 2.4219
89.936 2.4301
89.946 2.4377
89.956 2.4447
89.966 2.4512
89.976 2.4571
89.986 2.4625
89.996 2.4673
90.006 2.4715
90.016 2.4752
90.026 2.4783
90.036 2.4809
90.046 2.4829
90.056 2.4844
90.066 2.4853
90.076 2.4857
90.086 2.4855
90.096 2.4849
90.106 2.4836
90.116 2.4819
90.126 2.4796
90.136 2.4768
90.146 2.4735
90.156 2.4696
90.166 2.4653
90.176 2.4604
90.186 2.455
90.196 2.4491
90.206 2.4427
90.216 2.4358
90.226 2.4284
90.236 2.4205
90.246 2.4121
90.256 2.4033
90.266 2.3939
90.276 2.3841
90.286 2.3738
90.296 2.363
90.306 2.3517
90.316 2.34
90.326 2.3278
90.336 2.3152
90.346 2.3021
90.356 2.2885
90.366 2.2745
90.376 2.2601
90.386 2.2452
90.396 2.2299
90.406 2.2142
90.416 2.198
90.426 2.1814
90.436 2.1644
90.446 2.1469
90.456 2.1291
90.466 2.1109
90.476 2.0922
90.486 2.0732
90.496 2.0537
90.506 2.0339
90.516 2.0137
90.526 1.9931
90.536 1.9722
90.546 1.9508
90.556 1.9291
90.566 1.9071
90.576 1.8846
90.586 1.8619
90.596 1.8388
90.606 1.8153
90.616 1.7915
90.626 1.7674
90.636 1.7429
90.646 1.7181
90.656 1.693
90.666 1.6676
90.676 1.6419
90.686 1.6159
90.696 1.5896
90.706 1.5629
90.716 1.536
90.726 1.5089
90.736 1.4814
90.746 1.4537
90.756 1.4257
90.766 1.3974
90.776 1.3689
90.786 1.3401
90.796 1.3111
90.806 1.2818
90.816 1.2523
90.826 1.2226
90.836 1.1926
90.846 1.1624
90.856 1.1321
90.866 1.1015
90.876 1.0707
90.886 1.0396
90.896 1.0085
90.906 0.97707
90.916 0.9455
90.926 0.91375
90.936 0.88184
90.946 0.84975
90.956 0.81751
90.966 0.78511
90.976 0.75256
90.986 0.71987
90.996 0.68704
91.006 0.65407
91.016 0.62098
91.026 0.58776
91.036 0.55443
91.046 0.52099
91.056 0.48744
91.066 0.45379
91.076 0.42004
91.086 0.38621
91.096 0.35229
91.106 0.3183
91.116 0.28423
91.126 0.25009
91.136 0.2159
91.146 0.18164
91.156 0.14734
91.166 0.11299
91.176 0.078599
91.186 0.044176
91.196 0.0097239
91.199 1.0325e-13
91.199 -3.0317e-12
91.209 -0.054182
91.219 -0.10778
91.229 -0.1608
91.239 -0.21324
91.249 -0.2651
91.259 -0.31637
91.269 -0.36705
91.279 -0.41714
91.289 -0.46665
91.299 -0.51557
91.309 -0.56389
91.319 -0.61162
91.329 -0.65876
91.339 -0.7053
91.349 -0.75125
91.359 -0.79661
91.369 -0.84136
91.379 -0.88552
91.389 -0.92907
91.399 -0.97203
91.409 -1.0144
91.419 -1.0561
91.429 -1.0973
91.439 -1.1378
91.449 -1.1778
91.459 -1.2171
91.469 -1.2559
91.479 -1.294
91.489 -1.3315
91.499 -1.3684
91.509 -1.4047
91.519 -1.4404
91.529 -1.4755
91.539 -1.51
91.549 -1.5439
91.559 -1.5772
91.569 -1.6099
91.579 -1.6419
91.589 -1.6734
91.599 -1.7042
91.609 -1.7344
91.619 -1.764
91.629 -1.7931
91.639 -1.8215
91.649 -1.8493
91.659 -1.8765
91.669 -1.903
91.679 -1.929
91.689 -1.9544
91.699 -1.9792
91.709 -2.0033
91.719 -2.0269
91.729 -2.0498
91.739 -2.0722
91.749 -2.0939
91.759 -2.1151
91.769 -2.1356
91.779 -2.1556
91.789 -2.1749
91.799 -2.1936
91.809 -2.2118
91.819 -2.2293
91.829 -2.2463
91.839 -2.2627
91.849 -2.2784
91.859 -2.2936
91.869 -2.3082
91.879 -2.3222
91.889 -2.3356
91.899 -2.3484
91.909 -2.3606
91.919 -2.3723
91.929 -2.3834
91.939 -2.3939
91.949 -2.4038
91.959 -2.4131
91.969 -2.4219
91.979 -2.4301
91.989 -2.4377
91.999 -2.4447
92.009 -2.4512
92.019 -2.4571
92.029 -2.4625
92.039 -2.4673
92.049 -2.4715
92.059 -2.4752
92.069 -2.4783
92.079 -2.4809
92.089 -2.4829
92.099 -2.4844
92.109 -2.4853
92.119 -2.4857
92.129 -2.4855
92.139 -2.4849
92.149 -2.4836
92.159 -2.4819
92.169 -2.4796
92.179 -2.4768
92.189 -2.4735
92.199 -2.4696
92.209 -2.4653
92.219 -2.4604
92.229 -2.455
92.239 -2.4491
92.249 -2.4427
92.259 -2.4358
92.269 -2.4284
92.279 -2.4205
92.289 -2.4121
92.299 -2.4033
92.309 -2.3939
92.319 -2.3841
92.329 -2.3738
92.339 -2.363
92.349 -2.3517
92.359 -2.34
92.369 -2.3278
92.379 -2.3152
92.389 -2.3021
92.399 -2.2885
92.409 -2.2745
92.419 -2.2601
92.429 -2.2452
92.439 -2.2299
92.449 -2.2142
92.459 -2.198
92.469 -2.1814
92.479 -2.1644
92.489 -2.1469
92.499 -2.1291
92.509 -2.1109
92.519 -2.0922
92.529 -2.0732
92.539 -2.0537
92.549 -2.0339
92.559 -2.0137
92.569 -1.9931
92.579 -1.9722
92.589 -1.9508
92.599 -1.9291
92.609 -1.9071
92.619 -1.8846
92.629 -1.8619
92.639 -1.8388
92.649 -1.8153
92.659 -1.7915
92.669 -1.7674
92.679 -1.7429
92.689 -1.7181
92.699 -1.693
92.709 -1.6676
92.719 -1.6419
92.729 -1.6159
92.739 -1.5896
92.749 -1.5629
92.759 -1.536
92.769 -1.5089
92.779 -1.4814
92.789 -1.4537
92.799 -1.4257
92.809 -1.3974
92.819 -1.3689
92.829 -1.3401
92.839 -1.3111
92.849 -1.2818
92.859 -1.2523
92.869 -1.2226
92.879 -1.1926
92.889 -1.1624
92.899 -1.1321
92.909 -1.1015
92.919 -1.0707
92.929 -1.0396
92.939 -1.0085
92.949 -0.97707
92.959 -0.9455
92.969 -0.91375
92.979 -0.88184
92.989 -0.84976
92.999 -0.81751
93.009 -0.78511
93.019 -0.75256
93.029 -0.71987
93.039 -0.68704
93.049 -0.65407
93.059 -0.62098
93.069 -0.58776
93.079 -0.55443
93.089 -0.52099
93.099 -0.48744
93.109 -0.45379
93.119 -0.42005
93.129 -0.38621
93.139 -0.35229
93.149 -0.3183
93.159 -0.28423
93.169 -0.25009
93.179 -0.2159
93.189 -0.18164
93.199 -0.14734
93.209 -0.11299
93.219 -0.0786
93.229 -0.044177
93.239 -0.009725
93.242 -8.521e-14
93.242 3.0497e-12
93.252 0.054182
93.262 0.10778
93.272 0.1608
93.282 0.21324
93.292 0.2651
93.302 0.31637
93.312 0.36705
93.322 0.41714
93.332 0.46665
93.342 0.51557
93.352 0.56389
93.362 0.61162
93.372 0.65876
93.382 0.70531
93.392 0.75125
93.402 0.79661
93.412 0.84136
93.422 0.88552
93.432 0.92907
93.442 0.97203
93.452 1.0144
93.462 1.0561
93.472 1.0973
93.482 1.1378
93.492 1.1778
93.502 1.2171
93.512 1.2559
93.522 1.294
93.532 1.3315
93.542 1.3684
93.552 1.4047
93.562 1.4404
93.572 1.4755
93.582 1.51
93.592 1.5439
93.602 1.5772
93.612 1.6099
93.622 1.6419
93.632 1.6734
93.642 1.7042
93.652 1.7344
93.662 1.764
93.672 1.7931
93.682 1.8215
93.692 1.8493
93.702 1.8765
93.712 1.903
93.722 1.929
93.732 1.9544
93.742 1.9792
93.752 2.0033
93.762 2.0269
93.772 2.0498
93.782 2.0722
93.792 2.0939
93.802 2.1151
93.812 2.1356
93.822 2.1556
93.832 2.1749
93.842 2.1936
93.852 2.2118
93.862 2.2293
93.872 2.2463
93.882 2.2627
93.892 2.2784
93.902 2.2936
93.912 2.3082
93.922 2.3222
93.932 2.3356
93.942 2.3484
93.952 2.3606
93.962 2.3723
93.972 2.3834
93.982 2.3939
93.992 2.4038
94.002 2.4131
94.012 2.4219
94.022 2.4301
94.032 2.4377
94.042 2.4447
94.052 2.4512
94.062 2.4571
94.072 2.4625
94.082 2.4673
94.092 2.4715
94.102 2.4752
94.112 2.4783
94.122 2.4809
94.132 2.4829
94.142 2.4844
94.152 2.4853
94.162 2.4857
94.172 2.4855
94.182 2.4849
94.192 2.4836
94.202 2.4819
94.212 2.4796
94.222 2.4768
94.232 2.4735
94.242 2.4696
94.252 2.4653
94.262 2.4604
94.272 2.455
94.282 2.4491
94.292 2.4427
94.302 2.4358
94.312 2.4284
94.322 2.4205
94.332 2.4121
94.342 2.4033
94.352 2.3939
94.362 2.3841
94.372 2.3738
94.382 2.363
94.392 2.3517
94.402 2.34
94.412 2.3278
94.422 2.3152
94.432 2.3021
94.442 2.2885
94.452 2.2745
94.462 2.2601
94.472 2.2452
94.482 2.2299
94.492 2.2142
94.502 2.198
94.512 2.1814
94.522 2.1644
94.532 2.147
94.542 2.1291
94.552 2.1109
94.562 2.0922
94.572 2.0732
94.582 2.0537
94.592 2.0339
94.602 2.0137
94.612 1.9931
94.622 1.9722
94.632 1.9508
94.642 1.9291
94.652 1.9071
94.662 1.8846
94.672 1.8619
94.682 1.8388
94.692 1.8153
94.702 1.7915
94.712 1.7674
94.722 1.7429
94.732 1.7181
94.742 1.693
94.752 1.6676
94.762 1.6419
94.772 1.6159
94.782 1.5896
94.792 1.5629
94.802 1.536
94.812 1.5089
94.822 1.4814
94.832 1.4537
94.842 1.4257
94.852 1.3974
94.862 1.3689
94.872 1.3401
94.882 1.3111
94.892 1.2818
94.902 1.2523
94.912 1.2226
94.922 1.1926
94.932 1.1625
94.942 1.1321
94.952 1.1015
94.962 1.0707
94.972 1.0397
94.982 1.0085
94.992 0.97707
95.002 0.9455
95.012 0.91376
95.022 0.88184
95.032 0.84976
95.042 0.81751
95.052 0.78511
95.062 0.75257
95.072 0.71987
95.082 0.68704
95.092 0.65407
95.102 0.62098
95.112 0.58777
95.122 0.55443
95.132 0.52099
95.142 0.48744
95.152 0.45379
95.162 0.42005
95.172 0.38621
95.182 0.35229
95.192 0.3183
95.202 0.28423
95.212 0.25009
95.222 0.2159
95.232 0.18164
95.242 0.14734
95.252 0.11299
95.262 0.078601
95.272 0.044178
95.282 0.0097259
95.284 1.6387e-13
95.284 -2.9711e-12
95.294 -0.054182
95.304 -0.10778
95.314 -0.1608
95.324 -0.21324
95.334 -0.2651
95.344 -0.31637
95.354 -0.36705
95.364 -0.41714
95.374 -0.46665
95.384 -0.51557
95.394 -0.56389
95.404 -0.61162
95.414 -0.65876
95.424 -0.70531
95.434 -0.75125
95.444 -0.79661
95.454 -0.84136
95.464 -0.88552
95.474 -0.92907
95.484 -0.97203
95.494 -1.0144
95.504 -1.0561
95.514 -1.0973
95.524 -1.1378
95.534 -1.1778
95.544 -1.2171
95.554 -1.2559
95.564 -1.294
95.574 -1.3315
95.584 -1.3684
95.594 -1.4047
95.604 -1.4404
95.614 -1.4755
95.624 -1.51
95.634 -1.5439
95.644 -1.5772
95.654 -1.6099
95.664 -1.6419
95.674 -1.6734
95.684 -1.7042
95.694 -1.7344
95.704 -1.7641
95.714 -1.7931
95.724 -1.8215
95.734 -1.8493
95.744 -1.8765
95.754 -1.9031
95.764 -1.929
95.774 -1.9544
95.784 -1.9792
95.794 -2.0033
95.804 -2.0269
95.814 -2.0498
95.824 -2.0722
95.834 -2.0939
95.844 -2.1151
95.854 -2.1356
95.864 -2.1556
95.874 -2.1749
95.884 -2.1936
95.894 -2.2118
95.904 -2.2293
95.914 -2.2463
95.924 -2.2627
95.934 -2.2784
95.944 -2.2936
95.954 -2.3082
95.964 -2.3222
95.974 -2.3356
95.984 -2.3484
95.994 -2.3606
96.004 -2.3723
96.014 -2.3834
96.024 -2.3939
96.034 -2.4038
96.044 -2.4131
96.054 -2.4219
96.064 -2.4301
96.074 -2.4377
96.084 -2.4447
96.094 -2.4512
96.104 -2.4571
96.114 -2.4625
96.124 -2.4673
96.134 -2.4715
96.144 -2.4752
96.154 -2.4783
96.164 -2.4809
96.174 -2.4829
96.184 -2.4844
96.194 -2.4853
96.204 -2.4857
96.214 -2.4855
96.224 -2.4849
96.234 -2.4836
96.244 -2.4819
96.254 -2.4796
96.264 -2.4768
96.274 -2.4735
96.284 -2.4696
96.294 -2.4653
96.304 -2.4604
96.314 -2.455
96.324 -2.4491
96.334 -2.4427
96.344 -2.4358
96.354 -2.4284
96.364 -2.4205
96.374 -2.4121
96.384 -2.4033
96.394 -2.3939
96.404 -2.3841
96.414 -2.3738
96.424 -2.363
96.434 -2.3517
96.444 -2.34
96.454 -2.3278
96.464 -2.3152
96.474 -2.3021
96.484 -2.2885
96.494 -2.2745
96.504 -2.2601
96.514 -2.2452
96.524 -2.2299
96.534 -2.2142
96.544 -2.198
96.554 -2.1814
96.564 -2.1644
96.574 -2.147
96.584 -2.1291
96.594 -2.1109
96.604 -2.0922
96.614 -2.0732
96.624 -2.0537
96.634 -2.0339
96.644 -2.0137
96.654 -1.9931
96.664 -1.9722
96.674 -1.9508
96.684 -1.9291
96.694 -1.9071
96.704 -1.8846
96.714 -1.8619
96.724 -1.8388
96.734 -1.8153
96.744 -1.7915
96.754 -1.7674
96.764 -1.7429
96.774 -1.7181
96.784 -1.693
96.794 -1.6676
96.804 -1.6419
96.814 -1.6159
96.824 -1.5896
96.834 -1.5629
96.844 -1.536
96.854 -1.5089
96.864 -1.4814
96.874 -1.4537
96.884 -1.4257
96.894 -1.3974
96.904 -1.3689
96.914 -1.3401
96.924 -1.3111
96.934 -1.2818
96.944 -1.2523
96.954 -1.2226
96.964 -1.1926
96.974 -1.1625
96.984 -1.1321
96.994 -1.1015
97.004 -1.0707
97.014 -1.0397
97.024 -1.0085
97.034 -0.97707
97.044 -0.9455
97.054 -0.91376
97.064 -0.88184
97.074 -0.84976
97.084 -0.81751
97.094 -0.78511
97.104 -0.75257
97.114 -0.71987
97.124 -0.68704
97.134 -0.65408
97.144 -0.62098
97.154 -0.58777
97.164 -0.55443
97.174 -0.52099
97.184 -0.48744
97.194 -0.45379
97.204 -0.42005
97.214 -0.38621
97.224 -0.3523
97.234 -0.3183
97.244 -0.28423
97.254 -0.2501
97.264 -0.2159
97.274 -0.18164
97.284 -0.14734
97.294 -0.11299
97.304 -0.078602
97.314 -0.044179
97.324 -0.0097265
97.327 -1.4083e-13
97.327 2.9943e-12
97.337 0.054182
97.347 0.10778
97.357 0.1608
97.367 0.21324
97.377 0.2651
97.387 0.31637
97.397 0.36705
97.407 0.41714
97.417 0.46665
97.427 0.51557
97.437 0.56389
97.447 0.61162
97.457 0.65876
97.467 0.70531
97.477 0.75125
97.487 0.79661
97.497 0.84136
97.507 0.88552
97.517 0.92907
97.527 0.97203
97.537 1.0144
97.547 1.0561
97.557 1.0973
97.567 1.1378
97.577 1.1778
97.587 1.2171
97.597 1.2559
97.607 1.294
97.617 1.3315
97.627 1.3684
97.637 1.4047
97.647 1.4404
97.657 1.4755
97.667 1.51
97.677 1.5439
97.687 1.5772
97.697 1.6099
97.707 1.6419
97.717 1.6734
97.727 1.7042
97.737 1.7344
97.747 1.7641
97.757 1.7931
97.767 1.8215
97.777 1.8493
97.787 1.8765
97.797 1.9031
97.807 1.929
97.817 1.9544
97.827 1.9792
97.837 2.0033
97.847 2.0269
97.857 2.0498
97.867 2.0722
97.877 2.0939
97.887 2.1151
97.897 2.1356
97.907 2.1556
97.917 2.1749
97.927 2.1936
97.937 2.2118
97.947 2.2293
97.957 2.2463
97.967 2.2627
97.977 2.2784
97.987 2.2936
97.997 2.3082
98.007 2.3222
98.017 2.3356
98.027 2.3484
98.037 2.3606
98.047 2.3723
98.057 2.3834
98.067 2.3939
98.077 2.4038
98.087 2.4131
98.097 2.4219
98.107 2.4301
98.117 2.4377
98.127 2.4447
98.137 2.4512
98.147 2.4571
98.157 2.4625
98.167 2.4673
98.177 2.4715
98.187 2.4752
98.197 2.4783
98.207 2.4809
98.217 2.4829
98.227 2.4844
98.237 2.4853
98.247 2.4857
98.257 2.4855
98.267 2.4849
98.277 2.4836
98.287 2.4819
98.297 2.4796
98.307 2.4768
98.317 2.4735
98.327 2.4696
98.337 2.4653
98.347 2.4604
98.357 2.455
98.367 2.4491
98.377 2.4427
98.387 2.4358
98.397 2.4284
98.407 2.4205
98.417 2.4121
98.427 2.4033
98.437 2.3939
98.447 2.3841
98.457 2.3738
98.467 2.363
98.477 2.3517
98.487 2.34
98.497 2.3278
98.507 2.3152
98.517 2.3021
98.527 2.2885
98.537 2.2745
98.547 2.2601
98.557 2.2452
98.567 2.2299
98.577 2.2142
98.587 2.198
98.597 2.1814
98.607 2.1644
98.617 2.147
98.627 2.1291
98.637 2.1109
98.647 2.0922
98.657 2.0732
98.667 2.0537
98.677 2.0339
98.687 2.0137
98.697 1.9931
98.707 1.9722
98.717 1.9508
98.727 1.9291
98.737 1.9071
98.747 1.8846
98.757 1.8619
98.767 1.8388
98.777 1.8153
98.787 1.7915
98.797 1.7674
98.807 1.7429
98.817 1.7181
98.827 1.693
98.837 1.6676
98.847 1.6419
98.857 1.6159
98.867 1.5896
98.877 1.563
98.887 1.536
98.897 1.5089
98.907 1.4814
98.917 1.4537
98.927 1.4257
98.937 1.3974
98.947 1.3689
98.957 1.3401
98.967 1.3111
98.977 1.2818
98.987 1.2523
98.997 1.2226
99.007 1.1926
99.017 1.1625
99.027 1.1321
99.037 1.1015
99.047 1.0707
99.057 1.0397
99.067 1.0085
99.077 0.97707
99.087 0.9455
99.097 0.91376
99.107 0.88184
99.117 0.84976
99.127 0.81751
99.137 0.78512
99.147 0.75257
99.157 0.71987
99.167 0.68704
99.177 0.65408
99.187 0.62098
99.197 0.58777
99.207 0.55443
99.217 0.52099
99.227 0.48744
99.237 0.45379
99.247 0.42005
99.257 0.38621
99.267 0.3523
99.277 0.3183
99.287 0.28423
99.297 0.2501
99.307 0.2159
99.317 0.18165
99.327 0.14734
99.337 0.11299
99.347 0.078602
99.357 0.044179
99.367 0.009727
99.37 1.1779e-13
99.37 -3.0171e-12
99.38 -0.054182
99.39 -0.10778
99.4 -0.1608
99.41 -0.21324
99.42 -0.2651
99.43 -0.31637
99.44 -0.36705
99.45 -0.41714
99.46 -0.46665
99.47 -0.51557
99.48 -0.56389
99.49 -0.61162
99.5 -0.65876
99.51 -0.70531
99.52 -0.75125
99.53 -0.79661
99.54 -0.84136
99.55 -0.88552
99.56 -0.92907
99.57 -0.97203
99.58 -1.0144
99.59 -1.0561
99.6 -1.0973
99.61 -1.1378
99.62 -1.1778
99.63 -1.2171
99.64 -1.2559
99.65 -1.294
99.66 -1.3315
99.67 -1.3684
99.68 -1.4047
99.69 -1.4404
99.7 -1.4755
99.71 -1.51
99.72 -1.5439
99.73 -1.5772
99.74 -1.6099
99.75 -1.6419
99.76 -1.6734
99.77 -1.7042
99.78 -1.7344
99.79 -1.7641
99.8 -1.7931
99.81 -1.8215
99.82 -1.8493
99.83 -1.8765
99.84 -1.9031
99.85 -1.929
99.86 -1.9544
99.87 -1.9792
99.88 -2.0033
99.89 -2.0269
99.9 -2.0498
99.91 -2.0722
99.92 -2.0939
99.93 -2.1151
99.94 -2.1356
99.95 -2.1556
99.96 -2.1749
99.97 -2.1936
99.98 -2.2118
99.99 -2.2293
100 -2.2462


==> figuresAndData/relayOscillationFourthOrderNum-1+1+1.csv <==
0 0
0.00020095 -2.0187e-08
0.0012057 -7.2599e-07
0.0062295 -1.9282e-05
0.016229 -0.00012957
0.026229 -0.00033501
0.036229 -0.00063266
0.046229 -0.0010196
0.056229 -0.0014928
0.066229 -0.0020495
0.076229 -0.0026868
0.086229 -0.0034019
0.096229 -0.0041918
0.10623 -0.0050538
0.11623 -0.0059851
0.12623 -0.006983
0.13623 -0.0080446
0.14623 -0.0091673
0.15623 -0.010348
0.16623 -0.011585
0.17623 -0.012875
0.18623 -0.014215
0.19623 -0.015603
0.20623 -0.017036
0.21623 -0.018512
0.22623 -0.020028
0.23623 -0.021582
0.24623 -0.023171
0.25623 -0.024792
0.26623 -0.026444
0.27623 -0.028123
0.28623 -0.029828
0.29623 -0.031556
0.30623 -0.033304
0.31623 -0.035071
0.32623 -0.036854
0.33623 -0.03865
0.34623 -0.040459
0.35623 -0.042276
0.36623 -0.044101
0.37623 -0.04593
0.38623 -0.047763
0.39623 -0.049596
0.40623 -0.051428
0.41623 -0.053256
0.42623 -0.055079
0.43623 -0.056894
0.44623 -0.0587
0.45623 -0.060494
0.46623 -0.062275
0.47623 -0.06404
0.48623 -0.065788
0.49623 -0.067517
0.50623 -0.069226
0.51623 -0.070911
0.52623 -0.072572
0.53623 -0.074207
0.54623 -0.075813
0.55623 -0.07739
0.56623 -0.078936
0.57623 -0.080448
0.58623 -0.081926
0.59623 -0.083368
0.60623 -0.084771
0.61623 -0.086136
0.62623 -0.087459
0.63623 -0.08874
0.64623 -0.089977
0.65623 -0.091169
0.66623 -0.092314
0.67623 -0.093412
0.68623 -0.094459
0.69623 -0.095456
0.70623 -0.096401
0.71623 -0.097292
0.72623 -0.098129
0.73623 -0.09891
0.74623 -0.099634
0.75623 -0.1003
0.76623 -0.10091
0.77623 -0.10145
0.78623 -0.10194
0.79623 -0.10236
0.80623 -0.10272
0.81623 -0.10301
0.82623 -0.10324
0.83623 -0.1034
0.84623 -0.10349
0.85623 -0.10352
0.86623 -0.10347
0.87623 -0.10336
0.88623 -0.10317
0.89623 -0.10291
0.90623 -0.10258
0.91623 -0.10218
0.92623 -0.1017
0.93623 -0.10115
0.94623 -0.10052
0.95623 -0.099819
0.96623 -0.099038
0.97623 -0.09818
0.98623 -0.097244
0.99623 -0.096229
1.0062 -0.095136
1.0162 -0.093963
1.0262 -0.09271
1.0362 -0.091377
1.0462 -0.089962
1.0562 -0.088467
1.0662 -0.08689
1.0762 -0.085231
1.0862 -0.08349
1.0962 -0.081666
1.1062 -0.079759
1.1162 -0.07777
1.1262 -0.075697
1.1362 -0.07354
1.1462 -0.0713
1.1562 -0.068976
1.1662 -0.066568
1.1762 -0.064076
1.1862 -0.061499
1.1962 -0.058839
1.2062 -0.056094
1.2162 -0.053264
1.2262 -0.050351
1.2362 -0.047353
1.2462 -0.044271
1.2562 -0.041105
1.2662 -0.037855
1.2762 -0.034521
1.2862 -0.031103
1.2962 -0.027601
1.3062 -0.024016
1.3162 -0.020348
1.3262 -0.016596
1.3362 -0.012762
1.3462 -0.0088455
1.3562 -0.0048466
1.3662 -0.00076578
1.3681 2.0817e-16
1.3681 6.0646e-15
1.3781 0.0042765
1.3881 0.0088283
1.3981 0.013649
1.4081 0.018732
1.4181 0.024072
1.4281 0.029661
1.4381 0.035495
1.4481 0.041566
1.4581 0.047869
1.4681 0.054397
1.4781 0.061145
1.4881 0.068105
1.4981 0.075273
1.5081 0.082641
1.5181 0.090205
1.5281 0.097957
1.5381 0.10589
1.5481 0.11401
1.5581 0.12229
1.5681 0.13074
1.5781 0.13935
1.5881 0.14811
1.5981 0.15702
1.6081 0.16607
1.6181 0.17526
1.6281 0.18458
1.6381 0.19402
1.6481 0.20359
1.6581 0.21327
1.6681 0.22305
1.6781 0.23294
1.6881 0.24293
1.6981 0.253
1.7081 0.26317
1.7181 0.27341
1.7281 0.28373
1.7381 0.29412
1.7481 0.30458
1.7581 0.3151
1.7681 0.32567
1.7781 0.33629
1.7881 0.34695
1.7981 0.35766
1.8081 0.3684
1.8181 0.37916
1.8281 0.38996
1.8381 0.40077
1.8481 0.41159
1.8581 0.42243
1.8681 0.43327
1.8781 0.44411
1.8881 0.45495
1.8981 0.46578
1.9081 0.47659
1.9181 0.48739
1.9281 0.49816
1.9381 0.50891
1.9481 0.51963
1.9581 0.5303
1.9681 0.54094
1.9781 0.55154
1.9881 0.56208
1.9981 0.57257
2.0081 0.58301
2.0181 0.59338
2.0281 0.60369
2.0381 0.61393
2.0481 0.62409
2.0581 0.63418
2.0681 0.64419
2.0781 0.65411
2.0881 0.66394
2.0981 0.67368
2.1081 0.68332
2.1181 0.69287
2.1281 0.70231
2.1381 0.71164
2.1481 0.72087
2.1581 0.72998
2.1681 0.73897
2.1781 0.74784
2.1881 0.75659
2.1981 0.76521
2.2081 0.7737
2.2181 0.78206
2.2281 0.79028
2.2381 0.79836
2.2481 0.8063
2.2581 0.8141
2.2681 0.82174
2.2781 0.82924
2.2881 0.83658
2.2981 0.84377
2.3081 0.85079
2.3181 0.85766
2.3281 0.86436
2.3381 0.87089
2.3481 0.87726
2.3581 0.88345
2.3681 0.88947
2.3781 0.89531
2.3881 0.90098
2.3981 0.90646
2.4081 0.91176
2.4181 0.91688
2.4281 0.92181
2.4381 0.92655
2.4481 0.9311
2.4581 0.93546
2.4681 0.93962
2.4781 0.94359
2.4881 0.94736
2.4981 0.95093
2.5081 0.95429
2.5181 0.95746
2.5281 0.96042
2.5381 0.96318
2.5481 0.96572
2.5581 0.96806
2.5681 0.9702
2.5781 0.97211
2.5881 0.97382
2.5981 0.97532
2.6081 0.9766
2.6181 0.97766
2.6281 0.97851
2.6381 0.97914
2.6481 0.97955
2.6581 0.97974
2.6681 0.97972
2.6781 0.97947
2.6881 0.979
2.6981 0.97831
2.7081 0.9774
2.7181 0.97627
2.7281 0.97491
2.7381 0.97333
2.7481 0.97152
2.7581 0.96949
2.7681 0.96723
2.7781 0.96475
2.7881 0.96205
2.7981 0.95912
2.8081 0.95596
2.8181 0.95258
2.8281 0.94897
2.8381 0.94514
2.8481 0.94108
2.8581 0.9368
2.8681 0.93229
2.8781 0.92756
2.8881 0.92261
2.8981 0.91743
2.9081 0.91202
2.9181 0.9064
2.9281 0.90055
2.9381 0.89448
2.9481 0.88819
2.9581 0.88167
2.9681 0.87494
2.9781 0.86799
2.9881 0.86082
2.9981 0.85343
3.0081 0.84582
3.0181 0.838
3.0281 0.82997
3.0381 0.82172
3.0481 0.81325
3.0581 0.80458
3.0681 0.79569
3.0781 0.78659
3.0881 0.77729
3.0981 0.76777
3.1081 0.75806
3.1181 0.74813
3.1281 0.738
3.1381 0.72767
3.1481 0.71714
3.1581 0.70642
3.1681 0.69549
3.1781 0.68436
3.1881 0.67305
3.1981 0.66154
3.2081 0.64983
3.2181 0.63794
3.2281 0.62586
3.2381 0.61359
3.2481 0.60114
3.2581 0.58851
3.2681 0.5757
3.2781 0.5627
3.2881 0.54953
3.2981 0.53619
3.3081 0.52267
3.3181 0.50898
3.3281 0.49512
3.3381 0.4811
3.3481 0.46691
3.3581 0.45255
3.3681 0.43804
3.3781 0.42337
3.3881 0.40854
3.3981 0.39356
3.4081 0.37843
3.4181 0.36314
3.4281 0.34771
3.4381 0.33214
3.4481 0.31642
3.4581 0.30057
3.4681 0.28458
3.4781 0.26845
3.4881 0.25219
3.4981 0.2358
3.5081 0.21928
3.5181 0.20263
3.5281 0.18587
3.5381 0.16899
3.5481 0.15198
3.5581 0.13487
3.5681 0.11764
3.5781 0.1003
3.5881 0.082858
3.5981 0.065311
3.6081 0.047662
3.6181 0.029916
3.6281 0.012073
3.6348 5.0987e-14
3.6348 -8.3267e-17
3.6448 -0.018095
3.6548 -0.036472
3.6648 -0.055122
3.6748 -0.074037
3.6848 -0.093207
3.6948 -0.11263
3.7048 -0.13228
3.7148 -0.15217
3.7248 -0.17228
3.7348 -0.1926
3.7448 -0.21312
3.7548 -0.23384
3.7648 -0.25475
3.7748 -0.27584
3.7848 -0.2971
3.7948 -0.31852
3.8048 -0.34009
3.8148 -0.36181
3.8248 -0.38367
3.8348 -0.40565
3.8448 -0.42776
3.8548 -0.44998
3.8648 -0.47231
3.8748 -0.49473
3.8848 -0.51724
3.8948 -0.53983
3.9048 -0.5625
3.9148 -0.58523
3.9248 -0.60802
3.9348 -0.63086
3.9448 -0.65374
3.9548 -0.67665
3.9648 -0.6996
3.9748 -0.72256
3.9848 -0.74553
3.9948 -0.76851
4.0048 -0.79148
4.0148 -0.81445
4.0248 -0.8374
4.0348 -0.86032
4.0448 -0.88321
4.0548 -0.90606
4.0648 -0.92887
4.0748 -0.95162
4.0848 -0.97431
4.0948 -0.99693
4.1048 -1.0195
4.1148 -1.042
4.1248 -1.0643
4.1348 -1.0866
4.1448 -1.1088
4.1548 -1.1309
4.1648 -1.1529
4.1748 -1.1747
4.1848 -1.1964
4.1948 -1.218
4.2048 -1.2395
4.2148 -1.2608
4.2248 -1.282
4.2348 -1.303
4.2448 -1.3238
4.2548 -1.3445
4.2648 -1.365
4.2748 -1.3853
4.2848 -1.4054
4.2948 -1.4254
4.3048 -1.4451
4.3148 -1.4646
4.3248 -1.484
4.3348 -1.5031
4.3448 -1.522
4.3548 -1.5407
4.3648 -1.5591
4.3748 -1.5773
4.3848 -1.5953
4.3948 -1.6131
4.4048 -1.6305
4.4148 -1.6478
4.4248 -1.6648
4.4348 -1.6815
4.4448 -1.6979
4.4548 -1.7141
4.4648 -1.73
4.4748 -1.7456
4.4848 -1.761
4.4948 -1.776
4.5048 -1.7908
4.5148 -1.8053
4.5248 -1.8194
4.5348 -1.8333
4.5448 -1.8469
4.5548 -1.8601
4.5648 -1.873
4.5748 -1.8857
4.5848 -1.898
4.5948 -1.9099
4.6048 -1.9216
4.6148 -1.9329
4.6248 -1.9439
4.6348 -1.9545
4.6448 -1.9648
4.6548 -1.9748
4.6648 -1.9844
4.6748 -1.9937
4.6848 -2.0026
4.6948 -2.0111
4.7048 -2.0193
4.7148 -2.0272
4.7248 -2.0347
4.7348 -2.0418
4.7448 -2.0486
4.7548 -2.055
4.7648 -2.061
4.7748 -2.0666
4.7848 -2.0719
4.7948 -2.0768
4.8048 -2.0814
4.8148 -2.0855
4.8248 -2.0893
4.8348 -2.0927
4.8448 -2.0957
4.8548 -2.0983
4.8648 -2.1006
4.8748 -2.1024
4.8848 -2.1039
4.8948 -2.105
4.9048 -2.1057
4.9148 -2.106
4.9248 -2.1059
4.9348 -2.1054
4.9448 -2.1046
4.9548 -2.1033
4.9648 -2.1017
4.9748 -2.0996
4.9848 -2.0972
4.9948 -2.0944
5.0048 -2.0912
5.0148 -2.0876
5.0248 -2.0836
5.0348 -2.0792
5.0448 -2.0744
5.0548 -2.0692
5.0648 -2.0637
5.0748 -2.0577
5.0848 -2.0513
5.0948 -2.0446
5.1048 -2.0375
5.1148 -2.03
5.1248 -2.0221
5.1348 -2.0138
5.1448 -2.0051
5.1548 -1.996
5.1648 -1.9866
5.1748 -1.9767
5.1848 -1.9665
5.1948 -1.9559
5.2048 -1.945
5.2148 -1.9336
5.2248 -1.9219
5.2348 -1.9098
5.2448 -1.8973
5.2548 -1.8845
5.2648 -1.8713
5.2748 -1.8577
5.2848 -1.8437
5.2948 -1.8294
5.3048 -1.8147
5.3148 -1.7997
5.3248 -1.7843
5.3348 -1.7686
5.3448 -1.7525
5.3548 -1.736
5.3648 -1.7192
5.3748 -1.7021
5.3848 -1.6846
5.3948 -1.6668
5.4048 -1.6486
5.4148 -1.6301
5.4248 -1.6113
5.4348 -1.5921
5.4448 -1.5727
5.4548 -1.5528
5.4648 -1.5327
5.4748 -1.5123
5.4848 -1.4915
5.4948 -1.4704
5.5048 -1.449
5.5148 -1.4274
5.5248 -1.4054
5.5348 -1.3831
5.5448 -1.3605
5.5548 -1.3376
5.5648 -1.3145
5.5748 -1.291
5.5848 -1.2673
5.5948 -1.2433
5.6048 -1.219
5.6148 -1.1945
5.6248 -1.1696
5.6348 -1.1446
5.6448 -1.1192
5.6548 -1.0936
5.6648 -1.0678
5.6748 -1.0417
5.6848 -1.0154
5.6948 -0.98882
5.7048 -0.96202
5.7148 -0.93499
5.7248 -0.90773
5.7348 -0.88025
5.7448 -0.85256
5.7548 -0.82465
5.7648 -0.79653
5.7748 -0.76821
5.7848 -0.73969
5.7948 -0.71098
5.8048 -0.68207
5.8148 -0.65297
5.8248 -0.6237
5.8348 -0.59424
5.8448 -0.56462
5.8548 -0.53482
5.8648 -0.50486
5.8748 -0.47475
5.8848 -0.44448
5.8948 -0.41405
5.9048 -0.38349
5.9148 -0.35278
5.9248 -0.32194
5.9348 -0.29097
5.9448 -0.25987
5.9548 -0.22865
5.9648 -0.19731
5.9748 -0.16587
5.9848 -0.13431
5.9948 -0.10266
6.0048 -0.070905
6.0148 -0.039062
6.0248 -0.0071319
6.0271 -1.7913e-13
6.0271 2.7756e-15
6.0371 0.032128
6.0471 0.064527
6.0571 0.097184
6.0671 0.13009
6.0771 0.16323
6.0871 0.1966
6.0971 0.23018
6.1071 0.26397
6.1171 0.29796
6.1271 0.33212
6.1371 0.36646
6.1471 0.40096
6.1571 0.43562
6.1671 0.47041
6.1771 0.50534
6.1871 0.54038
6.1971 0.57554
6.2071 0.61079
6.2171 0.64614
6.2271 0.68156
6.2371 0.71706
6.2471 0.75261
6.2571 0.78821
6.2671 0.82385
6.2771 0.85952
6.2871 0.8952
6.2971 0.9309
6.3071 0.9666
6.3171 1.0023
6.3271 1.0379
6.3371 1.0736
6.3471 1.1092
6.3571 1.1447
6.3671 1.1802
6.3771 1.2156
6.3871 1.251
6.3971 1.2863
6.4071 1.3214
6.4171 1.3565
6.4271 1.3914
6.4371 1.4263
6.4471 1.461
6.4571 1.4955
6.4671 1.5299
6.4771 1.5642
6.4871 1.5983
6.4971 1.6322
6.5071 1.6659
6.5171 1.6994
6.5271 1.7328
6.5371 1.7659
6.5471 1.7988
6.5571 1.8315
6.5671 1.864
6.5771 1.8962
6.5871 1.9282
6.5971 1.9599
6.6071 1.9914
6.6171 2.0226
6.6271 2.0535
6.6371 2.0841
6.6471 2.1144
6.6571 2.1445
6.6671 2.1742
6.6771 2.2036
6.6871 2.2327
6.6971 2.2615
6.7071 2.2899
6.7171 2.3181
6.7271 2.3458
6.7371 2.3732
6.7471 2.4003
6.7571 2.4269
6.7671 2.4532
6.7771 2.4792
6.7871 2.5047
6.7971 2.5299
6.8071 2.5546
6.8171 2.579
6.8271 2.603
6.8371 2.6265
6.8471 2.6496
6.8571 2.6723
6.8671 2.6946
6.8771 2.7164
6.8871 2.7379
6.8971 2.7588
6.9071 2.7793
6.9171 2.7994
6.9271 2.819
6.9371 2.8382
6.9471 2.8568
6.9571 2.8751
6.9671 2.8928
6.9771 2.9101
6.9871 2.9268
6.9971 2.9431
7.0071 2.9589
7.0171 2.9742
7.0271 2.9891
7.0371 3.0034
7.0471 3.0172
7.0571 3.0305
7.0671 3.0433
7.0771 3.0556
7.0871 3.0673
7.0971 3.0786
7.1071 3.0893
7.1171 3.0995
7.1271 3.1092
7.1371 3.1183
7.1471 3.127
7.1571 3.1351
7.1671 3.1426
7.1771 3.1496
7.1871 3.1561
7.1971 3.162
7.2071 3.1674
7.2171 3.1723
7.2271 3.1766
7.2371 3.1803
7.2471 3.1835
7.2571 3.1862
7.2671 3.1883
7.2771 3.1899
7.2871 3.1909
7.2971 3.1913
7.3071 3.1912
7.3171 3.1906
7.3271 3.1894
7.3371 3.1876
7.3471 3.1853
7.3571 3.1824
7.3671 3.179
7.3771 3.175
7.3871 3.1705
7.3971 3.1654
7.4071 3.1598
7.4171 3.1536
7.4271 3.1468
7.4371 3.1395
7.4471 3.1317
7.4571 3.1233
7.4671 3.1143
7.4771 3.1048
7.4871 3.0948
7.4971 3.0842
7.5071 3.0731
7.5171 3.0614
7.5271 3.0492
7.5371 3.0364
7.5471 3.0231
7.5571 3.0093
7.5671 2.9949
7.5771 2.98
7.5871 2.9646
7.5971 2.9487
7.6071 2.9322
7.6171 2.9152
7.6271 2.8977
7.6371 2.8796
7.6471 2.8611
7.6571 2.842
7.6671 2.8224
7.6771 2.8023
7.6871 2.7817
7.6971 2.7607
7.7071 2.7391
7.7171 2.717
7.7271 2.6944
7.7371 2.6714
7.7471 2.6478
7.7571 2.6238
7.7671 2.5993
7.7771 2.5743
7.7871 2.5489
7.7971 2.523
7.8071 2.4966
7.8171 2.4698
7.8271 2.4425
7.8371 2.4148
7.8471 2.3866
7.8571 2.358
7.8671 2.329
7.8771 2.2995
7.8871 2.2696
7.8971 2.2393
7.9071 2.2086
7.9171 2.1774
7.9271 2.1459
7.9371 2.1139
7.9471 2.0815
7.9571 2.0488
7.9671 2.0157
7.9771 1.9821
7.9871 1.9482
7.9971 1.914
8.0071 1.8793
8.0171 1.8443
8.0271 1.809
8.0371 1.7733
8.0471 1.7372
8.0571 1.7008
8.0671 1.6641
8.0771 1.6271
8.0871 1.5897
8.0971 1.552
8.1071 1.514
8.1171 1.4757
8.1271 1.4371
8.1371 1.3982
8.1471 1.3591
8.1571 1.3196
8.1671 1.2799
8.1771 1.2399
8.1871 1.1996
8.1971 1.1591
8.2071 1.1183
8.2171 1.0773
8.2271 1.0361
8.2371 0.99462
8.2471 0.95292
8.2571 0.91101
8.2671 0.86889
8.2771 0.82656
8.2871 0.78403
8.2971 0.74132
8.3071 0.69842
8.3171 0.65534
8.3271 0.61209
8.3371 0.56868
8.3471 0.52511
8.3571 0.48139
8.3671 0.43753
8.3771 0.39353
8.3871 0.34939
8.3971 0.30514
8.4071 0.26077
8.4171 0.21628
8.4271 0.1717
8.4371 0.12702
8.4471 0.082248
8.4571 0.037396
8.4654 7.7827e-14
8.4654 -4.3321e-13
8.4754 -0.045085
8.4854 -0.090426
8.4954 -0.13601
8.5054 -0.18183
8.5154 -0.22786
8.5254 -0.2741
8.5354 -0.32054
8.5454 -0.36715
8.5554 -0.41393
8.5654 -0.46087
8.5754 -0.50794
8.5854 -0.55515
8.5954 -0.60248
8.6054 -0.64991
8.6154 -0.69743
8.6254 -0.74504
8.6354 -0.79271
8.6454 -0.84044
8.6554 -0.88821
8.6654 -0.93601
8.6754 -0.98383
8.6854 -1.0317
8.6954 -1.0795
8.7054 -1.1273
8.7154 -1.1751
8.7254 -1.2228
8.7354 -1.2705
8.7454 -1.3182
8.7554 -1.3657
8.7654 -1.4132
8.7754 -1.4606
8.7854 -1.5078
8.7954 -1.555
8.8054 -1.602
8.8154 -1.6489
8.8254 -1.6956
8.8354 -1.7422
8.8454 -1.7886
8.8554 -1.8348
8.8654 -1.8808
8.8754 -1.9266
8.8854 -1.9722
8.8954 -2.0175
8.9054 -2.0627
8.9154 -2.1075
8.9254 -2.1522
8.9354 -2.1965
8.9454 -2.2406
8.9554 -2.2844
8.9654 -2.3279
8.9754 -2.3711
8.9854 -2.4139
8.9954 -2.4565
9.0054 -2.4987
9.0154 -2.5406
9.0254 -2.5821
9.0354 -2.6232
9.0454 -2.664
9.0554 -2.7044
9.0654 -2.7445
9.0754 -2.7841
9.0854 -2.8233
9.0954 -2.8621
9.1054 -2.9005
9.1154 -2.9384
9.1254 -2.9759
9.1354 -3.013
9.1454 -3.0496
9.1554 -3.0858
9.1654 -3.1214
9.1754 -3.1566
9.1854 -3.1914
9.1954 -3.2256
9.2054 -3.2593
9.2154 -3.2925
9.2254 -3.3253
9.2354 -3.3574
9.2454 -3.3891
9.2554 -3.4202
9.2654 -3.4508
9.2754 -3.4809
9.2854 -3.5104
9.2954 -3.5393
9.3054 -3.5677
9.3154 -3.5955
9.3254 -3.6227
9.3354 -3.6494
9.3454 -3.6754
9.3554 -3.7009
9.3654 -3.7258
9.3754 -3.75
9.3854 -3.7737
9.3954 -3.7967
9.4054 -3.8192
9.4154 -3.841
9.4254 -3.8621
9.4354 -3.8827
9.4454 -3.9026
9.4554 -3.9219
9.4654 -3.9405
9.4754 -3.9585
9.4854 -3.9758
9.4954 -3.9925
9.5054 -4.0085
9.5154 -4.0239
9.5254 -4.0386
9.5354 -4.0526
9.5454 -4.066
9.5554 -4.0786
9.5654 -4.0907
9.5754 -4.102
9.5854 -4.1126
9.5954 -4.1226
9.6054 -4.1319
9.6154 -4.1405
9.6254 -4.1484
9.6354 -4.1556
9.6454 -4.1621
9.6554 -4.1679
9.6654 -4.173
9.6754 -4.1774
9.6854 -4.1812
9.6954 -4.1842
9.7054 -4.1865
9.7154 -4.1881
9.7254 -4.189
9.7354 -4.1893
9.7454 -4.1888
9.7554 -4.1876
9.7654 -4.1857
9.7754 -4.1831
9.7854 -4.1798
9.7954 -4.1758
9.8054 -4.171
9.8154 -4.1656
9.8254 -4.1595
9.8354 -4.1527
9.8454 -4.1451
9.8554 -4.1369
9.8654 -4.128
9.8754 -4.1184
9.8854 -4.1081
9.8954 -4.097
9.9054 -4.0853
9.9154 -4.0729
9.9254 -4.0598
9.9354 -4.046
9.9454 -4.0316
9.9554 -4.0164
9.9654 -4.0006
9.9754 -3.9841
9.9854 -3.9669
9.9954 -3.949
10.005 -3.9305
10.015 -3.9113
10.025 -3.8914
10.035 -3.8708
10.045 -3.8496
10.055 -3.8278
10.065 -3.8052
10.075 -3.7821
10.085 -3.7583
10.095 -3.7338
10.105 -3.7087
10.115 -3.683
10.125 -3.6566
10.135 -3.6296
10.145 -3.602
10.155 -3.5738
10.165 -3.5449
10.175 -3.5155
10.185 -3.4854
10.195 -3.4547
10.205 -3.4235
10.215 -3.3916
10.225 -3.3592
10.235 -3.3262
10.245 -3.2926
10.255 -3.2584
10.265 -3.2237
10.275 -3.1884
10.285 -3.1525
10.295 -3.1161
10.305 -3.0792
10.315 -3.0417
10.325 -3.0037
10.335 -2.9651
10.345 -2.9261
10.355 -2.8865
10.365 -2.8464
10.375 -2.8059
10.385 -2.7648
10.395 -2.7232
10.405 -2.6812
10.415 -2.6387
10.425 -2.5957
10.435 -2.5522
10.445 -2.5083
10.455 -2.464
10.465 -2.4192
10.475 -2.3739
10.485 -2.3283
10.495 -2.2822
10.505 -2.2357
10.515 -2.1888
10.525 -2.1415
10.535 -2.0938
10.545 -2.0458
10.555 -1.9973
10.565 -1.9485
10.575 -1.8994
10.585 -1.8498
10.595 -1.8
10.605 -1.7497
10.615 -1.6992
10.625 -1.6484
10.635 -1.5972
10.645 -1.5457
10.655 -1.4939
10.665 -1.4418
10.675 -1.3895
10.685 -1.3369
10.695 -1.284
10.705 -1.2308
10.715 -1.1774
10.725 -1.1238
10.735 -1.0699
10.745 -1.0158
10.755 -0.96153
10.765 -0.90701
10.775 -0.85229
10.785 -0.79739
10.795 -0.7423
10.805 -0.68703
10.815 -0.6316
10.825 -0.57602
10.835 -0.52028
10.845 -0.46441
10.855 -0.40841
10.865 -0.35228
10.875 -0.29604
10.885 -0.2397
10.895 -0.18326
10.905 -0.12673
10.915 -0.070121
10.925 -0.013444
10.928 -7.7727e-13
10.928 8.5487e-15
10.938 0.056852
10.948 0.11395
10.958 0.17127
10.968 0.22882
10.978 0.28656
10.988 0.34449
10.998 0.40259
11.008 0.46085
11.018 0.51926
11.028 0.57779
11.038 0.63643
11.048 0.69518
11.058 0.75401
11.068 0.81292
11.078 0.87188
11.088 0.93089
11.098 0.98993
11.108 1.049
11.118 1.108
11.128 1.1671
11.138 1.2261
11.148 1.2851
11.158 1.344
11.168 1.4029
11.178 1.4617
11.188 1.5204
11.198 1.579
11.208 1.6374
11.218 1.6958
11.228 1.754
11.238 1.812
11.248 1.8699
11.258 1.9276
11.268 1.985
11.278 2.0423
11.288 2.0994
11.298 2.1562
11.308 2.2128
11.318 2.2691
11.328 2.3252
11.338 2.3809
11.348 2.4364
11.358 2.4916
11.368 2.5465
11.378 2.601
11.388 2.6552
11.398 2.709
11.408 2.7625
11.418 2.8156
11.428 2.8683
11.438 2.9206
11.448 2.9726
11.458 3.0241
11.468 3.0751
11.478 3.1258
11.488 3.1759
11.498 3.2257
11.508 3.2749
11.518 3.3237
11.528 3.372
11.538 3.4198
11.548 3.4671
11.558 3.5138
11.568 3.5601
11.578 3.6058
11.588 3.6509
11.598 3.6955
11.608 3.7395
11.618 3.783
11.628 3.8259
11.638 3.8682
11.648 3.9099
11.658 3.951
11.668 3.9914
11.678 4.0313
11.688 4.0705
11.698 4.1091
11.708 4.147
11.718 4.1843
11.728 4.2209
11.738 4.2569
11.748 4.2922
11.758 4.3268
11.768 4.3607
11.778 4.3939
11.788 4.4264
11.798 4.4582
11.808 4.4893
11.818 4.5197
11.828 4.5493
11.838 4.5783
11.848 4.6064
11.858 4.6339
11.868 4.6606
11.878 4.6865
11.888 4.7117
11.898 4.7361
11.908 4.7598
11.918 4.7827
11.928 4.8048
11.938 4.8261
11.948 4.8466
11.958 4.8664
11.968 4.8853
11.978 4.9035
11.988 4.9209
11.998 4.9374
12.008 4.9532
12.018 4.9681
12.028 4.9822
12.038 4.9956
12.048 5.008
12.058 5.0197
12.068 5.0306
12.078 5.0406
12.088 5.0498
12.098 5.0582
12.108 5.0657
12.118 5.0724
12.128 5.0783
12.138 5.0833
12.148 5.0875
12.158 5.0909
12.168 5.0934
12.178 5.0951
12.188 5.0959
12.198 5.096
12.208 5.0951
12.218 5.0934
12.228 5.0909
12.238 5.0876
12.248 5.0834
12.258 5.0783
12.268 5.0725
12.278 5.0657
12.288 5.0582
12.298 5.0498
12.308 5.0406
12.318 5.0305
12.328 5.0196
12.338 5.0079
12.348 4.9953
12.358 4.982
12.368 4.9678
12.378 4.9527
12.388 4.9369
12.398 4.9202
12.408 4.9027
12.418 4.8844
12.428 4.8653
12.438 4.8454
12.448 4.8247
12.458 4.8031
12.468 4.7808
12.478 4.7577
12.488 4.7338
12.498 4.7091
12.508 4.6836
12.518 4.6573
12.528 4.6303
12.538 4.6025
12.548 4.5739
12.558 4.5446
12.568 4.5145
12.578 4.4836
12.588 4.452
12.598 4.4197
12.608 4.3866
12.618 4.3528
12.628 4.3183
12.638 4.283
12.648 4.247
12.658 4.2103
12.668 4.1729
12.678 4.1348
12.688 4.0961
12.698 4.0566
12.708 4.0164
12.718 3.9756
12.728 3.9341
12.738 3.8919
12.748 3.8491
12.758 3.8057
12.768 3.7616
12.778 3.7168
12.788 3.6714
12.798 3.6255
12.808 3.5789
12.818 3.5317
12.828 3.4838
12.838 3.4355
12.848 3.3865
12.858 3.3369
12.868 3.2868
12.878 3.2361
12.888 3.1849
12.898 3.1331
12.908 3.0808
12.918 3.028
12.928 2.9746
12.938 2.9207
12.948 2.8664
12.958 2.8115
12.968 2.7562
12.978 2.7003
12.988 2.644
12.998 2.5873
13.008 2.5301
13.018 2.4724
13.028 2.4144
13.038 2.3559
13.048 2.2969
13.058 2.2376
13.068 2.1779
13.078 2.1178
13.088 2.0573
13.098 1.9965
13.108 1.9353
13.118 1.8737
13.128 1.8118
13.138 1.7496
13.148 1.6871
13.158 1.6242
13.168 1.5611
13.178 1.4976
13.188 1.4339
13.198 1.3699
13.208 1.3057
13.218 1.2412
13.228 1.1764
13.238 1.1114
13.248 1.0462
13.258 0.98083
13.268 0.91522
13.278 0.84942
13.288 0.78344
13.298 0.71729
13.308 0.65098
13.318 0.58452
13.328 0.51792
13.338 0.45119
13.348 0.38434
13.358 0.31738
13.368 0.25032
13.378 0.18318
13.388 0.11595
13.398 0.048658
13.405 5.2514e-14
13.405 -7.1332e-13
13.415 -0.067485
13.425 -0.1352
13.435 -0.20314
13.445 -0.27128
13.455 -0.3396
13.465 -0.4081
13.475 -0.47674
13.485 -0.54553
13.495 -0.61443
13.505 -0.68344
13.515 -0.75254
13.525 -0.82172
13.535 -0.89095
13.545 -0.96023
13.555 -1.0295
13.565 -1.0988
13.575 -1.1681
13.585 -1.2374
13.595 -1.3067
13.605 -1.3759
13.615 -1.445
13.625 -1.5141
13.635 -1.5831
13.645 -1.6519
13.655 -1.7206
13.665 -1.7892
13.675 -1.8577
13.685 -1.9259
13.695 -1.994
13.705 -2.0619
13.715 -2.1296
13.725 -2.197
13.735 -2.2642
13.745 -2.3312
13.755 -2.3979
13.765 -2.4643
13.775 -2.5304
13.785 -2.5961
13.795 -2.6616
13.805 -2.7268
13.815 -2.7915
13.825 -2.856
13.835 -2.92
13.845 -2.9837
13.855 -3.0469
13.865 -3.1097
13.875 -3.1722
13.885 -3.2341
13.895 -3.2956
13.905 -3.3567
13.915 -3.4173
13.925 -3.4774
13.935 -3.5369
13.945 -3.596
13.955 -3.6546
13.965 -3.7126
13.975 -3.7701
13.985 -3.827
13.995 -3.8833
14.005 -3.9391
14.015 -3.9942
14.025 -4.0488
14.035 -4.1028
14.045 -4.1561
14.055 -4.2088
14.065 -4.2609
14.075 -4.3123
14.085 -4.363
14.095 -4.4131
14.105 -4.4625
14.115 -4.5112
14.125 -4.5592
14.135 -4.6065
14.145 -4.653
14.155 -4.6989
14.165 -4.744
14.175 -4.7883
14.185 -4.8319
14.195 -4.8748
14.205 -4.9169
14.215 -4.9582
14.225 -4.9987
14.235 -5.0384
14.245 -5.0773
14.255 -5.1154
14.265 -5.1527
14.275 -5.1892
14.285 -5.2249
14.295 -5.2597
14.305 -5.2937
14.315 -5.3268
14.325 -5.3591
14.335 -5.3905
14.345 -5.421
14.355 -5.4507
14.365 -5.4795
14.375 -5.5074
14.385 -5.5345
14.395 -5.5606
14.405 -5.5859
14.415 -5.6102
14.425 -5.6337
14.435 -5.6562
14.445 -5.6778
14.455 -5.6985
14.465 -5.7183
14.475 -5.7371
14.485 -5.755
14.495 -5.772
14.505 -5.7881
14.515 -5.8032
14.525 -5.8174
14.535 -5.8306
14.545 -5.8429
14.555 -5.8542
14.565 -5.8646
14.575 -5.874
14.585 -5.8825
14.595 -5.89
14.605 -5.8965
14.615 -5.9021
14.625 -5.9068
14.635 -5.9105
14.645 -5.9132
14.655 -5.9149
14.665 -5.9157
14.675 -5.9155
14.685 -5.9144
14.695 -5.9123
14.705 -5.9092
14.715 -5.9052
14.725 -5.9002
14.735 -5.8942
14.745 -5.8873
14.755 -5.8794
14.765 -5.8706
14.775 -5.8608
14.785 -5.85
14.795 -5.8383
14.805 -5.8256
14.815 -5.812
14.825 -5.7974
14.835 -5.7819
14.845 -5.7655
14.855 -5.7481
14.865 -5.7297
14.875 -5.7105
14.885 -5.6903
14.895 -5.6691
14.905 -5.6471
14.915 -5.6241
14.925 -5.6002
14.935 -5.5753
14.945 -5.5496
14.955 -5.523
14.965 -5.4954
14.975 -5.467
14.985 -5.4376
14.995 -5.4074
15.005 -5.3763
15.015 -5.3443
15.025 -5.3114
15.035 -5.2776
15.045 -5.243
15.055 -5.2076
15.065 -5.1712
15.075 -5.1341
15.085 -5.0961
15.095 -5.0572
15.105 -5.0175
15.115 -4.977
15.125 -4.9357
15.135 -4.8936
15.145 -4.8507
15.155 -4.8069
15.165 -4.7624
15.175 -4.7171
15.185 -4.671
15.195 -4.6242
15.205 -4.5766
15.215 -4.5282
15.225 -4.4791
15.235 -4.4293
15.245 -4.3787
15.255 -4.3274
15.265 -4.2754
15.275 -4.2227
15.285 -4.1693
15.295 -4.1152
15.305 -4.0604
15.315 -4.005
15.325 -3.9488
15.335 -3.8921
15.345 -3.8347
15.355 -3.7766
15.365 -3.7179
15.375 -3.6586
15.385 -3.5987
15.395 -3.5382
15.405 -3.4771
15.415 -3.4155
15.425 -3.3532
15.435 -3.2904
15.445 -3.2271
15.455 -3.1632
15.465 -3.0988
15.475 -3.0338
15.485 -2.9684
15.495 -2.9024
15.505 -2.836
15.515 -2.769
15.525 -2.7016
15.535 -2.6338
15.545 -2.5655
15.555 -2.4967
15.565 -2.4276
15.575 -2.358
15.585 -2.288
15.595 -2.2176
15.605 -2.1469
15.615 -2.0757
15.625 -2.0042
15.635 -1.9324
15.645 -1.8602
15.655 -1.7877
15.665 -1.7149
15.675 -1.6417
15.685 -1.5683
15.695 -1.4946
15.705 -1.4206
15.715 -1.3464
15.725 -1.2719
15.735 -1.1971
15.745 -1.1222
15.755 -1.047
15.765 -0.97164
15.775 -0.89608
15.785 -0.82034
15.795 -0.74443
15.805 -0.66836
15.815 -0.59215
15.825 -0.51581
15.835 -0.43935
15.845 -0.36278
15.855 -0.28611
15.865 -0.20936
15.875 -0.13253
15.885 -0.05564
15.892 -7.7716e-15
15.892 8.6708e-13
15.902 0.077069
15.912 0.15436
15.922 0.23186
15.932 0.30955
15.942 0.38741
15.952 0.46542
15.962 0.54358
15.972 0.62184
15.982 0.70022
15.992 0.77867
16.002 0.85719
16.012 0.93577
16.022 1.0144
16.032 1.093
16.042 1.1716
16.052 1.2502
16.062 1.3288
16.072 1.4073
16.082 1.4857
16.092 1.5641
16.102 1.6424
16.112 1.7205
16.122 1.7985
16.132 1.8764
16.142 1.9541
16.152 2.0316
16.162 2.1089
16.172 2.186
16.182 2.2628
16.192 2.3394
16.202 2.4158
16.212 2.4919
16.222 2.5677
16.232 2.6431
16.242 2.7183
16.252 2.7931
16.262 2.8676
16.272 2.9417
16.282 3.0154
16.292 3.0887
16.302 3.1616
16.312 3.2341
16.322 3.3061
16.332 3.3777
16.342 3.4488
16.352 3.5194
16.362 3.5896
16.372 3.6592
16.382 3.7283
16.392 3.7969
16.402 3.8649
16.412 3.9323
16.422 3.9992
16.432 4.0655
16.442 4.1312
16.452 4.1963
16.462 4.2607
16.472 4.3245
16.482 4.3877
16.492 4.4502
16.502 4.512
16.512 4.5732
16.522 4.6336
16.532 4.6933
16.542 4.7524
16.552 4.8106
16.562 4.8682
16.572 4.925
16.582 4.981
16.592 5.0363
16.602 5.0907
16.612 5.1444
16.622 5.1973
16.632 5.2494
16.642 5.3006
16.652 5.351
16.662 5.4006
16.672 5.4493
16.682 5.4972
16.692 5.5442
16.702 5.5903
16.712 5.6355
16.722 5.6798
16.732 5.7233
16.742 5.7658
16.752 5.8074
16.762 5.8481
16.772 5.8879
16.782 5.9267
16.792 5.9646
16.802 6.0015
16.812 6.0375
16.822 6.0725
16.832 6.1065
16.842 6.1396
16.852 6.1716
16.862 6.2027
16.872 6.2328
16.882 6.2619
16.892 6.29
16.902 6.317
16.912 6.3431
16.922 6.3681
16.932 6.3921
16.942 6.4151
16.952 6.4371
16.962 6.458
16.972 6.4779
16.982 6.4967
16.992 6.5145
17.002 6.5312
17.012 6.5469
17.022 6.5615
17.032 6.5751
17.042 6.5876
17.052 6.599
17.062 6.6094
17.072 6.6187
17.082 6.627
17.092 6.6342
17.102 6.6403
17.112 6.6453
17.122 6.6493
17.132 6.6521
17.142 6.654
17.152 6.6547
17.162 6.6543
17.172 6.6529
17.182 6.6504
17.192 6.6469
17.202 6.6422
17.212 6.6365
17.222 6.6297
17.232 6.6219
17.242 6.6129
17.252 6.6029
17.262 6.5919
17.272 6.5797
17.282 6.5665
17.292 6.5523
17.302 6.537
17.312 6.5206
17.322 6.5032
17.332 6.4847
17.342 6.4651
17.352 6.4446
17.362 6.4229
17.372 6.4003
17.382 6.3766
17.392 6.3519
17.402 6.3261
17.412 6.2993
17.422 6.2715
17.432 6.2427
17.442 6.2129
17.452 6.1821
17.462 6.1503
17.472 6.1174
17.482 6.0836
17.492 6.0488
17.502 6.0131
17.512 5.9763
17.522 5.9386
17.532 5.8999
17.542 5.8603
17.552 5.8197
17.562 5.7782
17.572 5.7358
17.582 5.6924
17.592 5.6481
17.602 5.6029
17.612 5.5567
17.622 5.5097
17.632 5.4618
17.642 5.413
17.652 5.3633
17.662 5.3128
17.672 5.2614
17.682 5.2091
17.692 5.156
17.702 5.102
17.712 5.0473
17.722 4.9917
17.732 4.9353
17.742 4.8781
17.752 4.8201
17.762 4.7613
17.772 4.7018
17.782 4.6415
17.792 4.5804
17.802 4.5186
17.812 4.456
17.822 4.3928
17.832 4.3288
17.842 4.2641
17.852 4.1987
17.862 4.1326
17.872 4.0659
17.882 3.9985
17.892 3.9304
17.902 3.8617
17.912 3.7924
17.922 3.7224
17.932 3.6519
17.942 3.5807
17.952 3.509
17.962 3.4366
17.972 3.3638
17.982 3.2903
17.992 3.2163
18.002 3.1418
18.012 3.0668
18.022 2.9912
18.032 2.9152
18.042 2.8387
18.052 2.7617
18.062 2.6842
18.072 2.6063
18.082 2.528
18.092 2.4492
18.102 2.3701
18.112 2.2905
18.122 2.2105
18.132 2.1302
18.142 2.0495
18.152 1.9685
18.162 1.8871
18.172 1.8054
18.182 1.7234
18.192 1.6411
18.202 1.5585
18.212 1.4756
18.222 1.3925
18.232 1.3091
18.242 1.2255
18.252 1.1417
18.262 1.0576
18.272 0.97338
18.282 0.88896
18.292 0.80437
18.302 0.71962
18.312 0.63472
18.322 0.54969
18.332 0.46455
18.342 0.3793
18.352 0.29396
18.362 0.20854
18.372 0.12305
18.382 0.037508
18.387 4.5963e-14
18.387 -1.9001e-12
18.397 -0.085694
18.407 -0.1716
18.417 -0.25771
18.427 -0.34399
18.437 -0.43043
18.447 -0.51702
18.457 -0.60372
18.467 -0.69053
18.477 -0.77741
18.487 -0.86437
18.497 -0.95137
18.507 -1.0384
18.517 -1.1254
18.527 -1.2125
18.537 -1.2995
18.547 -1.3864
18.557 -1.4733
18.567 -1.5602
18.577 -1.6469
18.587 -1.7335
18.597 -1.8199
18.607 -1.9063
18.617 -1.9924
18.627 -2.0784
18.637 -2.1641
18.647 -2.2496
18.657 -2.3349
18.667 -2.42
18.677 -2.5047
18.687 -2.5892
18.697 -2.6734
18.707 -2.7572
18.717 -2.8407
18.727 -2.9239
18.737 -3.0067
18.747 -3.0891
18.757 -3.1711
18.767 -3.2526
18.777 -3.3337
18.787 -3.4144
18.797 -3.4946
18.807 -3.5744
18.817 -3.6536
18.827 -3.7323
18.837 -3.8105
18.847 -3.8882
18.857 -3.9652
18.867 -4.0418
18.877 -4.1177
18.887 -4.193
18.897 -4.2677
18.907 -4.3418
18.917 -4.4153
18.927 -4.488
18.937 -4.5601
18.947 -4.6316
18.957 -4.7023
18.967 -4.7723
18.977 -4.8416
18.987 -4.9102
18.997 -4.978
19.007 -5.0451
19.017 -5.1113
19.027 -5.1768
19.037 -5.2415
19.047 -5.3054
19.057 -5.3685
19.067 -5.4307
19.077 -5.4921
19.087 -5.5527
19.097 -5.6123
19.107 -5.6711
19.117 -5.729
19.127 -5.786
19.137 -5.8421
19.147 -5.8973
19.157 -5.9516
19.167 -6.0049
19.177 -6.0573
19.187 -6.1087
19.197 -6.1592
19.207 -6.2086
19.217 -6.2571
19.227 -6.3046
19.237 -6.3511
19.247 -6.3966
19.257 -6.4411
19.267 -6.4846
19.277 -6.527
19.287 -6.5684
19.297 -6.6087
19.307 -6.648
19.317 -6.6863
19.327 -6.7234
19.337 -6.7595
19.347 -6.7945
19.357 -6.8284
19.367 -6.8613
19.377 -6.893
19.387 -6.9236
19.397 -6.9532
19.407 -6.9816
19.417 -7.0089
19.427 -7.035
19.437 -7.0601
19.447 -7.084
19.457 -7.1068
19.467 -7.1284
19.477 -7.1489
19.487 -7.1683
19.497 -7.1865
19.507 -7.2035
19.517 -7.2194
19.527 -7.2341
19.537 -7.2477
19.547 -7.2601
19.557 -7.2713
19.567 -7.2814
19.577 -7.2903
19.587 -7.2981
19.597 -7.3046
19.607 -7.31
19.617 -7.3142
19.627 -7.3173
19.637 -7.3191
19.647 -7.3198
19.657 -7.3193
19.667 -7.3177
19.677 -7.3148
19.687 -7.3108
19.697 -7.3056
19.707 -7.2993
19.717 -7.2917
19.727 -7.283
19.737 -7.2732
19.747 -7.2621
19.757 -7.2499
19.767 -7.2366
19.777 -7.222
19.787 -7.2063
19.797 -7.1895
19.807 -7.1715
19.817 -7.1523
19.827 -7.132
19.837 -7.1106
19.847 -7.088
19.857 -7.0642
19.867 -7.0394
19.877 -7.0134
19.887 -6.9863
19.897 -6.958
19.907 -6.9287
19.917 -6.8982
19.927 -6.8666
19.937 -6.834
19.947 -6.8002
19.957 -6.7653
19.967 -6.7294
19.977 -6.6924
19.987 -6.6543
19.997 -6.6151
20.007 -6.5749
20.017 -6.5336
20.027 -6.4913
20.037 -6.4479
20.047 -6.4035
20.057 -6.3581
20.067 -6.3116
20.077 -6.2641
20.087 -6.2157
20.097 -6.1662
20.107 -6.1158
20.117 -6.0643
20.127 -6.0119
20.137 -5.9586
20.147 -5.9042
20.157 -5.849
20.167 -5.7928
20.177 -5.7356
20.187 -5.6776
20.197 -5.6186
20.207 -5.5587
20.217 -5.498
20.227 -5.4363
20.237 -5.3738
20.247 -5.3105
20.257 -5.2462
20.267 -5.1812
20.277 -5.1153
20.287 -5.0485
20.297 -4.981
20.307 -4.9127
20.317 -4.8436
20.327 -4.7737
20.337 -4.703
20.347 -4.6316
20.357 -4.5594
20.367 -4.4865
20.377 -4.4129
20.387 -4.3386
20.397 -4.2635
20.407 -4.1878
20.417 -4.1114
20.427 -4.0344
20.437 -3.9567
20.447 -3.8783
20.457 -3.7994
20.467 -3.7198
20.477 -3.6396
20.487 -3.5588
20.497 -3.4775
20.507 -3.3956
20.517 -3.3131
20.527 -3.2301
20.537 -3.1466
20.547 -3.0626
20.557 -2.978
20.567 -2.893
20.577 -2.8075
20.587 -2.7216
20.597 -2.6352
20.607 -2.5483
20.617 -2.4611
20.627 -2.3734
20.637 -2.2854
20.647 -2.1969
20.657 -2.1082
20.667 -2.019
20.677 -1.9295
20.687 -1.8397
20.697 -1.7496
20.707 -1.6592
20.717 -1.5685
20.727 -1.4776
20.737 -1.3864
20.747 -1.2949
20.757 -1.2032
20.767 -1.1113
20.777 -1.0193
20.787 -0.927
20.797 -0.83456
20.807 -0.74197
20.817 -0.64923
20.827 -0.55637
20.837 -0.4634
20.847 -0.37033
20.857 -0.27718
20.867 -0.18395
20.877 -0.09067
20.886 -1.8687e-12
20.886 2.5357e-13
20.896 0.093448
20.906 0.1871
20.916 0.28095
20.926 0.37496
20.936 0.46912
20.946 0.5634
20.956 0.65779
20.966 0.75227
20.976 0.84682
20.986 0.94142
20.996 1.036
21.006 1.1307
21.016 1.2253
21.026 1.3199
21.036 1.4144
21.046 1.5089
21.056 1.6033
21.066 1.6976
21.076 1.7917
21.086 1.8857
21.096 1.9796
21.106 2.0733
21.116 2.1667
21.126 2.26
21.136 2.353
21.146 2.4457
21.156 2.5382
21.166 2.6304
21.176 2.7222
21.186 2.8138
21.196 2.905
21.206 2.9958
21.216 3.0863
21.226 3.1763
21.236 3.2659
21.246 3.3551
21.256 3.4439
21.266 3.5322
21.276 3.62
21.286 3.7073
21.296 3.7941
21.306 3.8803
21.316 3.966
21.326 4.0511
21.336 4.1357
21.346 4.2196
21.356 4.303
21.366 4.3857
21.376 4.4678
21.386 4.5492
21.396 4.6299
21.406 4.71
21.416 4.7893
21.426 4.8679
21.436 4.9458
21.446 5.0229
21.456 5.0993
21.466 5.1749
21.476 5.2498
21.486 5.3238
21.496 5.397
21.506 5.4693
21.516 5.5409
21.526 5.6115
21.536 5.6813
21.546 5.7503
21.556 5.8183
21.566 5.8854
21.576 5.9517
21.586 6.0169
21.596 6.0813
21.606 6.1447
21.616 6.2071
21.626 6.2686
21.636 6.329
21.646 6.3885
21.656 6.447
21.666 6.5045
21.676 6.5609
21.686 6.6163
21.696 6.6706
21.706 6.7239
21.716 6.7762
21.726 6.8273
21.736 6.8774
21.746 6.9264
21.756 6.9743
21.766 7.0211
21.776 7.0668
21.786 7.1113
21.796 7.1547
21.806 7.197
21.816 7.2381
21.826 7.2781
21.836 7.3169
21.846 7.3546
21.856 7.391
21.866 7.4264
21.876 7.4605
21.886 7.4934
21.896 7.5251
21.906 7.5557
21.916 7.585
21.926 7.6131
21.936 7.64
21.946 7.6657
21.956 7.6901
21.966 7.7133
21.976 7.7353
21.986 7.7561
21.996 7.7756
22.006 7.7939
22.016 7.8109
22.026 7.8267
22.036 7.8412
22.046 7.8545
22.056 7.8665
22.066 7.8773
22.076 7.8868
22.086 7.895
22.096 7.902
22.106 7.9077
22.116 7.9121
22.126 7.9153
22.136 7.9172
22.146 7.9179
22.156 7.9173
22.166 7.9154
22.176 7.9122
22.186 7.9078
22.196 7.9021
22.206 7.8952
22.216 7.887
22.226 7.8775
22.236 7.8668
22.246 7.8549
22.256 7.8416
22.266 7.8271
22.276 7.8114
22.286 7.7944
22.296 7.7762
22.306 7.7567
22.316 7.736
22.326 7.7141
22.336 7.6909
22.346 7.6665
22.356 7.6409
22.366 7.6141
22.376 7.586
22.386 7.5567
22.396 7.5263
22.406 7.4946
22.416 7.4617
22.426 7.4277
22.436 7.3924
22.446 7.356
22.456 7.3184
22.466 7.2797
22.476 7.2397
22.486 7.1987
22.496 7.1565
22.506 7.1131
22.516 7.0686
22.526 7.023
22.536 6.9763
22.546 6.9284
22.556 6.8795
22.566 6.8294
22.576 6.7783
22.586 6.7261
22.596 6.6728
22.606 6.6185
22.616 6.5631
22.626 6.5066
22.636 6.4492
22.646 6.3907
22.656 6.3312
22.666 6.2706
22.676 6.2091
22.686 6.1466
22.696 6.0831
22.706 6.0187
22.716 5.9533
22.726 5.8869
22.736 5.8197
22.746 5.7514
22.756 5.6823
22.766 5.6123
22.776 5.5414
22.786 5.4696
22.796 5.3969
22.806 5.3234
22.816 5.249
22.826 5.1738
22.836 5.0977
22.846 5.0209
22.856 4.9432
22.866 4.8648
22.876 4.7856
22.886 4.7056
22.896 4.6249
22.906 4.5435
22.916 4.4613
22.926 4.3784
22.936 4.2948
22.946 4.2106
22.956 4.1256
22.966 4.04
22.976 3.9538
22.986 3.8669
22.996 3.7794
23.006 3.6913
23.016 3.6027
23.026 3.5134
23.036 3.4236
23.046 3.3332
23.056 3.2423
23.066 3.1509
23.076 3.059
23.086 2.9665
23.096 2.8736
23.106 2.7803
23.116 2.6865
23.126 2.5922
23.136 2.4976
23.146 2.4025
23.156 2.307
23.166 2.2112
23.176 2.115
23.186 2.0185
23.196 1.9216
23.206 1.8244
23.216 1.7269
23.226 1.6292
23.236 1.5311
23.246 1.4328
23.256 1.3343
23.266 1.2355
23.276 1.1366
23.286 1.0374
23.296 0.93805
23.306 0.83853
23.316 0.73887
23.326 0.63907
23.336 0.53916
23.346 0.43914
23.356 0.33903
23.366 0.23885
23.376 0.13861
23.386 0.038329
23.39 3.2641e-14
23.39 -2.248e-12
23.4 -0.10041
23.41 -0.20103
23.42 -0.30183
23.43 -0.40278
23.44 -0.50387
23.45 -0.60507
23.46 -0.70638
23.47 -0.80775
23.48 -0.90918
23.49 -1.0106
23.5 -1.1121
23.51 -1.2136
23.52 -1.315
23.53 -1.4164
23.54 -1.5177
23.55 -1.619
23.56 -1.7201
23.57 -1.8211
23.58 -1.9219
23.59 -2.0226
23.6 -2.123
23.61 -2.2233
23.62 -2.3233
23.63 -2.4231
23.64 -2.5226
23.65 -2.6219
23.66 -2.7208
23.67 -2.8194
23.68 -2.9177
23.69 -3.0155
23.7 -3.1131
23.71 -3.2102
23.72 -3.3068
23.73 -3.4031
23.74 -3.4989
23.75 -3.5942
23.76 -3.689
23.77 -3.7834
23.78 -3.8772
23.79 -3.9704
23.8 -4.0631
23.81 -4.1552
23.82 -4.2467
23.83 -4.3376
23.84 -4.4279
23.85 -4.5175
23.86 -4.6064
23.87 -4.6947
23.88 -4.7823
23.89 -4.8692
23.9 -4.9553
23.91 -5.0407
23.92 -5.1254
23.93 -5.2092
23.94 -5.2923
23.95 -5.3746
23.96 -5.456
23.97 -5.5367
23.98 -5.6164
23.99 -5.6954
24 -5.7734
24.01 -5.8505
24.02 -5.9268
24.03 -6.0021
24.04 -6.0765
24.05 -6.15
24.06 -6.2225
24.07 -6.294
24.08 -6.3645
24.09 -6.4341
24.1 -6.5026
24.11 -6.5702
24.12 -6.6367
24.13 -6.7021
24.14 -6.7665
24.15 -6.8299
24.16 -6.8921
24.17 -6.9533
24.18 -7.0134
24.19 -7.0724
24.2 -7.1302
24.21 -7.1869
24.22 -7.2425
24.23 -7.297
24.24 -7.3503
24.25 -7.4024
24.26 -7.4534
24.27 -7.5031
24.28 -7.5517
24.29 -7.5991
24.3 -7.6453
24.31 -7.6902
24.32 -7.734
24.33 -7.7765
24.34 -7.8177
24.35 -7.8578
24.36 -7.8966
24.37 -7.9341
24.38 -7.9703
24.39 -8.0053
24.4 -8.039
24.41 -8.0715
24.42 -8.1026
24.43 -8.1325
24.44 -8.161
24.45 -8.1883
24.46 -8.2143
24.47 -8.2389
24.48 -8.2623
24.49 -8.2843
24.5 -8.305
24.51 -8.3243
24.52 -8.3424
24.53 -8.3591
24.54 -8.3745
24.55 -8.3885
24.56 -8.4013
24.57 -8.4126
24.58 -8.4227
24.59 -8.4313
24.6 -8.4387
24.61 -8.4447
24.62 -8.4494
24.63 -8.4527
24.64 -8.4546
24.65 -8.4552
24.66 -8.4545
24.67 -8.4524
24.68 -8.449
24.69 -8.4442
24.7 -8.4381
24.71 -8.4307
24.72 -8.4219
24.73 -8.4117
24.74 -8.4003
24.75 -8.3874
24.76 -8.3733
24.77 -8.3578
24.78 -8.341
24.79 -8.3229
24.8 -8.3034
24.81 -8.2826
24.82 -8.2605
24.83 -8.2371
24.84 -8.2124
24.85 -8.1864
24.86 -8.1591
24.87 -8.1304
24.88 -8.1005
24.89 -8.0693
24.9 -8.0368
24.91 -8.0031
24.92 -7.9681
24.93 -7.9318
24.94 -7.8942
24.95 -7.8554
24.96 -7.8154
24.97 -7.7741
24.98 -7.7316
24.99 -7.6879
25 -7.6429
25.01 -7.5967
25.02 -7.5494
25.03 -7.5008
25.04 -7.451
25.05 -7.4001
25.06 -7.348
25.07 -7.2947
25.08 -7.2403
25.09 -7.1847
25.1 -7.128
25.11 -7.0702
25.12 -7.0113
25.13 -6.9512
25.14 -6.89
25.15 -6.8278
25.16 -6.7645
25.17 -6.7001
25.18 -6.6346
25.19 -6.5681
25.2 -6.5006
25.21 -6.432
25.22 -6.3624
25.23 -6.2919
25.24 -6.2203
25.25 -6.1477
25.26 -6.0742
25.27 -5.9997
25.28 -5.9243
25.29 -5.8479
25.3 -5.7706
25.31 -5.6924
25.32 -5.6133
25.33 -5.5333
25.34 -5.4525
25.35 -5.3707
25.36 -5.2882
25.37 -5.2048
25.38 -5.1205
25.39 -5.0355
25.4 -4.9497
25.41 -4.8631
25.42 -4.7757
25.43 -4.6876
25.44 -4.5987
25.45 -4.5091
25.46 -4.4188
25.47 -4.3278
25.48 -4.2362
25.49 -4.1438
25.5 -4.0508
25.51 -3.9572
25.52 -3.8629
25.53 -3.768
25.54 -3.6725
25.55 -3.5765
25.56 -3.4798
25.57 -3.3827
25.58 -3.285
25.59 -3.1867
25.6 -3.088
25.61 -2.9888
25.62 -2.8891
25.63 -2.7889
25.64 -2.6883
25.65 -2.5873
25.66 -2.4858
25.67 -2.384
25.68 -2.2818
25.69 -2.1792
25.7 -2.0762
25.71 -1.973
25.72 -1.8694
25.73 -1.7655
25.74 -1.6613
25.75 -1.5568
25.76 -1.4521
25.77 -1.3472
25.78 -1.242
25.79 -1.1367
25.8 -1.0311
25.81 -0.92539
25.82 -0.8195
25.83 -0.71347
25.84 -0.60732
25.85 -0.50105
25.86 -0.3947
25.87 -0.28827
25.88 -0.18178
25.89 -0.075241
25.897 -3.1086e-15
25.897 2.4201e-12
25.907 0.10667
25.917 0.21354
25.927 0.32057
25.937 0.42776
25.947 0.53508
25.957 0.6425
25.967 0.75001
25.977 0.85757
25.987 0.96518
25.997 1.0728
26.007 1.1804
26.017 1.288
26.027 1.3956
26.037 1.5031
26.047 1.6105
26.057 1.7178
26.067 1.8249
26.077 1.9319
26.087 2.0388
26.097 2.1454
26.107 2.2518
26.117 2.358
26.127 2.464
26.137 2.5696
26.147 2.675
26.157 2.7801
26.167 2.8848
26.177 2.9892
26.187 3.0931
26.197 3.1967
26.207 3.2999
26.217 3.4027
26.227 3.5049
26.237 3.6068
26.247 3.7081
26.257 3.8089
26.267 3.9092
26.277 4.0089
26.287 4.1081
26.297 4.2067
26.307 4.3047
26.317 4.4021
26.327 4.4988
26.337 4.5949
26.347 4.6903
26.357 4.785
26.367 4.879
26.377 4.9722
26.387 5.0648
26.397 5.1566
26.407 5.2476
26.417 5.3378
26.427 5.4272
26.437 5.5157
26.447 5.6035
26.457 5.6904
26.467 5.7764
26.477 5.8615
26.487 5.9457
26.497 6.0291
26.507 6.1114
26.517 6.1929
26.527 6.2734
26.537 6.3529
26.547 6.4314
26.557 6.5089
26.567 6.5854
26.577 6.6609
26.587 6.7353
26.597 6.8087
26.607 6.881
26.617 6.9523
26.627 7.0224
26.637 7.0915
26.647 7.1594
26.657 7.2262
26.667 7.2919
26.677 7.3564
26.687 7.4197
26.697 7.4819
26.707 7.5429
26.717 7.6027
26.727 7.6613
26.737 7.7187
26.747 7.7749
26.757 7.8299
26.767 7.8836
26.777 7.936
26.787 7.9872
26.797 8.0372
26.807 8.0858
26.817 8.1332
26.827 8.1793
26.837 8.224
26.847 8.2675
26.857 8.3097
26.867 8.3505
26.877 8.39
26.887 8.4282
26.897 8.4651
26.907 8.5006
26.917 8.5347
26.927 8.5675
26.937 8.5989
26.947 8.629
26.957 8.6577
26.967 8.685
26.977 8.7109
26.987 8.7355
26.997 8.7586
27.007 8.7804
27.017 8.8007
27.027 8.8197
27.037 8.8373
27.047 8.8534
27.057 8.8682
27.067 8.8815
27.077 8.8934
27.087 8.9039
27.097 8.913
27.107 8.9207
27.117 8.927
27.127 8.9318
27.137 8.9353
27.147 8.9373
27.157 8.9378
27.167 8.937
27.177 8.9348
27.187 8.9311
27.197 8.926
27.207 8.9195
27.217 8.9116
27.227 8.9022
27.237 8.8915
27.247 8.8793
27.257 8.8657
27.267 8.8508
27.277 8.8344
27.287 8.8166
27.297 8.7974
27.307 8.7769
27.317 8.7549
27.327 8.7316
27.337 8.7068
27.347 8.6807
27.357 8.6533
27.367 8.6244
27.377 8.5942
27.387 8.5626
27.397 8.5297
27.407 8.4954
27.417 8.4598
27.427 8.4228
27.437 8.3845
27.447 8.3449
27.457 8.304
27.467 8.2617
27.477 8.2182
27.487 8.1734
27.497 8.1272
27.507 8.0798
27.517 8.0311
27.527 7.9811
27.537 7.9299
27.547 7.8775
27.557 7.8238
27.567 7.7688
27.577 7.7126
27.587 7.6553
27.597 7.5967
27.607 7.5369
27.617 7.4759
27.627 7.4138
27.637 7.3505
27.647 7.286
27.657 7.2204
27.667 7.1536
27.677 7.0858
27.687 7.0168
27.697 6.9467
27.707 6.8755
27.717 6.8033
27.727 6.7299
27.737 6.6555
27.747 6.5801
27.757 6.5036
27.767 6.4262
27.777 6.3477
27.787 6.2682
27.797 6.1877
27.807 6.1063
27.817 6.0239
27.827 5.9405
27.837 5.8563
27.847 5.7711
27.857 5.685
27.867 5.598
27.877 5.5101
27.887 5.4214
27.897 5.3318
27.907 5.2414
27.917 5.1502
27.927 5.0581
27.937 4.9653
27.947 4.8717
27.957 4.7773
27.967 4.6822
27.977 4.5864
27.987 4.4898
27.997 4.3925
28.007 4.2946
28.017 4.1959
28.027 4.0966
28.037 3.9967
28.047 3.8961
28.057 3.795
28.067 3.6932
28.077 3.5909
28.087 3.488
28.097 3.3845
28.107 3.2805
28.117 3.1761
28.127 3.0711
28.137 2.9656
28.147 2.8596
28.157 2.7533
28.167 2.6464
28.177 2.5392
28.187 2.4315
28.197 2.3235
28.207 2.2151
28.217 2.1064
28.227 1.9973
28.237 1.8879
28.247 1.7782
28.257 1.6683
28.267 1.558
28.277 1.4475
28.287 1.3368
28.297 1.2259
28.307 1.1148
28.317 1.0034
28.327 0.89196
28.337 0.78034
28.347 0.66858
28.357 0.55672
28.367 0.44475
28.377 0.33271
28.387 0.2206
28.397 0.10845
28.407 4.8495e-13
28.407 -2.0661e-12
28.417 -0.11229
28.427 -0.22476
28.437 -0.33741
28.447 -0.45019
28.457 -0.5631
28.467 -0.6761
28.477 -0.78917
28.487 -0.9023
28.497 -1.0155
28.507 -1.1286
28.517 -1.2418
28.527 -1.3549
28.537 -1.4679
28.547 -1.5809
28.557 -1.6937
28.567 -1.8065
28.577 -1.9191
28.587 -2.0315
28.597 -2.1437
28.607 -2.2557
28.617 -2.3675
28.627 -2.479
28.637 -2.5902
28.647 -2.7012
28.657 -2.8118
28.667 -2.9221
28.677 -3.032
28.687 -3.1415
28.697 -3.2507
28.707 -3.3594
28.717 -3.4677
28.727 -3.5755
28.737 -3.6828
28.747 -3.7896
28.757 -3.8959
28.767 -4.0016
28.777 -4.1068
28.787 -4.2114
28.797 -4.3154
28.807 -4.4188
28.817 -4.5216
28.827 -4.6237
28.837 -4.7251
28.847 -4.8258
28.857 -4.9258
28.867 -5.0251
28.877 -5.1236
28.887 -5.2214
28.897 -5.3184
28.907 -5.4145
28.917 -5.5099
28.927 -5.6044
28.937 -5.6981
28.947 -5.7909
28.957 -5.8828
28.967 -5.9739
28.977 -6.064
28.987 -6.1531
28.997 -6.2414
29.007 -6.3286
29.017 -6.4149
29.027 -6.5002
29.037 -6.5845
29.047 -6.6677
29.057 -6.75
29.067 -6.8311
29.077 -6.9112
29.087 -6.9903
29.097 -7.0682
29.107 -7.145
29.117 -7.2207
29.127 -7.2953
29.137 -7.3687
29.147 -7.441
29.157 -7.5121
29.167 -7.582
29.177 -7.6507
29.187 -7.7182
29.197 -7.7845
29.207 -7.8496
29.217 -7.9134
29.227 -7.976
29.237 -8.0373
29.247 -8.0974
29.257 -8.1561
29.267 -8.2136
29.277 -8.2698
29.287 -8.3247
29.297 -8.3782
29.307 -8.4304
29.317 -8.4813
29.327 -8.5308
29.337 -8.579
29.347 -8.6258
29.357 -8.6713
29.367 -8.7154
29.377 -8.7581
29.387 -8.7994
29.397 -8.8393
29.407 -8.8778
29.417 -8.9149
29.427 -8.9506
29.437 -8.9848
29.447 -9.0177
29.457 -9.0491
29.467 -9.079
29.477 -9.1076
29.487 -9.1346
29.497 -9.1603
29.507 -9.1844
29.517 -9.2072
29.527 -9.2284
29.537 -9.2482
29.547 -9.2665
29.557 -9.2834
29.567 -9.2987
29.577 -9.3126
29.587 -9.3251
29.597 -9.336
29.607 -9.3455
29.617 -9.3535
29.627 -9.36
29.637 -9.365
29.647 -9.3685
29.657 -9.3705
29.667 -9.3711
29.677 -9.3702
29.687 -9.3678
29.697 -9.3639
29.707 -9.3585
29.717 -9.3516
29.727 -9.3433
29.737 -9.3335
29.747 -9.3222
29.757 -9.3094
29.767 -9.2952
29.777 -9.2794
29.787 -9.2623
29.797 -9.2436
29.807 -9.2235
29.817 -9.2019
29.827 -9.1789
29.837 -9.1545
29.847 -9.1285
29.857 -9.1012
29.867 -9.0724
29.877 -9.0422
29.887 -9.0105
29.897 -8.9775
29.907 -8.943
29.917 -8.9071
29.927 -8.8698
29.937 -8.8311
29.947 -8.791
29.957 -8.7495
29.967 -8.7067
29.977 -8.6625
29.987 -8.6169
29.997 -8.5699
30.007 -8.5217
30.017 -8.472
30.027 -8.4211
30.037 -8.3688
30.047 -8.3152
30.057 -8.2603
30.067 -8.2041
30.077 -8.1466
30.087 -8.0878
30.097 -8.0278
30.107 -7.9665
30.117 -7.904
30.127 -7.8402
30.137 -7.7752
30.147 -7.7089
30.157 -7.6415
30.167 -7.5729
30.177 -7.503
30.187 -7.432
30.197 -7.3599
30.207 -7.2866
30.217 -7.2121
30.227 -7.1365
30.237 -7.0599
30.247 -6.9821
30.257 -6.9032
30.267 -6.8232
30.277 -6.7422
30.287 -6.6601
30.297 -6.577
30.307 -6.4928
30.317 -6.4076
30.327 -6.3215
30.337 -6.2343
30.347 -6.1462
30.357 -6.0571
30.367 -5.9671
30.377 -5.8761
30.387 -5.7843
30.397 -5.6915
30.407 -5.5978
30.417 -5.5033
30.427 -5.4079
30.437 -5.3117
30.447 -5.2146
30.457 -5.1168
30.467 -5.0181
30.477 -4.9187
30.487 -4.8185
30.497 -4.7175
30.507 -4.6158
30.517 -4.5134
30.527 -4.4103
30.537 -4.3065
30.547 -4.202
30.557 -4.0969
30.567 -3.9912
30.577 -3.8848
30.587 -3.7778
30.597 -3.6703
30.607 -3.5621
30.617 -3.4534
30.627 -3.3442
30.637 -3.2345
30.647 -3.1242
30.657 -3.0135
30.667 -2.9023
30.677 -2.7906
30.687 -2.6786
30.697 -2.5661
30.707 -2.4532
30.717 -2.3399
30.727 -2.2262
30.737 -2.1122
30.747 -1.9979
30.757 -1.8833
30.767 -1.7683
30.777 -1.6531
30.787 -1.5377
30.797 -1.422
30.807 -1.306
30.817 -1.1899
30.827 -1.0736
30.837 -0.95706
30.847 -0.84041
30.857 -0.72363
30.867 -0.60672
30.877 -0.48972
30.887 -0.37264
30.897 -0.2555
30.907 -0.1383
30.917 -0.021085
30.919 -1.7693e-12
30.919 8.9617e-13
30.929 0.11733
30.939 0.23484
30.949 0.35251
30.959 0.47032
30.969 0.58824
30.979 0.70625
30.989 0.82432
30.999 0.94244
31.009 1.0606
31.019 1.1787
31.029 1.2968
31.039 1.4149
31.049 1.5328
31.059 1.6507
31.069 1.7685
31.079 1.8861
31.089 2.0036
31.099 2.1208
31.109 2.2379
31.119 2.3547
31.129 2.4713
31.139 2.5876
31.149 2.7036
31.159 2.8192
31.169 2.9346
31.179 3.0495
31.189 3.1641
31.199 3.2783
31.209 3.3921
31.219 3.5054
31.229 3.6182
31.239 3.7305
31.249 3.8424
31.259 3.9537
31.269 4.0644
31.279 4.1746
31.289 4.2842
31.299 4.3932
31.309 4.5015
31.319 4.6092
31.329 4.7162
31.339 4.8225
31.349 4.9282
31.359 5.0331
31.369 5.1372
31.379 5.2406
31.389 5.3432
31.399 5.445
31.409 5.5459
31.419 5.6461
31.429 5.7453
31.439 5.8437
31.449 5.9413
31.459 6.0379
31.469 6.1335
31.479 6.2283
31.489 6.3221
31.499 6.4149
31.509 6.5067
31.519 6.5975
31.529 6.6873
31.539 6.776
31.549 6.8637
31.559 6.9503
31.569 7.0359
31.579 7.1203
31.589 7.2037
31.599 7.2859
31.609 7.3669
31.619 7.4469
31.629 7.5256
31.639 7.6032
31.649 7.6795
31.659 7.7547
31.669 7.8286
31.679 7.9013
31.689 7.9728
31.699 8.043
31.709 8.1119
31.719 8.1796
31.729 8.246
31.739 8.311
31.749 8.3748
31.759 8.4372
31.769 8.4983
31.779 8.558
31.789 8.6164
31.799 8.6734
31.809 8.7291
31.819 8.7834
31.829 8.8363
31.839 8.8877
31.849 8.9378
31.859 8.9865
31.869 9.0337
31.879 9.0795
31.889 9.1238
31.899 9.1668
31.909 9.2082
31.919 9.2482
31.929 9.2868
31.939 9.3238
31.949 9.3594
31.959 9.3935
31.969 9.4261
31.979 9.4572
31.989 9.4868
31.999 9.5149
32.009 9.5415
32.019 9.5666
32.029 9.5902
32.039 9.6122
32.049 9.6328
32.059 9.6518
32.069 9.6692
32.079 9.6852
32.089 9.6996
32.099 9.7125
32.109 9.7238
32.119 9.7336
32.129 9.7418
32.139 9.7485
32.149 9.7537
32.159 9.7573
32.169 9.7594
32.179 9.7599
32.189 9.7589
32.199 9.7564
32.209 9.7523
32.219 9.7466
32.229 9.7395
32.239 9.7308
32.249 9.7205
32.259 9.7087
32.269 9.6954
32.279 9.6805
32.289 9.6642
32.299 9.6463
32.309 9.6268
32.319 9.6059
32.329 9.5834
32.339 9.5595
32.349 9.534
32.359 9.507
32.369 9.4786
32.379 9.4486
32.389 9.4171
32.399 9.3842
32.409 9.3498
32.419 9.3139
32.429 9.2766
32.439 9.2378
32.449 9.1975
32.459 9.1558
32.469 9.1127
32.479 9.0681
32.489 9.0221
32.499 8.9747
32.509 8.9259
32.519 8.8757
32.529 8.8241
32.539 8.7711
32.549 8.7167
32.559 8.661
32.569 8.6039
32.579 8.5454
32.589 8.4857
32.599 8.4246
32.609 8.3622
32.619 8.2984
32.629 8.2334
32.639 8.1671
32.649 8.0995
32.659 8.0307
32.669 7.9606
32.679 7.8892
32.689 7.8166
32.699 7.7428
32.709 7.6678
32.719 7.5916
32.729 7.5142
32.739 7.4357
32.749 7.356
32.759 7.2751
32.769 7.1931
32.779 7.11
32.789 7.0258
32.799 6.9405
32.809 6.8541
32.819 6.7666
32.829 6.6781
32.839 6.5886
32.849 6.498
32.859 6.4064
32.869 6.3139
32.879 6.2203
32.889 6.1258
32.899 6.0303
32.909 5.9339
32.919 5.8366
32.929 5.7384
32.939 5.6393
32.949 5.5393
32.959 5.4384
32.969 5.3368
32.979 5.2342
32.989 5.1309
32.999 5.0268
33.009 4.9219
33.019 4.8163
33.029 4.7099
33.039 4.6027
33.049 4.4949
33.059 4.3864
33.069 4.2772
33.079 4.1673
33.089 4.0568
33.099 3.9456
33.109 3.8339
33.119 3.7216
33.129 3.6086
33.139 3.4952
33.149 3.3812
33.159 3.2666
33.169 3.1516
33.179 3.0361
33.189 2.9201
33.199 2.8037
33.209 2.6868
33.219 2.5695
33.229 2.4519
33.239 2.3338
33.249 2.2154
33.259 2.0966
33.269 1.9776
33.279 1.8582
33.289 1.7385
33.299 1.6186
33.309 1.4984
33.319 1.378
33.329 1.2573
33.339 1.1365
33.349 1.0155
33.359 0.89435
33.369 0.77305
33.379 0.65164
33.389 0.53012
33.399 0.40851
33.409 0.28684
33.419 0.16513
33.429 0.043382
33.432 5.197e-12
33.432 -3.4017e-13
33.442 -0.12185
33.452 -0.24388
33.462 -0.36607
33.472 -0.48838
33.482 -0.6108
33.492 -0.7333
33.502 -0.85586
33.512 -0.97845
33.522 -1.1011
33.532 -1.2236
33.542 -1.3462
33.552 -1.4687
33.562 -1.5911
33.572 -1.7134
33.582 -1.8355
33.592 -1.9575
33.602 -2.0794
33.612 -2.201
33.622 -2.3224
33.632 -2.4435
33.642 -2.5644
33.652 -2.685
33.662 -2.8052
33.672 -2.9252
33.682 -3.0447
33.692 -3.1639
33.702 -3.2827
33.712 -3.401
33.722 -3.5189
33.732 -3.6364
33.742 -3.7533
33.752 -3.8697
33.762 -3.9856
33.772 -4.1009
33.782 -4.2157
33.792 -4.3298
33.802 -4.4433
33.812 -4.5562
33.822 -4.6685
33.832 -4.78
33.842 -4.8909
33.852 -5.001
33.862 -5.1104
33.872 -5.219
33.882 -5.3269
33.892 -5.4339
33.902 -5.5402
33.912 -5.6456
33.922 -5.7501
33.932 -5.8538
33.942 -5.9566
33.952 -6.0585
33.962 -6.1594
33.972 -6.2595
33.982 -6.3585
33.992 -6.4566
34.002 -6.5536
34.012 -6.6497
34.022 -6.7447
34.032 -6.8387
34.042 -6.9317
34.052 -7.0235
34.062 -7.1143
34.072 -7.2039
34.082 -7.2924
34.092 -7.3798
34.102 -7.4661
34.112 -7.5511
34.122 -7.635
34.132 -7.7177
34.142 -7.7991
34.152 -7.8794
34.162 -7.9584
34.172 -8.0362
34.182 -8.1126
34.192 -8.1879
34.202 -8.2618
34.212 -8.3344
34.222 -8.4057
34.232 -8.4757
34.242 -8.5443
34.252 -8.6116
34.262 -8.6775
34.272 -8.7421
34.282 -8.8053
34.292 -8.8671
34.302 -8.9274
34.312 -8.9864
34.322 -9.044
34.332 -9.1001
34.342 -9.1547
34.352 -9.208
34.362 -9.2597
34.372 -9.31
34.382 -9.3589
34.392 -9.4062
34.402 -9.4521
34.412 -9.4964
34.422 -9.5393
34.432 -9.5806
34.442 -9.6204
34.452 -9.6587
34.462 -9.6955
34.472 -9.7307
34.482 -9.7644
34.492 -9.7965
34.502 -9.8271
34.512 -9.8562
34.522 -9.8836
34.532 -9.9096
34.542 -9.9339
34.552 -9.9567
34.562 -9.9779
34.572 -9.9975
34.582 -10.015
34.592 -10.032
34.602 -10.047
34.612 -10.06
34.622 -10.072
34.632 -10.082
34.642 -10.09
34.652 -10.097
34.662 -10.103
34.672 -10.106
34.682 -10.108
34.692 -10.109
34.702 -10.108
34.712 -10.105
34.722 -10.101
34.732 -10.095
34.742 -10.087
34.752 -10.078
34.762 -10.068
34.772 -10.056
34.782 -10.042
34.792 -10.026
34.802 -10.009
34.812 -9.9908
34.822 -9.9707
34.832 -9.949
34.842 -9.9258
34.852 -9.9009
34.862 -9.8746
34.872 -9.8466
34.882 -9.8172
34.892 -9.7862
34.902 -9.7536
34.912 -9.7195
34.922 -9.6839
34.932 -9.6468
34.942 -9.6081
34.952 -9.568
34.962 -9.5263
34.972 -9.4832
34.982 -9.4385
34.992 -9.3924
35.002 -9.3448
35.012 -9.2958
35.022 -9.2453
35.032 -9.1933
35.042 -9.1399
35.052 -9.0851
35.062 -9.0289
35.072 -8.9712
35.082 -8.9122
35.092 -8.8518
35.102 -8.7899
35.112 -8.7267
35.122 -8.6622
35.132 -8.5963
35.142 -8.529
35.152 -8.4605
35.162 -8.3906
35.172 -8.3194
35.182 -8.2469
35.192 -8.1731
35.202 -8.098
35.212 -8.0217
35.222 -7.9442
35.232 -7.8654
35.242 -7.7853
35.252 -7.7041
35.262 -7.6217
35.272 -7.5381
35.282 -7.4533
35.292 -7.3674
35.302 -7.2803
35.312 -7.1921
35.322 -7.1028
35.332 -7.0124
35.342 -6.9209
35.352 -6.8283
35.362 -6.7346
35.372 -6.64
35.382 -6.5443
35.392 -6.4476
35.402 -6.3498
35.412 -6.2511
35.422 -6.1515
35.432 -6.0509
35.442 -5.9493
35.452 -5.8469
35.462 -5.7435
35.472 -5.6393
35.482 -5.5342
35.492 -5.4282
35.502 -5.3214
35.512 -5.2138
35.522 -5.1053
35.532 -4.9961
35.542 -4.8861
35.552 -4.7754
35.562 -4.664
35.572 -4.5518
35.582 -4.4389
35.592 -4.3253
35.602 -4.2111
35.612 -4.0962
35.622 -3.9807
35.632 -3.8646
35.642 -3.7479
35.652 -3.6306
35.662 -3.5128
35.672 -3.3944
35.682 -3.2756
35.692 -3.1562
35.702 -3.0363
35.712 -2.916
35.722 -2.7952
35.732 -2.674
35.742 -2.5524
35.752 -2.4303
35.762 -2.308
35.772 -2.1852
35.782 -2.0622
35.792 -1.9388
35.802 -1.8151
35.812 -1.6912
35.822 -1.567
35.832 -1.4425
35.842 -1.3179
35.852 -1.193
35.862 -1.068
35.872 -0.94277
35.882 -0.81743
35.892 -0.69195
35.902 -0.56638
35.912 -0.44072
35.922 -0.31499
35.932 -0.18921
35.942 -0.06341
35.947 -2.2782e-13
35.947 5.4934e-12
35.957 0.12591
35.967 0.25199
35.977 0.37823
35.987 0.50458
35.997 0.63104
36.007 0.75757
36.017 0.88416
36.027 1.0108
36.037 1.1374
36.047 1.264
36.057 1.3905
36.067 1.517
36.077 1.6433
36.087 1.7696
36.097 1.8957
36.107 2.0216
36.117 2.1474
36.127 2.2729
36.137 2.3982
36.147 2.5232
36.157 2.6479
36.167 2.7724
36.177 2.8965
36.187 3.0202
36.197 3.1436
36.207 3.2665
36.217 3.389
36.227 3.5111
36.237 3.6327
36.247 3.7539
36.257 3.8745
36.267 3.9945
36.277 4.1141
36.287 4.233
36.297 4.3513
36.307 4.469
36.317 4.5861
36.327 4.7025
36.337 4.8182
36.347 4.9333
36.357 5.0476
36.367 5.1611
36.377 5.2739
36.387 5.3859
36.397 5.497
36.407 5.6074
36.417 5.7169
36.427 5.8256
36.437 5.9333
36.447 6.0402
36.457 6.1461
36.467 6.2511
36.477 6.3552
36.487 6.4582
36.497 6.5603
36.507 6.6614
36.517 6.7614
36.527 6.8604
36.537 6.9583
36.547 7.0552
36.557 7.1509
36.567 7.2455
36.577 7.339
36.587 7.4314
36.597 7.5226
36.607 7.6126
36.617 7.7014
36.627 7.7891
36.637 7.8755
36.647 7.9606
36.657 8.0446
36.667 8.1272
36.677 8.2086
36.687 8.2887
36.697 8.3674
36.707 8.4449
36.717 8.521
36.727 8.5958
36.737 8.6693
36.747 8.7413
36.757 8.812
36.767 8.8813
36.777 8.9492
36.787 9.0156
36.797 9.0807
36.807 9.1443
36.817 9.2065
36.827 9.2672
36.837 9.3264
36.847 9.3842
36.857 9.4405
36.867 9.4953
36.877 9.5485
36.887 9.6003
36.897 9.6506
36.907 9.6993
36.917 9.7465
36.927 9.7921
36.937 9.8362
36.947 9.8788
36.957 9.9198
36.967 9.9592
36.977 9.997
36.987 10.033
36.997 10.068
37.007 10.101
37.017 10.132
37.027 10.162
37.037 10.191
37.047 10.217
37.057 10.242
37.067 10.266
37.077 10.287
37.087 10.308
37.097 10.326
37.107 10.343
37.117 10.358
37.127 10.372
37.137 10.384
37.147 10.394
37.157 10.403
37.167 10.41
37.177 10.415
37.187 10.419
37.197 10.421
37.207 10.422
37.217 10.421
37.227 10.418
37.237 10.413
37.247 10.407
37.257 10.4
37.267 10.39
37.277 10.379
37.287 10.367
37.297 10.352
37.307 10.337
37.317 10.319
37.327 10.3
37.337 10.279
37.347 10.257
37.357 10.233
37.367 10.207
37.377 10.18
37.387 10.151
37.397 10.121
37.407 10.089
37.417 10.055
37.427 10.02
37.437 9.9836
37.447 9.9454
37.457 9.9056
37.467 9.8642
37.477 9.8213
37.487 9.7768
37.497 9.7309
37.507 9.6834
37.517 9.6344
37.527 9.5838
37.537 9.5318
37.547 9.4783
37.557 9.4233
37.567 9.3669
37.577 9.309
37.587 9.2496
37.597 9.1888
37.607 9.1266
37.617 9.0629
37.627 8.9978
37.637 8.9314
37.647 8.8635
37.657 8.7943
37.667 8.7236
37.677 8.6517
37.687 8.5784
37.697 8.5037
37.707 8.4278
37.717 8.3505
37.727 8.2719
37.737 8.1921
37.747 8.1109
37.757 8.0286
37.767 7.9449
37.777 7.8601
37.787 7.774
37.797 7.6867
37.807 7.5983
37.817 7.5086
37.827 7.4178
37.837 7.3259
37.847 7.2328
37.857 7.1386
37.867 7.0433
37.877 6.9469
37.887 6.8495
37.897 6.751
37.907 6.6514
37.917 6.5508
37.927 6.4493
37.937 6.3467
37.947 6.2431
37.957 6.1386
37.967 6.0331
37.977 5.9268
37.987 5.8195
37.997 5.7113
38.007 5.6022
38.017 5.4923
38.027 5.3815
38.037 5.2699
38.047 5.1575
38.057 5.0443
38.067 4.9303
38.077 4.8156
38.087 4.7002
38.097 4.584
38.107 4.4671
38.117 4.3496
38.127 4.2313
38.137 4.1125
38.147 3.993
38.157 3.8729
38.167 3.7522
38.177 3.6309
38.187 3.5091
38.197 3.3868
38.207 3.2639
38.217 3.1405
38.227 3.0167
38.237 2.8924
38.247 2.7677
38.257 2.6425
38.267 2.517
38.277 2.391
38.287 2.2648
38.297 2.1381
38.307 2.0112
38.317 1.8839
38.327 1.7564
38.337 1.6285
38.347 1.5005
38.357 1.3722
38.367 1.2437
38.377 1.1151
38.387 0.98623
38.397 0.85725
38.407 0.72814
38.417 0.59893
38.427 0.46962
38.437 0.34025
38.447 0.21084
38.457 0.081392
38.464 3.1131e-13
38.464 -5.5749e-12
38.474 -0.12955
38.484 -0.25927
38.494 -0.38913
38.504 -0.51912
38.514 -0.6492
38.524 -0.77935
38.534 -0.90954
38.544 -1.0397
38.554 -1.17
38.564 -1.3001
38.574 -1.4302
38.584 -1.5603
38.594 -1.6902
38.604 -1.82
38.614 -1.9496
38.624 -2.0791
38.634 -2.2084
38.644 -2.3374
38.654 -2.4662
38.664 -2.5947
38.674 -2.7229
38.684 -2.8507
38.694 -2.9783
38.704 -3.1054
38.714 -3.2322
38.724 -3.3585
38.734 -3.4844
38.744 -3.6099
38.754 -3.7348
38.764 -3.8593
38.774 -3.9832
38.784 -4.1065
38.794 -4.2293
38.804 -4.3515
38.814 -4.473
38.824 -4.5939
38.834 -4.7142
38.844 -4.8338
38.854 -4.9526
38.864 -5.0707
38.874 -5.1881
38.884 -5.3047
38.894 -5.4205
38.904 -5.5355
38.914 -5.6497
38.924 -5.763
38.934 -5.8755
38.944 -5.987
38.954 -6.0977
38.964 -6.2074
38.974 -6.3161
38.984 -6.4239
38.994 -6.5308
39.004 -6.6366
39.014 -6.7413
39.024 -6.8451
39.034 -6.9478
39.044 -7.0494
39.054 -7.1499
39.064 -7.2493
39.074 -7.3476
39.084 -7.4447
39.094 -7.5407
39.104 -7.6355
39.114 -7.729
39.124 -7.8214
39.134 -7.9126
39.144 -8.0025
39.154 -8.0912
39.164 -8.1786
39.174 -8.2647
39.184 -8.3495
39.194 -8.433
39.204 -8.5152
39.214 -8.596
39.224 -8.6755
39.234 -8.7536
39.244 -8.8303
39.254 -8.9057
39.264 -8.9796
39.274 -9.0521
39.284 -9.1232
39.294 -9.1928
39.304 -9.261
39.314 -9.3277
39.324 -9.393
39.334 -9.4568
39.344 -9.519
39.354 -9.5798
39.364 -9.639
39.374 -9.6968
39.384 -9.753
39.394 -9.8076
39.404 -9.8607
39.414 -9.9122
39.424 -9.9622
39.434 -10.011
39.444 -10.057
39.454 -10.103
39.464 -10.146
39.474 -10.188
39.484 -10.229
39.494 -10.267
39.504 -10.305
39.514 -10.34
39.524 -10.374
39.534 -10.406
39.544 -10.437
39.554 -10.466
39.564 -10.493
39.574 -10.519
39.584 -10.543
39.594 -10.565
39.604 -10.586
39.614 -10.605
39.624 -10.622
39.634 -10.638
39.644 -10.652
39.654 -10.664
39.664 -10.675
39.674 -10.683
39.684 -10.691
39.694 -10.696
39.704 -10.7
39.714 -10.702
39.724 -10.703
39.734 -10.701
39.744 -10.699
39.754 -10.694
39.764 -10.688
39.774 -10.68
39.784 -10.67
39.794 -10.659
39.804 -10.646
39.814 -10.631
39.824 -10.615
39.834 -10.597
39.844 -10.577
39.854 -10.556
39.864 -10.533
39.874 -10.508
39.884 -10.482
39.894 -10.454
39.904 -10.425
39.914 -10.393
39.924 -10.361
39.934 -10.326
39.944 -10.29
39.954 -10.252
39.964 -10.213
39.974 -10.172
39.984 -10.13
39.994 -10.086
40.004 -10.04
40.014 -9.9931
40.024 -9.9444
40.034 -9.8941
40.044 -9.8422
40.054 -9.7889
40.064 -9.734
40.074 -9.6776
40.084 -9.6196
40.094 -9.5602
40.104 -9.4993
40.114 -9.4369
40.124 -9.3731
40.134 -9.3078
40.144 -9.241
40.154 -9.1728
40.164 -9.1032
40.174 -9.0322
40.184 -8.9597
40.194 -8.8859
40.204 -8.8107
40.214 -8.7341
40.224 -8.6562
40.234 -8.577
40.244 -8.4964
40.254 -8.4145
40.264 -8.3312
40.274 -8.2467
40.284 -8.161
40.294 -8.0739
40.304 -7.9857
40.314 -7.8961
40.324 -7.8054
40.334 -7.7135
40.344 -7.6203
40.354 -7.526
40.364 -7.4306
40.374 -7.334
40.384 -7.2362
40.394 -7.1374
40.404 -7.0374
40.414 -6.9364
40.424 -6.8343
40.434 -6.7311
40.444 -6.627
40.454 -6.5218
40.464 -6.4156
40.474 -6.3084
40.484 -6.2002
40.494 -6.0911
40.504 -5.9811
40.514 -5.8701
40.524 -5.7583
40.534 -5.6456
40.544 -5.532
40.554 -5.4175
40.564 -5.3023
40.574 -5.1862
40.584 -5.0693
40.594 -4.9517
40.604 -4.8333
40.614 -4.7142
40.624 -4.5943
40.634 -4.4738
40.644 -4.3526
40.654 -4.2307
40.664 -4.1081
40.674 -3.985
40.684 -3.8612
40.694 -3.7369
40.704 -3.612
40.714 -3.4865
40.724 -3.3606
40.734 -3.2341
40.744 -3.1071
40.754 -2.9796
40.764 -2.8517
40.774 -2.7234
40.784 -2.5947
40.794 -2.4656
40.804 -2.3361
40.814 -2.2062
40.824 -2.0761
40.834 -1.9456
40.844 -1.8148
40.854 -1.6838
40.864 -1.5525
40.874 -1.421
40.884 -1.2892
40.894 -1.1573
40.904 -1.0252
40.914 -0.89298
40.924 -0.76061
40.934 -0.62813
40.944 -0.49556
40.954 -0.36293
40.964 -0.23024
40.974 -0.097532
40.981 -4.6527e-12
40.981 1.3824e-12
40.991 0.13281
41.001 0.26579
41.011 0.39892
41.021 0.53215
41.031 0.66548
41.041 0.79887
41.051 0.9323
41.061 1.0657
41.071 1.1992
41.081 1.3326
41.091 1.4659
41.101 1.5991
41.111 1.7322
41.121 1.8652
41.131 1.998
41.141 2.1307
41.151 2.2631
41.161 2.3952
41.171 2.5272
41.181 2.6588
41.191 2.7901
41.201 2.9211
41.211 3.0517
41.221 3.1819
41.231 3.3117
41.241 3.4411
41.251 3.57
41.261 3.6984
41.271 3.8264
41.281 3.9538
41.291 4.0807
41.301 4.207
41.311 4.3327
41.321 4.4577
41.331 4.5822
41.341 4.706
41.351 4.8291
41.361 4.9514
41.371 5.0731
41.381 5.194
41.391 5.3142
41.401 5.4335
41.411 5.552
41.421 5.6697
41.431 5.7866
41.441 5.9026
41.451 6.0176
41.461 6.1318
41.471 6.245
41.481 6.3573
41.491 6.4686
41.501 6.5789
41.511 6.6882
41.521 6.7965
41.531 6.9037
41.541 7.0099
41.551 7.1149
41.561 7.2189
41.571 7.3217
41.581 7.4234
41.591 7.524
41.601 7.6233
41.611 7.7215
41.621 7.8185
41.631 7.9142
41.641 8.0087
41.651 8.102
41.661 8.194
41.671 8.2847
41.681 8.3741
41.691 8.4621
41.701 8.5489
41.711 8.6343
41.721 8.7183
41.731 8.801
41.741 8.8823
41.751 8.9622
41.761 9.0406
41.771 9.1177
41.781 9.1933
41.791 9.2675
41.801 9.3401
41.811 9.4114
41.821 9.4811
41.831 9.5493
41.841 9.616
41.851 9.6812
41.861 9.7449
41.871 9.807
41.881 9.8676
41.891 9.9266
41.901 9.9841
41.911 10.04
41.921 10.094
41.931 10.147
41.941 10.198
41.951 10.247
41.961 10.295
41.971 10.342
41.981 10.386
41.991 10.429
42.001 10.47
42.011 10.51
42.021 10.548
42.031 10.584
42.041 10.619
42.051 10.652
42.061 10.683
42.071 10.713
42.081 10.741
42.091 10.767
42.101 10.791
42.111 10.814
42.121 10.835
42.131 10.855
42.141 10.872
42.151 10.888
42.161 10.903
42.171 10.915
42.181 10.926
42.191 10.935
42.201 10.942
42.211 10.948
42.221 10.952
42.231 10.954
42.241 10.954
42.251 10.953
42.261 10.95
42.271 10.946
42.281 10.939
42.291 10.931
42.301 10.921
42.311 10.91
42.321 10.896
42.331 10.881
42.341 10.865
42.351 10.846
42.361 10.826
42.371 10.804
42.381 10.781
42.391 10.755
42.401 10.729
42.411 10.7
42.421 10.67
42.431 10.638
42.441 10.604
42.451 10.569
42.461 10.532
42.471 10.494
42.481 10.453
42.491 10.412
42.501 10.368
42.511 10.323
42.521 10.277
42.531 10.228
42.541 10.178
42.551 10.127
42.561 10.074
42.571 10.019
42.581 9.9633
42.591 9.9056
42.601 9.8463
42.611 9.7856
42.621 9.7233
42.631 9.6595
42.641 9.5942
42.651 9.5274
42.661 9.4591
42.671 9.3894
42.681 9.3182
42.691 9.2456
42.701 9.1715
42.711 9.096
42.721 9.0191
42.731 8.9408
42.741 8.8611
42.751 8.7801
42.761 8.6977
42.771 8.6139
42.781 8.5288
42.791 8.4424
42.801 8.3547
42.811 8.2657
42.821 8.1755
42.831 8.084
42.841 7.9912
42.851 7.8972
42.861 7.802
42.871 7.7056
42.881 7.6079
42.891 7.5092
42.901 7.4093
42.911 7.3082
42.921 7.206
42.931 7.1027
42.941 6.9983
42.951 6.8929
42.961 6.7864
42.971 6.6788
42.981 6.5702
42.991 6.4607
43.001 6.3501
43.011 6.2386
43.021 6.1261
43.031 6.0126
43.041 5.8983
43.051 5.7831
43.061 5.6669
43.071 5.55
43.081 5.4321
43.091 5.3135
43.101 5.194
43.111 5.0737
43.121 4.9527
43.131 4.8309
43.141 4.7084
43.151 4.5852
43.161 4.4613
43.171 4.3367
43.181 4.2114
43.191 4.0855
43.201 3.959
43.211 3.8319
43.221 3.7043
43.231 3.576
43.241 3.4472
43.251 3.3179
43.261 3.1882
43.271 3.0579
43.281 2.9272
43.291 2.796
43.301 2.6644
43.311 2.5324
43.321 2.4001
43.331 2.2673
43.341 2.1343
43.351 2.0009
43.361 1.8673
43.371 1.7333
43.381 1.5991
43.391 1.4647
43.401 1.33
43.411 1.1952
43.421 1.0602
43.431 0.92503
43.441 0.78974
43.451 0.65433
43.461 0.51884
43.471 0.38327
43.481 0.24766
43.491 0.11202
43.499 2.9219e-12
43.499 -3.2472e-12
43.509 -0.13574
43.519 -0.27165
43.529 -0.40769
43.539 -0.54384
43.549 -0.68008
43.559 -0.81638
43.569 -0.95272
43.579 -1.0891
43.589 -1.2254
43.599 -1.3616
43.609 -1.4979
43.619 -1.634
43.629 -1.7699
43.639 -1.9058
43.649 -2.0414
43.659 -2.1769
43.669 -2.3121
43.679 -2.4471
43.689 -2.5818
43.699 -2.7163
43.709 -2.8504
43.719 -2.9841
43.729 -3.1175
43.739 -3.2504
43.749 -3.383
43.759 -3.5151
43.769 -3.6467
43.779 -3.7779
43.789 -3.9085
43.799 -4.0386
43.809 -4.1681
43.819 -4.297
43.829 -4.4254
43.839 -4.553
43.849 -4.6801
43.859 -4.8064
43.869 -4.9321
43.879 -5.057
43.889 -5.1812
43.899 -5.3046
43.909 -5.4272
43.919 -5.549
43.929 -5.67
43.939 -5.7901
43.949 -5.9094
43.959 -6.0277
43.969 -6.1452
43.979 -6.2617
43.989 -6.3772
43.999 -6.4918
44.009 -6.6054
44.019 -6.7179
44.029 -6.8294
44.039 -6.9399
44.049 -7.0493
44.059 -7.1576
44.069 -7.2648
44.079 -7.3709
44.089 -7.4758
44.099 -7.5796
44.109 -7.6821
44.119 -7.7835
44.129 -7.8837
44.139 -7.9826
44.149 -8.0803
44.159 -8.1767
44.169 -8.2718
44.179 -8.3657
44.189 -8.4582
44.199 -8.5494
44.209 -8.6392
44.219 -8.7277
44.229 -8.8148
44.239 -8.9005
44.249 -8.9848
44.259 -9.0678
44.269 -9.1492
44.279 -9.2293
44.289 -9.3078
44.299 -9.385
44.309 -9.4606
44.319 -9.5347
44.329 -9.6073
44.339 -9.6785
44.349 -9.748
44.359 -9.8161
44.369 -9.8826
44.379 -9.9475
44.389 -10.011
44.399 -10.073
44.409 -10.133
44.419 -10.191
44.429 -10.248
44.439 -10.304
44.449 -10.357
44.459 -10.409
44.469 -10.46
44.479 -10.509
44.489 -10.556
44.499 -10.601
44.509 -10.645
44.519 -10.687
44.529 -10.728
44.539 -10.766
44.549 -10.803
44.559 -10.839
44.569 -10.872
44.579 -10.904
44.589 -10.934
44.599 -10.963
44.609 -10.989
44.619 -11.014
44.629 -11.038
44.639 -11.059
44.649 -11.079
44.659 -11.097
44.669 -11.113
44.679 -11.128
44.689 -11.14
44.699 -11.151
44.709 -11.161
44.719 -11.168
44.729 -11.174
44.739 -11.178
44.749 -11.18
44.759 -11.18
44.769 -11.179
44.779 -11.176
44.789 -11.171
44.799 -11.165
44.809 -11.156
44.819 -11.146
44.829 -11.134
44.839 -11.121
44.849 -11.105
44.859 -11.088
44.869 -11.07
44.879 -11.049
44.889 -11.027
44.899 -11.003
44.909 -10.977
44.919 -10.95
44.929 -10.92
44.939 -10.89
44.949 -10.857
44.959 -10.823
44.969 -10.787
44.979 -10.749
44.989 -10.71
44.999 -10.669
45.009 -10.626
45.019 -10.582
45.029 -10.536
45.039 -10.488
45.049 -10.439
45.059 -10.388
45.069 -10.336
45.079 -10.282
45.089 -10.226
45.099 -10.169
45.109 -10.11
45.119 -10.05
45.129 -9.9877
45.139 -9.9241
45.149 -9.8591
45.159 -9.7925
45.169 -9.7243
45.179 -9.6547
45.189 -9.5836
45.199 -9.511
45.209 -9.4369
45.219 -9.3614
45.229 -9.2844
45.239 -9.206
45.249 -9.1261
45.259 -9.0449
45.269 -8.9622
45.279 -8.8782
45.289 -8.7928
45.299 -8.706
45.309 -8.6179
45.319 -8.5285
45.329 -8.4378
45.339 -8.3457
45.349 -8.2524
45.359 -8.1578
45.369 -8.0619
45.379 -7.9649
45.389 -7.8665
45.399 -7.767
45.409 -7.6663
45.419 -7.5644
45.429 -7.4614
45.439 -7.3572
45.449 -7.2519
45.459 -7.1454
45.469 -7.0379
45.479 -6.9293
45.489 -6.8197
45.499 -6.709
45.509 -6.5972
45.519 -6.4845
45.529 -6.3708
45.539 -6.2561
45.549 -6.1404
45.559 -6.0239
45.569 -5.9064
45.579 -5.788
45.589 -5.6687
45.599 -5.5486
45.609 -5.4276
45.619 -5.3058
45.629 -5.1832
45.639 -5.0598
45.649 -4.9356
45.659 -4.8107
45.669 -4.6851
45.679 -4.5588
45.689 -4.4318
45.699 -4.3041
45.709 -4.1757
45.719 -4.0468
45.729 -3.9172
45.739 -3.787
45.749 -3.6563
45.759 -3.525
45.769 -3.3932
45.779 -3.2609
45.789 -3.1281
45.799 -2.9948
45.809 -2.8611
45.819 -2.7269
45.829 -2.5924
45.839 -2.4574
45.849 -2.3221
45.859 -2.1865
45.869 -2.0506
45.879 -1.9143
45.889 -1.7777
45.899 -1.6409
45.909 -1.5039
45.919 -1.3667
45.929 -1.2292
45.939 -1.0916
45.949 -0.95378
45.959 -0.81587
45.969 -0.67784
45.979 -0.53972
45.989 -0.40152
45.999 -0.26328
46.009 -0.12501
46.018 -2.4392e-12
46.018 3.8487e-12
46.028 0.13837
46.038 0.27689
46.048 0.41556
46.058 0.55433
46.068 0.69318
46.078 0.83209
46.088 0.97102
46.098 1.11
46.108 1.2489
46.118 1.3877
46.128 1.5265
46.138 1.6652
46.148 1.8037
46.158 1.9421
46.168 2.0804
46.178 2.2184
46.188 2.3561
46.198 2.4937
46.208 2.6309
46.218 2.7678
46.228 2.9044
46.238 3.0406
46.248 3.1765
46.258 3.3119
46.268 3.4469
46.278 3.5815
46.288 3.7155
46.298 3.8491
46.308 3.9821
46.318 4.1146
46.328 4.2465
46.338 4.3778
46.348 4.5085
46.358 4.6385
46.368 4.7678
46.378 4.8965
46.388 5.0244
46.398 5.1516
46.408 5.2781
46.418 5.4037
46.428 5.5286
46.438 5.6526
46.448 5.7758
46.458 5.8981
46.468 6.0195
46.478 6.14
46.488 6.2595
46.498 6.3781
46.508 6.4957
46.518 6.6124
46.528 6.728
46.538 6.8426
46.548 6.9561
46.558 7.0685
46.568 7.1799
46.578 7.2901
46.588 7.3992
46.598 7.5072
46.608 7.614
46.618 7.7196
46.628 7.824
46.638 7.9272
46.648 8.0291
46.658 8.1298
46.668 8.2292
46.678 8.3273
46.688 8.4241
46.698 8.5196
46.708 8.6138
46.718 8.7066
46.728 8.798
46.738 8.888
46.748 8.9767
46.758 9.0639
46.768 9.1497
46.778 9.2341
46.788 9.317
46.798 9.3984
46.808 9.4784
46.818 9.5568
46.828 9.6338
46.838 9.7092
46.848 9.7831
46.858 9.8554
46.868 9.9262
46.878 9.9955
46.888 10.063
46.898 10.129
46.908 10.194
46.918 10.256
46.928 10.318
46.938 10.377
46.948 10.435
46.958 10.492
46.968 10.546
46.978 10.599
46.988 10.65
46.998 10.7
47.008 10.748
47.018 10.794
47.028 10.839
47.038 10.882
47.048 10.923
47.058 10.962
47.068 11
47.078 11.036
47.088 11.07
47.098 11.102
47.108 11.133
47.118 11.162
47.128 11.189
47.138 11.214
47.148 11.238
47.158 11.26
47.168 11.28
47.178 11.298
47.188 11.315
47.198 11.329
47.208 11.342
47.218 11.353
47.228 11.363
47.238 11.37
47.248 11.376
47.258 11.38
47.268 11.382
47.278 11.383
47.288 11.382
47.298 11.378
47.308 11.373
47.318 11.367
47.328 11.358
47.338 11.348
47.348 11.336
47.358 11.322
47.368 11.306
47.378 11.289
47.388 11.27
47.398 11.249
47.408 11.226
47.418 11.202
47.428 11.176
47.438 11.148
47.448 11.118
47.458 11.087
47.468 11.054
47.478 11.019
47.488 10.982
47.498 10.944
47.508 10.904
47.518 10.862
47.528 10.819
47.538 10.774
47.548 10.727
47.558 10.678
47.568 10.628
47.578 10.577
47.588 10.523
47.598 10.468
47.608 10.412
47.618 10.353
47.628 10.293
47.638 10.232
47.648 10.169
47.658 10.104
47.668 10.038
47.678 9.9703
47.688 9.901
47.698 9.8301
47.708 9.7578
47.718 9.6839
47.728 9.6085
47.738 9.5317
47.748 9.4534
47.758 9.3736
47.768 9.2923
47.778 9.2097
47.788 9.1256
47.798 9.0401
47.808 8.9532
47.818 8.865
47.828 8.7753
47.838 8.6843
47.848 8.592
47.858 8.4984
47.868 8.4034
47.878 8.3072
47.888 8.2097
47.898 8.1109
47.908 8.0109
47.918 7.9097
47.928 7.8072
47.938 7.7036
47.948 7.5987
47.958 7.4928
47.968 7.3856
47.978 7.2774
47.988 7.168
47.998 7.0575
48.008 6.946
48.018 6.8334
48.028 6.7197
48.038 6.605
48.048 6.4894
48.058 6.3727
48.068 6.2551
48.078 6.1365
48.088 6.017
48.098 5.8965
48.108 5.7752
48.118 5.653
48.128 5.53
48.138 5.4061
48.148 5.2813
48.158 5.1558
48.168 5.0296
48.178 4.9025
48.188 4.7747
48.198 4.6462
48.208 4.517
48.218 4.3871
48.228 4.2566
48.238 4.1254
48.248 3.9936
48.258 3.8612
48.268 3.7283
48.278 3.5947
48.288 3.4607
48.298 3.3261
48.308 3.191
48.318 3.0554
48.328 2.9194
48.338 2.783
48.348 2.6461
48.358 2.5089
48.368 2.3713
48.378 2.2333
48.388 2.0951
48.398 1.9565
48.408 1.8176
48.418 1.6785
48.428 1.5391
48.438 1.3995
48.448 1.2597
48.458 1.1197
48.468 0.97957
48.478 0.8393
48.488 0.69892
48.498 0.55844
48.508 0.4179
48.518 0.2773
48.528 0.13667
48.538 4.3645e-12
48.538 -2.031e-12
48.548 -0.14072
48.558 -0.2816
48.568 -0.42261
48.578 -0.56373
48.588 -0.70492
48.598 -0.84617
48.608 -0.98744
48.618 -1.1287
48.628 -1.2699
48.638 -1.4111
48.648 -1.5522
48.658 -1.6932
48.668 -1.8341
48.678 -1.9748
48.688 -2.1153
48.698 -2.2555
48.708 -2.3956
48.718 -2.5354
48.728 -2.6749
48.738 -2.814
48.748 -2.9529
48.758 -3.0913
48.768 -3.2294
48.778 -3.3671
48.788 -3.5043
48.798 -3.641
48.808 -3.7773
48.818 -3.913
48.828 -4.0482
48.838 -4.1828
48.848 -4.3168
48.858 -4.4502
48.868 -4.583
48.878 -4.7151
48.888 -4.8466
48.898 -4.9773
48.908 -5.1073
48.918 -5.2365
48.928 -5.365
48.938 -5.4926
48.948 -5.6195
48.958 -5.7455
48.968 -5.8706
48.978 -5.9949
48.988 -6.1182
48.998 -6.2406
49.008 -6.3621
49.018 -6.4825
49.028 -6.602
49.038 -6.7205
49.048 -6.8379
49.058 -6.9543
49.068 -7.0696
49.078 -7.1839
49.088 -7.297
49.098 -7.4089
49.108 -7.5198
49.118 -7.6294
49.128 -7.7379
49.138 -7.8451
49.148 -7.9512
49.158 -8.056
49.168 -8.1595
49.178 -8.2618
49.188 -8.3627
49.198 -8.4624
49.208 -8.5607
49.218 -8.6577
49.228 -8.7533
49.238 -8.8475
49.248 -8.9404
49.258 -9.0318
49.268 -9.1218
49.278 -9.2104
49.288 -9.2975
49.298 -9.3832
49.308 -9.4674
49.318 -9.5501
49.328 -9.6313
49.338 -9.7109
49.348 -9.7891
49.358 -9.8656
49.368 -9.9407
49.378 -10.014
49.388 -10.086
49.398 -10.156
49.408 -10.225
49.418 -10.292
49.428 -10.357
49.438 -10.421
49.448 -10.483
49.458 -10.544
49.468 -10.603
49.478 -10.66
49.488 -10.715
49.498 -10.769
49.508 -10.821
49.518 -10.872
49.528 -10.92
49.538 -10.967
49.548 -11.012
49.558 -11.056
49.568 -11.098
49.578 -11.138
49.588 -11.176
49.598 -11.212
49.608 -11.247
49.618 -11.28
49.628 -11.311
49.638 -11.34
49.648 -11.368
49.658 -11.394
49.668 -11.417
49.678 -11.44
49.688 -11.46
49.698 -11.479
49.708 -11.495
49.718 -11.51
49.728 -11.523
49.738 -11.535
49.748 -11.544
49.758 -11.552
49.768 -11.558
49.778 -11.562
49.788 -11.564
49.798 -11.564
49.808 -11.563
49.818 -11.56
49.828 -11.555
49.838 -11.548
49.848 -11.539
49.858 -11.529
49.868 -11.517
49.878 -11.503
49.888 -11.487
49.898 -11.469
49.908 -11.45
49.918 -11.428
49.928 -11.405
49.938 -11.381
49.948 -11.354
49.958 -11.326
49.968 -11.295
49.978 -11.264
49.988 -11.23
49.998 -11.194
50.008 -11.157
50.018 -11.118
50.028 -11.078
50.038 -11.035
50.048 -10.991
50.058 -10.946
50.068 -10.898
50.078 -10.849
50.088 -10.798
50.098 -10.745
50.108 -10.691
50.118 -10.635
50.128 -10.578
50.138 -10.519
50.148 -10.458
50.158 -10.395
50.168 -10.331
50.178 -10.266
50.188 -10.199
50.198 -10.13
50.208 -10.059
50.218 -9.9874
50.228 -9.914
50.238 -9.8389
50.248 -9.7624
50.258 -9.6844
50.268 -9.6049
50.278 -9.5239
50.288 -9.4414
50.298 -9.3574
50.308 -9.2721
50.318 -9.1853
50.328 -9.0971
50.338 -9.0074
50.348 -8.9164
50.358 -8.8241
50.368 -8.7303
50.378 -8.6353
50.388 -8.5389
50.398 -8.4412
50.408 -8.3422
50.418 -8.2419
50.428 -8.1404
50.438 -8.0376
50.448 -7.9336
50.458 -7.8284
50.468 -7.7219
50.478 -7.6143
50.488 -7.5056
50.498 -7.3957
50.508 -7.2846
50.518 -7.1725
50.528 -7.0592
50.538 -6.9449
50.548 -6.8295
50.558 -6.7131
50.568 -6.5957
50.578 -6.4772
50.588 -6.3578
50.598 -6.2374
50.608 -6.1161
50.618 -5.9939
50.628 -5.8707
50.638 -5.7467
50.648 -5.6217
50.658 -5.496
50.668 -5.3694
50.678 -5.242
50.688 -5.1138
50.698 -4.9848
50.708 -4.8551
50.718 -4.7246
50.728 -4.5935
50.738 -4.4616
50.748 -4.3291
50.758 -4.196
50.768 -4.0622
50.778 -3.9278
50.788 -3.7928
50.798 -3.6572
50.808 -3.5212
50.818 -3.3845
50.828 -3.2474
50.838 -3.1098
50.848 -2.9718
50.858 -2.8333
50.868 -2.6944
50.878 -2.5551
50.888 -2.4154
50.898 -2.2753
50.908 -2.135
50.918 -1.9943
50.928 -1.8533
50.938 -1.7121
50.948 -1.5706
50.958 -1.4289
50.968 -1.287
50.978 -1.1449
50.988 -1.0027
50.998 -0.86032
51.008 -0.71783
51.018 -0.57524
51.028 -0.43258
51.038 -0.28987
51.048 -0.14713
51.058 -0.0043809
51.058 -5.9701e-12
51.058 5.2047e-13
51.068 0.14283
51.078 0.28582
51.088 0.42894
51.098 0.57216
51.108 0.71545
51.118 0.85879
51.128 1.0022
51.138 1.1455
51.148 1.2888
51.158 1.4321
51.168 1.5753
51.178 1.7183
51.188 1.8612
51.198 2.004
51.208 2.1466
51.218 2.2889
51.228 2.431
51.238 2.5728
51.248 2.7143
51.258 2.8555
51.268 2.9963
51.278 3.1368
51.288 3.2769
51.298 3.4165
51.308 3.5557
51.318 3.6944
51.328 3.8326
51.338 3.9702
51.348 4.1074
51.358 4.2439
51.368 4.3799
51.378 4.5152
51.388 4.6498
51.398 4.7838
51.408 4.9171
51.418 5.0497
51.428 5.1815
51.438 5.3126
51.448 5.4429
51.458 5.5724
51.468 5.701
51.478 5.8288
51.488 5.9557
51.498 6.0816
51.508 6.2067
51.518 6.3308
51.528 6.454
51.538 6.5762
51.548 6.6973
51.558 6.8174
51.568 6.9365
51.578 7.0545
51.588 7.1715
51.598 7.2873
51.608 7.4019
51.618 7.5155
51.628 7.6278
51.638 7.739
51.648 7.849
51.658 7.9577
51.668 8.0652
51.678 8.1715
51.688 8.2764
51.698 8.3801
51.708 8.4824
51.718 8.5835
51.728 8.6831
51.738 8.7814
51.748 8.8784
51.758 8.9739
51.768 9.068
51.778 9.1607
51.788 9.252
51.798 9.3418
51.808 9.4301
51.818 9.5169
51.828 9.6022
51.838 9.6861
51.848 9.7684
51.858 9.8491
51.868 9.9283
51.878 10.006
51.888 10.082
51.898 10.156
51.908 10.229
51.918 10.301
51.928 10.37
51.938 10.438
51.948 10.504
51.958 10.569
51.968 10.632
51.978 10.693
51.988 10.753
51.998 10.811
52.008 10.867
52.018 10.922
52.028 10.974
52.038 11.025
52.048 11.075
52.058 11.122
52.068 11.168
52.078 11.212
52.088 11.254
52.098 11.295
52.108 11.334
52.118 11.371
52.128 11.406
52.138 11.439
52.148 11.471
52.158 11.5
52.168 11.528
52.178 11.554
52.188 11.579
52.198 11.601
52.208 11.622
52.218 11.64
52.228 11.657
52.238 11.672
52.248 11.686
52.258 11.697
52.268 11.707
52.278 11.715
52.288 11.721
52.298 11.725
52.308 11.727
52.318 11.727
52.328 11.726
52.338 11.723
52.348 11.718
52.358 11.711
52.368 11.702
52.378 11.691
52.388 11.679
52.398 11.665
52.408 11.648
52.418 11.63
52.428 11.611
52.438 11.589
52.448 11.566
52.458 11.541
52.468 11.514
52.478 11.485
52.488 11.454
52.498 11.422
52.508 11.388
52.518 11.352
52.528 11.314
52.538 11.275
52.548 11.234
52.558 11.191
52.568 11.146
52.578 11.1
52.588 11.052
52.598 11.002
52.608 10.95
52.618 10.897
52.628 10.842
52.638 10.785
52.648 10.727
52.658 10.667
52.668 10.605
52.678 10.542
52.688 10.477
52.698 10.411
52.708 10.342
52.718 10.273
52.728 10.201
52.738 10.128
52.748 10.054
52.758 9.978
52.768 9.9004
52.778 9.8213
52.788 9.7407
52.798 9.6586
52.808 9.575
52.818 9.4899
52.828 9.4034
52.838 9.3154
52.848 9.226
52.858 9.1352
52.868 9.043
52.878 8.9494
52.888 8.8544
52.898 8.758
52.908 8.6603
52.918 8.5613
52.928 8.461
52.938 8.3594
52.948 8.2565
52.958 8.1523
52.968 8.0469
52.978 7.9402
52.988 7.8324
52.998 7.7233
53.008 7.6131
53.018 7.5017
53.028 7.3892
53.038 7.2755
53.048 7.1608
53.058 7.0449
53.068 6.928
53.078 6.81
53.088 6.691
53.098 6.571
53.108 6.45
53.118 6.328
53.128 6.205
53.138 6.0811
53.148 5.9563
53.158 5.8306
53.168 5.704
53.178 5.5766
53.188 5.4483
53.198 5.3192
53.208 5.1893
53.218 5.0586
53.228 4.9271
53.238 4.7949
53.248 4.662
53.258 4.5284
53.268 4.3941
53.278 4.2592
53.288 4.1236
53.298 3.9874
53.308 3.8507
53.318 3.7133
53.328 3.5754
53.338 3.437
53.348 3.298
53.358 3.1586
53.368 3.0187
53.378 2.8784
53.388 2.7376
53.398 2.5964
53.408 2.4549
53.418 2.313
53.428 2.1708
53.438 2.0282
53.448 1.8854
53.458 1.7423
53.468 1.5989
53.478 1.4553
53.488 1.3115
53.498 1.1676
53.508 1.0234
53.518 0.87917
53.528 0.73478
53.538 0.5903
53.548 0.44575
53.558 0.30114
53.568 0.15651
53.578 0.011866
53.579 2.4984e-12
53.579 -4.0787e-12
53.589 -0.14472
53.599 -0.2896
53.609 -0.43461
53.619 -0.57971
53.629 -0.72489
53.639 -0.87011
53.649 -1.0154
53.659 -1.1606
53.669 -1.3058
53.679 -1.4509
53.689 -1.5959
53.699 -1.7408
53.709 -1.8856
53.719 -2.0302
53.729 -2.1746
53.739 -2.3188
53.749 -2.4627
53.759 -2.6063
53.769 -2.7497
53.779 -2.8927
53.789 -3.0353
53.799 -3.1776
53.809 -3.3194
53.819 -3.4608
53.829 -3.6018
53.839 -3.7422
53.849 -3.8822
53.859 -4.0216
53.869 -4.1604
53.879 -4.2987
53.889 -4.4364
53.899 -4.5734
53.909 -4.7098
53.919 -4.8454
53.929 -4.9804
53.939 -5.1146
53.949 -5.2481
53.959 -5.3808
53.969 -5.5127
53.979 -5.6438
53.989 -5.7741
53.999 -5.9034
54.009 -6.0319
54.019 -6.1595
54.029 -6.2861
54.039 -6.4117
54.049 -6.5364
54.059 -6.6601
54.069 -6.7828
54.079 -6.9044
54.089 -7.0249
54.099 -7.1444
54.109 -7.2627
54.119 -7.38
54.129 -7.4961
54.139 -7.611
54.149 -7.7247
54.159 -7.8373
54.169 -7.9486
54.179 -8.0587
54.189 -8.1675
54.199 -8.275
54.209 -8.3813
54.219 -8.4862
54.229 -8.5898
54.239 -8.692
54.249 -8.7929
54.259 -8.8924
54.269 -8.9905
54.279 -9.0872
54.289 -9.1825
54.299 -9.2763
54.309 -9.3687
54.319 -9.4595
54.329 -9.5489
54.339 -9.6368
54.349 -9.7232
54.359 -9.808
54.369 -9.8913
54.379 -9.973
54.389 -10.053
54.399 -10.132
54.409 -10.209
54.419 -10.284
54.429 -10.358
54.439 -10.43
54.449 -10.5
54.459 -10.569
54.469 -10.636
54.479 -10.702
54.489 -10.765
54.499 -10.827
54.509 -10.888
54.519 -10.946
54.529 -11.003
54.539 -11.058
54.549 -11.112
54.559 -11.163
54.569 -11.213
54.579 -11.261
54.589 -11.308
54.599 -11.352
54.609 -11.395
54.619 -11.436
54.629 -11.475
54.639 -11.513
54.649 -11.548
54.659 -11.582
54.669 -11.614
54.679 -11.644
54.689 -11.672
54.699 -11.698
54.709 -11.723
54.719 -11.746
54.729 -11.766
54.739 -11.785
54.749 -11.803
54.759 -11.818
54.769 -11.831
54.779 -11.843
54.789 -11.853
54.799 -11.861
54.809 -11.867
54.819 -11.871
54.829 -11.873
54.839 -11.873
54.849 -11.872
54.859 -11.869
54.869 -11.863
54.879 -11.856
54.889 -11.847
54.899 -11.837
54.909 -11.824
54.919 -11.81
54.929 -11.793
54.939 -11.775
54.949 -11.755
54.959 -11.733
54.969 -11.71
54.979 -11.684
54.989 -11.657
54.999 -11.628
55.009 -11.597
55.019 -11.564
55.029 -11.53
55.039 -11.493
55.049 -11.455
55.059 -11.415
55.069 -11.374
55.079 -11.33
55.089 -11.285
55.099 -11.238
55.109 -11.189
55.119 -11.139
55.129 -11.086
55.139 -11.033
55.149 -10.977
55.159 -10.92
55.169 -10.861
55.179 -10.8
55.189 -10.737
55.199 -10.673
55.209 -10.608
55.219 -10.54
55.229 -10.471
55.239 -10.401
55.249 -10.329
55.259 -10.255
55.269 -10.18
55.279 -10.103
55.289 -10.024
55.299 -9.9441
55.309 -9.8625
55.319 -9.7794
55.329 -9.6948
55.339 -9.6087
55.349 -9.5212
55.359 -9.4322
55.369 -9.3417
55.379 -9.2498
55.389 -9.1564
55.399 -9.0617
55.409 -8.9656
55.419 -8.8681
55.429 -8.7692
55.439 -8.669
55.449 -8.5675
55.459 -8.4647
55.469 -8.3605
55.479 -8.2551
55.489 -8.1485
55.499 -8.0406
55.509 -7.9314
55.519 -7.8211
55.529 -7.7095
55.539 -7.5968
55.549 -7.483
55.559 -7.368
55.569 -7.2518
55.579 -7.1346
55.589 -7.0163
55.599 -6.8969
55.609 -6.7765
55.619 -6.6551
55.629 -6.5326
55.639 -6.4092
55.649 -6.2848
55.659 -6.1594
55.669 -6.0331
55.679 -5.9059
55.689 -5.7778
55.699 -5.6489
55.709 -5.5191
55.719 -5.3884
55.729 -5.257
55.739 -5.1247
55.749 -4.9917
55.759 -4.858
55.769 -4.7235
55.779 -4.5883
55.789 -4.4525
55.799 -4.3159
55.809 -4.1787
55.819 -4.0409
55.829 -3.9026
55.839 -3.7636
55.849 -3.624
55.859 -3.484
55.869 -3.3434
55.879 -3.2023
55.889 -3.0608
55.899 -2.9188
55.909 -2.7764
55.919 -2.6335
55.929 -2.4903
55.939 -2.3468
55.949 -2.2029
55.959 -2.0586
55.969 -1.9141
55.979 -1.7693
55.989 -1.6243
55.999 -1.479
56.009 -1.3335
56.019 -1.1879
56.029 -1.042
56.039 -0.89607
56.049 -0.74999
56.059 -0.60381
56.069 -0.45755
56.079 -0.31125
56.089 -0.16492
56.099 -0.018578
56.1 -6.632e-12
56.1 2.2649e-14
56.11 0.14642
56.12 0.29299
56.13 0.43969
56.14 0.58649
56.15 0.73335
56.16 0.88026
56.17 1.0272
56.18 1.1741
56.19 1.321
56.2 1.4678
56.21 1.6145
56.22 1.761
56.23 1.9075
56.24 2.0537
56.25 2.1998
56.26 2.3456
56.27 2.4911
56.28 2.6364
56.29 2.7814
56.3 2.926
56.31 3.0702
56.32 3.2141
56.33 3.3575
56.34 3.5005
56.35 3.6431
56.36 3.7851
56.37 3.9266
56.38 4.0676
56.39 4.208
56.4 4.3478
56.41 4.487
56.42 4.6256
56.43 4.7635
56.44 4.9007
56.45 5.0371
56.46 5.1729
56.47 5.3078
56.48 5.442
56.49 5.5754
56.5 5.7079
56.51 5.8396
56.52 5.9704
56.53 6.1003
56.54 6.2292
56.55 6.3572
56.56 6.4843
56.57 6.6103
56.58 6.7354
56.59 6.8594
56.6 6.9823
56.61 7.1042
56.62 7.2249
56.63 7.3446
56.64 7.4631
56.65 7.5805
56.66 7.6966
56.67 7.8116
56.68 7.9254
56.69 8.0379
56.7 8.1492
56.71 8.2592
56.72 8.3679
56.73 8.4752
56.74 8.5813
56.75 8.686
56.76 8.7894
56.77 8.8913
56.78 8.9919
56.79 9.0911
56.8 9.1888
56.81 9.2851
56.82 9.3799
56.83 9.4733
56.84 9.5651
56.85 9.6555
56.86 9.7443
56.87 9.8316
56.88 9.9173
56.89 10.001
56.9 10.084
56.91 10.165
56.92 10.244
56.93 10.322
56.94 10.398
56.95 10.473
56.96 10.546
56.97 10.617
56.98 10.686
56.99 10.754
57 10.82
57.01 10.885
57.02 10.948
57.03 11.008
57.04 11.068
57.05 11.125
57.06 11.181
57.07 11.235
57.08 11.287
57.09 11.337
57.1 11.386
57.11 11.433
57.12 11.478
57.13 11.521
57.14 11.563
57.15 11.602
57.16 11.64
57.17 11.676
57.18 11.71
57.19 11.742
57.2 11.772
57.21 11.801
57.22 11.828
57.23 11.852
57.24 11.875
57.25 11.896
57.26 11.916
57.27 11.933
57.28 11.948
57.29 11.962
57.3 11.974
57.31 11.983
57.32 11.991
57.33 11.997
57.34 12.002
57.35 12.004
57.36 12.004
57.37 12.003
57.38 11.999
57.39 11.994
57.4 11.987
57.41 11.978
57.42 11.967
57.43 11.954
57.44 11.94
57.45 11.923
57.46 11.905
57.47 11.885
57.48 11.863
57.49 11.839
57.5 11.813
57.51 11.785
57.52 11.756
57.53 11.725
57.54 11.692
57.55 11.657
57.56 11.62
57.57 11.581
57.58 11.541
57.59 11.499
57.6 11.455
57.61 11.409
57.62 11.362
57.63 11.312
57.64 11.261
57.65 11.209
57.66 11.154
57.67 11.098
57.68 11.04
57.69 10.98
57.7 10.919
57.71 10.856
57.72 10.791
57.73 10.725
57.74 10.657
57.75 10.587
57.76 10.516
57.77 10.443
57.78 10.368
57.79 10.292
57.8 10.214
57.81 10.135
57.82 10.054
57.83 9.9717
57.84 9.8877
57.85 9.8022
57.86 9.7152
57.87 9.6268
57.88 9.5368
57.89 9.4454
57.9 9.3525
57.91 9.2582
57.92 9.1624
57.93 9.0653
57.94 8.9668
57.95 8.8669
57.96 8.7656
57.97 8.663
57.98 8.5591
57.99 8.4538
58 8.3473
58.01 8.2395
58.02 8.1305
58.03 8.0202
58.04 7.9087
58.05 7.796
58.06 7.6821
58.07 7.567
58.08 7.4508
58.09 7.3335
58.1 7.215
58.11 7.0954
58.12 6.9748
58.13 6.8531
58.14 6.7304
58.15 6.6067
58.16 6.4819
58.17 6.3562
58.18 6.2296
58.19 6.1019
58.2 5.9734
58.21 5.844
58.22 5.7137
58.23 5.5825
58.24 5.4505
58.25 5.3177
58.26 5.184
58.27 5.0496
58.28 4.9145
58.29 4.7786
58.3 4.642
58.31 4.5047
58.32 4.3668
58.33 4.2282
58.34 4.0889
58.35 3.9491
58.36 3.8087
58.37 3.6677
58.38 3.5261
58.39 3.3841
58.4 3.2415
58.41 3.0985
58.42 2.955
58.43 2.8111
58.44 2.6668
58.45 2.5221
58.46 2.377
58.47 2.2316
58.48 2.0859
58.49 1.9399
58.5 1.7936
58.51 1.647
58.52 1.5002
58.53 1.3532
58.54 1.2061
58.55 1.0587
58.56 0.91122
58.57 0.76362
58.58 0.61592
58.59 0.46814
58.6 0.32032
58.61 0.17246
58.62 0.024598
58.622 1.1102e-15
58.622 -6.7226e-12
58.632 -0.14794
58.642 -0.29603
58.652 -0.44425
58.662 -0.59256
58.672 -0.74094
58.682 -0.88936
58.692 -1.0378
58.702 -1.1862
58.712 -1.3346
58.722 -1.4829
58.732 -1.6311
58.742 -1.7791
58.752 -1.9271
58.762 -2.0748
58.772 -2.2223
58.782 -2.3696
58.792 -2.5166
58.802 -2.6634
58.812 -2.8098
58.822 -2.9558
58.832 -3.1015
58.842 -3.2468
58.852 -3.3917
58.862 -3.5362
58.872 -3.6801
58.882 -3.8236
58.892 -3.9665
58.902 -4.1089
58.912 -4.2507
58.922 -4.3919
58.932 -4.5325
58.942 -4.6724
58.952 -4.8116
58.962 -4.9502
58.972 -5.088
58.982 -5.2251
58.992 -5.3614
59.002 -5.4968
59.012 -5.6315
59.022 -5.7654
59.032 -5.8983
59.042 -6.0304
59.052 -6.1615
59.062 -6.2918
59.072 -6.421
59.082 -6.5493
59.092 -6.6766
59.102 -6.8028
59.112 -6.928
59.122 -7.0522
59.132 -7.1752
59.142 -7.2972
59.152 -7.418
59.162 -7.5376
59.172 -7.6561
59.182 -7.7734
59.192 -7.8895
59.202 -8.0043
59.212 -8.118
59.222 -8.2303
59.232 -8.3413
59.242 -8.4511
59.252 -8.5595
59.262 -8.6666
59.272 -8.7723
59.282 -8.8766
59.292 -8.9796
59.302 -9.0811
59.312 -9.1812
59.322 -9.2799
59.332 -9.3771
59.342 -9.4728
59.352 -9.5671
59.362 -9.6598
59.372 -9.751
59.382 -9.8406
59.392 -9.9288
59.402 -10.015
59.412 -10.1
59.422 -10.184
59.432 -10.265
59.442 -10.346
59.452 -10.424
59.462 -10.501
59.472 -10.576
59.482 -10.65
59.492 -10.722
59.502 -10.792
59.512 -10.86
59.522 -10.927
59.532 -10.992
59.542 -11.055
59.552 -11.117
59.562 -11.177
59.572 -11.235
59.582 -11.291
59.592 -11.345
59.602 -11.398
59.612 -11.449
59.622 -11.498
59.632 -11.545
59.642 -11.591
59.652 -11.634
59.662 -11.676
59.672 -11.716
59.682 -11.754
59.692 -11.79
59.702 -11.825
59.712 -11.857
59.722 -11.888
59.732 -11.917
59.742 -11.943
59.752 -11.968
59.762 -11.992
59.772 -12.013
59.782 -12.032
59.792 -12.05
59.802 -12.065
59.812 -12.079
59.822 -12.091
59.832 -12.101
59.842 -12.109
59.852 -12.115
59.862 -12.119
59.872 -12.121
59.882 -12.122
59.892 -12.12
59.902 -12.117
59.912 -12.111
59.922 -12.104
59.932 -12.095
59.942 -12.084
59.952 -12.071
59.962 -12.056
59.972 -12.04
59.982 -12.021
59.992 -12.001
60.002 -11.979
60.012 -11.954
60.022 -11.928
60.032 -11.901
60.042 -11.871
60.052 -11.839
60.062 -11.806
60.072 -11.771
60.082 -11.733
60.092 -11.695
60.102 -11.654
60.112 -11.611
60.122 -11.567
60.132 -11.521
60.142 -11.473
60.152 -11.423
60.162 -11.372
60.172 -11.318
60.182 -11.263
60.192 -11.207
60.202 -11.148
60.212 -11.088
60.222 -11.026
60.232 -10.962
60.242 -10.897
60.252 -10.83
60.262 -10.761
60.272 -10.691
60.282 -10.619
60.292 -10.545
60.302 -10.47
60.312 -10.393
60.322 -10.315
60.332 -10.234
60.342 -10.153
60.352 -10.07
60.362 -9.9848
60.372 -9.8985
60.382 -9.8107
60.392 -9.7214
60.402 -9.6306
60.412 -9.5383
60.422 -9.4445
60.432 -9.3493
60.442 -9.2527
60.452 -9.1547
60.462 -9.0552
60.472 -8.9544
60.482 -8.8522
60.492 -8.7486
60.502 -8.6437
60.512 -8.5375
60.522 -8.43
60.532 -8.3212
60.542 -8.2111
60.552 -8.0998
60.562 -7.9873
60.572 -7.8735
60.582 -7.7585
60.592 -7.6424
60.602 -7.5251
60.612 -7.4066
60.622 -7.2871
60.632 -7.1664
60.642 -7.0447
60.652 -6.9218
60.662 -6.798
60.672 -6.6731
60.682 -6.5472
60.692 -6.4203
60.702 -6.2925
60.712 -6.1636
60.722 -6.0339
60.732 -5.9033
60.742 -5.7718
60.752 -5.6394
60.762 -5.5061
60.772 -5.3721
60.782 -5.2372
60.792 -5.1016
60.802 -4.9652
60.812 -4.828
60.822 -4.6902
60.832 -4.5516
60.842 -4.4124
60.852 -4.2725
60.862 -4.1319
60.872 -3.9908
60.882 -3.8491
60.892 -3.7068
60.902 -3.5639
60.912 -3.4206
60.922 -3.2767
60.932 -3.1323
60.942 -2.9875
60.952 -2.8423
60.962 -2.6966
60.972 -2.5506
60.982 -2.4042
60.992 -2.2574
61.002 -2.1104
61.012 -1.963
61.022 -1.8153
61.032 -1.6674
61.042 -1.5193
61.052 -1.3709
61.062 -1.2224
61.072 -1.0737
61.082 -0.92481
61.092 -0.77584
61.102 -0.62678
61.112 -0.47764
61.122 -0.32844
61.132 -0.17922
61.142 -0.029996
61.144 -6.7042e-12
61.144 8.0824e-14
61.154 0.1493
61.164 0.29876
61.174 0.44834
61.184 0.59801
61.194 0.74774
61.204 0.89752
61.214 1.0473
61.224 1.1971
61.234 1.3468
61.244 1.4964
61.254 1.646
61.264 1.7954
61.274 1.9446
61.284 2.0937
61.294 2.2425
61.304 2.3911
61.314 2.5395
61.324 2.6875
61.334 2.8352
61.344 2.9826
61.354 3.1296
61.364 3.2762
61.374 3.4224
61.384 3.5681
61.394 3.7133
61.404 3.8581
61.414 4.0023
61.424 4.1459
61.434 4.2889
61.444 4.4314
61.454 4.5732
61.464 4.7143
61.474 4.8548
61.484 4.9946
61.494 5.1336
61.504 5.2719
61.514 5.4093
61.524 5.546
61.534 5.6819
61.544 5.8169
61.554 5.951
61.564 6.0842
61.574 6.2165
61.584 6.3478
61.594 6.4782
61.604 6.6076
61.614 6.736
61.624 6.8633
61.634 6.9896
61.644 7.1148
61.654 7.2389
61.664 7.3619
61.674 7.4837
61.684 7.6044
61.694 7.7239
61.704 7.8422
61.714 7.9593
61.724 8.0751
61.734 8.1897
61.744 8.303
61.754 8.415
61.764 8.5257
61.774 8.635
61.784 8.743
61.794 8.8496
61.804 8.9549
61.814 9.0587
61.824 9.1611
61.834 9.262
61.844 9.3615
61.854 9.4596
61.864 9.5561
61.874 9.6511
61.884 9.7446
61.894 9.8366
61.904 9.927
61.914 10.016
61.924 10.103
61.934 10.189
61.944 10.273
61.954 10.355
61.964 10.436
61.974 10.515
61.984 10.593
61.994 10.669
62.004 10.743
62.014 10.815
62.024 10.886
62.034 10.955
62.044 11.022
62.054 11.088
62.064 11.152
62.074 11.214
62.084 11.274
62.094 11.333
62.104 11.389
62.114 11.444
62.124 11.497
62.134 11.549
62.144 11.598
62.154 11.646
62.164 11.692
62.174 11.736
62.184 11.778
62.194 11.818
62.204 11.856
62.214 11.893
62.224 11.927
62.234 11.96
62.244 11.991
62.254 12.02
62.264 12.047
62.274 12.072
62.284 12.096
62.294 12.117
62.304 12.137
62.314 12.154
62.324 12.17
62.334 12.184
62.344 12.196
62.354 12.206
62.364 12.214
62.374 12.22
62.384 12.224
62.394 12.226
62.404 12.227
62.414 12.225
62.424 12.222
62.434 12.216
62.444 12.209
62.454 12.2
62.464 12.189
62.474 12.176
62.484 12.161
62.494 12.144
62.504 12.126
62.514 12.105
62.524 12.082
62.534 12.058
62.544 12.032
62.554 12.004
62.564 11.974
62.574 11.942
62.584 11.908
62.594 11.873
62.604 11.835
62.614 11.796
62.624 11.755
62.634 11.712
62.644 11.667
62.654 11.621
62.664 11.572
62.674 11.522
62.684 11.47
62.694 11.417
62.704 11.361
62.714 11.304
62.724 11.245
62.734 11.184
62.744 11.122
62.754 11.057
62.764 10.992
62.774 10.924
62.784 10.855
62.794 10.784
62.804 10.711
62.814 10.637
62.824 10.561
62.834 10.483
62.844 10.404
62.854 10.324
62.864 10.241
62.874 10.157
62.884 10.072
62.894 9.9849
62.904 9.8963
62.914 9.8063
62.924 9.7147
62.934 9.6216
62.944 9.5271
62.954 9.4311
62.964 9.3337
62.974 9.2348
62.984 9.1345
62.994 9.0328
63.004 8.9298
63.014 8.8254
63.024 8.7196
63.034 8.6125
63.044 8.5041
63.054 8.3944
63.064 8.2834
63.074 8.1712
63.084 8.0577
63.094 7.943
63.104 7.8271
63.114 7.71
63.124 7.5917
63.134 7.4723
63.144 7.3517
63.154 7.23
63.164 7.1073
63.174 6.9834
63.184 6.8586
63.194 6.7326
63.204 6.6057
63.214 6.4778
63.224 6.3488
63.234 6.219
63.244 6.0882
63.254 5.9565
63.264 5.8238
63.274 5.6904
63.284 5.556
63.294 5.4209
63.304 5.2849
63.314 5.1481
63.324 5.0106
63.334 4.8723
63.344 4.7333
63.354 4.5936
63.364 4.4532
63.374 4.3122
63.384 4.1705
63.394 4.0282
63.404 3.8853
63.414 3.7418
63.424 3.5978
63.434 3.4532
63.444 3.3082
63.454 3.1627
63.464 3.0167
63.474 2.8702
63.484 2.7234
63.494 2.5761
63.504 2.4285
63.514 2.2806
63.524 2.1323
63.534 1.9837
63.544 1.8348
63.554 1.6857
63.564 1.5363
63.574 1.3868
63.584 1.237
63.594 1.0871
63.604 0.93699
63.614 0.7868
63.624 0.63651
63.634 0.48615
63.644 0.33573
63.654 0.18529
63.664 0.034836
63.666 6.7475e-12
63.666 -9.3925e-14
63.676 -0.15053
63.686 -0.3012
63.696 -0.452
63.706 -0.60289
63.716 -0.75384
63.726 -0.90483
63.736 -1.0558
63.746 -1.2068
63.756 -1.3577
63.766 -1.5086
63.776 -1.6593
63.786 -1.8099
63.796 -1.9604
63.806 -2.1106
63.816 -2.2606
63.826 -2.4104
63.836 -2.56
63.846 -2.7092
63.856 -2.8581
63.866 -3.0066
63.876 -3.1548
63.886 -3.3025
63.896 -3.4499
63.906 -3.5967
63.916 -3.7431
63.926 -3.889
63.936 -4.0343
63.946 -4.1791
63.956 -4.3232
63.966 -4.4668
63.976 -4.6097
63.986 -4.752
63.996 -4.8935
64.006 -5.0344
64.016 -5.1745
64.026 -5.3138
64.036 -5.4523
64.046 -5.5901
64.056 -5.727
64.066 -5.863
64.076 -5.9982
64.086 -6.1324
64.096 -6.2657
64.106 -6.3981
64.116 -6.5295
64.126 -6.6599
64.136 -6.7892
64.146 -6.9175
64.156 -7.0448
64.166 -7.171
64.176 -7.296
64.186 -7.4199
64.196 -7.5427
64.206 -7.6643
64.216 -7.7847
64.226 -7.9039
64.236 -8.0219
64.246 -8.1386
64.256 -8.2541
64.266 -8.3682
64.276 -8.4811
64.286 -8.5926
64.296 -8.7028
64.306 -8.8116
64.316 -8.919
64.326 -9.025
64.336 -9.1296
64.346 -9.2328
64.356 -9.3345
64.366 -9.4347
64.376 -9.5335
64.386 -9.6308
64.396 -9.7265
64.406 -9.8207
64.416 -9.9134
64.426 -10.004
64.436 -10.094
64.446 -10.182
64.456 -10.268
64.466 -10.353
64.476 -10.436
64.486 -10.517
64.496 -10.597
64.506 -10.675
64.516 -10.752
64.526 -10.826
64.536 -10.899
64.546 -10.971
64.556 -11.04
64.566 -11.108
64.576 -11.174
64.586 -11.238
64.596 -11.301
64.606 -11.362
64.616 -11.42
64.626 -11.478
64.636 -11.533
64.646 -11.586
64.656 -11.638
64.666 -11.688
64.676 -11.736
64.686 -11.782
64.696 -11.826
64.706 -11.869
64.716 -11.909
64.726 -11.948
64.736 -11.985
64.746 -12.02
64.756 -12.053
64.766 -12.084
64.776 -12.113
64.786 -12.14
64.796 -12.166
64.806 -12.189
64.816 -12.211
64.826 -12.23
64.836 -12.248
64.846 -12.264
64.856 -12.278
64.866 -12.29
64.876 -12.3
64.886 -12.308
64.896 -12.314
64.906 -12.318
64.916 -12.321
64.926 -12.321
64.936 -12.32
64.946 -12.316
64.956 -12.311
64.966 -12.303
64.976 -12.294
64.986 -12.283
64.996 -12.27
65.006 -12.255
65.016 -12.238
65.026 -12.219
65.036 -12.198
65.046 -12.176
65.056 -12.151
65.066 -12.125
65.076 -12.096
65.086 -12.066
65.096 -12.034
65.106 -12
65.116 -11.964
65.126 -11.926
65.136 -11.887
65.146 -11.846
65.156 -11.802
65.166 -11.757
65.176 -11.71
65.186 -11.662
65.196 -11.611
65.206 -11.559
65.216 -11.505
65.226 -11.449
65.236 -11.391
65.246 -11.332
65.256 -11.27
65.266 -11.208
65.276 -11.143
65.286 -11.076
65.296 -11.008
65.306 -10.939
65.316 -10.867
65.326 -10.794
65.336 -10.719
65.346 -10.643
65.356 -10.565
65.366 -10.485
65.376 -10.404
65.386 -10.321
65.396 -10.236
65.406 -10.15
65.416 -10.062
65.426 -9.9731
65.436 -9.8823
65.446 -9.7901
65.456 -9.6963
65.466 -9.6011
65.476 -9.5044
65.486 -9.4062
65.496 -9.3066
65.506 -9.2056
65.516 -9.1032
65.526 -8.9994
65.536 -8.8942
65.546 -8.7876
65.556 -8.6797
65.566 -8.5705
65.576 -8.46
65.586 -8.3482
65.596 -8.2351
65.606 -8.1208
65.616 -8.0053
65.626 -7.8885
65.636 -7.7705
65.646 -7.6514
65.656 -7.5311
65.666 -7.4096
65.676 -7.2871
65.686 -7.1634
65.696 -7.0387
65.706 -6.9129
65.716 -6.786
65.726 -6.6581
65.736 -6.5292
65.746 -6.3994
65.756 -6.2686
65.766 -6.1368
65.776 -6.0041
65.786 -5.8705
65.796 -5.7361
65.806 -5.6008
65.816 -5.4646
65.826 -5.3276
65.836 -5.1899
65.846 -5.0513
65.856 -4.912
65.866 -4.772
65.876 -4.6313
65.886 -4.4899
65.896 -4.3478
65.906 -4.205
65.916 -4.0617
65.926 -3.9178
65.936 -3.7732
65.946 -3.6282
65.956 -3.4826
65.966 -3.3364
65.976 -3.1898
65.986 -3.0428
65.996 -2.8953
66.006 -2.7474
66.016 -2.599
66.026 -2.4503
66.036 -2.3013
66.046 -2.1519
66.056 -2.0022
66.066 -1.8523
66.076 -1.7021
66.086 -1.5516
66.096 -1.401
66.106 -1.2501
66.116 -1.0991
66.126 -0.94791
66.136 -0.79662
66.146 -0.64524
66.156 -0.49378
66.166 -0.34227
66.176 -0.19072
66.186 -0.039176
66.189 -1.3743e-11
66.189 3.9524e-14
66.199 0.15162
66.209 0.30339
66.219 0.45528
66.229 0.60726
66.239 0.75931
66.249 0.91138
66.259 1.0635
66.269 1.2155
66.279 1.3675
66.289 1.5195
66.299 1.6713
66.309 1.8229
66.319 1.9745
66.329 2.1258
66.339 2.2769
66.349 2.4277
66.359 2.5783
66.369 2.7286
66.379 2.8786
66.389 3.0281
66.399 3.1773
66.409 3.3261
66.419 3.4745
66.429 3.6224
66.439 3.7698
66.449 3.9167
66.459 4.063
66.469 4.2088
66.479 4.354
66.489 4.4985
66.499 4.6424
66.509 4.7857
66.519 4.9282
66.529 5.07
66.539 5.2111
66.549 5.3514
66.559 5.4909
66.569 5.6296
66.579 5.7674
66.589 5.9044
66.599 6.0405
66.609 6.1757
66.619 6.3099
66.629 6.4431
66.639 6.5754
66.649 6.7067
66.659 6.8369
66.669 6.9661
66.679 7.0943
66.689 7.2213
66.699 7.3472
66.709 7.472
66.719 7.5956
66.729 7.718
66.739 7.8392
66.749 7.9592
66.759 8.078
66.769 8.1955
66.779 8.3117
66.789 8.4267
66.799 8.5403
66.809 8.6525
66.819 8.7635
66.829 8.873
66.839 8.9811
66.849 9.0879
66.859 9.1932
66.869 9.297
66.879 9.3994
66.889 9.5004
66.899 9.5998
66.909 9.6977
66.919 9.7941
66.929 9.8889
66.939 9.9822
66.949 10.074
66.959 10.164
66.969 10.253
66.979 10.339
66.989 10.425
66.999 10.508
67.009 10.59
67.019 10.671
67.029 10.749
67.039 10.826
67.049 10.901
67.059 10.975
67.069 11.046
67.079 11.116
67.089 11.185
67.099 11.251
67.109 11.316
67.119 11.379
67.129 11.44
67.139 11.499
67.149 11.557
67.159 11.612
67.169 11.666
67.179 11.718
67.189 11.768
67.199 11.817
67.209 11.863
67.219 11.908
67.229 11.95
67.239 11.991
67.249 12.03
67.259 12.067
67.269 12.102
67.279 12.136
67.289 12.167
67.299 12.196
67.309 12.224
67.319 12.249
67.329 12.273
67.339 12.295
67.349 12.314
67.359 12.332
67.369 12.348
67.379 12.362
67.389 12.374
67.399 12.384
67.409 12.392
67.419 12.399
67.429 12.403
67.439 12.405
67.449 12.406
67.459 12.404
67.469 12.401
67.479 12.395
67.489 12.388
67.499 12.378
67.509 12.367
67.519 12.354
67.529 12.339
67.539 12.322
67.549 12.303
67.559 12.282
67.569 12.259
67.579 12.234
67.589 12.208
67.599 12.179
67.609 12.149
67.619 12.116
67.629 12.082
67.639 12.046
67.649 12.008
67.659 11.968
67.669 11.927
67.679 11.883
67.689 11.838
67.699 11.791
67.709 11.742
67.719 11.691
67.729 11.638
67.739 11.584
67.749 11.527
67.759 11.469
67.769 11.409
67.779 11.348
67.789 11.285
67.799 11.219
67.809 11.153
67.819 11.084
67.829 11.014
67.839 10.942
67.849 10.868
67.859 10.793
67.869 10.716
67.879 10.637
67.889 10.557
67.899 10.475
67.909 10.392
67.919 10.307
67.929 10.22
67.939 10.132
67.949 10.042
67.959 9.9505
67.969 9.8577
67.979 9.7633
67.989 9.6674
67.999 9.5701
68.009 9.4713
68.019 9.371
68.029 9.2693
68.039 9.1662
68.049 9.0617
68.059 8.9558
68.069 8.8486
68.079 8.74
68.089 8.6301
68.099 8.5188
68.109 8.4063
68.119 8.2925
68.129 8.1774
68.139 8.0611
68.149 7.9436
68.159 7.8248
68.169 7.7049
68.179 7.5838
68.189 7.4616
68.199 7.3382
68.209 7.2137
68.219 7.0882
68.229 6.9615
68.239 6.8338
68.249 6.7051
68.259 6.5754
68.269 6.4447
68.279 6.313
68.289 6.1804
68.299 6.0469
68.309 5.9124
68.319 5.7771
68.329 5.6409
68.339 5.5038
68.349 5.3659
68.359 5.2273
68.369 5.0878
68.379 4.9476
68.389 4.8067
68.399 4.665
68.409 4.5227
68.419 4.3797
68.429 4.236
68.439 4.0918
68.449 3.9469
68.459 3.8014
68.469 3.6554
68.479 3.5088
68.489 3.3618
68.499 3.2142
68.509 3.0662
68.519 2.9177
68.529 2.7688
68.539 2.6196
68.549 2.4699
68.559 2.3199
68.569 2.1695
68.579 2.0189
68.589 1.868
68.599 1.7168
68.609 1.5653
68.619 1.4137
68.629 1.2619
68.639 1.1099
68.649 0.9577
68.659 0.80543
68.669 0.65306
68.679 0.50062
68.689 0.34812
68.699 0.1956
68.709 0.043067
68.712 9.1704e-14
68.712 -1.378e-11
68.722 -0.1526
68.732 -0.30536
68.742 -0.45823
68.752 -0.61119
68.762 -0.76421
68.772 -0.91726
68.782 -1.0703
68.792 -1.2233
68.802 -1.3763
68.812 -1.5292
68.822 -1.682
68.832 -1.8346
68.842 -1.9871
68.852 -2.1394
68.862 -2.2915
68.872 -2.4433
68.882 -2.5948
68.892 -2.746
68.902 -2.8969
68.912 -3.0474
68.922 -3.1976
68.932 -3.3473
68.942 -3.4966
68.952 -3.6454
68.962 -3.7937
68.972 -3.9415
68.982 -4.0888
68.992 -4.2354
69.002 -4.3815
69.012 -4.527
69.022 -4.6718
69.032 -4.8159
69.042 -4.9593
69.052 -5.102
69.062 -5.2439
69.072 -5.3851
69.082 -5.5255
69.092 -5.665
69.102 -5.8037
69.112 -5.9415
69.122 -6.0784
69.132 -6.2144
69.142 -6.3495
69.152 -6.4835
69.162 -6.6166
69.172 -6.7487
69.182 -6.8797
69.192 -7.0097
69.202 -7.1386
69.212 -7.2664
69.222 -7.3931
69.232 -7.5186
69.242 -7.643
69.252 -7.7661
69.262 -7.8881
69.272 -8.0088
69.282 -8.1283
69.292 -8.2465
69.302 -8.3634
69.312 -8.4791
69.322 -8.5934
69.332 -8.7063
69.342 -8.8179
69.352 -8.9281
69.362 -9.0369
69.372 -9.1442
69.382 -9.2502
69.392 -9.3547
69.402 -9.4577
69.412 -9.5592
69.422 -9.6592
69.432 -9.7577
69.442 -9.8546
69.452 -9.95
69.462 -10.044
69.472 -10.136
69.482 -10.227
69.492 -10.316
69.502 -10.403
69.512 -10.489
69.522 -10.573
69.532 -10.656
69.542 -10.736
69.552 -10.815
69.562 -10.893
69.572 -10.968
69.582 -11.042
69.592 -11.114
69.602 -11.185
69.612 -11.254
69.622 -11.32
69.632 -11.385
69.642 -11.449
69.652 -11.51
69.662 -11.57
69.672 -11.628
69.682 -11.684
69.692 -11.738
69.702 -11.79
69.712 -11.841
69.722 -11.889
69.732 -11.936
69.742 -11.981
69.752 -12.024
69.762 -12.065
69.772 -12.104
69.782 -12.141
69.792 -12.176
69.802 -12.21
69.812 -12.241
69.822 -12.271
69.832 -12.299
69.842 -12.324
69.852 -12.348
69.862 -12.37
69.872 -12.39
69.882 -12.408
69.892 -12.424
69.902 -12.438
69.912 -12.45
69.922 -12.46
69.932 -12.468
69.942 -12.474
69.952 -12.479
69.962 -12.481
69.972 -12.481
69.982 -12.48
69.992 -12.476
70.002 -12.471
70.012 -12.463
70.022 -12.454
70.032 -12.443
70.042 -12.429
70.052 -12.414
70.062 -12.397
70.072 -12.378
70.082 -12.357
70.092 -12.334
70.102 -12.309
70.112 -12.282
70.122 -12.254
70.132 -12.223
70.142 -12.19
70.152 -12.156
70.162 -12.12
70.172 -12.082
70.182 -12.042
70.192 -12
70.202 -11.956
70.212 -11.91
70.222 -11.863
70.232 -11.813
70.242 -11.762
70.252 -11.709
70.262 -11.654
70.272 -11.598
70.282 -11.539
70.292 -11.479
70.302 -11.417
70.312 -11.354
70.322 -11.288
70.332 -11.221
70.342 -11.152
70.352 -11.081
70.362 -11.009
70.372 -10.935
70.382 -10.859
70.392 -10.782
70.402 -10.702
70.412 -10.622
70.422 -10.539
70.432 -10.455
70.442 -10.37
70.452 -10.283
70.462 -10.194
70.472 -10.104
70.482 -10.012
70.492 -9.9183
70.502 -9.8233
70.512 -9.7269
70.522 -9.629
70.532 -9.5296
70.542 -9.4287
70.552 -9.3265
70.562 -9.2228
70.572 -9.1176
70.582 -9.0111
70.592 -8.9033
70.602 -8.794
70.612 -8.6835
70.622 -8.5716
70.632 -8.4584
70.642 -8.3439
70.652 -8.2281
70.662 -8.1112
70.672 -7.9929
70.682 -7.8735
70.692 -7.7529
70.702 -7.6311
70.712 -7.5081
70.722 -7.384
70.732 -7.2588
70.742 -7.1325
70.752 -7.0052
70.762 -6.8767
70.772 -6.7473
70.782 -6.6168
70.792 -6.4853
70.802 -6.3529
70.812 -6.2195
70.822 -6.0852
70.832 -5.9499
70.842 -5.8138
70.852 -5.6768
70.862 -5.539
70.872 -5.4003
70.882 -5.2608
70.892 -5.1206
70.902 -4.9795
70.912 -4.8378
70.922 -4.6953
70.932 -4.5521
70.942 -4.4083
70.952 -4.2638
70.962 -4.1187
70.972 -3.973
70.982 -3.8267
70.992 -3.6798
71.002 -3.5324
71.012 -3.3845
71.022 -3.2361
71.032 -3.0872
71.042 -2.9379
71.052 -2.7881
71.062 -2.638
71.072 -2.4874
71.082 -2.3365
71.092 -2.1853
71.102 -2.0338
71.112 -1.882
71.122 -1.7299
71.132 -1.5776
71.142 -1.4251
71.152 -1.2724
71.162 -1.1195
71.172 -0.96648
71.182 -0.81333
71.192 -0.66008
71.202 -0.50675
71.212 -0.35338
71.222 -0.19997
71.232 -0.046555
71.235 -1.3794e-11
71.235 1.5765e-13
71.245 0.15348
71.255 0.30712
71.265 0.46086
71.275 0.6147
71.285 0.7686
71.295 0.92252
71.305 1.0765
71.315 1.2304
71.325 1.3842
71.335 1.538
71.345 1.6916
71.355 1.8451
71.365 1.9985
71.375 2.1516
71.385 2.3045
71.395 2.4572
71.405 2.6095
71.415 2.7616
71.425 2.9134
71.435 3.0647
71.445 3.2157
71.455 3.3663
71.465 3.5164
71.475 3.666
71.485 3.8152
71.495 3.9638
71.505 4.1118
71.515 4.2593
71.525 4.4062
71.535 4.5525
71.545 4.6981
71.555 4.843
71.565 4.9872
71.575 5.1307
71.585 5.2734
71.595 5.4153
71.605 5.5565
71.615 5.6968
71.625 5.8362
71.635 5.9748
71.645 6.1124
71.655 6.2492
71.665 6.3849
71.675 6.5197
71.685 6.6535
71.695 6.7863
71.705 6.9181
71.715 7.0488
71.725 7.1784
71.735 7.3068
71.745 7.4342
71.755 7.5604
71.765 7.6854
71.775 7.8093
71.785 7.9319
71.795 8.0533
71.805 8.1734
71.815 8.2922
71.825 8.4098
71.835 8.526
71.845 8.6409
71.855 8.7545
71.865 8.8667
71.875 8.9774
71.885 9.0868
71.895 9.1948
71.905 9.3013
71.915 9.4063
71.925 9.5098
71.935 9.6119
71.945 9.7125
71.955 9.8115
71.965 9.9089
71.975 10.005
71.985 10.099
71.995 10.192
72.005 10.283
72.015 10.373
72.025 10.46
72.035 10.547
72.045 10.631
72.055 10.714
72.065 10.795
72.075 10.875
72.085 10.953
72.095 11.029
72.105 11.103
72.115 11.175
72.125 11.246
72.135 11.315
72.145 11.382
72.155 11.448
72.165 11.511
72.175 11.573
72.185 11.633
72.195 11.691
72.205 11.748
72.215 11.802
72.225 11.855
72.235 11.905
72.245 11.954
72.255 12.001
72.265 12.046
72.275 12.089
72.285 12.131
72.295 12.17
72.305 12.207
72.315 12.243
72.325 12.277
72.335 12.308
72.345 12.338
72.355 12.366
72.365 12.392
72.375 12.415
72.385 12.437
72.395 12.457
72.405 12.475
72.415 12.491
72.425 12.506
72.435 12.518
72.445 12.528
72.455 12.536
72.465 12.542
72.475 12.547
72.485 12.549
72.495 12.549
72.505 12.548
72.515 12.544
72.525 12.539
72.535 12.531
72.545 12.522
72.555 12.51
72.565 12.497
72.575 12.482
72.585 12.464
72.595 12.445
72.605 12.424
72.615 12.401
72.625 12.376
72.635 12.349
72.645 12.32
72.655 12.289
72.665 12.257
72.675 12.222
72.685 12.186
72.695 12.147
72.705 12.107
72.715 12.065
72.725 12.021
72.735 11.975
72.745 11.927
72.755 11.878
72.765 11.826
72.775 11.773
72.785 11.718
72.795 11.661
72.805 11.602
72.815 11.542
72.825 11.479
72.835 11.415
72.845 11.35
72.855 11.282
72.865 11.213
72.875 11.142
72.885 11.069
72.895 10.994
72.905 10.918
72.915 10.84
72.925 10.761
72.935 10.68
72.945 10.597
72.955 10.513
72.965 10.426
72.975 10.339
72.985 10.25
72.995 10.159
73.005 10.066
73.015 9.9726
73.025 9.8771
73.035 9.7802
73.045 9.6818
73.055 9.5819
73.065 9.4805
73.075 9.3777
73.085 9.2734
73.095 9.1678
73.105 9.0607
73.115 8.9523
73.125 8.8425
73.135 8.7313
73.145 8.6188
73.155 8.5051
73.165 8.39
73.175 8.2736
73.185 8.156
73.195 8.0372
73.205 7.9171
73.215 7.7959
73.225 7.6734
73.235 7.5499
73.245 7.4251
73.255 7.2993
73.265 7.1723
73.275 7.0443
73.285 6.9152
73.295 6.785
73.305 6.6539
73.315 6.5217
73.325 6.3886
73.335 6.2545
73.345 6.1195
73.355 5.9836
73.365 5.8467
73.375 5.709
73.385 5.5705
73.395 5.4311
73.405 5.2909
73.415 5.1499
73.425 5.0081
73.435 4.8656
73.445 4.7224
73.455 4.5785
73.465 4.4339
73.475 4.2887
73.485 4.1428
73.495 3.9964
73.505 3.8493
73.515 3.7017
73.525 3.5535
73.535 3.4048
73.545 3.2556
73.555 3.106
73.565 2.9559
73.575 2.8054
73.585 2.6544
73.595 2.5031
73.605 2.3515
73.615 2.1995
73.625 2.0472
73.635 1.8946
73.645 1.7417
73.655 1.5886
73.665 1.4353
73.675 1.2818
73.685 1.1282
73.695 0.97435
73.705 0.82041
73.715 0.66637
73.725 0.51225
73.735 0.35808
73.745 0.20389
73.755 0.049682
73.758 1.3996e-11
73.758 -2.7534e-14
73.768 -0.15427
73.778 -0.30869
73.788 -0.46323
73.798 -0.61785
73.808 -0.77254
73.818 -0.92725
73.828 -1.082
73.838 -1.2366
73.848 -1.3913
73.858 -1.5458
73.868 -1.7002
73.878 -1.8545
73.888 -2.0086
73.898 -2.1625
73.908 -2.3162
73.918 -2.4696
73.928 -2.6228
73.938 -2.7756
73.948 -2.9281
73.958 -3.0802
73.968 -3.232
73.978 -3.3833
73.988 -3.5341
73.998 -3.6845
74.008 -3.8344
74.018 -3.9837
74.028 -4.1325
74.038 -4.2807
74.048 -4.4284
74.058 -4.5753
74.068 -4.7216
74.078 -4.8673
74.088 -5.0122
74.098 -5.1564
74.108 -5.2998
74.118 -5.4424
74.128 -5.5842
74.138 -5.7252
74.148 -5.8653
74.158 -6.0046
74.168 -6.1429
74.178 -6.2803
74.188 -6.4167
74.198 -6.5522
74.208 -6.6867
74.218 -6.8201
74.228 -6.9525
74.238 -7.0838
74.248 -7.214
74.258 -7.3431
74.268 -7.4711
74.278 -7.5979
74.288 -7.7235
74.298 -7.8479
74.308 -7.9711
74.318 -8.0931
74.328 -8.2138
74.338 -8.3332
74.348 -8.4513
74.358 -8.5681
74.368 -8.6836
74.378 -8.7977
74.388 -8.9104
74.398 -9.0217
74.408 -9.1316
74.418 -9.24
74.428 -9.347
74.438 -9.4526
74.448 -9.5566
74.458 -9.6592
74.468 -9.7602
74.478 -9.8597
74.488 -9.9576
74.498 -10.054
74.508 -10.149
74.518 -10.242
74.528 -10.333
74.538 -10.423
74.548 -10.512
74.558 -10.598
74.568 -10.683
74.578 -10.767
74.588 -10.848
74.598 -10.928
74.608 -11.006
74.618 -11.082
74.628 -11.157
74.638 -11.23
74.648 -11.301
74.658 -11.37
74.668 -11.438
74.678 -11.504
74.688 -11.568
74.698 -11.63
74.708 -11.69
74.718 -11.748
74.728 -11.805
74.738 -11.86
74.748 -11.912
74.758 -11.963
74.768 -12.012
74.778 -12.06
74.788 -12.105
74.798 -12.148
74.808 -12.19
74.818 -12.229
74.828 -12.267
74.838 -12.302
74.848 -12.336
74.858 -12.368
74.868 -12.398
74.878 -12.426
74.888 -12.452
74.898 -12.476
74.908 -12.498
74.918 -12.518
74.928 -12.536
74.938 -12.552
74.948 -12.566
74.958 -12.578
74.968 -12.589
74.978 -12.597
74.988 -12.603
74.998 -12.608
75.008 -12.61
75.018 -12.61
75.028 -12.609
75.038 -12.605
75.048 -12.599
75.058 -12.592
75.068 -12.582
75.078 -12.571
75.088 -12.558
75.098 -12.542
75.108 -12.525
75.118 -12.506
75.128 -12.484
75.138 -12.461
75.148 -12.436
75.158 -12.409
75.168 -12.38
75.178 -12.349
75.188 -12.316
75.198 -12.281
75.208 -12.245
75.218 -12.206
75.228 -12.166
75.238 -12.123
75.248 -12.079
75.258 -12.033
75.268 -11.985
75.278 -11.935
75.288 -11.884
75.298 -11.83
75.308 -11.775
75.318 -11.718
75.328 -11.659
75.338 -11.598
75.348 -11.535
75.358 -11.471
75.368 -11.405
75.378 -11.337
75.388 -11.267
75.398 -11.196
75.408 -11.123
75.418 -11.048
75.428 -10.971
75.438 -10.893
75.448 -10.813
75.458 -10.732
75.468 -10.649
75.478 -10.564
75.488 -10.477
75.498 -10.389
75.508 -10.3
75.518 -10.208
75.528 -10.116
75.538 -10.021
75.548 -9.9254
75.558 -9.828
75.568 -9.7291
75.578 -9.6287
75.588 -9.5269
75.598 -9.4236
75.608 -9.3188
75.618 -9.2127
75.628 -9.1051
75.638 -8.9962
75.648 -8.8859
75.658 -8.7742
75.668 -8.6612
75.678 -8.5469
75.688 -8.4313
75.698 -8.3144
75.708 -8.1962
75.718 -8.0769
75.728 -7.9562
75.738 -7.8344
75.748 -7.7114
75.758 -7.5873
75.768 -7.4619
75.778 -7.3355
75.788 -7.208
75.798 -7.0793
75.808 -6.9496
75.818 -6.8189
75.828 -6.6871
75.838 -6.5544
75.848 -6.4206
75.858 -6.2859
75.868 -6.1503
75.878 -6.0137
75.888 -5.8762
75.898 -5.7379
75.908 -5.5987
75.918 -5.4587
75.928 -5.3178
75.938 -5.1762
75.948 -5.0338
75.958 -4.8906
75.968 -4.7468
75.978 -4.6022
75.988 -4.4569
75.998 -4.311
76.008 -4.1645
76.018 -4.0173
76.028 -3.8696
76.038 -3.7213
76.048 -3.5724
76.058 -3.4231
76.068 -3.2732
76.078 -3.1229
76.088 -2.9721
76.098 -2.8209
76.108 -2.6692
76.118 -2.5172
76.128 -2.3649
76.138 -2.2122
76.148 -2.0592
76.158 -1.9059
76.168 -1.7523
76.178 -1.5985
76.188 -1.4445
76.198 -1.2903
76.208 -1.1359
76.218 -0.9814
76.228 -0.82675
76.238 -0.672
76.248 -0.51718
76.258 -0.3623
76.268 -0.2074
76.278 -0.052486
76.281 -1.9673e-13
76.281 1.3892e-11
76.291 0.15498
76.301 0.31011
76.311 0.46535
76.321 0.62068
76.331 0.77606
76.341 0.93148
76.351 1.0869
76.361 1.2423
76.371 1.3976
76.381 1.5528
76.391 1.708
76.401 1.8629
76.411 2.0177
76.421 2.1723
76.431 2.3267
76.441 2.4808
76.451 2.6346
76.461 2.7881
76.471 2.9413
76.481 3.0941
76.491 3.2465
76.501 3.3985
76.511 3.55
76.521 3.7011
76.531 3.8516
76.541 4.0016
76.551 4.1511
76.561 4.2999
76.571 4.4482
76.581 4.5958
76.591 4.7428
76.601 4.889
76.611 5.0346
76.621 5.1794
76.631 5.3234
76.641 5.4667
76.651 5.6091
76.661 5.7507
76.671 5.8914
76.681 6.0313
76.691 6.1702
76.701 6.3082
76.711 6.4452
76.721 6.5813
76.731 6.7163
76.741 6.8503
76.751 6.9833
76.761 7.1152
76.771 7.2459
76.781 7.3756
76.791 7.5041
76.801 7.6315
76.811 7.7576
76.821 7.8826
76.831 8.0063
76.841 8.1288
76.851 8.25
76.861 8.37
76.871 8.4886
76.881 8.6059
76.891 8.7218
76.901 8.8364
76.911 8.9496
76.921 9.0614
76.931 9.1717
76.941 9.2806
76.951 9.3881
76.961 9.4941
76.971 9.5986
76.981 9.7015
76.991 9.803
77.001 9.9029
77.011 10.001
77.021 10.098
77.031 10.193
77.041 10.287
77.051 10.379
77.061 10.469
77.071 10.558
77.081 10.645
77.091 10.73
77.101 10.814
77.111 10.895
77.121 10.976
77.131 11.054
77.141 11.131
77.151 11.206
77.161 11.279
77.171 11.35
77.181 11.42
77.191 11.488
77.201 11.554
77.211 11.618
77.221 11.68
77.231 11.741
77.241 11.799
77.251 11.856
77.261 11.911
77.271 11.964
77.281 12.015
77.291 12.065
77.301 12.112
77.311 12.157
77.321 12.201
77.331 12.243
77.341 12.282
77.351 12.32
77.361 12.356
77.371 12.39
77.381 12.422
77.391 12.452
77.401 12.48
77.411 12.506
77.421 12.53
77.431 12.552
77.441 12.572
77.451 12.59
77.461 12.606
77.471 12.621
77.481 12.633
77.491 12.643
77.501 12.651
77.511 12.658
77.521 12.662
77.531 12.664
77.541 12.665
77.551 12.663
77.561 12.66
77.571 12.654
77.581 12.646
77.591 12.637
77.601 12.625
77.611 12.612
77.621 12.596
77.631 12.579
77.641 12.56
77.651 12.538
77.661 12.515
77.671 12.49
77.681 12.463
77.691 12.434
77.701 12.402
77.711 12.369
77.721 12.335
77.731 12.298
77.741 12.259
77.751 12.218
77.761 12.176
77.771 12.131
77.781 12.085
77.791 12.037
77.801 11.987
77.811 11.935
77.821 11.881
77.831 11.826
77.841 11.768
77.851 11.709
77.861 11.648
77.871 11.585
77.881 11.521
77.891 11.454
77.901 11.386
77.911 11.316
77.921 11.244
77.931 11.171
77.941 11.096
77.951 11.019
77.961 10.94
77.971 10.86
77.981 10.778
77.991 10.695
78.001 10.61
78.011 10.523
78.021 10.434
78.031 10.344
78.041 10.253
78.051 10.16
78.061 10.065
78.071 9.9686
78.081 9.8708
78.091 9.7715
78.101 9.6707
78.111 9.5685
78.121 9.4647
78.131 9.3596
78.141 9.253
78.151 9.145
78.161 9.0356
78.171 8.9248
78.181 8.8127
78.191 8.6992
78.201 8.5844
78.211 8.4683
78.221 8.3509
78.231 8.2323
78.241 8.1124
78.251 7.9913
78.261 7.869
78.271 7.7455
78.281 7.6208
78.291 7.495
78.301 7.368
78.311 7.2399
78.321 7.1108
78.331 6.9805
78.341 6.8493
78.351 6.717
78.361 6.5836
78.371 6.4493
78.381 6.3141
78.391 6.1779
78.401 6.0407
78.411 5.9027
78.421 5.7638
78.431 5.624
78.441 5.4834
78.451 5.342
78.461 5.1998
78.471 5.0568
78.481 4.913
78.491 4.7686
78.501 4.6234
78.511 4.4775
78.521 4.331
78.531 4.1839
78.541 4.0361
78.551 3.8878
78.561 3.7389
78.571 3.5894
78.581 3.4394
78.591 3.2889
78.601 3.138
78.611 2.9866
78.621 2.8347
78.631 2.6825
78.641 2.5299
78.651 2.3769
78.661 2.2236
78.671 2.0699
78.681 1.916
78.691 1.7618
78.701 1.6074
78.711 1.4527
78.721 1.2979
78.731 1.1429
78.741 0.98772
78.751 0.83244
78.761 0.67706
78.771 0.5216
78.781 0.36609
78.791 0.21055
78.801 0.054999
78.805 1.4073e-11
78.805 -7.3941e-14
78.815 -0.15562
78.825 -0.31138
78.835 -0.46725
78.845 -0.62321
78.855 -0.77923
78.865 -0.93527
78.875 -1.0913
78.885 -1.2473
78.895 -1.4033
78.905 -1.5591
78.915 -1.7149
78.925 -1.8705
78.935 -2.0259
78.945 -2.1811
78.955 -2.3361
78.965 -2.4908
78.975 -2.6453
78.985 -2.7994
78.995 -2.9532
79.005 -3.1066
79.015 -3.2596
79.025 -3.4122
79.035 -3.5643
79.045 -3.7159
79.055 -3.8671
79.065 -4.0177
79.075 -4.1677
79.085 -4.3172
79.095 -4.466
79.105 -4.6142
79.115 -4.7617
79.125 -4.9085
79.135 -5.0547
79.145 -5.2
79.155 -5.3446
79.165 -5.4884
79.175 -5.6314
79.185 -5.7736
79.195 -5.9149
79.205 -6.0552
79.215 -6.1947
79.225 -6.3332
79.235 -6.4708
79.245 -6.6074
79.255 -6.7429
79.265 -6.8774
79.275 -7.0109
79.285 -7.1433
79.295 -7.2746
79.305 -7.4047
79.315 -7.5337
79.325 -7.6616
79.335 -7.7882
79.345 -7.9137
79.355 -8.0379
79.365 -8.1608
79.375 -8.2825
79.385 -8.4029
79.395 -8.522
79.405 -8.6397
79.415 -8.7561
79.425 -8.8711
79.435 -8.9847
79.445 -9.0969
79.455 -9.2077
79.465 -9.317
79.475 -9.4249
79.485 -9.5313
79.495 -9.6361
79.505 -9.7395
79.515 -9.8413
79.525 -9.9416
79.535 -10.04
79.545 -10.137
79.555 -10.233
79.565 -10.327
79.575 -10.419
79.585 -10.51
79.595 -10.599
79.605 -10.686
79.615 -10.772
79.625 -10.856
79.635 -10.938
79.645 -11.018
79.655 -11.097
79.665 -11.174
79.675 -11.249
79.685 -11.323
79.695 -11.395
79.705 -11.464
79.715 -11.532
79.725 -11.599
79.735 -11.663
79.745 -11.726
79.755 -11.786
79.765 -11.845
79.775 -11.902
79.785 -11.957
79.795 -12.011
79.805 -12.062
79.815 -12.111
79.825 -12.159
79.835 -12.205
79.845 -12.248
79.855 -12.29
79.865 -12.33
79.875 -12.368
79.885 -12.404
79.895 -12.438
79.905 -12.47
79.915 -12.5
79.925 -12.528
79.935 -12.554
79.945 -12.578
79.955 -12.6
79.965 -12.621
79.975 -12.639
79.985 -12.655
79.995 -12.669
80.005 -12.682
80.015 -12.692
80.025 -12.7
80.035 -12.707
80.045 -12.711
80.055 -12.713
80.065 -12.714
80.075 -12.712
80.085 -12.708
80.095 -12.703
80.105 -12.695
80.115 -12.686
80.125 -12.674
80.135 -12.661
80.145 -12.645
80.155 -12.628
80.165 -12.608
80.175 -12.587
80.185 -12.563
80.195 -12.538
80.205 -12.511
80.215 -12.482
80.225 -12.45
80.235 -12.417
80.245 -12.382
80.255 -12.345
80.265 -12.306
80.275 -12.266
80.285 -12.223
80.295 -12.178
80.305 -12.132
80.315 -12.083
80.325 -12.033
80.335 -11.981
80.345 -11.927
80.355 -11.871
80.365 -11.814
80.375 -11.754
80.385 -11.693
80.395 -11.63
80.405 -11.565
80.415 -11.498
80.425 -11.43
80.435 -11.36
80.445 -11.288
80.455 -11.214
80.465 -11.139
80.475 -11.062
80.485 -10.983
80.495 -10.902
80.505 -10.82
80.515 -10.736
80.525 -10.651
80.535 -10.564
80.545 -10.475
80.555 -10.385
80.565 -10.293
80.575 -10.199
80.585 -10.104
80.595 -10.007
80.605 -9.9092
80.615 -9.8095
80.625 -9.7084
80.635 -9.6057
80.645 -9.5016
80.655 -9.3961
80.665 -9.2891
80.675 -9.1807
80.685 -9.0708
80.695 -8.9597
80.705 -8.8471
80.715 -8.7332
80.725 -8.618
80.735 -8.5015
80.745 -8.3837
80.755 -8.2646
80.765 -8.1443
80.775 -8.0227
80.785 -7.9
80.795 -7.776
80.805 -7.6508
80.815 -7.5245
80.825 -7.3971
80.835 -7.2686
80.845 -7.1389
80.855 -7.0082
80.865 -6.8765
80.875 -6.7437
80.885 -6.6099
80.895 -6.4751
80.905 -6.3393
80.915 -6.2026
80.925 -6.065
80.935 -5.9264
80.945 -5.787
80.955 -5.6467
80.965 -5.5056
80.975 -5.3636
80.985 -5.2209
80.995 -5.0774
81.005 -4.9331
81.015 -4.7881
81.025 -4.6424
81.035 -4.496
81.045 -4.349
81.055 -4.2013
81.065 -4.053
81.075 -3.9041
81.085 -3.7546
81.095 -3.6046
81.105 -3.4541
81.115 -3.303
81.125 -3.1515
81.135 -2.9996
81.145 -2.8472
81.155 -2.6944
81.165 -2.5412
81.175 -2.3876
81.185 -2.2337
81.195 -2.0796
81.205 -1.9251
81.215 -1.7703
81.225 -1.6153
81.235 -1.4601
81.245 -1.3047
81.255 -1.1491
81.265 -0.99339
81.275 -0.83754
81.285 -0.68159
81.295 -0.52556
81.305 -0.36948
81.315 -0.21337
81.325 -0.057252
81.329 -1.4107e-11
81.329 8.9928e-14
81.339 0.15618
81.349 0.31251
81.359 0.46895
81.369 0.62548
81.379 0.78206
81.389 0.93867
81.399 1.0953
81.409 1.2518
81.419 1.4084
81.429 1.5648
81.439 1.7211
81.449 1.8772
81.459 2.0332
81.469 2.189
81.479 2.3445
81.489 2.4998
81.499 2.6548
81.509 2.8095
81.519 2.9638
81.529 3.1177
81.539 3.2713
81.549 3.4244
81.559 3.5771
81.569 3.7292
81.579 3.8809
81.589 4.032
81.599 4.1826
81.609 4.3326
81.619 4.4819
81.629 4.6306
81.639 4.7787
81.649 4.926
81.659 5.0727
81.669 5.2185
81.679 5.3636
81.689 5.508
81.699 5.6514
81.709 5.7941
81.719 5.9358
81.729 6.0767
81.739 6.2167
81.749 6.3557
81.759 6.4937
81.769 6.6307
81.779 6.7668
81.789 6.9017
81.799 7.0357
81.809 7.1685
81.819 7.3002
81.829 7.4308
81.839 7.5603
81.849 7.6886
81.859 7.8157
81.869 7.9415
81.879 8.0661
81.889 8.1895
81.899 8.3116
81.909 8.4324
81.919 8.5519
81.929 8.67
81.939 8.7868
81.949 8.9022
81.959 9.0162
81.969 9.1288
81.979 9.2399
81.989 9.3496
81.999 9.4579
82.009 9.5646
82.019 9.6698
82.029 9.7736
82.039 9.8757
82.049 9.9763
82.059 10.075
82.069 10.173
82.079 10.269
82.089 10.363
82.099 10.456
82.109 10.546
82.119 10.636
82.129 10.723
82.139 10.809
82.149 10.893
82.159 10.976
82.169 11.057
82.179 11.136
82.189 11.213
82.199 11.288
82.209 11.362
82.219 11.434
82.229 11.504
82.239 11.572
82.249 11.639
82.259 11.704
82.269 11.766
82.279 11.827
82.289 11.886
82.299 11.944
82.309 11.999
82.319 12.052
82.329 12.104
82.339 12.153
82.349 12.201
82.359 12.247
82.369 12.291
82.379 12.333
82.389 12.373
82.399 12.411
82.409 12.447
82.419 12.481
82.429 12.513
82.439 12.543
82.449 12.571
82.459 12.597
82.469 12.622
82.479 12.644
82.489 12.664
82.499 12.683
82.509 12.699
82.519 12.713
82.529 12.726
82.539 12.736
82.549 12.744
82.559 12.751
82.569 12.755
82.579 12.757
82.589 12.758
82.599 12.756
82.609 12.752
82.619 12.747
82.629 12.739
82.639 12.729
82.649 12.718
82.659 12.704
82.669 12.689
82.679 12.671
82.689 12.652
82.699 12.63
82.709 12.607
82.719 12.581
82.729 12.554
82.739 12.525
82.749 12.493
82.759 12.46
82.769 12.425
82.779 12.388
82.789 12.349
82.799 12.308
82.809 12.265
82.819 12.22
82.829 12.174
82.839 12.125
82.849 12.075
82.859 12.022
82.869 11.968
82.879 11.912
82.889 11.855
82.899 11.795
82.909 11.733
82.919 11.67
82.929 11.605
82.939 11.538
82.949 11.469
82.959 11.399
82.969 11.327
82.979 11.253
82.989 11.177
82.999 11.1
83.009 11.021
83.019 10.94
83.029 10.858
83.039 10.773
83.049 10.688
83.059 10.6
83.069 10.511
83.079 10.421
83.089 10.328
83.099 10.234
83.109 10.139
83.119 10.042
83.129 9.9436
83.139 9.8436
83.149 9.7421
83.159 9.6391
83.169 9.5347
83.179 9.4288
83.189 9.3214
83.199 9.2127
83.209 9.1025
83.219 8.9909
83.229 8.878
83.239 8.7638
83.249 8.6482
83.259 8.5313
83.269 8.4131
83.279 8.2936
83.289 8.1729
83.299 8.0509
83.309 7.9277
83.319 7.8033
83.329 7.6778
83.339 7.5511
83.349 7.4232
83.359 7.2943
83.369 7.1642
83.379 7.0331
83.389 6.9009
83.399 6.7676
83.409 6.6334
83.419 6.4981
83.429 6.3619
83.439 6.2248
83.449 6.0867
83.459 5.9477
83.469 5.8078
83.479 5.667
83.489 5.5254
83.499 5.383
83.509 5.2398
83.519 5.0958
83.529 4.9511
83.539 4.8056
83.549 4.6594
83.559 4.5126
83.569 4.365
83.579 4.2169
83.589 4.0681
83.599 3.9187
83.609 3.7687
83.619 3.6182
83.629 3.4672
83.639 3.3157
83.649 3.1637
83.659 3.0112
83.669 2.8583
83.679 2.705
83.689 2.5513
83.699 2.3973
83.709 2.2429
83.719 2.0882
83.729 1.9332
83.739 1.7779
83.749 1.6224
83.759 1.4667
83.769 1.3108
83.779 1.1547
83.789 0.99847
83.799 0.84211
83.809 0.68565
83.819 0.52911
83.829 0.37252
83.839 0.2159
83.849 0.059271
83.852 1.4065e-11
83.852 -1.7963e-13
83.862 -0.15669
83.872 -0.31353
83.882 -0.47048
83.892 -0.62752
83.902 -0.7846
83.912 -0.94172
83.922 -1.0988
83.932 -1.2559
83.942 -1.4129
83.952 -1.5698
83.962 -1.7266
83.972 -1.8833
83.982 -2.0398
83.992 -2.196
84.002 -2.3521
84.012 -2.5078
84.022 -2.6633
84.032 -2.8185
84.042 -2.9733
84.052 -3.1277
84.062 -3.2818
84.072 -3.4354
84.082 -3.5885
84.092 -3.7412
84.102 -3.8933
84.112 -4.0449
84.122 -4.196
84.132 -4.3464
84.142 -4.4962
84.152 -4.6454
84.162 -4.7939
84.172 -4.9417
84.182 -5.0888
84.192 -5.2351
84.202 -5.3807
84.212 -5.5254
84.222 -5.6694
84.232 -5.8124
84.242 -5.9546
84.252 -6.096
84.262 -6.2363
84.272 -6.3758
84.282 -6.5142
84.292 -6.6517
84.302 -6.7881
84.312 -6.9235
84.322 -7.0579
84.332 -7.1911
84.342 -7.3232
84.352 -7.4542
84.362 -7.5841
84.372 -7.7128
84.382 -7.8402
84.392 -7.9665
84.402 -8.0915
84.412 -8.2152
84.422 -8.3377
84.432 -8.4589
84.442 -8.5787
84.452 -8.6972
84.462 -8.8143
84.472 -8.9301
84.482 -9.0444
84.492 -9.1573
84.502 -9.2688
84.512 -9.3789
84.522 -9.4874
84.532 -9.5945
84.542 -9.7
84.552 -9.8041
84.562 -9.9065
84.572 -10.007
84.582 -10.107
84.592 -10.205
84.602 -10.301
84.612 -10.395
84.622 -10.488
84.632 -10.579
84.642 -10.669
84.652 -10.757
84.662 -10.843
84.672 -10.927
84.682 -11.01
84.692 -11.091
84.702 -11.17
84.712 -11.248
84.722 -11.324
84.732 -11.397
84.742 -11.47
84.752 -11.54
84.762 -11.608
84.772 -11.675
84.782 -11.74
84.792 -11.803
84.802 -11.864
84.812 -11.923
84.822 -11.98
84.832 -12.036
84.842 -12.09
84.852 -12.141
84.862 -12.191
84.872 -12.239
84.882 -12.285
84.892 -12.329
84.902 -12.371
84.912 -12.411
84.922 -12.449
84.932 -12.485
84.942 -12.519
84.952 -12.551
84.962 -12.582
84.972 -12.61
84.982 -12.636
84.992 -12.661
85.002 -12.683
85.012 -12.703
85.022 -12.722
85.032 -12.738
85.042 -12.752
85.052 -12.765
85.062 -12.775
85.072 -12.784
85.082 -12.79
85.092 -12.794
85.102 -12.797
85.112 -12.797
85.122 -12.795
85.132 -12.792
85.142 -12.786
85.152 -12.778
85.162 -12.769
85.172 -12.757
85.182 -12.743
85.192 -12.728
85.202 -12.71
85.212 -12.691
85.222 -12.669
85.232 -12.646
85.242 -12.62
85.252 -12.593
85.262 -12.563
85.272 -12.532
85.282 -12.498
85.292 -12.463
85.302 -12.426
85.312 -12.387
85.322 -12.346
85.332 -12.303
85.342 -12.258
85.352 -12.211
85.362 -12.162
85.372 -12.112
85.382 -12.059
85.392 -12.005
85.402 -11.949
85.412 -11.891
85.422 -11.831
85.432 -11.77
85.442 -11.706
85.452 -11.641
85.462 -11.574
85.472 -11.505
85.482 -11.434
85.492 -11.362
85.502 -11.288
85.512 -11.212
85.522 -11.134
85.532 -11.055
85.542 -10.974
85.552 -10.891
85.562 -10.807
85.572 -10.721
85.582 -10.633
85.592 -10.544
85.602 -10.453
85.612 -10.36
85.622 -10.266
85.632 -10.17
85.642 -10.073
85.652 -9.9745
85.662 -9.8742
85.672 -9.7724
85.682 -9.6691
85.692 -9.5643
85.702 -9.4581
85.712 -9.3504
85.722 -9.2413
85.732 -9.1308
85.742 -9.019
85.752 -8.9057
85.762 -8.7911
85.772 -8.6752
85.782 -8.5579
85.792 -8.4394
85.802 -8.3195
85.812 -8.1985
85.822 -8.0761
85.832 -7.9526
85.842 -7.8279
85.852 -7.7019
85.862 -7.5748
85.872 -7.4466
85.882 -7.3173
85.892 -7.1868
85.902 -7.0553
85.912 -6.9227
85.922 -6.7891
85.932 -6.6545
85.942 -6.5188
85.952 -6.3822
85.962 -6.2446
85.972 -6.1061
85.982 -5.9667
85.992 -5.8264
86.002 -5.6853
86.012 -5.5433
86.022 -5.4004
86.032 -5.2568
86.042 -5.1124
86.052 -4.9672
86.062 -4.8213
86.072 -4.6747
86.082 -4.5274
86.092 -4.3794
86.102 -4.2308
86.112 -4.0816
86.122 -3.9318
86.132 -3.7814
86.142 -3.6305
86.152 -3.479
86.162 -3.327
86.172 -3.1746
86.182 -3.0217
86.192 -2.8683
86.202 -2.7146
86.212 -2.5604
86.222 -2.4059
86.232 -2.2511
86.242 -2.0959
86.252 -1.9405
86.262 -1.7848
86.272 -1.6288
86.282 -1.4726
86.292 -1.3163
86.302 -1.1597
86.312 -1.003
86.322 -0.84621
86.332 -0.68929
86.342 -0.53229
86.352 -0.37524
86.362 -0.21817
86.372 -0.061082
86.376 -1.4214e-11
86.376 7.1276e-14
86.386 0.15715
86.396 0.31444
86.406 0.47185
86.416 0.62934
86.426 0.78688
86.436 0.94445
86.446 1.102
86.456 1.2595
86.466 1.417
86.476 1.5744
86.486 1.7316
86.496 1.8887
86.506 2.0457
86.516 2.2024
86.526 2.3588
86.536 2.5151
86.546 2.671
86.556 2.8266
86.566 2.9818
86.576 3.1367
86.586 3.2912
86.596 3.4452
86.606 3.5988
86.616 3.7519
86.626 3.9044
86.636 4.0565
86.646 4.2079
86.656 4.3588
86.666 4.509
86.676 4.6586
86.686 4.8075
86.696 4.9558
86.706 5.1033
86.716 5.25
86.726 5.396
86.736 5.5411
86.746 5.6854
86.756 5.8289
86.766 5.9715
86.776 6.1132
86.786 6.254
86.796 6.3938
86.806 6.5326
86.816 6.6705
86.826 6.8073
86.836 6.9431
86.846 7.0778
86.856 7.2114
86.866 7.3439
86.876 7.4752
86.886 7.6054
86.896 7.7344
86.906 7.8623
86.916 7.9889
86.926 8.1142
86.936 8.2383
86.946 8.3611
86.956 8.4826
86.966 8.6027
86.976 8.7216
86.986 8.839
86.996 8.9551
87.006 9.0697
87.016 9.183
87.026 9.2947
87.036 9.4051
87.046 9.5139
87.056 9.6213
87.066 9.7271
87.076 9.8314
87.086 9.9342
87.096 10.035
87.106 10.135
87.116 10.233
87.126 10.329
87.136 10.424
87.146 10.517
87.156 10.609
87.166 10.699
87.176 10.787
87.186 10.873
87.196 10.958
87.206 11.041
87.216 11.122
87.226 11.201
87.236 11.279
87.246 11.355
87.256 11.429
87.266 11.501
87.276 11.572
87.286 11.641
87.296 11.707
87.306 11.772
87.316 11.835
87.326 11.897
87.336 11.956
87.346 12.014
87.356 12.069
87.366 12.123
87.376 12.175
87.386 12.225
87.396 12.273
87.406 12.319
87.416 12.363
87.426 12.405
87.436 12.445
87.446 12.483
87.456 12.52
87.466 12.554
87.476 12.586
87.486 12.616
87.496 12.645
87.506 12.671
87.516 12.696
87.526 12.718
87.536 12.738
87.546 12.757
87.556 12.773
87.566 12.788
87.576 12.8
87.586 12.81
87.596 12.819
87.606 12.825
87.616 12.829
87.626 12.832
87.636 12.832
87.646 12.83
87.656 12.827
87.666 12.821
87.676 12.813
87.686 12.804
87.696 12.792
87.706 12.778
87.716 12.763
87.726 12.745
87.736 12.726
87.746 12.704
87.756 12.68
87.766 12.655
87.776 12.627
87.786 12.598
87.796 12.566
87.806 12.533
87.816 12.497
87.826 12.46
87.836 12.421
87.846 12.38
87.856 12.337
87.866 12.292
87.876 12.245
87.886 12.196
87.896 12.145
87.906 12.093
87.916 12.038
87.926 11.982
87.936 11.924
87.946 11.864
87.956 11.802
87.966 11.738
87.976 11.673
87.986 11.606
87.996 11.537
88.006 11.466
88.016 11.393
88.026 11.319
88.036 11.243
88.046 11.165
88.056 11.085
88.066 11.004
88.076 10.921
88.086 10.837
88.096 10.75
88.106 10.662
88.116 10.573
88.126 10.482
88.136 10.389
88.146 10.295
88.156 10.199
88.166 10.101
88.176 10.002
88.186 9.9016
88.196 9.7995
88.206 9.6959
88.216 9.5909
88.226 9.4844
88.236 9.3764
88.246 9.267
88.256 9.1563
88.266 9.0441
88.276 8.9305
88.286 8.8156
88.296 8.6994
88.306 8.5818
88.316 8.463
88.326 8.3428
88.336 8.2214
88.346 8.0988
88.356 7.9749
88.366 7.8498
88.376 7.7236
88.386 7.5962
88.396 7.4676
88.406 7.3379
88.416 7.2071
88.426 7.0752
88.436 6.9423
88.446 6.8083
88.456 6.6733
88.466 6.5373
88.476 6.4004
88.486 6.2624
88.496 6.1236
88.506 5.9838
88.516 5.8431
88.526 5.7016
88.536 5.5592
88.546 5.416
88.556 5.272
88.566 5.1272
88.576 4.9817
88.586 4.8354
88.596 4.6884
88.606 4.5407
88.616 4.3924
88.626 4.2434
88.636 4.0938
88.646 3.9435
88.656 3.7928
88.666 3.6414
88.676 3.4895
88.686 3.3372
88.696 3.1843
88.706 3.031
88.716 2.8773
88.726 2.7231
88.736 2.5686
88.746 2.4137
88.756 2.2584
88.766 2.1029
88.776 1.947
88.786 1.7909
88.796 1.6345
88.806 1.4779
88.816 1.3212
88.826 1.1642
88.836 1.0071
88.846 0.84988
88.856 0.69255
88.866 0.53514
88.876 0.37769
88.886 0.2202
88.896 0.062705
88.9 1.4241e-11
88.9 -8.1268e-14
88.91 -0.15756
88.92 -0.31526
88.93 -0.47308
88.94 -0.63097
88.95 -0.78892
88.96 -0.9469
88.97 -1.1049
88.98 -1.2628
88.99 -1.4207
89 -1.5784
89.01 -1.7361
89.02 -1.8936
89.03 -2.0509
89.04 -2.208
89.05 -2.3649
89.06 -2.5215
89.07 -2.6778
89.08 -2.8338
89.09 -2.9895
89.1 -3.1447
89.11 -3.2996
89.12 -3.454
89.13 -3.608
89.14 -3.7615
89.15 -3.9144
89.16 -4.0668
89.17 -4.2187
89.18 -4.3699
89.19 -4.5205
89.2 -4.6705
89.21 -4.8198
89.22 -4.9684
89.23 -5.1162
89.24 -5.2633
89.25 -5.4096
89.26 -5.5552
89.27 -5.6998
89.28 -5.8437
89.29 -5.9866
89.3 -6.1287
89.31 -6.2698
89.32 -6.4099
89.33 -6.5491
89.34 -6.6873
89.35 -6.8244
89.36 -6.9606
89.37 -7.0956
89.38 -7.2295
89.39 -7.3623
89.4 -7.494
89.41 -7.6245
89.42 -7.7539
89.43 -7.882
89.44 -8.0089
89.45 -8.1346
89.46 -8.259
89.47 -8.382
89.48 -8.5038
89.49 -8.6243
89.5 -8.7434
89.51 -8.8611
89.52 -8.9775
89.53 -9.0924
89.54 -9.2059
89.55 -9.318
89.56 -9.4286
89.57 -9.5377
89.58 -9.6453
89.59 -9.7514
89.6 -9.8559
89.61 -9.9589
89.62 -10.06
89.63 -10.16
89.64 -10.258
89.65 -10.355
89.66 -10.45
89.67 -10.543
89.68 -10.635
89.69 -10.725
89.7 -10.813
89.71 -10.9
89.72 -10.985
89.73 -11.068
89.74 -11.149
89.75 -11.229
89.76 -11.307
89.77 -11.383
89.78 -11.457
89.79 -11.53
89.8 -11.601
89.81 -11.669
89.82 -11.736
89.83 -11.801
89.84 -11.865
89.85 -11.926
89.86 -11.986
89.87 -12.043
89.88 -12.099
89.89 -12.153
89.9 -12.205
89.91 -12.255
89.92 -12.303
89.93 -12.349
89.94 -12.393
89.95 -12.435
89.96 -12.476
89.97 -12.514
89.98 -12.55
89.99 -12.585
90 -12.617
90.01 -12.648
90.02 -12.676
90.03 -12.702
90.04 -12.727
90.05 -12.749
90.06 -12.77
90.07 -12.788
90.08 -12.805
90.09 -12.819
90.1 -12.831
90.11 -12.842
90.12 -12.85
90.13 -12.857
90.14 -12.861
90.15 -12.863
90.16 -12.864
90.17 -12.862
90.18 -12.858
90.19 -12.853
90.2 -12.845
90.21 -12.835
90.22 -12.824
90.23 -12.81
90.24 -12.794
90.25 -12.777
90.26 -12.757
90.27 -12.735
90.28 -12.712
90.29 -12.686
90.3 -12.658
90.31 -12.629
90.32 -12.597
90.33 -12.564
90.34 -12.528
90.35 -12.491
90.36 -12.451
90.37 -12.41
90.38 -12.367
90.39 -12.322
90.4 -12.275
90.41 -12.226
90.42 -12.175
90.43 -12.122
90.44 -12.068
90.45 -12.011
90.46 -11.953
90.47 -11.893
90.48 -11.831
90.49 -11.767
90.5 -11.702
90.51 -11.634
90.52 -11.565
90.53 -11.494
90.54 -11.421
90.55 -11.347
90.56 -11.27
90.57 -11.192
90.58 -11.113
90.59 -11.031
90.6 -10.948
90.61 -10.863
90.62 -10.777
90.63 -10.689
90.64 -10.599
90.65 -10.508
90.66 -10.415
90.67 -10.32
90.68 -10.224
90.69 -10.126
90.7 -10.027
90.71 -9.9261
90.72 -9.8238
90.73 -9.72
90.74 -9.6147
90.75 -9.5079
90.76 -9.3997
90.77 -9.2901
90.78 -9.179
90.79 -9.0666
90.8 -8.9528
90.81 -8.8376
90.82 -8.7211
90.83 -8.6032
90.84 -8.4841
90.85 -8.3637
90.86 -8.242
90.87 -8.1191
90.88 -7.9949
90.89 -7.8695
90.9 -7.743
90.91 -7.6153
90.92 -7.4864
90.93 -7.3564
90.94 -7.2253
90.95 -7.0931
90.96 -6.9599
90.97 -6.8256
90.98 -6.6903
90.99 -6.554
91 -6.4167
91.01 -6.2784
91.02 -6.1392
91.03 -5.9991
91.04 -5.8581
91.05 -5.7163
91.06 -5.5735
91.07 -5.43
91.08 -5.2857
91.09 -5.1405
91.1 -4.9946
91.11 -4.848
91.12 -4.7007
91.13 -4.5526
91.14 -4.4039
91.15 -4.2546
91.16 -4.1046
91.17 -3.9541
91.18 -3.8029
91.19 -3.6512
91.2 -3.499
91.21 -3.3463
91.22 -3.1931
91.23 -3.0394
91.24 -2.8853
91.25 -2.7308
91.26 -2.5759
91.27 -2.4206
91.28 -2.265
91.29 -2.1091
91.3 -1.9529
91.31 -1.7964
91.32 -1.6397
91.33 -1.4827
91.34 -1.3256
91.35 -1.1682
91.36 -1.0108
91.37 -0.85317
91.38 -0.69547
91.39 -0.5377
91.4 -0.37987
91.41 -0.22202
91.42 -0.064159
91.424 -8.3711e-14
91.424 1.4273e-11
91.434 0.15793
91.444 0.316
91.454 0.47418
91.464 0.63244
91.474 0.79075
91.484 0.94909
91.494 1.1074
91.504 1.2657
91.514 1.424
91.524 1.5821
91.534 1.7401
91.544 1.898
91.554 2.0557
91.564 2.2131
91.574 2.3704
91.584 2.5273
91.594 2.684
91.604 2.8403
91.614 2.9963
91.624 3.1519
91.634 3.3072
91.644 3.4619
91.654 3.6162
91.664 3.77
91.674 3.9233
91.684 4.0761
91.694 4.2283
91.704 4.3799
91.714 4.5308
91.724 4.6811
91.734 4.8307
91.744 4.9796
91.754 5.1278
91.764 5.2753
91.774 5.4219
91.784 5.5677
91.794 5.7128
91.804 5.8569
91.814 6.0002
91.824 6.1425
91.834 6.2839
91.844 6.4244
91.854 6.5639
91.864 6.7024
91.874 6.8398
91.884 6.9762
91.894 7.1116
91.904 7.2458
91.914 7.3789
91.924 7.5109
91.934 7.6417
91.944 7.7713
91.954 7.8997
91.964 8.0269
91.974 8.1528
91.984 8.2775
91.994 8.4008
92.004 8.5229
92.014 8.6436
92.024 8.763
92.034 8.8809
92.044 8.9975
92.054 9.1127
92.064 9.2265
92.074 9.3388
92.084 9.4496
92.094 9.559
92.104 9.6668
92.114 9.7731
92.124 9.8779
92.134 9.9811
92.144 10.083
92.154 10.183
92.164 10.281
92.174 10.378
92.184 10.473
92.194 10.567
92.204 10.659
92.214 10.749
92.224 10.837
92.234 10.924
92.244 11.009
92.254 11.093
92.264 11.174
92.274 11.254
92.284 11.332
92.294 11.408
92.304 11.483
92.314 11.555
92.324 11.626
92.334 11.695
92.344 11.762
92.354 11.828
92.364 11.891
92.374 11.953
92.384 12.012
92.394 12.07
92.404 12.126
92.414 12.18
92.424 12.232
92.434 12.282
92.444 12.33
92.454 12.376
92.464 12.421
92.474 12.463
92.484 12.503
92.494 12.542
92.504 12.578
92.514 12.613
92.524 12.645
92.534 12.675
92.544 12.704
92.554 12.73
92.564 12.755
92.574 12.777
92.584 12.798
92.594 12.816
92.604 12.833
92.614 12.847
92.624 12.86
92.634 12.87
92.644 12.879
92.654 12.885
92.664 12.889
92.674 12.892
92.684 12.892
92.694 12.89
92.704 12.887
92.714 12.881
92.724 12.873
92.734 12.864
92.744 12.852
92.754 12.838
92.764 12.822
92.774 12.805
92.784 12.785
92.794 12.763
92.804 12.739
92.814 12.714
92.824 12.686
92.834 12.656
92.844 12.625
92.854 12.591
92.864 12.556
92.874 12.518
92.884 12.479
92.894 12.438
92.904 12.394
92.914 12.349
92.924 12.302
92.934 12.253
92.944 12.202
92.954 12.149
92.964 12.094
92.974 12.038
92.984 11.979
92.994 11.919
93.004 11.857
93.014 11.793
93.024 11.727
93.034 11.66
93.044 11.59
93.054 11.519
93.064 11.446
93.074 11.372
93.084 11.295
93.094 11.217
93.104 11.137
93.114 11.056
93.124 10.972
93.134 10.887
93.144 10.801
93.154 10.712
93.164 10.622
93.174 10.531
93.184 10.438
93.194 10.343
93.204 10.247
93.214 10.149
93.224 10.049
93.234 9.9481
93.244 9.8456
93.254 9.7415
93.264 9.636
93.274 9.529
93.284 9.4206
93.294 9.3107
93.304 9.1995
93.314 9.0868
93.324 8.9727
93.334 8.8573
93.344 8.7405
93.354 8.6224
93.364 8.5031
93.374 8.3824
93.384 8.2604
93.394 8.1372
93.404 8.0128
93.414 7.8872
93.424 7.7604
93.434 7.6324
93.444 7.5032
93.454 7.373
93.464 7.2416
93.474 7.1091
93.484 6.9756
93.494 6.841
93.504 6.7054
93.514 6.5688
93.524 6.4313
93.534 6.2927
93.544 6.1532
93.554 6.0128
93.564 5.8715
93.574 5.7294
93.584 5.5864
93.594 5.4425
93.604 5.2979
93.614 5.1524
93.624 5.0062
93.634 4.8593
93.644 4.7117
93.654 4.5633
93.664 4.4143
93.674 4.2647
93.684 4.1144
93.694 3.9635
93.704 3.812
93.714 3.66
93.724 3.5075
93.734 3.3544
93.744 3.2009
93.754 3.0469
93.764 2.8925
93.774 2.7377
93.784 2.5824
93.794 2.4268
93.804 2.2709
93.814 2.1147
93.824 1.9581
93.834 1.8013
93.844 1.6442
93.854 1.487
93.864 1.3295
93.874 1.1718
93.884 1.014
93.894 0.85612
93.904 0.69809
93.914 0.53999
93.924 0.38184
93.934 0.22365
93.944 0.065463
93.948 7.0166e-14
93.948 -1.4316e-11
93.958 -0.15826
93.968 -0.31665
93.978 -0.47516
93.988 -0.63375
93.998 -0.7924
94.008 -0.95106
94.018 -1.1097
94.028 -1.2683
94.038 -1.4269
94.048 -1.5854
94.058 -1.7437
94.068 -1.9019
94.078 -2.0599
94.088 -2.2177
94.098 -2.3752
94.108 -2.5325
94.118 -2.6895
94.128 -2.8462
94.138 -3.0025
94.148 -3.1584
94.158 -3.3139
94.168 -3.469
94.178 -3.6236
94.188 -3.7777
94.198 -3.9314
94.208 -4.0844
94.218 -4.2369
94.228 -4.3888
94.238 -4.54
94.248 -4.6906
94.258 -4.8406
94.268 -4.9898
94.278 -5.1382
94.288 -5.286
94.298 -5.4329
94.308 -5.579
94.318 -5.7243
94.328 -5.8688
94.338 -6.0123
94.348 -6.1549
94.358 -6.2966
94.368 -6.4374
94.378 -6.5771
94.388 -6.7159
94.398 -6.8536
94.408 -6.9903
94.418 -7.1259
94.428 -7.2604
94.438 -7.3938
94.448 -7.526
94.458 -7.657
94.468 -7.7869
94.478 -7.9156
94.488 -8.043
94.498 -8.1692
94.508 -8.2941
94.518 -8.4177
94.528 -8.54
94.538 -8.6609
94.548 -8.7805
94.558 -8.8987
94.568 -9.0155
94.578 -9.1309
94.588 -9.2449
94.598 -9.3574
94.608 -9.4685
94.618 -9.578
94.628 -9.6861
94.638 -9.7926
94.648 -9.8976
94.658 -10.001
94.668 -10.103
94.678 -10.203
94.688 -10.302
94.698 -10.399
94.708 -10.494
94.718 -10.588
94.728 -10.68
94.738 -10.77
94.748 -10.859
94.758 -10.946
94.768 -11.031
94.778 -11.115
94.788 -11.196
94.798 -11.276
94.808 -11.355
94.818 -11.431
94.828 -11.506
94.838 -11.578
94.848 -11.649
94.858 -11.718
94.868 -11.786
94.878 -11.851
94.888 -11.915
94.898 -11.976
94.908 -12.036
94.918 -12.094
94.928 -12.15
94.938 -12.204
94.948 -12.256
94.958 -12.306
94.968 -12.354
94.978 -12.401
94.988 -12.445
94.998 -12.488
95.008 -12.528
95.018 -12.566
95.028 -12.603
95.038 -12.637
95.048 -12.67
95.058 -12.7
95.068 -12.729
95.078 -12.756
95.088 -12.78
95.098 -12.803
95.108 -12.823
95.118 -12.842
95.128 -12.858
95.138 -12.873
95.148 -12.885
95.158 -12.895
95.168 -12.904
95.178 -12.91
95.188 -12.915
95.198 -12.917
95.208 -12.917
95.218 -12.916
95.228 -12.912
95.238 -12.906
95.248 -12.899
95.258 -12.889
95.268 -12.877
95.278 -12.863
95.288 -12.848
95.298 -12.83
95.308 -12.81
95.318 -12.788
95.328 -12.765
95.338 -12.739
95.348 -12.711
95.358 -12.681
95.368 -12.65
95.378 -12.616
95.388 -12.58
95.398 -12.543
95.408 -12.503
95.418 -12.462
95.428 -12.419
95.438 -12.373
95.448 -12.326
95.458 -12.277
95.468 -12.226
95.478 -12.173
95.488 -12.118
95.498 -12.062
95.508 -12.003
95.518 -11.943
95.528 -11.88
95.538 -11.816
95.548 -11.751
95.558 -11.683
95.568 -11.613
95.578 -11.542
95.588 -11.469
95.598 -11.394
95.608 -11.318
95.618 -11.239
95.628 -11.159
95.638 -11.077
95.648 -10.994
95.658 -10.909
95.668 -10.822
95.678 -10.734
95.688 -10.643
95.698 -10.552
95.708 -10.458
95.718 -10.363
95.728 -10.267
95.738 -10.169
95.748 -10.069
95.758 -9.9678
95.768 -9.8651
95.778 -9.7609
95.788 -9.6551
95.798 -9.548
95.808 -9.4393
95.818 -9.3292
95.828 -9.2178
95.838 -9.1049
95.848 -8.9906
95.858 -8.875
95.868 -8.758
95.878 -8.6397
95.888 -8.52
95.898 -8.3991
95.908 -8.277
95.918 -8.1535
95.928 -8.0289
95.938 -7.903
95.948 -7.776
95.958 -7.6477
95.968 -7.5183
95.978 -7.3878
95.988 -7.2562
95.998 -7.1235
96.008 -6.9897
96.018 -6.8549
96.028 -6.719
96.038 -6.5822
96.048 -6.4443
96.058 -6.3055
96.068 -6.1658
96.078 -6.0251
96.088 -5.8836
96.098 -5.7412
96.108 -5.5979
96.118 -5.4538
96.128 -5.3088
96.138 -5.1631
96.148 -5.0167
96.158 -4.8695
96.168 -4.7215
96.178 -4.5729
96.188 -4.4236
96.198 -4.2737
96.208 -4.1231
96.218 -3.972
96.228 -3.8202
96.238 -3.6679
96.248 -3.5151
96.258 -3.3618
96.268 -3.2079
96.278 -3.0537
96.288 -2.8989
96.298 -2.7438
96.308 -2.5883
96.318 -2.4324
96.328 -2.2762
96.338 -2.1196
96.348 -1.9628
96.358 -1.8057
96.368 -1.6484
96.378 -1.4908
96.388 -1.333
96.398 -1.1751
96.408 -1.017
96.418 -0.85876
96.428 -0.70044
96.438 -0.54205
96.448 -0.3836
96.458 -0.22512
96.468 -0.066632
96.473 -7.1054e-14
96.473 1.4342e-11
96.483 0.15855
96.493 0.31724
96.503 0.47604
96.513 0.63493
96.523 0.79387
96.533 0.95282
96.543 1.1118
96.553 1.2707
96.563 1.4295
96.573 1.5883
96.583 1.7469
96.593 1.9054
96.603 2.0637
96.613 2.2218
96.623 2.3796
96.633 2.5372
96.643 2.6944
96.653 2.8514
96.663 3.008
96.673 3.1642
96.683 3.32
96.693 3.4754
96.703 3.6302
96.713 3.7846
96.723 3.9385
96.733 4.0919
96.743 4.2446
96.753 4.3968
96.763 4.5483
96.773 4.6992
96.783 4.8494
96.793 4.9988
96.803 5.1476
96.813 5.2956
96.823 5.4428
96.833 5.5891
96.843 5.7347
96.853 5.8794
96.863 6.0232
96.873 6.1661
96.883 6.308
96.893 6.449
96.903 6.589
96.913 6.728
96.923 6.866
96.933 7.0029
96.943 7.1387
96.953 7.2735
96.963 7.4071
96.973 7.5395
96.983 7.6708
96.993 7.8009
97.003 7.9298
97.013 8.0574
97.023 8.1838
97.033 8.3089
97.043 8.4328
97.053 8.5553
97.063 8.6764
97.073 8.7962
97.083 8.9146
97.093 9.0317
97.103 9.1473
97.113 9.2614
97.123 9.3741
97.133 9.4854
97.143 9.5951
97.153 9.7034
97.163 9.8101
97.173 9.9152
97.183 10.019
97.193 10.121
97.203 10.221
97.213 10.32
97.223 10.417
97.233 10.513
97.243 10.607
97.253 10.699
97.263 10.789
97.273 10.878
97.283 10.965
97.293 11.051
97.303 11.134
97.313 11.216
97.323 11.296
97.333 11.375
97.343 11.451
97.353 11.526
97.363 11.599
97.373 11.67
97.383 11.739
97.393 11.806
97.403 11.872
97.413 11.936
97.423 11.997
97.433 12.057
97.443 12.115
97.453 12.171
97.463 12.225
97.473 12.278
97.483 12.328
97.493 12.376
97.503 12.423
97.513 12.467
97.523 12.51
97.533 12.55
97.543 12.589
97.553 12.625
97.563 12.66
97.573 12.692
97.583 12.723
97.593 12.751
97.603 12.778
97.613 12.803
97.623 12.825
97.633 12.846
97.643 12.864
97.653 12.881
97.663 12.895
97.673 12.908
97.683 12.918
97.693 12.927
97.703 12.933
97.713 12.937
97.723 12.94
97.733 12.94
97.743 12.938
97.753 12.935
97.763 12.929
97.773 12.921
97.783 12.912
97.793 12.9
97.803 12.886
97.813 12.87
97.823 12.852
97.833 12.833
97.843 12.811
97.853 12.787
97.863 12.761
97.873 12.733
97.883 12.704
97.893 12.672
97.903 12.638
97.913 12.603
97.923 12.565
97.933 12.525
97.943 12.484
97.953 12.44
97.963 12.395
97.973 12.348
97.983 12.299
97.993 12.247
98.003 12.194
98.013 12.14
98.023 12.083
98.033 12.024
98.043 11.964
98.053 11.901
98.063 11.837
98.073 11.771
98.083 11.703
98.093 11.634
98.103 11.562
98.113 11.489
98.123 11.414
98.133 11.338
98.143 11.259
98.153 11.179
98.163 11.097
98.173 11.013
98.183 10.928
98.193 10.841
98.203 10.753
98.213 10.662
98.223 10.57
98.233 10.477
98.243 10.382
98.253 10.285
98.263 10.187
98.273 10.087
98.283 9.9855
98.293 9.8826
98.303 9.7782
98.313 9.6723
98.323 9.5649
98.333 9.4561
98.343 9.3458
98.353 9.2342
98.363 9.1211
98.373 9.0066
98.383 8.8908
98.393 8.7736
98.403 8.6551
98.413 8.5353
98.423 8.4142
98.433 8.2918
98.443 8.1681
98.453 8.0433
98.463 7.9172
98.473 7.7899
98.483 7.6615
98.493 7.5319
98.503 7.4011
98.513 7.2693
98.523 7.1364
98.533 7.0024
98.543 6.8673
98.553 6.7312
98.563 6.5941
98.573 6.4561
98.583 6.317
98.593 6.1771
98.603 6.0362
98.613 5.8944
98.623 5.7517
98.633 5.6082
98.643 5.4638
98.653 5.3187
98.663 5.1727
98.673 5.026
98.683 4.8785
98.693 4.7304
98.703 4.5815
98.713 4.432
98.723 4.2818
98.733 4.1309
98.743 3.9795
98.753 3.8275
98.763 3.675
98.773 3.5219
98.783 3.3683
98.793 3.2142
98.803 3.0597
98.813 2.9047
98.823 2.7493
98.833 2.5936
98.843 2.4374
98.853 2.2809
98.863 2.1241
98.873 1.967
98.883 1.8097
98.893 1.652
98.903 1.4942
98.913 1.3362
98.923 1.178
98.933 1.0196
98.943 0.86113
98.953 0.70255
98.963 0.54389
98.973 0.38517
98.983 0.22643
98.993 0.067679
98.997 1.4368e-11
98.997 -6.839e-14
99.007 -0.15881
99.017 -0.31777
99.027 -0.47684
99.037 -0.63598
99.047 -0.79518
99.057 -0.9544
99.067 -1.1136
99.077 -1.2728
99.087 -1.4319
99.097 -1.5909
99.107 -1.7498
99.117 -1.9085
99.127 -2.0671
99.137 -2.2254
99.147 -2.3835
99.157 -2.5413
99.167 -2.6989
99.177 -2.8561
99.187 -3.0129
99.197 -3.1694
99.207 -3.3254
99.217 -3.481
99.227 -3.6362
99.237 -3.7908
99.247 -3.945
99.257 -4.0985
99.267 -4.2515
99.277 -4.4039
99.287 -4.5557
99.297 -4.7068
99.307 -4.8572
99.317 -5.007
99.327 -5.1559
99.337 -5.3042
99.347 -5.4516
99.357 -5.5982
99.367 -5.744
99.377 -5.8889
99.387 -6.0329
99.397 -6.1761
99.407 -6.3182
99.417 -6.4594
99.427 -6.5997
99.437 -6.7389
99.447 -6.8771
99.457 -7.0142
99.467 -7.1502
99.477 -7.2852
99.487 -7.419
99.497 -7.5517
99.507 -7.6832
99.517 -7.8135
99.527 -7.9425
99.537 -8.0704
99.547 -8.197
99.557 -8.3223
99.567 -8.4463
99.577 -8.569
99.587 -8.6903
99.597 -8.8103
99.607 -8.9289
99.617 -9.0461
99.627 -9.1619
99.637 -9.2762
99.647 -9.3891
99.657 -9.5005
99.667 -9.6105
99.677 -9.7189
99.687 -9.8257
99.697 -9.9311
99.707 -10.035
99.717 -10.137
99.727 -10.238
99.737 -10.337
99.747 -10.434
99.757 -10.53
99.767 -10.624
99.777 -10.716
99.787 -10.807
99.797 -10.896
99.807 -10.983
99.817 -11.068
99.827 -11.152
99.837 -11.234
99.847 -11.314
99.857 -11.393
99.867 -11.469
99.877 -11.544
99.887 -11.617
99.897 -11.688
99.907 -11.758
99.917 -11.825
99.927 -11.891
99.937 -11.955
99.947 -12.016
99.957 -12.076
99.967 -12.134
99.977 -12.191
99.987 -12.245
99.997 -12.297
100 -12.313


==> figuresAndData/relayOscillationFourthOrderNum-1+1.csv <==
0 0
0.00020095 -1.3522e-12
0.0012057 -2.9186e-10
0.0062295 -4.0103e-08
0.016229 -7.0382e-07
0.026229 -2.9487e-06
0.036229 -7.7119e-06
0.046229 -1.5901e-05
0.056229 -2.8395e-05
0.066229 -4.6044e-05
0.076229 -6.9671e-05
0.086229 -0.00010007
0.096229 -0.000138
0.10623 -0.00018421
0.11623 -0.00023941
0.12623 -0.00030429
0.13623 -0.00037949
0.14623 -0.00046566
0.15623 -0.00056339
0.16623 -0.00067328
0.17623 -0.00079587
0.18623 -0.0009317
0.19623 -0.0010813
0.20623 -0.0012451
0.21623 -0.0014235
0.22623 -0.0016171
0.23623 -0.0018262
0.24623 -0.0020512
0.25623 -0.0022925
0.26623 -0.0025504
0.27623 -0.0028252
0.28623 -0.0031173
0.29623 -0.0034268
0.30623 -0.0037542
0.31623 -0.0040995
0.32623 -0.004463
0.33623 -0.0048448
0.34623 -0.0052453
0.35623 -0.0056644
0.36623 -0.0061024
0.37623 -0.0065593
0.38623 -0.0070353
0.39623 -0.0075304
0.40623 -0.0080446
0.41623 -0.0085781
0.42623 -0.0091308
0.43623 -0.0097026
0.44623 -0.010294
0.45623 -0.010904
0.46623 -0.011533
0.47623 -0.012182
0.48623 -0.012849
0.49623 -0.013535
0.50623 -0.01424
0.51623 -0.014964
0.52623 -0.015706
0.53623 -0.016467
0.54623 -0.017245
0.55623 -0.018041
0.56623 -0.018856
0.57623 -0.019687
0.58623 -0.020536
0.59623 -0.021402
0.60623 -0.022285
0.61623 -0.023184
0.62623 -0.0241
0.63623 -0.025031
0.64623 -0.025978
0.65623 -0.026941
0.66623 -0.027918
0.67623 -0.02891
0.68623 -0.029916
0.69623 -0.030936
0.70623 -0.03197
0.71623 -0.033017
0.72623 -0.034076
0.73623 -0.035148
0.74623 -0.036232
0.75623 -0.037327
0.76623 -0.038434
0.77623 -0.039551
0.78623 -0.040678
0.79623 -0.041815
0.80623 -0.042961
0.81623 -0.044116
0.82623 -0.045279
0.83623 -0.04645
0.84623 -0.047629
0.85623 -0.048814
0.86623 -0.050005
0.87623 -0.051203
0.88623 -0.052405
0.89623 -0.053613
0.90623 -0.054824
0.91623 -0.05604
0.92623 -0.057258
0.93623 -0.058479
0.94623 -0.059702
0.95623 -0.060927
0.96623 -0.062153
0.97623 -0.063379
0.98623 -0.064604
0.99623 -0.065829
1.0062 -0.067053
1.0162 -0.068275
1.0262 -0.069494
1.0362 -0.07071
1.0462 -0.071923
1.0562 -0.073131
1.0662 -0.074334
1.0762 -0.075532
1.0862 -0.076724
1.0962 -0.07791
1.1062 -0.079088
1.1162 -0.080258
1.1262 -0.08142
1.1362 -0.082573
1.1462 -0.083717
1.1562 -0.08485
1.1662 -0.085972
1.1762 -0.087083
1.1862 -0.088182
1.1962 -0.089269
1.2062 -0.090342
1.2162 -0.091401
1.2262 -0.092446
1.2362 -0.093477
1.2462 -0.094491
1.2562 -0.095489
1.2662 -0.096471
1.2762 -0.097435
1.2862 -0.098382
1.2962 -0.09931
1.3062 -0.10022
1.3162 -0.10111
1.3262 -0.10198
1.3362 -0.10282
1.3462 -0.10365
1.3562 -0.10446
1.3662 -0.10524
1.3762 -0.106
1.3862 -0.10673
1.3962 -0.10744
1.4062 -0.10813
1.4162 -0.10879
1.4262 -0.10943
1.4362 -0.11004
1.4462 -0.11062
1.4562 -0.11118
1.4662 -0.1117
1.4762 -0.1122
1.4862 -0.11267
1.4962 -0.11311
1.5062 -0.11352
1.5162 -0.1139
1.5262 -0.11425
1.5362 -0.11457
1.5462 -0.11486
1.5562 -0.11511
1.5662 -0.11533
1.5762 -0.11552
1.5862 -0.11567
1.5962 -0.11579
1.6062 -0.11587
1.6162 -0.11592
1.6262 -0.11594
1.6362 -0.11592
1.6462 -0.11586
1.6562 -0.11576
1.6662 -0.11563
1.6762 -0.11546
1.6862 -0.11525
1.6962 -0.11501
1.7062 -0.11472
1.7162 -0.1144
1.7262 -0.11404
1.7362 -0.11363
1.7462 -0.11319
1.7562 -0.11271
1.7662 -0.11218
1.7762 -0.11162
1.7862 -0.11101
1.7962 -0.11036
1.8062 -0.10967
1.8162 -0.10894
1.8262 -0.10817
1.8362 -0.10735
1.8462 -0.10649
1.8562 -0.10559
1.8662 -0.10464
1.8762 -0.10365
1.8862 -0.10261
1.8962 -0.10153
1.9062 -0.10041
1.9162 -0.099238
1.9262 -0.098025
1.9362 -0.096766
1.9462 -0.095462
1.9562 -0.094113
1.9662 -0.092718
1.9762 -0.091278
1.9862 -0.089792
1.9962 -0.08826
2.0062 -0.086681
2.0162 -0.085057
2.0262 -0.083386
2.0362 -0.081669
2.0462 -0.079906
2.0562 -0.078096
2.0662 -0.076239
2.0762 -0.074336
2.0862 -0.072386
2.0962 -0.07039
2.1062 -0.068346
2.1162 -0.066256
2.1262 -0.064119
2.1362 -0.061935
2.1462 -0.059704
2.1562 -0.057427
2.1662 -0.055103
2.1762 -0.052732
2.1862 -0.050315
2.1962 -0.04785
2.2062 -0.04534
2.2162 -0.042783
2.2262 -0.040179
2.2362 -0.037529
2.2462 -0.034833
2.2562 -0.032091
2.2662 -0.029303
2.2762 -0.026468
2.2862 -0.023589
2.2962 -0.020663
2.3062 -0.017692
2.3162 -0.014676
2.3262 -0.011615
2.3362 -0.008509
2.3462 -0.0053581
2.3562 -0.0021627
2.3629 -8.9928e-15
2.3629 2.7756e-16
2.3729 0.0032696
2.3829 0.0065851
2.3929 0.0099483
2.4029 0.013361
2.4129 0.016824
2.4229 0.020339
2.4329 0.023908
2.4429 0.027532
2.4529 0.031213
2.4629 0.034951
2.4729 0.038747
2.4829 0.042604
2.4929 0.046521
2.5029 0.0505
2.5129 0.054542
2.5229 0.058648
2.5329 0.062817
2.5429 0.067052
2.5529 0.071353
2.5629 0.07572
2.5729 0.080154
2.5829 0.084656
2.5929 0.089225
2.6029 0.093863
2.6129 0.09857
2.6229 0.10335
2.6329 0.10819
2.6429 0.11311
2.6529 0.11809
2.6629 0.12314
2.6729 0.12827
2.6829 0.13346
2.6929 0.13872
2.7029 0.14405
2.7129 0.14946
2.7229 0.15493
2.7329 0.16047
2.7429 0.16608
2.7529 0.17175
2.7629 0.1775
2.7729 0.18331
2.7829 0.18919
2.7929 0.19514
2.8029 0.20115
2.8129 0.20723
2.8229 0.21337
2.8329 0.21958
2.8429 0.22585
2.8529 0.23218
2.8629 0.23857
2.8729 0.24503
2.8829 0.25155
2.8929 0.25812
2.9029 0.26476
2.9129 0.27145
2.9229 0.2782
2.9329 0.285
2.9429 0.29186
2.9529 0.29877
2.9629 0.30574
2.9729 0.31275
2.9829 0.31982
2.9929 0.32693
3.0029 0.33409
3.0129 0.3413
3.0229 0.34855
3.0329 0.35585
3.0429 0.36319
3.0529 0.37057
3.0629 0.37799
3.0729 0.38545
3.0829 0.39294
3.0929 0.40048
3.1029 0.40804
3.1129 0.41564
3.1229 0.42326
3.1329 0.43092
3.1429 0.43861
3.1529 0.44632
3.1629 0.45405
3.1729 0.46181
3.1829 0.46959
3.1929 0.47739
3.2029 0.48521
3.2129 0.49305
3.2229 0.50089
3.2329 0.50876
3.2429 0.51663
3.2529 0.52451
3.2629 0.53241
3.2729 0.5403
3.2829 0.5482
3.2929 0.55611
3.3029 0.56401
3.3129 0.57192
3.3229 0.57982
3.3329 0.58772
3.3429 0.59561
3.3529 0.60349
3.3629 0.61136
3.3729 0.61922
3.3829 0.62707
3.3929 0.6349
3.4029 0.64271
3.4129 0.65051
3.4229 0.65828
3.4329 0.66603
3.4429 0.67375
3.4529 0.68145
3.4629 0.68912
3.4729 0.69676
3.4829 0.70437
3.4929 0.71194
3.5029 0.71948
3.5129 0.72698
3.5229 0.73444
3.5329 0.74185
3.5429 0.74923
3.5529 0.75656
3.5629 0.76384
3.5729 0.77107
3.5829 0.77825
3.5929 0.78538
3.6029 0.79245
3.6129 0.79947
3.6229 0.80643
3.6329 0.81333
3.6429 0.82017
3.6529 0.82694
3.6629 0.83365
3.6729 0.84029
3.6829 0.84686
3.6929 0.85336
3.7029 0.85979
3.7129 0.86615
3.7229 0.87243
3.7329 0.87863
3.7429 0.88475
3.7529 0.89079
3.7629 0.89675
3.7729 0.90262
3.7829 0.90841
3.7929 0.91411
3.8029 0.91972
3.8129 0.92524
3.8229 0.93066
3.8329 0.93599
3.8429 0.94123
3.8529 0.94637
3.8629 0.95141
3.8729 0.95635
3.8829 0.96119
3.8929 0.96592
3.9029 0.97055
3.9129 0.97507
3.9229 0.97949
3.9329 0.9838
3.9429 0.98799
3.9529 0.99207
3.9629 0.99604
3.9729 0.9999
3.9829 1.0036
3.9929 1.0073
4.0029 1.0108
4.0129 1.0141
4.0229 1.0174
4.0329 1.0205
4.0429 1.0236
4.0529 1.0265
4.0629 1.0292
4.0729 1.0319
4.0829 1.0344
4.0929 1.0368
4.1029 1.039
4.1129 1.0411
4.1229 1.0431
4.1329 1.045
4.1429 1.0467
4.1529 1.0483
4.1629 1.0497
4.1729 1.051
4.1829 1.0522
4.1929 1.0532
4.2029 1.0541
4.2129 1.0549
4.2229 1.0555
4.2329 1.0559
4.2429 1.0563
4.2529 1.0565
4.2629 1.0565
4.2729 1.0564
4.2829 1.0561
4.2929 1.0557
4.3029 1.0552
4.3129 1.0545
4.3229 1.0536
4.3329 1.0527
4.3429 1.0515
4.3529 1.0502
4.3629 1.0488
4.3729 1.0472
4.3829 1.0455
4.3929 1.0436
4.4029 1.0415
4.4129 1.0393
4.4229 1.037
4.4329 1.0345
4.4429 1.0318
4.4529 1.029
4.4629 1.0261
4.4729 1.023
4.4829 1.0197
4.4929 1.0163
4.5029 1.0127
4.5129 1.009
4.5229 1.0052
4.5329 1.0011
4.5429 0.99695
4.5529 0.99262
4.5629 0.98814
4.5729 0.9835
4.5829 0.97871
4.5929 0.97377
4.6029 0.96867
4.6129 0.96343
4.6229 0.95803
4.6329 0.95248
4.6429 0.94678
4.6529 0.94093
4.6629 0.93493
4.6729 0.92878
4.6829 0.92248
4.6929 0.91603
4.7029 0.90943
4.7129 0.90268
4.7229 0.89579
4.7329 0.88875
4.7429 0.88156
4.7529 0.87423
4.7629 0.86675
4.7729 0.85913
4.7829 0.85136
4.7929 0.84345
4.8029 0.8354
4.8129 0.82721
4.8229 0.81888
4.8329 0.8104
4.8429 0.80179
4.8529 0.79304
4.8629 0.78415
4.8729 0.77512
4.8829 0.76596
4.8929 0.75666
4.9029 0.74723
4.9129 0.73767
4.9229 0.72798
4.9329 0.71815
4.9429 0.7082
4.9529 0.69811
4.9629 0.6879
4.9729 0.67757
4.9829 0.66711
4.9929 0.65652
5.0029 0.64581
5.0129 0.63498
5.0229 0.62403
5.0329 0.61296
5.0429 0.60177
5.0529 0.59047
5.0629 0.57905
5.0729 0.56752
5.0829 0.55588
5.0929 0.54412
5.1029 0.53226
5.1129 0.52028
5.1229 0.5082
5.1329 0.49602
5.1429 0.48373
5.1529 0.47134
5.1629 0.45885
5.1729 0.44626
5.1829 0.43357
5.1929 0.42078
5.2029 0.4079
5.2129 0.39493
5.2229 0.38187
5.2329 0.36871
5.2429 0.35547
5.2529 0.34214
5.2629 0.32873
5.2729 0.31524
5.2829 0.30166
5.2929 0.288
5.3029 0.27427
5.3129 0.26046
5.3229 0.24657
5.3329 0.23262
5.3429 0.21859
5.3529 0.20449
5.3629 0.19033
5.3729 0.1761
5.3829 0.16181
5.3929 0.14745
5.4029 0.13304
5.4129 0.11857
5.4229 0.10404
5.4329 0.089456
5.4429 0.074822
5.4529 0.060138
5.4629 0.045405
5.4729 0.030626
5.4829 0.015802
5.4929 0.00093635
5.4935 6.6613e-16
5.4935 -8.3822e-14
5.5035 -0.01491
5.5135 -0.029859
5.5235 -0.04485
5.5335 -0.05988
5.5435 -0.074951
5.5535 -0.090062
5.5635 -0.10521
5.5735 -0.1204
5.5835 -0.13563
5.5935 -0.15089
5.6035 -0.1662
5.6135 -0.18154
5.6235 -0.19692
5.6335 -0.21233
5.6435 -0.22778
5.6535 -0.24326
5.6635 -0.25877
5.6735 -0.27432
5.6835 -0.2899
5.6935 -0.3055
5.7035 -0.32114
5.7135 -0.3368
5.7235 -0.3525
5.7335 -0.36821
5.7435 -0.38395
5.7535 -0.39972
5.7635 -0.4155
5.7735 -0.43131
5.7835 -0.44713
5.7935 -0.46297
5.8035 -0.47882
5.8135 -0.49469
5.8235 -0.51057
5.8335 -0.52647
5.8435 -0.54237
5.8535 -0.55827
5.8635 -0.57419
5.8735 -0.5901
5.8835 -0.60602
5.8935 -0.62194
5.9035 -0.63785
5.9135 -0.65376
5.9235 -0.66967
5.9335 -0.68557
5.9435 -0.70145
5.9535 -0.71733
5.9635 -0.73319
5.9735 -0.74903
5.9835 -0.76486
5.9935 -0.78066
6.0035 -0.79645
6.0135 -0.8122
6.0235 -0.82793
6.0335 -0.84363
6.0435 -0.8593
6.0535 -0.87494
6.0635 -0.89053
6.0735 -0.90609
6.0835 -0.92161
6.0935 -0.93708
6.1035 -0.95251
6.1135 -0.96789
6.1235 -0.98322
6.1335 -0.9985
6.1435 -1.0137
6.1535 -1.0289
6.1635 -1.044
6.1735 -1.059
6.1835 -1.074
6.1935 -1.0889
6.2035 -1.1038
6.2135 -1.1185
6.2235 -1.1332
6.2335 -1.1478
6.2435 -1.1624
6.2535 -1.1768
6.2635 -1.1912
6.2735 -1.2055
6.2835 -1.2196
6.2935 -1.2337
6.3035 -1.2477
6.3135 -1.2616
6.3235 -1.2754
6.3335 -1.2891
6.3435 -1.3027
6.3535 -1.3162
6.3635 -1.3296
6.3735 -1.3429
6.3835 -1.356
6.3935 -1.3691
6.4035 -1.382
6.4135 -1.3948
6.4235 -1.4074
6.4335 -1.42
6.4435 -1.4324
6.4535 -1.4447
6.4635 -1.4568
6.4735 -1.4688
6.4835 -1.4807
6.4935 -1.4924
6.5035 -1.504
6.5135 -1.5155
6.5235 -1.5267
6.5335 -1.5379
6.5435 -1.5489
6.5535 -1.5597
6.5635 -1.5704
6.5735 -1.5809
6.5835 -1.5913
6.5935 -1.6014
6.6035 -1.6115
6.6135 -1.6213
6.6235 -1.631
6.6335 -1.6405
6.6435 -1.6499
6.6535 -1.659
6.6635 -1.668
6.6735 -1.6768
6.6835 -1.6854
6.6935 -1.6939
6.7035 -1.7021
6.7135 -1.7102
6.7235 -1.7181
6.7335 -1.7257
6.7435 -1.7332
6.7535 -1.7405
6.7635 -1.7476
6.7735 -1.7545
6.7835 -1.7612
6.7935 -1.7677
6.8035 -1.774
6.8135 -1.7801
6.8235 -1.7859
6.8335 -1.7916
6.8435 -1.797
6.8535 -1.8023
6.8635 -1.8073
6.8735 -1.8121
6.8835 -1.8167
6.8935 -1.8211
6.9035 -1.8252
6.9135 -1.8292
6.9235 -1.8329
6.9335 -1.8364
6.9435 -1.8397
6.9535 -1.8427
6.9635 -1.8455
6.9735 -1.8481
6.9835 -1.8505
6.9935 -1.8526
7.0035 -1.8545
7.0135 -1.8562
7.0235 -1.8576
7.0335 -1.8588
7.0435 -1.8598
7.0535 -1.8605
7.0635 -1.861
7.0735 -1.8613
7.0835 -1.8613
7.0935 -1.8611
7.1035 -1.8606
7.1135 -1.8599
7.1235 -1.859
7.1335 -1.8578
7.1435 -1.8564
7.1535 -1.8547
7.1635 -1.8528
7.1735 -1.8507
7.1835 -1.8483
7.1935 -1.8457
7.2035 -1.8428
7.2135 -1.8397
7.2235 -1.8364
7.2335 -1.8328
7.2435 -1.8289
7.2535 -1.8248
7.2635 -1.8205
7.2735 -1.8159
7.2835 -1.8111
7.2935 -1.806
7.3035 -1.8007
7.3135 -1.7952
7.3235 -1.7894
7.3335 -1.7834
7.3435 -1.7771
7.3535 -1.7706
7.3635 -1.7638
7.3735 -1.7568
7.3835 -1.7496
7.3935 -1.7421
7.4035 -1.7344
7.4135 -1.7264
7.4235 -1.7182
7.4335 -1.7098
7.4435 -1.7011
7.4535 -1.6922
7.4635 -1.683
7.4735 -1.6737
7.4835 -1.664
7.4935 -1.6542
7.5035 -1.6441
7.5135 -1.6338
7.5235 -1.6232
7.5335 -1.6125
7.5435 -1.6015
7.5535 -1.5902
7.5635 -1.5788
7.5735 -1.5671
7.5835 -1.5552
7.5935 -1.5431
7.6035 -1.5307
7.6135 -1.5181
7.6235 -1.5054
7.6335 -1.4924
7.6435 -1.4791
7.6535 -1.4657
7.6635 -1.4521
7.6735 -1.4382
7.6835 -1.4241
7.6935 -1.4099
7.7035 -1.3954
7.7135 -1.3807
7.7235 -1.3658
7.7335 -1.3507
7.7435 -1.3354
7.7535 -1.3199
7.7635 -1.3042
7.7735 -1.2884
7.7835 -1.2723
7.7935 -1.256
7.8035 -1.2396
7.8135 -1.223
7.8235 -1.2061
7.8335 -1.1891
7.8435 -1.172
7.8535 -1.1546
7.8635 -1.1371
7.8735 -1.1194
7.8835 -1.1015
7.8935 -1.0834
7.9035 -1.0652
7.9135 -1.0468
7.9235 -1.0283
7.9335 -1.0096
7.9435 -0.99074
7.9535 -0.97172
7.9635 -0.95255
7.9735 -0.93324
7.9835 -0.91377
7.9935 -0.89416
8.0035 -0.87441
8.0135 -0.85451
8.0235 -0.83448
8.0335 -0.81431
8.0435 -0.79401
8.0535 -0.77358
8.0635 -0.75302
8.0735 -0.73234
8.0835 -0.71154
8.0935 -0.69061
8.1035 -0.66957
8.1135 -0.64842
8.1235 -0.62715
8.1335 -0.60578
8.1435 -0.5843
8.1535 -0.56272
8.1635 -0.54104
8.1735 -0.51926
8.1835 -0.49739
8.1935 -0.47543
8.2035 -0.45338
8.2135 -0.43124
8.2235 -0.40902
8.2335 -0.38672
8.2435 -0.36435
8.2535 -0.3419
8.2635 -0.31938
8.2735 -0.29679
8.2835 -0.27414
8.2935 -0.25143
8.3035 -0.22866
8.3135 -0.20583
8.3235 -0.18295
8.3335 -0.16002
8.3435 -0.13705
8.3535 -0.11403
8.3635 -0.090972
8.3735 -0.067877
8.3835 -0.044748
8.3935 -0.021588
8.4029 -2.4425e-15
8.4029 2.6135e-13
8.4129 0.023211
8.4229 0.046446
8.4329 0.069703
8.4429 0.092981
8.4529 0.11628
8.4629 0.1396
8.4729 0.16293
8.4829 0.18628
8.4929 0.20964
8.5029 0.23302
8.5129 0.2564
8.5229 0.2798
8.5329 0.3032
8.5429 0.32661
8.5529 0.35002
8.5629 0.37343
8.5729 0.39684
8.5829 0.42025
8.5929 0.44365
8.6029 0.46705
8.6129 0.49044
8.6229 0.51382
8.6329 0.53718
8.6429 0.56053
8.6529 0.58386
8.6629 0.60717
8.6729 0.63046
8.6829 0.65372
8.6929 0.67695
8.7029 0.70015
8.7129 0.72332
8.7229 0.74646
8.7329 0.76956
8.7429 0.79261
8.7529 0.81562
8.7629 0.83859
8.7729 0.86151
8.7829 0.88437
8.7929 0.90719
8.8029 0.92994
8.8129 0.95264
8.8229 0.97527
8.8329 0.99783
8.8429 1.0203
8.8529 1.0428
8.8629 1.0651
8.8729 1.0874
8.8829 1.1096
8.8929 1.1317
8.9029 1.1537
8.9129 1.1756
8.9229 1.1975
8.9329 1.2192
8.9429 1.2409
8.9529 1.2624
8.9629 1.2839
8.9729 1.3052
8.9829 1.3264
8.9929 1.3475
9.0029 1.3685
9.0129 1.3894
9.0229 1.4102
9.0329 1.4308
9.0429 1.4513
9.0529 1.4717
9.0629 1.4919
9.0729 1.512
9.0829 1.5319
9.0929 1.5517
9.1029 1.5714
9.1129 1.5909
9.1229 1.6102
9.1329 1.6294
9.1429 1.6485
9.1529 1.6673
9.1629 1.6861
9.1729 1.7046
9.1829 1.723
9.1929 1.7411
9.2029 1.7592
9.2129 1.777
9.2229 1.7946
9.2329 1.8121
9.2429 1.8294
9.2529 1.8465
9.2629 1.8633
9.2729 1.88
9.2829 1.8965
9.2929 1.9128
9.3029 1.9289
9.3129 1.9447
9.3229 1.9604
9.3329 1.9758
9.3429 1.991
9.3529 2.006
9.3629 2.0208
9.3729 2.0354
9.3829 2.0497
9.3929 2.0638
9.4029 2.0776
9.4129 2.0913
9.4229 2.1046
9.4329 2.1178
9.4429 2.1307
9.4529 2.1433
9.4629 2.1557
9.4729 2.1679
9.4829 2.1798
9.4929 2.1914
9.5029 2.2028
9.5129 2.2139
9.5229 2.2248
9.5329 2.2354
9.5429 2.2457
9.5529 2.2558
9.5629 2.2656
9.5729 2.2751
9.5829 2.2844
9.5929 2.2934
9.6029 2.302
9.6129 2.3105
9.6229 2.3186
9.6329 2.3264
9.6429 2.334
9.6529 2.3413
9.6629 2.3483
9.6729 2.355
9.6829 2.3614
9.6929 2.3675
9.7029 2.3733
9.7129 2.3788
9.7229 2.384
9.7329 2.389
9.7429 2.3936
9.7529 2.3979
9.7629 2.4019
9.7729 2.4056
9.7829 2.409
9.7929 2.4121
9.8029 2.4149
9.8129 2.4174
9.8229 2.4196
9.8329 2.4214
9.8429 2.423
9.8529 2.4242
9.8629 2.4252
9.8729 2.4258
9.8829 2.4261
9.8929 2.4261
9.9029 2.4257
9.9129 2.4251
9.9229 2.4241
9.9329 2.4229
9.9429 2.4213
9.9529 2.4193
9.9629 2.4171
9.9729 2.4146
9.9829 2.4117
9.9929 2.4085
10.003 2.405
10.013 2.4012
10.023 2.397
10.033 2.3926
10.043 2.3878
10.053 2.3827
10.063 2.3773
10.073 2.3715
10.083 2.3655
10.093 2.3591
10.103 2.3524
10.113 2.3454
10.123 2.3381
10.133 2.3304
10.143 2.3225
10.153 2.3142
10.163 2.3056
10.173 2.2967
10.183 2.2875
10.193 2.278
10.203 2.2682
10.213 2.2581
10.223 2.2476
10.233 2.2369
10.243 2.2258
10.253 2.2144
10.263 2.2028
10.273 2.1908
10.283 2.1785
10.293 2.166
10.303 2.1531
10.313 2.1399
10.323 2.1265
10.333 2.1127
10.343 2.0987
10.353 2.0843
10.363 2.0697
10.373 2.0548
10.383 2.0395
10.393 2.0241
10.403 2.0083
10.413 1.9922
10.423 1.9759
10.433 1.9593
10.443 1.9424
10.453 1.9252
10.463 1.9078
10.473 1.8901
10.483 1.8721
10.493 1.8539
10.503 1.8354
10.513 1.8166
10.523 1.7976
10.533 1.7784
10.543 1.7589
10.553 1.7391
10.563 1.7191
10.573 1.6988
10.583 1.6783
10.593 1.6576
10.603 1.6366
10.613 1.6154
10.623 1.5939
10.633 1.5722
10.643 1.5503
10.653 1.5282
10.663 1.5058
10.673 1.4833
10.683 1.4605
10.693 1.4375
10.703 1.4143
10.713 1.3909
10.723 1.3673
10.733 1.3434
10.743 1.3194
10.753 1.2952
10.763 1.2708
10.773 1.2463
10.783 1.2215
10.793 1.1965
10.803 1.1714
10.813 1.1461
10.823 1.1207
10.833 1.095
10.843 1.0692
10.853 1.0433
10.863 1.0171
10.873 0.99087
10.883 0.96445
10.893 0.93789
10.903 0.91118
10.913 0.88433
10.923 0.85735
10.933 0.83023
10.943 0.80299
10.953 0.77562
10.963 0.74813
10.973 0.72052
10.983 0.6928
10.993 0.66497
11.003 0.63703
11.013 0.60899
11.023 0.58085
11.033 0.55262
11.043 0.5243
11.053 0.49589
11.063 0.46739
11.073 0.43882
11.083 0.41017
11.093 0.38145
11.103 0.35267
11.113 0.32381
11.123 0.2949
11.133 0.26594
11.143 0.23692
11.153 0.20785
11.163 0.17874
11.173 0.14959
11.183 0.1204
11.193 0.091186
11.203 0.061939
11.213 0.032668
11.223 0.0033768
11.224 3.4417e-14
11.224 -2.9887e-13
11.234 -0.029309
11.244 -0.058632
11.254 -0.087966
11.264 -0.11731
11.274 -0.14666
11.284 -0.17602
11.294 -0.20537
11.304 -0.23473
11.314 -0.26409
11.324 -0.29344
11.334 -0.32279
11.344 -0.35212
11.354 -0.38144
11.364 -0.41075
11.374 -0.44004
11.384 -0.46931
11.394 -0.49855
11.404 -0.52777
11.414 -0.55696
11.424 -0.58612
11.434 -0.61524
11.444 -0.64432
11.454 -0.67337
11.464 -0.70237
11.474 -0.73132
11.484 -0.76022
11.494 -0.78906
11.504 -0.81785
11.514 -0.84658
11.524 -0.87525
11.534 -0.90384
11.544 -0.93237
11.554 -0.96083
11.564 -0.9892
11.574 -1.0175
11.584 -1.0457
11.594 -1.0738
11.604 -1.1019
11.614 -1.1298
11.624 -1.1577
11.634 -1.1854
11.644 -1.213
11.654 -1.2406
11.664 -1.268
11.674 -1.2953
11.684 -1.3225
11.694 -1.3495
11.704 -1.3764
11.714 -1.4032
11.724 -1.4299
11.734 -1.4564
11.744 -1.4828
11.754 -1.5091
11.764 -1.5352
11.774 -1.5611
11.784 -1.5869
11.794 -1.6125
11.804 -1.638
11.814 -1.6633
11.824 -1.6884
11.834 -1.7134
11.844 -1.7381
11.854 -1.7627
11.864 -1.7872
11.874 -1.8114
11.884 -1.8354
11.894 -1.8592
11.904 -1.8829
11.914 -1.9063
11.924 -1.9295
11.934 -1.9526
11.944 -1.9754
11.954 -1.9979
11.964 -2.0203
11.974 -2.0425
11.984 -2.0644
11.994 -2.0861
12.004 -2.1075
12.014 -2.1287
12.024 -2.1497
12.034 -2.1704
12.044 -2.1909
12.054 -2.2111
12.064 -2.2311
12.074 -2.2508
12.084 -2.2703
12.094 -2.2895
12.104 -2.3084
12.114 -2.3271
12.124 -2.3455
12.134 -2.3636
12.144 -2.3814
12.154 -2.399
12.164 -2.4162
12.174 -2.4332
12.184 -2.4499
12.194 -2.4663
12.204 -2.4824
12.214 -2.4982
12.224 -2.5137
12.234 -2.5289
12.244 -2.5438
12.254 -2.5584
12.264 -2.5726
12.274 -2.5866
12.284 -2.6002
12.294 -2.6135
12.304 -2.6265
12.314 -2.6391
12.324 -2.6515
12.334 -2.6635
12.344 -2.6752
12.354 -2.6865
12.364 -2.6975
12.374 -2.7082
12.384 -2.7185
12.394 -2.7285
12.404 -2.7381
12.414 -2.7474
12.424 -2.7563
12.434 -2.7649
12.444 -2.7732
12.454 -2.7811
12.464 -2.7886
12.474 -2.7958
12.484 -2.8026
12.494 -2.8091
12.504 -2.8152
12.514 -2.8209
12.524 -2.8263
12.534 -2.8313
12.544 -2.8359
12.554 -2.8402
12.564 -2.8441
12.574 -2.8476
12.584 -2.8508
12.594 -2.8536
12.604 -2.856
12.614 -2.858
12.624 -2.8597
12.634 -2.861
12.644 -2.8619
12.654 -2.8624
12.664 -2.8626
12.674 -2.8624
12.684 -2.8618
12.694 -2.8608
12.704 -2.8595
12.714 -2.8577
12.724 -2.8556
12.734 -2.8531
12.744 -2.8503
12.754 -2.847
12.764 -2.8434
12.774 -2.8394
12.784 -2.835
12.794 -2.8302
12.804 -2.8251
12.814 -2.8195
12.824 -2.8136
12.834 -2.8073
12.844 -2.8007
12.854 -2.7936
12.864 -2.7862
12.874 -2.7784
12.884 -2.7702
12.894 -2.7617
12.904 -2.7527
12.914 -2.7434
12.924 -2.7337
12.934 -2.7237
12.944 -2.7133
12.954 -2.7025
12.964 -2.6913
12.974 -2.6798
12.984 -2.6679
12.994 -2.6557
13.004 -2.6431
13.014 -2.6301
13.024 -2.6167
13.034 -2.603
13.044 -2.589
13.054 -2.5746
13.064 -2.5598
13.074 -2.5447
13.084 -2.5292
13.094 -2.5134
13.104 -2.4972
13.114 -2.4807
13.124 -2.4638
13.134 -2.4466
13.144 -2.4291
13.154 -2.4112
13.164 -2.393
13.174 -2.3745
13.184 -2.3556
13.194 -2.3364
13.204 -2.3169
13.214 -2.297
13.224 -2.2769
13.234 -2.2564
13.244 -2.2356
13.254 -2.2145
13.264 -2.193
13.274 -2.1713
13.284 -2.1493
13.294 -2.1269
13.304 -2.1043
13.314 -2.0814
13.324 -2.0581
13.334 -2.0346
13.344 -2.0108
13.354 -1.9867
13.364 -1.9624
13.374 -1.9377
13.384 -1.9128
13.394 -1.8876
13.404 -1.8622
13.414 -1.8365
13.424 -1.8105
13.434 -1.7842
13.444 -1.7578
13.454 -1.731
13.464 -1.704
13.474 -1.6768
13.484 -1.6493
13.494 -1.6216
13.504 -1.5937
13.514 -1.5655
13.524 -1.5372
13.534 -1.5086
13.544 -1.4797
13.554 -1.4507
13.564 -1.4215
13.574 -1.392
13.584 -1.3624
13.594 -1.3325
13.604 -1.3025
13.614 -1.2723
13.624 -1.2419
13.634 -1.2113
13.644 -1.1805
13.654 -1.1496
13.664 -1.1185
13.674 -1.0872
13.684 -1.0558
13.694 -1.0242
13.704 -0.99246
13.714 -0.96058
13.724 -0.92856
13.734 -0.8964
13.744 -0.86411
13.754 -0.83169
13.764 -0.79915
13.774 -0.76649
13.784 -0.73371
13.794 -0.70082
13.804 -0.66783
13.814 -0.63473
13.824 -0.60154
13.834 -0.56826
13.844 -0.53488
13.854 -0.50143
13.864 -0.46789
13.874 -0.43429
13.884 -0.40061
13.894 -0.36686
13.904 -0.33306
13.914 -0.2992
13.924 -0.26529
13.934 -0.23134
13.944 -0.19734
13.954 -0.16331
13.964 -0.12924
13.974 -0.09515
13.984 -0.061035
13.994 -0.026901
14.002 -2.4425e-15
14.002 3.8569e-13
14.012 0.034154
14.022 0.068315
14.032 0.10248
14.042 0.13665
14.052 0.17081
14.062 0.20497
14.072 0.23912
14.082 0.27326
14.092 0.30739
14.102 0.3415
14.112 0.37559
14.122 0.40966
14.132 0.4437
14.142 0.47771
14.152 0.51168
14.162 0.54562
14.172 0.57952
14.182 0.61337
14.192 0.64717
14.202 0.68093
14.212 0.71463
14.222 0.74827
14.232 0.78184
14.242 0.81535
14.252 0.8488
14.262 0.88216
14.272 0.91545
14.282 0.94866
14.292 0.98178
14.302 1.0148
14.312 1.0478
14.322 1.0806
14.332 1.1133
14.342 1.146
14.352 1.1785
14.362 1.2109
14.372 1.2432
14.382 1.2754
14.392 1.3074
14.402 1.3394
14.412 1.3711
14.422 1.4028
14.432 1.4343
14.442 1.4657
14.452 1.4969
14.462 1.5279
14.472 1.5588
14.482 1.5896
14.492 1.6201
14.502 1.6505
14.512 1.6807
14.522 1.7108
14.532 1.7406
14.542 1.7703
14.552 1.7998
14.562 1.8291
14.572 1.8582
14.582 1.887
14.592 1.9157
14.602 1.9442
14.612 1.9724
14.622 2.0004
14.632 2.0282
14.642 2.0558
14.652 2.0831
14.662 2.1102
14.672 2.1371
14.682 2.1637
14.692 2.1901
14.702 2.2162
14.712 2.2421
14.722 2.2676
14.732 2.293
14.742 2.318
14.752 2.3428
14.762 2.3674
14.772 2.3916
14.782 2.4155
14.792 2.4392
14.802 2.4626
14.812 2.4857
14.822 2.5085
14.832 2.5309
14.842 2.5531
14.852 2.575
14.862 2.5965
14.872 2.6178
14.882 2.6387
14.892 2.6593
14.902 2.6796
14.912 2.6995
14.922 2.7192
14.932 2.7384
14.942 2.7574
14.952 2.776
14.962 2.7942
14.972 2.8121
14.982 2.8297
14.992 2.8469
15.002 2.8638
15.012 2.8802
15.022 2.8964
15.032 2.9121
15.042 2.9275
15.052 2.9425
15.062 2.9572
15.072 2.9715
15.082 2.9854
15.092 2.9989
15.102 3.012
15.112 3.0248
15.122 3.0371
15.132 3.0491
15.142 3.0607
15.152 3.0719
15.162 3.0827
15.172 3.0931
15.182 3.103
15.192 3.1126
15.202 3.1218
15.212 3.1306
15.222 3.139
15.232 3.1469
15.242 3.1545
15.252 3.1616
15.262 3.1684
15.272 3.1747
15.282 3.1806
15.292 3.186
15.302 3.1911
15.312 3.1957
15.322 3.1999
15.332 3.2037
15.342 3.2071
15.352 3.21
15.362 3.2126
15.372 3.2147
15.382 3.2163
15.392 3.2176
15.402 3.2184
15.412 3.2187
15.422 3.2187
15.432 3.2182
15.442 3.2173
15.452 3.2159
15.462 3.2142
15.472 3.212
15.482 3.2093
15.492 3.2063
15.502 3.2028
15.512 3.1988
15.522 3.1945
15.532 3.1897
15.542 3.1844
15.552 3.1788
15.562 3.1727
15.572 3.1662
15.582 3.1592
15.592 3.1519
15.602 3.1441
15.612 3.1358
15.622 3.1272
15.632 3.1181
15.642 3.1086
15.652 3.0987
15.662 3.0883
15.672 3.0775
15.682 3.0663
15.692 3.0547
15.702 3.0427
15.712 3.0302
15.722 3.0174
15.732 3.0041
15.742 2.9904
15.752 2.9763
15.762 2.9618
15.772 2.9469
15.782 2.9315
15.792 2.9158
15.802 2.8997
15.812 2.8832
15.822 2.8662
15.832 2.8489
15.842 2.8312
15.852 2.8131
15.862 2.7946
15.872 2.7757
15.882 2.7564
15.892 2.7368
15.902 2.7168
15.912 2.6963
15.922 2.6756
15.932 2.6544
15.942 2.6329
15.952 2.611
15.962 2.5888
15.972 2.5661
15.982 2.5432
15.992 2.5199
16.002 2.4962
16.012 2.4722
16.022 2.4478
16.032 2.4231
16.042 2.398
16.052 2.3727
16.062 2.347
16.072 2.3209
16.082 2.2945
16.092 2.2679
16.102 2.2409
16.112 2.2135
16.122 2.1859
16.132 2.158
16.142 2.1297
16.152 2.1012
16.162 2.0724
16.172 2.0432
16.182 2.0138
16.192 1.9841
16.202 1.9542
16.212 1.9239
16.222 1.8934
16.232 1.8626
16.242 1.8316
16.252 1.8003
16.262 1.7687
16.272 1.7369
16.282 1.7048
16.292 1.6725
16.302 1.64
16.312 1.6072
16.322 1.5742
16.332 1.541
16.342 1.5076
16.352 1.4739
16.362 1.4401
16.372 1.406
16.382 1.3717
16.392 1.3373
16.402 1.3026
16.412 1.2678
16.422 1.2328
16.432 1.1976
16.442 1.1622
16.452 1.1267
16.462 1.091
16.472 1.0551
16.482 1.0191
16.492 0.98299
16.502 0.9467
16.512 0.91027
16.522 0.87372
16.532 0.83704
16.542 0.80023
16.552 0.76331
16.562 0.72628
16.572 0.68915
16.582 0.65191
16.592 0.61458
16.602 0.57715
16.612 0.53965
16.622 0.50206
16.632 0.4644
16.642 0.42666
16.652 0.38887
16.662 0.35101
16.672 0.3131
16.682 0.27515
16.692 0.23715
16.702 0.19911
16.712 0.16104
16.722 0.12294
16.732 0.084818
16.742 0.046682
16.752 0.0085332
16.754 8.6176e-13
16.754 -5.9952e-15
16.764 -0.038155
16.774 -0.076312
16.784 -0.11447
16.794 -0.15262
16.804 -0.19076
16.814 -0.22889
16.824 -0.267
16.834 -0.30509
16.844 -0.34316
16.854 -0.38121
16.864 -0.41922
16.874 -0.4572
16.884 -0.49514
16.894 -0.53303
16.904 -0.57088
16.914 -0.60868
16.924 -0.64643
16.934 -0.68412
16.944 -0.72174
16.954 -0.7593
16.964 -0.79678
16.974 -0.83419
16.984 -0.87152
16.994 -0.90877
17.004 -0.94593
17.014 -0.98299
17.024 -1.02
17.034 -1.0568
17.044 -1.0936
17.054 -1.1302
17.064 -1.1668
17.074 -1.2032
17.084 -1.2395
17.094 -1.2757
17.104 -1.3117
17.114 -1.3476
17.124 -1.3833
17.134 -1.4189
17.144 -1.4544
17.154 -1.4897
17.164 -1.5248
17.174 -1.5598
17.184 -1.5946
17.194 -1.6293
17.204 -1.6637
17.214 -1.698
17.224 -1.7321
17.234 -1.766
17.244 -1.7997
17.254 -1.8331
17.264 -1.8664
17.274 -1.8995
17.284 -1.9324
17.294 -1.965
17.304 -1.9974
17.314 -2.0296
17.324 -2.0616
17.334 -2.0933
17.344 -2.1248
17.354 -2.156
17.364 -2.187
17.374 -2.2177
17.384 -2.2481
17.394 -2.2783
17.404 -2.3083
17.414 -2.3379
17.424 -2.3673
17.434 -2.3964
17.444 -2.4252
17.454 -2.4537
17.464 -2.4819
17.474 -2.5098
17.484 -2.5375
17.494 -2.5648
17.504 -2.5918
17.514 -2.6184
17.524 -2.6448
17.534 -2.6708
17.544 -2.6966
17.554 -2.7219
17.564 -2.747
17.574 -2.7717
17.584 -2.7961
17.594 -2.8201
17.604 -2.8437
17.614 -2.867
17.624 -2.89
17.634 -2.9126
17.644 -2.9348
17.654 -2.9567
17.664 -2.9781
17.674 -2.9993
17.684 -3.02
17.694 -3.0403
17.704 -3.0603
17.714 -3.0799
17.724 -3.099
17.734 -3.1178
17.744 -3.1362
17.754 -3.1542
17.764 -3.1718
17.774 -3.1889
17.784 -3.2057
17.794 -3.222
17.804 -3.238
17.814 -3.2535
17.824 -3.2686
17.834 -3.2832
17.844 -3.2975
17.854 -3.3113
17.864 -3.3247
17.874 -3.3376
17.884 -3.3501
17.894 -3.3622
17.904 -3.3739
17.914 -3.385
17.924 -3.3958
17.934 -3.4061
17.944 -3.4159
17.954 -3.4253
17.964 -3.4343
17.974 -3.4428
17.984 -3.4508
17.994 -3.4584
18.004 -3.4655
18.014 -3.4722
18.024 -3.4784
18.034 -3.4841
18.044 -3.4894
18.054 -3.4942
18.064 -3.4986
18.074 -3.5025
18.084 -3.5059
18.094 -3.5088
18.104 -3.5113
18.114 -3.5133
18.124 -3.5148
18.134 -3.5159
18.144 -3.5164
18.154 -3.5166
18.164 -3.5162
18.174 -3.5154
18.184 -3.514
18.194 -3.5123
18.204 -3.51
18.214 -3.5073
18.224 -3.504
18.234 -3.5004
18.244 -3.4962
18.254 -3.4916
18.264 -3.4864
18.274 -3.4809
18.284 -3.4748
18.294 -3.4683
18.304 -3.4613
18.314 -3.4538
18.324 -3.4458
18.334 -3.4374
18.344 -3.4285
18.354 -3.4192
18.364 -3.4094
18.374 -3.3991
18.384 -3.3883
18.394 -3.3771
18.404 -3.3654
18.414 -3.3533
18.424 -3.3407
18.434 -3.3276
18.444 -3.3141
18.454 -3.3001
18.464 -3.2857
18.474 -3.2708
18.484 -3.2555
18.494 -3.2397
18.504 -3.2234
18.514 -3.2068
18.524 -3.1897
18.534 -3.1721
18.544 -3.1541
18.554 -3.1357
18.564 -3.1168
18.574 -3.0975
18.584 -3.0778
18.594 -3.0576
18.604 -3.0371
18.614 -3.0161
18.624 -2.9947
18.634 -2.9728
18.644 -2.9506
18.654 -2.928
18.664 -2.9049
18.674 -2.8814
18.684 -2.8576
18.694 -2.8333
18.704 -2.8087
18.714 -2.7836
18.724 -2.7582
18.734 -2.7324
18.744 -2.7062
18.754 -2.6796
18.764 -2.6527
18.774 -2.6254
18.784 -2.5977
18.794 -2.5697
18.804 -2.5413
18.814 -2.5125
18.824 -2.4834
18.834 -2.4539
18.844 -2.4242
18.854 -2.394
18.864 -2.3636
18.874 -2.3328
18.884 -2.3016
18.894 -2.2702
18.904 -2.2384
18.914 -2.2063
18.924 -2.174
18.934 -2.1413
18.944 -2.1083
18.954 -2.075
18.964 -2.0414
18.974 -2.0076
18.984 -1.9734
18.994 -1.939
19.004 -1.9043
19.014 -1.8694
19.024 -1.8341
19.034 -1.7987
19.044 -1.7629
19.054 -1.727
19.064 -1.6907
19.074 -1.6543
19.084 -1.6176
19.094 -1.5807
19.104 -1.5435
19.114 -1.5062
19.124 -1.4686
19.134 -1.4309
19.144 -1.3929
19.154 -1.3547
19.164 -1.3164
19.174 -1.2778
19.184 -1.2391
19.194 -1.2002
19.204 -1.1611
19.214 -1.1219
19.224 -1.0825
19.234 -1.0429
19.244 -1.0033
19.254 -0.96343
19.264 -0.92346
19.274 -0.88336
19.284 -0.84314
19.294 -0.8028
19.304 -0.76235
19.314 -0.72178
19.324 -0.68112
19.334 -0.64036
19.344 -0.59951
19.354 -0.55857
19.364 -0.51756
19.374 -0.47647
19.384 -0.43531
19.394 -0.39409
19.404 -0.35281
19.414 -0.31149
19.424 -0.27012
19.434 -0.22871
19.444 -0.18726
19.454 -0.14579
19.464 -0.1043
19.474 -0.062794
19.484 -0.021276
19.489 -2.8288e-13
19.489 6.6125e-13
19.499 0.041522
19.509 0.083042
19.519 0.12456
19.529 0.16606
19.539 0.20755
19.549 0.24902
19.559 0.29046
19.569 0.33188
19.579 0.37327
19.589 0.41463
19.599 0.45594
19.609 0.49721
19.619 0.53844
19.629 0.57961
19.639 0.62072
19.649 0.66177
19.659 0.70276
19.669 0.74368
19.679 0.78452
19.689 0.82528
19.699 0.86595
19.709 0.90654
19.719 0.94703
19.729 0.98742
19.739 1.0277
19.749 1.0679
19.759 1.108
19.769 1.1479
19.779 1.1877
19.789 1.2274
19.799 1.267
19.809 1.3064
19.819 1.3457
19.829 1.3849
19.839 1.4239
19.849 1.4627
19.859 1.5014
19.869 1.5399
19.879 1.5782
19.889 1.6163
19.899 1.6543
19.909 1.6921
19.919 1.7297
19.929 1.7671
19.939 1.8043
19.949 1.8412
19.959 1.878
19.969 1.9146
19.979 1.9509
19.989 1.987
19.999 2.0229
20.009 2.0585
20.019 2.0939
20.029 2.1291
20.039 2.164
20.049 2.1986
20.059 2.233
20.069 2.2671
20.079 2.3009
20.089 2.3345
20.099 2.3678
20.109 2.4008
20.119 2.4335
20.129 2.4659
20.139 2.498
20.149 2.5298
20.159 2.5613
20.169 2.5925
20.179 2.6234
20.189 2.6539
20.199 2.6841
20.209 2.714
20.219 2.7435
20.229 2.7728
20.239 2.8016
20.249 2.8301
20.259 2.8583
20.269 2.8861
20.279 2.9135
20.289 2.9406
20.299 2.9673
20.309 2.9936
20.319 3.0196
20.329 3.0452
20.339 3.0703
20.349 3.0951
20.359 3.1195
20.369 3.1435
20.379 3.1671
20.389 3.1903
20.399 3.2131
20.409 3.2355
20.419 3.2574
20.429 3.279
20.439 3.3001
20.449 3.3208
20.459 3.341
20.469 3.3608
20.479 3.3802
20.489 3.3992
20.499 3.4177
20.509 3.4357
20.519 3.4533
20.529 3.4705
20.539 3.4872
20.549 3.5035
20.559 3.5192
20.569 3.5346
20.579 3.5494
20.589 3.5638
20.599 3.5777
20.609 3.5912
20.619 3.6042
20.629 3.6167
20.639 3.6287
20.649 3.6402
20.659 3.6513
20.669 3.6618
20.679 3.6719
20.689 3.6815
20.699 3.6906
20.709 3.6992
20.719 3.7073
20.729 3.7149
20.739 3.7221
20.749 3.7287
20.759 3.7348
20.769 3.7404
20.779 3.7455
20.789 3.7502
20.799 3.7543
20.809 3.7579
20.819 3.761
20.829 3.7635
20.839 3.7656
20.849 3.7672
20.859 3.7683
20.869 3.7688
20.879 3.7688
20.889 3.7684
20.899 3.7674
20.909 3.7659
20.919 3.7639
20.929 3.7614
20.939 3.7583
20.949 3.7548
20.959 3.7507
20.969 3.7462
20.979 3.7411
20.989 3.7355
20.999 3.7294
21.009 3.7228
21.019 3.7157
21.029 3.7081
21.039 3.6999
21.049 3.6913
21.059 3.6821
21.069 3.6725
21.079 3.6623
21.089 3.6517
21.099 3.6405
21.109 3.6289
21.119 3.6167
21.129 3.604
21.139 3.5909
21.149 3.5772
21.159 3.5631
21.169 3.5485
21.179 3.5333
21.189 3.5177
21.199 3.5016
21.209 3.4851
21.219 3.468
21.229 3.4505
21.239 3.4324
21.249 3.414
21.259 3.395
21.269 3.3756
21.279 3.3557
21.289 3.3353
21.299 3.3145
21.309 3.2932
21.319 3.2714
21.329 3.2492
21.339 3.2266
21.349 3.2035
21.359 3.18
21.369 3.156
21.379 3.1316
21.389 3.1067
21.399 3.0814
21.409 3.0557
21.419 3.0296
21.429 3.003
21.439 2.976
21.449 2.9486
21.459 2.9208
21.469 2.8926
21.479 2.864
21.489 2.835
21.499 2.8056
21.509 2.7758
21.519 2.7456
21.529 2.7151
21.539 2.6841
21.549 2.6528
21.559 2.6211
21.569 2.5891
21.579 2.5567
21.589 2.5239
21.599 2.4908
21.609 2.4573
21.619 2.4235
21.629 2.3894
21.639 2.3549
21.649 2.3201
21.659 2.2849
21.669 2.2495
21.679 2.2137
21.689 2.1776
21.699 2.1413
21.709 2.1046
21.719 2.0676
21.729 2.0304
21.739 1.9928
21.749 1.955
21.759 1.9169
21.769 1.8786
21.779 1.8399
21.789 1.8011
21.799 1.7619
21.809 1.7226
21.819 1.6829
21.829 1.6431
21.839 1.603
21.849 1.5627
21.859 1.5222
21.869 1.4815
21.879 1.4405
21.889 1.3994
21.899 1.3581
21.909 1.3165
21.919 1.2748
21.929 1.233
21.939 1.1909
21.949 1.1487
21.959 1.1063
21.969 1.0638
21.979 1.0211
21.989 0.97828
21.999 0.93533
22.009 0.89224
22.019 0.84903
22.029 0.80571
22.039 0.76227
22.049 0.71873
22.059 0.67509
22.069 0.63135
22.079 0.58753
22.089 0.54363
22.099 0.49965
22.109 0.45561
22.119 0.4115
22.129 0.36734
22.139 0.32312
22.149 0.27887
22.159 0.23457
22.169 0.19025
22.179 0.1459
22.189 0.10153
22.199 0.057149
22.209 0.012762
22.212 4.4409e-16
22.212 -1.1036e-12
22.222 -0.044386
22.232 -0.088766
22.242 -0.13314
22.252 -0.17749
22.262 -0.22183
22.272 -0.26614
22.282 -0.31042
22.292 -0.35467
22.302 -0.39889
22.312 -0.44306
22.322 -0.48719
22.332 -0.53126
22.342 -0.57528
22.352 -0.61923
22.362 -0.66312
22.372 -0.70694
22.382 -0.75069
22.392 -0.79435
22.402 -0.83793
22.412 -0.88142
22.422 -0.92481
22.432 -0.9681
22.442 -1.0113
22.452 -1.0544
22.462 -1.0973
22.472 -1.1401
22.482 -1.1829
22.492 -1.2254
22.502 -1.2679
22.512 -1.3102
22.522 -1.3523
22.532 -1.3943
22.542 -1.4361
22.552 -1.4778
22.562 -1.5193
22.572 -1.5607
22.582 -1.6018
22.592 -1.6428
22.602 -1.6835
22.612 -1.7241
22.622 -1.7645
22.632 -1.8047
22.642 -1.8446
22.652 -1.8844
22.662 -1.9239
22.672 -1.9632
22.682 -2.0023
22.692 -2.0411
22.702 -2.0797
22.712 -2.118
22.722 -2.1561
22.732 -2.1939
22.742 -2.2314
22.752 -2.2687
22.762 -2.3057
22.772 -2.3424
22.782 -2.3789
22.792 -2.415
22.802 -2.4509
22.812 -2.4865
22.822 -2.5217
22.832 -2.5566
22.842 -2.5913
22.852 -2.6256
22.862 -2.6595
22.872 -2.6932
22.882 -2.7265
22.892 -2.7595
22.902 -2.7921
22.912 -2.8244
22.922 -2.8563
22.932 -2.8878
22.942 -2.919
22.952 -2.9499
22.962 -2.9803
22.972 -3.0104
22.982 -3.0401
22.992 -3.0694
23.002 -3.0983
23.012 -3.1268
23.022 -3.155
23.032 -3.1827
23.042 -3.21
23.052 -3.2369
23.062 -3.2633
23.072 -3.2894
23.082 -3.315
23.092 -3.3402
23.102 -3.365
23.112 -3.3893
23.122 -3.4132
23.132 -3.4367
23.142 -3.4597
23.152 -3.4822
23.162 -3.5043
23.172 -3.526
23.182 -3.5472
23.192 -3.5679
23.202 -3.5881
23.212 -3.6079
23.222 -3.6272
23.232 -3.646
23.242 -3.6643
23.252 -3.6822
23.262 -3.6995
23.272 -3.7164
23.282 -3.7328
23.292 -3.7487
23.302 -3.7641
23.312 -3.779
23.322 -3.7934
23.332 -3.8072
23.342 -3.8206
23.352 -3.8335
23.362 -3.8458
23.372 -3.8577
23.382 -3.869
23.392 -3.8798
23.402 -3.89
23.412 -3.8998
23.422 -3.909
23.432 -3.9177
23.442 -3.9259
23.452 -3.9336
23.462 -3.9407
23.472 -3.9473
23.482 -3.9533
23.492 -3.9589
23.502 -3.9638
23.512 -3.9683
23.522 -3.9722
23.532 -3.9756
23.542 -3.9784
23.552 -3.9807
23.562 -3.9824
23.572 -3.9836
23.582 -3.9843
23.592 -3.9844
23.602 -3.984
23.612 -3.983
23.622 -3.9815
23.632 -3.9795
23.642 -3.9769
23.652 -3.9738
23.662 -3.9701
23.672 -3.9658
23.682 -3.9611
23.692 -3.9558
23.702 -3.9499
23.712 -3.9435
23.722 -3.9366
23.732 -3.9291
23.742 -3.9211
23.752 -3.9125
23.762 -3.9034
23.772 -3.8938
23.782 -3.8837
23.792 -3.873
23.802 -3.8617
23.812 -3.85
23.822 -3.8377
23.832 -3.8248
23.842 -3.8115
23.852 -3.7976
23.862 -3.7832
23.872 -3.7683
23.882 -3.7528
23.892 -3.7369
23.902 -3.7204
23.912 -3.7034
23.922 -3.6859
23.932 -3.6679
23.942 -3.6493
23.952 -3.6303
23.962 -3.6108
23.972 -3.5907
23.982 -3.5702
23.992 -3.5492
24.002 -3.5276
24.012 -3.5056
24.022 -3.4831
24.032 -3.4602
24.042 -3.4367
24.052 -3.4128
24.062 -3.3883
24.072 -3.3635
24.082 -3.3381
24.092 -3.3123
24.102 -3.286
24.112 -3.2593
24.122 -3.2321
24.132 -3.2045
24.142 -3.1764
24.152 -3.1479
24.162 -3.1189
24.172 -3.0895
24.182 -3.0597
24.192 -3.0295
24.202 -2.9988
24.212 -2.9677
24.222 -2.9362
24.232 -2.9043
24.242 -2.872
24.252 -2.8393
24.262 -2.8062
24.272 -2.7727
24.282 -2.7388
24.292 -2.7046
24.302 -2.6699
24.312 -2.6349
24.322 -2.5995
24.332 -2.5638
24.342 -2.5277
24.352 -2.4913
24.362 -2.4545
24.372 -2.4173
24.382 -2.3799
24.392 -2.342
24.402 -2.3039
24.412 -2.2655
24.422 -2.2267
24.432 -2.1876
24.442 -2.1483
24.452 -2.1086
24.462 -2.0686
24.472 -2.0284
24.482 -1.9878
24.492 -1.947
24.502 -1.9059
24.512 -1.8646
24.522 -1.823
24.532 -1.7811
24.542 -1.739
24.552 -1.6967
24.562 -1.6541
24.572 -1.6113
24.582 -1.5682
24.592 -1.525
24.602 -1.4815
24.612 -1.4379
24.622 -1.394
24.632 -1.3499
24.642 -1.3057
24.652 -1.2613
24.662 -1.2167
24.672 -1.1719
24.682 -1.127
24.692 -1.0819
24.702 -1.0367
24.712 -0.99133
24.722 -0.94583
24.732 -0.9002
24.742 -0.85444
24.752 -0.80857
24.762 -0.76259
24.772 -0.71651
24.782 -0.67033
24.792 -0.62406
24.802 -0.57771
24.812 -0.53128
24.822 -0.48478
24.832 -0.43822
24.842 -0.39159
24.852 -0.34492
24.862 -0.29821
24.872 -0.25145
24.882 -0.20467
24.892 -0.15786
24.902 -0.11103
24.912 -0.064191
24.922 -0.017348
24.926 -2.6645e-15
24.926 1.0623e-12
24.936 0.046839
24.946 0.093669
24.956 0.14049
24.966 0.18728
24.976 0.23406
24.986 0.28081
24.996 0.32752
25.006 0.3742
25.016 0.42083
25.026 0.46742
25.036 0.51395
25.046 0.56042
25.056 0.60684
25.066 0.65318
25.076 0.69945
25.086 0.74564
25.096 0.79175
25.106 0.83777
25.116 0.88369
25.126 0.92951
25.136 0.97523
25.146 1.0208
25.156 1.0663
25.166 1.1117
25.176 1.1569
25.186 1.202
25.196 1.247
25.206 1.2918
25.216 1.3365
25.226 1.381
25.236 1.4254
25.246 1.4696
25.256 1.5136
25.266 1.5575
25.276 1.6011
25.286 1.6446
25.296 1.6879
25.306 1.731
25.316 1.7738
25.326 1.8165
25.336 1.8589
25.346 1.9012
25.356 1.9431
25.366 1.9849
25.376 2.0264
25.386 2.0677
25.396 2.1087
25.406 2.1495
25.416 2.19
25.426 2.2302
25.436 2.2702
25.446 2.3099
25.456 2.3493
25.466 2.3884
25.476 2.4272
25.486 2.4657
25.496 2.504
25.506 2.5419
25.516 2.5794
25.526 2.6167
25.536 2.6536
25.546 2.6902
25.556 2.7265
25.566 2.7624
25.576 2.798
25.586 2.8332
25.596 2.8681
25.606 2.9026
25.616 2.9367
25.626 2.9705
25.636 3.0039
25.646 3.0369
25.656 3.0695
25.666 3.1017
25.676 3.1335
25.686 3.1649
25.696 3.1959
25.706 3.2265
25.716 3.2567
25.726 3.2865
25.736 3.3158
25.746 3.3447
25.756 3.3732
25.766 3.4012
25.776 3.4288
25.786 3.456
25.796 3.4827
25.806 3.5089
25.816 3.5347
25.826 3.56
25.836 3.5848
25.846 3.6092
25.856 3.6331
25.866 3.6565
25.876 3.6795
25.886 3.7019
25.896 3.7239
25.906 3.7454
25.916 3.7664
25.926 3.7868
25.936 3.8068
25.946 3.8263
25.956 3.8452
25.966 3.8637
25.976 3.8816
25.986 3.899
25.996 3.9159
26.006 3.9323
26.016 3.9482
26.026 3.9635
26.036 3.9783
26.046 3.9925
26.056 4.0062
26.066 4.0194
26.076 4.032
26.086 4.0441
26.096 4.0557
26.106 4.0667
26.116 4.0771
26.126 4.087
26.136 4.0964
26.146 4.1052
26.156 4.1134
26.166 4.1211
26.176 4.1282
26.186 4.1348
26.196 4.1408
26.206 4.1462
26.216 4.1511
26.226 4.1554
26.236 4.1591
26.246 4.1623
26.256 4.1649
26.266 4.1669
26.276 4.1684
26.286 4.1693
26.296 4.1696
26.306 4.1694
26.316 4.1686
26.326 4.1672
26.336 4.1652
26.346 4.1627
26.356 4.1596
26.366 4.156
26.376 4.1517
26.386 4.1469
26.396 4.1415
26.406 4.1356
26.416 4.1291
26.426 4.122
26.436 4.1143
26.446 4.1061
26.456 4.0973
26.466 4.088
26.476 4.0781
26.486 4.0676
26.496 4.0566
26.506 4.045
26.516 4.0328
26.526 4.0201
26.536 4.0068
26.546 3.993
26.556 3.9786
26.566 3.9637
26.576 3.9482
26.586 3.9322
26.596 3.9157
26.606 3.8985
26.616 3.8809
26.626 3.8627
26.636 3.844
26.646 3.8247
26.656 3.805
26.666 3.7846
26.676 3.7638
26.686 3.7425
26.696 3.7206
26.706 3.6982
26.716 3.6753
26.726 3.6519
26.736 3.6279
26.746 3.6035
26.756 3.5786
26.766 3.5531
26.776 3.5272
26.786 3.5008
26.796 3.4739
26.806 3.4465
26.816 3.4187
26.826 3.3903
26.836 3.3615
26.846 3.3322
26.856 3.3025
26.866 3.2723
26.876 3.2417
26.886 3.2106
26.896 3.179
26.906 3.147
26.916 3.1146
26.926 3.0817
26.936 3.0484
26.946 3.0147
26.956 2.9806
26.966 2.946
26.976 2.9111
26.986 2.8757
26.996 2.8399
27.006 2.8038
27.016 2.7672
27.026 2.7303
27.036 2.693
27.046 2.6553
27.056 2.6172
27.066 2.5788
27.076 2.5401
27.086 2.5009
27.096 2.4614
27.106 2.4216
27.116 2.3815
27.126 2.341
27.136 2.3002
27.146 2.2591
27.156 2.2176
27.166 2.1759
27.176 2.1338
27.186 2.0915
27.196 2.0488
27.206 2.0059
27.216 1.9627
27.226 1.9193
27.236 1.8755
27.246 1.8315
27.256 1.7873
27.266 1.7428
27.276 1.6981
27.286 1.6531
27.296 1.6079
27.306 1.5625
27.316 1.5169
27.326 1.4711
27.336 1.425
27.346 1.3788
27.356 1.3324
27.366 1.2858
27.376 1.239
27.386 1.1921
27.396 1.145
27.406 1.0977
27.416 1.0503
27.426 1.0027
27.436 0.95505
27.446 0.90724
27.456 0.8593
27.466 0.81125
27.476 0.76309
27.486 0.71483
27.496 0.66648
27.506 0.61803
27.516 0.56951
27.526 0.52091
27.536 0.47225
27.546 0.42352
27.556 0.37475
27.566 0.32592
27.576 0.27706
27.586 0.22816
27.596 0.17924
27.606 0.1303
27.616 0.081348
27.626 0.032391
27.632 1.1093e-12
27.632 -3.5527e-15
27.642 -0.048951
27.652 -0.09789
27.662 -0.14681
27.672 -0.19571
27.682 -0.24459
27.692 -0.29343
27.702 -0.34224
27.712 -0.391
27.722 -0.43972
27.732 -0.48838
27.742 -0.53699
27.752 -0.58553
27.762 -0.634
27.772 -0.6824
27.782 -0.73072
27.792 -0.77895
27.802 -0.8271
27.812 -0.87514
27.822 -0.92308
27.832 -0.97092
27.842 -1.0186
27.852 -1.0662
27.862 -1.1137
27.872 -1.1611
27.882 -1.2083
27.892 -1.2553
27.902 -1.3023
27.912 -1.349
27.922 -1.3956
27.932 -1.4421
27.942 -1.4883
27.952 -1.5344
27.962 -1.5803
27.972 -1.626
27.982 -1.6716
27.992 -1.7169
28.002 -1.762
28.012 -1.8069
28.022 -1.8516
28.032 -1.896
28.042 -1.9402
28.052 -1.9842
28.062 -2.028
28.072 -2.0715
28.082 -2.1147
28.092 -2.1577
28.102 -2.2004
28.112 -2.2428
28.122 -2.285
28.132 -2.3269
28.142 -2.3685
28.152 -2.4098
28.162 -2.4508
28.172 -2.4915
28.182 -2.5319
28.192 -2.5719
28.202 -2.6117
28.212 -2.6511
28.222 -2.6901
28.232 -2.7289
28.242 -2.7673
28.252 -2.8053
28.262 -2.843
28.272 -2.8803
28.282 -2.9173
28.292 -2.9538
28.302 -2.99
28.312 -3.0259
28.322 -3.0613
28.332 -3.0963
28.342 -3.131
28.352 -3.1652
28.362 -3.199
28.372 -3.2325
28.382 -3.2654
28.392 -3.298
28.402 -3.3302
28.412 -3.3619
28.422 -3.3931
28.432 -3.424
28.442 -3.4544
28.452 -3.4843
28.462 -3.5138
28.472 -3.5428
28.482 -3.5713
28.492 -3.5994
28.502 -3.627
28.512 -3.6541
28.522 -3.6808
28.532 -3.707
28.542 -3.7326
28.552 -3.7578
28.562 -3.7825
28.572 -3.8067
28.582 -3.8303
28.592 -3.8535
28.602 -3.8761
28.612 -3.8983
28.622 -3.9199
28.632 -3.941
28.642 -3.9615
28.652 -3.9816
28.662 -4.0011
28.672 -4.02
28.682 -4.0385
28.692 -4.0564
28.702 -4.0737
28.712 -4.0905
28.722 -4.1067
28.732 -4.1224
28.742 -4.1375
28.752 -4.1521
28.762 -4.1661
28.772 -4.1796
28.782 -4.1925
28.792 -4.2048
28.802 -4.2165
28.812 -4.2277
28.822 -4.2383
28.832 -4.2483
28.842 -4.2578
28.852 -4.2666
28.862 -4.2749
28.872 -4.2826
28.882 -4.2898
28.892 -4.2963
28.902 -4.3022
28.912 -4.3076
28.922 -4.3124
28.932 -4.3166
28.942 -4.3202
28.952 -4.3232
28.962 -4.3256
28.972 -4.3274
28.982 -4.3286
28.992 -4.3293
29.002 -4.3293
29.012 -4.3288
29.022 -4.3276
29.032 -4.3259
29.042 -4.3235
29.052 -4.3206
29.062 -4.3171
29.072 -4.313
29.082 -4.3082
29.092 -4.3029
29.102 -4.297
29.112 -4.2905
29.122 -4.2835
29.132 -4.2758
29.142 -4.2675
29.152 -4.2587
29.162 -4.2492
29.172 -4.2392
29.182 -4.2286
29.192 -4.2174
29.202 -4.2056
29.212 -4.1932
29.222 -4.1803
29.232 -4.1667
29.242 -4.1526
29.252 -4.138
29.262 -4.1227
29.272 -4.1069
29.282 -4.0905
29.292 -4.0735
29.302 -4.056
29.312 -4.0379
29.322 -4.0193
29.332 -4.0001
29.342 -3.9803
29.352 -3.96
29.362 -3.9391
29.372 -3.9177
29.382 -3.8957
29.392 -3.8732
29.402 -3.8502
29.412 -3.8266
29.422 -3.8025
29.432 -3.7779
29.442 -3.7528
29.452 -3.7271
29.462 -3.7009
29.472 -3.6742
29.482 -3.6469
29.492 -3.6192
29.502 -3.591
29.512 -3.5623
29.522 -3.533
29.532 -3.5033
29.542 -3.4731
29.552 -3.4424
29.562 -3.4112
29.572 -3.3796
29.582 -3.3475
29.592 -3.3149
29.602 -3.2819
29.612 -3.2484
29.622 -3.2144
29.632 -3.18
29.642 -3.1452
29.652 -3.1099
29.662 -3.0742
29.672 -3.0381
29.682 -3.0015
29.692 -2.9646
29.702 -2.9272
29.712 -2.8894
29.722 -2.8512
29.732 -2.8126
29.742 -2.7736
29.752 -2.7343
29.762 -2.6945
29.772 -2.6544
29.782 -2.6139
29.792 -2.5731
29.802 -2.5319
29.812 -2.4903
29.822 -2.4484
29.832 -2.4062
29.842 -2.3636
29.852 -2.3207
29.862 -2.2775
29.872 -2.234
29.882 -2.1901
29.892 -2.146
29.902 -2.1015
29.912 -2.0568
29.922 -2.0118
29.932 -1.9665
29.942 -1.9209
29.952 -1.8751
29.962 -1.829
29.972 -1.7827
29.982 -1.7361
29.992 -1.6893
30.002 -1.6423
30.012 -1.595
30.022 -1.5475
30.032 -1.4998
30.042 -1.4519
30.052 -1.4038
30.062 -1.3555
30.072 -1.307
30.082 -1.2584
30.092 -1.2096
30.102 -1.1606
30.112 -1.1114
30.122 -1.0621
30.132 -1.0127
30.142 -0.96314
30.152 -0.91345
30.162 -0.86363
30.172 -0.8137
30.182 -0.76366
30.192 -0.71353
30.202 -0.6633
30.212 -0.61298
30.222 -0.56259
30.232 -0.51212
30.242 -0.46159
30.252 -0.41101
30.262 -0.36037
30.272 -0.30969
30.282 -0.25898
30.292 -0.20824
30.302 -0.15747
30.312 -0.1067
30.322 -0.055914
30.332 -0.0051311
30.333 -1.1537e-12
30.333 4.4409e-16
30.343 0.050775
30.353 0.10154
30.363 0.15228
30.373 0.203
30.383 0.25368
30.393 0.30434
30.403 0.35495
30.413 0.40552
30.423 0.45603
30.433 0.50649
30.443 0.55689
30.453 0.60722
30.463 0.65747
30.473 0.70765
30.483 0.75774
30.493 0.80773
30.503 0.85763
30.513 0.90743
30.523 0.95712
30.533 1.0067
30.543 1.0561
30.553 1.1055
30.563 1.1547
30.573 1.2037
30.583 1.2526
30.593 1.3014
30.603 1.35
30.613 1.3984
30.623 1.4467
30.633 1.4948
30.643 1.5427
30.653 1.5904
30.663 1.6379
30.673 1.6853
30.683 1.7324
30.693 1.7793
30.703 1.826
30.713 1.8725
30.723 1.9187
30.733 1.9647
30.743 2.0105
30.753 2.056
30.763 2.1013
30.773 2.1463
30.783 2.191
30.793 2.2354
30.803 2.2796
30.813 2.3235
30.823 2.3671
30.833 2.4104
30.843 2.4534
30.853 2.4961
30.863 2.5385
30.873 2.5805
30.883 2.6223
30.893 2.6637
30.903 2.7047
30.913 2.7454
30.923 2.7858
30.933 2.8258
30.943 2.8654
30.953 2.9047
30.963 2.9436
30.973 2.9822
30.983 3.0203
30.993 3.0581
31.003 3.0954
31.013 3.1324
31.023 3.1689
31.033 3.2051
31.043 3.2408
31.053 3.2761
31.063 3.311
31.073 3.3454
31.083 3.3795
31.093 3.413
31.103 3.4462
31.113 3.4788
31.123 3.511
31.133 3.5428
31.143 3.5741
31.153 3.6049
31.163 3.6353
31.173 3.6651
31.183 3.6945
31.193 3.7234
31.203 3.7518
31.213 3.7797
31.223 3.8071
31.233 3.834
31.243 3.8604
31.253 3.8862
31.263 3.9116
31.273 3.9364
31.283 3.9607
31.293 3.9845
31.303 4.0077
31.313 4.0304
31.323 4.0526
31.333 4.0742
31.343 4.0953
31.353 4.1158
31.363 4.1358
31.373 4.1552
31.383 4.174
31.393 4.1923
31.403 4.21
31.413 4.2272
31.423 4.2438
31.433 4.2598
31.443 4.2752
31.453 4.2901
31.463 4.3043
31.473 4.318
31.483 4.3311
31.493 4.3436
31.503 4.3555
31.513 4.3669
31.523 4.3776
31.533 4.3877
31.543 4.3973
31.553 4.4062
31.563 4.4145
31.573 4.4223
31.583 4.4294
31.593 4.4359
31.603 4.4418
31.613 4.4471
31.623 4.4518
31.633 4.4559
31.643 4.4594
31.653 4.4623
31.663 4.4645
31.673 4.4661
31.683 4.4672
31.693 4.4676
31.703 4.4674
31.713 4.4665
31.723 4.4651
31.733 4.463
31.743 4.4604
31.753 4.4571
31.763 4.4532
31.773 4.4487
31.783 4.4436
31.793 4.4378
31.803 4.4315
31.813 4.4245
31.823 4.4169
31.833 4.4087
31.843 4.3999
31.853 4.3905
31.863 4.3805
31.873 4.3699
31.883 4.3587
31.893 4.3468
31.903 4.3344
31.913 4.3214
31.923 4.3078
31.933 4.2935
31.943 4.2787
31.953 4.2633
31.963 4.2473
31.973 4.2307
31.983 4.2135
31.993 4.1957
32.003 4.1774
32.013 4.1584
32.023 4.1389
32.033 4.1188
32.043 4.0982
32.053 4.0769
32.063 4.0551
32.073 4.0328
32.083 4.0098
32.093 3.9864
32.103 3.9623
32.113 3.9377
32.123 3.9126
32.133 3.8869
32.143 3.8607
32.153 3.834
32.163 3.8067
32.173 3.7788
32.183 3.7505
32.193 3.7216
32.203 3.6922
32.213 3.6623
32.223 3.6319
32.233 3.601
32.243 3.5696
32.253 3.5377
32.263 3.5053
32.273 3.4724
32.283 3.439
32.293 3.4052
32.303 3.3709
32.313 3.3361
32.323 3.3008
32.333 3.2651
32.343 3.2289
32.353 3.1923
32.363 3.1552
32.373 3.1177
32.383 3.0798
32.393 3.0414
32.403 3.0026
32.413 2.9634
32.423 2.9238
32.433 2.8838
32.443 2.8434
32.453 2.8026
32.463 2.7614
32.473 2.7198
32.483 2.6778
32.493 2.6355
32.503 2.5928
32.513 2.5498
32.523 2.5064
32.533 2.4626
32.543 2.4185
32.553 2.3741
32.563 2.3293
32.573 2.2843
32.583 2.2389
32.593 2.1932
32.603 2.1472
32.613 2.1009
32.623 2.0543
32.633 2.0074
32.643 1.9603
32.653 1.9129
32.663 1.8652
32.673 1.8173
32.683 1.7691
32.693 1.7207
32.703 1.672
32.713 1.6231
32.723 1.574
32.733 1.5247
32.743 1.4752
32.753 1.4255
32.763 1.3756
32.773 1.3255
32.783 1.2752
32.793 1.2248
32.803 1.1742
32.813 1.1234
32.823 1.0725
32.833 1.0214
32.843 0.97022
32.853 0.9189
32.863 0.86746
32.873 0.8159
32.883 0.76424
32.893 0.71249
32.903 0.66063
32.913 0.6087
32.923 0.55669
32.933 0.50461
32.943 0.45247
32.953 0.40028
32.963 0.34803
32.973 0.29575
32.983 0.24344
32.993 0.1911
33.003 0.13875
33.013 0.086385
33.023 0.034018
33.03 1.3323e-15
33.03 -2.3794e-12
33.04 -0.052354
33.05 -0.10469
33.06 -0.15701
33.07 -0.2093
33.08 -0.26156
33.09 -0.31378
33.1 -0.36596
33.11 -0.41809
33.12 -0.47017
33.13 -0.52218
33.14 -0.57413
33.15 -0.626
33.16 -0.6778
33.17 -0.72951
33.18 -0.78114
33.19 -0.83266
33.2 -0.88408
33.21 -0.9354
33.22 -0.9866
33.23 -1.0377
33.24 -1.0886
33.25 -1.1394
33.26 -1.1901
33.27 -1.2407
33.28 -1.291
33.29 -1.3413
33.3 -1.3913
33.31 -1.4412
33.32 -1.4909
33.33 -1.5405
33.34 -1.5898
33.35 -1.6389
33.36 -1.6879
33.37 -1.7366
33.38 -1.7851
33.39 -1.8334
33.4 -1.8815
33.41 -1.9293
33.42 -1.9769
33.43 -2.0243
33.44 -2.0713
33.45 -2.1182
33.46 -2.1647
33.47 -2.211
33.48 -2.2571
33.49 -2.3028
33.5 -2.3482
33.51 -2.3934
33.52 -2.4382
33.53 -2.4828
33.54 -2.527
33.55 -2.5709
33.56 -2.6145
33.57 -2.6577
33.58 -2.7006
33.59 -2.7431
33.6 -2.7853
33.61 -2.8272
33.62 -2.8687
33.63 -2.9098
33.64 -2.9505
33.65 -2.9909
33.66 -3.0308
33.67 -3.0704
33.68 -3.1096
33.69 -3.1484
33.7 -3.1867
33.71 -3.2247
33.72 -3.2622
33.73 -3.2993
33.74 -3.336
33.75 -3.3722
33.76 -3.408
33.77 -3.4433
33.78 -3.4782
33.79 -3.5127
33.8 -3.5467
33.81 -3.5802
33.82 -3.6132
33.83 -3.6458
33.84 -3.6778
33.85 -3.7094
33.86 -3.7405
33.87 -3.7711
33.88 -3.8012
33.89 -3.8308
33.9 -3.8599
33.91 -3.8885
33.92 -3.9165
33.93 -3.944
33.94 -3.971
33.95 -3.9975
33.96 -4.0234
33.97 -4.0488
33.98 -4.0737
33.99 -4.098
34 -4.1217
34.01 -4.1449
34.02 -4.1676
34.03 -4.1896
34.04 -4.2112
34.05 -4.2321
34.06 -4.2525
34.07 -4.2723
34.08 -4.2915
34.09 -4.3101
34.1 -4.3282
34.11 -4.3457
34.12 -4.3625
34.13 -4.3788
34.14 -4.3945
34.15 -4.4096
34.16 -4.4241
34.17 -4.438
34.18 -4.4513
34.19 -4.4639
34.2 -4.476
34.21 -4.4875
34.22 -4.4983
34.23 -4.5085
34.24 -4.5182
34.25 -4.5272
34.26 -4.5355
34.27 -4.5433
34.28 -4.5504
34.29 -4.5569
34.3 -4.5628
34.31 -4.5681
34.32 -4.5727
34.33 -4.5767
34.34 -4.58
34.35 -4.5828
34.36 -4.5849
34.37 -4.5864
34.38 -4.5872
34.39 -4.5874
34.4 -4.587
34.41 -4.5859
34.42 -4.5843
34.43 -4.5819
34.44 -4.579
34.45 -4.5754
34.46 -4.5712
34.47 -4.5663
34.48 -4.5608
34.49 -4.5547
34.5 -4.548
34.51 -4.5406
34.52 -4.5326
34.53 -4.524
34.54 -4.5147
34.55 -4.5048
34.56 -4.4943
34.57 -4.4832
34.58 -4.4715
34.59 -4.4591
34.6 -4.4461
34.61 -4.4325
34.62 -4.4183
34.63 -4.4034
34.64 -4.388
34.65 -4.3719
34.66 -4.3552
34.67 -4.338
34.68 -4.3201
34.69 -4.3016
34.7 -4.2825
34.71 -4.2629
34.72 -4.2426
34.73 -4.2218
34.74 -4.2003
34.75 -4.1783
34.76 -4.1557
34.77 -4.1325
34.78 -4.1087
34.79 -4.0844
34.8 -4.0595
34.81 -4.034
34.82 -4.008
34.83 -3.9814
34.84 -3.9543
34.85 -3.9266
34.86 -3.8984
34.87 -3.8696
34.88 -3.8403
34.89 -3.8104
34.9 -3.78
34.91 -3.7491
34.92 -3.7177
34.93 -3.6857
34.94 -3.6533
34.95 -3.6203
34.96 -3.5868
34.97 -3.5529
34.98 -3.5184
34.99 -3.4834
35 -3.448
35.01 -3.4121
35.02 -3.3757
35.03 -3.3388
35.04 -3.3015
35.05 -3.2637
35.06 -3.2255
35.07 -3.1868
35.08 -3.1477
35.09 -3.1081
35.1 -3.0681
35.11 -3.0277
35.12 -2.9868
35.13 -2.9456
35.14 -2.9039
35.15 -2.8618
35.16 -2.8194
35.17 -2.7765
35.18 -2.7333
35.19 -2.6897
35.2 -2.6457
35.21 -2.6013
35.22 -2.5566
35.23 -2.5116
35.24 -2.4661
35.25 -2.4204
35.26 -2.3743
35.27 -2.3279
35.28 -2.2812
35.29 -2.2341
35.3 -2.1868
35.31 -2.1391
35.32 -2.0912
35.33 -2.0429
35.34 -1.9944
35.35 -1.9456
35.36 -1.8966
35.37 -1.8473
35.38 -1.7977
35.39 -1.7479
35.4 -1.6979
35.41 -1.6476
35.42 -1.5971
35.43 -1.5464
35.44 -1.4955
35.45 -1.4444
35.46 -1.393
35.47 -1.3415
35.48 -1.2899
35.49 -1.238
35.5 -1.186
35.51 -1.1338
35.52 -1.0815
35.53 -1.029
35.54 -0.97642
35.55 -0.92369
35.56 -0.87084
35.57 -0.81788
35.58 -0.76481
35.59 -0.71164
35.6 -0.65839
35.61 -0.60505
35.62 -0.55164
35.63 -0.49816
35.64 -0.44463
35.65 -0.39104
35.66 -0.3374
35.67 -0.28373
35.68 -0.23003
35.69 -0.17631
35.7 -0.12258
35.71 -0.068841
35.72 -0.015103
35.723 -5.7732e-15
35.723 2.4376e-12
35.733 0.053726
35.743 0.10743
35.753 0.16112
35.763 0.21478
35.773 0.2684
35.783 0.32198
35.793 0.37552
35.803 0.42901
35.813 0.48243
35.823 0.5358
35.833 0.58909
35.843 0.64231
35.853 0.69545
35.863 0.74849
35.873 0.80145
35.883 0.8543
35.893 0.90704
35.903 0.95967
35.913 1.0122
35.923 1.0646
35.933 1.1168
35.943 1.1689
35.953 1.2209
35.963 1.2727
35.973 1.3244
35.983 1.3759
35.993 1.4272
36.003 1.4784
36.013 1.5293
36.023 1.5801
36.033 1.6307
36.043 1.681
36.053 1.7312
36.063 1.7812
36.073 1.8309
36.083 1.8804
36.093 1.9296
36.103 1.9786
36.113 2.0274
36.123 2.0759
36.133 2.1242
36.143 2.1722
36.153 2.2199
36.163 2.2673
36.173 2.3144
36.183 2.3613
36.193 2.4078
36.203 2.454
36.213 2.5
36.223 2.5456
36.233 2.5908
36.243 2.6358
36.253 2.6804
36.263 2.7247
36.273 2.7686
36.283 2.8121
36.293 2.8553
36.303 2.8982
36.313 2.9406
36.323 2.9827
36.333 3.0243
36.343 3.0656
36.353 3.1065
36.363 3.147
36.373 3.1871
36.383 3.2267
36.393 3.266
36.403 3.3048
36.413 3.3432
36.423 3.3811
36.433 3.4186
36.443 3.4556
36.453 3.4922
36.463 3.5283
36.473 3.564
36.483 3.5992
36.493 3.6339
36.503 3.6681
36.513 3.7019
36.523 3.7351
36.533 3.7679
36.543 3.8001
36.553 3.8319
36.563 3.8631
36.573 3.8939
36.583 3.9241
36.593 3.9537
36.603 3.9829
36.613 4.0115
36.623 4.0396
36.633 4.0671
36.643 4.0941
36.653 4.1205
36.663 4.1464
36.673 4.1718
36.683 4.1965
36.693 4.2207
36.703 4.2443
36.713 4.2674
36.723 4.2899
36.733 4.3118
36.743 4.3331
36.753 4.3538
36.763 4.3739
36.773 4.3935
36.783 4.4124
36.793 4.4308
36.803 4.4485
36.813 4.4657
36.823 4.4822
36.833 4.4981
36.843 4.5134
36.853 4.5281
36.863 4.5422
36.873 4.5556
36.883 4.5684
36.893 4.5806
36.903 4.5922
36.913 4.6031
36.923 4.6135
36.933 4.6231
36.943 4.6322
36.953 4.6406
36.963 4.6484
36.973 4.6555
36.983 4.662
36.993 4.6678
37.003 4.673
37.013 4.6776
37.023 4.6815
37.033 4.6848
37.043 4.6874
37.053 4.6894
37.063 4.6908
37.073 4.6914
37.083 4.6915
37.093 4.6909
37.103 4.6896
37.113 4.6877
37.123 4.6852
37.133 4.682
37.143 4.6781
37.153 4.6736
37.163 4.6685
37.173 4.6627
37.183 4.6562
37.193 4.6492
37.203 4.6414
37.213 4.6331
37.223 4.6241
37.233 4.6144
37.243 4.6041
37.253 4.5932
37.263 4.5816
37.273 4.5694
37.283 4.5565
37.293 4.5431
37.303 4.529
37.313 4.5142
37.323 4.4989
37.333 4.4829
37.343 4.4662
37.353 4.449
37.363 4.4312
37.373 4.4127
37.383 4.3936
37.393 4.3739
37.403 4.3536
37.413 4.3327
37.423 4.3112
37.433 4.289
37.443 4.2663
37.453 4.243
37.463 4.2191
37.473 4.1946
37.483 4.1696
37.493 4.1439
37.503 4.1177
37.513 4.0909
37.523 4.0635
37.533 4.0356
37.543 4.0071
37.553 3.978
37.563 3.9484
37.573 3.9182
37.583 3.8875
37.593 3.8563
37.603 3.8245
37.613 3.7922
37.623 3.7593
37.633 3.726
37.643 3.6921
37.653 3.6577
37.663 3.6228
37.673 3.5874
37.683 3.5514
37.693 3.515
37.703 3.4781
37.713 3.4408
37.723 3.4029
37.733 3.3646
37.743 3.3258
37.753 3.2865
37.763 3.2468
37.773 3.2066
37.783 3.166
37.793 3.125
37.803 3.0835
37.813 3.0416
37.823 2.9992
37.833 2.9565
37.843 2.9133
37.853 2.8698
37.863 2.8258
37.873 2.7815
37.883 2.7367
37.893 2.6916
37.903 2.6461
37.913 2.6003
37.923 2.5541
37.933 2.5075
37.943 2.4606
37.953 2.4134
37.963 2.3658
37.973 2.3179
37.983 2.2697
37.993 2.2212
38.003 2.1724
38.013 2.1232
38.023 2.0738
38.033 2.0241
38.043 1.9741
38.053 1.9239
38.063 1.8734
38.073 1.8226
38.083 1.7716
38.093 1.7204
38.103 1.6689
38.113 1.6172
38.123 1.5652
38.133 1.5131
38.143 1.4608
38.153 1.4082
38.163 1.3555
38.173 1.3026
38.183 1.2495
38.193 1.1963
38.203 1.1429
38.213 1.0894
38.223 1.0357
38.233 0.98184
38.243 0.92788
38.253 0.87381
38.263 0.81963
38.273 0.76534
38.283 0.71095
38.293 0.65648
38.303 0.60193
38.313 0.5473
38.323 0.49261
38.333 0.43786
38.343 0.38306
38.353 0.32821
38.363 0.27334
38.373 0.21844
38.383 0.16351
38.393 0.10858
38.403 0.053649
38.413 2.4758e-12
38.413 -2.2204e-14
38.423 -0.054918
38.433 -0.10982
38.443 -0.16469
38.453 -0.21954
38.463 -0.27435
38.473 -0.32911
38.483 -0.38383
38.493 -0.4385
38.503 -0.4931
38.513 -0.54764
38.523 -0.6021
38.533 -0.65649
38.543 -0.71079
38.553 -0.76499
38.563 -0.8191
38.573 -0.87311
38.583 -0.927
38.593 -0.98078
38.603 -1.0344
38.613 -1.088
38.623 -1.1413
38.633 -1.1946
38.643 -1.2477
38.653 -1.3006
38.663 -1.3534
38.673 -1.406
38.683 -1.4584
38.693 -1.5107
38.703 -1.5627
38.713 -1.6146
38.723 -1.6662
38.733 -1.7177
38.743 -1.7689
38.753 -1.8199
38.763 -1.8707
38.773 -1.9212
38.783 -1.9715
38.793 -2.0215
38.803 -2.0713
38.813 -2.1208
38.823 -2.1701
38.833 -2.2191
38.843 -2.2678
38.853 -2.3162
38.863 -2.3643
38.873 -2.4121
38.883 -2.4596
38.893 -2.5068
38.903 -2.5536
38.913 -2.6002
38.923 -2.6464
38.933 -2.6922
38.943 -2.7377
38.953 -2.7829
38.963 -2.8277
38.973 -2.8721
38.983 -2.9162
38.993 -2.9599
39.003 -3.0031
39.013 -3.0461
39.023 -3.0886
39.033 -3.1307
39.043 -3.1723
39.053 -3.2136
39.063 -3.2545
39.073 -3.2949
39.083 -3.3349
39.093 -3.3744
39.103 -3.4136
39.113 -3.4522
39.123 -3.4904
39.133 -3.5282
39.143 -3.5654
39.153 -3.6022
39.163 -3.6386
39.173 -3.6744
39.183 -3.7098
39.193 -3.7446
39.203 -3.779
39.213 -3.8129
39.223 -3.8462
39.233 -3.879
39.243 -3.9114
39.253 -3.9432
39.263 -3.9744
39.273 -4.0052
39.283 -4.0354
39.293 -4.065
39.303 -4.0941
39.313 -4.1227
39.323 -4.1507
39.333 -4.1781
39.343 -4.205
39.353 -4.2313
39.363 -4.257
39.373 -4.2822
39.383 -4.3068
39.393 -4.3308
39.403 -4.3542
39.413 -4.377
39.423 -4.3993
39.433 -4.4209
39.443 -4.4419
39.453 -4.4624
39.463 -4.4822
39.473 -4.5014
39.483 -4.52
39.493 -4.538
39.503 -4.5553
39.513 -4.5721
39.523 -4.5882
39.533 -4.6037
39.543 -4.6185
39.553 -4.6327
39.563 -4.6463
39.573 -4.6593
39.583 -4.6716
39.593 -4.6833
39.603 -4.6943
39.613 -4.7047
39.623 -4.7144
39.633 -4.7235
39.643 -4.7319
39.653 -4.7397
39.663 -4.7469
39.673 -4.7534
39.683 -4.7592
39.693 -4.7644
39.703 -4.7689
39.713 -4.7727
39.723 -4.7759
39.733 -4.7785
39.743 -4.7803
39.753 -4.7815
39.763 -4.7821
39.773 -4.782
39.783 -4.7812
39.793 -4.7798
39.803 -4.7777
39.813 -4.7749
39.823 -4.7715
39.833 -4.7675
39.843 -4.7627
39.853 -4.7573
39.863 -4.7513
39.873 -4.7445
39.883 -4.7372
39.893 -4.7291
39.903 -4.7204
39.913 -4.7111
39.923 -4.7011
39.933 -4.6904
39.943 -4.6791
39.953 -4.6672
39.963 -4.6546
39.973 -4.6413
39.983 -4.6274
39.993 -4.6129
40.003 -4.5977
40.013 -4.5819
40.023 -4.5654
40.033 -4.5483
40.043 -4.5306
40.053 -4.5122
40.063 -4.4932
40.073 -4.4736
40.083 -4.4534
40.093 -4.4325
40.103 -4.411
40.113 -4.3889
40.123 -4.3662
40.133 -4.3429
40.143 -4.319
40.153 -4.2945
40.163 -4.2694
40.173 -4.2436
40.183 -4.2173
40.193 -4.1904
40.203 -4.163
40.213 -4.1349
40.223 -4.1063
40.233 -4.0771
40.243 -4.0473
40.253 -4.017
40.263 -3.9861
40.273 -3.9546
40.283 -3.9226
40.293 -3.8901
40.303 -3.857
40.313 -3.8234
40.323 -3.7892
40.333 -3.7545
40.343 -3.7193
40.353 -3.6836
40.363 -3.6473
40.373 -3.6106
40.383 -3.5733
40.393 -3.5356
40.403 -3.4974
40.413 -3.4586
40.423 -3.4194
40.433 -3.3798
40.443 -3.3396
40.453 -3.299
40.463 -3.2579
40.473 -3.2164
40.483 -3.1744
40.493 -3.132
40.503 -3.0892
40.513 -3.0459
40.523 -3.0022
40.533 -2.9581
40.543 -2.9136
40.553 -2.8687
40.563 -2.8234
40.573 -2.7777
40.583 -2.7316
40.593 -2.6851
40.603 -2.6383
40.613 -2.5911
40.623 -2.5436
40.633 -2.4957
40.643 -2.4474
40.653 -2.3988
40.663 -2.3499
40.673 -2.3007
40.683 -2.2511
40.693 -2.2013
40.703 -2.1511
40.713 -2.1007
40.723 -2.05
40.733 -1.9989
40.743 -1.9477
40.753 -1.8961
40.763 -1.8443
40.773 -1.7922
40.783 -1.7399
40.793 -1.6874
40.803 -1.6346
40.813 -1.5817
40.823 -1.5285
40.833 -1.4751
40.843 -1.4215
40.853 -1.3677
40.863 -1.3137
40.873 -1.2596
40.883 -1.2053
40.893 -1.1508
40.903 -1.0962
40.913 -1.0415
40.923 -0.98658
40.933 -0.93156
40.943 -0.87643
40.953 -0.82118
40.963 -0.76583
40.973 -0.71038
40.983 -0.65485
40.993 -0.59923
41.003 -0.54355
41.013 -0.4878
41.023 -0.432
41.033 -0.37614
41.043 -0.32025
41.053 -0.26432
41.063 -0.20838
41.073 -0.15241
41.083 -0.096438
41.093 -0.040465
41.1 -1.0214e-14
41.1 2.5349e-12
41.11 0.055955
41.12 0.11189
41.13 0.1678
41.14 0.22368
41.15 0.27952
41.16 0.33532
41.17 0.39106
41.18 0.44676
41.19 0.50238
41.2 0.55794
41.21 0.61343
41.22 0.66883
41.23 0.72414
41.24 0.77936
41.25 0.83448
41.26 0.88949
41.27 0.94438
41.28 0.99915
41.29 1.0538
41.3 1.1083
41.31 1.1627
41.32 1.2169
41.33 1.271
41.34 1.3249
41.35 1.3786
41.36 1.4322
41.37 1.4856
41.38 1.5388
41.39 1.5918
41.4 1.6446
41.41 1.6972
41.42 1.7495
41.43 1.8017
41.44 1.8536
41.45 1.9053
41.46 1.9567
41.47 2.0079
41.48 2.0589
41.49 2.1096
41.5 2.16
41.51 2.2101
41.52 2.2599
41.53 2.3095
41.54 2.3588
41.55 2.4077
41.56 2.4564
41.57 2.5047
41.58 2.5527
41.59 2.6004
41.6 2.6477
41.61 2.6947
41.62 2.7414
41.63 2.7877
41.64 2.8336
41.65 2.8792
41.66 2.9244
41.67 2.9692
41.68 3.0136
41.69 3.0576
41.7 3.1012
41.71 3.1445
41.72 3.1873
41.73 3.2296
41.74 3.2716
41.75 3.3131
41.76 3.3542
41.77 3.3949
41.78 3.4351
41.79 3.4748
41.8 3.5141
41.81 3.553
41.82 3.5913
41.83 3.6292
41.84 3.6666
41.85 3.7035
41.86 3.7399
41.87 3.7758
41.88 3.8112
41.89 3.8461
41.9 3.8805
41.91 3.9144
41.92 3.9477
41.93 3.9805
41.94 4.0128
41.95 4.0446
41.96 4.0758
41.97 4.1064
41.98 4.1365
41.99 4.166
42 4.195
42.01 4.2234
42.02 4.2513
42.03 4.2785
42.04 4.3052
42.05 4.3313
42.06 4.3568
42.07 4.3817
42.08 4.4061
42.09 4.4298
42.1 4.4529
42.11 4.4754
42.12 4.4974
42.13 4.5187
42.14 4.5393
42.15 4.5594
42.16 4.5788
42.17 4.5977
42.18 4.6158
42.19 4.6334
42.2 4.6503
42.21 4.6666
42.22 4.6823
42.23 4.6973
42.24 4.7116
42.25 4.7253
42.26 4.7384
42.27 4.7508
42.28 4.7626
42.29 4.7737
42.3 4.7841
42.31 4.7939
42.32 4.803
42.33 4.8115
42.34 4.8193
42.35 4.8264
42.36 4.8329
42.37 4.8387
42.38 4.8439
42.39 4.8483
42.4 4.8521
42.41 4.8553
42.42 4.8577
42.43 4.8595
42.44 4.8606
42.45 4.861
42.46 4.8608
42.47 4.8599
42.48 4.8583
42.49 4.8561
42.5 4.8531
42.51 4.8495
42.52 4.8453
42.53 4.8403
42.54 4.8347
42.55 4.8284
42.56 4.8214
42.57 4.8138
42.58 4.8055
42.59 4.7965
42.6 4.7869
42.61 4.7766
42.62 4.7656
42.63 4.754
42.64 4.7417
42.65 4.7287
42.66 4.7151
42.67 4.7009
42.68 4.6859
42.69 4.6704
42.7 4.6541
42.71 4.6373
42.72 4.6198
42.73 4.6016
42.74 4.5828
42.75 4.5633
42.76 4.5433
42.77 4.5226
42.78 4.5012
42.79 4.4792
42.8 4.4566
42.81 4.4334
42.82 4.4096
42.83 4.3852
42.84 4.3601
42.85 4.3344
42.86 4.3082
42.87 4.2813
42.88 4.2538
42.89 4.2257
42.9 4.1971
42.91 4.1679
42.92 4.138
42.93 4.1076
42.94 4.0767
42.95 4.0451
42.96 4.013
42.97 3.9804
42.98 3.9472
42.99 3.9134
43 3.8791
43.01 3.8443
43.02 3.8089
43.03 3.773
43.04 3.7365
43.05 3.6996
43.06 3.6621
43.07 3.6241
43.08 3.5856
43.09 3.5467
43.1 3.5072
43.11 3.4672
43.12 3.4268
43.13 3.3859
43.14 3.3445
43.15 3.3026
43.16 3.2603
43.17 3.2175
43.18 3.1743
43.19 3.1307
43.2 3.0866
43.21 3.0421
43.22 2.9972
43.23 2.9518
43.24 2.9061
43.25 2.8599
43.26 2.8134
43.27 2.7664
43.28 2.7191
43.29 2.6714
43.3 2.6234
43.31 2.5749
43.32 2.5262
43.33 2.4771
43.34 2.4276
43.35 2.3778
43.36 2.3277
43.37 2.2773
43.38 2.2265
43.39 2.1755
43.4 2.1241
43.41 2.0725
43.42 2.0206
43.43 1.9684
43.44 1.9159
43.45 1.8632
43.46 1.8102
43.47 1.757
43.48 1.7036
43.49 1.6499
43.5 1.596
43.51 1.5419
43.52 1.4876
43.53 1.433
43.54 1.3783
43.55 1.3234
43.56 1.2684
43.57 1.2132
43.58 1.1578
43.59 1.1022
43.6 1.0465
43.61 0.99073
43.62 0.93478
43.63 0.87872
43.64 0.82255
43.65 0.76627
43.66 0.7099
43.67 0.65345
43.68 0.59691
43.69 0.5403
43.7 0.48364
43.71 0.42691
43.72 0.37014
43.73 0.31334
43.74 0.2565
43.75 0.19964
43.76 0.14276
43.77 0.085883
43.78 0.029005
43.785 2.5748e-12
43.785 -1.1546e-14
43.795 -0.05686
43.805 -0.1137
43.815 -0.17051
43.825 -0.22729
43.835 -0.28403
43.845 -0.34073
43.855 -0.39737
43.865 -0.45395
43.875 -0.51047
43.885 -0.56692
43.895 -0.62329
43.905 -0.67958
43.915 -0.73578
43.925 -0.79188
43.935 -0.84787
43.945 -0.90376
43.955 -0.95952
43.965 -1.0152
43.975 -1.0707
43.985 -1.1261
43.995 -1.1813
44.005 -1.2364
44.015 -1.2913
44.025 -1.346
44.035 -1.4006
44.045 -1.455
44.055 -1.5092
44.065 -1.5633
44.075 -1.6171
44.085 -1.6707
44.095 -1.7241
44.105 -1.7773
44.115 -1.8303
44.125 -1.883
44.135 -1.9355
44.145 -1.9877
44.155 -2.0397
44.165 -2.0914
44.175 -2.1429
44.185 -2.194
44.195 -2.2449
44.205 -2.2955
44.215 -2.3459
44.225 -2.3959
44.235 -2.4456
44.245 -2.4949
44.255 -2.544
44.265 -2.5927
44.275 -2.6411
44.285 -2.6892
44.295 -2.7369
44.305 -2.7842
44.315 -2.8312
44.325 -2.8778
44.335 -2.924
44.345 -2.9699
44.355 -3.0153
44.365 -3.0604
44.375 -3.1051
44.385 -3.1493
44.395 -3.1932
44.405 -3.2366
44.415 -3.2796
44.425 -3.3222
44.435 -3.3643
44.445 -3.406
44.455 -3.4472
44.465 -3.488
44.475 -3.5283
44.485 -3.5681
44.495 -3.6075
44.505 -3.6464
44.515 -3.6848
44.525 -3.7227
44.535 -3.7601
44.545 -3.797
44.555 -3.8334
44.565 -3.8693
44.575 -3.9047
44.585 -3.9395
44.595 -3.9738
44.605 -4.0076
44.615 -4.0408
44.625 -4.0735
44.635 -4.1057
44.645 -4.1373
44.655 -4.1683
44.665 -4.1988
44.675 -4.2287
44.685 -4.2581
44.695 -4.2868
44.705 -4.315
44.715 -4.3426
44.725 -4.3696
44.735 -4.396
44.745 -4.4219
44.755 -4.4471
44.765 -4.4717
44.775 -4.4957
44.785 -4.5191
44.795 -4.5418
44.805 -4.564
44.815 -4.5855
44.825 -4.6064
44.835 -4.6267
44.845 -4.6464
44.855 -4.6654
44.865 -4.6837
44.875 -4.7015
44.885 -4.7185
44.895 -4.735
44.905 -4.7508
44.915 -4.7659
44.925 -4.7804
44.935 -4.7942
44.945 -4.8073
44.955 -4.8198
44.965 -4.8317
44.975 -4.8429
44.985 -4.8534
44.995 -4.8632
45.005 -4.8724
45.015 -4.8808
45.025 -4.8887
45.035 -4.8958
45.045 -4.9023
45.055 -4.9081
45.065 -4.9132
45.075 -4.9176
45.085 -4.9213
45.095 -4.9244
45.105 -4.9268
45.115 -4.9285
45.125 -4.9295
45.135 -4.9299
45.145 -4.9295
45.155 -4.9285
45.165 -4.9268
45.175 -4.9244
45.185 -4.9213
45.195 -4.9175
45.205 -4.9131
45.215 -4.9079
45.225 -4.9021
45.235 -4.8956
45.245 -4.8884
45.255 -4.8806
45.265 -4.8721
45.275 -4.8628
45.285 -4.853
45.295 -4.8424
45.305 -4.8312
45.315 -4.8192
45.325 -4.8067
45.335 -4.7934
45.345 -4.7795
45.355 -4.7649
45.365 -4.7496
45.375 -4.7337
45.385 -4.7172
45.395 -4.6999
45.405 -4.682
45.415 -4.6635
45.425 -4.6443
45.435 -4.6245
45.445 -4.604
45.455 -4.5829
45.465 -4.5611
45.475 -4.5387
45.485 -4.5157
45.495 -4.492
45.505 -4.4677
45.515 -4.4428
45.525 -4.4173
45.535 -4.3911
45.545 -4.3644
45.555 -4.337
45.565 -4.309
45.575 -4.2805
45.585 -4.2513
45.595 -4.2215
45.605 -4.1912
45.615 -4.1603
45.625 -4.1287
45.635 -4.0966
45.645 -4.064
45.655 -4.0308
45.665 -3.997
45.675 -3.9626
45.685 -3.9277
45.695 -3.8923
45.705 -3.8563
45.715 -3.8198
45.725 -3.7827
45.735 -3.7451
45.745 -3.707
45.755 -3.6684
45.765 -3.6293
45.775 -3.5896
45.785 -3.5495
45.795 -3.5089
45.805 -3.4678
45.815 -3.4262
45.825 -3.3841
45.835 -3.3416
45.845 -3.2986
45.855 -3.2551
45.865 -3.2112
45.875 -3.1669
45.885 -3.1221
45.895 -3.0768
45.905 -3.0312
45.915 -2.9851
45.925 -2.9386
45.935 -2.8918
45.945 -2.8445
45.955 -2.7968
45.965 -2.7487
45.975 -2.7003
45.985 -2.6515
45.995 -2.6023
46.005 -2.5528
46.015 -2.5029
46.025 -2.4527
46.035 -2.4021
46.045 -2.3512
46.055 -2.3
46.065 -2.2485
46.075 -2.1967
46.085 -2.1445
46.095 -2.0921
46.105 -2.0394
46.115 -1.9864
46.125 -1.9332
46.135 -1.8797
46.145 -1.8259
46.155 -1.7719
46.165 -1.7177
46.175 -1.6632
46.185 -1.6085
46.195 -1.5536
46.205 -1.4984
46.215 -1.4431
46.225 -1.3876
46.235 -1.3319
46.245 -1.276
46.255 -1.22
46.265 -1.1638
46.275 -1.1075
46.285 -1.051
46.295 -0.99436
46.305 -0.93761
46.315 -0.88074
46.325 -0.82376
46.335 -0.76668
46.345 -0.7095
46.355 -0.65224
46.365 -0.5949
46.375 -0.53749
46.385 -0.48002
46.395 -0.4225
46.405 -0.36493
46.415 -0.30732
46.425 -0.24969
46.435 -0.19203
46.445 -0.13437
46.455 -0.076697
46.465 -0.01903
46.468 -3.9968e-15
46.468 2.6179e-12
46.478 0.057648
46.488 0.11528
46.498 0.17287
46.508 0.23044
46.518 0.28796
46.528 0.34544
46.538 0.40287
46.548 0.46023
46.558 0.51753
46.568 0.57476
46.578 0.6319
46.588 0.68896
46.598 0.74593
46.608 0.8028
46.618 0.85956
46.628 0.91621
46.638 0.97273
46.648 1.0291
46.658 1.0854
46.668 1.1415
46.678 1.1975
46.688 1.2533
46.698 1.309
46.708 1.3645
46.718 1.4198
46.728 1.4749
46.738 1.5299
46.748 1.5846
46.758 1.6392
46.768 1.6935
46.778 1.7476
46.788 1.8015
46.798 1.8552
46.808 1.9086
46.818 1.9618
46.828 2.0147
46.838 2.0674
46.848 2.1198
46.858 2.1719
46.868 2.2238
46.878 2.2753
46.888 2.3266
46.898 2.3776
46.908 2.4282
46.918 2.4786
46.928 2.5286
46.938 2.5783
46.948 2.6276
46.958 2.6766
46.968 2.7253
46.978 2.7736
46.988 2.8216
46.998 2.8691
47.008 2.9163
47.018 2.9632
47.028 3.0096
47.038 3.0556
47.048 3.1013
47.058 3.1465
47.068 3.1913
47.078 3.2357
47.088 3.2796
47.098 3.3232
47.108 3.3662
47.118 3.4089
47.128 3.4511
47.138 3.4928
47.148 3.5341
47.158 3.5749
47.168 3.6152
47.178 3.655
47.188 3.6944
47.198 3.7332
47.208 3.7716
47.218 3.8094
47.228 3.8468
47.238 3.8836
47.248 3.9199
47.258 3.9557
47.268 3.9909
47.278 4.0257
47.288 4.0598
47.298 4.0935
47.308 4.1265
47.318 4.159
47.328 4.191
47.338 4.2224
47.348 4.2532
47.358 4.2834
47.368 4.3131
47.378 4.3421
47.388 4.3706
47.398 4.3985
47.408 4.4258
47.418 4.4525
47.428 4.4786
47.438 4.5041
47.448 4.5289
47.458 4.5532
47.468 4.5768
47.478 4.5998
47.488 4.6221
47.498 4.6439
47.508 4.665
47.518 4.6854
47.528 4.7053
47.538 4.7244
47.548 4.743
47.558 4.7608
47.568 4.778
47.578 4.7946
47.588 4.8105
47.598 4.8258
47.608 4.8403
47.618 4.8543
47.628 4.8675
47.638 4.8801
47.648 4.892
47.658 4.9032
47.668 4.9138
47.678 4.9236
47.688 4.9328
47.698 4.9413
47.708 4.9492
47.718 4.9563
47.728 4.9628
47.738 4.9685
47.748 4.9736
47.758 4.978
47.768 4.9817
47.778 4.9847
47.788 4.9871
47.798 4.9887
47.808 4.9896
47.818 4.9899
47.828 4.9894
47.838 4.9883
47.848 4.9865
47.858 4.984
47.868 4.9807
47.878 4.9768
47.888 4.9722
47.898 4.9669
47.908 4.961
47.918 4.9543
47.928 4.9469
47.938 4.9389
47.948 4.9301
47.958 4.9207
47.968 4.9106
47.978 4.8998
47.988 4.8883
47.998 4.8762
48.008 4.8633
48.018 4.8498
48.028 4.8356
48.038 4.8208
48.048 4.8052
48.058 4.789
48.068 4.7721
48.078 4.7546
48.088 4.7364
48.098 4.7175
48.108 4.698
48.118 4.6778
48.128 4.657
48.138 4.6355
48.148 4.6134
48.158 4.5906
48.168 4.5672
48.178 4.5431
48.188 4.5185
48.198 4.4931
48.208 4.4672
48.218 4.4406
48.228 4.4135
48.238 4.3857
48.248 4.3572
48.258 4.3282
48.268 4.2986
48.278 4.2684
48.288 4.2376
48.298 4.2062
48.308 4.1742
48.318 4.1416
48.328 4.1084
48.338 4.0747
48.348 4.0404
48.358 4.0055
48.368 3.9701
48.378 3.9342
48.388 3.8976
48.398 3.8606
48.408 3.823
48.418 3.7849
48.428 3.7462
48.438 3.707
48.448 3.6673
48.458 3.6271
48.468 3.5864
48.478 3.5452
48.488 3.5035
48.498 3.4614
48.508 3.4187
48.518 3.3756
48.528 3.332
48.538 3.2879
48.548 3.2434
48.558 3.1984
48.568 3.153
48.578 3.1072
48.588 3.0609
48.598 3.0142
48.608 2.9671
48.618 2.9196
48.628 2.8716
48.638 2.8233
48.648 2.7746
48.658 2.7255
48.668 2.676
48.678 2.6262
48.688 2.576
48.698 2.5255
48.708 2.4746
48.718 2.4233
48.728 2.3718
48.738 2.3199
48.748 2.2677
48.758 2.2152
48.768 2.1624
48.778 2.1093
48.788 2.0559
48.798 2.0022
48.808 1.9483
48.818 1.8941
48.828 1.8396
48.838 1.7849
48.848 1.73
48.858 1.6748
48.868 1.6194
48.878 1.5638
48.888 1.508
48.898 1.4519
48.908 1.3957
48.918 1.3393
48.928 1.2827
48.938 1.226
48.948 1.1691
48.958 1.1121
48.968 1.0549
48.978 0.99753
48.988 0.94008
48.998 0.88251
49.008 0.82482
49.018 0.76704
49.028 0.70916
49.038 0.6512
49.048 0.59316
49.058 0.53505
49.068 0.47688
49.078 0.41865
49.088 0.36039
49.098 0.30209
49.108 0.24376
49.118 0.18541
49.128 0.12705
49.138 0.068693
49.148 0.010339
49.15 3.9524e-14
49.15 -2.6139e-12
49.16 -0.058337
49.17 -0.11665
49.18 -0.17494
49.19 -0.23319
49.2 -0.2914
49.21 -0.34956
49.22 -0.40767
49.23 -0.46571
49.24 -0.52369
49.25 -0.58159
49.26 -0.63942
49.27 -0.69715
49.28 -0.75479
49.29 -0.81233
49.3 -0.86976
49.31 -0.92707
49.32 -0.98426
49.33 -1.0413
49.34 -1.0983
49.35 -1.155
49.36 -1.2117
49.37 -1.2681
49.38 -1.3245
49.39 -1.3806
49.4 -1.4366
49.41 -1.4923
49.42 -1.5479
49.43 -1.6033
49.44 -1.6585
49.45 -1.7134
49.46 -1.7682
49.47 -1.8227
49.48 -1.877
49.49 -1.931
49.5 -1.9848
49.51 -2.0383
49.52 -2.0916
49.53 -2.1446
49.54 -2.1973
49.55 -2.2497
49.56 -2.3019
49.57 -2.3537
49.58 -2.4053
49.59 -2.4565
49.6 -2.5074
49.61 -2.558
49.62 -2.6082
49.63 -2.6581
49.64 -2.7077
49.65 -2.7569
49.66 -2.8057
49.67 -2.8542
49.68 -2.9023
49.69 -2.95
49.7 -2.9973
49.71 -3.0443
49.72 -3.0908
49.73 -3.1369
49.74 -3.1826
49.75 -3.2279
49.76 -3.2728
49.77 -3.3172
49.78 -3.3612
49.79 -3.4047
49.8 -3.4478
49.81 -3.4905
49.82 -3.5326
49.83 -3.5743
49.84 -3.6155
49.85 -3.6563
49.86 -3.6965
49.87 -3.7363
49.88 -3.7755
49.89 -3.8143
49.9 -3.8525
49.91 -3.8903
49.92 -3.9275
49.93 -3.9641
49.94 -4.0003
49.95 -4.0359
49.96 -4.0709
49.97 -4.1054
49.98 -4.1394
49.99 -4.1728
50 -4.2056
50.01 -4.2379
50.02 -4.2695
50.03 -4.3006
50.04 -4.3312
50.05 -4.3611
50.06 -4.3904
50.07 -4.4192
50.08 -4.4473
50.09 -4.4749
50.1 -4.5018
50.11 -4.5281
50.12 -4.5538
50.13 -4.5789
50.14 -4.6033
50.15 -4.6272
50.16 -4.6503
50.17 -4.6729
50.18 -4.6948
50.19 -4.7161
50.2 -4.7367
50.21 -4.7567
50.22 -4.776
50.23 -4.7947
50.24 -4.8127
50.25 -4.83
50.26 -4.8467
50.27 -4.8627
50.28 -4.878
50.29 -4.8927
50.3 -4.9067
50.31 -4.92
50.32 -4.9327
50.33 -4.9446
50.34 -4.9559
50.35 -4.9665
50.36 -4.9764
50.37 -4.9856
50.38 -4.9942
50.39 -5.002
50.4 -5.0091
50.41 -5.0156
50.42 -5.0213
50.43 -5.0264
50.44 -5.0308
50.45 -5.0344
50.46 -5.0374
50.47 -5.0397
50.48 -5.0413
50.49 -5.0421
50.5 -5.0423
50.51 -5.0418
50.52 -5.0405
50.53 -5.0386
50.54 -5.036
50.55 -5.0326
50.56 -5.0286
50.57 -5.0239
50.58 -5.0184
50.59 -5.0123
50.6 -5.0055
50.61 -4.998
50.62 -4.9897
50.63 -4.9808
50.64 -4.9712
50.65 -4.9609
50.66 -4.9499
50.67 -4.9382
50.68 -4.9259
50.69 -4.9128
50.7 -4.8991
50.71 -4.8846
50.72 -4.8695
50.73 -4.8537
50.74 -4.8373
50.75 -4.8201
50.76 -4.8023
50.77 -4.7838
50.78 -4.7647
50.79 -4.7449
50.8 -4.7244
50.81 -4.7033
50.82 -4.6815
50.83 -4.659
50.84 -4.6359
50.85 -4.6122
50.86 -4.5878
50.87 -4.5627
50.88 -4.5371
50.89 -4.5108
50.9 -4.4839
50.91 -4.4563
50.92 -4.4281
50.93 -4.3993
50.94 -4.3699
50.95 -4.3399
50.96 -4.3093
50.97 -4.2781
50.98 -4.2462
50.99 -4.2138
51 -4.1808
51.01 -4.1472
51.02 -4.1131
51.03 -4.0783
51.04 -4.043
51.05 -4.0072
51.06 -3.9707
51.07 -3.9338
51.08 -3.8962
51.09 -3.8582
51.1 -3.8196
51.11 -3.7804
51.12 -3.7408
51.13 -3.7006
51.14 -3.6599
51.15 -3.6187
51.16 -3.577
51.17 -3.5348
51.18 -3.4921
51.19 -3.4489
51.2 -3.4053
51.21 -3.3611
51.22 -3.3165
51.23 -3.2715
51.24 -3.226
51.25 -3.18
51.26 -3.1336
51.27 -3.0868
51.28 -3.0396
51.29 -2.9919
51.3 -2.9438
51.31 -2.8953
51.32 -2.8464
51.33 -2.7972
51.34 -2.7475
51.35 -2.6975
51.36 -2.6471
51.37 -2.5963
51.38 -2.5452
51.39 -2.4937
51.4 -2.4419
51.41 -2.3897
51.42 -2.3373
51.43 -2.2845
51.44 -2.2314
51.45 -2.178
51.46 -2.1242
51.47 -2.0703
51.48 -2.016
51.49 -1.9614
51.5 -1.9066
51.51 -1.8516
51.52 -1.7963
51.53 -1.7407
51.54 -1.6849
51.55 -1.6289
51.56 -1.5727
51.57 -1.5163
51.58 -1.4596
51.59 -1.4028
51.6 -1.3458
51.61 -1.2886
51.62 -1.2312
51.63 -1.1737
51.64 -1.1161
51.65 -1.0583
51.66 -1.0003
51.67 -0.94225
51.68 -0.88406
51.69 -0.82576
51.7 -0.76736
51.71 -0.70887
51.72 -0.65029
51.73 -0.59164
51.74 -0.53292
51.75 -0.47414
51.76 -0.41531
51.77 -0.35643
51.78 -0.29752
51.79 -0.23859
51.8 -0.17964
51.81 -0.12068
51.82 -0.061713
51.83 -0.0027584
51.83 -2.6548e-12
51.83 2.6201e-14
51.84 0.058938
51.85 0.11785
51.86 0.17674
51.87 0.23559
51.88 0.2944
51.89 0.35316
51.9 0.41186
51.91 0.4705
51.92 0.52907
51.93 0.58757
51.94 0.64598
51.95 0.7043
51.96 0.76253
51.97 0.82065
51.98 0.87867
51.99 0.93656
52 0.99433
52.01 1.052
52.02 1.1095
52.03 1.1668
52.04 1.224
52.05 1.2811
52.06 1.338
52.07 1.3947
52.08 1.4512
52.09 1.5075
52.1 1.5637
52.11 1.6196
52.12 1.6753
52.13 1.7308
52.14 1.7861
52.15 1.8412
52.16 1.896
52.17 1.9506
52.18 2.0049
52.19 2.0589
52.2 2.1127
52.21 2.1662
52.22 2.2195
52.23 2.2724
52.24 2.3251
52.25 2.3774
52.26 2.4294
52.27 2.4812
52.28 2.5326
52.29 2.5836
52.3 2.6343
52.31 2.6847
52.32 2.7348
52.33 2.7844
52.34 2.8337
52.35 2.8827
52.36 2.9312
52.37 2.9794
52.38 3.0272
52.39 3.0745
52.4 3.1215
52.41 3.1681
52.42 3.2142
52.43 3.2599
52.44 3.3052
52.45 3.35
52.46 3.3944
52.47 3.4384
52.48 3.4818
52.49 3.5249
52.5 3.5674
52.51 3.6095
52.52 3.6511
52.53 3.6922
52.54 3.7328
52.55 3.7729
52.56 3.8125
52.57 3.8516
52.58 3.8902
52.59 3.9282
52.6 3.9658
52.61 4.0027
52.62 4.0392
52.63 4.0751
52.64 4.1104
52.65 4.1452
52.66 4.1795
52.67 4.2132
52.68 4.2463
52.69 4.2788
52.7 4.3107
52.71 4.3421
52.72 4.3729
52.73 4.403
52.74 4.4326
52.75 4.4616
52.76 4.49
52.77 4.5177
52.78 4.5449
52.79 4.5714
52.8 4.5973
52.81 4.6225
52.82 4.6472
52.83 4.6712
52.84 4.6945
52.85 4.7172
52.86 4.7393
52.87 4.7607
52.88 4.7815
52.89 4.8016
52.9 4.821
52.91 4.8398
52.92 4.8579
52.93 4.8754
52.94 4.8922
52.95 4.9083
52.96 4.9237
52.97 4.9384
52.98 4.9525
52.99 4.9659
53 4.9786
53.01 4.9906
53.02 5.0019
53.03 5.0126
53.04 5.0225
53.05 5.0317
53.06 5.0403
53.07 5.0481
53.08 5.0553
53.09 5.0617
53.1 5.0675
53.11 5.0725
53.12 5.0769
53.13 5.0805
53.14 5.0834
53.15 5.0856
53.16 5.0872
53.17 5.088
53.18 5.0881
53.19 5.0875
53.2 5.0862
53.21 5.0841
53.22 5.0814
53.23 5.078
53.24 5.0738
53.25 5.069
53.26 5.0634
53.27 5.0572
53.28 5.0502
53.29 5.0426
53.3 5.0342
53.31 5.0251
53.32 5.0154
53.33 5.0049
53.34 4.9937
53.35 4.9818
53.36 4.9693
53.37 4.956
53.38 4.9421
53.39 4.9275
53.4 4.9121
53.41 4.8961
53.42 4.8794
53.43 4.8621
53.44 4.844
53.45 4.8253
53.46 4.8059
53.47 4.7858
53.48 4.7651
53.49 4.7437
53.5 4.7216
53.51 4.6989
53.52 4.6755
53.53 4.6515
53.54 4.6268
53.55 4.6014
53.56 4.5755
53.57 4.5489
53.58 4.5216
53.59 4.4937
53.6 4.4652
53.61 4.4361
53.62 4.4063
53.63 4.376
53.64 4.345
53.65 4.3134
53.66 4.2812
53.67 4.2485
53.68 4.2151
53.69 4.1811
53.7 4.1466
53.71 4.1115
53.72 4.0758
53.73 4.0395
53.74 4.0027
53.75 3.9653
53.76 3.9274
53.77 3.8889
53.78 3.8499
53.79 3.8103
53.8 3.7702
53.81 3.7296
53.82 3.6885
53.83 3.6469
53.84 3.6047
53.85 3.5621
53.86 3.5189
53.87 3.4753
53.88 3.4312
53.89 3.3866
53.9 3.3416
53.91 3.296
53.92 3.2501
53.93 3.2036
53.94 3.1568
53.95 3.1095
53.96 3.0617
53.97 3.0136
53.98 2.965
53.99 2.916
54 2.8667
54.01 2.8169
54.02 2.7667
54.03 2.7162
54.04 2.6653
54.05 2.614
54.06 2.5624
54.07 2.5104
54.08 2.4581
54.09 2.4054
54.1 2.3524
54.11 2.2991
54.12 2.2455
54.13 2.1916
54.14 2.1373
54.15 2.0828
54.16 2.028
54.17 1.973
54.18 1.9176
54.19 1.862
54.2 1.8062
54.21 1.7501
54.22 1.6938
54.23 1.6373
54.24 1.5805
54.25 1.5235
54.26 1.4664
54.27 1.409
54.28 1.3514
54.29 1.2937
54.3 1.2358
54.31 1.1778
54.32 1.1196
54.33 1.0612
54.34 1.0028
54.35 0.94414
54.36 0.88542
54.37 0.82659
54.38 0.76765
54.39 0.70862
54.4 0.64951
54.41 0.59032
54.42 0.53107
54.43 0.47175
54.44 0.41239
54.45 0.35298
54.46 0.29354
54.47 0.23408
54.48 0.1746
54.49 0.11511
54.5 0.055622
54.51 2.6814e-12
54.51 -2.3093e-14
54.52 -0.059464
54.53 -0.1189
54.54 -0.17831
54.55 -0.23769
54.56 -0.29702
54.57 -0.3563
54.58 -0.41552
54.59 -0.47468
54.6 -0.53377
54.61 -0.59279
54.62 -0.65172
54.63 -0.71055
54.64 -0.76929
54.65 -0.82793
54.66 -0.88645
54.67 -0.94486
54.68 -1.0031
54.69 -1.0613
54.7 -1.1193
54.71 -1.1771
54.72 -1.2348
54.73 -1.2924
54.74 -1.3498
54.75 -1.407
54.76 -1.464
54.77 -1.5208
54.78 -1.5774
54.79 -1.6338
54.8 -1.69
54.81 -1.746
54.82 -1.8018
54.83 -1.8573
54.84 -1.9126
54.85 -1.9676
54.86 -2.0224
54.87 -2.0769
54.88 -2.1312
54.89 -2.1851
54.9 -2.2388
54.91 -2.2922
54.92 -2.3453
54.93 -2.3981
54.94 -2.4506
54.95 -2.5027
54.96 -2.5545
54.97 -2.606
54.98 -2.6572
54.99 -2.708
55 -2.7584
55.01 -2.8085
55.02 -2.8582
55.03 -2.9076
55.04 -2.9565
55.05 -3.0051
55.06 -3.0532
55.07 -3.101
55.08 -3.1483
55.09 -3.1953
55.1 -3.2418
55.11 -3.2879
55.12 -3.3335
55.13 -3.3787
55.14 -3.4234
55.15 -3.4677
55.16 -3.5116
55.17 -3.5549
55.18 -3.5978
55.19 -3.6402
55.2 -3.6821
55.21 -3.7236
55.22 -3.7645
55.23 -3.8049
55.24 -3.8448
55.25 -3.8842
55.26 -3.9231
55.27 -3.9614
55.28 -3.9992
55.29 -4.0365
55.3 -4.0732
55.31 -4.1094
55.32 -4.145
55.33 -4.1801
55.34 -4.2145
55.35 -4.2485
55.36 -4.2818
55.37 -4.3146
55.38 -4.3467
55.39 -4.3783
55.4 -4.4093
55.41 -4.4397
55.42 -4.4695
55.43 -4.4987
55.44 -4.5272
55.45 -4.5552
55.46 -4.5825
55.47 -4.6092
55.48 -4.6352
55.49 -4.6607
55.5 -4.6855
55.51 -4.7096
55.52 -4.7331
55.53 -4.756
55.54 -4.7782
55.55 -4.7997
55.56 -4.8206
55.57 -4.8408
55.58 -4.8604
55.59 -4.8793
55.6 -4.8975
55.61 -4.915
55.62 -4.9319
55.63 -4.9481
55.64 -4.9636
55.65 -4.9784
55.66 -4.9926
55.67 -5.006
55.68 -5.0187
55.69 -5.0308
55.7 -5.0422
55.71 -5.0528
55.72 -5.0628
55.73 -5.072
55.74 -5.0806
55.75 -5.0885
55.76 -5.0956
55.77 -5.1021
55.78 -5.1078
55.79 -5.1128
55.8 -5.1171
55.81 -5.1207
55.82 -5.1236
55.83 -5.1258
55.84 -5.1273
55.85 -5.128
55.86 -5.1281
55.87 -5.1274
55.88 -5.126
55.89 -5.1239
55.9 -5.1211
55.91 -5.1176
55.92 -5.1134
55.93 -5.1084
55.94 -5.1028
55.95 -5.0964
55.96 -5.0893
55.97 -5.0815
55.98 -5.073
55.99 -5.0638
56 -5.0539
56.01 -5.0433
56.02 -5.032
56.03 -5.02
56.04 -5.0072
56.05 -4.9938
56.06 -4.9797
56.07 -4.9649
56.08 -4.9494
56.09 -4.9332
56.1 -4.9163
56.11 -4.8987
56.12 -4.8805
56.13 -4.8615
56.14 -4.8419
56.15 -4.8216
56.16 -4.8006
56.17 -4.779
56.18 -4.7567
56.19 -4.7337
56.2 -4.7101
56.21 -4.6858
56.22 -4.6609
56.23 -4.6353
56.24 -4.609
56.25 -4.5821
56.26 -4.5546
56.27 -4.5264
56.28 -4.4976
56.29 -4.4682
56.3 -4.4382
56.31 -4.4075
56.32 -4.3762
56.33 -4.3443
56.34 -4.3118
56.35 -4.2787
56.36 -4.2451
56.37 -4.2108
56.38 -4.1759
56.39 -4.1404
56.4 -4.1044
56.41 -4.0678
56.42 -4.0306
56.43 -3.9929
56.44 -3.9546
56.45 -3.9158
56.46 -3.8764
56.47 -3.8365
56.48 -3.796
56.49 -3.755
56.5 -3.7135
56.51 -3.6715
56.52 -3.629
56.53 -3.5859
56.54 -3.5424
56.55 -3.4984
56.56 -3.4539
56.57 -3.4089
56.58 -3.3634
56.59 -3.3175
56.6 -3.2711
56.61 -3.2243
56.62 -3.177
56.63 -3.1293
56.64 -3.0811
56.65 -3.0326
56.66 -2.9836
56.67 -2.9342
56.68 -2.8844
56.69 -2.8341
56.7 -2.7836
56.71 -2.7326
56.72 -2.6812
56.73 -2.6295
56.74 -2.5774
56.75 -2.525
56.76 -2.4722
56.77 -2.4191
56.78 -2.3657
56.79 -2.3119
56.8 -2.2578
56.81 -2.2035
56.82 -2.1488
56.83 -2.0938
56.84 -2.0386
56.85 -1.983
56.86 -1.9272
56.87 -1.8712
56.88 -1.8149
56.89 -1.7583
56.9 -1.7015
56.91 -1.6445
56.92 -1.5873
56.93 -1.5299
56.94 -1.4722
56.95 -1.4144
56.96 -1.3564
56.97 -1.2982
56.98 -1.2398
56.99 -1.1813
57 -1.1226
57.01 -1.0638
57.02 -1.0049
57.03 -0.94581
57.04 -0.88661
57.05 -0.82731
57.06 -0.76791
57.07 -0.70841
57.08 -0.64883
57.09 -0.58918
57.1 -0.52945
57.11 -0.46967
57.12 -0.40984
57.13 -0.34997
57.14 -0.29007
57.15 -0.23014
57.16 -0.1702
57.17 -0.11025
57.18 -0.050302
57.188 -2.4425e-14
57.188 2.7014e-12
57.198 0.059923
57.208 0.11982
57.218 0.17969
57.228 0.23952
57.238 0.29931
57.248 0.35905
57.258 0.41873
57.268 0.47834
57.278 0.53788
57.288 0.59735
57.298 0.65673
57.308 0.71602
57.318 0.77521
57.328 0.83429
57.338 0.89326
57.348 0.95211
57.358 1.0108
57.368 1.0694
57.378 1.1279
57.388 1.1862
57.398 1.2443
57.408 1.3023
57.418 1.3601
57.428 1.4177
57.438 1.4751
57.448 1.5324
57.458 1.5894
57.468 1.6463
57.478 1.7029
57.488 1.7593
57.498 1.8155
57.508 1.8714
57.518 1.9271
57.528 1.9826
57.538 2.0378
57.548 2.0927
57.558 2.1473
57.568 2.2017
57.578 2.2558
57.588 2.3095
57.598 2.363
57.608 2.4162
57.618 2.469
57.628 2.5216
57.638 2.5738
57.648 2.6256
57.658 2.6772
57.668 2.7283
57.678 2.7791
57.688 2.8296
57.698 2.8796
57.708 2.9293
57.718 2.9786
57.728 3.0275
57.738 3.076
57.748 3.1241
57.758 3.1718
57.768 3.2191
57.778 3.2659
57.788 3.3123
57.798 3.3583
57.808 3.4038
57.818 3.4488
57.828 3.4934
57.838 3.5376
57.848 3.5812
57.858 3.6244
57.868 3.6671
57.878 3.7093
57.888 3.751
57.898 3.7922
57.908 3.8329
57.918 3.8731
57.928 3.9127
57.938 3.9518
57.948 3.9904
57.958 4.0285
57.968 4.066
57.978 4.103
57.988 4.1394
57.998 4.1752
58.008 4.2105
58.018 4.2452
58.028 4.2793
58.038 4.3129
58.048 4.3458
58.058 4.3782
58.068 4.41
58.078 4.4412
58.088 4.4718
58.098 4.5017
58.108 4.5311
58.118 4.5598
58.128 4.5879
58.138 4.6154
58.148 4.6422
58.158 4.6684
58.168 4.694
58.178 4.719
58.188 4.7432
58.198 4.7669
58.208 4.7899
58.218 4.8122
58.228 4.8338
58.238 4.8548
58.248 4.8752
58.258 4.8948
58.268 4.9138
58.278 4.9321
58.288 4.9497
58.298 4.9667
58.308 4.9829
58.318 4.9985
58.328 5.0134
58.338 5.0276
58.348 5.041
58.358 5.0538
58.368 5.0659
58.378 5.0773
58.388 5.088
58.398 5.098
58.408 5.1073
58.418 5.1159
58.428 5.1237
58.438 5.1309
58.448 5.1373
58.458 5.143
58.468 5.1481
58.478 5.1523
58.488 5.1559
58.498 5.1588
58.508 5.1609
58.518 5.1624
58.528 5.1631
58.538 5.1631
58.548 5.1624
58.558 5.1609
58.568 5.1587
58.578 5.1559
58.588 5.1523
58.598 5.1479
58.608 5.1429
58.618 5.1372
58.628 5.1307
58.638 5.1235
58.648 5.1156
58.658 5.107
58.668 5.0977
58.678 5.0876
58.688 5.0769
58.698 5.0654
58.708 5.0533
58.718 5.0404
58.728 5.0268
58.738 5.0126
58.748 4.9976
58.758 4.9819
58.768 4.9656
58.778 4.9485
58.788 4.9308
58.798 4.9123
58.808 4.8932
58.818 4.8734
58.828 4.8529
58.838 4.8317
58.848 4.8099
58.858 4.7874
58.868 4.7642
58.878 4.7403
58.888 4.7158
58.898 4.6906
58.908 4.6648
58.918 4.6383
58.928 4.6112
58.938 4.5835
58.948 4.555
58.958 4.526
58.968 4.4963
58.978 4.466
58.988 4.4351
58.998 4.4035
59.008 4.3714
59.018 4.3386
59.028 4.3052
59.038 4.2712
59.048 4.2367
59.058 4.2015
59.068 4.1658
59.078 4.1294
59.088 4.0925
59.098 4.055
59.108 4.017
59.118 3.9784
59.128 3.9393
59.138 3.8996
59.148 3.8593
59.158 3.8185
59.168 3.7772
59.178 3.7354
59.188 3.693
59.198 3.6502
59.208 3.6068
59.218 3.5629
59.228 3.5185
59.238 3.4737
59.248 3.4284
59.258 3.3825
59.268 3.3363
59.278 3.2895
59.288 3.2423
59.298 3.1947
59.308 3.1466
59.318 3.0981
59.328 3.0491
59.338 2.9998
59.348 2.95
59.358 2.8998
59.368 2.8492
59.378 2.7983
59.388 2.7469
59.398 2.6952
59.408 2.6431
59.418 2.5906
59.428 2.5378
59.438 2.4846
59.448 2.4311
59.458 2.3773
59.468 2.3231
59.478 2.2686
59.488 2.2139
59.498 2.1588
59.508 2.1034
59.518 2.0478
59.528 1.9918
59.538 1.9356
59.548 1.8792
59.558 1.8225
59.568 1.7655
59.578 1.7083
59.588 1.6509
59.598 1.5933
59.608 1.5354
59.618 1.4774
59.628 1.4191
59.638 1.3607
59.648 1.3021
59.658 1.2433
59.668 1.1844
59.678 1.1253
59.688 1.0661
59.698 1.0068
59.708 0.94726
59.718 0.88766
59.728 0.82795
59.738 0.76813
59.748 0.70823
59.758 0.64824
59.768 0.58818
59.778 0.52805
59.788 0.46786
59.798 0.40762
59.808 0.34734
59.818 0.28704
59.828 0.2267
59.838 0.16636
59.848 0.106
59.858 0.045654
59.866 2.7356e-12
59.866 -8.4377e-15
59.876 -0.060325
59.886 -0.12063
59.896 -0.18089
59.906 -0.24113
59.916 -0.30131
59.926 -0.36145
59.936 -0.42153
59.946 -0.48154
59.956 -0.54148
59.966 -0.60134
59.976 -0.66112
59.986 -0.7208
59.996 -0.78038
60.006 -0.83985
60.016 -0.89921
60.026 -0.95845
60.036 -1.0176
60.046 -1.0765
60.056 -1.1354
60.066 -1.194
60.076 -1.2526
60.086 -1.3109
60.096 -1.3691
60.106 -1.4271
60.116 -1.4849
60.126 -1.5425
60.136 -1.6
60.146 -1.6572
60.156 -1.7142
60.166 -1.7709
60.176 -1.8275
60.186 -1.8838
60.196 -1.9398
60.206 -1.9956
60.216 -2.0512
60.226 -2.1064
60.236 -2.1614
60.246 -2.2161
60.256 -2.2706
60.266 -2.3247
60.276 -2.3785
60.286 -2.432
60.296 -2.4852
60.306 -2.5381
60.316 -2.5906
60.326 -2.6428
60.336 -2.6946
60.346 -2.7461
60.356 -2.7972
60.366 -2.848
60.376 -2.8984
60.386 -2.9484
60.396 -2.998
60.406 -3.0472
60.416 -3.096
60.426 -3.1444
60.436 -3.1923
60.446 -3.2399
60.456 -3.287
60.466 -3.3337
60.476 -3.3799
60.486 -3.4257
60.496 -3.471
60.506 -3.5159
60.516 -3.5603
60.526 -3.6042
60.536 -3.6476
60.546 -3.6906
60.556 -3.733
60.566 -3.775
60.576 -3.8164
60.586 -3.8573
60.596 -3.8978
60.606 -3.9376
60.616 -3.977
60.626 -4.0158
60.636 -4.0541
60.646 -4.0918
60.656 -4.129
60.666 -4.1656
60.676 -4.2016
60.686 -4.2371
60.696 -4.272
60.706 -4.3063
60.716 -4.3401
60.726 -4.3732
60.736 -4.4058
60.746 -4.4377
60.756 -4.4691
60.766 -4.4998
60.776 -4.5299
60.786 -4.5594
60.796 -4.5883
60.806 -4.6165
60.816 -4.6442
60.826 -4.6711
60.836 -4.6975
60.846 -4.7232
60.856 -4.7482
60.866 -4.7726
60.876 -4.7964
60.886 -4.8195
60.896 -4.8419
60.906 -4.8637
60.916 -4.8848
60.926 -4.9052
60.936 -4.9249
60.946 -4.944
60.956 -4.9624
60.966 -4.9801
60.976 -4.9971
60.986 -5.0134
60.996 -5.029
61.006 -5.0439
61.016 -5.0582
61.026 -5.0717
61.036 -5.0845
61.046 -5.0967
61.056 -5.1081
61.066 -5.1188
61.076 -5.1288
61.086 -5.1381
61.096 -5.1467
61.106 -5.1546
61.116 -5.1617
61.126 -5.1682
61.136 -5.1739
61.146 -5.1789
61.156 -5.1832
61.166 -5.1867
61.176 -5.1895
61.186 -5.1917
61.196 -5.1931
61.206 -5.1937
61.216 -5.1937
61.226 -5.1929
61.236 -5.1914
61.246 -5.1892
61.256 -5.1862
61.266 -5.1826
61.276 -5.1782
61.286 -5.1731
61.296 -5.1672
61.306 -5.1607
61.316 -5.1534
61.326 -5.1454
61.336 -5.1367
61.346 -5.1273
61.356 -5.1171
61.366 -5.1063
61.376 -5.0947
61.386 -5.0824
61.396 -5.0694
61.406 -5.0557
61.416 -5.0413
61.426 -5.0262
61.436 -5.0104
61.446 -4.9939
61.456 -4.9767
61.466 -4.9588
61.476 -4.9402
61.486 -4.9209
61.496 -4.9009
61.506 -4.8803
61.516 -4.8589
61.526 -4.8369
61.536 -4.8142
61.546 -4.7908
61.556 -4.7668
61.566 -4.7421
61.576 -4.7167
61.586 -4.6907
61.596 -4.664
61.606 -4.6367
61.616 -4.6087
61.626 -4.5801
61.636 -4.5508
61.646 -4.5209
61.656 -4.4904
61.666 -4.4592
61.676 -4.4274
61.686 -4.395
61.696 -4.362
61.706 -4.3284
61.716 -4.2942
61.726 -4.2593
61.736 -4.2239
61.746 -4.1879
61.756 -4.1513
61.766 -4.1142
61.776 -4.0764
61.786 -4.0381
61.796 -3.9992
61.806 -3.9598
61.816 -3.9198
61.826 -3.8793
61.836 -3.8382
61.846 -3.7966
61.856 -3.7545
61.866 -3.7119
61.876 -3.6687
61.886 -3.625
61.896 -3.5809
61.906 -3.5362
61.916 -3.491
61.926 -3.4454
61.936 -3.3993
61.946 -3.3527
61.956 -3.3056
61.966 -3.2581
61.976 -3.2102
61.986 -3.1617
61.996 -3.1129
62.006 -3.0636
62.016 -3.014
62.026 -2.9638
62.036 -2.9133
62.046 -2.8624
62.056 -2.8111
62.066 -2.7594
62.076 -2.7074
62.086 -2.6549
62.096 -2.6021
62.106 -2.549
62.116 -2.4954
62.126 -2.4416
62.136 -2.3874
62.146 -2.3329
62.156 -2.2781
62.166 -2.223
62.176 -2.1675
62.186 -2.1118
62.196 -2.0558
62.206 -1.9995
62.216 -1.943
62.226 -1.8862
62.236 -1.8291
62.246 -1.7718
62.256 -1.7143
62.266 -1.6565
62.276 -1.5985
62.286 -1.5403
62.296 -1.4819
62.306 -1.4233
62.316 -1.3645
62.326 -1.3056
62.336 -1.2464
62.346 -1.1871
62.356 -1.1277
62.366 -1.0681
62.376 -1.0084
62.386 -0.94854
62.396 -0.88858
62.406 -0.82851
62.416 -0.76834
62.426 -0.70807
62.436 -0.64772
62.446 -0.5873
62.456 -0.52682
62.466 -0.46627
62.476 -0.40568
62.486 -0.34505
62.496 -0.28438
62.506 -0.2237
62.516 -0.163
62.526 -0.10229
62.536 -0.04159
62.543 -2.7178e-12
62.543 4.2188e-14
62.553 0.060676
62.563 0.12133
62.573 0.18195
62.583 0.24253
62.593 0.30307
62.603 0.36355
62.613 0.42398
62.623 0.48434
62.633 0.54462
62.643 0.60483
62.653 0.66495
62.663 0.72498
62.673 0.7849
62.683 0.84472
62.693 0.90442
62.703 0.964
62.713 1.0234
62.723 1.0828
62.733 1.1419
62.743 1.2009
62.753 1.2598
62.763 1.3185
62.773 1.377
62.783 1.4353
62.793 1.4935
62.803 1.5514
62.813 1.6092
62.823 1.6667
62.833 1.724
62.843 1.7811
62.853 1.838
62.863 1.8946
62.873 1.9509
62.883 2.0071
62.893 2.0629
62.903 2.1185
62.913 2.1738
62.923 2.2288
62.933 2.2835
62.943 2.3379
62.953 2.3921
62.963 2.4459
62.973 2.4993
62.983 2.5525
62.993 2.6053
63.003 2.6578
63.013 2.7099
63.023 2.7617
63.033 2.8131
63.043 2.8641
63.053 2.9147
63.063 2.965
63.073 3.0149
63.083 3.0643
63.093 3.1134
63.103 3.1621
63.113 3.2103
63.123 3.2581
63.133 3.3055
63.143 3.3524
63.153 3.3989
63.163 3.4449
63.173 3.4905
63.183 3.5356
63.193 3.5802
63.203 3.6243
63.213 3.668
63.223 3.7111
63.233 3.7538
63.243 3.796
63.253 3.8376
63.263 3.8788
63.273 3.9194
63.283 3.9595
63.293 3.999
63.303 4.038
63.313 4.0765
63.323 4.1144
63.333 4.1517
63.343 4.1885
63.353 4.2247
63.363 4.2604
63.373 4.2955
63.383 4.3299
63.393 4.3638
63.403 4.3971
63.413 4.4298
63.423 4.4619
63.433 4.4934
63.443 4.5243
63.453 4.5546
63.463 4.5842
63.473 4.6132
63.483 4.6416
63.493 4.6693
63.503 4.6964
63.513 4.7229
63.523 4.7487
63.533 4.7739
63.543 4.7984
63.553 4.8222
63.563 4.8454
63.573 4.8679
63.583 4.8898
63.593 4.9109
63.603 4.9314
63.613 4.9513
63.623 4.9704
63.633 4.9888
63.643 5.0066
63.653 5.0237
63.663 5.04
63.673 5.0557
63.683 5.0707
63.693 5.085
63.703 5.0985
63.713 5.1114
63.723 5.1236
63.733 5.135
63.743 5.1458
63.753 5.1558
63.763 5.1651
63.773 5.1737
63.783 5.1815
63.793 5.1887
63.803 5.1951
63.813 5.2008
63.823 5.2058
63.833 5.2101
63.843 5.2136
63.853 5.2165
63.863 5.2185
63.873 5.2199
63.883 5.2205
63.893 5.2205
63.903 5.2196
63.913 5.2181
63.923 5.2158
63.933 5.2128
63.943 5.2091
63.953 5.2046
63.963 5.1995
63.973 5.1936
63.983 5.1869
63.993 5.1796
64.003 5.1715
64.013 5.1627
64.023 5.1532
64.033 5.143
64.043 5.132
64.053 5.1203
64.063 5.1079
64.073 5.0948
64.083 5.081
64.093 5.0665
64.103 5.0513
64.113 5.0353
64.123 5.0187
64.133 5.0014
64.143 4.9833
64.153 4.9646
64.163 4.9451
64.173 4.925
64.183 4.9042
64.193 4.8827
64.203 4.8605
64.213 4.8377
64.223 4.8141
64.233 4.7899
64.243 4.7651
64.253 4.7395
64.263 4.7133
64.273 4.6865
64.283 4.6589
64.293 4.6308
64.303 4.602
64.313 4.5725
64.323 4.5424
64.333 4.5117
64.343 4.4803
64.353 4.4483
64.363 4.4157
64.373 4.3825
64.383 4.3487
64.393 4.3142
64.403 4.2792
64.413 4.2435
64.423 4.2073
64.433 4.1705
64.443 4.1331
64.453 4.0951
64.463 4.0566
64.473 4.0174
64.483 3.9778
64.493 3.9376
64.503 3.8968
64.513 3.8555
64.523 3.8136
64.533 3.7713
64.543 3.7283
64.553 3.6849
64.563 3.641
64.573 3.5966
64.583 3.5516
64.593 3.5062
64.603 3.4603
64.613 3.4139
64.623 3.367
64.633 3.3197
64.643 3.2719
64.653 3.2237
64.663 3.175
64.673 3.1259
64.683 3.0763
64.693 3.0264
64.703 2.976
64.713 2.9252
64.723 2.874
64.733 2.8224
64.743 2.7704
64.753 2.718
64.763 2.6653
64.773 2.6122
64.783 2.5587
64.793 2.5049
64.803 2.4508
64.813 2.3963
64.823 2.3415
64.833 2.2864
64.843 2.2309
64.853 2.1752
64.863 2.1192
64.873 2.0629
64.883 2.0063
64.893 1.9494
64.903 1.8923
64.913 1.8349
64.923 1.7773
64.933 1.7195
64.943 1.6614
64.953 1.6031
64.963 1.5446
64.973 1.4858
64.983 1.4269
64.993 1.3678
65.003 1.3086
65.013 1.2491
65.023 1.1895
65.033 1.1298
65.043 1.0699
65.053 1.0098
65.063 0.94966
65.073 0.88938
65.083 0.829
65.093 0.76851
65.103 0.70794
65.113 0.64728
65.123 0.58654
65.133 0.52574
65.143 0.46489
65.153 0.40398
65.163 0.34304
65.173 0.28206
65.183 0.22107
65.193 0.16006
65.203 0.099046
65.213 0.038037
65.219 5.5329e-12
65.219 -1.4211e-14
65.229 -0.060984
65.239 -0.12194
65.249 -0.18287
65.259 -0.24376
65.269 -0.3046
65.279 -0.36539
65.289 -0.42612
65.299 -0.48679
65.309 -0.54738
65.319 -0.60789
65.329 -0.66831
65.339 -0.72864
65.349 -0.78886
65.359 -0.84898
65.369 -0.90898
65.379 -0.96886
65.389 -1.0286
65.399 -1.0882
65.409 -1.1477
65.419 -1.207
65.429 -1.2661
65.439 -1.3251
65.449 -1.3839
65.459 -1.4425
65.469 -1.501
65.479 -1.5592
65.489 -1.6172
65.499 -1.675
65.509 -1.7326
65.519 -1.79
65.529 -1.8471
65.539 -1.904
65.549 -1.9607
65.559 -2.0171
65.569 -2.0732
65.579 -2.129
65.589 -2.1846
65.599 -2.2399
65.609 -2.2949
65.619 -2.3495
65.629 -2.4039
65.639 -2.458
65.649 -2.5117
65.659 -2.5651
65.669 -2.6182
65.679 -2.6709
65.689 -2.7233
65.699 -2.7753
65.709 -2.8269
65.719 -2.8782
65.729 -2.9291
65.739 -2.9796
65.749 -3.0297
65.759 -3.0794
65.769 -3.1287
65.779 -3.1776
65.789 -3.226
65.799 -3.274
65.809 -3.3216
65.819 -3.3688
65.829 -3.4154
65.839 -3.4617
65.849 -3.5075
65.859 -3.5528
65.869 -3.5976
65.879 -3.6419
65.889 -3.6858
65.899 -3.7291
65.909 -3.772
65.919 -3.8143
65.929 -3.8562
65.939 -3.8975
65.949 -3.9383
65.959 -3.9785
65.969 -4.0183
65.979 -4.0574
65.989 -4.0961
65.999 -4.1341
66.009 -4.1717
66.019 -4.2086
66.029 -4.245
66.039 -4.2808
66.049 -4.316
66.059 -4.3506
66.069 -4.3847
66.079 -4.4181
66.089 -4.4509
66.099 -4.4832
66.109 -4.5148
66.119 -4.5458
66.129 -4.5762
66.139 -4.6059
66.149 -4.635
66.159 -4.6635
66.169 -4.6914
66.179 -4.7186
66.189 -4.7451
66.199 -4.7711
66.209 -4.7963
66.219 -4.8209
66.229 -4.8448
66.239 -4.8681
66.249 -4.8907
66.259 -4.9126
66.269 -4.9339
66.279 -4.9544
66.289 -4.9743
66.299 -4.9935
66.309 -5.012
66.319 -5.0298
66.329 -5.0469
66.339 -5.0634
66.349 -5.0791
66.359 -5.0941
66.369 -5.1084
66.379 -5.122
66.389 -5.1349
66.399 -5.1471
66.409 -5.1586
66.419 -5.1693
66.429 -5.1794
66.439 -5.1887
66.449 -5.1973
66.459 -5.2052
66.469 -5.2123
66.479 -5.2188
66.489 -5.2245
66.499 -5.2294
66.509 -5.2337
66.519 -5.2372
66.529 -5.24
66.539 -5.2421
66.549 -5.2434
66.559 -5.244
66.569 -5.2439
66.579 -5.243
66.589 -5.2414
66.599 -5.2391
66.609 -5.2361
66.619 -5.2323
66.629 -5.2278
66.639 -5.2226
66.649 -5.2166
66.659 -5.2099
66.669 -5.2025
66.679 -5.1943
66.689 -5.1855
66.699 -5.1759
66.709 -5.1655
66.719 -5.1545
66.729 -5.1427
66.739 -5.1303
66.749 -5.1171
66.759 -5.1031
66.769 -5.0885
66.779 -5.0732
66.789 -5.0571
66.799 -5.0404
66.809 -5.0229
66.819 -5.0048
66.829 -4.9859
66.839 -4.9664
66.849 -4.9461
66.859 -4.9252
66.869 -4.9035
66.879 -4.8812
66.889 -4.8582
66.899 -4.8346
66.909 -4.8102
66.919 -4.7852
66.929 -4.7595
66.939 -4.7331
66.949 -4.7061
66.959 -4.6784
66.969 -4.6501
66.979 -4.6211
66.989 -4.5915
66.999 -4.5612
67.009 -4.5303
67.019 -4.4988
67.029 -4.4666
67.039 -4.4338
67.049 -4.4004
67.059 -4.3664
67.069 -4.3318
67.079 -4.2965
67.089 -4.2607
67.099 -4.2243
67.109 -4.1872
67.119 -4.1496
67.129 -4.1115
67.139 -4.0727
67.149 -4.0334
67.159 -3.9935
67.169 -3.9531
67.179 -3.9121
67.189 -3.8706
67.199 -3.8285
67.209 -3.7859
67.219 -3.7428
67.229 -3.6991
67.239 -3.655
67.249 -3.6103
67.259 -3.5651
67.269 -3.5195
67.279 -3.4733
67.289 -3.4267
67.299 -3.3796
67.309 -3.332
67.319 -3.284
67.329 -3.2355
67.339 -3.1866
67.349 -3.1372
67.359 -3.0874
67.369 -3.0372
67.379 -2.9866
67.389 -2.9355
67.399 -2.8841
67.409 -2.8322
67.419 -2.78
67.429 -2.7274
67.439 -2.6744
67.449 -2.621
67.459 -2.5673
67.469 -2.5132
67.479 -2.4588
67.489 -2.4041
67.499 -2.349
67.509 -2.2936
67.519 -2.2379
67.529 -2.1819
67.539 -2.1256
67.549 -2.069
67.559 -2.0122
67.569 -1.955
67.579 -1.8977
67.589 -1.84
67.599 -1.7821
67.609 -1.724
67.619 -1.6656
67.629 -1.6071
67.639 -1.5483
67.649 -1.4893
67.659 -1.4301
67.669 -1.3707
67.679 -1.3112
67.689 -1.2515
67.699 -1.1916
67.709 -1.1316
67.719 -1.0714
67.729 -1.0111
67.739 -0.95064
67.749 -0.89009
67.759 -0.82943
67.769 -0.76867
67.779 -0.70782
67.789 -0.64688
67.799 -0.58588
67.809 -0.5248
67.819 -0.46367
67.829 -0.4025
67.839 -0.34128
67.849 -0.28004
67.859 -0.21877
67.869 -0.15749
67.879 -0.096206
67.889 -0.034928
67.894 -5.5538e-12
67.894 1.8208e-14
67.904 0.061253
67.914 0.12248
67.924 0.18368
67.934 0.24483
67.944 0.30594
67.954 0.367
67.964 0.428
67.974 0.48893
67.984 0.54979
67.994 0.61056
68.004 0.67125
68.014 0.73184
68.024 0.79233
68.034 0.85271
68.044 0.91297
68.054 0.97311
68.064 1.0331
68.074 1.093
68.084 1.1527
68.094 1.2123
68.104 1.2717
68.114 1.3309
68.124 1.39
68.134 1.4488
68.144 1.5075
68.154 1.566
68.164 1.6243
68.174 1.6823
68.184 1.7402
68.194 1.7978
68.204 1.8552
68.214 1.9123
68.224 1.9692
68.234 2.0258
68.244 2.0822
68.254 2.1383
68.264 2.1941
68.274 2.2496
68.284 2.3048
68.294 2.3597
68.304 2.4143
68.314 2.4686
68.324 2.5225
68.334 2.5762
68.344 2.6295
68.354 2.6824
68.364 2.735
68.374 2.7872
68.384 2.8391
68.394 2.8905
68.404 2.9416
68.414 2.9923
68.424 3.0427
68.434 3.0926
68.444 3.142
68.454 3.1911
68.464 3.2398
68.474 3.288
68.484 3.3358
68.494 3.3831
68.504 3.43
68.514 3.4764
68.524 3.5223
68.534 3.5678
68.544 3.6128
68.554 3.6573
68.564 3.7014
68.574 3.7449
68.584 3.7879
68.594 3.8304
68.604 3.8724
68.614 3.9139
68.624 3.9548
68.634 3.9953
68.644 4.0351
68.654 4.0744
68.664 4.1132
68.674 4.1514
68.684 4.1891
68.694 4.2262
68.704 4.2627
68.714 4.2986
68.724 4.334
68.734 4.3687
68.744 4.4029
68.754 4.4364
68.764 4.4694
68.774 4.5017
68.784 4.5335
68.794 4.5646
68.804 4.5951
68.814 4.6249
68.824 4.6541
68.834 4.6827
68.844 4.7107
68.854 4.738
68.864 4.7646
68.874 4.7906
68.884 4.8159
68.894 4.8406
68.904 4.8646
68.914 4.888
68.924 4.9106
68.934 4.9326
68.944 4.9539
68.954 4.9745
68.964 4.9945
68.974 5.0137
68.984 5.0323
68.994 5.0502
69.004 5.0673
69.014 5.0838
69.024 5.0995
69.034 5.1146
69.044 5.1289
69.054 5.1426
69.064 5.1555
69.074 5.1677
69.084 5.1792
69.094 5.19
69.104 5.2
69.114 5.2093
69.124 5.218
69.134 5.2258
69.144 5.233
69.154 5.2394
69.164 5.2451
69.174 5.2501
69.184 5.2543
69.194 5.2578
69.204 5.2606
69.214 5.2627
69.224 5.264
69.234 5.2646
69.244 5.2644
69.254 5.2635
69.264 5.2619
69.274 5.2595
69.284 5.2564
69.294 5.2526
69.304 5.2481
69.314 5.2428
69.324 5.2368
69.334 5.23
69.344 5.2225
69.354 5.2143
69.364 5.2054
69.374 5.1957
69.384 5.1853
69.394 5.1742
69.404 5.1624
69.414 5.1498
69.424 5.1365
69.434 5.1225
69.444 5.1078
69.454 5.0924
69.464 5.0762
69.474 5.0594
69.484 5.0418
69.494 5.0236
69.504 5.0046
69.514 4.9849
69.524 4.9646
69.534 4.9435
69.544 4.9218
69.554 4.8993
69.564 4.8762
69.574 4.8524
69.584 4.8279
69.594 4.8028
69.604 4.777
69.614 4.7505
69.624 4.7233
69.634 4.6955
69.644 4.667
69.654 4.6379
69.664 4.6081
69.674 4.5777
69.684 4.5466
69.694 4.5149
69.704 4.4826
69.714 4.4497
69.724 4.4161
69.734 4.3819
69.744 4.3471
69.754 4.3117
69.764 4.2757
69.774 4.2391
69.784 4.2019
69.794 4.1641
69.804 4.1258
69.814 4.0869
69.824 4.0474
69.834 4.0073
69.844 3.9667
69.854 3.9255
69.864 3.8838
69.874 3.8415
69.884 3.7987
69.894 3.7554
69.904 3.7116
69.914 3.6672
69.924 3.6223
69.934 3.577
69.944 3.5311
69.954 3.4848
69.964 3.4379
69.974 3.3906
69.984 3.3428
69.994 3.2946
70.004 3.2459
70.014 3.1968
70.024 3.1472
70.034 3.0972
70.044 3.0467
70.054 2.9959
70.064 2.9446
70.074 2.8929
70.084 2.8408
70.094 2.7884
70.104 2.7355
70.114 2.6823
70.124 2.6287
70.134 2.5748
70.144 2.5205
70.154 2.4658
70.164 2.4109
70.174 2.3556
70.184 2.3
70.194 2.244
70.204 2.1878
70.214 2.1313
70.224 2.0744
70.234 2.0173
70.244 1.96
70.254 1.9024
70.264 1.8445
70.274 1.7863
70.284 1.728
70.294 1.6694
70.304 1.6106
70.314 1.5515
70.324 1.4923
70.334 1.4329
70.344 1.3733
70.354 1.3135
70.364 1.2535
70.374 1.1934
70.384 1.1331
70.394 1.0727
70.404 1.0122
70.414 0.9515
70.424 0.89071
70.434 0.82981
70.444 0.76881
70.454 0.70772
70.464 0.64654
70.474 0.58529
70.484 0.52398
70.494 0.46261
70.504 0.4012
70.514 0.33975
70.524 0.27826
70.534 0.21676
70.544 0.15524
70.554 0.093722
70.564 0.032208
70.57 2.6645e-15
70.57 -5.5911e-12
70.58 -0.061489
70.59 -0.12295
70.6 -0.18438
70.61 -0.24578
70.62 -0.30712
70.63 -0.36841
70.64 -0.42964
70.65 -0.49081
70.66 -0.5519
70.67 -0.6129
70.68 -0.67382
70.69 -0.73465
70.7 -0.79536
70.71 -0.85597
70.72 -0.91646
70.73 -0.97683
70.74 -1.0371
70.75 -1.0972
70.76 -1.1571
70.77 -1.2169
70.78 -1.2765
70.79 -1.336
70.8 -1.3953
70.81 -1.4543
70.82 -1.5132
70.83 -1.572
70.84 -1.6304
70.85 -1.6887
70.86 -1.7468
70.87 -1.8046
70.88 -1.8622
70.89 -1.9195
70.9 -1.9766
70.91 -2.0335
70.92 -2.09
70.93 -2.1463
70.94 -2.2023
70.95 -2.2581
70.96 -2.3135
70.97 -2.3686
70.98 -2.4234
70.99 -2.4779
71 -2.532
71.01 -2.5859
71.02 -2.6393
71.03 -2.6925
71.04 -2.7452
71.05 -2.7977
71.06 -2.8497
71.07 -2.9014
71.08 -2.9526
71.09 -3.0035
71.1 -3.054
71.11 -3.1041
71.12 -3.1537
71.13 -3.203
71.14 -3.2518
71.15 -3.3002
71.16 -3.3481
71.17 -3.3956
71.18 -3.4427
71.19 -3.4892
71.2 -3.5354
71.21 -3.581
71.22 -3.6262
71.23 -3.6708
71.24 -3.715
71.25 -3.7587
71.26 -3.8018
71.27 -3.8445
71.28 -3.8866
71.29 -3.9283
71.3 -3.9693
71.31 -4.0099
71.32 -4.0499
71.33 -4.0893
71.34 -4.1282
71.35 -4.1666
71.36 -4.2044
71.37 -4.2416
71.38 -4.2782
71.39 -4.3142
71.4 -4.3497
71.41 -4.3846
71.42 -4.4188
71.43 -4.4525
71.44 -4.4855
71.45 -4.518
71.46 -4.5498
71.47 -4.581
71.48 -4.6116
71.49 -4.6415
71.5 -4.6709
71.51 -4.6995
71.52 -4.7276
71.53 -4.7549
71.54 -4.7817
71.55 -4.8077
71.56 -4.8331
71.57 -4.8579
71.58 -4.8819
71.59 -4.9053
71.6 -4.9281
71.61 -4.9501
71.62 -4.9715
71.63 -4.9922
71.64 -5.0121
71.65 -5.0314
71.66 -5.05
71.67 -5.068
71.68 -5.0852
71.69 -5.1017
71.7 -5.1174
71.71 -5.1325
71.72 -5.1469
71.73 -5.1606
71.74 -5.1735
71.75 -5.1857
71.76 -5.1972
71.77 -5.208
71.78 -5.2181
71.79 -5.2274
71.8 -5.2361
71.81 -5.2439
71.82 -5.2511
71.83 -5.2575
71.84 -5.2632
71.85 -5.2682
71.86 -5.2724
71.87 -5.2759
71.88 -5.2787
71.89 -5.2807
71.9 -5.282
71.91 -5.2825
71.92 -5.2824
71.93 -5.2814
71.94 -5.2798
71.95 -5.2774
71.96 -5.2743
71.97 -5.2704
71.98 -5.2658
71.99 -5.2605
72 -5.2544
72.01 -5.2476
72.02 -5.2401
72.03 -5.2318
72.04 -5.2228
72.05 -5.2131
72.06 -5.2026
72.07 -5.1914
72.08 -5.1795
72.09 -5.1669
72.1 -5.1536
72.11 -5.1395
72.12 -5.1247
72.13 -5.1092
72.14 -5.093
72.15 -5.076
72.16 -5.0584
72.17 -5.04
72.18 -5.021
72.19 -5.0012
72.2 -4.9807
72.21 -4.9596
72.22 -4.9377
72.23 -4.9152
72.24 -4.892
72.25 -4.8681
72.26 -4.8435
72.27 -4.8182
72.28 -4.7923
72.29 -4.7656
72.3 -4.7384
72.31 -4.7104
72.32 -4.6818
72.33 -4.6526
72.34 -4.6227
72.35 -4.5921
72.36 -4.5609
72.37 -4.5291
72.38 -4.4966
72.39 -4.4636
72.4 -4.4298
72.41 -4.3955
72.42 -4.3606
72.43 -4.325
72.44 -4.2889
72.45 -4.2521
72.46 -4.2148
72.47 -4.1768
72.48 -4.1383
72.49 -4.0992
72.5 -4.0596
72.51 -4.0194
72.52 -3.9786
72.53 -3.9372
72.54 -3.8953
72.55 -3.8529
72.56 -3.81
72.57 -3.7665
72.58 -3.7225
72.59 -3.6779
72.6 -3.6329
72.61 -3.5873
72.62 -3.5413
72.63 -3.4948
72.64 -3.4478
72.65 -3.4003
72.66 -3.3523
72.67 -3.3039
72.68 -3.255
72.69 -3.2057
72.7 -3.1559
72.71 -3.1057
72.72 -3.0551
72.73 -3.004
72.74 -2.9525
72.75 -2.9007
72.76 -2.8484
72.77 -2.7957
72.78 -2.7427
72.79 -2.6893
72.8 -2.6355
72.81 -2.5813
72.82 -2.5268
72.83 -2.472
72.84 -2.4168
72.85 -2.3613
72.86 -2.3055
72.87 -2.2494
72.88 -2.1929
72.89 -2.1362
72.9 -2.0792
72.91 -2.0219
72.92 -1.9643
72.93 -1.9065
72.94 -1.8484
72.95 -1.79
72.96 -1.7315
72.97 -1.6727
72.98 -1.6136
72.99 -1.5544
73 -1.495
73.01 -1.4353
73.02 -1.3755
73.03 -1.3155
73.04 -1.2553
73.05 -1.195
73.06 -1.1345
73.07 -1.0739
73.08 -1.0131
73.09 -0.95225
73.1 -0.89125
73.11 -0.83014
73.12 -0.76893
73.13 -0.70763
73.14 -0.64624
73.15 -0.58479
73.16 -0.52326
73.17 -0.46169
73.18 -0.40006
73.19 -0.3384
73.2 -0.27671
73.21 -0.215
73.22 -0.15327
73.23 -0.091547
73.24 -0.029827
73.245 -5.5072e-12
73.245 1.0481e-13
73.255 0.061696
73.265 0.12337
73.275 0.185
73.285 0.2466
73.295 0.30815
73.305 0.36965
73.315 0.43108
73.325 0.49245
73.335 0.55374
73.345 0.61495
73.355 0.67608
73.365 0.7371
73.375 0.79802
73.385 0.85883
73.395 0.91952
73.405 0.98009
73.415 1.0405
73.425 1.1008
73.435 1.161
73.445 1.2209
73.455 1.2808
73.465 1.3404
73.475 1.3999
73.485 1.4592
73.495 1.5183
73.505 1.5772
73.515 1.6359
73.525 1.6943
73.535 1.7526
73.545 1.8106
73.555 1.8684
73.565 1.9259
73.575 1.9832
73.585 2.0402
73.595 2.0969
73.605 2.1534
73.615 2.2096
73.625 2.2655
73.635 2.3211
73.645 2.3764
73.655 2.4314
73.665 2.486
73.675 2.5403
73.685 2.5943
73.695 2.648
73.705 2.7013
73.715 2.7542
73.725 2.8068
73.735 2.859
73.745 2.9108
73.755 2.9623
73.765 3.0133
73.775 3.0639
73.785 3.1142
73.795 3.164
73.805 3.2134
73.815 3.2624
73.825 3.3109
73.835 3.359
73.845 3.4066
73.855 3.4538
73.865 3.5005
73.875 3.5468
73.885 3.5925
73.895 3.6378
73.905 3.6826
73.915 3.7269
73.925 3.7708
73.935 3.814
73.945 3.8568
73.955 3.8991
73.965 3.9408
73.975 3.982
73.985 4.0227
73.995 4.0628
74.005 4.1024
74.015 4.1414
74.025 4.1798
74.035 4.2177
74.045 4.255
74.055 4.2918
74.065 4.3279
74.075 4.3635
74.085 4.3984
74.095 4.4328
74.105 4.4665
74.115 4.4997
74.125 4.5322
74.135 4.5641
74.145 4.5954
74.155 4.6261
74.165 4.6561
74.175 4.6855
74.185 4.7142
74.195 4.7423
74.205 4.7698
74.215 4.7966
74.225 4.8227
74.235 4.8482
74.245 4.873
74.255 4.8971
74.265 4.9206
74.275 4.9434
74.285 4.9655
74.295 4.9869
74.305 5.0076
74.315 5.0276
74.325 5.047
74.335 5.0656
74.345 5.0835
74.355 5.1008
74.365 5.1173
74.375 5.1331
74.385 5.1482
74.395 5.1626
74.405 5.1763
74.415 5.1893
74.425 5.2015
74.435 5.2131
74.445 5.2239
74.455 5.2339
74.465 5.2433
74.475 5.2519
74.485 5.2598
74.495 5.2669
74.505 5.2734
74.515 5.2791
74.525 5.284
74.535 5.2882
74.545 5.2917
74.555 5.2945
74.565 5.2965
74.575 5.2978
74.585 5.2983
74.595 5.2981
74.605 5.2971
74.615 5.2955
74.625 5.293
74.635 5.2899
74.645 5.286
74.655 5.2813
74.665 5.276
74.675 5.2699
74.685 5.263
74.695 5.2554
74.705 5.2471
74.715 5.2381
74.725 5.2283
74.735 5.2178
74.745 5.2065
74.755 5.1946
74.765 5.1819
74.775 5.1685
74.785 5.1543
74.795 5.1395
74.805 5.1239
74.815 5.1076
74.825 5.0906
74.835 5.0729
74.845 5.0544
74.855 5.0353
74.865 5.0154
74.875 4.9949
74.885 4.9737
74.895 4.9517
74.905 4.9291
74.915 4.9058
74.925 4.8818
74.935 4.8571
74.945 4.8317
74.955 4.8057
74.965 4.7789
74.975 4.7516
74.985 4.7235
74.995 4.6948
75.005 4.6654
75.015 4.6354
75.025 4.6048
75.035 4.5734
75.045 4.5415
75.055 4.5089
75.065 4.4757
75.075 4.4419
75.085 4.4074
75.095 4.3724
75.105 4.3367
75.115 4.3004
75.125 4.2635
75.135 4.226
75.145 4.188
75.155 4.1493
75.165 4.1101
75.175 4.0703
75.185 4.0299
75.195 3.989
75.205 3.9475
75.215 3.9055
75.225 3.8629
75.235 3.8198
75.245 3.7761
75.255 3.732
75.265 3.6873
75.275 3.6421
75.285 3.5964
75.295 3.5502
75.305 3.5035
75.315 3.4564
75.325 3.4087
75.335 3.3606
75.345 3.312
75.355 3.2629
75.365 3.2135
75.375 3.1635
75.385 3.1131
75.395 3.0623
75.405 3.0111
75.415 2.9595
75.425 2.9074
75.435 2.855
75.445 2.8022
75.455 2.749
75.465 2.6954
75.475 2.6414
75.485 2.5871
75.495 2.5324
75.505 2.4774
75.515 2.4221
75.525 2.3664
75.535 2.3104
75.545 2.2541
75.555 2.1974
75.565 2.1405
75.575 2.0833
75.585 2.0258
75.595 1.9681
75.605 1.9101
75.615 1.8518
75.625 1.7933
75.635 1.7345
75.645 1.6755
75.655 1.6163
75.665 1.5569
75.675 1.4973
75.685 1.4375
75.695 1.3775
75.705 1.3173
75.715 1.2569
75.725 1.1964
75.735 1.1357
75.745 1.0749
75.755 1.014
75.765 0.95291
75.775 0.89173
75.785 0.83043
75.795 0.76904
75.805 0.70755
75.815 0.64598
75.825 0.58434
75.835 0.52264
75.845 0.46088
75.855 0.39907
75.865 0.33722
75.875 0.27535
75.885 0.21346
75.895 0.15155
75.905 0.089643
75.915 0.027742
75.919 5.6168e-12
75.919 -1.199e-14
75.929 -0.061876
75.939 -0.12373
75.949 -0.18554
75.959 -0.24732
75.969 -0.30905
75.979 -0.37073
75.989 -0.43234
75.999 -0.49389
76.009 -0.55536
76.019 -0.61675
76.029 -0.67805
76.039 -0.73925
76.049 -0.80035
76.059 -0.86133
76.069 -0.9222
76.079 -0.98294
76.089 -1.0435
76.099 -1.104
76.109 -1.1643
76.119 -1.2245
76.129 -1.2845
76.139 -1.3443
76.149 -1.4039
76.159 -1.4634
76.169 -1.5227
76.179 -1.5817
76.189 -1.6406
76.199 -1.6992
76.209 -1.7576
76.219 -1.8158
76.229 -1.8738
76.239 -1.9314
76.249 -1.9889
76.259 -2.0461
76.269 -2.103
76.279 -2.1596
76.289 -2.2159
76.299 -2.272
76.309 -2.3277
76.319 -2.3832
76.329 -2.4383
76.339 -2.4931
76.349 -2.5476
76.359 -2.6018
76.369 -2.6555
76.379 -2.709
76.389 -2.7621
76.399 -2.8148
76.409 -2.8671
76.419 -2.9191
76.429 -2.9707
76.439 -3.0219
76.449 -3.0726
76.459 -3.123
76.469 -3.173
76.479 -3.2225
76.489 -3.2716
76.499 -3.3203
76.509 -3.3685
76.519 -3.4162
76.529 -3.4635
76.539 -3.5104
76.549 -3.5568
76.559 -3.6027
76.569 -3.6481
76.579 -3.693
76.589 -3.7374
76.599 -3.7813
76.609 -3.8247
76.619 -3.8676
76.629 -3.91
76.639 -3.9518
76.649 -3.9931
76.659 -4.0339
76.669 -4.0741
76.679 -4.1138
76.689 -4.1529
76.699 -4.1915
76.709 -4.2294
76.719 -4.2668
76.729 -4.3037
76.739 -4.3399
76.749 -4.3755
76.759 -4.4106
76.769 -4.445
76.779 -4.4789
76.789 -4.5121
76.799 -4.5447
76.809 -4.5767
76.819 -4.608
76.829 -4.6388
76.839 -4.6689
76.849 -4.6983
76.859 -4.7271
76.869 -4.7553
76.879 -4.7828
76.889 -4.8097
76.899 -4.8358
76.909 -4.8614
76.919 -4.8862
76.929 -4.9104
76.939 -4.9339
76.949 -4.9567
76.959 -4.9789
76.969 -5.0003
76.979 -5.0211
76.989 -5.0412
76.999 -5.0605
77.009 -5.0792
77.019 -5.0972
77.029 -5.1145
77.039 -5.131
77.049 -5.1469
77.059 -5.162
77.069 -5.1764
77.079 -5.1901
77.089 -5.2031
77.099 -5.2154
77.109 -5.2269
77.119 -5.2377
77.129 -5.2478
77.139 -5.2572
77.149 -5.2658
77.159 -5.2737
77.169 -5.2808
77.179 -5.2873
77.189 -5.2929
77.199 -5.2979
77.209 -5.3021
77.219 -5.3056
77.229 -5.3083
77.239 -5.3103
77.249 -5.3116
77.259 -5.3121
77.269 -5.3119
77.279 -5.3109
77.289 -5.3092
77.299 -5.3067
77.309 -5.3036
77.319 -5.2996
77.329 -5.295
77.339 -5.2896
77.349 -5.2834
77.359 -5.2765
77.369 -5.2689
77.379 -5.2605
77.389 -5.2515
77.399 -5.2416
77.409 -5.2311
77.419 -5.2198
77.429 -5.2078
77.439 -5.195
77.449 -5.1815
77.459 -5.1673
77.469 -5.1524
77.479 -5.1368
77.489 -5.1204
77.499 -5.1033
77.509 -5.0855
77.519 -5.067
77.529 -5.0478
77.539 -5.0279
77.549 -5.0073
77.559 -4.986
77.569 -4.964
77.579 -4.9412
77.589 -4.9178
77.599 -4.8938
77.609 -4.869
77.619 -4.8435
77.629 -4.8174
77.639 -4.7906
77.649 -4.7631
77.659 -4.735
77.669 -4.7062
77.679 -4.6767
77.689 -4.6466
77.699 -4.6158
77.709 -4.5844
77.719 -4.5524
77.729 -4.5197
77.739 -4.4864
77.749 -4.4524
77.759 -4.4178
77.769 -4.3827
77.779 -4.3469
77.789 -4.3105
77.799 -4.2735
77.809 -4.2359
77.819 -4.1977
77.829 -4.1589
77.839 -4.1196
77.849 -4.0797
77.859 -4.0392
77.869 -3.9981
77.879 -3.9565
77.889 -3.9143
77.899 -3.8716
77.909 -3.8284
77.919 -3.7846
77.929 -3.7403
77.939 -3.6955
77.949 -3.6502
77.959 -3.6044
77.969 -3.558
77.979 -3.5112
77.989 -3.4639
77.999 -3.4161
78.009 -3.3678
78.019 -3.3191
78.029 -3.2699
78.039 -3.2203
78.049 -3.1702
78.059 -3.1197
78.069 -3.0687
78.079 -3.0174
78.089 -2.9656
78.099 -2.9134
78.109 -2.8608
78.119 -2.8078
78.129 -2.7544
78.139 -2.7007
78.149 -2.6466
78.159 -2.5921
78.169 -2.5373
78.179 -2.4821
78.189 -2.4266
78.199 -2.3708
78.209 -2.3146
78.219 -2.2582
78.229 -2.2014
78.239 -2.1443
78.249 -2.0869
78.259 -2.0293
78.269 -1.9714
78.279 -1.9132
78.289 -1.8548
78.299 -1.7961
78.309 -1.7372
78.319 -1.678
78.329 -1.6187
78.339 -1.5591
78.349 -1.4993
78.359 -1.4393
78.369 -1.3792
78.379 -1.3188
78.389 -1.2583
78.399 -1.1976
78.409 -1.1368
78.419 -1.0758
78.429 -1.0147
78.439 -0.95349
78.449 -0.89214
78.459 -0.83069
78.469 -0.76913
78.479 -0.70748
78.489 -0.64575
78.499 -0.58395
78.509 -0.52209
78.519 -0.46017
78.529 -0.3982
78.539 -0.33619
78.549 -0.27416
78.559 -0.21211
78.569 -0.15004
78.579 -0.087976
78.589 -0.025917
78.593 -5.5658e-12
78.593 7.7272e-14
78.603 0.062035
78.613 0.12404
78.623 0.18602
78.633 0.24795
78.643 0.30984
78.653 0.37168
78.663 0.43345
78.673 0.49515
78.683 0.55678
78.693 0.61832
78.703 0.67978
78.713 0.74114
78.723 0.80239
78.733 0.86353
78.743 0.92455
78.753 0.98544
78.763 1.0462
78.773 1.1068
78.783 1.1673
78.793 1.2276
78.803 1.2877
78.813 1.3477
78.823 1.4075
78.833 1.4671
78.843 1.5265
78.853 1.5857
78.863 1.6447
78.873 1.7035
78.883 1.7621
78.893 1.8204
78.903 1.8785
78.913 1.9363
78.923 1.9939
78.933 2.0512
78.943 2.1083
78.953 2.165
78.963 2.2215
78.973 2.2777
78.983 2.3336
78.993 2.3892
79.003 2.4444
79.013 2.4994
79.023 2.554
79.033 2.6083
79.043 2.6622
79.053 2.7158
79.063 2.769
79.073 2.8218
79.083 2.8743
79.093 2.9264
79.103 2.9781
79.113 3.0294
79.123 3.0803
79.133 3.1308
79.143 3.1808
79.153 3.2305
79.163 3.2797
79.173 3.3285
79.183 3.3768
79.193 3.4247
79.203 3.4721
79.213 3.519
79.223 3.5655
79.233 3.6115
79.243 3.657
79.253 3.702
79.263 3.7466
79.273 3.7906
79.283 3.8341
79.293 3.8771
79.303 3.9196
79.313 3.9615
79.323 4.0029
79.333 4.0437
79.343 4.084
79.353 4.1238
79.363 4.163
79.373 4.2016
79.383 4.2397
79.393 4.2772
79.403 4.3141
79.413 4.3504
79.423 4.3861
79.433 4.4212
79.443 4.4557
79.453 4.4896
79.463 4.5229
79.473 4.5556
79.483 4.5877
79.493 4.6191
79.503 4.6499
79.513 4.68
79.523 4.7096
79.533 4.7384
79.543 4.7666
79.553 4.7942
79.563 4.8211
79.573 4.8473
79.583 4.8729
79.593 4.8978
79.603 4.922
79.613 4.9456
79.623 4.9685
79.633 4.9906
79.643 5.0121
79.653 5.0329
79.663 5.053
79.673 5.0724
79.683 5.0911
79.693 5.1091
79.703 5.1264
79.713 5.143
79.723 5.1589
79.733 5.1741
79.743 5.1885
79.753 5.2022
79.763 5.2152
79.773 5.2275
79.783 5.239
79.793 5.2499
79.803 5.2599
79.813 5.2693
79.823 5.2779
79.833 5.2858
79.843 5.293
79.853 5.2994
79.863 5.3051
79.873 5.31
79.883 5.3143
79.893 5.3177
79.903 5.3204
79.913 5.3224
79.923 5.3237
79.933 5.3242
79.943 5.3239
79.953 5.3229
79.963 5.3212
79.973 5.3187
79.983 5.3155
79.993 5.3116
80.003 5.3069
80.013 5.3014
80.023 5.2953
80.033 5.2883
80.043 5.2807
80.053 5.2723
80.063 5.2632
80.073 5.2533
80.083 5.2427
80.093 5.2314
80.103 5.2193
80.113 5.2065
80.123 5.193
80.133 5.1787
80.143 5.1638
80.153 5.1481
80.163 5.1316
80.173 5.1145
80.183 5.0967
80.193 5.0781
80.203 5.0588
80.213 5.0388
80.223 5.0182
80.233 4.9968
80.243 4.9747
80.253 4.9519
80.263 4.9284
80.273 4.9043
80.283 4.8794
80.293 4.8539
80.303 4.8277
80.313 4.8008
80.323 4.7732
80.333 4.745
80.343 4.7161
80.353 4.6866
80.363 4.6564
80.373 4.6255
80.383 4.594
80.393 4.5619
80.403 4.5291
80.413 4.4957
80.423 4.4616
80.433 4.427
80.443 4.3917
80.453 4.3558
80.463 4.3193
80.473 4.2822
80.483 4.2445
80.493 4.2062
80.503 4.1674
80.513 4.1279
80.523 4.0879
80.533 4.0473
80.543 4.0061
80.553 3.9644
80.563 3.9221
80.573 3.8793
80.583 3.8359
80.593 3.7921
80.603 3.7476
80.613 3.7027
80.623 3.6573
80.633 3.6113
80.643 3.5649
80.653 3.5179
80.663 3.4705
80.673 3.4226
80.683 3.3742
80.693 3.3253
80.703 3.276
80.713 3.2263
80.723 3.176
80.733 3.1254
80.743 3.0743
80.753 3.0228
80.763 2.9709
80.773 2.9186
80.783 2.8659
80.793 2.8128
80.803 2.7593
80.813 2.7054
80.823 2.6511
80.833 2.5965
80.843 2.5416
80.853 2.4863
80.863 2.4306
80.873 2.3747
80.883 2.3184
80.893 2.2617
80.903 2.2048
80.913 2.1476
80.923 2.0901
80.933 2.0323
80.943 1.9743
80.953 1.916
80.963 1.8574
80.973 1.7986
80.983 1.7395
80.993 1.6802
81.003 1.6207
81.013 1.561
81.023 1.5011
81.033 1.441
81.043 1.3807
81.053 1.3202
81.063 1.2595
81.073 1.1987
81.083 1.1377
81.093 1.0766
81.103 1.0154
81.113 0.954
81.123 0.89251
81.133 0.83091
81.143 0.76921
81.153 0.70742
81.163 0.64555
81.173 0.58361
81.183 0.52161
81.193 0.45954
81.203 0.39744
81.213 0.33529
81.223 0.27312
81.233 0.21092
81.243 0.14872
81.253 0.086516
81.263 0.024318
81.267 2.2204e-15
81.267 -5.6528e-12
81.277 -0.062174
81.287 -0.12432
81.297 -0.18643
81.307 -0.24851
81.317 -0.31053
81.327 -0.37251
81.337 -0.43441
81.347 -0.49626
81.357 -0.55802
81.367 -0.6197
81.377 -0.68129
81.387 -0.74279
81.397 -0.80417
81.407 -0.86545
81.417 -0.9266
81.427 -0.98763
81.437 -1.0485
81.447 -1.1093
81.457 -1.1699
81.467 -1.2303
81.477 -1.2906
81.487 -1.3507
81.497 -1.4106
81.507 -1.4704
81.517 -1.5299
81.527 -1.5892
81.537 -1.6484
81.547 -1.7073
81.557 -1.766
81.567 -1.8244
81.577 -1.8826
81.587 -1.9406
81.597 -1.9983
81.607 -2.0557
81.617 -2.1129
81.627 -2.1698
81.637 -2.2264
81.647 -2.2827
81.657 -2.3387
81.667 -2.3944
81.677 -2.4498
81.687 -2.5048
81.697 -2.5596
81.707 -2.6139
81.717 -2.668
81.727 -2.7217
81.737 -2.775
81.747 -2.828
81.757 -2.8805
81.767 -2.9327
81.777 -2.9845
81.787 -3.0359
81.797 -3.0869
81.807 -3.1375
81.817 -3.1877
81.827 -3.2375
81.837 -3.2868
81.847 -3.3356
81.857 -3.3841
81.867 -3.432
81.877 -3.4796
81.887 -3.5266
81.897 -3.5732
81.907 -3.6193
81.917 -3.6649
81.927 -3.71
81.937 -3.7546
81.947 -3.7987
81.957 -3.8423
81.967 -3.8854
81.977 -3.9279
81.987 -3.9699
81.997 -4.0114
82.007 -4.0524
82.017 -4.0927
82.027 -4.1326
82.037 -4.1718
82.047 -4.2105
82.057 -4.2487
82.067 -4.2862
82.077 -4.3232
82.087 -4.3596
82.097 -4.3954
82.107 -4.4305
82.117 -4.4651
82.127 -4.4991
82.137 -4.5324
82.147 -4.5652
82.157 -4.5973
82.167 -4.6288
82.177 -4.6596
82.187 -4.6898
82.197 -4.7194
82.207 -4.7483
82.217 -4.7766
82.227 -4.8042
82.237 -4.8311
82.247 -4.8574
82.257 -4.883
82.267 -4.908
82.277 -4.9322
82.287 -4.9558
82.297 -4.9787
82.307 -5.0009
82.317 -5.0225
82.327 -5.0433
82.337 -5.0634
82.347 -5.0829
82.357 -5.1016
82.367 -5.1196
82.377 -5.1369
82.387 -5.1535
82.397 -5.1694
82.407 -5.1846
82.417 -5.1991
82.427 -5.2128
82.437 -5.2258
82.447 -5.2381
82.457 -5.2497
82.467 -5.2605
82.477 -5.2706
82.487 -5.28
82.497 -5.2886
82.507 -5.2965
82.517 -5.3036
82.527 -5.3101
82.537 -5.3157
82.547 -5.3207
82.557 -5.3249
82.567 -5.3284
82.577 -5.3311
82.587 -5.333
82.597 -5.3343
82.607 -5.3348
82.617 -5.3345
82.627 -5.3335
82.637 -5.3318
82.647 -5.3293
82.657 -5.326
82.667 -5.322
82.677 -5.3173
82.687 -5.3119
82.697 -5.3057
82.707 -5.2987
82.717 -5.291
82.727 -5.2826
82.737 -5.2734
82.747 -5.2635
82.757 -5.2529
82.767 -5.2415
82.777 -5.2294
82.787 -5.2166
82.797 -5.203
82.807 -5.1887
82.817 -5.1737
82.827 -5.1579
82.837 -5.1415
82.847 -5.1243
82.857 -5.1064
82.867 -5.0878
82.877 -5.0684
82.887 -5.0484
82.897 -5.0277
82.907 -5.0062
82.917 -4.9841
82.927 -4.9612
82.937 -4.9377
82.947 -4.9135
82.957 -4.8885
82.967 -4.8629
82.977 -4.8367
82.987 -4.8097
82.997 -4.7821
83.007 -4.7538
83.017 -4.7248
83.027 -4.6952
83.037 -4.6649
83.047 -4.634
83.057 -4.6024
83.067 -4.5702
83.077 -4.5373
83.087 -4.5039
83.097 -4.4697
83.107 -4.435
83.117 -4.3996
83.127 -4.3636
83.137 -4.3271
83.147 -4.2899
83.157 -4.2521
83.167 -4.2137
83.177 -4.1747
83.187 -4.1352
83.197 -4.0951
83.207 -4.0544
83.217 -4.0131
83.227 -3.9713
83.237 -3.9289
83.247 -3.886
83.257 -3.8426
83.267 -3.7986
83.277 -3.7541
83.287 -3.709
83.297 -3.6635
83.307 -3.6174
83.317 -3.5709
83.327 -3.5238
83.337 -3.4763
83.347 -3.4282
83.357 -3.3797
83.367 -3.3308
83.377 -3.2814
83.387 -3.2315
83.397 -3.1812
83.407 -3.1304
83.417 -3.0792
83.427 -3.0276
83.437 -2.9756
83.447 -2.9232
83.457 -2.8703
83.467 -2.8171
83.477 -2.7635
83.487 -2.7095
83.497 -2.6551
83.507 -2.6004
83.517 -2.5453
83.527 -2.4899
83.537 -2.4341
83.547 -2.378
83.557 -2.3216
83.567 -2.2649
83.577 -2.2079
83.587 -2.1505
83.597 -2.0929
83.607 -2.035
83.617 -1.9768
83.627 -1.9184
83.637 -1.8597
83.647 -1.8008
83.657 -1.7416
83.667 -1.6822
83.677 -1.6225
83.687 -1.5627
83.697 -1.5026
83.707 -1.4424
83.717 -1.382
83.727 -1.3214
83.737 -1.2606
83.747 -1.1996
83.757 -1.1385
83.767 -1.0773
83.777 -1.0159
83.787 -0.95444
83.797 -0.89283
83.807 -0.83111
83.817 -0.76929
83.827 -0.70737
83.837 -0.64538
83.847 -0.58331
83.857 -0.52118
83.867 -0.459
83.877 -0.39677
83.887 -0.3345
83.897 -0.27221
83.907 -0.20989
83.917 -0.14756
83.927 -0.085238
83.937 -0.022918
83.941 -5.6652e-12
83.941 1.7764e-15
83.951 0.062295
83.961 0.12456
83.971 0.1868
83.981 0.24899
83.991 0.31114
84.001 0.37323
84.011 0.43526
84.021 0.49722
84.031 0.55911
84.041 0.62091
84.051 0.68262
84.061 0.74423
84.071 0.80574
84.081 0.86713
84.091 0.9284
84.101 0.98955
84.111 1.0506
84.121 1.1114
84.131 1.1721
84.141 1.2327
84.151 1.2931
84.161 1.3533
84.171 1.4134
84.181 1.4732
84.191 1.5329
84.201 1.5923
84.211 1.6515
84.221 1.7106
84.231 1.7694
84.241 1.8279
84.251 1.8862
84.261 1.9443
84.271 2.0021
84.281 2.0597
84.291 2.1169
84.301 2.1739
84.311 2.2307
84.321 2.2871
84.331 2.3432
84.341 2.399
84.351 2.4545
84.361 2.5096
84.371 2.5644
84.381 2.6189
84.391 2.6731
84.401 2.7269
84.411 2.7803
84.421 2.8333
84.431 2.886
84.441 2.9383
84.451 2.9902
84.461 3.0417
84.471 3.0928
84.481 3.1435
84.491 3.1937
84.501 3.2436
84.511 3.293
84.521 3.3419
84.531 3.3905
84.541 3.4385
84.551 3.4861
84.561 3.5332
84.571 3.5799
84.581 3.6261
84.591 3.6718
84.601 3.7169
84.611 3.7616
84.621 3.8058
84.631 3.8495
84.641 3.8926
84.651 3.9353
84.661 3.9773
84.671 4.0189
84.681 4.0599
84.691 4.1003
84.701 4.1402
84.711 4.1796
84.721 4.2183
84.731 4.2565
84.741 4.2942
84.751 4.3312
84.761 4.3676
84.771 4.4035
84.781 4.4387
84.791 4.4733
84.801 4.5074
84.811 4.5408
84.821 4.5736
84.831 4.6057
84.841 4.6373
84.851 4.6682
84.861 4.6984
84.871 4.728
84.881 4.757
84.891 4.7853
84.901 4.8129
84.911 4.8399
84.921 4.8662
84.931 4.8919
84.941 4.9169
84.951 4.9412
84.961 4.9648
84.971 4.9877
84.981 5.01
84.991 5.0315
85.001 5.0524
85.011 5.0725
85.021 5.092
85.031 5.1108
85.041 5.1288
85.051 5.1461
85.061 5.1628
85.071 5.1787
85.081 5.1939
85.091 5.2083
85.101 5.2221
85.111 5.2351
85.121 5.2474
85.131 5.259
85.141 5.2698
85.151 5.2799
85.161 5.2893
85.171 5.2979
85.181 5.3058
85.191 5.313
85.201 5.3194
85.211 5.3251
85.221 5.33
85.231 5.3342
85.241 5.3377
85.251 5.3404
85.261 5.3423
85.271 5.3436
85.281 5.344
85.291 5.3438
85.301 5.3427
85.311 5.341
85.321 5.3385
85.331 5.3352
85.341 5.3312
85.351 5.3265
85.361 5.321
85.371 5.3148
85.381 5.3078
85.391 5.3001
85.401 5.2916
85.411 5.2824
85.421 5.2725
85.431 5.2618
85.441 5.2504
85.451 5.2383
85.461 5.2254
85.471 5.2118
85.481 5.1975
85.491 5.1824
85.501 5.1666
85.511 5.1501
85.521 5.1329
85.531 5.1149
85.541 5.0963
85.551 5.0769
85.561 5.0568
85.571 5.036
85.581 5.0145
85.591 4.9923
85.601 4.9694
85.611 4.9458
85.621 4.9215
85.631 4.8966
85.641 4.8709
85.651 4.8446
85.661 4.8175
85.671 4.7899
85.681 4.7615
85.691 4.7325
85.701 4.7028
85.711 4.6724
85.721 4.6414
85.731 4.6098
85.741 4.5775
85.751 4.5446
85.761 4.511
85.771 4.4768
85.781 4.442
85.791 4.4066
85.801 4.3705
85.811 4.3338
85.821 4.2966
85.831 4.2587
85.841 4.2203
85.851 4.1812
85.861 4.1416
85.871 4.1014
85.881 4.0606
85.891 4.0192
85.901 3.9773
85.911 3.9349
85.921 3.8919
85.931 3.8484
85.941 3.8043
85.951 3.7597
85.961 3.7145
85.971 3.6689
85.981 3.6228
85.991 3.5761
86.001 3.529
86.011 3.4813
86.021 3.4332
86.031 3.3846
86.041 3.3356
86.051 3.286
86.061 3.2361
86.071 3.1857
86.081 3.1348
86.091 3.0835
86.101 3.0318
86.111 2.9797
86.121 2.9271
86.131 2.8742
86.141 2.8209
86.151 2.7672
86.161 2.7131
86.171 2.6586
86.181 2.6038
86.191 2.5486
86.201 2.4931
86.211 2.4372
86.221 2.381
86.231 2.3245
86.241 2.2677
86.251 2.2105
86.261 2.1531
86.271 2.0954
86.281 2.0373
86.291 1.9791
86.301 1.9205
86.311 1.8617
86.321 1.8027
86.331 1.7434
86.341 1.6839
86.351 1.6241
86.361 1.5642
86.371 1.504
86.381 1.4437
86.391 1.3831
86.401 1.3224
86.411 1.2615
86.421 1.2005
86.431 1.1393
86.441 1.0779
86.451 1.0164
86.461 0.95483
86.471 0.89311
86.481 0.83128
86.491 0.76935
86.501 0.70733
86.511 0.64523
86.521 0.58305
86.531 0.52082
86.541 0.45852
86.551 0.39618
86.561 0.33381
86.571 0.27141
86.581 0.20898
86.591 0.14655
86.601 0.084118
86.611 0.021692
86.614 5.6239e-12
86.614 -5.2847e-14
86.624 -0.062402
86.634 -0.12478
86.644 -0.18712
86.654 -0.24942
86.664 -0.31167
86.674 -0.37387
86.684 -0.436
86.694 -0.49807
86.704 -0.56006
86.714 -0.62197
86.724 -0.68378
86.734 -0.7455
86.744 -0.80711
86.754 -0.86861
86.764 -0.92998
86.774 -0.99123
86.784 -1.0523
86.794 -1.1133
86.804 -1.1741
86.814 -1.2348
86.824 -1.2953
86.834 -1.3556
86.844 -1.4157
86.854 -1.4757
86.864 -1.5354
86.874 -1.595
86.884 -1.6543
86.894 -1.7135
86.904 -1.7723
86.914 -1.831
86.924 -1.8894
86.934 -1.9476
86.944 -2.0055
86.954 -2.0631
86.964 -2.1205
86.974 -2.1776
86.984 -2.2344
86.994 -2.2909
87.004 -2.3471
87.014 -2.403
87.024 -2.4586
87.034 -2.5138
87.044 -2.5687
87.054 -2.6233
87.064 -2.6775
87.074 -2.7314
87.084 -2.7849
87.094 -2.838
87.104 -2.8908
87.114 -2.9432
87.124 -2.9952
87.134 -3.0467
87.144 -3.0979
87.154 -3.1487
87.164 -3.199
87.174 -3.2489
87.184 -3.2984
87.194 -3.3475
87.204 -3.3961
87.214 -3.4442
87.224 -3.4919
87.234 -3.5391
87.244 -3.5858
87.254 -3.632
87.264 -3.6778
87.274 -3.723
87.284 -3.7678
87.294 -3.812
87.304 -3.8558
87.314 -3.899
87.324 -3.9417
87.334 -3.9838
87.344 -4.0254
87.354 -4.0665
87.364 -4.107
87.374 -4.147
87.384 -4.1864
87.394 -4.2252
87.404 -4.2634
87.414 -4.3011
87.424 -4.3382
87.434 -4.3747
87.444 -4.4106
87.454 -4.4459
87.464 -4.4806
87.474 -4.5146
87.484 -4.5481
87.494 -4.5809
87.504 -4.6131
87.514 -4.6447
87.524 -4.6756
87.534 -4.7059
87.544 -4.7356
87.554 -4.7646
87.564 -4.7929
87.574 -4.8206
87.584 -4.8476
87.594 -4.874
87.604 -4.8997
87.614 -4.9247
87.624 -4.949
87.634 -4.9726
87.644 -4.9956
87.654 -5.0179
87.664 -5.0395
87.674 -5.0603
87.684 -5.0805
87.694 -5.1
87.704 -5.1188
87.714 -5.1368
87.724 -5.1542
87.734 -5.1708
87.744 -5.1868
87.754 -5.202
87.764 -5.2165
87.774 -5.2302
87.784 -5.2432
87.794 -5.2556
87.804 -5.2671
87.814 -5.278
87.824 -5.2881
87.834 -5.2975
87.844 -5.3061
87.854 -5.314
87.864 -5.3212
87.874 -5.3276
87.884 -5.3333
87.894 -5.3382
87.904 -5.3424
87.914 -5.3458
87.924 -5.3485
87.934 -5.3505
87.944 -5.3517
87.954 -5.3522
87.964 -5.3519
87.974 -5.3508
87.984 -5.3491
87.994 -5.3465
88.004 -5.3433
88.014 -5.3393
88.024 -5.3345
88.034 -5.329
88.044 -5.3227
88.054 -5.3157
88.064 -5.308
88.074 -5.2995
88.084 -5.2903
88.094 -5.2803
88.104 -5.2696
88.114 -5.2582
88.124 -5.246
88.134 -5.2331
88.144 -5.2195
88.154 -5.2051
88.164 -5.19
88.174 -5.1742
88.184 -5.1577
88.194 -5.1404
88.204 -5.1224
88.214 -5.1037
88.224 -5.0843
88.234 -5.0641
88.244 -5.0433
88.254 -5.0218
88.264 -4.9995
88.274 -4.9766
88.284 -4.9529
88.294 -4.9286
88.304 -4.9036
88.314 -4.8779
88.324 -4.8515
88.334 -4.8244
88.344 -4.7967
88.354 -4.7682
88.364 -4.7392
88.374 -4.7094
88.384 -4.679
88.394 -4.648
88.404 -4.6162
88.414 -4.5839
88.424 -4.5509
88.434 -4.5173
88.444 -4.483
88.454 -4.4481
88.464 -4.4126
88.474 -4.3765
88.484 -4.3398
88.494 -4.3025
88.504 -4.2645
88.514 -4.226
88.524 -4.1869
88.534 -4.1472
88.544 -4.1069
88.554 -4.066
88.564 -4.0246
88.574 -3.9826
88.584 -3.9401
88.594 -3.897
88.604 -3.8534
88.614 -3.8093
88.624 -3.7646
88.634 -3.7194
88.644 -3.6737
88.654 -3.6274
88.664 -3.5807
88.674 -3.5335
88.684 -3.4858
88.694 -3.4376
88.704 -3.3889
88.714 -3.3398
88.724 -3.2902
88.734 -3.2401
88.744 -3.1896
88.754 -3.1387
88.764 -3.0873
88.774 -3.0355
88.784 -2.9833
88.794 -2.9306
88.804 -2.8776
88.814 -2.8242
88.824 -2.7704
88.834 -2.7162
88.844 -2.6617
88.854 -2.6067
88.864 -2.5515
88.874 -2.4959
88.884 -2.4399
88.894 -2.3836
88.904 -2.327
88.914 -2.2701
88.924 -2.2128
88.934 -2.1553
88.944 -2.0975
88.954 -2.0394
88.964 -1.981
88.974 -1.9224
88.984 -1.8635
88.994 -1.8043
89.004 -1.745
89.014 -1.6853
89.024 -1.6255
89.034 -1.5655
89.044 -1.5052
89.054 -1.4448
89.064 -1.3841
89.074 -1.3233
89.084 -1.2623
89.094 -1.2012
89.104 -1.1399
89.114 -1.0785
89.124 -1.0169
89.134 -0.95517
89.144 -0.89336
89.154 -0.83143
89.164 -0.76941
89.174 -0.70729
89.184 -0.64509
89.194 -0.58282
89.204 -0.52049
89.214 -0.45811
89.224 -0.39567
89.234 -0.3332
89.244 -0.27071
89.254 -0.20819
89.264 -0.14566
89.274 -0.083136
89.284 -0.020617
89.288 -5.6812e-12
89.288 3.5527e-15
89.298 0.062495
89.308 0.12496
89.318 0.1874
89.328 0.24979
89.338 0.31214
89.348 0.37443
89.358 0.43666
89.368 0.49881
89.378 0.5609
89.388 0.62289
89.398 0.6848
89.408 0.74661
89.418 0.80831
89.428 0.8699
89.438 0.93137
89.448 0.9927
89.458 1.0539
89.468 1.115
89.478 1.1759
89.488 1.2366
89.498 1.2972
89.508 1.3576
89.518 1.4178
89.528 1.4779
89.538 1.5377
89.548 1.5974
89.558 1.6568
89.568 1.716
89.578 1.775
89.588 1.8337
89.598 1.8922
89.608 1.9505
89.618 2.0084
89.628 2.0662
89.638 2.1236
89.648 2.1808
89.658 2.2377
89.668 2.2943
89.678 2.3505
89.688 2.4065
89.698 2.4622
89.708 2.5175
89.718 2.5725
89.728 2.6271
89.738 2.6814
89.748 2.7354
89.758 2.789
89.768 2.8422
89.778 2.895
89.788 2.9475
89.798 2.9995
89.808 3.0512
89.818 3.1024
89.828 3.1533
89.838 3.2037
89.848 3.2536
89.858 3.3032
89.868 3.3523
89.878 3.401
89.888 3.4492
89.898 3.4969
89.908 3.5442
89.918 3.5909
89.928 3.6372
89.938 3.6831
89.948 3.7284
89.958 3.7732
89.968 3.8175
89.978 3.8613
89.988 3.9046
89.998 3.9473
90.008 3.9895
90.018 4.0312
90.028 4.0723
90.038 4.1129
90.048 4.1529
90.058 4.1923
90.068 4.2312
90.078 4.2695
90.088 4.3072
90.098 4.3443
90.108 4.3809
90.118 4.4168
90.128 4.4521
90.138 4.4869
90.148 4.521
90.158 4.5545
90.168 4.5874
90.178 4.6196
90.188 4.6512
90.198 4.6822
90.208 4.7125
90.218 4.7422
90.228 4.7712
90.238 4.7996
90.248 4.8273
90.258 4.8544
90.268 4.8808
90.278 4.9065
90.288 4.9315
90.298 4.9559
90.308 4.9795
90.318 5.0025
90.328 5.0248
90.338 5.0464
90.348 5.0673
90.358 5.0875
90.368 5.107
90.378 5.1258
90.388 5.1439
90.398 5.1613
90.408 5.1779
90.418 5.1939
90.428 5.2091
90.438 5.2236
90.448 5.2373
90.458 5.2504
90.468 5.2627
90.478 5.2743
90.488 5.2851
90.498 5.2952
90.508 5.3046
90.518 5.3133
90.528 5.3212
90.538 5.3283
90.548 5.3347
90.558 5.3404
90.568 5.3453
90.578 5.3495
90.588 5.353
90.598 5.3557
90.608 5.3576
90.618 5.3588
90.628 5.3593
90.638 5.359
90.648 5.3579
90.658 5.3562
90.668 5.3536
90.678 5.3503
90.688 5.3463
90.698 5.3415
90.708 5.336
90.718 5.3297
90.728 5.3227
90.738 5.3149
90.748 5.3064
90.758 5.2972
90.768 5.2872
90.778 5.2765
90.788 5.265
90.798 5.2528
90.808 5.2399
90.818 5.2262
90.828 5.2118
90.838 5.1967
90.848 5.1808
90.858 5.1643
90.868 5.147
90.878 5.1289
90.888 5.1102
90.898 5.0908
90.908 5.0706
90.918 5.0497
90.928 5.0281
90.938 5.0058
90.948 4.9829
90.958 4.9592
90.968 4.9348
90.978 4.9097
90.988 4.884
90.998 4.8575
91.008 4.8304
91.018 4.8026
91.028 4.7742
91.038 4.745
91.048 4.7152
91.058 4.6848
91.068 4.6537
91.078 4.6219
91.088 4.5895
91.098 4.5565
91.108 4.5228
91.118 4.4885
91.128 4.4535
91.138 4.418
91.148 4.3818
91.158 4.345
91.168 4.3076
91.178 4.2696
91.188 4.231
91.198 4.1918
91.208 4.1521
91.218 4.1117
91.228 4.0708
91.238 4.0293
91.248 3.9873
91.258 3.9447
91.268 3.9016
91.278 3.8579
91.288 3.8137
91.298 3.7689
91.308 3.7236
91.318 3.6778
91.328 3.6315
91.338 3.5847
91.348 3.5374
91.358 3.4897
91.368 3.4414
91.378 3.3926
91.388 3.3434
91.398 3.2937
91.408 3.2436
91.418 3.193
91.428 3.142
91.438 3.0906
91.448 3.0387
91.458 2.9864
91.468 2.9337
91.478 2.8806
91.488 2.8271
91.498 2.7732
91.508 2.719
91.518 2.6643
91.528 2.6093
91.538 2.554
91.548 2.4983
91.558 2.4423
91.568 2.3859
91.578 2.3292
91.588 2.2722
91.598 2.2149
91.608 2.1573
91.618 2.0994
91.628 2.0412
91.638 1.9827
91.648 1.924
91.658 1.865
91.668 1.8058
91.678 1.7463
91.688 1.6866
91.698 1.6267
91.708 1.5666
91.718 1.5063
91.728 1.4457
91.738 1.385
91.748 1.3241
91.758 1.263
91.768 1.2018
91.778 1.1404
91.788 1.0789
91.798 1.0173
91.808 0.95547
91.818 0.89357
91.828 0.83156
91.838 0.76945
91.848 0.70726
91.858 0.64498
91.868 0.58262
91.878 0.52021
91.888 0.45774
91.898 0.39522
91.908 0.33267
91.918 0.27009
91.928 0.20749
91.938 0.14489
91.948 0.082277
91.958 0.019676
91.961 5.639e-12
91.961 -5.2847e-14
91.971 -0.062577
91.981 -0.12513
91.991 -0.18764
92.001 -0.25012
92.011 -0.31254
92.021 -0.37492
92.031 -0.43723
92.041 -0.49947
92.051 -0.56163
92.061 -0.62371
92.071 -0.68569
92.081 -0.74758
92.091 -0.80936
92.101 -0.87103
92.111 -0.93258
92.121 -0.99399
92.131 -1.0553
92.141 -1.1164
92.151 -1.1774
92.161 -1.2382
92.171 -1.2989
92.181 -1.3594
92.191 -1.4197
92.201 -1.4798
92.211 -1.5397
92.221 -1.5994
92.231 -1.6589
92.241 -1.7182
92.251 -1.7773
92.261 -1.8361
92.271 -1.8946
92.281 -1.953
92.291 -2.011
92.301 -2.0688
92.311 -2.1264
92.321 -2.1836
92.331 -2.2405
92.341 -2.2972
92.351 -2.3536
92.361 -2.4096
92.371 -2.4653
92.381 -2.5207
92.391 -2.5758
92.401 -2.6305
92.411 -2.6849
92.421 -2.7389
92.431 -2.7925
92.441 -2.8458
92.451 -2.8987
92.461 -2.9512
92.471 -3.0033
92.481 -3.055
92.491 -3.1064
92.501 -3.1572
92.511 -3.2077
92.521 -3.2578
92.531 -3.3074
92.541 -3.3565
92.551 -3.4052
92.561 -3.4535
92.571 -3.5013
92.581 -3.5486
92.591 -3.5955
92.601 -3.6418
92.611 -3.6877
92.621 -3.7331
92.631 -3.7779
92.641 -3.8223
92.651 -3.8661
92.661 -3.9094
92.671 -3.9522
92.681 -3.9945
92.691 -4.0362
92.701 -4.0774
92.711 -4.118
92.721 -4.158
92.731 -4.1975
92.741 -4.2364
92.751 -4.2748
92.761 -4.3125
92.771 -4.3497
92.781 -4.3863
92.791 -4.4223
92.801 -4.4576
92.811 -4.4924
92.821 -4.5266
92.831 -4.5601
92.841 -4.593
92.851 -4.6253
92.861 -4.6569
92.871 -4.6879
92.881 -4.7183
92.891 -4.748
92.901 -4.7771
92.911 -4.8055
92.921 -4.8332
92.931 -4.8603
92.941 -4.8867
92.951 -4.9124
92.961 -4.9375
92.971 -4.9619
92.981 -4.9856
92.991 -5.0086
93.001 -5.0309
93.011 -5.0525
93.021 -5.0734
93.031 -5.0936
93.041 -5.1132
93.051 -5.132
93.061 -5.1501
93.071 -5.1675
93.081 -5.1841
93.091 -5.2001
93.101 -5.2153
93.111 -5.2298
93.121 -5.2436
93.131 -5.2566
93.141 -5.269
93.151 -5.2805
93.161 -5.2914
93.171 -5.3015
93.181 -5.3109
93.191 -5.3195
93.201 -5.3274
93.211 -5.3346
93.221 -5.341
93.231 -5.3467
93.241 -5.3516
93.251 -5.3558
93.261 -5.3592
93.271 -5.3619
93.281 -5.3639
93.291 -5.3651
93.301 -5.3655
93.311 -5.3652
93.321 -5.3642
93.331 -5.3624
93.341 -5.3598
93.351 -5.3565
93.361 -5.3525
93.371 -5.3477
93.381 -5.3421
93.391 -5.3358
93.401 -5.3288
93.411 -5.321
93.421 -5.3125
93.431 -5.3032
93.441 -5.2932
93.451 -5.2825
93.461 -5.271
93.471 -5.2588
93.481 -5.2458
93.491 -5.2321
93.501 -5.2177
93.511 -5.2026
93.521 -5.1867
93.531 -5.1701
93.541 -5.1527
93.551 -5.1347
93.561 -5.1159
93.571 -5.0964
93.581 -5.0762
93.591 -5.0553
93.601 -5.0337
93.611 -5.0114
93.621 -4.9884
93.631 -4.9646
93.641 -4.9402
93.651 -4.9151
93.661 -4.8893
93.671 -4.8628
93.681 -4.8357
93.691 -4.8078
93.701 -4.7793
93.711 -4.7502
93.721 -4.7203
93.731 -4.6898
93.741 -4.6587
93.751 -4.6269
93.761 -4.5944
93.771 -4.5613
93.781 -4.5276
93.791 -4.4932
93.801 -4.4582
93.811 -4.4226
93.821 -4.3864
93.831 -4.3496
93.841 -4.3121
93.851 -4.2741
93.861 -4.2354
93.871 -4.1962
93.881 -4.1564
93.891 -4.116
93.901 -4.075
93.911 -4.0335
93.921 -3.9914
93.931 -3.9487
93.941 -3.9055
93.951 -3.8618
93.961 -3.8175
93.971 -3.7727
93.981 -3.7273
93.991 -3.6815
94.001 -3.6351
94.011 -3.5883
94.021 -3.5409
94.031 -3.4931
94.041 -3.4447
94.051 -3.3959
94.061 -3.3466
94.071 -3.2969
94.081 -3.2467
94.091 -3.1961
94.101 -3.145
94.111 -3.0935
94.121 -3.0415
94.131 -2.9892
94.141 -2.9364
94.151 -2.8832
94.161 -2.8297
94.171 -2.7757
94.181 -2.7214
94.191 -2.6667
94.201 -2.6116
94.211 -2.5562
94.221 -2.5004
94.231 -2.4443
94.241 -2.3879
94.251 -2.3311
94.261 -2.274
94.271 -2.2167
94.281 -2.159
94.291 -2.101
94.301 -2.0428
94.311 -1.9842
94.321 -1.9254
94.331 -1.8664
94.341 -1.8071
94.351 -1.7475
94.361 -1.6878
94.371 -1.6278
94.381 -1.5676
94.391 -1.5072
94.401 -1.4466
94.411 -1.3858
94.421 -1.3248
94.431 -1.2637
94.441 -1.2024
94.451 -1.1409
94.461 -1.0793
94.471 -1.0176
94.481 -0.95574
94.491 -0.89376
94.501 -0.83168
94.511 -0.7695
94.521 -0.70723
94.531 -0.64487
94.541 -0.58245
94.551 -0.51996
94.561 -0.45742
94.571 -0.39483
94.581 -0.33221
94.591 -0.26955
94.601 -0.20688
94.611 -0.1442
94.621 -0.081523
94.631 -0.018851
94.634 -5.6271e-12
94.634 7.1942e-14
94.644 0.062648
94.654 0.12527
94.664 0.18786
94.674 0.2504
94.684 0.3129
94.694 0.37534
94.704 0.43773
94.714 0.50004
94.724 0.56227
94.734 0.62442
94.744 0.68648
94.754 0.74843
94.764 0.81029
94.774 0.87202
94.784 0.93364
94.794 0.99513
94.804 1.0565
94.814 1.1177
94.824 1.1787
94.834 1.2396
94.844 1.3004
94.854 1.3609
94.864 1.4213
94.874 1.4815
94.884 1.5415
94.894 1.6012
94.904 1.6608
94.914 1.7201
94.924 1.7793
94.934 1.8381
94.944 1.8968
94.954 1.9552
94.964 2.0133
94.974 2.0712
94.984 2.1287
94.994 2.1861
95.004 2.2431
95.014 2.2998
95.024 2.3562
95.034 2.4123
95.044 2.4681
95.054 2.5235
95.064 2.5787
95.074 2.6334
95.084 2.6879
95.094 2.7419
95.104 2.7956
95.114 2.849
95.124 2.9019
95.134 2.9545
95.144 3.0067
95.154 3.0584
95.164 3.1098
95.174 3.1608
95.184 3.2113
95.194 3.2614
95.204 3.311
95.214 3.3602
95.224 3.409
95.234 3.4573
95.244 3.5052
95.254 3.5525
95.264 3.5994
95.274 3.6458
95.284 3.6917
95.294 3.7372
95.304 3.7821
95.314 3.8265
95.324 3.8704
95.334 3.9137
95.344 3.9566
95.354 3.9989
95.364 4.0406
95.374 4.0818
95.384 4.1225
95.394 4.1626
95.404 4.2021
95.414 4.241
95.424 4.2794
95.434 4.3172
95.444 4.3544
95.454 4.391
95.464 4.427
95.474 4.4625
95.484 4.4973
95.494 4.5314
95.504 4.565
95.514 4.5979
95.524 4.6302
95.534 4.6619
95.544 4.6929
95.554 4.7233
95.564 4.7531
95.574 4.7822
95.584 4.8106
95.594 4.8384
95.604 4.8655
95.614 4.8919
95.624 4.9177
95.634 4.9427
95.644 4.9671
95.654 4.9909
95.664 5.0139
95.674 5.0362
95.684 5.0578
95.694 5.0788
95.704 5.099
95.714 5.1185
95.724 5.1374
95.734 5.1555
95.744 5.1729
95.754 5.1896
95.764 5.2055
95.774 5.2208
95.784 5.2353
95.794 5.2491
95.804 5.2621
95.814 5.2744
95.824 5.286
95.834 5.2969
95.844 5.307
95.854 5.3164
95.864 5.325
95.874 5.3329
95.884 5.3401
95.894 5.3465
95.904 5.3522
95.914 5.3571
95.924 5.3613
95.934 5.3647
95.944 5.3674
95.954 5.3694
95.964 5.3705
95.974 5.371
95.984 5.3707
95.994 5.3696
96.004 5.3678
96.014 5.3652
96.024 5.3619
96.034 5.3579
96.044 5.3531
96.054 5.3475
96.064 5.3412
96.074 5.3342
96.084 5.3264
96.094 5.3178
96.104 5.3086
96.114 5.2985
96.124 5.2878
96.134 5.2763
96.144 5.264
96.154 5.251
96.164 5.2373
96.174 5.2229
96.184 5.2077
96.194 5.1918
96.204 5.1752
96.214 5.1578
96.224 5.1397
96.234 5.1209
96.244 5.1014
96.254 5.0812
96.264 5.0602
96.274 5.0386
96.284 5.0162
96.294 4.9932
96.304 4.9694
96.314 4.945
96.324 4.9198
96.334 4.894
96.344 4.8675
96.354 4.8403
96.364 4.8124
96.374 4.7839
96.384 4.7547
96.394 4.7248
96.404 4.6943
96.414 4.6631
96.424 4.6312
96.434 4.5987
96.444 4.5656
96.454 4.5318
96.464 4.4974
96.474 4.4624
96.484 4.4267
96.494 4.3904
96.504 4.3536
96.514 4.3161
96.524 4.278
96.534 4.2393
96.544 4.2
96.554 4.1601
96.564 4.1197
96.574 4.0787
96.584 4.0371
96.594 3.9949
96.604 3.9522
96.614 3.909
96.624 3.8652
96.634 3.8209
96.644 3.776
96.654 3.7306
96.664 3.6847
96.674 3.6383
96.684 3.5914
96.694 3.544
96.704 3.496
96.714 3.4477
96.724 3.3988
96.734 3.3495
96.744 3.2997
96.754 3.2494
96.764 3.1987
96.774 3.1476
96.784 3.096
96.794 3.044
96.804 2.9916
96.814 2.9388
96.824 2.8855
96.834 2.8319
96.844 2.7779
96.854 2.7235
96.864 2.6687
96.874 2.6136
96.884 2.5581
96.894 2.5023
96.904 2.4461
96.914 2.3896
96.924 2.3328
96.934 2.2757
96.944 2.2182
96.954 2.1605
96.964 2.1024
96.974 2.0441
96.984 1.9855
96.994 1.9267
97.004 1.8676
97.014 1.8082
97.024 1.7486
97.034 1.6888
97.044 1.6287
97.054 1.5685
97.064 1.508
97.074 1.4473
97.084 1.3865
97.094 1.3254
97.104 1.2642
97.114 1.2029
97.124 1.1413
97.134 1.0797
97.144 1.0179
97.154 0.95597
97.164 0.89393
97.174 0.83178
97.184 0.76954
97.194 0.7072
97.204 0.64478
97.214 0.5823
97.224 0.51974
97.234 0.45714
97.244 0.39449
97.254 0.3318
97.264 0.26908
97.274 0.20635
97.284 0.14361
97.294 0.080863
97.304 0.018128
97.307 5.6222e-12
97.307 -8.2601e-14
97.317 -0.062711
97.327 -0.1254
97.337 -0.18805
97.347 -0.25065
97.357 -0.31322
97.367 -0.37572
97.377 -0.43816
97.387 -0.50054
97.397 -0.56283
97.407 -0.62504
97.417 -0.68716
97.427 -0.74918
97.437 -0.81109
97.447 -0.87289
97.457 -0.93457
97.467 -0.99612
97.477 -1.0575
97.487 -1.1188
97.497 -1.1799
97.507 -1.2409
97.517 -1.3017
97.527 -1.3623
97.537 -1.4227
97.547 -1.4829
97.557 -1.543
97.567 -1.6028
97.577 -1.6624
97.587 -1.7218
97.597 -1.781
97.607 -1.84
97.617 -1.8987
97.627 -1.9571
97.637 -2.0153
97.647 -2.0732
97.657 -2.1308
97.667 -2.1882
97.677 -2.2453
97.687 -2.302
97.697 -2.3585
97.707 -2.4147
97.717 -2.4705
97.727 -2.526
97.737 -2.5812
97.747 -2.636
97.757 -2.6905
97.767 -2.7446
97.777 -2.7984
97.787 -2.8518
97.797 -2.9048
97.807 -2.9574
97.817 -3.0096
97.827 -3.0614
97.837 -3.1128
97.847 -3.1638
97.857 -3.2144
97.867 -3.2645
97.877 -3.3142
97.887 -3.3635
97.897 -3.4123
97.907 -3.4607
97.917 -3.5085
97.927 -3.556
97.937 -3.6029
97.947 -3.6493
97.957 -3.6953
97.967 -3.7408
97.977 -3.7857
97.987 -3.8302
97.997 -3.8741
98.007 -3.9175
98.017 -3.9604
98.027 -4.0027
98.037 -4.0445
98.047 -4.0857
98.057 -4.1264
98.067 -4.1665
98.077 -4.2061
98.087 -4.2451
98.097 -4.2835
98.107 -4.3213
98.117 -4.3586
98.127 -4.3952
98.137 -4.4312
98.147 -4.4667
98.157 -4.5015
98.167 -4.5357
98.177 -4.5693
98.187 -4.6023
98.197 -4.6346
98.207 -4.6663
98.217 -4.6974
98.227 -4.7278
98.237 -4.7575
98.247 -4.7866
98.257 -4.8151
98.267 -4.8429
98.277 -4.87
98.287 -4.8965
98.297 -4.9222
98.307 -4.9473
98.317 -4.9718
98.327 -4.9955
98.337 -5.0185
98.347 -5.0409
98.357 -5.0625
98.367 -5.0835
98.377 -5.1037
98.387 -5.1233
98.397 -5.1421
98.407 -5.1602
98.417 -5.1776
98.427 -5.1943
98.437 -5.2103
98.447 -5.2255
98.457 -5.2401
98.467 -5.2538
98.477 -5.2669
98.487 -5.2792
98.497 -5.2908
98.507 -5.3017
98.517 -5.3118
98.527 -5.3212
98.537 -5.3299
98.547 -5.3378
98.557 -5.3449
98.567 -5.3513
98.577 -5.357
98.587 -5.3619
98.597 -5.3661
98.607 -5.3696
98.617 -5.3722
98.627 -5.3742
98.637 -5.3753
98.647 -5.3758
98.657 -5.3755
98.667 -5.3744
98.677 -5.3726
98.687 -5.37
98.697 -5.3667
98.707 -5.3626
98.717 -5.3578
98.727 -5.3522
98.737 -5.3459
98.747 -5.3389
98.757 -5.331
98.767 -5.3225
98.777 -5.3132
98.787 -5.3032
98.797 -5.2924
98.807 -5.2808
98.817 -5.2686
98.827 -5.2556
98.837 -5.2419
98.847 -5.2274
98.857 -5.2122
98.867 -5.1963
98.877 -5.1796
98.887 -5.1622
98.897 -5.1441
98.907 -5.1253
98.917 -5.1058
98.927 -5.0855
98.937 -5.0645
98.947 -5.0429
98.957 -5.0205
98.967 -4.9974
98.977 -4.9736
98.987 -4.9491
98.997 -4.924
99.007 -4.8981
99.017 -4.8716
99.027 -4.8443
99.037 -4.8164
99.047 -4.7879
99.057 -4.7586
99.067 -4.7287
99.077 -4.6981
99.087 -4.6669
99.097 -4.635
99.107 -4.6025
99.117 -4.5693
99.127 -4.5355
99.137 -4.5011
99.147 -4.466
99.157 -4.4303
99.167 -4.394
99.177 -4.3571
99.187 -4.3195
99.197 -4.2814
99.207 -4.2427
99.217 -4.2033
99.227 -4.1634
99.237 -4.1229
99.247 -4.0819
99.257 -4.0403
99.267 -3.9981
99.277 -3.9553
99.287 -3.912
99.297 -3.8682
99.307 -3.8238
99.317 -3.7789
99.327 -3.7335
99.337 -3.6875
99.347 -3.641
99.357 -3.5941
99.367 -3.5466
99.377 -3.4987
99.387 -3.4502
99.397 -3.4013
99.407 -3.3519
99.417 -3.3021
99.427 -3.2518
99.437 -3.201
99.447 -3.1498
99.457 -3.0982
99.467 -3.0462
99.477 -2.9937
99.487 -2.9408
99.497 -2.8875
99.507 -2.8339
99.517 -2.7798
99.527 -2.7254
99.537 -2.6705
99.547 -2.6154
99.557 -2.5598
99.567 -2.5039
99.577 -2.4477
99.587 -2.3912
99.597 -2.3343
99.607 -2.2771
99.617 -2.2196
99.627 -2.1618
99.637 -2.1037
99.647 -2.0453
99.657 -1.9867
99.667 -1.9278
99.677 -1.8686
99.687 -1.8092
99.697 -1.7495
99.707 -1.6897
99.717 -1.6295
99.727 -1.5692
99.737 -1.5087
99.747 -1.448
99.757 -1.3871
99.767 -1.326
99.777 -1.2647
99.787 -1.2033
99.797 -1.1417
99.807 -1.08
99.817 -1.0181
99.827 -0.95617
99.837 -0.89407
99.847 -0.83187
99.857 -0.76957
99.867 -0.70718
99.877 -0.64471
99.887 -0.58216
99.897 -0.51955
99.907 -0.45689
99.917 -0.39418
99.927 -0.33144
99.937 -0.26867
99.947 -0.20588
99.957 -0.14308
99.967 -0.080285
99.977 -0.017495
99.979 -5.6906e-12
99.979 1.9096e-14
99.989 0.062766
99.999 0.12551
100 0.12915


==> figuresAndData/relayOscillationFourthOrderNumMinusS3plus7S2minus20Splus24DenS4plus4S3plus6S2plus4Splus1_bigCycle.csv <==
0,0
2.4486e-17,2.2204e-16
2.4486e-17,2.2204e-16
2.5925e-16,2.8204e-15
2.5925e-16,2.8204e-15
2.216e-05,0.00024527
0.00013296,0.0014714
0.00068696,0.0075981
0.003457,0.038128
0.0099706,0.10925
0.016475,0.17937
0.023795,0.25722
0.031633,0.33941
0.039456,0.42027
0.047509,0.50232
0.056092,0.5885
0.065123,0.67787
0.074549,0.76974
0.08433,0.86366
0.094439,0.9593
0.10486,1.0564
0.11557,1.1548
0.12657,1.2545
0.13786,1.3554
0.14944,1.4575
0.16132,1.561
0.17351,1.6658
0.18604,1.7723
0.19893,1.8808
0.21219,1.9912
0.22525,2.0989
0.23806,2.2037
0.25065,2.306
0.26308,2.4062
0.27538,2.5049
0.28756,2.6022
0.29967,2.6984
0.31171,2.7939
0.32371,2.8887
0.3357,2.9831
0.34767,3.0773
0.35966,3.1715
0.37168,3.2658
0.38375,3.3604
0.39589,3.4556
0.40812,3.5515
0.42045,3.6482
0.43262,3.7437
0.44467,3.8384
0.45661,3.9323
0.46849,4.0258
0.4803,4.119
0.49208,4.2121
0.50383,4.3052
0.50529,4.3168
0.50529,4.3168
0.51704,4.41
0.52881,4.5036
0.54062,4.5976
0.55247,4.6923
0.56439,4.7877
0.5764,4.884
0.58852,4.9814
0.60078,5.0802
0.61321,5.1806
0.62584,5.2829
0.63874,5.3875
0.65194,5.4949
0.66486,5.6001
0.67751,5.7034
0.68995,5.8052
0.70222,5.9058
0.71435,6.0054
0.72638,6.1042
0.73833,6.2026
0.75021,6.3005
0.76205,6.3981
0.77387,6.4957
0.78568,6.5932
0.7975,6.6909
0.80935,6.7889
0.82124,6.8872
0.8332,6.9861
0.84525,7.0857
0.8574,7.1861
0.86945,7.2856
0.88136,7.384
0.89318,7.4814
0.90491,7.578
0.91658,7.674
0.92821,7.7695
0.93982,7.8646
0.95141,7.9595
0.96302,8.0542
0.97465,8.1489
0.98632,8.2437
0.99805,8.3388
1.0099,8.4341
1.0106,8.4398
1.0106,8.4398
1.0225,8.5356
1.0345,8.6321
1.0467,8.7293
1.0591,8.8281
1.0718,8.9291
1.085,9.0326
1.0982,9.1361
1.1111,9.2368
1.1238,9.3349
1.1362,9.431
1.1486,9.5253
1.1607,9.6181
1.1728,9.7095
1.1849,9.7997
1.1968,9.8889
1.2088,9.9772
1.2207,10.065
1.2326,10.152
1.2445,10.238
1.2565,10.324
1.2685,10.409
1.2806,10.494
1.2928,10.579
1.3052,10.665
1.3174,10.748
1.3296,10.831
1.3416,10.911
1.3536,10.99
1.3655,11.068
1.3774,11.145
1.3893,11.221
1.4011,11.296
1.413,11.37
1.425,11.444
1.437,11.517
1.4491,11.589
1.4612,11.661
1.4735,11.733
1.486,11.804
1.4986,11.875
1.5115,11.946
1.5159,11.97
1.5159,11.97
1.529,12.042
1.5423,12.112
1.5554,12.18
1.5682,12.246
1.5808,12.309
1.5933,12.37
1.6057,12.429
1.6179,12.487
1.6301,12.543
1.6422,12.598
1.6543,12.651
1.6664,12.703
1.6785,12.754
1.6907,12.803
1.7028,12.852
1.715,12.899
1.7273,12.946
1.7397,12.991
1.7518,13.034
1.7638,13.076
1.7757,13.116
1.7876,13.154
1.7993,13.191
1.811,13.227
1.8227,13.261
1.8344,13.294
1.8461,13.326
1.8578,13.357
1.8695,13.386
1.8813,13.414
1.8932,13.442
1.9051,13.468
1.9172,13.493
1.9294,13.517
1.9418,13.54
1.9545,13.562
1.9674,13.583
1.9806,13.602
1.9936,13.62
2.0063,13.636
2.0188,13.651
2.0211,13.653
2.0211,13.653
2.0335,13.666
2.046,13.677
2.0585,13.687
2.0713,13.695
2.0843,13.702
2.0975,13.708
2.1109,13.712
2.1245,13.714
2.1376,13.715
2.1505,13.715
2.163,13.712
2.1754,13.709
2.1875,13.704
2.1996,13.698
2.2116,13.691
2.2235,13.682
2.2354,13.672
2.2472,13.661
2.2591,13.649
2.271,13.635
2.2829,13.621
2.2949,13.604
2.3069,13.587
2.3191,13.568
2.3314,13.547
2.3441,13.525
2.3572,13.5
2.3706,13.473
2.3846,13.444
2.3991,13.412
2.4142,13.376
2.4302,13.337
2.4459,13.295
2.4614,13.253
2.4768,13.209
2.492,13.163
2.5071,13.116
2.5222,13.068
2.5264,13.054
2.5264,13.054
2.5414,13.003
2.5565,12.95
2.5712,12.897
2.5855,12.844
2.5995,12.791
2.6132,12.737
2.6268,12.682
2.6402,12.627
2.6535,12.571
2.6667,12.513
2.6798,12.455
2.6929,12.396
2.706,12.336
2.7191,12.275
2.7322,12.212
2.7454,12.148
2.7587,12.082
2.772,12.015
2.7855,11.945
2.7992,11.874
2.8131,11.8
2.8273,11.724
2.8418,11.644
2.8567,11.56
2.8723,11.472
2.8887,11.378
2.9052,11.281
2.9217,11.182
2.9383,11.082
2.955,10.979
2.9718,10.873
2.9886,10.767
3.0046,10.664
3.02,10.564
3.0318,10.486
3.0318,10.486
3.0468,10.387
3.0614,10.289
3.0758,10.19
3.0901,10.092
3.1045,9.9927
3.1187,9.8926
3.1331,9.7914
3.1474,9.6889
3.1619,9.5844
3.1768,9.4768
3.1919,9.3657
3.2074,9.2511
3.2233,9.1324
3.2397,9.0094
3.2565,8.8814
3.274,8.7478
3.2921,8.6077
3.3105,8.4649
3.3289,8.3198
3.3476,8.1724
3.366,8.0254
3.3841,7.8793
3.4021,7.7338
3.4199,7.5886
3.4376,7.4436
3.4552,7.2985
3.4726,7.1532
3.4901,7.0075
3.5075,6.8611
3.5249,6.7139
3.5368,6.6131
3.5368,6.6131
3.554,6.4671
3.5706,6.3249
3.587,6.1842
3.6032,6.0446
3.6192,5.906
3.6351,5.768
3.6508,5.6306
3.6665,5.4936
3.6821,5.3566
3.6977,5.2196
3.7132,5.0822
3.7288,4.9444
3.7444,4.8058
3.7601,4.6661
3.776,4.5251
3.7919,4.3823
3.8081,4.2375
3.8245,4.0901
3.8413,3.9395
3.8584,3.785
3.8761,3.6258
3.8944,3.4607
3.9125,3.2965
3.9305,3.133
3.9486,2.969
3.9671,2.8014
3.986,2.6293
4.0055,2.4519
4.0255,2.2698
4.0424,2.1157
4.0424,2.1157
4.0625,1.9319
4.0792,1.78
4.096,1.6269
4.1129,1.4727
4.1299,1.3176
4.147,1.1614
4.1643,1.0043
4.1816,0.84617
4.1991,0.68705
4.2167,0.52695
4.2344,0.36586
4.2523,0.20378
4.2702,0.040706
4.2747,3.4032e-13
4.2747,-3.3626e-13
4.2928,-0.19672
4.3111,-0.3884
4.3295,-0.57518
4.348,-0.75756
4.3667,-0.93601
4.3855,-1.111
4.4045,-1.283
4.4236,-1.4524
4.4428,-1.6196
4.4622,-1.785
4.4818,-1.9491
4.5016,-2.1121
4.5215,-2.2744
4.5415,-2.4364
4.5476,-2.4851
4.5476,-2.4851
4.5679,-2.6467
4.5845,-2.7789
4.6013,-2.9115
4.6182,-3.0447
4.6352,-3.1783
4.6524,-3.3127
4.6696,-3.4479
4.687,-3.584
4.7044,-3.7211
4.722,-3.8593
4.7398,-3.9988
4.7576,-4.1396
4.7756,-4.2817
4.7937,-4.4253
4.8119,-4.5704
4.8303,-4.717
4.8488,-4.8653
4.8674,-5.0152
4.8862,-5.1667
4.9051,-5.32
4.9242,-5.475
4.9434,-5.6317
4.9628,-5.7901
4.9824,-5.9503
5.0021,-6.1122
5.0219,-6.2758
5.042,-6.441
5.0522,-6.5258
5.0522,-6.5258
5.0724,-6.6928
5.0891,-6.8305
5.1059,-6.9695
5.1228,-7.1092
5.1398,-7.2498
5.1569,-7.3912
5.1742,-7.5333
5.1916,-7.6761
5.209,-7.8196
5.2266,-7.9636
5.2443,-8.1082
5.2622,-8.2533
5.2802,-8.3987
5.2983,-8.5445
5.3165,-8.6906
5.3349,-8.8369
5.3534,-8.9832
5.3721,-9.1296
5.3909,-9.2759
5.4098,-9.4221
5.4289,-9.5681
5.4481,-9.7137
5.4675,-9.8589
5.4871,-10.004
5.5068,-10.148
5.5266,-10.291
5.5467,-10.433
5.5596,-10.524
5.5596,-10.524
5.5798,-10.664
5.5965,-10.778
5.6133,-10.891
5.6302,-11.003
5.6472,-11.114
5.6643,-11.223
5.6816,-11.332
5.6989,-11.439
5.7164,-11.545
5.734,-11.65
5.7517,-11.753
5.7695,-11.854
5.7875,-11.954
5.8056,-12.052
5.8238,-12.148
5.8422,-12.242
5.8607,-12.334
5.8793,-12.425
5.8981,-12.513
5.9171,-12.598
5.9361,-12.682
5.9554,-12.763
5.9747,-12.841
5.9943,-12.917
6.014,-12.99
6.0338,-13.06
6.0539,-13.127
6.0609,-13.15
6.0609,-13.15
6.0812,-13.213
6.0978,-13.262
6.1146,-13.309
6.1316,-13.354
6.1486,-13.397
6.1657,-13.437
6.183,-13.474
6.2004,-13.51
6.2179,-13.542
6.2355,-13.572
6.2533,-13.6
6.2711,-13.624
6.2892,-13.646
6.3073,-13.665
6.3256,-13.681
6.344,-13.694
6.3625,-13.704
6.3812,-13.711
6.4001,-13.715
6.419,-13.715
6.4382,-13.712
6.4574,-13.706
6.4769,-13.696
6.4965,-13.683
6.5162,-13.667
6.5361,-13.646
6.5562,-13.622
6.5713,-13.602
6.5713,-13.602
6.5862,-13.58
6.6011,-13.556
6.6148,-13.532
6.6251,-13.513
6.6354,-13.494
6.645,-13.474
6.6547,-13.454
6.6638,-13.434
6.6719,-13.416
6.6805,-13.396
6.6909,-13.371
6.7026,-13.342
6.7155,-13.309
6.7301,-13.27
6.7476,-13.22
6.7653,-13.168
6.7832,-13.112
6.8012,-13.054
6.8193,-12.992
6.8376,-12.928
6.856,-12.86
6.8745,-12.79
6.8932,-12.716
6.912,-12.639
6.9309,-12.559
6.95,-12.475
6.9693,-12.389
6.9887,-12.299
7.0083,-12.206
7.028,-12.109
7.0479,-12.009
7.068,-11.905
7.0742,-11.872
7.0742,-11.872
7.0945,-11.764
7.1112,-11.673
7.128,-11.58
7.145,-11.484
7.162,-11.386
7.1792,-11.285
7.1965,-11.182
7.2139,-11.076
7.2314,-10.968
7.249,-10.858
7.2668,-10.745
7.2847,-10.629
7.3027,-10.512
7.3208,-10.391
7.3391,-10.268
7.3575,-10.142
7.3761,-10.014
7.3948,-9.8834
7.4136,-9.7499
7.4326,-9.6138
7.4517,-9.475
7.471,-9.3335
7.4904,-9.1893
7.51,-9.0424
7.5298,-8.8927
7.5497,-8.7402
7.5698,-8.5849
7.5709,-8.5763
7.5709,-8.5763
7.5912,-8.418
7.6079,-8.2865
7.6247,-8.153
7.6417,-8.0175
7.6587,-7.8803
7.6759,-7.7412
7.6932,-7.6003
7.7106,-7.4575
7.7281,-7.3129
7.7458,-7.1661
7.7637,-7.0169
7.7817,-6.8656
7.7998,-6.7124
7.8181,-6.5573
7.8365,-6.4003
7.8551,-6.2413
7.8738,-6.0804
7.8926,-5.9175
7.9116,-5.7526
7.9307,-5.5858
7.9499,-5.417
7.9694,-5.2461
7.989,-5.0733
8.0087,-4.8985
8.0286,-4.7216
8.0487,-4.5427
8.0689,-4.3617
8.0894,-4.1787
8.11,-3.9936
8.1126,-3.9697
8.1126,-3.9697
8.1334,-3.7824
8.1501,-3.6318
8.167,-3.4796
8.1839,-3.3262
8.201,-3.1717
8.2182,-3.0159
8.2354,-2.8589
8.2528,-2.7006
8.2704,-2.5412
8.288,-2.3806
8.3058,-2.2187
8.3237,-2.0557
8.3417,-1.8914
8.3598,-1.7259
8.3781,-1.5592
8.3965,-1.3913
8.4151,-1.2221
8.4338,-1.0517
8.4526,-0.88012
8.4716,-0.70727
8.4907,-0.5332
8.51,-0.35788
8.5294,-0.18132
8.549,-0.0035163
8.5494,-1.0303e-12
8.5494,6.5703e-16
8.554,0.050973
8.554,0.050973
8.5738,0.26345
8.5908,0.44027
8.608,0.61318
8.6253,0.7823
8.6427,0.94801
8.6602,1.1107
8.6778,1.2707
8.6955,1.4284
8.7135,1.5851
8.7318,1.7414
8.7503,1.897
8.769,2.052
8.7878,2.2062
8.8068,2.36
8.8259,2.5135
8.8451,2.667
8.8645,2.8208
8.8841,2.9751
8.9038,3.1301
8.9237,3.2861
8.9437,3.4433
8.9639,3.6017
8.9843,3.7617
9.0049,3.9233
9.0256,4.0867
9.0465,4.2521
9.0677,4.4195
9.089,4.589
9.1105,4.7608
9.1322,4.935
9.1541,5.1115
9.1736,5.2697
9.1736,5.2697
9.1905,5.4065
9.2073,5.5437
9.2243,5.6823
9.2414,5.8221
9.2586,5.9632
9.276,6.1056
9.2934,6.2492
9.311,6.3939
9.3286,6.5399
9.3464,6.687
9.3644,6.8352
9.3824,6.9845
9.4006,7.1349
9.4189,7.2862
9.4374,7.4384
9.456,7.5916
9.4747,7.7455
9.4936,7.9002
9.5126,8.0556
9.5318,8.2115
9.5511,8.3681
9.5706,8.525
9.5902,8.6824
9.61,8.84
9.6157,8.8853
9.6157,8.8853
9.6357,9.0427
9.6532,9.1799
9.6709,9.3171
9.6887,9.454
9.7066,9.5907
9.7246,9.727
9.7427,9.8628
9.761,9.9982
9.7794,10.133
9.798,10.267
9.8167,10.4
9.8355,10.532
9.8544,10.664
9.8735,10.794
9.8928,10.923
9.9122,11.051
9.9317,11.177
9.9514,11.302
9.9713,11.425
9.9913,11.546
10.012,11.666
10.032,11.784
10.046,11.865
10.046,11.865
10.067,11.979
10.084,12.072
10.102,12.163
10.119,12.253
10.137,12.341
10.155,12.427
10.172,12.511
10.191,12.593
10.209,12.675
10.228,12.755
10.248,12.834
10.267,12.91
10.287,12.984
10.307,13.056
10.328,13.125
10.348,13.191
10.369,13.253
10.39,13.312
10.412,13.368
10.433,13.42
10.455,13.468
10.477,13.513
10.499,13.553
10.521,13.589
10.544,13.621
10.566,13.649
10.589,13.672
10.613,13.69
10.636,13.703
10.66,13.712
10.676,13.715
10.689,13.715
10.702,13.714
10.713,13.712
10.72,13.71
10.727,13.708
10.735,13.705
10.741,13.702
10.748,13.698
10.759,13.692
10.768,13.685
10.78,13.676
10.795,13.663
10.817,13.639
10.844,13.605
10.872,13.563
10.9,13.514
10.928,13.457
10.957,13.391
10.987,13.316
11.018,13.232
11.05,13.138
11.082,13.032
11.116,12.916
11.15,12.787
11.185,12.645
11.222,12.49
11.259,12.319
11.298,12.132
11.338,11.929
11.38,11.707
11.423,11.464
11.468,11.202
11.514,10.921
11.56,10.623
11.608,10.305
11.658,9.9673
11.708,9.6085
11.76,9.2277
11.814,8.8236
11.869,8.3963
11.923,7.9619
11.978,7.5202
12.032,7.071
12.086,6.6142
12.14,6.1498
12.195,5.6779
12.249,5.1986
12.304,4.712
12.36,4.2182
12.415,3.7174
12.472,3.2096
12.528,2.6951
12.585,2.1739
12.594,2.0993
12.594,2.0993
12.616,1.8986
12.638,1.6978
12.66,1.4941
12.682,1.2887
12.705,1.0814
12.728,0.8724
12.751,0.66159
12.775,0.44899
12.798,0.23459
12.822,0.018396
12.824,9.7976e-13
12.824,-5.1174e-14
12.848,-0.25998
12.873,-0.51105
12.897,-0.75414
12.922,-0.99038
12.947,-1.2208
12.972,-1.448
12.999,-1.6744
13.025,-1.9006
13.053,-2.1277
13.081,-2.3565
13.11,-2.5879
13.14,-2.823
13.17,-3.0625
13.201,-3.3076
13.233,-3.559
13.266,-3.8179
13.3,-4.085
13.335,-4.3612
13.371,-4.6475
13.408,-4.9447
13.446,-5.2534
13.486,-5.5745
13.527,-5.9084
13.569,-6.2559
13.613,-6.6172
13.658,-6.9927
13.705,-7.3827
13.755,-7.7872
13.806,-8.2062
13.86,-8.6396
13.916,-9.0871
13.975,-9.5412
14.036,-9.9981
14.099,-10.456
14.166,-10.912
14.236,-11.365
14.312,-11.812
14.386,-12.215
14.461,-12.572
14.535,-12.883
14.609,-13.146
14.684,-13.361
14.758,-13.526
14.834,-13.641
14.881,-13.685
14.906,-13.701
14.925,-13.709
14.939,-13.713
14.952,-13.715
14.963,-13.715
14.97,-13.715
14.976,-13.714
14.983,-13.713
14.99,-13.712
14.996,-13.71
15.004,-13.707
15.013,-13.703
15.023,-13.698
15.036,-13.691
15.053,-13.678
15.08,-13.653
15.116,-13.608
15.153,-13.552
15.19,-13.482
15.228,-13.4
15.267,-13.304
15.306,-13.193
15.346,-13.069
15.387,-12.929
15.428,-12.775
15.47,-12.604
15.513,-12.417
15.556,-12.213
15.601,-11.992
15.646,-11.753
15.692,-11.495
15.74,-11.218
15.788,-10.921
15.838,-10.603
15.889,-10.264
15.942,-9.9011
15.996,-9.5147
16.051,-9.1028
16.109,-8.6638
16.169,-8.1956
16.231,-7.6953
16.296,-7.1595
16.364,-6.5831
16.437,-5.9582
16.516,-5.2721
16.597,-4.5554
16.623,-4.3164
16.623,-4.3164
16.656,-4.0214
16.689,-3.7254
16.723,-3.4222
16.757,-3.1141
16.791,-2.8011
16.826,-2.4831
16.862,-2.1601
16.898,-1.8322
16.934,-1.4992
16.971,-1.1611
17.009,-0.81799
17.047,-0.46967
17.086,-0.11616
17.099,-2.0383e-12
17.099,2.3564e-14
17.138,0.42157
17.174,0.77593
17.21,1.1166
17.247,1.4458
17.284,1.7667
17.322,2.082
17.36,2.3944
17.399,2.7062
17.439,3.0194
17.479,3.3361
17.521,3.6578
17.562,3.9861
17.605,4.3223
17.648,4.6672
17.692,5.0219
17.737,5.3868
17.784,5.7624
17.831,6.1489
17.879,6.5462
17.928,6.9541
17.979,7.3722
18.031,7.7997
18.084,8.2359
18.139,8.6795
18.196,9.1293
18.255,9.5836
18.316,10.041
18.38,10.498
18.447,10.955
18.518,11.407
18.594,11.853
18.673,12.274
18.752,12.647
18.832,12.969
18.912,13.234
18.99,13.437
19.066,13.582
19.141,13.674
19.161,13.689
19.181,13.701
19.197,13.708
19.212,13.713
19.223,13.714
19.234,13.715
19.24,13.715
19.247,13.715
19.253,13.714
19.259,13.713
19.265,13.711
19.272,13.709
19.282,13.706
19.291,13.702
19.303,13.696
19.318,13.685
19.342,13.665
19.379,13.624
19.416,13.571
19.453,13.505
19.491,13.426
19.53,13.334
19.569,13.227
19.609,13.106
19.65,12.969
19.691,12.818
19.733,12.65
19.776,12.466
19.82,12.265
19.865,12.046
19.91,11.81
19.957,11.555
20.004,11.28
20.053,10.985
20.103,10.669
20.154,10.331
20.206,9.9704
20.261,9.5854
20.316,9.176
20.372,8.7574
20.426,8.3299
20.481,7.8939
20.536,7.4495
20.59,6.9968
20.645,6.536
20.699,6.0669
20.754,5.5896
20.81,5.1041
20.865,4.6103
20.871,4.5546
20.871,4.5546
20.907,4.2397
20.942,3.9234
20.978,3.6003
21.014,3.2715
21.051,2.9371
21.088,2.5968
21.126,2.2508
21.165,1.899
21.204,1.5413
21.244,1.1778
21.285,0.80824
21.326,0.43271
21.368,0.051089
21.374,1.9373e-12
21.374,-1.9287e-12
21.416,-0.45455
21.452,-0.80684
21.488,-1.1463
21.525,-1.4747
21.562,-1.795
21.6,-2.11
21.639,-2.4222
21.678,-2.734
21.717,-3.0475
21.758,-3.3646
21.799,-3.6868
21.841,-4.0158
21.883,-4.3527
21.927,-4.6985
21.971,-5.054
22.016,-5.4198
22.062,-5.7964
22.11,-6.1838
22.158,-6.5821
22.207,-6.991
22.258,-7.4099
22.31,-7.8383
22.364,-8.2751
22.419,-8.7194
22.476,-9.1696
22.534,-9.6171
22.59,-10.034
22.644,-10.423
22.697,-10.788
22.749,-11.132
22.8,-11.455
22.852,-11.761
22.905,-12.052
22.959,-12.329
23.014,-12.589
23.071,-12.83
23.132,-13.057
23.197,-13.262
23.252,-13.407
23.303,-13.517
23.353,-13.6
23.4,-13.658
23.444,-13.695
23.461,-13.704
23.477,-13.71
23.489,-13.713
23.5,-13.715
23.511,-13.715
23.517,-13.715
23.524,-13.715
23.53,-13.714
23.536,-13.713
23.542,-13.711
23.552,-13.708
23.561,-13.704
23.572,-13.698
23.587,-13.689
23.608,-13.673
23.644,-13.636
23.681,-13.586
23.719,-13.523
23.757,-13.447
23.795,-13.358
23.834,-13.255
23.874,-13.137
23.915,-13.004
23.956,-12.856
23.998,-12.692
24.041,-12.511
24.084,-12.314
24.129,-12.1
24.174,-11.867
24.22,-11.616
24.268,-11.345
24.316,-11.054
24.366,-10.743
24.417,-10.41
24.469,-10.054
24.523,-9.6735
24.579,-9.2681
24.636,-8.8358
24.696,-8.3745
24.757,-7.8815
24.822,-7.3537
24.89,-6.7862
24.962,-6.1722
25.039,-5.5003
25.118,-4.8055
25.143,-4.58
25.143,-4.58
25.179,-4.2639
25.214,-3.9464
25.25,-3.6209
25.287,-3.2897
25.324,-2.9527
25.362,-2.6098
25.4,-2.261
25.439,-1.9063
25.478,-1.5457
25.519,-1.179
25.56,-0.8063
25.601,-0.42747
25.644,-0.042451
25.648,-1.1263e-12
25.648,1.1289e-12
25.691,0.45854
25.727,0.81058
25.763,1.1499
25.8,1.4782
25.837,1.7984
25.875,2.1134
25.914,2.4256
25.953,2.7374
25.993,3.0509
26.033,3.368
26.074,3.6904
26.116,4.0194
26.159,4.3563
26.202,4.7022
26.246,5.0579
26.291,5.4239
26.338,5.8005
26.385,6.1881
26.433,6.5865
26.483,6.9954
26.533,7.4145
26.583,7.82
26.63,8.2051
26.676,8.5751
26.721,8.9346
26.766,9.2885
26.812,9.6415
26.859,9.9927
26.906,10.329
26.952,10.658
27.001,10.986
27.054,11.328
27.111,11.668
27.163,11.963
27.213,12.229
27.26,12.458
27.305,12.662
27.35,12.846
27.394,13.012
27.438,13.16
27.482,13.291
27.526,13.406
27.571,13.503
27.616,13.583
27.662,13.645
27.709,13.688
27.728,13.7
27.746,13.708
27.759,13.712
27.771,13.714
27.781,13.715
27.788,13.715
27.794,13.715
27.801,13.714
27.808,13.713
27.814,13.712
27.823,13.709
27.832,13.706
27.842,13.701
27.855,13.694
27.874,13.681
27.904,13.653
27.94,13.608
27.978,13.551
28.015,13.481
28.054,13.397
28.093,13.3
28.132,13.188
28.173,13.061
28.213,12.919
28.255,12.762
28.298,12.588
28.341,12.398
28.385,12.19
28.43,11.965
28.476,11.721
28.523,11.458
28.571,11.176
28.62,10.873
28.671,10.548
28.723,10.201
28.776,9.8304
28.831,9.4351
28.887,9.0134
28.946,8.5635
29.007,8.0831
29.071,7.5691
29.137,7.0173
29.208,6.422
29.283,5.7737
29.364,5.0558
29.418,4.5827
29.418,4.5827
29.453,4.2666
29.488,3.9491
29.525,3.6234
29.561,3.292
29.598,2.9546
29.636,2.6115
29.675,2.2624
29.713,1.9074
29.753,1.5465
29.793,1.1795
29.834,0.80646
29.876,0.42729
29.918,0.041924
29.923,1.0967e-12
29.923,-1.0941e-12
29.966,-0.45895
30,-0.79374


==> figuresAndData/relayOscillationFourthOrderNumMinusS3plus7S2minus20Splus24DenS4plus4S3plus6S2plus4Splus1_smallCycle.csv <==
0,0.01
2.4486e-17,0.01
2.4486e-17,0.01
2.5925e-16,0.01
2.5925e-16,0.01
2.216e-05,0.0099994
0.00013296,0.0099965
0.00068696,0.0099821
0.003457,0.0099102
0.0099706,0.0097416
0.016475,0.0095739
0.023795,0.0093862
0.031633,0.0091865
0.039456,0.0089884
0.047509,0.0087861
0.056092,0.0085722
0.065123,0.0083493
0.074549,0.008119
0.08433,0.0078828
0.094439,0.0076417
0.10486,0.0073967
0.11557,0.0071485
0.12657,0.0068977
0.13786,0.0066448
0.14944,0.0063902
0.16132,0.0061343
0.17351,0.0058773
0.18604,0.0056193
0.19893,0.0053602
0.21219,0.0051009
0.22525,0.0048524
0.23806,0.0046156
0.25065,0.0043894
0.26308,0.0041728
0.27538,0.0039649
0.28756,0.003765
0.29967,0.0035728
0.31171,0.0033875
0.32371,0.003209
0.3357,0.0030368
0.34767,0.0028706
0.35966,0.0027101
0.37168,0.002555
0.38375,0.0024052
0.39589,0.0022604
0.40812,0.0021203
0.42045,0.001985
0.43262,0.0018571
0.44467,0.001736
0.45661,0.0016212
0.46849,0.0015122
0.4803,0.0014088
0.49208,0.0013105
0.50383,0.0012171
0.50529,0.0012058
0.50529,0.0012058
0.51704,0.0011177
0.52881,0.0010339
0.54062,0.0009543
0.55247,0.00087873
0.56439,0.00080701
0.5764,0.00073899
0.58852,0.00067452
0.60078,0.00061348
0.61321,0.00055573
0.62584,0.00050116
0.63874,0.00044964
0.65194,0.00040105
0.66486,0.0003575
0.67751,0.00031849
0.68995,0.00028352
0.70222,0.00025219
0.71435,0.00022417
0.72638,0.00019919
0.73833,0.00017703
0.75021,0.00015749
0.76205,0.00014039
0.77387,0.00012558
0.78568,0.00011294
0.7975,0.00010233
0.80935,9.3666e-05
0.82124,8.6841e-05
0.8332,8.1774e-05
0.84525,7.8391e-05
0.8574,7.6629e-05
0.86945,7.6422e-05
0.88136,7.7634e-05
0.89318,8.0139e-05
0.90491,8.3827e-05
0.91658,8.8603e-05
0.92821,9.4383e-05
0.93982,0.00010109
0.95141,0.00010867
0.96302,0.00011704
0.97465,0.00012617
0.98632,0.000136
0.99805,0.00014649
1.0099,0.0001576
1.0106,0.00015829
1.0106,0.00015829
1.0225,0.00017002
1.0345,0.00018231
1.0467,0.00019515
1.0591,0.00020857
1.0718,0.00022264
1.085,0.00023737
1.0982,0.00025236
1.1111,0.00026711
1.1238,0.00028162
1.1362,0.00029589
1.1486,0.00030991
1.1607,0.00032369
1.1728,0.0003372
1.1849,0.00035045
1.1968,0.00036342
1.2088,0.0003761
1.2207,0.00038847
1.2326,0.00040054
1.2445,0.00041228
1.2565,0.00042369
1.2685,0.00043474
1.2806,0.00044544
1.2928,0.00045576
1.3052,0.0004657
1.3174,0.00047506
1.3296,0.00048381
1.3416,0.00049196
1.3536,0.00049951
1.3655,0.00050648
1.3774,0.00051287
1.3893,0.00051869
1.4011,0.00052392
1.413,0.00052857
1.425,0.00053263
1.437,0.0005361
1.4491,0.00053896
1.4612,0.00054119
1.4735,0.00054278
1.486,0.0005437
1.4986,0.00054393
1.5115,0.00054343
1.5159,0.00054309
1.5159,0.00054309
1.529,0.00054155
1.5423,0.0005392
1.5554,0.00053612
1.5682,0.00053236
1.5808,0.00052793
1.5933,0.00052285
1.6057,0.00051715
1.6179,0.00051083
1.6301,0.00050389
1.6422,0.00049634
1.6543,0.00048818
1.6664,0.0004794
1.6785,0.00047
1.6907,0.00045996
1.7028,0.00044928
1.715,0.00043794
1.7273,0.00042591
1.7397,0.00041327
1.7518,0.0004002
1.7638,0.00038672
1.7757,0.00037281
1.7876,0.00035847
1.7993,0.00034369
1.811,0.00032847
1.8227,0.00031279
1.8344,0.00029664
1.8461,0.00028002
1.8578,0.00026289
1.8695,0.00024524
1.8813,0.00022706
1.8932,0.0002083
1.9051,0.00018894
1.9172,0.00016893
1.9294,0.00014823
1.9418,0.00012677
1.9545,0.00010447
1.9674,8.1217e-05
1.9806,5.6874e-05
1.9936,3.2541e-05
2.0063,8.2219e-06
2.0188,-1.6149e-05
2.0211,-2.0688e-05
2.0211,-2.0688e-05
2.0335,-4.5239e-05
2.046,-7.0224e-05
2.0585,-9.5928e-05
2.0713,-0.00012238
2.0843,-0.00014961
2.0975,-0.00017767
2.1109,-0.00020658
2.1245,-0.00023634
2.1376,-0.00026549
2.1505,-0.0002942
2.163,-0.00032261
2.1754,-0.00035085
2.1875,-0.00037899
2.1996,-0.00040711
2.2116,-0.00043527
2.2235,-0.00046351
2.2354,-0.00049189
2.2472,-0.00052043
2.2591,-0.0005492
2.271,-0.00057822
2.2829,-0.00060755
2.2949,-0.00063722
2.3069,-0.00066729
2.3191,-0.00069781
2.3314,-0.00072893
2.3441,-0.00076114
2.3572,-0.00079451
2.3706,-0.00082913
2.3846,-0.00086515
2.3991,-0.00090276
2.4142,-0.00094227
2.4302,-0.00098417
2.4459,-0.0010257
2.4614,-0.0010669
2.4768,-0.0011078
2.492,-0.0011486
2.5071,-0.0011892
2.5222,-0.0012299
2.5264,-0.0012411
2.5264,-0.0012411
2.5414,-0.0012819
2.5565,-0.0013229
2.5712,-0.0013629
2.5855,-0.0014019
2.5995,-0.0014402
2.6132,-0.0014778
2.6268,-0.0015151
2.6402,-0.0015519
2.6535,-0.0015885
2.6667,-0.0016249
2.6798,-0.0016612
2.6929,-0.0016973
2.706,-0.0017335
2.7191,-0.0017697
2.7322,-0.001806
2.7454,-0.0018425
2.7587,-0.0018791
2.772,-0.0019161
2.7855,-0.0019535
2.7992,-0.0019913
2.8131,-0.0020297
2.8273,-0.0020688
2.8418,-0.0021089
2.8567,-0.0021501
2.8723,-0.0021929
2.8887,-0.0022378
2.9052,-0.0022831
2.9217,-0.0023283
2.9383,-0.0023735
2.955,-0.0024189
2.9718,-0.0024646
2.9886,-0.00251
3.0046,-0.0025529
3.02,-0.0025942
3.0318,-0.0026257
3.0318,-0.0026257
3.0468,-0.0026657
3.0614,-0.0027043
3.0758,-0.0027424
3.0901,-0.0027802
3.1045,-0.0028176
3.1187,-0.0028548
3.1331,-0.0028918
3.1474,-0.0029288
3.1619,-0.002966
3.1768,-0.0030037
3.1919,-0.0030419
3.2074,-0.0030809
3.2233,-0.0031205
3.2397,-0.0031609
3.2565,-0.0032022
3.274,-0.0032445
3.2921,-0.0032881
3.3105,-0.0033316
3.3289,-0.003375
3.3476,-0.0034181
3.366,-0.0034602
3.3841,-0.0035012
3.4021,-0.0035412
3.4199,-0.0035803
3.4376,-0.0036184
3.4552,-0.0036558
3.4726,-0.0036924
3.4901,-0.0037282
3.5075,-0.0037634
3.5249,-0.003798
3.5368,-0.0038212
3.5368,-0.0038212
3.554,-0.003854
3.5706,-0.0038853
3.587,-0.0039154
3.6032,-0.0039446
3.6192,-0.0039728
3.6351,-0.0040001
3.6508,-0.0040266
3.6665,-0.0040522
3.6821,-0.0040771
3.6977,-0.0041013
3.7132,-0.0041248
3.7288,-0.0041477
3.7444,-0.0041699
3.7601,-0.0041914
3.776,-0.0042124
3.7919,-0.0042329
3.8081,-0.0042527
3.8245,-0.004272
3.8413,-0.0042908
3.8584,-0.0043091
3.8761,-0.0043269
3.8944,-0.0043442
3.9125,-0.0043603
3.9305,-0.0043751
3.9486,-0.0043887
3.9671,-0.0044014
3.986,-0.0044131
4.0055,-0.0044238
4.0255,-0.0044332
4.0424,-0.0044399
4.0424,-0.0044399
4.0625,-0.0044464
4.0792,-0.0044506
4.096,-0.0044536
4.1129,-0.0044555
4.1299,-0.0044562
4.147,-0.0044556
4.1643,-0.0044538
4.1816,-0.0044506
4.1991,-0.0044461
4.2167,-0.0044401
4.2344,-0.0044327
4.2523,-0.0044238
4.2702,-0.0044134
4.2747,-0.0044105
4.2747,-0.0044105
4.2928,-0.0043981
4.3111,-0.0043839
4.3295,-0.0043681
4.348,-0.0043504
4.3667,-0.004331
4.3855,-0.0043096
4.4045,-0.0042863
4.4236,-0.0042609
4.4428,-0.0042335
4.4622,-0.0042039
4.4818,-0.0041721
4.5016,-0.004138
4.5215,-0.0041015
4.5415,-0.0040626
4.5476,-0.0040504
4.5476,-0.0040504
4.5679,-0.0040083
4.5845,-0.003972
4.6013,-0.0039338
4.6182,-0.0038939
4.6352,-0.0038521
4.6524,-0.0038084
4.6696,-0.0037627
4.687,-0.0037151
4.7044,-0.0036654
4.722,-0.0036137
4.7398,-0.0035598
4.7576,-0.0035037
4.7756,-0.0034454
4.7937,-0.0033848
4.8119,-0.0033218
4.8303,-0.0032564
4.8488,-0.0031886
4.8674,-0.0031182
4.8862,-0.0030453
4.9051,-0.0029697
4.9242,-0.0028914
4.9434,-0.0028104
4.9628,-0.0027265
4.9824,-0.0026397
5.0021,-0.0025499
5.0219,-0.002457
5.042,-0.0023611
5.0522,-0.0023109
5.0522,-0.0023109
5.0724,-0.0022105
5.0891,-0.002126
5.1059,-0.0020391
5.1228,-0.00195
5.1398,-0.0018586
5.1569,-0.0017649
5.1742,-0.0016689
5.1916,-0.0015705
5.209,-0.0014697
5.2266,-0.0013664
5.2443,-0.0012607
5.2622,-0.0011524
5.2802,-0.0010414
5.2983,-0.00092791
5.3165,-0.0008117
5.3349,-0.00069278
5.3534,-0.0005711
5.3721,-0.00044661
5.3909,-0.00031928
5.4098,-0.00018905
5.4289,-5.5884e-05
5.4481,8.0276e-05
5.4675,0.00021947
5.4871,0.00036176
5.5068,0.00050718
5.5266,0.00065579
5.5467,0.00080763
5.5596,0.00090643
5.5596,0.00090643
5.5798,0.0010628
5.5965,0.0011931
5.6133,0.0013258
5.6302,0.0014607
5.6472,0.0015977
5.6643,0.001737
5.6816,0.0018785
5.6989,0.0020222
5.7164,0.0021682
5.734,0.0023164
5.7517,0.002467
5.7695,0.0026198
5.7875,0.002775
5.8056,0.0029325
5.8238,0.0030924
5.8422,0.0032546
5.8607,0.0034192
5.8793,0.0035862
5.8981,0.0037556
5.9171,0.0039274
5.9361,0.0041016
5.9554,0.0042782
5.9747,0.0044573
5.9943,0.0046388
6.014,0.0048227
6.0338,0.0050091
6.0539,0.0051979
6.0609,0.0052647
6.0609,0.0052647
6.0812,0.0054562
6.0978,0.0056148
6.1146,0.0057752
6.1316,0.0059371
6.1486,0.0061004
6.1657,0.0062652
6.183,0.0064314
6.2004,0.006599
6.2179,0.0067679
6.2355,0.0069383
6.2533,0.0071101
6.2711,0.0072833
6.2892,0.0074579
6.3073,0.0076336
6.3256,0.0078106
6.344,0.0079888
6.3625,0.0081681
6.3812,0.0083486
6.4001,0.0085301
6.419,0.0087126
6.4382,0.0088961
6.4574,0.0090806
6.4769,0.0092659
6.4965,0.0094519
6.5162,0.0096388
6.5361,0.0098263
6.5562,0.010014
6.5713,0.010155
6.5713,0.010155
6.5862,0.010293
6.6011,0.01043
6.6148,0.010556
6.6251,0.01065
6.6354,0.010744
6.645,0.010831
6.6547,0.010918
6.6638,0.011001
6.6719,0.011073
6.6805,0.01115
6.6909,0.011242
6.7026,0.011346
6.7155,0.01146
6.7301,0.011587
6.7476,0.011738
6.7653,0.01189
6.7832,0.012042
6.8012,0.012193
6.8193,0.012343
6.8376,0.012492
6.856,0.01264
6.8745,0.012787
6.8932,0.012934
6.912,0.013079
6.9309,0.013222
6.95,0.013364
6.9693,0.013505
6.9887,0.013644
7.0083,0.013781
7.028,0.013916
7.0479,0.014048
7.068,0.014179
7.0742,0.014219
7.0742,0.014219
7.0945,0.014346
7.1112,0.014447
7.128,0.014547
7.145,0.014645
7.162,0.014741
7.1792,0.014834
7.1965,0.014925
7.2139,0.015013
7.2314,0.015099
7.249,0.015182
7.2668,0.015262
7.2847,0.015339
7.3027,0.015412
7.3208,0.015483
7.3391,0.015549
7.3575,0.015612
7.3761,0.015672
7.3948,0.015727
7.4136,0.015778
7.4326,0.015825
7.4517,0.015867
7.471,0.015905
7.4904,0.015937
7.51,0.015965
7.5298,0.015987
7.5497,0.016003
7.5698,0.016014
7.5709,0.016014
7.5709,0.016014
7.5912,0.016018
7.6079,0.016017
7.6247,0.016011
7.6417,0.016001
7.6587,0.015986
7.6759,0.015967
7.6932,0.015942
7.7106,0.015912
7.7281,0.015877
7.7458,0.015836
7.7637,0.01579
7.7817,0.015737
7.7998,0.015679
7.8181,0.015614
7.8365,0.015543
7.8551,0.015465
7.8738,0.01538
7.8926,0.015288
7.9116,0.015189
7.9307,0.015082
7.9499,0.014968
7.9694,0.014846
7.989,0.014715
8.0087,0.014575
8.0286,0.014427
8.0487,0.01427
8.0689,0.014104
8.0894,0.013928
8.11,0.013741
8.1126,0.013717
8.1126,0.013717
8.1334,0.013519
8.1501,0.013354
8.167,0.013182
8.1839,0.013003
8.201,0.012817
8.2182,0.012624
8.2354,0.012423
8.2528,0.012215
8.2704,0.011999
8.288,0.011775
8.3058,0.011543
8.3237,0.011302
8.3417,0.011053
8.3598,0.010796
8.3781,0.010529
8.3965,0.010254
8.4151,0.0099693
8.4338,0.009675
8.4526,0.0093711
8.4716,0.0090573
8.4907,0.0087334
8.51,0.008399
8.5294,0.0080541
8.549,0.0076984
8.5494,0.0076912
8.5494,0.0076912
8.554,0.007606
8.554,0.007606
8.5738,0.0072371
8.5908,0.0069127
8.608,0.0065795
8.6253,0.0062379
8.6427,0.0058878
8.6602,0.0055291
8.6778,0.0051615
8.6955,0.004785
8.7135,0.0043967
8.7318,0.0039958
8.7503,0.0035831
8.769,0.0031593
8.7878,0.0027252
8.8068,0.0022806
8.8259,0.0018256
8.8451,0.0013598
8.8645,0.00088308
8.8841,0.00039532
8.9038,-0.00010369
8.9237,-0.00061413
8.9437,-0.0011362
8.9639,-0.0016701
8.9843,-0.0022159
9.0049,-0.002774
9.0256,-0.0033444
9.0465,-0.0039274
9.0677,-0.0045231
9.089,-0.0051318
9.1105,-0.0057537
9.1322,-0.0063889
9.1541,-0.0070377
9.1736,-0.007623
9.1736,-0.007623
9.1905,-0.0081322
9.2073,-0.0086456
9.2243,-0.0091668
9.2414,-0.0096955
9.2586,-0.010232
9.276,-0.010775
9.2934,-0.011327
9.311,-0.011886
9.3286,-0.012452
9.3464,-0.013027
9.3644,-0.013609
9.3824,-0.014198
9.4006,-0.014796
9.4189,-0.015401
9.4374,-0.016014
9.456,-0.016634
9.4747,-0.017263
9.4936,-0.017899
9.5126,-0.018543
9.5318,-0.019194
9.5511,-0.019854
9.5706,-0.020521
9.5902,-0.021195
9.61,-0.021877
9.6157,-0.022075
9.6157,-0.022075
9.6357,-0.022765
9.6532,-0.023372
9.6709,-0.023984
9.6887,-0.024602
9.7066,-0.025225
9.7246,-0.025852
9.7427,-0.026484
9.761,-0.027121
9.7794,-0.027762
9.798,-0.028408
9.8167,-0.029057
9.8355,-0.029711
9.8544,-0.030368
9.8735,-0.03103
9.8928,-0.031694
9.9122,-0.032362
9.9317,-0.033033
9.9514,-0.033707
9.9713,-0.034384
9.9913,-0.035062
10.012,-0.035743
10.032,-0.036426
10.046,-0.036908
10.046,-0.036908
10.067,-0.037589
10.084,-0.038158
10.102,-0.038728
10.119,-0.039298
10.137,-0.039868
10.155,-0.040438
10.172,-0.041006
10.191,-0.041579
10.209,-0.042159
10.228,-0.042745
10.248,-0.043334
10.267,-0.043925
10.287,-0.044516
10.307,-0.045107
10.328,-0.045696
10.348,-0.046281
10.369,-0.046863
10.39,-0.047439
10.412,-0.048009
10.433,-0.048573
10.455,-0.049129
10.477,-0.049677
10.499,-0.050215
10.521,-0.050744
10.544,-0.051262
10.566,-0.051769
10.589,-0.052264
10.613,-0.052745
10.636,-0.053213
10.66,-0.053667
10.676,-0.053964
10.689,-0.054192
10.702,-0.054414
10.713,-0.0546
10.72,-0.054712
10.727,-0.054823
10.735,-0.054948
10.741,-0.055047
10.748,-0.055151
10.759,-0.05531
10.768,-0.055446
10.78,-0.055607
10.795,-0.05581
10.817,-0.056085
10.844,-0.056394
10.872,-0.056673
10.9,-0.056922
10.928,-0.057137
10.957,-0.057315
10.987,-0.057451
11.018,-0.057542
11.05,-0.057583
11.082,-0.057568
11.116,-0.05749
11.15,-0.057344
11.185,-0.057121
11.222,-0.056812
11.259,-0.056408
11.298,-0.055897
11.338,-0.055265
11.38,-0.054499
11.423,-0.05358
11.468,-0.052495
11.514,-0.051243
11.56,-0.049809
11.608,-0.048177
11.658,-0.04633
11.708,-0.044248
11.76,-0.041908
11.814,-0.039285
11.869,-0.03636
11.923,-0.033231
11.978,-0.029895
12.032,-0.026344
12.086,-0.022575
12.14,-0.018581
12.195,-0.014359
12.249,-0.0099035
12.304,-0.0052108
12.36,-0.0002767
12.415,0.0049024
12.472,0.01033
12.528,0.016008
12.585,0.021939
12.594,0.022803
12.594,0.022803
12.616,0.025145
12.638,0.027513
12.66,0.029942
12.682,0.032418
12.705,0.034943
12.728,0.037516
12.751,0.040139
12.775,0.042811
12.798,0.045532
12.822,0.048304
12.824,0.048541
12.824,0.048541
12.848,0.051365
12.873,0.054242
12.897,0.057169
12.922,0.060147
12.947,0.063176
12.972,0.066278
12.999,0.069473
13.025,0.072763
13.053,0.076151
13.081,0.079639
13.11,0.083228
13.14,0.086921
13.17,0.09072
13.201,0.094626
13.233,0.098641
13.266,0.10277
13.3,0.107
13.335,0.11135
13.371,0.11581
13.408,0.12038
13.446,0.12506
13.486,0.12985
13.527,0.13474
13.569,0.13973
13.613,0.1448
13.658,0.14996
13.705,0.15519
13.755,0.16047
13.806,0.16579
13.86,0.17112
13.916,0.17643
13.975,0.18161
14.036,0.18658
14.099,0.19128
14.166,0.19564
14.236,0.19955
14.312,0.20288
14.386,0.20526
14.461,0.20664
14.535,0.20697
14.609,0.2062
14.684,0.20425
14.758,0.20105
14.834,0.19653
14.881,0.19302
14.906,0.19095
14.925,0.18922
14.939,0.18798
14.952,0.1867
14.963,0.1856
14.97,0.18492
14.976,0.18424
14.983,0.18355
14.99,0.18277
14.996,0.18212
15.004,0.18121
15.013,0.18022
15.023,0.1791
15.036,0.17763
15.053,0.17553
15.08,0.17212
15.116,0.16716
15.153,0.16181
15.19,0.15601
15.228,0.14974
15.267,0.14297
15.306,0.13569
15.346,0.12785
15.387,0.11944
15.428,0.11042
15.47,0.10076
15.513,0.090435
15.556,0.079402
15.601,0.067625
15.646,0.055063
15.692,0.041673
15.74,0.027409
15.788,0.012219
15.838,-0.0039513
15.889,-0.021163
15.942,-0.039482
15.996,-0.058984
16.051,-0.079754
16.109,-0.10189
16.169,-0.12552
16.231,-0.15077
16.296,-0.17784
16.364,-0.20697
16.437,-0.23855
16.516,-0.27318
16.597,-0.30924
16.623,-0.32123
16.623,-0.32123
16.656,-0.33598
16.689,-0.35075
16.723,-0.36583
16.757,-0.38108
16.791,-0.39649
16.826,-0.41207
16.862,-0.42778
16.898,-0.44362
16.934,-0.45955
16.971,-0.47558
17.009,-0.49166
17.047,-0.50777
17.086,-0.52388
17.099,-0.52912
17.099,-0.52912
17.138,-0.54509
17.174,-0.55915
17.21,-0.57313
17.247,-0.58695
17.284,-0.60058
17.322,-0.61397
17.36,-0.62708
17.399,-0.63987
17.439,-0.65228
17.479,-0.66426
17.521,-0.67573
17.562,-0.68663
17.605,-0.69688
17.648,-0.7064
17.692,-0.7151
17.737,-0.72287
17.784,-0.72959
17.831,-0.73514
17.879,-0.73937
17.928,-0.74213
17.979,-0.74323
18.031,-0.74247
18.084,-0.73961
18.139,-0.73439
18.196,-0.72648
18.255,-0.71551
18.316,-0.70103
18.38,-0.68249
18.447,-0.65915
18.518,-0.63007
18.594,-0.59383
18.673,-0.55017
18.752,-0.50029
18.832,-0.44389
18.912,-0.38173
18.99,-0.31527
19.066,-0.24467
19.141,-0.1699
19.161,-0.14923
19.181,-0.12821
19.197,-0.11118
19.212,-0.093921
19.223,-0.082335
19.234,-0.070653
19.24,-0.063203
19.247,-0.055713
19.253,-0.04841
19.259,-0.041637
19.265,-0.034833
19.272,-0.026633
19.282,-0.016049
19.291,-0.0052802
19.303,0.0083031
19.318,0.026888
19.342,0.055173
19.379,0.10012
19.416,0.14625
19.453,0.19414
19.491,0.24383
19.53,0.29537
19.569,0.3488
19.609,0.40415
19.65,0.46147
19.691,0.52079
19.733,0.58216
19.776,0.6456
19.82,0.71116
19.865,0.77886
19.91,0.84873
19.957,0.92079
20.004,0.99507
20.053,1.0716
20.103,1.1503
20.154,1.2313
20.206,1.3145
20.261,1.4
20.316,1.4873
20.372,1.5732
20.426,1.6575
20.481,1.7401
20.536,1.8208
20.59,1.8996
20.645,1.9762
20.699,2.0505
20.754,2.1221
20.81,2.1908
20.865,2.2563
20.871,2.2634
20.871,2.2634
20.907,2.3025
20.942,2.3398
20.978,2.3759
21.014,2.4104
21.051,2.4432
21.088,2.4742
21.126,2.503
21.165,2.5295
21.204,2.5535
21.244,2.5747
21.285,2.5927
21.326,2.6075
21.368,2.6185
21.374,2.6197
21.374,2.6197
21.416,2.6261
21.452,2.628
21.488,2.6268
21.525,2.6222
21.562,2.614
21.6,2.6018
21.639,2.5856
21.678,2.5649
21.717,2.5396
21.758,2.5093
21.799,2.4738
21.841,2.4326
21.883,2.3855
21.927,2.332
21.971,2.2718
22.016,2.2044
22.062,2.1293
22.11,2.0462
22.158,1.9543
22.207,1.8531
22.258,1.7419
22.31,1.6201
22.364,1.4868
22.419,1.3411
22.476,1.1819
22.534,1.0108
22.59,0.83823
22.644,0.66389
22.697,0.48699
22.749,0.30666
22.8,0.12186
22.852,-0.068846
22.905,-0.26751
22.959,-0.47738
23.014,-0.69773
23.071,-0.92973
23.132,-1.1828
23.197,-1.4568
23.252,-1.695
23.303,-1.919
23.353,-2.1391
23.4,-2.3484
23.444,-2.5503
23.461,-2.6249
23.477,-2.6998
23.489,-2.7529
23.5,-2.806
23.511,-2.8533
23.517,-2.883
23.524,-2.9127
23.53,-2.9401
23.536,-2.9675
23.542,-2.9966
23.552,-3.0454
23.561,-3.0866
23.572,-3.1372
23.587,-3.2045
23.608,-3.3029
23.644,-3.4711
23.681,-3.6428
23.719,-3.8172
23.757,-3.9942
23.795,-4.1736
23.834,-4.3554
23.874,-4.5393
23.915,-4.725
23.956,-4.9122
23.998,-5.1004
24.041,-5.2894
24.084,-5.4786
24.129,-5.6673
24.174,-5.855
24.22,-6.041
24.268,-6.2244
24.316,-6.4043
24.366,-6.5798
24.417,-6.7496
24.469,-6.9126
24.523,-7.0672
24.579,-7.212
24.636,-7.3451
24.696,-7.4646
24.757,-7.5679
24.822,-7.6523
24.89,-7.7144
24.962,-7.7496
25.039,-7.7519
25.118,-7.7161
25.143,-7.6963
25.143,-7.6963
25.179,-7.6621
25.214,-7.6201
25.25,-7.5693
25.287,-7.5096
25.324,-7.4407
25.362,-7.3622
25.4,-7.2738
25.439,-7.1752
25.478,-7.0659
25.519,-6.9457
25.56,-6.8141
25.601,-6.6707
25.644,-6.5152
25.648,-6.4974
25.648,-6.4974
25.691,-6.3282
25.727,-6.1817
25.763,-6.026
25.8,-5.8615
25.837,-5.6881
25.875,-5.5055
25.914,-5.3136
25.953,-5.1121
25.993,-4.9008
26.033,-4.6795
26.074,-4.4479
26.116,-4.2058
26.159,-3.9529
26.202,-3.6888
26.246,-3.4134
26.291,-3.1261
26.338,-2.8268
26.385,-2.5148
26.433,-2.1898
26.483,-1.8513
26.533,-1.4987
26.583,-1.1514
26.63,-0.81515
26.676,-0.48581
26.721,-0.15899
26.766,0.16979
26.812,0.50558
26.859,0.84851
26.906,1.1869
26.952,1.5277
27.001,1.881
27.054,2.2656
27.111,2.6699
27.163,3.0458
27.213,3.408
27.26,3.7461
27.305,4.0731
27.35,4.3952
27.394,4.7155
27.438,5.0361
27.482,5.3583
27.526,5.683
27.571,6.0108
27.616,6.342
27.662,6.6767
27.709,7.0149
27.728,7.1498
27.746,7.2842
27.759,7.3715
27.771,7.4586
27.781,7.5337
27.788,7.5799
27.794,7.6259
27.801,7.6732
27.808,7.7185
27.814,7.7613
27.823,7.825
27.832,7.8864
27.842,7.9573
27.855,8.0488
27.874,8.1773
27.904,8.3813
27.94,8.6284
27.978,8.8729
28.015,9.1156
28.054,9.3558
28.093,9.5927
28.132,9.8257
28.173,10.054
28.213,10.277
28.255,10.493
28.298,10.702
28.341,10.903
28.385,11.094
28.43,11.275
28.476,11.444
28.523,11.6
28.571,11.742
28.62,11.869
28.671,11.978
28.723,12.068
28.776,12.138
28.831,12.186
28.887,12.208
28.946,12.203
29.007,12.168
29.071,12.1
29.137,11.993
29.208,11.843
29.283,11.64
29.364,11.373
29.418,11.173
29.418,11.173
29.453,11.03
29.488,10.879
29.525,10.715
29.561,10.541
29.598,10.357
29.636,10.16
29.675,9.9528
29.713,9.7335
29.753,9.5022
29.793,9.2588
29.834,9.0029
29.876,8.7342
29.918,8.4525
29.923,8.4213
29.923,8.4213
29.966,8.1254
30,7.8888


==> figuresAndData/relayOscillationSecondOrderNum-1+1.csv <==
0 0
0.00020095 -0.00020083
0.0012057 -0.0012014
0.0062295 -0.006114
0.016229 -0.015456
0.026229 -0.024236
0.036229 -0.032476
0.046229 -0.040198
0.056229 -0.047422
0.066229 -0.054168
0.076229 -0.060456
0.086229 -0.066305
0.096229 -0.071731
0.10623 -0.076754
0.11623 -0.081389
0.12623 -0.085654
0.13623 -0.089562
0.14623 -0.09313
0.15623 -0.096372
0.16623 -0.099302
0.17623 -0.10193
0.18623 -0.10428
0.19623 -0.10635
0.20623 -0.10816
0.21623 -0.10973
0.22623 -0.11105
0.23623 -0.11215
0.24623 -0.11303
0.25623 -0.1137
0.26623 -0.11418
0.27623 -0.11447
0.28623 -0.11458
0.29623 -0.11452
0.30623 -0.1143
0.31623 -0.11393
0.32623 -0.11341
0.33623 -0.11275
0.34623 -0.11196
0.35623 -0.11104
0.36623 -0.11001
0.37623 -0.10887
0.38623 -0.10762
0.39623 -0.10627
0.40623 -0.10482
0.41623 -0.10329
0.42623 -0.10168
0.43623 -0.099985
0.44623 -0.098218
0.45623 -0.096383
0.46623 -0.094483
0.47623 -0.092523
0.48623 -0.090507
0.49623 -0.088438
0.50623 -0.086321
0.51623 -0.08416
0.52623 -0.081957
0.53623 -0.079716
0.54623 -0.07744
0.55623 -0.075132
0.56623 -0.072795
0.57623 -0.070433
0.58623 -0.068046
0.59623 -0.065639
0.60623 -0.063213
0.61623 -0.060771
0.62623 -0.058315
0.63623 -0.055847
0.64623 -0.053369
0.65623 -0.050883
0.66623 -0.048391
0.67623 -0.045895
0.68623 -0.043396
0.69623 -0.040896
0.70623 -0.038397
0.71623 -0.035899
0.72623 -0.033405
0.73623 -0.030915
0.74623 -0.028431
0.75623 -0.025954
0.76623 -0.023485
0.77623 -0.021025
0.78623 -0.018576
0.79623 -0.016137
0.80623 -0.013711
0.81623 -0.011297
0.82623 -0.0088965
0.83623 -0.0065106
0.84623 -0.0041397
0.85623 -0.0017844
0.86385 2.0817e-16
0.86385 1.8735e-15
0.87385 0.021734
0.88385 0.042298
0.89385 0.061737
0.90385 0.080094
0.91385 0.097411
0.92385 0.11373
0.93385 0.12909
0.94385 0.14352
0.95385 0.15707
0.96385 0.16977
0.97385 0.18166
0.98385 0.19276
0.99385 0.20311
1.0039 0.21273
1.0139 0.22167
1.0239 0.22994
1.0339 0.23758
1.0439 0.24461
1.0539 0.25105
1.0639 0.25694
1.0739 0.26229
1.0839 0.26713
1.0939 0.27148
1.1039 0.27536
1.1139 0.27879
1.1239 0.2818
1.1339 0.28439
1.1439 0.2866
1.1539 0.28843
1.1639 0.28991
1.1739 0.29105
1.1839 0.29186
1.1939 0.29237
1.2039 0.29258
1.2139 0.29251
1.2239 0.29218
1.2339 0.2916
1.2439 0.29077
1.2539 0.28972
1.2639 0.28845
1.2739 0.28698
1.2839 0.28532
1.2939 0.28347
1.3039 0.28145
1.3139 0.27926
1.3239 0.27692
1.3339 0.27443
1.3439 0.27181
1.3539 0.26906
1.3639 0.26619
1.3739 0.2632
1.3839 0.26011
1.3939 0.25692
1.4039 0.25364
1.4139 0.25027
1.4239 0.24682
1.4339 0.2433
1.4439 0.23971
1.4539 0.23606
1.4639 0.23235
1.4739 0.22858
1.4839 0.22477
1.4939 0.22092
1.5039 0.21703
1.5139 0.2131
1.5239 0.20914
1.5339 0.20516
1.5439 0.20115
1.5539 0.19712
1.5639 0.19308
1.5739 0.18902
1.5839 0.18495
1.5939 0.18087
1.6039 0.17679
1.6139 0.17271
1.6239 0.16863
1.6339 0.16455
1.6439 0.16048
1.6539 0.15641
1.6639 0.15236
1.6739 0.14831
1.6839 0.14428
1.6939 0.14026
1.7039 0.13626
1.7139 0.13227
1.7239 0.12831
1.7339 0.12436
1.7439 0.12044
1.7539 0.11654
1.7639 0.11267
1.7739 0.10882
1.7839 0.105
1.7939 0.1012
1.8039 0.097436
1.8139 0.093699
1.8239 0.089991
1.8339 0.086315
1.8439 0.082669
1.8539 0.079055
1.8639 0.075474
1.8739 0.071926
1.8839 0.068411
1.8939 0.06493
1.9039 0.061483
1.9139 0.058071
1.9239 0.054693
1.9339 0.051351
1.9439 0.048044
1.9539 0.044773
1.9639 0.041538
1.9739 0.038339
1.9839 0.035175
1.9939 0.032048
2.0039 0.028957
2.0139 0.025903
2.0239 0.022884
2.0339 0.019902
2.0439 0.016956
2.0539 0.014047
2.0639 0.011173
2.0739 0.0083356
2.0839 0.0055341
2.0939 0.0027685
2.1039 3.8632e-05
2.104 5.7315e-15
2.104 -1.9845e-15
2.114 -0.022102
2.124 -0.043015
2.134 -0.062786
2.144 -0.081458
2.154 -0.099074
2.164 -0.11568
2.174 -0.1313
2.184 -0.14599
2.194 -0.15978
2.204 -0.17271
2.214 -0.18481
2.224 -0.19611
2.234 -0.20665
2.244 -0.21646
2.254 -0.22556
2.264 -0.23399
2.274 -0.24178
2.284 -0.24894
2.294 -0.25552
2.304 -0.26152
2.314 -0.26698
2.324 -0.27192
2.334 -0.27637
2.344 -0.28034
2.354 -0.28385
2.364 -0.28693
2.374 -0.28959
2.384 -0.29186
2.394 -0.29374
2.404 -0.29527
2.414 -0.29645
2.424 -0.2973
2.434 -0.29784
2.444 -0.29808
2.454 -0.29804
2.464 -0.29773
2.474 -0.29716
2.484 -0.29634
2.494 -0.2953
2.504 -0.29404
2.514 -0.29257
2.524 -0.2909
2.534 -0.28904
2.544 -0.28701
2.554 -0.28481
2.564 -0.28246
2.574 -0.27996
2.584 -0.27731
2.594 -0.27454
2.604 -0.27164
2.614 -0.26863
2.624 -0.26551
2.634 -0.26229
2.644 -0.25898
2.654 -0.25558
2.664 -0.2521
2.674 -0.24854
2.684 -0.24491
2.694 -0.24122
2.704 -0.23747
2.714 -0.23367
2.724 -0.22981
2.734 -0.22592
2.744 -0.22198
2.754 -0.21801
2.764 -0.21401
2.774 -0.20998
2.784 -0.20592
2.794 -0.20185
2.804 -0.19776
2.814 -0.19365
2.824 -0.18953
2.834 -0.18541
2.844 -0.18128
2.854 -0.17715
2.864 -0.17302
2.874 -0.16889
2.884 -0.16477
2.894 -0.16065
2.904 -0.15655
2.914 -0.15245
2.924 -0.14837
2.934 -0.1443
2.944 -0.14025
2.954 -0.13622
2.964 -0.1322
2.974 -0.12821
2.984 -0.12424
2.994 -0.12029
3.004 -0.11637
3.014 -0.11247
3.024 -0.1086
3.034 -0.10476
3.044 -0.10094
3.054 -0.097156
3.064 -0.093402
3.074 -0.089678
3.084 -0.085986
3.094 -0.082326
3.104 -0.078699
3.114 -0.075105
3.124 -0.071545
3.134 -0.068019
3.144 -0.064528
3.154 -0.061071
3.164 -0.05765
3.174 -0.054265
3.184 -0.050915
3.194 -0.047602
3.204 -0.044324
3.214 -0.041083
3.224 -0.037879
3.234 -0.034711
3.244 -0.03158
3.254 -0.028485
3.264 -0.025427
3.274 -0.022406
3.284 -0.019422
3.294 -0.016474
3.304 -0.013563
3.314 -0.010688
3.324 -0.0078496
3.334 -0.0050476
3.344 -0.0022818
3.3523 1.5266e-16
3.3523 7.8826e-15
3.3623 0.022108
3.3723 0.043027
3.3823 0.062803
3.3923 0.08148
3.4023 0.099102
3.4123 0.11571
3.4223 0.13134
3.4323 0.14603
3.4423 0.15983
3.4523 0.17276
3.4623 0.18486
3.4723 0.19617
3.4823 0.20671
3.4923 0.21652
3.5023 0.22562
3.5123 0.23406
3.5223 0.24184
3.5323 0.24901
3.5423 0.25559
3.5523 0.2616
3.5623 0.26706
3.5723 0.272
3.5823 0.27645
3.5923 0.28042
3.6023 0.28393
3.6123 0.28701
3.6223 0.28968
3.6323 0.29194
3.6423 0.29383
3.6523 0.29536
3.6623 0.29654
3.6723 0.29739
3.6823 0.29793
3.6923 0.29817
3.7023 0.29813
3.7123 0.29782
3.7223 0.29725
3.7323 0.29644
3.7423 0.29539
3.7523 0.29413
3.7623 0.29266
3.7723 0.29099
3.7823 0.28913
3.7923 0.2871
3.8023 0.2849
3.8123 0.28255
3.8223 0.28005
3.8323 0.2774
3.8423 0.27463
3.8523 0.27173
3.8623 0.26872
3.8723 0.2656
3.8823 0.26238
3.8923 0.25907
3.9023 0.25567
3.9123 0.25218
3.9223 0.24863
3.9323 0.245
3.9423 0.24131
3.9523 0.23755
3.9623 0.23375
3.9723 0.2299
3.9823 0.226
3.9923 0.22206
4.0023 0.21809
4.0123 0.21409
4.0223 0.21006
4.0323 0.206
4.0423 0.20193
4.0523 0.19783
4.0623 0.19373
4.0723 0.18961
4.0823 0.18549
4.0923 0.18136
4.1023 0.17722
4.1123 0.17309
4.1223 0.16896
4.1323 0.16484
4.1423 0.16072
4.1523 0.15662
4.1623 0.15252
4.1723 0.14844
4.1823 0.14437
4.1923 0.14031
4.2023 0.13628
4.2123 0.13227
4.2223 0.12827
4.2323 0.1243
4.2423 0.12035
4.2523 0.11643
4.2623 0.11253
4.2723 0.10866
4.2823 0.10481
4.2923 0.101
4.3023 0.097213
4.3123 0.093458
4.3223 0.089733
4.3323 0.08604
4.3423 0.08238
4.3523 0.078752
4.3623 0.075157
4.3723 0.071596
4.3823 0.06807
4.3923 0.064578
4.4023 0.061121
4.4123 0.057699
4.4223 0.054313
4.4323 0.050963
4.4423 0.047648
4.4523 0.04437
4.4623 0.041129
4.4723 0.037923
4.4823 0.034755
4.4923 0.031623
4.5023 0.028528
4.5123 0.025469
4.5223 0.022447
4.5323 0.019462
4.5423 0.016514
4.5523 0.013602
4.5623 0.010727
4.5723 0.0078878
4.5823 0.0050852
4.5923 0.0023188
4.6008 1.5613e-14
4.6008 1.6653e-16
4.6108 -0.022108
4.6208 -0.043027
4.6308 -0.062803
4.6408 -0.081481
4.6508 -0.099102
4.6608 -0.11571
4.6708 -0.13134
4.6808 -0.14603
4.6908 -0.15983
4.7008 -0.17276
4.7108 -0.18486
4.7208 -0.19617
4.7308 -0.20671
4.7408 -0.21652
4.7508 -0.22563
4.7608 -0.23406
4.7708 -0.24185
4.7808 -0.24901
4.7908 -0.25559
4.8008 -0.2616
4.8108 -0.26706
4.8208 -0.27201
4.8308 -0.27645
4.8408 -0.28042
4.8508 -0.28394
4.8608 -0.28701
4.8708 -0.28968
4.8808 -0.29195
4.8908 -0.29383
4.9008 -0.29536
4.9108 -0.29654
4.9208 -0.29739
4.9308 -0.29793
4.9408 -0.29817
4.9508 -0.29813
4.9608 -0.29782
4.9708 -0.29725
4.9808 -0.29644
4.9908 -0.29539
5.0008 -0.29413
5.0108 -0.29266
5.0208 -0.29099
5.0308 -0.28914
5.0408 -0.2871
5.0508 -0.28491
5.0608 -0.28255
5.0708 -0.28005
5.0808 -0.27741
5.0908 -0.27463
5.1008 -0.27174
5.1108 -0.26872
5.1208 -0.2656
5.1308 -0.26238
5.1408 -0.25907
5.1508 -0.25567
5.1608 -0.25218
5.1708 -0.24863
5.1808 -0.245
5.1908 -0.24131
5.2008 -0.23756
5.2108 -0.23375
5.2208 -0.2299
5.2308 -0.226
5.2408 -0.22206
5.2508 -0.21809
5.2608 -0.21409
5.2708 -0.21006
5.2808 -0.206
5.2908 -0.20193
5.3008 -0.19783
5.3108 -0.19373
5.3208 -0.18961
5.3308 -0.18549
5.3408 -0.18136
5.3508 -0.17723
5.3608 -0.17309
5.3708 -0.16896
5.3808 -0.16484
5.3908 -0.16072
5.4008 -0.15662
5.4108 -0.15252
5.4208 -0.14844
5.4308 -0.14437
5.4408 -0.14032
5.4508 -0.13628
5.4608 -0.13227
5.4708 -0.12827
5.4808 -0.1243
5.4908 -0.12035
5.5008 -0.11643
5.5108 -0.11253
5.5208 -0.10866
5.5308 -0.10482
5.5408 -0.101
5.5508 -0.097214
5.5608 -0.093459
5.5708 -0.089734
5.5808 -0.086041
5.5908 -0.082381
5.6008 -0.078753
5.6108 -0.075158
5.6208 -0.071597
5.6308 -0.068071
5.6408 -0.064579
5.6508 -0.061122
5.6608 -0.0577
5.6708 -0.054314
5.6808 -0.050963
5.6908 -0.047649
5.7008 -0.044371
5.7108 -0.041129
5.7208 -0.037924
5.7308 -0.034756
5.7408 -0.031624
5.7508 -0.028528
5.7608 -0.02547
5.7708 -0.022448
5.7808 -0.019463
5.7908 -0.016514
5.8008 -0.013603
5.8108 -0.010727
5.8208 -0.0078884
5.8308 -0.0050858
5.8408 -0.0023194
5.8493 -1.5127e-14
5.8493 3.3307e-16
5.8593 0.022108
5.8693 0.043027
5.8793 0.062803
5.8893 0.081481
5.8993 0.099102
5.9093 0.11571
5.9193 0.13134
5.9293 0.14603
5.9393 0.15983
5.9493 0.17276
5.9593 0.18486
5.9693 0.19617
5.9793 0.20671
5.9893 0.21652
5.9993 0.22563
6.0093 0.23406
6.0193 0.24185
6.0293 0.24901
6.0393 0.25559
6.0493 0.2616
6.0593 0.26706
6.0693 0.27201
6.0793 0.27645
6.0893 0.28042
6.0993 0.28394
6.1093 0.28701
6.1193 0.28968
6.1293 0.29195
6.1393 0.29383
6.1493 0.29536
6.1593 0.29654
6.1693 0.29739
6.1793 0.29793
6.1893 0.29817
6.1993 0.29813
6.2093 0.29782
6.2193 0.29725
6.2293 0.29644
6.2393 0.29539
6.2493 0.29413
6.2593 0.29266
6.2693 0.29099
6.2793 0.28914
6.2893 0.2871
6.2993 0.28491
6.3093 0.28255
6.3193 0.28005
6.3293 0.27741
6.3393 0.27463
6.3493 0.27174
6.3593 0.26872
6.3693 0.2656
6.3793 0.26238
6.3893 0.25907
6.3993 0.25567
6.4093 0.25218
6.4193 0.24863
6.4293 0.245
6.4393 0.24131
6.4493 0.23756
6.4593 0.23375
6.4693 0.2299
6.4793 0.226
6.4893 0.22206
6.4993 0.21809
6.5093 0.21409
6.5193 0.21006
6.5293 0.206
6.5393 0.20193
6.5493 0.19783
6.5593 0.19373
6.5693 0.18961
6.5793 0.18549
6.5893 0.18136
6.5993 0.17723
6.6093 0.17309
6.6193 0.16896
6.6293 0.16484
6.6393 0.16072
6.6493 0.15662
6.6593 0.15252
6.6693 0.14844
6.6793 0.14437
6.6893 0.14032
6.6993 0.13628
6.7093 0.13227
6.7193 0.12827
6.7293 0.1243
6.7393 0.12035
6.7493 0.11643
6.7593 0.11253
6.7693 0.10866
6.7793 0.10482
6.7893 0.101
6.7993 0.097214
6.8093 0.093459
6.8193 0.089734
6.8293 0.086041
6.8393 0.082381
6.8493 0.078753
6.8593 0.075158
6.8693 0.071597
6.8793 0.068071
6.8893 0.064579
6.8993 0.061122
6.9093 0.0577
6.9193 0.054314
6.9293 0.050963
6.9393 0.047649
6.9493 0.044371
6.9593 0.041129
6.9693 0.037924
6.9793 0.034756
6.9893 0.031624
6.9993 0.028528
7.0093 0.02547
7.0193 0.022448
7.0293 0.019463
7.0393 0.016514
7.0493 0.013603
7.0593 0.010727
7.0693 0.0078884
7.0793 0.0050858
7.0893 0.0023194
7.0978 2.3592e-16
7.0978 -1.521e-14
7.1078 -0.022108
7.1178 -0.043027
7.1278 -0.062803
7.1378 -0.081481
7.1478 -0.099102
7.1578 -0.11571
7.1678 -0.13134
7.1778 -0.14603
7.1878 -0.15983
7.1978 -0.17276
7.2078 -0.18486
7.2178 -0.19617
7.2278 -0.20671
7.2378 -0.21652
7.2478 -0.22563
7.2578 -0.23406
7.2678 -0.24185
7.2778 -0.24901
7.2878 -0.25559
7.2978 -0.2616
7.3078 -0.26706
7.3178 -0.27201
7.3278 -0.27645
7.3378 -0.28042
7.3478 -0.28394
7.3578 -0.28701
7.3678 -0.28968
7.3778 -0.29195
7.3878 -0.29383
7.3978 -0.29536
7.4078 -0.29654
7.4178 -0.29739
7.4278 -0.29793
7.4378 -0.29817
7.4478 -0.29813
7.4578 -0.29782
7.4678 -0.29725
7.4778 -0.29644
7.4878 -0.29539
7.4978 -0.29413
7.5078 -0.29266
7.5178 -0.29099
7.5278 -0.28914
7.5378 -0.2871
7.5478 -0.28491
7.5578 -0.28255
7.5678 -0.28005
7.5778 -0.27741
7.5878 -0.27463
7.5978 -0.27174
7.6078 -0.26872
7.6178 -0.2656
7.6278 -0.26238
7.6378 -0.25907
7.6478 -0.25567
7.6578 -0.25218
7.6678 -0.24863
7.6778 -0.245
7.6878 -0.24131
7.6978 -0.23756
7.7078 -0.23375
7.7178 -0.2299
7.7278 -0.226
7.7378 -0.22206
7.7478 -0.21809
7.7578 -0.21409
7.7678 -0.21006
7.7778 -0.206
7.7878 -0.20193
7.7978 -0.19783
7.8078 -0.19373
7.8178 -0.18961
7.8278 -0.18549
7.8378 -0.18136
7.8478 -0.17723
7.8578 -0.17309
7.8678 -0.16896
7.8778 -0.16484
7.8878 -0.16072
7.8978 -0.15662
7.9078 -0.15252
7.9178 -0.14844
7.9278 -0.14437
7.9378 -0.14032
7.9478 -0.13628
7.9578 -0.13227
7.9678 -0.12827
7.9778 -0.1243
7.9878 -0.12035
7.9978 -0.11643
8.0078 -0.11253
8.0178 -0.10866
8.0278 -0.10482
8.0378 -0.101
8.0478 -0.097214
8.0578 -0.093459
8.0678 -0.089734
8.0778 -0.086041
8.0878 -0.082381
8.0978 -0.078753
8.1078 -0.075158
8.1178 -0.071597
8.1278 -0.068071
8.1378 -0.064579
8.1478 -0.061122
8.1578 -0.0577
8.1678 -0.054314
8.1778 -0.050963
8.1878 -0.047649
8.1978 -0.044371
8.2078 -0.041129
8.2178 -0.037924
8.2278 -0.034756
8.2378 -0.031624
8.2478 -0.028528
8.2578 -0.02547
8.2678 -0.022448
8.2778 -0.019463
8.2878 -0.016514
8.2978 -0.013603
8.3078 -0.010727
8.3178 -0.0078884
8.3278 -0.0050858
8.3378 -0.0023194
8.3463 -2.7756e-16
8.3463 3.0614e-14
8.3563 0.022108
8.3663 0.043027
8.3763 0.062803
8.3863 0.081481
8.3963 0.099102
8.4063 0.11571
8.4163 0.13134
8.4263 0.14603
8.4363 0.15983
8.4463 0.17276
8.4563 0.18486
8.4663 0.19617
8.4763 0.20671
8.4863 0.21652
8.4963 0.22563
8.5063 0.23406
8.5163 0.24185
8.5263 0.24901
8.5363 0.25559
8.5463 0.2616
8.5563 0.26706
8.5663 0.27201
8.5763 0.27645
8.5863 0.28042
8.5963 0.28394
8.6063 0.28701
8.6163 0.28968
8.6263 0.29195
8.6363 0.29383
8.6463 0.29536
8.6563 0.29654
8.6663 0.29739
8.6763 0.29793
8.6863 0.29817
8.6963 0.29813
8.7063 0.29782
8.7163 0.29725
8.7263 0.29644
8.7363 0.29539
8.7463 0.29413
8.7563 0.29266
8.7663 0.29099
8.7763 0.28914
8.7863 0.2871
8.7963 0.28491
8.8063 0.28255
8.8163 0.28005
8.8263 0.27741
8.8363 0.27463
8.8463 0.27174
8.8563 0.26872
8.8663 0.2656
8.8763 0.26238
8.8863 0.25907
8.8963 0.25567
8.9063 0.25218
8.9163 0.24863
8.9263 0.245
8.9363 0.24131
8.9463 0.23756
8.9563 0.23375
8.9663 0.2299
8.9763 0.226
8.9863 0.22206
8.9963 0.21809
9.0063 0.21409
9.0163 0.21006
9.0263 0.206
9.0363 0.20193
9.0463 0.19783
9.0563 0.19373
9.0663 0.18961
9.0763 0.18549
9.0863 0.18136
9.0963 0.17723
9.1063 0.17309
9.1163 0.16896
9.1263 0.16484
9.1363 0.16072
9.1463 0.15662
9.1563 0.15252
9.1663 0.14844
9.1763 0.14437
9.1863 0.14032
9.1963 0.13628
9.2063 0.13227
9.2163 0.12827
9.2263 0.1243
9.2363 0.12035
9.2463 0.11643
9.2563 0.11253
9.2663 0.10866
9.2763 0.10482
9.2863 0.101
9.2963 0.097214
9.3063 0.093459
9.3163 0.089734
9.3263 0.086041
9.3363 0.082381
9.3463 0.078753
9.3563 0.075158
9.3663 0.071597
9.3763 0.068071
9.3863 0.064579
9.3963 0.061122
9.4063 0.0577
9.4163 0.054314
9.4263 0.050963
9.4363 0.047649
9.4463 0.044371
9.4563 0.041129
9.4663 0.037924
9.4763 0.034756
9.4863 0.031624
9.4963 0.028528
9.5063 0.02547
9.5163 0.022448
9.5263 0.019463
9.5363 0.016514
9.5463 0.013603
9.5563 0.010727
9.5663 0.0078884
9.5763 0.0050858
9.5863 0.0023194
9.5948 2.498e-16
9.5948 -3.0642e-14
9.6048 -0.022108
9.6148 -0.043027
9.6248 -0.062803
9.6348 -0.081481
9.6448 -0.099102
9.6548 -0.11571
9.6648 -0.13134
9.6748 -0.14603
9.6848 -0.15983
9.6948 -0.17276
9.7048 -0.18486
9.7148 -0.19617
9.7248 -0.20671
9.7348 -0.21652
9.7448 -0.22563
9.7548 -0.23406
9.7648 -0.24185
9.7748 -0.24901
9.7848 -0.25559
9.7948 -0.2616
9.8048 -0.26706
9.8148 -0.27201
9.8248 -0.27645
9.8348 -0.28042
9.8448 -0.28394
9.8548 -0.28701
9.8648 -0.28968
9.8748 -0.29195
9.8848 -0.29383
9.8948 -0.29536
9.9048 -0.29654
9.9148 -0.29739
9.9248 -0.29793
9.9348 -0.29817
9.9448 -0.29813
9.9548 -0.29782
9.9648 -0.29725
9.9748 -0.29644
9.9848 -0.29539
9.9948 -0.29413
10.005 -0.29266
10.015 -0.29099
10.025 -0.28914
10.035 -0.2871
10.045 -0.28491
10.055 -0.28255
10.065 -0.28005
10.075 -0.27741
10.085 -0.27463
10.095 -0.27174
10.105 -0.26872
10.115 -0.2656
10.125 -0.26238
10.135 -0.25907
10.145 -0.25567
10.155 -0.25218
10.165 -0.24863
10.175 -0.245
10.185 -0.24131
10.195 -0.23756
10.205 -0.23375
10.215 -0.2299
10.225 -0.226
10.235 -0.22206
10.245 -0.21809
10.255 -0.21409
10.265 -0.21006
10.275 -0.206
10.285 -0.20193
10.295 -0.19783
10.305 -0.19373
10.315 -0.18961
10.325 -0.18549
10.335 -0.18136
10.345 -0.17723
10.355 -0.17309
10.365 -0.16896
10.375 -0.16484
10.385 -0.16072
10.395 -0.15662
10.405 -0.15252
10.415 -0.14844
10.425 -0.14437
10.435 -0.14032
10.445 -0.13628
10.455 -0.13227
10.465 -0.12827
10.475 -0.1243
10.485 -0.12035
10.495 -0.11643
10.505 -0.11253
10.515 -0.10866
10.525 -0.10482
10.535 -0.101
10.545 -0.097214
10.555 -0.093459
10.565 -0.089734
10.575 -0.086041
10.585 -0.082381
10.595 -0.078753
10.605 -0.075158
10.615 -0.071597
10.625 -0.068071
10.635 -0.064579
10.645 -0.061122
10.655 -0.0577
10.665 -0.054314
10.675 -0.050963
10.685 -0.047649
10.695 -0.044371
10.705 -0.041129
10.715 -0.037924
10.725 -0.034756
10.735 -0.031624
10.745 -0.028528
10.755 -0.02547
10.765 -0.022448
10.775 -0.019463
10.785 -0.016514
10.795 -0.013603
10.805 -0.010727
10.815 -0.0078884
10.825 -0.0050858
10.835 -0.0023194
10.843 2.0817e-16
10.843 3.1114e-14
10.853 0.022108
10.863 0.043027
10.873 0.062803
10.883 0.081481
10.893 0.099102
10.903 0.11571
10.913 0.13134
10.923 0.14603
10.933 0.15983
10.943 0.17276
10.953 0.18486
10.963 0.19617
10.973 0.20671
10.983 0.21652
10.993 0.22563
11.003 0.23406
11.013 0.24185
11.023 0.24901
11.033 0.25559
11.043 0.2616
11.053 0.26706
11.063 0.27201
11.073 0.27645
11.083 0.28042
11.093 0.28394
11.103 0.28701
11.113 0.28968
11.123 0.29195
11.133 0.29383
11.143 0.29536
11.153 0.29654
11.163 0.29739
11.173 0.29793
11.183 0.29817
11.193 0.29813
11.203 0.29782
11.213 0.29725
11.223 0.29644
11.233 0.29539
11.243 0.29413
11.253 0.29266
11.263 0.29099
11.273 0.28914
11.283 0.2871
11.293 0.28491
11.303 0.28255
11.313 0.28005
11.323 0.27741
11.333 0.27463
11.343 0.27174
11.353 0.26872
11.363 0.2656
11.373 0.26238
11.383 0.25907
11.393 0.25567
11.403 0.25218
11.413 0.24863
11.423 0.245
11.433 0.24131
11.443 0.23756
11.453 0.23375
11.463 0.2299
11.473 0.226
11.483 0.22206
11.493 0.21809
11.503 0.21409
11.513 0.21006
11.523 0.206
11.533 0.20193
11.543 0.19783
11.553 0.19373
11.563 0.18961
11.573 0.18549
11.583 0.18136
11.593 0.17723
11.603 0.17309
11.613 0.16896
11.623 0.16484
11.633 0.16072
11.643 0.15662
11.653 0.15252
11.663 0.14844
11.673 0.14437
11.683 0.14032
11.693 0.13628
11.703 0.13227
11.713 0.12827
11.723 0.1243
11.733 0.12035
11.743 0.11643
11.753 0.11253
11.763 0.10866
11.773 0.10482
11.783 0.101
11.793 0.097214
11.803 0.093459
11.813 0.089734
11.823 0.086041
11.833 0.082381
11.843 0.078753
11.853 0.075158
11.863 0.071597
11.873 0.068071
11.883 0.064579
11.893 0.061122
11.903 0.0577
11.913 0.054314
11.923 0.050963
11.933 0.047649
11.943 0.044371
11.953 0.041129
11.963 0.037924
11.973 0.034756
11.983 0.031624
11.993 0.028528
12.003 0.02547
12.013 0.022448
12.023 0.019463
12.033 0.016514
12.043 0.013603
12.053 0.010727
12.063 0.0078884
12.073 0.0050858
12.083 0.0023194
12.092 5.8287e-16
12.092 -3.0323e-14
12.102 -0.022108
12.112 -0.043027
12.122 -0.062803
12.132 -0.081481
12.142 -0.099102
12.152 -0.11571
12.162 -0.13134
12.172 -0.14603
12.182 -0.15983
12.192 -0.17276
12.202 -0.18486
12.212 -0.19617
12.222 -0.20671
12.232 -0.21652
12.242 -0.22563
12.252 -0.23406
12.262 -0.24185
12.272 -0.24901
12.282 -0.25559
12.292 -0.2616
12.302 -0.26706
12.312 -0.27201
12.322 -0.27645
12.332 -0.28042
12.342 -0.28394
12.352 -0.28701
12.362 -0.28968
12.372 -0.29195
12.382 -0.29383
12.392 -0.29536
12.402 -0.29654
12.412 -0.29739
12.422 -0.29793
12.432 -0.29817
12.442 -0.29813
12.452 -0.29782
12.462 -0.29725
12.472 -0.29644
12.482 -0.29539
12.492 -0.29413
12.502 -0.29266
12.512 -0.29099
12.522 -0.28914
12.532 -0.2871
12.542 -0.28491
12.552 -0.28255
12.562 -0.28005
12.572 -0.27741
12.582 -0.27463
12.592 -0.27174
12.602 -0.26872
12.612 -0.2656
12.622 -0.26238
12.632 -0.25907
12.642 -0.25567
12.652 -0.25218
12.662 -0.24863
12.672 -0.245
12.682 -0.24131
12.692 -0.23756
12.702 -0.23375
12.712 -0.2299
12.722 -0.226
12.732 -0.22206
12.742 -0.21809
12.752 -0.21409
12.762 -0.21006
12.772 -0.206
12.782 -0.20193
12.792 -0.19783
12.802 -0.19373
12.812 -0.18961
12.822 -0.18549
12.832 -0.18136
12.842 -0.17723
12.852 -0.17309
12.862 -0.16896
12.872 -0.16484
12.882 -0.16072
12.892 -0.15662
12.902 -0.15252
12.912 -0.14844
12.922 -0.14437
12.932 -0.14032
12.942 -0.13628
12.952 -0.13227
12.962 -0.12827
12.972 -0.1243
12.982 -0.12035
12.992 -0.11643
13.002 -0.11253
13.012 -0.10866
13.022 -0.10482
13.032 -0.101
13.042 -0.097214
13.052 -0.093459
13.062 -0.089734
13.072 -0.086041
13.082 -0.082381
13.092 -0.078753
13.102 -0.075158
13.112 -0.071597
13.122 -0.068071
13.132 -0.064579
13.142 -0.061122
13.152 -0.0577
13.162 -0.054314
13.172 -0.050963
13.182 -0.047649
13.192 -0.044371
13.202 -0.041129
13.212 -0.037924
13.222 -0.034756
13.232 -0.031624
13.242 -0.028528
13.252 -0.02547
13.262 -0.022448
13.272 -0.019463
13.282 -0.016514
13.292 -0.013603
13.302 -0.010727
13.312 -0.0078884
13.322 -0.0050858
13.332 -0.0023194
13.34 6.9389e-17
13.34 3.0961e-14
13.35 0.022108
13.36 0.043027
13.37 0.062803
13.38 0.081481
13.39 0.099102
13.4 0.11571
13.41 0.13134
13.42 0.14603
13.43 0.15983
13.44 0.17276
13.45 0.18486
13.46 0.19617
13.47 0.20671
13.48 0.21652
13.49 0.22563
13.5 0.23406
13.51 0.24185
13.52 0.24901
13.53 0.25559
13.54 0.2616
13.55 0.26706
13.56 0.27201
13.57 0.27645
13.58 0.28042
13.59 0.28394
13.6 0.28701
13.61 0.28968
13.62 0.29195
13.63 0.29383
13.64 0.29536
13.65 0.29654
13.66 0.29739
13.67 0.29793
13.68 0.29817
13.69 0.29813
13.7 0.29782
13.71 0.29725
13.72 0.29644
13.73 0.29539
13.74 0.29413
13.75 0.29266
13.76 0.29099
13.77 0.28914
13.78 0.2871
13.79 0.28491
13.8 0.28255
13.81 0.28005
13.82 0.27741
13.83 0.27463
13.84 0.27174
13.85 0.26872
13.86 0.2656
13.87 0.26238
13.88 0.25907
13.89 0.25567
13.9 0.25218
13.91 0.24863
13.92 0.245
13.93 0.24131
13.94 0.23756
13.95 0.23375
13.96 0.2299
13.97 0.226
13.98 0.22206
13.99 0.21809
14 0.21409
14.01 0.21006
14.02 0.206
14.03 0.20193
14.04 0.19783
14.05 0.19373
14.06 0.18961
14.07 0.18549
14.08 0.18136
14.09 0.17723
14.1 0.17309
14.11 0.16896
14.12 0.16484
14.13 0.16072
14.14 0.15662
14.15 0.15252
14.16 0.14844
14.17 0.14437
14.18 0.14032
14.19 0.13628
14.2 0.13227
14.21 0.12827
14.22 0.1243
14.23 0.12035
14.24 0.11643
14.25 0.11253
14.26 0.10866
14.27 0.10482
14.28 0.101
14.29 0.097214
14.3 0.093459
14.31 0.089734
14.32 0.086041
14.33 0.082381
14.34 0.078753
14.35 0.075158
14.36 0.071597
14.37 0.068071
14.38 0.064579
14.39 0.061122
14.4 0.0577
14.41 0.054314
14.42 0.050963
14.43 0.047649
14.44 0.044371
14.45 0.041129
14.46 0.037924
14.47 0.034756
14.48 0.031624
14.49 0.028528
14.5 0.02547
14.51 0.022448
14.52 0.019463
14.53 0.016514
14.54 0.013603
14.55 0.010727
14.56 0.0078884
14.57 0.0050858
14.58 0.0023194
14.589 3.1003e-14
14.589 9.7145e-17
14.599 -0.022108
14.609 -0.043027
14.619 -0.062803
14.629 -0.081481
14.639 -0.099102
14.649 -0.11571
14.659 -0.13134
14.669 -0.14603
14.679 -0.15983
14.689 -0.17276
14.699 -0.18486
14.709 -0.19617
14.719 -0.20671
14.729 -0.21652
14.739 -0.22563
14.749 -0.23406
14.759 -0.24185
14.769 -0.24901
14.779 -0.25559
14.789 -0.2616
14.799 -0.26706
14.809 -0.27201
14.819 -0.27645
14.829 -0.28042
14.839 -0.28394
14.849 -0.28701
14.859 -0.28968
14.869 -0.29195
14.879 -0.29383
14.889 -0.29536
14.899 -0.29654
14.909 -0.29739
14.919 -0.29793
14.929 -0.29817
14.939 -0.29813
14.949 -0.29782
14.959 -0.29725
14.969 -0.29644
14.979 -0.29539
14.989 -0.29413
14.999 -0.29266
15 -0.29246


==> figuresAndData/relayOscillationSixthOrderNumS2minusS3plusS4_startingAtAll0pt1.csv <==
   0.0000000e+00   1.0000000e-01
   3.1554436e-30   1.0000000e-01
   2.0095091e-04   9.9999972e-02
   1.2057055e-03   9.9998983e-02
   6.2294784e-03   9.9972924e-02
   1.7262091e-02   9.9793313e-02
   2.9425356e-02   9.9403350e-02
   4.2652466e-02   9.8755445e-02
   5.5956248e-02   9.7873813e-02
   6.9348206e-02   9.6759004e-02
   8.2830933e-02   9.5412037e-02
   9.6407180e-02   9.3834031e-02
   1.1007978e-01   9.2026219e-02
   1.2385164e-01   8.9989955e-02
   1.3772578e-01   8.7726724e-02
   1.5170531e-01   8.5238146e-02
   1.6579345e-01   8.2525990e-02
   1.7999351e-01   7.9592179e-02
   1.9447651e-01   7.6400760e-02
   2.0943502e-01   7.2901929e-02
   2.2486445e-01   6.9086588e-02
   2.4076327e-01   6.4946300e-02
   2.5713070e-01   6.0473863e-02
   2.7396677e-01   5.5663402e-02
   2.9127231e-01   5.0510461e-02
   3.0904901e-01   4.5012101e-02
   3.2729939e-01   3.9167003e-02
   3.4602689e-01   3.2975564e-02
   3.6523592e-01   2.6440014e-02
   3.8493187e-01   1.9564515e-02
   4.0484629e-01   1.2454468e-02
   4.2496583e-01   5.1313500e-03
   4.3886966e-01   1.5386997e-15
   4.3886966e-01   2.2117724e-16
   4.5920379e-01  -7.1836969e-03
   4.7992205e-01  -1.3773355e-02
   5.0087912e-01  -1.9702953e-02
   5.2208843e-01  -2.4965075e-02
   5.4356150e-01  -2.9551744e-02
   5.6531055e-01  -3.3455338e-02
   5.8734858e-01  -3.6668629e-02
   6.0968940e-01  -3.9184843e-02
   6.3234776e-01  -4.0997725e-02
   6.5533946e-01  -4.2101604e-02
   6.7868144e-01  -4.2491474e-02
   7.0239197e-01  -4.2163076e-02
   7.2649077e-01  -4.1112990e-02
   7.5099922e-01  -3.9338740e-02
   7.7594063e-01  -3.6838901e-02
   8.0134044e-01  -3.3613231e-02
   8.2722660e-01  -2.9662804e-02
   8.5362994e-01  -2.4990169e-02
   8.8058465e-01  -1.9599520e-02
   9.0812889e-01  -1.3496890e-02
   9.3630555e-01  -6.6903623e-03
   9.6213716e-01  -1.6583956e-15
   9.6213716e-01   2.3939184e-16
   9.9099474e-01   7.1085729e-03
   1.0213100e+00   1.3334280e-02
   1.0524639e+00   1.8449704e-02
   1.0845695e+00   2.2412402e-02
   1.1177289e+00   2.5170281e-02
   1.1519093e+00   2.6663020e-02
   1.1859334e+00   2.6863119e-02
   1.2198269e+00   2.5865592e-02
   1.2536216e+00   2.3762411e-02
   1.2873475e+00   2.0642641e-02
   1.3210328e+00   1.6592983e-02
   1.3547048e+00   1.1698215e-02
   1.3883901e+00   6.0415400e-03
   1.4206140e+00   2.2638141e-16
   1.4206140e+00  -2.5613192e-15
   1.4543389e+00  -5.7859886e-03
   1.4883870e+00  -9.9860884e-03
   1.5222205e+00  -1.2598885e-02
   1.5558730e+00  -1.3730486e-02
   1.5893793e+00  -1.3482373e-02
   1.6227715e+00  -1.1951683e-02
   1.6560794e+00  -9.2320415e-03
   1.6893309e+00  -5.4142225e-03
   1.7225526e+00  -5.8665642e-04
   1.7261922e+00   1.8453121e-16
   1.7261922e+00   2.4967008e-15
   1.7594100e+00   4.7678000e-03
   1.7941969e+00   8.4394933e-03
   1.8288149e+00   1.0821254e-02
   1.8632872e+00   1.2005616e-02
   1.8976481e+00   1.2082901e-02
   1.9319297e+00   1.1140243e-02
   1.9661622e+00   9.2621889e-03
   2.0003743e+00   6.5311898e-03
   2.0345941e+00   3.0279844e-03
   2.0598212e+00   4.0345331e-15
   2.0598212e+00   1.9862584e-16
   2.0940765e+00  -3.5036512e-03
   2.1276492e+00  -5.3456868e-03
   2.1610358e+00  -5.6931902e-03
   2.1942748e+00  -4.6495258e-03
   2.2273978e+00  -2.3134151e-03
   2.2501813e+00   2.1423835e-16
   2.2501813e+00   3.4451608e-15
   2.2832174e+00   3.2440586e-03
   2.3184115e+00   5.6195580e-03
   2.3535143e+00   6.9489829e-03
   2.3885485e+00   7.3141397e-03
   2.4235457e+00   6.7952412e-03
   2.4585364e+00   5.4704897e-03
   2.4935503e+00   3.4164431e-03
   2.5286169e+00   7.0831404e-04
   2.5367010e+00   2.3288663e-16
   2.5367010e+00  -2.3095675e-15
   2.5718501e+00  -2.2025436e-03
   2.6047384e+00  -2.6146894e-03
   2.6374445e+00  -1.5279896e-03
   2.6594481e+00  -3.8536882e-15
   2.6594481e+00   2.6389481e-16
   2.6920198e+00   2.3355149e-03
   2.7281217e+00   4.0675264e-03
   2.7642048e+00   4.9667472e-03
   2.8002971e+00   5.1059633e-03
   2.8364308e+00   4.5566571e-03
   2.8726385e+00   3.3889864e-03
   2.9089529e+00   1.6720232e-03
   2.9373012e+00   2.2789930e-16
   2.9373012e+00  -1.5807668e-15
   2.9737563e+00  -1.2193566e-03
   3.0058392e+00  -5.3603413e-04
   3.0158630e+00  -2.1577792e-15
   3.0158630e+00   2.2421301e-16
   3.0477622e+00   1.6867741e-03
   3.0854017e+00   3.0529789e-03
   3.1231131e+00   3.8079130e-03
   3.1609496e+00   4.0156636e-03
   3.1989496e+00   3.7386206e-03
   3.2371536e+00   3.0383760e-03
   3.2756048e+00   1.9758875e-03
   3.3143501e+00   6.1164005e-04
   3.3298174e+00   2.4351181e-16
   3.3298174e+00  -9.1072982e-16
   3.3609735e+00  -3.7394875e-04
   3.3743603e+00  -8.9771940e-16
   3.3743603e+00   2.2865824e-16
   3.4055164e+00   1.1110514e-03
   3.4461387e+00   2.2196229e-03
   3.4870089e+00   3.0032923e-03
   3.5282994e+00   3.5185153e-03
   3.5700815e+00   3.8180537e-03
   3.6124399e+00   3.9546895e-03
   3.6554760e+00   3.9814894e-03
   3.6993137e+00   3.9522267e-03
   3.7441097e+00   3.9220132e-03
   3.7900696e+00   3.9483074e-03
   3.8374758e+00   4.0926356e-03
   3.8861522e+00   4.4185407e-03
   3.9347343e+00   4.9706979e-03
   3.9827578e+00   5.7777151e-03
   4.0303456e+00   6.8628414e-03
   4.0776095e+00   8.2424359e-03
   4.1246463e+00   9.9266122e-03
   4.1715426e+00   1.1919767e-02
   4.2183786e+00   1.4220966e-02
   4.2652303e+00   1.6824218e-02
   4.3121725e+00   1.9718667e-02
   4.3592801e+00   2.2888709e-02
   4.4063524e+00   2.6293256e-02
   4.4523944e+00   2.9819437e-02
   4.4976077e+00   3.3435085e-02
   4.5421720e+00   3.7109084e-02
   4.5862258e+00   4.0808776e-02
   4.6298809e+00   4.4500159e-02
   4.6732304e+00   4.8148058e-02
   4.7163552e+00   5.1716205e-02
   4.7593271e+00   5.5167291e-02
   4.8022124e+00   5.8462973e-02
   4.8450732e+00   6.1563854e-02
   4.8879696e+00   6.4429435e-02
   4.9309614e+00   6.7018024e-02
   4.9741091e+00   6.9286603e-02
   5.0174757e+00   7.1190640e-02
   5.0611283e+00   7.2683816e-02
   5.1051400e+00   7.3717650e-02
   5.1495927e+00   7.4240965e-02
   5.1945799e+00   7.4199126e-02
   5.2402121e+00   7.3532933e-02
   5.2866228e+00   7.2176961e-02
   5.3339795e+00   7.0056977e-02
   5.3825008e+00   6.7085732e-02
   5.4324860e+00   6.3155650e-02
   5.4833868e+00   5.8229696e-02
   5.5338883e+00   5.2411558e-02
   5.5840948e+00   4.5707157e-02
   5.6341157e+00   3.8122195e-02
   5.6840510e+00   2.9664041e-02
   5.7336620e+00   2.0406977e-02
   5.7829954e+00   1.0388100e-02
   5.8305391e+00   1.3006957e-14
   5.8305391e+00   1.7000290e-16
   5.8604752e+00  -6.0138024e-03
   5.8904112e+00  -1.0602431e-02
   5.9203494e+00  -1.3865592e-02
   5.9503098e+00  -1.5904987e-02
   5.9803109e+00  -1.6820555e-02
   6.0103716e+00  -1.6710940e-02
   6.0405109e+00  -1.5673708e-02
   6.0707487e+00  -1.3805543e-02
   6.1011052e+00  -1.1202423e-02
   6.1316019e+00  -7.9597955e-03
   6.1622617e+00  -4.1727458e-03
   6.1926627e+00   7.6327833e-17
   6.1926627e+00   8.2061094e-15
   6.2235100e+00   3.6229397e-03
   6.2588504e+00   5.8533482e-03
   6.2942113e+00   6.0651293e-03
   6.3296254e+00   4.2959615e-03
   6.3651233e+00   5.8668047e-04
   6.3694865e+00   4.4252796e-15
   6.3694865e+00  -3.4019012e-15
   6.4048877e+00  -4.5679264e-03
   6.4381754e+00  -8.3663790e-03
   6.4717946e+00  -1.1804204e-02
   6.5057588e+00  -1.4958479e-02
   6.5401172e+00  -1.7910529e-02
   6.5749261e+00  -2.0742834e-02
   6.6102525e+00  -2.3539720e-02
   6.6461770e+00  -2.6388274e-02
   6.6827997e+00  -2.9379684e-02
   6.7202479e+00  -3.2611312e-02
   6.7586899e+00  -3.6190038e-02
   6.7983582e+00  -4.0238050e-02
   6.8377484e+00  -4.4683856e-02
   6.8767280e+00  -4.9559414e-02
   6.9153708e+00  -5.4906775e-02
   6.9537430e+00  -6.0758433e-02
   6.9919019e+00  -6.7138041e-02
   7.0298988e+00  -7.4061217e-02
   7.0677803e+00  -8.1536149e-02
   7.1055899e+00  -8.9564057e-02
   7.1433688e+00  -9.8139545e-02
   7.1811567e+00  -1.0725086e-01
   7.2189929e+00  -1.1688006e-01
   7.2570555e+00  -1.2704108e-01
   7.2956828e+00  -1.3779295e-01
   7.3348913e+00  -1.4910401e-01
   7.3747018e+00  -1.6093192e-01
   7.4148862e+00  -1.7314525e-01
   7.4551369e+00  -1.8557021e-01
   7.4955021e+00  -1.9813085e-01
   7.5360272e+00  -2.1074338e-01
   7.5767504e+00  -2.2331438e-01
   7.6177047e+00  -2.3574101e-01
   7.6589193e+00  -2.4791135e-01
   7.7004209e+00  -2.5970472e-01
   7.7422346e+00  -2.7099196e-01
   7.7843847e+00  -2.8163581e-01
   7.8268953e+00  -2.9149129e-01
   7.8697912e+00  -3.0040608e-01
   7.9130985e+00  -3.0822089e-01
   7.9568452e+00  -3.1476979e-01
   8.0010627e+00  -3.1988047e-01
   8.0457868e+00  -3.2337432e-01
   8.0910592e+00  -3.2506622e-01
   8.1369298e+00  -3.2476392e-01
   8.1834691e+00  -3.2226594e-01
   8.2308198e+00  -3.1735047e-01
   8.2791608e+00  -3.0976322e-01
   8.3273059e+00  -2.9954422e-01
   8.3741642e+00  -2.8698583e-01
   8.4199931e+00  -2.7217064e-01
   8.4650146e+00  -2.5515679e-01
   8.5093935e+00  -2.3599584e-01
   8.5532578e+00  -2.1473667e-01
   8.5967112e+00  -1.9142760e-01
   8.6398406e+00  -1.6611774e-01
   8.6827213e+00  -1.3885780e-01
   8.7254203e+00  -1.0970076e-01
   8.7688782e+00  -7.8042138e-02
   8.8133342e+00  -4.3683044e-02
   8.8587664e+00  -6.6251793e-03
   8.8666551e+00  -9.5583264e-16
   8.8666551e+00   9.4913660e-14
   8.9130549e+00   3.7959251e-02
   8.9525889e+00   6.8576258e-02
   8.9923280e+00   9.7915584e-02
   9.0322844e+00   1.2611926e-01
   9.0725097e+00   1.5335673e-01
   9.1130598e+00   1.7979706e-01
   9.1539966e+00   2.0561016e-01
   9.1953906e+00   2.3096801e-01
   9.2373228e+00   2.5604638e-01
   9.2798898e+00   2.8102716e-01
   9.3232083e+00   3.0610179e-01
   9.3674248e+00   3.3147659e-01
   9.4129067e+00   3.5748266e-01
   9.4602651e+00   3.8459194e-01
   9.5070800e+00   4.1153442e-01
   9.5534712e+00   4.3846510e-01
   9.5995883e+00   4.6553195e-01
   9.6455516e+00   4.9284454e-01
   9.6914600e+00   5.2047997e-01
   9.7373972e+00   5.4848701e-01
   9.7834364e+00   5.7688850e-01
   9.8296433e+00   6.0568275e-01
   9.8760782e+00   6.3484420e-01
   9.9227989e+00   6.6432368e-01
   9.9698616e+00   6.9404830e-01
   1.0017323e+01   7.2392109e-01
   1.0065243e+01   7.5382044e-01
   1.0113685e+01   7.8359932e-01
   1.0162720e+01   8.1308429e-01
   1.0212429e+01   8.4207412e-01
   1.0262911e+01   8.7033799e-01
   1.0314286e+01   8.9761281e-01
   1.0366392e+01   9.2344950e-01
   1.0418571e+01   9.4717426e-01
   1.0470900e+01   9.6849961e-01
   1.0523457e+01   9.8712064e-01
   1.0576318e+01   1.0027133e+00
   1.0629561e+01   1.0149349e+00
   1.0683269e+01   1.0234239e+00
   1.0737533e+01   1.0277982e+00
   1.0792455e+01   1.0276518e+00
   1.0848162e+01   1.0225486e+00
   1.0904860e+01   1.0119986e+00
   1.0962812e+01   9.9542662e-01
   1.1019906e+01   9.7321871e-01
   1.1075007e+01   9.4614590e-01
   1.1128610e+01   9.1444001e-01
   1.1181094e+01   8.7825634e-01
   1.1232721e+01   8.3772932e-01
   1.1283688e+01   7.9298355e-01
   1.1334147e+01   7.4413931e-01
   1.1384227e+01   6.9131597e-01
   1.1434037e+01   6.3463422e-01
   1.1483674e+01   5.7421748e-01
   1.1533228e+01   5.1019281e-01
   1.1582784e+01   4.4269136e-01
   1.1632424e+01   3.7184854e-01
   1.1682231e+01   2.9780377e-01
   1.1732293e+01   2.2069996e-01
   1.1782700e+01   1.4068248e-01
   1.1833918e+01   5.7299395e-02
   1.1868505e+01   1.8734320e-13
   1.1868505e+01  -2.1094237e-15
   1.1921107e+01  -8.5689385e-02
   1.1973710e+01  -1.6750859e-01
   1.2027226e+01  -2.4694225e-01
   1.2080932e+01  -3.2297833e-01
   1.2134945e+01  -3.9592066e-01
   1.2189388e+01  -4.6605519e-01
   1.2244393e+01  -5.3365865e-01
   1.2300110e+01  -5.9900246e-01
   1.2356718e+01  -6.6235727e-01
   1.2414433e+01  -7.2399931e-01
   1.2473534e+01  -7.8422061e-01
   1.2533670e+01  -8.4265815e-01
   1.2592171e+01  -8.9690397e-01
   1.2649412e+01  -9.4760355e-01
   1.2705744e+01  -9.9527506e-01
   1.2761418e+01  -1.0402688e+00
   1.2816629e+01  -1.0828213e+00
   1.2871532e+01  -1.1230874e+00
   1.2926259e+01  -1.1611582e+00
   1.2980927e+01  -1.1970730e+00
   1.3035663e+01  -1.2308374e+00
   1.3090593e+01  -1.2624153e+00
   1.3145845e+01  -1.2917300e+00
   1.3201560e+01  -1.3186647e+00
   1.3257889e+01  -1.3430601e+00
   1.3315014e+01  -1.3647105e+00
   1.3373149e+01  -1.3833549e+00
   1.3432568e+01  -1.3986643e+00
   1.3493636e+01  -1.4102179e+00
   1.3555715e+01  -1.4173720e+00
   1.3617810e+01  -1.4196522e+00
   1.3680071e+01  -1.4168075e+00
   1.3742677e+01  -1.4085468e+00
   1.3805839e+01  -1.3945260e+00
   1.3869793e+01  -1.3743347e+00
   1.3934819e+01  -1.3474763e+00
   1.4001272e+01  -1.3133305e+00
   1.4067878e+01  -1.2722554e+00
   1.4131418e+01  -1.2266802e+00
   1.4192727e+01  -1.1768423e+00
   1.4252463e+01  -1.1228368e+00
   1.4311047e+01  -1.0647798e+00
   1.4368774e+01  -1.0028000e+00
   1.4425870e+01  -9.3703292e-01
   1.4482514e+01  -8.6761886e-01
   1.4538859e+01  -7.9470273e-01
   1.4595042e+01  -7.1843377e-01
   1.4651190e+01  -6.3896532e-01
   1.4707423e+01  -5.5645446e-01
   1.4763864e+01  -4.7106109e-01
   1.4820638e+01  -3.8294663e-01
   1.4877879e+01  -2.9227178e-01
   1.4935740e+01  -1.9919301e-01
   1.4994395e+01  -1.0385701e-01
   1.5054053e+01  -6.3916057e-03
   1.5057962e+01  -1.8330476e-13
   1.5057962e+01   2.5699928e-15
   1.5118887e+01   9.5920998e-02
   1.5173210e+01   1.7542187e-01
   1.5227862e+01   2.4996616e-01
   1.5282502e+01   3.1934928e-01
   1.5337248e+01   3.8402793e-01
   1.5392213e+01   4.4443195e-01
   1.5447516e+01   5.0096924e-01
   1.5503284e+01   5.5403030e-01
   1.5559657e+01   6.0399186e-01
   1.5616795e+01   6.5122035e-01
   1.5674886e+01   6.9607555e-01
   1.5734164e+01   7.3891565e-01
   1.5794263e+01   7.7966517e-01
   1.5852246e+01   8.1670927e-01
   1.5908614e+01   8.5081865e-01
   1.5963814e+01   8.8258600e-01
   1.6018150e+01   9.1241827e-01
   1.6071850e+01   9.4060241e-01
   1.6125091e+01   9.6734147e-01
   1.6178022e+01   9.9277487e-01
   1.6230771e+01   1.0169906e+00
   1.6283458e+01   1.0400331e+00
   1.6336193e+01   1.0619079e+00
   1.6389087e+01   1.0825847e+00
   1.6442252e+01   1.1019990e+00
   1.6495807e+01   1.1200518e+00
   1.6549881e+01   1.1366089e+00
   1.6604624e+01   1.1514977e+00
   1.6660209e+01   1.1645025e+00
   1.6716851e+01   1.1753562e+00
   1.6774825e+01   1.1837266e+00
   1.6834504e+01   1.1891927e+00
   1.6894325e+01   1.1911971e+00
   1.6954168e+01   1.1894555e+00
   1.7014204e+01   1.1836852e+00
   1.7074607e+01   1.1735675e+00
   1.7135567e+01   1.1587431e+00
   1.7197293e+01   1.1388014e+00
   1.7260036e+01   1.1132644e+00
   1.7324110e+01   1.0815573e+00
   1.7388671e+01   1.0437514e+00
   1.7450382e+01   1.0020731e+00
   1.7509985e+01   9.5668281e-01
   1.7568090e+01   9.0762589e-01
   1.7625094e+01   8.5497717e-01
   1.7681275e+01   7.9883116e-01
   1.7736844e+01   7.3929503e-01
   1.7791972e+01   6.7648601e-01
   1.7846805e+01   6.1053027e-01
   1.7901471e+01   5.4156239e-01
   1.7956089e+01   4.6972496e-01
   1.8010772e+01   3.9516817e-01
   1.8065634e+01   3.1804918e-01
   1.8120791e+01   2.3853119e-01
   1.8176368e+01   1.5678208e-01
   1.8232502e+01   7.2972200e-02
   1.8280928e+01   3.4007519e-13
   1.8280928e+01  -3.5388359e-15
   1.8337774e+01  -8.2935932e-02
   1.8393093e+01  -1.5812477e-01
   1.8448389e+01  -2.2812396e-01
   1.8503787e+01  -2.9337622e-01
   1.8559405e+01  -3.5429119e-01
   1.8615367e+01  -4.1125541e-01
   1.8671805e+01  -4.6463679e-01
   1.8728864e+01  -5.1478810e-01
   1.8786710e+01  -5.6205006e-01
   1.8845541e+01  -6.0675450e-01
   1.8905600e+01  -6.4922858e-01
   1.8966258e+01  -6.8919841e-01
   1.9024796e+01  -7.2525152e-01
   1.9081728e+01  -7.5815969e-01
   1.9137502e+01  -7.8850625e-01
   1.9192425e+01  -8.1669020e-01
   1.9246725e+01  -8.4299150e-01
   1.9300583e+01  -8.6760664e-01
   1.9354149e+01  -8.9066859e-01
   1.9407556e+01  -9.1225887e-01
   1.9460926e+01  -9.3241497e-01
   1.9514376e+01  -9.5113507e-01
   1.9568021e+01  -9.6838061e-01
   1.9621980e+01  -9.8407736e-01
   1.9676381e+01  -9.9811497e-01
   1.9731366e+01  -1.0103450e+00
   1.9787097e+01  -1.0205766e+00
   1.9843772e+01  -1.0285700e+00
   1.9901635e+01  -1.0340244e+00
   1.9961009e+01  -1.0365587e+00
   2.0021760e+01  -1.0357015e+00
   2.0082431e+01  -1.0311195e+00
   2.0143199e+01  -1.0225600e+00
   2.0204247e+01  -1.0097338e+00
   2.0265764e+01  -9.9231174e-01
   2.0327961e+01  -9.6991652e-01
   2.0391078e+01  -9.4210840e-01
   2.0455412e+01  -9.0836065e-01
   2.0521348e+01  -8.6801604e-01
   2.0584852e+01  -8.2360855e-01
   2.0645879e+01  -7.7581339e-01
   2.0705155e+01  -7.2464031e-01
   2.0763164e+01  -6.7012589e-01
   2.0820230e+01  -6.1234310e-01
   2.0876596e+01  -5.5138646e-01
   2.0932451e+01  -4.8736531e-01
   2.0987953e+01  -4.2040093e-01
   2.1043240e+01  -3.5062504e-01
   2.1098437e+01  -2.7817890e-01
   2.1153662e+01  -2.0321267e-01
   2.1209033e+01  -1.2588473e-01
   2.1264668e+01  -4.6360806e-02
   2.1296625e+01  -3.2996522e-13
   2.1296625e+01   1.4294121e-15
   2.1352649e+01   7.9188266e-02
   2.1406968e+01   1.5145335e-01
   2.1461416e+01   2.1972748e-01
   2.1516106e+01   2.8441571e-01
   2.1571160e+01   3.4590993e-01
   2.1626706e+01   4.0458914e-01
   2.1682889e+01   4.6082351e-01
   2.1739878e+01   5.1497878e-01
   2.1797871e+01   5.6742178e-01
   2.1857120e+01   6.1852859e-01
   2.1915952e+01   6.6708194e-01
   2.1972824e+01   7.1216781e-01
   2.2028233e+01   7.5452004e-01
   2.2082572e+01   7.9467693e-01
   2.2136114e+01   8.3300479e-01
   2.2189069e+01   8.6975750e-01
   2.2241600e+01   9.0510911e-01
   2.2293848e+01   9.3917252e-01
   2.2345936e+01   9.7201079e-01
   2.2397975e+01   1.0036443e+00
   2.2450073e+01   1.0340552e+00
   2.2502337e+01   1.0631902e+00
   2.2554875e+01   1.0909618e+00
   2.2607803e+01   1.1172478e+00
   2.2661248e+01   1.1418906e+00
   2.2715355e+01   1.1646939e+00
   2.2770295e+01   1.1854174e+00
   2.2826277e+01   1.2037687e+00
   2.2883570e+01   1.2193896e+00
   2.2942541e+01   1.2318325e+00
   2.3001512e+01   1.2402830e+00
   2.3060511e+01   1.2444409e+00
   2.3119701e+01   1.2440034e+00
   2.3179250e+01   1.2386284e+00
   2.3239335e+01   1.2279300e+00
   2.3300160e+01   1.2114676e+00
   2.3361962e+01   1.1887289e+00
   2.3425037e+01   1.1590998e+00
   2.3488936e+01   1.1223407e+00
   2.3549983e+01   1.0808188e+00
   2.3608901e+01   1.0348035e+00
   2.3666305e+01   9.8439946e-01
   2.3722591e+01   9.2972134e-01
   2.3778036e+01   8.7089276e-01
   2.3832850e+01   8.0804326e-01
   2.3887201e+01   7.4130775e-01
   2.3941231e+01   6.7082672e-01
   2.3995065e+01   5.9674649e-01
   2.4048816e+01   5.1921934e-01
   2.4102594e+01   4.3840346e-01
   2.4156504e+01   3.5446256e-01
   2.4210654e+01   2.6756509e-01
   2.4265158e+01   1.7788304e-01
   2.4320140e+01   8.5589875e-02
   2.4370400e+01   1.1241008e-15
   2.4370400e+01  -3.8798131e-13
   2.4425998e+01  -9.2621511e-02
   2.4481596e+01  -1.8025403e-01
   2.4537474e+01  -2.6353444e-01
   2.4593503e+01  -3.4246611e-01
   2.4649811e+01  -4.1743992e-01
   2.4706530e+01  -4.8882526e-01
   2.4763805e+01  -5.5697588e-01
   2.4821797e+01  -6.2223440e-01
   2.4880695e+01  -6.8493698e-01
   2.4940730e+01  -7.4541942e-01
   2.5002196e+01  -8.0402641e-01
   2.5061958e+01  -8.5802776e-01
   2.5119859e+01  -9.0773192e-01
   2.5176415e+01  -9.5393927e-01
   2.5231992e+01  -9.9719634e-01
   2.5286850e+01  -1.0378763e+00
   2.5341190e+01  -1.0762383e+00
   2.5395179e+01  -1.1124589e+00
   2.5448958e+01  -1.1466510e+00
   2.5502655e+01  -1.1788752e+00
   2.5556391e+01  -1.2091464e+00
   2.5610285e+01  -1.2374381e+00
   2.5664457e+01  -1.2636848e+00
   2.5719034e+01  -1.2877818e+00
   2.5774158e+01  -1.3095842e+00
   2.5829987e+01  -1.3289032e+00
   2.5886713e+01  -1.3454992e+00
   2.5944571e+01  -1.3590717e+00
   2.6003868e+01  -1.3692406e+00
   2.6065010e+01  -1.3755125e+00
   2.6126029e+01  -1.3772550e+00
   2.6187107e+01  -1.3742348e+00
   2.6248427e+01  -1.3661750e+00
   2.6310183e+01  -1.3527506e+00
   2.6372584e+01  -1.3335814e+00
   2.6435871e+01  -1.3082173e+00
   2.6500335e+01  -1.2761132e+00
   2.6566353e+01  -1.2365834e+00
   2.6630529e+01  -1.1916647e+00
   2.6692084e+01  -1.1425833e+00
   2.6751772e+01  -1.0894437e+00
   2.6810115e+01  -1.0323252e+00
   2.6867459e+01  -9.7133244e-01
   2.6924059e+01  -9.0658449e-01
   2.6980112e+01  -8.3820957e-01
   2.7035780e+01  -7.6634323e-01
   2.7091205e+01  -6.9112763e-01
   2.7146512e+01  -6.1271106e-01
   2.7201822e+01  -5.3124755e-01
   2.7257251e+01  -4.4689624e-01
   2.7312916e+01  -3.5982047e-01
   2.7368939e+01  -2.7018629e-01
   2.7425455e+01  -1.7816024e-01
   2.7482613e+01  -8.3905777e-02
   2.7533125e+01  -3.7311820e-13
   2.7533125e+01   5.3151927e-15
   2.7591099e+01   9.3323941e-02
   2.7646220e+01   1.7635344e-01
   2.7701264e+01   2.5399284e-01
   2.7756360e+01   3.2671796e-01
   2.7811627e+01   3.9495837e-01
   2.7867186e+01   4.5911847e-01
   2.7923163e+01   5.1958276e-01
   2.7979695e+01   5.7672007e-01
   2.8036937e+01   6.3088717e-01
   2.8095071e+01   6.8243252e-01
   2.8154317e+01   7.3170092e-01
   2.8214956e+01   7.7904044e-01
   2.8274007e+01   8.2242390e-01
   2.8331250e+01   8.6215260e-01
   2.8387176e+01   8.9893901e-01
   2.8442138e+01   9.3327806e-01
   2.8496389e+01   9.6551359e-01
   2.8550125e+01   9.9588788e-01
   2.8603506e+01   1.0245688e+00
   2.8656670e+01   1.0516658e+00
   2.8709740e+01   1.0772399e+00
   2.8762832e+01   1.1013094e+00
   2.8816059e+01   1.1238544e+00
   2.8869538e+01   1.1448181e+00
   2.8923386e+01   1.1641077e+00
   2.8977737e+01   1.1815930e+00
   2.9032739e+01   1.1971040e+00
   2.9088564e+01   1.2104254e+00
   2.9145427e+01   1.2212883e+00
   2.9203599e+01   1.2293562e+00
   2.9263445e+01   1.2341997e+00
   2.9323754e+01   1.2352797e+00
   2.9384062e+01   1.2322909e+00
   2.9444545e+01   1.2249619e+00
   2.9505384e+01   1.2129821e+00
   2.9566771e+01   1.1959962e+00
   2.9628922e+01   1.1735937e+00
   2.9692093e+01   1.1452916e+00
   2.9756604e+01   1.1105027e+00
   2.9821638e+01   1.0693256e+00
   2.9883748e+01   1.0242491e+00
   2.9943701e+01   9.7543255e-01
   3.0002127e+01   9.2291220e-01
   3.0059430e+01   8.6676094e-01
   3.0115896e+01   8.0707468e-01
   3.0171739e+01   7.4396339e-01
   3.0227134e+01   6.7754763e-01
   3.0282227e+01   6.0795703e-01
   3.0337150e+01   5.3532955e-01
   3.0392021e+01   4.5981093e-01
   3.0446957e+01   3.8155419e-01
   3.0502072e+01   3.0071890e-01
   3.0557484e+01   2.1747016e-01
   3.0613317e+01   1.3197710e-01
   3.0669712e+01   4.4410470e-02
   3.0698106e+01   4.4686477e-15
   3.0698106e+01  -3.5180886e-13
   3.0755220e+01  -8.6553195e-02
   3.0810349e+01  -1.6470640e-01
   3.0865475e+01  -2.3783714e-01
   3.0920720e+01  -3.0638460e-01
   3.0976206e+01  -3.7075627e-01
   3.1032054e+01  -4.3133799e-01
   3.1088399e+01  -4.8849845e-01
   3.1145388e+01  -5.4259287e-01
   3.1203190e+01  -5.9396654e-01
   3.1262009e+01  -6.4295874e-01
   3.1322099e+01  -6.8990836e-01
   3.1382094e+01  -7.3395479e-01
   3.1440071e+01  -7.7408238e-01
   3.1496536e+01  -8.1106021e-01
   3.1551905e+01  -8.4545637e-01
   3.1606465e+01  -8.7766013e-01
   3.1660434e+01  -9.0794420e-01
   3.1713984e+01  -9.3649877e-01
   3.1767262e+01  -9.6345088e-01
   3.1820397e+01  -9.8887613e-01
   3.1873508e+01  -1.0128060e+00
   3.1926709e+01  -1.0352325e+00
   3.1980115e+01  -1.0561106e+00
   3.2033842e+01  -1.0753590e+00
   3.2088019e+01  -1.0928603e+00
   3.2142786e+01  -1.1084581e+00
   3.2198307e+01  -1.1219532e+00
   3.2254777e+01  -1.1330964e+00
   3.2312444e+01  -1.1415767e+00
   3.2371632e+01  -1.1470010e+00
   3.2432035e+01  -1.1488595e+00
   3.2492372e+01  -1.1467530e+00
   3.2552815e+01  -1.1404231e+00
   3.2613545e+01  -1.1295735e+00
   3.2674748e+01  -1.1138659e+00
   3.2736631e+01  -1.0929116e+00
   3.2799433e+01  -1.0662569e+00
   3.2863447e+01  -1.0333577e+00
   3.2929054e+01  -9.9353468e-01
   3.2992183e+01  -9.4933512e-01
   3.3052865e+01  -9.0141936e-01
   3.3111818e+01  -8.4982638e-01
   3.3169515e+01  -7.9461344e-01
   3.3226277e+01  -7.3586751e-01
   3.3282342e+01  -6.7369310e-01
   3.3337896e+01  -6.0820696e-01
   3.3393095e+01  -5.3953587e-01
   3.3448075e+01  -4.6781561e-01
   3.3502959e+01  -3.9319030e-01
   3.3557865e+01  -3.1581191e-01
   3.3612905e+01  -2.3583963e-01
   3.3668196e+01  -1.5343902e-01
   3.3723860e+01  -6.8780722e-02
   3.3768456e+01  -6.0090821e-15
   3.3768456e+01   6.9887152e-13
   3.3824626e+01   8.4444464e-02
   3.3879470e+01   1.6201674e-01
   3.3934386e+01   2.3513639e-01
   3.3989492e+01   3.0421897e-01
   3.4044908e+01   3.6965868e-01
   3.4100763e+01   4.3183282e-01
   3.4157197e+01   4.9110609e-01
   3.4214370e+01   5.4783459e-01
   3.4272470e+01   6.0237038e-01
   3.4331728e+01   6.5506771e-01
   3.4392250e+01   7.0613611e-01
   3.4450540e+01   7.5294211e-01
   3.4507120e+01   7.9634043e-01
   3.4562468e+01   8.3700681e-01
   3.4616911e+01   8.7539392e-01
   3.4670684e+01   9.1181423e-01
   3.4723972e+01   9.4648497e-01
   3.4776929e+01   9.7955276e-01
   3.4829686e+01   1.0111083e+00
   3.4882363e+01   1.0411952e+00
   3.4935074e+01   1.0698160e+00
   3.4987928e+01   1.0969355e+00
   3.5041039e+01   1.1224822e+00
   3.5094525e+01   1.1463491e+00
   3.5148516e+01   1.1683922e+00
   3.5203158e+01   1.1884274e+00
   3.5258623e+01   1.2062260e+00
   3.5315124e+01   1.2215057e+00
   3.5372929e+01   1.2339164e+00
   3.5432403e+01   1.2430163e+00
   3.5492185e+01   1.2481345e+00
   3.5551975e+01   1.2489369e+00
   3.5611945e+01   1.2451392e+00
   3.5672270e+01   1.2364165e+00
   3.5733135e+01   1.2223981e+00
   3.5794753e+01   1.2026571e+00
   3.5857372e+01   1.1766921e+00
   3.5921300e+01   1.1438963e+00
   3.5985893e+01   1.1042069e+00
   3.6047578e+01   1.0601134e+00
   3.6107108e+01   1.0118387e+00
   3.6165110e+01   9.5945702e-01
   3.6221986e+01   9.0306569e-01
   3.6278018e+01   8.4277787e-01
   3.6333421e+01   7.7871634e-01
   3.6388365e+01   7.1101153e-01
   3.6442995e+01   6.3980084e-01
   3.6497439e+01   5.6522848e-01
   3.6551815e+01   4.8744525e-01
   3.6606235e+01   4.0660821e-01
   3.6660808e+01   3.2288019e-01
   3.6715648e+01   2.3642887e-01
   3.6770875e+01   1.4742530e-01
   3.6826619e+01   5.6041704e-02
   3.6860459e+01   3.1016856e-15
   3.6860459e+01  -7.5227324e-13
   3.6916868e+01  -9.0977696e-02
   3.6972290e+01  -1.7522089e-01
   3.7027729e+01  -2.5464532e-01
   3.7083308e+01  -3.2967748e-01
   3.7139151e+01  -4.0071578e-01
   3.7195386e+01  -4.6813807e-01
   3.7252152e+01  -5.3230642e-01
   3.7309604e+01  -5.9357127e-01
   3.7367922e+01  -6.5227577e-01
   3.7427325e+01  -7.0876106e-01
   3.7488089e+01  -7.6337430e-01
   3.7547755e+01  -8.1414529e-01
   3.7605510e+01  -8.6080503e-01
   3.7661864e+01  -9.0413986e-01
   3.7717195e+01  -9.4470453e-01
   3.7771775e+01  -9.8287847e-01
   3.7825809e+01  -1.0189259e+00
   3.7879464e+01  -1.0530288e+00
   3.7932882e+01  -1.0853056e+00
   3.7986190e+01  -1.1158226e+00
   3.8039508e+01  -1.1446013e+00
   3.8092951e+01  -1.1716227e+00
   3.8146635e+01  -1.1968297e+00
   3.8200682e+01  -1.2201277e+00
   3.8255225e+01  -1.2413836e+00
   3.8310413e+01  -1.2604232e+00
   3.8366421e+01  -1.2770258e+00
   3.8423463e+01  -1.2909158e+00
   3.8481813e+01  -1.3017475e+00
   3.8541836e+01  -1.3090808e+00
   3.8602402e+01  -1.3123067e+00
   3.8662962e+01  -1.3110847e+00
   3.8723694e+01  -1.3051466e+00
   3.8784783e+01  -1.2941810e+00
   3.8846424e+01  -1.2778281e+00
   3.8908837e+01  -1.2556683e+00
   3.8972282e+01  -1.2272032e+00
   3.9037086e+01  -1.1918222e+00
   3.9102232e+01  -1.1497546e+00
   3.9164445e+01  -1.1034775e+00
   3.9224504e+01  -1.0531802e+00
   3.9283035e+01  -9.9892208e-01
   3.9340443e+01  -9.4079347e-01
   3.9397012e+01  -8.7890370e-01
   3.9452957e+01  -8.1337350e-01
   3.9508452e+01  -7.4433218e-01
   3.9563645e+01  -6.7191650e-01
   3.9618665e+01  -5.9627014e-01
   3.9673633e+01  -5.1754338e-01
   3.9728664e+01  -4.3589253e-01
   3.9783873e+01  -3.5147932e-01
   3.9839377e+01  -2.6446972e-01
   3.9895302e+01  -1.7503230e-01
   3.9951786e+01  -8.3335570e-02
   4.0002631e+01  -7.4508455e-13
   4.0002631e+01   2.5673907e-15
   4.0059833e+01   9.1068850e-02
   4.0115030e+01   1.7347492e-01
   4.0170193e+01   2.5072846e-01
   4.0225446e+01   3.2328165e-01
   4.0280909e+01   3.9155033e-01
   4.0336706e+01   4.5592720e-01
   4.0392966e+01   5.1678677e-01
   4.0449835e+01   5.7448940e-01
   4.0507476e+01   6.2938503e-01
   4.0566084e+01   6.8181726e-01
   4.0625900e+01   7.3212894e-01
   4.0686492e+01   7.8009900e-01
   4.0744930e+01   8.2376722e-01
   4.0801732e+01   8.6397490e-01
   4.0857355e+01   9.0136777e-01
   4.0912110e+01   9.3638364e-01
   4.0966229e+01   9.6932777e-01
   4.1019892e+01   1.0004140e+00
   4.1073251e+01   1.0297874e+00
   4.1126439e+01   1.0575383e+00
   4.1179577e+01   1.0837103e+00
   4.1232779e+01   1.1083060e+00
   4.1286161e+01   1.1312898e+00
   4.1339838e+01   1.1525896e+00
   4.1393936e+01   1.1720964e+00
   4.1448592e+01   1.1896627e+00
   4.1503965e+01   1.2050991e+00
   4.1560242e+01   1.2181672e+00
   4.1617657e+01   1.2285699e+00
   4.1676517e+01   1.2359328e+00
   4.1736989e+01   1.2397650e+00
   4.1797357e+01   1.2395612e+00
   4.1857796e+01   1.2350731e+00
   4.1918482e+01   1.2260138e+00
   4.1979602e+01   1.2120543e+00
   4.2041357e+01   1.1928161e+00
   4.2103979e+01   1.1678582e+00
   4.2167747e+01   1.1366538e+00
   4.2233021e+01   1.0985503e+00
   4.2296772e+01   1.0552608e+00
   4.2357928e+01   1.0080885e+00
   4.2417225e+01   9.5711920e-01
   4.2475180e+01   9.0241113e-01
   4.2532140e+01   8.4405214e-01
   4.2588356e+01   7.8214769e-01
   4.2644024e+01   7.1681508e-01
   4.2699307e+01   6.4818099e-01
   4.2754342e+01   5.7638056e-01
   4.2809256e+01   5.0155672e-01
   4.2864166e+01   4.2385974e-01
   4.2919187e+01   3.4344664e-01
   4.2974433e+01   2.6048035e-01
   4.3030026e+01   1.7512855e-01
   4.3086095e+01   8.7561712e-02
   4.3141495e+01   6.1103900e-14
   4.3141495e+01  -6.6062433e-13
   4.3198186e+01  -8.7128796e-02
   4.3253286e+01  -1.6651568e-01
   4.3308390e+01  -2.4096109e-01
   4.3363620e+01  -3.1090126e-01
   4.3419096e+01  -3.7674249e-01
   4.3474943e+01  -4.3887000e-01
   4.3531293e+01  -4.9765250e-01
   4.3588297e+01  -5.5344596e-01
   4.3646126e+01  -6.0659735e-01
   4.3704985e+01  -6.5744904e-01
   4.3765134e+01  -7.0634499e-01
   4.3824924e+01  -7.5216294e-01
   4.3882729e+01  -7.9405844e-01
   4.3939055e+01  -8.3280089e-01
   4.3994306e+01  -8.6895272e-01
   4.4048764e+01  -9.0289927e-01
   4.4102642e+01  -9.3491014e-01
   4.4156110e+01  -9.6517273e-01
   4.4209314e+01  -9.9381141e-01
   4.4262380e+01  -1.0208991e+00
   4.4315428e+01  -1.0464647e+00
   4.4368571e+01  -1.0704972e+00
   4.4421923e+01  -1.0929487e+00
   4.4475602e+01  -1.1137352e+00
   4.4529734e+01  -1.1327357e+00
   4.4584461e+01  -1.1497904e+00
   4.4639947e+01  -1.1646965e+00
   4.4696389e+01  -1.1772006e+00
   4.4754035e+01  -1.1869869e+00
   4.4813213e+01  -1.1936568e+00
   4.4873521e+01  -1.1966780e+00
   4.4933768e+01  -1.1956309e+00
   4.4994130e+01  -1.1902549e+00
   4.5054783e+01  -1.1802504e+00
   4.5115914e+01  -1.1652749e+00
   4.5177730e+01  -1.1449347e+00
   4.5240470e+01  -1.1187692e+00
   4.5304428e+01  -1.0862259e+00
   4.5369985e+01  -1.0466134e+00
   4.5432958e+01  -1.0025520e+00
   4.5493506e+01  -9.5464072e-01
   4.5552342e+01  -9.0292873e-01
   4.5609933e+01  -8.4748287e-01
   4.5666597e+01  -7.8839661e-01
   4.5722568e+01  -7.2577908e-01
   4.5778031e+01  -6.5975039e-01
   4.5833142e+01  -5.9043984e-01
   4.5888035e+01  -5.1798503e-01
   4.5942833e+01  -4.4253138e-01
   4.5997651e+01  -3.6423166e-01
   4.6052604e+01  -2.8324537e-01
   4.6107805e+01  -1.9973791e-01
   4.6163377e+01  -1.1387929e-01
   4.6219452e+01  -2.5842123e-02
   4.6235783e+01  -7.1204848e-13
   4.6235783e+01   8.5730034e-15
   4.6292509e+01   8.7147739e-02
   4.6347545e+01   1.6662978e-01
   4.6402622e+01   2.4144605e-01
   4.6457862e+01   3.1201975e-01
   4.6513385e+01   3.7874878e-01
   4.6569319e+01   4.4201231e-01
   4.6625801e+01   5.0217511e-01
   4.6682987e+01   5.5959152e-01
   4.6741058e+01   6.1460970e-01
   4.6800237e+01   6.6757702e-01
   4.6860803e+01   7.1884835e-01
   4.6919776e+01   7.6617804e-01
   4.6976924e+01   8.0981438e-01
   4.7032743e+01   8.5048303e-01
   4.7087589e+01   8.8868525e-01
   4.7141717e+01   9.2476602e-01
   4.7195323e+01   9.5896595e-01
   4.7248567e+01   9.9144979e-01
   4.7301587e+01   1.0223229e+00
   4.7354505e+01   1.0516417e+00
   4.7407439e+01   1.0794197e+00
   4.7460499e+01   1.1056315e+00
   4.7513801e+01   1.1302153e+00
   4.7567462e+01   1.1530727e+00
   4.7621612e+01   1.1740682e+00
   4.7676397e+01   1.1930266e+00
   4.7731989e+01   1.2097278e+00
   4.7788594e+01   1.2238985e+00
   4.7846476e+01   1.2351991e+00
   4.7905993e+01   1.2431996e+00
   4.7966086e+01   1.2472869e+00
   4.8026167e+01   1.2470975e+00
   4.8086409e+01   1.2423570e+00
   4.8146990e+01   1.2327503e+00
   4.8208098e+01   1.2179170e+00
   4.8269944e+01   1.1974409e+00
   4.8332778e+01   1.1708327e+00
   4.8396907e+01   1.1374998e+00
   4.8462040e+01   1.0971627e+00
   4.8524174e+01   1.0525565e+00
   4.8584079e+01   1.0039025e+00
   4.8642411e+01   9.5125873e-01
   4.8699589e+01   8.9471315e-01
   4.8755903e+01   8.3437296e-01
   4.8811574e+01   7.7035695e-01
   4.8866776e+01   7.0279262e-01
   4.8921657e+01   6.3181512e-01
   4.8976348e+01   5.5756687e-01
   4.9030967e+01   4.8019717e-01
   4.9085629e+01   3.9986188e-01
   4.9140444e+01   3.1672279e-01
   4.9195529e+01   2.3094671e-01
   4.9251004e+01   1.4270402e-01
   4.9307002e+01   5.2166396e-02
   4.9338966e+01   4.8711035e-15
   4.9338966e+01  -7.3924200e-13
   4.9395638e+01  -8.9951384e-02
   4.9450905e+01  -1.7248067e-01
   4.9506185e+01  -2.5016301e-01
   4.9561601e+01  -3.2342891e-01
   4.9617274e+01  -3.9268002e-01
   4.9673332e+01  -4.5829740e-01
   4.9729912e+01  -5.2064617e-01
   4.9787165e+01  -5.8007962e-01
   4.9845269e+01  -6.3694330e-01
   4.9904438e+01  -6.9158003e-01
   4.9964941e+01  -7.4433738e-01
   5.0000000e+01  -7.7357824e-01


==> figuresAndData/relayOscillationSixththOrderNumS2minusS3plusS4_startingAtAll0pt1.csv <==
   0.0000000e+00   1.0000000e-01
   3.1554436e-30   1.0000000e-01
   2.0095091e-04   9.9999972e-02
   1.2057055e-03   9.9998983e-02
   6.2294784e-03   9.9972924e-02
   1.7262091e-02   9.9793313e-02
   2.9425356e-02   9.9403350e-02
   4.2652466e-02   9.8755445e-02
   5.5956248e-02   9.7873813e-02
   6.9348206e-02   9.6759004e-02
   8.2830933e-02   9.5412037e-02
   9.6407180e-02   9.3834031e-02
   1.1007978e-01   9.2026219e-02
   1.2385164e-01   8.9989955e-02
   1.3772578e-01   8.7726724e-02
   1.5170531e-01   8.5238146e-02
   1.6579345e-01   8.2525990e-02
   1.7999351e-01   7.9592179e-02
   1.9447651e-01   7.6400760e-02
   2.0943502e-01   7.2901929e-02
   2.2486445e-01   6.9086588e-02
   2.4076327e-01   6.4946300e-02
   2.5713070e-01   6.0473863e-02
   2.7396677e-01   5.5663402e-02
   2.9127231e-01   5.0510461e-02
   3.0904901e-01   4.5012101e-02
   3.2729939e-01   3.9167003e-02
   3.4602689e-01   3.2975564e-02
   3.6523592e-01   2.6440014e-02
   3.8493187e-01   1.9564515e-02
   4.0484629e-01   1.2454468e-02
   4.2496583e-01   5.1313500e-03
   4.3886966e-01   1.5386997e-15
   4.3886966e-01   2.2117724e-16
   4.5920379e-01  -7.1836969e-03
   4.7992205e-01  -1.3773355e-02
   5.0087912e-01  -1.9702953e-02
   5.2208843e-01  -2.4965075e-02
   5.4356150e-01  -2.9551744e-02
   5.6531055e-01  -3.3455338e-02
   5.8734858e-01  -3.6668629e-02
   6.0968940e-01  -3.9184843e-02
   6.3234776e-01  -4.0997725e-02
   6.5533946e-01  -4.2101604e-02
   6.7868144e-01  -4.2491474e-02
   7.0239197e-01  -4.2163076e-02
   7.2649077e-01  -4.1112990e-02
   7.5099922e-01  -3.9338740e-02
   7.7594063e-01  -3.6838901e-02
   8.0134044e-01  -3.3613231e-02
   8.2722660e-01  -2.9662804e-02
   8.5362994e-01  -2.4990169e-02
   8.8058465e-01  -1.9599520e-02
   9.0812889e-01  -1.3496890e-02
   9.3630555e-01  -6.6903623e-03
   9.6213716e-01  -1.6583956e-15
   9.6213716e-01   2.3939184e-16
   9.9099474e-01   7.1085729e-03
   1.0213100e+00   1.3334280e-02
   1.0524639e+00   1.8449704e-02
   1.0845695e+00   2.2412402e-02
   1.1177289e+00   2.5170281e-02
   1.1519093e+00   2.6663020e-02
   1.1859334e+00   2.6863119e-02
   1.2198269e+00   2.5865592e-02
   1.2536216e+00   2.3762411e-02
   1.2873475e+00   2.0642641e-02
   1.3210328e+00   1.6592983e-02
   1.3547048e+00   1.1698215e-02
   1.3883901e+00   6.0415400e-03
   1.4206140e+00   2.2638141e-16
   1.4206140e+00  -2.5613192e-15
   1.4543389e+00  -5.7859886e-03
   1.4883870e+00  -9.9860884e-03
   1.5222205e+00  -1.2598885e-02
   1.5558730e+00  -1.3730486e-02
   1.5893793e+00  -1.3482373e-02
   1.6227715e+00  -1.1951683e-02
   1.6560794e+00  -9.2320415e-03
   1.6893309e+00  -5.4142225e-03
   1.7225526e+00  -5.8665642e-04
   1.7261922e+00   1.8453121e-16
   1.7261922e+00   2.4967008e-15
   1.7594100e+00   4.7678000e-03
   1.7941969e+00   8.4394933e-03
   1.8288149e+00   1.0821254e-02
   1.8632872e+00   1.2005616e-02
   1.8976481e+00   1.2082901e-02
   1.9319297e+00   1.1140243e-02
   1.9661622e+00   9.2621889e-03
   2.0003743e+00   6.5311898e-03
   2.0345941e+00   3.0279844e-03
   2.0598212e+00   4.0345331e-15
   2.0598212e+00   1.9862584e-16
   2.0940765e+00  -3.5036512e-03
   2.1276492e+00  -5.3456868e-03
   2.1610358e+00  -5.6931902e-03
   2.1942748e+00  -4.6495258e-03
   2.2273978e+00  -2.3134151e-03
   2.2501813e+00   2.1423835e-16
   2.2501813e+00   3.4451608e-15
   2.2832174e+00   3.2440586e-03
   2.3184115e+00   5.6195580e-03
   2.3535143e+00   6.9489829e-03
   2.3885485e+00   7.3141397e-03
   2.4235457e+00   6.7952412e-03
   2.4585364e+00   5.4704897e-03
   2.4935503e+00   3.4164431e-03
   2.5286169e+00   7.0831404e-04
   2.5367010e+00   2.3288663e-16
   2.5367010e+00  -2.3095675e-15
   2.5718501e+00  -2.2025436e-03
   2.6047384e+00  -2.6146894e-03
   2.6374445e+00  -1.5279896e-03
   2.6594481e+00  -3.8536882e-15
   2.6594481e+00   2.6389481e-16
   2.6920198e+00   2.3355149e-03
   2.7281217e+00   4.0675264e-03
   2.7642048e+00   4.9667472e-03
   2.8002971e+00   5.1059633e-03
   2.8364308e+00   4.5566571e-03
   2.8726385e+00   3.3889864e-03
   2.9089529e+00   1.6720232e-03
   2.9373012e+00   2.2789930e-16
   2.9373012e+00  -1.5807668e-15
   2.9737563e+00  -1.2193566e-03
   3.0058392e+00  -5.3603413e-04
   3.0158630e+00  -2.1577792e-15
   3.0158630e+00   2.2421301e-16
   3.0477622e+00   1.6867741e-03
   3.0854017e+00   3.0529789e-03
   3.1231131e+00   3.8079130e-03
   3.1609496e+00   4.0156636e-03
   3.1989496e+00   3.7386206e-03
   3.2371536e+00   3.0383760e-03
   3.2756048e+00   1.9758875e-03
   3.3143501e+00   6.1164005e-04
   3.3298174e+00   2.4351181e-16
   3.3298174e+00  -9.1072982e-16
   3.3609735e+00  -3.7394875e-04
   3.3743603e+00  -8.9771940e-16
   3.3743603e+00   2.2865824e-16
   3.4055164e+00   1.1110514e-03
   3.4461387e+00   2.2196229e-03
   3.4870089e+00   3.0032923e-03
   3.5282994e+00   3.5185153e-03
   3.5700815e+00   3.8180537e-03
   3.6124399e+00   3.9546895e-03
   3.6554760e+00   3.9814894e-03
   3.6993137e+00   3.9522267e-03
   3.7441097e+00   3.9220132e-03
   3.7900696e+00   3.9483074e-03
   3.8374758e+00   4.0926356e-03
   3.8861522e+00   4.4185407e-03
   3.9347343e+00   4.9706979e-03
   3.9827578e+00   5.7777151e-03
   4.0303456e+00   6.8628414e-03
   4.0776095e+00   8.2424359e-03
   4.1246463e+00   9.9266122e-03
   4.1715426e+00   1.1919767e-02
   4.2183786e+00   1.4220966e-02
   4.2652303e+00   1.6824218e-02
   4.3121725e+00   1.9718667e-02
   4.3592801e+00   2.2888709e-02
   4.4063524e+00   2.6293256e-02
   4.4523944e+00   2.9819437e-02
   4.4976077e+00   3.3435085e-02
   4.5421720e+00   3.7109084e-02
   4.5862258e+00   4.0808776e-02
   4.6298809e+00   4.4500159e-02
   4.6732304e+00   4.8148058e-02
   4.7163552e+00   5.1716205e-02
   4.7593271e+00   5.5167291e-02
   4.8022124e+00   5.8462973e-02
   4.8450732e+00   6.1563854e-02
   4.8879696e+00   6.4429435e-02
   4.9309614e+00   6.7018024e-02
   4.9741091e+00   6.9286603e-02
   5.0174757e+00   7.1190640e-02
   5.0611283e+00   7.2683816e-02
   5.1051400e+00   7.3717650e-02
   5.1495927e+00   7.4240965e-02
   5.1945799e+00   7.4199126e-02
   5.2402121e+00   7.3532933e-02
   5.2866228e+00   7.2176961e-02
   5.3339795e+00   7.0056977e-02
   5.3825008e+00   6.7085732e-02
   5.4324860e+00   6.3155650e-02
   5.4833868e+00   5.8229696e-02
   5.5338883e+00   5.2411558e-02
   5.5840948e+00   4.5707157e-02
   5.6341157e+00   3.8122195e-02
   5.6840510e+00   2.9664041e-02
   5.7336620e+00   2.0406977e-02
   5.7829954e+00   1.0388100e-02
   5.8305391e+00   1.3006957e-14
   5.8305391e+00   1.7000290e-16
   5.8604752e+00  -6.0138024e-03
   5.8904112e+00  -1.0602431e-02
   5.9203494e+00  -1.3865592e-02
   5.9503098e+00  -1.5904987e-02
   5.9803109e+00  -1.6820555e-02
   6.0103716e+00  -1.6710940e-02
   6.0405109e+00  -1.5673708e-02
   6.0707487e+00  -1.3805543e-02
   6.1011052e+00  -1.1202423e-02
   6.1316019e+00  -7.9597955e-03
   6.1622617e+00  -4.1727458e-03
   6.1926627e+00   7.6327833e-17
   6.1926627e+00   8.2061094e-15
   6.2235100e+00   3.6229397e-03
   6.2588504e+00   5.8533482e-03
   6.2942113e+00   6.0651293e-03
   6.3296254e+00   4.2959615e-03
   6.3651233e+00   5.8668047e-04
   6.3694865e+00   4.4252796e-15
   6.3694865e+00  -3.4019012e-15
   6.4048877e+00  -4.5679264e-03
   6.4381754e+00  -8.3663790e-03
   6.4717946e+00  -1.1804204e-02
   6.5057588e+00  -1.4958479e-02
   6.5401172e+00  -1.7910529e-02
   6.5749261e+00  -2.0742834e-02
   6.6102525e+00  -2.3539720e-02
   6.6461770e+00  -2.6388274e-02
   6.6827997e+00  -2.9379684e-02
   6.7202479e+00  -3.2611312e-02
   6.7586899e+00  -3.6190038e-02
   6.7983582e+00  -4.0238050e-02
   6.8377484e+00  -4.4683856e-02
   6.8767280e+00  -4.9559414e-02
   6.9153708e+00  -5.4906775e-02
   6.9537430e+00  -6.0758433e-02
   6.9919019e+00  -6.7138041e-02
   7.0298988e+00  -7.4061217e-02
   7.0677803e+00  -8.1536149e-02
   7.1055899e+00  -8.9564057e-02
   7.1433688e+00  -9.8139545e-02
   7.1811567e+00  -1.0725086e-01
   7.2189929e+00  -1.1688006e-01
   7.2570555e+00  -1.2704108e-01
   7.2956828e+00  -1.3779295e-01
   7.3348913e+00  -1.4910401e-01
   7.3747018e+00  -1.6093192e-01
   7.4148862e+00  -1.7314525e-01
   7.4551369e+00  -1.8557021e-01
   7.4955021e+00  -1.9813085e-01
   7.5360272e+00  -2.1074338e-01
   7.5767504e+00  -2.2331438e-01
   7.6177047e+00  -2.3574101e-01
   7.6589193e+00  -2.4791135e-01
   7.7004209e+00  -2.5970472e-01
   7.7422346e+00  -2.7099196e-01
   7.7843847e+00  -2.8163581e-01
   7.8268953e+00  -2.9149129e-01
   7.8697912e+00  -3.0040608e-01
   7.9130985e+00  -3.0822089e-01
   7.9568452e+00  -3.1476979e-01
   8.0010627e+00  -3.1988047e-01
   8.0457868e+00  -3.2337432e-01
   8.0910592e+00  -3.2506622e-01
   8.1369298e+00  -3.2476392e-01
   8.1834691e+00  -3.2226594e-01
   8.2308198e+00  -3.1735047e-01
   8.2791608e+00  -3.0976322e-01
   8.3273059e+00  -2.9954422e-01
   8.3741642e+00  -2.8698583e-01
   8.4199931e+00  -2.7217064e-01
   8.4650146e+00  -2.5515679e-01
   8.5093935e+00  -2.3599584e-01
   8.5532578e+00  -2.1473667e-01
   8.5967112e+00  -1.9142760e-01
   8.6398406e+00  -1.6611774e-01
   8.6827213e+00  -1.3885780e-01
   8.7254203e+00  -1.0970076e-01
   8.7688782e+00  -7.8042138e-02
   8.8133342e+00  -4.3683044e-02
   8.8587664e+00  -6.6251793e-03
   8.8666551e+00  -9.5583264e-16
   8.8666551e+00   9.4913660e-14
   8.9130549e+00   3.7959251e-02
   8.9525889e+00   6.8576258e-02
   8.9923280e+00   9.7915584e-02
   9.0322844e+00   1.2611926e-01
   9.0725097e+00   1.5335673e-01
   9.1130598e+00   1.7979706e-01
   9.1539966e+00   2.0561016e-01
   9.1953906e+00   2.3096801e-01
   9.2373228e+00   2.5604638e-01
   9.2798898e+00   2.8102716e-01
   9.3232083e+00   3.0610179e-01
   9.3674248e+00   3.3147659e-01
   9.4129067e+00   3.5748266e-01
   9.4602651e+00   3.8459194e-01
   9.5070800e+00   4.1153442e-01
   9.5534712e+00   4.3846510e-01
   9.5995883e+00   4.6553195e-01
   9.6455516e+00   4.9284454e-01
   9.6914600e+00   5.2047997e-01
   9.7373972e+00   5.4848701e-01
   9.7834364e+00   5.7688850e-01
   9.8296433e+00   6.0568275e-01
   9.8760782e+00   6.3484420e-01
   9.9227989e+00   6.6432368e-01
   9.9698616e+00   6.9404830e-01
   1.0017323e+01   7.2392109e-01
   1.0065243e+01   7.5382044e-01
   1.0113685e+01   7.8359932e-01
   1.0162720e+01   8.1308429e-01
   1.0212429e+01   8.4207412e-01
   1.0262911e+01   8.7033799e-01
   1.0314286e+01   8.9761281e-01
   1.0366392e+01   9.2344950e-01
   1.0418571e+01   9.4717426e-01
   1.0470900e+01   9.6849961e-01
   1.0523457e+01   9.8712064e-01
   1.0576318e+01   1.0027133e+00
   1.0629561e+01   1.0149349e+00
   1.0683269e+01   1.0234239e+00
   1.0737533e+01   1.0277982e+00
   1.0792455e+01   1.0276518e+00
   1.0848162e+01   1.0225486e+00
   1.0904860e+01   1.0119986e+00
   1.0962812e+01   9.9542662e-01
   1.1019906e+01   9.7321871e-01
   1.1075007e+01   9.4614590e-01
   1.1128610e+01   9.1444001e-01
   1.1181094e+01   8.7825634e-01
   1.1232721e+01   8.3772932e-01
   1.1283688e+01   7.9298355e-01
   1.1334147e+01   7.4413931e-01
   1.1384227e+01   6.9131597e-01
   1.1434037e+01   6.3463422e-01
   1.1483674e+01   5.7421748e-01
   1.1533228e+01   5.1019281e-01
   1.1582784e+01   4.4269136e-01
   1.1632424e+01   3.7184854e-01
   1.1682231e+01   2.9780377e-01
   1.1732293e+01   2.2069996e-01
   1.1782700e+01   1.4068248e-01
   1.1833918e+01   5.7299395e-02
   1.1868505e+01   1.8734320e-13
   1.1868505e+01  -2.1094237e-15
   1.1921107e+01  -8.5689385e-02
   1.1973710e+01  -1.6750859e-01
   1.2027226e+01  -2.4694225e-01
   1.2080932e+01  -3.2297833e-01
   1.2134945e+01  -3.9592066e-01
   1.2189388e+01  -4.6605519e-01
   1.2244393e+01  -5.3365865e-01
   1.2300110e+01  -5.9900246e-01
   1.2356718e+01  -6.6235727e-01
   1.2414433e+01  -7.2399931e-01
   1.2473534e+01  -7.8422061e-01
   1.2533670e+01  -8.4265815e-01
   1.2592171e+01  -8.9690397e-01
   1.2649412e+01  -9.4760355e-01
   1.2705744e+01  -9.9527506e-01
   1.2761418e+01  -1.0402688e+00
   1.2816629e+01  -1.0828213e+00
   1.2871532e+01  -1.1230874e+00
   1.2926259e+01  -1.1611582e+00
   1.2980927e+01  -1.1970730e+00
   1.3035663e+01  -1.2308374e+00
   1.3090593e+01  -1.2624153e+00
   1.3145845e+01  -1.2917300e+00
   1.3201560e+01  -1.3186647e+00
   1.3257889e+01  -1.3430601e+00
   1.3315014e+01  -1.3647105e+00
   1.3373149e+01  -1.3833549e+00
   1.3432568e+01  -1.3986643e+00
   1.3493636e+01  -1.4102179e+00
   1.3555715e+01  -1.4173720e+00
   1.3617810e+01  -1.4196522e+00
   1.3680071e+01  -1.4168075e+00
   1.3742677e+01  -1.4085468e+00
   1.3805839e+01  -1.3945260e+00
   1.3869793e+01  -1.3743347e+00
   1.3934819e+01  -1.3474763e+00
   1.4001272e+01  -1.3133305e+00
   1.4067878e+01  -1.2722554e+00
   1.4131418e+01  -1.2266802e+00
   1.4192727e+01  -1.1768423e+00
   1.4252463e+01  -1.1228368e+00
   1.4311047e+01  -1.0647798e+00
   1.4368774e+01  -1.0028000e+00
   1.4425870e+01  -9.3703292e-01
   1.4482514e+01  -8.6761886e-01
   1.4538859e+01  -7.9470273e-01
   1.4595042e+01  -7.1843377e-01
   1.4651190e+01  -6.3896532e-01
   1.4707423e+01  -5.5645446e-01
   1.4763864e+01  -4.7106109e-01
   1.4820638e+01  -3.8294663e-01
   1.4877879e+01  -2.9227178e-01
   1.4935740e+01  -1.9919301e-01
   1.4994395e+01  -1.0385701e-01
   1.5054053e+01  -6.3916057e-03
   1.5057962e+01  -1.8330476e-13
   1.5057962e+01   2.5699928e-15
   1.5118887e+01   9.5920998e-02
   1.5173210e+01   1.7542187e-01
   1.5227862e+01   2.4996616e-01
   1.5282502e+01   3.1934928e-01
   1.5337248e+01   3.8402793e-01
   1.5392213e+01   4.4443195e-01
   1.5447516e+01   5.0096924e-01
   1.5503284e+01   5.5403030e-01
   1.5559657e+01   6.0399186e-01
   1.5616795e+01   6.5122035e-01
   1.5674886e+01   6.9607555e-01
   1.5734164e+01   7.3891565e-01
   1.5794263e+01   7.7966517e-01
   1.5852246e+01   8.1670927e-01
   1.5908614e+01   8.5081865e-01
   1.5963814e+01   8.8258600e-01
   1.6018150e+01   9.1241827e-01
   1.6071850e+01   9.4060241e-01
   1.6125091e+01   9.6734147e-01
   1.6178022e+01   9.9277487e-01
   1.6230771e+01   1.0169906e+00
   1.6283458e+01   1.0400331e+00
   1.6336193e+01   1.0619079e+00
   1.6389087e+01   1.0825847e+00
   1.6442252e+01   1.1019990e+00
   1.6495807e+01   1.1200518e+00
   1.6549881e+01   1.1366089e+00
   1.6604624e+01   1.1514977e+00
   1.6660209e+01   1.1645025e+00
   1.6716851e+01   1.1753562e+00
   1.6774825e+01   1.1837266e+00
   1.6834504e+01   1.1891927e+00
   1.6894325e+01   1.1911971e+00
   1.6954168e+01   1.1894555e+00
   1.7014204e+01   1.1836852e+00
   1.7074607e+01   1.1735675e+00
   1.7135567e+01   1.1587431e+00
   1.7197293e+01   1.1388014e+00
   1.7260036e+01   1.1132644e+00
   1.7324110e+01   1.0815573e+00
   1.7388671e+01   1.0437514e+00
   1.7450382e+01   1.0020731e+00
   1.7509985e+01   9.5668281e-01
   1.7568090e+01   9.0762589e-01
   1.7625094e+01   8.5497717e-01
   1.7681275e+01   7.9883116e-01
   1.7736844e+01   7.3929503e-01
   1.7791972e+01   6.7648601e-01
   1.7846805e+01   6.1053027e-01
   1.7901471e+01   5.4156239e-01
   1.7956089e+01   4.6972496e-01
   1.8010772e+01   3.9516817e-01
   1.8065634e+01   3.1804918e-01
   1.8120791e+01   2.3853119e-01
   1.8176368e+01   1.5678208e-01
   1.8232502e+01   7.2972200e-02
   1.8280928e+01   3.4007519e-13
   1.8280928e+01  -3.5388359e-15
   1.8337774e+01  -8.2935932e-02
   1.8393093e+01  -1.5812477e-01
   1.8448389e+01  -2.2812396e-01
   1.8503787e+01  -2.9337622e-01
   1.8559405e+01  -3.5429119e-01
   1.8615367e+01  -4.1125541e-01
   1.8671805e+01  -4.6463679e-01
   1.8728864e+01  -5.1478810e-01
   1.8786710e+01  -5.6205006e-01
   1.8845541e+01  -6.0675450e-01
   1.8905600e+01  -6.4922858e-01
   1.8966258e+01  -6.8919841e-01
   1.9024796e+01  -7.2525152e-01
   1.9081728e+01  -7.5815969e-01
   1.9137502e+01  -7.8850625e-01
   1.9192425e+01  -8.1669020e-01
   1.9246725e+01  -8.4299150e-01
   1.9300583e+01  -8.6760664e-01
   1.9354149e+01  -8.9066859e-01
   1.9407556e+01  -9.1225887e-01
   1.9460926e+01  -9.3241497e-01
   1.9514376e+01  -9.5113507e-01
   1.9568021e+01  -9.6838061e-01
   1.9621980e+01  -9.8407736e-01
   1.9676381e+01  -9.9811497e-01
   1.9731366e+01  -1.0103450e+00
   1.9787097e+01  -1.0205766e+00
   1.9843772e+01  -1.0285700e+00
   1.9901635e+01  -1.0340244e+00
   1.9961009e+01  -1.0365587e+00
   2.0021760e+01  -1.0357015e+00
   2.0082431e+01  -1.0311195e+00
   2.0143199e+01  -1.0225600e+00
   2.0204247e+01  -1.0097338e+00
   2.0265764e+01  -9.9231174e-01
   2.0327961e+01  -9.6991652e-01
   2.0391078e+01  -9.4210840e-01
   2.0455412e+01  -9.0836065e-01
   2.0521348e+01  -8.6801604e-01
   2.0584852e+01  -8.2360855e-01
   2.0645879e+01  -7.7581339e-01
   2.0705155e+01  -7.2464031e-01
   2.0763164e+01  -6.7012589e-01
   2.0820230e+01  -6.1234310e-01
   2.0876596e+01  -5.5138646e-01
   2.0932451e+01  -4.8736531e-01
   2.0987953e+01  -4.2040093e-01
   2.1043240e+01  -3.5062504e-01
   2.1098437e+01  -2.7817890e-01
   2.1153662e+01  -2.0321267e-01
   2.1209033e+01  -1.2588473e-01
   2.1264668e+01  -4.6360806e-02
   2.1296625e+01  -3.2996522e-13
   2.1296625e+01   1.4294121e-15
   2.1352649e+01   7.9188266e-02
   2.1406968e+01   1.5145335e-01
   2.1461416e+01   2.1972748e-01
   2.1516106e+01   2.8441571e-01
   2.1571160e+01   3.4590993e-01
   2.1626706e+01   4.0458914e-01
   2.1682889e+01   4.6082351e-01
   2.1739878e+01   5.1497878e-01
   2.1797871e+01   5.6742178e-01
   2.1857120e+01   6.1852859e-01
   2.1915952e+01   6.6708194e-01
   2.1972824e+01   7.1216781e-01
   2.2028233e+01   7.5452004e-01
   2.2082572e+01   7.9467693e-01
   2.2136114e+01   8.3300479e-01
   2.2189069e+01   8.6975750e-01
   2.2241600e+01   9.0510911e-01
   2.2293848e+01   9.3917252e-01
   2.2345936e+01   9.7201079e-01
   2.2397975e+01   1.0036443e+00
   2.2450073e+01   1.0340552e+00
   2.2502337e+01   1.0631902e+00
   2.2554875e+01   1.0909618e+00
   2.2607803e+01   1.1172478e+00
   2.2661248e+01   1.1418906e+00
   2.2715355e+01   1.1646939e+00
   2.2770295e+01   1.1854174e+00
   2.2826277e+01   1.2037687e+00
   2.2883570e+01   1.2193896e+00
   2.2942541e+01   1.2318325e+00
   2.3001512e+01   1.2402830e+00
   2.3060511e+01   1.2444409e+00
   2.3119701e+01   1.2440034e+00
   2.3179250e+01   1.2386284e+00
   2.3239335e+01   1.2279300e+00
   2.3300160e+01   1.2114676e+00
   2.3361962e+01   1.1887289e+00
   2.3425037e+01   1.1590998e+00
   2.3488936e+01   1.1223407e+00
   2.3549983e+01   1.0808188e+00
   2.3608901e+01   1.0348035e+00
   2.3666305e+01   9.8439946e-01
   2.3722591e+01   9.2972134e-01
   2.3778036e+01   8.7089276e-01
   2.3832850e+01   8.0804326e-01
   2.3887201e+01   7.4130775e-01
   2.3941231e+01   6.7082672e-01
   2.3995065e+01   5.9674649e-01
   2.4048816e+01   5.1921934e-01
   2.4102594e+01   4.3840346e-01
   2.4156504e+01   3.5446256e-01
   2.4210654e+01   2.6756509e-01
   2.4265158e+01   1.7788304e-01
   2.4320140e+01   8.5589875e-02
   2.4370400e+01   1.1241008e-15
   2.4370400e+01  -3.8798131e-13
   2.4425998e+01  -9.2621511e-02
   2.4481596e+01  -1.8025403e-01
   2.4537474e+01  -2.6353444e-01
   2.4593503e+01  -3.4246611e-01
   2.4649811e+01  -4.1743992e-01
   2.4706530e+01  -4.8882526e-01
   2.4763805e+01  -5.5697588e-01
   2.4821797e+01  -6.2223440e-01
   2.4880695e+01  -6.8493698e-01
   2.4940730e+01  -7.4541942e-01
   2.5002196e+01  -8.0402641e-01
   2.5061958e+01  -8.5802776e-01
   2.5119859e+01  -9.0773192e-01
   2.5176415e+01  -9.5393927e-01
   2.5231992e+01  -9.9719634e-01
   2.5286850e+01  -1.0378763e+00
   2.5341190e+01  -1.0762383e+00
   2.5395179e+01  -1.1124589e+00
   2.5448958e+01  -1.1466510e+00
   2.5502655e+01  -1.1788752e+00
   2.5556391e+01  -1.2091464e+00
   2.5610285e+01  -1.2374381e+00
   2.5664457e+01  -1.2636848e+00
   2.5719034e+01  -1.2877818e+00
   2.5774158e+01  -1.3095842e+00
   2.5829987e+01  -1.3289032e+00
   2.5886713e+01  -1.3454992e+00
   2.5944571e+01  -1.3590717e+00
   2.6003868e+01  -1.3692406e+00
   2.6065010e+01  -1.3755125e+00
   2.6126029e+01  -1.3772550e+00
   2.6187107e+01  -1.3742348e+00
   2.6248427e+01  -1.3661750e+00
   2.6310183e+01  -1.3527506e+00
   2.6372584e+01  -1.3335814e+00
   2.6435871e+01  -1.3082173e+00
   2.6500335e+01  -1.2761132e+00
   2.6566353e+01  -1.2365834e+00
   2.6630529e+01  -1.1916647e+00
   2.6692084e+01  -1.1425833e+00
   2.6751772e+01  -1.0894437e+00
   2.6810115e+01  -1.0323252e+00
   2.6867459e+01  -9.7133244e-01
   2.6924059e+01  -9.0658449e-01
   2.6980112e+01  -8.3820957e-01
   2.7035780e+01  -7.6634323e-01
   2.7091205e+01  -6.9112763e-01
   2.7146512e+01  -6.1271106e-01
   2.7201822e+01  -5.3124755e-01
   2.7257251e+01  -4.4689624e-01
   2.7312916e+01  -3.5982047e-01
   2.7368939e+01  -2.7018629e-01
   2.7425455e+01  -1.7816024e-01
   2.7482613e+01  -8.3905777e-02
   2.7533125e+01  -3.7311820e-13
   2.7533125e+01   5.3151927e-15
   2.7591099e+01   9.3323941e-02
   2.7646220e+01   1.7635344e-01
   2.7701264e+01   2.5399284e-01
   2.7756360e+01   3.2671796e-01
   2.7811627e+01   3.9495837e-01
   2.7867186e+01   4.5911847e-01
   2.7923163e+01   5.1958276e-01
   2.7979695e+01   5.7672007e-01
   2.8036937e+01   6.3088717e-01
   2.8095071e+01   6.8243252e-01
   2.8154317e+01   7.3170092e-01
   2.8214956e+01   7.7904044e-01
   2.8274007e+01   8.2242390e-01
   2.8331250e+01   8.6215260e-01
   2.8387176e+01   8.9893901e-01
   2.8442138e+01   9.3327806e-01
   2.8496389e+01   9.6551359e-01
   2.8550125e+01   9.9588788e-01
   2.8603506e+01   1.0245688e+00
   2.8656670e+01   1.0516658e+00
   2.8709740e+01   1.0772399e+00
   2.8762832e+01   1.1013094e+00
   2.8816059e+01   1.1238544e+00
   2.8869538e+01   1.1448181e+00
   2.8923386e+01   1.1641077e+00
   2.8977737e+01   1.1815930e+00
   2.9032739e+01   1.1971040e+00
   2.9088564e+01   1.2104254e+00
   2.9145427e+01   1.2212883e+00
   2.9203599e+01   1.2293562e+00
   2.9263445e+01   1.2341997e+00
   2.9323754e+01   1.2352797e+00
   2.9384062e+01   1.2322909e+00
   2.9444545e+01   1.2249619e+00
   2.9505384e+01   1.2129821e+00
   2.9566771e+01   1.1959962e+00
   2.9628922e+01   1.1735937e+00
   2.9692093e+01   1.1452916e+00
   2.9756604e+01   1.1105027e+00
   2.9821638e+01   1.0693256e+00
   2.9883748e+01   1.0242491e+00
   2.9943701e+01   9.7543255e-01
   3.0002127e+01   9.2291220e-01
   3.0059430e+01   8.6676094e-01
   3.0115896e+01   8.0707468e-01
   3.0171739e+01   7.4396339e-01
   3.0227134e+01   6.7754763e-01
   3.0282227e+01   6.0795703e-01
   3.0337150e+01   5.3532955e-01
   3.0392021e+01   4.5981093e-01
   3.0446957e+01   3.8155419e-01
   3.0502072e+01   3.0071890e-01
   3.0557484e+01   2.1747016e-01
   3.0613317e+01   1.3197710e-01
   3.0669712e+01   4.4410470e-02
   3.0698106e+01   4.4686477e-15
   3.0698106e+01  -3.5180886e-13
   3.0755220e+01  -8.6553195e-02
   3.0810349e+01  -1.6470640e-01
   3.0865475e+01  -2.3783714e-01
   3.0920720e+01  -3.0638460e-01
   3.0976206e+01  -3.7075627e-01
   3.1032054e+01  -4.3133799e-01
   3.1088399e+01  -4.8849845e-01
   3.1145388e+01  -5.4259287e-01
   3.1203190e+01  -5.9396654e-01
   3.1262009e+01  -6.4295874e-01
   3.1322099e+01  -6.8990836e-01
   3.1382094e+01  -7.3395479e-01
   3.1440071e+01  -7.7408238e-01
   3.1496536e+01  -8.1106021e-01
   3.1551905e+01  -8.4545637e-01
   3.1606465e+01  -8.7766013e-01
   3.1660434e+01  -9.0794420e-01
   3.1713984e+01  -9.3649877e-01
   3.1767262e+01  -9.6345088e-01
   3.1820397e+01  -9.8887613e-01
   3.1873508e+01  -1.0128060e+00
   3.1926709e+01  -1.0352325e+00
   3.1980115e+01  -1.0561106e+00
   3.2033842e+01  -1.0753590e+00
   3.2088019e+01  -1.0928603e+00
   3.2142786e+01  -1.1084581e+00
   3.2198307e+01  -1.1219532e+00
   3.2254777e+01  -1.1330964e+00
   3.2312444e+01  -1.1415767e+00
   3.2371632e+01  -1.1470010e+00
   3.2432035e+01  -1.1488595e+00
   3.2492372e+01  -1.1467530e+00
   3.2552815e+01  -1.1404231e+00
   3.2613545e+01  -1.1295735e+00
   3.2674748e+01  -1.1138659e+00
   3.2736631e+01  -1.0929116e+00
   3.2799433e+01  -1.0662569e+00
   3.2863447e+01  -1.0333577e+00
   3.2929054e+01  -9.9353468e-01
   3.2992183e+01  -9.4933512e-01
   3.3052865e+01  -9.0141936e-01
   3.3111818e+01  -8.4982638e-01
   3.3169515e+01  -7.9461344e-01
   3.3226277e+01  -7.3586751e-01
   3.3282342e+01  -6.7369310e-01
   3.3337896e+01  -6.0820696e-01
   3.3393095e+01  -5.3953587e-01
   3.3448075e+01  -4.6781561e-01
   3.3502959e+01  -3.9319030e-01
   3.3557865e+01  -3.1581191e-01
   3.3612905e+01  -2.3583963e-01
   3.3668196e+01  -1.5343902e-01
   3.3723860e+01  -6.8780722e-02
   3.3768456e+01  -6.0090821e-15
   3.3768456e+01   6.9887152e-13
   3.3824626e+01   8.4444464e-02
   3.3879470e+01   1.6201674e-01
   3.3934386e+01   2.3513639e-01
   3.3989492e+01   3.0421897e-01
   3.4044908e+01   3.6965868e-01
   3.4100763e+01   4.3183282e-01
   3.4157197e+01   4.9110609e-01
   3.4214370e+01   5.4783459e-01
   3.4272470e+01   6.0237038e-01
   3.4331728e+01   6.5506771e-01
   3.4392250e+01   7.0613611e-01
   3.4450540e+01   7.5294211e-01
   3.4507120e+01   7.9634043e-01
   3.4562468e+01   8.3700681e-01
   3.4616911e+01   8.7539392e-01
   3.4670684e+01   9.1181423e-01
   3.4723972e+01   9.4648497e-01
   3.4776929e+01   9.7955276e-01
   3.4829686e+01   1.0111083e+00
   3.4882363e+01   1.0411952e+00
   3.4935074e+01   1.0698160e+00
   3.4987928e+01   1.0969355e+00
   3.5041039e+01   1.1224822e+00
   3.5094525e+01   1.1463491e+00
   3.5148516e+01   1.1683922e+00
   3.5203158e+01   1.1884274e+00
   3.5258623e+01   1.2062260e+00
   3.5315124e+01   1.2215057e+00
   3.5372929e+01   1.2339164e+00
   3.5432403e+01   1.2430163e+00
   3.5492185e+01   1.2481345e+00
   3.5551975e+01   1.2489369e+00
   3.5611945e+01   1.2451392e+00
   3.5672270e+01   1.2364165e+00
   3.5733135e+01   1.2223981e+00
   3.5794753e+01   1.2026571e+00
   3.5857372e+01   1.1766921e+00
   3.5921300e+01   1.1438963e+00
   3.5985893e+01   1.1042069e+00
   3.6047578e+01   1.0601134e+00
   3.6107108e+01   1.0118387e+00
   3.6165110e+01   9.5945702e-01
   3.6221986e+01   9.0306569e-01
   3.6278018e+01   8.4277787e-01
   3.6333421e+01   7.7871634e-01
   3.6388365e+01   7.1101153e-01
   3.6442995e+01   6.3980084e-01
   3.6497439e+01   5.6522848e-01
   3.6551815e+01   4.8744525e-01
   3.6606235e+01   4.0660821e-01
   3.6660808e+01   3.2288019e-01
   3.6715648e+01   2.3642887e-01
   3.6770875e+01   1.4742530e-01
   3.6826619e+01   5.6041704e-02
   3.6860459e+01   3.1016856e-15
   3.6860459e+01  -7.5227324e-13
   3.6916868e+01  -9.0977696e-02
   3.6972290e+01  -1.7522089e-01
   3.7027729e+01  -2.5464532e-01
   3.7083308e+01  -3.2967748e-01
   3.7139151e+01  -4.0071578e-01
   3.7195386e+01  -4.6813807e-01
   3.7252152e+01  -5.3230642e-01
   3.7309604e+01  -5.9357127e-01
   3.7367922e+01  -6.5227577e-01
   3.7427325e+01  -7.0876106e-01
   3.7488089e+01  -7.6337430e-01
   3.7547755e+01  -8.1414529e-01
   3.7605510e+01  -8.6080503e-01
   3.7661864e+01  -9.0413986e-01
   3.7717195e+01  -9.4470453e-01
   3.7771775e+01  -9.8287847e-01
   3.7825809e+01  -1.0189259e+00
   3.7879464e+01  -1.0530288e+00
   3.7932882e+01  -1.0853056e+00
   3.7986190e+01  -1.1158226e+00
   3.8039508e+01  -1.1446013e+00
   3.8092951e+01  -1.1716227e+00
   3.8146635e+01  -1.1968297e+00
   3.8200682e+01  -1.2201277e+00
   3.8255225e+01  -1.2413836e+00
   3.8310413e+01  -1.2604232e+00
   3.8366421e+01  -1.2770258e+00
   3.8423463e+01  -1.2909158e+00
   3.8481813e+01  -1.3017475e+00
   3.8541836e+01  -1.3090808e+00
   3.8602402e+01  -1.3123067e+00
   3.8662962e+01  -1.3110847e+00
   3.8723694e+01  -1.3051466e+00
   3.8784783e+01  -1.2941810e+00
   3.8846424e+01  -1.2778281e+00
   3.8908837e+01  -1.2556683e+00
   3.8972282e+01  -1.2272032e+00
   3.9037086e+01  -1.1918222e+00
   3.9102232e+01  -1.1497546e+00
   3.9164445e+01  -1.1034775e+00
   3.9224504e+01  -1.0531802e+00
   3.9283035e+01  -9.9892208e-01
   3.9340443e+01  -9.4079347e-01
   3.9397012e+01  -8.7890370e-01
   3.9452957e+01  -8.1337350e-01
   3.9508452e+01  -7.4433218e-01
   3.9563645e+01  -6.7191650e-01
   3.9618665e+01  -5.9627014e-01
   3.9673633e+01  -5.1754338e-01
   3.9728664e+01  -4.3589253e-01
   3.9783873e+01  -3.5147932e-01
   3.9839377e+01  -2.6446972e-01
   3.9895302e+01  -1.7503230e-01
   3.9951786e+01  -8.3335570e-02
   4.0002631e+01  -7.4508455e-13
   4.0002631e+01   2.5673907e-15
   4.0059833e+01   9.1068850e-02
   4.0115030e+01   1.7347492e-01
   4.0170193e+01   2.5072846e-01
   4.0225446e+01   3.2328165e-01
   4.0280909e+01   3.9155033e-01
   4.0336706e+01   4.5592720e-01
   4.0392966e+01   5.1678677e-01
   4.0449835e+01   5.7448940e-01
   4.0507476e+01   6.2938503e-01
   4.0566084e+01   6.8181726e-01
   4.0625900e+01   7.3212894e-01
   4.0686492e+01   7.8009900e-01
   4.0744930e+01   8.2376722e-01
   4.0801732e+01   8.6397490e-01
   4.0857355e+01   9.0136777e-01
   4.0912110e+01   9.3638364e-01
   4.0966229e+01   9.6932777e-01
   4.1019892e+01   1.0004140e+00
   4.1073251e+01   1.0297874e+00
   4.1126439e+01   1.0575383e+00
   4.1179577e+01   1.0837103e+00
   4.1232779e+01   1.1083060e+00
   4.1286161e+01   1.1312898e+00
   4.1339838e+01   1.1525896e+00
   4.1393936e+01   1.1720964e+00
   4.1448592e+01   1.1896627e+00
   4.1503965e+01   1.2050991e+00
   4.1560242e+01   1.2181672e+00
   4.1617657e+01   1.2285699e+00
   4.1676517e+01   1.2359328e+00
   4.1736989e+01   1.2397650e+00
   4.1797357e+01   1.2395612e+00
   4.1857796e+01   1.2350731e+00
   4.1918482e+01   1.2260138e+00
   4.1979602e+01   1.2120543e+00
   4.2041357e+01   1.1928161e+00
   4.2103979e+01   1.1678582e+00
   4.2167747e+01   1.1366538e+00
   4.2233021e+01   1.0985503e+00
   4.2296772e+01   1.0552608e+00
   4.2357928e+01   1.0080885e+00
   4.2417225e+01   9.5711920e-01
   4.2475180e+01   9.0241113e-01
   4.2532140e+01   8.4405214e-01
   4.2588356e+01   7.8214769e-01
   4.2644024e+01   7.1681508e-01
   4.2699307e+01   6.4818099e-01
   4.2754342e+01   5.7638056e-01
   4.2809256e+01   5.0155672e-01
   4.2864166e+01   4.2385974e-01
   4.2919187e+01   3.4344664e-01
   4.2974433e+01   2.6048035e-01
   4.3030026e+01   1.7512855e-01
   4.3086095e+01   8.7561712e-02
   4.3141495e+01   6.1103900e-14
   4.3141495e+01  -6.6062433e-13
   4.3198186e+01  -8.7128796e-02
   4.3253286e+01  -1.6651568e-01
   4.3308390e+01  -2.4096109e-01
   4.3363620e+01  -3.1090126e-01
   4.3419096e+01  -3.7674249e-01
   4.3474943e+01  -4.3887000e-01
   4.3531293e+01  -4.9765250e-01
   4.3588297e+01  -5.5344596e-01
   4.3646126e+01  -6.0659735e-01
   4.3704985e+01  -6.5744904e-01
   4.3765134e+01  -7.0634499e-01
   4.3824924e+01  -7.5216294e-01
   4.3882729e+01  -7.9405844e-01
   4.3939055e+01  -8.3280089e-01
   4.3994306e+01  -8.6895272e-01
   4.4048764e+01  -9.0289927e-01
   4.4102642e+01  -9.3491014e-01
   4.4156110e+01  -9.6517273e-01
   4.4209314e+01  -9.9381141e-01
   4.4262380e+01  -1.0208991e+00
   4.4315428e+01  -1.0464647e+00
   4.4368571e+01  -1.0704972e+00
   4.4421923e+01  -1.0929487e+00
   4.4475602e+01  -1.1137352e+00
   4.4529734e+01  -1.1327357e+00
   4.4584461e+01  -1.1497904e+00
   4.4639947e+01  -1.1646965e+00
   4.4696389e+01  -1.1772006e+00
   4.4754035e+01  -1.1869869e+00
   4.4813213e+01  -1.1936568e+00
   4.4873521e+01  -1.1966780e+00
   4.4933768e+01  -1.1956309e+00
   4.4994130e+01  -1.1902549e+00
   4.5054783e+01  -1.1802504e+00
   4.5115914e+01  -1.1652749e+00
   4.5177730e+01  -1.1449347e+00
   4.5240470e+01  -1.1187692e+00
   4.5304428e+01  -1.0862259e+00
   4.5369985e+01  -1.0466134e+00
   4.5432958e+01  -1.0025520e+00
   4.5493506e+01  -9.5464072e-01
   4.5552342e+01  -9.0292873e-01
   4.5609933e+01  -8.4748287e-01
   4.5666597e+01  -7.8839661e-01
   4.5722568e+01  -7.2577908e-01
   4.5778031e+01  -6.5975039e-01
   4.5833142e+01  -5.9043984e-01
   4.5888035e+01  -5.1798503e-01
   4.5942833e+01  -4.4253138e-01
   4.5997651e+01  -3.6423166e-01
   4.6052604e+01  -2.8324537e-01
   4.6107805e+01  -1.9973791e-01
   4.6163377e+01  -1.1387929e-01
   4.6219452e+01  -2.5842123e-02
   4.6235783e+01  -7.1204848e-13
   4.6235783e+01   8.5730034e-15
   4.6292509e+01   8.7147739e-02
   4.6347545e+01   1.6662978e-01
   4.6402622e+01   2.4144605e-01
   4.6457862e+01   3.1201975e-01
   4.6513385e+01   3.7874878e-01
   4.6569319e+01   4.4201231e-01
   4.6625801e+01   5.0217511e-01
   4.6682987e+01   5.5959152e-01
   4.6741058e+01   6.1460970e-01
   4.6800237e+01   6.6757702e-01
   4.6860803e+01   7.1884835e-01
   4.6919776e+01   7.6617804e-01
   4.6976924e+01   8.0981438e-01
   4.7032743e+01   8.5048303e-01
   4.7087589e+01   8.8868525e-01
   4.7141717e+01   9.2476602e-01
   4.7195323e+01   9.5896595e-01
   4.7248567e+01   9.9144979e-01
   4.7301587e+01   1.0223229e+00
   4.7354505e+01   1.0516417e+00
   4.7407439e+01   1.0794197e+00
   4.7460499e+01   1.1056315e+00
   4.7513801e+01   1.1302153e+00
   4.7567462e+01   1.1530727e+00
   4.7621612e+01   1.1740682e+00
   4.7676397e+01   1.1930266e+00
   4.7731989e+01   1.2097278e+00
   4.7788594e+01   1.2238985e+00
   4.7846476e+01   1.2351991e+00
   4.7905993e+01   1.2431996e+00
   4.7966086e+01   1.2472869e+00
   4.8026167e+01   1.2470975e+00
   4.8086409e+01   1.2423570e+00
   4.8146990e+01   1.2327503e+00
   4.8208098e+01   1.2179170e+00
   4.8269944e+01   1.1974409e+00
   4.8332778e+01   1.1708327e+00
   4.8396907e+01   1.1374998e+00
   4.8462040e+01   1.0971627e+00
   4.8524174e+01   1.0525565e+00
   4.8584079e+01   1.0039025e+00
   4.8642411e+01   9.5125873e-01
   4.8699589e+01   8.9471315e-01
   4.8755903e+01   8.3437296e-01
   4.8811574e+01   7.7035695e-01
   4.8866776e+01   7.0279262e-01
   4.8921657e+01   6.3181512e-01
   4.8976348e+01   5.5756687e-01
   4.9030967e+01   4.8019717e-01
   4.9085629e+01   3.9986188e-01
   4.9140444e+01   3.1672279e-01
   4.9195529e+01   2.3094671e-01
   4.9251004e+01   1.4270402e-01
   4.9307002e+01   5.2166396e-02
   4.9338966e+01   4.8711035e-15
   4.9338966e+01  -7.3924200e-13
   4.9395638e+01  -8.9951384e-02
   4.9450905e+01  -1.7248067e-01
   4.9506185e+01  -2.5016301e-01
   4.9561601e+01  -3.2342891e-01
   4.9617274e+01  -3.9268002e-01
   4.9673332e+01  -4.5829740e-01
   4.9729912e+01  -5.2064617e-01
   4.9787165e+01  -5.8007962e-01
   4.9845269e+01  -6.3694330e-01
   4.9904438e+01  -6.9158003e-01
   4.9964941e+01  -7.4433738e-01
   5.0000000e+01  -7.7357824e-01


==> figuresAndData/relayOscillationThirdOrderNum-1+1+1.csv <==
0 0
0.00020095 -0.00020087
0.0012057 -0.0012028
0.0062295 -0.0061521
0.016229 -0.015707
0.026229 -0.024871
0.036229 -0.033652
0.046229 -0.042053
0.056229 -0.050082
0.066229 -0.057744
0.076229 -0.065045
0.086229 -0.071991
0.096229 -0.078586
0.10623 -0.084838
0.11623 -0.090752
0.12623 -0.096332
0.13623 -0.10159
0.14623 -0.10652
0.15623 -0.11113
0.16623 -0.11544
0.17623 -0.11944
0.18623 -0.12313
0.19623 -0.12654
0.20623 -0.12965
0.21623 -0.13248
0.22623 -0.13504
0.23623 -0.13731
0.24623 -0.13932
0.25623 -0.14107
0.26623 -0.14256
0.27623 -0.14379
0.28623 -0.14478
0.29623 -0.14552
0.30623 -0.14603
0.31623 -0.1463
0.32623 -0.14634
0.33623 -0.14617
0.34623 -0.14577
0.35623 -0.14516
0.36623 -0.14433
0.37623 -0.14331
0.38623 -0.14208
0.39623 -0.14067
0.40623 -0.13906
0.41623 -0.13726
0.42623 -0.13528
0.43623 -0.13313
0.44623 -0.13081
0.45623 -0.12831
0.46623 -0.12566
0.47623 -0.12284
0.48623 -0.11988
0.49623 -0.11676
0.50623 -0.11349
0.51623 -0.11009
0.52623 -0.10654
0.53623 -0.10287
0.54623 -0.099061
0.55623 -0.095131
0.56623 -0.091079
0.57623 -0.086911
0.58623 -0.082631
0.59623 -0.078241
0.60623 -0.073747
0.61623 -0.069151
0.62623 -0.064458
0.63623 -0.059672
0.64623 -0.054796
0.65623 -0.049835
0.66623 -0.044791
0.67623 -0.039668
0.68623 -0.034471
0.69623 -0.029202
0.70623 -0.023866
0.71623 -0.018465
0.72623 -0.013003
0.73623 -0.0074836
0.74623 -0.0019102
0.74964 -3.7539e-15
0.74964 2.498e-16
0.75964 0.025243
0.76964 0.049744
0.77964 0.073512
0.78964 0.096556
0.79964 0.11888
0.80964 0.1405
0.81964 0.16143
0.82964 0.18166
0.83964 0.20121
0.84964 0.22008
0.85964 0.23829
0.86964 0.25585
0.87964 0.27275
0.88964 0.28902
0.89964 0.30465
0.90964 0.31966
0.91964 0.33406
0.92964 0.34784
0.93964 0.36103
0.94964 0.37363
0.95964 0.38564
0.96964 0.39708
0.97964 0.40796
0.98964 0.41827
0.99964 0.42803
1.0096 0.43726
1.0196 0.44594
1.0296 0.4541
1.0396 0.46174
1.0496 0.46887
1.0596 0.4755
1.0696 0.48163
1.0796 0.48727
1.0896 0.49243
1.0996 0.49712
1.1096 0.50135
1.1196 0.50512
1.1296 0.50844
1.1396 0.51132
1.1496 0.51377
1.1596 0.51579
1.1696 0.51739
1.1796 0.51858
1.1896 0.51937
1.1996 0.51976
1.2096 0.51976
1.2196 0.51939
1.2296 0.51863
1.2396 0.51752
1.2496 0.51604
1.2596 0.51421
1.2696 0.51204
1.2796 0.50953
1.2896 0.50669
1.2996 0.50353
1.3096 0.50005
1.3196 0.49626
1.3296 0.49217
1.3396 0.48779
1.3496 0.48312
1.3596 0.47817
1.3696 0.47294
1.3796 0.46745
1.3896 0.4617
1.3996 0.45569
1.4096 0.44944
1.4196 0.44295
1.4296 0.43622
1.4396 0.42927
1.4496 0.4221
1.4596 0.41472
1.4696 0.40713
1.4796 0.39934
1.4896 0.39135
1.4996 0.38318
1.5096 0.37482
1.5196 0.36629
1.5296 0.35759
1.5396 0.34873
1.5496 0.33971
1.5596 0.33054
1.5696 0.32123
1.5796 0.31178
1.5896 0.30219
1.5996 0.29248
1.6096 0.28265
1.6196 0.2727
1.6296 0.26264
1.6396 0.25248
1.6496 0.24222
1.6596 0.23186
1.6696 0.22142
1.6796 0.2109
1.6896 0.2003
1.6996 0.18962
1.7096 0.17889
1.7196 0.16809
1.7296 0.15723
1.7396 0.14633
1.7496 0.13537
1.7596 0.12438
1.7696 0.11335
1.7796 0.10229
1.7896 0.091202
1.7996 0.080093
1.8096 0.068967
1.8196 0.057828
1.8296 0.046681
1.8396 0.03553
1.8496 0.02438
1.8596 0.013234
1.8696 0.0020981
1.8715 1.6083e-14
1.8715 -1.5585e-14
1.8815 -0.030722
1.8915 -0.060637
1.9015 -0.089754
1.9115 -0.11808
1.9215 -0.14562
1.9315 -0.17239
1.9415 -0.19839
1.9515 -0.22364
1.9615 -0.24813
1.9715 -0.27187
1.9815 -0.29488
1.9915 -0.31716
2.0015 -0.33872
2.0115 -0.35957
2.0215 -0.37972
2.0315 -0.39916
2.0415 -0.41792
2.0515 -0.43599
2.0615 -0.45339
2.0715 -0.47013
2.0815 -0.4862
2.0915 -0.50163
2.1015 -0.51641
2.1115 -0.53055
2.1215 -0.54407
2.1315 -0.55697
2.1415 -0.56925
2.1515 -0.58094
2.1615 -0.59202
2.1715 -0.60251
2.1815 -0.61243
2.1915 -0.62177
2.2015 -0.63054
2.2115 -0.63876
2.2215 -0.64643
2.2315 -0.65355
2.2415 -0.66014
2.2515 -0.6662
2.2615 -0.67174
2.2715 -0.67677
2.2815 -0.68129
2.2915 -0.68532
2.3015 -0.68886
2.3115 -0.69192
2.3215 -0.6945
2.3315 -0.69662
2.3415 -0.69828
2.3515 -0.69949
2.3615 -0.70025
2.3715 -0.70059
2.3815 -0.70049
2.3915 -0.69997
2.4015 -0.69904
2.4115 -0.6977
2.4215 -0.69597
2.4315 -0.69385
2.4415 -0.69134
2.4515 -0.68846
2.4615 -0.68521
2.4715 -0.6816
2.4815 -0.67764
2.4915 -0.67333
2.5015 -0.66868
2.5115 -0.6637
2.5215 -0.6584
2.5315 -0.65278
2.5415 -0.64685
2.5515 -0.64063
2.5615 -0.6341
2.5715 -0.62729
2.5815 -0.6202
2.5915 -0.61284
2.6015 -0.6052
2.6115 -0.59731
2.6215 -0.58917
2.6315 -0.58079
2.6415 -0.57216
2.6515 -0.5633
2.6615 -0.55422
2.6715 -0.54492
2.6815 -0.53541
2.6915 -0.5257
2.7015 -0.51579
2.7115 -0.50569
2.7215 -0.4954
2.7315 -0.48494
2.7415 -0.4743
2.7515 -0.4635
2.7615 -0.45254
2.7715 -0.44143
2.7815 -0.43018
2.7915 -0.41879
2.8015 -0.40726
2.8115 -0.3956
2.8215 -0.38383
2.8315 -0.37194
2.8415 -0.35994
2.8515 -0.34784
2.8615 -0.33565
2.8715 -0.32336
2.8815 -0.31099
2.8915 -0.29854
2.9015 -0.28601
2.9115 -0.27342
2.9215 -0.26076
2.9315 -0.24805
2.9415 -0.23528
2.9515 -0.22247
2.9615 -0.20962
2.9715 -0.19674
2.9815 -0.18382
2.9915 -0.17088
3.0015 -0.15792
3.0115 -0.14494
3.0215 -0.13196
3.0315 -0.11897
3.0415 -0.10597
3.0515 -0.092987
3.0615 -0.08001
3.0715 -0.067046
3.0815 -0.0541
3.0915 -0.041177
3.1015 -0.028281
3.1115 -0.015417
3.1215 -0.0025894
3.1235 -3.5749e-14
3.1235 6.0715e-16
3.1335 0.032381
3.1435 0.063929
3.1535 0.094652
3.1635 0.12456
3.1735 0.15365
3.1835 0.18195
3.1935 0.20945
3.2035 0.23616
3.2135 0.26209
3.2235 0.28726
3.2335 0.31166
3.2435 0.3353
3.2535 0.3582
3.2635 0.38036
3.2735 0.40179
3.2835 0.42249
3.2935 0.44247
3.3035 0.46175
3.3135 0.48033
3.3235 0.49821
3.3335 0.51541
3.3435 0.53193
3.3535 0.54778
3.3635 0.56297
3.3735 0.5775
3.3835 0.59139
3.3935 0.60465
3.4035 0.61727
3.4135 0.62926
3.4235 0.64065
3.4335 0.65142
3.4435 0.6616
3.4535 0.67118
3.4635 0.68018
3.4735 0.68861
3.4835 0.69647
3.4935 0.70377
3.5035 0.71051
3.5135 0.71671
3.5235 0.72238
3.5335 0.72751
3.5435 0.73213
3.5535 0.73623
3.5635 0.73983
3.5735 0.74293
3.5835 0.74554
3.5935 0.74766
3.6035 0.74932
3.6135 0.7505
3.6235 0.75123
3.6335 0.75151
3.6435 0.75135
3.6535 0.75075
3.6635 0.74972
3.6735 0.74827
3.6835 0.74641
3.6935 0.74415
3.7035 0.74149
3.7135 0.73844
3.7235 0.73501
3.7335 0.73121
3.7435 0.72703
3.7535 0.72251
3.7635 0.71763
3.7735 0.7124
3.7835 0.70684
3.7935 0.70095
3.8035 0.69474
3.8135 0.68822
3.8235 0.68139
3.8335 0.67427
3.8435 0.66685
3.8535 0.65914
3.8635 0.65116
3.8735 0.64291
3.8835 0.6344
3.8935 0.62563
3.9035 0.61662
3.9135 0.60736
3.9235 0.59787
3.9335 0.58816
3.9435 0.57822
3.9535 0.56807
3.9635 0.55771
3.9735 0.54716
3.9835 0.53641
3.9935 0.52548
4.0035 0.51437
4.0135 0.50309
4.0235 0.49164
4.0335 0.48003
4.0435 0.46828
4.0535 0.45637
4.0635 0.44433
4.0735 0.43215
4.0835 0.41985
4.0935 0.40742
4.1035 0.39489
4.1135 0.38224
4.1235 0.36949
4.1335 0.35665
4.1435 0.34372
4.1535 0.3307
4.1635 0.31761
4.1735 0.30445
4.1835 0.29122
4.1935 0.27792
4.2035 0.26458
4.2135 0.25118
4.2235 0.23775
4.2335 0.22427
4.2435 0.21076
4.2535 0.19722
4.2635 0.18366
4.2735 0.17009
4.2835 0.1565
4.2935 0.14291
4.3035 0.12931
4.3135 0.11572
4.3235 0.10214
4.3335 0.08857
4.3435 0.075018
4.3535 0.061488
4.3635 0.047986
4.3735 0.034515
4.3835 0.02108
4.3935 0.0076862
4.3993 7.6009e-14
4.3993 1.4919e-16
4.4093 -0.032923
4.4193 -0.065007
4.4293 -0.096259
4.4393 -0.12669
4.4493 -0.1563
4.4593 -0.1851
4.4693 -0.2131
4.4793 -0.24031
4.4893 -0.26673
4.4993 -0.29238
4.5093 -0.31725
4.5193 -0.34137
4.5293 -0.36472
4.5393 -0.38733
4.5493 -0.40921
4.5593 -0.43035
4.5693 -0.45076
4.5793 -0.47046
4.5893 -0.48945
4.5993 -0.50775
4.6093 -0.52535
4.6193 -0.54226
4.6293 -0.5585
4.6393 -0.57406
4.6493 -0.58897
4.6593 -0.60322
4.6693 -0.61683
4.6793 -0.62979
4.6893 -0.64213
4.6993 -0.65385
4.7093 -0.66495
4.7193 -0.67544
4.7293 -0.68533
4.7393 -0.69464
4.7493 -0.70335
4.7593 -0.7115
4.7693 -0.71907
4.7793 -0.72609
4.7893 -0.73255
4.7993 -0.73847
4.8093 -0.74385
4.8193 -0.74871
4.8293 -0.75304
4.8393 -0.75686
4.8493 -0.76017
4.8593 -0.76299
4.8693 -0.76532
4.8793 -0.76716
4.8893 -0.76854
4.8993 -0.76944
4.9093 -0.76989
4.9193 -0.76989
4.9293 -0.76944
4.9393 -0.76856
4.9493 -0.76726
4.9593 -0.76553
4.9693 -0.76339
4.9793 -0.76085
4.9893 -0.75791
4.9993 -0.75458
5.0093 -0.75088
5.0193 -0.7468
5.0293 -0.74235
5.0393 -0.73754
5.0493 -0.73239
5.0593 -0.72689
5.0693 -0.72106
5.0793 -0.7149
5.0893 -0.70841
5.0993 -0.70162
5.1093 -0.69452
5.1193 -0.68712
5.1293 -0.67943
5.1393 -0.67146
5.1493 -0.66321
5.1593 -0.6547
5.1693 -0.64592
5.1793 -0.63689
5.1893 -0.62761
5.1993 -0.61809
5.2093 -0.60834
5.2193 -0.59836
5.2293 -0.58817
5.2393 -0.57776
5.2493 -0.56715
5.2593 -0.55634
5.2693 -0.54534
5.2793 -0.53415
5.2893 -0.52279
5.2993 -0.51126
5.3093 -0.49956
5.3193 -0.48771
5.3293 -0.4757
5.3393 -0.46355
5.3493 -0.45127
5.3593 -0.43885
5.3693 -0.42631
5.3793 -0.41365
5.3893 -0.40087
5.3993 -0.38799
5.4093 -0.37501
5.4193 -0.36194
5.4293 -0.34878
5.4393 -0.33554
5.4493 -0.32222
5.4593 -0.30883
5.4693 -0.29538
5.4793 -0.28187
5.4893 -0.26831
5.4993 -0.2547
5.5093 -0.24104
5.5193 -0.22736
5.5293 -0.21364
5.5393 -0.19989
5.5493 -0.18613
5.5593 -0.17235
5.5693 -0.15856
5.5793 -0.14477
5.5893 -0.13098
5.5993 -0.1172
5.6093 -0.10342
5.6193 -0.08966
5.6293 -0.075921
5.6393 -0.062206
5.6493 -0.048521
5.6593 -0.03487
5.6693 -0.021257
5.6793 -0.0076875
5.685 -7.4881e-14
5.685 1.9186e-15
5.695 0.033096
5.705 0.065349
5.715 0.096768
5.725 0.12736
5.735 0.15714
5.745 0.1861
5.755 0.21426
5.765 0.24162
5.775 0.2682
5.785 0.29399
5.795 0.31901
5.805 0.34327
5.815 0.36677
5.825 0.38952
5.835 0.41153
5.845 0.43281
5.855 0.45336
5.865 0.47319
5.875 0.49231
5.885 0.51072
5.895 0.52844
5.905 0.54548
5.915 0.56183
5.925 0.57751
5.935 0.59253
5.945 0.60689
5.955 0.62061
5.965 0.63368
5.975 0.64612
5.985 0.65793
5.995 0.66913
6.005 0.67972
6.015 0.6897
6.025 0.69909
6.035 0.7079
6.045 0.71613
6.055 0.72378
6.065 0.73088
6.075 0.73742
6.085 0.74341
6.095 0.74886
6.105 0.75379
6.115 0.75818
6.125 0.76207
6.135 0.76544
6.145 0.76832
6.155 0.77071
6.165 0.77261
6.175 0.77403
6.185 0.77499
6.195 0.77548
6.205 0.77552
6.215 0.77512
6.225 0.77428
6.235 0.77301
6.245 0.77132
6.255 0.76922
6.265 0.76671
6.275 0.7638
6.285 0.7605
6.295 0.75681
6.305 0.75275
6.315 0.74833
6.325 0.74354
6.335 0.7384
6.345 0.73291
6.355 0.72709
6.365 0.72094
6.375 0.71446
6.385 0.70768
6.395 0.70058
6.405 0.69318
6.415 0.68549
6.425 0.67752
6.435 0.66927
6.445 0.66074
6.455 0.65196
6.465 0.64291
6.475 0.63362
6.485 0.62409
6.495 0.61432
6.505 0.60433
6.515 0.59411
6.525 0.58369
6.535 0.57305
6.545 0.56222
6.555 0.55119
6.565 0.53998
6.575 0.52859
6.585 0.51702
6.595 0.50529
6.605 0.49341
6.615 0.48137
6.625 0.46918
6.635 0.45686
6.645 0.4444
6.655 0.43182
6.665 0.41911
6.675 0.4063
6.685 0.39337
6.695 0.38035
6.705 0.36723
6.715 0.35402
6.725 0.34073
6.735 0.32736
6.745 0.31392
6.755 0.30041
6.765 0.28685
6.775 0.27323
6.785 0.25956
6.795 0.24586
6.805 0.23211
6.815 0.21833
6.825 0.20453
6.835 0.19071
6.845 0.17687
6.855 0.16302
6.865 0.14916
6.875 0.13531
6.885 0.12146
6.895 0.10762
6.905 0.093792
6.915 0.079986
6.925 0.066204
6.935 0.052452
6.945 0.038732
6.955 0.025051
6.965 0.011413
6.9734 5.5164e-16
6.9734 -7.6633e-14
6.9834 -0.033151
6.9934 -0.06546
7.0034 -0.096933
7.0134 -0.12758
7.0234 -0.15741
7.0334 -0.18642
7.0434 -0.21463
7.0534 -0.24205
7.0634 -0.26867
7.0734 -0.29452
7.0834 -0.31959
7.0934 -0.34389
7.1034 -0.36744
7.1134 -0.39024
7.1234 -0.41229
7.1334 -0.43361
7.1434 -0.4542
7.1534 -0.47408
7.1634 -0.49324
7.1734 -0.5117
7.1834 -0.52946
7.1934 -0.54653
7.2034 -0.56292
7.2134 -0.57864
7.2234 -0.5937
7.2334 -0.6081
7.2434 -0.62185
7.2534 -0.63495
7.2634 -0.64743
7.2734 -0.65927
7.2834 -0.6705
7.2934 -0.68112
7.3034 -0.69114
7.3134 -0.70056
7.3234 -0.70939
7.3334 -0.71765
7.3434 -0.72533
7.3534 -0.73245
7.3634 -0.73902
7.3734 -0.74504
7.3834 -0.75052
7.3934 -0.75546
7.4034 -0.75988
7.4134 -0.76379
7.4234 -0.76719
7.4334 -0.77008
7.4434 -0.77249
7.4534 -0.77441
7.4634 -0.77585
7.4734 -0.77682
7.4834 -0.77734
7.4934 -0.77739
7.5034 -0.77701
7.5134 -0.77618
7.5234 -0.77492
7.5334 -0.77325
7.5434 -0.77115
7.5534 -0.76865
7.5634 -0.76575
7.5734 -0.76246
7.5834 -0.75879
7.5934 -0.75474
7.6034 -0.75032
7.6134 -0.74554
7.6234 -0.7404
7.6334 -0.73492
7.6434 -0.72911
7.6534 -0.72296
7.6634 -0.71649
7.6734 -0.7097
7.6834 -0.70261
7.6934 -0.69521
7.7034 -0.68752
7.7134 -0.67955
7.7234 -0.6713
7.7334 -0.66277
7.7434 -0.65398
7.7534 -0.64494
7.7634 -0.63564
7.7734 -0.62611
7.7834 -0.61634
7.7934 -0.60634
7.8034 -0.59612
7.8134 -0.58568
7.8234 -0.57504
7.8334 -0.5642
7.8434 -0.55317
7.8534 -0.54195
7.8634 -0.53055
7.8734 -0.51897
7.8834 -0.50723
7.8934 -0.49534
7.9034 -0.48329
7.9134 -0.47109
7.9234 -0.45875
7.9334 -0.44628
7.9434 -0.43369
7.9534 -0.42097
7.9634 -0.40814
7.9734 -0.3952
7.9834 -0.38217
7.9934 -0.36903
8.0034 -0.35581
8.0134 -0.3425
8.0234 -0.32911
8.0334 -0.31566
8.0434 -0.30214
8.0534 -0.28855
8.0634 -0.27492
8.0734 -0.26123
8.0834 -0.24751
8.0934 -0.23374
8.1034 -0.21995
8.1134 -0.20612
8.1234 -0.19228
8.1334 -0.17842
8.1434 -0.16455
8.1534 -0.15068
8.1634 -0.1368
8.1734 -0.12293
8.1834 -0.10907
8.1934 -0.095223
8.2034 -0.081396
8.2134 -0.067592
8.2234 -0.053818
8.2334 -0.040076
8.2434 -0.026373
8.2534 -0.012712
8.2627 -1.5397e-13
8.2627 5.4817e-16
8.2727 0.033169
8.2827 0.065495
8.2927 0.096986
8.3027 0.12765
8.3127 0.15749
8.3227 0.18652
8.3327 0.21475
8.3427 0.24218
8.3527 0.26882
8.3627 0.29468
8.3727 0.31977
8.3827 0.34409
8.3927 0.36765
8.4027 0.39046
8.4127 0.41253
8.4227 0.43387
8.4327 0.45447
8.4427 0.47436
8.4527 0.49354
8.4627 0.51201
8.4727 0.52978
8.4827 0.54687
8.4927 0.56327
8.5027 0.579
8.5127 0.59407
8.5227 0.60848
8.5327 0.62224
8.5427 0.63536
8.5527 0.64784
8.5627 0.6597
8.5727 0.67094
8.5827 0.68157
8.5927 0.69159
8.6027 0.70103
8.6127 0.70987
8.6227 0.71813
8.6327 0.72583
8.6427 0.73296
8.6527 0.73953
8.6627 0.74556
8.6727 0.75104
8.6827 0.75599
8.6927 0.76042
8.7027 0.76434
8.7127 0.76774
8.7227 0.77064
8.7327 0.77305
8.7427 0.77498
8.7527 0.77643
8.7627 0.77741
8.7727 0.77792
8.7827 0.77799
8.7927 0.7776
8.8027 0.77678
8.8127 0.77553
8.8227 0.77386
8.8327 0.77177
8.8427 0.76927
8.8527 0.76637
8.8627 0.76309
8.8727 0.75941
8.8827 0.75537
8.8927 0.75095
8.9027 0.74617
8.9127 0.74104
8.9227 0.73556
8.9327 0.72974
8.9427 0.7236
8.9527 0.71713
8.9627 0.71034
8.9727 0.70325
8.9827 0.69585
8.9927 0.68816
9.0027 0.68019
9.0127 0.67194
9.0227 0.66341
9.0327 0.65462
9.0427 0.64558
9.0527 0.63628
9.0627 0.62674
9.0727 0.61697
9.0827 0.60697
9.0927 0.59675
9.1027 0.58631
9.1127 0.57567
9.1227 0.56482
9.1327 0.55379
9.1427 0.54256
9.1527 0.53116
9.1627 0.51959
9.1727 0.50784
9.1827 0.49594
9.1927 0.48389
9.2027 0.47169
9.2127 0.45935
9.2227 0.44688
9.2327 0.43428
9.2427 0.42156
9.2527 0.40872
9.2627 0.39578
9.2727 0.38273
9.2827 0.36959
9.2927 0.35637
9.3027 0.34305
9.3127 0.32966
9.3227 0.3162
9.3327 0.30267
9.3427 0.28909
9.3527 0.27544
9.3627 0.26176
9.3727 0.24802
9.3827 0.23425
9.3927 0.22045
9.4027 0.20662
9.4127 0.19277
9.4227 0.17891
9.4327 0.16503
9.4427 0.15115
9.4527 0.13727
9.4627 0.12339
9.4727 0.10952
9.4827 0.095668
9.4927 0.081834
9.5027 0.068023
9.5127 0.054242
9.5227 0.040493
9.5327 0.026783
9.5427 0.013114
9.5523 1.5346e-13
9.5523 -1.1276e-15
9.5623 -0.033175
9.5723 -0.065507
9.5823 -0.097003
9.5923 -0.12767
9.6023 -0.15752
9.6123 -0.18656
9.6223 -0.21479
9.6323 -0.24223
9.6423 -0.26887
9.6523 -0.29474
9.6623 -0.31983
9.6723 -0.34415
9.6823 -0.36772
9.6923 -0.39054
9.7023 -0.41261
9.7123 -0.43395
9.7223 -0.45456
9.7323 -0.47445
9.7423 -0.49363
9.7523 -0.51211
9.7623 -0.52989
9.7723 -0.54698
9.7823 -0.56338
9.7923 -0.57912
9.8023 -0.59419
9.8123 -0.60861
9.8223 -0.62237
9.8323 -0.63549
9.8423 -0.64798
9.8523 -0.65984
9.8623 -0.67108
9.8723 -0.68171
9.8823 -0.69174
9.8923 -0.70118
9.9023 -0.71002
9.9123 -0.71829
9.9223 -0.72599
9.9323 -0.73312
9.9423 -0.73969
9.9523 -0.74572
9.9623 -0.75121
9.9723 -0.75617
9.9823 -0.7606
9.9923 -0.76451
10.002 -0.76792
10.012 -0.77083
10.022 -0.77324
10.032 -0.77517
10.042 -0.77662
10.052 -0.7776
10.062 -0.77811
10.072 -0.77818
10.082 -0.7778
10.092 -0.77698
10.102 -0.77573
10.112 -0.77405
10.122 -0.77197
10.132 -0.76947
10.142 -0.76657
10.152 -0.76329
10.162 -0.75962
10.172 -0.75557
10.182 -0.75115
10.192 -0.74638
10.202 -0.74124
10.212 -0.73577
10.222 -0.72995
10.232 -0.7238
10.242 -0.71733
10.252 -0.71055
10.262 -0.70346
10.272 -0.69606
10.282 -0.68837
10.292 -0.6804
10.302 -0.67214
10.312 -0.66362
10.322 -0.65483
10.332 -0.64578
10.342 -0.63649
10.352 -0.62695
10.362 -0.61718
10.372 -0.60718
10.382 -0.59695
10.392 -0.58652
10.402 -0.57587
10.412 -0.56503
10.422 -0.55399
10.432 -0.54277
10.442 -0.53136
10.452 -0.51979
10.462 -0.50804
10.472 -0.49614
10.482 -0.48409
10.492 -0.47188
10.502 -0.45954
10.512 -0.44707
10.522 -0.43447
10.532 -0.42175
10.542 -0.40891
10.552 -0.39597
10.562 -0.38292
10.572 -0.36978
10.582 -0.35655
10.592 -0.34323
10.602 -0.32984
10.612 -0.31638
10.622 -0.30285
10.632 -0.28926
10.642 -0.27562
10.652 -0.26193
10.662 -0.24819
10.672 -0.23442
10.682 -0.22061
10.692 -0.20678
10.702 -0.19293
10.712 -0.17907
10.722 -0.16519
10.732 -0.1513
10.742 -0.13742
10.752 -0.12354
10.762 -0.10967
10.772 -0.095814
10.782 -0.081977
10.792 -0.068165
10.802 -0.054381
10.812 -0.04063
10.822 -0.026917
10.832 -0.013247
10.842 -7.7716e-16
10.842 1.5384e-13
10.852 0.033177
10.862 0.06551
10.872 0.097009
10.882 0.12768
10.892 0.15753
10.902 0.18657
10.912 0.2148
10.922 0.24224
10.932 0.26889
10.942 0.29475
10.952 0.31985
10.962 0.34417
10.972 0.36774
10.982 0.39056
10.992 0.41264
11.002 0.43398
11.012 0.45459
11.022 0.47448
11.032 0.49366
11.042 0.51214
11.052 0.52992
11.062 0.54701
11.072 0.56342
11.082 0.57916
11.092 0.59423
11.102 0.60865
11.112 0.62241
11.122 0.63553
11.132 0.64802
11.142 0.65988
11.152 0.67113
11.162 0.68176
11.172 0.69179
11.182 0.70122
11.192 0.71007
11.202 0.71834
11.212 0.72604
11.222 0.73317
11.232 0.73975
11.242 0.74578
11.252 0.75127
11.262 0.75622
11.272 0.76066
11.282 0.76457
11.292 0.76798
11.302 0.77088
11.312 0.7733
11.322 0.77523
11.332 0.77668
11.342 0.77766
11.352 0.77818
11.362 0.77824
11.372 0.77786
11.382 0.77704
11.392 0.77579
11.402 0.77412
11.412 0.77203
11.422 0.76953
11.432 0.76664
11.442 0.76335
11.452 0.75968
11.462 0.75563
11.472 0.75122
11.482 0.74644
11.492 0.74131
11.502 0.73583
11.512 0.73002
11.522 0.72387
11.532 0.7174
11.542 0.71062
11.552 0.70352
11.562 0.69613
11.572 0.68844
11.582 0.68046
11.592 0.67221
11.602 0.66369
11.612 0.6549
11.622 0.64585
11.632 0.63656
11.642 0.62702
11.652 0.61724
11.662 0.60724
11.672 0.59702
11.682 0.58658
11.692 0.57594
11.702 0.56509
11.712 0.55405
11.722 0.54283
11.732 0.53143
11.742 0.51985
11.752 0.50811
11.762 0.4962
11.772 0.48415
11.782 0.47195
11.792 0.45961
11.802 0.44713
11.812 0.43453
11.822 0.42181
11.832 0.40897
11.842 0.39603
11.852 0.38298
11.862 0.36984
11.872 0.35661
11.882 0.34329
11.892 0.3299
11.902 0.31644
11.912 0.30291
11.922 0.28932
11.932 0.27567
11.942 0.26198
11.952 0.24824
11.962 0.23447
11.972 0.22067
11.982 0.20684
11.992 0.19298
12.002 0.17912
12.012 0.16524
12.022 0.15135
12.032 0.13747
12.042 0.12359
12.052 0.10972
12.062 0.09586
12.072 0.082023
12.082 0.06821
12.092 0.054425
12.102 0.040674
12.112 0.02696
12.122 0.013289
12.132 1.5346e-13
12.132 -1.1623e-15
12.142 -0.033177
12.152 -0.065512
12.162 -0.097011
12.172 -0.12768
12.182 -0.15753
12.192 -0.18657
12.202 -0.21481
12.212 -0.24224
12.222 -0.26889
12.232 -0.29476
12.242 -0.31985
12.252 -0.34418
12.262 -0.36775
12.272 -0.39057
12.282 -0.41264
12.292 -0.43398
12.302 -0.4546
12.312 -0.47449
12.322 -0.49367
12.332 -0.51215
12.342 -0.52993
12.352 -0.54702
12.362 -0.56343
12.372 -0.57917
12.382 -0.59424
12.392 -0.60866
12.402 -0.62242
12.412 -0.63555
12.422 -0.64803
12.432 -0.6599
12.442 -0.67114
12.452 -0.68177
12.462 -0.6918
12.472 -0.70124
12.482 -0.71009
12.492 -0.71836
12.502 -0.72605
12.512 -0.73319
12.522 -0.73976
12.532 -0.74579
12.542 -0.75128
12.552 -0.75624
12.562 -0.76067
12.572 -0.76459
12.582 -0.768
12.592 -0.7709
12.602 -0.77332
12.612 -0.77524
12.622 -0.77669
12.632 -0.77768
12.642 -0.7782
12.652 -0.77826
12.662 -0.77788
12.672 -0.77706
12.682 -0.77581
12.692 -0.77414
12.702 -0.77205
12.712 -0.76955
12.722 -0.76666
12.732 -0.76337
12.742 -0.7597
12.752 -0.75566
12.762 -0.75124
12.772 -0.74646
12.782 -0.74133
12.792 -0.73585
12.802 -0.73004
12.812 -0.72389
12.822 -0.71742
12.832 -0.71064
12.842 -0.70354
12.852 -0.69615
12.862 -0.68846
12.872 -0.68049
12.882 -0.67223
12.892 -0.66371
12.902 -0.65492
12.912 -0.64587
12.922 -0.63658
12.932 -0.62704
12.942 -0.61726
12.952 -0.60726
12.962 -0.59704
12.972 -0.5866
12.982 -0.57596
12.992 -0.56511
13.002 -0.55408
13.012 -0.54285
13.022 -0.53145
13.032 -0.51987
13.042 -0.50813
13.052 -0.49622
13.062 -0.48417
13.072 -0.47197
13.082 -0.45963
13.092 -0.44715
13.102 -0.43455
13.112 -0.42183
13.122 -0.40899
13.132 -0.39604
13.142 -0.383
13.152 -0.36986
13.162 -0.35663
13.172 -0.34331
13.182 -0.32992
13.192 -0.31645
13.202 -0.30292
13.212 -0.28933
13.222 -0.27569
13.232 -0.262
13.242 -0.24826
13.252 -0.23449
13.262 -0.22068
13.272 -0.20685
13.282 -0.193
13.292 -0.17913
13.302 -0.16525
13.312 -0.15137
13.322 -0.13748
13.332 -0.1236
13.342 -0.10973
13.352 -0.095875
13.362 -0.082038
13.372 -0.068224
13.382 -0.05444
13.392 -0.040688
13.402 -0.026974
13.412 -0.013302
13.422 -1.5319e-13
13.422 1.4259e-15
13.432 0.033178
13.442 0.065512
13.452 0.097011
13.462 0.12768
13.472 0.15753
13.482 0.18657
13.492 0.21481
13.502 0.24225
13.512 0.26889
13.522 0.29476
13.532 0.31986
13.542 0.34418
13.552 0.36775
13.562 0.39057
13.572 0.41265
13.582 0.43399
13.592 0.4546
13.602 0.47449
13.612 0.49368
13.622 0.51215
13.632 0.52993
13.642 0.54703
13.652 0.56344
13.662 0.57917
13.672 0.59425
13.682 0.60866
13.692 0.62243
13.702 0.63555
13.712 0.64804
13.722 0.6599
13.732 0.67115
13.742 0.68178
13.752 0.69181
13.762 0.70125
13.772 0.71009
13.782 0.71836
13.792 0.72606
13.802 0.73319
13.812 0.73977
13.822 0.7458
13.832 0.75129
13.842 0.75625
13.852 0.76068
13.862 0.7646
13.872 0.768
13.882 0.77091
13.892 0.77332
13.902 0.77525
13.912 0.7767
13.922 0.77768
13.932 0.7782
13.942 0.77827
13.952 0.77789
13.962 0.77707
13.972 0.77582
13.982 0.77414
13.992 0.77206
14.002 0.76956
14.012 0.76667
14.022 0.76338
14.032 0.75971
14.042 0.75566
14.052 0.75125
14.062 0.74647
14.072 0.74134
14.082 0.73586
14.092 0.73005
14.102 0.7239
14.112 0.71743
14.122 0.71064
14.132 0.70355
14.142 0.69616
14.152 0.68847
14.162 0.68049
14.172 0.67224
14.182 0.66371
14.192 0.65493
14.202 0.64588
14.212 0.63658
14.222 0.62705
14.232 0.61727
14.242 0.60727
14.252 0.59705
14.262 0.58661
14.272 0.57597
14.282 0.56512
14.292 0.55408
14.302 0.54286
14.312 0.53145
14.322 0.51988
14.332 0.50813
14.342 0.49623
14.352 0.48418
14.362 0.47197
14.372 0.45963
14.382 0.44716
14.392 0.43455
14.402 0.42183
14.412 0.409
14.422 0.39605
14.432 0.383
14.442 0.36986
14.452 0.35663
14.462 0.34332
14.472 0.32992
14.482 0.31646
14.492 0.30293
14.502 0.28934
14.512 0.2757
14.522 0.262
14.532 0.24827
14.542 0.23449
14.552 0.22069
14.562 0.20686
14.572 0.19301
14.582 0.17914
14.592 0.16526
14.602 0.15137
14.612 0.13749
14.622 0.12361
14.632 0.10974
14.642 0.09588
14.652 0.082043
14.662 0.068229
14.672 0.054444
14.682 0.040693
14.692 0.026979
14.702 0.013307
14.711 1.0547e-15
14.711 -1.5357e-13
14.721 -0.033178
14.731 -0.065512
14.741 -0.097011
14.751 -0.12768
14.761 -0.15753
14.771 -0.18657
14.781 -0.21481
14.791 -0.24225
14.801 -0.2689
14.811 -0.29476
14.821 -0.31986
14.831 -0.34418
14.841 -0.36775
14.851 -0.39057
14.861 -0.41265
14.871 -0.43399
14.881 -0.4546
14.891 -0.47449
14.901 -0.49368
14.911 -0.51215
14.921 -0.52993
14.931 -0.54703
14.941 -0.56344
14.951 -0.57918
14.961 -0.59425
14.971 -0.60866
14.981 -0.62243
14.991 -0.63555
15 -0.64641


==> figuresAndData/relayOscillationThirdOrderNum-1+1.csv <==
0 0
0.00020095 -2.0185e-08
0.0012057 -7.2569e-07
0.0062295 -1.9242e-05
0.016229 -0.00012887
0.026229 -0.0003321
0.036229 -0.00062508
0.046229 -0.001004
0.056229 -0.0014652
0.066229 -0.002005
0.076229 -0.0026199
0.086229 -0.0033062
0.096229 -0.0040605
0.10623 -0.0048795
0.11623 -0.0057599
0.12623 -0.0066983
0.13623 -0.0076916
0.14623 -0.0087366
0.15623 -0.0098302
0.16623 -0.010969
0.17623 -0.012151
0.18623 -0.013373
0.19623 -0.014632
0.20623 -0.015925
0.21623 -0.017249
0.22623 -0.018602
0.23623 -0.019981
0.24623 -0.021384
0.25623 -0.022808
0.26623 -0.024251
0.27623 -0.02571
0.28623 -0.027183
0.29623 -0.028667
0.30623 -0.030161
0.31623 -0.031662
0.32623 -0.033169
0.33623 -0.034678
0.34623 -0.036189
0.35623 -0.037699
0.36623 -0.039206
0.37623 -0.040708
0.38623 -0.042203
0.39623 -0.043691
0.40623 -0.045168
0.41623 -0.046634
0.42623 -0.048086
0.43623 -0.049523
0.44623 -0.050944
0.45623 -0.052347
0.46623 -0.053731
0.47623 -0.055094
0.48623 -0.056434
0.49623 -0.057751
0.50623 -0.059044
0.51623 -0.06031
0.52623 -0.061549
0.53623 -0.06276
0.54623 -0.063941
0.55623 -0.065092
0.56623 -0.066211
0.57623 -0.067298
0.58623 -0.068351
0.59623 -0.06937
0.60623 -0.070353
0.61623 -0.0713
0.62623 -0.072211
0.63623 -0.073083
0.64623 -0.073918
0.65623 -0.074713
0.66623 -0.075468
0.67623 -0.076183
0.68623 -0.076857
0.69623 -0.077489
0.70623 -0.078079
0.71623 -0.078627
0.72623 -0.079131
0.73623 -0.079593
0.74623 -0.08001
0.75623 -0.080383
0.76623 -0.080711
0.77623 -0.080995
0.78623 -0.081233
0.79623 -0.081426
0.80623 -0.081574
0.81623 -0.081675
0.82623 -0.081731
0.83623 -0.081741
0.84623 -0.081704
0.85623 -0.081621
0.86623 -0.081492
0.87623 -0.081316
0.88623 -0.081094
0.89623 -0.080825
0.90623 -0.08051
0.91623 -0.080149
0.92623 -0.079742
0.93623 -0.079289
0.94623 -0.078789
0.95623 -0.078244
0.96623 -0.077653
0.97623 -0.077017
0.98623 -0.076335
0.99623 -0.075609
1.0062 -0.074838
1.0162 -0.074022
1.0262 -0.073162
1.0362 -0.072259
1.0462 -0.071311
1.0562 -0.070321
1.0662 -0.069288
1.0762 -0.068212
1.0862 -0.067094
1.0962 -0.065934
1.1062 -0.064734
1.1162 -0.063492
1.1262 -0.06221
1.1362 -0.060889
1.1462 -0.059528
1.1562 -0.058128
1.1662 -0.056689
1.1762 -0.055213
1.1862 -0.053699
1.1962 -0.052149
1.2062 -0.050562
1.2162 -0.04894
1.2262 -0.047283
1.2362 -0.045591
1.2462 -0.043865
1.2562 -0.042106
1.2662 -0.040314
1.2762 -0.03849
1.2862 -0.036634
1.2962 -0.034748
1.3062 -0.032831
1.3162 -0.030885
1.3262 -0.02891
1.3362 -0.026907
1.3462 -0.024877
1.3562 -0.022819
1.3662 -0.020735
1.3762 -0.018626
1.3862 -0.016492
1.3962 -0.014334
1.4062 -0.012152
1.4162 -0.0099483
1.4262 -0.007722
1.4362 -0.0054745
1.4462 -0.0032064
1.4562 -0.00091845
1.4602 -3.0254e-15
1.4602 2.498e-16
1.4702 0.0024132
1.4802 0.0050367
1.4902 0.0078618
1.5002 0.01088
1.5102 0.014084
1.5202 0.017464
1.5302 0.021014
1.5402 0.024725
1.5502 0.028589
1.5602 0.032599
1.5702 0.036748
1.5802 0.041027
1.5902 0.045431
1.6002 0.049951
1.6102 0.054581
1.6202 0.059315
1.6302 0.064144
1.6402 0.069064
1.6502 0.074066
1.6602 0.079146
1.6702 0.084297
1.6802 0.089512
1.6902 0.094786
1.7002 0.10011
1.7102 0.10549
1.7202 0.1109
1.7302 0.11635
1.7402 0.12183
1.7502 0.12734
1.7602 0.13287
1.7702 0.13841
1.7802 0.14396
1.7902 0.14952
1.8002 0.15508
1.8102 0.16063
1.8202 0.16618
1.8302 0.17171
1.8402 0.17722
1.8502 0.18272
1.8602 0.18818
1.8702 0.19362
1.8802 0.19902
1.8902 0.20439
1.9002 0.20971
1.9102 0.21499
1.9202 0.22022
1.9302 0.2254
1.9402 0.23053
1.9502 0.23559
1.9602 0.2406
1.9702 0.24554
1.9802 0.25041
1.9902 0.25521
2.0002 0.25994
2.0102 0.2646
2.0202 0.26917
2.0302 0.27367
2.0402 0.27808
2.0502 0.2824
2.0602 0.28664
2.0702 0.29079
2.0802 0.29484
2.0902 0.2988
2.1002 0.30267
2.1102 0.30644
2.1202 0.31011
2.1302 0.31367
2.1402 0.31714
2.1502 0.3205
2.1602 0.32375
2.1702 0.3269
2.1802 0.32994
2.1902 0.33286
2.2002 0.33568
2.2102 0.33839
2.2202 0.34098
2.2302 0.34346
2.2402 0.34583
2.2502 0.34808
2.2602 0.35021
2.2702 0.35222
2.2802 0.35412
2.2902 0.3559
2.3002 0.35757
2.3102 0.35911
2.3202 0.36053
2.3302 0.36184
2.3402 0.36302
2.3502 0.36409
2.3602 0.36503
2.3702 0.36586
2.3802 0.36656
2.3902 0.36715
2.4002 0.36761
2.4102 0.36796
2.4202 0.36818
2.4302 0.36829
2.4402 0.36827
2.4502 0.36814
2.4602 0.36789
2.4702 0.36753
2.4802 0.36704
2.4902 0.36644
2.5002 0.36572
2.5102 0.36489
2.5202 0.36394
2.5302 0.36288
2.5402 0.3617
2.5502 0.36041
2.5602 0.35901
2.5702 0.3575
2.5802 0.35588
2.5902 0.35415
2.6002 0.35232
2.6102 0.35037
2.6202 0.34832
2.6302 0.34617
2.6402 0.34391
2.6502 0.34155
2.6602 0.33909
2.6702 0.33652
2.6802 0.33386
2.6902 0.3311
2.7002 0.32825
2.7102 0.3253
2.7202 0.32225
2.7302 0.31912
2.7402 0.31589
2.7502 0.31258
2.7602 0.30917
2.7702 0.30568
2.7802 0.3021
2.7902 0.29844
2.8002 0.2947
2.8102 0.29088
2.8202 0.28698
2.8302 0.283
2.8402 0.27894
2.8502 0.27481
2.8602 0.27061
2.8702 0.26634
2.8802 0.262
2.8902 0.25759
2.9002 0.25311
2.9102 0.24857
2.9202 0.24397
2.9302 0.2393
2.9402 0.23458
2.9502 0.2298
2.9602 0.22496
2.9702 0.22007
2.9802 0.21512
2.9902 0.21013
3.0002 0.20508
3.0102 0.19999
3.0202 0.19485
3.0302 0.18967
3.0402 0.18445
3.0502 0.17918
3.0602 0.17388
3.0702 0.16854
3.0802 0.16316
3.0902 0.15775
3.1002 0.15231
3.1102 0.14684
3.1202 0.14134
3.1302 0.13582
3.1402 0.13026
3.1502 0.12469
3.1602 0.11909
3.1702 0.11348
3.1802 0.10784
3.1902 0.10219
3.2002 0.096525
3.2102 0.090846
3.2202 0.085156
3.2302 0.079455
3.2402 0.073746
3.2502 0.06803
3.2602 0.06231
3.2702 0.056585
3.2802 0.050859
3.2902 0.045133
3.3002 0.039407
3.3102 0.033685
3.3202 0.027967
3.3302 0.022255
3.3402 0.01655
3.3502 0.010853
3.3602 0.0051676
3.3693 1.6154e-14
3.3693 5.5511e-17
3.3793 -0.0057607
3.3893 -0.011699
3.3993 -0.017806
3.4093 -0.024071
3.4193 -0.030488
3.4293 -0.037046
3.4393 -0.043737
3.4493 -0.050552
3.4593 -0.057484
3.4693 -0.064524
3.4793 -0.071664
3.4893 -0.078896
3.4993 -0.086213
3.5093 -0.093607
3.5193 -0.10107
3.5293 -0.1086
3.5393 -0.11618
3.5493 -0.1238
3.5593 -0.13147
3.5693 -0.13918
3.5793 -0.14691
3.5893 -0.15466
3.5993 -0.16243
3.6093 -0.17021
3.6193 -0.17799
3.6293 -0.18577
3.6393 -0.19354
3.6493 -0.20129
3.6593 -0.20902
3.6693 -0.21673
3.6793 -0.22441
3.6893 -0.23205
3.6993 -0.23965
3.7093 -0.2472
3.7193 -0.25471
3.7293 -0.26216
3.7393 -0.26954
3.7493 -0.27687
3.7593 -0.28412
3.7693 -0.29131
3.7793 -0.29841
3.7893 -0.30544
3.7993 -0.31238
3.8093 -0.31923
3.8193 -0.32599
3.8293 -0.33265
3.8393 -0.33922
3.8493 -0.34568
3.8593 -0.35204
3.8693 -0.35829
3.8793 -0.36442
3.8893 -0.37045
3.8993 -0.37635
3.9093 -0.38214
3.9193 -0.3878
3.9293 -0.39334
3.9393 -0.39876
3.9493 -0.40404
3.9593 -0.40919
3.9693 -0.41421
3.9793 -0.4191
3.9893 -0.42384
3.9993 -0.42845
4.0093 -0.43292
4.0193 -0.43724
4.0293 -0.44142
4.0393 -0.44546
4.0493 -0.44935
4.0593 -0.45309
4.0693 -0.45668
4.0793 -0.46012
4.0893 -0.46342
4.0993 -0.46656
4.1093 -0.46955
4.1193 -0.47238
4.1293 -0.47506
4.1393 -0.47759
4.1493 -0.47996
4.1593 -0.48218
4.1693 -0.48424
4.1793 -0.48615
4.1893 -0.4879
4.1993 -0.48949
4.2093 -0.49093
4.2193 -0.49221
4.2293 -0.49333
4.2393 -0.4943
4.2493 -0.49512
4.2593 -0.49578
4.2693 -0.49628
4.2793 -0.49663
4.2893 -0.49682
4.2993 -0.49686
4.3093 -0.49675
4.3193 -0.49649
4.3293 -0.49607
4.3393 -0.4955
4.3493 -0.49479
4.3593 -0.49392
4.3693 -0.49291
4.3793 -0.49175
4.3893 -0.49044
4.3993 -0.48898
4.4093 -0.48739
4.4193 -0.48565
4.4293 -0.48377
4.4393 -0.48174
4.4493 -0.47958
4.4593 -0.47728
4.4693 -0.47485
4.4793 -0.47228
4.4893 -0.46958
4.4993 -0.46674
4.5093 -0.46378
4.5193 -0.46068
4.5293 -0.45746
4.5393 -0.45411
4.5493 -0.45064
4.5593 -0.44705
4.5693 -0.44334
4.5793 -0.4395
4.5893 -0.43555
4.5993 -0.43149
4.6093 -0.42731
4.6193 -0.42303
4.6293 -0.41863
4.6393 -0.41412
4.6493 -0.40951
4.6593 -0.4048
4.6693 -0.39998
4.6793 -0.39507
4.6893 -0.39005
4.6993 -0.38495
4.7093 -0.37974
4.7193 -0.37445
4.7293 -0.36907
4.7393 -0.3636
4.7493 -0.35805
4.7593 -0.35241
4.7693 -0.34669
4.7793 -0.34089
4.7893 -0.33502
4.7993 -0.32907
4.8093 -0.32305
4.8193 -0.31697
4.8293 -0.31081
4.8393 -0.30459
4.8493 -0.2983
4.8593 -0.29195
4.8693 -0.28555
4.8793 -0.27909
4.8893 -0.27257
4.8993 -0.266
4.9093 -0.25938
4.9193 -0.25271
4.9293 -0.246
4.9393 -0.23924
4.9493 -0.23245
4.9593 -0.22561
4.9693 -0.21874
4.9793 -0.21183
4.9893 -0.20489
4.9993 -0.19792
5.0093 -0.19092
5.0193 -0.18389
5.0293 -0.17684
5.0393 -0.16977
5.0493 -0.16268
5.0593 -0.15557
5.0693 -0.14845
5.0793 -0.14131
5.0893 -0.13416
5.0993 -0.127
5.1093 -0.11983
5.1193 -0.11266
5.1293 -0.10549
5.1393 -0.098315
5.1493 -0.09114
5.1593 -0.083969
5.1693 -0.076802
5.1793 -0.069641
5.1893 -0.062489
5.1993 -0.055348
5.2093 -0.048219
5.2193 -0.041104
5.2293 -0.034005
5.2393 -0.026924
5.2493 -0.019862
5.2593 -0.012822
5.2693 -0.0058048
5.2776 -1.9429e-16
5.2776 3.9496e-14
5.2876 0.0070689
5.2976 0.014302
5.3076 0.021689
5.3176 0.029222
5.3276 0.036892
5.3376 0.044688
5.3476 0.052603
5.3576 0.060627
5.3676 0.068753
5.3776 0.076971
5.3876 0.085274
5.3976 0.093654
5.4076 0.1021
5.4176 0.11061
5.4276 0.11917
5.4376 0.12778
5.4476 0.13643
5.4576 0.14511
5.4676 0.15381
5.4776 0.16253
5.4876 0.17126
5.4976 0.18
5.5076 0.18873
5.5176 0.19745
5.5276 0.20616
5.5376 0.21485
5.5476 0.22351
5.5576 0.23214
5.5676 0.24074
5.5776 0.24928
5.5876 0.25778
5.5976 0.26623
5.6076 0.27461
5.6176 0.28293
5.6276 0.29119
5.6376 0.29936
5.6476 0.30747
5.6576 0.31548
5.6676 0.32341
5.6776 0.33125
5.6876 0.339
5.6976 0.34664
5.7076 0.35418
5.7176 0.36162
5.7276 0.36894
5.7376 0.37615
5.7476 0.38324
5.7576 0.39021
5.7676 0.39706
5.7776 0.40378
5.7876 0.41037
5.7976 0.41683
5.8076 0.42316
5.8176 0.42934
5.8276 0.43539
5.8376 0.44129
5.8476 0.44705
5.8576 0.45266
5.8676 0.45812
5.8776 0.46343
5.8876 0.46859
5.8976 0.47359
5.9076 0.47844
5.9176 0.48313
5.9276 0.48766
5.9376 0.49203
5.9476 0.49624
5.9576 0.50028
5.9676 0.50416
5.9776 0.50787
5.9876 0.51142
5.9976 0.5148
6.0076 0.51801
6.0176 0.52106
6.0276 0.52393
6.0376 0.52664
6.0476 0.52917
6.0576 0.53154
6.0676 0.53373
6.0776 0.53575
6.0876 0.53761
6.0976 0.53929
6.1076 0.5408
6.1176 0.54214
6.1276 0.54331
6.1376 0.54431
6.1476 0.54514
6.1576 0.5458
6.1676 0.54629
6.1776 0.54661
6.1876 0.54677
6.1976 0.54676
6.2076 0.54658
6.2176 0.54623
6.2276 0.54573
6.2376 0.54505
6.2476 0.54422
6.2576 0.54322
6.2676 0.54206
6.2776 0.54074
6.2876 0.53927
6.2976 0.53763
6.3076 0.53584
6.3176 0.5339
6.3276 0.5318
6.3376 0.52955
6.3476 0.52715
6.3576 0.5246
6.3676 0.5219
6.3776 0.51906
6.3876 0.51608
6.3976 0.51295
6.4076 0.50968
6.4176 0.50627
6.4276 0.50273
6.4376 0.49905
6.4476 0.49523
6.4576 0.49129
6.4676 0.48721
6.4776 0.48301
6.4876 0.47868
6.4976 0.47423
6.5076 0.46966
6.5176 0.46496
6.5276 0.46015
6.5376 0.45523
6.5476 0.45019
6.5576 0.44504
6.5676 0.43978
6.5776 0.43442
6.5876 0.42895
6.5976 0.42338
6.6076 0.41771
6.6176 0.41194
6.6276 0.40607
6.6376 0.40012
6.6476 0.39407
6.6576 0.38793
6.6676 0.38171
6.6776 0.37541
6.6876 0.36902
6.6976 0.36255
6.7076 0.35601
6.7176 0.3494
6.7276 0.34271
6.7376 0.33595
6.7476 0.32912
6.7576 0.32224
6.7676 0.31528
6.7776 0.30827
6.7876 0.3012
6.7976 0.29408
6.8076 0.2869
6.8176 0.27967
6.8276 0.2724
6.8376 0.26508
6.8476 0.25772
6.8576 0.25031
6.8676 0.24287
6.8776 0.23539
6.8876 0.22788
6.8976 0.22033
6.9076 0.21276
6.9176 0.20516
6.9276 0.19754
6.9376 0.18989
6.9476 0.18223
6.9576 0.17454
6.9676 0.16684
6.9776 0.15913
6.9876 0.15141
6.9976 0.14368
7.0076 0.13594
7.0176 0.1282
7.0276 0.12046
7.0376 0.11271
7.0476 0.10497
7.0576 0.097236
7.0676 0.089505
7.0776 0.081784
7.0876 0.074073
7.0976 0.066375
7.1076 0.058692
7.1176 0.051025
7.1276 0.043377
7.1376 0.03575
7.1476 0.028145
7.1576 0.020564
7.1676 0.01301
7.1776 0.0054843
7.1849 4.2272e-14
7.1849 -2.7756e-16
7.1949 -0.0075714
7.2049 -0.015302
7.2149 -0.023181
7.2249 -0.031201
7.2349 -0.039352
7.2449 -0.047624
7.2549 -0.056009
7.2649 -0.064498
7.2749 -0.073082
7.2849 -0.081753
7.2949 -0.090503
7.3049 -0.099324
7.3149 -0.10821
7.3249 -0.11714
7.3349 -0.12613
7.3449 -0.13515
7.3549 -0.14421
7.3649 -0.15329
7.3749 -0.16239
7.3849 -0.1715
7.3949 -0.18062
7.4049 -0.18973
7.4149 -0.19883
7.4249 -0.20792
7.4349 -0.21699
7.4449 -0.22603
7.4549 -0.23503
7.4649 -0.244
7.4749 -0.25292
7.4849 -0.26179
7.4949 -0.2706
7.5049 -0.27936
7.5149 -0.28805
7.5249 -0.29666
7.5349 -0.3052
7.5449 -0.31366
7.5549 -0.32203
7.5649 -0.33032
7.5749 -0.33851
7.5849 -0.3466
7.5949 -0.35459
7.6049 -0.36247
7.6149 -0.37024
7.6249 -0.3779
7.6349 -0.38544
7.6449 -0.39286
7.6549 -0.40016
7.6649 -0.40732
7.6749 -0.41436
7.6849 -0.42126
7.6949 -0.42803
7.7049 -0.43466
7.7149 -0.44114
7.7249 -0.44748
7.7349 -0.45367
7.7449 -0.45972
7.7549 -0.46561
7.7649 -0.47134
7.7749 -0.47692
7.7849 -0.48235
7.7949 -0.48761
7.8049 -0.49271
7.8149 -0.49765
7.8249 -0.50243
7.8349 -0.50703
7.8449 -0.51148
7.8549 -0.51575
7.8649 -0.51985
7.8749 -0.52378
7.8849 -0.52754
7.8949 -0.53113
7.9049 -0.53454
7.9149 -0.53778
7.9249 -0.54085
7.9349 -0.54374
7.9449 -0.54645
7.9549 -0.54899
7.9649 -0.55135
7.9749 -0.55354
7.9849 -0.55555
7.9949 -0.55738
8.0049 -0.55904
8.0149 -0.56052
8.0249 -0.56182
8.0349 -0.56295
8.0449 -0.5639
8.0549 -0.56468
8.0649 -0.56528
8.0749 -0.5657
8.0849 -0.56596
8.0949 -0.56604
8.1049 -0.56595
8.1149 -0.56569
8.1249 -0.56525
8.1349 -0.56465
8.1449 -0.56388
8.1549 -0.56294
8.1649 -0.56183
8.1749 -0.56056
8.1849 -0.55913
8.1949 -0.55753
8.2049 -0.55577
8.2149 -0.55385
8.2249 -0.55177
8.2349 -0.54954
8.2449 -0.54715
8.2549 -0.5446
8.2649 -0.5419
8.2749 -0.53905
8.2849 -0.53606
8.2949 -0.53291
8.3049 -0.52962
8.3149 -0.52618
8.3249 -0.5226
8.3349 -0.51889
8.3449 -0.51503
8.3549 -0.51104
8.3649 -0.50691
8.3749 -0.50265
8.3849 -0.49826
8.3949 -0.49374
8.4049 -0.4891
8.4149 -0.48433
8.4249 -0.47944
8.4349 -0.47443
8.4449 -0.4693
8.4549 -0.46406
8.4649 -0.4587
8.4749 -0.45323
8.4849 -0.44766
8.4949 -0.44197
8.5049 -0.43619
8.5149 -0.4303
8.5249 -0.42432
8.5349 -0.41823
8.5449 -0.41205
8.5549 -0.40578
8.5649 -0.39943
8.5749 -0.39298
8.5849 -0.38645
8.5949 -0.37983
8.6049 -0.37314
8.6149 -0.36637
8.6249 -0.35952
8.6349 -0.3526
8.6449 -0.34562
8.6549 -0.33856
8.6649 -0.33144
8.6749 -0.32425
8.6849 -0.31701
8.6949 -0.30971
8.7049 -0.30235
8.7149 -0.29494
8.7249 -0.28748
8.7349 -0.27997
8.7449 -0.27242
8.7549 -0.26482
8.7649 -0.25718
8.7749 -0.24951
8.7849 -0.2418
8.7949 -0.23405
8.8049 -0.22627
8.8149 -0.21847
8.8249 -0.21064
8.8349 -0.20279
8.8449 -0.19491
8.8549 -0.18702
8.8649 -0.17911
8.8749 -0.17118
8.8849 -0.16324
8.8949 -0.1553
8.9049 -0.14734
8.9149 -0.13938
8.9249 -0.13142
8.9349 -0.12346
8.9449 -0.11549
8.9549 -0.10754
8.9649 -0.099583
8.9749 -0.091639
8.9849 -0.083704
8.9949 -0.075782
9.0049 -0.067874
9.0149 -0.059982
9.0249 -0.052109
9.0349 -0.044256
9.0449 -0.036425
9.0549 -0.028619
9.0649 -0.020839
9.0749 -0.013088
9.0849 -0.0053664
9.0919 -8.8818e-16
9.0919 8.6486e-14
9.1019 0.0077647
9.1119 0.015686
9.1219 0.023755
9.1319 0.031962
9.1419 0.040298
9.1519 0.048753
9.1619 0.057319
9.1719 0.065986
9.1819 0.074747
9.1919 0.083592
9.2019 0.092514
9.2119 0.1015
9.2219 0.11055
9.2319 0.11966
9.2419 0.1288
9.2519 0.13799
9.2619 0.1472
9.2719 0.15644
9.2819 0.16569
9.2919 0.17495
9.3019 0.18422
9.3119 0.19347
9.3219 0.20272
9.3319 0.21195
9.3419 0.22115
9.3519 0.23032
9.3619 0.23946
9.3719 0.24856
9.3819 0.2576
9.3919 0.2666
9.4019 0.27554
9.4119 0.28441
9.4219 0.29321
9.4319 0.30194
9.4419 0.31059
9.4519 0.31916
9.4619 0.32764
9.4719 0.33603
9.4819 0.34431
9.4919 0.3525
9.5019 0.36059
9.5119 0.36856
9.5219 0.37642
9.5319 0.38417
9.5419 0.39179
9.5519 0.39929
9.5619 0.40666
9.5719 0.41391
9.5819 0.42102
9.5919 0.42799
9.6019 0.43482
9.6119 0.44151
9.6219 0.44806
9.6319 0.45446
9.6419 0.46071
9.6519 0.4668
9.6619 0.47274
9.6719 0.47853
9.6819 0.48416
9.6919 0.48962
9.7019 0.49493
9.7119 0.50007
9.7219 0.50504
9.7319 0.50985
9.7419 0.51449
9.7519 0.51896
9.7619 0.52325
9.7719 0.52738
9.7819 0.53133
9.7919 0.53511
9.8019 0.53871
9.8119 0.54214
9.8219 0.54539
9.8319 0.54846
9.8419 0.55136
9.8519 0.55408
9.8619 0.55662
9.8719 0.55898
9.8819 0.56116
9.8919 0.56316
9.9019 0.56499
9.9119 0.56663
9.9219 0.5681
9.9319 0.56939
9.9419 0.5705
9.9519 0.57143
9.9619 0.57219
9.9719 0.57277
9.9819 0.57317
9.9919 0.5734
10.002 0.57345
10.012 0.57333
10.022 0.57303
10.032 0.57257
10.042 0.57193
10.052 0.57112
10.062 0.57014
10.072 0.56899
10.082 0.56768
10.092 0.5662
10.102 0.56456
10.112 0.56275
10.122 0.56078
10.132 0.55865
10.142 0.55636
10.152 0.55392
10.162 0.55131
10.172 0.54856
10.182 0.54565
10.192 0.54259
10.202 0.53938
10.212 0.53603
10.222 0.53253
10.232 0.52889
10.242 0.5251
10.252 0.52118
10.262 0.51712
10.272 0.51292
10.282 0.50859
10.292 0.50413
10.302 0.49953
10.312 0.49481
10.322 0.48997
10.332 0.485
10.342 0.47992
10.352 0.47471
10.362 0.46939
10.372 0.46395
10.382 0.45841
10.392 0.45275
10.402 0.44699
10.412 0.44112
10.422 0.43515
10.432 0.42908
10.442 0.42291
10.452 0.41665
10.462 0.41029
10.472 0.40385
10.482 0.39731
10.492 0.39069
10.502 0.38399
10.512 0.37721
10.522 0.37035
10.532 0.36342
10.542 0.35641
10.552 0.34933
10.562 0.34219
10.572 0.33498
10.582 0.3277
10.592 0.32037
10.602 0.31298
10.612 0.30553
10.622 0.29803
10.632 0.29048
10.642 0.28288
10.652 0.27524
10.662 0.26755
10.672 0.25983
10.682 0.25206
10.692 0.24426
10.702 0.23643
10.712 0.22856
10.722 0.22067
10.732 0.21275
10.742 0.20481
10.752 0.19684
10.762 0.18886
10.772 0.18086
10.782 0.17285
10.792 0.16483
10.802 0.15679
10.812 0.14875
10.822 0.14071
10.832 0.13266
10.842 0.12461
10.852 0.11656
10.862 0.10852
10.872 0.10049
10.882 0.09246
10.892 0.084443
10.902 0.076439
10.912 0.068451
10.922 0.060479
10.932 0.052526
10.942 0.044594
10.952 0.036686
10.962 0.028802
10.972 0.020946
10.982 0.013118
10.992 0.0053214
10.999 8.7763e-14
10.999 -4.996e-16
11.009 -0.007839
11.019 -0.015834
11.029 -0.023976
11.039 -0.032255
11.049 -0.040662
11.059 -0.049187
11.069 -0.057823
11.079 -0.066559
11.089 -0.075387
11.099 -0.0843
11.109 -0.093288
11.119 -0.10234
11.129 -0.11146
11.139 -0.12062
11.149 -0.12983
11.159 -0.13908
11.169 -0.14835
11.179 -0.15765
11.189 -0.16696
11.199 -0.17628
11.209 -0.1856
11.219 -0.19491
11.229 -0.20421
11.239 -0.2135
11.249 -0.22275
11.259 -0.23198
11.269 -0.24117
11.279 -0.25031
11.289 -0.25941
11.299 -0.26845
11.309 -0.27743
11.319 -0.28635
11.329 -0.2952
11.339 -0.30397
11.349 -0.31267
11.359 -0.32127
11.369 -0.32979
11.379 -0.33822
11.389 -0.34655
11.399 -0.35477
11.409 -0.36289
11.419 -0.3709
11.429 -0.3788
11.439 -0.38658
11.449 -0.39423
11.459 -0.40176
11.469 -0.40917
11.479 -0.41644
11.489 -0.42358
11.499 -0.43058
11.509 -0.43743
11.519 -0.44415
11.529 -0.45072
11.539 -0.45714
11.549 -0.46341
11.559 -0.46953
11.569 -0.47549
11.579 -0.48129
11.589 -0.48694
11.599 -0.49242
11.609 -0.49774
11.619 -0.5029
11.629 -0.50788
11.639 -0.5127
11.649 -0.51735
11.659 -0.52183
11.669 -0.52614
11.679 -0.53027
11.689 -0.53423
11.699 -0.53802
11.709 -0.54163
11.719 -0.54506
11.729 -0.54832
11.739 -0.55139
11.749 -0.55429
11.759 -0.55701
11.769 -0.55955
11.779 -0.56191
11.789 -0.56409
11.799 -0.56609
11.809 -0.56791
11.819 -0.56956
11.829 -0.57102
11.839 -0.5723
11.849 -0.57341
11.859 -0.57433
11.869 -0.57508
11.879 -0.57565
11.889 -0.57605
11.899 -0.57626
11.909 -0.5763
11.919 -0.57617
11.929 -0.57586
11.939 -0.57538
11.949 -0.57473
11.959 -0.57391
11.969 -0.57291
11.979 -0.57175
11.989 -0.57042
11.999 -0.56892
12.009 -0.56726
12.019 -0.56543
12.029 -0.56344
12.039 -0.56129
12.049 -0.55899
12.059 -0.55652
12.069 -0.5539
12.079 -0.55112
12.089 -0.54819
12.099 -0.54511
12.109 -0.54188
12.119 -0.5385
12.129 -0.53497
12.139 -0.5313
12.149 -0.52749
12.159 -0.52354
12.169 -0.51946
12.179 -0.51523
12.189 -0.51087
12.199 -0.50638
12.209 -0.50176
12.219 -0.49701
12.229 -0.49214
12.239 -0.48715
12.249 -0.48203
12.259 -0.47679
12.269 -0.47144
12.279 -0.46597
12.289 -0.4604
12.299 -0.45471
12.309 -0.44891
12.319 -0.44301
12.329 -0.43701
12.339 -0.43091
12.349 -0.42471
12.359 -0.41841
12.369 -0.41202
12.379 -0.40555
12.389 -0.39898
12.399 -0.39233
12.409 -0.38559
12.419 -0.37878
12.429 -0.37189
12.439 -0.36492
12.449 -0.35788
12.459 -0.35077
12.469 -0.34359
12.479 -0.33634
12.489 -0.32903
12.499 -0.32166
12.509 -0.31424
12.519 -0.30676
12.529 -0.29922
12.539 -0.29164
12.549 -0.284
12.559 -0.27633
12.569 -0.2686
12.579 -0.26084
12.589 -0.25304
12.599 -0.24521
12.609 -0.23734
12.619 -0.22944
12.629 -0.22151
12.639 -0.21356
12.649 -0.20558
12.659 -0.19759
12.669 -0.18957
12.679 -0.18154
12.689 -0.17349
12.699 -0.16543
12.709 -0.15737
12.719 -0.14929
12.729 -0.14122
12.739 -0.13314
12.749 -0.12505
12.759 -0.11698
12.769 -0.1089
12.779 -0.10083
12.789 -0.092776
12.799 -0.084728
12.809 -0.076693
12.819 -0.068673
12.829 -0.06067
12.839 -0.052687
12.849 -0.044725
12.859 -0.036786
12.869 -0.028873
12.879 -0.020987
12.889 -0.01313
12.899 -0.0053041
12.906 -8.6986e-14
12.906 1.5543e-15
12.916 0.0078677
12.926 0.015891
12.936 0.024061
12.946 0.032368
12.956 0.040802
12.966 0.049354
12.976 0.058017
12.986 0.066779
12.996 0.075634
13.006 0.084572
13.016 0.093586
13.026 0.10267
13.036 0.11181
13.046 0.121
13.056 0.13023
13.066 0.1395
13.076 0.1488
13.086 0.15812
13.096 0.16745
13.106 0.17679
13.116 0.18613
13.126 0.19547
13.136 0.20479
13.146 0.21409
13.156 0.22337
13.166 0.23261
13.176 0.24182
13.186 0.25099
13.196 0.2601
13.206 0.26916
13.216 0.27816
13.226 0.2871
13.236 0.29596
13.246 0.30475
13.256 0.31346
13.266 0.32209
13.276 0.33062
13.286 0.33907
13.296 0.34741
13.306 0.35565
13.316 0.36378
13.326 0.37181
13.336 0.37971
13.346 0.3875
13.356 0.39517
13.366 0.40272
13.376 0.41013
13.386 0.41741
13.396 0.42456
13.406 0.43157
13.416 0.43844
13.426 0.44516
13.436 0.45174
13.446 0.45817
13.456 0.46445
13.466 0.47058
13.476 0.47655
13.486 0.48236
13.496 0.48801
13.506 0.4935
13.516 0.49882
13.526 0.50398
13.536 0.50898
13.546 0.5138
13.556 0.51846
13.566 0.52294
13.576 0.52725
13.586 0.53139
13.596 0.53535
13.606 0.53914
13.616 0.54275
13.626 0.54618
13.636 0.54944
13.646 0.55252
13.656 0.55542
13.666 0.55814
13.676 0.56068
13.686 0.56304
13.696 0.56522
13.706 0.56722
13.716 0.56904
13.726 0.57068
13.736 0.57214
13.746 0.57342
13.756 0.57453
13.766 0.57545
13.776 0.57619
13.786 0.57676
13.796 0.57715
13.806 0.57736
13.816 0.5774
13.826 0.57726
13.836 0.57695
13.846 0.57646
13.856 0.57581
13.866 0.57498
13.876 0.57398
13.886 0.57281
13.896 0.57147
13.906 0.56997
13.916 0.5683
13.926 0.56647
13.936 0.56447
13.946 0.56231
13.956 0.56
13.966 0.55752
13.976 0.55489
13.986 0.5521
13.996 0.54917
14.006 0.54607
14.016 0.54283
14.026 0.53945
14.036 0.53591
14.046 0.53223
14.056 0.52841
14.066 0.52445
14.076 0.52036
14.086 0.51612
14.096 0.51175
14.106 0.50725
14.116 0.50262
14.126 0.49786
14.136 0.49298
14.146 0.48797
14.156 0.48284
14.166 0.47759
14.176 0.47223
14.186 0.46675
14.196 0.46116
14.206 0.45546
14.216 0.44965
14.226 0.44374
14.236 0.43773
14.246 0.43161
14.256 0.4254
14.266 0.41909
14.276 0.41269
14.286 0.4062
14.296 0.39962
14.306 0.39296
14.316 0.38621
14.326 0.37938
14.336 0.37248
14.346 0.36549
14.356 0.35844
14.366 0.35132
14.376 0.34412
14.386 0.33686
14.396 0.32954
14.406 0.32216
14.416 0.31472
14.426 0.30723
14.436 0.29968
14.446 0.29208
14.456 0.28443
14.466 0.27674
14.476 0.26901
14.486 0.26123
14.496 0.25342
14.506 0.24557
14.516 0.23769
14.526 0.22978
14.536 0.22184
14.546 0.21387
14.556 0.20588
14.566 0.19787
14.576 0.18984
14.586 0.1818
14.596 0.17374
14.606 0.16567
14.616 0.15759
14.626 0.1495
14.636 0.14141
14.646 0.13332
14.656 0.12523
14.666 0.11713
14.676 0.10905
14.686 0.10097
14.696 0.092897
14.706 0.084837
14.716 0.07679
14.726 0.068758
14.736 0.060744
14.746 0.052748
14.756 0.044775
14.766 0.036824
14.776 0.0289
14.786 0.021002
14.796 0.013134
14.806 0.0052975
14.812 8.8485e-14
14.812 -1.6653e-16
14.822 -0.0078787
14.832 -0.015913
14.842 -0.024094
14.852 -0.032411
14.862 -0.040856
14.872 -0.049419
14.882 -0.058091
14.892 -0.066864
14.902 -0.075729
14.912 -0.084677
14.922 -0.0937
14.932 -0.10279
14.942 -0.11194
14.952 -0.12114
14.962 -0.13038
14.972 -0.13966
14.982 -0.14897
14.992 -0.1583
15 -0.16544


==> figuresAndData/relayOscillationTwelfthOrderNum-1+1+1+1+1+1+1+1+1+1+1+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30  -3.1554436e-30
   2.0095091e-04  -2.0089034e-04
   1.2057055e-03  -1.2035234e-03
   6.2294784e-03  -6.1710688e-03
   3.1348343e-02  -2.9849561e-02
   1.1415387e-01  -9.3538795e-02
   2.1954474e-01  -1.4077788e-01
   3.3461377e-01  -1.4813198e-01
   4.8824881e-01  -9.0829787e-02
   6.1063216e-01   1.6594498e-16
   6.1063216e-01   6.3022653e-15
   8.0070434e-01   4.5239123e-01
   9.9414189e-01   6.6642725e-01
   1.2337464e+00   5.3988940e-01
   1.4916864e+00   3.9966429e-16
   1.4916864e+00  -3.7178977e-14
   1.7782593e+00  -1.1095661e+00
   2.0696712e+00  -1.4933111e+00
   2.3627753e+00  -9.7339382e-01
   2.6101022e+00  -9.9475549e-18
   2.6101022e+00   1.2700839e-13
   2.9413089e+00   1.7940487e+00
   3.2626853e+00   2.3473299e+00
   3.6206376e+00   1.3688660e+00
   3.8751966e+00   2.3696323e-15
   3.8751966e+00  -1.6267283e-13
   4.2228025e+00  -2.1748426e+00
   4.5559728e+00  -2.6409431e+00
   4.9126691e+00  -1.2678828e+00
   5.1093352e+00  -1.3421209e-13
   5.1093352e+00   2.5263819e-13
   5.4634036e+00   2.5288382e+00
   5.7970746e+00   3.1090776e+00
   6.1437452e+00   1.6603330e+00
   6.3708300e+00   4.3104409e-14
   6.3708300e+00  -3.9995784e-13
   6.7178024e+00  -2.7880812e+00
   7.0460046e+00  -3.4916631e+00
   7.3987977e+00  -1.8114045e+00
   7.6068175e+00  -5.3601568e-13
   7.6068175e+00   8.3266727e-16
   7.9617753e+00   3.5526362e+00
   8.3096225e+00   4.9204949e+00
   8.6929357e+00   3.2889022e+00
   9.0299268e+00   1.2154167e-12
   9.0299268e+00  -4.2188475e-15
   9.4113443e+00  -3.9937778e+00
   9.7835074e+00  -5.0085274e+00
   1.0168184e+01  -2.8163302e+00
   1.0457860e+01  -9.8297759e-13
   1.0457860e+01   1.5303037e-13
   1.0840934e+01   3.4623960e+00
   1.1205911e+01   3.6406551e+00
   1.1592170e+01   6.8259517e-01
   1.1657619e+01   1.4543922e-14
   1.1657619e+01  -1.7162938e-12
   1.2031833e+01  -4.0308756e+00
   1.2402481e+01  -5.2012102e+00
   1.2775172e+01  -2.9049726e+00
   1.3032458e+01  -8.1823437e-14
   1.3032458e+01   1.2940760e-12
   1.3411237e+01   4.4694735e+00
   1.3777147e+01   5.6527727e+00
   1.4167857e+01   2.9187001e+00
   1.4402656e+01   1.1973755e-13
   1.4402656e+01  -1.3828938e-12
   1.4782507e+01  -4.9280757e+00
   1.5165674e+01  -6.4472518e+00
   1.5564623e+01  -3.6273766e+00
   1.5843001e+01  -4.1772141e-14
   1.5843001e+01   1.5333290e-12
   1.6240497e+01   5.2188812e+00
   1.6627352e+01   6.5823111e+00
   1.7030608e+01   3.8093368e+00
   1.7362486e+01   2.3699931e-12
   1.7362486e+01  -2.1149749e-13
   1.7755528e+01  -3.7013978e+00
   1.8135107e+01  -3.2688846e+00
   1.8473759e+01  -2.7033931e-12
   1.8473759e+01   7.3274720e-15
   1.8880249e+01   4.9458015e+00
   1.9271408e+01   6.2095314e+00
   1.9664160e+01   3.0064443e+00
   1.9877021e+01   1.9317881e-14
   1.9877021e+01  -3.4058312e-12
   2.0271618e+01  -5.8982423e+00
   2.0662573e+01  -7.9623900e+00
   2.1069882e+01  -5.0258177e+00
   2.1416118e+01  -7.0499162e-15
   2.1416118e+01   3.4960368e-12
   2.1814431e+01   5.5702130e+00
   2.2207499e+01   6.6072365e+00
   2.2622702e+01   2.6902787e+00
   2.2808771e+01   1.3766766e-14
   2.2808771e+01  -3.3730796e-12
   2.3216460e+01  -5.7106214e+00
   2.3610081e+01  -7.1353459e+00
   2.4026863e+01  -4.0104566e+00
   2.4361773e+01  -1.3100632e-14
   2.4361773e+01   2.6139091e-12
   2.4770191e+01   3.6704245e+00
   2.5157145e+01   2.7021412e+00
   2.5420209e+01   1.5987212e-14
   2.5420209e+01  -2.7218228e-12
   2.5837977e+01  -5.1546320e+00
   2.6241865e+01  -6.2079487e+00
   2.6641127e+01  -2.2070570e+00
   2.6777985e+01  -3.8545278e-12
   2.6777985e+01   1.2712054e-14
   2.7190173e+01   7.2803787e+00
   2.7602296e+01   1.0582664e+01
   2.8014916e+01   8.0438031e+00
   2.8436425e+01   1.3393541e+00
   2.8513476e+01   3.9066528e-12
   2.8513476e+01  -1.9984014e-15
   2.8940423e+01  -6.1842763e+00
   2.9339718e+01  -6.6697682e+00
   2.9779485e+01  -1.8804668e+00
   2.9907600e+01  -3.0349057e-12
   2.9907600e+01   3.2152059e-13
   3.0328493e+01   5.5874578e+00
   3.0725563e+01   6.4370602e+00
   3.1157658e+01   2.7641700e+00
   3.1393804e+01   2.5228708e-12
   3.1393804e+01  -3.8191672e-14
   3.1815375e+01  -3.6593974e+00
   3.2207624e+01  -2.5359017e+00
   3.2456445e+01  -5.2780003e-12
   3.2456445e+01   4.2965631e-14
   3.2889308e+01   4.9974124e+00
   3.3300209e+01   5.2504540e+00
   3.3704929e+01   1.1524132e-01
   3.3711429e+01   5.1070259e-15
   3.3711429e+01  -8.0817575e-12
   3.4135563e+01  -8.3628620e+00
   3.4576045e+01  -1.3212221e+01
   3.4995989e+01  -1.1248119e+01
   3.5449023e+01  -3.3901286e+00
   3.5615353e+01  -1.5543122e-14
   3.5615353e+01   9.0878416e-12
   3.6053438e+01   7.3828984e+00
   3.6466776e+01   8.3882647e+00
   3.6927392e+01   3.5322724e+00
   3.7173616e+01   6.1775030e-12
   3.7173616e+01  -1.1946000e-13
   3.7613450e+01  -4.8015458e+00
   3.8022124e+01  -4.2972131e+00
   3.8470110e+01  -4.9892961e-02
   3.8474894e+01  -4.6899984e-12
   3.8474894e+01   4.7933879e-14
   3.8916590e+01   3.6364795e+00
   3.9320656e+01   2.4934336e+00
   3.9579149e+01   4.0509818e-12
   3.9579149e+01  -8.9039887e-13
   4.0030447e+01  -4.4694308e+00
   4.0452529e+01  -3.4140325e+00
   4.0700165e+01  -7.7653439e-12
   4.0700165e+01   4.3964832e-14
   4.1117742e+01   8.5739148e+00
   4.1569224e+01   1.4931665e+01
   4.2001616e+01   1.3946678e+01
   4.2466573e+01   5.3697806e+00
   4.2685786e+01   1.0706547e-11
   4.2685786e+01  -5.0937032e-13
   4.3136949e+01  -9.9087215e+00
   4.3571501e+01  -1.2785503e+01
   4.4042453e+01  -8.4891730e+00
   4.4505184e+01  -1.3844112e+00
   4.4607849e+01  -1.1890489e-13
   4.4607849e+01   5.6468163e-12
   4.5083075e+01   3.8474540e+00
   4.5523221e+01   2.1156324e+00
   4.5782038e+01   2.1986857e-12
   4.5782038e+01  -1.4934720e-12
   4.6240319e+01  -2.7664180e+00
   4.6661493e+01  -1.1776089e+00
   4.6807359e+01  -3.8316017e-12
   4.6807359e+01   2.2648550e-14
   4.7273980e+01   3.3773560e+00
   4.7715427e+01   1.0267512e+00
   4.7791300e+01   4.2810200e-13
   4.7791300e+01  -6.1985972e-12
   4.8226874e+01  -8.2493039e+00
   4.8695869e+01  -1.4902276e+01
   4.9164430e+01  -1.3580214e+01
   4.9633146e+01  -3.6237135e+00
   4.9760801e+01  -5.7509553e-14
   4.9760801e+01   1.3141488e-11
   5.0237276e+01   1.3319349e+01
   5.0700297e+01   1.9131517e+01
   5.1172889e+01   1.5715534e+01
   5.1662978e+01   6.1301656e+00
   5.1970879e+01   7.9865003e-12
   5.1970879e+01  -1.0746959e-13
   5.2476565e+01  -6.3326282e+00
   5.2941529e+01  -5.7692608e+00
   5.3427056e+01  -2.2938283e+00
   5.3899772e+01  -3.1086245e-15
   5.3899772e+01   1.1426415e-12
   5.4386017e+01   6.9100165e-01
   5.4882940e+01   8.4495047e-01
   5.5386609e+01   4.2703167e+00
   5.5846918e+01   9.5778527e+00
   5.6340677e+01   1.1945691e+01
   5.6843120e+01   4.9616742e+00
   5.7023586e+01   1.0959234e-11
   5.7023586e+01  -2.8150815e-12
   5.7475030e+01  -1.5390393e+01
   5.7991241e+01  -2.7653681e+01
   5.8492617e+01  -2.5741622e+01
   5.9003815e+01  -9.7481806e+00
   5.9239205e+01  -1.7755575e-11
   5.9239205e+01   1.2301271e-12
   5.9749097e+01   1.8613904e+01
   6.0234604e+01   2.3956310e+01
   6.0753371e+01   1.5238277e+01
   6.1252279e+01   3.8413717e-14
   6.1252279e+01  -1.3923973e-11
   6.1774941e+01  -1.3318912e+01
   6.2268275e+01  -1.6737467e+01
   6.2813105e+01  -1.2330394e+01
   6.3368773e+01  -4.1985596e+00
   6.3626791e+01  -7.5615070e-12
   6.3626791e+01   2.6867397e-14
   6.4177237e+01   9.7894467e+00
   6.4791554e+01   1.9073977e+01
   6.5349723e+01   2.2679406e+01
   6.5971733e+01   1.4289428e+01
   6.6406233e+01   3.4393377e-11
   6.6406233e+01  -1.5365487e-13
   6.6969025e+01  -2.0823693e+01
   6.7532937e+01  -2.8518421e+01
   6.8073306e+01  -1.7105303e+01
   6.8479639e+01  -2.1183055e-13
   6.8479639e+01   4.1216919e-11
   6.9042543e+01   2.2933694e+01
   6.9560431e+01   2.9256709e+01
   7.0102864e+01   1.7685879e+01
   7.0544481e+01   3.7763570e-11
   7.0544481e+01  -1.0351719e-12
   7.1097146e+01  -2.1430806e+01
   7.1618206e+01  -3.0687198e+01
   7.2218337e+01  -2.6633261e+01
   7.2830386e+01  -1.1300250e+01
   7.3182198e+01  -1.5898394e-13
   7.3182198e+01   2.9760194e-11
   7.3811151e+01   1.9043133e+01
   7.4461292e+01   2.6405788e+01
   7.5102017e+01   1.6320888e+01
   7.5576583e+01   5.6954441e-13
   7.5576583e+01  -3.4086067e-11
   7.6220724e+01  -2.1737082e+01
   7.6835148e+01  -2.4435472e+01
   7.7434073e+01  -6.1901544e+00
   7.7572635e+01  -4.1651127e-11
   7.7572635e+01   2.0605739e-13
   7.8168178e+01   2.6745886e+01
   7.8741393e+01   3.8541904e+01
   7.9328141e+01   2.9207913e+01
   7.9947138e+01   2.0179123e+00
   7.9987303e+01   5.6843419e-14
   7.9987303e+01  -4.5671911e-11
   8.0588659e+01  -2.7335913e+01
   8.1159707e+01  -3.7877367e+01
   8.1772005e+01  -2.8485985e+01
   8.2404876e+01  -3.7934179e+00
   8.2492835e+01  -3.8022918e-11
   8.2492835e+01   9.6811448e-13
   8.3115619e+01   2.2192583e+01
   8.3713835e+01   2.5335332e+01
   8.4337904e+01   8.3519992e+00
   8.4541727e+01   1.9584334e-12
   8.4541727e+01  -3.6637360e-11
   8.5164386e+01  -2.4858421e+01
   8.5762093e+01  -3.3597500e+01
   8.6371147e+01  -2.0856064e+01
   8.6831812e+01  -5.1859850e-11
   8.6831812e+01   1.7363888e-13
   8.7477675e+01   3.1390879e+01
   8.8091608e+01   4.4218869e+01
   8.8699002e+01   3.2506559e+01
   8.9337904e+01   9.9807023e-01
   8.9356041e+01   4.9828586e-11
   8.9356041e+01  -1.9007018e-13
   8.9971301e+01  -2.9279866e+01
   9.0548949e+01  -3.6305260e+01
   9.1157025e+01  -1.8852021e+01
   9.1540813e+01  -4.1744386e-11
   9.1540813e+01   4.9333870e-12
   9.2149878e+01   2.7290690e+01
   9.2719715e+01   3.3945531e+01
   9.3328558e+01   1.7309163e+01
   9.3686968e+01   1.6786572e-13
   9.3686968e+01  -4.6793680e-11
   9.4303885e+01  -2.9939547e+01
   9.4897586e+01  -4.2533249e+01
   9.5511308e+01  -3.1870812e+01
   9.6164751e+01  -5.1554879e-01
   9.6174119e+01  -1.6076029e-13
   9.6174119e+01   4.9907634e-11
   9.6789148e+01   3.0661883e+01
   9.7413006e+01   4.0793581e+01
   9.8025007e+01   2.3871281e+01
   9.8476713e+01   3.0242475e-13
   9.8476713e+01  -5.1178173e-11
   9.9099109e+01  -3.0912480e+01
   9.9685141e+01  -3.8111862e+01
   1.0028842e+02  -1.8521260e+01
   1.0062300e+02  -3.2622793e-12
   1.0062300e+02   5.0054627e-11
   1.0123294e+02   3.3019448e+01
   1.0181391e+02   4.5328451e+01
   1.0241758e+02   3.1507886e+01
   1.0300924e+02   5.3405280e-11
   1.0300924e+02  -3.7303494e-14
   1.0363857e+02  -3.2729395e+01
   1.0423890e+02  -4.2554556e+01
   1.0484964e+02  -2.6098829e+01
   1.0534631e+02  -4.5221160e-11
   1.0534631e+02   6.0271788e-12
   1.0596918e+02   3.0727064e+01
   1.0657410e+02   3.8069530e+01
   1.0718296e+02   1.8162390e+01
   1.0750849e+02   5.3667293e-11
   1.0750849e+02  -2.9132252e-13
   1.0812447e+02  -3.4170066e+01
   1.0872666e+02  -4.7192871e+01
   1.0932826e+02  -3.1745267e+01
   1.0987580e+02  -5.8419491e-11
   1.0987580e+02   9.5035091e-14
   1.1050329e+02   3.6287184e+01
   1.1109905e+02   4.8024834e+01
   1.1170591e+02   3.0790339e+01
   1.1224174e+02   6.4446226e-11
   1.1224174e+02  -4.5297099e-14
   1.1286142e+02  -3.2461029e+01
   1.1344639e+02  -3.9342241e+01
   1.1405457e+02  -1.8429833e+01
   1.1437823e+02  -3.7232439e-12
   1.1437823e+02   5.0754956e-11
   1.1499241e+02   3.3686011e+01
   1.1558563e+02   4.5353398e+01
   1.1619029e+02   2.8896593e+01
   1.1668859e+02   4.1322501e-13
   1.1668859e+02  -5.7939875e-11
   1.1732260e+02  -3.7458930e+01
   1.1793809e+02  -5.1104027e+01
   1.1854511e+02  -3.4490324e+01
   1.1911936e+02  -5.2159166e-11
   1.1911936e+02   7.3212547e-12
   1.1974677e+02   3.5498441e+01
   1.2034398e+02   4.3622132e+01
   1.2095317e+02   2.1461489e+01
   1.2130612e+02   1.8647306e-12
   1.2130612e+02  -5.6072924e-11
   1.2191815e+02  -3.4689378e+01
   1.2250337e+02  -4.4549968e+01
   1.2310782e+02  -2.4777126e+01
   1.2351557e+02  -5.9238392e-11
   1.2351557e+02   2.1982416e-13
   1.2413492e+02   3.7282009e+01
   1.2473278e+02   5.1358950e+01
   1.2534010e+02   3.5673349e+01
   1.2593468e+02   1.1031176e-12
   1.2593468e+02  -5.9134919e-11
   1.2657054e+02  -3.7002819e+01
   1.2718427e+02  -4.6802791e+01
   1.2779496e+02  -2.5523132e+01
   1.2820827e+02  -1.0376144e-12
   1.2820827e+02   1.1780221e-10
   1.2882627e+02   3.5659654e+01
   1.2942244e+02   4.5052997e+01
   1.3002708e+02   2.3431605e+01
   1.3039744e+02   3.8649084e-12
   1.3039744e+02  -1.1882584e-10
   1.3101250e+02  -3.8077568e+01
   1.3160634e+02  -5.1814902e+01
   1.3220878e+02  -3.4558054e+01
   1.3276046e+02  -1.5591972e-12
   1.3276046e+02   1.2312240e-10
   1.3338673e+02   3.7969317e+01
   1.3398684e+02   4.9141456e+01
   1.3459299e+02   2.9305515e+01
   1.3506513e+02   1.1699530e-10
   1.3506513e+02  -3.5411674e-12
   1.3568406e+02  -3.5994675e+01
   1.3628240e+02  -4.5425768e+01
   1.3688818e+02  -2.3758951e+01
   1.3726294e+02  -2.1094237e-12
   1.3726294e+02   1.2095347e-10
   1.3787997e+02   3.8314111e+01
   1.3848094e+02   5.1951703e+01
   1.3908343e+02   3.3765559e+01
   1.3960799e+02   1.2794477e-10
   1.3960799e+02  -2.4336089e-13
   1.4023411e+02  -3.9420638e+01
   1.4083515e+02  -5.1620679e+01
   1.4144015e+02  -3.1633254e+01
   1.4193329e+02  -8.8192564e-11
   1.4193329e+02   3.6426862e-11
   1.4255130e+02   3.6836534e+01
   1.4314366e+02   4.6034680e+01
   1.4374847e+02   2.3730494e+01
   1.4411792e+02   1.8380852e-12
   1.4411792e+02  -1.2214274e-10
   1.4473255e+02  -3.8144611e+01
   1.4532940e+02  -5.1202867e+01
   1.4593202e+02  -3.2445641e+01
   1.4643288e+02  -1.2852408e-10
   1.4643288e+02   4.7162274e-13
   1.4705948e+02   4.0178370e+01
   1.4766703e+02   5.3649252e+01
   1.4827195e+02   3.4339481e+01
   1.4879863e+02   1.0852030e-10
   1.4879863e+02  -1.9330315e-11
   1.4941991e+02  -3.8013572e+01
   1.5001820e+02  -4.7537336e+01
   1.5062473e+02  -2.4537914e+01
   1.5099896e+02  -2.7240432e-12
   1.5099896e+02   1.2329959e-10
   1.5161297e+02   3.8209011e+01
   1.5220677e+02   5.0061625e+01
   1.5280990e+02   2.9522016e+01
   1.5325736e+02   6.7346129e-13
   1.5325736e+02  -1.2921697e-10
   1.5387919e+02  -4.0392104e+01
   1.5448167e+02  -5.4562755e+01
   1.5508644e+02  -3.5910246e+01
   1.5563319e+02  -1.2444001e-10
   1.5563319e+02   5.4747318e-12
   1.5626064e+02   3.9239948e+01
   1.5686536e+02   4.9622565e+01
   1.5747292e+02   2.6946284e+01
   1.5788020e+02   1.2727375e-10
   1.5788020e+02  -1.5454305e-13
   1.5849599e+02  -3.8344422e+01
   1.5909234e+02  -4.9355232e+01
   1.5969637e+02  -2.7444673e+01
   1.6010653e+02  -1.9324542e-12
   1.6010653e+02   1.2862800e-10
   1.6072403e+02   4.0398017e+01
   1.6132285e+02   5.4569993e+01
   1.6192647e+02   3.5593538e+01
   1.6246071e+02   1.4903634e-12
   1.6246071e+02  -1.3041923e-10
   1.6308598e+02  -4.0037964e+01
   1.6368806e+02  -5.1525908e+01
   1.6429384e+02  -2.9782509e+01
   1.6474158e+02  -1.9300117e-12
   1.6474158e+02   1.2693113e-10
   1.6535862e+02   3.8599372e+01
   1.6595578e+02   4.9327622e+01
   1.6655980e+02   2.6985581e+01
   1.6696126e+02   2.8883562e-12
   1.6696126e+02  -1.2790302e-10
   1.6757760e+02  -4.0342275e+01
   1.6817709e+02  -5.4296367e+01
   1.6877964e+02  -3.4823205e+01
   1.6929640e+02  -8.3311136e-13
   1.6929640e+02   1.3260770e-10
   1.6992028e+02   4.0694174e+01
   1.7052199e+02   5.2990673e+01
   1.7112638e+02   3.1703276e+01
   1.7159843e+02   1.2601120e-10
   1.7159843e+02  -4.5083937e-12
   1.7221591e+02  -3.8934662e+01
   1.7281211e+02  -4.9480847e+01
   1.7341584e+02  -2.6793878e+01
   1.7381260e+02  -3.6193271e-12
   1.7381260e+02   1.2741053e-10
   1.7442814e+02   4.0225129e+01
   1.7502696e+02   5.3821979e+01
   1.7562908e+02   3.3882741e+01
   1.7612843e+02   4.3876014e-13
   1.7612843e+02  -1.3387069e-10
   1.7675168e+02  -4.1232805e+01
   1.7735526e+02  -5.4360458e+01
   1.7795914e+02  -3.3565442e+01
   1.7845479e+02  -1.2173373e-10
   1.7845479e+02   1.0464074e-11
   1.7907338e+02   3.9404527e+01
   1.7967123e+02   4.9947055e+01
   1.8027574e+02   2.6898966e+01
   1.8067178e+02   1.4404034e-12
   1.8067178e+02  -1.2991563e-10
   1.8128684e+02  -4.0021464e+01
   1.8188423e+02  -5.2903412e+01
   1.8248671e+02  -3.2100272e+01
   1.8295670e+02  -1.3388046e-10
   1.8295670e+02   7.3441253e-13
   1.8357876e+02   4.1525260e+01
   1.8418206e+02   5.5307728e+01
   1.8478572e+02   3.5008886e+01
   1.8529948e+02   1.3003731e-10
   1.8529948e+02  -3.6992631e-12
   1.8592150e+02  -4.0146612e+01
   1.8652250e+02  -5.1042601e+01
   1.8712789e+02  -2.7978699e+01
   1.8753764e+02  -2.0929924e-12
   1.8753764e+02   1.2984902e-10
   1.8815305e+02   3.9885358e+01
   1.8875018e+02   5.1989405e+01
   1.8935334e+02   3.0215339e+01
   1.8979320e+02   1.3213874e-12
   1.8979320e+02  -1.3329299e-10
   1.9041254e+02  -4.1474125e+01
   1.9101385e+02  -5.5499965e+01
   1.9161745e+02  -3.5358015e+01
   1.9213363e+02  -6.3637984e-13
   1.9213363e+02   1.3430990e-10
   1.9275721e+02   4.0795478e+01
   1.9335941e+02   5.2343829e+01
   1.9396450e+02   2.9730859e+01
   1.9439842e+02   1.3540280e-12
   1.9439842e+02  -1.3134427e-10
   1.9501483e+02  -3.9926808e+01
   1.9561246e+02  -5.1552438e+01
   1.9621582e+02  -2.9169513e+01
   1.9663890e+02  -1.5765167e-13
   1.9663890e+02   1.3438539e-10
   1.9725621e+02   4.1333138e+01
   1.9785611e+02   5.5280139e+01
   1.9845901e+02   3.4988935e+01
   1.9896717e+02   1.3562440e-10
   1.9896717e+02  -1.5232260e-13
   1.9958993e+02  -4.1220931e+01
   2.0000000e+02  -5.3366029e+01


==> figuresAndData/relayOscillationTwelfthOrderNum-1+1+1+1+1+1+1+1+1+1+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30  -4.9784122e-60
   2.0095091e-04  -2.0186577e-08
   1.2057055e-03  -7.2598604e-07
   6.2294784e-03  -1.9282017e-05
   3.1348343e-02  -4.7576087e-04
   1.1415387e-01  -5.7403067e-03
   2.1954474e-01  -1.8428064e-02
   3.3461377e-01  -3.5487985e-02
   4.8824881e-01  -5.4759100e-02
   6.7832099e-01  -5.8577407e-02
   8.8328848e-01  -2.3957292e-02
   9.5875423e-01  -3.8094174e-15
   9.5875423e-01   2.3476180e-16
   1.1881208e+00   1.4452514e-01
   1.4463469e+00   3.6269809e-01
   1.7266665e+00   4.8354070e-01
   2.0186551e+00   3.2749176e-01
   2.2392576e+00   5.1409574e-14
   2.2392576e+00  -4.9000517e-16
   2.5386392e+00  -6.8624666e-01
   2.8411834e+00  -1.3435120e+00
   3.1963794e+00  -1.4634233e+00
   3.5544116e+00  -5.3997958e-01
   3.6798105e+00  -2.2591217e-13
   3.6798105e+00   3.4694470e-16
   4.0598466e+00   1.9861714e+00
   4.4316886e+00   3.3879914e+00
   4.8221160e+00   3.0432167e+00
   5.2264714e+00   5.6490042e-01
   5.2957756e+00   4.7109538e-13
   5.2957756e+00  -5.8286709e-16
   5.6986904e+00  -3.3506788e+00
   6.1048307e+00  -5.0599520e+00
   6.5109888e+00  -3.5345635e+00
   6.8583947e+00  -1.4932500e-14
   6.8583947e+00   6.6080474e-13
   7.2826649e+00   4.9771001e+00
   7.6978711e+00   7.3905639e+00
   8.1065350e+00   5.4276959e+00
   8.5157225e+00   1.7210122e-12
   8.5157225e+00  -5.3845817e-15
   8.9494993e+00  -6.1312227e+00
   9.3735566e+00  -8.4184502e+00
   9.7864244e+00  -5.3262774e+00
   1.0126050e+01  -3.3806291e-14
   1.0126050e+01   1.9120261e-12
   1.0545828e+01   6.5689998e+00
   1.0974147e+01   8.8665864e+00
   1.1388774e+01   4.9009315e+00
   1.1655246e+01   1.2720935e-12
   1.1655246e+01  -1.0068613e-12
   1.2076297e+01  -8.1201509e+00
   1.2504554e+01  -1.1925774e+01
   1.2917378e+01  -8.5422007e+00
   1.3330049e+01  -2.6247893e-12
   1.3330049e+01   2.0428104e-14
   1.3763912e+01   9.0596366e+00
   1.4192592e+01   1.2119027e+01
   1.4611446e+01   7.2404327e+00
   1.4931642e+01   2.7110536e-12
   1.4931642e+01  -5.4456439e-14
   1.5354839e+01  -9.2927333e+00
   1.5788878e+01  -1.2470785e+01
   1.6207528e+01  -6.9710454e+00
   1.6487495e+01  -6.0957905e-12
   1.6487495e+01   3.7192471e-14
   1.6912417e+01   1.0779175e+01
   1.7350301e+01   1.5508585e+01
   1.7765998e+01   1.0771686e+01
   1.8175412e+01   6.1293193e-12
   1.8175412e+01  -4.0922821e-13
   1.8605271e+01  -1.0883830e+01
   1.9034084e+01  -1.4219896e+01
   1.9454803e+01  -7.9370753e+00
   1.9746054e+01  -1.0802470e-13
   1.9746054e+01   6.4905858e-12
   2.0170377e+01   1.1119487e+01
   2.0606184e+01   1.4963355e+01
   2.1024487e+01   8.5586630e+00
   2.1317608e+01   1.6431301e-14
   2.1317608e+01  -7.1560535e-12
   2.1742910e+01  -1.2482358e+01
   2.2182288e+01  -1.7732383e+01
   2.2599028e+01  -1.2045312e+01
   2.2998733e+01  -5.5451199e-12
   2.2998733e+01   1.8722801e-12
   2.3426136e+01   1.2199780e+01
   2.3855683e+01   1.5820413e+01
   2.4277665e+01   8.4984310e+00
   2.4551629e+01   6.3615779e-13
   2.4551629e+01  -6.8651751e-12
   2.4977042e+01  -1.2799409e+01
   2.5415912e+01  -1.7532547e+01
   2.5834506e+01  -1.0637317e+01
   2.6159828e+01  -1.0569323e-13
   2.6159828e+01   7.9612983e-12
   2.6586372e+01   1.3813323e+01
   2.7023717e+01   1.9232819e+01
   2.7442390e+01   1.2642251e+01
   2.7825219e+01   9.5832231e-12
   2.7825219e+01  -2.4424907e-15
   2.8251922e+01  -1.3185865e+01
   2.8682892e+01  -1.7015357e+01
   2.9105242e+01  -8.9363803e+00
   2.9370003e+01  -9.9364961e-13
   2.9370003e+01   7.1525008e-12
   2.9795947e+01   1.3997601e+01
   3.0235921e+01   1.9379045e+01
   3.0654143e+01   1.2229694e+01
   3.1004651e+01   2.8199665e-14
   3.1004651e+01  -8.5623730e-12
   3.1433093e+01  -1.4524977e+01
   3.1867874e+01  -1.9685843e+01
   3.2287914e+01  -1.2214851e+01
   3.2637226e+01  -1.7487567e-11
   3.2637226e+01   1.2989609e-14
   3.3063572e+01   1.3973401e+01
   3.3496546e+01   1.8203680e+01
   3.3918284e+01   9.7616878e+00
   3.4190270e+01   8.4954266e-13
   3.4190270e+01  -1.6556090e-11
   3.4616594e+01  -1.4988788e+01
   3.5056990e+01  -2.0911144e+01
   3.5475509e+01  -1.3577472e+01
   3.5846602e+01  -1.2830181e-11
   3.5846602e+01   5.1421090e-12
   3.6275399e+01   1.4984195e+01
   3.6708713e+01   1.9862714e+01
   3.7130409e+01   1.1597398e+01
   3.7447183e+01   1.6277368e-11
   3.7447183e+01  -1.4296342e-12
   3.7873768e+01  -1.4762071e+01
   3.8309472e+01  -1.9570451e+01
   3.8730387e+01  -1.1052178e+01
   3.9024976e+01  -2.1604940e-13
   3.9024976e+01   1.8055002e-11
   3.9451807e+01   1.5654918e+01
   3.9890870e+01   2.1728272e+01
   4.0309884e+01   1.4113001e+01
   4.0685115e+01   1.2861046e-11
   4.0685115e+01  -1.2988943e-11
   4.1113158e+01  -1.5126000e+01
   4.1545506e+01  -1.9703474e+01
   4.1967902e+01  -1.0837232e+01
   4.2255075e+01  -4.3698378e-13
   4.2255075e+01   1.7778667e-11
   4.2681541e+01   1.5403925e+01
   4.3119564e+01   2.0864946e+01
   4.3539566e+01   1.2508743e+01
   4.3863630e+01   2.8285707e-13
   4.3863630e+01  -1.8611473e-11
   4.4291987e+01  -1.6061475e+01
   4.4729241e+01  -2.1967393e+01
   4.5149091e+01  -1.3920003e+01
   4.5511703e+01  -2.8110847e-13
   4.5511703e+01   2.2723601e-11
   4.5939224e+01   1.5307342e+01
   4.6371913e+01   1.9833868e+01
   4.6794557e+01   1.0605426e+01
   4.7067947e+01   6.0040861e-13
   4.7067947e+01  -1.8140378e-11
   4.7494642e+01  -1.6030412e+01
   4.7934573e+01  -2.2106728e+01
   4.8354559e+01  -1.3934041e+01
   4.8708308e+01  -1.7890467e-11
   4.8708308e+01   1.4059864e-12
   4.9137996e+01   1.6224035e+01
   4.9573632e+01   2.1716843e+01
   4.9994896e+01   1.3103374e+01
   5.0331225e+01   3.0853098e-13
   5.0331225e+01  -2.2045588e-11
   5.0758006e+01  -1.5511098e+01
   5.1192163e+01  -2.0226676e+01
   5.1614177e+01  -1.0924301e+01
   5.1890372e+01  -8.5087493e-13
   5.1890372e+01   1.8307578e-11
   5.2317219e+01   1.6461026e+01
   5.2757447e+01   2.2891397e+01
   5.3177220e+01   1.4837722e+01
   5.3550375e+01   1.1601831e-11
   5.3550375e+01  -1.1511236e-11
   5.3980197e+01  -1.6143825e+01
   5.4414121e+01  -2.1171573e+01
   5.4836503e+01  -1.2039119e+01
   5.5141954e+01  -1.8038571e-11
   5.5141954e+01   9.5856656e-13
   5.5568557e+01   1.5838993e+01
   5.6004870e+01   2.1012250e+01
   5.6426022e+01   1.1886276e+01
   5.6721814e+01   8.2378548e-14
   5.6721814e+01  -1.9474089e-11
   5.7149496e+01  -1.6775137e+01
   5.7588921e+01  -2.3255934e+01
   5.8008797e+01  -1.5118555e+01
   5.8386636e+01  -1.7189361e-11
   5.8386636e+01   1.7257307e-11
   5.8815922e+01   1.6026383e+01
   5.9248836e+01   2.0721762e+01
   5.9671955e+01   1.1195491e+01
   5.9952707e+01   7.2830630e-14
   5.9952707e+01  -1.9121815e-11
   6.0379354e+01  -1.6229786e+01
   6.0817870e+01  -2.1971223e+01
   6.1238763e+01  -1.3142357e+01
   6.1562574e+01  -1.9652946e-11
   6.1562574e+01   1.8113289e-13
   6.1991960e+01   1.6885755e+01
   6.2430112e+01   2.3043317e+01
   6.2850965e+01   1.4553144e+01
   6.3213624e+01   2.2026825e-13
   6.3213624e+01  -2.9853009e-11
   6.3642441e+01  -1.5948466e+01
   6.4075864e+01  -2.0527394e+01
   6.4498908e+01  -1.0804133e+01
   6.4766991e+01  -7.5650597e-13
   6.4766991e+01   3.8081094e-11
   6.5193625e+01   1.6594526e+01
   6.5633656e+01   2.2857895e+01
   6.6054137e+01   1.4353919e+01
   6.6406179e+01   3.7939762e-11
   6.6406179e+01  -1.9972912e-12
   6.6836483e+01  -1.6796299e+01
   6.7272739e+01  -2.2458718e+01
   6.7694364e+01  -1.3526451e+01
   6.8030471e+01  -2.5494606e-11
   6.8030471e+01   2.5488056e-11
   6.8458171e+01   1.6020002e+01
   6.8892677e+01   2.0838593e+01
   6.9314974e+01   1.1215328e+01
   6.9590472e+01   1.0504930e-12
   6.9590472e+01  -3.8344439e-11
   7.0017389e+01  -1.6901209e+01
   7.0457643e+01  -2.3463046e+01
   7.0877877e+01  -1.5148268e+01
   7.1249160e+01  -2.6580738e-11
   7.1249160e+01   1.3322898e-11
   7.1679310e+01   1.6554894e+01
   7.2113727e+01   2.1693690e+01
   7.2536244e+01   1.2317217e+01
   7.2841352e+01   3.7487125e-11
   7.2841352e+01  -1.3885559e-12
   7.3268059e+01  -1.6215168e+01
   7.3704481e+01  -2.1518135e+01
   7.4125978e+01  -1.2204510e+01
   7.4423684e+01  -1.3311574e-13
   7.4423684e+01   3.9762305e-11
   7.4851683e+01   1.7074272e+01
   7.5291127e+01   2.3587299e+01
   7.5711593e+01   1.5209864e+01
   7.6085066e+01   2.0774715e-11
   7.6085066e+01  -2.0724533e-11
   7.6514645e+01  -1.6298728e+01
   7.6948188e+01  -2.1056882e+01
   7.7371314e+01  -1.1340123e+01
   7.7650755e+01  -2.2759572e-13
   7.7650755e+01   3.8832493e-11
   7.8077402e+01   1.6527032e+01
   7.8516084e+01   2.2414595e+01
   7.8937100e+01   1.3489384e+01
   7.9264607e+01   2.8149705e-13
   7.9264607e+01  -3.9976966e-11
   7.9694215e+01  -1.7099545e+01
   8.0132213e+01  -2.3251953e+01
   8.0553457e+01  -1.4563650e+01
   8.0911615e+01  -3.1128544e-11
   8.0911615e+01   3.1616376e-11
   8.1340489e+01   1.6157409e+01
   8.1774350e+01   2.0809883e+01
   8.2197386e+01   1.0961998e+01
   8.2465735e+01   9.1904262e-13
   8.2465735e+01  -3.8452574e-11
   8.2892456e+01  -1.6837403e+01
   8.3332629e+01  -2.3226921e+01
   8.3753247e+01  -1.4663856e+01
   8.4109117e+01  -3.6757708e-11
   8.4109117e+01   3.5871306e-12
   8.4539587e+01   1.6924579e+01
   8.4975648e+01   2.2535812e+01
   8.5397690e+01   1.3425446e+01
   8.5728287e+01   2.4059643e-11
   8.5728287e+01  -2.3675450e-11
   8.6155986e+01  -1.6166329e+01
   8.6590957e+01  -2.1055315e+01
   8.7013294e+01  -1.1354837e+01
   8.7289563e+01  -1.2128076e-12
   8.7289563e+01   3.8580694e-11
   8.7716886e+01   1.7087919e+01
   8.8157338e+01   2.3728256e+01
   8.8577760e+01   1.5355266e+01
   8.8951274e+01   2.4860558e-11
   8.8951274e+01  -1.5309753e-11
   8.9381796e+01  -1.6641161e+01
   8.9816170e+01  -2.1715965e+01
   9.0238934e+01  -1.2186451e+01
   9.0538677e+01  -3.8819392e-11
   9.0538677e+01   3.0397906e-13
   9.0965377e+01   1.6342684e+01
   9.1402163e+01   2.1734846e+01
   9.1823722e+01   1.2389299e+01
   9.2123724e+01   2.3647750e-13
   9.2123724e+01  -3.9979464e-11
   9.2552111e+01  -1.7216560e+01
   9.2991672e+01  -2.3768675e+01
   9.3412367e+01  -1.5327895e+01
   9.3786616e+01  -2.2274182e-11
   9.3786616e+01   2.2551072e-11
   9.4216413e+01   1.6356226e+01
   9.4650003e+01   2.1066587e+01
   9.5073295e+01   1.1236170e+01
   9.5348727e+01   2.3470115e-13
   9.5348727e+01  -3.9009684e-11
   9.5775354e+01  -1.6624963e+01
   9.6214314e+01  -2.2591944e+01
   9.6635371e+01  -1.3659583e+01
   9.6965420e+01  -3.9290793e-13
   9.6965420e+01   4.0066117e-11
   9.7395312e+01   1.7181170e+01
   9.7833299e+01   2.3327553e+01
   9.8254740e+01   1.4570884e+01
   9.8611708e+01   3.4612535e-11
   9.8611708e+01  -3.4505732e-11
   9.9040678e+01  -1.6203138e+01
   9.9474661e+01  -2.0844196e+01
   9.9897740e+01  -1.0931908e+01
   1.0016428e+02  -5.8975047e-13
   1.0016428e+02   3.8940628e-11
   1.0059103e+02   1.6918541e+01
   1.0103138e+02   2.3370448e+01
   1.0145201e+02   1.4806713e+01
   1.0181014e+02   3.5491610e-11
   1.0181014e+02  -4.9873439e-12
   1.0224079e+02  -1.6969205e+01
   1.0267677e+02  -2.2552433e+01
   1.0309895e+02  -1.3373505e+01
   1.0342724e+02  -2.2022439e-11
   1.0342724e+02   2.2154667e-11
   1.0385498e+02   1.6221088e+01
   1.0429012e+02   2.1141861e+01
   1.0471251e+02   1.1420420e+01
   1.0498949e+02   1.0196288e-12
   1.0498949e+02  -3.8906212e-11
   1.0541702e+02  -1.7150924e+01
   1.0585756e+02  -2.3810942e+01
   1.0627811e+02  -1.5413524e+01
   1.0665225e+02  -2.4003244e-11
   1.0665225e+02   1.6241453e-11
   1.0708292e+02   1.6654138e+01
   1.0751731e+02   2.1687012e+01
   1.0794018e+02   1.2090135e+01
   1.0823684e+02   4.7628568e-13
   1.0823684e+02  -3.8724357e-11
   1.0866366e+02  -1.6402549e+01
   1.0910068e+02  -2.1851624e+01
   1.0952224e+02  -1.2517707e+01
   1.0982467e+02  -5.5755400e-13
   1.0982467e+02   3.9759196e-11
   1.1025338e+02   1.7256160e+01
   1.1069287e+02   2.3784912e+01
   1.1111370e+02   1.5298516e+01
   1.1148672e+02   2.4641178e-11
   1.1148672e+02  -2.4577229e-11
   1.1191665e+02  -1.6362716e+01
   1.1235029e+02  -2.1046205e+01
   1.1277363e+02  -1.1166907e+01
   1.1304675e+02  -5.0293103e-13
   1.1304675e+02   3.8835157e-11
   1.1347336e+02   1.6686297e+01
   1.1391257e+02   2.2728910e+01
   1.1433360e+02   1.3831172e+01
   1.1466728e+02   3.9790171e-11
   1.1466728e+02  -7.7449158e-13
   1.1509733e+02  -1.7190803e+01
   1.1553512e+02  -2.3285398e+01
   1.1595670e+02  -1.4470707e+01
   1.1631093e+02  -3.5118575e-11
   1.1631093e+02   3.5855652e-11
   1.1673979e+02   1.6208226e+01
   1.1717389e+02   2.0856503e+01
   1.1759699e+02   1.0927881e+01
   1.1786294e+02   9.9609210e-13
   1.1786294e+02  -3.8615999e-11
   1.1828980e+02  -1.6974252e+01
   1.1873036e+02  -2.3484005e+01
   1.1915102e+02  -1.4946325e+01
   1.1951223e+02  -3.3614223e-11
   1.1951223e+02   6.9073636e-12
   1.1994303e+02   1.6953997e+01
   1.2037884e+02   2.2465156e+01
   1.2080121e+02   1.3216104e+01
   1.2112543e+02   2.0543844e-11
   1.2112543e+02  -1.8724300e-11
   1.2155309e+02  -1.6239763e+01
   1.2198849e+02  -2.1199867e+01
   1.2241089e+02  -1.1489029e+01
   1.2268909e+02  -1.1142198e-12
   1.2268909e+02   3.8902215e-11
   1.2311681e+02   1.7197159e+01
   1.2355747e+02   2.3884038e+01
   1.2397811e+02   1.5490789e+01
   1.2435395e+02   2.2374769e-11
   1.2435395e+02  -1.7861490e-11
   1.2478471e+02  -1.6629101e+01
   1.2521901e+02  -2.1594221e+01
   1.2564208e+02  -1.1930786e+01
   1.2593460e+02  -1.7919000e-13
   1.2593460e+02   3.9049319e-11
   1.2636140e+02   1.6434681e+01
   1.2679877e+02   2.1944823e+01
   1.2722035e+02   1.2640777e+01
   1.2752540e+02   2.0189406e-13
   1.2752540e+02  -4.0178361e-11
   1.2795435e+02  -1.7282383e+01
   1.2839385e+02  -2.3797230e+01
   1.2881482e+02  -1.5286714e+01
   1.2918751e+02  -5.3384630e-11
   1.2918751e+02   2.6285418e-11
   1.2961745e+02   1.6338906e+01
   1.3005113e+02   2.0977768e+01
   1.3047454e+02   1.1053877e+01
   1.3074467e+02   1.3249402e-12
   1.3074467e+02  -7.7387874e-11
   1.3117127e+02  -1.6721723e+01
   1.3161073e+02  -2.2830871e+01
   1.3203172e+02  -1.3976336e+01
   1.3236871e+02  -1.5676349e-13
   1.3236871e+02   8.1022411e-11
   1.3279895e+02   1.7191584e+01
   1.3323658e+02   2.3241804e+01
   1.3365826e+02   1.4387368e+01
   1.3401045e+02   4.2468362e-11
   1.3401045e+02  -3.6493142e-11
   1.3443924e+02  -1.6199481e+01
   1.3487340e+02  -2.0845125e+01
   1.3529651e+02  -1.0905925e+01
   1.3556169e+02  -1.4619417e-12
   1.3556169e+02   7.7857276e-11
   1.3598863e+02   1.7010338e+01
   1.3642936e+02   2.3567530e+01
   1.3685002e+02   1.5059950e+01
   1.3721393e+02   7.2573059e-11
   1.3721393e+02  -8.4650065e-12
   1.3764485e+02  -1.6933737e+01
   1.3808050e+02  -2.2382999e+01
   1.3850300e+02  -1.3081521e+01
   1.3882388e+02  -6.1787631e-11
   1.3882388e+02   1.6724677e-11
   1.3925148e+02   1.6250662e+01
   1.3968706e+02   2.1246043e+01
   1.4010943e+02   1.1554564e+01
   1.4038901e+02   5.9996452e-13
   1.4038901e+02  -7.9526830e-11
   1.4081688e+02  -1.7223395e+01
   1.4125758e+02  -2.3922123e+01
   1.4167827e+02  -1.5533600e+01
   1.4205523e+02  -6.3838712e-11
   1.4205523e+02   1.6576518e-11
   1.4248602e+02   1.6597892e+01
   1.4292022e+02   2.1505456e+01
   1.4334341e+02   1.1792610e+01
   1.4363244e+02   1.4632739e-13
   1.4363244e+02  -7.8295037e-11
   1.4405922e+02  -1.6462780e+01
   1.4449687e+02  -2.2034531e+01
   1.4491841e+02  -1.2770836e+01
   1.4522643e+02  -3.2851499e-13
   1.4522643e+02   8.0533746e-11
   1.4565558e+02   1.7292618e+01
   1.4609498e+02   2.3780251e+01
   1.4651604e+02   1.5245382e+01
   1.4688786e+02   5.3534510e-11
   1.4688786e+02  -2.6070035e-11
   1.4731776e+02  -1.6312595e+01
   1.4775144e+02  -2.0918969e+01
   1.4817488e+02  -1.0965102e+01
   1.4844268e+02  -7.9625195e-13
   1.4844268e+02   7.7952311e-11
   1.4886928e+02   1.6757056e+01
   1.4930898e+02   2.2933424e+01
   1.4972992e+02   1.4127413e+01
   1.5007051e+02   8.1067819e-11
   1.5007051e+02  -1.3644641e-13
   1.5050090e+02  -1.7178764e+01
   1.5093832e+02  -2.3171375e+01
   1.5136010e+02  -1.4272695e+01
   1.5170962e+02  -4.2953752e-11
   1.5170962e+02   3.5922376e-11
   1.5213829e+02   1.6187850e+01
   1.5257254e+02   2.0839603e+01
   1.5299562e+02   1.0900608e+01
   1.5326049e+02   7.9224849e-11
   1.5326049e+02  -1.6986412e-13
   1.5368751e+02  -1.7045391e+01
   1.5412839e+02  -2.3650552e+01
   1.5454904e+02  -1.5177803e+01
   1.5491586e+02  -7.1281425e-11
   1.5491586e+02   9.7337693e-12
   1.5534688e+02   1.6902931e+01
   1.5578233e+02   2.2281311e+01
   1.5620495e+02   1.2925081e+01
   1.5652204e+02   6.5309702e-11
   1.5652204e+02  -1.3178125e-11
   1.5694953e+02  -1.6259686e+01
   1.5738531e+02  -2.1297993e+01
   1.5780762e+02  -1.1635058e+01
   1.5808897e+02  -8.3089091e-13
   1.5808897e+02   7.9382279e-11
   1.5851698e+02   1.7249322e+01
   1.5895768e+02   2.3960800e+01
   1.5937840e+02   1.5581060e+01
   1.5975667e+02   6.2309491e-11
   1.5975667e+02  -1.8032242e-11
   1.6018747e+02  -1.6559897e+01
   1.6062154e+02  -2.1405337e+01
   1.6104483e+02  -1.1643532e+01
   1.6133016e+02  -7.7924112e-11
   1.6133016e+02   5.1847415e-13
   1.6175688e+02   1.6487503e+01
   1.6219480e+02   2.2124499e+01
   1.6261628e+02   1.2907605e+01
   1.6292747e+02   8.0895235e-11
   1.6292747e+02  -4.7739590e-14
   1.6335681e+02  -1.7300606e+01
   1.6379608e+02  -2.3761456e+01
   1.6421721e+02  -1.5205946e+01
   1.6458826e+02  -5.1734617e-11
   1.6458826e+02   2.7781999e-11
   1.6501809e+02   1.6282437e+01
   1.6545174e+02   2.0855803e+01
   1.6587521e+02   1.0874305e+01
   1.6614068e+02   8.8018481e-13
   1.6614068e+02  -7.7909457e-11
   1.6656727e+02  -1.6789597e+01
   1.6700721e+02  -2.3032016e+01
   1.6742811e+02  -1.4275294e+01
   1.6777225e+02  -1.2098100e-12
   1.6777225e+02   8.0033202e-11
   1.6820279e+02   1.7164840e+01
   1.6864001e+02   2.3100551e+01
   1.6906189e+02   1.4159241e+01
   1.6940877e+02   4.3595461e-11
   1.6940877e+02  -3.5221048e-11
   1.6983733e+02  -1.6176589e+01
   1.7027166e+02  -2.0835908e+01
   1.7069471e+02  -1.0899788e+01
   1.7095942e+02  -1.6173729e-12
   1.7095942e+02   7.7843509e-11
   1.7138650e+02   1.7076926e+01
   1.7182751e+02   2.3725578e+01
   1.7224815e+02   1.5285901e+01
   1.7261770e+02   6.9508843e-11
   1.7261770e+02  -1.1466605e-11
   1.7304880e+02  -1.6870700e+01
   1.7348405e+02  -2.2180176e+01
   1.7390678e+02  -1.2771785e+01
   1.7422017e+02  -6.8575257e-11
   1.7422017e+02   9.8590025e-12
   1.7464756e+02   1.6269873e+01
   1.7508354e+02   2.1353486e+01
   1.7550578e+02   1.1722485e+01
   1.7578909e+02   7.4196205e-13
   1.7578909e+02  -7.9564355e-11
   1.7621725e+02  -1.7270920e+01
   1.7665792e+02  -2.3988694e+01
   1.7707866e+02  -1.5614359e+01
   1.7745794e+02  -6.1755046e-11
   1.7745794e+02   1.8504975e-11
   1.7788872e+02   1.6521759e+01
   1.7832267e+02   2.1309263e+01
   1.7874604e+02   1.1502414e+01
   1.7902787e+02   1.8940405e-13
   1.7902787e+02  -7.8256956e-11
   1.7945454e+02  -1.6514062e+01
   1.7989272e+02  -2.2218471e+01
   1.8031413e+02  -1.3051254e+01
   1.8062869e+02  -7.1509465e-13
   1.8062869e+02   8.0294826e-11
   1.8105821e+02   1.7304086e+01
   1.8149733e+02   2.3731505e+01
   1.8191853e+02   1.5151633e+01
   1.8228846e+02   4.8846704e-11
   1.8228846e+02  -3.0565328e-11
   1.8271820e+02  -1.6253310e+01
   1.8315183e+02  -2.0799244e+01
   1.8357532e+02  -1.0794931e+01
   1.8383874e+02  -7.6205708e-13
   1.8383874e+02   7.8067552e-11
   1.8426533e+02   1.6823151e+01
   1.8470550e+02   2.3131860e+01
   1.8512634e+02   1.4425543e+01
   1.8547412e+02   8.1182172e-11
   1.8547412e+02  -9.0483177e-14
   1.8590481e+02  -1.7146137e+01
   1.8634181e+02  -2.3019570e+01
   1.8676379e+02  -1.4032527e+01
   1.8710772e+02  -4.3350989e-11
   1.8710772e+02   3.5378922e-11
   1.8753615e+02   1.6166959e+01
   1.8797058e+02   2.0839940e+01
   1.8839358e+02   1.0911860e+01
   1.8865843e+02   1.9424462e-12
   1.8865843e+02  -7.7600815e-11
   1.8908559e+02  -1.7108834e+01
   1.8952672e+02  -2.3799480e+01
   1.8994734e+02  -1.5392446e+01
   1.9031960e+02  -6.8140160e-11
   1.9031960e+02   1.2777113e-11
   1.9075076e+02   1.6835013e+01
   1.9118581e+02   2.2072911e+01
   1.9160865e+02   1.2611043e+01
   1.9191815e+02   6.9951211e-11
   1.9191815e+02  -8.4320328e-12
   1.9234542e+02  -1.6281613e+01
   1.9278161e+02  -2.1415590e+01
   1.9320377e+02  -1.1821011e+01
   1.9348932e+02  -1.1771695e-12
   1.9348932e+02   7.9231954e-11
   1.9391762e+02   1.7291716e+01
   1.9435826e+02   2.4012908e+01
   1.9477902e+02   1.5642491e+01
   1.9515920e+02   6.1580741e-11
   1.9515920e+02  -1.8577140e-11
   1.9558995e+02  -1.6481875e+01
   1.9602376e+02  -2.1211630e+01
   1.9644722e+02  -1.1360541e+01
   1.9672552e+02  -7.7959861e-13
   1.9672552e+02   7.7652995e-11
   1.9715213e+02   1.6541218e+01
   1.9759058e+02   2.2315631e+01
   1.9801191e+02   1.3200823e+01
   1.9833000e+02   8.0879192e-11
   1.9833000e+02  -2.0661250e-13
   1.9875968e+02  -1.7305700e+01
   1.9919863e+02  -2.3696804e+01
   1.9961990e+02  -1.5090985e+01
   1.9998859e+02  -6.0551564e-13
   1.9998859e+02   7.8684392e-11
   2.0000000e+02   4.9690250e-01


==> figuresAndData/relayOscillationTwelfthOrderNum-1+1+1+1+1+1+1+1+1+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   5.0526826e-72
   2.0095091e-04  -1.3522383e-12
   1.2057055e-03  -2.9186324e-10
   6.2294784e-03  -4.0101974e-08
   3.1348343e-02  -5.0124881e-06
   1.1415387e-01  -2.2596769e-04
   2.1954474e-01  -1.4557981e-03
   3.3461377e-01  -4.5497797e-03
   4.8824881e-01  -1.1595670e-02
   6.7832099e-01  -2.2831895e-02
   8.8328848e-01  -3.2048651e-02
   1.1126551e+00  -2.8194313e-02
   1.3366836e+00   2.1145960e-16
   1.3366836e+00   2.8995286e-15
   1.6013762e+00   7.4987952e-02
   1.8623276e+00   1.9758766e-01
   2.1642611e+00   3.5235807e-01
   2.4624401e+00   4.2092870e-01
   2.8218272e+00   2.5630832e-01
   3.0404746e+00   2.6259377e-16
   3.0404746e+00  -3.9956211e-14
   3.3862243e+00  -5.8201322e-01
   3.7519608e+00  -1.1994368e+00
   4.1295889e+00  -1.3868161e+00
   4.5353086e+00  -6.4489841e-01
   4.7126701e+00  -2.2065683e-15
   4.7126701e+00   2.3051006e-13
   5.1229735e+00   1.9365078e+00
   5.5450148e+00   3.7007653e+00
   5.9629350e+00   3.9855048e+00
   6.3906627e+00   2.1190389e+00
   6.6664259e+00   4.9960036e-16
   6.6664259e+00  -4.7689630e-13
   7.1002595e+00  -3.5685767e+00
   7.5426275e+00  -5.5674979e+00
   7.9866966e+00  -4.3112963e+00
   8.4337317e+00  -6.6759888e-03
   8.4343073e+00  -8.3599794e-14
   8.4343073e+00   1.2349011e-12
   8.8925706e+00   5.1633802e+00
   9.3497081e+00   7.7899553e+00
   9.7970476e+00   5.8559562e+00
   1.0246661e+01   1.7486568e-12
   1.0246661e+01  -2.6645353e-15
   1.0705605e+01  -6.8356155e+00
   1.1173065e+01  -1.0565342e+01
   1.1621263e+01  -8.7742157e+00
   1.2090825e+01  -2.2355987e+00
   1.2225523e+01  -1.8485213e-12
   1.2225523e+01   3.2418512e-14
   1.2681603e+01   6.5160863e+00
   1.3168910e+01   8.6631196e+00
   1.3628921e+01   5.0046431e+00
   1.3973761e+01   1.6431301e-14
   1.3973761e+01  -2.1100899e-12
   1.4453028e+01  -6.4934906e+00
   1.4954534e+01  -8.5242257e+00
   1.5418626e+01  -4.7153062e+00
   1.5738018e+01  -1.9984014e-13
   1.5738018e+01   1.5976109e-12
   1.6221413e+01   7.0358924e+00
   1.6728099e+01   1.0176281e+01
   1.7197752e+01   7.6188985e+00
   1.7689439e+01   1.4244479e+00
   1.7797607e+01   2.9056757e-12
   1.7797607e+01  -1.4210855e-14
   1.8281200e+01  -4.7691724e+00
   1.8779339e+01  -5.2337264e+00
   1.9291100e+01  -1.4695422e+00
   1.9442718e+01  -2.1711521e-12
   1.9442718e+01   3.1086245e-14
   1.9941551e+01   4.0036565e+00
   2.0478461e+01   4.4760420e+00
   2.0988378e+01   8.2455954e-01
   2.1071737e+01   6.3449246e-13
   2.1071737e+01  -1.6530111e-12
   2.1590149e+01  -4.9890663e+00
   2.2119440e+01  -7.2788504e+00
   2.2626290e+01  -5.3715392e+00
   2.3165642e+01  -7.7989174e-01
   2.3258695e+01  -1.8056667e-12
   2.3258695e+01   3.7303494e-14
   2.3776365e+01   2.8562799e+00
   2.4323133e+01   2.0899963e+00
   2.4670426e+01   8.5487173e-13
   2.4670426e+01  -7.0587980e-13
   2.5220570e+01  -3.4396439e+00
   2.5758492e+01  -4.0002181e+00
   2.6279043e+01  -7.5425064e-01
   2.6360535e+01  -1.5099033e-14
   2.6360535e+01   2.1442292e-12
   2.6916284e+01   5.3277197e+00
   2.7428088e+01   7.8717691e+00
   2.7933674e+01   6.2292525e+00
   2.8450219e+01   1.5530457e+00
   2.8614342e+01   1.4530599e-12
   2.8614342e+01  -5.9197092e-13
   2.9119196e+01  -3.1428281e+00
   2.9652646e+01  -2.2482591e+00
   2.9957960e+01  -3.9968029e-14
   2.9957960e+01   1.9171331e-12
   3.0476301e+01   4.5138077e+00
   3.0983077e+01   6.5135675e+00
   3.1484969e+01   3.9842601e+00
   3.1837157e+01   7.4384943e-15
   3.1837157e+01  -2.8793634e-12
   3.2343741e+01  -6.2216535e+00
   3.2845201e+01  -9.4079226e+00
   3.3331593e+01  -7.7907582e+00
   3.3842899e+01  -2.6285326e+00
   3.4096045e+01  -4.2446047e-12
   3.4096045e+01   8.4376950e-15
   3.4586400e+01   2.8639222e+00
   3.5096652e+01   1.3345007e+00
   3.5260577e+01   4.0696335e-12
   3.5260577e+01  -1.9539925e-14
   3.5786850e+01  -5.2115670e+00
   3.6284026e+01  -8.2153085e+00
   3.6781844e+01  -6.5755931e+00
   3.7278852e+01  -7.8808954e-01
   3.7335541e+01  -3.0890845e-12
   3.7335541e+01   3.2589487e-12
   3.7829847e+01   6.3695131e+00
   3.8351337e+01   9.4783301e+00
   3.8839993e+01   7.7466667e+00
   3.9353684e+01   3.2216139e+00
   3.9842137e+01   1.5285551e-12
   3.9842137e+01  -1.5987212e-14
   4.0264195e+01  -1.4210855e-14
   4.0264195e+01   1.5010215e-12
   4.0766374e+01   3.1570631e+00
   4.1268552e+01   7.2231073e+00
   4.1795421e+01   8.7997302e+00
   4.2297109e+01   6.0823058e+00
   4.2830301e+01   1.9030544e-01
   4.2846462e+01   4.9737992e-14
   4.2846462e+01  -5.2979843e-12
   4.3366740e+01  -5.3009361e+00
   4.3887017e+01  -7.6415591e+00
   4.4435500e+01  -6.8717311e+00
   4.4981192e+01  -5.2010774e+00
   4.5546403e+01  -5.2272488e+00
   4.6094566e+01  -7.3190393e+00
   4.6649834e+01  -9.4558698e+00
   4.7226633e+01  -9.1775285e+00
   4.7790492e+01  -5.9520512e+00
   4.8364382e+01  -1.3749658e+00
   4.8546803e+01  -3.2471803e-12
   4.8546803e+01   4.1744386e-14
   4.9134735e+01   3.5990662e+00
   4.9722668e+01   6.1995910e+00
   5.0427403e+01   9.0200310e+00
   5.1163325e+01   1.2018066e+01
   5.1938386e+01   1.4003143e+01
   5.2739592e+01   1.2999947e+01
   5.3603765e+01   7.8046316e+00
   5.4432936e+01   4.6114224e-12
   5.4432936e+01  -2.1316282e-14
   5.5035506e+01  -6.1032771e+00
   5.5638077e+01  -1.1402876e+01
   5.6290703e+01  -1.5169930e+01
   5.6907586e+01  -1.7084183e+01
   5.7546853e+01  -1.8514195e+01
   5.8172943e+01  -1.9297695e+01
   5.8826743e+01  -1.7271795e+01
   5.9453857e+01  -1.0622133e+01
   6.0055003e+01  -7.2446995e-01
   6.0095927e+01  -8.0309093e-12
   6.0095927e+01   2.3092639e-14
   6.0705167e+01   1.0168444e+01
   6.1314407e+01   1.7182354e+01
   6.1904525e+01   2.0138248e+01
   6.2515806e+01   2.1082459e+01
   6.3122977e+01   2.2184296e+01
   6.3698948e+01   2.3307230e+01
   6.4284063e+01   2.2137468e+01
   6.4899616e+01   1.5915540e+01
   6.5482847e+01   5.6302890e+00
   6.5763040e+01   7.1054274e-14
   6.5763040e+01  -1.8239632e-11
   6.6353376e+01  -1.1125878e+01
   6.6943713e+01  -1.9192088e+01
   6.7584582e+01  -2.3775744e+01
   6.8229343e+01  -2.5624979e+01
   6.8894564e+01  -2.6388849e+01
   6.9534597e+01  -2.5469258e+01
   7.0168778e+01  -2.0969270e+01
   7.0806429e+01  -1.2038438e+01
   7.1465550e+01  -1.6969537e-11
   7.1465550e+01   8.1712415e-14
   7.2148844e+01   1.2048703e+01
   7.2832138e+01   2.1060518e+01
   7.3569031e+01   2.6479970e+01
   7.4310106e+01   2.8531085e+01
   7.5043299e+01   2.7841712e+01
   7.5759157e+01   2.3218724e+01
   7.6461744e+01   1.3770308e+01
   7.7142539e+01   1.4694313e+00
   7.7221169e+01   1.8474111e-13
   7.7221169e+01  -1.6768809e-11
   7.7904688e+01  -1.1874562e+01
   7.8588207e+01  -2.0561987e+01
   7.9269393e+01  -2.5514112e+01
   7.9964427e+01  -2.8204462e+01
   8.0660467e+01  -2.9341115e+01
   8.1312905e+01  -2.7409346e+01
   8.1957093e+01  -2.0598919e+01
   8.2585780e+01  -9.5170375e+00
   8.3058865e+01  -1.7596591e-11
   8.3058865e+01   4.7251092e-13
   8.3704656e+01   1.1685759e+01
   8.4350446e+01   1.9897970e+01
   8.5033205e+01   2.4895222e+01
   8.5702694e+01   2.8057925e+01
   8.6362086e+01   3.0420256e+01
   8.7022878e+01   3.0239239e+01
   8.7661576e+01   2.4993241e+01
   8.8294206e+01   1.4400126e+01
   8.8951145e+01   4.9682470e-01
   8.8974575e+01   1.9163338e-11
   8.8974575e+01  -9.2370556e-14
   8.9629520e+01  -1.2657333e+01
   9.0284464e+01  -2.1675677e+01
   9.0993808e+01  -2.7283471e+01
   9.1665329e+01  -3.0386645e+01
   9.2333474e+01  -3.2278879e+01
   9.3009994e+01  -3.1314982e+01
   9.3662473e+01  -2.5066499e+01
   9.4310937e+01  -1.3222475e+01
   9.4893304e+01  -2.0538238e-11
   9.4893304e+01   3.6592951e-13
   9.5571828e+01   1.4468431e+01
   9.6250353e+01   2.4815757e+01
   9.6937527e+01   3.0445387e+01
   9.7604313e+01   3.2989721e+01
   9.8272716e+01   3.3977569e+01
   9.8922630e+01   3.2228235e+01
   9.9559941e+01   2.5577394e+01
   1.0019751e+02   1.3468501e+01
   1.0076798e+02   2.1671553e-11
   1.0076798e+02  -1.9539925e-13
   1.0144141e+02  -1.5128277e+01
   1.0211484e+02  -2.6151180e+01
   1.0278952e+02  -3.2208579e+01
   1.0346175e+02  -3.4860642e+01
   1.0413906e+02  -3.5438948e+01
   1.0479345e+02  -3.2929318e+01
   1.0543634e+02  -2.5477424e+01
   1.0607608e+02  -1.2937670e+01
   1.0662600e+02  -1.6697754e-13
   1.0662600e+02   2.1444180e-11
   1.0729657e+02   1.4911080e+01
   1.0796714e+02   2.6032617e+01
   1.0866335e+02   3.2720934e+01
   1.0935746e+02   3.5840991e+01
   1.1004937e+02   3.6394721e+01
   1.1072129e+02   3.3173040e+01
   1.1137918e+02   2.4569640e+01
   1.1202689e+02   1.1196398e+01
   1.1250211e+02   2.8066438e-13
   1.1250211e+02  -2.1092461e-11
   1.1316872e+02  -1.4595744e+01
   1.1383534e+02  -2.5507835e+01
   1.1453969e+02  -3.2411205e+01
   1.1523623e+02  -3.5990229e+01
   1.1592300e+02  -3.7133978e+01
   1.1659457e+02  -3.4367691e+01
   1.1724947e+02  -2.5924023e+01
   1.1789288e+02  -1.2442346e+01
   1.1840876e+02  -4.0856207e-13
   1.1840876e+02   2.1426416e-11
   1.1906917e+02   1.4661262e+01
   1.1972958e+02   2.5501343e+01
   1.2043567e+02   3.2460284e+01
   1.2111774e+02   3.6227667e+01
   1.2179048e+02   3.7899597e+01
   1.2245947e+02   3.5854544e+01
   1.2310829e+02   2.8018602e+01
   1.2374955e+02   1.4609274e+01
   1.2433496e+02   1.1613821e-11
   1.2433496e+02  -1.1091572e-11
   1.2499736e+02  -1.5291965e+01
   1.2565976e+02  -2.6523425e+01
   1.2636580e+02  -3.3556703e+01
   1.2703832e+02  -3.7165233e+01
   1.2770583e+02  -3.8718577e+01
   1.2837130e+02  -3.6701985e+01
   1.2901723e+02  -2.8966545e+01
   1.2965960e+02  -1.5400592e+01
   1.3025909e+02  -4.6444626e-11
   1.3025909e+02   6.1817218e-13
   1.3092809e+02   1.6089663e+01
   1.3159709e+02   2.7909139e+01
   1.3229327e+02   3.4970570e+01
   1.3296357e+02   3.8329599e+01
   1.3363330e+02   3.9444906e+01
   1.3429324e+02   3.7035941e+01
   1.3493710e+02   2.9082251e+01
   1.3557908e+02   1.5374746e+01
   1.3617149e+02   4.7531756e-11
   1.3617149e+02  -1.6342483e-13
   1.3684388e+02  -1.6452817e+01
   1.3751626e+02  -2.8634564e+01
   1.3820926e+02  -3.5860553e+01
   1.3888561e+02  -3.9201236e+01
   1.3956246e+02  -3.9998703e+01
   1.4022450e+02  -3.7072779e+01
   1.4087184e+02  -2.8593120e+01
   1.4151515e+02  -1.4608912e+01
   1.4208003e+02  -4.4771298e-11
   1.4208003e+02   2.5757174e-12
   1.4275090e+02   1.6313685e+01
   1.4342177e+02   2.8520280e+01
   1.4412107e+02   3.6019285e+01
   1.4480676e+02   3.9604969e+01
   1.4548958e+02   4.0436416e+01
   1.4615731e+02   3.7247143e+01
   1.4680956e+02   2.8310755e+01
   1.4745442e+02   1.4014409e+01
   1.4799633e+02   4.6352255e-11
   1.4799633e+02  -7.2475359e-13
   1.4866356e+02  -1.6100102e+01
   1.4933079e+02  -2.8183740e+01
   1.5003612e+02  -3.5865693e+01
   1.5072354e+02  -3.9736546e+01
   1.5140410e+02  -4.0885511e+01
   1.5207417e+02  -3.7880954e+01
   1.5272661e+02  -2.8927709e+01
   1.5337061e+02  -1.4485955e+01
   1.5392379e+02  -9.5923269e-14
   1.5392379e+02   4.7485571e-11
   1.5458816e+02   1.6159381e+01
   1.5525253e+02   2.8238787e+01
   1.5595953e+02   3.5985834e+01
   1.5664078e+02   3.9959648e+01
   1.5731487e+02   4.1356032e+01
   1.5798335e+02   3.8669492e+01
   1.5863274e+02   2.9963757e+01
   1.5927548e+02   1.5503787e+01
   1.5985644e+02   8.1712415e-14
   1.5985644e+02  -4.8537174e-11
   1.6052161e+02  -1.6524762e+01
   1.6118679e+02  -2.8817384e+01
   1.6189075e+02  -3.6557067e+01
   1.6256580e+02  -4.0426929e+01
   1.6323622e+02  -4.1772288e+01
   1.6390126e+02  -3.9159531e+01
   1.6454783e+02  -3.0600302e+01
   1.6519019e+02  -1.6139030e+01
   1.6578694e+02  -6.3842265e-12
   1.6578694e+02   4.3073101e-11
   1.6645537e+02   1.6924652e+01
   1.6712380e+02   2.9502592e+01
   1.6782343e+02   3.7239585e+01
   1.6849722e+02   4.0965765e+01
   1.6916888e+02   4.2077723e+01
   1.6983202e+02   3.9260977e+01
   1.7047819e+02   3.0592482e+01
   1.7112098e+02   1.6072765e+01
   1.7171383e+02   5.5067062e-13
   1.7171383e+02  -4.9084292e-11
   1.7238434e+02  -1.7075126e+01
   1.7305485e+02  -2.9816304e+01
   1.7375395e+02  -3.7633367e+01
   1.7443159e+02  -4.1348438e+01
   1.7510750e+02  -4.2292412e+01
   1.7577208e+02  -3.9199391e+01
   1.7642046e+02  -3.0248388e+01
   1.7706422e+02  -1.5587176e+01
   1.7764101e+02  -3.0702552e-11
   1.7764101e+02   1.8687274e-11
   1.7831083e+02   1.6978444e+01
   1.7898066e+02   2.9714329e+01
   1.7968292e+02   3.7668276e+01
   1.8036525e+02   4.1521131e+01
   1.8104394e+02   4.2502799e+01
   1.8171127e+02   3.9294304e+01
   1.8236193e+02   3.0121375e+01
   1.8300622e+02   1.5305027e+01
   1.8357236e+02   1.3500312e-13
   1.8357236e+02  -4.9130477e-11
   1.8424002e+02  -1.6866072e+01
   1.8490768e+02  -2.9540156e+01
   1.8561311e+02  -3.7601294e+01
   1.8629609e+02  -4.1609171e+01
   1.8697342e+02  -4.2761860e+01
   1.8764197e+02  -3.9652391e+01
   1.8829268e+02  -3.0467037e+01
   1.8893652e+02  -1.5561249e+01
   1.8950781e+02  -4.9077187e-11
   1.8950781e+02   5.3645977e-13
   1.9017402e+02   1.6922346e+01
   1.9084023e+02   2.9612836e+01
   1.9154606e+02   3.7709098e+01
   1.9222575e+02   4.1761662e+01
   1.9289974e+02   4.3028988e+01
   1.9356716e+02   4.0074185e+01
   1.9421611e+02   3.1014031e+01
   1.9485922e+02   1.6095936e+01
   1.9544422e+02   4.9809046e-11
   1.9544422e+02  -3.8724579e-13
   1.9611097e+02  -1.7130472e+01
   1.9677773e+02  -2.9941735e+01
   1.9748142e+02  -3.8023249e+01
   1.9815782e+02  -4.2009116e+01
   1.9882996e+02  -4.3235989e+01
   1.9949543e+02  -4.0312209e+01
   2.0000000e+02  -3.3886017e+01


==> figuresAndData/relayOscillationTwelfthOrderNum-1+1+1+1+1+1+1+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30  -1.0103175e-72
   2.0095091e-04  -2.7303374e-21
   1.2057055e-03  -2.1220003e-17
   6.2294784e-03  -7.7919464e-14
   3.1348343e-02  -2.4809633e-10
   1.1415387e-01  -1.5182291e-07
   2.1954474e-01  -3.7611631e-06
   3.3461377e-01  -2.8733324e-05
   4.8824881e-01  -1.7013889e-04
   6.7832099e-01  -7.5216137e-04
   8.8328848e-01  -2.3066471e-03
   1.1126551e+00  -5.5955043e-03
   1.3773477e+00  -1.1016091e-02
   1.6995979e+00  -1.6055400e-02
   2.0356369e+00  -9.1485189e-03
   2.1657729e+00   1.9892230e-16
   2.1657729e+00   2.7100785e-15
   2.5330926e+00   5.4664403e-02
   2.8626781e+00   1.4642779e-01
   3.1919815e+00   2.7520279e-01
   3.5733950e+00   4.4141141e-01
   3.9497244e+00   5.6099937e-01
   4.3799925e+00   5.4278748e-01
   4.8034781e+00   2.9648521e-01
   5.1083133e+00   6.1228800e-14
   5.1083133e+00   1.8041124e-16
   5.5564561e+00  -4.6207638e-01
   6.0724945e+00  -6.5860490e-01
   6.6075491e+00  -7.1706544e-02
   6.6433288e+00  -6.9944051e-15
   6.6433288e+00   1.0969003e-13
   7.2006502e+00   1.5169140e+00
   7.7442748e+00   3.1713681e+00
   8.3619344e+00   3.9902143e+00
   8.9096144e+00   2.8651290e+00
   9.4487641e+00   7.3185902e-13
   9.4487641e+00  -6.2172489e-15
   1.0041301e+01  -4.0532283e+00
   1.0639205e+01  -7.1247656e+00
   1.1236914e+01  -7.5104743e+00
   1.1850194e+01  -4.9621930e+00
   1.2452301e+01  -1.1875409e+00
   1.2666378e+01  -5.5777605e-13
   1.2666378e+01   1.5987212e-14
   1.3254630e+01   1.8279176e+00
   1.3751093e+01   1.4047164e+00
   1.4183711e+01   3.1086245e-15
   1.4183711e+01  -4.2099657e-13
   1.4710054e+01  -1.7726824e+00
   1.5188297e+01  -2.2418009e+00
   1.5729359e+01  -6.4630873e-01
   1.5847267e+01  -3.5749181e-14
   1.5847267e+01   6.3282712e-13
   1.6391500e+01   3.9582638e+00
   1.6878398e+01   7.9450435e+00
   1.7421293e+01   1.1290022e+01
   1.7926744e+01   1.2049618e+01
   1.8478546e+01   9.5438966e+00
   1.9031360e+01   4.1226677e+00
   1.9387544e+01   1.9753088e-12
   1.9387544e+01  -6.1994854e-13
   1.9873299e+01  -4.8985634e+00
   2.0388142e+01  -7.6250718e+00
   2.0899514e+01  -7.2669054e+00
   2.1436554e+01  -4.7741056e+00
   2.1966645e+01  -2.5168995e+00
   2.2488247e+01  -2.4836988e+00
   2.3018035e+01  -5.1497548e+00
   2.3559672e+01  -9.2763761e+00
   2.4127499e+01  -1.2360900e+01
   2.4667740e+01  -1.1892954e+01
   2.5269908e+01  -6.8204138e+00
   2.5781619e+01  -3.2258640e-12
   2.5781619e+01   2.1316282e-14
   2.6370754e+01   8.0329031e+00
   2.6931286e+01   1.3428532e+01
   2.7535393e+01   1.5414000e+01
   2.8132653e+01   1.3930933e+01
   2.8796101e+01   1.0554085e+01
   2.9440051e+01   8.2005617e+00
   3.0098193e+01   7.9248212e+00
   3.0694413e+01   8.2334648e+00
   3.1296791e+01   6.4091735e+00
   3.1879291e+01   7.4032274e-01
   3.1934354e+01   1.1173285e-12
   3.1934354e+01  -2.0019542e-12
   3.2468100e+01  -8.4130364e+00
   3.3047713e+01  -1.7894051e+01
   3.3651024e+01  -2.4307781e+01
   3.4229505e+01  -2.4818461e+01
   3.4845282e+01  -1.9813675e+01
   3.5424966e+01  -1.2721026e+01
   3.6026460e+01  -6.2680328e+00
   3.6609472e+01  -2.4175511e+00
   3.7207644e+01  -1.6443827e-02
   3.7211752e+01  -4.0856207e-14
   3.7211752e+01   1.7799096e-12
   3.7809393e+01   3.2505330e+00
   3.8432799e+01   9.5270762e+00
   3.9028775e+01   1.7833280e+01
   3.9633271e+01   2.5643853e+01
   4.0213958e+01   2.9151647e+01
   4.0769550e+01   2.7072794e+01
   4.1353752e+01   1.9793379e+01
   4.1916873e+01   1.0362529e+01
   4.2483294e+01   1.3560406e+00
   4.2580920e+01   1.7763568e-14
   4.2580920e+01  -6.1284311e-12
   4.3151214e+01  -6.5111492e+00
   4.3706776e+01  -1.1053424e+01
   4.4276656e+01  -1.5184067e+01
   4.4810362e+01  -1.9416234e+01
   4.5396521e+01  -2.4197162e+01
   4.5990131e+01  -2.7682560e+01
   4.6562907e+01  -2.8017855e+01
   4.7213350e+01  -2.3507644e+01
   4.7866397e+01  -1.3975050e+01
   4.8534890e+01  -1.0369740e+00
   4.8586159e+01  -9.0913943e-12
   4.8586159e+01   1.0302870e-13
   4.9312398e+01   1.3797659e+01
   5.0048945e+01   2.3633338e+01
   5.0782359e+01   2.7845212e+01
   5.1501942e+01   2.7793047e+01
   5.2249251e+01   2.5444145e+01
   5.2944319e+01   2.1600159e+01
   5.3638264e+01   1.4834832e+01
   5.4304346e+01   4.4252882e+00
   5.4535261e+01   8.9652730e-12
   5.4535261e+01  -6.3948846e-14
   5.5167578e+01  -1.3074676e+01
   5.5810558e+01  -2.5094577e+01
   5.6509490e+01  -3.2909445e+01
   5.7195474e+01  -3.3508149e+01
   5.7902958e+01  -2.8164703e+01
   5.8591681e+01  -2.0404696e+01
   5.9265867e+01  -1.2802260e+01
   5.9892794e+01  -5.8190094e+00
   6.0352863e+01  -6.2456706e-12
   6.0352863e+01   1.0658141e-14
   6.0976276e+01   9.6269390e+00
   6.1631914e+01   2.1235869e+01
   6.2247796e+01   3.0879776e+01
   6.2856583e+01   3.5980185e+01
   6.3455795e+01   3.4920187e+01
   6.4025917e+01   2.8913630e+01
   6.4598403e+01   2.0263114e+01
   6.5179089e+01   1.1338290e+01
   6.5737383e+01   3.8404791e+00
   6.6053286e+01   1.0842882e-11
   6.6053286e+01  -2.4868996e-14
   6.6631761e+01  -7.0151829e+00
   6.7264067e+01  -1.5621279e+01
   6.7843869e+01  -2.4189296e+01
   6.8454023e+01  -3.2016850e+01
   6.9059225e+01  -3.6023346e+01
   6.9634294e+01  -3.4867927e+01
   7.0257665e+01  -2.8414029e+01
   7.0875689e+01  -1.8567038e+01
   7.1478739e+01  -7.8599928e+00
   7.1933657e+01  -1.5166535e-11
   7.1933657e+01   7.8159701e-14
   7.2608554e+01   1.0710901e+01
   7.3307208e+01   2.0564749e+01
   7.3993874e+01   2.8824019e+01
   7.4671003e+01   3.4481101e+01
   7.5364753e+01   3.5980881e+01
   7.6036350e+01   3.2153744e+01
   7.6774042e+01   2.2201319e+01
   7.7511474e+01   8.1036583e+00
   7.7897426e+01   1.9149127e-11
   7.7897426e+01  -3.9079850e-14
   7.8543036e+01  -1.3223375e+01
   7.9188647e+01  -2.4538273e+01
   7.9905357e+01  -3.3335006e+01
   8.0579874e+01  -3.7143657e+01
   8.1337881e+01  -3.6022012e+01
   8.2024760e+01  -3.0505824e+01
   8.2765675e+01  -2.0476352e+01
   8.3434333e+01  -8.3255863e+00
   8.3832866e+01  -3.5385028e-12
   8.3832866e+01   1.6104451e-11
   8.4528641e+01   1.5273354e+01
   8.5323069e+01   3.0618953e+01
   8.6079698e+01   3.9133942e+01
   8.6833568e+01   3.9616285e+01
   8.7491155e+01   3.4370407e+01
   8.8150729e+01   2.5898195e+01
   8.8788614e+01   1.6154168e+01
   8.9431165e+01   5.1385039e+00
   8.9706069e+01   8.5265128e-14
   8.9706069e+01  -1.7351454e-11
   9.0339258e+01  -1.2687231e+01
   9.1056929e+01  -2.7040981e+01
   9.1754497e+01  -3.7690309e+01
   9.2431323e+01  -4.1741316e+01
   9.3071085e+01  -3.8941875e+01
   9.3726500e+01  -3.0865801e+01
   9.4358510e+01  -2.0586496e+01
   9.4960428e+01  -1.0237269e+01
   9.5550049e+01  -6.7501560e-14
   9.5550049e+01   1.5901946e-11
   9.6193318e+01   1.1543689e+01
   9.6909907e+01   2.4594238e+01
   9.7547958e+01   3.4670883e+01
   9.8195712e+01   4.0774538e+01
   9.8849113e+01   4.0764335e+01
   9.9457518e+01   3.5201778e+01
   1.0008042e+02   2.5613006e+01
   1.0070163e+02   1.4225217e+01
   1.0133268e+02   2.2635565e+00
   1.0145264e+02   3.0553338e-13
   1.0145264e+02  -1.6829205e-11
   1.0209445e+02  -1.1957709e+01
   1.0280019e+02  -2.4449720e+01
   1.0345771e+02  -3.4264097e+01
   1.0414762e+02  -4.0521791e+01
   1.0483402e+02  -4.0792906e+01
   1.0546853e+02  -3.5505802e+01
   1.0612992e+02  -2.5540618e+01
   1.0677753e+02  -1.3114969e+01
   1.0740412e+02  -9.6278541e-13
   1.0740412e+02   1.8303581e-11
   1.0810760e+02   1.4667961e+01
   1.0885243e+02   2.8475525e+01
   1.0955895e+02   3.7974090e+01
   1.1030192e+02   4.2134320e+01
   1.1101428e+02   3.9632314e+01
   1.1170628e+02   3.1760790e+01
   1.1241683e+02   1.9619005e+01
   1.1307415e+02   6.0382237e+00
   1.1334732e+02   2.0047963e-11
   1.1334732e+02  -2.7711167e-13
   1.1403762e+02  -1.5439325e+01
   1.1480543e+02  -3.0800581e+01
   1.1552695e+02  -4.0563418e+01
   1.1626211e+02  -4.3552352e+01
   1.1693910e+02  -3.9845367e+01
   1.1763604e+02  -3.1017375e+01
   1.1833703e+02  -1.8918645e+01
   1.1897426e+02  -6.1533463e+00
   1.1926120e+02  -5.6132876e-13
   1.1926120e+02   1.9255708e-11
   1.1991716e+02   1.4533330e+01
   1.2070127e+02   3.0785395e+01
   1.2140440e+02   4.1106707e+01
   1.2210130e+02   4.4623530e+01
   1.2275209e+02   4.1314044e+01
   1.2342878e+02   3.2611560e+01
   1.2409090e+02   2.1141975e+01
   1.2470760e+02   9.2085913e+00
   1.2515871e+02   7.1054274e-15
   1.2515871e+02  -1.8903989e-11
   1.2580228e+02  -1.3588959e+01
   1.2655611e+02  -2.8918251e+01
   1.2723249e+02  -3.9602501e+01
   1.2790949e+02  -4.4603243e+01
   1.2856463e+02  -4.2765296e+01
   1.2921023e+02  -3.5320801e+01
   1.2985351e+02  -2.4374142e+01
   1.3047026e+02  -1.2337929e+01
   1.3107262e+02  -3.7402970e-11
   1.3107262e+02   3.2684966e-13
   1.3174132e+02   1.3913394e+01
   1.3248850e+02   2.8645928e+01
   1.3315706e+02   3.9023336e+01
   1.3383784e+02   4.4343901e+01
   1.3450574e+02   4.3013681e+01
   1.3515038e+02   3.6032418e+01
   1.3580304e+02   2.5023900e+01
   1.3643038e+02   1.2447001e+01
   1.3701309e+02   1.3855583e-13
   1.3701309e+02  -3.9229064e-11
   1.3769721e+02  -1.4739568e+01
   1.3845960e+02  -2.9845034e+01
   1.3914521e+02  -4.0040968e+01
   1.3984678e+02  -4.4764365e+01
   1.4052506e+02  -4.2731979e+01
   1.4119254e+02  -3.5046490e+01
   1.4186612e+02  -2.3320434e+01
   1.4250193e+02  -1.0139342e+01
   1.4295866e+02  -1.4566126e-13
   1.4295866e+02   4.0838444e-11
   1.4363588e+02   1.5238410e+01
   1.4443047e+02   3.1465824e+01
   1.4513446e+02   4.1659914e+01
   1.4584575e+02   4.5529441e+01
   1.4651716e+02   4.2544893e+01
   1.4720847e+02   3.3832300e+01
   1.4789142e+02   2.1531413e+01
   1.4852667e+02   8.1773607e+00
   1.4889178e+02   1.8829382e-13
   1.4889178e+02  -4.1147530e-11
   1.4955562e+02  -1.5169421e+01
   1.5036755e+02  -3.2178729e+01
   1.5107135e+02  -4.2524681e+01
   1.5177314e+02  -4.6173705e+01
   1.5243157e+02  -4.2926397e+01
   1.5312137e+02  -3.3912669e+01
   1.5379479e+02  -2.1677103e+01
   1.5442176e+02  -8.6394815e+00
   1.5481380e+02  -4.0493831e-11
   1.5481380e+02   2.0605739e-13
   1.5546765e+02   1.4750870e+01
   1.5625536e+02   3.1353175e+01
   1.5694738e+02   4.2053411e+01
   1.5763841e+02   4.6398643e+01
   1.5829567e+02   4.3747507e+01
   1.5896560e+02   3.5326103e+01
   1.5962489e+02   2.3496940e+01
   1.6024627e+02   1.0713065e+01
   1.6073837e+02   4.0202508e-11
   1.6073837e+02  -1.4210855e-14
   1.6139616e+02  -1.4620910e+01
   1.6217306e+02  -3.0802322e+01
   1.6285725e+02  -4.1520618e+01
   1.6354500e+02  -4.6300295e+01
   1.6420660e+02  -4.4123682e+01
   1.6486647e+02  -3.6172210e+01
   1.6552376e+02  -2.4487747e+01
   1.6614757e+02  -1.1584391e+01
   1.6667512e+02  -4.0500936e-13
   1.6667512e+02   4.0145665e-11
   1.6734229e+02   1.4887470e+01
   1.6811536e+02   3.0906430e+01
   1.6880198e+02   4.1560942e+01
   1.6949617e+02   4.6339741e+01
   1.7016439e+02   4.4155601e+01
   1.7082847e+02   3.6180313e+01
   1.7149268e+02   2.4319536e+01
   1.7212115e+02   1.1136950e+01
   1.7261905e+02   1.5276669e-13
   1.7261905e+02  -4.1158188e-11
   1.7328916e+02  -1.5224549e+01
   1.7407278e+02  -3.1601929e+01
   1.7476716e+02  -4.2217581e+01
   1.7546799e+02  -4.6662374e+01
   1.7613681e+02  -4.4095679e+01
   1.7681153e+02  -3.5702956e+01
   1.7748252e+02  -2.3518573e+01
   1.7811280e+02  -1.0125990e+01
   1.7855982e+02  -2.0605739e-13
   1.7855982e+02   4.1627146e-11
   1.7922574e+02   1.5352345e+01
   1.8001984e+02   3.2176410e+01
   1.8071774e+02   4.2833725e+01
   1.8141834e+02   4.7044022e+01
   1.8208265e+02   4.4205350e+01
   1.8276278e+02   3.5494021e+01
   1.8343359e+02   2.3173869e+01
   1.8406186e+02   9.7892484e+00
   1.8449400e+02   6.0040861e-13
   1.8449400e+02  -4.1232795e-11
   1.8515472e+02  -1.5260912e+01
   1.8594960e+02  -3.2224410e+01
   1.8664495e+02  -4.2978678e+01
   1.8734100e+02  -4.7266089e+01
   1.8800183e+02  -4.4479409e+01
   1.8867802e+02  -3.5803940e+01
   1.8934400e+02  -2.3566848e+01
   1.8996942e+02  -1.0293204e+01
   1.9042639e+02  -4.1065817e-11
   1.9042639e+02   5.2935434e-13
   1.9108582e+02   1.5142129e+01
   1.9187361e+02   3.1930180e+01
   1.9256493e+02   4.2759471e+01
   1.9325805e+02   4.7284395e+01
   1.9391958e+02   4.4727812e+01
   1.9458911e+02   3.6291265e+01
   1.9525182e+02   2.4181888e+01
   1.9587670e+02   1.0945196e+01
   1.9636328e+02   4.1346482e-11
   1.9636328e+02  -1.8474111e-13
   1.9702572e+02  -1.5168477e+01
   1.9780871e+02  -3.1792685e+01
   1.9849909e+02  -4.2626427e+01
   1.9919322e+02  -4.7263157e+01
   1.9985754e+02  -4.4819245e+01
   2.0000000e+02  -4.3476826e+01


==> figuresAndData/relayOscillationTwelfthOrderNum-1+1+1+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   2.0095091e-04  -6.8603264e-89
   1.2057055e-03  -3.0330048e-33
   6.2294784e-03  -1.0833478e-26
   3.1348343e-02  -2.3536359e-20
   1.1415387e-01  -4.6080934e-15
   2.1954474e-01  -2.9130546e-12
   3.3461377e-01  -1.2965016e-10
   4.8824881e-01  -3.6754264e-09
   6.7832099e-01  -6.5553192e-08
   8.8328848e-01  -6.4298226e-07
   1.1126551e+00  -4.5774630e-06
   1.3773477e+00  -2.6956068e-05
   1.6995979e+00  -1.4581160e-04
   2.0356369e+00  -5.7855867e-04
   2.4029566e+00  -1.8790028e-03
   2.7785493e+00  -4.7059309e-03
   3.1802217e+00  -9.3357457e-03
   3.5903086e+00  -1.2708159e-02
   4.0448811e+00  -3.0753254e-03
   4.0981167e+00  -3.3514858e-15
   4.0981167e+00   2.4112656e-16
   4.5493530e+00   5.6001626e-02
   4.9365831e+00   1.6955970e-01
   5.3119552e+00   3.6680411e-01
   5.7285109e+00   7.1451844e-01
   6.1254947e+00   1.1858551e+00
   6.5412190e+00   1.8159764e+00
   6.9575829e+00   2.5455534e+00
   7.3952439e+00   3.3377722e+00
   7.8008389e+00   3.9962729e+00
   8.2445870e+00   4.5045115e+00
   8.6647153e+00   4.6556505e+00
   9.0882160e+00   4.3695420e+00
   9.5065425e+00   3.5735993e+00
   9.9487292e+00   2.1404787e+00
   1.0393223e+01   1.2349035e-01
   1.0417261e+01   5.8442140e-13
   1.0417261e+01  -2.2204460e-15
   1.0861708e+01  -2.4862195e+00
   1.1435830e+01  -5.9888657e+00
   1.2006603e+01  -9.2408835e+00
   1.2574597e+01  -1.1658430e+01
   1.3147911e+01  -1.2821188e+01
   1.3662615e+01  -1.2587018e+01
   1.4191887e+01  -1.1074597e+01
   1.4731253e+01  -8.3050377e+00
   1.5241292e+01  -4.6829800e+00
   1.5766068e+01  -1.1546663e-01
   1.5778370e+01  -1.4424018e-12
   1.5778370e+01   1.0658141e-14
   1.6302828e+01   5.1716377e+00
   1.6840593e+01   1.0670224e+01
   1.7355836e+01   1.5572742e+01
   1.7863106e+01   1.9426983e+01
   1.8376051e+01   2.1740341e+01
   1.8876239e+01   2.2032637e+01
   1.9371502e+01   2.0238572e+01
   1.9874331e+01   1.6398153e+01
   2.0391734e+01   1.0684292e+01
   2.0880727e+01   4.1275576e+00
   2.1165648e+01   3.1974423e-14
   2.1165648e+01  -3.3182346e-12
   2.1697077e+01  -7.8698794e+00
   2.2187897e+01  -1.4836456e+01
   2.2675058e+01  -2.0918583e+01
   2.3154289e+01  -2.5589821e+01
   2.3647193e+01  -2.8558723e+01
   2.4163793e+01  -2.9257469e+01
   2.4640615e+01  -2.7509250e+01
   2.5152372e+01  -2.3108378e+01
   2.5659568e+01  -1.6469852e+01
   2.6147970e+01  -8.4459649e+00
   2.6608695e+01  -1.0658141e-13
   2.6608695e+01   4.1744386e-12
   2.7139678e+01   9.9576902e+00
   2.7663049e+01   1.9076834e+01
   2.8162725e+01   2.6298381e+01
   2.8687970e+01   3.1583950e+01
   2.9205240e+01   3.3966069e+01
   2.9700774e+01   3.3407478e+01
   3.0216201e+01   2.9945643e+01
   3.0721256e+01   2.4018856e+01
   3.1219266e+01   1.6204401e+01
   3.1716334e+01   7.0515668e+00
   3.2074389e+01   3.5527137e-15
   3.2074389e+01  -9.0594199e-12
   3.2575903e+01  -9.9358570e+00
   3.3149304e+01  -2.0438965e+01
   3.3660638e+01  -2.8096068e+01
   3.4188968e+01  -3.3478457e+01
   3.4715572e+01  -3.5712022e+01
   3.5207593e+01  -3.4776407e+01
   3.5731458e+01  -3.0730491e+01
   3.6233013e+01  -2.4360631e+01
   3.6728576e+01  -1.6289113e+01
   3.7233771e+01  -6.9510860e+00
   3.7594444e+01  -7.5246476e-12
   3.7594444e+01   1.2576606e-12
   3.8099692e+01   9.5879442e+00
   3.8664131e+01   1.9335681e+01
   3.9189187e+01   2.6729803e+01
   3.9744758e+01   3.2065376e+01
   4.0272338e+01   3.4258276e+01
   4.0783893e+01   3.3497050e+01
   4.1320525e+01   2.9745064e+01
   4.1841198e+01   2.3615876e+01
   4.2366255e+01   1.5584870e+01
   4.2892946e+01   6.4181666e+00
   4.3248380e+01   7.1054274e-15
   4.3248380e+01  -8.1996632e-12
   4.3785748e+01  -9.4690145e+00
   4.4366858e+01  -1.8628133e+01
   4.4927216e+01  -2.5639253e+01
   4.5489137e+01  -3.0261849e+01
   4.6046705e+01  -3.2069033e+01
   4.6583285e+01  -3.1064593e+01
   4.7153495e+01  -2.7191483e+01
   4.7703207e+01  -2.1106471e+01
   4.8238568e+01  -1.3496395e+01
   4.8811950e+01  -4.2083715e+00
   4.9061584e+01  -5.8015814e-12
   4.9061584e+01   1.8829382e-12
   4.9616288e+01   9.2412613e+00
   5.0266349e+01   1.9004580e+01
   5.0872534e+01   2.6075281e+01
   5.1479445e+01   3.0387818e+01
   5.2078659e+01   3.1485164e+01
   5.2624074e+01   2.9697673e+01
   5.3180511e+01   2.5357223e+01
   5.3760612e+01   1.8564797e+01
   5.4293085e+01   1.0790066e+01
   5.4841116e+01   1.8160283e+00
   5.4948237e+01   7.6560980e-12
   5.4948237e+01  -7.8159701e-14
   5.5515845e+01  -9.6254856e+00
   5.6196742e+01  -2.0264419e+01
   5.6801396e+01  -2.7702036e+01
   5.7396211e+01  -3.2200782e+01
   5.7996519e+01  -3.3316173e+01
   5.8531844e+01  -3.1301348e+01
   5.9070572e+01  -2.6638421e+01
   5.9636502e+01  -1.9381906e+01
   6.0156541e+01  -1.1134713e+01
   6.0694956e+01  -1.6127170e+00
   6.0783252e+01  -3.5527137e-15
   6.0783252e+01   8.3275609e-12
   6.1326006e+01   9.9281776e+00
   6.1938670e+01   2.0437038e+01
   6.2499015e+01   2.8408238e+01
   6.3071566e+01   3.3971087e+01
   6.3619583e+01   3.6175334e+01
   6.4136747e+01   3.5173764e+01
   6.4683578e+01   3.0949236e+01
   6.5206326e+01   2.4273888e+01
   6.5722036e+01   1.5758868e+01
   6.6254439e+01   5.6823391e+00
   6.6540468e+01   2.0961011e-13
   6.6540468e+01  -1.7976731e-11
   6.7065293e+01  -1.0412054e+01
   6.7635183e+01  -2.0929144e+01
   6.8177764e+01  -2.9295442e+01
   6.8724288e+01  -3.5267696e+01
   6.9258162e+01  -3.8090104e+01
   6.9779910e+01  -3.7633790e+01
   7.0312801e+01  -3.3883427e+01
   7.0837623e+01  -2.7278586e+01
   7.1370835e+01  -1.8231559e+01
   7.1895786e+01  -7.8118973e+00
   7.2267401e+01  -9.1446850e-12
   7.2267401e+01   1.0103918e-11
   7.2806714e+01   1.1262713e+01
   7.3383589e+01   2.2257350e+01
   7.3938002e+01   3.0820985e+01
   7.4495029e+01   3.6616061e+01
   7.5046488e+01   3.9007198e+01
   7.5577389e+01   3.7930812e+01
   7.6137157e+01   3.3319404e+01
   7.6678484e+01   2.5901769e+01
   7.7208747e+01   1.6472542e+01
   7.7764897e+01   5.1515983e+00
   7.8007735e+01   1.4850343e-12
   7.8007735e+01  -1.7866597e-11
   7.8552925e+01  -1.1437929e+01
   7.9166234e+01  -2.3076976e+01
   7.9740724e+01  -3.1667259e+01
   8.0327079e+01  -3.7184598e+01
   8.0899705e+01  -3.8849605e+01
   8.1431703e+01  -3.6987751e+01
   8.1985577e+01  -3.1813638e+01
   8.2538596e+01  -2.3898323e+01
   8.3061299e+01  -1.4556071e+01
   8.3617248e+01  -3.4454924e+00
   8.3784450e+01  -1.5258905e-11
   8.3784450e+01   3.5171865e-12
   8.4326950e+01   1.1060794e+01
   8.4958866e+01   2.2772439e+01
   8.5534483e+01   3.1216502e+01
   8.6120162e+01   3.6666137e+01
   8.6690463e+01   3.8347934e+01
   8.7216924e+01   3.6598934e+01
   8.7760434e+01   3.1708898e+01
   8.8303881e+01   2.4209803e+01
   8.8821523e+01   1.5276301e+01
   8.9377912e+01   4.4966470e+00
   8.9601870e+01   4.3698378e-13
   8.9601870e+01  -1.7873703e-11
   9.0134298e+01  -1.0606322e+01
   9.0753853e+01  -2.1942421e+01
   9.1324071e+01  -3.0395283e+01
   9.1907509e+01  -3.6129845e+01
   9.2464814e+01  -3.8235247e+01
   9.2989413e+01  -3.6991759e+01
   9.3540900e+01  -3.2466562e+01
   9.4074983e+01  -2.5395567e+01
   9.4596087e+01  -1.6567278e+01
   9.5147204e+01  -5.9252393e+00
   9.5440514e+01  -2.2591706e-11
   9.5440514e+01   1.9895197e-13
   9.5973854e+01   1.0716094e+01
   9.6580074e+01   2.1937368e+01
   9.7150136e+01   3.0557142e+01
   9.7721238e+01   3.6406843e+01
   9.8276133e+01   3.8789891e+01
   9.8805166e+01   3.7770296e+01
   9.9371287e+01   3.3223432e+01
   9.9907306e+01   2.6052994e+01
   1.0043453e+02   1.6912854e+01
   1.0098657e+02   5.9283898e+00
   1.0127082e+02   3.7356784e-11
   1.0127082e+02  -1.7053026e-13
   1.0181079e+02  -1.1202421e+01
   1.0241447e+02  -2.2704415e+01
   1.0298662e+02  -3.1548576e+01
   1.0355668e+02  -3.7443881e+01
   1.0411584e+02  -3.9768994e+01
   1.0464750e+02  -3.8558781e+01
   1.0521555e+02  -3.3708520e+01
   1.0575648e+02  -2.6129436e+01
   1.0628401e+02  -1.6611591e+01
   1.0684463e+02  -5.0531777e+00
   1.0707952e+02  -6.9526607e-12
   1.0707952e+02   1.2686741e-11
   1.0762146e+02   1.1578631e+01
   1.0823077e+02   2.3493277e+01
   1.0880331e+02   3.2494890e+01
   1.0937995e+02   3.8435474e+01
   1.0994279e+02   4.0578193e+01
   1.1047256e+02   3.9088999e+01
   1.1103162e+02   3.4008887e+01
   1.1157387e+02   2.6138424e+01
   1.1209749e+02   1.6461902e+01
   1.1266212e+02   4.6229451e+00
   1.1287431e+02   1.7976731e-12
   1.1287431e+02  -1.8083313e-11
   1.1341267e+02  -1.1632604e+01
   1.1402516e+02  -2.3731490e+01
   1.1459506e+02  -3.2769130e+01
   1.1517547e+02  -3.8774598e+01
   1.1573644e+02  -4.0878191e+01
   1.1626312e+02  -3.9347080e+01
   1.1681670e+02  -3.4272802e+01
   1.1735564e+02  -2.6433587e+01
   1.1787670e+02  -1.6814876e+01
   1.1843619e+02  -5.1216669e+00
   1.1867205e+02  -5.4711791e-13
   1.1867205e+02   1.9259261e-11
   1.1920691e+02   1.1507082e+01
   1.1981700e+02   2.3507693e+01
   1.2038524e+02   3.2511115e+01
   1.2096311e+02   3.8543650e+01
   1.2152095e+02   4.0751137e+01
   1.2204734e+02   3.9367929e+01
   1.2260363e+02   3.4425939e+01
   1.2314032e+02   2.6764623e+01
   1.2366278e+02   1.7251183e+01
   1.2421786e+02   5.7705645e+00
   1.2448572e+02   2.4513724e-13
   1.2448572e+02  -1.9412028e-11
   1.2502144e+02  -1.1435158e+01
   1.2563144e+02  -2.3336320e+01
   1.2620274e+02  -3.2320391e+01
   1.2677917e+02  -3.8314264e+01
   1.2733845e+02  -4.0559486e+01
   1.2786742e+02  -3.9231659e+01
   1.2842798e+02  -3.4327635e+01
   1.2896709e+02  -2.6700754e+01
   1.2949213e+02  -1.7196458e+01
   1.3005083e+02  -5.6821784e+00
   1.3031524e+02  -7.9580786e-13
   1.3031524e+02   3.8429704e-11
   1.3085417e+02   1.1484626e+01
   1.3146870e+02   2.3455207e+01
   1.3204485e+02   3.2479492e+01
   1.3262357e+02   3.8436775e+01
   1.3318680e+02   4.0618036e+01
   1.3371769e+02   3.9197986e+01
   1.3427788e+02   3.4212842e+01
   1.3482035e+02   2.6462380e+01
   1.3534585e+02   1.6876990e+01
   1.3591062e+02   5.1603552e+00
   1.3614942e+02   1.4672707e-12
   1.3614942e+02  -3.7974957e-11
   1.3668957e+02  -1.1583931e+01
   1.3730725e+02  -2.3705100e+01
   1.3788424e+02  -3.2803379e+01
   1.3846512e+02  -3.8797723e+01
   1.3902936e+02  -4.0940567e+01
   1.3955946e+02  -3.9442558e+01
   1.4011663e+02  -3.4381004e+01
   1.4065895e+02  -2.6520960e+01
   1.4118294e+02  -1.6849119e+01
   1.4174779e+02  -5.0081924e+00
   1.4197734e+02  -4.2632564e-14
   1.4197734e+02   3.9765524e-11
   1.4251574e+02   1.1659625e+01
   1.4313087e+02   2.3862964e+01
   1.4370444e+02   3.3028510e+01
   1.4428396e+02   3.9115707e+01
   1.4484528e+02   4.1321551e+01
   1.4537351e+02   3.9864618e+01
   1.4592984e+02   3.4802461e+01
   1.4646915e+02   2.6940605e+01
   1.4699210e+02   1.7218295e+01
   1.4755152e+02   5.4006084e+00
   1.4779700e+02   9.1304742e-13
   1.4779700e+02  -3.9243275e-11
   1.4833355e+02  -1.1711663e+01
   1.4894392e+02  -2.3913212e+01
   1.4951452e+02  -3.3118271e+01
   1.5009093e+02  -3.9266503e+01
   1.5064959e+02  -4.1556291e+01
   1.5117737e+02  -4.0177107e+01
   1.5173601e+02  -3.5135893e+01
   1.5227371e+02  -2.7301408e+01
   1.5279731e+02  -1.7545882e+01
   1.5335360e+02  -5.7539900e+00
   1.5361405e+02  -7.5672801e-13
   1.5361405e+02   3.9573678e-11
   1.5415098e+02   1.1760369e+01
   1.5476024e+02   2.3962088e+01
   1.5533136e+02   3.3178705e+01
   1.5590713e+02   3.9314865e+01
   1.5646650e+02   4.1603668e+01
   1.5699535e+02   4.0218744e+01
   1.5755578e+02   3.5157441e+01
   1.5809486e+02   2.7297799e+01
   1.5861947e+02   1.7519417e+01
   1.5917805e+02   5.6762644e+00
   1.5943504e+02   3.9889869e-11
   1.5943504e+02  -4.1922021e-13
   1.5997348e+02  -1.1786422e+01
   1.6058630e+02  -2.4036587e+01
   1.6116026e+02  -3.3252519e+01
   1.6173856e+02  -3.9344277e+01
   1.6230069e+02  -4.1559176e+01
   1.6283053e+02  -4.0093820e+01
   1.6338980e+02  -3.4988479e+01
   1.6393112e+02  -2.7071425e+01
   1.6445576e+02  -1.7289733e+01
   1.6501863e+02  -5.3702511e+00
   1.6526230e+02  -4.6895821e-13
   1.6526230e+02   3.9744208e-11
   1.6580134e+02   1.1775689e+01
   1.6641813e+02   2.4082989e+01
   1.6699394e+02   3.3301016e+01
   1.6757482e+02   3.9377874e+01
   1.6813840e+02   4.1542464e+01
   1.6866813e+02   4.0024007e+01
   1.6922517e+02   3.4901453e+01
   1.6976703e+02   2.6959916e+01
   1.7029095e+02   1.7188930e+01
   1.7085507e+02   5.2499384e+00
   1.7109349e+02   1.2789769e-13
   1.7109349e+02  -4.0049741e-11
   1.7163180e+02  -1.1754630e+01
   1.7224880e+02  -2.4076145e+01
   1.7282398e+02  -3.3308668e+01
   1.7340467e+02  -3.9417425e+01
   1.7396717e+02  -4.1612195e+01
   1.7449617e+02  -4.0123770e+01
   1.7505269e+02  -3.5023638e+01
   1.7559317e+02  -2.7107713e+01
   1.7611670e+02  -1.7338512e+01
   1.7667826e+02  -5.4367886e+00
   1.7692463e+02  -4.1922021e-13
   1.7692463e+02   3.9857895e-11
   1.7746207e+02   1.1764699e+01
   1.7807632e+02   2.4071397e+01
   1.7864996e+02   3.3330197e+01
   1.7922848e+02   3.9481680e+01
   1.7978925e+02   4.1741676e+01
   1.8031797e+02   4.0314030e+01
   1.8087600e+02   3.5234250e+01
   1.8141526e+02   2.7339456e+01
   1.8193918e+02   1.7543087e+01
   1.8249829e+02   5.6532760e+00
   1.8275340e+02   1.3962165e-12
   1.8275340e+02  -3.9058534e-11
   1.8329094e+02  -1.1815100e+01
   1.8390315e+02  -2.4127181e+01
   1.8447624e+02  -3.3413035e+01
   1.8505339e+02  -3.9581698e+01
   1.8561381e+02  -4.1867316e+01
   1.8614291e+02  -4.0453858e+01
   1.8670240e+02  -3.5357444e+01
   1.8724188e+02  -2.7437724e+01
   1.8776634e+02  -1.7597624e+01
   1.8832567e+02  -5.6596699e+00
   1.8858016e+02  -7.9936058e-13
   1.8858016e+02   3.9790393e-11
   1.8911838e+02   1.1868664e+01
   1.8973113e+02   2.4220432e+01
   1.9030485e+02   3.3523099e+01
   1.9088264e+02   3.9683795e+01
   1.9144404e+02   4.1941725e+01
   1.9197352e+02   4.0488616e+01
   1.9253277e+02   3.5355173e+01
   1.9307321e+02   2.7387776e+01
   1.9359768e+02   1.7520177e+01
   1.9415882e+02   5.5213501e+00
   1.9440682e+02   4.0540016e-11
   1.9440682e+02  -9.2370556e-14
   1.9494535e+02  -1.1886143e+01
   1.9555992e+02  -2.4279773e+01
   1.9613440e+02  -3.3585857e+01
   1.9671365e+02  -3.9736437e+01
   1.9727593e+02  -4.1958232e+01
   1.9780536e+02  -4.0465033e+01
   1.9836336e+02  -3.5312081e+01
   1.9890426e+02  -2.7321368e+01
   1.9942832e+02  -1.7456635e+01
   2.0000000e+02  -5.2304566e+00


==> figuresAndData/relayOscillationTwelfthOrderNum-1+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   2.0095091e-04  -3.3248789e-97
   1.2057055e-03  -5.6184303e-42
   6.2294784e-03  -7.0658575e-34
   3.1348343e-02  -4.0844615e-26
   1.1415387e-01  -1.8900343e-19
   2.1954474e-01  -1.0417984e-15
   3.3461377e-01  -1.2950726e-13
   4.8824881e-01  -8.1149850e-12
   6.7832099e-01  -2.8688041e-10
   8.8328848e-01  -4.9036444e-09
   1.1126551e+00  -5.7156050e-08
   1.3773477e+00  -5.3800228e-07
   1.6995979e+00  -4.7217906e-06
   2.0356369e+00  -2.9241366e-05
   2.4029566e+00  -1.4935576e-04
   2.7785493e+00  -5.9288346e-04
   3.1802217e+00  -2.0215315e-03
   3.5903086e+00  -5.7266023e-03
   4.0448811e+00  -1.4777225e-02
   4.4961174e+00  -3.1433511e-02
   4.9545911e+00  -5.6748504e-02
   5.4190939e+00  -8.5682061e-02
   5.9009850e+00  -1.0250958e-01
   6.3906624e+00  -7.3859003e-02
   6.7426833e+00  -4.3298698e-15
   6.7426833e+00   1.1990409e-14
   7.2163844e+00   2.0476591e-01
   7.6445028e+00   5.2090022e-01
   8.1252911e+00   1.0393769e+00
   8.6131841e+00   1.7265689e+00
   9.0822461e+00   2.4898918e+00
   9.6099826e+00   3.3710110e+00
   1.0135294e+01   4.1454654e+00
   1.0609143e+01   4.6525304e+00
   1.1122918e+01   4.9122029e+00
   1.1652608e+01   4.8087145e+00
   1.2141481e+01   4.3569650e+00
   1.2663709e+01   3.4889564e+00
   1.3199078e+01   2.1791417e+00
   1.3701851e+01   5.5702176e-01
   1.3852041e+01   4.4408921e-15
   1.3852041e+01  -4.2987836e-13
   1.4374637e+01  -2.1757875e+00
   1.4834905e+01  -4.3345379e+00
   1.5368689e+01  -6.9522590e+00
   1.5885703e+01  -9.3459056e+00
   1.6403758e+01  -1.1285540e+01
   1.6986020e+01  -1.2534097e+01
   1.7613858e+01  -1.2426968e+01
   1.8183579e+01  -1.0917034e+01
   1.8815783e+01  -7.8250401e+00
   1.9356548e+01  -4.2885439e+00
   1.9911221e+01  -1.5146623e-01
   1.9930820e+01  -1.7434942e-12
   1.9930820e+01   1.5987212e-14
   2.0492749e+01   4.3818843e+00
   2.1126846e+01   9.1581541e+00
   2.1682640e+01   1.2880146e+01
   2.2250824e+01   1.5906962e+01
   2.2817275e+01   1.7793124e+01
   2.3338804e+01   1.8246186e+01
   2.3874035e+01   1.7244858e+01
   2.4414054e+01   1.4707436e+01
   2.4928946e+01   1.1023351e+01
   2.5460119e+01   6.2609979e+00
   2.5992185e+01   9.4085766e-01
   2.6083990e+01   1.4210855e-14
   2.6083990e+01  -2.3181457e-12
   2.6600995e+01  -5.2615071e+00
   2.7210964e+01  -1.1071883e+01
   2.7798207e+01  -1.5888483e+01
   2.8416418e+01  -1.9780638e+01
   2.9003534e+01  -2.2019412e+01
   2.9624882e+01  -2.2469851e+01
   3.0204643e+01  -2.0856713e+01
   3.0811135e+01  -1.7027801e+01
   3.1378641e+01  -1.1706233e+01
   3.1959356e+01  -5.0256702e+00
   3.2362290e+01  -4.2632564e-14
   3.2362290e+01   5.7038818e-12
   3.2935140e+01   7.1906901e+00
   3.3543525e+01   1.4299336e+01
   3.4158223e+01   2.0362140e+01
   3.4753455e+01   2.4711150e+01
   3.5345946e+01   2.7156285e+01
   3.5887974e+01   2.7437001e+01
   3.6439640e+01   2.5585097e+01
   3.6988449e+01   2.1557946e+01
   3.7511823e+01   1.5865377e+01
   3.8069558e+01   8.2559429e+00
   3.8602071e+01   1.1762370e-01
   3.8609583e+01   5.3290705e-14
   3.8609583e+01  -7.0699002e-12
   3.9151483e+01  -8.4486966e+00
   3.9743429e+01  -1.7063501e+01
   4.0377827e+01  -2.4756149e+01
   4.0966829e+01  -2.9855078e+01
   4.1571198e+01  -3.2561946e+01
   4.2130936e+01  -3.2476349e+01
   4.2701000e+01  -2.9660538e+01
   4.3269685e+01  -2.4161398e+01
   4.3818841e+01  -1.6620690e+01
   4.4409920e+01  -6.7293302e+00
   4.4781168e+01  -8.2351903e-12
   4.4781168e+01   1.0302870e-13
   4.5343275e+01   1.0241260e+01
   4.5970037e+01   2.0734749e+01
   4.6586666e+01   2.9084006e+01
   4.7193882e+01   3.4630708e+01
   4.7777455e+01   3.6997895e+01
   4.8328476e+01   3.6344060e+01
   4.8912806e+01   3.2544066e+01
   4.9471067e+01   2.6106732e+01
   5.0019052e+01   1.7536132e+01
   5.0595352e+01   6.8269537e+00
   5.0938957e+01   3.5527137e-14
   5.0938957e+01  -9.0842889e-12
   5.1504149e+01  -1.1241177e+01
   5.2167562e+01  -2.3283049e+01
   5.2784012e+01  -3.2191500e+01
   5.3406044e+01  -3.8069141e+01
   5.4005517e+01  -4.0264071e+01
   5.4569759e+01  -3.9019589e+01
   5.5164733e+01  -3.4279691e+01
   5.5754622e+01  -2.6431437e+01
   5.6321301e+01  -1.6513272e+01
   5.6936315e+01  -4.0404887e+00
   5.7126713e+01  -7.7413631e-12
   5.7126713e+01   1.9468871e-12
   5.7731945e+01   1.2771122e+01
   5.8427062e+01   2.6060981e+01
   5.9107515e+01   3.6116006e+01
   5.9739069e+01   4.1775574e+01
   6.0378329e+01   4.3272354e+01
   6.0965081e+01   4.0705476e+01
   6.1572010e+01   3.4242161e+01
   6.2195588e+01   2.4121179e+01
   6.2781966e+01   1.2224674e+01
   6.3327738e+01   1.0341950e-11
   6.3327738e+01  -4.2632564e-14
   6.3933715e+01  -1.3710336e+01
   6.4626169e+01  -2.7947497e+01
   6.5317915e+01  -3.8974579e+01
   6.5970250e+01  -4.5193298e+01
   6.6638757e+01  -4.6543873e+01
   6.7231643e+01  -4.3250321e+01
   6.7833538e+01  -3.5799860e+01
   6.8423777e+01  -2.5086748e+01
   6.9022265e+01  -1.1760791e+01
   6.9506902e+01  -2.2243540e-11
   6.9506902e+01   1.3500312e-13
   7.0100261e+01   1.4448872e+01
   7.0821172e+01   3.0306573e+01
   7.1543611e+01   4.2364785e+01
   7.2233591e+01   4.8783280e+01
   7.2883245e+01   4.9443895e+01
   7.3492326e+01   4.5115247e+01
   7.4091900e+01   3.6484917e+01
   7.4666386e+01   2.4860095e+01
   7.5281074e+01   9.9570265e+00
   7.5665289e+01   2.3650415e-11
   7.5665289e+01  -1.0302870e-13
   7.6250840e+01  -1.5091703e+01
   7.6933859e+01  -3.0992977e+01
   7.7624005e+01  -4.3409868e+01
   7.8287256e+01  -5.0510307e+01
   7.8926272e+01  -5.2055310e+01
   7.9513057e+01  -4.8641038e+01
   8.0094214e+01  -4.0897189e+01
   8.0668418e+01  -2.9594648e+01
   8.1242304e+01  -1.5652314e+01
   8.1812810e+01  -4.0009262e-01
   8.1827534e+01  -2.4666491e-11
   8.1827534e+01   4.6185278e-14
   8.2409004e+01   1.5573568e+01
   8.3065737e+01   3.1480590e+01
   8.3739196e+01   4.4240061e+01
   8.4381260e+01   5.1776259e+01
   8.5013837e+01   5.3985506e+01
   8.5590242e+01   5.1208783e+01
   8.6165963e+01   4.4007243e+01
   8.6751701e+01   3.2697729e+01
   8.7312450e+01   1.9010661e+01
   8.7884362e+01   3.3768151e+00
   8.8004657e+01   2.4392932e-11
   8.8004657e+01  -1.1581847e-12
   8.8608572e+01  -1.6709846e+01
   8.9260799e+01  -3.2974460e+01
   8.9918448e+01  -4.5804045e+01
   9.0555364e+01  -5.3542789e+01
   9.1191382e+01  -5.5860452e+01
   9.1762933e+01  -5.3049250e+01
   9.2338257e+01  -4.5671301e+01
   9.2930994e+01  -3.3871996e+01
   9.3489451e+01  -1.9775348e+01
   9.4064795e+01  -3.4797093e+00
   9.4184297e+01  -1.9184654e-13
   9.4184297e+01   2.6314950e-11
   9.4784211e+01   1.7236375e+01
   9.5442123e+01   3.4284517e+01
   9.6091821e+01   4.7453692e+01
   9.6730376e+01   5.5509883e+01
   9.7364789e+01   5.7880148e+01
   9.7935156e+01   5.4939237e+01
   9.8513172e+01   4.7213533e+01
   9.9112418e+01   3.4786014e+01
   9.9672551e+01   2.0078435e+01
   1.0025270e+02   3.0243826e+00
   1.0035294e+02   3.5935699e-11
   1.0035294e+02  -1.0302870e-13
   1.0095710e+02  -1.7974180e+01
   1.0162793e+02  -3.5908267e+01
   1.0227849e+02  -4.9390028e+01
   1.0292249e+02  -5.7529059e+01
   1.0355844e+02  -5.9635530e+01
   1.0413172e+02  -5.6236445e+01
   1.0471374e+02  -4.7863569e+01
   1.0531260e+02  -3.4775946e+01
   1.0587831e+02  -1.9309358e+01
   1.0646195e+02  -1.6042652e+00
   1.0651375e+02  -4.3165471e-12
   1.0651375e+02   2.3856472e-11
   1.0712718e+02   1.8703344e+01
   1.0781219e+02   3.7373999e+01
   1.0846723e+02   5.1063845e+01
   1.0911587e+02   5.9143013e+01
   1.0976017e+02   6.0913510e+01
   1.1033769e+02   5.6987873e+01
   1.1092266e+02   4.7978256e+01
   1.1151526e+02   3.4447683e+01
   1.1208812e+02   1.8293531e+01
   1.1267273e+02   1.6048365e-01
   1.1267782e+02   1.7763568e-13
   1.1267782e+02  -2.8492764e-11
   1.1328058e+02  -1.8706702e+01
   1.1397402e+02  -3.7965947e+01
   1.1464405e+02  -5.2184294e+01
   1.1530238e+02  -6.0389451e+01
   1.1595728e+02  -6.1970615e+01
   1.1653972e+02  -5.7651193e+01
   1.1712705e+02  -4.8152078e+01
   1.1771398e+02  -3.4294952e+01
   1.1829343e+02  -1.7534425e+01
   1.1884804e+02  -2.9128699e-11
   1.1884804e+02   1.4210855e-14
   1.1943197e+02   1.8452387e+01
   1.2012460e+02   3.8130640e+01
   1.2080807e+02   5.3015538e+01
   1.2147305e+02   6.1515549e+01
   1.2212927e+02   6.3152176e+01
   1.2271329e+02   5.8736359e+01
   1.2329993e+02   4.9046951e+01
   1.2388374e+02   3.4980990e+01
   1.2446307e+02   1.7883980e+01
   1.2501747e+02   2.9135805e-11
   1.2501747e+02  -6.4304118e-13
   1.2559851e+02  -1.8732576e+01
   1.2628231e+02  -3.8582527e+01
   1.2696382e+02  -5.3810744e+01
   1.2762512e+02  -6.2566858e+01
   1.2827592e+02  -6.4411259e+01
   1.2885806e+02  -6.0116568e+01
   1.2944182e+02  -5.0469819e+01
   1.3002536e+02  -3.6281030e+01
   1.3059963e+02  -1.9098172e+01
   1.3117777e+02  -1.0997619e-01
   1.3118107e+02  -6.0211391e-11
   1.3118107e+02   4.4053650e-13
   1.3177325e+02   1.9440015e+01
   1.3244784e+02   3.9331804e+01
   1.3311827e+02   5.4571174e+01
   1.3377133e+02   6.3449201e+01
   1.3441775e+02   6.5471413e+01
   1.3499652e+02   6.1316357e+01
   1.3557755e+02   5.1760026e+01
   1.3616290e+02   3.7472597e+01
   1.3673221e+02   2.0292179e+01
   1.3730931e+02   1.1084969e+00
   1.3734209e+02   3.0553338e-13
   1.3734209e+02  -6.1202599e-11
   1.3793923e+02  -1.9866284e+01
   1.3860967e+02  -3.9870184e+01
   1.3927256e+02  -5.5130556e+01
   1.3992117e+02  -6.4116289e+01
   1.4056772e+02  -6.6261235e+01
   1.4114401e+02  -6.2187684e+01
   1.4172418e+02  -5.2668158e+01
   1.4231235e+02  -3.8263858e+01
   1.4287945e+02  -2.1040405e+01
   1.4345747e+02  -1.6578872e+00
   1.4350601e+02  -6.1625371e-11
   1.4350601e+02   5.0803806e-13
   1.4410793e+02   2.0222407e+01
   1.4477981e+02   4.0441760e+01
   1.4544013e+02   5.5756343e+01
   1.4608827e+02   6.4793483e+01
   1.4673498e+02   6.6931734e+01
   1.4731109e+02   6.2800841e+01
   1.4789210e+02   5.3161504e+01
   1.4848199e+02   3.8561014e+01
   1.4904980e+02   2.1135866e+01
   1.4962940e+02   1.5022652e+00
   1.4967295e+02   6.0396133e-14
   1.4967295e+02  -6.2698291e-11
   1.5027631e+02  -2.0477418e+01
   1.5095250e+02  -4.1025297e+01
   1.5161380e+02  -5.6482320e+01
   1.5226370e+02  -6.5569040e+01
   1.5291107e+02  -6.7632724e+01
   1.5348817e+02  -6.3347883e+01
   1.5407047e+02  -5.3475881e+01
   1.5466030e+02  -3.8625486e+01
   1.5523005e+02  -2.0887240e+01
   1.5581072e+02  -9.7376284e-01
   1.5583863e+02  -6.3046457e-11
   1.5583863e+02   4.1211479e-13
   1.5644055e+02   2.0659426e+01
   1.5712061e+02   4.1554005e+01
   1.5778418e+02   5.7203724e+01
   1.5843609e+02   6.6346941e+01
   1.5908551e+02   6.8325359e+01
   1.5966379e+02   6.3858480e+01
   1.6024702e+02   5.3733811e+01
   1.6083565e+02   3.8650129e+01
   1.6140736e+02   2.0597219e+01
   1.6198836e+02   4.4341419e-01
   1.6200094e+02   6.4016348e-11
   1.6200094e+02  -7.4606987e-14
   1.6260038e+02  -2.0779096e+01
   1.6328230e+02  -4.1934206e+01
   1.6394820e+02  -5.7768455e+01
   1.6460159e+02  -6.6970805e+01
   1.6525305e+02  -6.8898778e+01
   1.6583215e+02  -6.4304011e+01
   1.6641574e+02  -5.4006184e+01
   1.6700309e+02  -3.8771769e+01
   1.6757597e+02  -2.0504277e+01
   1.6815672e+02  -1.9572702e-01
   1.6816224e+02  -1.4033219e-12
   1.6816224e+02   6.3153038e-11
   1.6875971e+02   2.0857678e+01
   1.6944150e+02   4.2159518e+01
   1.7010936e+02   5.8149757e+01
   1.7076364e+02   6.7417625e+01
   1.7141565e+02   6.9347580e+01
   1.7199518e+02   6.4707930e+01
   1.7257870e+02   5.4337289e+01
   1.7316526e+02   3.9028113e+01
   1.7373835e+02   2.0647255e+01
   1.7431859e+02   2.4103749e-01
   1.7432535e+02   6.4023453e-11
   1.7432535e+02  -8.9883656e-13
   1.7492188e+02  -2.0942543e+01
   1.7560230e+02  -4.2329427e+01
   1.7627118e+02  -5.8452560e+01
   1.7692561e+02  -6.7796865e+01
   1.7757668e+02  -6.9767869e+01
   1.7815620e+02  -6.5137453e+01
   1.7873933e+02  -5.4748190e+01
   1.7932569e+02  -3.9383862e+01
   1.7989816e+02  -2.0932993e+01
   1.8047784e+02  -4.3087354e-01
   1.8048984e+02  -6.5078609e-11
   1.8048984e+02   2.3803182e-13
   1.8108645e+02   2.1073584e+01
   1.8176498e+02   4.2539353e+01
   1.8243306e+02   5.8764550e+01
   1.8308659e+02   6.8188850e+01
   1.8373679e+02   7.0216348e+01
   1.8431574e+02   6.5607863e+01
   1.8489830e+02   5.5207815e+01
   1.8548489e+02   3.9772796e+01
   1.8605631e+02   2.1257207e+01
   1.8663558e+02   6.4181837e-01
   1.8665333e+02   6.5686123e-11
   1.8665333e+02  -7.1054274e-14
   1.8725077e+02  -2.1242251e+01
   1.8792778e+02  -4.2797873e+01
   1.8859376e+02  -5.9084442e+01
   1.8924584e+02  -6.8572187e+01
   1.8989565e+02  -7.0645209e+01
   1.9047383e+02  -6.6048839e+01
   1.9105593e+02  -5.5629551e+01
   1.9164313e+02  -4.0113604e+01
   1.9221361e+02  -2.1536002e+01
   1.9279286e+02  -8.0822142e-01
   1.9281509e+02  -1.0302870e-13
   1.9281509e+02   6.6030736e-11
   1.9341375e+02   2.1403881e+01
   1.9409041e+02   4.3055892e+01
   1.9475458e+02   5.9374609e+01
   1.9540573e+02   6.8897171e+01
   1.9605568e+02   7.0984764e+01
   1.9663340e+02   6.6376474e+01
   1.9721546e+02   5.5920262e+01
   1.9780326e+02   4.0327437e+01
   1.9837349e+02   2.1683962e+01
   1.9895310e+02   8.6008195e-01
   1.9897666e+02   6.5440986e-11
   1.9897666e+02  -9.5923269e-13
   1.9957618e+02  -2.1518827e+01
   2.0000000e+02  -3.5604599e+01


==> figuresAndData/relayOutputFifthOrderNumSplus1WholeSqDenSplus0pt7wholeCuSplus7wholeSq_decay.csv <==
0	0
1.60901887626831e-14	-1.60901887626809e-15
1.60901887626833e-14	-1.60901887626811e-15
1.09714341050534e-05	-1.09704049647851e-06
1.09714341050536e-05	-1.09704049647853e-06
5.24875347397949e-05	-5.24639847285971e-06
5.24875347397954e-05	-5.24639847285975e-06
0.00016283682824514	-1.62610259206544e-05
0.000162836828245143	-1.62610259206546e-05
0.000273186121750488	-2.72548696714859e-05
0.000383535415255833	-3.82279560671555e-05
0.000451429976363036	-4.4969058887685e-05
0.00045142997636304	-4.49690588876854e-05
0.00067212856337373	-6.68275967516091e-05
0.00089282715038442	-8.86034851205936e-05
0.0012060270904207	-0.000119364836639245
0.00120602709042073	-0.000119364836639248
0.00164742426444211	-0.000162436530355195
0.00208882143846349	-0.000205181316245081
0.00297161578650625	-0.000289696792323648
0.00317527707458268	-0.000309011274406549
0.00317527707458271	-0.000309011274406552
0.00494086577066823	-0.000473604355772215
0.00670645446675375	-0.000633162054810796
0.00828813920489806	-0.000771907980333863
0.00828813920489818	-0.000771907980333873
0.0116674221782544	-0.0010554068284807
0.0150467051516106	-0.00132184939278631
0.0213908442544807	-0.00177829491351948
0.0213908442544809	-0.0017782949135195
0.0281494102011934	-0.00220569290430781
0.0349079761479058	-0.00257701268483969
0.0484251080413308	-0.00316888217606935
0.0539113009126017	-0.00335758450945972
0.0539113009126024	-0.00335758450945974
0.0727453450664039	-0.00381265095605234
0.0911166701527787	-0.00401791980411154
0.110089113151076	-0.00403949995621793
0.12904889414393	-0.00391515743522627
0.129048894143933	-0.00391515743522625
0.148615830815579	-0.00367506472699517
0.166428124056822	-0.00338657859977455
0.184860104011483	-0.00304089489376508
0.203849654101197	-0.0026538830012786
0.223437913579606	-0.00223855597396214
0.243665761642887	-0.00180670181405769
0.264578845192318	-0.001368857665229
0.280848051295671	-0.00104014278684803
0.280848051295675	-0.00104014278684796
0.298052477474365	-0.000707686944770803
0.315256903653055	-0.000393402604502135
0.333019560568196	-8.98915007011494e-05
0.338546731272027	1.85913567526952e-16
0.33854673127203	2.43023916962626e-16
0.356827407290097	0.000280550617788676
0.375108083308164	0.000531307591370831
0.394725147136749	0.000762703344383663
0.414950540397851	0.000957248154939585
0.435865383481474	0.00110963256461421
0.43943569878183	0.00113064150545656
0.443006014082186	0.00115019231385844
0.446766600134114	0.00116921113595005
0.450527186186043	0.00118661922248417
0.451753490499507	0.00119194845067498
0.451753490499511	0.001191948450675
0.454143718634696	0.00120184582050241
0.456461145597349	0.00121082459819691
0.458887830004931	0.00121957717997449
0.461680584881295	0.0012288302355138
0.465058456641844	0.00123885399354232
0.469227739326694	0.00124947183520113
0.475463483532767	0.00126176102594057
0.486648813739556	0.00127315779092322
0.510911457666164	0.00125226420870544
0.534033813662546	0.00117709429705403
0.534033813662553	0.00117709429705399
0.550820713535299	0.00109085581940258
0.567607613408045	0.000979662867312143
0.58496505474006	0.000840083520922303
0.602816283744767	0.000672214942814585
0.621196395191231	0.00047552907343951
0.640139230230916	0.000249561928807306
0.659232109348524	2.22640916119898e-16
0.659232109348531	1.26146922768688e-16
0.678775238450406	-0.00027483693874468
0.698318367552281	-0.000562044533346825
0.719910326095717	-0.000885603470592213
0.742227004803578	-0.00121967298683641
0.76540404618371	-0.0015600812707588
0.789511773384	-0.00190211435732653
0.814635290442462	-0.00224165285121964
0.8408726890548	-0.00257507801626061
0.868338415777951	-0.00289924288935137
0.879337924216826	-0.00302175490731497
0.879798770542665	-0.00302679619132869
0.879798770542672	-0.00302679619132876
0.890798278981547	-0.00314493900313768
0.895111257048735	-0.00319012263792648
0.899424235115922	-0.00323466612415049
0.903492759950315	-0.00327610016255669
0.903492759950326	-0.00327610016255681
0.905961196199348	-0.00330096300952794
0.90842963244837	-0.00332561817190753
0.911318428246247	-0.00335420894600433
0.913995686876083	-0.0033804536281023
0.917379285529496	-0.00341327622381639
0.921504183676135	-0.00345276920534884
0.927640899653368	-0.0035104720670785
0.938543162022214	-0.00360991487087268
0.956729117472571	-0.00376722513520687
0.975166334442751	-0.00391610113040198
0.994184889166758	-0.00405892541790112
1.01381054763109	-0.00419538430061707
1.03408652174057	-0.00432529755158637
1.05506035321809	-0.00444850130705578
1.07678535632779	-0.00456484903669658
1.09932161064022	-0.00467420721050743
1.12273723440019	-0.00477645066820425
1.14710998939899	-0.00487145731791006
1.1725293355036	-0.00495910195920191
1.19909910466517	-0.00503924892371261
1.22694104859222	-0.00511174308475284
1.25619965238579	-0.00517639855921033
1.28459060492129	-0.00522888340278687
1.28459060492131	-0.00522888340278689
1.30107850088883	-0.00525510018167012
1.31756639685635	-0.00527839234322237
1.33468180364279	-0.00529964424925848
1.34065430411589	-0.00530638849396403
1.34662680458899	-0.00531279613142095
1.35039910373123	-0.00531667277152421
1.35417140287347	-0.00532041933689946
1.35526450494855	-0.00532148090204756
1.35526450494857	-0.00532148090204757
1.35787610075664	-0.00532397369829043
1.36028612754175	-0.00532622009977323
1.36331987229066	-0.00532897482834779
1.36599327103117	-0.00533133545806836
1.36937912004986	-0.00533423611463131
1.37352270894573	-0.00533765194930645
1.37969569687666	-0.00534247125855141
1.39069045332754	-0.0053502741539073
1.41034761537729	-0.00536182745259471
1.43026514906961	-0.00537055980163138
1.4508739437521	-0.00537663511013696
1.4722064447928	-0.00537994754515574
1.49432034412633	-0.00538038561832931
1.51727984591674	-0.00537782002723386
1.54115809004905	-0.00537210070799709
1.56603894846661	-0.00536305272529122
1.59201941481073	-0.00535047104695333
1.61921274747917	-0.00533411375972488
1.64775269713144	-0.0053136930693112
1.67779933626644	-0.00528886305518208
1.70954734193004	-0.00525920249941938
1.71784190933613	-0.00525090862514306
1.71784190933614	-0.00525090862514305
1.73427892892294	-0.00523383876654486
1.75071594850974	-0.0052159557230231
1.76780963190595	-0.00519653254506019
1.78537976445989	-0.00517572883285834
1.79181461585351	-0.00516790439588442
1.79824946724713	-0.00515997276547147
1.80202246883366	-0.00515527301046319
1.80579547042019	-0.00515053737371999
1.8070225765414	-0.00514898951271841
1.80702257654141	-0.00514898951271839
1.80970407336994	-0.0051455940750841
1.81211133897296	-0.00514253074683438
1.81505141190352	-0.0051387701141235
1.81771785723667	-0.00513534126329888
1.82110512390622	-0.00513096070184356
1.82522622486386	-0.00512559403953051
1.83135192196643	-0.00511754259458434
1.84221747844393	-0.00510304661397078
1.86249354298489	-0.00507528539702159
1.88302484240614	-0.00504627376771917
1.90429713111582	-0.00501530983581642
1.92634564109515	-0.00498229740069449
1.94923521977238	-0.00494709352400326
1.9730383922785	-0.00490953841290529
1.9978383755992	-0.0048694500606873
2.02373137538838	-0.004826619656874
2.05082969562793	-0.00478080544626716
2.07926591401393	-0.0047317245163261
2.10919863662407	-0.00467904152005974
2.14082066853035	-0.00462235271265529
2.16270830345756	-0.00458254799960686
2.16270830345758	-0.00458254799960681
2.17913978686791	-0.00455238461614333
2.19557127027824	-0.00452199526309924
2.21265767282077	-0.00449016924433583
2.23022028082734	-0.00445723172677436
2.2436678940571	-0.0044318672011273
2.2483417610997	-0.0044230235380864
2.25301562814229	-0.00441416591207802
2.2564973712442	-0.00440755861396399
2.25878689898406	-0.00440320969508091
2.25878689898409	-0.00440320969508086
2.26114113875701	-0.00439873451545202
2.26349537852994	-0.00439425598202125
2.26668694286541	-0.004388179289657
2.26987850720089	-0.00438209658157231
2.27327806327986	-0.0043756109466354
2.27758403195335	-0.00436738656672901
2.28409550928464	-0.00435492993384791
2.29601765419838	-0.00433206306588417
2.31655221440594	-0.00429250784844724
2.33739627944109	-0.00425215558955071
2.35900442904025	-0.00421013320226499
2.38141634687048	-0.00416636658857098
2.40470060350912	-0.00412072728204738
2.42893426713486	-0.00407307226543153
2.45420609117113	-0.00402323831075399
2.48061912145723	-0.00397103761488508
2.50829424572182	-0.00391625183708425
2.53737501307788	-0.00385862400133836
2.56803436429177	-0.00379784717173073
2.60048434099363	-0.00373354807197732
2.61196037399922	-0.00371082485861827
2.61196037399925	-0.00371082485861821
2.62837915164238	-0.00367833638861064
2.64479792928552	-0.00364587910802433
2.66188157465283	-0.0036121472164995
2.67944088935331	-0.00357752531011649
2.69751414621799	-0.00354194953990011
2.70180118697071	-0.00353352050696493
2.70608822772342	-0.0035250953842893
2.70959443989114	-0.00351820776241248
2.71054950549512	-0.00351633209787558
2.71054950549515	-0.00351633209787552
2.71306222049013	-0.00351139832385682
2.71546469122065	-0.00350668235424794
2.71853224431848	-0.00350066277734717
2.72120803341198	-0.00349541376401941
2.72459537940128	-0.00348877134098059
2.72874712776001	-0.00348063372763051
2.73493577114507	-0.00346851158070689
2.74596993709704	-0.00344692232228305
2.76657172792685	-0.00340670079081191
2.78743778586136	-0.00336608800413421
2.80907227681178	-0.00332412244366159
2.83151268041959	-0.00328075832144055
2.85482802147778	-0.00323589294148163
2.87909575497043	-0.00318941269813247
2.90440511845749	-0.00314118780129842
2.93085976029522	-0.00309106877777053
2.95858133123581	-0.0030388816209979
2.98771436564715	-0.00298442117966422
3.01843310657277	-0.00292744186849891
3.05095136673909	-0.00286764416165061
3.06281686565414	-0.00284596196339098
3.06281686565417	-0.00284596196339093
3.07923390582766	-0.00281608640701276
3.09565094600115	-0.00278635690067449
3.1127336572068	-0.00275557962460907
3.13029196436407	-0.00272411583642602
3.14836417182478	-0.00269191438307061
3.15262086075528	-0.00268435707695662
3.15687754968578	-0.00267681027711
3.16033815478168	-0.00267068264359956
3.16231203972824	-0.00266719064770695
3.16231203972827	-0.0026671906477069
3.16466466154912	-0.00266303160331944
3.16701728336997	-0.00265887579905844
3.16975932914137	-0.00265403619117974
3.17250137491277	-0.00264920100218171
3.17592221084232	-0.00264317507701804
3.1799308338672	-0.00263612253750883
3.1858315905944	-0.00262575840963611
3.1960983747413	-0.00260777517656581
3.21671162876061	-0.00257186026514647
3.23754988147242	-0.00253581569896072
3.25915638819126	-0.00249872450317156
3.2815664588976	-0.00246056126457754
3.30484890878399	-0.00242124795094134
3.32908081844049	-0.0023806987792544
3.35435097564905	-0.00233881571228902
3.38076247265812	-0.00229548582756294
3.40843626206733	-0.00225057762691945
3.43751598502409	-0.00220393600063134
3.46817471554045	-0.00215537514080651
3.50062469318592	-0.00210466822128805
3.51425367353637	-0.00208358445807506
3.5142536735364	-0.00208358445807501
3.53067123694427	-0.00205835488653993
3.54708880035214	-0.00203330946999104
3.56417119692056	-0.00200744582096746
3.58172921137939	-0.00198107084203591
3.59980111355072	-0.00195414540717349
3.60453730296852	-0.0019471261396577
3.60927349238631	-0.00194012233866746
3.612768722138	-0.00193496357132209
3.61407544343622	-0.00193303708699206
3.61407544343625	-0.00193303708699202
3.61666448681205	-0.00192922356996454
3.61902960699697	-0.00192574392286291
3.62174470314139	-0.00192175413981942
3.62441117229216	-0.00191784076711642
3.62780221986207	-0.00191287107893608
3.63188909939293	-0.00190689218197002
3.6379443126864	-0.00189805492921311
3.64862028887971	-0.00188253565998868
3.66925176731107	-0.0018527678257574
3.69012919265795	-0.00182294502227068
3.711777030114	-0.00179234042969843
3.73423187930723	-0.00176093783330339
3.75756298338442	-0.00172867960577779
3.78184799436156	-0.00169550251022626
3.80717639562831	-0.00166133421858192
3.83365214163317	-0.00162609134556889
3.86139727092292	-0.00158967667394755
3.89055681886531	-0.00155197535539364
3.92130569114226	-0.00151284954316345
3.95385860242005	-0.00147213054044888
3.96589933005631	-0.00145725165527514
3.96589933005636	-0.00145725165527508
3.98231550665817	-0.00143712409123319
3.99873168325997	-0.00141717849910502
4.01581393934937	-0.00139661625098951
4.03337175497983	-0.00137568565462003
4.05144345056397	-0.00135435779349027
4.05628954914554	-0.001348675563624
4.06113564772712	-0.00134300896877012
4.06466202793268	-0.00133889535364818
4.06583780740441	-0.00133752561344689
4.06583780740447	-0.00133752561344683
4.06834198152792	-0.00133461140298738
4.07070129523286	-0.00133186958243543
4.0734255466182	-0.00132870825394918
4.07608930841038	-0.00132562188012727
4.07948046196444	-0.00132169951789054
4.08356580057136	-0.00131698434604395
4.08961784178681	-0.0013100195665047
4.10028536829868	-0.00129780213955364
4.12091785334744	-0.0012743846704014
4.14179585374546	-0.00125097287587939
4.16344434247205	-0.00122699758080467
4.1858999005956	-0.00120244997018947
4.20923178137497	-0.00117728915725903
4.23351764738057	-0.00115147042865351
4.25884699512558	-0.00112494262872676
4.28532379548155	-0.00109764676662977
4.31307010790427	-0.00106951403625554
4.34223099491632	-0.00104046310036555
4.37298139831607	-0.00101039624524021
4.40553608222209	-0.000979193742073408
4.41762012499617	-0.000967774734276896
4.41762012499623	-0.000967774734276843
4.43403623838758	-0.000952402552419625
4.45045235177893	-0.000937191357692654
4.46753456502408	-0.000921532858791844
4.48509233514549	-0.000905617914138693
4.50316398333122	-0.000889425954563043
4.50790834876361	-0.000885206644076874
4.512652714196	-0.000881000421282705
4.51614985424764	-0.000877908319301298
4.51760115050581	-0.000876627193783315
4.51760115050586	-0.000876627193783265
4.52018334889897	-0.000874350785697103
4.52252801662142	-0.000872287122195904
4.52511131002773	-0.000870017112275768
4.52780789378129	-0.000867651663223865
4.53119863451869	-0.000864683253063837
4.53529738605946	-0.00086110386258483
4.5413771424726	-0.000855812283569396
4.55211851474893	-0.000846515248104569
4.57275128853057	-0.000828841646508125
4.59363336447652	-0.000811200278518973
4.61528606805295	-0.00079316680515551
4.63774619814369	-0.000774736981336018
4.66108304749367	-0.000755882867265288
4.68537433758723	-0.000736574012650714
4.71070963638714	-0.000716775573004252
4.73719300339732	-0.000696447359114141
4.76494660978385	-0.00067554247604099
4.79411566160916	-0.000654005452522655
4.82487528943061	-0.000631769585857957
4.85744051273077	-0.000608753038005272
4.86936788037109	-0.000600456408119758
4.86936788037115	-0.000600456408119718
4.88578384867571	-0.000589153406062296
4.90219981698027	-0.000577983693068257
4.91928201271101	-0.000566501063536588
4.93683975921348	-0.00055484677905235
4.95491138284987	-0.000543006765878785
4.95950040916651	-0.000540025095832411
4.96408943548315	-0.000537053477901486
4.96756046154854	-0.000534812482761859
4.96936367501814	-0.000533650537303432
4.96936367501819	-0.000533650537303396
4.97208492317996	-0.000531899957171901
4.9744201753517	-0.000530400489408261
4.97687515915145	-0.000528826927935346
4.97965552780173	-0.000527048250057358
4.98304471546251	-0.000524885034612313
4.98720825241562	-0.000522234993031946
4.99342177124784	-0.000518295336915712
5.00452298162213	-0.00051130173564359
5.02516131699466	-0.000498452530978421
5.04606742203185	-0.000485637233501939
5.06774517181653	-0.000472559886544206
5.09023244993886	-0.000459218648944964
5.11359879218441	-0.000445595247050103
5.13792226669982	-0.000431669820165971
5.1632928624191	-0.000417419635210528
5.18981516083435	-0.000402818462187531
5.21761199078711	-0.000387835673726799
5.24682940312052	-0.000372435003418835
5.27764363896533	-0.000356572776636332
5.31027121987435	-0.000340195298084577
5.32112534320428	-0.000334841097557646
5.32112534320434	-0.000334841097557618
5.33754053523273	-0.000326831902138579
5.35395572726113	-0.000318928038118765
5.37103790398589	-0.000310813813811569
5.38859559883181	-0.000302590338111145
5.40666716898356	-0.000294248412527796
5.41111062180164	-0.000292216140089673
5.41555407461972	-0.000290191268405441
5.41901480726783	-0.000288619334581435
5.42112684593691	-0.000287662200855718
5.42112684593697	-0.000287662200855692
5.423519199221	-0.000286580041986974
5.42591155250504	-0.000285500013071956
5.4284970900439	-0.000284335162527079
5.43120517077182	-0.000283117762901157
5.43459500901647	-0.000281597712486033
5.43870603558227	-0.00027975997157235
5.44481098505931	-0.000277042391649202
5.45561974192107	-0.000272264510167379
5.47624894456217	-0.000263263836368416
5.49713090378358	-0.000254309284438243
5.51878329737834	-0.000245188474608654
5.54124310262537	-0.000235901849612143
5.56457959970115	-0.000226438239358515
5.58887050677279	-0.000216785603361331
5.61420538712159	-0.00020693016428353
5.64068829451615	-0.000196856033223752
5.66844139293666	-0.000186544661332818
5.69760987927383	-0.000175974081992045
5.72836887210976	-0.000165117827988069
5.76093337485333	-0.000153943327907233
5.77288627911092	-0.000149922713606678
5.77288627911097	-0.000149922713606659
5.78930224908152	-0.000144470852364445
5.80571821905207	-0.000139099236545266
5.8228004074951	-0.000133593915097327
5.84035814677887	-0.00012802394950966
5.8584297628918	-0.000122383722324207
5.86273715084689	-0.000121053136081038
5.86704453880199	-0.000119727819104681
5.87050407820356	-0.000118667177670346
5.87288952773492	-0.000117937806013479
5.87288952773498	-0.000117937806013462
5.87529925918239	-0.000117202639969108
5.87770899062981	-0.000116469109631346
5.88022206331616	-0.00011570586152823
5.88297468112559	-0.000114871895706232
5.88636364950538	-0.000113848049963831
5.89050881361608	-0.000112600115113122
5.89668423455046	-0.000110749839004307
5.90768242993956	-0.000107480771290336
5.92831297485148	-0.000101438400856285
5.94920599369139	-9.54371603207888e-05
5.97086984958178	-8.93381734011216e-05
5.99334208182697	-8.31427416262707e-05
6.01669207828715	-7.68446678465381e-05
6.04099771576099	-7.04373399878989e-05
6.06634874990238	-6.39131942361829e-05
6.09284947298871	-5.72635097805441e-05
6.12062234944886	-5.04781021625935e-05
6.14981296201097	-4.35448970300359e-05
6.18059693635432	-3.64493168202785e-05
6.2131899615209	-2.91733655911291e-05
6.22464847091567	-2.66722236609571e-05
6.22464847091573	-2.66722236609447e-05
6.24106408760295	-2.31398302547455e-05
6.25747970429018	-1.96666227247996e-05
6.27456188583888	-1.61144861478251e-05
6.2921196033694	-1.25286774848796e-05
6.31019119697085	-8.90609738901682e-06
6.31438433170826	-8.07534526059472e-06
6.31857746644566	-7.24825798038175e-06
6.32204034010494	-6.56796841046309e-06
6.32465257046827	-6.05643485465293e-06
6.32465257046833	-6.05643485464182e-06
6.32708462664363	-5.58145266368984e-06
6.32951668281894	-5.10769214188399e-06
6.33197029541602	-4.63096824819872e-06
6.33478398855818	-4.08580762958376e-06
6.33817424052774	-3.43109693448748e-06
6.34237052781924	-2.6239890096952e-06
6.34865211297972	-1.42251688452635e-06
6.35614421235461	2.22012629431272e-16
6.35614421235466	2.3276211280664e-16
6.36743054066907	1.89121121115683e-06
6.37871686898348	2.44611965982438e-06
6.39163701414543	2.41886775230937e-16
6.39163701414549	2.21881551082685e-16
6.41296407497094	-1.31975732505684e-05
6.4342911357964	-3.55043406056234e-05
6.45725689690758	-6.64400544998897e-05
6.48109602807335	-0.000103250994771419
6.50593886196986	-0.000144209907566446
6.53187969856569	-0.000187725775408365
6.55903201579093	-0.000232400286402711
6.58752968766022	-0.000277013031658879
6.6175330515653	-0.000320511297507597
6.6492372659132	-0.000361999133181098
6.67641110953057	-0.000393701098730223
6.67641110953063	-0.000393701098730285
6.69283768635725	-0.00041113401765129
6.70926426318386	-0.00042728638815269
6.72634663693949	-0.000442760213286639
6.74390500767145	-0.000457306519377139
6.7619772770849	-0.000470899910013142
6.76604115230777	-0.000473770806332756
6.77010502753064	-0.000476575184888185
6.77357481158285	-0.00047891756506667
6.77641535322712	-0.000480799856036581
6.7764153532272	-0.000480799856036634
6.77887552505783	-0.000482404646003434
6.78133569688846	-0.000483986006882021
6.78374083437034	-0.000485509520419892
6.78663744067415	-0.000487315105279841
6.79003386288675	-0.000489391930054694
6.7943021373086	-0.000491940877519052
6.80073445566683	-0.000495655858794518
6.81243554422168	-0.000502034403109711
6.83307501543511	-0.000512145892104476
6.85401308310089	-0.000521013202922983
6.87572381318212	-0.000528847039259809
6.89824686205531	-0.000535635880053915
6.92165206907892	-0.000541380772205961
6.94601796190734	-0.000546084533756547
6.97143508650086	-0.000549751518612152
6.9980087154874	-0.000552386790235421
7.02586254905018	-0.000553995151914374
7.05514375811876	-0.00055457993496629
7.08603005768782	-0.000554141423111234
7.11873996503911	-0.000552674705058467
7.12817391326968	-0.000552084034317627
7.12817391326975	-0.000552084034317623
7.14458808410385	-0.000550895818265129
7.16100225493796	-0.000549519169170697
7.17808441078549	-0.000547904387332858
7.19564204180309	-0.000546069081961415
7.21371354589534	-0.000544012223700413
7.21771937116293	-0.000543534970455606
7.22172519643052	-0.00054305037227879
7.22519870297464	-0.000542624359144599
7.22817832354427	-0.000542254707183607
7.22817832354435	-0.000542254707183597
7.23067157361211	-0.000541942458253668
7.23316482367986	-0.000541627576554782
7.23553217880089	-0.000541326193647826
7.23853980752152	-0.000540939978837861
7.24195047127356	-0.000540497592930728
7.24631597767207	-0.000539924656344938
7.25295399047534	-0.000539039469571916
7.26523174780284	-0.000537359757659301
7.28587948321696	-0.000534420365435018
7.30685553272239	-0.00053130275060502
7.32860582422287	-0.000527947875750868
7.35117176929919	-0.000524353269377697
7.37462359242167	-0.000520512077937117
7.39904037404595	-0.000516415972940073
7.42451333196331	-0.000512054629004409
7.45114857288049	-0.000507415279600154
7.47907084939371	-0.000502482113163952
7.50842868659377	-0.00049723545095391
7.53940158345135	-0.000491650592855114
7.57221047643909	-0.000485696138519522
7.57993677463537	-0.000484289825309781
7.57993677463543	-0.000484289825309769
7.59634972046959	-0.000481298752114517
7.61276266630375	-0.000478304038314653
7.62984480063802	-0.000475184949633732
7.64740235862019	-0.000471978210841443
7.66547378714949	-0.000468678294670019
7.66941476788278	-0.000467958893283612
7.67335574861607	-0.000467239609398188
7.67683282074883	-0.00046660510416572
7.67994116407271	-0.000466037980082431
7.67994116407278	-0.000466037980082418
7.68247419358114	-0.000465575894116386
7.68500722308951	-0.000465113875605176
7.68734639571217	-0.000464687279075125
7.69050986650213	-0.000464110455834172
7.69394766376104	-0.000463483751170909
7.69844816745242	-0.000462663549218752
7.70537544750759	-0.000461401629443755
7.7184846605454	-0.000459015613785015
7.73914433160397	-0.000455261631267052
7.76017529353509	-0.000451449436514849
7.78198278235342	-0.000447507835031184
7.80461076165817	-0.000443431624527752
7.82813001594517	-0.000439211102745301
7.85262043082528	-0.000434835361181288
7.87817420333849	-0.000430291805794798
7.90489865708563	-0.000425565780070009
7.9329200818066	-0.000420640046281401
7.96238898309548	-0.00041549407441437
7.99348747325801	-0.000410103037178773
8.02644003973332	-0.00040443633845324
8.03169965882292	-0.00040353631512581
8.03169965882304	-0.000403536315125791
8.04811082535351	-0.000400736032180702
8.06452199188398	-0.000397947958141458
8.08160409500498	-0.000395059011426455
8.09916154693877	-0.000392103754944622
8.11723286574988	-0.000389077056419699
8.12121263800957	-0.000388412564266178
8.12519241026926	-0.000387748820637783
8.12866028011466	-0.000387171063087889
8.13170409692559	-0.000386664423940139
8.13170409692581	-0.000386664423940103
8.13427963122442	-0.000386236073343954
8.13685516552303	-0.000385808038053673
8.13917649610351	-0.000385422520039784
8.14255859431106	-0.000384861293111589
8.14604126708254	-0.000384283946966194
8.15072580285237	-0.000383508273745429
8.15805394534694	-0.000382296974646814
8.17235302078824	-0.000379940846991985
8.19302883334239	-0.000376551443915295
8.21413769518233	-0.000373112462897657
8.23602628634144	-0.000369569437383078
8.25874226025619	-0.000365917369437111
8.28235719993813	-0.000362147776581768
8.30695214491993	-0.000358251142298124
8.33262069701583	-0.000354216524392036
8.35947192790872	-0.000350031229640236
8.38763433899799	-0.000345680366139543
8.41726129090908	-0.000341146227279924
8.44853867204348	-0.000336407417299638
8.4816961156412	-0.000331437564239075
8.48346255234462	-0.000331174353622529
8.48346255234473	-0.000331174353622512
8.49987117890742	-0.000328736876746381
8.51627980547011	-0.000326312970687648
8.53336186403859	-0.000323804000599519
8.55091916459299	-0.000321240549913518
8.5689903267861	-0.000318618286699957
8.57301057628872	-0.000318037153523623
8.57703082579134	-0.00031745683378465
8.58049195886046	-0.000316957873559323
8.58346696914662	-0.000316529474952712
8.58346696914678	-0.00031652947495269
8.58609453622071	-0.000316151478126145
8.58872210329464	-0.000315773828587193
8.59103500007708	-0.000315441692690491
8.59479247005418	-0.000314902687162693
8.59835714467227	-0.000314391994145605
8.6033433833632	-0.000313678712490565
8.61134463874617	-0.000312536743818046
8.62772578131861	-0.000310208797874673
8.64842723365184	-0.00030728614908824
8.6696705008423	-0.000304309335001919
8.69169891187672	-0.000301246346737619
8.71456668173122	-0.000298092286416408
8.7383467821931	-0.000294840034982276
8.7631222764033	-0.000291481556085975
8.78898923350396	-0.000288007599926523
8.81605980229155	-0.000284407418866434
8.84446638739278	-0.000280668377602434
8.87436740376609	-0.000276775413534793
8.90595545008708	-0.000272710265707151
8.93522545061962	-0.000268986759444427
8.93522545061973	-0.000268986759444413
8.95165345580313	-0.000266915098997084
8.96808146098653	-0.00026485646869099
8.98516385969838	-0.000262729614826776
9.00272231546699	-0.000260558087610371
9.02079467286034	-0.000258338410671009
9.02488575569719	-0.000257838101272221
9.02897683853404	-0.00025733858954382
9.0324336310296	-0.000256917144494304
9.03522988638049	-0.000256576646871476
9.03522988638068	-0.000256576646871454
9.03792197240477	-0.000256249185263747
9.04061405842886	-0.000255922068214107
9.04292974734802	-0.000255640962940801
9.04670647755425	-0.000255183045866691
9.05048320776049	-0.000254725805795774
9.0556565995393	-0.000254100573052062
9.06415415600251	-0.000253076348362988
9.08208938467338	-0.000250925791137526
9.10280664053557	-0.000248460518967693
9.12414742222866	-0.000245942114189696
9.14627712924237	-0.000243353086470229
9.16925494936988	-0.000240688939984897
9.19315486707456	-0.000237943808646828
9.21806143930013	-0.000235111036247
9.24407255941038	-0.000232182953900777
9.27130265682991	-0.000229150638015466
9.2998870373555	-0.000226003579489768
9.32998788559284	-0.0002227292237674
9.36180282591825	-0.000219312310390698
9.38698834863405	-0.000216639155242602
9.38698834863416	-0.00021663915524259
9.40341356289878	-0.000214910833270456
9.4198387771634	-0.00021319431491041
9.43692112684244	-0.000211421589305173
9.45447941618545	-0.000209612660559318
9.47255160139117	-0.000207764683859085
9.47669025173341	-0.000207343461510327
9.48082890207564	-0.000206922974010664
9.48428860831368	-0.000206572030640702
9.48699277304773	-0.000206298084216599
9.48699277304784	-0.000206298084216587
9.49045247928587	-0.000205948053504356
9.49322998594837	-0.000205667413574913
9.49571672043661	-0.000205416432881321
9.49918925538732	-0.000205066399044514
9.50308592830734	-0.000204674223970444
9.50876474282556	-0.00020410384562014
9.51845681442743	-0.000203133543350487
9.53903306762112	-0.000201086786157472
9.55980505309134	-0.000199038665981624
9.58134136969584	-0.000196934277441147
9.60367548370034	-0.000194772339700104
9.62687548438719	-0.000192548443049179
9.65101750662612	-0.000190257734870899
9.67618918801641	-0.000187894655170725
9.70249219821524	-0.000185452784731275
9.7300457022676	-0.000182924632338674
9.75899105245266	-0.000180301345281071
9.78949832500486	-0.000177572303456894
9.82177572322415	-0.000174724531034952
9.83875124330706	-0.000173243020583405
9.83875124330718	-0.000173243020583395
9.85517075812425	-0.000171820588757382
9.87159027294132	-0.000170408479651155
9.88867252250853	-0.000168950270884578
9.90623047201291	-0.000167462970766744
9.92430230561447	-0.000165944261920908
9.92848763178943	-0.000165594284149365
9.9326729579644	-0.000165244961067927
9.9361406036207	-0.000164956033571848
9.938755675976	-0.000164738439807949
9.93875567597612	-0.000164738439807939
9.9414387314362	-0.000164515454067223
9.94390290956962	-0.00016431089498176
9.94621354096441	-0.000164119287404607
9.95044988424749	-0.000163768506563917
9.95411699981306	-0.000163465397014598
9.95947048573538	-0.000163023793182329
9.96831794748415	-0.000162296297409049
9.98740100623917	-0.000160736980899069
10.0081250588114	-0.000159058685710964
10.0295331758352	-0.000157341399007763
10.0517326050213	-0.000155578114767553
10.0747862196878	-0.000153765675187803
10.0987686963533	-0.000151900259255995
10.1237656344837	-0.000149977514219365
10.1498762014142	-0.000147992421383448
10.1772164221054	-0.000145939134480977
10.2059236361805	-0.00014381075918106
10.2361626774333	-0.000141599045420686
10.2681347128389	-0.000139293943863627
10.2905141345676	-0.000137700639025322
10.2905141345678	-0.000137700639025314
10.3069374144219	-0.000136541870344262
10.323360694276	-0.000135391919411808
10.3404430099741	-0.00013420512081392
10.3580011839715	-0.000132995079526949
10.3760732498378	-0.000131759948157827
10.3803229357513	-0.000131471017819329
10.3845726216648	-0.000131182661847708
10.3880607844746	-0.000130946406421584
10.3905185618621	-0.000130780171373195
10.3905185618622	-0.000130780171373187
10.3930873039257	-0.000130606635607551
10.3955525159768	-0.000130440290376448
10.3978618115743	-0.000130284640250257
10.4019461904898	-0.00013000975915518
10.4055810796644	-0.000129765571545521
10.4108187865431	-0.000129414440302502
10.4193962251007	-0.000128841278245526
10.4376140494707	-0.000127631564455757
10.4583255706487	-0.000126268802933747
10.4796753332593	-0.00012487790652148
10.501813975153	-0.000123450353301414
10.5248015269816	-0.00012198380304827
10.5487120420344	-0.000120475235880043
10.5736302115941	-0.00011892122316018
10.5996540917069	-0.000117317813871533
10.6268983155	-0.000115660409085426
10.6554984482332	-0.000113943590286531
10.6856170121807	-0.000112160880303306
10.7174520827722	-0.000110304399435075
10.7422770255869	-0.000108876334425442
10.742277025587	-0.000108876334425436
10.7587019920744	-0.000107940837351733
10.7751269585618	-0.000107012732843083
10.7922093038929	-0.000106055271843857
10.8097675784661	-0.000105079354611932
10.8278397483904	-0.000104083513456533
10.8321558108723	-0.000103846972329254
10.8364718733542	-0.000103610926504656
10.8399952662787	-0.000103418598439751
10.8422814565708	-0.000103293980397844
10.8422814565709	-0.000103293980397838
10.8447572296516	-0.00010315918445496
10.8472302382986	-0.000103024700879996
10.849539455389	-0.000102899270283124
10.853603804602	-0.000102678847358763
10.8572344239415	-0.000102482315172723
10.8624568358343	-0.000102200224464605
10.8709988283093	-0.000101740368152895
10.8891030227838	-0.000100772035356819
10.9098103421516	-9.96749013828162e-05
10.9311498407794	-9.8555821495645e-05
10.9532776814934	-9.74076692325226e-05
10.9762535029876	-9.62286146116782e-05
11.0001512424555	-9.50162702728289e-05
11.0250554310898	-9.37679271966221e-05
11.0510639287381	-9.24804638682925e-05
11.0782911230031	-9.11502472505114e-05
11.1068722664095	-8.97729972742639e-05
11.136969474245	-8.83435981559308e-05
11.16878027831	-8.68558270379509e-05
11.194039918068	-8.56910837975217e-05
11.1940399180681	-8.56910837975165e-05
11.2104651832465	-8.49415178115595e-05
11.2268904484249	-8.41980602447382e-05
11.2439727990025	-8.34312939376621e-05
11.2615310913859	-8.26499493420803e-05
11.2796032797372	-8.18528644365391e-05
11.2839889547875	-8.16605154855652e-05
11.2883746298378	-8.14685882192063e-05
11.2928172449792	-8.12745982225672e-05
11.2940443466022	-8.12210919497758e-05
11.2940443466023	-8.12210919497708e-05
11.2964227949103	-8.11174761797009e-05
11.2988012432183	-8.1013983755327e-05
11.3011067257983	-8.09137838637503e-05
11.3048119628979	-8.07529906932057e-05
11.3083644514284	-8.05991062832398e-05
11.3133076223274	-8.03854365272613e-05
11.321211502451	-8.00448877124169e-05
11.3372860854595	-7.93564450694239e-05
11.3579661292682	-7.84788923444213e-05
11.3791716315871	-7.75884643584368e-05
11.4011599824592	-7.66751447885496e-05
11.4239842918337	-7.57377457816778e-05
11.4477170902866	-7.47744159826221e-05
11.4724408595669	-7.37830713449078e-05
11.4982509564834	-7.27613135952564e-05
11.5252586407372	-7.17063566897091e-05
11.5535951878359	-7.06149255522511e-05
11.5834175485796	-6.94831157990957e-05
11.6149163744592	-6.83061931360904e-05
11.6458028135308	-6.71703616009614e-05
11.645802813531	-6.71703616009572e-05
11.6622319152211	-6.65734492047385e-05
11.6786610169113	-6.59815286741246e-05
11.695743434885	-6.53713232052444e-05
11.7133019560373	-6.47496488362994e-05
11.7313743810779	-6.41155950802459e-05
11.7358431433422	-6.39597169993355e-05
11.7403119056065	-6.38041959311915e-05
11.7446578509586	-6.36532908447472e-05
11.7458072437139	-6.36134365198527e-05
11.745807243714	-6.36134365198488e-05
11.7482347306843	-6.35293424862425e-05
11.7506622176546	-6.34453531977786e-05
11.7529743572112	-6.33654521361224e-05
11.7573733808518	-6.32136959393022e-05
11.7610745590972	-6.30862791632648e-05
11.7665514845128	-6.28981745040877e-05
11.7756901584646	-6.25854837344424e-05
11.7957004498005	-6.19059173393418e-05
11.8164229273041	-6.1209502349369e-05
11.8378783434884	-6.04962470854731e-05
11.8601263980384	-5.97649297485255e-05
11.8832329092928	-5.90142346518592e-05
11.9072730208983	-5.82426665964095e-05
11.9323330673137	-5.7448516523983e-05
11.9585131135155	-5.66298128186445e-05
11.9859303101289	-5.57842567279757e-05
12.0147234337106	-5.4909134410877e-05
12.0450591929827	-5.40011938342398e-05
12.077141267471	-5.30564667080662e-05
12.0975657093188	-5.24632061936206e-05
12.097565709319	-5.24632061936173e-05
12.1139876331682	-5.19907714200571e-05
12.1304095570174	-5.15223724792914e-05
12.1474918488892	-5.10393865955373e-05
12.1650499420244	-5.05474262448735e-05
12.183121924229	-5.00457685962275e-05
12.1876576027956	-4.99206072103195e-05
12.1921932813622	-4.97957430146831e-05
12.1964666630644	-4.96783710029596e-05
12.1975701384046	-4.9648105823977e-05
12.1975701384047	-4.96481058239739e-05
12.2000758098404	-4.95794474034821e-05
12.202581481276	-4.95108791411023e-05
12.2049150683584	-4.94471009932177e-05
12.2087997629155	-4.9341103267211e-05
12.2126844574726	-4.92353213390013e-05
12.218069367479	-4.90890440337026e-05
12.2270864258515	-4.88450258073156e-05
12.2466729389498	-4.83189425066525e-05
12.2673881308729	-4.77684036565853e-05
12.28881369579	-4.72052605340895e-05
12.3110306060514	-4.66279869798861e-05
12.3341032613336	-4.60355884165082e-05
12.3581064810392	-4.54269003243907e-05
12.3831261299703	-4.48005938764122e-05
12.4092616976537	-4.41551365365169e-05
12.4366296130631	-4.3488742201463e-05
12.4653677313512	-4.2799303214795e-05
12.4956415586732	-4.20842953057658e-05
12.5276531625147	-4.13406402430409e-05
12.5493286019177	-4.08442381525465e-05
12.5493286019178	-4.0844238152544e-05
12.56575139427	-4.04719226955478e-05
12.5821741866221	-4.01028477910581e-05
12.5992564937546	-3.97223616042615e-05
12.6168146386811	-3.93348703539999e-05
12.63488667447	-3.89398095367481e-05
12.6395143921976	-3.88392572676259e-05
12.6441421099252	-3.87389530833848e-05
12.6483221964736	-3.86485639272588e-05
12.6493330317353	-3.86267361513961e-05
12.6493330317354	-3.86267361513936e-05
12.6521222182517	-3.85665680857016e-05
12.654911404768	-3.85064895778843e-05
12.657365298633	-3.84537071630069e-05
12.6608824809201	-3.8378174326757e-05
12.6647437815955	-3.82954146858321e-05
12.6703587726169	-3.81753722941391e-05
12.6798868683289	-3.79724944621216e-05
12.7004385776022	-3.75383984843835e-05
12.7211777436393	-3.7105154939844e-05
12.7426789620978	-3.66610425255763e-05
12.7649751094261	-3.62058829578845e-05
12.7881338947673	-3.57388403556565e-05
12.812230981268	-3.5258998837746e-05
12.8373534318605	-3.47653091488096e-05
12.8636022058533	-3.42565601968719e-05
12.8910955762664	-3.37313388853492e-05
12.9199737541198	-3.31879754420922e-05
12.9504053225045	-3.26244667262815e-05
12.9825964771446	-3.20383650123267e-05
13.0010914920515	-3.17062100970682e-05
13.0010914920516	-3.17062100970662e-05
13.0175120708911	-3.14140812248971e-05
13.0339326497305	-3.11245361176188e-05
13.0510149179847	-3.08260423706102e-05
13.0685729309294	-3.05221002075073e-05
13.0866448301678	-3.02122680901429e-05
13.0913662827788	-3.01318204952536e-05
13.0960877353898	-3.00515786399393e-05
13.100180196549	-2.9982192666836e-05
13.1010959213824	-2.99666880137494e-05
13.1010959213826	-2.99666880137464e-05
13.1026113311513	-2.99410466723828e-05
13.1041267409201	-2.9915426404578e-05
13.1067163275991	-2.98716942978557e-05
13.1092379511154	-2.98291689441896e-05
13.1126971656474	-2.97709263885587e-05
13.1166119033963	-2.97051459801172e-05
13.1223255375825	-2.9609388764673e-05
13.1321070092043	-2.94461449250255e-05
13.1526624352969	-2.91059069129057e-05
13.1734182037873	-2.87661876357331e-05
13.1949367158537	-2.84180093016355e-05
13.2172515932553	-2.80612260391531e-05
13.2404307090935	-2.76951871223684e-05
13.2645499601646	-2.73191790326586e-05
13.2896966924036	-2.69323842023813e-05
13.3159722149719	-2.65338587325411e-05
13.3434952401261	-2.61225009623386e-05
13.3724065407151	-2.56970086574441e-05
13.4028754346768	-2.52558189021962e-05
13.4351091054107	-2.47970208464344e-05
13.4528543807921	-2.45478819313316e-05
13.4528543807922	-2.454788193133e-05
13.4692744351616	-2.43194989448965e-05
13.485694489531	-2.40931647291445e-05
13.5027767485767	-2.38598583398267e-05
13.5203347302536	-2.36223253940821e-05
13.5384065971412	-2.33802224947672e-05
13.5432381340661	-2.33159024945578e-05
13.548069670991	-2.3251753184047e-05
13.5520678226987	-2.31987976606525e-05
13.5528588104457	-2.31883348207487e-05
13.5528588104459	-2.31883348207465e-05
13.5546247206697	-2.31649925552446e-05
13.5563906308934	-2.31416729568954e-05
13.558748288284	-2.31105743817105e-05
13.5614915676103	-2.30744400217804e-05
13.5648826777134	-2.30298477871637e-05
13.5689939169181	-2.29758975248543e-05
13.5750996852389	-2.28959987510387e-05
13.5859105344342	-2.27551873685051e-05
13.606487678912	-2.24894753756554e-05
13.6273176636205	-2.22235493450493e-05
13.6489137557111	-2.19510483503061e-05
13.6713126630711	-2.1671826281829e-05
13.6945830126183	-2.1385374315414e-05
13.7188017560029	-2.1091132304326e-05
13.7440575187126	-2.0788457947308e-05
13.7704531931007	-2.04766089238437e-05
13.7981094812269	-2.01547177885926e-05
13.8271697043215	-1.98217576728923e-05
13.8578065186032	-1.94764939732655e-05
13.8902316027901	-1.9117413946999e-05
13.9046172689904	-1.8960163576906e-05
13.9046172689905	-1.89601635769047e-05
13.9210349605335	-1.87822298555962e-05
13.9374526520764	-1.86059122772017e-05
13.9545348696439	-1.84241585686246e-05
13.972092710461	-1.82391354056749e-05
13.9901644316131	-1.80505756565237e-05
13.9951144125012	-1.79992578258103e-05
13.9990207045	-1.79588599465234e-05
14.0029269964989	-1.79185498528057e-05
14.0046216984302	-1.79010890186708e-05
14.0046216984303	-1.79010890186695e-05
14.0070133752578	-1.78764751463895e-05
14.0094050520853	-1.78518940424798e-05
14.0117575226632	-1.78277478180331e-05
14.0161164061532	-1.77830909255344e-05
14.0199196505656	-1.77442150673028e-05
14.0256293111499	-1.76860067379849e-05
14.0353457982076	-1.7587374775606e-05
14.0558941592573	-1.73805398802516e-05
14.0766395730859	-1.71741122084017e-05
14.0981470479891	-1.69626096185711e-05
14.1204499846157	-1.67459503981607e-05
14.1436161384479	-1.65237454283284e-05
14.1677212579485	-1.62955683962518e-05
14.192852508492	-1.60609308603158e-05
14.2191109760655	-1.58192689687154e-05
14.2466150927098	-1.55699247033912e-05
14.2755052728193	-1.53121203362141e-05
14.3059503654424	-1.50449225707217e-05
14.3381569236874	-1.47671905010633e-05
14.3563801569137	-1.46122538979063e-05
14.3563801569138	-1.46122538979053e-05
14.3728005457536	-1.44739975070277e-05
14.3892209345934	-1.4337011221953e-05
14.4063031995128	-1.41958391711532e-05
14.4238612011315	-1.40521422838198e-05
14.4419330886515	-1.39057149523624e-05
14.4470394028663	-1.38646102677095e-05
14.4508384661016	-1.38341052353925e-05
14.454637529337	-1.38036653881654e-05
14.4563845864951	-1.3789689004205e-05
14.4563845864953	-1.37896890042032e-05
14.4587884922682	-1.37704803224871e-05
14.461192398041	-1.37512976283296e-05
14.4635643576686	-1.37323952970282e-05
14.4675858383692	-1.37004054499865e-05
14.4713680830425	-1.36703847193751e-05
14.4769403506528	-1.36262724533381e-05
14.4863327099181	-1.35522315767538e-05
14.506869443781	-1.33916974302798e-05
14.5275867846377	-1.32316239161863e-05
14.5490647361717	-1.30676366228615e-05
14.5713357148621	-1.2899680584102e-05
14.5944671823951	-1.27274568151784e-05
14.6185344903501	-1.2550638282097e-05
14.6436243225209	-1.23688503900333e-05
14.6698371698092	-1.21816608722209e-05
14.6972907174122	-1.19885654858997e-05
14.7261244248698	-1.17889685504811e-05
14.7565058930056	-1.1582155655586e-05
14.7886399983763	-1.13672541027242e-05
14.8081430445627	-1.12387220859706e-05
14.8081430445628	-1.12387220859699e-05
14.8245643269551	-1.11315977878755e-05
14.8409856093475	-1.10254675893289e-05
14.8580678899595	-1.09161107551692e-05
14.8756259448546	-1.0804808776048e-05
14.8936978874953	-1.06914033011642e-05
14.8989818839735	-1.06584645923794e-05
14.9026775826604	-1.06354855601032e-05
14.9063732813473	-1.06125547717824e-05
14.9081474740509	-1.06015635075797e-05
14.9081474740511	-1.0601563507579e-05
14.9105787478801	-1.05865195755293e-05
14.9130100217092	-1.05714964326584e-05
14.9154109986837	-1.05566808729638e-05
14.9191888577776	-1.05334100013282e-05
14.9229789836092	-1.05101137712495e-05
14.9285060693786	-1.04762311303964e-05
14.9377997448119	-1.04194978809493e-05
14.9582841535162	-1.02955054030271e-05
14.9789914854965	-1.01716247315251e-05
15.0004563655739	-1.00447450586038e-05
15.0227133301066	-9.91481199587881e-06
15.0458295816015	-9.78159658909771e-06
15.0698803050451	-9.64484772388405e-06
15.0949519732935	-9.50427784642498e-06
15.1211448172041	-9.35955518123097e-06
15.148576195738	-9.21029277755643e-06
15.1773851515714	-9.05603360820397e-06
15.2077387409562	-8.89622968155566e-06
15.2398411096181	-8.73021178043175e-06
15.2599059323821	-8.62798512144448e-06
15.2599059323822	-8.6279851214439e-06
15.2763276060636	-8.54518946298235e-06
15.292749279745	-8.46316915785933e-06
15.3098315672295	-8.37866454481011e-06
15.3273896454551	-8.29266444926407e-06
15.3454616122342	-8.20504707071667e-06
15.3509593299565	-8.17857246704048e-06
15.3545564477041	-8.16129546212689e-06
15.3581535654517	-8.14405408084256e-06
15.3599103619322	-8.13564648819887e-06
15.3599103619324	-8.13564648819805e-06
15.3624201514018	-8.12364995255925e-06
15.3649299408711	-8.11167068356794e-06
15.3673911042999	-8.09994025241374e-06
15.3709455915891	-8.08302802573797e-06
15.374790578482	-8.0647724118377e-06
15.3803801846937	-8.03830528007664e-06
15.3898423283194	-7.99369456888714e-06
15.4103749726138	-7.89771995120041e-06
15.4310917842915	-7.80202491661352e-06
15.4525689746805	-7.70401292497368e-06
15.474839140277	-7.60365204272683e-06
15.4979697247946	-7.50076558570438e-06
15.5220360702934	-7.39516032596134e-06
15.5471248483054	-7.28661493255894e-06
15.5733365346264	-7.1748739953953e-06
15.6007887954984	-7.05963956764541e-06
15.629621066237	-6.94055965662922e-06
15.6600009160144	-6.81721208111717e-06
15.6921331788991	-6.68908106852109e-06
15.7116688204044	-6.61233438304243e-06
15.7116688204045	-6.61233438304199e-06
15.7280901255147	-6.54848898555076e-06
15.744511430625	-6.48524640925769e-06
15.7615937116356	-6.42009201695864e-06
15.7791517678849	-6.35379007315201e-06
15.7972237119266	-6.28624695405549e-06
15.802986595136	-6.26485645727535e-06
15.806503605083	-6.25183711993251e-06
15.8100206150299	-6.23884424448042e-06
15.8115672881644	-6.23313874019982e-06
15.811673249914	-6.23274804598408e-06
15.8116732499142	-6.23274804598355e-06
15.8132199230487	-6.22704799427827e-06
15.8147665961833	-6.22135304096585e-06
15.8171069172692	-6.21274550711274e-06
15.8198210424712	-6.20277773425624e-06
15.8232155250717	-6.19033332362951e-06
15.8272953168948	-6.17540883022868e-06
15.8333368050356	-6.15337278006789e-06
15.8439760195952	-6.11475356621556e-06
15.8645348090499	-6.0407978945252e-06
15.8853376665659	-5.96685506905434e-06
15.9069048476088	-5.89113047184651e-06
15.9292724658344	-5.81358882077339e-06
15.9525088379195	-5.73409320746058e-06
15.9766905228492	-5.65249318291703e-06
16.0019056676647	-5.56861627208267e-06
16.0282565725728	-5.48226320486515e-06
16.0558631949947	-5.39320119920906e-06
16.0848679018688	-5.30115478959716e-06
16.1154420983493	-5.2057929158033e-06
16.1477957768471	-5.10671012162882e-06
16.1634317084847	-5.05948954626705e-06
16.163431708485	-5.05948954626637e-06
16.179850281771	-5.01036568614611e-06
16.196268855057	-4.96170906813996e-06
16.2133510881003	-4.91157699031169e-06
16.2309089814795	-4.86056611652243e-06
16.2489807570131	-4.80860432879031e-06
16.2550728993972	-4.79121054437682e-06
16.2585747800698	-4.78124017779123e-06
16.2620766607423	-4.77129013942314e-06
16.2634361380213	-4.76743286943204e-06
16.2634361380216	-4.76743286943139e-06
16.2658467082932	-4.76060082404621e-06
16.2682572785649	-4.75377837145401e-06
16.2707180172462	-4.74682381177432e-06
16.2742946364109	-4.7367333122547e-06
16.2781312455909	-4.72593268158857e-06
16.2837084841084	-4.71027494031142e-06
16.2931383773609	-4.68391666499351e-06
16.3136643804733	-4.62704142220273e-06
16.3343729357632	-4.57034629716706e-06
16.3558412733461	-4.51228985363202e-06
16.3781018660003	-4.45285429464347e-06
16.4012220609158	-4.39193604489362e-06
16.4252770820762	-4.32942189167391e-06
16.4503534571923	-4.26518216590083e-06
16.4765514844409	-4.19906724718943e-06
16.5039886072468	-4.1309026142998e-06
16.5328039761993	-4.06048211077713e-06
16.5631647885014	-3.98755850086322e-06
16.5952753790034	-3.91182978092314e-06
16.6151945964107	-3.86556372635649e-06
16.615194596411	-3.86556372635596e-06
16.6316161687304	-3.82782562593148e-06
16.6480377410498	-3.79044901668698e-06
16.6651200267541	-3.75194854821963e-06
16.6826780989363	-3.71277563078075e-06
16.7007500594625	-3.67287532369122e-06
16.7073955191637	-3.65830915577687e-06
16.7114326954644	-3.64948777234792e-06
16.7139531861551	-3.64399099148714e-06
16.7151990259298	-3.64127701829757e-06
16.7151990259301	-3.64127701829708e-06
16.7177195166208	-3.63579237308362e-06
16.7202400073116	-3.63031583464572e-06
16.7227974828052	-3.62476720946663e-06
16.7262357820938	-3.61732068733299e-06
16.7301803754278	-3.60879614429845e-06
16.735951479531	-3.59635989173732e-06
16.7458813616496	-3.57506018136357e-06
16.7664174881326	-3.53140197062389e-06
16.7871615556304	-3.48783301710252e-06
16.808666996216	-3.44322198296469e-06
16.8309677631705	-3.39755269831289e-06
16.8541315601826	-3.3507456552668e-06
16.8782341104002	-3.30271377678059e-06
16.9033625463109	-3.25335729372645e-06
16.9296179133768	-3.20256102892039e-06
16.9571185927555	-3.15019055828904e-06
16.9860049337635	-3.09608698025809e-06
17.0164457003394	-3.0400595690917e-06
17.0486473312139	-2.9818751064892e-06
17.0669574842074	-2.94928016408262e-06
17.0669574842076	-2.94928016408222e-06
17.0833779338274	-2.92034704020194e-06
17.0997983834473	-2.8916928065446e-06
17.1168806494337	-2.86217683321062e-06
17.134438654676	-2.83214734801589e-06
17.1525105459448	-2.80156227518724e-06
17.1562160352206	-2.79533127644614e-06
17.1599215244964	-2.78911389553139e-06
17.1634070857441	-2.78327793173857e-06
17.1659373667838	-2.77904893634515e-06
17.1669619137379	-2.77733835216798e-06
17.1669619137381	-2.7773383521676e-06
17.1694921947779	-2.773118225044e-06
17.1720224758176	-2.76890439916473e-06
17.1746232171287	-2.76457978886868e-06
17.1780378949771	-2.75891181108031e-06
17.1820290033531	-2.75230149616589e-06
17.1878913236111	-2.7426201778981e-06
17.198058419054	-2.72590903320728e-06
17.2185975230336	-2.69245461494749e-06
17.2393566379125	-2.65905192079438e-06
17.2608777308268	-2.62485316521115e-06
17.2831954517278	-2.58984514832851e-06
17.3063776516148	-2.55396708028741e-06
17.3305002653006	-2.51715232696255e-06
17.3556506815779	-2.47932453053675e-06
17.3819302627829	-2.44039552171065e-06
17.4094577879373	-2.40026237122763e-06
17.4383741153116	-2.35880336981879e-06
17.4688486746074	-2.31587237787216e-06
17.5010887995004	-2.27129061345343e-06
17.5187203719005	-2.24726776644547e-06
17.5187203719007	-2.24726776644516e-06
17.5351403466422	-2.22512054335194e-06
17.5515603213836	-2.20318804580566e-06
17.5686425790316	-2.18059662237743e-06
17.5862005559616	-2.15761356040478e-06
17.6042724179382	-2.13420671675424e-06
17.6083929421959	-2.12890484975478e-06
17.6125134664536	-2.12361594115532e-06
17.6166761738609	-2.118286014743e-06
17.6187248014231	-2.1156677885405e-06
17.6187248014235	-2.11566778853996e-06
17.6212558316598	-2.11243742923238e-06
17.6237868618962	-2.10921192272088e-06
17.6264279815749	-2.10585128617498e-06
17.6298294197465	-2.1015309588689e-06
17.6338628027693	-2.09641926881153e-06
17.6398097193732	-2.08890477827993e-06
17.6501986972297	-2.07584086034842e-06
17.6707402273241	-2.05024649311981e-06
17.6915130689157	-2.02467973982566e-06
17.7130484251267	-1.99850572870463e-06
17.7353815974377	-1.9717137802898e-06
17.7585805705341	-1.94425748599129e-06
17.7827214726036	-1.91608593461027e-06
17.8078919265951	-1.88714077781302e-06
17.8341935844232	-1.85735462830891e-06
17.8617455888208	-1.82664879947482e-06
17.8906892635094	-1.79493022164228e-06
17.9211946473403	-1.76208710504714e-06
17.9534698933161	-1.72798263167703e-06
17.9704832594228	-1.71026747824365e-06
17.9704832594231	-1.71026747824341e-06
17.986902800805	-1.69334027130577e-06
18.0033223421869	-1.67657806687203e-06
18.020404592226	-1.65931275334708e-06
18.0379625433197	-1.6417491310434e-06
18.0560343785656	-1.62386267900356e-06
18.0599514696574	-1.62001115231776e-06
18.0638685607491	-1.61616862318618e-06
18.0681325552084	-1.61199599797139e-06
18.0704876889506	-1.60969588079619e-06
18.0704876889508	-1.60969588079597e-06
18.0728871882761	-1.60735575888916e-06
18.0752866876013	-1.60501898777869e-06
18.077864126705	-1.60251265599425e-06
18.0813007389458	-1.59917684989104e-06
18.0852513654492	-1.59535055679908e-06
18.0910347198902	-1.58976547228017e-06
18.1009961840284	-1.58019063538864e-06
18.1215244701362	-1.56063788695093e-06
18.1422623197039	-1.5411275503106e-06
18.1637609425009	-1.52115513631948e-06
18.1860543437524	-1.50071367732756e-06
18.2092101450465	-1.47976799857135e-06
18.2333039786878	-1.4582795893465e-06
18.2584228659466	-1.43620432818471e-06
18.284667714885	-1.4134912829188e-06
18.3121567341828	-1.39008101392327e-06
18.3410300525853	-1.36590326228906e-06
18.3714561456054	-1.34087370290069e-06
18.4036410644331	-1.31488922982983e-06
18.4222461468367	-1.30009547417129e-06
18.422246146837	-1.30009547417111e-06
18.4386668025919	-1.28717503617549e-06
18.4550874583468	-1.27438118770153e-06
18.4721697279539	-1.26120488808279e-06
18.489727745487	-1.2478015931459e-06
18.5077996494721	-1.23415266807983e-06
18.5111826145731	-1.23161406625503e-06
18.5145655796742	-1.2290806126373e-06
18.5180177449151	-1.22650063263995e-06
18.5207592211033	-1.2244555912722e-06
18.522250576361	-1.22334450678456e-06
18.5222505763613	-1.22334450678439e-06
18.5249920525495	-1.22130465382392e-06
18.5274974761514	-1.21944337366773e-06
18.5303653611783	-1.21731625340921e-06
18.5337607896054	-1.21480258143229e-06
18.538019305669	-1.21165718948552e-06
18.544431141027	-1.20693647003984e-06
18.5560754711163	-1.19840964643354e-06
18.5766385258824	-1.18349670280575e-06
18.5974970344939	-1.16855645136897e-06
18.6191217488071	-1.15326374288337e-06
18.6415517301846	-1.13761007644389e-06
18.6648558237344	-1.12156831507258e-06
18.6891113775764	-1.105108535325e-06
18.7144074942424	-1.08819641416194e-06
18.7408476571814	-1.07079226361844e-06
18.7685533122335	-1.05284967558462e-06
18.7976687345578	-1.03431366656491e-06
18.8283678321306	-1.01511805868457e-06
18.8608639728631	-9.95181653260451e-07
18.8740090348151	-9.87227327227691e-07
18.8740090348153	-9.87227327227554e-07
18.8904258485643	-9.77381241222034e-07
18.9068426623133	-9.67632054444137e-07
18.923924864477	-9.57589585203072e-07
18.9414826529705	-9.47374699748626e-07
18.9595543199881	-9.36973135729501e-07
18.9658431686866	-9.33379940566677e-07
18.969610075816	-9.31234196368429e-07
18.9722943450047	-9.29708126363739e-07
18.9740134643415	-9.28732063311937e-07
18.9740134643417	-9.28732063311808e-07
18.9766977335304	-9.27210039613738e-07
18.9791770698979	-9.25806402913426e-07
18.9820511175091	-9.24181930678388e-07
18.9854466677591	-9.22266318512811e-07
18.9897065238762	-9.19868645382068e-07
18.9961211671008	-9.16269744487402e-07
19.007773270819	-9.09767903470188e-07
19.0283335891568	-8.98406167576353e-07
19.0491897510682	-8.87024029943435e-07
19.0708119030388	-8.75374113015688e-07
19.0932391139174	-8.63449985983361e-07
19.1165401980894	-8.51231045421827e-07
19.1407924688571	-8.38694574145679e-07
19.1660849860869	-8.25814515509341e-07
19.1925211803937	-8.12560740828598e-07
19.2202224311122	-7.98898020846378e-07
19.2493329280777	-7.847846177558e-07
19.2800264672548	-7.70170297680791e-07
19.3125162653208	-7.54993427013261e-07
19.3257719235145	-7.48886510449746e-07
19.3257719235147	-7.48886510449642e-07
19.342188815632	-7.41390779775011e-07
19.3586057077492	-7.33969141995322e-07
19.3756879112878	-7.26324616708527e-07
19.3932457044521	-7.18549199931465e-07
19.4113173763023	-7.10632058782768e-07
19.4172563600051	-7.08049064587455e-07
19.4207868211743	-7.06517986037164e-07
19.4243172823435	-7.0499017721759e-07
19.4257763530396	-7.04359716929694e-07
19.4257763530398	-7.04359716929596e-07
19.4281477424448	-7.03336234015831e-07
19.4305191318497	-7.02314219854819e-07
19.4331959461882	-7.01162336677139e-07
19.4365957995087	-6.99702005812475e-07
19.4406430055807	-6.97967534769734e-07
19.4466182715816	-6.95414533832498e-07
19.4570819191549	-6.90966017619074e-07
19.4776136397408	-6.8231868179935e-07
19.4983804821388	-6.73681060028725e-07
19.5199091406831	-6.64840590418284e-07
19.5422350820317	-6.55793758727097e-07
19.5654262041044	-6.46525100768018e-07
19.5895585458243	-6.37017655417065e-07
19.6147196204021	-6.27251984986259e-07
19.6410109441241	-6.17205641936129e-07
19.6685514893536	-6.06852416161096e-07
19.6974823617645	-5.96161308099044e-07
19.7279733148075	-5.85095084490916e-07
19.7602321175538	-5.73608177851589e-07
19.7775348119094	-5.67539043125144e-07
19.7775348119097	-5.67539043125065e-07
19.7939545561952	-5.61838311698475e-07
19.8103743004807	-5.56194171844971e-07
19.8274565540818	-5.50381767551525e-07
19.8450145172717	-5.44470057369005e-07
19.8630863650326	-5.38450859896628e-07
19.8687604099303	-5.3657460420132e-07
19.8722440013123	-5.35425875982495e-07
19.8757275926943	-5.34279578306652e-07
19.8775392414355	-5.33684402878964e-07
19.8775392414357	-5.33684402878889e-07
19.879886278414	-5.32914312238466e-07
19.8822333153922	-5.32145319844005e-07
19.8849338328607	-5.31261868517433e-07
19.8883301272768	-5.30152857292058e-07
19.8923974306194	-5.28827748156805e-07
19.8984134923368	-5.2687374190475e-07
19.9089851516845	-5.23457357554319e-07
19.9295164932173	-5.16884790939904e-07
19.9502884596445	-5.10318209401346e-07
19.9718223742431	-5.03597803965397e-07
19.9941540132094	-4.96720840457781e-07
20.0173513202102	-4.89675590799992e-07
20.0414904056968	-4.82449187065661e-07
20.066658869253	-4.75026881717692e-07
20.092958334003	-4.67391642318748e-07
20.120507906507	-4.59523579694622e-07
20.1494488641881	-4.51399167611745e-07
20.1799511852928	-4.42990145024959e-07
20.2122229412874	-4.3426191898485e-07
20.2292976996615	-4.29712886970385e-07
20.2292976996617	-4.29712886970324e-07
20.2457172841104	-4.25382859214017e-07
20.262136868559	-4.21095981607821e-07
20.2792191193542	-4.1668143419931e-07
20.2967770730154	-4.12191647868831e-07
20.3148489109178	-4.07620418657273e-07
20.3203359698221	-4.06242428196896e-07
20.3238165833564	-4.05370714714193e-07
20.3272971968906	-4.04500851145234e-07
20.3293021291871	-4.04000623212863e-07
20.3293021291873	-4.04000623212806e-07
20.3316542875356	-4.03414542688633e-07
20.334006445884	-4.02829303023615e-07
20.3367614622924	-4.02144896006189e-07
20.3401519227636	-4.01304208905116e-07
20.3442738597327	-4.00284488112184e-07
20.3504016134626	-3.98773285588955e-07
20.3612714291889	-3.96106483647933e-07
20.3818066170153	-3.91116425681943e-07
20.4025976308013	-3.86127548797992e-07
20.4241513623492	-3.81022099984932e-07
20.4465044694155	-3.75797831110123e-07
20.4697250830096	-3.70445840944208e-07
20.4938895828117	-3.64956351504991e-07
20.5190858945748	-3.59318154508139e-07
20.5454160449063	-3.53518301629762e-07
20.5729996473225	-3.47541668026208e-07
20.6019786282809	-3.4137035624899e-07
20.6325238158657	-3.34982856969286e-07
20.6648444253146	-3.28352826695406e-07
20.6810605871969	-3.25075434487207e-07
20.6810605871971	-3.25075434487161e-07
20.6974795687093	-3.21790030377497e-07
20.7138985502215	-3.1853748421159e-07
20.7309807904316	-3.15188075434681e-07
20.7485387081477	-3.11781717061784e-07
20.7666105088605	-3.08313705506093e-07
20.7719475981255	-3.07296829254345e-07
20.7754359784134	-3.06633982005149e-07
20.7789243587014	-3.05972549648726e-07
20.7805394367	-3.05666792801925e-07
20.781065016723	-3.05567358375924e-07
20.7810650167233	-3.05567358375866e-07
20.7826800947219	-3.05262002217683e-07
20.7842951727205	-3.04956948026805e-07
20.7866288468477	-3.04516698963754e-07
20.7909630666919	-3.03700713848811e-07
20.7946534226186	-3.03007651996392e-07
20.800087827323	-3.01989900150541e-07
20.8091262007091	-3.00304686163809e-07
20.8288181547859	-2.96665259516173e-07
20.8494790247815	-2.92893680412956e-07
20.870854353776	-2.89041621440913e-07
20.8930165430846	-2.8510070209689e-07
20.9160298538184	-2.81064715419574e-07
20.939968415488	-2.76926464252711e-07
20.9649172816585	-2.72677736601945e-07
20.9909749396964	-2.68309066225021e-07
21.0182565634383	-2.63809425462652e-07
21.0468984071092	-2.59165806658263e-07
21.077063890037	-2.54362636974328e-07
21.1089522866203	-2.49380933260213e-07
21.1328234756223	-2.45715033115653e-07
21.1328234756225	-2.45715033115619e-07
21.1492477855904	-2.43223783361986e-07
21.1656720955583	-2.40757542526232e-07
21.1827544293567	-2.38218759438052e-07
21.2003126647826	-2.35636871390666e-07
21.2146586395167	-2.33547919080519e-07
21.2189731489521	-2.32923266862742e-07
21.2232876583875	-2.32300268877471e-07
21.2268065280666	-2.31793379871307e-07
21.2303253977456	-2.3128758601598e-07
21.2328279051263	-2.30928546704289e-07
21.2328279051266	-2.30928546704241e-07
21.2356648542448	-2.30522191797434e-07
21.2380054141013	-2.30187471065073e-07
21.2414241679544	-2.29699423692189e-07
21.24491639292	-2.29201945715604e-07
21.2496360259042	-2.28531314502832e-07
21.2570415943899	-2.2748294220663e-07
21.2715751476596	-2.25439317661896e-07
21.2921703041454	-2.2257444286914e-07
21.3132097501097	-2.19684991596055e-07
21.3350225004169	-2.16728554365584e-07
21.3576563805974	-2.13702473361127e-07
21.3811820396582	-2.10601508387731e-07
21.405679450334	-2.07419811821631e-07
21.4312409025547	-2.04150664724978e-07
21.4579738361924	-2.0078627780776e-07
21.486004687916	-1.97317515199857e-07
21.5154841527935	-1.93733513476077e-07
21.5465945934106	-1.90021139517152e-07
21.5795608377251	-1.86164190694201e-07
21.5845863676682	-1.85583070809077e-07
21.5845863676685	-1.85583070809051e-07
21.6009973647234	-1.83697894479724e-07
21.6174083617783	-1.81831688825327e-07
21.634490461923	-1.79909114484541e-07
21.6520479037525	-1.77954025960224e-07
21.6663140614593	-1.76380944760596e-07
21.6706568329219	-1.75904822631225e-07
21.6749996043846	-1.75429973726121e-07
21.6785152969375	-1.75046489863246e-07
21.6820309894905	-1.7466383644727e-07
21.6845907971408	-1.7438574446099e-07
21.6845907971411	-1.74385744460966e-07
21.6871898129936	-1.74103841733123e-07
21.6895323407466	-1.73850145875163e-07
21.6927211620511	-1.73505384865265e-07
21.6961642551795	-1.73133893567437e-07
21.7006877936114	-1.72647025424712e-07
21.707664865965	-1.71898741657248e-07
21.7209195478635	-1.70486029524822e-07
21.7414918253837	-1.68316139969981e-07
21.7624422383379	-1.66134487027146e-07
21.7841620810358	-1.63902286845472e-07
21.8066952115331	-1.61617906189083e-07
21.8301113626332	-1.5927742736808e-07
21.8544892021789	-1.56876503049841e-07
21.8799194328843	-1.54410142405848e-07
21.9065075227184	-1.51872566821867e-07
21.934377418207	-1.4925700860803e-07
21.9636766071254	-1.46555434345234e-07
21.9945832216719	-1.43758152682664e-07
22.0273163445321	-1.40853238383052e-07
22.0363492625809	-1.40061900950259e-07
22.0363492625811	-1.40061900950239e-07
22.0527631461326	-1.38635207584482e-07
22.0691770296841	-1.37222917642572e-07
22.0862591804424	-1.35768268533882e-07
22.1038167942879	-1.34289057115314e-07
22.1179515753255	-1.33109830356308e-07
22.1223428617063	-1.32745570921565e-07
22.126734148087	-1.32382299442742e-07
22.1302444492058	-1.32092616684888e-07
22.1337547503245	-1.31803562191926e-07
22.1363485059093	-1.31590383142111e-07
22.1363536920376	-1.31589957240174e-07
22.1363536920379	-1.31589957240147e-07
22.1389474476226	-1.3137712060833e-07
22.141278239254	-1.31186153168144e-07
22.1445586092836	-1.30917850451794e-07
22.1480200218317	-1.30635329899517e-07
22.152620459231	-1.30260777164195e-07
22.1597645136919	-1.29681240130762e-07
22.1735119490516	-1.2857320736286e-07
22.1940893432124	-1.26932196524066e-07
22.2150702811897	-1.25280378716288e-07
22.2368218299923	-1.23590384725244e-07
22.2593893452893	-1.21860877328951e-07
22.2828428637558	-1.20088889369443e-07
22.3072614969877	-1.18271121462683e-07
22.3327364866731	-1.16403784757038e-07
22.3593739700114	-1.1448249042756e-07
22.3872987380422	-1.12502095826043e-07
22.4166593653533	-1.10456492764231e-07
22.4476354161673	-1.08338306966683e-07
22.4804479155177	-1.06138455993069e-07
22.4881121577159	-1.0563103575976e-07
22.4881121577161	-1.05631035759745e-07
22.5045250588881	-1.0455247622082e-07
22.5209379600601	-1.03484836426394e-07
22.5380200935922	-1.02385142755696e-07
22.5555776488937	-1.0126691771862e-07
22.5695946385098	-1.00382887931024e-07
22.574030957131	-1.00104693586886e-07
22.5784672757521	-9.9827263700321e-08
22.5819726051167	-9.96085934969556e-08
22.5854779344814	-9.93903982432807e-08
22.5881165871667	-9.92264634743625e-08
22.5881165871669	-9.92264634743484e-08
22.5909900581434	-9.90482448135514e-08
22.5933100002753	-9.89045887634089e-08
22.5974322343834	-9.86498402250593e-08
22.6010763717843	-9.84251792883538e-08
22.6063459340954	-9.81012078842217e-08
22.6149975285808	-9.75716015243146e-08
22.633453060732	-9.64513039179279e-08
22.6540887736628	-9.52137624616836e-08
22.6753734471996	-9.39537976698558e-08
22.6974409099534	-9.26649508736598e-08
22.7203513176733	-9.13454208183895e-08
22.7441778202401	-8.99928924500663e-08
22.7690040685434	-8.86047386026232e-08
22.7949268340717	-8.71779335841373e-08
22.8220591440306	-8.57089572171592e-08
22.8505345195779	-8.41936635779961e-08
22.8805128251472	-8.26270981358282e-08
22.9121885897373	-8.10032346913947e-08
22.9398750531833	-7.96098332061203e-08
22.9398750531836	-7.9609833206109e-08
22.9563019798027	-7.87943653208733e-08
22.9727289064219	-7.79871833368186e-08
22.9898112861893	-7.71564926735792e-08
23.0073696776463	-7.63118009916981e-08
23.0212223351237	-7.56518618380482e-08
23.0257240967295	-7.54386195865593e-08
23.0302258583354	-7.52259735729955e-08
23.0337241873318	-7.50611365247006e-08
23.0372225163283	-7.48966577669457e-08
23.0398794826313	-7.47719757584503e-08
23.0398794826315	-7.47719757584396e-08
23.0424289860449	-7.46525301756902e-08
23.0449784894583	-7.45332738691436e-08
23.0487151520563	-7.43588280411614e-08
23.0522992476378	-7.41918853525866e-08
23.057331314645	-7.39581252225939e-08
23.0654392683415	-7.35830135861711e-08
23.0821569773529	-7.2815521787556e-08
23.1027696395191	-7.18801408055568e-08
23.1239401022738	-7.09318551639419e-08
23.1458887077534	-6.99618166880158e-08
23.1686700450045	-6.89688926958238e-08
23.192356075454	-6.7951360375595e-08
23.2170287166672	-6.6907279372197e-08
23.242782625144	-6.58344174569372e-08
23.269728187755	-6.47301818793639e-08
23.2979955725499	-6.35915248916082e-08
23.3277402958816	-6.24148127366235e-08
23.3591511041991	-6.11956381198895e-08
23.3916379509682	-5.9959553868456e-08
23.3916379509685	-5.99595538684474e-08
23.4080681338525	-5.93438713547788e-08
23.4244983167366	-5.87344623712724e-08
23.4415807536927	-5.81074447441056e-08
23.4591393393053	-5.74698720957435e-08
23.4728649130731	-5.69763188574408e-08
23.4774188829397	-5.68134952798396e-08
23.4819728528062	-5.66511334409228e-08
23.4854658112133	-5.65269117374878e-08
23.4889587696204	-5.64029603321563e-08
23.491642380415	-5.63079127450585e-08
23.4916423804152	-5.63079127450505e-08
23.4941436846689	-5.62194651718534e-08
23.4966449889225	-5.61311554655521e-08
23.500392239576	-5.59991145613215e-08
23.5039737417363	-5.58732021851679e-08
23.5090014591235	-5.5696920102918e-08
23.5170989612337	-5.54141646304312e-08
23.5337837561418	-5.48360344024172e-08
23.5543931573437	-5.41301729559395e-08
23.5755585879486	-5.34146524842982e-08
23.5975018348809	-5.26827463370157e-08
23.6202773616761	-5.19336052421955e-08
23.6439570701497	-5.11659324189898e-08
23.6686228009006	-5.03782676116865e-08
23.6943691161513	-4.95689309991949e-08
23.7213062852514	-4.87359715891336e-08
23.7495643272223	-4.78770961903279e-08
23.779298565508	-4.69895709332089e-08
23.8106974905606	-4.60700803338861e-08
23.8434008515662	-4.5131375250825e-08
23.8434008515664	-4.51313752508186e-08
23.8598311803808	-4.46669553949267e-08
23.8762615091952	-4.42072796195182e-08
23.8933439487111	-4.37343382046227e-08
23.9109025430214	-4.32534482521574e-08
23.924510766133	-4.28843635341142e-08
23.9291141572319	-4.27602185337591e-08
23.9337175483308	-4.26364302861525e-08
23.9372056853767	-4.25428689169831e-08
23.9406938224227	-4.24495113554788e-08
23.9423320899224	-4.24057344802216e-08
23.9434052810121	-4.23770815603844e-08
23.9434052810124	-4.23770815603749e-08
23.9450435485121	-4.23333788326555e-08
23.9466818160119	-4.2289720844638e-08
23.94918111929	-4.22232033080361e-08
23.9528863943911	-4.21247805917898e-08
23.956699262405	-4.20237376576391e-08
23.962258081452	-4.1876857059465e-08
23.9716346179544	-4.16302548851962e-08
23.9921104145555	-4.10967429358389e-08
24.0127662364813	-4.05654177751712e-08
24.034177628159	-4.00218548308688e-08
24.0563766733871	-3.94659300362811e-08
24.0794300807973	-3.8896723403118e-08
24.1034123199575	-3.83132317373402e-08
24.1284089987558	-3.77143066210074e-08
24.1545192801837	-3.7098623789608e-08
24.1818591846362	-3.64646396529196e-08
24.2105660458582	-3.58105322065587e-08
24.2408046899815	-3.51341182763653e-08
24.2727762737227	-3.44327337721256e-08
24.2951637505745	-3.39498963042517e-08
24.2951637505748	-3.39498963042468e-08
24.3115870359858	-3.35999708500483e-08
24.3280103213967	-3.32536268829175e-08
24.3450926371852	-3.28971457519539e-08
24.3626508115065	-3.25346887167832e-08
24.3761643949609	-3.22584279336375e-08
24.3808083262995	-3.21640299489275e-08
24.3854522576382	-3.20699062676997e-08
24.3889366542628	-3.1999463798712e-08
24.3924210508874	-3.19291749755438e-08
24.3951681800201	-3.18738667476309e-08
24.3951681800204	-3.18738667476257e-08
24.3975189106279	-3.18266147916943e-08
24.3998696412354	-3.17794323949565e-08
24.4034395249986	-3.17079127166253e-08
24.4069662422656	-3.16374147877703e-08
24.4118124910717	-3.15407936787941e-08
24.4194992689147	-3.13881407222212e-08
24.4348961195551	-3.10845752638946e-08
24.4554832132434	-3.06832291894415e-08
24.4765591447301	-3.02776837123288e-08
24.4984090290283	-2.98628650393259e-08
24.5210832420439	-2.94383632595221e-08
24.5446527525967	-2.90034514799188e-08
24.569198063517	-2.85573158273415e-08
24.5948121067053	-2.80990208652312e-08
24.6216031208191	-2.76274815384146e-08
24.6496985527431	-2.71414243726217e-08
24.6792504010303	-2.66393338668203e-08
24.7104427512975	-2.61193760684675e-08
24.7435027778821	-2.55792855765667e-08
24.7469266476873	-2.55239888276113e-08
24.7469266476876	-2.55239888276076e-08
24.7633364823769	-2.52606077611461e-08
24.7797463170662	-2.4999926319538e-08
24.7968283968245	-2.47314040235531e-08
24.8143857693804	-2.44583956736174e-08
24.8278245615667	-2.42514535661924e-08
24.832500864546	-2.41798524675763e-08
24.8371771675253	-2.41084613511037e-08
24.8406587335667	-2.4055445772726e-08
24.8441402996081	-2.40025459969662e-08
24.8469310771321	-2.39602256804994e-08
24.8469310771324	-2.39602256804959e-08
24.8492843875965	-2.39245968720678e-08
24.8516376980606	-2.38890206887362e-08
24.8554104138959	-2.38320962528569e-08
24.858982486197	-2.37783234005527e-08
24.8639912782694	-2.37031255359156e-08
24.8720440965136	-2.35827220516143e-08
24.8885880079267	-2.33372649290639e-08
24.9091870035766	-2.30351879850472e-08
24.9303345189087	-2.27291075963786e-08
24.9522587545314	-2.24160502466445e-08
24.9750136644807	-2.2095661016785e-08
25	-2.17490913019045e-08


==> figuresAndData/relayOutputFifthOrderNumSplus1WholeSqDenSplus0pt7wholeCuSplus7wholeSq_limitCycle.csv <==
0	0
1.60901887626831e-14	2.22044604925031e-16
1.60901887626833e-14	2.22044604925034e-16
1.09714341050534e-05	1.51407813627556e-07
1.09714341050536e-05	1.51407813627559e-07
5.24875347397949e-05	7.2437423761061e-07
5.24875347397954e-05	7.24374237610616e-07
0.00016283682824514	2.24759239928786e-06
0.000162836828245143	2.24759239928789e-06
0.000273186121750488	3.7712156517584e-06
0.000383535415255833	5.29524108630347e-06
0.000451429976363036	6.23312613405113e-06
0.00045142997636304	6.23312613405118e-06
0.00067212856337373	9.2828585996964e-06
0.00089282715038442	1.23341578815477e-05
0.0012060270904207	1.66669919207759e-05
0.00120602709042073	1.66669919207763e-05
0.00164742426444211	2.27784685380967e-05
0.00208882143846349	2.88958063203087e-05
0.00297161578650625	4.11473380672582e-05
0.00317527707458268	4.39768474393056e-05
0.00317527707458271	4.3976847439306e-05
0.00494086577066823	6.85513864548668e-05
0.00670645446675375	9.31983949386709e-05
0.00828813920489806	0.000115330642353205
0.00828813920489818	0.000115330642353207
0.0116674221782544	0.000162745844113656
0.0150467051516106	0.000210277534321582
0.0213908442544807	0.000299584744757618
0.0213908442544809	0.000299584744757621
0.0281494102011934	0.000394423529104474
0.0349079761479058	0.000488484374581297
0.0484251080413308	0.000672587183855881
0.0539113009126017	0.000745239899759245
0.0539113009126024	0.000745239899759254
0.0727453450664039	0.000982644012083556
0.0911166701527787	0.00119240571869723
0.110089113151076	0.0013824394589657
0.12904889414393	0.00154265501394747
0.129048894143933	0.00154265501394749
0.148615830815579	0.00167515813427392
0.166428124056822	0.00176607796436788
0.184860104011483	0.00183028446149349
0.203849654101197	0.00186507363559569
0.223437913579606	0.00186848786336606
0.243665761642887	0.00183871447020026
0.264578845192318	0.00177408048108559
0.280848051295671	0.00170125933761616
0.280848051295675	0.00170125933761614
0.298052477474365	0.00160399426858974
0.315256903653055	0.00148708275880053
0.333019560568196	0.00134704271756912
0.338546731272027	0.00129966377391543
0.33854673127203	0.0012996637739154
0.356827407290097	0.00113080270570807
0.375108083308164	0.000944331427059708
0.394725147136749	0.000726171007973596
0.414950540397851	0.000483315861080709
0.435865383481474	0.00021477722259932
0.43943569878183	0.000167291426268563
0.443006014082186	0.000119347942645276
0.446766600134114	6.83634498858947e-05
0.450527186186043	1.68895753018268e-05
0.451753490499507	2.70806597632567e-16
0.451753490499511	2.21800659436222e-16
0.454143718634696	-3.30610199132287e-05
0.456461145597349	-6.52715807347552e-05
0.458887830004931	-9.91375366347892e-05
0.461680584881295	-0.000138248758966334
0.465058456641844	-0.000185691804054884
0.469227739326694	-0.000244357798760696
0.475463483532767	-0.00033206223119973
0.486648813739556	-0.000488143728549807
0.510911457666164	-0.000813136825919808
0.534033813662546	-0.00109422353612115
0.534033813662553	-0.00109422353612123
0.550820713535299	-0.00127525397336077
0.567607613408045	-0.00143413384299675
0.58496505474006	-0.00157342730794613
0.602816283744767	-0.00168909339740164
0.621196395191231	-0.00177842722470811
0.640139230230916	-0.0018389190042986
0.659232109348524	-0.0018679666190263
0.659232109348531	-0.0018679666190263
0.678775238450406	-0.00186545477491364
0.698318367552281	-0.00183159769789616
0.719910326095717	-0.00175955729682654
0.742227004803578	-0.00164918429436999
0.76540404618371	-0.00149865227501522
0.789511773384	-0.00130638449977136
0.814635290442462	-0.00107077931342989
0.8408726890548	-0.000790173880685214
0.868338415777951	-0.000462774150883094
0.879337924216826	-0.000322928792108513
0.879798770542665	-0.000316967386218458
0.879798770542672	-0.000316967386218366
0.890798278981547	-0.000172326362957759
0.895111257048735	-0.000114410204133126
0.899424235115922	-5.58390645261628e-05
0.903492759950315	2.21170466923465e-16
0.903492759950326	3.7894221181084e-16
0.905961196199348	3.41464482136075e-05
0.90842963244837	6.84664575637175e-05
0.911318428246247	0.000108809686079239
0.913995686876083	0.000146331037721772
0.917379285529496	0.00019387508476334
0.921504183676135	0.000251925418749264
0.927640899653368	0.000338223316154134
0.938543162022214	0.00049030347447038
0.956729117472571	0.000736189264575052
0.975166334442751	0.000969493921614553
0.994184889166758	0.00118762933575226
1.01381054763109	0.0013843643057013
1.03408652174057	0.00155418144526018
1.05506035321809	0.00169205919510132
1.07678535632779	0.00179343661594908
1.09932161064022	0.00185416711668042
1.12273723440019	0.00187046790153459
1.14710998939899	0.00183886332329472
1.1725293355036	0.00175612002957807
1.19909910466517	0.00161917080309481
1.22694104859222	0.00142502245470658
1.25619965238579	0.00117064059525204
1.28459060492129	0.000879845845111459
1.28459060492131	0.000879845845111303
1.30107850088883	0.000693116015803594
1.31756639685635	0.000494436507072456
1.33468180364279	0.000276511618902925
1.34065430411589	0.00019783827577361
1.34662680458899	0.000117869287987596
1.35039910373123	6.67096419737488e-05
1.35417140287347	1.50578241616886e-05
1.35526450494855	4.17255206081046e-16
1.35526450494857	2.21228065163878e-16
1.35787610075664	-3.61324722204429e-05
1.36028612754175	-6.96475300158965e-05
1.36331987229066	-0.000112024473699801
1.36599327103117	-0.000149500688033525
1.36937912004986	-0.000197083238244483
1.37352270894573	-0.000255398697647442
1.37969569687666	-0.000342195800213854
1.39069045332754	-0.000495493971475555
1.41034761537729	-0.000760379491559763
1.43026514906961	-0.00100943068843621
1.4508739437521	-0.00123975163255713
1.4722064447928	-0.00144367568451505
1.49432034412633	-0.0016144757191151
1.51727984591674	-0.00174605046037102
1.54115809004905	-0.00183287075401992
1.56603894846661	-0.00186990680065618
1.59201941481073	-0.00185254590948863
1.61921274747917	-0.00177649627013302
1.64775269713144	-0.00163767071626242
1.67779933626644	-0.00143204092148283
1.70954734193004	-0.00115544629375196
1.71784190933613	-0.00107404008069046
1.71784190933614	-0.00107404008069032
1.73427892892294	-0.000902392359826928
1.75071594850974	-0.000717820004548341
1.76780963190595	-0.000513164445088868
1.78537976445989	-0.000290337876430175
1.79181461585351	-0.000205771535996325
1.79824946724713	-0.000119696608505426
1.80202246883366	-6.854517373803e-05
1.80579547042019	-1.69010212174591e-05
1.8070225765414	2.70576204670914e-17
1.80702257654141	2.23088149516049e-16
1.80970407336994	3.71024730662333e-05
1.81211133897296	7.05834437282057e-05
1.81505141190352	0.000111653388345825
1.81771785723667	0.00014903108967351
1.82110512390622	0.000196632741225157
1.82522622486386	0.00025463161073418
1.83135192196643	0.000340767485537376
1.84221747844393	0.000492301990600935
1.86249354298489	0.000765443820364036
1.88302484240614	0.0010213215838097
1.90429713111582	0.00125699497920629
1.92634564109515	0.00146411237131943
1.94923521977238	0.00163537515997235
1.9730383922785	0.00176416988769312
1.9978383755992	0.00184450439445358
2.02373137538838	0.00187091984613907
2.05082969562793	0.00183838957291926
2.07926591401393	0.00174219806529513
2.10919863662407	0.00157779072375382
2.14082066853035	0.00134057885045565
2.16270830345756	0.00114199743073622
2.16270830345758	0.00114199743073594
2.17913978686791	0.000976116487059967
2.19557127027824	0.000796918062420418
2.21265767282077	0.000597468886888476
2.23022028082734	0.000379589866867708
2.2436678940571	0.000204592072232518
2.2483417610997	0.000142204824901455
2.25301562814229	7.90404567553384e-05
2.2564973712442	3.14925755232531e-05
2.25878689898406	6.12960474478258e-16
2.25878689898409	2.20919745171078e-16
2.26114113875701	-3.25628024583594e-05
2.26349537852994	-6.52847843625882e-05
2.26668694286541	-0.000109850887924664
2.26987850720089	-0.000154595030597055
2.27327806327986	-0.000202381130961998
2.27758403195335	-0.000262985181436101
2.28409550928464	-0.000354507714531746
2.29601765419838	-0.000520395254178415
2.31655221440594	-0.000795221613771185
2.33739627944109	-0.00105193947428606
2.35900442904025	-0.00128692168899334
2.38141634687048	-0.00149166593446668
2.40470060350912	-0.00165872415305398
2.42893426713486	-0.00178135002055642
2.45420609117113	-0.00185342792005119
2.48061912145723	-0.00186937698437372
2.50829424572182	-0.00182403947428723
2.53737501307788	-0.00171254550242422
2.56803436429177	-0.00153014232655223
2.60048434099363	-0.00127196838216388
2.61196037399922	-0.00116610607447318
2.61196037399925	-0.00116610607447291
2.62837915164238	-0.00100247783610831
2.64479792928552	-0.000825404419709776
2.66188157465283	-0.000627908474199328
2.67944088935331	-0.000411892515640306
2.69751414621799	-0.000176876426489743
2.70180118697071	-0.00011936221117804
2.70608822772342	-6.11997364833787e-05
2.70959443989114	-1.31585923874007e-05
2.71054950549512	2.19076601477852e-16
2.71054950549515	6.11117330785033e-16
2.71306222049013	3.4760769849579e-05
2.71546469122065	6.81644938735838e-05
2.71853224431848	0.000111008207595492
2.72120803341198	0.000148515249142436
2.72459537940128	0.000196116888866722
2.72874712776001	0.000254546783210405
2.73493577114507	0.000341566397409396
2.74596993709704	0.000495419642289177
2.76657172792685	0.000772622365431722
2.78743778586136	0.00103177739327456
2.80907227681178	0.00126976995993438
2.83151268041959	0.00147789575977492
2.85482802147778	0.00164855690691026
2.87909575497043	0.00177487138268501
2.90440511845749	0.0018506025459529
2.93085976029522	0.00187006169266935
2.95858133123581	0.0018279947959868
2.98771436564715	0.00171944520403161
3.01843310657277	0.00153958027876148
3.05095136673909	0.00128346169417631
3.06281686565414	0.00117472534517949
3.06281686565417	0.00117472534517922
3.07923390582766	0.00101188531894845
3.09565094600115	0.000835549424578844
3.1127336572068	0.000638758504977776
3.13029196436407	0.000423413524537127
3.14836417182478	0.000189033616378634
3.15262086075528	0.000132067664991419
3.15687754968578	7.44595632071282e-05
3.16033815478168	2.71614873617288e-05
3.16231203972824	2.23616698075135e-16
3.16231203972827	-1.68400314309522e-16
3.16466466154912	-3.25403759646085e-05
3.16701728336997	-6.52397327069352e-05
3.16975932914137	-0.00010351647805845
3.17250137491277	-0.00014193127142455
3.17592221084232	-0.000189988898419863
3.1799308338672	-0.00024639935649672
3.1858315905944	-0.000329397198231119
3.1960983747413	-0.000472799220072202
3.21671162876061	-0.000751447990233778
3.23754988147242	-0.0010122575943051
3.25915638819126	-0.00125256261594589
3.2815664588976	-0.00146352933360828
3.30484890878399	-0.00163746805571902
3.32908081844049	-0.00176741333416609
3.35435097564905	-0.00184705488283669
3.38076247265812	-0.00187064022663733
3.40843626206733	-0.0018328617966002
3.43751598502409	-0.00172872028981789
3.46817471554045	-0.00155335247984793
3.50062469318592	-0.00130180356273016
3.51425367353637	-0.00117782138194031
3.5142536735364	-0.00117782138194004
3.53067123694427	-0.00101525415480412
3.54708880035214	-0.000839171012391111
3.56417119692056	-0.0006426328882498
3.58172921137939	-0.000427527939672808
3.59980111355072	-0.000193375544582186
3.60453730296852	-0.000130007483380172
3.60927349238631	-6.5845061861055e-05
3.612768722138	-1.79958141050319e-05
3.61407544343622	2.21770166250121e-16
3.61407544343625	6.1381428368909e-16
3.61666448681205	3.58196716824934e-05
3.61902960699697	6.87076382996698e-05
3.62174470314139	0.000106621515485452
3.62441117229216	0.000143985189877281
3.62780221986207	0.000191628695863197
3.63188909939293	0.000249142096289916
3.6379443126864	0.000334302660821006
3.64862028887971	0.000483307556842713
3.66925176731107	0.000761599833736157
3.69012919265795	0.00102192942549118
3.711777030114	0.00126137779609805
3.73423187930723	0.00147114304875894
3.75756298338442	0.00164355288190115
3.78184799436156	0.00177165798848842
3.80717639562831	0.00184916170053452
3.83365214163317	0.00187032180997245
3.86139727092292	0.00182983648383392
3.89055681886531	0.00172270593918089
3.92130569114226	0.00154405773774317
3.95385860242005	0.00128891518654578
3.96589933005631	0.00117892597239745
3.96589933005636	0.00117892597239693
3.98231550665817	0.0010164728394863
3.99873168325997	0.000840499034337697
4.01581393934937	0.000644054180173955
4.03337175497983	0.000429038599620031
4.05144345056397	0.000194971050273299
4.05628954914554	0.000130143770244053
4.06113564772712	6.44847857666975e-05
4.06466202793268	1.61951354949443e-05
4.06583780740441	2.31717721182675e-16
4.06583780740447	-5.52373901827052e-16
4.06834198152792	-3.46423177181311e-05
4.07070129523286	-6.74442147307624e-05
4.0734255466182	-0.000105481096403002
4.07608930841038	-0.000142803460394263
4.07948046196444	-0.000190445719446139
4.08356580057136	-0.000247936450010945
4.08961784178681	-0.000333055439828802
4.10028536829868	-0.000481960920825056
4.12091785334744	-0.000760343690778653
4.14179585374546	-0.00102079816347489
4.16344434247205	-0.001260404518785
4.1858999005956	-0.00147035179335549
4.20923178137497	-0.00164295995070333
4.23351764738057	-0.0017712727341295
4.25884699512558	-0.00184898728670606
4.28532379548155	-0.0018703559149354
4.31307010790427	-0.00183007194105742
4.34223099491632	-0.00172313130380326
4.37298139831607	-0.00154465776045109
4.40553608222209	-0.00128967116317325
4.41762012499617	-0.00117932902347635
4.41762012499623	-0.00117932902347581
4.43403623838758	-0.00101691263888602
4.45045235177893	-0.000840973231394128
4.46753456502408	-0.000644561488566446
4.48509233514549	-0.000429577469227663
4.50316398333122	-0.000195539904502009
4.50790834876361	-0.000132089447430443
4.512652714196	-6.78412650020923e-05
4.51614985424764	-1.99833077379578e-05
4.51760115050581	-5.52533144021136e-16
4.51760115050586	2.31544926461436e-16
4.52018334889897	3.57247100472481e-05
4.52252801662142	6.83272690935134e-05
4.52511131002773	0.000104395812541971
4.52780789378129	0.000142175428865167
4.53119863451869	0.000189810366765522
4.53529738605946	0.000247489298541803
4.5413771424726	0.000332998495241487
4.55211851474893	0.000482927154198853
4.57275128853057	0.000761258179917378
4.59363336447652	0.00102167487879368
4.61528606805295	0.00126120716950269
4.63774619814369	0.00147104768311907
4.66108304749367	0.00164351743311661
4.68537433758723	0.00177166120708773
4.71070963638714	0.0018491769973018
4.73719300339732	0.00187031767817333
4.76494660978385	0.00182977673324666
4.79411566160916	0.00172254967826165
4.82487528943061	0.00154375899908835
4.85744051273077	0.00128842201498543
4.86936788037109	0.00117946839586273
4.86936788037115	0.00117946839586219
4.88578384867571	0.00101706629321745
4.90219981698027	0.000841140475288249
4.91928201271101	0.000644740564572559
4.93683975921348	0.000429767828981665
4.95491138284987	0.000195740934276147
4.95950040916651	0.00013438317444846
4.96408943548315	7.22784313046838e-05
4.96756046154854	2.48181971257746e-05
4.96936367501814	1.0058143554148e-15
4.96936367501819	2.21709179877919e-16
4.97208492317996	-3.76541420976808e-05
4.9744201753517	-7.01338463603243e-05
4.97687515915145	-0.000104414376695412
4.97965552780173	-0.000143369616817612
4.98304471546251	-0.000190985554407089
4.98720825241562	-0.000249577484574232
4.99342177124784	-0.000336959760552798
5.00452298162213	-0.000491809931600026
5.02516131699466	-0.000769700012108395
5.04606742203185	-0.00102960463270876
5.06774517181653	-0.00126833110166104
5.09023244993886	-0.00147710995326434
5.11359879218441	-0.00164828563841912
5.13792226669982	-0.00177492444320943
5.1632928624191	-0.00185074299649248
5.18981516083435	-0.0018700095188205
5.21761199078711	-0.00182742889677044
5.24682940312052	-0.00171800314676243
5.27764363896533	-0.00153685488743209
5.31027121987435	-0.00127899286369627
5.32112534320428	-0.00117952272794547
5.32112534320434	-0.00117952272794494
5.33754053523273	-0.0010171333554073
5.35395572726113	-0.000841221204130764
5.37103790398589	-0.000644827011033337
5.38859559883181	-0.000429860180266112
5.40666716898356	-0.00019583903047147
5.41111062180164	-0.000136440414836765
5.41555407461972	-7.63409214052464e-05
5.41901480726783	-2.90575724032234e-05
5.42112684593691	-5.57855899061682e-16
5.42112684593697	2.26228947684468e-16
5.423519199221	3.30913519505827e-05
5.42591155250504	6.63466229641627e-05
5.4284970900439	0.000102438869302804
5.43120517077182	0.000140373834395252
5.43459500901647	0.000187991741607536
5.43870603558227	0.000245841756445954
5.44481098505931	0.000331708614991913
5.45561974192107	0.000482588434004666
5.47624894456217	0.000760892275243875
5.49713090378358	0.00102134194458673
5.51878329737834	0.00126091552528476
5.54124310262537	0.00147080597685684
5.56457959970115	0.00164333242814741
5.58887050677279	0.0017715380791246
5.61420538712159	0.00184911951130407
5.64068829451615	0.00187032836821387
5.66844139293666	0.00182985708172342
5.69760987927383	0.00172270029778481
5.72836887210976	0.00154397982211737
5.76093337485333	0.00128871249996222
5.77288627911092	0.00117953898868869
5.77288627911097	0.00117953898868815
5.78930224908152	0.00101714319609476
5.80571821905207	0.000841223255159951
5.8228004074951	0.000644829124752967
5.84035814677887	0.000429861890857748
5.8584297628918	0.000195840220277012
5.86273715084689	0.0001382709659336
5.86704453880199	8.0042649604094e-05
5.87050407820356	3.28080947586135e-05
5.87288952773492	1.003964435458e-15
5.87288952773498	2.1991008189795e-16
5.87529925918239	-3.33323689362552e-05
5.87770899062981	-6.68308362943814e-05
5.88022206331616	-0.000101911531212796
5.88297468112559	-0.000140469653556752
5.88636364950538	-0.000188075572090036
5.89050881361608	-0.000246406211707549
5.89668423455046	-0.000333261413862304
5.90768242993956	-0.00048674128199963
5.92831297485148	-0.000764824159063775
5.94920599369139	-0.00102503537917899
5.97086984958178	-0.00126423329119718
5.99334208182697	-0.00147362947911049
6.01669207828715	-0.00164555414166581
6.04099771576099	-0.00177306066535799
6.06634874990238	-0.00184985447084747
6.09284947298871	-0.00187019450169693
6.12062234944886	-0.00182877865463611
6.14981296201097	-0.00172060476964857
6.18059693635432	-0.00154079490938593
6.2131899615209	-0.00128436217494305
6.22464847091567	-0.00117954722713343
6.22464847091573	-0.00117954722713289
6.24106408760295	-0.00101715572181626
6.25747970429018	-0.000841240601331536
6.27456188583888	-0.000644847705336883
6.2921196033694	-0.000429881861840542
6.31019119697085	-0.00019586157965406
6.31438433170826	-0.000139828163894311
6.31857746644566	-8.31698242777043e-05
6.32204034010494	-3.59170238358489e-05
6.32465257046827	-5.55233485056983e-16
6.32465257046833	2.28868302348112e-16
6.32708462664363	3.36419915908015e-05
6.32951668281894	6.74528968560784e-05
6.33197029541602	0.000101704398157545
6.33478398855818	0.000141118671509075
6.33817424052774	0.000188744208307952
6.34237052781924	0.000247795100568651
6.34865211297972	0.000336137576133425
6.35614421235461	0.000440922267234459
6.35614421235466	0.00044092226723525
6.36743054066907	0.00059629125027695
6.37871686898348	0.000747055855932775
6.39163701414543	0.000912004301002518
6.39163701414549	0.000912004301003222
6.41296407497094	0.0011617264614926
6.4342911357964	0.00137806327494383
6.45725689690758	0.00156907027298535
6.48109602807335	0.00171847150343551
6.50593886196986	0.00182009114060492
6.53187969856569	0.00186791961829496
6.55903201579093	0.0018564628052483
6.58752968766022	0.00178059537656168
6.6175330515653	0.0016354053175726
6.6492372659132	0.00141599135399175
6.67641110953057	0.00117954858678161
6.67641110953063	0.00117954858678107
6.69283768635725	0.00101704418261498
6.70926426318386	0.000840998724109772
6.72634663693949	0.000644586863114704
6.74390500767145	0.000429596824917238
6.7619772770849	0.000195552026735571
6.76604115230777	0.000141251918725652
6.77010502753064	8.63645095256278e-05
6.77357481158285	3.90451657565195e-05
6.77641535322712	2.36904950951661e-16
6.7764153532272	-8.77953037960871e-16
6.77887552505783	-3.4031958425489e-05
6.78133569688846	-6.82364028569581e-05
6.78374083437034	-0.000101812878573665
6.78663744067415	-0.000142390751410576
6.79003386288675	-0.000190106119234628
6.7943021373086	-0.000250171573494147
6.80073445566683	-0.000340623846731082
6.81243554422168	-0.000503704526368053
6.83307501543511	-0.000780905217220577
6.85401308310089	-0.00104011319055653
6.87572381318212	-0.00127775047330871
6.89824686205531	-0.00148510252064982
6.92165206907892	-0.00165454503913835
6.94601796190734	-0.00177917314035957
6.97143508650086	-0.00185272841203786
6.9980087154874	-0.00186949961072521
7.02586254905018	-0.00182420687065248
7.05514375811876	-0.00171186089285089
7.08603005768782	-0.00152758446514303
7.11873996503911	-0.0012663748621807
7.12817391326968	-0.00117955018563709
7.12817391326975	-0.0011795501856365
7.14458808410385	-0.00101717386236994
7.16100225493796	-0.000841276200014765
7.17808441078549	-0.000644886061753251
7.19564204180309	-0.000429923648446541
7.21371354589534	-0.000195906821241196
7.21771937116293	-0.000142390366573584
7.22172519643052	-8.83030274434205e-05
7.22519870297464	-4.09498356316745e-05
7.22817832354427	2.10768902331182e-16
7.22817832354435	1.3501569653962e-15
7.23067157361211	3.44907775820586e-05
7.23316482367986	6.91582807002883e-05
7.23553217880089	0.000102209677315331
7.23853980752152	0.000144346632519489
7.24195047127356	0.000192266887976643
7.24631597767207	0.000253702799751917
7.25295399047534	0.000347031398548985
7.26523174780284	0.000517953002930738
7.28587948321696	0.000794392801828129
7.30685553272239	0.00105273027607655
7.32860582422287	0.00128903137116493
7.35117176929919	0.00149464297701919
7.37462359242167	0.00166197889698413
7.39904037404595	0.00178416910709993
7.42451333196331	0.00185498535168435
7.45114857288049	0.00186874115224436
7.47907084939371	0.00182017496872935
7.50842868659377	0.00170430784085694
7.53940158345135	0.0015162625312598
7.57221047643909	0.00125102211170019
7.57993677463537	0.00117954995853253
7.57993677463543	0.00117954995853195
7.59634972046959	0.00101718627233762
7.61276266630375	0.000841303188285411
7.62984480063802	0.000644915175161645
7.64740235862019	0.000429955464055173
7.66547378714949	0.000195941367327933
7.66941476788278	0.000143296156452191
7.67335574861607	9.00982071053976e-05
7.67683282074883	4.27120934128e-05
7.67994116407271	1.21388630484193e-15
7.67994116407278	2.21556713947413e-16
7.68247419358114	-3.50425936664881e-05
7.68500722308951	-7.02670640117641e-05
7.68734639571217	-0.000102928211478783
7.69050986650213	-0.000147254609713393
7.69394766376104	-0.000195563146558485
7.69844816745242	-0.000258901635033608
7.70537544750759	-0.000356270251195458
7.7184846605454	-0.000538446071924736
7.73914433160397	-0.000813744705432957
7.76017529353509	-0.00107078780329697
7.78198278235342	-0.00130512829680319
7.80461076165817	-0.00150820119299878
7.82813001594517	-0.0016724747805579
7.85262043082528	-0.00179112882908168
7.87817420333849	-0.00185797804556876
7.90489865708563	-0.00186737107676337
7.9329200818066	-0.0018140721277039
7.96238898309548	-0.00169311631885017
7.99348747325801	-0.00149962531279232
8.02644003973332	-0.00122856024096362
8.03169965882292	-0.00117955053467704
8.03169965882304	-0.00117955053467597
8.04811082535351	-0.00101720520472885
8.06452199188398	-0.000841343308678052
8.08160409500498	-0.000644958408283153
8.09916154693877	-0.000430002660959832
8.11723286574988	-0.000195992582136901
8.12121263800957	-0.000142826963582395
8.12519241026926	-8.90977705166316e-05
8.12866028011466	-4.18287759159549e-05
8.13170409692559	-2.70822860665154e-15
8.13170409692581	2.32127685129146e-16
8.13427963122442	3.56322630482921e-05
8.13685516552303	7.1451969066799e-05
8.13917649610351	0.000103867661201903
8.14255859431106	0.000151266134649936
8.14604126708254	0.00020021470344651
8.15072580285237	0.000266145954749349
8.15805394534694	0.000369104021813546
8.17235302078824	0.000567283113811481
8.19302883334239	0.000840873073679086
8.21413769518233	0.00109601105877755
8.23602628634144	0.00132751549076215
8.25874226025619	0.00152694535902358
8.28235719993813	0.0016868449506545
8.30695214491993	0.00180046337126365
8.33262069701583	0.00186167493049556
8.35947192790872	0.00186487668076962
8.38763433899799	0.0018048677896406
8.41726129090908	0.00167670156102018
8.44853867204348	0.00147549590799253
8.4816961156412	0.00119617794851375
8.48346255234462	0.00117955038133616
8.48346255234473	0.00117955038133509
8.49987117890742	0.00101723122499538
8.51627980547011	0.000841399537631142
8.53336186403859	0.000645019035941898
8.55091916459299	0.000430068894413576
8.5689903267861	0.000196064490846674
8.57301057628872	0.000142356003372598
8.57703082579134	8.80725199610318e-05
8.58049195886046	4.08867131273893e-05
8.58346696914662	2.33096690820805e-16
8.58346696914678	-1.92317136608194e-15
8.58609453622071	-3.63541855974068e-05
8.58872210329464	-7.29027149410876e-05
8.59103500007708	-0.000105205378574994
8.59479247005418	-0.000157879408290473
8.59835714467227	-0.000207995160879369
8.6033433833632	-0.000278174110471975
8.61134463874617	-0.000390492665870755
8.62772578131861	-0.000616371392532259
8.64842723365184	-0.000886777768196241
8.6696705008423	-0.00113844719633264
8.69169891187672	-0.00136491496458756
8.71456668173122	-0.00155795112286825
8.7383467821931	-0.00171022759088476
8.7631222764033	-0.00181510958115932
8.78898923350396	-0.00186657059071244
8.81605980229155	-0.00185908731276635
8.84446638739278	-0.00178751496900391
8.87436740376609	-0.00164693330104073
8.90595545008708	-0.00143244767324577
8.93522545061962	-0.00117955057045308
8.93522545061973	-0.001179550570452
8.95165345580313	-0.00101703154574888
8.96808146098653	-0.000840969194740141
8.98516385969838	-0.00064455496307193
9.00272231546699	-0.000429561876384608
9.02079467286034	-0.000195513991634497
9.02488575569719	-0.000140847929694002
9.02897683853404	-8.55867663454815e-05
9.0324336310296	-3.84385305373167e-05
9.03522988638049	-2.32499701999581e-15
9.03522988638068	2.23298213686968e-16
9.03792197240477	3.72494489630495e-05
9.04061405842886	7.47019282511782e-05
9.04292974734802	0.000107049707118364
9.04670647755425	0.000160001355940793
9.05048320776049	0.00021310515281048
9.0556565995393	0.000285916827965496
9.06415415600251	0.000405122382686976
9.08208938467338	0.000651432053396823
9.10280664053557	0.000919340680032512
9.12414742222866	0.00116835940931487
9.14627712924237	0.00139106810195254
9.16925494936988	0.00157938822341664
9.19315486707456	0.0017260814919317
9.21806143930013	0.00182459456168227
9.24407255941038	0.0018689699969531
9.27130265682991	0.0018537391964336
9.2998870373555	0.00177379465986654
9.32998788559284	0.00162423137946456
9.36180282591825	0.00140014074868606
9.38698834863405	0.00117955035341008
9.38698834863416	0.001179550353409
9.40341356289878	0.00101706013627064
9.4198387771634	0.00084103102549792
9.43692112684244	0.000644621665231179
9.45447941618545	0.000429634773957314
9.47255160139117	0.000195593158700416
9.47669025173341	0.000140288852386063
9.48082890207564	8.43756521940499e-05
9.48428860831368	3.71768528958901e-05
9.48699277304773	2.27194565244337e-16
9.48699277304784	-1.3409954570387e-15
9.49045247928587	-4.79097192717405e-05
9.49322998594837	-8.6605335468191e-05
9.49571672043661	-0.000121387111499043
9.49918925538732	-0.000170114912100049
9.50308592830734	-0.000224924617378591
9.50876474282556	-0.000304837667920813
9.51845681442743	-0.000440538195315826
9.53903306762112	-0.000720430954722536
9.55980505309134	-0.000983243000864586
9.58134136969584	-0.00122656798936061
9.60367548370034	-0.00144143461925868
9.62687548438719	-0.00162004555944811
9.65101750662612	-0.00175533795647075
9.67618918801641	-0.00184091600002032
9.70249219821524	-0.0018709545555937
9.7300457022676	-0.00184008780415132
9.75899105245266	-0.00174327495078709
9.78949832500486	-0.0015756317029815
9.82177572322415	-0.00133220854630927
9.83875124330706	-0.00117955029066412
9.83875124330718	-0.00117955029066305
9.85517075812425	-0.00101711890009434
9.87159027294132	-0.000841157670401266
9.88867252250853	-0.000644758265838175
9.90623047201291	-0.000429784038148663
9.92430230561447	-0.000195755241979474
9.92848763178943	-0.000139825553773976
9.9326729579644	-8.32732672523925e-05
9.9361406036207	-3.59559748988314e-05
9.938755675976	2.01072069151015e-16
9.93875567597612	1.769214657589e-15
9.9414387314362	3.71241304434251e-05
9.94390290956962	7.13985071817567e-05
9.94621354096441	0.000103664363420915
9.95044988424749	0.000163058036812699
9.95411699981306	0.000214624987683766
9.95947048573538	0.000289969742439559
9.96831794748415	0.000414030901896362
9.98740100623917	0.00067534798796473
10.0081250588114	0.00094141251365486
10.0295331758352	0.00118854414743804
10.0517326050213	0.00140861416604958
10.0747862196878	0.00159364934623956
10.0987686963533	0.00173647185790549
10.1237656344837	0.00183058313526672
10.1498762014142	0.00187007194053664
10.1772164221054	0.00184950588156272
10.2059236361805	0.00176380149743769
10.2361626774333	0.00160806236476588
10.2681347128389	0.00137736784511172
10.2905141345676	0.00117955028370026
10.2905141345678	0.00117955028369919
10.3069374144219	0.00101708004306204
10.323360694276	0.00084107398122496
10.3404430099741	0.000644668008737884
10.3580011839715	0.000429685423657829
10.3760732498378	0.000195648166731839
10.3803229357513	0.000138852296194495
10.3845726216648	8.14147649344609e-05
10.3880607844746	3.37998248466112e-05
10.3905185618621	2.99578612784901e-16
10.3905185618622	-1.26857752818024e-15
10.3930873039257	-3.55380294086983e-05
10.3955525159768	-6.98196105835647e-05
10.3978618115743	-0.000102061360228077
10.4019461904898	-0.000159313675112864
10.4055810796644	-0.000210420183833851
10.4108187865431	-0.000284137236943381
10.4193962251007	-0.000404471288545826
10.4376140494707	-0.000654600036502697
10.4583255706487	-0.000922186626453553
10.4796753332593	-0.00117097004800826
10.501813975153	-0.00139334198579981
10.5248015269816	-0.00158124201092837
10.5487120420344	-0.00172743945091283
10.5736302115941	-0.00182538806268953
10.5996540917069	-0.00186913640380926
10.6268983155	-0.00185322058876772
10.6554984482332	-0.00177253627839353
10.6856170121807	-0.00162217965496444
10.7174520827722	-0.00139724067797424
10.7422770255869	-0.00117955038089988
10.742277025587	-0.00117955038089881
10.7587019920744	-0.00101706273026147
10.7751269585618	-0.000841036579729807
10.7922093038929	-0.000644627661706831
10.8097675784661	-0.000429641330675143
10.8278397483904	-0.000195600282697455
10.8321558108723	-0.000137911622837832
10.8364718733542	-7.95613333056674e-05
10.8399952662787	-3.14467986735641e-05
10.8422814565708	-1.83799373290605e-16
10.8422814565709	1.38437032020169e-15
10.8447572296516	3.42483548517501e-05
10.8472302382986	6.86326683964916e-05
10.849539455389	0.000100869204103078
10.853603804602	0.000157835119922098
10.8572344239415	0.000208878680308762
10.8624568358343	0.000282380710421963
10.8709988283093	0.000402231800368812
10.8891030227838	0.000650922597936135
10.9098103421516	0.000918748579610577
10.9311498407794	0.00116782247211884
10.9532776814934	0.00139059996002617
10.9762535029876	0.00157900636592507
11.0001512424555	0.00172580148958562
11.0250554310898	0.00182443053972104
11.0510639287381	0.00186893484604724
11.0782911230031	0.00185384483581451
11.1068722664095	0.00177405235654019
11.136969474245	0.00162465215283854
11.16878027831	0.00140073590907323
11.194039918068	0.00117955037272467
11.1940399180681	0.00117955037272359
11.2104651832465	0.00101705963642015
11.2268904484249	0.000841029925641767
11.2439727990025	0.000644620483086711
11.2615310913859	0.000429633485527097
11.2796032797372	0.00019559176278678
11.2839889547875	0.000136967096828058
11.2883746298378	7.76595268904473e-05
11.2928172449792	1.69009748589762e-05
11.2940443466022	2.30755491754595e-16
11.2940443466023	-1.33743114239665e-15
11.2964227949103	-3.28985194608538e-05
11.2988012432183	-6.59592229249184e-05
11.3011067257983	-9.81341545548472e-05
11.3048119628979	-0.000150046533716455
11.3083644514284	-0.000199974628099704
11.3133076223274	-0.000269545761824008
11.321211502451	-0.000380550363261225
11.3372860854595	-0.000602588733347079
11.3579661292682	-0.000873742041481616
11.3791716315871	-0.00112643647938456
11.4011599824592	-0.00135436397307314
11.4239842918337	-0.00154924440173427
11.4477170902866	-0.00170371312497777
11.4724408595669	-0.00181110258204415
11.4982509564834	-0.00186535833593804
11.5252586407372	-0.00186093477412341
11.5535951878359	-0.00179267161839867
11.5834175485796	-0.00165564167941964
11.6149163744592	-0.00144495470628748
11.6458028135308	-0.00117955051293266
11.645802813531	-0.00117955051293158
11.6622319152211	-0.00101702017473522
11.6786610169113	-0.000840944766811318
11.695743434885	-0.000644528622665298
11.7133019560373	-0.000429533101703652
11.7313743810779	-0.000195482751990524
11.7358431433422	-0.000135739475570166
11.7403119056065	-7.52874989730503e-05
11.7446578509586	-1.58321977961968e-05
11.7458072437139	2.147736741058e-16
11.745807243714	1.78295353199347e-15
11.7482347306843	3.35786238771783e-05
11.7506622176546	6.73255837127111e-05
11.7529743572112	9.9598409126748e-05
11.7573733808518	0.00016125907787232
11.7610745590972	0.000213302080168701
11.7665514845128	0.000290383778098947
11.7756901584646	0.000418505234765447
11.7957004498005	0.000691978756871376
11.8164229273041	0.000956641024461254
11.8378783434884	0.00120242977163393
11.8601263980384	0.00142063517368901
11.8832329092928	0.00160336090292118
11.9072730208983	0.00174347051591001
11.9323330673137	0.00183450305606488
11.9585131135155	0.00187057886936551
11.9859303101289	0.00184629012820216
12.0147234337106	0.00175656935991144
12.0450591929827	0.00159652520197458
12.077141267471	0.00136122744375392
12.0975657093188	0.00117955029613466
12.097565709319	0.00117955029613359
12.1139876331682	0.00101709404606071
12.1304095570174	0.000841104129225931
12.1474918488892	0.000644700520259193
12.1650499420244	0.000429720943069083
12.183121924229	0.000195686731163653
12.1876576027956	0.000135045923772429
12.1921932813622	7.3675220867272e-05
12.1964666630644	1.52005697831859e-05
12.1975701384046	1.77994825909661e-15
12.1975701384047	2.1177517747252e-16
12.2000758098404	-3.46630805413147e-05
12.202581481276	-6.95044890290286e-05
12.2049150683584	-0.000102084858515104
12.2087997629155	-0.000156533010838862
12.2126844574726	-0.000211149108270579
12.218069367479	-0.000286937003231762
12.2270864258515	-0.000413389080384849
12.2466729389498	-0.000681452684783832
12.2673881308729	-0.000946905187869732
12.28881369579	-0.0011935613821573
12.3110306060514	-0.00141296215449089
12.3341032613336	-0.00159716766376736
12.3581064810392	-0.00173901477192676
12.3831261299703	-0.00183201852169909
12.4092616976537	-0.001870279104982
12.4366296130631	-0.00184837303804616
12.4653677313512	-0.00176122268942205
12.4956415586732	-0.00160393354556486
12.5276531625147	-0.00137158163445716
12.5493286019177	-0.00117955030340244
12.5493286019178	-0.00117955030340137
12.56575139427	-0.00101708509412372
12.5821741866221	-0.000841084838301821
12.5992564937546	-0.000644679717320169
12.6168146386811	-0.000429698215543364
12.63488667447	-0.000195662055406529
12.6395143921976	-0.000133782789006126
12.6441421099252	-7.11440613754124e-05
12.6483221964736	-1.39260216423596e-05
12.6493330317353	-1.33578451034719e-15
12.6493330317354	2.32390265342795e-16
12.6521222182517	3.8597030317248e-05
12.654911404768	7.74104287904552e-05
12.657365298633	0.000111701495411367
12.6608824809201	0.000161024667674182
12.6647437815955	0.000215320547458007
12.6703587726169	0.000294343407818448
12.6798868683289	0.000427860781937783
12.7004385776022	0.000708069823179682
12.7211777436393	0.000971562966507646
12.7426789620978	0.00121598984554645
12.7649751094261	0.00143233499809435
12.7881338947673	0.00161276507267992
12.812230981268	0.00175018461778106
12.8373534318605	0.00183816931391404
12.8636022058533	0.00187087019489923
12.8910955762664	0.00184290314256651
12.9199737541198	0.00174921584924467
12.9504053225045	0.00158492120098871
12.9825964771446	0.00134507857083753
13.0010914920515	0.0011795502444421
13.0010914920516	0.00117955024444102
13.0175120708911	0.00101710787941012
13.0339326497305	0.000841133984102101
13.0510149179847	0.00064473272692058
13.0685729309294	0.000429756140364464
13.0866448301678	0.000195724955584614
13.0913662827788	0.000132585214952587
13.0960877353898	6.86552878010273e-05
13.100180196549	1.26171832646068e-05
13.1010959213824	2.69579755111764e-15
13.1010959213826	2.21018000992959e-16
13.1026113311513	-2.0940794487616e-05
13.1041267409201	-4.19516048165063e-05
13.1067163275991	-7.79967708608226e-05
13.1092379511154	-0.000113237970736834
13.1126971656474	-0.000161752183723824
13.1166119033963	-0.000216801470290434
13.1223255375825	-0.000297210868942932
13.1321070092043	-0.000434231589406186
13.1526624352969	-0.000714170669831446
13.1734182037873	-0.000977335425035958
13.1949367158537	-0.00122122024429146
13.2172515932553	-0.00143683741984143
13.2404307090935	-0.00161637112896411
13.2645499601646	-0.00175274205032957
13.2896966924036	-0.00183953996519856
13.3159722149719	-0.00187092770327191
13.3434952401261	-0.0018415302163628
13.3724065407151	-0.00174630092470085
13.4028754346768	-0.00158035416433087
13.4351091054107	-0.00133874499878347
13.4528543807921	-0.00117955023415474
13.4528543807922	-0.00117955023415366
13.4692744351616	-0.0010171132818651
13.485694489531	-0.000841145632546389
13.5027767485767	-0.000644745291196948
13.5203347302536	-0.000429769869715464
13.5384065971412	-0.000195739864375253
13.5432381340661	-0.000131118667372731
13.548069670991	-6.56704581976137e-05
13.5520678226987	-1.09001805558935e-05
13.5528588104457	1.87395875184647e-16
13.5528588104459	2.49065464162212e-15
13.5546247206697	2.4409293991062e-05
13.5563906308934	4.89120102656957e-05
13.558748288284	8.17511097712047e-05
13.5614915676103	0.000120109716476493
13.5648826777134	0.0001676894106024
13.5689939169181	0.000225515055797117
13.5750996852389	0.00031142986322417
13.5859105344342	0.000462607702255258
13.606487678912	0.000741344543835073
13.6273176636205	0.00100298078428783
13.6489137557111	0.001244392125856
13.6713126630711	0.0014567108454036
13.6945830126183	0.0016321990605389
13.7188017560029	0.00176384892688528
13.7440575187126	0.00184531258140069
13.7704531931007	0.00187080482233535
13.7981094812269	0.00183499026041015
13.8271697043215	0.00173284684520653
13.8578065186032	0.00155949401972572
13.8902316027901	0.00130996571620962
13.9046172689904	0.00117955022785525
13.9046172689905	0.00117955022785417
13.9210349605335	0.00101713764770738
13.9374526520764	0.000841198125372242
13.9545348696439	0.00064480189882856
13.972092710461	0.000429831715757917
13.9901644316131	0.000195807014203593
13.9951144125012	0.000129592073514062
13.9990207045	7.67248273308032e-05
14.0029269964989	2.33278362484025e-05
14.0046216984302	2.22180130196592e-16
14.0046216984303	-1.59104297119995e-15
14.0070133752578	-3.30819730578522e-05
14.0094050520853	-6.63277808683071e-05
14.0117575226632	-9.9160933462401e-05
14.0161164061532	-0.000160255789468676
14.0199196505656	-0.000213733188046391
14.0256293111499	-0.00029408841885459
14.0353457982076	-0.000430233531719295
14.0558941592573	-0.000710280030094752
14.0766395730859	-0.000973657673800417
14.0981470479891	-0.00121788833746325
14.1204499846157	-0.00143396994961617
14.1436161384479	-0.00161407536548609
14.1677212579485	-0.00175111499541133
14.192852508492	-0.00183866963890216
14.2191109760655	-0.00187089461415378
14.2466150927098	-0.00184240910010285
14.2755052728193	-0.0017481628761128
14.3059503654424	-0.00158326936688601
14.3381569236874	-0.00134278640028028
14.3563801569137	-0.00117955023364341
14.3563801569138	-0.00117955023364234
14.3728005457536	-0.00101710983116381
14.3892209345934	-0.000841138200185067
14.4063031995128	-0.000644737276331575
14.4238612011315	-0.000429761113344165
14.4419330886515	-0.000195730357282606
14.4470394028663	-0.000127408874008322
14.4508384661016	-7.59783785429055e-05
14.454637529337	-2.40469619174814e-05
14.4563845864951	1.85378242704287e-16
14.4563845864953	3.32178200419288e-15
14.4587884922682	3.32515709036616e-05
14.461192398041	6.66685083529765e-05
14.4635643576686	9.97753746008093e-05
14.4675858383692	0.000156134590751314
14.4713680830425	0.000209308247731413
14.4769403506528	0.000287732341837709
14.4863327099181	0.000419414881507651
14.506869443781	0.000699839798338256
14.5275867846377	0.000963773900637841
14.5490647361717	0.0012089234479521
14.5713357148621	0.00142624262645305
14.5944671823951	0.00160787408813739
14.6185344903501	0.0017467006071094
14.6436243225209	0.00183627879765724
14.6698371698092	0.0018707437196394
14.6972907174122	0.0018446989339291
14.7261244248698	0.00175308428601765
14.7565058930056	0.00159101053500079
14.7886399983763	0.00135354261671254
14.8081430445627	0.0011795502461138
14.8081430445628	0.00117955024611272
14.8245643269551	0.00101710062363695
14.8409856093475	0.000841118353027705
14.8580678899595	0.000644715870771732
14.8756259448546	0.000429737724770465
14.8936978874953	0.000195704961253472
14.8989818839735	0.000124989016819009
14.9026775826604	7.49412566680552e-05
14.9063732813473	2.44196458387215e-05
14.9081474740509	2.34994044622655e-16
14.9081474740511	-1.33316209634249e-15
14.9105787478801	-3.36311420111676e-05
14.9130100217092	-6.74310988638092e-05
14.9154109986837	-0.000100946469026954
14.9191888577776	-0.000153889856049947
14.9229789836092	-0.000207169673619243
14.9285060693786	-0.000284958458794229
14.9377997448119	-0.000415286960494532
14.9582841535162	-0.000695215554180451
14.9789914854965	-0.000959420358730053
15.0004563655739	-0.00120496840210773
15.0227133301066	-0.00142282808183756
15.0458295816015	-0.00160512717480437
15.0698803050451	-0.00174473633678562
15.0949519732935	-0.00183520150015886
15.1211448172041	-0.00187064876577092
15.148576195738	-0.00184567476524149
15.1773851515714	-0.00175521489866803
15.2077387409562	-0.00159437865171123
15.2398411096181	-0.00135823394564028
15.2599059323821	-0.00117955025601397
15.2599059323822	-0.00117955025601289
15.2763276060636	-0.00101709659536681
15.292749279745	-0.000841109664995141
15.3098315672295	-0.000644706499761308
15.3273896454551	-0.000429727484908344
15.3454616122342	-0.000195693841893871
15.3509593299565	-0.000122096549823141
15.3545564477041	-7.33629604079939e-05
15.3581535654517	-2.41807263810567e-05
15.3599103619322	1.85991494558099e-16
15.3599103619324	2.53824603479655e-15
15.3624201514018	3.4720203747305e-05
15.3649299408711	6.96192678920444e-05
15.3673911042999	0.00010398435403366
15.3709455915891	0.000153803452061608
15.374790578482	0.000207855008432952
15.3803801846937	0.000286523295396043
15.3898423283194	0.000419189495413768
15.4103749726138	0.00069957105062259
15.4310917842915	0.000963521609997817
15.4525689746805	0.00120869430529997
15.474839140277	0.00142604489353469
15.4979697247946	0.00160771512990227
15.5220360702934	0.00174658708801326
15.5471248483054	0.00183621676335972
15.5733365346264	0.00187073869711636
15.6007887954984	0.00184475604934954
15.629621066237	0.00175320840904557
15.6600009160144	0.00159120646313779
15.6921331788991	0.0013538153229196
15.7116688204044	0.00117955024932347
15.7116688204045	0.00117955024932239
15.7280901255147	0.00101710039193716
15.744511430625	0.000841117850355257
15.7615937116356	0.000644715328029246
15.7791517678849	0.00042973713118393
15.7972237119266	0.000195704316223978
15.802986595136	0.000118530233452497
15.806503605083	7.08543372239748e-05
15.8100206150299	2.27499565411941e-05
15.8115672881644	1.46142888009286e-06
15.811673249914	2.47057911373924e-16
15.8116732499142	-1.73766585667733e-15
15.8132199230487	-2.13735720311704e-05
15.8147665961833	-4.28199199499073e-05
15.8171069172692	-7.53921482320547e-05
15.8198210424712	-0.000113318645218713
15.8232155250717	-0.00016092389936593
15.8272953168948	-0.000218294435896245
15.8333368050356	-0.00030331324123888
15.8439760195952	-0.000452204080270097
15.8645348090499	-0.000731257795951854
15.8853376665659	-0.000993479662890453
15.9069048476088	-0.0012358196398179
15.9292724658344	-0.00144937275534723
15.9525088379195	-0.00162637193164141
15.9766905228492	-0.00175978289181694
16.0019056676647	-0.00184323472516424
16.0282565725728	-0.00187092305984437
16.0558631949947	-0.00183749793571617
16.0848679018688	-0.00173792839151507
16.1154420983493	-0.00156733223617992
16.1477957768471	-0.00132075161539045
16.1634317084847	-0.00117955022504528
16.163431708485	-0.00117955022504313
16.179850281771	-0.00101712855122322
16.196268855057	-0.000841178533858825
16.2133510881003	-0.0006447807727754
16.2309089814795	-0.000429808635734544
16.2489807570131	-0.000195781955692509
16.2550728993972	-0.000114164159100299
16.2585747800698	-6.66547239282683e-05
16.2620766607423	-1.87211452663967e-05
16.2634361380213	2.14038449507584e-16
16.2634361380216	3.35039477715113e-15
16.2658467082932	3.33439996162529e-05
16.2682572785649	6.68542029266062e-05
16.2707180172462	0.000101203131457483
16.2742946364109	0.000151322290718359
16.2781312455909	0.000205250479403601
16.2837084841084	0.000283744992510289
16.2931383773609	0.000415984270342372
16.3136643804733	0.00069643214984084
16.3343729357632	0.000960548892759915
16.3558412733461	0.00120599469718391
16.3781018660003	0.0014237144108474
16.4012220609158	0.00160584059499057
16.4252770820762	0.00174524700677208
16.4503534571923	0.00183548235281498
16.4765514844409	0.00187067505984123
16.5039886072468	0.00184542355975616
16.5328039761993	0.00175466440981014
16.5631647885014	0.00159350743176158
16.5952753790034	0.00135701978095466
16.6151945964107	0.00117955025248981
16.615194596411	0.00117955025248765
16.6316161687304	0.00101709763806322
16.6480377410498	0.000841111914925826
16.6651200267541	0.000644708926746421
16.6826780989363	0.000429730137089432
16.7007500594625	0.000195696722023819
16.7073955191637	0.000106599160268118
16.7114326954644	5.17112641577383e-05
16.7139531861551	1.71586605412754e-05
16.7151990259298	2.38815857280666e-16
16.7151990259301	-2.89754047036288e-15
16.7177195166208	-3.48686499805598e-05
16.7202400073116	-6.99175468351671e-05
16.7227974828052	-0.000105631004157829
16.7262357820938	-0.000153824884317044
16.7301803754278	-0.000209278037742783
16.735951479531	-0.000290499280916993
16.7458813616496	-0.000429651572569507
16.7664174881326	-0.000709565143988907
16.7871615556304	-0.000972988384826678
16.808666996216	-0.00121728145335081
16.8309677631705	-0.00143344741139377
16.8541315601826	-0.00161365669154533
16.8782341104002	-0.00175081785073727
16.9033625463109	-0.00183851005137275
16.9296179133768	-0.00187088724251117
16.9571185927555	-0.0018425675497626
16.9860049337635	-0.00174850008634358
17.0164457003394	-0.00158379810629888
17.0486473312139	-0.0013435199337659
17.0669574842074	-0.00117955023499652
17.0669574842076	-0.00117955023499437
17.0833779338274	-0.00101710920518114
17.0997983834473	-0.000841136850304241
17.1168806494337	-0.000644735820258327
17.134438654676	-0.000429759522191861
17.1525105459448	-0.000195728629390139
17.1562160352206	-0.000146242714809068
17.1599215244964	-9.62676084674707e-05
17.1634070857441	-4.8820203613791e-05
17.1659373667838	-1.41146859331493e-05
17.1669619137379	-2.91099982389475e-15
17.1669619137381	2.25351421551112e-16
17.1694921947779	3.50044633570784e-05
17.1720224758176	7.01904456601519e-05
17.1746232171287	0.000106510235070554
17.1780378949771	0.000154375620406684
17.1820290033531	0.000210484509757229
17.1878913236111	0.000292988436050422
17.198058419054	0.000435421210434188
17.2185975230336	0.000715084294541667
17.2393566379125	0.000978209762464055
17.2608777308268	0.00122201154602683
17.2831954517278	0.00143751808129757
17.3063776516148	0.00161691564218223
17.3305002653006	0.00175312737375316
17.3556506815779	0.00183974518860642
17.3819302627829	0.00187093369906516
17.4094577879373	0.00184131922544768
17.4383741153116	0.0017458560485654
17.4688486746074	0.00157965871450212
17.5010887995004	0.00133778162035036
17.5187203719005	0.0011795502282112
17.5187203719007	0.00117955022820905
17.5351403466422	0.001017114098123
17.5515603213836	0.000841147397472471
17.5686425790316	0.000644747195509695
17.5862005559616	0.000429771951220707
17.6042724179382	0.000195742125215746
17.6083929421959	0.00014068303711252
17.6125134664536	8.50202881160756e-05
17.6166761738609	2.81873671046385e-05
17.6187248014231	2.26293322188459e-16
17.6187248014235	-5.6053726655951e-15
17.6212558316598	-3.50148563781761e-05
17.6237868618962	-7.02113291842354e-05
17.6264279815749	-0.000107096135869463
17.6298294197465	-0.000154777708095955
17.6338628027693	-0.000211482350972662
17.6398097193732	-0.000295175740046367
17.6501986972297	-0.000440675319949193
17.6707402273241	-0.000720102564637586
17.6915130689157	-0.00098295379448171
17.7130484251267	-0.00122630538216934
17.7353815974377	-0.00144120903532176
17.7585805705341	-0.00161986540536508
17.7827214726036	-0.00175521088177402
17.8078919265951	-0.00184084894463768
17.8341935844232	-0.00187095386916201
17.8617455888208	-0.00184015938415472
17.8906892635094	-0.00174342441228673
17.9211946473403	-0.00157586459619629
17.9534698933161	-0.00133253065008889
17.9704832594228	-0.00117955022402175
17.9704832594231	-0.0011795502240196
17.986902800805	-0.00101711856483223
18.0033223421869	-0.000841157023659118
18.020404592226	-0.000644757577046644
18.0379625433197	-0.000429783294110369
18.0560343785656	-0.000195754441380695
18.0599514696574	-0.000143428057928558
18.0638685607491	-9.0555590166973e-05
18.0681325552084	-3.23923605059709e-05
18.0704876889506	-2.9131428172513e-15
18.0704876889508	2.23223674787609e-16
18.0728871882761	3.31904592238249e-05
18.0752866876013	6.65457324043276e-05
18.077864126705	0.00010252549852071
18.0813007389458	0.000150684292034071
18.0852513654492	0.000206215241648544
18.0910347198902	0.000287609481267213
18.1009961840284	0.000427228797862527
18.1215244701362	0.000707158880959884
18.1422623197039	0.000970714638959298
18.1637609425009	0.00121522009396204
18.1860543437524	0.00143167189596206
18.2092101450465	0.00161223336050556
18.2333039786878	0.00174980669754901
18.2584228659466	0.00183796551012152
18.284667714885	0.00187085909422638
18.3121567341828	0.00184310199335797
18.3410300525853	0.00174964105113517
18.3714561456054	0.00158558893125277
18.4036410644331	0.00134600562706658
18.4222461468367	0.00117955023481376
18.422246146837	0.00117955023481161
18.4386668025919	0.00101710707866421
18.4550874583468	0.000841132269917801
18.4721697279539	0.000644730880930477
18.489727745487	0.000429754125943711
18.5077996494721	0.000195722770553519
18.5111826145731	0.000150563602181787
18.5145655796742	0.000104996036510586
18.5180177449151	5.80824966152377e-05
18.5207592211033	2.05338817247086e-05
18.522250576361	2.3335757696856e-16
18.5222505763613	-2.90300213880677e-15
18.5249920525495	-3.79348608068287e-05
18.5274974761514	-7.27879046658336e-05
18.5303653611783	-0.000112856572089681
18.5337607896054	-0.000160473569880461
18.538019305669	-0.000220358515737122
18.544431141027	-0.000310582072829952
18.5560754711163	-0.000473333599318748
18.5766385258824	-0.000751295268606543
18.5974970344939	-0.0010123594246897
18.6191217488071	-0.00125283859210124
18.6415517301846	-0.00146392458144087
18.6648558237344	-0.00163790724825508
18.6891113775764	-0.00176780484844433
18.7144074942424	-0.00184729220097436
18.7408476571814	-0.00187060292741806
18.7685533122335	-0.00183241587630562
18.7976687345578	-0.0017277175835085
18.8283678321306	-0.00155162879958976
18.8608639728631	-0.00129917489378278
18.8740090348151	-0.00117955023879337
18.8740090348153	-0.00117955023879122
18.8904258485643	-0.00101714671009158
18.9068426623133	-0.000841217634470715
18.923924864477	-0.000644822934546562
18.9414826529705	-0.000429854695817816
18.9595543199881	-0.000195831963173204
18.9658431686866	-0.000111557702450956
18.969610075816	-6.04100064762237e-05
18.9722943450047	-2.36632334315924e-05
18.9740134643415	1.74180467141585e-16
18.9740134643417	3.31054357104871e-15
18.9766977335304	3.71409725676847e-05
18.9791770698979	7.16267245451639e-05
18.9820511175091	0.000111776885750254
18.9854466677591	0.000159391966332053
18.9897065238762	0.000219293554888591
18.9961211671008	0.00030955780278487
19.007773270819	0.000472431224480695
19.0283335891568	0.000750407301512476
19.0491897510682	0.00101152549721053
19.0708119030388	0.00125208803680931
19.0932391139174	0.00146328424334997
19.1165401980894	0.00163740137559086
19.1407924688571	0.00176745537592871
19.1660849860869	0.00184711904851645
19.1925211803937	0.00187062434494018
19.2202224311122	0.00183264885339852
19.2493329280777	0.00172817835468178
19.2800264672548	0.00155233349551827
19.3125162653208	0.00130014042528215
19.3257719235145	0.00117955023999148
19.3257719235147	0.00117955023998933
19.342188815632	0.00101714590280203
19.3586057077492	0.000841215894145911
19.3756879112878	0.00064482105756476
19.3932457044521	0.000429852644897958
19.4113173763023	0.00019582973613471
19.4172563600051	0.000116280782918726
19.4207868211743	6.84011625012085e-05
19.4243172823435	2.00901671347273e-05
19.4257763530396	2.74902848965489e-16
19.4257763530398	-2.86144670241448e-15
19.4281477424448	-3.2800625382331e-05
19.4305191318497	-6.57625566717553e-05
19.4331959461882	-0.000103129067071092
19.4365957995087	-0.000150774084528573
19.4406430055807	-0.00020766415356248
19.4466182715816	-0.00029175776186808
19.4570819191549	-0.000438332179760446
19.4776136397408	-0.000717749761494512
19.4983804821388	-0.000980735309143759
19.5199091406831	-0.00122429764275897
19.5422350820317	-0.00143948371632126
19.5654262041044	-0.00161848717212894
19.5895585458243	-0.00175423821989186
19.6147196204021	-0.00184033493110479
19.6410109441241	-0.00187094706479571
19.6685514893536	-0.00184070488929819
19.6974823617645	-0.00174456516267765
19.7279733148075	-0.00157764302394209
19.7602321175538	-0.00133499092344615
19.7775348119094	-0.0011795502286611
19.7775348119097	-0.00117955022865895
19.7939545561952	-0.00101711647564645
19.8103743004807	-0.000841152518275378
19.8274565540818	-0.000644752717536607
19.8450145172717	-0.000429777984039069
19.8630863650326	-0.000195748675183745
19.8687604099303	-0.0001197739303953
19.8722440013123	-7.2564304645517e-05
19.8757275926943	-2.49340315384728e-05
19.8775392414355	2.13242238537165e-16
19.8775392414357	3.34961550683965e-15
19.879886278414	3.24629191061083e-05
19.8822333153922	6.50841290718966e-05
19.8849338328607	0.000102779390311803
19.8883301272768	0.000150373163839213
19.8923974306194	0.000207545068177186
19.8984134923368	0.000292212560689835
19.9089851516845	0.000440285805132639
19.9295164932173	0.000719598497249388
19.9502884596445	0.000982483513350931
19.9718223742431	0.00122587962062173
19.9941540132094	0.00144084324851448
20.0173513202102	0.00161957329509983
20.0414904056968	0.0017550048517851
20.066658869253	0.00184074025128558
20.092958334003	0.00187095281145039
20.120507906507	0.00184027552780894
20.1494488641881	0.0017436668648785
20.1799511852928	0.00157624235984091
20.2122229412874	0.00133305309713428
20.2292976996615	0.00117955022494777
20.2292976996617	0.00117955022494562
20.2457172841104	0.00101711812134666
20.262136868559	0.000841156067337013
20.2792191193542	0.000644756545566059
20.2967770730154	0.000429782167001435
20.3148489109178	0.000195753217460741
20.3203359698221	0.000122300534591575
20.3238165833564	7.51542566348682e-05
20.3272971968906	2.75876457192299e-05
20.3293021291871	2.22993281825956e-16
20.3293021291873	-2.91335288142222e-15
20.3316542875356	-3.25339379829151e-05
20.334006445884	-6.52267990339625e-05
20.3367614622924	-0.000103684896387044
20.3401519227636	-0.000151200091701363
20.3442738597327	-0.000209142686788967
20.3504016134626	-0.000295380615481022
20.3612714291889	-0.000447567718212023
20.3818066170153	-0.000726554341583234
20.4025976308013	-0.000989053638481717
20.4241513623492	-0.00123182074240119
20.4465044694155	-0.00144594399114796
20.4697250830096	-0.00162364220194429
20.4938895828117	-0.00175786879297044
20.5190858945748	-0.00184224209255055
20.5454160449063	-0.00187094876395204
20.5729996473225	-0.0018386320091354
20.6019786282809	-0.00174025664369229
20.6325238158657	-0.00157093961070704
20.6648444253146	-0.00132572672644159
20.6810605871969	-0.001179550221736
20.6810605871971	-0.00117955022173385
20.6974795687093	-0.00101712433787801
20.7138985502215	-0.000841169461702416
20.7309807904316	-0.000644770990359104
20.7485387081477	-0.000429797948895582
20.7666105088605	-0.000195770353097821
20.7719475981255	-0.000124339755278376
20.7754359784134	-7.71062764752697e-05
20.7789243587014	-2.94502801899705e-05
20.7805394367	-7.24509679286778e-06
20.781065016723	1.80807652920903e-16
20.7810650167233	4.44428870061912e-15
20.7826800947219	2.23206012775097e-05
20.7842951727205	4.47201799180204e-05
20.7866288468477	7.72075684752939e-05
20.7909630666919	0.000137845102352169
20.7946534226186	0.000189682734118712
20.800087827323	0.000266161484578224
20.8091262007091	0.000393059210594255
20.8288181547859	0.000663416429483526
20.8494790247815	0.000929673811525266
20.870854353776	0.00117785247907273
20.8930165430846	0.00139932909471712
20.9160298538184	0.00158611513375515
20.939968415488	0.00173099885599039
20.9649172816585	0.00182745277997413
20.9909749396964	0.0018695412314092
21.0182565634383	0.0018518127084974
21.0468984071092	0.0017691711305171
21.077063890037	0.0016167157036611
21.1089522866203	0.00138953243510913
21.1328234756223	0.00117955033021305
21.1328234756225	0.0011795503302109
21.1492477855904	0.00101706945884314
21.1656720955583	0.000841051130135616
21.1827544293567	0.000644643360846796
21.2003126647826	0.000429658490011673
21.2146586395167	0.000244879413225356
21.2189731489521	0.000187794451128012
21.2232876583875	0.000130035882363021
21.2268065280666	8.24398637569848e-05
21.2303253977456	3.44130559721859e-05
21.2328279051263	2.58311167594671e-15
21.2328279051266	-2.12141095705734e-15
21.2356648542448	-3.92599879460099e-05
21.2380054141013	-7.18205393075956e-05
21.2414241679544	-0.000119598547964103
21.24491639292	-0.000168597393979739
21.2496360259042	-0.000234988060271285
21.2570415943899	-0.000339144078146608
21.2715751476596	-0.000541242891929116
21.2921703041454	-0.000815532470124765
21.3132097501097	-0.00107249229433455
21.3350225004169	-0.00130664298764025
21.3576563805974	-0.00150947361959634
21.3811820396582	-0.00167345548206062
21.405679450334	-0.00179177313049267
21.4312409025547	-0.00185824530473282
21.4579738361924	-0.00186722394259576
21.486004687916	-0.00181347564524179
21.5154841527935	-0.00169203681468656
21.5465945934106	-0.00149802894153561
21.5795608377251	-0.00122641098511797
21.5845863676682	-0.00117955042675704
21.5845863676685	-0.00117955042675489
21.6009973647234	-0.00101720684687834
21.6174083617783	-0.000841346968496664
21.634490461923	-0.000644962362070501
21.6520479037525	-0.000430006987613466
21.6663140614593	-0.00024629262997227
21.6706568329219	-0.00018884856987221
21.6749996043846	-0.000130721779530291
21.6785152969375	-8.31752154431412e-05
21.6820309894905	-3.51985221924444e-05
21.6845907971408	2.01065292887437e-16
21.6845907971411	3.33743856118993e-15
21.6871898129936	3.59580449846803e-05
21.6895323407466	6.85318091386868e-05
21.6927211620511	0.000113074682687704
21.6961642551795	0.000161361902752048
21.7006877936114	0.000224978680909033
21.707664865965	0.000323139126009086
21.7209195478635	0.000507962808030183
21.7414918253837	0.000784035897858691
21.7624422383379	0.00104308567111259
21.7841620810358	0.00128040881235037
21.8066952115331	0.00148735365280491
21.8301113626332	0.00165630261034004
21.8544892021789	0.0017803591107476
21.8799194328843	0.00185327184318376
21.9065075227184	0.00186933540759658
21.934377418207	0.00182327427372328
21.9636766071254	0.00171010160925101
21.9945832216719	0.00152494024560968
22.0273163445321	0.00126278418963947
22.0363492625809	0.00117955034250417
22.0363492625811	0.00117955034250202
22.0527631461326	0.00101717701271717
22.0691770296841	0.000841282794965354
22.0862591804424	0.000644893178207102
22.1038167942879	0.000429931418236624
22.1179515753255	0.000247940811207969
22.1223428617063	0.000189871289726622
22.126734148087	0.000131103430461048
22.1302444492058	8.36336079444486e-05
22.1337547503245	3.5734901315167e-05
22.1363485059093	7.153612348217e-08
22.1363536920376	2.44544431100198e-15
22.1363536920379	-1.96505339984986e-15
22.1389474476226	-3.58850619447705e-05
22.141278239254	-6.82949723780449e-05
22.1445586092836	-0.000114118377178105
22.1480200218317	-0.000162666428127211
22.152620459231	-0.000227368190315281
22.1597645136919	-0.000327869875209094
22.1735119490516	-0.000519396973031099
22.1940893432124	-0.000794838559155806
22.2150702811897	-0.00105318912505842
22.2368218299923	-0.00128943926180516
22.2593893452893	-0.0014949874807415
22.2828428637558	-0.00166224666296707
22.3072614969877	-0.00178434815180108
22.3327364866731	-0.00185506477584688
22.3593739700114	-0.00186871094953572
22.3872987380422	-0.00182002579066764
22.4166593653533	-0.00170403070517567
22.4476354161673	-0.00151584844296465
22.4804479155177	-0.00125046154387418
22.4881121577159	-0.00117955037035675
22.4881121577161	-0.0011795503703546
22.5045250588881	-0.00101718716576548
22.5209379600601	-0.000841304635218262
22.5380200935922	-0.000644916723775671
22.5555776488937	-0.000429957137131948
22.5695946385098	-0.000249515514781231
22.574030957131	-0.000190866318370015
22.5784672757521	-0.000131504121703914
22.5819726051167	-8.4105501197795e-05
22.5854779344814	-3.62791355782846e-05
22.5881165871667	-6.62461079915799e-16
22.5881165871669	2.47384442575091e-15
22.5909900581434	3.97669643773224e-05
22.5933100002753	7.20422486112017e-05
22.5974322343834	0.000129678733898923
22.6010763717843	0.0001808435919243
22.6063459340954	0.000254993462567205
22.6149975285808	0.000376543088090632
22.633453060732	0.000630932047276129
22.6540887736628	0.000899419513731869
22.6753734471996	0.00115012050657206
22.6974409099534	0.00137514048833591
22.7203513176733	0.00156635775510386
22.7441778202401	0.00171647697799114
22.7690040685434	0.0018188952915019
22.7949268340717	0.00186761322151606
22.8220591440306	0.00185712895173648
22.8505345195779	0.00178231247723194
22.8805128251472	0.00163824983772765
22.9121885897373	0.00142004147506325
22.9398750531833	0.00117955044864066
22.9398750531836	0.00117955044863851
22.9563019798027	0.00101704255956181
22.9727289064219	0.000840993056956274
22.9898112861893	0.000644580709968009
23.0073696776463	0.000429590019320721
23.0212223351237	0.000251291520718673
23.0257240967295	0.000191794072692621
23.0302258583354	0.000131562177530274
23.0337241873318	8.42591722415791e-05
23.0372225163283	3.65301043481258e-05
23.0398794826313	2.37745207635337e-16
23.0398794826315	-2.89862128440357e-15
23.0424289860449	-3.52711307840521e-05
23.0449784894583	-7.07262879595644e-05
23.0487151520563	-0.000122952285867229
23.0522992476378	-0.000173252764163596
23.057331314645	-0.00024404907702702
23.0654392683415	-0.000358030128135254
23.0821569773529	-0.000589486774714686
23.1027696395191	-0.000860731085643703
23.1239401022738	-0.00111445037510835
23.1458887077534	-0.00134380598764443
23.1686700450045	-0.00154049972049977
23.192356075454	-0.00169712894783736
23.2170287166672	-0.00180699341434756
23.242782625144	-0.00186401068872518
23.269728187755	-0.00186261270881626
23.2979955725499	-0.00179762343525736
23.3277402958816	-0.00166410832055038
23.3591511041991	-0.00145718082399653
23.3916379509682	-0.00117955052881113
23.3916379509685	-0.00117955052880898
23.4080681338525	-0.00101700903276973
23.4244983167366	-0.000840920748278898
23.4415807536927	-0.000644502717100112
23.4591393393053	-0.000429504795116373
23.4728649130731	-0.000252871504718076
23.4774188829397	-0.000192699788839732
23.4819728528062	-0.0001317762362035
23.4854658112133	-8.45481276819435e-05
23.4889587696204	-3.68952181515189e-05
23.491642380415	-2.88156542897766e-15
23.4916423804152	2.54773958006937e-16
23.4941436846689	3.46025039113494e-05
23.4966449889225	6.93827716886693e-05
23.500392239576	0.000121750110645162
23.5039737417363	0.000172010354909987
23.5090014591235	0.000242743460937822
23.5170989612337	0.000356582946891987
23.5337837561418	0.000587634528815693
23.5543931573437	0.000858968593237288
23.5755585879486	0.00111282137446259
23.5975018348809	0.00134236914677125
23.6202773616761	0.00153930720291075
23.6439570701497	0.00169622794276341
23.6686228009006	0.00180642665510672
23.6943691161513	0.00186381709623118
23.7213062852514	0.00186282813894372
23.7495643272223	0.00179828157995086
23.779298565508	0.00166524183852017
23.8106974905606	0.0014588228279245
23.8434008515662	0.00117955054275446
23.8434008515664	0.00117955054275231
23.8598311803808	0.0010170075387492
23.8762615091952	0.00084091751440047
23.8933439487111	0.000644499226707277
23.9109025430214	0.000429500978901827
23.924510766133	0.000254407996092459
23.9291141572319	0.000193598880233262
23.9337175483308	0.000132021261192572
23.9372056853767	8.48608667934651e-05
23.9406938224227	3.72767940314786e-05
23.9423320899224	1.47839506317354e-05
23.9434052810121	2.54380934719411e-16
23.9434052810124	-4.64616714513592e-15
23.9450435485121	-2.26416829976514e-05
23.9466818160119	-4.53644956941596e-05
23.94918111929	-8.01653226965263e-05
23.9528863943911	-0.000131998396969827
23.956699262405	-0.00018554244320011
23.962258081452	-0.000263768730351476
23.9716346179544	-0.000395410505688997
23.9921104145555	-0.000676146621900675
24.0127662364813	-0.000941309307487564
24.034177628159	-0.00118848869478787
24.0563766733871	-0.00140856438680059
24.0794300807973	-0.001593609135899
24.1034123199575	-0.00173644278789875
24.1284089987558	-0.00183056672081909
24.1545192801837	-0.00187006956166338
24.1818591846362	-0.00184951881645258
24.2105660458582	-0.00176383095735287
24.2408046899815	-0.00160810953870253
24.2727762737227	-0.00137743395951072
24.2951637505745	-0.00117955034874542
24.2951637505748	-0.00117955034874327
24.3115870359858	-0.0010170800434432
24.3280103213967	-0.00084107390876336
24.3450926371852	-0.000644667920399289
24.3626508115065	-0.000429685317326878
24.3761643949609	-0.000255841910086901
24.3808083262995	-0.000194512456202196
24.3854522576382	-0.000132400635040496
24.3889366542628	-8.529449510067e-05
24.3924210508874	-3.77655166086435e-05
24.3951681800201	2.05232694987928e-16
24.3951681800204	3.78261874947605e-15
24.3975189106279	3.25141410304039e-05
24.3998696412354	6.51870287449213e-05
24.4034395249986	0.000115048413624053
24.4069662422656	0.000164516969805504
24.4118124910717	0.000232682299447564
24.4194992689147	0.000340792080486344
24.4348961195551	0.000554686577381037
24.4554832132434	0.000827992552033121
24.4765591447301	0.00108409640292333
24.4984090290283	0.0013169526754172
24.5210832420439	0.00151811808655713
24.5446527525967	0.00168009840322209
24.569198063517	0.00179611012478776
24.5948121067053	0.00185999945460694
24.6216031208191	0.00186614067197124
24.6496985527431	0.00180931657329801
24.6792504010303	0.00168457209142208
24.7104427512975	0.00148702723968679
24.7435027778821	0.00121162570767529
24.7469266476873	0.00117955047866534
24.7469266476876	0.00117955047866319
24.7633364823769	0.00101721887530212
24.7797463170662	0.000841372821495075
24.7968283968245	0.000644990229527422
24.8143857693804	0.000430037423368741
24.8278245615667	0.000257189637599677
24.832500864546	0.000195447534287803
24.8371771675253	0.000132911839987284
24.8406587335667	8.58487843967543e-05
24.8441402996081	3.83634900405051e-05
24.8469310771321	1.34001289881988e-15
24.8469310771324	-1.79635359321903e-15
24.8492843875965	-3.25499180762266e-05
24.8516376980606	-6.52589014981518e-05
24.8554104138959	-0.000117960928243954
24.858982486197	-0.000168076409240757
24.8639912782694	-0.000238536379365855
24.8720440965136	-0.000351764358297474
24.8885880079267	-0.000581037024672649
24.9091870035766	-0.000852702154485544
24.9303345189087	-0.00110702513278139
24.9522587545314	-0.00133725261671077
24.9750136644807	-0.00153505595617049
25	-0.00170040547347792


==> figuresAndData/relayOutputFifthOrderNumeratorAlpha0pt001_startingAtAllOnes.csv <==
   0.0000000e+00   0.0000000e+00
   2.0095091e-04   1.2191604e-18
   1.2057055e-03   1.3715102e-16
   6.2294784e-03  -7.0115062e-15
   6.4145647e-03   2.2204460e-16
   6.4145647e-03   2.2204460e-16
   3.1533429e-02   7.6220324e-11
   5.1556225e-02   2.2204462e-16
   5.1556225e-02   2.2204460e-16
   7.6680813e-02  -5.1314884e-09
   1.0168463e-01  -3.0383280e-08
   1.2677508e-01  -9.6024006e-08
   1.5195737e-01  -2.1795135e-07
   1.7723789e-01  -3.9789052e-07
   2.0262334e-01  -6.1349689e-07
   2.2812076e-01  -8.0830548e-07
   2.5373756e-01  -8.8145175e-07
   2.7998967e-01  -6.6889204e-07
   3.0469320e-01   2.2179542e-16
   3.0469320e-01   2.2204588e-16
   3.3272745e-01   1.6346009e-06
   3.6145189e-01   4.7391923e-06
   3.9011710e-01   9.8573815e-06
   4.1873207e-01   1.7623235e-05
   4.4730769e-01   2.8708720e-05
   4.7585435e-01   4.3801999e-05
   5.0438203e-01   6.3587562e-05
   5.3290035e-01   8.8727719e-05
   5.6141868e-01   1.1984522e-04
   5.8994616e-01   1.5750683e-04
   6.1849178e-01   2.0220761e-04
   6.4706444e-01   2.5435584e-04
   6.7567295e-01   3.1425836e-04
   7.0432614e-01   3.8210625e-04
   7.3303287e-01   4.5796067e-04
   7.6180207e-01   5.4173880e-04
   7.9064283e-01   6.3319966e-04
   8.1956441e-01   7.3192974e-04
   8.4857628e-01   8.3732836e-04
   8.7768824e-01   9.4859240e-04
   9.0691041e-01   1.0647005e-03
   9.3625331e-01   1.1843963e-03
   9.6572798e-01   1.3061706e-03
   9.9534599e-01   1.4282424e-03
   1.0251196e+00   1.5485379e-03
   1.0550618e+00   1.6646679e-03
   1.0848528e+00   1.7727451e-03
   1.1151757e+00   1.8721235e-03
   1.1457087e+00   1.9580368e-03
   1.1764724e+00   2.0265635e-03
   1.2074860e+00   2.0732911e-03
   1.2387704e+00   2.0932785e-03
   1.2703489e+00   2.0809967e-03
   1.3022475e+00   2.0302588e-03
   1.3344956e+00   1.9341341e-03
   1.3671264e+00   1.7848423e-03
   1.4001783e+00   1.5736200e-03
   1.4336959e+00   1.2905501e-03
   1.4677315e+00   9.2433763e-04
   1.5037272e+00   4.4159276e-04
   1.5312608e+00   5.6105430e-16
   1.5312608e+00   2.2052672e-16
   1.5586460e+00  -5.0640735e-04
   1.5860311e+00  -1.0844279e-03
   1.6136471e+00  -1.7445451e-03
   1.6414760e+00  -2.4930141e-03
   1.6695336e+00  -3.3371352e-03
   1.6978364e+00  -4.2846304e-03
   1.7264027e+00  -5.3436787e-03
   1.7552531e+00  -6.5229537e-03
   1.7844102e+00  -7.8316741e-03
   1.8139000e+00  -9.2796713e-03
   1.8437516e+00  -1.0877480e-02
   1.8745748e+00  -1.2671367e-02
   1.9068020e+00  -1.4708231e-02
   1.9405232e+00  -1.7020832e-02
   1.9758594e+00  -1.9647883e-02
   2.0129637e+00  -2.2635199e-02
   2.0520340e+00  -2.6038055e-02
   2.0920677e+00  -2.9801264e-02
   2.1328284e+00  -3.3921386e-02
   2.1743246e+00  -3.8414032e-02
   2.2165654e+00  -4.3293016e-02
   2.2595615e+00  -4.8570075e-02
   2.3033257e+00  -5.4254473e-02
   2.3478732e+00  -6.0352597e-02
   2.3932220e+00  -6.6867532e-02
   2.4393941e+00  -7.3798629e-02
   2.4862817e+00  -8.1119808e-02
   2.5327494e+00  -8.8628030e-02
   2.5788576e+00  -9.6295423e-02
   2.6246718e+00  -1.0409464e-01
   2.6702496e+00  -1.1199637e-01
   2.7156417e+00  -1.1996938e-01
   2.7608941e+00  -1.2798056e-01
   2.8060490e+00  -1.3599494e-01
   2.8511458e+00  -1.4397570e-01
   2.8962218e+00  -1.5188420e-01
   2.9413129e+00  -1.5967988e-01
   2.9864539e+00  -1.6732031e-01
   3.0316796e+00  -1.7476109e-01
   3.0770245e+00  -1.8195579e-01
   3.1225237e+00  -1.8885585e-01
   3.1684920e+00  -1.9544918e-01
   3.2159277e+00  -2.0179777e-01
   3.2647959e+00  -2.0779278e-01
   3.3150850e+00  -2.1331749e-01
   3.3667988e+00  -2.1824524e-01
   3.4199569e+00  -2.2243828e-01
   3.4745960e+00  -2.2574642e-01
   3.5307722e+00  -2.2800527e-01
   3.5883769e+00  -2.2903282e-01
   3.6455127e+00  -2.2868094e-01
   3.7019193e+00  -2.2691960e-01
   3.7573747e+00  -2.2375323e-01
   3.8120713e+00  -2.1918046e-01
   3.8661666e+00  -2.1319400e-01
   3.9197871e+00  -2.0578316e-01
   3.9730380e+00  -1.9693540e-01
   4.0262390e+00  -1.8658925e-01
   4.0808111e+00  -1.7439180e-01
   4.1367055e+00  -1.6022163e-01
   4.1934299e+00  -1.4409995e-01
   4.2504771e+00  -1.2612065e-01
   4.3079250e+00  -1.0623787e-01
   4.3658536e+00  -8.4405286e-02
   4.4243509e+00  -6.0573808e-02
   4.4835166e+00  -3.4690111e-02
   4.5434647e+00  -6.6944282e-03
   4.5572739e+00  -4.9038464e-15
   4.5572739e+00   2.2836117e-14
   4.6036055e+00   2.3113458e-02
   4.6499370e+00   4.7204345e-02
   4.6967418e+00   7.2492691e-02
   4.7440162e+00   9.8959161e-02
   4.7918198e+00   1.2661391e-01
   4.8402430e+00   1.5548232e-01
   4.8901339e+00   1.8605658e-01
   4.9401995e+00   2.1750816e-01
   4.9900578e+00   2.4951246e-01
   5.0397609e+00   2.8200641e-01
   5.0893589e+00   3.1492454e-01
   5.1388991e+00   3.4819703e-01
   5.1884261e+00   3.8174967e-01
   5.2379832e+00   4.1550372e-01
   5.2876125e+00   4.4937576e-01
   5.3373560e+00   4.8327760e-01
   5.3872562e+00   5.1711600e-01
   5.4373564e+00   5.5079251e-01
   5.4877016e+00   5.8420315e-01
   5.5383391e+00   6.1723814e-01
   5.5893194e+00   6.4978144e-01
   5.6406970e+00   6.8171025e-01
   5.6925318e+00   7.1289442e-01
   5.7448546e+00   7.4317536e-01
   5.7974416e+00   7.7224731e-01
   5.8504397e+00   8.0001396e-01
   5.9048234e+00   8.2675086e-01
   5.9601421e+00   8.5196240e-01
   6.0165119e+00   8.7542964e-01
   6.0741181e+00   8.9692633e-01
   6.1331998e+00   9.1619486e-01
   6.1929376e+00   9.3265018e-01
   6.2521573e+00   9.4580480e-01
   6.3109667e+00   9.5561926e-01
   6.3694735e+00   9.6204998e-01
   6.4277727e+00   9.6504707e-01
   6.4859502e+00   9.6455645e-01
   6.5440857e+00   9.6052123e-01
   6.6022549e+00   9.5288268e-01
   6.6605317e+00   9.4158063e-01
   6.7189894e+00   9.2655371e-01
   6.7777024e+00   9.0773910e-01
   6.8367484e+00   8.8507204e-01
   6.8962093e+00   8.5848496e-01
   6.9561742e+00   8.2790604e-01
   7.0167412e+00   7.9325717e-01
   7.0780215e+00   7.5445092e-01
   7.1401433e+00   7.1138618e-01
   7.2032585e+00   6.6394163e-01
   7.2662828e+00   6.1302617e-01
   7.3288041e+00   5.5921326e-01
   7.3909463e+00   5.0267075e-01
   7.4528231e+00   4.4356045e-01
   7.5145364e+00   3.8204451e-01
   7.5761794e+00   3.1828609e-01
   7.6378405e+00   2.5244979e-01
   7.6996050e+00   1.8470190e-01
   7.7615576e+00   1.1521057e-01
   7.8237842e+00   4.4145770e-02
   7.8619985e+00   6.5160984e-14
   7.8619985e+00  -7.6978354e-16
   7.9245885e+00  -7.2924202e-02
   7.9801042e+00  -1.3804007e-01
   8.0353100e+00  -2.0297894e-01
   8.0903335e+00  -2.6768019e-01
   8.1452446e+00  -3.3201863e-01
   8.2001079e+00  -3.9586370e-01
   8.2549847e+00  -4.5907974e-01
   8.3099345e+00  -5.2152579e-01
   8.3650158e+00  -5.8305527e-01
   8.4202875e+00  -6.4351562e-01
   8.4758098e+00  -7.0274781e-01
   8.5316454e+00  -7.6058568e-01
   8.5878607e+00  -8.1685530e-01
   8.6445274e+00  -8.7137395e-01
   8.7017241e+00  -9.2394902e-01
   8.7595385e+00  -9.7437652e-01
   8.8180705e+00  -1.0224391e+00
   8.8774362e+00  -1.0679036e+00
   8.9377734e+00  -1.1105174e+00
   8.9992495e+00  -1.1500034e+00
   9.0620748e+00  -1.1860532e+00
   9.1258811e+00  -1.2180191e+00
   9.1888555e+00  -1.2448019e+00
   9.2511581e+00  -1.2664897e+00
   9.3129516e+00  -1.2831502e+00
   9.3743719e+00  -1.2948224e+00
   9.4355366e+00  -1.3015247e+00
   9.4965503e+00  -1.3032615e+00
   9.5575091e+00  -1.3000261e+00
   9.6185038e+00  -1.2918037e+00
   9.6796227e+00  -1.2785730e+00
   9.7409534e+00  -1.2603064e+00
   9.8025855e+00  -1.2369704e+00
   9.8646124e+00  -1.2085249e+00
   9.9271345e+00  -1.1749221e+00
   9.9902617e+00  -1.1361036e+00
   1.0054117e+01  -1.0919977e+00
   1.0118844e+01  -1.0425130e+00
   1.0183942e+01  -9.8811147e-01
   1.0248294e+01  -9.3000700e-01
   1.0312055e+01  -8.6844544e-01
   1.0375376e+01  -8.0364491e-01
   1.0438383e+01  -7.3581759e-01
   1.0501190e+01  -6.6517180e-01
   1.0563898e+01  -5.9191324e-01
   1.0626603e+01  -5.1624598e-01
   1.0689397e+01  -4.3837304e-01
   1.0752372e+01  -3.5849686e-01
   1.0815618e+01  -2.7681939e-01
   1.0879231e+01  -1.9354214e-01
   1.0943312e+01  -1.0886580e-01
   1.1007970e+01  -2.2989715e-02
   1.1025259e+01  -1.0850695e-15
   1.1025259e+01   1.5008741e-13
   1.1090618e+01   8.6836012e-02
   1.1147702e+01   1.6236675e-01
   1.1204499e+01   2.3697407e-01
   1.1261143e+01   3.1060430e-01
   1.1317710e+01   3.8312593e-01
   1.1374267e+01   4.5440149e-01
   1.1430882e+01   5.2428791e-01
   1.1487620e+01   5.9263637e-01
   1.1544545e+01   6.5929196e-01
   1.1601724e+01   7.2409323e-01
   1.1659226e+01   7.8687154e-01
   1.1717122e+01   8.4745019e-01
   1.1775492e+01   9.0564343e-01
   1.1834420e+01   9.6125504e-01
   1.1894004e+01   1.0140766e+00
   1.1954352e+01   1.0638851e+00
   1.2015592e+01   1.1104399e+00
   1.2077879e+01   1.1534782e+00
   1.2141397e+01   1.1927088e+00
   1.2206386e+01   1.2278032e+00
   1.2272897e+01   1.2582725e+00
   1.2338527e+01   1.2827959e+00
   1.2403449e+01   1.3015239e+00
   1.2467845e+01   1.3145799e+00
   1.2531868e+01   1.3220496e+00
   1.2595650e+01   1.3239921e+00
   1.2659309e+01   1.3204474e+00
   1.2722953e+01   1.3114406e+00
   1.2786688e+01   1.2969854e+00
   1.2850614e+01   1.2770853e+00
   1.2914835e+01   1.2517347e+00
   1.2979457e+01   1.2209183e+00
   1.3044595e+01   1.1846101e+00
   1.3110373e+01   1.1427708e+00
   1.3176931e+01   1.0953437e+00
   1.3244432e+01   1.0422485e+00
   1.3311117e+01   9.8511063e-01
   1.3376989e+01   9.2437056e-01
   1.3442240e+01   8.6027163e-01
   1.3507032e+01   7.9304413e-01
   1.3571503e+01   7.2291156e-01
   1.3635774e+01   6.5009248e-01
   1.3699955e+01   5.7480183e-01
   1.3764150e+01   4.9725188e-01
   1.3828457e+01   4.1765285e-01
   1.3892975e+01   3.3621334e-01
   1.3957805e+01   2.5314047e-01
   1.4023051e+01   1.6863973e-01
   1.4088825e+01   8.2914593e-02
   1.4152313e+01   1.5282914e-15
   1.4152313e+01  -1.7938038e-13
   1.4218738e+01  -8.6566478e-02
   1.4276474e+01  -1.6137321e-01
   1.4333855e+01  -2.3506862e-01
   1.4391035e+01  -3.0763213e-01
   1.4448095e+01  -3.7894778e-01
   1.4505108e+01  -4.4889247e-01
   1.4562144e+01  -5.1733675e-01
   1.4619269e+01  -5.8414494e-01
   1.4676549e+01  -6.4917498e-01
   1.4734053e+01  -7.1227804e-01
   1.4791848e+01  -7.7329806e-01
   1.4850007e+01  -8.3207101e-01
   1.4908606e+01  -8.8842396e-01
   1.4967728e+01  -9.4217386e-01
   1.5027468e+01  -9.9312593e-01
   1.5087929e+01  -1.0410716e+00
   1.5149232e+01  -1.0857855e+00
   1.5211522e+01  -1.1270218e+00
   1.5274971e+01  -1.1645084e+00
   1.5339796e+01  -1.1979389e+00
   1.5406277e+01  -1.2269599e+00
   1.5472925e+01  -1.2505694e+00
   1.5538770e+01  -1.2683930e+00
   1.5604000e+01  -1.2805755e+00
   1.5668783e+01  -1.2872252e+00
   1.5733265e+01  -1.2884191e+00
   1.5797572e+01  -1.2842115e+00
   1.5861822e+01  -1.2746401e+00
   1.5926122e+01  -1.2597292e+00
   1.5990579e+01  -1.2394924e+00
   1.6055298e+01  -1.2139332e+00
   1.6120388e+01  -1.1830456e+00
   1.6185963e+01  -1.1468128e+00
   1.6252147e+01  -1.1052054e+00
   1.6319080e+01  -1.0581776e+00
   1.6386921e+01  -1.0056621e+00
   1.6454507e+01  -9.4874381e-01
   1.6521208e+01  -8.8833855e-01
   1.6587224e+01  -8.2469527e-01
   1.6652732e+01  -7.5803953e-01
   1.6717878e+01  -6.8859044e-01
   1.6782791e+01  -6.1656245e-01
   1.6847587e+01  -5.4216660e-01
   1.6912374e+01  -4.6561139e-01
   1.6977254e+01  -3.8710338e-01
   1.7042330e+01  -3.0684761e-01
   1.7107704e+01  -2.2504773e-01
   1.7173483e+01  -1.4190587e-01
   1.7239780e+01  -5.7622299e-02
   1.7285032e+01  -2.1291172e-13
   1.7285032e+01   2.1677798e-13
   1.7351973e+01   8.5104572e-02
   1.7409794e+01   1.5823521e-01
   1.7467223e+01   2.3028006e-01
   1.7524427e+01   3.0123616e-01
   1.7581487e+01   3.7099498e-01
   1.7638479e+01   4.3944023e-01
   1.7695473e+01   5.0644897e-01
   1.7752536e+01   5.7189179e-01
   1.7809735e+01   6.3563273e-01
   1.7867134e+01   6.9752903e-01
   1.7924803e+01   7.5743067e-01
   1.7982812e+01   8.1517974e-01
   1.8041236e+01   8.7060962e-01
   1.8100156e+01   9.2354386e-01
   1.8159660e+01   9.7379473e-01
   1.8219849e+01   1.0211613e+00
   1.8280839e+01   1.0654270e+00
   1.8342764e+01   1.1063559e+00
   1.8405785e+01   1.1436879e+00
   1.8470105e+01   1.1771317e+00
   1.8535976e+01   1.2063536e+00
   1.8602881e+01   1.2306837e+00
   1.8668927e+01   1.2492959e+00
   1.8734295e+01   1.2623376e+00
   1.8799164e+01   1.2699241e+00
   1.8863687e+01   1.2721365e+00
   1.8927995e+01   1.2690317e+00
   1.8992207e+01   1.2606488e+00
   1.9056433e+01   1.2470135e+00
   1.9120779e+01   1.2281401e+00
   1.9185351e+01   1.2040334e+00
   1.9250254e+01   1.1746888e+00
   1.9315599e+01   1.1400918e+00
   1.9381509e+01   1.1002165e+00
   1.9448113e+01   1.0550227e+00
   1.9515564e+01   1.0044511e+00
   1.9583490e+01   9.4888076e-01
   1.9650463e+01   8.8979104e-01
   1.9716682e+01   8.2744394e-01
   1.9782335e+01   7.6206278e-01
   1.9847577e+01   6.9386408e-01
   1.9912543e+01   6.2305978e-01
   1.9977352e+01   5.4985837e-01
   2.0042115e+01   4.7446592e-01
   2.0106935e+01   3.9708662e-01
   2.0171913e+01   3.1792332e-01
   2.0237153e+01   2.3717764e-01
   2.0302758e+01   1.5505002e-01
   2.0368840e+01   7.1739397e-02
   2.0425586e+01   2.8643407e-13
   2.0425586e+01  -9.6971042e-16
   2.0492264e+01  -8.4211580e-02
   2.0550011e+01  -1.5680831e-01
   2.0607366e+01  -2.2836245e-01
   2.0664493e+01  -2.9886925e-01
   2.0721475e+01  -3.6822054e-01
   2.0778386e+01  -4.3630043e-01
   2.0835295e+01  -5.0298637e-01
   2.0892271e+01  -5.6814936e-01
   2.0949379e+01  -6.3165385e-01
   2.1006684e+01  -6.9335746e-01
   2.1064255e+01  -7.5311063e-01
   2.1122160e+01  -8.1075590e-01
   2.1180475e+01  -8.6612716e-01
   2.1239280e+01  -9.1904856e-01
   2.1298663e+01  -9.6933306e-01
   2.1358722e+01  -1.0167806e+00
   2.1419572e+01  -1.0611757e+00
   2.1481345e+01  -1.1022837e+00
   2.1544201e+01  -1.1398465e+00
   2.1608336e+01  -1.1735754e+00
   2.1674001e+01  -1.2031404e+00
   2.1740848e+01  -1.2279307e+00
   2.1806829e+01  -1.2470271e+00
   2.1872121e+01  -1.2605749e+00
   2.1936906e+01  -1.2686886e+00
   2.2001336e+01  -1.2714483e+00
   2.2065542e+01  -1.2689096e+00
   2.2129645e+01  -1.2611107e+00
   2.2193753e+01  -1.2480757e+00
   2.2257972e+01  -1.2298181e+00
   2.2322407e+01  -1.2063416e+00
   2.2387162e+01  -1.1776408e+00
   2.2452348e+01  -1.1437008e+00
   2.2518084e+01  -1.1044955e+00
   2.2584500e+01  -1.0599852e+00
   2.2651742e+01  -1.0101117e+00
   2.2719667e+01  -9.5505852e-01
   2.2786622e+01  -8.9645280e-01
   2.2852805e+01  -8.3456127e-01
   2.2918406e+01  -7.6960729e-01
   2.2983583e+01  -7.0180723e-01
   2.3048471e+01  -6.3137276e-01
   2.3113191e+01  -5.5851210e-01
   2.3177852e+01  -4.8343099e-01
   2.3242560e+01  -4.0633334e-01
   2.3307414e+01  -3.2742170e-01
   2.3372516e+01  -2.4689750e-01
   2.3437970e+01  -1.6496102e-01
   2.3503886e+01  -8.1811193e-02
   2.3568520e+01  -2.8622113e-13
   2.3568520e+01   1.7507697e-15
   2.3635014e+01   8.4099103e-02
   2.3692720e+01   1.5675385e-01
   2.3750038e+01   2.2837845e-01
   2.3807131e+01   2.9896474e-01
   2.3864082e+01   3.6840359e-01
   2.3920964e+01   4.3657821e-01
   2.3977847e+01   5.0336523e-01
   2.4034798e+01   5.6863486e-01
   2.4091883e+01   6.3225075e-01
   2.4149167e+01   6.9406980e-01
   2.4206718e+01   7.5394168e-01
   2.4264606e+01   8.1170820e-01
   2.4322905e+01   8.6720251e-01
   2.4381696e+01   9.2024796e-01
   2.4441067e+01   9.7065676e-01
   2.4501117e+01   1.0182280e+00
   2.4561959e+01   1.0627453e+00
   2.4623728e+01   1.1039733e+00
   2.4686584e+01   1.1416526e+00
   2.4750723e+01   1.1754933e+00
   2.4816397e+01   1.2051642e+00
   2.4883181e+01   1.2300248e+00
   2.4949104e+01   1.2491902e+00
   2.5014345e+01   1.2628045e+00
   2.5079082e+01   1.2709806e+00
   2.5143469e+01   1.2737978e+00
   2.5207636e+01   1.2713108e+00
   2.5271701e+01   1.2635571e+00
   2.5335774e+01   1.2505602e+00
   2.5399960e+01   1.2323331e+00
   2.5464363e+01   1.2088789e+00
   2.5529089e+01   1.1801919e+00
   2.5594247e+01   1.1462565e+00
   2.5659956e+01   1.1070462e+00
   2.5726347e+01   1.0625208e+00
   2.5793566e+01   1.0126214e+00
   2.5861436e+01   9.5755965e-01
   2.5928341e+01   8.9893748e-01
   2.5994477e+01   8.3702128e-01
   2.6060034e+01   7.7203481e-01
   2.6125169e+01   7.0419477e-01
   2.6190019e+01   6.3371315e-01
   2.6254701e+01   5.6079846e-01
   2.6319326e+01   4.8565669e-01
   2.6383998e+01   4.0849201e-01
   2.6448818e+01   3.2950724e-01
   2.6513886e+01   2.4890402e-01
   2.6579307e+01   1.6688289e-01
   2.6645190e+01   8.3642984e-02
   2.6711164e+01   2.8397814e-13
   2.6711164e+01  -4.3970903e-15
   2.6777625e+01  -8.4192584e-02
   2.6835326e+01  -1.5695418e-01
   2.6892641e+01  -2.2868370e-01
   2.6949733e+01  -2.9937193e-01
   2.7006684e+01  -3.6890930e-01
   2.7063568e+01  -4.3717861e-01
   2.7120453e+01  -5.0405612e-01
   2.7177408e+01  -5.6941166e-01
   2.7234498e+01  -6.3310854e-01
   2.7291789e+01  -6.9500330e-01
   2.7349347e+01  -7.5494524e-01
   2.7407245e+01  -8.1277582e-01
   2.7465554e+01  -8.6832782e-01
   2.7524357e+01  -9.2142421e-01
   2.7583742e+01  -9.7187677e-01
   2.7643808e+01  -1.0194842e+00
   2.7704670e+01  -1.0640295e+00
   2.7766461e+01  -1.1052768e+00
   2.7829341e+01  -1.1429660e+00
   2.7893510e+01  -1.1768064e+00
   2.7959220e+01  -1.2064656e+00
   2.8025989e+01  -1.2312825e+00
   2.8091900e+01  -1.2503998e+00
   2.8157132e+01  -1.2639615e+00
   2.8221864e+01  -1.2720802e+00
   2.8286249e+01  -1.2748348e+00
   2.8350415e+01  -1.2722800e+00
   2.8414483e+01  -1.2644532e+00
   2.8478560e+01  -1.2513779e+00
   2.8542753e+01  -1.2330669e+00
   2.8607165e+01  -1.2095234e+00
   2.8671902e+01  -1.1807415e+00
   2.8737074e+01  -1.1467057e+00
   2.8802800e+01  -1.1073893e+00
   2.8869210e+01  -1.0627516e+00
   2.8936452e+01  -1.0127335e+00
   2.9004301e+01  -9.5758754e-01
   2.9071188e+01  -8.9888321e-01
   2.9137312e+01  -8.3688607e-01
   2.9202860e+01  -7.7182001e-01
   2.9267990e+01  -7.0390191e-01
   2.9332836e+01  -6.3334390e-01
   2.9397517e+01  -5.6035465e-01
   2.9462144e+01  -4.8514031e-01
   2.9526819e+01  -4.0790519e-01
   2.9591645e+01  -3.2885225e-01
   2.9656721e+01  -2.4818326e-01
   2.9722153e+01  -1.6609887e-01
   2.9788048e+01  -8.2798308e-02
   2.9853326e+01  -4.8832466e-15
   2.9853326e+01   2.8368540e-13
   2.9919803e+01   8.4246435e-02
   2.9977508e+01   1.5704085e-01
   3.0000000e+01   1.8527614e-01


==> figuresAndData/relayOutputFifthOrderNumeratorAlpha0pt01_startingAtAllOnes.csv <==
   0.0000000e+00   0.0000000e+00
   2.0095091e-04   1.3387460e-16
   2.3801229e-04   2.2204460e-16
   2.3801229e-04   2.2204460e-16
   1.1215544e-03   2.2204460e-16
   1.1215544e-03   2.2204460e-16
   2.1263090e-03  -2.7939379e-14
   3.1310636e-03  -1.5811882e-14
   3.3437275e-03   2.2204460e-16
   3.3437275e-03   2.2204460e-16
   5.3532366e-03   3.0009656e-13
   7.3627458e-03   3.0096379e-13
   8.3641823e-03   2.2204460e-16
   8.3641823e-03   2.2204460e-16
   1.2383201e-02  -2.3035056e-12
   1.6402219e-02  -1.4709308e-12
   1.7656148e-02   2.2204460e-16
   1.7656148e-02   2.2204461e-16
   2.5694184e-02   9.9356273e-12
   3.1321373e-02   2.2204461e-16
   3.1321373e-02   2.2204460e-16
   3.9359410e-02  -2.4764141e-11
   4.7397446e-02  -1.0165793e-11
   4.9278266e-02   2.2204460e-16
   4.9278266e-02   2.2204461e-16
   6.5354339e-02   3.1229348e-11
   6.9605633e-02   2.2204461e-16
   6.9605633e-02   2.2204459e-16
   8.5681707e-02  -6.2350058e-11
   9.2072761e-02   2.2204460e-16
   9.2072761e-02   2.2204462e-16
   1.0814883e-01   1.8715377e-10
   1.2422491e-01   3.0693752e-10
   1.4940016e-01   1.8344573e-09
   1.7462269e-01   5.4723017e-09
   1.9994581e-01   1.9836292e-09
   2.0294975e-01   2.2204616e-16
   2.0294975e-01   2.2204353e-16
   2.2838001e-01  -4.7419721e-08
   2.5315369e-01  -1.9430861e-07
   2.7800310e-01  -5.3198344e-07
   3.0293097e-01  -1.1735210e-06
   3.2794314e-01  -2.2445704e-06
   3.5304564e-01  -3.8736187e-06
   3.7824480e-01  -6.1822761e-06
   4.0354720e-01  -9.2755144e-06
   4.2895976e-01  -1.3231793e-05
   4.5448979e-01  -1.8093007e-05
   4.8014498e-01  -2.3854172e-05
   5.0593349e-01  -3.0452771e-05
   5.3369626e-01  -3.8293888e-05
   5.6275161e-01  -4.7020674e-05
   5.9187176e-01  -5.5857046e-05
   6.2107004e-01  -6.4210517e-05
   6.5035615e-01  -7.1320485e-05
   6.7974006e-01  -7.6242958e-05
   7.0923207e-01  -7.7833547e-05
   7.3884288e-01  -7.4729632e-05
   7.6858367e-01  -6.5331504e-05
   7.9846615e-01  -4.7782188e-05
   8.2850269e-01  -1.9945624e-05
   8.4463684e-01   2.1019292e-16
   8.4463684e-01   2.2206493e-16
   8.7484055e-01   4.8307513e-05
   9.0259669e-01   1.0722117e-04
   9.3023834e-01   1.8195604e-04
   9.5779104e-01   2.7468183e-04
   9.8526676e-01   3.8761625e-04
   1.0126766e+00   5.2302508e-04
   1.0400310e+00   6.8320126e-04
   1.0673398e+00   8.7044569e-04
   1.0946124e+00   1.0870496e-03
   1.1218578e+00   1.3352781e-03
   1.1494410e+00   1.6212827e-03
   1.1776848e+00   1.9526222e-03
   1.2065864e+00   2.3343328e-03
   1.2361430e+00   2.7716578e-03
   1.2663513e+00   3.2700022e-03
   1.2972083e+00   3.8348743e-03
   1.3287108e+00   4.4718182e-03
   1.3608558e+00   5.1863348e-03
   1.3936400e+00   5.9837924e-03
   1.4270606e+00   6.8693270e-03
   1.4611145e+00   7.8477310e-03
   1.4957991e+00   8.9233318e-03
   1.5311115e+00   1.0099861e-02
   1.5670494e+00   1.1380310e-02
   1.6036106e+00   1.2766786e-02
   1.6407929e+00   1.4260346e-02
   1.6785947e+00   1.5860833e-02
   1.7170146e+00   1.7566706e-02
   1.7560515e+00   1.9374858e-02
   1.7957048e+00   2.1280437e-02
   1.8359743e+00   2.3276659e-02
   1.8765606e+00   2.5339223e-02
   1.9169092e+00   2.7427294e-02
   1.9570559e+00   2.9528273e-02
   1.9970373e+00   3.1629016e-02
   2.0368868e+00   3.3715566e-02
   2.0766349e+00   3.5773158e-02
   2.1163101e+00   3.7786205e-02
   2.1559391e+00   3.9738304e-02
   2.1955476e+00   4.1612214e-02
   2.2353346e+00   4.3397438e-02
   2.2765609e+00   4.5123051e-02
   2.3191534e+00   4.6748950e-02
   2.3630587e+00   4.8230929e-02
   2.4082385e+00   4.9520134e-02
   2.4546669e+00   5.0562602e-02
   2.5016256e+00   5.1290592e-02
   2.5486357e+00   5.1654568e-02
   2.5956831e+00   5.1617272e-02
   2.6427878e+00   5.1141600e-02
   2.6900046e+00   5.0189114e-02
   2.7373889e+00   4.8719415e-02
   2.7849975e+00   4.6689865e-02
   2.8328899e+00   4.4055226e-02
   2.8811300e+00   4.0767191e-02
   2.9297874e+00   3.6773748e-02
   2.9789399e+00   3.2018334e-02
   3.0286762e+00   2.6438679e-02
   3.0790997e+00   1.9965172e-02
   3.1303342e+00   1.2518528e-02
   3.1825317e+00   4.0062899e-03
   3.2052724e+00   5.3342747e-15
   3.2052724e+00   2.1163626e-16
   3.2437477e+00  -7.1959182e-03
   3.2822230e+00  -1.4922472e-02
   3.3214565e+00  -2.3353296e-02
   3.3614215e+00  -3.2518633e-02
   3.4022253e+00  -4.2480030e-02
   3.4440004e+00  -5.3310851e-02
   3.4870856e+00  -6.5149157e-02
   3.5305183e+00  -7.7763570e-02
   3.5743505e+00  -9.1177511e-02
   3.6186281e+00  -1.0541133e-01
   3.6634027e+00  -1.2048556e-01
   3.7087335e+00  -1.3642121e-01
   3.7546893e+00  -1.5324026e-01
   3.8026010e+00  -1.7144995e-01
   3.8525297e+00  -1.9111197e-01
   3.9036327e+00  -2.1190284e-01
   3.9541587e+00  -2.3305573e-01
   4.0041888e+00  -2.5451471e-01
   4.0538179e+00  -2.7623136e-01
   4.1031261e+00  -2.9815226e-01
   4.1521828e+00  -3.2021944e-01
   4.2010497e+00  -3.4237070e-01
   4.2497820e+00  -3.6453991e-01
   4.2984311e+00  -3.8665716e-01
   4.3470449e+00  -4.0864878e-01
   4.3956691e+00  -4.3043746e-01
   4.4443481e+00  -4.5194213e-01
   4.4931258e+00  -4.7307798e-01
   4.5420461e+00  -4.9375629e-01
   4.5911536e+00  -5.1388425e-01
   4.6404944e+00  -5.3336477e-01
   4.6901600e+00  -5.5211191e-01
   4.7413025e+00  -5.7039813e-01
   4.7939090e+00  -5.8800708e-01
   4.8479944e+00  -6.0471111e-01
   4.9035917e+00  -6.2026512e-01
   4.9607550e+00  -6.3440404e-01
   5.0195630e+00  -6.4683962e-01
   5.0782122e+00  -6.5696544e-01
   5.1364204e+00  -6.6463357e-01
   5.1942919e+00  -6.6978435e-01
   5.2519218e+00  -6.7235536e-01
   5.3093954e+00  -6.7228205e-01
   5.3667911e+00  -6.6949868e-01
   5.4241825e+00  -6.6393897e-01
   5.4816405e+00  -6.5553645e-01
   5.5392349e+00  -6.4422454e-01
   5.5970358e+00  -6.2993645e-01
   5.6551150e+00  -6.1260488e-01
   5.7135478e+00  -5.9216139e-01
   5.7724144e+00  -5.6853553e-01
   5.8314926e+00  -5.4180162e-01
   5.8915005e+00  -5.1159939e-01
   5.9522319e+00  -4.7797796e-01
   6.0138197e+00  -4.4083623e-01
   6.0764162e+00  -4.0005798e-01
   6.1388828e+00  -3.5645535e-01
   6.2008911e+00  -3.1044849e-01
   6.2625583e+00  -2.6216599e-01
   6.3239917e+00  -2.1173407e-01
   6.3852881e+00  -1.5928066e-01
   6.4465372e+00  -1.0493578e-01
   6.5078241e+00  -4.8831733e-02
   6.5598628e+00  -4.2327253e-16
   6.5598628e+00   5.3432953e-14
   6.6212705e+00   5.8836399e-02
   6.6753808e+00   1.1159498e-01
   6.7290857e+00   1.6463768e-01
   6.7825318e+00   2.1793541e-01
   6.8357898e+00   2.7138947e-01
   6.8889236e+00   3.2489604e-01
   6.9419922e+00   3.7834669e-01
   6.9950515e+00   4.3162825e-01
   7.0481553e+00   4.8462259e-01
   7.1013561e+00   5.3720639e-01
   7.1547067e+00   5.8925080e-01
   7.2082602e+00   6.4062110e-01
   7.2620715e+00   6.9117622e-01
   7.3161982e+00   7.4076828e-01
   7.3707015e+00   7.8924184e-01
   7.4256477e+00   8.3643322e-01
   7.4811096e+00   8.8216943e-01
   7.5371687e+00   9.2626696e-01
   7.5939178e+00   9.6853012e-01
   7.6514645e+00   1.0087489e+00
   7.7099364e+00   1.0466960e+00
   7.7694883e+00   1.0821229e+00
   7.8303131e+00   1.1147537e+00
   7.8926596e+00   1.1442765e+00
   7.9543103e+00   1.1693803e+00
   8.0153200e+00   1.1900573e+00
   8.0758382e+00   1.2063334e+00
   8.1359920e+00   1.2182132e+00
   8.1958913e+00   1.2256855e+00
   8.2556340e+00   1.2287284e+00
   8.3153101e+00   1.2273122e+00
   8.3750043e+00   1.2214009e+00
   8.4347985e+00   1.2109540e+00
   8.4947737e+00   1.1959267e+00
   8.5550123e+00   1.1762698e+00
   8.6155996e+00   1.1519298e+00
   8.6766260e+00   1.1228473e+00
   8.7381900e+00   1.0889557e+00
   8.8004006e+00   1.0501783e+00
   8.8633818e+00   1.0064241e+00
   8.9272782e+00   9.5758222e-01
   8.9915118e+00   9.0416171e-01
   9.0551053e+00   8.4722447e-01
   9.1181987e+00   7.8698773e-01
   9.1809252e+00   7.2364880e-01
   9.2434008e+00   6.5740148e-01
   9.3057295e+00   5.8843767e-01
   9.3680075e+00   5.1694831e-01
   9.4303258e+00   4.4312402e-01
   9.4927732e+00   3.6715560e-01
   9.5554383e+00   2.8923421e-01
   9.6184115e+00   2.0955146e-01
   9.6817876e+00   1.2829919e-01
   9.7456682e+00   4.5669114e-02
   9.7808301e+00   1.4744456e-13
   9.7808301e+00  -3.6776138e-16
   9.8453267e+00  -8.3880808e-02
   9.9021067e+00  -1.5760714e-01
   9.9586146e+00  -2.3062059e-01
   1.0014978e+01  -3.0285579e-01
   1.0071269e+01  -3.7417874e-01
   1.0127556e+01  -4.4444993e-01
   1.0183903e+01  -5.1352456e-01
   1.0240376e+01  -5.8125231e-01
   1.0297037e+01  -6.4747690e-01
   1.0353952e+01  -7.1203564e-01
   1.0411189e+01  -7.7475875e-01
   1.0468819e+01  -8.3546850e-01
   1.0526919e+01  -8.9397819e-01
   1.0585575e+01  -9.5009085e-01
   1.0644880e+01  -1.0035975e+00
   1.0704943e+01  -1.0542748e+00
   1.0765890e+01  -1.1018824e+00
   1.0827871e+01  -1.1461583e+00
   1.0891072e+01  -1.1868134e+00
   1.0955725e+01  -1.2235226e+00
   1.1021599e+01  -1.2556720e+00
   1.1086606e+01  -1.2820442e+00
   1.1150915e+01  -1.3027735e+00
   1.1214707e+01  -1.3179672e+00
   1.1278127e+01  -1.3276972e+00
   1.1341306e+01  -1.3320097e+00
   1.1404357e+01  -1.3309329e+00
   1.1467386e+01  -1.3244810e+00
   1.1530494e+01  -1.3126571e+00
   1.1593779e+01  -1.2954550e+00
   1.1657342e+01  -1.2728597e+00
   1.1721284e+01  -1.2448476e+00
   1.1785714e+01  -1.2113847e+00
   1.1850753e+01  -1.1724250e+00
   1.1916531e+01  -1.1279066e+00
   1.1983204e+01  -1.0777463e+00
   1.2049711e+01  -1.0228962e+00
   1.2115385e+01  -9.6427197e-01
   1.2180410e+01  -9.0212805e-01
   1.2244951e+01  -8.3669429e-01
   1.2309147e+01  -7.6819287e-01
   1.2373121e+01  -6.9684060e-01
   1.2436982e+01  -6.2285045e-01
   1.2500833e+01  -5.4643264e-01
   1.2564773e+01  -4.6779532e-01
   1.2628897e+01  -3.8714512e-01
   1.2693304e+01  -3.0468732e-01
   1.2758095e+01  -2.2062579e-01
   1.2823378e+01  -1.3516268e-01
   1.2889271e+01  -4.8497665e-02
   1.2926116e+01  -4.1980308e-16
   1.2926116e+01   1.4916540e-13
   1.2992750e+01   8.7524450e-02
   1.3050483e+01   1.6291830e-01
   1.3107877e+01   2.3721741e-01
   1.3165087e+01   3.1039566e-01
   1.3222192e+01   3.8233359e-01
   1.3279262e+01   4.5290497e-01
   1.3336369e+01   5.2197759e-01
   1.3393578e+01   5.8941317e-01
   1.3450958e+01   6.5506720e-01
   1.3508574e+01   7.1878846e-01
   1.3566496e+01   7.8041850e-01
   1.3624798e+01   8.3979086e-01
   1.3683558e+01   8.9673001e-01
   1.3742862e+01   9.5105015e-01
   1.3802804e+01   1.0025534e+00
   1.3863494e+01   1.0510277e+00
   1.3925056e+01   1.0962436e+00
   1.3987640e+01   1.1379504e+00
   1.4051429e+01   1.1758697e+00
   1.4116650e+01   1.2096873e+00
   1.4183603e+01   1.2390388e+00
   1.4249900e+01   1.2626151e+00
   1.4315429e+01   1.2804460e+00
   1.4380384e+01   1.2926711e+00
   1.4444928e+01   1.2993896e+00
   1.4509201e+01   1.3006714e+00
   1.4573325e+01   1.2965648e+00
   1.4637414e+01   1.2871023e+00
   1.4701577e+01   1.2723033e+00
   1.4765917e+01   1.2521763e+00
   1.4830539e+01   1.2267202e+00
   1.4895554e+01   1.1959233e+00
   1.4961075e+01   1.1597631e+00
   1.5027231e+01   1.1182034e+00
   1.5094161e+01   1.0711907e+00
   1.5162030e+01   1.0186480e+00
   1.5229509e+01   9.6179873e-01
   1.5296142e+01   9.0142260e-01
   1.5362124e+01   8.3776505e-01
   1.5427627e+01   7.7105147e-01
   1.5492793e+01   7.0150059e-01
   1.5557749e+01   6.2932643e-01
   1.5622610e+01   5.5473947e-01
   1.5687482e+01   4.7794760e-01
   1.5752469e+01   3.9915669e-01
   1.5817672e+01   3.1857101e-01
   1.5883196e+01   2.3639325e-01
   1.5949148e+01   1.5282444e-01
   1.6015645e+01   6.8063428e-02
   1.6068951e+01   1.4606372e-15
   1.6068951e+01  -4.9291127e-13
   1.6136121e+01  -8.5602993e-02
   1.6194097e+01  -1.5908040e-01
   1.6251681e+01  -2.3144470e-01
   1.6309042e+01  -3.0269436e-01
   1.6366263e+01  -3.7272175e-01
   1.6423417e+01  -4.4141159e-01
   1.6480576e+01  -5.0864205e-01
   1.6537808e+01  -5.7428486e-01
   1.6595179e+01  -6.3820525e-01
   1.6652757e+01  -7.0026165e-01
   1.6710609e+01  -7.6030522e-01
   1.6768808e+01  -8.1817920e-01
   1.6827429e+01  -8.7371807e-01
   1.6886553e+01  -9.2674635e-01
   1.6946273e+01  -9.7707717e-01
   1.7006689e+01  -1.0245103e+00
   1.7067919e+01  -1.0688295e+00
   1.7130101e+01  -1.1097990e+00
   1.7193400e+01  -1.1471583e+00
   1.7258022e+01  -1.1806150e+00
   1.7324230e+01  -1.2098331e+00
   1.7391040e+01  -1.2339884e+00
   1.7457001e+01  -1.2524716e+00
   1.7522298e+01  -1.2654301e+00
   1.7587111e+01  -1.2729764e+00
   1.7651588e+01  -1.2751893e+00
   1.7715861e+01  -1.2721235e+00
   1.7780047e+01  -1.2638164e+00
   1.7844257e+01  -1.2502913e+00
   1.7908596e+01  -1.2315607e+00
   1.7973169e+01  -1.2076267e+00
   1.8038084e+01  -1.1784821e+00
   1.8103452e+01  -1.1441093e+00
   1.8169394e+01  -1.1044788e+00
   1.8236046e+01  -1.0595460e+00
   1.8303558e+01  -1.0092466e+00
   1.8371614e+01  -9.5390852e-01
   1.8438734e+01  -8.9503541e-01
   1.8505112e+01  -8.3288823e-01
   1.8570936e+01  -7.6768890e-01
   1.8636361e+01  -6.9965246e-01
   1.8701521e+01  -6.2898928e-01
   1.8766535e+01  -5.5590627e-01
   1.8831514e+01  -4.8060783e-01
   1.8896563e+01  -4.0329652e-01
   1.8961784e+01  -3.2417343e-01
   1.9027281e+01  -2.4343839e-01
   1.9093160e+01  -1.6128991e-01
   1.9159534e+01  -7.7924813e-02
   1.9221396e+01   2.0816682e-17
   1.9221396e+01   2.8645142e-13
   1.9288389e+01   8.4291970e-02
   1.9346302e+01   1.5681187e-01
   1.9403815e+01   2.2827147e-01
   1.9461097e+01   2.9867114e-01
   1.9518230e+01   3.6790534e-01
   1.9575290e+01   4.3586075e-01
   1.9632347e+01   5.0241742e-01
   1.9689468e+01   5.6744895e-01
   1.9746721e+01   6.3082235e-01
   1.9804172e+01   6.9239785e-01
   1.9861888e+01   7.5202844e-01
   1.9919939e+01   8.0955923e-01
   1.9978402e+01   8.6482663e-01
   2.0037355e+01   9.1765728e-01
   2.0096889e+01   9.6786663e-01
   2.0157103e+01   1.0152571e+00
   2.0218110e+01   1.0596154e+00
   2.0280045e+01   1.1007096e+00
   2.0343069e+01   1.1382837e+00
   2.0407379e+01   1.1720514e+00
   2.0473227e+01   1.2016851e+00
   2.0540029e+01   1.2264965e+00
   2.0605961e+01   1.2456774e+00
   2.0671204e+01   1.2593738e+00
   2.0735941e+01   1.2676985e+00
   2.0800324e+01   1.2707302e+00
   2.0864485e+01   1.2685230e+00
   2.0928541e+01   1.2611133e+00
   2.0992604e+01   1.2485233e+00
   2.1056778e+01   1.2307644e+00
   2.1121167e+01   1.2078380e+00
   2.1185878e+01   1.1797363e+00
   2.1251019e+01   1.1464416e+00
   2.1316711e+01   1.1079251e+00
   2.1383081e+01   1.0641439e+00
   2.1450279e+01   1.0150367e+00
   2.1518408e+01   9.6057220e-01
   2.1585567e+01   9.0252954e-01
   2.1651949e+01   8.4117774e-01
   2.1717747e+01   7.7673829e-01
   2.1783120e+01   7.0942546e-01
   2.1848204e+01   6.3944875e-01
   2.1913121e+01   5.6701420e-01
   2.1977982e+01   4.9232529e-01
   2.2042892e+01   4.1558370e-01
   2.2107953e+01   3.3698973e-01
   2.2173267e+01   2.5674252e-01
   2.2238939e+01   1.7504002e-01
   2.2305080e+01   9.2078760e-02
   2.2371810e+01   8.0531949e-03
   2.2378202e+01   2.8013009e-13
   2.2378202e+01  -6.3074546e-15
   2.2445654e+01  -8.4876050e-02
   2.2503507e+01  -1.5733922e-01
   2.2560960e+01  -2.2875631e-01
   2.2618186e+01  -2.9913130e-01
   2.2675266e+01  -3.6835758e-01
   2.2732277e+01  -4.3632083e-01
   2.2789287e+01  -5.0290015e-01
   2.2846364e+01  -5.6796824e-01
   2.2903575e+01  -6.3139124e-01
   2.2960985e+01  -6.9302853e-01
   2.3018663e+01  -7.5273225e-01
   2.3076679e+01  -8.1034667e-01
   2.3135107e+01  -8.6570733e-01
   2.3194028e+01  -9.1864000e-01
   2.3253532e+01  -9.6895925e-01
   2.3313717e+01  -1.0164665e+00
   2.3374699e+01  -1.0609477e+00
   2.3436611e+01  -1.1021696e+00
   2.3499615e+01  -1.1398754e+00
   2.3563910e+01  -1.1737773e+00
   2.3629748e+01  -1.2035464e+00
   2.3696456e+01  -1.2284600e+00
   2.3762299e+01  -1.2477490e+00
   2.3827462e+01  -1.2615571e+00
   2.3892124e+01  -1.2699950e+00
   2.3956436e+01  -1.2731397e+00
   2.4020528e+01  -1.2710437e+00
   2.4084520e+01  -1.2637422e+00
   2.4148520e+01  -1.2512564e+00
   2.4212633e+01  -1.2335966e+00
   2.4276962e+01  -1.2107634e+00
   2.4341614e+01  -1.1827482e+00
   2.4406698e+01  -1.1495324e+00
   2.4472332e+01  -1.1110865e+00
   2.4538646e+01  -1.0673668e+00
   2.4605787e+01  -1.0183112e+00
   2.4673840e+01  -9.6390356e-01
   2.4740928e+01  -9.0590549e-01
   2.4807241e+01  -8.4458596e-01
   2.4872973e+01  -7.8016679e-01
   2.4938282e+01  -7.1286254e-01
   2.5003304e+01  -6.4288293e-01
   2.5068159e+01  -5.7043420e-01
   2.5132958e+01  -4.9572007e-01
   2.5197806e+01  -4.1894239e-01
   2.5262805e+01  -3.4030166e-01
   2.5328057e+01  -2.5999721e-01
   2.5393666e+01  -1.7822723e-01
   2.5459742e+01  -9.5188435e-02
   2.5526406e+01  -1.1075522e-02
   2.5535179e+01  -2.6175936e-13
   2.5535179e+01   2.5278390e-14
   2.5602562e+01   8.4965050e-02
   2.5660401e+01   1.5755860e-01
   2.5717844e+01   2.2910647e-01
   2.5775062e+01   2.9961080e-01
   2.5832137e+01   3.6896426e-01
   2.5889144e+01   4.3705190e-01
   2.5946152e+01   5.0375223e-01
   2.6003229e+01   5.6893735e-01
   2.6060441e+01   6.3247285e-01
   2.6117855e+01   6.9421756e-01
   2.6175538e+01   7.5402305e-01
   2.6233561e+01   8.1173303e-01
   2.6291999e+01   8.6718248e-01
   2.6350932e+01   9.2019658e-01
   2.6410449e+01   9.7058925e-01
   2.6470652e+01   1.0181613e+00
   2.6531654e+01   1.0626978e+00
   2.6593591e+01   1.1039648e+00
   2.6656624e+01   1.1417044e+00
   2.6720954e+01   1.1756277e+00
   2.6786836e+01   1.2054042e+00
   2.6853513e+01   1.2302816e+00
   2.6919332e+01   1.2495292e+00
   2.6984476e+01   1.2632905e+00
   2.7049123e+01   1.2716753e+00
   2.7113424e+01   1.2747602e+00
   2.7177510e+01   1.2725974e+00
   2.7241497e+01   1.2652217e+00
   2.7305495e+01   1.2526543e+00
   2.7369610e+01   1.2349054e+00
   2.7433944e+01   1.2119752e+00
   2.7498603e+01   1.1838551e+00
   2.7563698e+01   1.1505263e+00
   2.7629346e+01   1.1119589e+00
   2.7695678e+01   1.0681089e+00
   2.7762841e+01   1.0189134e+00
   2.7830859e+01   9.6440776e-01
   2.7897918e+01   9.0631255e-01
   2.7964208e+01   8.4489567e-01
   2.8029922e+01   7.8037916e-01
   2.8095216e+01   7.1297782e-01
   2.8160226e+01   6.4290163e-01
   2.8225073e+01   5.7035705e-01
   2.8289868e+01   4.9554800e-01
   2.8354713e+01   4.1867658e-01
   2.8419713e+01   3.3994348e-01
   2.8484967e+01   2.5954823e-01
   2.8550582e+01   1.7768917e-01
   2.8616667e+01   9.4563181e-02
   2.8683343e+01   1.0365043e-02
   2.8691547e+01   2.6660271e-13
   2.8691547e+01  -2.0650148e-14
   2.8758945e+01  -8.5049479e-02
   2.8816789e+01  -1.5770041e-01
   2.8874237e+01  -2.2930216e-01
   2.8931460e+01  -2.9985683e-01
   2.8988541e+01  -3.6925700e-01
   2.9045554e+01  -4.3738762e-01
   2.9102569e+01  -5.0412711e-01
   2.9159653e+01  -5.6934749e-01
   2.9216873e+01  -6.3291425e-01
   2.9274294e+01  -6.9468612e-01
   2.9331986e+01  -7.5451459e-01
   2.9390018e+01  -8.1224327e-01
   2.9448465e+01  -8.6770706e-01
   2.9507408e+01  -9.2073101e-01
   2.9566937e+01  -9.7112894e-01
   2.9627152e+01  -1.0187015e+00
   2.9688167e+01  -1.0632336e+00
   2.9750119e+01  -1.1044911e+00
   2.9813169e+01  -1.1422159e+00
   2.9877517e+01  -1.1761186e+00
   2.9943419e+01  -1.2058685e+00
   3.0000000e+01  -1.2272892e+00


==> figuresAndData/relayOutputFifthOrderNumeratorAlpha0pt1_startingAtAllOnes.csv <==
   0.0000000e+00   0.0000000e+00
   1.1023979e-04   2.2204460e-16
   1.1023979e-04   2.2204460e-16
   3.1119071e-04   2.2662609e-15
   5.2413473e-04   2.2204460e-16
   5.2413473e-04   2.2204460e-16
   1.5288893e-03  -1.2942575e-14
   1.5971803e-03   2.2204460e-16
   1.5971803e-03   2.2204460e-16
   2.6019349e-03   3.9782243e-13
   3.6066894e-03   4.7680948e-13
   4.2123910e-03   2.2204460e-16
   4.2123910e-03   2.2204460e-16
   6.2219002e-03  -4.0009538e-12
   8.2314093e-03  -5.2904130e-12
   9.8585520e-03   2.2204460e-16
   9.8585520e-03   2.2204461e-16
   1.3877570e-02   2.8792709e-11
   1.7896589e-02   2.1546544e-11
   1.9445123e-02   2.2204461e-16
   1.9445123e-02   2.2204460e-16
   2.7483160e-02  -1.4024698e-10
   3.4557516e-02   2.2204460e-16
   3.4557516e-02   2.2204462e-16
   4.2595553e-02   2.7742360e-10
   4.9572783e-02   2.2204465e-16
   4.9572783e-02   2.2204460e-16
   5.7610820e-02  -1.0351104e-09
   6.5648856e-02  -2.3605075e-09
   8.1724929e-02  -7.0879505e-09
   1.0692601e-01  -4.6925753e-08
   1.3217513e-01  -2.1207281e-07
   1.5752659e-01  -6.5060003e-07
   1.8298702e-01  -1.5560887e-06
   2.0856367e-01  -3.1569387e-06
   2.3455244e-01  -5.7405095e-06
   2.6225195e-01  -9.8440257e-06
   2.9134206e-01  -1.5976395e-05
   3.2048704e-01  -2.4307302e-05
   3.4969982e-01  -3.5124181e-05
   3.7898996e-01  -4.8649862e-05
   4.0836724e-01  -6.5024416e-05
   4.3784170e-01  -8.4286399e-05
   4.6742372e-01  -1.0635398e-04
   4.9712406e-01  -1.3100573e-04
   5.2695395e-01  -1.5786089e-04
   5.5692519e-01  -1.8635888e-04
   5.8705019e-01  -2.1573781e-04
   6.1734213e-01  -2.4501154e-04
   6.4781502e-01  -2.7294523e-04
   6.7848391e-01  -2.9802856e-04
   7.0936502e-01  -3.1844639e-04
   7.4047590e-01  -3.3204598e-04
   7.7183575e-01  -3.3630004e-04
   8.0346564e-01  -3.2826437e-04
   8.3538887e-01  -3.0452874e-04
   8.6810148e-01  -2.6036424e-04
   9.0215088e-01  -1.8879717e-04
   9.3761888e-01  -8.1296673e-05
   9.5848680e-01   2.1293731e-16
   9.5848680e-01   2.4372865e-16
   9.8623541e-01   1.3145947e-04
   1.0139840e+00   2.9255015e-04
   1.0419628e+00   4.8858059e-04
   1.0701575e+00   7.2424685e-04
   1.0985839e+00   1.0049478e-03
   1.1272588e+00   1.3366419e-03
   1.1562009e+00   1.7258672e-03
   1.1854310e+00   2.1797668e-03
   1.2149723e+00   2.7061253e-03
   1.2454252e+00   3.3258689e-03
   1.2769633e+00   4.0567947e-03
   1.3096657e+00   4.9176343e-03
   1.3436270e+00   5.9303903e-03
   1.3789592e+00   7.1210075e-03
   1.4157983e+00   8.5203342e-03
   1.4540127e+00   1.0151931e-02
   1.4928904e+00   1.2009542e-02
   1.5324407e+00   1.4112979e-02
   1.5726714e+00   1.6482034e-02
   1.6135914e+00   1.9136311e-02
   1.6552103e+00   2.2094949e-02
   1.6975390e+00   2.5376320e-02
   1.7405899e+00   2.8997713e-02
   1.7843774e+00   3.2974986e-02
   1.8289181e+00   3.7322215e-02
   1.8742316e+00   4.2051313e-02
   1.9198025e+00   4.7110112e-02
   1.9649831e+00   5.2413413e-02
   2.0098331e+00   5.7946587e-02
   2.0544122e+00   6.3694146e-02
   2.0987725e+00   6.9638755e-02
   2.1429606e+00   7.5761245e-02
   2.1870186e+00   8.2040616e-02
   2.2309856e+00   8.8454038e-02
   2.2748977e+00   9.4976846e-02
   2.3187897e+00   1.0158252e-01
   2.3626946e+00   1.0824267e-01
   2.4066448e+00   1.1492699e-01
   2.4506724e+00   1.2160320e-01
   2.4948092e+00   1.2823703e-01
   2.5395932e+00   1.3486620e-01
   2.5858129e+00   1.4155424e-01
   2.6334281e+00   1.4822961e-01
   2.6824181e+00   1.5481332e-01
   2.7327770e+00   1.6121732e-01
   2.7845126e+00   1.6734355e-01
   2.8376473e+00   1.7308288e-01
   2.8922191e+00   1.7831385e-01
   2.9482844e+00   1.8290126e-01
   3.0055928e+00   1.8667529e-01
   3.0620262e+00   1.8939927e-01
   3.1172413e+00   1.9102994e-01
   3.1714937e+00   1.9156205e-01
   3.2249859e+00   1.9098187e-01
   3.2778732e+00   1.8926998e-01
   3.3302796e+00   1.8640353e-01
   3.3835598e+00   1.8224515e-01
   3.4381318e+00   1.7663802e-01
   3.4939439e+00   1.6944790e-01
   3.5500025e+00   1.6070491e-01
   3.6063022e+00   1.5035720e-01
   3.6629109e+00   1.3834380e-01
   3.7199000e+00   1.2460230e-01
   3.7773466e+00   1.0906819e-01
   3.8353354e+00   9.1673774e-02
   3.8939613e+00   7.2346843e-02
   3.9533328e+00   5.1008700e-02
   4.0135768e+00   2.7571355e-02
   4.0748451e+00   1.9333764e-03
   4.0792993e+00   3.3445469e-15
   4.0792993e+00  -2.1385671e-14
   4.1250822e+00  -2.0406726e-02
   4.1708650e+00  -4.1769107e-02
   4.2171344e+00  -6.4300199e-02
   4.2638808e+00  -8.7992348e-02
   4.3117882e+00  -1.1320367e-01
   4.3609959e+00  -1.4003567e-01
   4.4100413e+00  -1.6767345e-01
   4.4588546e+00  -1.9601243e-01
   4.5074892e+00  -2.2501430e-01
   4.5559944e+00  -2.5463813e-01
   4.6044160e+00  -2.8483962e-01
   4.6527969e+00  -3.1557092e-01
   4.7011783e+00  -3.4678040e-01
   4.7496001e+00  -3.7841250e-01
   4.7981015e+00  -4.1040749e-01
   4.8467219e+00  -4.4270132e-01
   4.8955007e+00  -4.7522535e-01
   4.9444788e+00  -5.0790614e-01
   4.9936983e+00  -5.4066519e-01
   5.0432037e+00  -5.7341863e-01
   5.0930427e+00  -6.0607690e-01
   5.1432664e+00  -6.3854431e-01
   5.1939312e+00  -6.7071860e-01
   5.2450995e+00  -7.0249032e-01
   5.2968421e+00  -7.3374211e-01
   5.3492396e+00  -7.6434780e-01
   5.4023863e+00  -7.9417115e-01
   5.4563943e+00  -8.2306437e-01
   5.5113994e+00  -8.5086595e-01
   5.5675715e+00  -8.7739773e-01
   5.6261713e+00  -9.0289370e-01
   5.6856074e+00  -9.2629138e-01
   5.7445134e+00  -9.4685491e-01
   5.8029954e+00  -9.6451822e-01
   5.8611619e+00  -9.7921320e-01
   5.9191081e+00  -9.9086404e-01
   5.9769201e+00  -9.9938941e-01
   6.0346772e+00  -1.0047039e+00
   6.0924544e+00  -1.0067188e+00
   6.1503248e+00  -1.0053428e+00
   6.2083603e+00  -1.0004820e+00
   6.2666341e+00  -9.9203978e-01
   6.3252217e+00  -9.7991635e-01
   6.3842028e+00  -9.6400786e-01
   6.4436634e+00  -9.4420510e-01
   6.5036980e+00  -9.2039149e-01
   6.5644129e+00  -8.9244030e-01
   6.6259301e+00  -8.6021051e-01
   6.6883934e+00  -8.2354082e-01
   6.7513898e+00  -7.8263928e-01
   6.8138600e+00  -7.3832087e-01
   6.8759233e+00  -6.9073108e-01
   6.9376964e+00  -6.4000326e-01
   6.9992831e+00  -5.8627008e-01
   7.0607778e+00  -5.2966476e-01
   7.1222696e+00  -4.7032172e-01
   7.1838437e+00  -4.0837706e-01
   7.2455844e+00  -3.4396876e-01
   7.3075768e+00  -2.7723676e-01
   7.3699086e+00  -2.0832276e-01
   7.4326727e+00  -1.3736986e-01
   7.4959693e+00  -6.4521860e-02
   7.5513126e+00  -1.1379786e-15
   7.5513126e+00   6.5419892e-14
   7.6152527e+00   7.5225564e-02
   7.6713472e+00   1.4158498e-01
   7.7271665e+00   2.0773847e-01
   7.7828371e+00   2.7362966e-01
   7.8384289e+00   3.3914010e-01
   7.8940075e+00   4.0414786e-01
   7.9496355e+00   4.6852737e-01
   8.0053744e+00   5.3214893e-01
   8.0612852e+00   5.9487815e-01
   8.1174299e+00   6.5657533e-01
   8.1738727e+00   7.1709475e-01
   8.2306812e+00   7.7628388e-01
   8.2879277e+00   8.3398247e-01
   8.3456913e+00   8.9002142e-01
   8.4040596e+00   9.4422146e-01
   8.4631322e+00   9.9639144e-01
   8.5230238e+00   1.0463262e+00
   8.5838701e+00   1.0938036e+00
   8.6458353e+00   1.1385809e+00
   8.7091236e+00   1.1803889e+00
   8.7739982e+00   1.2189241e+00
   8.8383333e+00   1.2526289e+00
   8.9019127e+00   1.2813569e+00
   8.9649154e+00   1.3051859e+00
   9.0274947e+00   1.3241593e+00
   9.0897812e+00   1.3382932e+00
   9.1518899e+00   1.3475837e+00
   9.2139254e+00   1.3520122e+00
   9.2759859e+00   1.3515477e+00
   9.3381664e+00   1.3461495e+00
   9.4005607e+00   1.3357675e+00
   9.4632647e+00   1.3203428e+00
   9.5263783e+00   1.2998067e+00
   9.5900088e+00   1.2740793e+00
   9.6542739e+00   1.2430672e+00
   9.7193065e+00   1.2066589e+00
   9.7852603e+00   1.1647188e+00
   9.8507698e+00   1.1182331e+00
   9.9155252e+00   1.0677449e+00
   9.9797001e+00   1.0134656e+00
   1.0043446e+01   9.5558898e-01
   1.0106891e+01   8.9430127e-01
   1.0170150e+01   8.2978338e-01
   1.0233329e+01   7.6221268e-01
   1.0296523e+01   6.9176412e-01
   1.0359829e+01   6.1861094e-01
   1.0423340e+01   5.4292513e-01
   1.0487152e+01   4.6487748e-01
   1.0551363e+01   3.8463739e-01
   1.0616081e+01   3.0237228e-01
   1.0681422e+01   2.1824649e-01
   1.0747517e+01   1.3241958e-01
   1.0814517e+01   4.5043503e-02
   1.0849038e+01   1.2212453e-15
   1.0849038e+01  -1.4710455e-13
   1.0917121e+01  -8.8633770e-02
   1.0974874e+01  -1.6337349e-01
   1.1032278e+01  -2.3701517e-01
   1.1089497e+01  -3.0956145e-01
   1.1146610e+01  -3.8090923e-01
   1.1203689e+01  -4.5095014e-01
   1.1260805e+01  -5.1957112e-01
   1.1318023e+01  -5.8665422e-01
   1.1375410e+01  -6.5207623e-01
   1.1433034e+01  -7.1570815e-01
   1.1490963e+01  -7.7741457e-01
   1.1549271e+01  -8.3705280e-01
   1.1608036e+01  -8.9447190e-01
   1.1667342e+01  -9.4951141e-01
   1.1727283e+01  -1.0019998e+00
   1.1787969e+01  -1.0517523e+00
   1.1849521e+01  -1.0985685e+00
   1.1912089e+01  -1.1422283e+00
   1.1975851e+01  -1.1824873e+00
   1.2041033e+01  -1.2190688e+00
   1.2107927e+01  -1.2516531e+00
   1.2175067e+01  -1.2791703e+00
   1.2241400e+01  -1.3011381e+00
   1.2307119e+01  -1.3176936e+00
   1.2372397e+01  -1.3289359e+00
   1.2437383e+01  -1.3349289e+00
   1.2502209e+01  -1.3357114e+00
   1.2566995e+01  -1.3313024e+00
   1.2631852e+01  -1.3217052e+00
   1.2696890e+01  -1.3069094e+00
   1.2762221e+01  -1.2868918e+00
   1.2827958e+01  -1.2616166e+00
   1.2894222e+01  -1.2310336e+00
   1.2961146e+01  -1.1950764e+00
   1.3028878e+01  -1.1536572e+00
   1.3097585e+01  -1.1066667e+00
   1.3165243e+01  -1.0557073e+00
   1.3232062e+01  -1.0010427e+00
   1.3298250e+01  -9.4288408e-01
   1.3363975e+01  -8.8143154e-01
   1.3429384e+01  -8.1687741e-01
   1.3494601e+01  -7.4940854e-01
   1.3559742e+01  -6.7920774e-01
   1.3624917e+01  -6.0645478e-01
   1.3690229e+01  -5.3132704e-01
   1.3755783e+01  -4.5399982e-01
   1.3821687e+01  -3.7464631e-01
   1.3888052e+01  -2.9343725e-01
   1.3954999e+01  -2.1054008e-01
   1.4022664e+01  -1.2611750e-01
   1.4091199e+01  -4.0325192e-02
   1.4123418e+01  -1.4049872e-13
   1.4123418e+01   1.6930901e-15
   1.4193003e+01   8.6846181e-02
   1.4251178e+01   1.5897439e-01
   1.4308894e+01   2.2987942e-01
   1.4366354e+01   2.9962258e-01
   1.4423644e+01   3.6812473e-01
   1.4480840e+01   4.3529940e-01
   1.4538015e+01   5.0105420e-01
   1.4595237e+01   5.6529101e-01
   1.4652573e+01   6.2790582e-01
   1.4710090e+01   6.8878849e-01
   1.4767854e+01   7.4782227e-01
   1.4825936e+01   8.0488321e-01
   1.4884409e+01   8.5983935e-01
   1.4943351e+01   9.1254975e-01
   1.5002850e+01   9.6286319e-01
   1.5063001e+01   1.0106166e+00
   1.5123914e+01   1.0556328e+00
   1.5185715e+01   1.0977181e+00
   1.5248558e+01   1.1366576e+00
   1.5312626e+01   1.1722106e+00
   1.5378153e+01   1.2041020e+00
   1.5445444e+01   1.2320099e+00
   1.5512582e+01   1.2548431e+00
   1.5578937e+01   1.2723890e+00
   1.5644701e+01   1.2847735e+00
   1.5710046e+01   1.2920837e+00
   1.5775117e+01   1.2943757e+00
   1.5840045e+01   1.2916821e+00
   1.5904947e+01   1.2840176e+00
   1.5969936e+01   1.2713820e+00
   1.6035122e+01   1.2537625e+00
   1.6100615e+01   1.2311340e+00
   1.6166531e+01   1.2034591e+00
   1.6232991e+01   1.1706867e+00
   1.6300130e+01   1.1327491e+00
   1.6368099e+01   1.0895578e+00
   1.6436818e+01   1.0411862e+00
   1.6504520e+01   9.8911467e-01
   1.6571412e+01   9.3358311e-01
   1.6637698e+01   8.7478699e-01
   1.6703544e+01   8.1291327e-01
   1.6769091e+01   7.4814325e-01
   1.6834466e+01   6.8065414e-01
   1.6899782e+01   6.1062021e-01
   1.6965149e+01   5.3821355e-01
   1.7030671e+01   4.6360459e-01
   1.7096454e+01   3.8696221e-01
   1.7162607e+01   3.0845370e-01
   1.7229242e+01   2.2824424e-01
   1.7296486e+01   1.4649605e-01
   1.7364474e+01   6.3366821e-02
   1.7416216e+01   2.2482016e-15
   1.7416216e+01  -4.7628568e-13
   1.7485107e+01  -8.4216306e-02
   1.7543108e+01  -1.5474436e-01
   1.7600644e+01  -2.2415240e-01
   1.7657916e+01  -2.9249821e-01
   1.7715008e+01  -3.5970518e-01
   1.7771998e+01  -4.2568930e-01
   1.7828958e+01  -4.9036060e-01
   1.7885955e+01  -5.5362332e-01
   1.7943055e+01  -6.1537578e-01
   1.8000324e+01  -6.7551014e-01
   1.8057829e+01  -7.3391198e-01
   1.8115637e+01  -7.9045970e-01
   1.8173821e+01  -8.4502383e-01
   1.8232457e+01  -8.9746605e-01
   1.8291629e+01  -9.4763801e-01
   1.8351431e+01  -9.9537987e-01
   1.8411967e+01  -1.0405183e+00
   1.8473360e+01  -1.0828638e+00
   1.8535755e+01  -1.1222073e+00
   1.8599328e+01  -1.1583153e+00
   1.8664297e+01  -1.1909221e+00
   1.8730948e+01  -1.2197194e+00
   1.8797941e+01  -1.2437836e+00
   1.8864123e+01  -1.2626403e+00
   1.8929683e+01  -1.2764104e+00
   1.8994796e+01  -1.2851800e+00
   1.9059608e+01  -1.2890026e+00
   1.9124251e+01  -1.2879083e+00
   1.9188842e+01  -1.2819093e+00
   1.9253493e+01  -1.2710029e+00
   1.9318312e+01  -1.2551739e+00
   1.9383406e+01  -1.2343958e+00
   1.9448888e+01  -1.2086300e+00
   1.9514874e+01  -1.1778256e+00
   1.9581493e+01  -1.1419165e+00
   1.9648890e+01  -1.1008178e+00
   1.9717228e+01  -1.0544200e+00
   1.9784920e+01  -1.0039674e+00
   1.9851752e+01  -9.4998233e-01
   1.9917927e+01  -8.9266643e-01
   1.9983619e+01  -8.3220609e-01
   2.0048973e+01  -7.6878155e-01
   2.0114118e+01  -7.0256874e-01
   2.0179169e+01  -6.3374058e-01
   2.0244236e+01  -5.6246781e-01
   2.0309422e+01  -4.8891958e-01
   2.0374830e+01  -4.1326373e-01
   2.0440568e+01  -3.3566675e-01
   2.0506743e+01  -2.5629348e-01
   2.0573475e+01  -1.7530637e-01
   2.0640894e+01  -9.2864271e-02
   2.0709148e+01  -9.1204065e-03
   2.0716579e+01  -2.3786528e-13
   2.0716579e+01   4.1133763e-14
   2.0785840e+01   8.4871185e-02
   2.0843742e+01   1.5546999e-01
   2.0901189e+01   2.2497667e-01
   2.0958381e+01   2.9344848e-01
   2.1015402e+01   3.6080593e-01
   2.1072329e+01   4.2696235e-01
   2.1129233e+01   4.9182531e-01
   2.1186180e+01   5.5529670e-01
   2.1243237e+01   6.1727259e-01
   2.1300469e+01   6.7764293e-01
   2.1357943e+01   7.3629112e-01
   2.1415727e+01   7.9309341e-01
   2.1473893e+01   8.4791813e-01
   2.1532518e+01   9.0062476e-01
   2.1591686e+01   9.5106267e-01
   2.1651492e+01   9.9906963e-01
   2.1712043e+01   1.0444698e+00
   2.1773461e+01   1.0870710e+00
   2.1835894e+01   1.1266613e+00
   2.1899521e+01   1.1630035e+00
   2.1964565e+01   1.1958283e+00
   2.2031319e+01   1.2248222e+00
   2.2098148e+01   1.2489545e+00
   2.2164185e+01   1.2678776e+00
   2.2229620e+01   1.2817091e+00
   2.2294622e+01   1.2905307e+00
   2.2359338e+01   1.2943927e+00
   2.2423895e+01   1.2933227e+00
   2.2488410e+01   1.2873304e+00
   2.2552994e+01   1.2764113e+00
   2.2617754e+01   1.2605484e+00
   2.2682799e+01   1.2397133e+00
   2.2748239e+01   1.2138657e+00
   2.2814192e+01   1.1829528e+00
   2.2880788e+01   1.1469065e+00
   2.2948170e+01   1.1056394e+00
   2.3016506e+01   1.0590389e+00
   2.3084048e+01   1.0084788e+00
   2.3150744e+01   9.5437295e-01
   2.3216799e+01   8.9692107e-01
   2.3282383e+01   8.3631014e-01
   2.3347640e+01   7.7272097e-01
   2.3412697e+01   7.0633004e-01
   2.3477667e+01   6.3731082e-01
   2.3542660e+01   5.6583459e-01
   2.3607778e+01   4.9207099e-01
   2.3673125e+01   4.1618835e-01
   2.3738806e+01   3.3835359e-01
   2.3804931e+01   2.5873195e-01
   2.3871618e+01   1.7748618e-01
   2.3938999e+01   9.4775334e-02
   2.4007221e+01   1.0752650e-02
   2.4015950e+01   2.0133895e-13
   2.4015950e+01  -7.8714812e-14
   2.4085187e+01  -8.5153940e-02
   2.4143093e+01  -1.5600803e-01
   2.4200548e+01  -2.2576301e-01
   2.4257751e+01  -2.9447422e-01
   2.4314787e+01  -3.6206121e-01
   2.4371730e+01  -4.2843647e-01
   2.4428652e+01  -4.9350676e-01
   2.4485621e+01  -5.5717315e-01
   2.4542702e+01  -6.1933095e-01
   2.4599962e+01  -6.7986936e-01
   2.4657465e+01  -7.3867104e-01
   2.4715282e+01  -7.9561147e-01
   2.4773484e+01  -8.5055821e-01
   2.4832148e+01  -9.0336994e-01
   2.4891361e+01  -9.5389520e-01
   2.4951216e+01  -1.0019708e+00
   2.5011820e+01  -1.0474200e+00
   2.5073299e+01  -1.0900495e+00
   2.5135800e+01  -1.1296458e+00
   2.5199505e+01  -1.1659703e+00
   2.5264639e+01  -1.1987515e+00
   2.5331499e+01  -1.2276733e+00
   2.5398319e+01  -1.2516609e+00
   2.5464353e+01  -1.2704266e+00
   2.5529792e+01  -1.2840882e+00
   2.5594806e+01  -1.2927267e+00
   2.5659539e+01  -1.2963923e+00
   2.5724119e+01  -1.2951125e+00
   2.5788663e+01  -1.2888969e+00
   2.5853281e+01  -1.2777411e+00
   2.5918080e+01  -1.2616281e+00
   2.5983170e+01  -1.2405293e+00
   2.6048661e+01  -1.2144045e+00
   2.6114673e+01  -1.1832003e+00
   2.6181335e+01  -1.1468481e+00
   2.6248794e+01  -1.1052596e+00
   2.6317216e+01  -1.0583208e+00
   2.6384730e+01  -1.0075107e+00
   2.6451410e+01  -9.5316217e-01
   2.6517457e+01  -8.9547354e-01
   2.6583042e+01  -8.3463193e-01
   2.6648306e+01  -7.7081842e-01
   2.6713377e+01  -7.0420983e-01
   2.6778368e+01  -6.3497991e-01
   2.6843387e+01  -5.6330027e-01
   2.6908539e+01  -4.8934085e-01
   2.6973925e+01  -4.1327024e-01
   2.7039652e+01  -3.3525559e-01
   2.7105830e+01  -2.5546226e-01
   2.7172578e+01  -1.7405309e-01
   2.7240029e+01  -9.1187001e-02
   2.7308332e+01  -7.0169597e-03
   2.7314026e+01  -2.4522051e-13
   2.7314026e+01   3.4972025e-14
   2.7383355e+01   8.5305472e-02
   2.7441277e+01   1.5620334e-01
   2.7498746e+01   2.2599453e-01
   2.7555962e+01   2.9473582e-01
   2.7613010e+01   3.6234699e-01
   2.7669966e+01   4.2874071e-01
   2.7726900e+01   4.9382391e-01
   2.7783881e+01   5.5749784e-01
   2.7840974e+01   6.1965793e-01
   2.7898245e+01   6.8019356e-01
   2.7955760e+01   7.3898749e-01
   2.8013588e+01   7.9591538e-01
   2.8071801e+01   8.5084491e-01
   2.8130477e+01   9.0363488e-01
   2.8189700e+01   9.5413396e-01
   2.8249566e+01   1.0021791e+00
   2.8310182e+01   1.0475937e+00
   2.8371672e+01   1.0901844e+00
   2.8434185e+01   1.1297381e+00
   2.8497901e+01   1.1660160e+00
   2.8563048e+01   1.1987468e+00
   2.8629920e+01   1.2276142e+00
   2.8696758e+01   1.2515479e+00
   2.8762811e+01   1.2702574e+00
   2.8828268e+01   1.2838611e+00
   2.8893300e+01   1.2924405e+00
   2.8958050e+01   1.2960462e+00
   2.9022647e+01   1.2947058e+00
   2.9087207e+01   1.2884293e+00
   2.9151842e+01   1.2772125e+00
   2.9216659e+01   1.2610388e+00
   2.9281767e+01   1.2398797e+00
   2.9347276e+01   1.2136951e+00
   2.9413306e+01   1.1824320e+00
   2.9479988e+01   1.1460217e+00
   2.9547466e+01   1.1043762e+00
   2.9615910e+01   1.0573814e+00
   2.9683438e+01   1.0065244e+00
   2.9750131e+01   9.5213310e-01
   2.9816192e+01   8.9440563e-01
   2.9881792e+01   8.3352906e-01
   2.9947071e+01   7.6968442e-01
   3.0000000e+01   7.1570905e-01


==> figuresAndData/relayOutputFourthOrderNumMinus1S4Plus1DenS5plus10S4pus40S3plus80S2plus80Splus32.csv <==
0	0.01
0.000152235541303611	0.0101384244080084
0.000913413247821665	0.0108272545113752
0.00471930178041194	0.0141898902608162
0.00930962700799868	0.018068191839217
0.0139126308384121	0.0217675288308151
0.0185323661994521	0.0252946966508829
0.0236872231864381	0.0290173701479691
0.0294209820729737	0.032902528407591
0.0356726623612068	0.0368427687101763
0.0424044902200411	0.0407539862321156
0.0495904121147324	0.0445656379315389
0.0572112464518682	0.0482167232537901
0.0652521912542353	0.0516538256644495
0.0737014249797717	0.054830090389232
0.0825492656476514	0.0577046584986615
0.0917876372926191	0.0602423313272871
0.101409716177941	0.0624133506007162
0.111409687445868	0.0641932328279917
0.121782572638258	0.0655626238356946
0.1325241044022	0.066507154104027
0.143630633721344	0.0670172839993337
0.155099060274267	0.0670881329900072
0.163473612146913	0.0668708413725415
0.163473612146915	0.0668708413725414
0.175289960086066	0.0662107277819424
0.18589334085791	0.0652960885575003
0.196599785662786	0.0640924759947653
0.206657409599967	0.0627292945183525
0.215970932045747	0.0612847747739354
0.225547272649304	0.0596338468283791
0.23660897979869	0.0575388021230175
0.247750689372806	0.0552475815731277
0.258227868934456	0.0529473962325184
0.268652147950948	0.0505365415660876
0.279639234463349	0.0478814043064313
0.29117760505325	0.0449860796396008
0.302818350035731	0.0419732083693199
0.314569971432062	0.0388566216342809
0.326435090369889	0.0356511614995437
0.338416523607071	0.0323711855157605
0.350517210395991	0.0290305912499001
0.362740221714942	0.0256428199531637
0.37508876913657	0.022220860549565
0.387566214532648	0.0187772536563201
0.400176080692282	0.0153240956460953
0.412922062969388	0.0118730427552428
0.425906972801081	0.00840914819323271
0.43934007081577	0.0048915811979926
0.453209516537564	0.00134060050841647
0.45853906283438	1.09677891768634e-15
0.458539062834384	2.06215253206743e-16
0.469071663632024	-0.0225864887265143
0.479604264429664	-0.0430320431275763
0.49022681421258	-0.0616127934707257
0.500928645967413	-0.0783866561535309
0.512052223782073	-0.0938812321944793
0.523671256805841	-0.108092004371144
0.535520112593611	-0.120649111062079
0.547476584499599	-0.13148121702154
0.559544795138054	-0.140679030006463
0.571727344091115	-0.148329344668198
0.584026959375766	-0.154516917401717
0.596446482522423	-0.159324461065218
0.608988875941621	-0.162832660848165
0.621657230610906	-0.165120189971754
0.634454774426898	-0.16626372546131
0.647384881295243	-0.166337963998023
0.660451081059838	-0.165415637856992
0.673657070342729	-0.163567530937454
0.687006724419703	-0.160862494897643
0.700504110256254	-0.157367465404642
0.714153500853168	-0.153147478511033
0.727959391068077	-0.148265687173437
0.74192651509989	-0.142783377934649
0.756059865887436	-0.136759987782317
0.760497369529879	-0.134782208178544
0.760497369529886	-0.134782208178541
0.774802220307319	-0.128162112946952
0.789340779959196	-0.121106413287505
0.804063245471071	-0.113693739393017
0.818976993035706	-0.105975288913286
0.834105644737471	-0.0979920292613118
0.849609117340885	-0.0897100202335833
0.865284929508739	-0.0812882047286697
0.881141233060159	-0.0727729392479816
0.897183089188239	-0.0642099864705696
0.913415863347511	-0.0556427532562135
0.929333093278207	-0.0473757404178072
0.945264730226107	-0.0392670210923297
0.961548386877519	-0.0311804256241263
0.978455452491437	-0.0230276690355128
0.995710580082971	-0.0149885203795651
1.01319207287597	-0.00715646741803788
1.02985793988075	-5.66647423427824e-15
1.02985793988076	3.0444397003393e-16
1.04235463822695	0.0286296459885378
1.05485133657314	0.054180187670006
1.06748899800967	0.0771029018988237
1.08024738476619	0.0974790460141931
1.09312966225092	0.115436923799363
1.10613880091675	0.13110117330352
1.1192778988857	0.144593394732635
1.13255018526196	0.156032167698488
1.14595902842108	0.165533075862121
1.15950794493909	0.173208731566132
1.17320060930463	0.179168800555304
1.18704086449017	0.183520026785601
1.20103273350015	0.18636625733742
1.21518043199075	0.187808467431859
1.2294883821044	0.187944785564905
1.24396122765929	0.186870518768191
1.25860385087221	0.184678178010269
1.27342139081453	0.181457503751816
1.28841926382971	0.177295491671946
1.30360318618096	0.172276418586837
1.31897919924962	0.166481868583457
1.33455369765809	0.159990759394677
1.35033346074811	0.152879369052299
1.36632568794251	0.145221362855647
1.38253803861652	0.137087820701354
1.39897867721272	0.128547264838069
1.41565632451734	0.119665688108443
1.43258031619161	0.110506582763884
1.44976066988045	0.101130969966255
1.46720816257674	0.091597430090757
1.48493442027392	0.0819621339988913
1.50292692859819	0.0722922596480654
1.52117786788418	0.0626496933599981
1.53969718162595	0.0530840637706332
1.54272154645286	0.0515457664062357
1.54272154645288	0.0515457664062285
1.55719164830075	0.0442875378250693
1.57166175014861	0.0372095096293571
1.58631428282798	0.0302405261036967
1.60113183599502	0.0234088971258146
1.6161193887667	0.0167309731135162
1.63128179658992	0.0102222992854245
1.6466241622493	0.0038974579040486
1.65641874382088	5.61052940217799e-15
1.65641874382089	3.64291929955129e-17
1.67194642968114	-0.0346688314840026
1.68440652366103	-0.0590890425746297
1.69702737729094	-0.0809700915450799
1.70976913856199	-0.100354045348599
1.72263527217979	-0.117369116048846
1.73562878140767	-0.132139369861673
1.7487528036649	-0.144785828368425
1.76201061036781	-0.155426480186679
1.77540561555967	-0.164176305789942
1.78894138516276	-0.171147302253708
1.80262164705988	-0.176448508098717
1.816450302074	-0.180186028223211
1.8304314359724	-0.182463058945134
1.84456933260835	-0.183379913157063
1.85886848833797	-0.183034045605267
1.87333362787626	-0.18152007830581
1.88796972177615	-0.178929826111088
1.90278200574382	-0.175352322443544
1.91777600203762	-0.170873845217181
1.9329575432521	-0.165577942967146
1.94833279881957	-0.159545461216382
1.96390830463687	-0.152854569111072
1.97969099629219	-0.145580786364892
1.99568824647999	-0.137797010549522
2.01190790725196	-0.129573544802059
2.02835835796041	-0.12097812600098
2.04504855986648	-0.112075953502397
2.06198811864222	-0.102929718529111
2.07918735624061	-0.0935996343439187
2.09665739399446	-0.0841434673508584
2.11438835040166	-0.0746282470099398
2.12561653907794	-0.068670350400581
2.12561653907797	-0.068670350400566
2.14359853027911	-0.0592737340362408
2.15820518573174	-0.0517988834792244
2.17302811820279	-0.0443812963855135
2.18801660959596	-0.0370721318540042
2.20317614416225	-0.0298924021556326
2.2185115514794	-0.0228623412482217
2.23402791319014	-0.016000971574622
2.24973056625757	-0.00932612814359772
2.26562512236507	-0.0028544755728732
2.27287444061835	-1.06633452068294e-14
2.27287444061838	4.08093697723544e-16
2.28534003725829	0.0281794311307323
2.2978056338982	0.0532912478214275
2.31040432949123	0.0757698546482346
2.32312351911557	0.0957138120844774
2.33596626465819	0.113251586934115
2.34893553674415	0.128508169612148
2.36203443265258	0.141605495484788
2.37526618109801	0.152662464660225
2.38863415057008	0.161794966680679
2.40214185833408	0.169115905227804
2.41579298021966	0.174735222920147
2.42959136129728	0.178759926212318
2.44354102752453	0.181294110393646
2.45764619849387	0.182438984703563
2.47191130141009	0.182292897569926
2.48634098644093	0.180951361982962
2.50094014363234	0.178507081019983
2.51571392158301	0.175049973535408
2.53066774811316	0.170667200036842
2.54580735321638	0.165443188766525
2.56113879460211	0.159459662018427
2.57666848622248	0.152795662719778
2.59240323023498	0.145527581312938
2.6083502529272	0.137729182986843
2.62451724526216	0.129471635303753
2.640912408797	0.120823536294121
2.65754450791718	0.111850943093358
2.67442292952288	0.102617401214188
2.69155775154098	0.0931839745806005
2.70895982199735	0.0836092764573509
2.72663892442171	0.0739505480529802
2.7445661899332	0.0642837624515513
2.74883960187822	0.0620041050406406
2.74883960187825	0.0620041050406255
2.7670247783079	0.0524314710589769
2.78159061871216	0.0449349318197111
2.79637681925658	0.0375023596209672
2.81132868414349	0.0301862804528037
2.82645178853903	0.0230068336695856
2.84175098820044	0.0159834695188629
2.85723139453488	0.00913447799983662
2.87289837698135	0.0024770124335775
2.87890378515331	2.79290479632266e-16
2.87890378515334	-1.13433568094123e-14
2.89142907517481	-0.0285507410482922
2.90395436519629	-0.0540056145157861
2.91661584782679	-0.0768087596561562
2.92939896885536	-0.0970555303497005
2.94230685773742	-0.114875736105213
2.955342526707	-0.130395606669104
2.96850911728386	-0.143738271495927
2.98180990483121	-0.155023779325192
2.99524830707686	-0.164369123365523
3.00882789331458	-0.171888266492894
3.02255239442299	-0.177692166543567
3.03642571377973	-0.181888801698249
3.0504519391852	-0.184583195971972
3.0646353559143	-0.185877444815629
3.07898046102428	-0.185870740838247
3.09349197909211	-0.184659399663754
3.10817487954249	-0.182336885934483
3.1230343957989	-0.178993839477534
3.13807604648685	-0.174718101652536
3.15330565898382	-0.16959474190215
3.16872939564944	-0.16370608453091
3.18435378313065	-0.157131735743253
3.20018574521077	-0.149948610976901
3.2162326397626	-0.142230962573485
3.23250230046438	-0.134050407841997
3.24900308408686	-0.125475957575343
3.26574392432431	-0.116574045094759
3.28273439333872	-0.107408555922222
3.29998477247204	-0.0980408581934539
3.31747032673624	-0.0885492244371544
3.33519772409652	-0.078992339708662
3.35317555624314	-0.0694251363817162
3.35555424259084	-0.0681714354536734
3.35555424259087	-0.0681714354536584
3.37013572480954	-0.0605598404026383
3.38471720702822	-0.0530910925726439
3.39947827466844	-0.0456965934084319
3.41440459032884	-0.0384080393993214
3.42950103831551	-0.0312461146644461
3.44477242593641	-0.0242304829807909
3.46022380141219	-0.0173796509243412
3.47586046632916	-0.0107109863118157
3.49168799469432	-0.00424073429523595
3.50246474243879	-1.05401798400351e-14
3.50246474243882	4.64905891561784e-16
3.51497624707061	0.0282495170765705
3.52748775170239	0.0534108050607884
3.54013297810005	0.0759212031314234
3.55289971014698	0.0958816138307422
3.56579104429874	0.113421988158434
3.57880999176453	0.128668755876048
3.59195969272971	0.141745239296414
3.60524342137681	0.152771673687273
3.61866459442096	0.161865232475068
3.63222678034609	0.169140052485082
3.64593370945688	0.174707259272523
3.65978928482811	0.178674992548735
3.6737975942795	0.181148431720964
3.68796292347169	0.182229821544203
3.70228977028157	0.182018497902904
3.71678286060036	0.180610913731537
3.73144716574878	0.178100665090345
3.74628792172125	0.174578517411224
3.76131065049936	0.170132431934889
3.77652118372823	0.164847592363045
3.79192568910022	0.158806431750885
3.80753069983593	0.152088659675791
3.8233431477513	0.144771289715484
3.83937040045509	0.136928667290383
3.85562030336796	0.128632497919806
3.87210122737213	0.119951875960896
3.88882212307015	0.110953313915572
3.90579258285331	0.101700772406205
3.9230179617817	0.092258405536278
3.94047615759159	0.0827032431614966
3.95817579188394	0.0730928599837379
3.97612540921116	0.0634821599853385
3.98224374718408	0.0602464679384159
3.98224374718411	0.060246467938401
3.99680455499009	0.0526434781033791
4.01136536279608	0.0451952956602874
4.02610547338045	0.0378328768592029
4.04101058596078	0.0305873678710525
4.05608557978073	0.0234789424808092
4.07133525776206	0.0165267655663766
4.08676466375242	0.00974885678911239
4.10237909501056	0.00316210888432202
4.1101221905521	2.94035629178069e-16
4.11012219055215	-2.266286117103e-14
4.12264882472081	-0.0284894700715263
4.13517545888947	-0.0538821248462263
4.14783504488003	-0.0766161430886304
4.16061626266797	-0.0967939618332909
4.17352219648081	-0.114545379654704
4.18655585735309	-0.129996699686336
4.19972038491533	-0.143271123153646
4.21301905255767	-0.154488769991401
4.22645527593389	-0.163766704016267
4.24003262216176	-0.171218958133271
4.25375481982881	-0.176956559629233
4.26762576990277	-0.181087555565616
4.28164955764598	-0.183717038274743
4.29583046565646	-0.184947170969766
4.31017298816741	-0.184877213477674
4.32468184677029	-0.18360354810829
4.33936200773788	-0.18121970567155
4.35421870115392	-0.177816391660985
4.3692574421066	-0.173481512620444
4.38448405422113	-0.168300202717149
4.39990469587457	-0.162354850545578
4.41552588947606	-0.155725126197562
4.4313545542972	-0.148488008629732
4.44739804340269	-0.140717813373679
4.46366418533737	-0.132486220647221
4.48016133138398	-0.123862303925152
4.4968984093565	-0.114912559049407
4.5138849851104	-0.105700933973675
4.5311313332106	-0.096288859264154
4.54861295826885	-0.0867546247521351
4.56633627296683	-0.0771571125966669
4.58248488832168	-0.0685193042207917
4.58248488832173	-0.0685193042207615
4.60045848088823	-0.0590716012765498
4.61504864097891	-0.0515605893475216
4.62985557218513	-0.044105738422724
4.6448283047003	-0.0367581950766735
4.6599723488926	-0.0295386772172183
4.67529255538398	-0.0224671628639311
4.69079402866747	-0.0155624500396006
4.7064821303774	-0.00884218020677837
4.72236249888287	-0.00232285454745027
4.72819879533509	4.42354486374086e-17
4.72819879533515	2.24750773547555e-14
4.74071505505284	0.0283516711192547
4.75323131477054	0.0536124943140199
4.76588153977617	0.076221129494666
4.77865332362396	0.0962778894739535
4.79154976608727	0.113912659343653
4.8045738790643	0.129251798518761
4.8177288034429	0.142418560983549
4.83101781407839	0.153533115605622
4.84444432832857	0.162712571335306
4.85801191527813	0.170071002429918
4.8717243057827	0.175719473773429
4.88558540340961	0.179766066289327
4.8995992963994	0.182315902464344
4.91377027074942	0.183471171983688
4.9281028245713	0.183331157493763
4.9426016838753	0.181992260501655
4.95727181996257	0.179548027426353
4.97211846863789	0.176089175819371
4.98714715150115	0.171703620771048
5.00236369958578	0.166476501529187
5.01777427970253	0.160490208352791
5.03338542387102	0.153824409637201
5.04920406232835	0.146556079342713
5.06523756065433	0.138759524781261
5.08149376171712	0.130506414802379
5.09798103321212	0.121865808461255
5.11470832180662	0.112904184234334
5.13168521506187	0.103685469891753
5.14891904082641	0.0942726971331212
5.1663857973841	0.0847438565041992
5.18409414638025	0.0751565064696484
5.20205263578314	0.0655655554379654
5.21048201138323	0.061123933245809
5.21048201138329	0.0611239332457792
5.2250416675254	0.0535605410417477
5.23960132366751	0.046152846369532
5.25434035331462	0.0388319039300047
5.26924440840168	0.0316285154209929
5.28431837145032	0.0245625496832814
5.29956704802756	0.0176528799337973
5.31499548488495	0.0109172476798692
5.3306089824581	0.00437228082690223
5.34143169783192	2.2435178714808e-14
5.34143169783197	-1.70002900645727e-16
5.35395315783904	-0.0284011556400138
5.36647461784611	-0.0537083406521256
5.37912900063144	-0.0763589115136467
5.3919049698057	-0.0964554119858451
5.40480560967861	-0.114127693797681
5.41783393119278	-0.129502111862507
5.43099307395681	-0.14270191711177
5.44428631140393	-0.15384727712088
5.45771705931968	-0.163055301305884
5.47128888504281	-0.170440066131202
5.485005517489	-0.176112640420198
5.4988708580771	-0.180181110761225
5.5128889926591	-0.182750607017584
5.52706420458037	-0.183923327953689
5.54140098900611	-0.183798566985843
5.55590406866611	-0.18247273806976
5.57057841120831	-0.180039401739725
5.58542924836943	-0.176589291314551
5.60046209720408	-0.172210339290866
5.61568278366611	-0.166987703945486
5.63109746888075	-0.161003796171696
5.64671267848942	-0.154338306586722
5.6625353355636	-0.147068232938429
5.67857279761352	-0.139267907869454
5.6948328983983	-0.131009027077119
5.71132399530747	-0.12236067795019
5.72805502331058	-0.113389368752352
5.74503555665864	-0.104159058450665
5.76227568599569	-0.0947312933535062
5.77974872240197	-0.0851856015407065
5.79746337433404	-0.0755795838847937
5.81486236481388	-0.0662684209418218
5.81486236481394	-0.0662684209417916
5.83282717500272	-0.0568318847893277
5.84741249836527	-0.0493329378593834
5.86221443851813	-0.0418939014393862
5.87718209606627	-0.0345656752729729
5.89232097763022	-0.0273688028589262
5.9076359313103	-0.0203230897750041
5.92313205895726	-0.013447164952034
5.93881471946458	-0.0067585040677576
5.95468954835655	-0.000273445812776334
5.9553750351736	-2.23187896115917e-14
5.95537503517365	3.33771638799663e-16
5.96789498257208	0.0284083041032836
5.9804149299705	0.0537235981477165
5.99306883191104	0.0763850219769873
6.00584431821457	0.0964928796647097
6.0187444878971	0.114177028858413
6.03177235255181	0.129563803241243
6.04493105268634	0.142776432563512
6.05822386269811	0.153935062949816
6.07165419940228	0.16315678209304
6.08522563124505	0.170555644469187
6.09894188833384	0.17624269664719
6.11280687336729	0.18032600269381
6.12682467357875	0.182910669686079
6.14099957380371	0.184098873336204
6.15533607081557	0.18398988374234
6.16983888908836	0.182680091275466
6.18451299815944	0.180263032616931
6.19936363181541	0.176829416963369
6.21439630934535	0.172467152416287
6.22961685913799	0.167261372582063
6.24503144497607	0.161294463405339
6.26064659541356	0.154646090270004
6.27646923671569	0.147393225402232
6.29250672991097	0.139610175624856
6.30876691263657	0.131368610512509
6.32525814657347	0.122737591017255
6.34198937145521	0.113783598640588
6.35897016683419	0.104570565251354
6.37620984856772	0.0951604359302021
6.39368248770166	0.0856322587815227
6.41139678178088	0.0760436073035201
6.42936127739786	0.0664494259280884
6.43544897529268	0.063236922382428
6.43544897529273	0.0632369223823981
6.45001617022123	0.0556445994059938
6.46458336514972	0.0482036184530945
6.47933001792893	0.0408450434597226
6.49424178608826	0.0336000421592079
6.50932355318013	0.0264888056617079
6.52458012579661	0.0195305200911819
6.54001655163217	0.0127432299769485
6.55563813196191	0.00614385648121967
6.57081406024794	2.35922392732846e-16
6.57081406024799	-2.22790536019701e-14
6.58333355816833	-0.0283762685125249
6.59585305608866	-0.0536597603606488
6.6085055068325	-0.076287668568388
6.62127953463874	-0.0963624830817627
6.63417822471462	-0.114014063668731
6.64720458839072	-0.129368771717669
6.66036176571852	-0.142549863832984
6.67365303063384	-0.153677512463859
6.6870817994825	-0.162868831096882
6.70065164023647	-0.170237899475217
6.71436628251929	-0.175895788908718
6.72822962854243	-0.179950587686511
6.74224576504694	-0.182507426592554
6.75641897637501	-0.183668504536644
6.77075375880885	-0.183533114310568
6.78525483632812	-0.182197668481922
6.79992717798643	-0.179755725439337
6.81477601709486	-0.176298015605848
6.82980687247695	-0.171912467839666
6.84502557207939	-0.166684236043464
6.86043827926593	-0.160695726012442
6.87605152220802	-0.154026622548308
6.89187222683001	-0.14675391688097
6.90790775387584	-0.138951934441393
6.9241659407681	-0.130692363039623
6.94065514906256	-0.122044281515776
6.95738431847782	-0.113074188942816
6.97436302869216	-0.103846034478093
6.99160017885318	-0.0944220092003904
7.00907023769158	-0.0848809874413969
7.02678189304088	-0.0752805548718352
7.04474368942535	-0.0656756638492697
7.04703348344615	-0.0644633295983983
7.04703348344621	-0.0644633295983682
7.06160980085377	-0.0568215270057411
7.07618611826132	-0.0493265552771771
7.09094188994583	-0.0419095133816065
7.10586282905084	-0.034602140458942
7.12095381610836	-0.0274251464354896
7.13621965537073	-0.020398216066679
7.15166539180898	-0.0135398720472619
7.16729632356492	-0.00686749351875911
7.18311802098821	-0.000397332231784005
7.18411337569354	-2.22782404503408e-14
7.1841133756936	3.79741810913048e-16
7.19663405850386	0.0284110503132419
7.20915474131412	0.0537286206174067
7.22180916797669	0.0763915214364659
7.23458518020929	0.0965005126080069
7.24748587387228	0.11418545083816
7.26051426027722	0.129572674584012
7.27367347958562	0.142785418545067
7.28696680581592	0.153943834029805
7.30039765537561	0.163165014155354
7.31396959626499	0.170563019055308
7.32768635810876	0.176248901191961
7.34155184307761	0.18033073075756
7.35557013782994	0.182913621187173
7.36974552657447	0.184099754782139
7.38408250539854	0.183988408459445
7.39858579802397	0.182675979638018
7.41326037316298	0.180256012275578
7.42811146369916	0.176819223071768
7.44314458792431	0.172453527858091
7.45836557312831	0.16724406819666
7.47378058188191	0.161273238212184
7.48939614139569	0.154620711693392
7.50521917644497	0.147363469494682
7.52125704640214	0.139575827289546
7.53751758705306	0.131329463727713
7.55400915801155	0.122693449056739
7.57074069669296	0.113734274294208
7.58772178003839	0.104515881046405
7.60496218458651	0.0950999712810804
7.62243553173532	0.0855658612243121
7.64015052628399	0.0759711352756602
7.65811571336231	0.0663707537021287
7.66191541393756	0.0643618406468454
7.66191541393762	0.0643618406468154
7.67648846251067	0.0567398936943114
7.69106151108372	0.0492660945980694
7.70581404315834	0.0418715188135161
7.72073173991788	0.0345876836874454
7.73581948411727	0.0274350937287625
7.75108208181907	0.0204332373768875
7.76652458001692	0.0136004500924418
7.78215227909805	0.00695393273342398
7.79797075190886	0.000509767585708101
7.79925329617038	2.72351585728359e-16
7.79925329617043	-2.22782946604494e-14
7.81177232921557	-0.0283839267862454
7.82429136226071	-0.0536753163158364
7.83694412049764	-0.0763127093375975
7.8497184514707	-0.096396921141048
7.86261745100263	-0.11405782275189
7.8756441304622	-0.129421766775858
7.88880163009241	-0.142612001383764
7.90209322402616	-0.15374869069132
7.91552232881495	-0.162948939954784
7.92909251264155	-0.170326820787089
7.94280750535412	-0.175993396472292
7.95667120939355	-0.180056747371709
7.97068771174291	-0.182621996441967
7.98486129699581	-0.183791334862965
7.99919646169457	-0.183664047792961
8.01369793009357	-0.182336540260723
8.02837067152872	-0.179902363208862
8.04321991960829	-0.176452239704475
8.05825119346632	-0.172074091336965
8.07347032137047	-0.166853064825321
8.08888346701935	-0.160871558862077
8.10449715893403	-0.154209251222822
8.12031832340388	-0.146943126182886
8.13635432154918	-0.139147502286748
8.15261299118535	-0.130894060517521
8.16910269427538	-0.122251872941453
8.18583237096132	-0.113287431901016
8.20281160135535	-0.10406467985924
8.22004931461306	-0.094645784635559
8.23751995280537	-0.0851096184692695
8.25523220511091	-0.075513761574438
8.27319461689713	-0.0659131611089484
8.27694643154011	-0.0639292752389681
8.27694643154022	-0.0639292752389081
8.29151917979755	-0.0563064934529867
8.30609192805488	-0.0488323827016373
8.32084412624101	-0.0414380289195452
8.33576146797833	-0.0341549487107166
8.35084883473661	-0.0270036506081333
8.36611103147108	-0.0200036255881851
8.38155310399126	-0.0131732103137053
8.39718035141752	-0.00652960553947582
8.41299834524594	-8.88921698678951e-05
8.41322176941156	-3.66270598919916e-16
8.41322176941168	4.48506520551312e-14
8.42574184192363	0.0283988242210569
8.43826191443559	0.0537044938121386
8.45091571219904	0.0763556793645864
8.46369108892259	0.0964531881753972
8.47659114022133	0.114126885106824
8.48961887732894	0.129503117010604
8.50277744032779	0.142705126728987
8.51607010316717	0.153853073476738
8.52950028218523	0.163064058030539
8.54307154532263	0.170452147946318
8.55678762214735	0.176128402867646
8.57065241478485	0.18020089993297
8.58467000985651	0.18277475928782
8.5988446915455	0.183952169711294
8.61318095592805	0.183832414367687
8.62768352673084	0.18251189669509
8.64235737268988	0.180084166445094
8.65720772673296	0.176639945889577
8.67224010722384	0.172267156213559
8.68746034155535	0.167050944117951
8.70287459243601	0.161073708656611
8.7184893872549	0.154415128343351
8.73431165101685	0.147152188558379
8.75034874338012	0.139359209309993
8.76660850048864	0.131107873397069
8.7830992823945	0.122467255041866
8.79983002704688	0.113503849072835
8.81681031203879	0.104281600753505
8.83404965954185	0.0948623551798374
8.85152193616171	0.0853253042656153
8.86923584158778	0.0757280340350622
8.88719992057724	0.0661255037242411
8.89032325878037	0.0644731400764587
8.89032325878049	0.0644731400763987
8.90489781986538	0.0568422164642724
8.91947238095027	0.0493587645311573
8.93422641779936	0.0419538670760323
8.94914562406426	0.0346591421967965
8.9642348817107	0.0274951867992476
8.97949899616792	0.0204815778533023
8.99494301371481	0.0136367354624632
9.01057223393635	0.00697794129547608
9.02639222877934	0.00052135467048708
9.02770152206364	4.53860039828502e-14
9.02770152206376	2.03396327558281e-16
9.04022114727782	-0.0283941161746242
9.05274077249188	-0.0536953601147219
9.0653941313981	-0.0763423767189488
9.0781690680097	-0.0964359571133688
9.09106867820359	-0.114105966619949
9.10409597334587	-0.129478752149543
9.11725409366972	-0.142677556421941
9.13054631329112	-0.153822538342647
9.14397604873263	-0.163030798193479
9.1575468681372	-0.170416402849853
9.17126250129769	-0.176090411092141
9.18512685058687	-0.180160899012585
9.19914400290147	-0.182732985529774
9.21331824272825	-0.18390885801527
9.22765406648174	-0.183787798046891
9.24215619826091	-0.182466207298384
9.25682960721963	-0.180037633580112
9.2716795267469	-0.176592797047685
9.28671147572064	-0.172219616596164
9.30193128210885	-0.167003236463727
9.31734510925815	-0.161026053072467
9.33295948527846	-0.154367742133395
9.34878133597676	-0.147105286059563
9.36481802191807	-0.139313001725561
9.38107738026275	-0.131062568637023
9.39756777221475	-0.122423057562409
9.41429813702535	-0.11346095972217
9.43127805376955	-0.104240216619002
9.44851674425525	-0.0948228344809598
9.46598836736135	-0.085287837199718
9.48370161773946	-0.0756928058757807
9.50166504075576	-0.066092691632931
9.50554417532738	-0.0640418014647463
9.5055441753275	-0.0640418014646864
9.52011677790282	-0.0564208127882928
9.53468938047814	-0.0489484504447673
9.54944144418791	-0.0415557967600913
9.56435865696214	-0.0342743516419268
9.57944590077646	-0.0271246070163838
9.59470798101429	-0.0201260383305841
9.6101499439476	-0.0132969677568642
9.62577708919955	-0.00665458257903801
9.64159498880939	-0.000214951234103064
9.64213558844471	-4.47429365692947e-14
9.64213558844482	4.24844621288445e-16
9.65465524536652	0.0283925423768484
9.66717490228822	0.0536921730982056
9.67982828302007	0.0763375054166808
9.69260323993519	0.0964293531310931
9.70550286869807	0.114097584010161
9.71853018058342	0.129468547693252
9.73168831571993	0.142665489635283
9.744980548114	0.153808571496519
9.75841029416914	0.163014896329093
9.77198112190461	0.170398533798404
9.7856967609767	0.176070545489394
9.79956111361584	0.180139010317929
9.81357826656284	0.182709050042146
9.82775250414028	0.183882854891062
9.84208832258157	0.183759709316839
9.85659044579453	0.182436017885477
9.87126384272247	0.180005331317798
9.88611374653153	0.176558372697545
9.90114567585516	0.172183063866921
9.91636545839607	0.166964552030583
9.93177925721383	0.16098523659643
9.9473936001046	0.154324796282063
9.96321541253335	0.147060216528177
9.97925205468754	0.139265817260891
9.99551136331792	0.13101328105879
10.0120016991721	0.122371681790902
10.028732001003	0.113407513802288
10.0457118473273	0.104184721752045
10.0629505325803	0.0947652751342685
10.0804221442071	0.0852282443309112
10.0981353778075	0.0756312135309328
10.1160987783048	0.0660291377373346
10.1193908029582	0.0642877335977955
10.1193908029584	0.0642877335977354
10.1339648383423	0.0566589266724266
10.1485388737263	0.0491779639209277
10.1632923751998	0.0417759291678701
10.1782110373706	0.0344844127053392
10.1932997419673	0.0273239875349237
10.2085632942086	0.0203142072581591
10.2240067401534	0.0134734692099233
10.2396353791645	0.00681903288163783
10.2554547829614	0.000367036002420582
10.2563766567562	3.3057324239083e-16
10.2563766567563	-4.48716584722231e-14
10.2688964924152	-0.0283967095115042
10.281416328074	-0.0537004177124691
10.2940698951546	-0.0763497879986676
10.3068450408526	-0.09644561513811
10.3197448609555	-0.114117763737698
10.3327723667852	-0.12949258014217
10.3459306985213	-0.142693306587571
10.3592231302231	-0.153840101585805
10.3726530783453	-0.163050065107755
10.3862241109583	-0.170437263806525
10.3999399577716	-0.176112756324487
10.4138045210682	-0.180184618702114
10.4278218876419	-0.182757969889552
10.4419963418647	-0.183934997374013
10.4563323800231	-0.183814982932356
10.4708347260733	-0.182494328520021
10.4855083490088	-0.180066582311051
10.5003584820406	-0.176622464905684
10.5153906438444	-0.172249895724565
10.5306106621623	-0.167034019611091
10.5460247000886	-0.161057233670504
10.5616392854468	-0.154399214375593
10.5774613437242	-0.147136944976083
10.5934982351178	-0.139344743261499
10.6097577963804	-0.131094289722038
10.6262483882451	-0.122454656186357
10.6429789494341	-0.11349233500184
10.6599590584137	-0.104271268868065
10.6771980680716	-0.0948533932621837
10.6946700098861	-0.0853178042343712
10.712383580767	-0.0757220846547607
10.7303473258693	-0.066121188809897
10.7339709970869	-0.064204958295061
10.7339709970871	-0.064204958295001
10.7485442821025	-0.0565806342317143
10.7631175671179	-0.0491045253429473
10.7778703193717	-0.0417077139380235
10.7927882283265	-0.034421740071257
10.8078761759959	-0.0272671311881605
10.8231389678144	-0.0202633971295033
10.8385816500928	-0.0134288932853508
10.854209522482	-0.0067808389946986
10.8700281570311	-0.000335333602419113
10.8708711355903	3.79470760369927e-18
10.8708711355904	4.51720366841102e-14
10.8833907416569	0.0283924784063577
10.8959103477233	0.0536920820701628
10.9085636809474	0.0763374297454949
10.9213385906088	0.096429327871529
10.9342381724518	0.114097643660342
10.9472654377847	0.129468726081311
10.9604235267779	0.142665819903814
10.9737157134806	0.15380908607767
10.9871454143436	0.163015626923562
11.0007161974342	0.170399511351479
11.0144317924657	0.176071800172113
11.0282961017272	0.1801405715035
11.0423132120251	0.182710946284895
11.0564874077495	0.183885113904273
11.0708231852137	0.183762357951983
11.0853252684073	0.182439082110262
11.0999986263672	0.180008836194583
11.1148484923566	0.176562342362726
11.12988038512	0.17218752150904
11.1451001324795	0.166969519869629
11.1605138976294	0.160990735861455
11.17612820851	0.154330847191515
11.1919499907484	0.14706683826781
11.2079866047123	0.139273027962086
11.2242458873533	0.131021097776856
11.2407361996393	0.122380120485386
11.2574664805734	0.113416589313743
11.2744463089521	0.104194447780626
11.2916849324382	0.0947756899232721
11.3091564841789	0.0852393585084799
11.3268696590505	0.075643036492729
11.3448330021504	0.0660416771387629
11.3483473317224	0.0641830401509153
11.3483473317226	0.0641830401508553
11.3629208108124	0.0565571673697691
11.3774942899022	0.0490794498868789
11.3922472324314	0.0416809708809983
11.4071653307387	0.0343932862528058
11.4222534666207	0.0272369382265309
11.4375164453335	0.020231450707875
11.4529593129908	0.013395192445388
11.4685873690271	0.00674539544017172
11.4844061852542	0.000298171013026142
11.4851554465056	4.51962143925566e-14
11.4851554465057	3.95733792957209e-18
11.497675241144	-0.0283955298355057
11.5101950357823	-0.053698076664718
11.5228485589569	-0.0763462883721167
11.5356236600011	-0.0964409667235948
11.5485234346528	-0.114111977343601
11.5615508942127	-0.129485667651244
11.5747091788392	-0.142685280941479
11.5880015625651	-0.153830976765574
11.6014314618238	-0.163039856123686
11.6150024446589	-0.170425986679261
11.6287182407559	-0.176100428072004
11.6425827523695	-0.180171257322837
11.6566000662656	-0.182743594348313
11.6707744667879	-0.18391962758729
11.6851104501931	-0.183798639753558
11.699612740408	-0.182477033724912
11.7142863063923	-0.180048358583932
11.7291363813244	-0.176603335825553
11.744168483846	-0.172229885751625
11.7593884416642	-0.167013154073635
11.774802417838	-0.161035538752036
11.7904169401519	-0.154376717103621
11.8062389340551	-0.147113673210138
11.8222757597086	-0.139320725680716
11.8385352538222	-0.131069555817943
11.8550257770912	-0.122429236251148
11.8717562681965	-0.113466260121716
11.8887363055625	-0.10424457091684
11.9059752346294	-0.0948261089777236
11.923447093828	-0.0852899684875567
11.9411605798283	-0.075693732943197
11.9591242376933	-0.0660923571768166
11.9626070602971	-0.0642503687924105
11.9626070602972	-0.0642503687923505
11.977180675537	-0.0566241587525967
11.9917542907768	-0.0491459936204482
12.0065073734556	-0.0417469563062797
12.0214256149817	-0.0344586083250011
12.0365138972738	-0.0273014965021461
12.0517770256953	-0.0202951493218206
12.0672200464727	-0.0134579400682701
12.0828482591584	-0.00680710523487274
12.0986672356873	-0.000358760591124969
12.0995687954413	-4.4791156460916e-14
12.0995687954414	3.88740688944678e-16
12.1120884753214	0.0283939235791637
12.1246081552014	0.0536949325553917
12.1372615640502	0.0763416615692326
12.150036550109	0.0964349122925989
12.1629362091421	0.114104550987175
12.1759635524681	0.129476925661554
12.1891217202641	0.142675280149901
12.2024139865862	0.153819774497243
12.2158437678917	0.163027510148678
12.2294146322531	0.17041255516761
12.2431303093881	0.176085969547026
12.2569947015898	0.180155830616103
12.2710118956654	0.182727258553091
12.2851861760076	0.183902442013787
12.2995220389244	0.183780663883725
12.3140242084039	0.182458327168467
12.3286976534772	0.180028981033697
12.3435476073989	0.176583347014235
12.3585795889015	0.172209345407808
12.3737994257891	0.166992121880518
12.3892132812344	0.1610140743047
12.4048276831533	0.154354879866449
12.4206495571399	0.147091522477733
12.436686263521	0.139298320537759
12.4529456391973	0.131046955099573
12.4694360450816	0.122406498505265
12.4861664200993	0.11344344357485
12.5031463429643	0.104221733434815
12.5203850929295	0.0948033443973001
12.5378567726676	0.0852673348502846
12.5555700776864	0.0756712876005069
12.5735335531161	0.0660701560966284
12.5771081362093	0.0641797686990936
12.5771081362094	0.0641797686990336
12.5916814913822	0.056554724494288
12.6062548465549	0.0490778879322919
12.6210076662101	0.0416803417887596
12.6359256414659	0.0343936330195233
12.6510136541989	0.0272382956360631
12.666276509732	0.0202338456857835
12.6817192542527	0.01339864441583
12.6973471872779	0.00674991667707245
12.7131658807103	0.00030376698693498
12.7139293434702	4.51303491105781e-14
12.7139293434703	-5.26922255827955e-17
12.7264490694858	-0.0283943697757723
12.7389687955013	-0.0536957954276723
12.7516222492882	-0.0763429133334768
12.7643972803814	-0.0964365275659128
12.7772969845159	-0.114106504391787
12.7903243729914	-0.129479191863869
12.8034825859706	-0.142677833887848
12.8167748974894	-0.153822590594594
12.8302047239838	-0.163030563535476
12.8437756335046	-0.170415820899972
12.8574913557431	-0.176089422824611
12.8713557929654	-0.180159446801961
12.8853730319461	-0.182731013191506
12.8995473570436	-0.183906310849712
12.9138832645296	-0.183784622881184
12.9283854783503	-0.182462352528653
12.9430589674888	-0.180033049213618
12.9579089651496	-0.176587434744499
12.9729409900062	-0.172213429711347
12.9881608698024	-0.166996180088989
13.0035747676378	-0.161018084077746
13.0191892113496	-0.154358819208443
13.0350111264432	-0.147095369755351
13.0510478731465	-0.139302054496865
13.0673072882478	-0.131050554882652
13.0837977325342	-0.122409943667501
13.1005281447889	-0.11344671410057
13.1175081035641	-0.10422480975361
13.1347469200448	-0.0948061898536748
13.1522186658175	-0.085269930769903
13.1699320369161	-0.0756736158730137
13.1878955784033	-0.0660721995111731
13.1913749806028	-0.0642320013506277
13.191374980603	-0.0642320013505677
13.2059485830083	-0.0566057180382508
13.2205221854137	-0.0491275001639202
13.2352752539072	-0.0417284308131505
13.2501934804147	-0.0344400717402609
13.2652817468031	-0.0272829701505726
13.2805448583904	-0.0202766548420486
13.2959878613573	-0.0134394993501206
13.3116160552051	-0.00678874036049948
13.3274350118141	-0.000340493776158399
13.3282906233269	-4.43702149674485e-14
13.328290623327	8.15048983165978e-16
13.3408103496604	0.0283946135908532
13.3533300759938	0.0536962852842802
13.3659835313296	0.0763436558051027
13.3787585641757	0.096437526381793
13.3916582702911	0.114107762968496
13.4046856609866	0.129480713275323
13.4178438764353	0.142679620863877
13.4311361906849	0.153824645521504
13.4445660201844	0.163032888456463
13.4581369329992	0.170418417514886
13.4718526588354	0.176092292489095
13.485717099972	0.180162590526406
13.4997343432042	0.182734431642636
13.5139086729061	0.183910004348386
13.5282445853694	0.183788591402682
13.5427468045598	0.182466595702121
13.5574202994833	0.180037566321509
13.5722703033687	0.176592224721793
13.5873023349148	0.17221849114507
13.6025222218931	0.167001511217408
13.6179361274336	0.161023682789405
13.6335505794039	0.154364683042262
13.6493725033456	0.147101495898352
13.665409259525	0.139308439783337
13.6816686847724	0.131057195792647
13.6981591399205	0.122416836325384
13.714889563805	0.113453854271987
13.7318695350317	0.104232192845267
13.7491083585943	0.0948138143145919
13.7665801121993	0.08527779084799
13.7842934918121	0.075681705475509
13.8022570425431	0.0660805121382329
13.8058063521994	0.0642034572283978
13.8058063521995	0.0642034572283378
13.8203797835253	0.0565780971047125
13.8349532148511	0.0491008944220264
13.8497061117729	0.0417029319467766
13.8646241653848	0.0344157607084313
13.8797122575863	0.0272599182680494
13.8949751937196	0.0202549241299809
13.9104180199935	0.0134191428970695
13.9260460359457	0.00676980267649794
13.9418648134992	0.000323011143513529
13.9426766208174	7.93473359933516e-16
13.9426766208175	-4.43876164123169e-14
13.9551963244076	-0.0283941050537368
13.9677160279977	-0.0536952798499376
13.9803694596918	-0.0763421590554642
13.9931444686046	-0.0964355461506097
14.0060441504822	-0.11410530746417
14.0190715166301	-0.12947779109349
14.0322297072153	-0.142676240977456
14.0455219962817	-0.15382081727435
14.0589518002737	-0.163028621552447
14.0725226872489	-0.170413722007602
14.0862383869079	-0.176087178775108
14.1001028015269	-0.180157069337009
14.1141200178939	-0.18272851403385
14.1282943203798	-0.183903701693229
14.1426302052711	-0.183781915382276
14.1571323965295	-0.182459558297423
14.1718058631563	-0.180030179805192
14.1866558383768	-0.176584501650187
14.2016878408868	-0.172210444350114
14.2169076984537	-0.166993153799605
14.2323215742089	-0.161015028108548
14.2479359960191	-0.154355744711115
14.2637578894273	-0.14709228777498
14.2797946146994	-0.139298975965928
14.2960540086723	-0.131047490610663
14.3125444321825	-0.122406904335664
14.3292748240767	-0.113443710250784
14.3462547629698	-0.10422185178576
14.3634935458006	-0.0948032958439914
14.3809652580049	-0.0852671109147474
14.3986785953784	-0.0756708801613116
14.4166421030067	-0.0660695575769236
14.4201536229442	-0.0642124214999227
14.4201536229444	-0.0642124214998627
14.4347271398896	-0.0565865538359876
14.4493006568349	-0.0491088020979642
14.4640536391878	-0.0417102492868393
14.4789717786503	-0.034422452132921
14.4940599570871	-0.027265953379294
14.5093229798134	-0.0202602775061596
14.5247658930071	-0.0134237938830403
14.5403939961706	-0.00677373517793672
14.556212861186	-0.000326213423882086
14.5570326356327	9.91502886737994e-17
14.5570326356328	4.52841431887452e-14
14.5695523663286	0.0283945964252203
14.5820720970244	0.0536962475622896
14.5947255563064	0.076343593235623
14.607500593057	0.0964374355998097
14.6204003030271	0.114107640687576
14.6334276975236	0.129480556298677
14.6465859167142	0.142679426084784
14.6598782346434	0.153824409927846
14.6733080677544	0.163032609130224
14.6868789841064	0.170418091634478
14.7005947133999	0.176091917332077
14.7144591579064	0.180162163470565
14.7284764044144	0.182733950168664
14.7426507372915	0.183909466041532
14.7569866528193	0.183787993954368
14.7714888749556	0.182465936912041
14.7861623726958	0.18003684409953
14.8010123792582	0.1765914370898
14.8160444133309	0.172217636238447
14.8312643026703	0.167000587287996
14.846678210393	0.16102268820658
14.862292664352	0.154363616294585
14.8781145900702	0.147100355596626
14.8941513477966	0.139307224661095
14.9104107743395	0.131055904709306
14.9269012305065	0.122415468268751
14.9436316551098	0.11345240835811
14.9606116267232	0.104230668323139
14.9778504549469	0.0948122080353611
14.99532221298	0.0852761024327432
15.0130355968562	0.0756799346833222
15.0309991516695	0.066078658914203
15.0345221602216	0.0642154707651878
15.0345221602217	0.0642154707651278
15.0490956572326	0.0565897647612967
15.0636691542435	0.0491121799677697
15.0784221171257	0.0417137992551235
15.0933402372552	0.0344261777068224
15.1084283965228	0.0272698565181306
15.1236914002635	0.0202643586994787
15.13913429468	0.0134280522258014
15.1547623792982	0.00677816844725433
15.1705812260283	0.000330818152212683
15.1714126075928	5.05400842704118e-16
15.1714126075929	-4.46767731317188e-14
15.1839323168235	-0.0283942539502999
15.1964520260541	-0.0536955749861427
15.2091054637266	-0.0763425996834386
15.2218804787115	-0.0964361307008079
15.2347801667562	-0.114106034238228
15.2478075391715	-0.129478658268788
15.2609657361263	-0.142677246604116
15.2742580316649	-0.153821959276466
15.2876878422363	-0.163029897734387
15.3012587359007	-0.170415130053634
15.3149744423623	-0.176088716252009
15.3288388638981	-0.180158733695234
15.3428560873005	-0.182730302610799
15.3570303969416	-0.183905611714709
15.371366289112	-0.183783943964959
15.3858684877767	-0.182461702450618
15.40054196194	-0.180032436432822
15.4153919448288	-0.176586867553161
15.4304239551441	-0.172212916227477
15.4456438206559	-0.166995728250816
15.4610577044984	-0.161017701635508
15.4766721345418	-0.154358513719465
15.4924940363316	-0.147095148576268
15.5085307701383	-0.139301924778226
15.5247901728013	-0.131050523560723
15.5412806051597	-0.12241001746045
15.5580110060625	-0.113446899498622
15.5749909541277	-0.104225113016756
15.5922297476846	-0.0948066240683089
15.6097014708539	-0.0852705016443094
15.6274148194637	-0.0756743288438935
15.6453783386111	-0.0660730596078438
15.6489058534462	-0.0642074917953951
15.6489058534463	-0.0642074917953351
15.6634793329648	-0.0565818375809624
15.6780528124834	-0.0491043183118496
15.6928057574094	-0.0417060169021601
15.7077238592135	-0.0344184876527169
15.722811999774	-0.0272622711066962
15.7380749844153	-0.0202568896295075
15.7535178593249	-0.0134207105622643
15.7691459240171	-0.00677096462895166
15.784964750389	-0.000323762001818325
15.7857783964395	-4.48439028966074e-14
15.7857783964396	3.39734750748333e-16
15.7982981182601	0.0283944262792056
15.8108178400805	0.0536959120979826
15.823471290282	0.0763430954258413
15.8362463178632	0.0964367789617613
15.8491460185701	0.114106828844161
15.8621734037111	0.129479592986673
15.8753316134528	0.142678315147682
15.8886239218381	0.153823155311853
15.9020537453108	0.163031214882528
15.9156246519291	0.170416561898618
15.9293403713926	0.176090256344395
15.9432048059752	0.180160375557971
15.9572220424626	0.182732039743313
15.9713963652239	0.183907437598806
15.9857322705418	0.183785852068988
16.0002344823738	0.182463686234815
16.0149079697169	0.180034489354069
16.0297579657895	0.176588983069628
16.0447899892811	0.172215087803873
16.0600098679528	0.166997949361932
16.0754237649233	0.161019965772458
16.0910382080503	0.15436081439258
16.1068601228604	0.147097479321434
16.1228968696063	0.139304279159761
16.1391562851053	0.131052895176498
16.155646730172	0.122412399945754
16.1723771436279	0.113449286529823
16.1893571040589	0.104227498315683
16.2065959171645	0.0948089973564508
16.2240676599102	0.0852728566432435
16.2417810282502	0.0756766593581389
16.2597445672755	0.0660753595995175
16.2632611341533	0.064215565967121
16.2632611341535	0.064215565967001
16.2778346442388	0.0565897715596313
16.292408154324	0.0491120931039037
16.3071611301477	0.0417136135242895
16.3220792632248	0.0344258888546744
16.3371674354354	0.0272694611672901
16.3524304521094	0.0202638543091861
16.3678733594375	0.0134274370556706
16.3835014569378	0.00677744151680394
16.3993203165099	0.000329979204079529
16.4001495731379	9.05165699338628e-14
16.4001495731381	1.49890950346121e-16
16.4126692902726	-0.0283943857228125
16.4251890074071	-0.0536958340321013
16.4378424530657	-0.0763429828017031
16.4506174760984	-0.0964366344367721
16.4635171722557	-0.114106655070357
16.4765445528459	-0.129479392601718
16.4897027580382	-0.142678090776418
16.5029950618782	-0.153822909563917
16.5164248808112	-0.163030950349417
16.5299957828997	-0.170416281153101
16.5437114978441	-0.176089961936748
16.5575759279232	-0.180160070015667
16.5715931599252	-0.18273172556818
16.5857674782223	-0.183907117265447
16.6001033791027	-0.183785528023049
16.6146055865281	-0.182463360890885
16.6292790695008	-0.180034165093835
16.6441290612447	-0.176588662240027
16.6591610804567	-0.17221477271495
16.6743809549039	-0.166997642285548
16.6897948477131	-0.161019668940039
16.7054092867497	-0.15436052999394
16.7212311975514	-0.147097209502012
16.7372679403815	-0.139304026019396
16.7535273520693	-0.131052660767754
16.770017793443	-0.122412186272179
16.7867482033397	-0.113449095544135
16.8037281603632	-0.104227331917917
16.8209669668385	-0.0948088592468045
16.8384387030179	-0.0852727486076207
16.8561520648033	-0.0756765831169104
16.8741155972884	-0.0660753167761936
16.8776430914536	-0.0642097613101484
16.8776430914538	-0.0642097613100284
16.8922165734133	-0.0565841097169141
16.9067900553727	-0.0491065901688349
16.9215430028986	-0.0417082855572058
16.9364611074085	-0.0344207502190486
16.9515492507841	-0.0272645247123249
16.9668122383546	-0.0202591314220529
16.9822551163147	-0.0134229377127713
16.9978831841825	-0.00677317433851921
17.0137020138622	-0.000325951504862008
17.0145211663522	-8.98376425334524e-14
17.0145211663524	5.28548559086683e-16
17.0270408830008	0.0283943508064629
17.0395605996491	0.0536957642050532
17.0522140446798	0.0763428775090324
17.0649890670584	0.0964364934555441
17.0778887625318	0.11410647821513
17.0909161424093	0.129479179732757
17.1040743468568	0.142677841793328
17.117366649919	0.153822624409455
17.1307964680409	0.163030629008934
17.1443673692795	0.1704159236517
17.1580830833381	0.176089568343889
17.1719475124919	0.180159640441572
17.1859647435273	0.182731260164704
17.2001390608153	0.183906616225946
17.2144749606416	0.183784991582099
17.2289771669661	0.182462789324209
17.2436506487873	0.180033558718414
17.2585006393295	0.176588021413347
17.2735326572851	0.172214097835601
17.2887525304166	0.166996933793613
17.3041664218502	0.161018927315582
17.3197808594478	0.154359755757693
17.3356027687423	0.147096403215896
17.351639509995	0.139303188285142
17.3678989200282	0.131051792229117
17.3843893596691	0.12241128761181
17.4011197677478	0.11344816748656
17.4180997228617	0.104226375229042
17.4353385278083	0.0948078744736373
17.4528102623683	0.085271736653083
17.4705236224486	0.0756755449202943
17.4884871531386	0.066074253318709
17.4920068627076	0.064212801866424
17.4920068627078	0.064212801866304
17.5065803635451	0.0565870471146757
17.5211538643825	0.0491094143338635
17.5359068308318	0.0417109864497201
17.5508249544067	0.0344233189917942
17.5659131169854	0.0272669535913179
17.5811761238945	0.0202614136670874
17.5966190213238	0.0134250675780329
17.6122471087888	0.00677514703125157
17.6280659581873	0.000327763147526453
17.6288896488882	9.99471772705762e-16
17.6288896488885	-8.93677493118972e-14
17.6414093683901	-0.0283944123129829
17.6539290878918	-0.0536958857346977
17.6665825358763	-0.0763430582964988
17.679357561243	-0.0964367324807414
17.6922572597415	-0.11410677441589
17.7052846426791	-0.129479531997918
17.7184428502255	-0.14267824897176
17.7317351564239	-0.153823085304312
17.745164977719	-0.163031142381394
17.7587358821708	-0.170416488223699
17.7724515994817	-0.176090182796697
17.7863160319269	-0.180160303417812
17.8003332662959	-0.18273197027009
17.8145075869566	-0.183907372029009
17.8288434901966	-0.183785791616405
17.8433456999763	-0.182463632088988
17.8580191852951	-0.180034442679488
17.8728691793768	-0.176588945004299
17.8879012009127	-0.172215059459215
17.9031210776679	-0.166997931821593
17.9185349727674	-0.161019960090588
17.9341494140717	-0.15436082159457
17.9499713271156	-0.147097500400979
17.966008072158	-0.139304315078845
17.9822674860214	-0.131052946865633
17.9987579295301	-0.122412468301198
18.0154883415127	-0.113449372414599
18.0324683005673	-0.104227602556485
18.0497071105611	-0.0948091217507864
18.0671788502434	-0.0852730019335854
18.0848922155433	-0.0756768262443447
18.1028557515558	-0.0660755487221689
18.1063794922212	-0.0642119725630439
18.1063794922214	-0.0642119725629238
18.1209529840734	-0.0565862721994893
18.1355264759255	-0.0491086980773322
18.1502794334183	-0.041710333097155
18.1651975479968	-0.0344227321823908
18.1802857015436	-0.027266436411799
18.1955486993892	-0.0202609686738408
18.2109915877261	-0.0134246968203694
18.2266196660744	-0.00677485207311715
18.2424385063361	-0.000327545089750442
18.2432616579651	-3.12033385241328e-16
18.2432616579653	9.00541577072977e-14
18.2557813742823	0.0283943555149564
18.2683010905993	0.0536957739139727
18.2809545353478	0.0763428926403543
18.2937295574506	0.0964365143205133
18.3066292526536	0.114106505112227
18.3196566322679	0.129479212950945
18.3328148364607	0.142677881610787
18.3461071392778	0.153822671092435
18.3595369571623	0.16303068280963
18.3731078581756	0.170415984812444
18.3868235720183	0.176089637092552
18.4006880009661	0.180159716993827
18.4147052318082	0.182731344724145
18.4288795489159	0.183906708983056
18.4432154485752	0.183785092714349
18.4577176547468	0.182462898996028
18.4723911364329	0.180033677080549
18.4872411268546	0.176588148603775
18.5022731447081	0.172214233978337
18.5174930177585	0.166997078998376
18.5329069091304	0.161019081679281
18.5485213466893	0.154359919362453
18.5643432559704	0.147096576129368
18.580379997236	0.139303370560875
18.5966394073117	0.131051983905694
18.6131298470245	0.122411488714342
18.6298602552087	0.113448378024398
18.6468402104659	0.104226595195875
18.6640790151533	0.0948081040898042
18.6815507494826	0.0852719758678157
18.6992641093513	0.0756757936692082
18.7172276398531	0.0660745115161299
18.7207503237492	0.064211491904858
18.7207503237494	0.064211491904738
18.7353238172164	0.0565857763704028
18.7498973106833	0.049108186844256
18.7646502697354	0.0417098062399362
18.7795683858511	0.0344221896300676
18.7946565409104	0.0272658782348543
18.8099195402409	0.020260395076716
18.8253624300339	0.0134241081332655
18.8409905098053	0.00677424874581992
18.856809351455	0.000326927683391414
18.8576309478946	8.67958049183271e-16
18.8576309478948	-8.94987209343334e-14
18.8701506666465	-0.0283943937817292
18.8826703853982	-0.0536958490383333
18.8953238325932	-0.076343003568507
18.9080988571609	-0.0964366599535265
18.9209985548477	-0.114106684332288
18.9340259369617	-0.129479424617981
18.9471841436714	-0.142678124569379
18.9604764490211	-0.153822944169752
18.9739062694548	-0.163030984818652
18.9874771730327	-0.170416314551134
19.0011928894564	-0.176089993346117
19.0150573210007	-0.180160098534559
19.0290745544539	-0.182731750312597
19.0432488741852	-0.183907137369092
19.0575847764821	-0.183785542638395
19.0720869853039	-0.182463369189561
19.0867604696511	-0.18003416626721
19.1016104627444	-0.176588655500166
19.1166424832768	-0.172214757295474
19.131862359012	-0.166997617442261
19.1472762530746	-0.161019633950953
19.1628906933256	-0.154360484160605
19.1787126052996	-0.147097152149261
19.1947493492545	-0.139303956496863
19.2110087620148	-0.131052578450054
19.2274992044035	-0.122412090559339
19.2442296152469	-0.113448985864719
19.2612095731455	-0.10422720772551
19.278448381747	-0.0948087192956476
19.2959201200103	-0.0852725924209923
19.3136334838604	-0.0756764102473199
19.3315970183869	-0.0660751268209313
19.3351190141529	-0.0642124704502157
19.3351190141531	-0.0642124704500957
19.3496925100422	-0.0565867467277092
19.3642660059313	-0.0491091472217819
19.3790189674584	-0.0417107548426317
19.3939370860949	-0.0344231247779932
19.4090252437219	-0.0272667983464122
19.4242882456678	-0.0202612986673246
19.4397311381253	-0.0134249938128622
19.4553592206123	-0.00677511521676493
19.4711780650295	-0.000327773738943942
19.4720017876616	1.18232246909544e-16
19.4720017876618	9.04846943899917e-14
19.4845215050393	0.0283943754463267
19.4970412224168	0.05369581319586
19.509694668248	0.0763429509058448
19.5224696914433	0.0964365911423473
19.5353693877501	0.114106600052542
19.5483967684787	0.129479325557855
19.5615549737975	0.14267801142134
19.5748472777507	0.153822817630154
19.5882770967818	0.16303084558729
19.6018479989523	0.170416163331983
19.6155637139636	0.176089830845716
19.6294281440906	0.180159925461831
19.6434453761239	0.182731567378782
19.6576196944323	0.183906945286389
19.6719555953034	0.183785342119762
19.6864578026979	0.182463160948275
19.7011312856164	0.180033951016415
19.715981277281	0.176588433952203
19.7310132963872	0.172214530160967
19.7462331707007	0.166997385429505
19.7616470633457	0.161019397766502
19.777261502186	0.154360244507597
19.7930834127561	0.147096909728418
19.809120155317	0.139303712004618
19.8253795666953	0.131052332578752
19.8418700077173	0.122411843996168
19.858600417215	0.113448739290494
19.8755803737861	0.104226961818551
19.8928191802677	0.0948084751738892
19.9102909164089	0.0852723507588708
19.9280042781196	0.0756761717102713
19.9459678104942	0.0660748920540969
19.9494911437499	0.0642115302906165
19.9494911437501	0.0642115302904965
19.9640646359521	0.0565858237407878
19.9786381281541	0.0491082436687553
19.9933910859567	0.0417098729829174
20.0083092008253	0.0344222666597438
20.0233973546406	0.027265965831448
20.0386603527304	0.0202604934367449
20.0541032412872	0.0134242173729757
20.0697313198289	0.00677436890497811
20.085550160255	0.000327058730244294
20.0863720877702	3.16044933279525e-16
20.0863720877704	-9.00504714199113e-14
20.0988918056149	-0.0283943788751748
20.1114115234594	-0.0536958197437433
20.1240649697395	-0.0763429602604318
20.1368399933839	-0.0964366030292333
20.1497396901414	-0.11410661420127
20.1627670713187	-0.129479341694992
20.1759252770852	-0.142678029277728
20.1892175814844	-0.153822836938847
20.2026474009608	-0.163030866084959
20.2162183035753	-0.170416184757747
20.2299340190283	-0.176089852941379
20.2437984495947	-0.180159947972576
20.2578156820645	-0.182731590053223
20.2719900008074	-0.183906967876793
20.2863259021089	-0.183785364381998
20.3008281099297	-0.182463182642248
20.3155015932701	-0.180033971906157
20.3303515853512	-0.176588453806109
20.3453836048674	-0.172214548752161
20.3606034795827	-0.166997402536276
20.3760173726236	-0.16101941317091
20.3916318118503	-0.154360257997733
20.4074537227982	-0.147096921096737
20.4234904657245	-0.139303721050398
20.4397498774576	-0.131052339105297
20.4562403188202	-0.122411847813644
20.4729707286432	-0.113448740214684
20.4899506855239	-0.10422695967063
20.5071894926477	-0.0948084695899263
20.5246612294251	-0.0852723415740006
20.542374591772	-0.0756761587666441
20.5603381247764	-0.0660748752078822
20.5638601882166	-0.0642121829906366
20.5638601882169	-0.0642121829905165
20.5784336836652	-0.0565864598235651
20.5930071791136	-0.0491088612921176
20.6077601401814	-0.0417104703086509
20.6226782583442	-0.0344228420473086
20.6377664154849	-0.0272665178149174
20.6530294169297	-0.0202610207207754
20.6684723088714	-0.0134247188255326
20.6841003908264	-0.00677484355197328
20.6999192346959	-0.000327505748009421
20.7007422835018	-6.73397969330747e-16
20.700742283502	8.96932268040773e-14
20.713262001453	0.028394383652922
20.725781719404	0.0536958292690099
20.7384351658077	0.0763429745753715
20.7512101895786	0.0964366221353228
20.7641098864655	0.114106638094866
20.777137267777	0.12947937036963
20.7902954736813	0.1426780627201
20.803587778222	0.153822875130562
20.817017597846	0.163030909003999
20.8305885006097	0.170416232374159
20.8443042162185	0.176089905222876
20.8581686469452	0.180160004880708
20.8721858795796	0.182731651544522
20.8863601984927	0.183907033903153
20.9006960999693	0.183785434890333
20.9151983079704	0.182463257574708
20.9298717914968	0.180034051200086
20.9447217837712	0.176588537393724
20.959753803487	0.172214636561035
20.9749736784097	0.166997494488853
20.9903875716626	0.161019509186147
21.0060020111103	0.154360357988468
21.0218239222863	0.147097024971972
21.0378606654493	0.139303828713893
21.0541200774262	0.131052450457194
21.0706105190429	0.122411962748046
21.0873409291287	0.113448858622067
21.1043208862826	0.10422708143636
21.1215596936615	0.094808594610285
21.1390314307043	0.0852724697185879
21.1567447933253	0.0756762899019201
21.1747083266191	0.0660750091926302
21.1782312639149	0.0642118562891771
21.1782312639152	0.0642118562890571
21.1928047572591	0.0565861447174258
21.207378250603	0.0491085588935027
21.2221312095622	0.0417101817257188
21.237049325602	0.0344225682542192
21.2521374806035	0.0272662596664005
21.2674004798964	0.020260778954193
21.2828433696706	0.0134244940683405
21.2984714494461	0.00677463632336125
21.3142902911224	0.000327316465708018
21.3151128659138	8.91354047863335e-14
21.315112865914	-1.23105735674867e-15
21.3276325835112	-0.0283943762647365
21.3401523011085	-0.0536958146790171
21.352805747147	-0.076342952884765
21.3655807705498	-0.0964365934762858
21.3784804670634	-0.114106602600998
21.3915078479971	-0.129479328181628
21.4046660535189	-0.142678013983308
21.4179583576728	-0.153822819996162
21.4313881769047	-0.163030847627251
21.4449590792736	-0.170416164916584
21.458674794481	-0.176089831848612
21.4725392248033	-0.180159925759839
21.4865564570289	-0.182731566850741
21.5007307755279	-0.18390694381422
21.5150666765856	-0.183785339588185
21.5295688841634	-0.18246315724517
21.5442423672623	-0.180033946032609
21.5590923591039	-0.176588427581651
21.574124378382	-0.172214522301178
21.5893442528624	-0.166997375981377
21.604758145668	-0.161019386634679
21.6203725846643	-0.154360231599412
21.636194495384	-0.147096894955207
21.6522312380875	-0.139303695281534
21.6684906495994	-0.131052313825303
21.6849810907455	-0.122411823135725
21.7017115003575	-0.113448716249938
21.7186914570359	-0.104226936526908
21.7359302637974	-0.0948084474654924
21.7534020002158	-0.0852723205733094
21.7711153621973	-0.0756761389953211
21.7890788948393	-0.0660748567620947
21.7926014001413	-0.0642119315448299
21.7926014001416	-0.0642119315447099
21.8071748944342	-0.0565862141287575
21.8217483887268	-0.0491086220202271
21.8365013486304	-0.0417102381305297
21.8514194656196	-0.0344226175637211
21.8665076215723	-0.0272663015677757
21.8817706218188	-0.0202608131906839
21.8972135125502	-0.0134245204368309
21.9128415932836	-0.00677465467358543
21.9286604359202	-0.000327326695929406
21.9294830354417	-4.52491776686825e-16
21.9294830354419	8.99141872068299e-14
21.9420027534113	0.0283943828038521
21.9545224713806	0.0536958275486517
21.9671759177975	0.0763429719445329
21.9799509415809	0.0964366185673818
21.9928506384784	0.114106633562563
22.0058780198007	0.129479364850365
22.0190362257134	0.142678056189623
22.032328530263	0.153822867569132
22.0457583498926	0.163030900390458
22.0593292526633	0.170416222691889
22.0730449682765	0.176089894454502
22.0869093990056	0.180159993010899
22.1009266316411	0.18273163855992
22.1151009505537	0.183907019791833
22.1294368520284	0.183785419641935
22.1439390600263	0.182463241180365
22.158612543548	0.180034033652425
22.1734625358152	0.176588518687151
22.1884945555217	0.172214616691508
22.2037144304317	0.166997473454394
22.2191283236712	0.161019486985371
22.2347427631018	0.15436033462263
22.2505646742581	0.147097000443621
22.2666014174002	0.139303803026362
22.2828608293509	0.131052423617366
22.2993512709373	0.122411934763938
22.3160816809899	0.113448829502652
22.3330616381063	0.104227051192756
22.3503004454868	0.0948085632316498
22.3677721825249	0.0852724372229603
22.3854855451394	0.0756762563069467
22.4034490784204	0.0660749745202906
22.4069716779836	0.0642119996763611
22.4069716779838	0.0642119996762411
22.4215451721588	0.0565862836456557
22.4361186663338	0.0491086929111764
22.4508716261268	0.0417103103826989
22.4657897430078	0.0344226911517529
22.480877898857	0.0272663764529133
22.496140899003	0.0202608893234167
22.5115837896383	0.0134245977559897
22.5272118702798	0.00677473310802655
22.5430307128283	0.000327406165093217
22.5438535124284	8.13856360776244e-16
22.5438535124286	-8.95527142025232e-14
22.5563732301228	-0.0283943785457943
22.5688929478169	-0.0536958191924696
22.5815463939565	-0.0763429596094491
22.5943214174618	-0.0964366023807214
22.6072211140803	-0.114106613653201
22.6202484951194	-0.129479341344848
22.633406700748	-0.142678029220542
22.6466990050114	-0.153822837269485
22.6601288243536	-0.163030866895485
22.6736997268349	-0.170416186137716
22.6874154421562	-0.176089854978609
22.7012798725945	-0.180159950753212
22.7152971049369	-0.182731593660176
22.7294714235541	-0.183906972391183
22.7438073247326	-0.183785369882677
22.7583095324326	-0.182463189205683
22.7729830156546	-0.180033979606462
22.7878330076216	-0.176588462714546
22.8028650270273	-0.172214558937464
22.8180849016366	-0.166997414064358
22.8334987945733	-0.161019426106172
22.8491132337022	-0.154360272400205
22.8649351445551	-0.147096937025404
22.8809718873951	-0.139303738558764
22.8972312990455	-0.131052358246638
22.9137217403329	-0.122411868636672
22.9304521500868	-0.11344876276611
22.9474321069079	-0.104226983992709
22.9646709138473	-0.0948084957953498
22.982142650445	-0.0852723696974771
22.9998560126119	-0.0756761888411349
23.0178195454412	-0.0660749072588034
23.0213422413914	-0.0642118815478873
23.0213422413916	-0.0642118815477673
23.0359157352475	-0.0565861666893573
23.0504892291034	-0.0491085773539901
23.0652421885712	-0.0417101964518535
23.0801603051217	-0.0344225790585677
23.0952484606346	-0.027266266395134
23.1105114604389	-0.0202607814850763
23.1259543507259	-0.0134244923087129
23.1415824310137	-0.00677463020990129
23.1574012732018	-0.00032730596237989
23.1582238210201	-8.8835948146293e-14
23.1582238210203	1.53073083722366e-15
23.1707435388641	0.0283943804802755
23.1832632567079	0.0536958229708145
23.1959167029962	0.0763429651561888
23.2086917266499	0.0964366096196875
23.2215914234174	0.114106622509861
23.2346188046073	0.129479351745184
23.2477770103871	0.142678041088431
23.2610693148021	0.153822850528362
23.2744991342959	0.163030881468439
23.2880700369284	0.170416201947563
23.3017857524029	0.176089871949083
23.3156501829933	0.180159968806684
23.3296674154887	0.182731612719576
23.3438417342587	0.183906992379168
23.3581776355904	0.183785390721988
23.3726798434433	0.182463210819116
23.3873533268181	0.180034001916927
23.4022033189382	0.176588485645016
23.4172353384971	0.172214582411046
23.4324552132591	0.166997438004543
23.4478691063483	0.161019450436595
23.463483545628	0.154360297045419
23.4793054566324	0.147096961909304
23.4953421996217	0.13930376360696
23.5116016114194	0.131052383385076
23.5280920528523	0.122411893791642
23.5448224627508	0.113448787863899
23.5618024197128	0.104227008961559
23.57904122688	0.0948085205145366
23.5965129637049	0.0852723940955106
23.6142263261024	0.0756762128461925
23.6321898591633	0.066074930802537
23.6357123939089	0.0642119901078732
23.6357123939091	0.0642119901077532
23.6502858882049	0.0565862731727686
23.6648593825007	0.0491086814943291
23.6796123424126	0.0417102979828125
23.6945304594111	0.0344226777398812
23.7096186153776	0.0272663620081556
23.72488161564	0.0202608738333862
23.7403245063907	0.0134245812163796
23.7559525871478	0.00677471552145057
23.7717714298103	0.000327387542017893
23.7725941824244	5.46871575801688e-16
23.7725941824246	-8.98196447773891e-14
23.7851139002228	-0.0283943802262806
23.797633618021	-0.0536958224937566
23.8102870642662	-0.0763429644892465
23.8230620878761	-0.0964366087898009
23.8359617845999	-0.114106621544852
23.8489891657457	-0.129479350672165
23.8621473714835	-0.142678039936719
23.8754396758554	-0.153822849323435
23.8888694953069	-0.163030880237161
23.9024403978977	-0.170416200715979
23.9161561133304	-0.176089870742555
23.9300205438787	-0.180159967650153
23.9440377763323	-0.182731611637871
23.9582120950619	-0.183906991396663
23.9725479963531	-0.183785389862394
23.9870502041663	-0.18246321010568
24.0017236875018	-0.180034001372403
24.0165736795835	-0.176588485291531
24.0316056991049	-0.172214582270174
24.0468255738282	-0.166997438098027
24.0622394668813	-0.161019450784383
24.0778539061257	-0.154360297667477
24.0936758170961	-0.147096962824776
24.1097125600523	-0.139303764834593
24.12597197182	-0.131052384941915
24.1424624132223	-0.122411895695975
24.1591928230927	-0.113448790131913
24.1761727800293	-0.104227011608652
24.1934115871345	-0.0948085235768892
24.2108833239008	-0.0852723975858841
24.2285966862404	-0.075676216777732
24.246560219243	-0.0660749351877886
24.2500829004895	-0.0642119172479076
24.2500829004898	-0.0642119172477876
24.2646563944137	-0.056586202233184
24.2792298883377	-0.0491086126845613
24.2939828478758	-0.0417102315118559
24.3089009644975	-0.0344226137937333
24.323989120083	-0.0272663007532066
24.3392521199619	-0.0202608154157563
24.3546950103258	-0.0134245257635885
24.3703230906922	-0.00677466314319519
24.3861419329608	-0.000327338330304293
24.3869645621486	-8.91543241142434e-14
24.3869645621488	1.21230065916467e-15
24.3994842799286	0.0283943795919688
24.4120039977084	0.0536958212322465
24.4246574439333	0.0763429625984123
24.4374324675234	0.0964366062738407
24.4503321642269	0.11410661840632
24.4633595453523	0.129479346915049
24.476517751067	0.142678035562807
24.4898100554171	0.15382284433944
24.5032398748459	0.163030874648193
24.5168107774133	0.17041619452807
24.5305264928222	0.176089863962464
24.5443909233468	0.180159960285282
24.5584081557751	0.182731603695832
24.5725824744788	0.183906982885956
24.5869183757442	0.183785380792057
24.6014205835318	0.182463200485128
24.6160940668414	0.180033991211523
24.6309440588954	0.176588474601144
24.6459760783874	0.172214571061819
24.6611959530817	0.166997426383179
24.6766098461036	0.161019438575908
24.6922242853164	0.154360284978196
24.7080461962539	0.147096949668313
24.7240829391767	0.139303751224793
24.7403423509095	0.131052370893648
24.756832792277	0.122411881223746
24.7735632021107	0.113448775251716
24.7905431590088	0.104226996336953
24.8077819660802	0.0948085079272286
24.8252537028056	0.0852723815793929
24.8429670651035	0.075676200432579
24.8609305980636	0.0660749185224003
24.8644531818578	0.0642119519571361
24.864453181858	0.0642119519570161
24.8790266760142	0.0565862356473143
24.8936001701704	0.0491086446817347
24.908353129941	0.0417102619706491
24.9232712467973	0.0344226426074828
24.9383594026198	0.0272663278284414
24.9536224027365	0.0202608406725777
24.9690652933393	0.0134245491344298
24.9846933739461	0.00677468457215186
25.0005122164568	0.000327357772801278
25.0013348943164	5.00142462167563e-16
25.0013348943166	-8.98663738910233e-14
25.0138546121405	-0.0283943804753518
25.0263743299645	-0.053695822975477
25.0390277762345	-0.0763429651877558
25.0518027998692	-0.0964366096909786
25.0647024966179	-0.114106622634841
25.0777298777896	-0.129479351938044
25.0908880835517	-0.142678041362708
25.1041803879478	-0.15382285089578
25.1176102074255	-0.163030881943432
25.131181110042	-0.170416202541853
25.1448968254992	-0.176089872673749
25.1587612560726	-0.180159969673279
25.1727784885517	-0.182731613739421
25.186952807306	-0.183906993563104
25.2012887086219	-0.183785392080428
25.2157909164601	-0.182463212362089
25.2304643998219	-0.180034003653799
25.2453143919278	-0.176588487585313
25.2603464114722	-0.17221458456393
25.2755662862206	-0.166997440378509
25.2909801792982	-0.161019453039214
25.3065946185663	-0.154360299884656
25.3224165295588	-0.147096964992835
25.3384532725372	-0.139303766941535
25.3547126843248	-0.131052386977134
25.3712031257496	-0.122411897646618
25.3879335356395	-0.113448791988066
25.404913492596	-0.104227013358812
25.4221522997399	-0.0948085251998018
25.4396240365415	-0.0852723990728501
25.4573373989144	-0.0756762181197766
25.4753009319551	-0.0660749363727058
25.4788235615465	-0.0642119456707044
25.4788235615467	-0.0642119456705843
25.4933970556045	-0.0565862299825037
25.5079705496623	-0.0491086396830834
25.5227235093353	-0.0417102576823054
25.537641626093	-0.0344226390671198
25.5527297818163	-0.0272663250672946
25.5679927818342	-0.0202608387155409
25.5834356723387	-0.0134245480005888
25.5990637528459	-0.00677468427592114
25.6148825952577	-0.000327358322569213
25.6157052746058	-8.97502558383501e-16
25.615705274606	8.94690680049159e-14
25.6282249923864	0.0283943797250824
25.6407447101669	0.0536958214994053
25.6533981563918	0.0763429630009786
25.666173179983	0.096436606815497
25.6790728766874	0.11410661908862
25.6921002578148	0.129479347740602
25.7052584635305	0.142678036531994
25.718550767882	0.153822845453944
25.7319805873124	0.163030875909198
25.7455514898821	0.170416195936873
25.7592672052925	0.176089865519348
25.7731316358187	0.180159961990979
25.7871488682505	0.182731605551087
25.8013231869574	0.183906984890785
25.8156590882254	0.183785382946438
25.8301612960146	0.182463202789116
25.8448347793266	0.180033993664899
25.859684771384	0.176588477203272
25.8747167908796	0.172214573812027
25.8899366655777	0.166997429280631
25.905350558604	0.161019441619368
25.920964997821	0.154360288166629
25.9367869087643	0.147096952999675
25.9528236516924	0.139303754697793
25.9690830634301	0.13105237450682
25.9855735048042	0.122411884974391
26.002303914644	0.113448779138121
26.0192838715504	0.104227000355671
26.0365226786234	0.0948085120795587
26.053994415354	0.0852723858605808
26.0717077776547	0.0756762048408045
26.0896713106216	0.066074923052307
26.0931939325514	0.0642119363815381
26.0931939325517	0.0642119363814181
26.1077674266146	0.0565862205761142
26.1223409206776	0.049108630165149
26.1370938803551	0.0417102480585745
26.1520119971173	0.0344226293442143
26.1671001528439	0.0272663152534109
26.182363152865	0.0202608288191858
26.1978060433716	0.0134245380317056
26.2134341238815	0.00677467424436573
26.2292529662949	0.000327348239682539
26.2300756202673	1.35091590691694e-15
26.2300756202676	-8.90156546563825e-14
26.2425953380786	-0.0283943801959432
26.2551150558897	-0.0536958224232277
26.2677685021465	-0.0763429643661849
26.2805435257684	-0.0964366086053243
26.2934432225042	-0.114106621289414
26.3064706036622	-0.129479350336829
26.3196288094113	-0.142678039511463
26.3329211137936	-0.153822848798891
26.3463509332566	-0.16303087960572
26.3599218358589	-0.170416199969431
26.3736375513025	-0.176089869872511
26.387501981862	-0.180159966648877
26.401519214326	-0.182731610497665
26.4156935330653	-0.183906990110274
26.4300294343666	-0.18378538842289
26.4445316421898	-0.182463208506336
26.4592051255339	-0.180033999607012
26.4740551176238	-0.176588483354112
26.4890871371534	-0.17221458015491
26.504307011886	-0.166997435799016
26.5197209049465	-0.161019448296938
26.5353353441978	-0.15436029498685
26.5511572551747	-0.147096959946469
26.5671939981367	-0.139303761754512
26.5834534099076	-0.131052381657356
26.5999438513148	-0.122411892202321
26.6166742611885	-0.113448786426536
26.6336542181272	-0.104227007689015
26.6508930252489	-0.0948085194323161
26.668364762029	-0.0852723932159023
26.68607812438	-0.0756762121821529
26.7040416573944	-0.0660749303652962
26.7075642663072	-0.0642119505629186
26.7075642663074	-0.0642119505627986
26.7221377604119	-0.0565862345966895
26.7367112545163	-0.0491086439965245
26.7514642142354	-0.041710261672635
26.7663823310399	-0.0344226427146563
26.7814704868106	-0.027266328355207
26.7967334868753	-0.0202608416302311
26.8121763774273	-0.0134245505305782
26.8278044579825	-0.0067746864122361
26.843623300442	-0.000327360058961925
26.8444459841092	-4.51732835166085e-16
26.8444459841094	8.99148377281334e-14
26.8569657019047	0.0283943799948819
26.8694854197	0.0536958220307764
26.8821388659407	0.0763429637897313
26.894913889547	0.0964366078539111
26.9078135862665	0.114106620370221
26.9208409674092	0.129479349259367
26.9339991731414	0.142678038282237
26.9472914775084	0.153822847427683
26.9607212969545	0.163030878099687
26.9742921995408	0.170416198337503
26.988007914967	0.176089868122502
27.0018723455094	0.18015996478949
27.0158895779571	0.182731608537487
27.0300638966802	0.183906988057638
27.0443997979649	0.183785386286128
27.058902005772	0.182463206293744
27.0735754891014	0.180033997326548
27.0884254811761	0.176588481013998
27.1034575006889	0.172214577763817
27.1186773754045	0.166997433365277
27.1340912684489	0.161019445828424
27.1497057076841	0.154360292491775
27.1655276186443	0.1470969574332
27.18156436159	0.139303759230952
27.197823773347	0.131052379130272
27.2143142147388	0.122411889680477
27.2310446245972	0.113448783917715
27.2480245815218	0.104227005200445
27.2652633886181	0.094808516978013
27.2827351253722	0.0852723908037068
27.3004484876995	0.0756762098181981
27.318412020692	0.0660749280558112
27.3219346489195	0.0642119380675811
27.3219346489197	0.0642119380674611
27.3365081429721	0.0565862223508489
27.3510816370244	0.049108632031465
27.3658345966918	0.0417102500191649
27.380752713443	0.0344226314015004
27.3958408691593	0.0272663174080849
27.4111038691697	0.0202608310718128
27.4265467596657	0.0134245403817255
27.4421748401656	0.00677467669037268
27.457993682569	0.00032735077978158
27.4588163429443	1.54200653981751e-15
27.4588163429445	-8.88245640234819e-14
27.4713360607444	-0.0283943800087782
27.4838557785443	-0.0536958220554011
27.4965092247885	-0.0763429638202194
27.5092842483983	-0.096436607887685
27.5221839451228	-0.114106620406609
27.5352113262698	-0.12947934929447
27.5483695320061	-0.142678038313227
27.5616618363771	-0.153822847451774
27.5750916558274	-0.163030878114503
27.5886625584167	-0.170416198339846
27.6023782738472	-0.176089868110558
27.6162427043939	-0.180159964760792
27.6302599368453	-0.182731608489498
27.6444342555721	-0.183906987988074
27.6587701568609	-0.183785386192736
27.6732723646718	-0.182463206174296
27.6879458480045	-0.180033997179024
27.7027958400826	-0.176588480836336
27.7178278595976	-0.172214577554402
27.733047734316	-0.166997433122036
27.748461627364	-0.161019445549274
27.7640760666028	-0.154360292174783
27.7798979775666	-0.147096957076627
27.7959347205152	-0.139303758833428
27.812194132274	-0.131052378690797
27.8286845736684	-0.122411889197023
27.8454149835287	-0.113448783389264
27.862394940454	-0.104227004626267
27.8796337475575	-0.0948085163531587
27.8971054843177	-0.0852723901277004
27.9148188466505	-0.0756762090903599
27.9327823796475	-0.0660749272758168
27.9363049910269	-0.0642119461708671
27.9363049910271	-0.0642119461707471
27.9508784851219	-0.0565862302330121
27.9654519792166	-0.0491086396687714
27.9802049389268	-0.0417102573878281
27.995123055721	-0.0344226384805306
28.0102112114809	-0.0272663241787076
28.0254742115357	-0.0202608375173005
28.0409171020764	-0.0134245464877715
28.0565451826208	-0.00677468244502293
28.072364025069	-0.000327356172826612
28.0731866989685	-2.07841556465471e-16
28.0731866989687	9.01586747967253e-14
28.0857064167707	0.0283943800894932
28.0982261345726	0.0536958222159587
28.1108795808206	0.0763429640632002
28.1236546044341	0.0964366082120152
28.1365543011604	0.114106620808894
28.1495816823107	0.129479349776068
28.1627398880504	0.142678038873156
28.1760321924255	0.153822848089677
28.1894620118798	0.163030878829023
28.2030329144726	0.170416199129486
28.216748629906	0.176089868974042
28.2306130604563	0.180159965697182
28.2446302929113	0.18273160949755
28.2588046116414	0.183906989066484
28.2731405129336	0.183785387340192
28.2876427207479	0.182463207389442
28.3023162040843	0.180033998460372
28.3171661961664	0.176588482182277
28.3321982156862	0.172214578963059
28.3474180904086	0.166997434592008
28.3628319834592	0.161019447079402
28.3784464227005	0.154360293763504
28.3942683336695	0.147096958720882
28.4103050766236	0.139303760531158
28.4265644883868	0.131052380440548
28.4430549297852	0.12241189099707
28.459785339649	0.113448785237782
28.4767652965787	0.104227006520664
28.4940041036872	0.0948085182909334
28.5114758404517	0.0852723921069425
28.5291892027911	0.07567621110741
28.5471527357948	0.0660749293282283
28.5506753580027	0.0642119425148658
28.5506753580029	0.0642119425147458
28.5652488520723	0.056586226721019
28.5798223461417	0.0491086363140743
28.5945753058254	0.0417102542042009
28.6094934225943	0.0344226354788729
28.6245815783283	0.0272663213693445
28.6398445783568	0.0202608349089955
28.6552874688709	0.013424544087843
28.6709155493889	0.00677468025927845
28.6867343918106	0.000327354205952375
28.6875570607884	8.97539421257365e-14
28.6875570607886	-6.12736857780183e-16
28.7000767785856	-0.028394379985349
28.7125964963825	-0.0536958220104688
28.7252499426245	-0.0763429637564361
28.7380249662315	-0.096436607805743
28.7509246629534	-0.114106620308251
28.7639520440972	-0.129479349180651
28.7771102498315	-0.142678038186521
28.7904025541998	-0.153822847313154
28.8038323736477	-0.163030877965436
28.8174032762352	-0.170416198182062
28.8311189916629	-0.176089867944928
28.8449834222079	-0.180159964589007
28.8590006546567	-0.182731608312681
28.8731749733811	-0.183906987807629
28.8875108746672	-0.183785386010012
28.9020130824751	-0.182463205990725
28.9166865658057	-0.180033996995805
28.9315365578814	-0.176588480654826
28.9465685773947	-0.172214577375659
28.9617884521118	-0.166997432947145
28.9772023451563	-0.161019445380225
28.9928167843925	-0.154360292012609
29.0086386953531	-0.147096956922749
29.0246754383005	-0.139303758688175
29.0409348500578	-0.131052378555338
29.0574252914496	-0.12241188907321
29.0741557013073	-0.11344878327814
29.0911356582308	-0.10422700452849
29.1083744653304	-0.0948085162709872
29.1258462020868	-0.085272390062139
29.1435595644147	-0.0756762090428751
29.1615230974105	-0.0660749272453845
29.1650457148039	-0.0642119429692996
29.1650457148042	-0.0642119429691796
29.1796192088836	-0.0565862271098985
29.1941927029631	-0.0491086366329819
29.2089456626569	-0.0417102544487291
29.2238637794361	-0.0344226356452595
29.23895193518	-0.0272663214547782
29.2542149352184	-0.0202608349110469
29.2696578257427	-0.0134245440047
29.2852859062707	-0.00677468008974288
29.3011047487024	-0.000327353949400355
29.301927417024	-9.92803929344976e-16
29.3019274170243	8.93738208440631e-14
29.3144471348264	0.0283943800713674
29.3269668526284	0.0536958221795182
29.3396202988759	0.0763429640070232
29.3523953224893	0.0964366081365727
29.3652950192158	0.114106620714576
29.3783224003639	0.12947934965993
29.391480606102	0.142678038736361
29.4047729104752	0.15382284793232
29.418202729928	0.163030878651737
29.4317736325195	0.170416198932691
29.4454893479529	0.176089868758323
29.4593537785019	0.180159965462199
29.4733710109564	0.182731609243583
29.4875453296859	0.18390698879358
29.5018812309768	0.183785387048474
29.5163834387901	0.182463207079083
29.5310569221271	0.1800339981312
29.5459069142088	0.176588481834565
29.5609389337285	0.172214578596838
29.5761588084503	0.166997434207604
29.5915727015009	0.16101944667674
29.6071871407419	0.154360293342896
29.6230090517095	0.147096958283101
29.6390457946625	0.139303760076385
29.6553052064244	0.13105237996915
29.6717956478228	0.12241189050874
29.6885260576863	0.113448784733024
29.705506014616	0.104227005999618
29.7227448217223	0.0948085177552599
29.7402165584876	0.0852723915553741
29.757929920824	0.07567621054254
29.7758934538252	0.0660749287502185
29.7794160717468	0.0642119441965879
29.7794160717471	0.0642119441964678
29.7939895658267	0.0565862283459612
29.8085630599064	0.0491086378766736
29.8233160196011	0.0417102556986114
29.8382341363804	0.0344226369004985
29.8533222921262	0.0272663227132732
29.8685852921651	0.0202608361722189
29.8840281826901	0.0134245452670428
29.8996562632187	0.00677468135190748
29.9154751056513	0.000327355209755759
29.9162977771439	4.62845907434062e-16
29.9162977771441	-8.9903778865974e-14
29.9288174949423	-0.0283943800184056
29.9413372127405	-0.0536958220758443
29.9539906589846	-0.0763429638553582
29.9667656825946	-0.0964366079385341
29.9796653793176	-0.114106620471573
29.9926927604636	-0.129479349374999
30	-0.137085981925266


==> figuresAndData/relayOutputFourthOrderNumerator0+1-2+1_startingAtAll0pt1s.csv <==
   0.0000000e+00   1.0000000e-03
   2.5263557e-04   9.9971546e-04
   1.5158134e-03   9.9733766e-04
   7.8317028e-03   9.6181989e-04
   3.9411149e-02   2.2418880e-04
   4.5053369e-02   2.2540563e-16
   4.5053369e-02   1.8924749e-16
   1.1150893e-01  -4.0756058e-04
   1.2408422e-01   1.8827171e-16
   1.2408422e-01   2.2204460e-16
   1.2408422e-01   2.5569958e-16
   1.9176628e-01   1.5650222e-04
   1.9661018e-01   2.2627299e-16
   1.9661018e-01   1.4227443e-16
   2.6176289e-01   1.3518646e-16
   2.6176289e-01   2.4829585e-16
   3.2276652e-01   3.6425127e-16
   3.2276652e-01   2.2116369e-16
   3.7814307e-01   1.2584877e-16
   3.7814307e-01   2.2227500e-16
   4.3079933e-01   2.2637464e-16
   4.3079933e-01   1.3572178e-16
   4.7892162e-01   1.9565106e-16
   4.7892162e-01   2.7945989e-16
   5.2525486e-01   2.8484702e-16
   5.2525486e-01   1.2687876e-16
   5.6778239e-01  -6.3859508e-17
   5.6778239e-01   2.2255960e-16
   6.0916141e-01   2.2807548e-16
   6.0916141e-01   8.6871699e-17
   6.4724364e-01   2.2054027e-16
   6.4724364e-01   3.5498812e-16
   6.8463682e-01   3.8244723e-16
   6.8463682e-01   2.2105358e-16
   7.1910251e-01   2.2108068e-16
   7.1910251e-01   4.0580163e-16
   7.5321988e-01   2.2244525e-16
   7.5321988e-01   1.0570378e-16
   7.8468609e-01   2.0465756e-16
   7.8468609e-01   3.1663532e-16
   8.1606366e-01   3.2827376e-16
   8.1606366e-01   2.2115480e-16
   8.4500214e-01   1.5050208e-16
   8.4500214e-01   2.9355917e-16
   8.7394062e-01   1.5806999e-06
   8.7405442e-01   2.7961066e-16
   8.7405442e-01   1.8053914e-16
   9.0083388e-01   1.5041188e-16
   9.0083388e-01   2.4573696e-16
   9.2761334e-01   3.5292180e-06
   9.2788798e-01   3.4068893e-16
   9.2788798e-01   2.2110694e-16
   9.5280202e-01   2.2139832e-16
   9.5280202e-01   3.1077724e-16
   9.7771606e-01   4.8338589e-06
   9.7812060e-01   2.2325756e-16
   9.7812060e-01   1.3702452e-16
   1.0014068e+00   2.1908507e-16
   1.0014068e+00   3.8624872e-16
   1.0246930e+00   5.7023797e-06
   1.0252040e+00   2.2208272e-16
   1.0252040e+00   6.0113928e-17
   1.0470574e+00   2.0929507e-16
   1.0470574e+00   3.6667040e-16
   1.0689107e+00   6.2703430e-06
   1.0695099e+00   2.2409273e-16
   1.0695099e+00   7.1418430e-17
   1.0900924e+00   2.2059618e-16
   1.0900924e+00   3.6916915e-16
   1.1106749e+00   6.6282831e-06
   1.1113480e+00   2.2573089e-16
   1.1113480e+00   8.1345656e-17
   1.1307956e+00  -2.0904773e-18
   1.1307956e+00   2.2209882e-16
   1.1502432e+00   6.8378842e-06
   1.1509788e+00   2.2998469e-16
   1.1509788e+00   9.3031323e-17
   1.1694068e+00   1.6212211e-17
   1.1694068e+00   2.2301530e-16
   1.1878349e+00   6.9419059e-06
   1.1886239e+00   2.3701252e-16
   1.1886239e+00   1.0676935e-16
   1.2061310e+00   1.1995257e-16
   1.2061310e+00   2.4717692e-16
   1.2236380e+00   6.9704348e-06
   1.2244729e+00   2.4485774e-16
   1.2244729e+00   1.2070219e-16
   1.2411440e+00   1.9344793e-16
   1.2411440e+00   3.1480488e-16
   1.2578151e+00   6.9449140e-06
   1.2586897e+00   2.5386255e-16
   1.2586897e+00   1.3524744e-16
   1.2745985e+00   2.1426037e-16
   1.2745985e+00   3.3038181e-16
   1.2905073e+00   6.8807949e-06
   1.2914166e+00   2.6863819e-16
   1.2914166e+00   1.5508834e-16
   1.3066276e+00   2.1706575e-16
   1.3066276e+00   3.2829049e-16
   1.3218386e+00   6.7893149e-06
   1.3227781e+00   2.8328085e-16
   1.3227781e+00   1.5907363e-16
   1.3373479e+00   2.2063768e-16
   1.3373479e+00   3.2747988e-16
   1.3519177e+00   6.6787094e-06
   1.3528839e+00   3.0572553e-16
   1.3528839e+00   1.3901505e-16
   1.3668624e+00   2.2126957e-16
   1.3668624e+00   3.2389608e-16
   1.3808409e+00   6.5550508e-06
   1.3818308e+00   2.2280524e-16
   1.3818308e+00   1.1587665e-16
   1.3952624e+00   3.9485288e-17
   1.3952624e+00   2.2335200e-16
   1.4086941e+00   6.4228364e-06
   1.4097049e+00   3.5888362e-16
   1.4097049e+00   2.2101546e-16
   1.4226292e+00   1.6884839e-16
   1.4226292e+00   2.6415569e-16
   1.4355535e+00   6.2854066e-06
   1.4365830e+00   3.9158757e-16
   1.4365830e+00   2.2204037e-16
   1.4490355e+00   2.0064898e-16
   1.4490355e+00   2.9274094e-16
   1.4614879e+00   6.1452454e-06
   1.4625341e+00   3.2547580e-16
   1.4625341e+00   2.2100106e-16
   1.4745466e+00   2.1383093e-16
   1.4745466e+00   3.0278548e-16
   1.4865590e+00   6.0041976e-06
   1.4876202e+00   2.2273832e-16
   1.4876202e+00   9.5763851e-17
   1.4992214e+00   2.2157958e-16
   1.4992214e+00   3.0764745e-16
   1.5108225e+00   5.8636292e-06
   1.5118972e+00   2.2302632e-16
   1.5118972e+00   7.1024560e-17
   1.5231131e+00   1.1949475e-16
   1.5231131e+00   2.2238299e-16
   1.5343290e+00   5.7245445e-06
   1.5354159e+00   2.2278491e-16
   1.5354159e+00   1.3312393e-16
   1.5462701e+00   1.3758653e-16
   1.5462701e+00   2.2343988e-16
   1.5571243e+00   5.5876745e-06
   1.5582223e+00   2.2226992e-16
   1.5582223e+00   1.1790445e-16
   1.5687364e+00   9.6601355e-17
   1.5687364e+00   2.2284675e-16
   1.5792505e+00   5.4535423e-06
   1.5803586e+00   2.2266209e-16
   1.5803586e+00   1.0083504e-16
   1.5905522e+00   2.2062498e-16
   1.5905522e+00   2.9680225e-16
   1.6007458e+00   5.3225130e-06
   1.6018630e+00   2.2227839e-16
   1.6018630e+00   8.1631953e-17
   1.6117541e+00   2.1913335e-16
   1.6117541e+00   2.9318246e-16
   1.6216453e+00   5.1948310e-06
   1.6227708e+00   2.2263075e-16
   1.6227708e+00   1.4170861e-16
   1.6323761e+00   2.2180489e-16
   1.6323761e+00   2.9388803e-16
   1.6419813e+00   5.0706491e-06
   1.6431144e+00   2.2224027e-16
   1.6431144e+00   1.3128757e-16
   1.6524490e+00   2.2180701e-16
   1.6524490e+00   2.9194960e-16
   1.6617835e+00   4.9500501e-06
   1.6629236e+00   2.2390045e-16
   1.6629236e+00   1.2128326e-16
   1.6720015e+00   2.2156158e-16
   1.6720015e+00   2.8991016e-16
   1.6810793e+00   4.8330640e-06
   1.6822258e+00   2.2358197e-16
   1.6822258e+00   1.0778918e-16
   1.6910600e+00   9.9671002e-17
   1.6910600e+00   2.2246579e-16
   1.6998942e+00   4.7196809e-06
   1.7010465e+00   2.2300006e-16
   1.7010465e+00   9.4688119e-17
   1.7096490e+00   2.2175704e-16
   1.7096490e+00   2.8675220e-16
   1.7182516e+00   4.6098608e-06
   1.7194092e+00   2.2388267e-16
   1.7194092e+00   1.5276747e-16
   1.7277912e+00   2.2051084e-16
   1.7277912e+00   2.8390734e-16
   1.7361733e+00   4.5035420e-06
   1.7373359e+00   2.2371919e-16
   1.7373359e+00   1.4450975e-16
   1.7455078e+00   2.2156518e-16
   1.7455078e+00   2.8347874e-16
   1.7536797e+00   4.4006467e-06
   1.7548469e+00   2.2405885e-16
   1.7548469e+00   1.3713379e-16
   1.7628183e+00   2.2166852e-16
   1.7628183e+00   2.8217145e-16
   1.7707897e+00   4.3010855e-06
   1.7719611e+00   2.2416896e-16
   1.7719611e+00   1.2987556e-16
   1.7797410e+00   1.4313523e-16
   1.7797410e+00   2.2260418e-16
   1.7875210e+00   4.2047615e-06
   1.7886963e+00   2.2379966e-16
   1.7886963e+00   1.2155177e-16
   1.7962931e+00   1.3453615e-16
   1.7962931e+00   2.2221147e-16
   1.8038900e+00   4.1115731e-06
   1.8050689e+00   2.2484151e-16
   1.8050689e+00   1.1320087e-16
   1.8124906e+00   2.2133458e-16
   1.8124906e+00   2.7797228e-16
   1.8199123e+00   4.0214157e-06
   1.8210946e+00   2.2530568e-16
   1.8210946e+00   1.6498677e-16
   1.8283485e+00   2.2170664e-16
   1.8283485e+00   2.7712515e-16
   1.8356023e+00   3.9341836e-06
   1.8367877e+00   2.2510663e-16
   1.8367877e+00   1.6005365e-16
   1.8438807e+00   2.2184312e-16
   1.8438807e+00   2.7610871e-16
   1.8509737e+00   3.8497715e-06
   1.8521620e+00   2.2585117e-16
   1.8521620e+00   1.5625301e-16
   1.8591006e+00   1.5876373e-16
   1.8591006e+00   2.2275040e-16
   1.8660392e+00   3.7680753e-06
   1.8672301e+00   2.2643181e-16
   1.8672301e+00   1.5164939e-16
   1.8740205e+00   1.4813410e-16
   1.8740205e+00   2.2225965e-16
   1.8808109e+00   3.6889925e-06
   1.8820043e+00   2.2730383e-16
   1.8820043e+00   1.4834681e-16
   1.8886521e+00   2.2183931e-16
   1.8886521e+00   2.7296219e-16
   1.8953000e+00   3.6124232e-06
   1.8964957e+00   2.2749441e-16
   1.8964957e+00   1.4294316e-16
   1.9030065e+00   1.7217554e-16
   1.9030065e+00   2.2232158e-16
   1.9095174e+00   3.5382704e-06
   1.9107152e+00   2.2841429e-16
   1.9107152e+00   1.3925645e-16
   1.9170941e+00   1.6183136e-16
   1.9170941e+00   2.2333760e-16
   1.9234730e+00   3.4664399e-06
   1.9246729e+00   2.2878783e-16
   1.9246729e+00   1.3443599e-16
   1.9309247e+00   1.8695065e-16
   1.9309247e+00   2.3526224e-16
   1.9371765e+00   3.3968408e-06
   1.9383783e+00   2.2936212e-16
   1.9383783e+00   1.7930968e-16
   1.9445076e+00   1.7305688e-16
   1.9445076e+00   2.2272064e-16
   1.9506370e+00   3.3293855e-06
   1.9518404e+00   2.2921474e-16
   1.9518404e+00   1.7638953e-16
   1.9578516e+00   1.6517465e-16
   1.9578516e+00   2.2268920e-16
   1.9638628e+00   3.2639898e-06
   1.9650679e+00   2.3029809e-16
   1.9650679e+00   1.7551878e-16
   1.9709651e+00   1.8492810e-16
   1.9709651e+00   2.3070568e-16
   1.9768623e+00   3.2005727e-06
   1.9780689e+00   2.3059117e-16
   1.9780689e+00   1.7250842e-16
   1.9838560e+00   2.0020079e-16
   1.9838560e+00   2.4519894e-16
   1.9896430e+00   3.1390567e-06
   1.9908510e+00   2.3123068e-16
   1.9908510e+00   1.7134968e-16
   1.9965317e+00   2.0860886e-16
   1.9965317e+00   2.5284182e-16
   2.0022124e+00   3.0793673e-06
   2.0034217e+00   2.3251774e-16
   2.0034217e+00   1.0654531e-16
   2.0089995e+00   2.1954782e-16
   2.0089995e+00   3.0653662e-16
   2.0145773e+00   3.0214333e-06
   2.0157879e+00   2.3176050e-16
   2.0157879e+00   1.0112938e-16
   2.0212662e+00   2.2119641e-16
   2.0212662e+00   3.0677162e-16
   2.0267445e+00   2.9651865e-06
   2.0279562e+00   2.3272866e-16
   2.0279562e+00   9.7590054e-17
   2.0333381e+00   2.2072180e-16
   2.0333381e+00   3.0493853e-16
   2.0387201e+00   2.9105619e-06
   2.0399329e+00   2.3399073e-16
   2.0399329e+00   9.3183789e-17
   2.0452216e+00   2.2176185e-16
   2.0452216e+00   3.0464080e-16
   2.0505103e+00   2.8574970e-06
   2.0517241e+00   2.3456121e-16
   2.0517241e+00   8.9550864e-17
   2.0569224e+00   1.4087344e-16
   2.0569224e+00   2.2245748e-16
   2.0621207e+00   2.8059323e-06
   2.0633354e+00   2.3540570e-16
   2.0633354e+00   8.5059472e-17
   2.0684462e+00   2.2173615e-16
   2.0684462e+00   3.0206330e-16
   2.0735569e+00   2.7558108e-06
   2.0747725e+00   2.3685667e-16
   2.0747725e+00   8.2582324e-17
   2.0797982e+00   2.2185392e-16
   2.0797982e+00   3.0095764e-16
   2.0848240e+00   2.7070782e-06
   2.0860404e+00   2.3690665e-16
   2.0860404e+00   1.5725251e-16
   2.0909838e+00   1.4420418e-16
   2.0909838e+00   2.2213945e-16
   2.0959271e+00   2.6596824e-06
   2.0971443e+00   2.3728569e-16
   2.0971443e+00   1.5518999e-16
   2.1020076e+00   2.2139813e-16
   2.1020076e+00   2.9817889e-16
   2.1068710e+00   2.6135739e-06
   2.1080888e+00   2.3800694e-16
   2.1080888e+00   1.5354293e-16
   2.1128745e+00   2.2138749e-16
   2.1128745e+00   2.9706629e-16
   2.1176601e+00   2.5687051e-06
   2.1188787e+00   2.3764610e-16
   2.1188787e+00   1.5322572e-16
   2.1235888e+00   1.4826017e-16
   2.1235888e+00   2.2282909e-16
   2.1282990e+00   2.5250306e-06
   2.1295182e+00   2.3904794e-16
   2.1295182e+00   1.5236005e-16
   2.1341550e+00   2.2167162e-16
   2.1341550e+00   2.9521295e-16
   2.1387918e+00   2.4825072e-06
   2.1400115e+00   2.3965866e-16
   2.1400115e+00   1.5076594e-16
   2.1445770e+00   1.4984812e-16
   2.1445770e+00   2.2236105e-16
   2.1491425e+00   2.4410933e-06
   2.1503628e+00   2.3958242e-16
   2.1503628e+00   1.4967369e-16
   2.1548589e+00   1.5061646e-16
   2.1548589e+00   2.2212618e-16
   2.1593550e+00   2.4007494e-06
   2.1605758e+00   2.4112910e-16
   2.1605758e+00   1.5022976e-16
   2.1650044e+00   1.5152914e-16
   2.1650044e+00   2.2206999e-16
   2.1694330e+00   2.3614375e-06
   2.1706543e+00   2.4190456e-16
   2.1706543e+00   1.4895117e-16
   2.1750172e+00   1.5327342e-16
   2.1750172e+00   2.2287030e-16
   2.1793800e+00   2.3231214e-06
   2.1806018e+00   2.4136881e-16
   2.1806018e+00   1.4749385e-16
   2.1849007e+00   2.2153530e-16
   2.1849007e+00   2.9021315e-16
   2.1891996e+00   2.2857664e-06
   2.1904218e+00   2.4260209e-16
   2.1904218e+00   1.4782927e-16
   2.1946584e+00   2.2151007e-16
   2.1946584e+00   2.8928285e-16
   2.1988950e+00   2.2493393e-06
   2.2001176e+00   2.4288204e-16
   2.2001176e+00   1.4723931e-16
   2.2042934e+00   2.2185474e-16
   2.2042934e+00   2.8876126e-16
   2.2084693e+00   2.2138084e-06
   2.2096923e+00   2.4290364e-16
   2.2096923e+00   1.4641134e-16
   2.2138089e+00   2.2143538e-16
   2.2138089e+00   2.8747957e-16
   2.2179256e+00   2.1791432e-06
   2.2191489e+00   2.4401791e-16
   2.2191489e+00   1.4670102e-16
   2.2232079e+00   1.4367945e-16
   2.2232079e+00   2.2215104e-16
   2.2272668e+00   2.1453146e-06
   2.2284905e+00   2.4398276e-16
   2.2284905e+00   1.4687297e-16
   2.2324932e+00   1.7692811e-16
   2.2324932e+00   2.6649266e-16
   2.2364959e+00   2.1122947e-06
   2.2377198e+00   2.4376676e-16
   2.2377198e+00   1.4486169e-16
   2.2416676e+00   1.5760767e-16
   2.2416676e+00   2.2222083e-16
   2.2456154e+00   2.0800567e-06
   2.2468396e+00   2.4372907e-16
   2.2468396e+00   1.4504550e-16
   2.2507338e+00   1.5951257e-16
   2.2507338e+00   2.2235449e-16
   2.2546280e+00   2.0485750e-06
   2.2558525e+00   2.4472984e-16
   2.2558525e+00   1.4626607e-16
   2.2596944e+00   2.2145731e-16
   2.2596944e+00   2.8353712e-16
   2.2635363e+00   2.0178250e-06
   2.2647610e+00   2.4468664e-16
   2.2647610e+00   1.4643675e-16
   2.2685518e+00   2.2152798e-16
   2.2685518e+00   2.8287421e-16
   2.2723427e+00   1.9877830e-06
   2.2735677e+00   2.4444778e-16
   2.2735677e+00   1.4640795e-16
   2.2773086e+00   2.2151292e-16
   2.2773086e+00   2.8214037e-16
   2.2810495e+00   1.9584266e-06
   2.2822747e+00   2.4472899e-16
   2.2822747e+00   1.4689499e-16
   2.2859669e+00   2.2200475e-16
   2.2859669e+00   2.8192899e-16
   2.2896591e+00   1.9297339e-06
   2.2908845e+00   2.4471290e-16
   2.2908845e+00   1.4708177e-16
   2.2945291e+00   2.2088173e-16
   2.2945291e+00   2.8011270e-16
   2.2981737e+00   1.9016840e-06
   2.2993993e+00   2.4553812e-16
   2.2993993e+00   1.4902380e-16
   2.3029973e+00   2.2111243e-16
   2.3029973e+00   2.7966403e-16
   2.3065953e+00   1.8742571e-06
   2.3078211e+00   2.4477643e-16
   2.3078211e+00   1.4935541e-16
   2.3113736e+00   2.2106549e-16
   2.3113736e+00   2.7896007e-16
   2.3149261e+00   1.8474338e-06
   2.3161521e+00   2.4509110e-16
   2.3161521e+00   1.5073756e-16
   2.3196601e+00   2.1962500e-16
   2.3196601e+00   2.7687376e-16
   2.3231680e+00   1.8211957e-06
   2.3243942e+00   2.4441284e-16
   2.3243942e+00   1.5110665e-16
   2.3278586e+00   2.2091118e-16
   2.3278586e+00   2.7753287e-16
   2.3313231e+00   1.7955249e-06
   2.3325493e+00   2.4498120e-16
   2.3325493e+00   1.5270035e-16
   2.3359712e+00   2.2053941e-16
   2.3359712e+00   2.7654216e-16
   2.3393930e+00   1.7704044e-06
   2.3406194e+00   2.4419960e-16
   2.3406194e+00   1.5292015e-16
   2.3439996e+00   2.1942291e-16
   2.3439996e+00   2.7481674e-16
   2.3473797e+00   1.7458178e-06
   2.3486062e+00   2.4450940e-16
   2.3486062e+00   1.5507204e-16
   2.3519456e+00   2.2021437e-16
   2.3519456e+00   2.7502480e-16
   2.3552849e+00   1.7217492e-06
   2.3565116e+00   2.4384152e-16
   2.3565116e+00   1.5620706e-16
   2.3598109e+00   2.1977728e-16
   2.3598109e+00   2.7400040e-16
   2.3631103e+00   1.6981835e-06
   2.3643371e+00   2.4291211e-16
   2.3643371e+00   1.5620346e-16
   2.3675973e+00   2.1899992e-16
   2.3675973e+00   2.7264954e-16
   2.3708575e+00   1.6751059e-06
   2.3720844e+00   2.4321048e-16
   2.3720844e+00   1.5740689e-16
   2.3753063e+00   2.1894625e-16
   2.3753063e+00   2.7204721e-16
   2.3785282e+00   1.6525024e-06
   2.3797552e+00   2.4232660e-16
   2.3797552e+00   1.5906051e-16
   2.3829396e+00   2.1952417e-16
   2.3829396e+00   2.7207375e-16
   2.3861239e+00   1.6303595e-06
   2.3873510e+00   2.4288903e-16
   2.3873510e+00   1.6129244e-16
   2.3904986e+00   2.1997579e-16
   2.3904986e+00   2.7198592e-16
   2.3936461e+00   1.6086639e-06
   2.3948733e+00   2.4193188e-16
   2.3948733e+00   1.6277813e-16
   2.3979848e+00   2.1931041e-16
   2.3979848e+00   2.7079719e-16
   2.4010962e+00   1.5874031e-06
   2.4023235e+00   2.4115981e-16
   2.4023235e+00   1.6360293e-16
   2.4053996e+00   2.1957182e-16
   2.4053996e+00   2.7054542e-16
   2.4084757e+00   1.5665650e-06
   2.4097031e+00   2.4107002e-16
   2.4097031e+00   1.6507783e-16
   2.4127446e+00   2.1934507e-16
   2.4127446e+00   2.6981059e-16
   2.4157860e+00   1.5461377e-06
   2.4170135e+00   2.4023908e-16
   2.4170135e+00   1.6656564e-16
   2.4200209e+00   2.2006574e-16
   2.4200209e+00   2.7003674e-16
   2.4230283e+00   1.5261101e-06
   2.4242559e+00   2.3989095e-16
   2.4242559e+00   1.6771528e-16
   2.4272300e+00   2.1947481e-16
   2.4272300e+00   2.6896172e-16
   2.4302040e+00   1.5064711e-06
   2.4314317e+00   2.4006057e-16
   2.4314317e+00   1.7089080e-16
   2.4343730e+00   2.2052419e-16
   2.4343730e+00   2.6952768e-16
   2.4373144e+00   1.4872103e-06
   2.4385421e+00   2.3884762e-16
   2.4385421e+00   1.7186637e-16
   2.4414514e+00   2.1966453e-16
   2.4414514e+00   2.6819606e-16
   2.4443606e+00   1.4683174e-06
   2.4455884e+00   2.3879701e-16
   2.4455884e+00   1.7396130e-16
   2.4484662e+00   2.2032726e-16
   2.4484662e+00   2.6840001e-16
   2.4513439e+00   1.4497827e-06
   2.4525718e+00   2.3794108e-16
   2.4525718e+00   1.7521300e-16
   2.4554186e+00   2.2014617e-16
   2.4554186e+00   2.6776620e-16
   2.4582654e+00   1.4315967e-06
   2.4594934e+00   2.3671966e-16
   2.4594934e+00   1.7606003e-16
   2.4623098e+00   2.2033599e-16
   2.4623098e+00   2.6751447e-16
   2.4651263e+00   1.4137502e-06
   2.4663543e+00   2.3681241e-16
   2.4663543e+00   1.7891432e-16
   2.4691410e+00   2.2078561e-16
   2.4691410e+00   2.6752277e-16
   2.4719276e+00   1.3962343e-06
   2.4731557e+00   2.3583451e-16
   2.4731557e+00   1.7992144e-16
   2.4759131e+00   2.2003495e-16
   2.4759131e+00   2.6634061e-16
   2.4786705e+00   1.3790405e-06
   2.4798986e+00   2.3494958e-16
   2.4798986e+00   1.8170784e-16
   2.4826272e+00   2.2094642e-16
   2.4826272e+00   2.6683545e-16
   2.4853559e+00   1.3621606e-06
   2.4865841e+00   2.3442569e-16
   2.4865841e+00   1.8309295e-16
   2.4892845e+00   2.2024804e-16
   2.4892845e+00   2.6572241e-16
   2.4919849e+00   1.3455865e-06
   2.4932131e+00   2.3417285e-16
   2.4932131e+00   1.8542165e-16
   2.4958858e+00   2.2084760e-16
   2.4958858e+00   2.6591283e-16
   2.4985584e+00   1.3293105e-06
   2.4997868e+00   2.3340078e-16
   2.4997868e+00   1.8648531e-16
   2.5024321e+00   2.2119645e-16
   2.5024321e+00   2.6586405e-16
   2.5050775e+00   1.3133250e-06
   2.5063059e+00   2.3308653e-16
   2.5063059e+00   1.8866748e-16
   2.5089245e+00   2.2079446e-16
   2.5089245e+00   2.6506441e-16
   2.5115430e+00   1.2976229e-06
   2.5127715e+00   2.3265623e-16
   2.5127715e+00   1.4735324e-16
   2.5153637e+00   2.2111383e-16
   2.5153637e+00   2.6499512e-16
   2.5179560e+00   1.2821972e-06
   2.5191845e+00   2.3187019e-16
   2.5191845e+00   1.5071935e-16
   2.5217508e+00   2.2154145e-16
   2.5217508e+00   2.6504184e-16
   2.5243172e+00   1.2670410e-06
   2.5255458e+00   2.3116863e-16
   2.5255458e+00   1.5477748e-16
   2.5280866e+00   2.2181803e-16
   2.5280866e+00   2.6494432e-16
   2.5306275e+00   1.2521477e-06
   2.5318562e+00   2.3098101e-16
   2.5318562e+00   1.5792675e-16
   2.5343720e+00   1.7938490e-16
   2.5343720e+00   2.2214096e-16
   2.5368879e+00   1.2375110e-06
   2.5381166e+00   2.3013292e-16
   2.5381166e+00   1.6168821e-16
   2.5406078e+00   2.2166548e-16
   2.5406078e+00   2.6405633e-16
   2.5430990e+00   1.2231248e-06
   2.5443279e+00   2.3017273e-16
   2.5443279e+00   1.6494209e-16
   2.5467948e+00   2.2146301e-16
   2.5467948e+00   2.6350365e-16
   2.5492618e+00   1.2089829e-06
   2.5504907e+00   2.2910335e-16
   2.5504907e+00   1.6768732e-16
   2.5529339e+00   2.2165775e-16
   2.5529339e+00   2.6334152e-16
   2.5553770e+00   1.1950797e-06
   2.5566060e+00   2.2849328e-16
   2.5566060e+00   1.7082918e-16
   2.5590257e+00   2.2184674e-16
   2.5590257e+00   2.6318595e-16
   2.5614454e+00   1.1814095e-06
   2.5626745e+00   2.2868026e-16
   2.5626745e+00   1.7470605e-16
   2.5650711e+00   2.2198718e-16
   2.5650711e+00   2.6298647e-16
   2.5674678e+00   1.1679669e-06
   2.5686969e+00   2.2795732e-16
   2.5686969e+00   1.7761264e-16
   2.5710709e+00   2.2182303e-16
   2.5710709e+00   2.6248779e-16
   2.5734448e+00   1.1547465e-06
   2.5746740e+00   2.2750204e-16
   2.5746740e+00   1.8009657e-16
   2.5770256e+00   1.8186775e-16
   2.5770256e+00   2.2219962e-16
   2.5793772e+00   1.1417433e-06
   2.5806065e+00   2.2682039e-16
   2.5806065e+00   1.8230669e-16
   2.5829361e+00   2.2136865e-16
   2.5829361e+00   2.6137400e-16
   2.5852657e+00   1.1289522e-06
   2.5864951e+00   2.2667936e-16
   2.5864951e+00   1.8563320e-16
   2.5888031e+00   1.8238802e-16
   2.5888031e+00   2.2207594e-16
   2.5911110e+00   1.1163684e-06
   2.5923405e+00   2.2573280e-16
   2.5923405e+00   1.4923386e-16
   2.5946271e+00   1.8277441e-16
   2.5946271e+00   2.2214487e-16
   2.5969137e+00   1.1039873e-06
   2.5981433e+00   2.2538403e-16
   2.5981433e+00   1.5438848e-16
   2.6004089e+00   1.8320083e-16
   2.6004089e+00   2.2225967e-16
   2.6026745e+00   1.0918043e-06
   2.6039042e+00   2.2569871e-16
   2.6039042e+00   1.5951324e-16
   2.6061492e+00   1.8336935e-16
   2.6061492e+00   2.2211890e-16
   2.6083941e+00   1.0798149e-06
   2.6096239e+00   2.2521039e-16
   2.6096239e+00   1.6436208e-16
   2.6118485e+00   2.2172786e-16
   2.6118485e+00   2.6017818e-16
   2.6140730e+00   1.0680149e-06
   2.6153030e+00   2.2497682e-16
   2.6153030e+00   1.6878550e-16
   2.6175075e+00   1.8414655e-16
   2.6175075e+00   2.2229643e-16
   2.6197120e+00   1.0564001e-06
   2.6209420e+00   2.2452916e-16
   2.6209420e+00   1.7292516e-16
   2.6231267e+00   1.8443719e-16
   2.6231267e+00   2.2229593e-16
   2.6253114e+00   1.0449664e-06
   2.6265416e+00   2.2448004e-16
   2.6265416e+00   1.7739284e-16
   2.6287068e+00   2.2202161e-16
   2.6287068e+00   2.5959145e-16
   2.6308721e+00   1.0337099e-06
   2.6321023e+00   2.2408807e-16
   2.6321023e+00   1.8086462e-16
   2.6342484e+00   2.2175755e-16
   2.6342484e+00   2.5903979e-16
   2.6363945e+00   1.0226268e-06
   2.6376248e+00   2.2402200e-16
   2.6376248e+00   1.8460300e-16
   2.6397520e+00   1.8511425e-16
   2.6397520e+00   2.2211579e-16
   2.6418791e+00   1.0117133e-06
   2.6431096e+00   2.2376069e-16
   2.6431096e+00   1.5126971e-16
   2.6452181e+00   1.8548235e-16
   2.6452181e+00   2.2220807e-16
   2.6473266e+00   1.0009658e-06
   2.6485572e+00   2.2332214e-16
   2.6485572e+00   1.5765422e-16
   2.6506474e+00   1.8581023e-16
   2.6506474e+00   2.2225795e-16
   2.6527375e+00   9.9038086e-07
   2.6539683e+00   2.2297041e-16
   2.6539683e+00   1.6345957e-16
   2.6560403e+00   2.2176561e-16
   2.6560403e+00   2.5794496e-16
   2.6581123e+00   9.7995498e-07
   2.6593432e+00   2.2361479e-16
   2.6593432e+00   1.6960628e-16
   2.6613974e+00   2.2192749e-16
   2.6613974e+00   2.5784013e-16
   2.6634516e+00   9.6968485e-07
   2.6646825e+00   2.2285543e-16
   2.6646825e+00   1.7427173e-16
   2.6667191e+00   2.2187522e-16
   2.6667191e+00   2.5752570e-16
   2.6687557e+00   9.5956722e-07
   2.6699868e+00   2.2308243e-16
   2.6699868e+00   1.7984013e-16
   2.6720060e+00   2.2144476e-16
   2.6720060e+00   2.5683405e-16
   2.6740253e+00   9.4959893e-07
   2.6752565e+00   2.2281297e-16
   2.6752565e+00   1.8373690e-16
   2.6772586e+00   2.2190159e-16
   2.6772586e+00   2.5703419e-16
   2.6792607e+00   9.3977692e-07
   2.6804921e+00   2.2247363e-16
   2.6804921e+00   1.5253698e-16
   2.6824773e+00   2.2181443e-16
   2.6824773e+00   2.5669635e-16
   2.6844626e+00   9.3009819e-07
   2.6856941e+00   2.2280355e-16
   2.6856941e+00   1.6041915e-16
   2.6876627e+00   1.8756463e-16
   2.6876627e+00   2.2219772e-16
   2.6896312e+00   9.2055984e-07
   2.6908629e+00   2.2262821e-16
   2.6908629e+00   1.6769156e-16
   2.6928151e+00   2.2203730e-16
   2.6928151e+00   2.5642298e-16
   2.6947672e+00   9.1115903e-07
   2.6959991e+00   2.2225022e-16
   2.6959991e+00   1.7358373e-16
   2.6979350e+00   1.8815907e-16
   2.6979350e+00   2.2230185e-16
   2.6998709e+00   9.0189299e-07
   2.7011030e+00   2.2217134e-16
   2.7011030e+00   1.7915837e-16
   2.7030229e+00   1.8830972e-16
   2.7030229e+00   2.2221199e-16
   2.7049428e+00   8.9275904e-07
   2.7061750e+00   2.2235303e-16
   2.7061750e+00   1.8491396e-16
   2.7080792e+00   2.2200922e-16
   2.7080792e+00   2.5567625e-16
   2.7099833e+00   8.8375455e-07
   2.7112157e+00   2.8846533e-16
   2.7112157e+00   2.2196488e-16
   2.7131043e+00   2.2178886e-16
   2.7131043e+00   2.5522242e-16
   2.7149929e+00   8.7487697e-07
   2.7162254e+00   2.2245287e-16
   2.7162254e+00   1.6421163e-16
   2.7180986e+00   2.2196309e-16
   2.7180986e+00   2.5516515e-16
   2.7199719e+00   8.6612382e-07
   2.7212046e+00   2.7263958e-16
   2.7212046e+00   2.2202978e-16
   2.7230626e+00   1.7338313e-16
   2.7230626e+00   2.2232832e-16
   2.7249207e+00   8.5749266e-07
   2.7261536e+00   2.6540094e-16
   2.7261536e+00   2.2180553e-16
   2.7279967e+00   2.2191953e-16
   2.7279967e+00   2.6694833e-16
   2.7298398e+00   8.4898113e-07
   2.7310729e+00   2.2258882e-16
   2.7310729e+00   1.8489332e-16
   2.7329012e+00   1.8968233e-16
   2.7329012e+00   2.2220877e-16
   2.7347295e+00   8.4058692e-07
   2.7359628e+00   2.2251058e-16
   2.7359628e+00   1.5825646e-16
   2.7377765e+00   1.8985107e-16
   2.7377765e+00   2.2215824e-16
   2.7395902e+00   8.3230779e-07
   2.7408237e+00   2.2225753e-16
   2.7408237e+00   1.6647660e-16
   2.7426230e+00   2.2178501e-16
   2.7426230e+00   2.5387478e-16
   2.7444223e+00   8.2414153e-07
   2.7456560e+00   2.2209458e-16
   2.7456560e+00   1.7567241e-16
   2.7474411e+00   2.2200647e-16
   2.7474411e+00   2.5388198e-16
   2.7492262e+00   8.1608602e-07
   2.7504601e+00   2.2221581e-16
   2.7504601e+00   1.8254915e-16
   2.7522312e+00   1.9065347e-16
   2.7522312e+00   2.2231741e-16
   2.7540022e+00   8.0813915e-07
   2.7552363e+00   2.5542427e-16
   2.7552363e+00   2.2193174e-16
   2.7569935e+00   1.6223172e-16
   2.7569935e+00   2.2219172e-16
   2.7587507e+00   8.0029890e-07
   2.7599850e+00   2.5041470e-16
   2.7599850e+00   1.9365587e-16
   2.7617285e+00   2.2155704e-16
   2.7617285e+00   2.5280356e-16
   2.7634720e+00   7.9256327e-07
   2.7647066e+00   2.4531726e-16
   2.7647066e+00   1.9865315e-16
   2.7664365e+00   1.9130686e-16
   2.7664365e+00   2.2234910e-16
   2.7681665e+00   7.8493033e-07
   2.7694013e+00   2.4123509e-16
   2.7694013e+00   2.0260234e-16
   2.7711179e+00   1.9152254e-16
   2.7711179e+00   2.2236198e-16
   2.7728345e+00   7.7739819e-07
   2.7740695e+00   2.3822749e-16
   2.7740695e+00   2.0560232e-16
   2.7757729e+00   2.2186615e-16
   2.7757729e+00   2.5250768e-16
   2.7774763e+00   7.6996498e-07
   2.7787115e+00   2.3474586e-16
   2.7787115e+00   2.0423828e-16
   2.7804019e+00   2.2199305e-16
   2.7804019e+00   2.5243695e-16
   2.7820923e+00   7.6262891e-07
   2.7833278e+00   2.3236517e-16
   2.7833278e+00   2.0205389e-16
   2.7850053e+00   2.2166843e-16
   2.7850053e+00   2.5191737e-16
   2.7866827e+00   7.5538821e-07
   2.7879185e+00   2.3030699e-16
   2.7879185e+00   2.0019010e-16
   2.7895832e+00   1.9257100e-16
   2.7895832e+00   2.2262543e-16
   2.7912480e+00   7.4824117e-07
   2.7924840e+00   2.2899303e-16
   2.7924840e+00   1.9906735e-16
   2.7941362e+00   1.9244146e-16
   2.7941362e+00   2.2230569e-16
   2.7957883e+00   7.4118610e-07
   2.7970246e+00   2.2770109e-16
   2.7970246e+00   1.9796642e-16
   2.7986643e+00   1.9255725e-16
   2.7986643e+00   2.2223247e-16
   2.8003041e+00   7.3422135e-07
   2.8015406e+00   2.2600353e-16
   2.8015406e+00   1.9645563e-16
   2.8031681e+00   1.9272561e-16
   2.8031681e+00   2.2221472e-16
   2.8047955e+00   7.2734532e-07
   2.8060323e+00   2.2559092e-16
   2.8060323e+00   1.9622757e-16
   2.8076476e+00   2.2171527e-16
   2.8076476e+00   2.5102024e-16
   2.8092630e+00   7.2055644e-07
   2.8105000e+00   2.2456008e-16
   2.8105000e+00   1.9538128e-16
   2.8121033e+00   1.9296822e-16
   2.8121033e+00   2.2208861e-16
   2.8137067e+00   7.1385319e-07
   2.8149440e+00   2.2409919e-16
   2.8149440e+00   1.9510028e-16
   2.8165355e+00   2.2186755e-16
   2.8165355e+00   2.5080839e-16
   2.8181269e+00   7.0723405e-07
   2.8193646e+00   2.2411052e-16
   2.8193646e+00   1.9529276e-16
   2.8209443e+00   1.9337669e-16
   2.8209443e+00   2.2213983e-16
   2.8225241e+00   7.0069758e-07
   2.8237620e+00   2.2342199e-16
   2.8237620e+00   1.9478105e-16
   2.8253301e+00   1.9360811e-16
   2.8253301e+00   2.2219340e-16
   2.8268983e+00   6.9424232e-07
   2.8281365e+00   2.2299381e-16
   2.8281365e+00   1.9452726e-16
   2.8296932e+00   1.9381798e-16
   2.8296932e+00   2.2222827e-16
   2.8312499e+00   6.8786689e-07
   2.8324884e+00   2.2238310e-16
   2.8324884e+00   1.9409125e-16
   2.8340338e+00   2.2169794e-16
   2.8340338e+00   2.4993584e-16
   2.8355791e+00   6.8156992e-07
   2.8368179e+00   2.2277210e-16
   2.8368179e+00   1.9465325e-16
   2.8383521e+00   2.2174033e-16
   2.8383521e+00   2.4980637e-16
   2.8398863e+00   6.7535006e-07
   2.8411254e+00   2.2255282e-16
   2.8411254e+00   1.9460402e-16
   2.8426485e+00   1.9450068e-16
   2.8426485e+00   2.2239934e-16
   2.8441716e+00   6.6920601e-07
   2.8454110e+00   2.2212243e-16
   2.8454110e+00   1.9433964e-16
   2.8469232e+00   1.9436181e-16
   2.8469232e+00   2.2209022e-16
   2.8484353e+00   6.6313648e-07
   2.8496750e+00   2.2220427e-16
   2.8496750e+00   1.9458909e-16
   2.8511764e+00   2.2179138e-16
   2.8511764e+00   2.4935539e-16
   2.8526777e+00   6.5714023e-07
   2.8539177e+00   2.2240481e-16
   2.8539177e+00   1.9495522e-16
   2.8554083e+00   1.9498221e-16
   2.8554083e+00   2.2238219e-16
   2.8568989e+00   6.5121602e-07
   2.8581394e+00   2.2221094e-16
   2.8581394e+00   1.9492240e-16
   2.8596194e+00   1.9491823e-16
   2.8596194e+00   2.2215640e-16
   2.8610993e+00   6.4536266e-07
   2.8623401e+00   2.2207870e-16
   2.8623401e+00   1.9495374e-16
   2.8638096e+00   1.9520002e-16
   2.8638096e+00   2.2227628e-16
   2.8652791e+00   6.3957898e-07
   2.8665202e+00   2.2217717e-16
   2.8665202e+00   1.9521177e-16
   2.8679794e+00   1.9525447e-16
   2.8679794e+00   2.2217033e-16
   2.8694385e+00   6.3386382e-07
   2.8706800e+00   2.6048052e-16
   2.8706800e+00   2.2194370e-16
   2.8721289e+00   2.0651290e-16
   2.8721289e+00   2.4498043e-16
   2.8735778e+00   6.2821606e-07
   2.8748196e+00   2.4865658e-16
   2.8748196e+00   2.2200532e-16
   2.8762583e+00   2.0767146e-16
   2.8762583e+00   2.4342178e-16
   2.8776971e+00   6.2263459e-07
   2.8789392e+00   2.5833563e-16
   2.8789392e+00   2.2190379e-16
   2.8803679e+00   2.0892786e-16
   2.8803679e+00   2.4198923e-16
   2.8817966e+00   6.1711835e-07
   2.8830392e+00   2.4669210e-16
   2.8830392e+00   2.2034980e-16
   2.8844580e+00   1.9599334e-16
   2.8844580e+00   2.2228999e-16
   2.8858767e+00   6.1166627e-07
   2.8871196e+00   2.3811102e-16
   2.8871196e+00   2.1191928e-16
   2.8885286e+00   1.9633827e-16
   2.8885286e+00   2.2248300e-16
   2.8899375e+00   6.0627733e-07
   2.8911808e+00   2.3265517e-16
   2.8911808e+00   2.0661336e-16
   2.8925800e+00   1.9605200e-16
   2.8925800e+00   2.2204755e-16
   2.8939792e+00   6.0095050e-07
   2.8952229e+00   2.2829296e-16
   2.8952229e+00   2.0240106e-16
   2.8966125e+00   2.2191083e-16
   2.8966125e+00   2.4775775e-16
   2.8980021e+00   5.9568480e-07
   2.8992462e+00   2.2584821e-16
   2.8992462e+00   2.0010359e-16
   2.9006262e+00   1.7222312e-16
   2.9006262e+00   2.2241730e-16
   2.9020063e+00   5.9047926e-07
   2.9032508e+00   2.2427082e-16
   2.9032508e+00   1.9867242e-16
   2.9046214e+00   1.7796321e-16
   2.9046214e+00   2.2228370e-16
   2.9059920e+00   5.8533292e-07
   2.9072369e+00   2.2322346e-16
   2.9072369e+00   1.9777076e-16
   2.9085982e+00   2.2172254e-16
   2.9085982e+00   2.6142622e-16
   2.9099595e+00   5.8024486e-07
   2.9112048e+00   2.2277369e-16
   2.9112048e+00   1.9746371e-16
   2.9125569e+00   1.8451171e-16
   2.9125569e+00   2.2241329e-16
   2.9139090e+00   5.7521416e-07
   2.9151547e+00   2.2244737e-16
   2.9151547e+00   1.9727916e-16
   2.9164976e+00   2.2176176e-16
   2.9164976e+00   2.5709395e-16
   2.9178405e+00   5.7023992e-07
   2.9190867e+00   2.2251121e-16
   2.9190867e+00   1.9748457e-16
   2.9204205e+00   1.8814271e-16
   2.9204205e+00   2.2210783e-16
   2.9217544e+00   5.6532128e-07
   2.9230010e+00   2.5649989e-16
   2.9230010e+00   2.2189066e-16
   2.9243259e+00   2.1719303e-16
   2.9243259e+00   2.4398086e-16
   2.9256508e+00   5.6045736e-07
   2.9268978e+00   2.5822244e-16
   2.9268978e+00   2.2187128e-16
   2.9282138e+00   2.1842304e-16
   2.9282138e+00   2.6089214e-16
   2.9295299e+00   5.5564733e-07
   2.9307773e+00   2.2232338e-16
   2.9307773e+00   1.9770956e-16
   2.9320846e+00   2.2202910e-16
   2.9320846e+00   2.5120983e-16
   2.9333918e+00   5.5089036e-07
   2.9346398e+00   2.5361109e-16
   2.9346398e+00   2.2186726e-16
   2.9359383e+00   2.1919150e-16
   2.9359383e+00   2.5012095e-16
   2.9372369e+00   5.4618564e-07
   2.9384852e+00   2.2210358e-16
   2.9384852e+00   1.9776133e-16
   2.9397752e+00   1.9815946e-16
   2.9397752e+00   2.2436327e-16
   2.9410651e+00   5.4153238e-07
   2.9423140e+00   2.2214117e-16
   2.9423140e+00   1.9793074e-16
   2.9435954e+00   1.9935384e-16
   2.9435954e+00   2.2428088e-16
   2.9448768e+00   5.3692980e-07
   2.9461261e+00   2.2976351e-16
   2.9461261e+00   2.0568480e-16
   2.9473991e+00   2.2197559e-16
   2.9473991e+00   2.5803546e-16
   2.9486721e+00   5.3237714e-07
   2.9499218e+00   2.2345544e-16
   2.9499218e+00   1.9950908e-16
   2.9511865e+00   2.0055620e-16
   2.9511865e+00   2.2484002e-16
   2.9524511e+00   5.2787364e-07
   2.9537013e+00   2.4564803e-16
   2.9537013e+00   2.2183041e-16
   2.9549577e+00   2.1588787e-16
   2.9549577e+00   2.3966853e-16
   2.9562140e+00   5.2341858e-07
   2.9574648e+00   2.6604490e-16
   2.9574648e+00   2.2162734e-16
   2.9587129e+00   1.9844711e-16
   2.9587129e+00   2.2209985e-16
   2.9599610e+00   5.1901123e-07
   2.9612092e+00   2.5743215e-09
   2.9612123e+00   2.5197425e-16
   2.9612123e+00   2.2178497e-16
   2.9624523e+00   2.0574614e-16
   2.9624523e+00   2.2927250e-16
   2.9636923e+00   5.1465089e-07
   2.9649323e+00   9.6307307e-09
   2.9649440e+00   2.6412847e-16
   2.9649440e+00   2.2201638e-16
   2.9661760e+00   2.0539370e-16
   2.9661760e+00   2.2879397e-16
   2.9674080e+00   5.1033686e-07
   2.9686399e+00   1.6505836e-08
   2.9686602e+00   2.2217422e-16
   2.9686602e+00   1.9886289e-16
   2.9698842e+00   2.2127022e-16
   2.9698842e+00   2.4454616e-16
   2.9711082e+00   5.0606847e-07
   2.9723322e+00   2.3203977e-08
   2.9723610e+00   2.2313947e-16
   2.9723610e+00   1.9995202e-16
   2.9735771e+00   2.2118462e-16
   2.9735771e+00   2.4433766e-16
   2.9747932e+00   5.0184504e-07
   2.9760093e+00   2.9729375e-08
   2.9760465e+00   2.2533476e-16
   2.9760465e+00   2.0227012e-16
   2.9772548e+00   2.2047267e-16
   2.9772548e+00   2.4350360e-16
   2.9784630e+00   4.9766593e-07
   2.9796713e+00   3.6086140e-08
   2.9797169e+00   2.3052816e-16
   2.9797169e+00   2.0758528e-16
   2.9809174e+00   2.1971923e-16
   2.9809174e+00   2.4262811e-16
   2.9821179e+00   4.9353049e-07
   2.9833185e+00   4.2278275e-08
   2.9833723e+00   2.4046778e-16
   2.9833723e+00   2.1764559e-16
   2.9845651e+00   2.1317140e-16
   2.9845651e+00   2.3595910e-16
   2.9857580e+00   4.8943808e-07
   2.9869508e+00   4.8309676e-08
   2.9870129e+00   2.5749898e-16
   2.9870129e+00   2.2202629e-16
   2.9881981e+00   2.0803860e-16
   2.9881981e+00   2.3070793e-16
   2.9893834e+00   4.8538809e-07
   2.9905686e+00   5.4184135e-08
   2.9906388e+00   2.2235459e-16
   2.9906388e+00   1.9977074e-16
   2.9918166e+00   2.2141695e-16
   2.9918166e+00   2.4396952e-16
   2.9929943e+00   4.8137992e-07
   2.9941720e+00   5.9905349e-08
   2.9942503e+00   2.2233093e-16
   2.9942503e+00   1.9986473e-16
   2.9954205e+00   2.2133556e-16
   2.9954205e+00   2.4377047e-16
   2.9965908e+00   4.7741296e-07
   2.9977610e+00   6.5476913e-08
   2.9978474e+00   2.6357572e-16
   2.9978474e+00   2.2201955e-16
   2.9990102e+00   2.0954487e-16
   2.9990102e+00   2.3186300e-16
   3.0001730e+00   4.7348663e-07
   3.0013359e+00   7.0902334e-08
   3.0014302e+00   2.2205394e-16
   3.0014302e+00   1.9982011e-16
   3.0025857e+00   2.2136437e-16
   3.0025857e+00   2.4356622e-16
   3.0037412e+00   4.6960036e-07
   3.0048967e+00   7.6185024e-08
   3.0049989e+00   2.4499692e-16
   3.0049989e+00   2.2184100e-16
   3.0061472e+00   2.1030775e-16
   3.0061472e+00   2.3239630e-16
   3.0072955e+00   4.6575358e-07
   3.0084437e+00   8.1328309e-08
   3.0085538e+00   2.5430710e-16
   3.0085538e+00   2.2198678e-16
   3.0096948e+00   2.1018565e-16
   3.0096948e+00   2.3216039e-16
   3.0108359e+00   4.6194573e-07
   3.0119769e+00   8.6335429e-08
   3.0120948e+00   2.2255280e-16
   3.0120948e+00   2.0066036e-16
   3.0132287e+00   2.2153337e-16
   3.0132287e+00   2.4339643e-16
   3.0143626e+00   4.5817628e-07
   3.0154965e+00   9.1209542e-08
   3.0156221e+00   2.2247874e-16
   3.0156221e+00   2.0069824e-16
   3.0167489e+00   2.2185937e-16
   3.0167489e+00   2.4360967e-16
   3.0178758e+00   4.5444468e-07
   3.0190026e+00   9.5953722e-08
   3.0191359e+00   2.2245284e-16
   3.0191359e+00   2.0078334e-16
   3.0202557e+00   2.2128733e-16
   3.0202557e+00   2.4292706e-16
   3.0213755e+00   4.5075042e-07
   3.0224954e+00   1.0057097e-07
   3.0226363e+00   2.2249983e-16
   3.0226363e+00   2.0094047e-16
   3.0237491e+00   2.2159527e-16
   3.0237491e+00   2.4312518e-16
   3.0248620e+00   4.4709296e-07
   3.0259749e+00   1.0506420e-07
   3.0261234e+00   2.2274444e-16
   3.0261234e+00   2.0129432e-16
   3.0272293e+00   2.2181407e-16
   3.0272293e+00   2.4323540e-16
   3.0283353e+00   4.4347182e-07
   3.0294413e+00   1.0943627e-07
   3.0295973e+00   2.2340002e-16
   3.0295973e+00   2.0205825e-16
   3.0306965e+00   2.2164465e-16
   3.0306965e+00   2.4295854e-16
   3.0317956e+00   4.3988649e-07
   3.0328948e+00   1.1368996e-07
   3.0330583e+00   2.2361205e-16
   3.0330583e+00   2.0237782e-16
   3.0341506e+00   2.2184799e-16
   3.0341506e+00   2.4305391e-16
   3.0352430e+00   4.3633648e-07
   3.0363354e+00   1.1782796e-07
   3.0365063e+00   2.2393635e-16
   3.0365063e+00   2.0280874e-16
   3.0375920e+00   2.2148809e-16
   3.0375920e+00   2.4258718e-16
   3.0386777e+00   4.3282131e-07
   3.0397634e+00   1.2185292e-07
   3.0399416e+00   2.2477004e-16
   3.0399416e+00   2.0374827e-16
   3.0410206e+00   2.2144893e-16
   3.0410206e+00   2.4244285e-16
   3.0420996e+00   4.2934051e-07
   3.0431787e+00   1.2576740e-07
   3.0433642e+00   2.2576599e-16
   3.0433642e+00   2.0484917e-16
   3.0444366e+00   2.2135994e-16
   3.0444366e+00   2.4225007e-16
   3.0455091e+00   4.2589361e-07
   3.0465815e+00   1.2957393e-07
   3.0467743e+00   2.2678990e-16
   3.0467743e+00   2.0597726e-16
   3.0478402e+00   2.2162871e-16
   3.0478402e+00   2.4241392e-16
   3.0489061e+00   4.2248016e-07
   3.0499720e+00   1.3327494e-07
   3.0501720e+00   2.2819893e-16
   3.0501720e+00   2.0748975e-16
   3.0512314e+00   2.2141227e-16
   3.0512314e+00   2.4209504e-16
   3.0522908e+00   4.1909970e-07
   3.0533503e+00   1.3687282e-07
   3.0535574e+00   2.2928806e-16
   3.0535574e+00   2.0868139e-16
   3.0546104e+00   2.2121740e-16
   3.0546104e+00   2.4179807e-16
   3.0556634e+00   4.1575181e-07
   3.0567164e+00   1.4036990e-07
   3.0569307e+00   2.3154048e-16
   3.0569307e+00   2.1103551e-16
   3.0579773e+00   2.2104823e-16
   3.0579773e+00   2.4152689e-16
   3.0590239e+00   4.1243604e-07
   3.0600705e+00   1.4376845e-07
   3.0602919e+00   2.3299182e-16
   3.0602919e+00   2.1131270e-16
   3.0613322e+00   2.2079809e-16
   3.0613322e+00   2.4117638e-16
   3.0623724e+00   4.0915197e-07
   3.0634127e+00   1.4707068e-07
   3.0636411e+00   2.3551770e-16
   3.0636411e+00   2.0855190e-16
   3.0646751e+00   2.2147521e-16
   3.0646751e+00   2.4175302e-16
   3.0657092e+00   4.0589918e-07
   3.0667432e+00   1.5027875e-07
   3.0669786e+00   2.3854412e-16
   3.0669786e+00   2.0571227e-16
   3.0680064e+00   2.2187366e-16
   3.0680064e+00   2.4205279e-16
   3.0690342e+00   4.0267725e-07
   3.0700620e+00   1.5339478e-07
   3.0703043e+00   2.4167896e-16
   3.0703043e+00   2.0272466e-16
   3.0713259e+00   2.2173936e-16
   3.0713259e+00   2.4181967e-16
   3.0723475e+00   3.9948579e-07
   3.0733692e+00   1.5642081e-07
   3.0736184e+00   2.2210347e-16
   3.0736184e+00   1.9834454e-16
   3.0746339e+00   2.2196064e-16
   3.0746339e+00   2.4194324e-16
   3.0756494e+00   3.9632439e-07
   3.0766650e+00   1.5935885e-07
   3.0769210e+00   2.2209013e-16
   3.0769210e+00   1.9409146e-16
   3.0779305e+00   2.2196922e-16
   3.0779305e+00   2.4185562e-16
   3.0789399e+00   3.9319267e-07
   3.0799494e+00   1.6221087e-07
   3.0802123e+00   2.5516436e-16
   3.0802123e+00   2.2203836e-16
   3.0812157e+00   2.1585261e-16
   3.0812157e+00   2.3564184e-16
   3.0822191e+00   3.9009023e-07
   3.0832226e+00   1.6497877e-07
   3.0834922e+00   2.2222084e-16
   3.0834922e+00   1.8401759e-16
   3.0844897e+00   2.0237875e-16
   3.0844897e+00   2.2207197e-16
   3.0854872e+00   3.8701671e-07
   3.0864846e+00   1.6766442e-07
   3.0867610e+00   2.4395301e-16
   3.0867610e+00   2.2187750e-16
   3.0877526e+00   2.1643770e-16
   3.0877526e+00   2.3603701e-16
   3.0887441e+00   3.8397172e-07
   3.0897357e+00   1.7026964e-07
   3.0900187e+00   2.4753201e-16
   3.0900187e+00   2.2190124e-16
   3.0910044e+00   2.1662325e-16
   3.0910044e+00   2.3612814e-16
   3.0919901e+00   3.8095490e-07
   3.0929758e+00   1.7279621e-07
   3.0932655e+00   2.5117814e-16
   3.0932655e+00   2.2202642e-16
   3.0942454e+00   2.1680928e-16
   3.0942454e+00   2.3621973e-16
   3.0952252e+00   3.7796589e-07
   3.0962051e+00   1.7524586e-07
   3.0965014e+00   2.2230949e-16
   3.0965014e+00   1.8906652e-16
   3.0974755e+00   2.2197377e-16
   3.0974755e+00   2.4129274e-16
   3.0984496e+00   3.7500433e-07
   3.0994236e+00   1.7762029e-07
   3.0997265e+00   2.2244610e-16
   3.0997265e+00   1.8454982e-16
   3.1006949e+00   2.0913307e-16
   3.1006949e+00   2.2835881e-16
   3.1016632e+00   3.7206988e-07
   3.1026316e+00   1.7992114e-07
   3.1029410e+00   2.2230147e-16
   3.1029410e+00   2.0074967e-16
   3.1039037e+00   1.9185894e-16
   3.1039037e+00   2.2205554e-16
   3.1048664e+00   3.6916220e-07
   3.1058290e+00   1.8215004e-07
   3.1061449e+00   2.2238628e-16
   3.1061449e+00   1.9855363e-16
   3.1071020e+00   2.2200313e-16
   3.1071020e+00   2.4104681e-16
   3.1080590e+00   3.6628093e-07
   3.1090160e+00   1.8430857e-07
   3.1093384e+00   2.2228355e-16
   3.1093384e+00   1.9530261e-16
   3.1102898e+00   2.0007141e-16
   3.1102898e+00   2.2228259e-16
   3.1112413e+00   3.6342577e-07
   3.1121927e+00   1.8639826e-07
   3.1125215e+00   2.2230141e-16
   3.1125215e+00   1.9249726e-16
   3.1134674e+00   2.2203873e-16
   3.1134674e+00   2.4090313e-16
   3.1144132e+00   3.6059636e-07
   3.1153591e+00   1.8842061e-07
   3.1156943e+00   2.2231219e-16
   3.1156943e+00   1.8883083e-16
   3.1166347e+00   1.9775866e-16
   3.1166347e+00   2.2210781e-16
   3.1175750e+00   3.5779240e-07
   3.1185154e+00   1.9037710e-07
   3.1188570e+00   2.2255333e-16
   3.1188570e+00   1.8572203e-16
   3.1197919e+00   2.1400872e-16
   3.1197919e+00   2.3269554e-16
   3.1207268e+00   3.5501357e-07
   3.1216616e+00   1.9226916e-07
   3.1220095e+00   2.2256241e-16
   3.1220095e+00   2.0219672e-16
   3.1229390e+00   2.2203567e-16
   3.1229390e+00   2.4063510e-16
   3.1238685e+00   3.5225955e-07
   3.1247979e+00   1.9409819e-07
   3.1251521e+00   2.2253255e-16
   3.1251521e+00   2.0023541e-16
   3.1260762e+00   2.2191183e-16
   3.1260762e+00   2.4042358e-16
   3.1270003e+00   3.4953004e-07
   3.1279244e+00   1.9586556e-07
   3.1282848e+00   2.2252098e-16
   3.1282848e+00   1.9831077e-16
   3.1292035e+00   2.2204153e-16
   3.1292035e+00   2.4046710e-16
   3.1301223e+00   3.4682473e-07
   3.1310410e+00   1.9757261e-07
   3.1314077e+00   2.2248088e-16
   3.1314077e+00   1.9580199e-16
   3.1323211e+00   2.2203400e-16
   3.1323211e+00   2.4037310e-16
   3.1332346e+00   3.4414334e-07
   3.1341480e+00   1.9922065e-07
   3.1345209e+00   2.2255208e-16
   3.1345209e+00   1.9371342e-16
   3.1354290e+00   1.9638681e-16
   3.1354290e+00   2.2205599e-16
   3.1363372e+00   3.4148555e-07
   3.1372454e+00   2.0081094e-07
   3.1376244e+00   2.2245740e-16
   3.1376244e+00   1.9119506e-16
   3.1385274e+00   2.2202827e-16
   3.1385274e+00   2.4019735e-16
   3.1394303e+00   3.3885110e-07
   3.1403333e+00   2.0234475e-07
   3.1407184e+00   2.2288362e-16
   3.1407184e+00   1.8893758e-16
   3.1416162e+00   2.1212233e-16
   3.1416162e+00   2.3020741e-16
   3.1425139e+00   3.3623968e-07
   3.1434117e+00   2.0382328e-07
   3.1438030e+00   2.2293357e-16
   3.1438030e+00   2.0491278e-16
   3.1446956e+00   2.2197112e-16
   3.1446956e+00   2.3997269e-16
   3.1455882e+00   3.3365103e-07
   3.1464808e+00   2.0524774e-07
   3.1468782e+00   2.2305914e-16
   3.1468782e+00   2.0344019e-16
   3.1477657e+00   2.2167276e-16
   3.1477657e+00   2.3959091e-16
   3.1486532e+00   3.3108487e-07
   3.1495407e+00   2.0661927e-07
   3.1499441e+00   2.2278991e-16
   3.1499441e+00   2.0186651e-16
   3.1508266e+00   2.2198053e-16
   3.1508266e+00   2.3981636e-16
   3.1517090e+00   3.2854092e-07
   3.1525914e+00   2.0793903e-07
   3.1530008e+00   2.2294640e-16
   3.1530008e+00   2.0073103e-16
   3.1538783e+00   2.2190757e-16
   3.1538783e+00   2.3966080e-16
   3.1547557e+00   3.2601893e-07
   3.1556331e+00   2.0920813e-07
   3.1560485e+00   2.2295988e-16
   3.1560485e+00   1.9918819e-16
   3.1569209e+00   2.0248071e-16
   3.1569209e+00   2.2208520e-16
   3.1577933e+00   3.2351862e-07
   3.1586657e+00   2.1042764e-07
   3.1590871e+00   2.2312926e-16
   3.1590871e+00   1.9809091e-16
   3.1599545e+00   1.9723009e-16
   3.1599545e+00   2.2224216e-16
   3.1608220e+00   3.2103973e-07
   3.1616895e+00   2.1159863e-07
   3.1621168e+00   2.2303307e-16
   3.1621168e+00   1.9646612e-16
   3.1629793e+00   1.9669170e-16
   3.1629793e+00   2.2213701e-16
   3.1638418e+00   3.1858202e-07
   3.1647044e+00   2.1272215e-07
   3.1651376e+00   2.2318273e-16
   3.1651376e+00   1.9537400e-16
   3.1659952e+00   2.2198124e-16
   3.1659952e+00   2.3941174e-16
   3.1668529e+00   3.1614524e-07
   3.1677105e+00   2.1379921e-07
   3.1681496e+00   2.2344237e-16
   3.1681496e+00   1.9386075e-16
   3.1690024e+00   2.0572494e-16
   3.1690024e+00   2.2307580e-16
   3.1698552e+00   3.1372912e-07
   3.1707080e+00   2.1483079e-07
   3.1711529e+00   2.2361649e-16
   3.1711529e+00   1.9281900e-16
   3.1720009e+00   2.1120700e-16
   3.1720009e+00   2.2847937e-16
   3.1728489e+00   3.1133343e-07
   3.1736969e+00   2.1581787e-07
   3.1741477e+00   2.2374177e-16
   3.1741477e+00   1.9147063e-16
   3.1749909e+00   2.1584509e-16
   3.1749909e+00   2.3303836e-16
   3.1758341e+00   3.0895794e-07
   3.1766773e+00   2.1676141e-07
   3.1771339e+00   2.2355637e-16
   3.1771339e+00   1.8982562e-16
   3.1779723e+00   2.1917907e-16
   3.1779723e+00   2.3629457e-16
   3.1788108e+00   3.0660239e-07
   3.1796492e+00   2.1766232e-07
   3.1801116e+00   2.2395083e-16
   3.1801116e+00   2.0636235e-16
   3.1809453e+00   2.2197478e-16
   3.1809453e+00   2.3901271e-16
   3.1817791e+00   3.0426657e-07
   3.1826128e+00   2.1852151e-07
   3.1830809e+00   2.2395514e-16
   3.1830809e+00   2.0565034e-16
   3.1839100e+00   2.2198927e-16
   3.1839100e+00   2.3895056e-16
   3.1847391e+00   3.0195023e-07
   3.1855681e+00   2.1933988e-07
   3.1860420e+00   2.2415666e-16
   3.1860420e+00   2.0514238e-16
   3.1868664e+00   2.2200642e-16
   3.1868664e+00   2.3889159e-16
   3.1876908e+00   2.9965315e-07
   3.1885152e+00   2.2011828e-07
   3.1889948e+00   2.2426023e-16
   3.1889948e+00   2.0454305e-16
   3.1898146e+00   2.2200569e-16
   3.1898146e+00   2.3881437e-16
   3.1906344e+00   2.9737512e-07
   3.1914542e+00   2.2085758e-07
   3.1919395e+00   2.2431137e-16
   3.1919395e+00   2.0415940e-16
   3.1927547e+00   2.2197721e-16
   3.1927547e+00   2.3871065e-16
   3.1935699e+00   2.9511590e-07
   3.1943851e+00   2.2155859e-07
   3.1948761e+00   2.2453308e-16
   3.1948761e+00   2.0369022e-16
   3.1956867e+00   1.9096461e-16
   3.1956867e+00   2.2219870e-16
   3.1964974e+00   2.9287529e-07
   3.1973080e+00   2.2222213e-07
   3.1978047e+00   2.2448538e-16
   3.1978047e+00   2.0321705e-16
   3.1986108e+00   2.2197446e-16
   3.1986108e+00   2.3855788e-16
   3.1994169e+00   2.9065306e-07
   3.2002231e+00   2.2284900e-07
   3.2007253e+00   2.2456882e-16
   3.2007253e+00   2.0287940e-16
   3.2015270e+00   2.2193417e-16
   3.2015270e+00   2.3844304e-16
   3.2023286e+00   2.8844901e-07
   3.2031302e+00   2.2343996e-07
   3.2036381e+00   2.2476763e-16
   3.2036381e+00   2.0266110e-16
   3.2044353e+00   2.0535330e-16
   3.2044353e+00   2.2204566e-16
   3.2052325e+00   2.8626294e-07
   3.2060297e+00   2.2399579e-07
   3.2065431e+00   2.2483079e-16
   3.2065431e+00   2.0231125e-16
   3.2073359e+00   2.2188629e-16
   3.2073359e+00   2.3824857e-16
   3.2081287e+00   2.8409462e-07
   3.2089214e+00   2.2451722e-07
   3.2094405e+00   2.2468507e-16
   3.2094405e+00   2.0175652e-16
   3.2102288e+00   2.0169140e-16
   3.2102288e+00   2.2205296e-16
   3.2110172e+00   2.8194387e-07
   3.2118055e+00   2.2500498e-07
   3.2123301e+00   2.2478587e-16
   3.2123301e+00   2.0145207e-16
   3.2131141e+00   2.2199781e-16
   3.2131141e+00   2.3821462e-16
   3.2138981e+00   2.7981049e-07
   3.2146821e+00   2.2545978e-07
   3.2152122e+00   2.2486885e-16
   3.2152122e+00   2.0138650e-16
   3.2159919e+00   2.2197343e-16
   3.2159919e+00   2.3811810e-16
   3.2167715e+00   2.7769427e-07
   3.2175512e+00   2.2588232e-07
   3.2180868e+00   2.2490223e-16
   3.2180868e+00   2.0102149e-16
   3.2188622e+00   2.2192691e-16
   3.2188622e+00   2.3800038e-16
   3.2196375e+00   2.7559503e-07
   3.2204129e+00   2.2627328e-07
   3.2209540e+00   2.2495906e-16
   3.2209540e+00   2.0118375e-16
   3.2217251e+00   2.0159352e-16
   3.2217251e+00   2.2209600e-16
   3.2224961e+00   2.7351257e-07
   3.2232672e+00   2.2663333e-07
   3.2238138e+00   2.2505017e-16
   3.2238138e+00   2.0113136e-16
   3.2245806e+00   2.2198343e-16
   3.2245806e+00   2.3791446e-16
   3.2253475e+00   2.7144671e-07
   3.2261143e+00   2.2696311e-07
   3.2266664e+00   2.2499921e-16
   3.2266664e+00   2.0093821e-16
   3.2274289e+00   1.9191723e-16
   3.2274289e+00   2.2215186e-16
   3.2281915e+00   2.6939725e-07
   3.2289541e+00   2.2726327e-07
   3.2295117e+00   2.2485967e-16
   3.2295117e+00   2.0090499e-16
   3.2302701e+00   2.2202286e-16
   3.2302701e+00   2.3781362e-16
   3.2310284e+00   2.6736403e-07
   3.2317868e+00   2.2753443e-07
   3.2323498e+00   2.2500461e-16
   3.2323498e+00   2.0115545e-16
   3.2331040e+00   2.2191011e-16
   3.2331040e+00   2.3763160e-16
   3.2338583e+00   2.6534685e-07
   3.2346125e+00   2.2777720e-07
   3.2351809e+00   2.2500056e-16
   3.2351809e+00   2.0125662e-16
   3.2359310e+00   1.9637604e-16
   3.2359310e+00   2.2229948e-16
   3.2366810e+00   2.6334553e-07
   3.2374311e+00   2.2799218e-07
   3.2380049e+00   2.2518223e-16
   3.2380049e+00   2.0154286e-16
   3.2387509e+00   2.2199673e-16
   3.2387509e+00   2.3757996e-16
   3.2394968e+00   2.6135992e-07
   3.2402428e+00   2.2817995e-07
   3.2408220e+00   2.2492415e-16
   3.2408220e+00   2.0163132e-16
   3.2415639e+00   1.9739830e-16
   3.2415639e+00   2.2212518e-16
   3.2423058e+00   2.5938982e-07
   3.2430476e+00   2.2834109e-07
   3.2436322e+00   2.2476750e-16
   3.2436322e+00   2.0181838e-16
   3.2443700e+00   2.2199568e-16
   3.2443700e+00   2.3744253e-16
   3.2451078e+00   2.5743507e-07
   3.2458456e+00   2.2847616e-07
   3.2464356e+00   2.2502830e-16
   3.2464356e+00   2.0242023e-16
   3.2471694e+00   2.2194976e-16
   3.2471694e+00   2.3732859e-16
   3.2479031e+00   2.5549550e-07
   3.2486369e+00   2.2858571e-07
   3.2492322e+00   2.2481689e-16
   3.2492322e+00   2.0254734e-16
   3.2499620e+00   2.2196085e-16
   3.2499620e+00   2.3727234e-16
   3.2506917e+00   2.5357094e-07
   3.2514215e+00   2.2867027e-07
   3.2520221e+00   2.2472520e-16
   3.2520221e+00   2.0302999e-16
   3.2527479e+00   2.2178181e-16
   3.2527479e+00   2.3702657e-16
   3.2534737e+00   2.5166124e-07
   3.2541995e+00   2.2873036e-07
   3.2548054e+00   2.2485143e-16
   3.2548054e+00   2.0372559e-16
   3.2555272e+00   2.2201465e-16
   3.2555272e+00   2.3719314e-16
   3.2562491e+00   2.4976622e-07
   3.2569709e+00   2.2876652e-07
   3.2575821e+00   2.2463719e-16
   3.2575821e+00   2.0407626e-16
   3.2583000e+00   2.0110780e-16
   3.2583000e+00   2.2212317e-16
   3.2590179e+00   2.4788573e-07
   3.2597358e+00   2.2877923e-07
   3.2603524e+00   2.2454266e-16
   3.2603524e+00   2.0454210e-16
   3.2610663e+00   2.2191504e-16
   3.2610663e+00   2.3696117e-16
   3.2617803e+00   2.4601961e-07
   3.2624943e+00   2.2876899e-07
   3.2631161e+00   2.2444552e-16
   3.2631161e+00   2.0523529e-16
   3.2638262e+00   2.2178834e-16
   3.2638262e+00   2.3676902e-16
   3.2645363e+00   2.4416771e-07
   3.2652464e+00   2.2873628e-07
   3.2658735e+00   2.2440928e-16
   3.2658735e+00   2.0551590e-16
   3.2665798e+00   2.2203722e-16
   3.2665798e+00   2.3695277e-16
   3.2672860e+00   2.4232987e-07
   3.2679922e+00   2.2868158e-07
   3.2686246e+00   2.2429607e-16
   3.2686246e+00   2.0641375e-16
   3.2693270e+00   1.9938354e-16
   3.2693270e+00   2.2235578e-16
   3.2700294e+00   2.4050594e-07
   3.2707318e+00   2.2860535e-07
   3.2713694e+00   2.2430909e-16
   3.2713694e+00   2.0719805e-16
   3.2720680e+00   2.2198543e-16
   3.2720680e+00   2.3677161e-16
   3.2727666e+00   2.3869577e-07
   3.2734652e+00   2.2850804e-07
   3.2741081e+00   2.2413259e-16
   3.2741081e+00   2.0755637e-16
   3.2748029e+00   2.0563228e-16
   3.2748029e+00   2.2219527e-16
   3.2754977e+00   2.3689921e-07
   3.2761925e+00   2.2839010e-07
   3.2768406e+00   2.2399315e-16
   3.2768406e+00   2.0840563e-16
   3.2775316e+00   2.0367181e-16
   3.2775316e+00   2.2222408e-16
   3.2782226e+00   2.3511612e-07
   3.2789137e+00   2.2825196e-07
   3.2795670e+00   2.2397714e-16
   3.2795670e+00   2.0891393e-16
   3.2802543e+00   2.0132763e-16
   3.2802543e+00   2.2207988e-16
   3.2809416e+00   2.3334636e-07
   3.2816289e+00   2.2809405e-07
   3.2822874e+00   2.2372514e-16
   3.2822874e+00   1.9531950e-16
   3.2829710e+00   2.2187880e-16
   3.2829710e+00   2.3641073e-16
   3.2836546e+00   2.3158978e-07
   3.2843381e+00   2.2791678e-07
   3.2850019e+00   2.2354737e-16
   3.2850019e+00   1.9684847e-16
   3.2856818e+00   2.2173700e-16
   3.2856818e+00   2.3620584e-16
   3.2863616e+00   2.2984624e-07
   3.2870415e+00   2.2772055e-07
   3.2877105e+00   2.2355137e-16
   3.2877105e+00   1.9831995e-16
   3.2883867e+00   2.2135500e-16
   3.2883867e+00   2.3576164e-16
   3.2890628e+00   2.2811560e-07
   3.2897390e+00   2.2750578e-07
   3.2904132e+00   2.2336841e-16
   3.2904132e+00   1.9981603e-16
   3.2910857e+00   2.2078973e-16
   3.2910857e+00   2.3513398e-16
   3.2917583e+00   2.2639773e-07
   3.2924308e+00   2.2727284e-07
   3.2931102e+00   2.2337961e-16
   3.2931102e+00   2.0149222e-16
   3.2937791e+00   2.1877776e-16
   3.2937791e+00   2.3305978e-16
   3.2944480e+00   2.2469249e-07
   3.2951169e+00   2.2702213e-07
   3.2958014e+00   2.2326264e-16
   3.2958014e+00   2.0280415e-16
   3.2964667e+00   2.1648648e-16
   3.2964667e+00   2.3070730e-16
   3.2971320e+00   2.2299975e-07
   3.2977973e+00   2.2675402e-07
   3.2984870e+00   2.2309966e-16
   3.2984870e+00   2.0427931e-16
   3.2991487e+00   2.1069379e-16
   3.2991487e+00   2.2485290e-16
   3.2998104e+00   2.2131938e-07
   3.3004721e+00   2.2646887e-07
   3.3011670e+00   2.2296462e-16
   3.3011670e+00   2.0554806e-16
   3.3018251e+00   2.2202594e-16
   3.3018251e+00   2.3612430e-16
   3.3024833e+00   2.1965125e-07
   3.3031414e+00   2.2616705e-07
   3.3038414e+00   2.2270196e-16
   3.3038414e+00   2.0667742e-16
   3.3044960e+00   2.2181236e-16
   3.3044960e+00   2.3585005e-16
   3.3051506e+00   2.1799523e-07
   3.3058052e+00   2.2584890e-07
   3.3065104e+00   2.2288838e-16
   3.3065104e+00   2.0824440e-16
   3.3071615e+00   2.2183985e-16
   3.3071615e+00   2.3581708e-16
   3.3078125e+00   2.1635119e-07
   3.3084636e+00   2.2551478e-07
   3.3091739e+00   2.2271069e-16
   3.3091739e+00   1.9594231e-16
   3.3098215e+00   2.2193264e-16
   3.3098215e+00   2.3585001e-16
   3.3104690e+00   2.1471901e-07
   3.3111166e+00   2.2516501e-07
   3.3118321e+00   2.2257503e-16
   3.3118321e+00   1.9808890e-16
   3.3124762e+00   2.2179141e-16
   3.3124762e+00   2.3564876e-16
   3.3131202e+00   2.1309856e-07
   3.3137643e+00   2.2479994e-07
   3.3144849e+00   2.2265627e-16
   3.3144849e+00   2.0064874e-16
   3.3151255e+00   2.2121238e-16
   3.3151255e+00   2.3501020e-16
   3.3157661e+00   2.1148973e-07
   3.3164067e+00   2.2441987e-07
   3.3171325e+00   2.2246526e-16
   3.3171325e+00   2.0291550e-16
   3.3177697e+00   2.1963727e-16
   3.3177697e+00   2.3337620e-16
   3.3184068e+00   2.0989239e-07
   3.3190440e+00   2.2402514e-07
   3.3197749e+00   2.2236748e-16
   3.3197749e+00   2.0482731e-16
   3.3204086e+00   2.1591024e-16
   3.3204086e+00   2.2958952e-16
   3.3210424e+00   2.0830642e-07
   3.3216761e+00   2.2361605e-07
   3.3224121e+00   2.2235605e-16
   3.3224121e+00   2.0659486e-16
   3.3230425e+00   2.2203016e-16
   3.3230425e+00   2.3565096e-16
   3.3236728e+00   2.0673171e-07
   3.3243031e+00   2.2319291e-07
   3.3250443e+00   2.2232778e-16
   3.3250443e+00   2.0854285e-16
   3.3256712e+00   1.9930859e-16
   3.3256712e+00   2.2219516e-16
   3.3262982e+00   2.0516814e-07
   3.3269251e+00   2.2275601e-07
   3.3276714e+00   2.2230343e-16
   3.3276714e+00   1.9801960e-16
   3.3282950e+00   2.0858822e-16
   3.3282950e+00   2.2209287e-16
   3.3289185e+00   2.0361559e-07
   3.3295421e+00   2.2230564e-07
   3.3302935e+00   2.2240531e-16
   3.3302935e+00   2.0116932e-16
   3.3309138e+00   2.2147936e-16
   3.3309138e+00   2.3492593e-16
   3.3315340e+00   2.0207395e-07
   3.3321542e+00   2.2184210e-07
   3.3329108e+00   2.2229641e-16
   3.3329108e+00   2.0408240e-16
   3.3335276e+00   2.1958247e-16
   3.3335276e+00   2.3297134e-16
   3.3341445e+00   2.0054312e-07
   3.3347614e+00   2.2136566e-07
   3.3355231e+00   2.2223243e-16
   3.3355231e+00   2.0618145e-16
   3.3361367e+00   2.1487347e-16
   3.3361367e+00   2.2820526e-16
   3.3367502e+00   1.9902297e-07
   3.3373638e+00   2.2087659e-07
   3.3381306e+00   2.2228659e-16
   3.3381306e+00   2.0858732e-16
   3.3387409e+00   2.0795076e-16
   3.3387409e+00   2.2226204e-16
   3.3393512e+00   1.9751340e-07
   3.3399615e+00   2.2037517e-07
   3.3407334e+00   2.2226589e-16
   3.3407334e+00   1.9891187e-16
   3.3413404e+00   2.0895000e-16
   3.3413404e+00   2.2216764e-16
   3.3419474e+00   1.9601430e-07
   3.3425544e+00   2.1986166e-07
   3.3433315e+00   2.2218897e-16
   3.3433315e+00   2.0263908e-16
   3.3439352e+00   2.2141212e-16
   3.3439352e+00   2.3457330e-16
   3.3445389e+00   1.9452557e-07
   3.3451427e+00   2.1933631e-07
   3.3459249e+00   2.3840878e-16
   3.3459249e+00   2.2201623e-16
   3.3465254e+00   2.2167636e-16
   3.3465254e+00   2.3478110e-16
   3.3471259e+00   1.9304709e-07
   3.3477264e+00   2.1879938e-07
   3.3485137e+00   2.3567093e-16
   3.3485137e+00   2.2200114e-16
   3.3491110e+00   2.0474566e-16
   3.3491110e+00   2.2207586e-16
   3.3497082e+00   1.9157877e-07
   3.3503055e+00   2.1825111e-07
   3.3510980e+00   2.2204516e-16
   3.3510980e+00   1.9969858e-16
   3.3516920e+00   2.2202892e-16
   3.3516920e+00   2.3502153e-16
   3.3522861e+00   1.9012050e-07
   3.3528802e+00   2.1769175e-07
   3.3536778e+00   2.2209294e-16
   3.3536778e+00   2.0348280e-16
   3.3542686e+00   2.2140316e-16
   3.3542686e+00   2.3434016e-16
   3.3548595e+00   1.8867218e-07
   3.3554504e+00   2.1712153e-07
   3.3562531e+00   2.3709580e-16
   3.3562531e+00   2.2198963e-16
   3.3568408e+00   2.2181027e-16
   3.3568408e+00   2.3469197e-16
   3.3574285e+00   1.8723371e-07
   3.3580162e+00   2.1654069e-07
   3.3588241e+00   2.3392702e-16
   3.3588241e+00   2.1026206e-16
   3.3594086e+00   2.0587025e-16
   3.3594086e+00   2.2210354e-16
   3.3599932e+00   1.8580498e-07
   3.3605777e+00   2.1594945e-07
   3.3613907e+00   2.3145421e-16
   3.3613907e+00   2.1248351e-16
   3.3619721e+00   2.2201904e-16
   3.3619721e+00   2.3479101e-16
   3.3625535e+00   1.8438591e-07
   3.3631350e+00   2.1534803e-07
   3.3639531e+00   2.2957605e-16
   3.3639531e+00   2.1446387e-16
   3.3645314e+00   2.2188951e-16
   3.3645314e+00   2.3460663e-16
   3.3651097e+00   1.8297639e-07
   3.3656880e+00   2.1473666e-07
   3.3665113e+00   2.2788924e-16
   3.3665113e+00   2.1521847e-16
   3.3670864e+00   2.0212268e-16
   3.3670864e+00   2.2210565e-16
   3.3676616e+00   1.8157633e-07
   3.3682368e+00   2.1411554e-07
   3.3690652e+00   2.2659730e-16
   3.3690652e+00   2.1398080e-16
   3.3696373e+00   2.2199310e-16
   3.3696373e+00   2.3460115e-16
   3.3702094e+00   1.8018562e-07
   3.3707815e+00   2.1348490e-07
   3.3716151e+00   2.2515433e-16
   3.3716151e+00   2.1259190e-16
   3.3721841e+00   2.0862515e-16
   3.3721841e+00   2.2216008e-16
   3.3727531e+00   1.7880419e-07
   3.3733221e+00   2.1284492e-07
   3.3741609e+00   2.2431134e-16
   3.3741609e+00   2.1180316e-16
   3.3747269e+00   2.0395581e-16
   3.3747269e+00   2.2231544e-16
   3.3752928e+00   1.7743192e-07
   3.3758588e+00   2.1219581e-07
   3.3767027e+00   2.2362387e-16
   3.3767027e+00   2.1116928e-16
   3.3772656e+00   2.0831775e-16
   3.3772656e+00   2.2212571e-16
   3.3778285e+00   1.7606874e-07
   3.3783914e+00   2.1153777e-07
   3.3792406e+00   2.2341479e-16
   3.3792406e+00   2.1101324e-16
   3.3798004e+00   2.2190962e-16
   3.3798004e+00   2.3430285e-16
   3.3803603e+00   1.7471455e-07
   3.3809202e+00   2.1087099e-07
   3.3817745e+00   2.2306965e-16
   3.3817745e+00   2.1072118e-16
   3.3823314e+00   2.2192980e-16
   3.3823314e+00   2.3427000e-16
   3.3828882e+00   1.7336926e-07
   3.3834451e+00   2.1019565e-07
   3.3843046e+00   2.2268414e-16
   3.3843046e+00   2.1038853e-16
   3.3848585e+00   2.2189993e-16
   3.3848585e+00   2.3418702e-16
   3.3854123e+00   1.7203278e-07
   3.3859662e+00   2.0951195e-07
   3.3868309e+00   2.2254676e-16
   3.3868309e+00   2.1030473e-16
   3.3873818e+00   2.0834669e-16
   3.3873818e+00   2.2211051e-16
   3.3879327e+00   1.7070502e-07
   3.3884836e+00   2.0882006e-07
   3.3893535e+00   2.2234181e-16
   3.3893535e+00   2.1015176e-16
   3.3899014e+00   2.0948616e-16
   3.3899014e+00   2.2223905e-16
   3.3904493e+00   1.6938590e-07
   3.3909972e+00   2.0812016e-07
   3.3918723e+00   2.2226298e-16
   3.3918723e+00   2.1012553e-16
   3.3924173e+00   2.1057525e-16
   3.3924173e+00   2.2270489e-16
   3.3929623e+00   1.6807532e-07
   3.3935072e+00   2.0741242e-07
   3.3943876e+00   2.2214008e-16
   3.3943876e+00   2.1005504e-16
   3.3949296e+00   2.1194698e-16
   3.3949296e+00   2.2402435e-16
   3.3954716e+00   1.6677322e-07
   3.3960137e+00   2.0669701e-07
   3.3968992e+00   2.2213034e-16
   3.3968992e+00   2.1009721e-16
   3.3974383e+00   2.1245529e-16
   3.3974383e+00   2.2448077e-16
   3.3979774e+00   1.6547948e-07
   3.3985165e+00   2.0597410e-07
   3.3994073e+00   2.4310124e-16
   3.3994073e+00   2.2194714e-16
   3.3999435e+00   2.2195531e-16
   3.3999435e+00   2.3392897e-16
   3.4004797e+00   1.6419405e-07
   3.4010159e+00   2.0524385e-07
   3.4019120e+00   2.2213291e-16
   3.4019120e+00   2.1020319e-16
   3.4024453e+00   2.1382512e-16
   3.4024453e+00   2.2574703e-16
   3.4029786e+00   1.6291683e-07
   3.4035119e+00   2.0450642e-07
   3.4044132e+00   2.2220184e-16
   3.4044132e+00   2.1032389e-16
   3.4049436e+00   2.1367890e-16
   3.4049436e+00   2.2554944e-16
   3.4054740e+00   1.6164773e-07
   3.4060045e+00   2.0376195e-07
   3.4069111e+00   2.2209617e-16
   3.4069111e+00   2.1026955e-16
   3.4074386e+00   2.1464534e-16
   3.4074386e+00   2.2646483e-16
   3.4079662e+00   1.6038669e-07
   3.4084937e+00   2.0301062e-07
   3.4094056e+00   2.3340072e-16
   3.4094056e+00   2.2162485e-16
   3.4099303e+00   2.0914309e-16
   3.4099303e+00   2.2219868e-16
   3.4104550e+00   1.5913362e-07
   3.4109797e+00   2.0225256e-07
   3.4118969e+00   2.2817577e-16
   3.4118969e+00   2.1645056e-16
   3.4124187e+00   2.0172556e-16
   3.4124187e+00   2.2204817e-16
   3.4129406e+00   1.5788843e-07
   3.4134624e+00   2.0148791e-07
   3.4143849e+00   2.2510171e-16
   3.4143849e+00   2.1342782e-16
   3.4149040e+00   1.9950246e-16
   3.4149040e+00   2.2210699e-16
   3.4154230e+00   1.5665106e-07
   3.4159420e+00   2.0071683e-07
   3.4168698e+00   2.2347082e-16
   3.4168698e+00   2.1184733e-16
   3.4173860e+00   2.1130404e-16
   3.4173860e+00   2.2292040e-16
   3.4179022e+00   1.5542142e-07
   3.4184185e+00   1.9993945e-07
   3.4193516e+00   2.2257223e-16
   3.4193516e+00   2.1099945e-16
   3.4198650e+00   2.1534561e-16
   3.4198650e+00   2.2691183e-16
   3.4203784e+00   1.5419944e-07
   3.4208918e+00   1.9915591e-07
   3.4218304e+00   2.2237701e-16
   3.4218304e+00   2.1085435e-16
   3.4223410e+00   2.1639756e-16
   3.4223410e+00   2.2791357e-16
   3.4228516e+00   1.5298503e-07
   3.4233622e+00   1.9836634e-07
   3.4243062e+00   2.2241047e-16
   3.4243062e+00   2.1093741e-16
   3.4248140e+00   2.1639868e-16
   3.4248140e+00   2.2786460e-16
   3.4253218e+00   1.5177813e-07
   3.4258297e+00   1.9757087e-07
   3.4267790e+00   2.2212724e-16
   3.4267790e+00   2.1070405e-16
   3.4272840e+00   2.1728536e-16
   3.4272840e+00   2.2870164e-16
   3.4277891e+00   1.5057866e-07
   3.4282942e+00   1.9676963e-07
   3.4292489e+00   2.3925041e-16
   3.4292489e+00   2.2201247e-16
   3.4297512e+00   1.9932640e-16
   3.4297512e+00   2.2205955e-16
   3.4302535e+00   1.4938654e-07
   3.4307559e+00   1.9596274e-07
   3.4317160e+00   2.4168314e-16
   3.4317160e+00   2.2204370e-16
   3.4322156e+00   2.2200445e-16
   3.4322156e+00   2.3332144e-16
   3.4327152e+00   1.4820170e-07
   3.4332147e+00   1.9515033e-07
   3.4341803e+00   2.2207865e-16
   3.4341803e+00   2.1080413e-16
   3.4346772e+00   2.1843193e-16
   3.4346772e+00   2.2969967e-16
   3.4351740e+00   1.4702407e-07
   3.4356709e+00   1.9433251e-07
   3.4366419e+00   2.2337394e-16
   3.4366419e+00   2.1214885e-16
   3.4371360e+00   2.1604669e-16
   3.4371360e+00   2.2726521e-16
   3.4376302e+00   1.4585358e-07
   3.4381243e+00   1.9350941e-07
   3.4391008e+00   2.3319841e-16
   3.4391008e+00   2.2202237e-16
   3.4395923e+00   2.2192006e-16
   3.4395923e+00   2.3308971e-16
   3.4400837e+00   1.4469015e-07
   3.4405751e+00   1.9268112e-07
   3.4415572e+00   2.2221084e-16
   3.4415572e+00   2.0691096e-16
   3.4420459e+00   2.2197866e-16
   3.4420459e+00   2.3309938e-16
   3.4425346e+00   1.4353371e-07
   3.4430234e+00   1.9184778e-07
   3.4440009e+00   3.8980174e-09
   3.4440109e+00   2.4153499e-16
   3.4440109e+00   2.2197460e-16
   3.4444970e+00   2.1046805e-16
   3.4444970e+00   2.2205906e-16
   3.4449830e+00   1.4238420e-07
   3.4454691e+00   1.9100948e-07
   3.4464412e+00   8.0443205e-09
   3.4464622e+00   2.2227821e-16
   3.4464622e+00   2.1124837e-16
   3.4469456e+00   2.0897629e-16
   3.4469456e+00   2.2206681e-16
   3.4474290e+00   1.4124154e-07
   3.4479124e+00   1.9016633e-07
   3.4488791e+00   1.2107040e-08
   3.4489110e+00   2.2403239e-16
   3.4489110e+00   2.1305102e-16
   3.4493917e+00   2.2148805e-16
   3.4493917e+00   2.3246348e-16
   3.4498725e+00   1.4010567e-07
   3.4503532e+00   1.8931843e-07
   3.4513147e+00   1.6087345e-08
   3.4513574e+00   2.2903944e-16
   3.4513574e+00   2.1810639e-16
   3.4518355e+00   2.2026249e-16
   3.4518355e+00   2.3118934e-16
   3.4523136e+00   1.3897651e-07
   3.4527917e+00   1.8846589e-07
   3.4537479e+00   1.9986384e-08
   3.4538015e+00   2.4156583e-16
   3.4538015e+00   2.2200709e-16
   3.4542770e+00   2.2203232e-16
   3.4542770e+00   2.3291110e-16
   3.4547524e+00   1.3785400e-07
   3.4552279e+00   1.8760881e-07
   3.4561788e+00   2.3805287e-08
   3.4562433e+00   2.3328560e-16
   3.4562433e+00   2.2194080e-16
   3.4567161e+00   2.2184302e-16
   3.4567161e+00   2.3267382e-16
   3.4571890e+00   1.3673807e-07
   3.4576618e+00   1.8674728e-07
   3.4586075e+00   2.7545165e-08
   3.4586829e+00   2.3343625e-16
   3.4586829e+00   2.2197302e-16
   3.4591531e+00   2.2189623e-16
   3.4591531e+00   2.3267912e-16
   3.4596233e+00   1.3562866e-07
   3.4600936e+00   1.8588139e-07
   3.4610340e+00   3.1207111e-08
   3.4611203e+00   2.2216155e-16
   3.4611203e+00   2.1142038e-16
   3.4615880e+00   2.2199059e-16
   3.4615880e+00   2.3272578e-16
   3.4620556e+00   1.3452569e-07
   3.4625232e+00   1.8501124e-07
   3.4634584e+00   3.4792200e-08
   3.4635557e+00   2.4037325e-16
   3.4635557e+00   2.2199376e-16
   3.4640207e+00   2.2197470e-16
   3.4640207e+00   2.3266248e-16
   3.4644857e+00   1.3342911e-07
   3.4649507e+00   1.8413692e-07
   3.4658808e+00   3.8301489e-08
   3.4659889e+00   2.2219045e-16
   3.4659889e+00   2.1154443e-16
   3.4664514e+00   2.0564238e-16
   3.4664514e+00   2.2210142e-16
   3.4669138e+00   1.3233885e-07
   3.4673763e+00   1.8325851e-07
   3.4683011e+00   4.1736018e-08
   3.4684202e+00   2.2213599e-16
   3.4684202e+00   2.1153735e-16
   3.4688801e+00   2.0472217e-16
   3.4688801e+00   2.2210133e-16
   3.4693400e+00   1.3125484e-07
   3.4697999e+00   1.8237610e-07
   3.4707196e+00   4.5096809e-08
   3.4708496e+00   2.2242821e-16
   3.4708496e+00   2.1187679e-16
   3.4713069e+00   2.0840290e-16
   3.4713069e+00   2.2207939e-16
   3.4717642e+00   1.3017701e-07
   3.4722215e+00   1.8148978e-07
   3.4731361e+00   4.8384867e-08
   3.4732771e+00   2.2278690e-16
   3.4732771e+00   2.1228263e-16
   3.4737319e+00   2.2194976e-16
   3.4737319e+00   2.3244839e-16
   3.4741866e+00   1.2910532e-07
   3.4746414e+00   1.8059961e-07
   3.4755509e+00   5.1601181e-08
   3.4757028e+00   2.2333309e-16
   3.4757028e+00   2.1287579e-16
   3.4761550e+00   2.0485770e-16
   3.4761550e+00   2.2216830e-16
   3.4766072e+00   1.2803968e-07
   3.4770594e+00   1.7970569e-07
   3.4779639e+00   5.4746724e-08
   3.4781267e+00   2.2411040e-16
   3.4781267e+00   2.1369999e-16
   3.4785764e+00   2.1858139e-16
   3.4785764e+00   2.2898616e-16
   3.4790261e+00   1.2698005e-07
   3.4794758e+00   1.7880809e-07
   3.4803752e+00   5.7822451e-08
   3.4805490e+00   2.2514214e-16
   3.4805490e+00   2.1477852e-16
   3.4809962e+00   2.0911065e-16
   3.4809962e+00   2.2222002e-16
   3.4814433e+00   1.2592635e-07
   3.4818905e+00   1.7790688e-07
   3.4827848e+00   6.0829302e-08
   3.4829696e+00   2.2659075e-16
   3.4829696e+00   2.1627377e-16
   3.4834143e+00   2.2201911e-16
   3.4834143e+00   2.3233079e-16
   3.4838589e+00   1.2487853e-07
   3.4843036e+00   1.7700214e-07
   3.4851929e+00   6.3768203e-08
   3.4853887e+00   2.2799484e-16
   3.4853887e+00   2.1611965e-16
   3.4858308e+00   2.1953692e-16
   3.4858308e+00   2.3942568e-16
   3.4862730e+00   1.2383652e-07
   3.4867151e+00   1.7609393e-07
   3.4875994e+00   6.6640063e-08
   3.4878062e+00   2.3044316e-16
   3.4878062e+00   2.1366942e-16
   3.4882459e+00   2.2201450e-16
   3.4882459e+00   2.3223315e-16
   3.4886855e+00   1.2280027e-07
   3.4891252e+00   1.7518233e-07
   3.4900045e+00   6.9445774e-08
   3.4902224e+00   2.2216780e-16
   3.4902224e+00   2.1103593e-16
   3.4906595e+00   2.2142696e-16
   3.4906595e+00   2.3159932e-16
   3.4910967e+00   1.2176971e-07
   3.4915339e+00   1.7426740e-07
   3.4924082e+00   7.2186217e-08
   3.4926371e+00   2.2208207e-16
   3.4926371e+00   2.0720145e-16
   3.4930718e+00   2.1056645e-16
   3.4930718e+00   2.2211688e-16
   3.4935065e+00   1.2074479e-07
   3.4939412e+00   1.7334921e-07
   3.4948106e+00   7.4862256e-08
   3.4950505e+00   2.2216551e-16
   3.4950505e+00   2.0246748e-16
   3.4954828e+00   2.2159959e-16
   3.4954828e+00   2.3167995e-16
   3.4959150e+00   1.1972544e-07
   3.4963472e+00   1.7242782e-07
   3.4972117e+00   7.7474739e-08
   3.4974627e+00   2.2205623e-16
   3.4974627e+00   2.0950701e-16
   3.4978925e+00   2.2196387e-16
   3.4978925e+00   2.3199817e-16
   3.4983222e+00   1.1871160e-07
   3.4987520e+00   1.7150328e-07
   3.4996116e+00   8.0024504e-08
   3.4998737e+00   2.3778831e-16
   3.4998737e+00   2.2201737e-16
   3.5003010e+00   2.2014683e-16
   3.5003010e+00   2.3013523e-16
   3.5007283e+00   1.1770322e-07
   3.5011557e+00   1.7057567e-07
   3.5020103e+00   8.2512369e-08
   3.5022836e+00   2.2205212e-16
   3.5022836e+00   2.0231218e-16
   3.5027085e+00   2.2136161e-16
   3.5027085e+00   2.3130426e-16
   3.5031333e+00   1.1670023e-07
   3.5035582e+00   1.6964503e-07
   3.5044080e+00   8.4939144e-08
   3.5046924e+00   2.2217503e-16
   3.5046924e+00   2.1010705e-16
   3.5051149e+00   2.1006025e-16
   3.5051149e+00   2.2212211e-16
   3.5055373e+00   1.1570258e-07
   3.5059598e+00   1.6871142e-07
   3.5068046e+00   8.7305622e-08
   3.5071003e+00   2.3681368e-16
   3.5071003e+00   2.2202920e-16
   3.5075203e+00   2.2132759e-16
   3.5075203e+00   2.3117893e-16
   3.5079403e+00   1.1471022e-07
   3.5083603e+00   1.6777490e-07
   3.5092004e+00   8.9612582e-08
   3.5095072e+00   2.2219976e-16
   3.5095072e+00   2.0457102e-16
   3.5099248e+00   2.2171250e-16
   3.5099248e+00   2.3151834e-16
   3.5103424e+00   1.1372307e-07
   3.5107600e+00   1.6683551e-07
   3.5115952e+00   9.1860792e-08
   3.5119133e+00   2.2218430e-16
   3.5119133e+00   2.1165609e-16
   3.5123285e+00   2.1579700e-16
   3.5123285e+00   2.2555733e-16
   3.5127437e+00   1.1274109e-07
   3.5131589e+00   1.6589331e-07
   3.5139893e+00   9.4051005e-08
   3.5143186e+00   2.2219865e-16
   3.5143186e+00   2.0974493e-16
   3.5147314e+00   2.2193951e-16
   3.5147314e+00   2.3165479e-16
   3.5151442e+00   1.1176422e-07
   3.5155570e+00   1.6494834e-07
   3.5163826e+00   9.6183961e-08
   3.5167232e+00   2.2236711e-16
   3.5167232e+00   2.0785506e-16
   3.5171336e+00   2.2178375e-16
   3.5171336e+00   2.3145361e-16
   3.5175440e+00   1.1079241e-07
   3.5179544e+00   1.6400065e-07
   3.5187752e+00   9.8260389e-08
   3.5191271e+00   2.2243951e-16
   3.5191271e+00   2.0588880e-16
   3.5195352e+00   2.2162114e-16
   3.5195352e+00   2.3124598e-16
   3.5199432e+00   1.0982558e-07
   3.5203512e+00   1.6305028e-07
   3.5211672e+00   1.0028100e-07
   3.5215305e+00   2.2236551e-16
   3.5215305e+00   2.0334648e-16
   3.5219362e+00   2.2125811e-16
   3.5219362e+00   2.3083792e-16
   3.5223418e+00   1.0886370e-07
   3.5227475e+00   1.6209729e-07
   3.5235588e+00   1.0224651e-07
   3.5239334e+00   2.2259330e-16
   3.5239334e+00   2.1186154e-16
   3.5243367e+00   2.0957746e-16
   3.5243367e+00   2.2209200e-16
   3.5247400e+00   1.0790670e-07
   3.5251433e+00   1.6114170e-07
   3.5259498e+00   1.0415759e-07
   3.5263359e+00   2.2258465e-16
   3.5263359e+00   2.1041998e-16
   3.5267369e+00   2.1034173e-16
   3.5267369e+00   2.2220424e-16
   3.5271378e+00   1.0695452e-07
   3.5275387e+00   1.6018355e-07
   3.5283405e+00   1.0601493e-07
   3.5287381e+00   2.2260447e-16
   3.5287381e+00   2.0916858e-16
   3.5291367e+00   2.2190523e-16
   3.5291367e+00   2.3135039e-16
   3.5295352e+00   1.0600712e-07
   3.5299338e+00   1.5922289e-07
   3.5307309e+00   1.0781919e-07
   3.5311400e+00   2.2270454e-16
   3.5311400e+00   2.0786290e-16
   3.5315362e+00   2.2173227e-16
   3.5315362e+00   2.3113243e-16
   3.5319324e+00   1.0506443e-07
   3.5323286e+00   1.5825975e-07
   3.5331210e+00   1.0957103e-07
   3.5335417e+00   2.2282921e-16
   3.5335417e+00   2.0659584e-16
   3.5339356e+00   2.2157080e-16
   3.5339356e+00   2.3092630e-16
   3.5343294e+00   1.0412640e-07
   3.5347233e+00   1.5729417e-07
   3.5355110e+00   1.1127109e-07
   3.5359433e+00   2.2292858e-16
   3.5359433e+00   2.0517166e-16
   3.5363348e+00   2.2132262e-16
   3.5363348e+00   2.3063344e-16
   3.5367264e+00   1.0319298e-07
   3.5371179e+00   1.5632616e-07
   3.5379010e+00   1.1292000e-07
   3.5383448e+00   2.2300539e-16
   3.5383448e+00   2.1344525e-16
   3.5387341e+00   2.1173027e-16
   3.5387341e+00   2.2215486e-16
   3.5391233e+00   1.0226411e-07
   3.5395125e+00   1.5535578e-07
   3.5402909e+00   1.1451837e-07
   3.5407465e+00   2.2317914e-16
   3.5407465e+00   2.1294419e-16
   3.5411333e+00   2.2193918e-16
   3.5411333e+00   2.3116090e-16
   3.5415202e+00   1.0133973e-07
   3.5419071e+00   1.5438304e-07
   3.5426809e+00   1.1606683e-07
   3.5431482e+00   2.2333247e-16
   3.5431482e+00   2.1257310e-16
   3.5435328e+00   2.0871412e-16
   3.5435328e+00   2.2204967e-16
   3.5439174e+00   1.0041980e-07
   3.5443019e+00   1.5340797e-07
   3.5450711e+00   1.1756596e-07
   3.5455502e+00   2.2336608e-16
   3.5455502e+00   2.1208773e-16
   3.5459324e+00   2.1106415e-16
   3.5459324e+00   2.2219474e-16
   3.5463147e+00   9.9504247e-08
   3.5466970e+00   1.5243059e-07
   3.5474615e+00   1.1901635e-07
   3.5479524e+00   2.2339887e-16
   3.5479524e+00   2.1146510e-16
   3.5483324e+00   2.2195391e-16
   3.5483324e+00   2.3104225e-16
   3.5487124e+00   9.8593028e-08
   3.5490923e+00   1.5145094e-07
   3.5498522e+00   1.2041857e-07
   3.5503551e+00   2.2356995e-16
   3.5503551e+00   2.1127029e-16
   3.5507328e+00   2.1061223e-16
   3.5507328e+00   2.2205863e-16
   3.5511104e+00   9.7686085e-08
   3.5514881e+00   1.5046902e-07
   3.5522434e+00   1.2177318e-07
   3.5527582e+00   2.2353210e-16
   3.5527582e+00   2.1087068e-16
   3.5531336e+00   2.2180471e-16
   3.5531336e+00   2.3080441e-16
   3.5535090e+00   9.6783365e-08
   3.5538843e+00   1.4948487e-07
   3.5546351e+00   1.2308075e-07
   3.5551619e+00   2.2364952e-16
   3.5551619e+00   2.1077060e-16
   3.5555350e+00   2.2198912e-16
   3.5555350e+00   2.3094470e-16
   3.5559081e+00   9.5884813e-08
   3.5562812e+00   1.4849850e-07
   3.5570274e+00   1.2434180e-07
   3.5575663e+00   2.2364793e-16
   3.5575663e+00   2.1055399e-16
   3.5579371e+00   2.2189230e-16
   3.5579371e+00   2.3080348e-16
   3.5583079e+00   9.4990373e-08
   3.5586787e+00   1.4750992e-07
   3.5594203e+00   1.2555688e-07
   3.5599714e+00   2.2364341e-16
   3.5599714e+00   2.1061440e-16
   3.5603399e+00   2.2182427e-16
   3.5603399e+00   2.3069125e-16
   3.5607084e+00   9.4099992e-08
   3.5610770e+00   1.4651915e-07
   3.5618140e+00   1.2672650e-07
   3.5623773e+00   2.2372673e-16
   3.5623773e+00   2.1076268e-16
   3.5627436e+00   2.2178517e-16
   3.5627436e+00   2.3060800e-16
   3.5631098e+00   9.3213615e-08
   3.5634761e+00   1.4552620e-07
   3.5642086e+00   1.2785116e-07
   3.5647842e+00   2.2369950e-16
   3.5647842e+00   2.1093751e-16
   3.5651482e+00   2.2177194e-16
   3.5651482e+00   2.3055070e-16
   3.5655122e+00   9.2331188e-08
   3.5658762e+00   1.4453109e-07
   3.5666042e+00   1.2893138e-07
   3.5671921e+00   2.2368983e-16
   3.5671921e+00   2.1126508e-16
   3.5675538e+00   2.2180728e-16
   3.5675538e+00   2.3054177e-16
   3.5679156e+00   9.1452655e-08
   3.5682773e+00   1.4353382e-07
   3.5690008e+00   1.2996764e-07
   3.5696011e+00   2.2341855e-16
   3.5696011e+00   2.1146413e-16
   3.5699606e+00   2.2184624e-16
   3.5699606e+00   2.3053675e-16
   3.5703201e+00   9.0577962e-08
   3.5706796e+00   1.4253439e-07
   3.5713986e+00   1.3096041e-07
   3.5720114e+00   2.2339816e-16
   3.5720114e+00   2.1190991e-16
   3.5723687e+00   2.2189296e-16
   3.5723687e+00   2.3053942e-16
   3.5727259e+00   8.9707054e-08
   3.5730831e+00   1.4153282e-07
   3.5737976e+00   1.3191017e-07
   3.5744230e+00   2.2346153e-16
   3.5744230e+00   2.1256980e-16
   3.5747780e+00   2.2189706e-16
   3.5747780e+00   2.3049937e-16
   3.5751330e+00   8.8839875e-08
   3.5754880e+00   1.4052911e-07
   3.5761980e+00   1.3281738e-07
   3.5768361e+00   2.2325462e-16
   3.5768361e+00   2.1308750e-16
   3.5771889e+00   2.2202091e-16
   3.5771889e+00   2.3057915e-16
   3.5775416e+00   8.7976371e-08
   3.5778944e+00   1.3952326e-07
   3.5785999e+00   1.3368247e-07
   3.5792507e+00   2.2307550e-16
   3.5792507e+00   2.1362621e-16
   3.5796012e+00   2.2198441e-16
   3.5796012e+00   2.3049860e-16
   3.5799518e+00   8.7116486e-08
   3.5803023e+00   1.3851526e-07
   3.5810033e+00   1.3450589e-07
   3.5816670e+00   2.2299527e-16
   3.5816670e+00   2.1438928e-16
   3.5820153e+00   2.2203516e-16
   3.5820153e+00   2.3050535e-16
   3.5823636e+00   8.6260164e-08
   3.5827119e+00   1.3750512e-07
   3.5834084e+00   1.3528807e-07
   3.5840850e+00   2.2296242e-16
   3.5840850e+00   2.0728863e-16
   3.5844311e+00   2.2092851e-16
   3.5844311e+00   2.2935475e-16
   3.5847772e+00   8.5407350e-08
   3.5851232e+00   1.3649283e-07
   3.5858153e+00   1.3602942e-07
   3.5865050e+00   2.2300840e-16
   3.5865050e+00   2.0911991e-16
   3.5868488e+00   2.2137657e-16
   3.5868488e+00   2.2975880e-16
   3.5871927e+00   8.4557986e-08
   3.5875365e+00   1.3547839e-07
   3.5882242e+00   1.3673035e-07
   3.5889270e+00   2.2281848e-16
   3.5889270e+00   2.1056702e-16
   3.5892686e+00   2.2151048e-16
   3.5892686e+00   2.2984861e-16
   3.5896102e+00   8.3712017e-08
   3.5899518e+00   1.3446177e-07
   3.5906350e+00   1.3739126e-07
   3.5913510e+00   2.2271900e-16
   3.5913510e+00   2.1221767e-16
   3.5916904e+00   2.2173409e-16
   3.5916904e+00   2.3002819e-16
   3.5920298e+00   8.2869385e-08
   3.5923692e+00   1.3344298e-07
   3.5930480e+00   1.3801253e-07
   3.5937774e+00   2.2259266e-16
   3.5937774e+00   2.1356588e-16
   3.5941146e+00   2.2188972e-16
   3.5941146e+00   2.3013965e-16
   3.5944517e+00   8.2030034e-08
   3.5947889e+00   1.3242200e-07
   3.5954633e+00   1.3859454e-07
   3.5962061e+00   2.2249716e-16
   3.5962061e+00   2.0748980e-16
   3.5965411e+00   2.2101960e-16
   3.5965411e+00   2.2922534e-16
   3.5968760e+00   8.1193904e-08
   3.5972110e+00   1.3139882e-07
   3.5978810e+00   1.3913765e-07
   3.5986373e+00   2.2233678e-16
   3.5986373e+00   2.0996179e-16
   3.5989701e+00   2.2117710e-16
   3.5989701e+00   2.2933891e-16
   3.5993029e+00   8.0360939e-08
   3.5996356e+00   1.3037341e-07
   3.6003012e+00   1.3964222e-07
   3.6010712e+00   2.2227232e-16
   3.6010712e+00   2.1237488e-16
   3.6014018e+00   2.2163841e-16
   3.6014018e+00   2.2975615e-16
   3.6017323e+00   7.9531079e-08
   3.6020629e+00   1.2934576e-07
   3.6027240e+00   1.4010860e-07
   3.6035079e+00   2.2224398e-16
   3.6035079e+00   2.0659541e-16
   3.6038362e+00   2.2068157e-16
   3.6038362e+00   2.2875510e-16
   3.6041646e+00   7.8704266e-08
   3.6044929e+00   1.2831584e-07
   3.6051496e+00   1.4053712e-07
   3.6059474e+00   2.2213447e-16
   3.6059474e+00   2.1008588e-16
   3.6062736e+00   2.2113262e-16
   3.6062736e+00   2.2916187e-16
   3.6065997e+00   7.7880438e-08
   3.6069259e+00   1.2728362e-07
   3.6075782e+00   1.4092811e-07
   3.6083901e+00   2.2212020e-16
   3.6083901e+00   2.1313353e-16
   3.6087140e+00   2.2178381e-16
   3.6087140e+00   2.2976882e-16
   3.6090380e+00   7.7059536e-08
   3.6093619e+00   1.2624909e-07
   3.6100099e+00   1.4128188e-07
   3.6108359e+00   2.2208786e-16
   3.6108359e+00   2.0893079e-16
   3.6111577e+00   2.2089474e-16
   3.6111577e+00   2.2883557e-16
   3.6114794e+00   7.6241499e-08
   3.6118012e+00   1.2521220e-07
   3.6124447e+00   1.4159873e-07
   3.6132851e+00   2.2205654e-16
   3.6132851e+00   2.1279924e-16
   3.6136047e+00   2.2156107e-16
   3.6136047e+00   2.2945749e-16
   3.6139242e+00   7.5426265e-08
   3.6142438e+00   1.2417294e-07
   3.6148830e+00   1.4187896e-07
   3.6157378e+00   2.3455814e-16
   3.6157378e+00   2.2203921e-16
   3.6160552e+00   2.2174487e-16
   3.6160552e+00   2.2959694e-16
   3.6163726e+00   7.4613770e-08
   3.6166900e+00   1.2313125e-07
   3.6173247e+00   1.4212285e-07
   3.6181942e+00   2.2213619e-16
   3.6181942e+00   2.1395949e-16
   3.6185094e+00   2.2155612e-16
   3.6185094e+00   2.2936391e-16
   3.6188246e+00   7.3803953e-08
   3.6191398e+00   1.2208710e-07
   3.6197702e+00   1.4233067e-07
   3.6206545e+00   2.2703673e-16
   3.6206545e+00   2.1708676e-16
   3.6209675e+00   2.2190470e-16
   3.6209675e+00   2.2966784e-16
   3.6212805e+00   7.2996747e-08
   3.6215935e+00   1.2104044e-07
   3.6222195e+00   1.4250268e-07
   3.6231187e+00   2.2500371e-16
   3.6231187e+00   2.1728243e-16
   3.6234295e+00   2.2197908e-16
   3.6234295e+00   2.2969763e-16
   3.6237403e+00   7.2192088e-08
   3.6240511e+00   1.1999124e-07
   3.6246728e+00   1.4263913e-07
   3.6255872e+00   2.2367671e-16
   3.6255872e+00   2.1599962e-16
   3.6258958e+00   2.2183494e-16
   3.6258958e+00   2.2950891e-16
   3.6262044e+00   7.1389909e-08
   3.6265130e+00   1.1893945e-07
   3.6271303e+00   1.4274025e-07
   3.6280600e+00   2.2286676e-16
   3.6280600e+00   2.1523483e-16
   3.6283664e+00   2.2177113e-16
   3.6283664e+00   2.2940037e-16
   3.6286728e+00   7.0590143e-08
   3.6289793e+00   1.1788500e-07
   3.6295921e+00   1.4280628e-07
   3.6305373e+00   2.2245081e-16
   3.6305373e+00   2.1486367e-16
   3.6308416e+00   2.2170533e-16
   3.6308416e+00   2.2928973e-16
   3.6311458e+00   6.9792721e-08
   3.6314501e+00   1.1682785e-07
   3.6320586e+00   1.4283742e-07
   3.6330195e+00   2.2230202e-16
   3.6330195e+00   2.1476004e-16
   3.6333215e+00   2.2155509e-16
   3.6333215e+00   2.2909454e-16
   3.6336236e+00   6.8997574e-08
   3.6339256e+00   1.1576794e-07
   3.6345297e+00   1.4283388e-07
   3.6355065e+00   2.2216809e-16
   3.6355065e+00   2.1467108e-16
   3.6358064e+00   2.2153251e-16
   3.6358064e+00   2.2902712e-16
   3.6361063e+00   6.8204629e-08
   3.6364061e+00   1.1470520e-07
   3.6370059e+00   1.4279585e-07
   3.6379987e+00   2.2211605e-16
   3.6379987e+00   2.1466398e-16
   3.6382964e+00   2.2160048e-16
   3.6382964e+00   2.2904995e-16
   3.6385941e+00   6.7413815e-08
   3.6388918e+00   1.1363956e-07
   3.6394871e+00   1.4272349e-07
   3.6404963e+00   2.2212883e-16
   3.6404963e+00   2.1472214e-16
   3.6407918e+00   2.2155579e-16
   3.6407918e+00   2.2896006e-16
   3.6410873e+00   6.6625056e-08
   3.6413828e+00   1.1257096e-07
   3.6419738e+00   1.4261699e-07
   3.6429994e+00   2.2829362e-16
   3.6429994e+00   2.2093216e-16
   3.6432927e+00   2.2201529e-16
   3.6432927e+00   2.2937425e-16
   3.6435861e+00   6.5838277e-08
   3.6438794e+00   1.1149932e-07
   3.6444660e+00   1.4247648e-07
   3.6455084e+00   2.2356201e-16
   3.6455084e+00   2.1624629e-16
   3.6457995e+00   2.2175808e-16
   3.6457995e+00   2.2907152e-16
   3.6460906e+00   6.5053401e-08
   3.6463817e+00   1.1042455e-07
   3.6469640e+00   1.4230210e-07
   3.6480234e+00   2.2242693e-16
   3.6480234e+00   2.1515624e-16
   3.6483123e+00   2.2149165e-16
   3.6483123e+00   2.2875958e-16
   3.6486013e+00   6.4270348e-08
   3.6488902e+00   1.0934658e-07
   3.6494680e+00   1.4209398e-07
   3.6505447e+00   2.2218074e-16
   3.6505447e+00   2.1495618e-16
   3.6508314e+00   2.2142251e-16
   3.6508314e+00   2.2864463e-16
   3.6511182e+00   6.3489036e-08
   3.6514049e+00   1.0826531e-07
   3.6519783e+00   1.4185222e-07
   3.6530725e+00   2.3063275e-16
   3.6530725e+00   2.2199579e-16
   3.6533571e+00   2.2202766e-16
   3.6533571e+00   2.2920393e-16
   3.6536416e+00   6.2709382e-08
   3.6539261e+00   1.0718064e-07
   3.6544952e+00   1.4157692e-07
   3.6556072e+00   2.2317447e-16
   3.6556072e+00   2.1604195e-16
   3.6558895e+00   2.2161174e-16
   3.6558895e+00   2.2874203e-16
   3.6561718e+00   6.1931299e-08
   3.6564542e+00   1.0609248e-07
   3.6570188e+00   1.4126814e-07
   3.6581482e+00   1.7669004e-10
   3.6581489e+00   2.2745585e-16
   3.6581489e+00   2.2036949e-16
   3.6584290e+00   2.1881267e-16
   3.6584290e+00   2.2589686e-16
   3.6587091e+00   6.1154700e-08
   3.6589893e+00   1.0500072e-07
   3.6595495e+00   1.4092596e-07
   3.6606701e+00   6.8226625e-09
   3.6606980e+00   2.2265309e-16
   3.6606980e+00   2.1561314e-16
   3.6609759e+00   2.1226776e-16
   3.6609759e+00   2.2205451e-16
   3.6612538e+00   6.0379494e-08
   3.6615317e+00   1.0390524e-07
   3.6620876e+00   1.4055041e-07
   3.6631993e+00   1.3298806e-08
   3.6632547e+00   2.2206424e-16
   3.6632547e+00   2.1507087e-16
   3.6635304e+00   2.2081561e-16
   3.6635304e+00   2.2780681e-16
   3.6638061e+00   5.9605586e-08
   3.6640818e+00   1.0280592e-07
   3.6646333e+00   1.4014153e-07
   3.6657361e+00   1.9606231e-08
   3.6658194e+00   2.2944355e-16
   3.6658194e+00   2.2195426e-16
   3.6660929e+00   2.1496769e-16
   3.6660929e+00   2.2212904e-16
   3.6663664e+00   5.8832880e-08
   3.6666399e+00   1.0170263e-07
   3.6671869e+00   1.3969931e-07
   3.6682809e+00   2.5745992e-08
   3.6683923e+00   2.2215576e-16
   3.6683923e+00   2.1525616e-16
   3.6686636e+00   2.1834206e-16
   3.6686636e+00   2.2523958e-16
   3.6689349e+00   5.8061275e-08
   3.6692062e+00   1.0059525e-07
   3.6697488e+00   1.3922375e-07
   3.6708339e+00   3.1719090e-08
   3.6709739e+00   2.2230381e-16
   3.6709739e+00   2.1545141e-16
   3.6712430e+00   2.1865179e-16
   3.6712430e+00   2.2550207e-16
   3.6715121e+00   5.7290669e-08
   3.6717811e+00   9.9483617e-08
   3.6723193e+00   1.3871481e-07
   3.6733955e+00   3.7526469e-08
   3.6735645e+00   2.2279855e-16
   3.6735645e+00   2.1599358e-16
   3.6738313e+00   2.2136626e-16
   3.6738313e+00   2.2816912e-16
   3.6740982e+00   5.6520954e-08
   3.6743650e+00   9.8367592e-08
   3.6748987e+00   1.3817244e-07
   3.6759661e+00   4.3169012e-08
   3.6761644e+00   2.2402818e-16
   3.6761644e+00   2.1727089e-16
   3.6764290e+00   2.2203336e-16
   3.6764290e+00   2.2878852e-16
   3.6766936e+00   5.5752019e-08
   3.6769582e+00   9.7247011e-08
   3.6774874e+00   1.3759657e-07
   3.6785458e+00   4.8647543e-08
   3.6787740e+00   2.2631406e-16
   3.6787740e+00   2.1782250e-16
   3.6790363e+00   2.2199755e-16
   3.6790363e+00   2.2870486e-16
   3.6792987e+00   5.4983748e-08
   3.6795611e+00   9.6121703e-08
   3.6800858e+00   1.3698710e-07
   3.6811353e+00   5.3962822e-08
   3.6813937e+00   2.2207514e-16
   3.6813937e+00   2.1322822e-16
   3.6816538e+00   2.2152335e-16
   3.6816538e+00   2.2818259e-16
   3.6819139e+00   5.4216021e-08
   3.6821741e+00   9.4991489e-08
   3.6826943e+00   1.3634390e-07
   3.6837348e+00   5.9115542e-08
   3.6840239e+00   2.3005181e-16
   3.6840239e+00   2.2199257e-16
   3.6842818e+00   2.2081985e-16
   3.6842818e+00   2.2743054e-16
   3.6845397e+00   5.3448713e-08
   3.6847975e+00   9.3856175e-08
   3.6853133e+00   1.3566682e-07
   3.6863448e+00   6.4106328e-08
   3.6866651e+00   2.2210163e-16
   3.6866651e+00   2.1523000e-16
   3.6869208e+00   2.2198326e-16
   3.6869208e+00   2.2854523e-16
   3.6871764e+00   5.2681693e-08
   3.6874320e+00   9.2715559e-08
   3.6879432e+00   1.3495569e-07
   3.6889656e+00   6.8935731e-08
   3.6893178e+00   2.2218918e-16
   3.6893178e+00   2.1119533e-16
   3.6895711e+00   2.1806404e-16
   3.6895711e+00   2.2600172e-16
   3.6898245e+00   5.1914826e-08
   3.6900778e+00   9.1569425e-08
   3.6905845e+00   1.3421029e-07
   3.6915979e+00   7.3604228e-08
   3.6919823e+00   2.2218407e-16
   3.6919823e+00   2.1379915e-16
   3.6922334e+00   2.2110014e-16
   3.6922334e+00   2.2756386e-16
   3.6924845e+00   5.1147967e-08
   3.6927355e+00   9.0417541e-08
   3.6932377e+00   1.3343039e-07
   3.6942419e+00   7.8112214e-08
   3.6946593e+00   2.2229629e-16
   3.6946593e+00   2.1036702e-16
   3.6949081e+00   2.1579352e-16
   3.6949081e+00   2.2822045e-16
   3.6951569e+00   5.0380968e-08
   3.6954056e+00   8.9259664e-08
   3.6959032e+00   1.3261572e-07
   3.6968983e+00   8.2460002e-08
   3.6973493e+00   2.2242711e-16
   3.6973493e+00   2.1437058e-16
   3.6975957e+00   2.2125684e-16
   3.6975957e+00   2.2762069e-16
   3.6978422e+00   4.9613672e-08
   3.6980887e+00   8.8095533e-08
   3.6985817e+00   1.3176596e-07
   3.6995676e+00   8.6647814e-08
   3.7000527e+00   2.2250007e-16
   3.7000527e+00   2.1194188e-16
   3.7002969e+00   2.1743991e-16
   3.7002969e+00   2.2661400e-16
   3.7005411e+00   4.8845913e-08
   3.7007852e+00   8.6924869e-08
   3.7012736e+00   1.3088077e-07
   3.7022503e+00   9.0675778e-08
   3.7027703e+00   2.2272988e-16
   3.7027703e+00   2.1607405e-16
   3.7030122e+00   2.2190982e-16
   3.7030122e+00   2.2817232e-16
   3.7032540e+00   4.8077517e-08
   3.7034959e+00   8.5747375e-08
   3.7039796e+00   1.2995976e-07
   3.7049470e+00   9.4543922e-08
   3.7055027e+00   2.2287409e-16
   3.7055027e+00   2.1481665e-16
   3.7057422e+00   2.2088837e-16
   3.7057422e+00   2.2709962e-16
   3.7059817e+00   4.7308301e-08
   3.7062213e+00   8.4562735e-08
   3.7067003e+00   1.2900248e-07
   3.7076583e+00   9.8252166e-08
   3.7082505e+00   2.2316737e-16
   3.7082505e+00   2.1392562e-16
   3.7084877e+00   2.1949582e-16
   3.7084877e+00   2.2565532e-16
   3.7087249e+00   4.6538071e-08
   3.7089620e+00   8.3370610e-08
   3.7094364e+00   1.2800847e-07
   3.7103850e+00   1.0180031e-07
   3.7110145e+00   2.2319586e-16
   3.7110145e+00   2.1307793e-16
   3.7112493e+00   2.1750142e-16
   3.7112493e+00   2.2656685e-16
   3.7114841e+00   4.5766620e-08
   3.7117189e+00   8.2170635e-08
   3.7121885e+00   1.2697718e-07
   3.7131277e+00   1.0518805e-07
   3.7137954e+00   2.2331141e-16
   3.7137954e+00   2.1271298e-16
   3.7140278e+00   2.1667018e-16
   3.7140278e+00   2.2726566e-16
   3.7142602e+00   4.4993732e-08
   3.7144926e+00   8.0962421e-08
   3.7149575e+00   1.2590802e-07
   3.7158872e+00   1.0841492e-07
   3.7165939e+00   2.2334737e-16
   3.7165939e+00   2.1265472e-16
   3.7168240e+00   2.1615762e-16
   3.7168240e+00   2.2797274e-16
   3.7170540e+00   4.4219172e-08
   3.7172840e+00   7.9745549e-08
   3.7177441e+00   1.2480033e-07
   3.7186643e+00   1.1148032e-07
   3.7194111e+00   2.2334152e-16
   3.7194111e+00   2.1302358e-16
   3.7196387e+00   2.1630241e-16
   3.7196387e+00   2.2763980e-16
   3.7198664e+00   4.3442694e-08
   3.7200940e+00   7.8519568e-08
   3.7205492e+00   1.2365339e-07
   3.7214597e+00   1.1438352e-07
   3.7222478e+00   2.2314010e-16
   3.7222478e+00   2.1383768e-16
   3.7224730e+00   2.1745083e-16
   3.7224730e+00   2.2675085e-16
   3.7226982e+00   4.2664033e-08
   3.7229234e+00   7.7283992e-08
   3.7233737e+00   1.2246640e-07
   3.7242745e+00   1.1712358e-07
   3.7251049e+00   2.2292966e-16
   3.7251049e+00   2.1508287e-16
   3.7253277e+00   2.1869602e-16
   3.7253277e+00   2.2535503e-16
   3.7255504e+00   4.1882906e-08
   3.7257732e+00   7.6038296e-08
   3.7262186e+00   1.2123847e-07
   3.7271096e+00   1.1969941e-07
   3.7279836e+00   2.2282086e-16
   3.7279836e+00   2.1658527e-16
   3.7282039e+00   2.2070609e-16
   3.7282039e+00   2.2648840e-16
   3.7284242e+00   4.1099009e-08
   3.7286444e+00   7.4781913e-08
   3.7290850e+00   1.1996863e-07
   3.7299660e+00   1.2210969e-07
   3.7308850e+00   2.2258109e-16
   3.7308850e+00   2.1345312e-16
   3.7311028e+00   2.2203162e-16
   3.7311028e+00   2.2820478e-16
   3.7313206e+00   4.0312013e-08
   3.7315383e+00   7.3514225e-08
   3.7319739e+00   1.1865580e-07
   3.7328450e+00   1.2435288e-07
   3.7338103e+00   2.2234385e-16
   3.7338103e+00   2.1631940e-16
   3.7340255e+00   2.1974316e-16
   3.7340255e+00   2.2541176e-16
   3.7342408e+00   3.9521565e-08
   3.7344560e+00   7.2234565e-08
   3.7348865e+00   1.1729880e-07
   3.7357476e+00   1.2642722e-07
   3.7367608e+00   2.2221361e-16
   3.7367608e+00   2.1502326e-16
   3.7369735e+00   2.1721991e-16
   3.7369735e+00   2.2695086e-16
   3.7371862e+00   3.8727282e-08
   3.7373989e+00   7.0942202e-08
   3.7378243e+00   1.1589631e-07
   3.7386751e+00   1.2833065e-07
   3.7397380e+00   2.2204685e-16
   3.7397380e+00   2.1475864e-16
   3.7399481e+00   2.1654637e-16
   3.7399481e+00   2.2756298e-16
   3.7401582e+00   3.7928749e-08
   3.7403684e+00   6.9636340e-08
   3.7407886e+00   1.1444688e-07
   3.7416291e+00   1.3006081e-07
   3.7427434e+00   2.2210768e-16
   3.7427434e+00   2.1592789e-16
   3.7429509e+00   2.1782894e-16
   3.7429509e+00   2.2632415e-16
   3.7431584e+00   3.7125511e-08
   3.7433659e+00   6.8316107e-08
   3.7437810e+00   1.1294890e-07
   3.7446110e+00   1.3161500e-07
   3.7457787e+00   2.2611288e-16
   3.7457787e+00   2.1796463e-16
   3.7459836e+00   2.2066103e-16
   3.7459836e+00   2.2609207e-16
   3.7461884e+00   3.6317075e-08
   3.7463933e+00   6.6980543e-08
   3.7468030e+00   1.1140058e-07
   3.7476225e+00   1.3299014e-07
   3.7488458e+00   2.2290130e-16
   3.7488458e+00   2.1753114e-16
   3.7490480e+00   2.1955748e-16
   3.7490480e+00   2.2492656e-16
   3.7492501e+00   3.5502896e-08
   3.7494523e+00   6.5628591e-08
   3.7498567e+00   1.0979991e-07
   3.7506655e+00   1.3418272e-07
   3.7519466e+00   2.2212793e-16
   3.7519466e+00   2.1682064e-16
   3.7521461e+00   2.1817741e-16
   3.7521461e+00   2.2580478e-16
   3.7523456e+00   3.4682376e-08
   3.7525451e+00   6.4259084e-08
   3.7529440e+00   1.0814469e-07
   3.7537419e+00   1.3518871e-07
   3.7550835e+00   2.2830344e-16
   3.7550835e+00   2.2199561e-16
   3.7552803e+00   2.2192443e-16
   3.7552803e+00   2.2716602e-16
   3.7554770e+00   3.3854853e-08
   3.7556737e+00   6.2870721e-08
   3.7560671e+00   1.0643241e-07
   3.7568539e+00   1.3600356e-07
   3.7582589e+00   2.2308177e-16
   3.7582589e+00   2.1790465e-16
   3.7584529e+00   2.1923138e-16
   3.7584529e+00   2.2481162e-16
   3.7586468e+00   3.3019590e-08
   3.7588407e+00   6.1462057e-08
   3.7592285e+00   1.0466027e-07
   3.7600041e+00   1.3662204e-07
   3.7614756e+00   2.2961562e-16
   3.7614756e+00   2.2203066e-16
   3.7616666e+00   2.1191089e-16
   3.7616666e+00   2.2204852e-16
   3.7618577e+00   3.2175766e-08
   3.7620487e+00   6.0031469e-08
   3.7624308e+00   1.0282512e-07
   3.7631950e+00   1.3703817e-07
   3.7647233e+00   2.3370880e-09
   3.7647366e+00   2.2206413e-16
   3.7647366e+00   2.1702313e-16
   3.7649247e+00   2.1828721e-16
   3.7649247e+00   2.2576832e-16
   3.7651128e+00   3.1322459e-08
   3.7653009e+00   5.8577134e-08
   3.7656772e+00   1.0092340e-07
   3.7664297e+00   1.3724512e-07
   3.7679347e+00   1.8653974e-08
   3.7680452e+00   2.2208435e-16
   3.7680452e+00   2.1711396e-16
   3.7682304e+00   2.1757967e-16
   3.7682304e+00   2.2650904e-16
   3.7684155e+00   3.0458627e-08
   3.7686007e+00   5.7096985e-08
   3.7689710e+00   9.8951021e-08
   3.7697116e+00   1.3723501e-07
   3.7711928e+00   3.4236206e-08
   3.7714055e+00   2.2254887e-16
   3.7714055e+00   2.1765103e-16
   3.7715876e+00   2.1822937e-16
   3.7715876e+00   2.2572761e-16
   3.7717697e+00   2.9583089e-08
   3.7719518e+00   5.5588672e-08
   3.7723160e+00   9.6903350e-08
   3.7730444e+00   1.3699876e-07
   3.7745012e+00   4.9066376e-08
   3.7748217e+00   2.2205873e-16
   3.7748217e+00   2.1678342e-16
   3.7750007e+00   2.2202463e-16
   3.7750007e+00   2.2775091e-16
   3.7751797e+00   2.8694492e-08
   3.7753586e+00   5.4049499e-08
   3.7757166e+00   9.4775036e-08
   3.7764325e+00   1.3652582e-07
   3.7778644e+00   6.3123952e-08
   3.7782988e+00   2.2211239e-16
   3.7782988e+00   2.1573486e-16
   3.7784746e+00   2.2197310e-16
   3.7784746e+00   2.2731138e-16
   3.7786504e+00   2.7791276e-08
   3.7788262e+00   5.2476356e-08
   3.7791777e+00   9.2559884e-08
   3.7798808e+00   1.3580389e-07
   3.7812871e+00   7.6384649e-08
   3.7818427e+00   2.2221163e-16
   3.7818427e+00   2.1739944e-16
   3.7820152e+00   2.2201945e-16
   3.7820152e+00   2.2748680e-16
   3.7821876e+00   2.6871631e-08
   3.7823601e+00   5.0865623e-08
   3.7827051e+00   9.0250661e-08
   3.7833950e+00   1.3481855e-07
   3.7847749e+00   8.8819619e-08
   3.7854599e+00   2.2254834e-16
   3.7854599e+00   2.1724852e-16
   3.7856290e+00   2.1669619e-16
   3.7856290e+00   2.2206657e-16
   3.7857981e+00   2.5933430e-08
   3.7859671e+00   4.9213046e-08
   3.7863053e+00   8.7838852e-08
   3.7869816e+00   1.3355270e-07
   3.7883342e+00   1.0039441e-07
   3.7891583e+00   2.2297762e-16
   3.7891583e+00   2.1447442e-16
   3.7893238e+00   2.2115707e-16
   3.7893238e+00   2.2565380e-16
   3.7894894e+00   2.4974154e-08
   3.7896550e+00   4.7513577e-08
   3.7899861e+00   8.5314326e-08
   3.7906483e+00   1.3198595e-07
   3.7919728e+00   1.1106755e-07
   3.7929471e+00   2.2321485e-16
   3.7929471e+00   2.1818736e-16
   3.7931090e+00   2.2202782e-16
   3.7931090e+00   2.2684785e-16
   3.7932709e+00   2.3990777e-08
   3.7934328e+00   4.5761151e-08
   3.7937566e+00   8.2664897e-08
   3.7944042e+00   1.3009367e-07
   3.7956994e+00   1.2078870e-07
   3.7968375e+00   2.2303161e-16
   3.7968375e+00   2.1487662e-16
   3.7969955e+00   2.2170191e-16
   3.7969955e+00   2.2601446e-16
   3.7971536e+00   2.2979617e-08
   3.7973117e+00   4.3948383e-08
   3.7976279e+00   7.9875703e-08
   3.7982602e+00   1.2784578e-07
   3.7995249e+00   1.2949606e-07
   3.8008429e+00   2.2246857e-16
   3.8008429e+00   2.1423830e-16
   3.8009970e+00   2.1378250e-16
   3.8009970e+00   2.2207700e-16
   3.8011511e+00   2.1936120e-08
   3.8013052e+00   4.2066132e-08
   3.8016133e+00   7.6928337e-08
   3.8022297e+00   1.2520492e-07
   3.8034624e+00   1.3711269e-07
   3.8049802e+00   2.2210040e-16
   3.8049802e+00   2.1446165e-16
   3.8051301e+00   2.2200832e-16
   3.8051301e+00   2.2611581e-16
   3.8052800e+00   2.0854544e-08
   3.8054298e+00   4.0102872e-08
   3.8057296e+00   7.3799574e-08
   3.8063290e+00   1.2212394e-07
   3.8075280e+00   1.4354125e-07
   3.8092706e+00   2.2365381e-16
   3.8092706e+00   2.1965875e-16
   3.8094160e+00   2.1825667e-16
   3.8094160e+00   2.2574654e-16
   3.8095614e+00   1.9727483e-08
   3.8097068e+00   3.8043735e-08
   3.8099976e+00   7.0459446e-08
   3.8105792e+00   1.1854195e-07
   3.8117423e+00   1.4865592e-07
   3.8137418e+00   2.2211970e-16
   3.8137418e+00   2.1824624e-16
   3.8138824e+00   2.1949713e-16
   3.8138824e+00   2.2451954e-16
   3.8140230e+00   1.8545118e-08
   3.8141636e+00   3.5869005e-08
   3.8144448e+00   6.6868217e-08
   3.8150071e+00   1.1437821e-07
   3.8161319e+00   1.5228993e-07
   3.8183814e+00   6.4251408e-09
   3.8184307e+00   2.2401717e-16
   3.8184307e+00   2.2027714e-16
   3.8185661e+00   2.1888606e-16
   3.8185661e+00   2.2519636e-16
   3.8187015e+00   1.7293969e-08
   3.8188369e+00   3.3551624e-08
   3.8191077e+00   6.2971361e-08
   3.8196492e+00   1.0952201e-07
   3.8207323e+00   1.5421477e-07
   3.8228986e+00   5.5924534e-08
   3.8233891e+00   2.2204548e-16
   3.8233891e+00   2.1806065e-16
   3.8235188e+00   2.2191312e-16
   3.8235188e+00   2.2550456e-16
   3.8236485e+00   1.5954698e-08
   3.8237781e+00   3.1052782e-08
   3.8240374e+00   5.8690708e-08
   3.8245561e+00   1.0381472e-07
   3.8255933e+00   1.5410366e-07
   3.8276679e+00   1.0001777e-07
   3.8286935e+00   2.2247428e-16
   3.8286935e+00   2.1760615e-16
   3.8288167e+00   2.2200501e-16
   3.8288167e+00   2.2542828e-16
   3.8289399e+00   1.4497878e-08
   3.8290631e+00   2.8313435e-08
   3.8293095e+00   5.3907410e-08
   3.8298023e+00   9.7015534e-08
   3.8307880e+00   1.5146163e-07
   3.8327593e+00   1.3765560e-07
   3.8344654e+00   2.2273144e-16
   3.8344654e+00   2.1658161e-16
   3.8345811e+00   2.1983084e-16
   3.8345811e+00   2.2305657e-16
   3.8346968e+00   1.2874879e-08
   3.8348125e+00   2.5236050e-08
   3.8350439e+00   4.8425292e-08
   3.8355068e+00   8.8727493e-08
   3.8364324e+00   1.4547521e-07
   3.8382838e+00   1.6712310e-07
   3.8409230e+00   2.2341029e-16
   3.8409230e+00   2.2042931e-16
   3.8410295e+00   2.2045977e-16
   3.8410295e+00   2.2367333e-16
   3.8411360e+00   1.0994679e-08
   3.8412425e+00   2.1638148e-08
   3.8414555e+00   4.1877617e-08
   3.8418816e+00   7.8209741e-08
   3.8427337e+00   1.3463094e-07
   3.8444380e+00   1.8524880e-07
   3.8478465e+00   5.9471985e-08
   3.8485431e+00   2.2496052e-16
   3.8485431e+00   2.2202801e-16
   3.8486372e+00   2.2203662e-16
   3.8486372e+00   2.2467973e-16
   3.8487312e+00   8.6464237e-09
   3.8488252e+00   1.7097163e-08
   3.8490133e+00   3.3415740e-08
   3.8493894e+00   6.3750344e-08
   3.8501417e+00   1.1544155e-07
   3.8516462e+00   1.8476593e-07
   3.8546552e+00   2.0195681e-07
   3.8589877e+00   2.2600991e-16
   3.8589877e+00   2.2203674e-16
   3.8590591e+00   2.2201657e-16
   3.8590591e+00   2.2403455e-16
   3.8591304e+00   5.0407762e-09
   3.8592018e+00   1.0031151e-08
   3.8593445e+00   1.9862463e-08
   3.8596299e+00   3.8939675e-08
   3.8602007e+00   7.4851125e-08
   3.8613423e+00   1.3849032e-07
   3.8636256e+00   2.3932054e-07
   3.8681921e+00   3.8517915e-07
   3.8773252e+00   8.4879826e-07
   3.8955914e+00   5.5479447e-06
   3.9321237e+00   5.3499603e-05
   3.9983220e+00   4.0784514e-04
   4.0645061e+00   1.3164262e-03
   4.1306813e+00   2.9754693e-03
   4.1968854e+00   5.5301634e-03
   4.2631559e+00   9.0793318e-03
   4.3295302e+00   1.3679652e-02
   4.4003474e+00   1.9752157e-02
   4.4767636e+00   2.7612350e-02
   4.5587524e+00   3.7442955e-02
   4.6462736e+00   4.9325231e-02
   4.7392730e+00   6.3195232e-02
   4.8376870e+00   7.8801062e-02
   4.9414472e+00   9.5664904e-02
   5.0504867e+00   1.1305408e-01
   5.1647475e+00   1.2996515e-01
   5.2841902e+00   1.4512434e-01
   5.4088085e+00   1.5700610e-01
   5.5386516e+00   1.6386941e-01
   5.6738650e+00   1.6380728e-01
   5.8147843e+00   1.5479520e-01
   5.9637810e+00   1.3440865e-01
   6.1253485e+00   9.9086737e-02
   6.2861552e+00   5.0261593e-02
   6.4192013e+00   6.0368377e-15
   6.4192013e+00  -1.7263968e-14
   6.5169263e+00  -3.3838755e-02
   6.6146513e+00  -5.9469035e-02
   6.7119579e+00  -8.2233928e-02
   6.8090445e+00  -1.0653620e-01
   6.9057984e+00  -1.3567200e-01
   7.0017670e+00  -1.7183651e-01
   7.0980430e+00  -2.1701216e-01
   7.1984592e+00  -2.7459995e-01
   7.3033966e+00  -3.4650077e-01
   7.4131493e+00  -4.3402247e-01
   7.5279457e+00  -5.3762595e-01
   7.6479604e+00  -6.5665210e-01
   7.7733329e+00  -7.8907042e-01
   7.9041903e+00  -9.3127827e-01
   8.0406738e+00  -1.0779745e+00
   8.1829704e+00  -1.2221239e+00
   8.3313566e+00  -1.3550157e+00
   8.4862654e+00  -1.4664019e+00
   8.6484042e+00  -1.5446634e+00
   8.8189938e+00  -1.5768669e+00
   9.0003492e+00  -1.5483043e+00
   9.1872421e+00  -1.4476705e+00
   9.3713482e+00  -1.2784653e+00
   9.5526068e+00  -1.0485174e+00
   9.7267549e+00  -7.7592370e-01
   9.8969193e+00  -4.7026082e-01
   1.0065324e+01  -1.4060505e-01
   1.0134596e+01  -2.3120394e-13
   1.0134596e+01   1.1657342e-15
   1.0302899e+01   3.2410621e-01
   1.0443922e+01   5.7380363e-01
   1.0585809e+01   8.1289175e-01
   1.0727436e+01   1.0429881e+00
   1.0868816e+01   1.2646640e+00
   1.1010507e+01   1.4768420e+00
   1.1153043e+01   1.6763766e+00
   1.1298753e+01   1.8606020e+00
   1.1449602e+01   2.0236912e+00
   1.1605891e+01   2.1555043e+00
   1.1768162e+01   2.2444633e+00
   1.1937289e+01   2.2776971e+00
   1.2114771e+01   2.2409726e+00
   1.2304099e+01   2.1170806e+00
   1.2504658e+01   1.8909230e+00
   1.2697124e+01   1.5879588e+00
   1.2881353e+01   1.2292581e+00
   1.3059675e+01   8.3090270e-01
   1.3235223e+01   4.0433263e-01
   1.3395056e+01   2.4980018e-15
   1.3395056e+01  -2.8721470e-13
   1.3569965e+01  -4.2005200e-01
   1.3719711e+01  -7.4740845e-01
   1.3870807e+01  -1.0551541e+00
   1.4021673e+01  -1.3424268e+00
   1.4172618e+01  -1.6089397e+00
   1.4324344e+01  -1.8521808e+00
   1.4477550e+01  -2.0672341e+00
   1.4632999e+01  -2.2473161e+00
   1.4791584e+01  -2.3841209e+00
   1.4955939e+01  -2.4684522e+00
   1.5127352e+01  -2.4872465e+00
   1.5307465e+01  -2.4256292e+00
   1.5500537e+01  -2.2646663e+00
   1.5699911e+01  -1.9980991e+00
   1.5891903e+01  -1.6532325e+00
   1.6076339e+01  -1.2527331e+00
   1.6255546e+01  -8.1348058e-01
   1.6432462e+01  -3.4807304e-01
   1.6561158e+01  -5.9741101e-13
   1.6561158e+01   1.9373392e-14
   1.6737875e+01   4.5186251e-01
   1.6890001e+01   8.0508465e-01
   1.7043641e+01   1.1355109e+00
   1.7196692e+01   1.4405225e+00
   1.7349943e+01   1.7203419e+00
   1.7504139e+01   1.9719443e+00
   1.7660031e+01   2.1898307e+00
   1.7818453e+01   2.3665782e+00
   1.7980402e+01   2.4931703e+00
   1.8147259e+01   2.5591059e+00
   1.8321706e+01   2.5517458e+00
   1.8505832e+01   2.4551534e+00
   1.8705453e+01   2.2469264e+00
   1.8901937e+01   1.9419884e+00
   1.9092270e+01   1.5624477e+00
   1.9274867e+01   1.1344170e+00
   1.9453396e+01   6.7158191e-01
   1.9630456e+01   1.8708111e-01
   1.9697831e+01   5.0623394e-13
   1.9697831e+01  -1.2545520e-13
   1.9875383e+01  -4.6490115e-01
   2.0028270e+01  -8.2819027e-01
   2.0182533e+01  -1.1670941e+00
   2.0336242e+01  -1.4790652e+00
   2.0490198e+01  -1.7641433e+00
   2.0645161e+01  -2.0190928e+00
   2.0801902e+01  -2.2381872e+00
   2.0961280e+01  -2.4137589e+00
   2.1124331e+01  -2.5365214e+00
   2.1292421e+01  -2.5956354e+00
   2.1468014e+01  -2.5781823e+00
   2.1653832e+01  -2.4677833e+00
   2.1856283e+01  -2.2402624e+00
   2.2051798e+01  -1.9205275e+00
   2.2241131e+01  -1.5285005e+00
   2.2423109e+01  -1.0897894e+00
   2.2601430e+01  -6.1770469e-01
   2.2778573e+01  -1.2566880e-01
   2.2823331e+01  -6.0093597e-13
   2.2823331e+01   3.7553294e-14
   2.3001222e+01   4.7083195e-01
   2.3154398e+01   8.3868918e-01
   2.3308974e+01   1.1816476e+00
   2.3463012e+01   1.4969763e+00
   2.3617319e+01   1.7846228e+00
   2.3772661e+01   2.0412457e+00
   2.3929819e+01   2.2610026e+00
   2.4089665e+01   2.4361011e+00
   2.4253255e+01   2.5571164e+00
   2.4421985e+01   2.6130432e+00
   2.4598115e+01   2.5908138e+00
   2.4784743e+01   2.4738322e+00
   2.4988580e+01   2.2369888e+00
   2.5183659e+01   1.9102793e+00
   2.5372412e+01   1.5126438e+00
   2.5554110e+01   1.0689064e+00
   2.5732338e+01   5.9244930e-01
   2.5909522e+01   9.6842944e-02
   2.5943828e+01   3.6082248e-15
   2.5943828e+01  -9.1905650e-13
   2.6121878e+01  -4.7378626e-01
   2.6275188e+01  -8.4392226e-01
   2.6429906e+01  -1.1889046e+00
   2.6584094e+01  -1.5059160e+00
   2.6738561e+01  -1.7948569e+00
   2.6894079e+01  -2.0523324e+00
   2.7051431e+01  -2.2724428e+00
   2.7211495e+01  -2.4473343e+00
   2.7375337e+01  -2.5675134e+00
   2.7544369e+01  -2.6218931e+00
   2.7720763e+01  -2.5973319e+00
   2.7907790e+01  -2.4771105e+00
   2.8111786e+01  -2.2364081e+00
   2.8306649e+01  -1.9065259e+00
   2.8495152e+01  -1.5062516e+00
   2.8676731e+01  -1.0601116e+00
   2.8854922e+01  -5.8153161e-01
   2.9032127e+01  -8.4154355e-02
   2.9061855e+01  -6.3749006e-13
   2.9061855e+01   6.1201044e-15
   2.9239980e+01   4.7530455e-01
   2.9393357e+01   8.4662723e-01
   2.9548146e+01   1.1926628e+00
   2.9702408e+01   1.5105515e+00
   2.9856956e+01   1.8001691e+00
   3.0000000e+01   2.0386653e+00


==> figuresAndData/relayOutputFourthOrderNumeratorAlpha0pt1_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   1.6825529e-02   9.8303545e-01
   1.0095318e-01   8.9448941e-01
   2.5412020e-01   7.2192775e-01
   4.0743065e-01   5.4289840e-01
   5.6098262e-01   3.6598026e-01
   7.1465380e-01   1.9875332e-01
   8.6842641e-01   4.7395087e-02
   9.2125012e-01   6.3699046e-15
   9.2125012e-01   1.5959456e-16
   1.0752149e+00  -1.0153679e-01
   1.2238415e+00  -1.4470284e-01
   1.3790313e+00  -1.4375792e-01
   1.5424074e+00  -1.0423368e-01
   1.7181057e+00  -3.1441596e-02
   1.7817340e+00   8.3266727e-17
   1.7817340e+00   7.3274720e-15
   1.9513880e+00   6.5365103e-02
   2.1358969e+00   9.6292633e-02
   2.3168999e+00   9.6678096e-02
   2.4952798e+00   7.7392122e-02
   2.6720348e+00   4.6861963e-02
   2.8478882e+00   1.1693798e-02
   2.9057770e+00   5.7471389e-15
   2.9057770e+00   4.8572257e-17
   3.0813317e+00  -6.5378548e-03
   3.1277103e+00   2.0296265e-16
   3.1277103e+00   5.1044238e-15
   3.2963046e+00   2.0187570e-02
   3.4863512e+00   2.6026288e-02
   3.6750825e+00   2.0369899e-02
   3.8632081e+00   8.7762482e-03
   3.9874633e+00   2.4459601e-16
   3.9874633e+00  -1.7711527e-15
   4.0607959e+00   2.1770780e-16
   4.0607959e+00   4.0349668e-15
   4.2491694e+00   8.6590905e-03
   4.4375430e+00   1.1700834e-02
   4.6367972e+00   1.2068283e-02
   4.8382181e+00   1.2041594e-02
   5.0430089e+00   1.3443230e-02
   5.2524213e+00   1.7457175e-02
   5.4657211e+00   2.4599061e-02
   5.6825225e+00   3.4728732e-02
   5.9015441e+00   4.7068274e-02
   6.1248574e+00   6.0581862e-02
   6.3552010e+00   7.3962347e-02
   6.5967777e+00   8.5644111e-02
   6.8574351e+00   9.3699124e-02
   7.1395070e+00   9.5404047e-02
   7.4066861e+00   8.9459521e-02
   7.6644128e+00   7.6849215e-02
   7.9116354e+00   5.9222229e-02
   8.1556400e+00   3.7840311e-02
   8.3950466e+00   1.4651029e-02
   8.5431655e+00   3.0531133e-16
   8.5431655e+00  -1.0880186e-14
   8.6485998e+00   1.8995222e-16
   8.6485998e+00   1.0507979e-14
   8.7540341e+00   7.3211495e-03
   8.8594685e+00   1.0490688e-02
   9.0703371e+00   6.4794172e-03
   9.1808497e+00   3.4000580e-16
   9.1808497e+00  -7.5764048e-15
   9.2622174e+00  -7.2327127e-16
   9.2622174e+00   6.7058989e-15
   9.3435851e+00   3.7343650e-03
   9.4249528e+00   4.5355499e-03
   9.5660935e+00   2.6281061e-16
   9.5660935e+00  -6.0333682e-15
   9.6347421e+00  -3.0134315e-15
   9.6347421e+00   2.9570530e-15
   9.7080747e+00   2.4171815e-03
   9.7814072e+00   2.1761725e-03
   9.8462185e+00   2.5673907e-16
   9.8462185e+00  -5.0432748e-15
   9.9066981e+00   2.0079424e-16
   9.9066981e+00   5.2551279e-15
   9.9753467e+00   1.6860491e-03
   1.0043995e+01   8.3809938e-04
   1.0067946e+01   2.6638847e-16
   1.0067946e+01  -4.3398445e-15
   1.0122611e+01   1.5525775e-16
   1.0122611e+01   4.5666596e-15
   1.0183091e+01   1.2093489e-03
   1.0243570e+01   2.9358782e-04
   1.0252273e+01   5.0715183e-15
   1.0252273e+01   2.1478045e-16
   1.0302530e+01   2.1011838e-16
   1.0302530e+01   4.1394839e-15
   1.0357195e+01   9.0361953e-04
   1.0410501e+01   2.4362023e-16
   1.0410501e+01  -3.4437514e-15
   1.0457270e+01   2.1960515e-16
   1.0457270e+01   3.7721562e-15
   1.0507527e+01   6.9318748e-04
   1.0549436e+01   2.5923274e-16
   1.0549436e+01  -3.1035287e-15
   1.0593358e+01  -1.3299230e-15
   1.0593358e+01   1.9166390e-15
   1.0640127e+01   5.4090821e-04
   1.0673502e+01   2.5652223e-16
   1.0673502e+01  -3.3206944e-15
   1.0715046e+01  -4.9554273e-15
   1.0715046e+01   2.3433675e-16
   1.0758968e+01   4.2651989e-04
   1.0785746e+01   2.3407925e-16
   1.0785746e+01  -2.6334729e-15
   1.0825265e+01  -2.5534723e-15
   1.0825265e+01   2.2341341e-16
   1.0866808e+01   3.3806170e-04
   1.0888354e+01   2.3147716e-16
   1.0888354e+01  -2.4423822e-15
   1.0926125e+01   1.0255197e-16
   1.0926125e+01   2.6950013e-15
   1.0965644e+01   2.6803977e-04
   1.0982954e+01   2.7050302e-15
   1.0982954e+01   2.0019793e-16
   1.1019197e+01  -3.1955504e-16
   1.1019197e+01   2.1121681e-15
   1.1056968e+01   2.1153542e-04
   1.1070789e+01   2.2570379e-16
   1.1070789e+01  -2.1310536e-15
   1.1105683e+01  -1.6869508e-16
   1.1105683e+01   2.1218853e-15
   1.1141926e+01   1.6519597e-04
   1.1152833e+01   2.4082841e-16
   1.1152833e+01  -1.9843068e-15
   1.1186525e+01   2.0437211e-16
   1.1186525e+01   2.3690766e-15
   1.1221419e+01   1.2666365e-04
   1.1229860e+01   2.3527187e-16
   1.1229860e+01  -1.8723629e-15
   1.1262475e+01   2.0776702e-16
   1.1262475e+01   2.2590843e-15
   1.1296168e+01   9.4236122e-05
   1.1302501e+01   2.6623940e-16
   1.1302501e+01  -1.7354689e-15
   1.1334143e+01  -8.3275536e-16
   1.1334143e+01   1.1162810e-15
   1.1366758e+01   6.6656346e-05
   1.1371272e+01   2.4695415e-16
   1.1371272e+01  -2.1650162e-15
   1.1402030e+01   1.4316551e-16
   1.1402030e+01   2.0008002e-15
   1.1433672e+01   4.2977845e-05
   1.1436603e+01   2.2375900e-16
   1.1436603e+01  -2.1343807e-15
   1.1466556e+01  -1.5500195e-15
   1.1466556e+01   2.2345407e-16
   1.1497315e+01   2.2475757e-05
   1.1498857e+01   3.2583663e-16
   1.1498857e+01  -1.4124274e-15
   1.1528073e+01  -1.4485517e-15
   1.1528073e+01   2.4773342e-16
   1.1558026e+01   4.5865373e-06
   1.1558343e+01   8.2018454e-16
   1.1558343e+01  -8.4443340e-16
   1.1586880e+01   2.1249431e-16
   1.1586880e+01   1.8372865e-15
   1.1615324e+01   2.2741225e-16
   1.1615324e+01  -1.3694685e-15
   1.1643236e+01   2.1249092e-16
   1.1643236e+01   1.7716753e-15
   1.1670029e+01   3.1653367e-16
   1.1670029e+01  -1.2164638e-15
   1.1697362e+01  -7.6844692e-16
   1.1697362e+01   7.3005600e-16
   1.1722656e+01   4.5956450e-16
   1.1722656e+01  -1.0155976e-15
   1.1749449e+01  -4.4314149e-08
   1.1749452e+01   2.2098930e-16
   1.1749452e+01   1.6624630e-15
   1.1773380e+01   2.4063008e-16
   1.1773380e+01  -1.1793393e-15
   1.1798674e+01  -1.1793851e-05
   1.1799677e+01   2.1139401e-16
   1.1799677e+01   1.5998640e-15
   1.1822354e+01   2.2988644e-16
   1.1822354e+01  -1.1390408e-15
   1.1846281e+01  -2.0810246e-05
   1.1848186e+01  -3.5790191e-16
   1.1848186e+01   9.8093530e-16
   1.1869714e+01   2.2298651e-16
   1.1869714e+01  -1.0981952e-15
   1.1892391e+01  -2.7684049e-05
   1.1895112e+01  -2.0372260e-15
   1.1895112e+01   2.2420284e-16
   1.1915581e+01   1.6272621e-15
   1.1915581e+01   2.1193442e-16
   1.1937109e+01  -3.2869775e-05
   1.1940574e+01   2.1930022e-16
   1.1940574e+01   2.2869754e-15
   1.1960064e+01   2.2962386e-16
   1.1960064e+01  -2.0443513e-15
   1.1980533e+01  -3.6720008e-05
   1.1984677e+01   2.1520735e-16
   1.1984677e+01   1.4222632e-15
   1.2003260e+01   1.1447227e-15
   1.2003260e+01  -7.0084014e-16
   1.2022750e+01  -3.9510219e-05
   1.2027516e+01  -9.3624246e-16
   1.2027516e+01   2.3173466e-16
   1.2045256e+01   5.2724243e-16
   1.2045256e+01  -6.2786317e-16
   1.2063839e+01  -4.1457016e-05
   1.2069179e+01  -8.9731282e-16
   1.2069179e+01   2.3367267e-16
   1.2086133e+01   3.0999204e-16
   1.2086133e+01  -8.0915702e-16
   1.2103873e+01  -4.2731714e-05
   1.2109742e+01  -8.7171210e-16
   1.2109742e+01   2.2417235e-16
   1.2125962e+01   2.4300020e-16
   1.2125962e+01  -8.4170680e-16
   1.2142917e+01  -4.3470510e-05
   1.2149276e+01  -8.3968748e-16
   1.2149276e+01   2.2282388e-16
   1.2164811e+01   1.2731956e-15
   1.2164811e+01   2.2104849e-16
   1.2181031e+01  -4.3782187e-05
   1.2187847e+01  -8.0565031e-16
   1.2187847e+01   2.2512103e-16
   1.2202738e+01   1.2360413e-15
   1.2202738e+01   2.1469066e-16
   1.2218272e+01  -4.3753994e-05
   1.2225514e+01  -7.6217380e-16
   1.2225514e+01   2.3831441e-16
   1.2239799e+01   1.2321043e-15
   1.2239799e+01   2.0964574e-16
   1.2254690e+01  -4.3456160e-05
   1.2262331e+01  -7.4853318e-16
   1.2262331e+01   2.2306104e-16
   1.2276047e+01   2.2820931e-16
   1.2276047e+01  -7.3509924e-16
   1.2290332e+01  -4.2945390e-05
   1.2298347e+01   2.1749096e-16
   1.2298347e+01   1.8547243e-15
   1.2311526e+01   2.2671091e-16
   1.2311526e+01  -7.0946463e-16
   1.2325242e+01  -4.2267595e-05
   1.2333610e+01   1.9962195e-16
   1.2333610e+01   1.6045108e-15
   1.2346282e+01   1.4554135e-15
   1.2346282e+01   2.1803814e-16
   1.2359461e+01  -4.1460025e-05
   1.2368163e+01   2.1012516e-16
   1.2368163e+01   1.1302130e-15
   1.2380355e+01   1.1592095e-15
   1.2380355e+01   2.1859803e-16
   1.2393027e+01  -4.0552953e-05
   1.2402045e+01  -6.3828337e-16
   1.2402045e+01   1.0701685e-15
   1.2413783e+01   2.2968569e-16
   1.2413783e+01  -6.3178832e-16
   1.2425975e+01  -3.9571012e-05
   1.2435293e+01   9.5884130e-17
   1.2435293e+01   9.4025401e-16
   1.2446600e+01   2.2879800e-16
   1.2446600e+01  -6.0959352e-16
   1.2458337e+01  -3.8534254e-05
   1.2467942e+01   2.0643209e-16
   1.2467942e+01   1.0284539e-15
   1.2478839e+01   1.7134189e-15
   1.2478839e+01   2.2106798e-16
   1.2490146e+01  -3.7459007e-05
   1.2500024e+01  -7.4431157e-16
   1.2500024e+01   2.3105026e-16
   1.2510532e+01   2.4928264e-16
   1.2510532e+01  -5.4574672e-16
   1.2521430e+01  -3.6358554e-05
   1.2531571e+01   2.1737576e-16
   1.2531571e+01   9.9684258e-16
   1.2541708e+01   7.0811107e-16
   1.2541708e+01  -6.6331150e-17
   1.2552216e+01  -3.5243688e-05
   1.2562610e+01  -5.2719331e-16
   1.2562610e+01   2.3205992e-16
   1.2572393e+01   2.4056583e-16
   1.2572393e+01  -5.1397536e-16
   1.2582530e+01  -3.4123156e-05
   1.2592667e+01  -3.1894380e-06
   1.2593169e+01   2.2203402e-16
   1.2593169e+01   9.6181353e-16
   1.2602615e+01   1.0001231e-15
   1.2602615e+01   2.1877590e-16
   1.2612398e+01  -3.3004022e-05
   1.2622181e+01  -6.5686090e-06
   1.2623273e+01   1.8057726e-16
   1.2623273e+01   9.0153528e-16
   1.2632396e+01   1.0541842e-15
   1.2632396e+01   2.1411722e-16
   1.2641842e+01  -3.1891974e-05
   1.2651287e+01  -9.4483499e-06
   1.2652947e+01  -1.8801421e-16
   1.2652947e+01   6.4648943e-16
   1.2661761e+01   7.2896672e-16
   1.2661761e+01   3.0167925e-17
   1.2670884e+01  -3.0791555e-05
   1.2680007e+01  -1.1890738e-05
   1.2682214e+01   2.1594597e-16
   1.2682214e+01   1.2007675e-15
   1.2690733e+01   2.2686592e-16
   1.2690733e+01  -4.5459072e-16
   1.2699547e+01  -2.9706363e-05
   1.2708361e+01  -1.3949720e-05
   1.2711096e+01   2.1097219e-16
   1.2711096e+01   9.7290204e-16
   1.2719331e+01   1.3197146e-15
   1.2719331e+01   2.1911556e-16
   1.2727849e+01  -2.8639219e-05
   1.2736367e+01  -1.5672275e-05
   1.2739613e+01   1.9066373e-16
   1.2739613e+01   1.0659605e-15
   1.2747576e+01   2.2431635e-16
   1.2747576e+01  -4.2377736e-16
   1.2755811e+01  -2.7592299e-05
   1.2764046e+01  -1.7099393e-05
   1.2767787e+01  -5.8195568e-16
   1.2767787e+01   2.3196844e-16
   1.2775488e+01   8.5418191e-16
   1.2775488e+01   2.2203105e-16
   1.2783451e+01  -2.6567246e-05
   1.2791414e+01  -1.8266895e-05
   1.2795637e+01   2.1762987e-16
   1.2795637e+01   8.3721414e-16
   1.2803087e+01   2.2472970e-16
   1.2803087e+01  -3.9191367e-16
   1.2810788e+01  -2.5565265e-05
   1.2818489e+01  -1.9206143e-05
   1.2823181e+01  -3.8211350e-16
   1.2823181e+01   2.2222079e-16
   1.2830389e+01   2.3734033e-16
   1.2830389e+01  -3.6421400e-16
   1.2837839e+01  -2.4587194e-05
   1.2845289e+01  -1.9944631e-05
   1.2850438e+01   2.1909693e-16
   1.2850438e+01   8.0856410e-16
   1.2857413e+01   2.2898011e-16
   1.2857413e+01  -3.5787989e-16
   1.2864621e+01  -2.3633574e-05
   1.2871829e+01  -2.0506502e-05
   1.2877425e+01   2.1822957e-16
   1.2877425e+01   7.9321925e-16
   1.2884176e+01   9.8954624e-16
   1.2884176e+01   2.2015233e-16
   1.2891151e+01  -2.2704697e-05
   1.2898126e+01  -2.0912979e-05
   1.2904161e+01   2.2105866e-16
   1.2904161e+01   7.8194694e-16
   1.2910694e+01   9.2503791e-16
   1.2910694e+01   2.1809235e-16
   1.2917445e+01  -2.1800653e-05
   1.2924195e+01  -2.1182743e-05
   1.2930661e+01  -3.1888080e-16
   1.2930661e+01   2.2823133e-16
   1.2936986e+01   3.8504593e-16
   1.2936986e+01  -1.5987239e-16
   1.2943519e+01  -2.0921364e-05
   1.2950053e+01  -2.1332255e-05
   1.2956944e+01   2.1296441e-16
   1.2956944e+01   8.5500522e-16
   1.2963066e+01   1.2028325e-15
   1.2963066e+01   2.1446197e-16
   1.2969390e+01  -2.0066617e-05
   1.2975714e+01  -2.1376030e-05
   1.2983025e+01   1.9355380e-16
   1.2983025e+01   8.1160325e-16
   1.2988951e+01   1.1985415e-15
   1.2988951e+01   2.1821771e-16
   1.2995073e+01  -1.9236087e-05
   1.3001194e+01  -2.1326882e-05
   1.3008922e+01   2.1427562e-16
   1.3008922e+01   1.1263404e-15
   1.3014658e+01   5.0795634e-16
   1.3014658e+01   2.2344729e-18
   1.3020583e+01  -1.8429360e-05
   1.3026509e+01  -2.1196126e-05
   1.3034650e+01  -6.9402492e-16
   1.3034650e+01   2.2626961e-16
   1.3040202e+01   6.3904909e-16
   1.3040202e+01   1.4583790e-16
   1.3045937e+01  -1.7645948e-05
   1.3051673e+01  -2.0993759e-05
   1.3060226e+01   8.3171859e-17
   1.3060226e+01   5.6575025e-16
   1.3065600e+01   7.0512952e-16
   1.3065600e+01   2.1671253e-16
   1.3071151e+01  -1.6885308e-05
   1.3076703e+01  -2.0728619e-05
   1.3085668e+01   2.1029456e-16
   1.3085668e+01   6.8068923e-16
   1.3090868e+01   2.2435870e-16
   1.3090868e+01  -2.4450622e-16
   1.3096241e+01  -1.6146848e-05
   1.3101615e+01  -2.0408513e-05
   1.3110993e+01  -3.2455931e-16
   1.3110993e+01   2.2705226e-16
   1.3116024e+01   7.9265936e-16
   1.3116024e+01   2.2140001e-16
   1.3121224e+01  -1.5429939e-05
   1.3126424e+01  -2.0040341e-05
   1.3136218e+01  -2.1945607e-16
   1.3136218e+01   2.2727249e-16
   1.3141085e+01   8.3181092e-16
   1.3141085e+01   2.1946200e-16
   1.3146116e+01  -1.4733924e-05
   1.3151147e+01  -1.9630196e-05
   1.3161210e+01  -5.7642060e-07
   1.3161361e+01   1.8295689e-16
   1.3161361e+01   6.1812420e-16
   1.3166069e+01   6.5251712e-16
   1.3166069e+01   2.1865330e-16
   1.3170936e+01  -1.4058121e-05
   1.3175803e+01  -1.9183444e-05
   1.3185537e+01  -3.2286263e-06
   1.3186442e+01   2.0979270e-16
   1.3186442e+01   6.3356286e-16
   1.3190994e+01   2.2304664e-16
   1.3190994e+01  -1.9951776e-16
   1.3195701e+01  -1.3401833e-05
   1.3200408e+01  -1.8704825e-05
   1.3209822e+01  -5.5410842e-06
   1.3211481e+01  -2.6511284e-17
   1.3211481e+01   4.6980682e-16
   1.3215880e+01   6.3184762e-16
   1.3215880e+01   2.2049792e-16
   1.3220431e+01  -1.2764348e-05
   1.3224982e+01  -1.8198498e-05
   1.3234085e+01  -7.5436573e-06
   1.3236498e+01   2.2043016e-16
   1.3236498e+01   6.7829043e-16
   1.3240748e+01   2.2837025e-16
   1.3240748e+01  -4.0338081e-16
   1.3245147e+01  -1.2144939e-05
   1.3249546e+01  -1.7668102e-05
   1.3258345e+01  -9.2632944e-06
   1.3261516e+01   2.0209698e-16
   1.3261516e+01   6.2911000e-16
   1.3265621e+01   2.3112310e-16
   1.3265621e+01  -3.2254845e-16
   1.3269871e+01  -1.1542868e-05
   1.3274121e+01  -1.7116811e-05
   1.3282622e+01  -1.0724320e-05
   1.3286559e+01  -2.8844691e-16
   1.3286559e+01   2.2745884e-16
   1.3290521e+01   5.9789006e-16
   1.3290521e+01   2.1933071e-16
   1.3294626e+01  -1.0957383e-05
   1.3298731e+01  -1.6547370e-05
   1.3306940e+01  -1.1948670e-05
   1.3311654e+01   2.2094516e-16
   1.3311654e+01   6.6454309e-16
   1.3315476e+01   2.6825025e-16
   1.3315476e+01  -9.9555170e-17
   1.3319439e+01  -1.0387719e-05
   1.3323401e+01  -1.5962136e-05
   1.3331325e+01  -1.2956106e-05
   1.3336830e+01  -1.3365163e-16
   1.3336830e+01   2.2431127e-16
   1.3340515e+01   2.2711156e-16
   1.3340515e+01  -1.2998737e-16
   1.3344337e+01  -9.8330904e-06
   1.3348159e+01  -1.5363098e-05
   1.3355803e+01  -1.3764393e-05
   1.3362119e+01  -1.2237593e-16
   1.3362119e+01   2.2487031e-16
   1.3365668e+01   2.2440105e-16
   1.3365668e+01  -1.2205745e-16
   1.3369352e+01  -9.2926936e-06
   1.3373036e+01  -1.4751904e-05
   1.3380405e+01  -1.4389462e-05
   1.3387556e+01  -4.0005366e-16
   1.3387556e+01   2.2569362e-16
   1.3390971e+01   2.2650677e-16
   1.3390971e+01  -1.0930113e-16
   1.3394520e+01  -8.7656941e-06
   1.3398069e+01  -1.4129871e-05
   1.3405166e+01  -1.4845536e-05
   1.3413183e+01   2.0471939e-16
   1.3413183e+01   6.7821759e-16
   1.3416466e+01   2.8843844e-16
   1.3416466e+01  -3.6718878e-17
   1.3419881e+01  -8.2512188e-06
   1.3423296e+01  -1.3497991e-05
   1.3430126e+01  -1.5145229e-05
   1.3439047e+01   2.1996260e-16
   1.3439047e+01   5.5968549e-16
   1.3442199e+01   4.1799721e-16
   1.3442199e+01   1.0353961e-16
   1.3445482e+01  -7.7483433e-06
   1.3448765e+01  -1.2856925e-05
   1.3455330e+01  -1.5299618e-05
   1.3465204e+01   1.5450559e-16
   1.3465204e+01   4.5876998e-16
   1.3468225e+01   2.8629375e-16
   1.3468225e+01  -1.7396363e-17
   1.3471377e+01  -7.2560725e-06
   1.3474529e+01  -1.2206985e-05
   1.3480832e+01  -1.5318282e-05
   1.3491718e+01  -9.4904960e-17
   1.3491718e+01   2.2592740e-16
   1.3494610e+01   5.1306480e-16
   1.3494610e+01   2.2027092e-16
   1.3497631e+01  -6.7733153e-06
   1.3500653e+01  -1.1548101e-05
   1.3506695e+01  -1.5209294e-05
   1.3518670e+01   2.1977625e-16
   1.3518670e+01   5.0200593e-16
   1.3521431e+01   4.7275450e-16
   1.3521431e+01   1.9102118e-16
   1.3524323e+01  -6.2988467e-06
   1.3527214e+01  -1.0879759e-05
   1.3532997e+01  -1.4979159e-05
   1.3544563e+01  -3.5629012e-06
   1.3546157e+01   1.4914556e-16
   1.3546157e+01   4.2004067e-16
   1.3548787e+01   2.5925688e-16
   1.3548787e+01  -1.1185494e-17
   1.3551548e+01  -5.8312504e-06
   1.3554310e+01  -1.0200896e-05
   1.3559832e+01  -1.4632655e-05
   1.3570877e+01  -6.8028929e-06
   1.3574304e+01   2.1597477e-16
   1.3574304e+01   5.9268589e-16
   1.3576801e+01   2.2597992e-16
   1.3576801e+01  -3.2841161e-17
   1.3579431e+01  -5.3688435e-06
   1.3582062e+01  -9.5097675e-06
   1.3587322e+01  -1.4172604e-05
   1.3597843e+01  -9.4720866e-06
   1.3603272e+01   2.2076389e-16
   1.3603272e+01   4.7178719e-16
   1.3605634e+01   2.3129590e-16
   1.3605634e+01  -1.5483762e-17
   1.3608132e+01  -4.9095351e-06
   1.3610629e+01  -8.8036674e-06
   1.3615625e+01  -1.3599342e-05
   1.3625615e+01  -1.1592964e-05
   1.3633281e+01  -1.3775127e-16
   1.3633281e+01   2.2498381e-16
   1.3635504e+01   2.2324400e-16
   1.3635504e+01  -1.0919949e-17
   1.3637867e+01  -4.4506072e-06
   1.3640229e+01  -8.0784982e-06
   1.3644953e+01  -1.2909895e-05
   1.3654403e+01  -1.3179361e-05
   1.3664643e+01   2.0477021e-16
   1.3664643e+01   6.0880324e-16
   1.3666720e+01   2.2601550e-16
   1.3666720e+01   5.2956500e-18
   1.3668942e+01  -3.9883133e-06
   1.3671165e+01  -7.3279749e-06
   1.3675611e+01  -1.2096400e-05
   1.3684502e+01  -1.4233394e-05
   1.3697824e+01   1.8174278e-16
   1.3697824e+01   3.8806984e-16
   1.3699746e+01   2.2351505e-16
   1.3699746e+01   1.7420080e-17
   1.3701823e+01  -3.5170976e-06
   1.3703900e+01  -6.5420662e-06
   1.3708054e+01  -1.1142999e-05
   1.3716362e+01  -1.4739278e-05
   1.3732979e+01  -1.0143286e-06
   1.3733597e+01   2.2177186e-16
   1.3733597e+01   4.1162625e-16
   1.3735348e+01   2.2365270e-16
   1.3735348e+01   3.4015573e-17
   1.3737269e+01  -3.0278516e-06
   1.3739191e+01  -5.7035158e-06
   1.3743035e+01  -1.0018918e-05
   1.3750722e+01  -1.4649573e-05
   1.3766096e+01  -9.0453028e-06
   1.3773418e+01   2.0201566e-16
   1.3773418e+01   4.4399604e-16
   1.3774971e+01   2.2274595e-16
   1.3774971e+01   5.2730342e-17
   1.3776722e+01  -2.5032408e-06
   1.3778473e+01  -4.7785417e-06
   1.3781975e+01  -8.6600402e-06
   1.3788978e+01  -1.3849032e-05
   1.3802986e+01  -1.4741164e-05
   1.3820826e+01   2.2033699e-16
   1.3820826e+01   4.1779392e-16
   1.3822119e+01   2.2456368e-16
   1.3822119e+01   8.1065288e-17
   1.3823672e+01  -1.8998108e-06
   1.3825224e+01  -3.6813841e-06
   1.3828330e+01  -6.8993322e-06
   1.3834540e+01  -1.2020661e-05
   1.3846961e+01  -1.7529368e-05
   1.3871803e+01  -1.3717887e-05
   1.3893644e+01   2.2168207e-16
   1.3893644e+01   3.0716633e-16
   1.3894399e+01   2.2231841e-16
   1.3894399e+01   1.3687290e-16
   1.3895693e+01  -9.6390910e-07
   1.3896987e+01  -1.9120782e-06
   1.3899574e+01  -3.7660249e-06
   1.3904748e+01  -7.3379793e-06
   1.3915096e+01  -1.4204589e-05
   1.3935792e+01  -2.8919464e-05
   1.3977185e+01  -7.8354980e-05
   1.4059971e+01  -3.7569414e-04
   1.4225542e+01  -2.5546397e-03
   1.4406726e+01  -8.6425340e-03
   1.4591593e+01  -1.9752781e-02
   1.4779129e+01  -3.6183205e-02
   1.4967215e+01  -5.7234919e-02
   1.5157059e+01  -8.1869067e-02
   1.5350070e+01  -1.0866451e-01
   1.5548057e+01  -1.3588048e-01
   1.5753602e+01  -1.6147113e-01
   1.5970942e+01  -1.8301696e-01
   1.6208112e+01  -1.9738848e-01
   1.6447273e+01  -2.0012322e-01
   1.6673859e+01  -1.9086130e-01
   1.6895095e+01  -1.7080635e-01
   1.7115936e+01  -1.4096721e-01
   1.7327443e+01  -1.0486592e-01
   1.7534215e+01  -6.4542161e-02
   1.7739818e+01  -2.1864130e-02
   1.7844245e+01   7.6327833e-17
   1.7844245e+01   4.7455095e-14
   1.7994362e+01   1.0683751e-02
   1.8088207e+01   3.9029543e-14
   1.8088207e+01   1.3704315e-16
   1.8238324e+01  -1.6222077e-02
   1.8388441e+01  -1.5791880e-02
   1.8554566e+01   9.3675068e-17
   1.8554566e+01   3.0749708e-14
   1.8744109e+01   1.0039818e-03
   1.8753274e+01   4.9868963e-15
   1.8753274e+01  -2.0913393e-14
   1.8905489e+01  -5.9838455e-03
   1.8996767e+01  -2.2352779e-14
   1.8996767e+01   2.8102520e-16
   1.9148982e+01   1.7965892e-03
   1.9172856e+01   5.1781496e-16
   1.9172856e+01  -1.8848204e-14
   1.9325070e+01  -2.5993275e-04
   1.9328475e+01  -1.7921862e-16
   1.9328475e+01   1.7530465e-14
   1.9480690e+01   7.0780111e-04
   1.9491916e+01   2.2931960e-14
   1.9491916e+01   8.9555099e-17
   1.9600615e+01  -1.3882992e-14
   1.9600615e+01   4.0061270e-16
   1.9709315e+01   1.8864861e-03
   1.9757381e+01   3.2005648e-16
   1.9757381e+01  -1.1946824e-14
   1.9836854e+01   5.6920614e-18
   1.9836854e+01   1.1709655e-14
   1.9916327e+01   1.8357697e-03
   1.9991677e+01   3.2070700e-16
   1.9991677e+01  -9.6439783e-15
   2.0051038e+01  -9.3731988e-15
   2.0051038e+01   2.4042183e-16
   2.0110399e+01   1.4680792e-03
   2.0169760e+01   1.0927725e-03
   2.0209031e+01   8.1896295e-15
   2.0209031e+01   1.4745150e-16
   2.0253419e+01   1.9689111e-16
   2.0253419e+01   8.0262403e-15
   2.0297807e+01   1.0669615e-03
   2.0342195e+01   1.2992440e-03
   2.0422572e+01   5.1521287e-16
   2.0422572e+01  -5.7781471e-15
   2.0454857e+01   1.8583225e-16
   2.0454857e+01   6.3561352e-15
   2.0487143e+01   6.9995042e-04
   2.0519429e+01   1.0757423e-03
   2.0584000e+01   1.0182528e-03
   2.0655779e+01   1.7958725e-15
   2.0655779e+01  -2.6259377e-15
   2.0676757e+01   2.1900884e-16
   2.0676757e+01   5.8796284e-15
   2.0697734e+01   3.6158374e-04
   2.0718712e+01   6.4712031e-04
   2.0760666e+01   1.0254009e-03
   2.0844576e+01   1.2423181e-03
   2.1012396e+01   1.1375429e-03
   2.1181934e+01   2.8140946e-03
   2.1354146e+01   8.5342705e-03
   2.1529860e+01   1.9809967e-02
   2.1709057e+01   3.7340516e-02
   2.1888479e+01   6.0537107e-02
   2.2069134e+01   8.8445673e-02
   2.2252178e+01   1.1967232e-01
   2.2439028e+01   1.5246187e-01
   2.2631590e+01   1.8473467e-01
   2.2832730e+01   2.1406499e-01
   2.3047504e+01   2.3753188e-01
   2.3278216e+01   2.5085614e-01
   2.3501372e+01   2.5011294e-01
   2.3715503e+01   2.3608538e-01
   2.3926322e+01   2.0989793e-01
   2.4134997e+01   1.7314444e-01
   2.4335970e+01   1.2944906e-01
   2.4533192e+01   8.0954293e-02
   2.4729607e+01   2.9708942e-02
   2.4842443e+01   3.4694470e-16
   2.4842443e+01  -5.9251215e-14
   2.4992528e+01  -1.8608587e-02
   2.5142613e+01  -4.1604412e-03
   2.5164481e+01  -1.3964524e-16
   2.5164481e+01   4.5375162e-14
   2.5312714e+01   1.8116187e-02
   2.5460948e+01   1.5942192e-02
   2.5595126e+01   5.4123372e-16
   2.5595126e+01  -3.5887959e-14
   2.5776518e+01  -8.4062586e-03
   2.5869836e+01  -8.6649438e-15
   2.5869836e+01   1.9735949e-14
   2.6022789e+01   4.6810762e-03
   2.6078407e+01   2.4372865e-16
   2.6078407e+01  -2.5023386e-14
   2.6231360e+01  -6.0044660e-03
   2.6337507e+01  -3.0808689e-15
   2.6337507e+01   1.6449515e-14
   2.6458270e+01   3.7378954e-15
   2.6458270e+01  -1.4459788e-14
   2.6579034e+01  -4.6366492e-03
   2.6699797e+01  -1.4009693e-03
   2.6725269e+01  -6.2601833e-16
   2.6725269e+01   1.2771468e-14
   2.6797298e+01   1.2245630e-14
   2.6797298e+01  -1.1620696e-14
   2.6869327e+01  -2.8635585e-03
   2.6941356e+01  -3.6907593e-03
   2.7085413e+01  -1.2559966e-03
   2.7125179e+01   4.5319651e-17
   2.7125179e+01   7.6449264e-15
   2.7160720e+01   2.7950732e-16
   2.7160720e+01  -7.1574691e-15
   2.7196261e+01  -1.0445266e-03
   2.7231802e+01  -1.8830059e-03
   2.7302884e+01  -3.1117974e-03
   2.7445048e+01  -4.8304673e-03
   2.7612527e+01  -7.8502136e-03
   2.7782100e+01  -1.4279839e-02
   2.7955018e+01  -2.5820297e-02
   2.8131926e+01  -4.3421080e-02
   2.8309028e+01  -6.6637084e-02
   2.8487274e+01  -9.4652118e-02
   2.8667743e+01  -1.2617475e-01
   2.8851750e+01  -1.5952508e-01
   2.9041040e+01  -1.9268067e-01
   2.9238174e+01  -2.2326866e-01
   2.9447507e+01  -2.4845012e-01
   2.9673523e+01  -2.6426145e-01
   2.9897690e+01  -2.6608335e-01
   3.0111439e+01  -2.5398349e-01
   3.0320792e+01  -2.2918013e-01
   3.0529839e+01  -1.9272972e-01
   3.0730312e+01  -1.4860918e-01
   3.0926242e+01  -9.9073597e-02
   3.1120749e+01  -4.6185647e-02
   3.1287460e+01  -3.8163916e-16
   3.1287460e+01   6.2269634e-14
   3.1437542e+01   2.0595174e-02
   3.1587625e+01   8.0101079e-03
   3.1630285e+01   6.1582683e-16
   3.1630285e+01  -4.6304974e-14
   3.1778578e+01  -1.8469653e-02
   3.1926870e+01  -1.5663046e-02
   3.2052211e+01  -9.7838404e-16
   3.2052211e+01   7.4419637e-14
   3.2231942e+01   9.9972503e-03
   3.2348944e+01   5.7336080e-14
   3.2348944e+01   2.7755576e-17
   3.2502103e+01  -4.1037340e-03
   3.2548249e+01  -5.0473514e-14
   3.2548249e+01   7.5460471e-16
   3.2701408e+01   6.9045781e-03
   3.2835411e+01   3.5084782e-15
   3.2835411e+01  -3.4492374e-14
   3.2946098e+01   1.7889336e-17
   3.2946098e+01   3.5650085e-14
   3.3056785e+01   4.9323974e-03
   3.3167472e+01   3.9403446e-03
   3.3262077e+01   4.0505793e-16
   3.3262077e+01  -2.3298204e-14
   3.3321358e+01  -2.2461633e-14
   3.3321358e+01   4.1915256e-16
   3.3380639e+01   2.3895347e-03
   3.3439920e+01   3.7678608e-03
   3.3558482e+01   4.4564436e-03
   3.3722671e+01   3.4863698e-03
   3.3887972e+01   3.4843883e-03
   3.4055613e+01   7.1105450e-03
   3.4226313e+01   1.6233996e-02
   3.4400975e+01   3.1998327e-02
   3.4576508e+01   5.4257080e-02
   3.4752790e+01   8.2173143e-02
   3.4930842e+01   1.1448422e-01
   3.5111861e+01   1.4952572e-01
   3.5297386e+01   1.8528836e-01
   3.5489581e+01   2.1942920e-01
   3.5691904e+01   2.4920344e-01
   3.5911052e+01   2.7118299e-01
   3.6137706e+01   2.7994872e-01
   3.6351720e+01   2.7366515e-01
   3.6559494e+01   2.5372575e-01
   3.6765655e+01   2.2119109e-01
   3.6966780e+01   1.7876280e-01
   3.7161964e+01   1.2960718e-01
   3.7354550e+01   7.5887705e-02
   3.7547059e+01   1.9761395e-02
   3.7614700e+01   1.2906343e-15
   3.7614700e+01  -1.3107918e-13
   3.7764777e+01  -2.2906194e-02
   3.7914855e+01  -1.2537220e-02
   3.7982817e+01   8.1532003e-17
   3.7982817e+01   9.6792366e-14
   3.8131172e+01   1.8723651e-02
   3.8279527e+01   1.4992272e-02
   3.8392699e+01   4.5276283e-16
   3.8392699e+01  -7.7675713e-14
   3.8570527e+01  -1.1770726e-02
   3.8718115e+01  -5.0520352e-14
   3.8718115e+01   6.8191980e-15
   3.8871520e+01   3.1958267e-03
   3.8905210e+01   7.1817552e-16
   3.8905210e+01  -5.0865128e-14
   3.9058615e+01  -7.8878926e-03
   3.9212020e+01  -1.6540160e-03
   3.9233971e+01   1.5395671e-16
   3.9233971e+01   3.5904005e-14
   3.9330770e+01   2.4833651e-16
   3.9330770e+01  -3.3535620e-14
   3.9427569e+01  -4.8378681e-03
   3.9524368e+01  -5.8960870e-03
   3.9685404e+01  -2.6334657e-03
   3.9763973e+01  -1.5466361e-14
   3.9763973e+01   2.9143354e-16
   3.9799442e+01   1.5589743e-14
   3.9799442e+01   1.6436505e-16
   3.9834912e+01  -1.1289518e-03
   3.9870381e+01  -2.1362500e-03
   3.9941320e+01  -3.9348110e-03
   4.0083198e+01  -7.5772519e-03
   4.0251116e+01  -1.3878597e-02
   4.0421454e+01  -2.4304439e-02
   4.0595644e+01  -4.0204318e-02
   4.0771495e+01  -6.1770920e-02
   4.0948115e+01  -8.8357681e-02
   4.1126505e+01  -1.1891435e-01
   4.1307841e+01  -1.5195692e-01
   4.1493623e+01  -1.8563376e-01
   4.1685956e+01  -2.1774519e-01
   4.1888167e+01  -2.4568775e-01
   4.2106580e+01  -2.6620283e-01
   4.2337477e+01  -2.7426570e-01
   4.2554614e+01  -2.6752847e-01
   4.2764673e+01  -2.4747651e-01
   4.2972788e+01  -2.1519493e-01
   4.3175684e+01  -1.7335593e-01
   4.3372440e+01  -1.2509081e-01
   4.3566530e+01  -7.2509970e-02
   4.3760550e+01  -1.7723740e-02
   4.3823294e+01  -1.2771381e-13
   4.3823294e+01   2.7408631e-16
   4.3973389e+01   2.1455713e-02
   4.4123485e+01   9.6635107e-03
   4.4175230e+01   1.6254359e-15
   4.4175230e+01  -9.3394042e-14
   4.4323550e+01  -1.8612461e-02
   4.4471871e+01  -1.5531298e-02
   4.4593623e+01  -2.2377933e-16
   4.4593623e+01   7.6230688e-14
   4.4772691e+01   1.0650356e-02
   4.4900232e+01   2.0613719e-14
   4.4900232e+01  -3.6833384e-14
   4.5053484e+01  -3.8281778e-03
   4.5095567e+01  -5.1062019e-14
   4.5095567e+01   3.8640965e-16
   4.5248819e+01   7.2677160e-03
   4.5396151e+01   6.5417290e-14
   4.5396151e+01  -1.3877788e-17
   4.5502321e+01   1.9884268e-16
   4.5502321e+01   3.5322439e-14
   4.5608491e+01   4.9633025e-03
   4.5714662e+01   4.7690361e-03
   4.5847251e+01   3.3046482e-16
   4.5847251e+01  -2.1456795e-14
   4.5899972e+01  -6.2948778e-16
   4.5899972e+01   2.0478844e-14
   4.5952694e+01   2.0655394e-03
   4.6005415e+01   3.4806335e-03
   4.6110858e+01   4.9829249e-03
   4.6275949e+01   5.9766161e-03
   4.6442050e+01   8.2141824e-03
   4.6610706e+01   1.4167606e-02
   4.6782677e+01   2.5529299e-02
   4.6958557e+01   4.3237801e-02
   4.7134613e+01   6.6827126e-02
   4.7311776e+01   9.5448335e-02
   4.7491109e+01   1.2777686e-01
   4.7673899e+01   1.6209923e-01
   4.7861846e+01   1.9635920e-01
   4.8057439e+01   2.2815131e-01
   4.8264865e+01   2.5461032e-01
   4.8489063e+01   2.7179149e-01
   4.8712243e+01   2.7481294e-01
   4.8924838e+01   2.6354493e-01
   4.9132835e+01   2.3922556e-01
   4.9340316e+01   2.0290889e-01
   4.9539943e+01   1.5836636e-01
   4.9734807e+01   1.0805083e-01
   4.9928025e+01   5.4058906e-02
   5.0000000e+01   3.3460475e-02


==> figuresAndData/relayOutputFourthOrderNumeratorAlpha0pt5_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   1.6825529e-02   9.8303608e-01
   1.0095318e-01   8.9461870e-01
   2.3746457e-01   7.4271402e-01
   3.7458718e-01   5.8690023e-01
   5.1306976e-01   4.3351917e-01
   6.5299143e-01   2.8870270e-01
   7.9447727e-01   1.5759576e-01
   9.3770121e-01   4.4370759e-02
   1.0030059e+00   8.3960616e-15
   1.0030059e+00  -7.3552275e-16
   1.1455839e+00  -6.2521725e-02
   1.2856107e+00  -7.6637986e-02
   1.4248412e+00  -5.7013536e-02
   1.5636783e+00  -1.5137686e-02
   1.6045586e+00   1.3704315e-16
   1.6045586e+00   5.5615235e-15
   1.7433280e+00   3.9945358e-02
   1.8933996e+00   5.9156060e-02
   2.0441512e+00   6.0953272e-02
   2.1960287e+00   5.1695693e-02
   2.3494091e+00   3.6659694e-02
   2.5046881e+00   2.0169306e-02
   2.6623063e+00   5.6797444e-03
   2.7428527e+00   1.7156415e-15
   2.7428527e+00  -3.9031278e-17
   2.8009080e+00  -1.4604203e-15
   2.8009080e+00   2.3245295e-16
   2.9613822e+00   8.7057257e-03
   3.1218565e+00   1.7400377e-02
   3.2926202e+00   2.8229007e-02
   3.4662575e+00   4.1696636e-02
   3.6418036e+00   5.7840800e-02
   3.8201831e+00   7.6177150e-02
   4.0025495e+00   9.5701608e-02
   4.1904774e+00   1.1495879e-01
   4.3863067e+00   1.3205744e-01
   4.5939728e+00   1.4458420e-01
   4.8170073e+00   1.4921872e-01
   5.0520992e+00   1.4216503e-01
   5.2859634e+00   1.2193562e-01
   5.5069398e+00   9.0884460e-02
   5.7194136e+00   5.1229489e-02
   5.9232293e+00   5.9208353e-03
   5.9481376e+00   1.3811868e-14
   5.9481376e+00   2.1857516e-16
   6.0854733e+00  -1.7388448e-02
   6.2228090e+00  -1.2553349e-02
   6.3354755e+00   2.0816682e-16
   6.3354755e+00   7.4801276e-15
   6.4738211e+00   1.3389255e-03
   6.4861174e+00   6.8358947e-15
   6.4861174e+00   1.4289785e-16
   6.6244629e+00  -1.2228722e-02
   6.7628085e+00  -2.1280159e-02
   6.9008577e+00  -3.3123700e-02
   7.0382023e+00  -5.1878195e-02
   7.1752043e+00  -8.0115294e-02
   7.3122360e+00  -1.1911136e-01
   7.4496879e+00  -1.6908325e-01
   7.5879837e+00  -2.2937235e-01
   7.7276015e+00  -2.9858710e-01
   7.8722754e+00  -3.7646352e-01
   8.0242075e+00  -4.6136059e-01
   8.1838361e+00  -5.4940112e-01
   8.3487086e+00  -6.3378912e-01
   8.5167910e+00  -7.0743847e-01
   8.6894772e+00  -7.6468632e-01
   8.8686473e+00  -7.9940481e-01
   9.0573072e+00  -8.0465237e-01
   9.2428821e+00  -7.7606836e-01
   9.4247391e+00  -7.1517726e-01
   9.6055771e+00  -6.2382655e-01
   9.7852479e+00  -5.0579658e-01
   9.9599486e+00  -3.6935335e-01
   1.0132061e+01  -2.1928702e-01
   1.0303482e+01  -6.0283533e-02
   1.0367222e+01  -9.4785291e-15
   1.0367222e+01   9.8226982e-14
   1.0539558e+01   1.3775643e-01
   1.0690037e+01   2.2652705e-01
   1.0839965e+01   2.9717927e-01
   1.0989925e+01   3.5808525e-01
   1.1140358e+01   4.1495778e-01
   1.1291723e+01   4.7139983e-01
   1.1444528e+01   5.2926018e-01
   1.1599361e+01   5.8891201e-01
   1.1756820e+01   6.4942530e-01
   1.1915566e+01   7.0802047e-01
   1.2076308e+01   7.6186499e-01
   1.2239851e+01   8.0748125e-01
   1.2407194e+01   8.4087031e-01
   1.2579667e+01   8.5755224e-01
   1.2759200e+01   8.5247705e-01
   1.2948921e+01   8.1963448e-01
   1.3154887e+01   7.5069861e-01
   1.3360491e+01   6.4822405e-01
   1.3550394e+01   5.2656952e-01
   1.3732014e+01   3.9006744e-01
   1.3909766e+01   2.4229437e-01
   1.4086143e+01   8.7323603e-02
   1.4183937e+01   7.3968609e-14
   1.4183937e+01  -2.7547409e-14
   1.4360820e+01  -1.3034936e-01
   1.4511640e+01  -2.0885480e-01
   1.4663696e+01  -2.6995252e-01
   1.4815592e+01  -3.2160871e-01
   1.4967764e+01  -3.7012062e-01
   1.5120670e+01  -4.1951189e-01
   1.5274808e+01  -4.7192608e-01
   1.5430747e+01  -5.2793785e-01
   1.5588899e+01  -5.8669542e-01
   1.5748132e+01  -6.4559236e-01
   1.5909129e+01  -7.0179664e-01
   1.6072657e+01  -7.5181674e-01
   1.6239654e+01  -7.9163883e-01
   1.6411341e+01  -8.1679090e-01
   1.6589448e+01  -8.2230086e-01
   1.6776677e+01  -8.0242876e-01
   1.6977959e+01  -7.4974364e-01
   1.7185734e+01  -6.6131916e-01
   1.7380003e+01  -5.4954866e-01
   1.7564104e+01  -4.2135319e-01
   1.7743241e+01  -2.8041072e-01
   1.7920298e+01  -1.3068465e-01
   1.8070355e+01  -1.8093860e-13
   1.8070355e+01   1.7624791e-14
   1.8247336e+01   1.2719174e-01
   1.8398097e+01   2.0332276e-01
   1.8550224e+01   2.6250908e-01
   1.8702149e+01   3.1268873e-01
   1.8854309e+01   3.6017731e-01
   1.9007160e+01   4.0900131e-01
   1.9161197e+01   4.6129632e-01
   1.9316985e+01   5.1762219e-01
   1.9475075e+01   5.7716260e-01
   1.9634201e+01   6.3722328e-01
   1.9795043e+01   6.9493076e-01
   1.9958360e+01   7.4675162e-01
   2.0125077e+01   7.8863146e-01
   2.0296399e+01   8.1606176e-01
   2.0474018e+01   8.2404337e-01
   2.0660568e+01   8.0683358e-01
   2.0860802e+01   7.5707503e-01
   2.1068269e+01   6.7118500e-01
   2.1263008e+01   5.6082968e-01
   2.1447245e+01   4.3351574e-01
   2.1626302e+01   2.9299947e-01
   2.1803134e+01   1.4325136e-01
   2.1966782e+01   1.9598212e-13
   2.1966782e+01  -3.7192471e-15
   2.2143412e+01  -1.2793930e-01
   2.2294167e+01  -2.0493492e-01
   2.2446210e+01  -2.6490790e-01
   2.2598066e+01  -3.1579888e-01
   2.2750174e+01  -3.6389417e-01
   2.2902990e+01  -4.1319959e-01
   2.3057009e+01  -4.6583638e-01
   2.3212801e+01  -5.2235453e-01
   2.3370856e+01  -5.8190747e-01
   2.3529965e+01  -6.4181926e-01
   2.3690809e+01  -6.9922068e-01
   2.3854151e+01  -7.5058371e-01
   2.4020920e+01  -7.9185953e-01
   2.4192329e+01  -8.1854369e-01
   2.4370085e+01  -8.2563662e-01
   2.4556850e+01  -8.0738314e-01
   2.4757455e+01  -7.5637589e-01
   2.4964898e+01  -6.6933139e-01
   2.5159301e+01  -5.5821944e-01
   2.5343363e+01  -4.3031131e-01
   2.5522341e+01  -2.8934034e-01
   2.5699155e+01  -1.3928191e-01
   2.5858140e+01  -1.9112489e-13
   2.5858140e+01   8.9095398e-15
   2.6034801e+01   1.2801254e-01
   2.6185559e+01   2.0503013e-01
   2.6337608e+01   2.6500959e-01
   2.6489472e+01   3.1589281e-01
   2.6641586e+01   3.6396881e-01
   2.6794409e+01   4.1324588e-01
   2.6948436e+01   4.6584752e-01
   2.7104234e+01   5.2232578e-01
   2.7262297e+01   5.8183598e-01
   2.7421414e+01   6.4170462e-01
   2.7582265e+01   6.9906418e-01
   2.7745615e+01   7.5038824e-01
   2.7912392e+01   7.9162947e-01
   2.8083809e+01   8.1828486e-01
   2.8261573e+01   8.2535639e-01
   2.8448348e+01   8.0709058e-01
   2.8648962e+01   7.5608252e-01
   2.8856423e+01   6.6904567e-01
   2.9050843e+01   5.5795125e-01
   2.9234919e+01   4.3006893e-01
   2.9413910e+01   2.8913062e-01
   2.9590738e+01   1.3911072e-01
   2.9749586e+01   1.9051427e-13
   2.9749586e+01  -9.3258734e-15
   2.9926261e+01  -1.2796429e-01
   3.0077020e+01  -2.0493377e-01
   3.0229072e+01  -2.6487110e-01
   3.0380939e+01  -3.1571785e-01
   3.0533055e+01  -3.6376425e-01
   3.0685878e+01  -4.1301941e-01
   3.0839906e+01  -4.6560730e-01
   3.0995703e+01  -5.2208024e-01
   3.1153767e+01  -5.8159494e-01
   3.1312883e+01  -6.4147661e-01
   3.1473734e+01  -6.9885733e-01
   3.1637082e+01  -7.5021020e-01
   3.1803855e+01  -7.9148742e-01
   3.1975266e+01  -8.1818560e-01
   3.2153022e+01  -8.2530654e-01
   3.2339784e+01  -8.0709727e-01
   3.2540377e+01  -7.5615522e-01
   3.2747838e+01  -6.6917825e-01
   3.2942273e+01  -5.5812153e-01
   3.3126357e+01  -4.3026738e-01
   3.3305351e+01  -2.8934908e-01
   3.3482178e+01  -1.3934085e-01
   3.3641288e+01  -3.8952175e-13
   3.3641288e+01   1.0186296e-14
   3.3817960e+01   1.2796613e-01
   3.3968718e+01   2.0494017e-01
   3.4120770e+01   2.6488216e-01
   3.4272636e+01   3.1573365e-01
   3.4424752e+01   3.6378458e-01
   3.4577575e+01   4.1304383e-01
   3.4731601e+01   4.6563521e-01
   3.4887399e+01   5.2211089e-01
   3.5045462e+01   5.8162731e-01
   3.5204578e+01   6.4150971e-01
   3.5365428e+01   6.9889013e-01
   3.5528776e+01   7.5024164e-01
   3.5695549e+01   7.9151642e-01
   3.5866960e+01   8.1821104e-01
   3.6044717e+01   8.2532726e-01
   3.6231480e+01   8.0711193e-01
   3.6432075e+01   7.5616211e-01
   3.6639535e+01   6.6917764e-01
   3.6833967e+01   5.5811552e-01
   3.7018049e+01   4.3025667e-01
   3.7197042e+01   2.8933427e-01
   3.7373869e+01   1.3932263e-01
   3.7532955e+01   3.9387937e-13
   3.7532955e+01  -5.7731597e-15
   3.7709627e+01  -1.2796846e-01
   3.7860385e+01  -2.0494449e-01
   3.8012437e+01  -2.6488816e-01
   3.8164302e+01  -3.1574101e-01
   3.8316418e+01  -3.6379297e-01
   3.8469241e+01  -4.1305289e-01
   3.8623268e+01  -4.6564458e-01
   3.8779065e+01  -5.2212022e-01
   3.8937128e+01  -5.8163619e-01
   3.9096245e+01  -6.4151782e-01
   3.9257095e+01  -6.9889716e-01
   3.9420443e+01  -7.5024731e-01
   3.9587216e+01  -7.9152048e-01
   3.9758628e+01  -8.1821326e-01
   3.9936385e+01  -8.2532743e-01
   4.0123149e+01  -8.0710984e-01
   4.0323744e+01  -7.5615745e-01
   4.0531204e+01  -6.6917071e-01
   4.0725636e+01  -5.5810725e-01
   4.0909718e+01  -4.3024747e-01
   4.1088711e+01  -2.8932450e-01
   4.1265537e+01  -1.3931265e-01
   4.1424613e+01  -3.9215853e-13
   4.1424613e+01   7.7715612e-15
   4.1601285e+01   1.2796809e-01
   4.1752043e+01   2.0494364e-01
   4.1904095e+01   2.6488686e-01
   4.2055960e+01   3.1573930e-01
   4.2208076e+01   3.6379090e-01
   4.2360899e+01   4.1305053e-01
   4.2514926e+01   4.6564200e-01
   4.2670723e+01   5.2211749e-01
   4.2828787e+01   5.8163343e-01
   4.2987903e+01   6.4151511e-01
   4.3148753e+01   6.9889459e-01
   4.3312101e+01   7.5024498e-01
   4.3478874e+01   7.9151846e-01
   4.3650286e+01   8.1821166e-01
   4.3828043e+01   8.2532632e-01
   4.4014806e+01   8.0710932e-01
   4.4215402e+01   7.5615764e-01
   4.4422862e+01   6.6917157e-01
   4.4617294e+01   5.5810855e-01
   4.4801376e+01   4.3024913e-01
   4.4980369e+01   2.8932644e-01
   4.5157196e+01   1.3931479e-01
   4.5316274e+01   3.9318548e-13
   4.5316274e+01  -6.4948047e-15
   4.5492945e+01  -1.2796801e-01
   4.5643704e+01  -2.0494352e-01
   4.5795756e+01  -2.6488670e-01
   4.5947621e+01  -3.1573912e-01
   4.6099737e+01  -3.6379070e-01
   4.6252560e+01  -4.1305033e-01
   4.6406587e+01  -4.6564181e-01
   4.6562384e+01  -5.2211732e-01
   4.6720447e+01  -5.8163329e-01
   4.6879563e+01  -6.4151501e-01
   4.7040414e+01  -6.9889453e-01
   4.7203761e+01  -7.5024495e-01
   4.7370535e+01  -7.9151849e-01
   4.7541947e+01  -8.1821173e-01
   4.7719704e+01  -8.2532644e-01
   4.7906467e+01  -8.0710949e-01
   4.8107063e+01  -7.5615786e-01
   4.8314523e+01  -6.6917183e-01
   4.8508955e+01  -5.5810883e-01
   4.8693037e+01  -4.3024941e-01
   4.8872030e+01  -2.8932672e-01
   4.9048856e+01  -1.3931507e-01
   4.9207934e+01  -3.8768988e-13
   4.9207934e+01   1.1907142e-14
   4.9384606e+01   1.2796804e-01
   4.9535365e+01   2.0494358e-01
   4.9687416e+01   2.6488679e-01
   4.9839282e+01   3.1573923e-01
   4.9991398e+01   3.6379084e-01
   5.0144221e+01   4.1305048e-01
   5.0298247e+01   4.6564197e-01
   5.0454045e+01   5.2211749e-01
   5.0612108e+01   5.8163345e-01
   5.0771224e+01   6.4151516e-01
   5.0932075e+01   6.9889467e-01
   5.1095422e+01   7.5024508e-01
   5.1262196e+01   7.9151859e-01
   5.1433608e+01   8.1821181e-01
   5.1611364e+01   8.2532649e-01
   5.1798128e+01   8.0710950e-01
   5.1998723e+01   7.5615783e-01
   5.2206183e+01   6.6917175e-01
   5.2400615e+01   5.5810873e-01
   5.2584697e+01   4.3024929e-01
   5.2763690e+01   2.8932659e-01
   5.2940517e+01   1.3931492e-01
   5.3099595e+01   3.8730130e-13
   5.3099595e+01  -1.2517765e-14
   5.3276267e+01  -1.2796804e-01
   5.3427025e+01  -2.0494357e-01
   5.3579077e+01  -2.6488679e-01
   5.3730943e+01  -3.1573922e-01
   5.3883058e+01  -3.6379083e-01
   5.4035881e+01  -4.1305047e-01
   5.4189908e+01  -4.6564196e-01
   5.4345706e+01  -5.2211748e-01
   5.4503769e+01  -5.8163344e-01
   5.4662885e+01  -6.4151515e-01
   5.4823736e+01  -6.9889466e-01
   5.4987083e+01  -7.5024507e-01
   5.5153857e+01  -7.9151858e-01
   5.5325268e+01  -8.1821179e-01
   5.5503025e+01  -8.2532648e-01
   5.5689789e+01  -8.0710949e-01
   5.5890384e+01  -7.5615782e-01
   5.6097844e+01  -6.6917175e-01
   5.6292276e+01  -5.5810872e-01
   5.6476358e+01  -4.3024929e-01
   5.6655351e+01  -2.8932659e-01
   5.6832178e+01  -1.3931492e-01
   5.6991256e+01  -9.1593400e-16
   5.6991256e+01   3.9881987e-13
   5.7167928e+01   1.2796804e-01
   5.7318686e+01   2.0494357e-01
   5.7470738e+01   2.6488678e-01
   5.7622603e+01   3.1573922e-01
   5.7774719e+01   3.6379083e-01
   5.7927542e+01   4.1305046e-01
   5.8081569e+01   4.6564195e-01
   5.8237366e+01   5.2211747e-01
   5.8395429e+01   5.8163343e-01
   5.8554546e+01   6.4151514e-01
   5.8715396e+01   6.9889465e-01
   5.8878744e+01   7.5024506e-01
   5.9045517e+01   7.9151857e-01
   5.9216929e+01   8.1821179e-01
   5.9394686e+01   8.2532647e-01
   5.9581449e+01   8.0710949e-01
   5.9782045e+01   7.5615782e-01
   5.9989505e+01   6.6917175e-01
   6.0183937e+01   5.5810873e-01
   6.0368019e+01   4.3024930e-01
   6.0547012e+01   2.8932660e-01
   6.0723838e+01   1.3931493e-01
   6.0882916e+01   3.9682146e-13
   6.0882916e+01  -2.8033131e-15
   6.1059588e+01  -1.2796804e-01
   6.1210347e+01  -2.0494357e-01
   6.1362398e+01  -2.6488678e-01
   6.1514264e+01  -3.1573922e-01
   6.1666380e+01  -3.6379083e-01
   6.1819203e+01  -4.1305046e-01
   6.1973230e+01  -4.6564195e-01
   6.2129027e+01  -5.2211747e-01
   6.2287090e+01  -5.8163343e-01
   6.2446206e+01  -6.4151514e-01
   6.2607057e+01  -6.9889465e-01
   6.2770404e+01  -7.5024506e-01
   6.2937178e+01  -7.9151857e-01
   6.3108590e+01  -8.1821179e-01
   6.3286347e+01  -8.2532647e-01
   6.3473110e+01  -8.0710949e-01
   6.3673705e+01  -7.5615782e-01
   6.3881165e+01  -6.6917175e-01
   6.4075597e+01  -5.5810873e-01
   6.4259679e+01  -4.3024930e-01
   6.4438672e+01  -2.8932660e-01
   6.4615499e+01  -1.3931493e-01
   6.4774577e+01  -7.9070084e-13
   6.4774577e+01   8.5209617e-15
   6.4951249e+01   1.2796804e-01
   6.5102007e+01   2.0494357e-01
   6.5254059e+01   2.6488678e-01
   6.5405925e+01   3.1573922e-01
   6.5558040e+01   3.6379083e-01
   6.5710863e+01   4.1305046e-01
   6.5864890e+01   4.6564195e-01
   6.6020688e+01   5.2211747e-01
   6.6178751e+01   5.8163343e-01
   6.6337867e+01   6.4151514e-01
   6.6498718e+01   6.9889465e-01
   6.6662065e+01   7.5024506e-01
   6.6828839e+01   7.9151858e-01
   6.7000250e+01   8.1821179e-01
   6.7178007e+01   8.2532647e-01
   6.7364771e+01   8.0710949e-01
   6.7565366e+01   7.5615782e-01
   6.7772826e+01   6.6917175e-01
   6.7967258e+01   5.5810873e-01
   6.8151340e+01   4.3024930e-01
   6.8330333e+01   2.8932660e-01
   6.8507160e+01   1.3931493e-01
   6.8666238e+01   7.9788953e-13
   6.8666238e+01  -1.4710455e-15
   6.8842910e+01  -1.2796804e-01
   6.8993668e+01  -2.0494357e-01
   6.9145720e+01  -2.6488678e-01
   6.9297585e+01  -3.1573922e-01
   6.9449701e+01  -3.6379083e-01
   6.9602524e+01  -4.1305046e-01
   6.9756551e+01  -4.6564195e-01
   6.9912348e+01  -5.2211747e-01
   7.0070411e+01  -5.8163343e-01
   7.0229528e+01  -6.4151514e-01
   7.0390378e+01  -6.9889465e-01
   7.0553726e+01  -7.5024506e-01
   7.0720499e+01  -7.9151857e-01
   7.0891911e+01  -8.1821179e-01
   7.1069668e+01  -8.2532647e-01
   7.1256431e+01  -8.0710949e-01
   7.1457027e+01  -7.5615782e-01
   7.1664487e+01  -6.6917175e-01
   7.1858919e+01  -5.5810873e-01
   7.2043001e+01  -4.3024930e-01
   7.2221994e+01  -2.8932660e-01
   7.2398820e+01  -1.3931493e-01
   7.2557899e+01  -7.8978490e-13
   7.2557899e+01   9.5201624e-15
   7.2734570e+01   1.2796804e-01
   7.2885329e+01   2.0494357e-01
   7.3037380e+01   2.6488678e-01
   7.3189246e+01   3.1573922e-01
   7.3341362e+01   3.6379083e-01
   7.3494185e+01   4.1305046e-01
   7.3648212e+01   4.6564195e-01
   7.3804009e+01   5.2211747e-01
   7.3962072e+01   5.8163343e-01
   7.4121188e+01   6.4151514e-01
   7.4282039e+01   6.9889465e-01
   7.4445386e+01   7.5024506e-01
   7.4612160e+01   7.9151857e-01
   7.4783572e+01   8.1821179e-01
   7.4961329e+01   8.2532647e-01
   7.5148092e+01   8.0710949e-01
   7.5348688e+01   7.5615782e-01
   7.5556148e+01   6.6917175e-01
   7.5750580e+01   5.5810873e-01
   7.5934661e+01   4.3024930e-01
   7.6113654e+01   2.8932660e-01
   7.6290481e+01   1.3931493e-01
   7.6449559e+01   7.9561358e-13
   7.6449559e+01  -3.7747583e-15
   7.6626231e+01  -1.2796804e-01
   7.6776989e+01  -2.0494357e-01
   7.6929041e+01  -2.6488678e-01
   7.7080907e+01  -3.1573922e-01
   7.7233023e+01  -3.6379083e-01
   7.7385845e+01  -4.1305046e-01
   7.7539872e+01  -4.6564195e-01
   7.7695670e+01  -5.2211747e-01
   7.7853733e+01  -5.8163343e-01
   7.8012849e+01  -6.4151514e-01
   7.8173700e+01  -6.9889465e-01
   7.8337047e+01  -7.5024506e-01
   7.8503821e+01  -7.9151857e-01
   7.8675232e+01  -8.1821179e-01
   7.8852989e+01  -8.2532647e-01
   7.9039753e+01  -8.0710949e-01
   7.9240348e+01  -7.5615782e-01
   7.9447808e+01  -6.6917175e-01
   7.9642240e+01  -5.5810873e-01
   7.9826322e+01  -4.3024930e-01
   8.0005315e+01  -2.8932660e-01
   8.0182142e+01  -1.3931493e-01
   8.0341220e+01  -7.8512197e-13
   8.0341220e+01   1.4266366e-14
   8.0517892e+01   1.2796804e-01
   8.0668650e+01   2.0494357e-01
   8.0820702e+01   2.6488678e-01
   8.0972567e+01   3.1573922e-01
   8.1124683e+01   3.6379083e-01
   8.1277506e+01   4.1305046e-01
   8.1431533e+01   4.6564195e-01
   8.1587330e+01   5.2211747e-01
   8.1745394e+01   5.8163343e-01
   8.1904510e+01   6.4151514e-01
   8.2065360e+01   6.9889465e-01
   8.2228708e+01   7.5024506e-01
   8.2395481e+01   7.9151857e-01
   8.2566893e+01   8.1821179e-01
   8.2744650e+01   8.2532647e-01
   8.2931413e+01   8.0710949e-01
   8.3132009e+01   7.5615782e-01
   8.3339469e+01   6.6917175e-01
   8.3533901e+01   5.5810873e-01
   8.3717983e+01   4.3024930e-01
   8.3896976e+01   2.8932660e-01
   8.4073802e+01   1.3931493e-01
   8.4232881e+01   7.8603790e-13
   8.4232881e+01  -1.3461454e-14
   8.4409552e+01  -1.2796804e-01
   8.4560311e+01  -2.0494357e-01
   8.4712362e+01  -2.6488678e-01
   8.4864228e+01  -3.1573922e-01
   8.5016344e+01  -3.6379083e-01
   8.5169167e+01  -4.1305046e-01
   8.5323194e+01  -4.6564195e-01
   8.5478991e+01  -5.2211747e-01
   8.5637054e+01  -5.8163343e-01
   8.5796170e+01  -6.4151514e-01
   8.5957021e+01  -6.9889465e-01
   8.6120368e+01  -7.5024506e-01
   8.6287142e+01  -7.9151857e-01
   8.6458554e+01  -8.1821179e-01
   8.6636311e+01  -8.2532647e-01
   8.6823074e+01  -8.0710949e-01
   8.7023670e+01  -7.5615782e-01
   8.7231130e+01  -6.6917175e-01
   8.7425562e+01  -5.5810873e-01
   8.7609644e+01  -4.3024930e-01
   8.7788637e+01  -2.8932660e-01
   8.7965463e+01  -1.3931493e-01
   8.8124541e+01  -8.3266727e-16
   8.8124541e+01   7.9850015e-13
   8.8301213e+01   1.2796804e-01
   8.8451971e+01   2.0494357e-01
   8.8604023e+01   2.6488678e-01
   8.8755889e+01   3.1573922e-01
   8.8908005e+01   3.6379083e-01
   8.9060828e+01   4.1305046e-01
   8.9214854e+01   4.6564195e-01
   8.9370652e+01   5.2211747e-01
   8.9528715e+01   5.8163343e-01
   8.9687831e+01   6.4151514e-01
   8.9848682e+01   6.9889465e-01
   9.0012029e+01   7.5024506e-01
   9.0178803e+01   7.9151857e-01
   9.0350214e+01   8.1821179e-01
   9.0527971e+01   8.2532647e-01
   9.0714735e+01   8.0710949e-01
   9.0915330e+01   7.5615782e-01
   9.1122790e+01   6.6917175e-01
   9.1317222e+01   5.5810873e-01
   9.1501304e+01   4.3024930e-01
   9.1680297e+01   2.8932660e-01
   9.1857124e+01   1.3931493e-01
   9.2016202e+01   7.9014573e-13
   9.2016202e+01  -9.1593400e-15
   9.2192874e+01  -1.2796804e-01
   9.2343632e+01  -2.0494357e-01
   9.2495684e+01  -2.6488678e-01
   9.2647549e+01  -3.1573922e-01
   9.2799665e+01  -3.6379083e-01
   9.2952488e+01  -4.1305046e-01
   9.3106515e+01  -4.6564195e-01
   9.3262313e+01  -5.2211747e-01
   9.3420376e+01  -5.8163343e-01
   9.3579492e+01  -6.4151514e-01
   9.3740342e+01  -6.9889465e-01
   9.3903690e+01  -7.5024506e-01
   9.4070463e+01  -7.9151857e-01
   9.4241875e+01  -8.1821179e-01
   9.4419632e+01  -8.2532647e-01
   9.4606395e+01  -8.0710949e-01
   9.4806991e+01  -7.5615782e-01
   9.5014451e+01  -6.6917175e-01
   9.5208883e+01  -5.5810873e-01
   9.5392965e+01  -4.3024930e-01
   9.5571958e+01  -2.8932660e-01
   9.5748785e+01  -1.3931493e-01
   9.5907863e+01  -1.1629586e-14
   9.5907863e+01   7.8775875e-13
   9.6084535e+01   1.2796804e-01
   9.6235293e+01   2.0494357e-01
   9.6387345e+01   2.6488678e-01
   9.6539210e+01   3.1573922e-01
   9.6691326e+01   3.6379083e-01
   9.6844149e+01   4.1305046e-01
   9.6998176e+01   4.6564195e-01
   9.7153973e+01   5.2211747e-01
   9.7312036e+01   5.8163343e-01
   9.7471152e+01   6.4151514e-01
   9.7632003e+01   6.9889465e-01
   9.7795351e+01   7.5024506e-01
   9.7962124e+01   7.9151857e-01
   9.8133536e+01   8.1821179e-01
   9.8311293e+01   8.2532647e-01
   9.8498056e+01   8.0710949e-01
   9.8698652e+01   7.5615782e-01
   9.8906112e+01   6.6917175e-01
   9.9100544e+01   5.5810873e-01
   9.9284626e+01   4.3024930e-01
   9.9463619e+01   2.8932660e-01
   9.9640445e+01   1.3931493e-01
   9.9799523e+01   7.9311557e-13
   9.9799523e+01  -6.4115380e-15
   9.9976195e+01  -1.2796804e-01
   1.0012695e+02  -2.0494357e-01
   1.0027901e+02  -2.6488678e-01
   1.0043087e+02  -3.1573922e-01
   1.0058299e+02  -3.6379083e-01
   1.0073581e+02  -4.1305046e-01
   1.0088984e+02  -4.6564195e-01
   1.0104563e+02  -5.2211747e-01
   1.0120370e+02  -5.8163343e-01
   1.0136281e+02  -6.4151514e-01
   1.0152366e+02  -6.9889465e-01
   1.0168701e+02  -7.5024506e-01
   1.0185378e+02  -7.9151857e-01
   1.0202520e+02  -8.1821179e-01
   1.0220295e+02  -8.2532647e-01
   1.0238972e+02  -8.0710949e-01
   1.0259031e+02  -7.5615782e-01
   1.0279777e+02  -6.6917175e-01
   1.0299220e+02  -5.5810873e-01
   1.0317629e+02  -4.3024930e-01
   1.0335528e+02  -2.8932660e-01
   1.0353211e+02  -1.3931493e-01
   1.0369118e+02  -7.9911078e-13
   1.0369118e+02   3.0531133e-16
   1.0386786e+02   1.2796804e-01
   1.0401861e+02   2.0494357e-01
   1.0417067e+02   2.6488678e-01
   1.0432253e+02   3.1573922e-01
   1.0447465e+02   3.6379083e-01
   1.0462747e+02   4.1305046e-01
   1.0478150e+02   4.6564195e-01
   1.0493729e+02   5.2211747e-01
   1.0509536e+02   5.8163343e-01
   1.0525447e+02   6.4151514e-01
   1.0541532e+02   6.9889465e-01
   1.0557867e+02   7.5024506e-01
   1.0574545e+02   7.9151857e-01
   1.0591686e+02   8.1821179e-01
   1.0609461e+02   8.2532647e-01
   1.0628138e+02   8.0710949e-01
   1.0648197e+02   7.5615782e-01
   1.0668943e+02   6.6917175e-01
   1.0688387e+02   5.5810873e-01
   1.0706795e+02   4.3024930e-01
   1.0724694e+02   2.8932660e-01
   1.0742377e+02   1.3931493e-01
   1.0758284e+02   7.9408702e-13
   1.0758284e+02  -5.1625371e-15
   1.0775952e+02  -1.2796804e-01
   1.0791027e+02  -2.0494357e-01
   1.0806233e+02  -2.6488678e-01
   1.0821419e+02  -3.1573922e-01
   1.0836631e+02  -3.6379083e-01
   1.0851913e+02  -4.1305046e-01
   1.0867316e+02  -4.6564195e-01
   1.0882896e+02  -5.2211747e-01
   1.0898702e+02  -5.8163343e-01
   1.0914613e+02  -6.4151514e-01
   1.0930699e+02  -6.9889465e-01
   1.0947033e+02  -7.5024506e-01
   1.0963711e+02  -7.9151857e-01
   1.0980852e+02  -8.1821179e-01
   1.0998627e+02  -8.2532647e-01
   1.1017304e+02  -8.0710949e-01
   1.1037363e+02  -7.5615782e-01
   1.1058109e+02  -6.6917175e-01
   1.1077553e+02  -5.5810873e-01
   1.1095961e+02  -4.3024930e-01
   1.1113860e+02  -2.8932660e-01
   1.1131543e+02  -1.3931493e-01
   1.1147451e+02  -7.8051454e-13
   1.1147451e+02   1.8901547e-14
   1.1165118e+02   1.2796804e-01
   1.1180194e+02   2.0494357e-01
   1.1195399e+02   2.6488678e-01
   1.1210585e+02   3.1573922e-01
   1.1225797e+02   3.6379083e-01
   1.1241079e+02   4.1305046e-01
   1.1256482e+02   4.6564195e-01
   1.1272062e+02   5.2211747e-01
   1.1287868e+02   5.8163343e-01
   1.1303780e+02   6.4151514e-01
   1.1319865e+02   6.9889465e-01
   1.1336199e+02   7.5024506e-01
   1.1352877e+02   7.9151857e-01
   1.1370018e+02   8.1821179e-01
   1.1387794e+02   8.2532647e-01
   1.1406470e+02   8.0710949e-01
   1.1426529e+02   7.5615782e-01
   1.1447275e+02   6.6917175e-01
   1.1466719e+02   5.5810873e-01
   1.1485127e+02   4.3024930e-01
   1.1503026e+02   2.8932660e-01
   1.1520709e+02   1.3931493e-01
   1.1536617e+02   7.9797280e-13
   1.1536617e+02  -1.6098234e-15
   1.1554284e+02  -1.2796804e-01
   1.1569360e+02  -2.0494357e-01
   1.1584565e+02  -2.6488678e-01
   1.1599751e+02  -3.1573922e-01
   1.1614963e+02  -3.6379083e-01
   1.1630245e+02  -4.1305046e-01
   1.1645648e+02  -4.6564195e-01
   1.1661228e+02  -5.2211747e-01
   1.1677034e+02  -5.8163343e-01
   1.1692946e+02  -6.4151514e-01
   1.1709031e+02  -6.9889465e-01
   1.1725365e+02  -7.5024506e-01
   1.1742043e+02  -7.9151857e-01
   1.1759184e+02  -8.1821179e-01
   1.1776960e+02  -8.2532647e-01
   1.1795636e+02  -8.0710949e-01
   1.1815696e+02  -7.5615782e-01
   1.1836442e+02  -6.6917175e-01
   1.1855885e+02  -5.5810873e-01
   1.1874293e+02  -4.3024930e-01
   1.1892192e+02  -2.8932660e-01
   1.1909875e+02  -1.3931493e-01
   1.1925783e+02  -7.9430906e-13
   1.1925783e+02   5.2458038e-15
   1.1943450e+02   1.2796804e-01
   1.1958526e+02   2.0494357e-01
   1.1973731e+02   2.6488678e-01
   1.1988917e+02   3.1573922e-01
   1.2004129e+02   3.6379083e-01
   1.2019411e+02   4.1305046e-01
   1.2034814e+02   4.6564195e-01
   1.2050394e+02   5.2211747e-01
   1.2066200e+02   5.8163343e-01
   1.2082112e+02   6.4151514e-01
   1.2098197e+02   6.9889465e-01
   1.2114531e+02   7.5024506e-01
   1.2131209e+02   7.9151857e-01
   1.2148350e+02   8.1821179e-01
   1.2166126e+02   8.2532647e-01
   1.2184802e+02   8.0710949e-01
   1.2204862e+02   7.5615782e-01
   1.2225608e+02   6.6917175e-01
   1.2245051e+02   5.5810873e-01
   1.2263459e+02   4.3024930e-01
   1.2281358e+02   2.8932660e-01
   1.2299041e+02   1.3931493e-01
   1.2314949e+02   4.2743586e-15
   1.2314949e+02  -7.9514173e-13
   1.2332616e+02  -1.2796804e-01
   1.2347692e+02  -2.0494357e-01
   1.2362897e+02  -2.6488678e-01
   1.2378083e+02  -3.1573922e-01
   1.2393295e+02  -3.6379083e-01
   1.2408577e+02  -4.1305046e-01
   1.2423980e+02  -4.6564195e-01
   1.2439560e+02  -5.2211747e-01
   1.2455366e+02  -5.8163343e-01
   1.2471278e+02  -6.4151514e-01
   1.2487363e+02  -6.9889465e-01
   1.2503698e+02  -7.5024506e-01
   1.2520375e+02  -7.9151857e-01
   1.2537516e+02  -8.1821179e-01
   1.2555292e+02  -8.2532647e-01
   1.2573968e+02  -8.0710949e-01
   1.2594028e+02  -7.5615782e-01
   1.2614774e+02  -6.6917175e-01
   1.2634217e+02  -5.5810873e-01
   1.2652625e+02  -4.3024930e-01
   1.2670524e+02  -2.8932660e-01
   1.2688207e+02  -1.3931493e-01
   1.2704115e+02  -7.9039553e-13
   1.2704115e+02   9.0760732e-15
   1.2721782e+02   1.2796804e-01
   1.2736858e+02   2.0494357e-01
   1.2752063e+02   2.6488678e-01
   1.2767250e+02   3.1573922e-01
   1.2782461e+02   3.6379083e-01
   1.2797743e+02   4.1305046e-01
   1.2813146e+02   4.6564195e-01
   1.2828726e+02   5.2211747e-01
   1.2844532e+02   5.8163343e-01
   1.2860444e+02   6.4151514e-01
   1.2876529e+02   6.9889465e-01
   1.2892864e+02   7.5024506e-01
   1.2909541e+02   7.9151857e-01
   1.2926682e+02   8.1821179e-01
   1.2944458e+02   8.2532647e-01
   1.2963134e+02   8.0710949e-01
   1.2983194e+02   7.5615782e-01
   1.3003940e+02   6.6917175e-01
   1.3023383e+02   5.5810873e-01
   1.3041791e+02   4.3024930e-01
   1.3059690e+02   2.8932660e-01
   1.3077373e+02   1.3931493e-01
   1.3093281e+02   1.5823176e-12
   1.3093281e+02  -1.6486812e-14
   1.3110948e+02  -1.2796804e-01
   1.3126024e+02  -2.0494357e-01
   1.3141229e+02  -2.6488678e-01
   1.3156416e+02  -3.1573922e-01
   1.3171627e+02  -3.6379083e-01
   1.3186910e+02  -4.1305046e-01
   1.3202312e+02  -4.6564195e-01
   1.3217892e+02  -5.2211747e-01
   1.3233698e+02  -5.8163343e-01
   1.3249610e+02  -6.4151514e-01
   1.3265695e+02  -6.9889465e-01
   1.3282030e+02  -7.5024506e-01
   1.3298707e+02  -7.9151857e-01
   1.3315848e+02  -8.1821179e-01
   1.3333624e+02  -8.2532647e-01
   1.3352300e+02  -8.0710949e-01
   1.3372360e+02  -7.5615782e-01
   1.3393106e+02  -6.6917175e-01
   1.3412549e+02  -5.5810873e-01
   1.3430957e+02  -4.3024930e-01
   1.3448856e+02  -2.8932660e-01
   1.3466539e+02  -1.3931493e-01
   1.3482447e+02  -1.5890345e-12
   1.3482447e+02   9.7144515e-15
   1.3500114e+02   1.2796804e-01
   1.3515190e+02   2.0494357e-01
   1.3530395e+02   2.6488678e-01
   1.3545582e+02   3.1573922e-01
   1.3560793e+02   3.6379083e-01
   1.3576076e+02   4.1305046e-01
   1.3591478e+02   4.6564195e-01
   1.3607058e+02   5.2211747e-01
   1.3622864e+02   5.8163343e-01
   1.3638776e+02   6.4151514e-01
   1.3654861e+02   6.9889465e-01
   1.3671196e+02   7.5024506e-01
   1.3687873e+02   7.9151857e-01
   1.3705014e+02   8.1821179e-01
   1.3722790e+02   8.2532647e-01
   1.3741466e+02   8.0710949e-01
   1.3761526e+02   7.5615782e-01
   1.3782272e+02   6.6917175e-01
   1.3801715e+02   5.5810873e-01
   1.3820123e+02   4.3024930e-01
   1.3838023e+02   2.8932660e-01
   1.3855705e+02   1.3931493e-01
   1.3871613e+02   1.1379786e-14
   1.3871613e+02  -1.5874246e-12
   1.3889280e+02  -1.2796804e-01
   1.3904356e+02  -2.0494357e-01
   1.3919561e+02  -2.6488678e-01
   1.3934748e+02  -3.1573922e-01
   1.3949959e+02  -3.6379083e-01
   1.3965242e+02  -4.1305046e-01
   1.3980644e+02  -4.6564195e-01
   1.3996224e+02  -5.2211747e-01
   1.4012030e+02  -5.8163343e-01
   1.4027942e+02  -6.4151514e-01
   1.4044027e+02  -6.9889465e-01
   1.4060362e+02  -7.5024506e-01
   1.4077039e+02  -7.9151857e-01
   1.4094180e+02  -8.1821179e-01
   1.4111956e+02  -8.2532647e-01
   1.4130632e+02  -8.0710949e-01
   1.4150692e+02  -7.5615782e-01
   1.4171438e+02  -6.6917175e-01
   1.4190881e+02  -5.5810873e-01
   1.4209289e+02  -4.3024930e-01
   1.4227189e+02  -2.8932660e-01
   1.4244871e+02  -1.3931493e-01
   1.4260779e+02  -1.5882851e-12
   1.4260779e+02   1.0436096e-14
   1.4278446e+02   1.2796804e-01
   1.4293522e+02   2.0494357e-01
   1.4308727e+02   2.6488678e-01
   1.4323914e+02   3.1573922e-01
   1.4339125e+02   3.6379083e-01
   1.4354408e+02   4.1305046e-01
   1.4369810e+02   4.6564195e-01
   1.4385390e+02   5.2211747e-01
   1.4401196e+02   5.8163343e-01
   1.4417108e+02   6.4151514e-01
   1.4433193e+02   6.9889465e-01
   1.4449528e+02   7.5024506e-01
   1.4466205e+02   7.9151857e-01
   1.4483346e+02   8.1821179e-01
   1.4501122e+02   8.2532647e-01
   1.4519798e+02   8.0710949e-01
   1.4539858e+02   7.5615782e-01
   1.4560604e+02   6.6917175e-01
   1.4580047e+02   5.5810873e-01
   1.4598455e+02   4.3024930e-01
   1.4616355e+02   2.8932660e-01
   1.4634037e+02   1.3931493e-01
   1.4649945e+02   1.5849821e-12
   1.4649945e+02  -1.3683499e-14
   1.4667612e+02  -1.2796804e-01
   1.4682688e+02  -2.0494357e-01
   1.4697893e+02  -2.6488678e-01
   1.4713080e+02  -3.1573922e-01
   1.4728291e+02  -3.6379083e-01
   1.4743574e+02  -4.1305046e-01
   1.4758976e+02  -4.6564195e-01
   1.4774556e+02  -5.2211747e-01
   1.4790363e+02  -5.8163343e-01
   1.4806274e+02  -6.4151514e-01
   1.4822359e+02  -6.9889465e-01
   1.4838694e+02  -7.5024506e-01
   1.4855371e+02  -7.9151857e-01
   1.4872512e+02  -8.1821179e-01
   1.4890288e+02  -8.2532647e-01
   1.4908965e+02  -8.0710949e-01
   1.4929024e+02  -7.5615782e-01
   1.4949770e+02  -6.6917175e-01
   1.4969213e+02  -5.5810873e-01
   1.4987621e+02  -4.3024930e-01
   1.5000000e+02  -3.3422682e-01


==> figuresAndData/relayOutputKLTwithDelay1.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0500000e+00   4.8770575e-02
   1.1000000e+00   9.5162582e-02
   1.1500000e+00   1.3929202e-01
   1.2000000e+00   1.8126925e-01
   1.2500000e+00   2.2119922e-01
   1.3000000e+00   2.5918178e-01
   1.3500000e+00   2.9531191e-01
   1.4000000e+00   3.2967995e-01
   1.4500000e+00   3.6237185e-01
   1.5000000e+00   3.9346934e-01
   1.5500000e+00   4.2305019e-01
   1.6000000e+00   4.5118836e-01
   1.6500000e+00   4.7795422e-01
   1.7000000e+00   5.0341470e-01
   1.7500000e+00   5.2763345e-01
   1.8000000e+00   5.5067104e-01
   1.8500000e+00   5.7258507e-01
   1.9000000e+00   5.9343034e-01
   1.9500000e+00   6.1325898e-01
   2.0000000e+00   6.3212056e-01
   2.0500000e+00   5.6119101e-01
   2.1000000e+00   4.8505082e-01
   2.1500000e+00   4.1262404e-01
   2.2000000e+00   3.4372955e-01
   2.2500000e+00   2.7819509e-01
   2.3000000e+00   2.1585678e-01
   2.3500000e+00   1.5655874e-01
   2.4000000e+00   1.0015271e-01
   2.4500000e+00   4.6497628e-02
   2.5000000e+00  -4.5406638e-03
   2.5500000e+00  -5.3089788e-02
   2.6000000e+00  -9.9271144e-02
   2.6500000e+00  -1.4320021e-01
   2.7000000e+00  -1.8498683e-01
   2.7500000e+00  -2.2473549e-01
   2.8000000e+00  -2.6254559e-01
   2.8500000e+00  -2.9851166e-01
   2.9000000e+00  -3.3272365e-01
   2.9500000e+00  -3.6526710e-01
   3.0000000e+00  -3.9622339e-01
   3.0500000e+00  -4.2566992e-01
   3.1000000e+00  -4.5368033e-01
   3.1500000e+00  -4.8032466e-01
   3.2000000e+00  -5.0566952e-01
   3.2500000e+00  -5.2977830e-01
   3.3000000e+00  -5.5271129e-01
   3.3500000e+00  -5.7452582e-01
   3.4000000e+00  -5.9527644e-01
   3.4500000e+00  -6.1501504e-01
   3.5000000e+00  -6.1802947e-01
   3.5500000e+00  -5.3911724e-01
   3.6000000e+00  -4.6405361e-01
   3.6500000e+00  -3.9265087e-01
   3.7000000e+00  -3.2473049e-01
   3.7500000e+00  -2.6012262e-01
   3.8000000e+00  -1.9866572e-01
   3.8500000e+00  -1.4020610e-01
   3.9000000e+00  -8.4597591e-02
   3.9500000e+00  -3.1701142e-02
   4.0000000e+00   1.8615516e-02
   4.0500000e+00   6.6478202e-02
   4.1000000e+00   1.1200660e-01
   4.1500000e+00   1.5531455e-01
   4.2000000e+00   1.9651034e-01
   4.2500000e+00   2.3569700e-01
   4.3000000e+00   2.7297249e-01
   4.3500000e+00   3.0843004e-01
   4.4000000e+00   3.4215831e-01
   4.4500000e+00   3.7424163e-01
   4.5000000e+00   4.0476022e-01
   4.5500000e+00   4.3379041e-01
   4.6000000e+00   4.6140478e-01
   4.6500000e+00   4.8767237e-01
   4.7000000e+00   5.1265889e-01
   4.7500000e+00   5.3642679e-01
   4.8000000e+00   5.5903553e-01
   4.8500000e+00   5.8054162e-01
   4.9000000e+00   6.0099884e-01
   4.9500000e+00   6.2045836e-01
   5.0000000e+00   5.9347638e-01
   5.0500000e+00   5.1576162e-01
   5.1000000e+00   4.4183705e-01
   5.1500000e+00   3.7151783e-01
   5.2000000e+00   3.0462811e-01
   5.2500000e+00   2.4100065e-01
   5.3000000e+00   1.8047633e-01
   5.3500000e+00   1.2290382e-01
   5.4000000e+00   6.8139159e-02
   5.4500000e+00   1.6045397e-02
   5.5000000e+00  -3.3507722e-02
   5.5500000e+00  -8.0644106e-02
   5.6000000e+00  -1.2548162e-01
   5.6500000e+00  -1.6813239e-01
   5.7000000e+00  -2.0870305e-01
   5.7500000e+00  -2.4729506e-01
   5.8000000e+00  -2.8400491e-01
   5.8500000e+00  -3.1892440e-01
   5.9000000e+00  -3.5214085e-01
   5.9500000e+00  -3.8373732e-01
   6.0000000e+00  -4.1379280e-01
   6.0500000e+00  -4.4238246e-01
   6.1000000e+00  -4.6957779e-01
   6.1500000e+00  -4.9544679e-01
   6.2000000e+00  -5.2005414e-01
   6.2500000e+00  -5.4346137e-01
   6.3000000e+00  -5.6572703e-01
   6.3500000e+00  -5.8690677e-01
   6.4000000e+00  -6.0705356e-01
   6.4500000e+00  -6.2621779e-01
   6.5000000e+00  -5.9895491e-01
   6.5500000e+00  -5.2097296e-01
   6.6000000e+00  -4.4679424e-01
   6.6500000e+00  -3.7623325e-01
   6.7000000e+00  -3.0911356e-01
   6.7500000e+00  -2.4526734e-01
   6.8000000e+00  -1.8453493e-01
   6.8500000e+00  -1.2676448e-01
   6.9000000e+00  -7.1811531e-02
   6.9500000e+00  -1.9538666e-02
   7.0000000e+00   3.0184822e-02
   7.0500000e+00   7.7483266e-02
   7.1000000e+00   1.2247494e-01
   7.1500000e+00   1.6527234e-01
   7.2000000e+00   2.0598249e-01
   7.2500000e+00   2.4470718e-01
   7.3000000e+00   2.8154325e-01
   7.3500000e+00   3.1658279e-01
   7.4000000e+00   3.4991344e-01
   7.4500000e+00   3.8161854e-01
   7.5000000e+00   4.1177736e-01
   7.5500000e+00   4.4046532e-01
   7.6000000e+00   4.6775415e-01
   7.6500000e+00   4.9371208e-01
   7.7000000e+00   5.1840403e-01
   7.7500000e+00   5.4189175e-01
   7.8000000e+00   5.6423395e-01
   7.8500000e+00   5.8548651e-01
   7.9000000e+00   6.0570257e-01
   7.9500000e+00   6.2493269e-01
   8.0000000e+00   5.9773249e-01
   8.0500000e+00   5.1981015e-01
   8.1000000e+00   4.4568814e-01
   8.1500000e+00   3.7518110e-01
   8.2000000e+00   3.0811272e-01
   8.2500000e+00   2.4431531e-01
   8.3000000e+00   1.8362934e-01
   8.3500000e+00   1.2590305e-01
   8.4000000e+00   7.0992114e-02
   8.4500000e+00   1.8759212e-02
   8.5000000e+00  -3.0926261e-02
   8.5500000e+00  -7.8188545e-02
   8.6000000e+00  -1.2314582e-01
   8.6500000e+00  -1.6591050e-01
   8.7000000e+00  -2.0658953e-01
   8.7500000e+00  -2.4528461e-01
   8.8000000e+00  -2.8209252e-01
   8.8500000e+00  -3.1710528e-01
   8.9000000e+00  -3.5041045e-01
   8.9500000e+00  -3.8209130e-01
   9.0000000e+00  -4.1222707e-01
   9.0500000e+00  -4.4089309e-01
   9.1000000e+00  -4.6816106e-01
   9.1500000e+00  -4.9409915e-01
   9.2000000e+00  -5.1877222e-01
   9.2500000e+00  -5.4224198e-01
   9.3000000e+00  -5.6456710e-01
   9.3500000e+00  -5.8580341e-01
   9.4000000e+00  -6.0600402e-01
   9.4500000e+00  -6.2521943e-01
   9.5000000e+00  -5.9800525e-01
   9.5500000e+00  -5.2006961e-01
   9.6000000e+00  -4.4593494e-01
   9.6500000e+00  -3.7541586e-01
   9.7000000e+00  -3.0833604e-01
   9.7500000e+00  -2.4452774e-01
   9.8000000e+00  -1.8383140e-01
   9.8500000e+00  -1.2609526e-01
   9.9000000e+00  -7.1174951e-02
   9.9500000e+00  -1.8933132e-02
   1.0000000e+01   3.0760823e-02
   1.0050000e+01   7.8031176e-02
   1.0100000e+01   1.2299613e-01
   1.0150000e+01   1.6576811e-01
   1.0200000e+01   2.0645408e-01
   1.0250000e+01   2.4515577e-01
   1.0300000e+01   2.8196996e-01
   1.0350000e+01   3.1698870e-01
   1.0400000e+01   3.5029955e-01
   1.0450000e+01   3.8198582e-01
   1.0500000e+01   4.1212672e-01
   1.0550000e+01   4.4079764e-01
   1.0600000e+01   4.6807026e-01
   1.0650000e+01   4.9401278e-01
   1.0700000e+01   5.1869007e-01
   1.0750000e+01   5.4216383e-01
   1.0800000e+01   5.6449276e-01
   1.0850000e+01   5.8573270e-01
   1.0900000e+01   6.0593676e-01
   1.0950000e+01   6.2515545e-01
   1.1000000e+01   5.9794439e-01
   1.1050000e+01   5.2001172e-01
   1.1100000e+01   4.4587987e-01
   1.1150000e+01   3.7536348e-01
   1.1200000e+01   3.0828621e-01
   1.1250000e+01   2.4448034e-01
   1.1300000e+01   1.8378632e-01
   1.1350000e+01   1.2605238e-01
   1.1400000e+01   7.1134154e-02
   1.1450000e+01   1.8894325e-02
   1.1500000e+01  -3.0797737e-02
   1.1550000e+01  -7.8066290e-02
   1.1600000e+01  -1.2302953e-01
   1.1650000e+01  -1.6579988e-01
   1.1700000e+01  -2.0648430e-01
   1.1750000e+01  -2.4518452e-01
   1.1800000e+01  -2.8199730e-01
   1.1850000e+01  -3.1701471e-01
   1.1900000e+01  -3.5032429e-01
   1.1950000e+01  -3.8200935e-01
   1.2000000e+01  -4.1214911e-01
   1.2050000e+01  -4.4081894e-01
   1.2100000e+01  -4.6809052e-01
   1.2150000e+01  -4.9403205e-01
   1.2200000e+01  -5.1870840e-01
   1.2250000e+01  -5.4218127e-01
   1.2300000e+01  -5.6450935e-01
   1.2350000e+01  -5.8574848e-01
   1.2400000e+01  -6.0595177e-01
   1.2450000e+01  -6.2516973e-01
   1.2500000e+01  -5.9795797e-01
   1.2550000e+01  -5.2002464e-01
   1.2600000e+01  -4.4589216e-01
   1.2650000e+01  -3.7537517e-01
   1.2700000e+01  -3.0829733e-01
   1.2750000e+01  -2.4449092e-01
   1.2800000e+01  -1.8379638e-01
   1.2850000e+01  -1.2606195e-01
   1.2900000e+01  -7.1143257e-02
   1.2950000e+01  -1.8902984e-02
   1.3000000e+01   3.0789501e-02
   1.3050000e+01   7.8058455e-02
   1.3100000e+01   1.2302207e-01
   1.3150000e+01   1.6579279e-01
   1.3200000e+01   2.0647756e-01
   1.3250000e+01   2.4517810e-01
   1.3300000e+01   2.8199120e-01
   1.3350000e+01   3.1700890e-01
   1.3400000e+01   3.5031877e-01
   1.3450000e+01   3.8200410e-01
   1.3500000e+01   4.1214412e-01
   1.3550000e+01   4.4081419e-01
   1.3600000e+01   4.6808600e-01
   1.3650000e+01   4.9402775e-01
   1.3700000e+01   5.1870431e-01
   1.3750000e+01   5.4217738e-01
   1.3800000e+01   5.6450565e-01
   1.3850000e+01   5.8574496e-01
   1.3900000e+01   6.0594842e-01
   1.3950000e+01   6.2516654e-01
   1.4000000e+01   5.9795494e-01
   1.4050000e+01   5.2002175e-01
   1.4100000e+01   4.4588942e-01
   1.4150000e+01   3.7537256e-01
   1.4200000e+01   3.0829485e-01
   1.4250000e+01   2.4448856e-01
   1.4300000e+01   1.8379413e-01
   1.4350000e+01   1.2605981e-01
   1.4400000e+01   7.1141226e-02
   1.4450000e+01   1.8901052e-02
   1.4500000e+01  -3.0791339e-02
   1.4550000e+01  -7.8060203e-02
   1.4600000e+01  -1.2302374e-01
   1.4650000e+01  -1.6579437e-01
   1.4700000e+01  -2.0647906e-01
   1.4750000e+01  -2.4517954e-01
   1.4800000e+01  -2.8199256e-01
   1.4850000e+01  -3.1701020e-01
   1.4900000e+01  -3.5032001e-01
   1.4950000e+01  -3.8200527e-01
   1.5000000e+01  -4.1214523e-01
   1.5050000e+01  -4.4081525e-01
   1.5100000e+01  -4.6808701e-01
   1.5150000e+01  -4.9402871e-01
   1.5200000e+01  -5.1870522e-01
   1.5250000e+01  -5.4217825e-01
   1.5300000e+01  -5.6450648e-01
   1.5350000e+01  -5.8574575e-01
   1.5400000e+01  -6.0594916e-01
   1.5450000e+01  -6.2516725e-01
   1.5500000e+01  -5.9795561e-01
   1.5550000e+01  -5.2002240e-01
   1.5600000e+01  -4.4589003e-01
   1.5650000e+01  -3.7537314e-01
   1.5700000e+01  -3.0829540e-01
   1.5750000e+01  -2.4448908e-01
   1.5800000e+01  -1.8379463e-01
   1.5850000e+01  -1.2606029e-01
   1.5900000e+01  -7.1141679e-02
   1.5950000e+01  -1.8901483e-02
   1.6000000e+01   3.0790929e-02
   1.6050000e+01   7.8059813e-02
   1.6100000e+01   1.2302337e-01
   1.6150000e+01   1.6579402e-01
   1.6200000e+01   2.0647873e-01
   1.6250000e+01   2.4517922e-01
   1.6300000e+01   2.8199226e-01
   1.6350000e+01   3.1700991e-01
   1.6400000e+01   3.5031973e-01
   1.6450000e+01   3.8200501e-01
   1.6500000e+01   4.1214498e-01
   1.6550000e+01   4.4081501e-01
   1.6600000e+01   4.6808678e-01
   1.6650000e+01   4.9402850e-01
   1.6700000e+01   5.1870502e-01
   1.6750000e+01   5.4217805e-01
   1.6800000e+01   5.6450629e-01
   1.6850000e+01   5.8574557e-01
   1.6900000e+01   6.0594900e-01
   1.6950000e+01   6.2516709e-01
   1.7000000e+01   5.9795546e-01
   1.7050000e+01   5.2002225e-01
   1.7100000e+01   4.4588989e-01
   1.7150000e+01   3.7537301e-01
   1.7200000e+01   3.0829528e-01
   1.7250000e+01   2.4448896e-01
   1.7300000e+01   1.8379452e-01
   1.7350000e+01   1.2606018e-01
   1.7400000e+01   7.1141578e-02
   1.7450000e+01   1.8901387e-02
   1.7500000e+01  -3.0791020e-02
   1.7550000e+01  -7.8059900e-02
   1.7600000e+01  -1.2302345e-01
   1.7650000e+01  -1.6579410e-01
   1.7700000e+01  -2.0647880e-01
   1.7750000e+01  -2.4517929e-01
   1.7800000e+01  -2.8199233e-01
   1.7850000e+01  -3.1700998e-01
   1.7900000e+01  -3.5031979e-01
   1.7950000e+01  -3.8200507e-01
   1.8000000e+01  -4.1214504e-01
   1.8050000e+01  -4.4081506e-01
   1.8100000e+01  -4.6808683e-01
   1.8150000e+01  -4.9402855e-01
   1.8200000e+01  -5.1870506e-01
   1.8250000e+01  -5.4217810e-01
   1.8300000e+01  -5.6450633e-01
   1.8350000e+01  -5.8574561e-01
   1.8400000e+01  -6.0594903e-01
   1.8450000e+01  -6.2516713e-01
   1.8500000e+01  -5.9795549e-01
   1.8550000e+01  -5.2002229e-01
   1.8600000e+01  -4.4588992e-01
   1.8650000e+01  -3.7537304e-01
   1.8700000e+01  -3.0829531e-01
   1.8750000e+01  -2.4448899e-01
   1.8800000e+01  -1.8379455e-01
   1.8850000e+01  -1.2606021e-01
   1.8900000e+01  -7.1141601e-02
   1.8950000e+01  -1.8901409e-02
   1.9000000e+01   3.0791000e-02
   1.9050000e+01   7.8059880e-02
   1.9100000e+01   1.2302343e-01
   1.9150000e+01   1.6579408e-01
   1.9200000e+01   2.0647879e-01
   1.9250000e+01   2.4517927e-01
   1.9300000e+01   2.8199231e-01
   1.9350000e+01   3.1700996e-01
   1.9400000e+01   3.5031978e-01
   1.9450000e+01   3.8200506e-01
   1.9500000e+01   4.1214503e-01
   1.9550000e+01   4.4081505e-01
   1.9600000e+01   4.6808682e-01
   1.9650000e+01   4.9402853e-01
   1.9700000e+01   5.1870505e-01
   1.9750000e+01   5.4217809e-01
   1.9800000e+01   5.6450632e-01
   1.9850000e+01   5.8574560e-01
   1.9900000e+01   6.0594903e-01
   1.9950000e+01   6.2516712e-01
   2.0000000e+01   5.9795549e-01
   2.0050000e+01   5.2002228e-01
   2.0100000e+01   4.4588992e-01
   2.0150000e+01   3.7537303e-01
   2.0200000e+01   3.0829530e-01
   2.0250000e+01   2.4448898e-01
   2.0300000e+01   1.8379454e-01
   2.0350000e+01   1.2606020e-01
   2.0400000e+01   7.1141596e-02
   2.0450000e+01   1.8901404e-02
   2.0500000e+01  -3.0791004e-02
   2.0550000e+01  -7.8059885e-02
   2.0600000e+01  -1.2302343e-01
   2.0650000e+01  -1.6579409e-01
   2.0700000e+01  -2.0647879e-01
   2.0750000e+01  -2.4517928e-01
   2.0800000e+01  -2.8199232e-01
   2.0850000e+01  -3.1700996e-01
   2.0900000e+01  -3.5031978e-01
   2.0950000e+01  -3.8200506e-01
   2.1000000e+01  -4.1214503e-01
   2.1050000e+01  -4.4081505e-01
   2.1100000e+01  -4.6808683e-01
   2.1150000e+01  -4.9402854e-01
   2.1200000e+01  -5.1870506e-01
   2.1250000e+01  -5.4217809e-01
   2.1300000e+01  -5.6450633e-01
   2.1350000e+01  -5.8574560e-01
   2.1400000e+01  -6.0594903e-01
   2.1450000e+01  -6.2516712e-01
   2.1500000e+01  -5.9795549e-01
   2.1550000e+01  -5.2002228e-01
   2.1600000e+01  -4.4588992e-01
   2.1650000e+01  -3.7537304e-01
   2.1700000e+01  -3.0829530e-01
   2.1750000e+01  -2.4448899e-01
   2.1800000e+01  -1.8379454e-01
   2.1850000e+01  -1.2606020e-01
   2.1900000e+01  -7.1141597e-02
   2.1950000e+01  -1.8901405e-02
   2.2000000e+01   3.0791003e-02
   2.2050000e+01   7.8059884e-02
   2.2100000e+01   1.2302343e-01
   2.2150000e+01   1.6579409e-01
   2.2200000e+01   2.0647879e-01
   2.2250000e+01   2.4517927e-01
   2.2300000e+01   2.8199232e-01
   2.2350000e+01   3.1700996e-01
   2.2400000e+01   3.5031978e-01
   2.2450000e+01   3.8200506e-01
   2.2500000e+01   4.1214503e-01
   2.2550000e+01   4.4081505e-01
   2.2600000e+01   4.6808682e-01
   2.2650000e+01   4.9402854e-01
   2.2700000e+01   5.1870506e-01
   2.2750000e+01   5.4217809e-01
   2.2800000e+01   5.6450633e-01
   2.2850000e+01   5.8574560e-01
   2.2900000e+01   6.0594903e-01
   2.2950000e+01   6.2516712e-01
   2.3000000e+01   5.9795549e-01
   2.3050000e+01   5.2002228e-01
   2.3100000e+01   4.4588992e-01
   2.3150000e+01   3.7537304e-01
   2.3200000e+01   3.0829530e-01
   2.3250000e+01   2.4448899e-01
   2.3300000e+01   1.8379454e-01
   2.3350000e+01   1.2606020e-01
   2.3400000e+01   7.1141597e-02
   2.3450000e+01   1.8901405e-02
   2.3500000e+01  -3.0791003e-02
   2.3550000e+01  -7.8059884e-02
   2.3600000e+01  -1.2302343e-01
   2.3650000e+01  -1.6579409e-01
   2.3700000e+01  -2.0647879e-01
   2.3750000e+01  -2.4517927e-01
   2.3800000e+01  -2.8199232e-01
   2.3850000e+01  -3.1700996e-01
   2.3900000e+01  -3.5031978e-01
   2.3950000e+01  -3.8200506e-01
   2.4000000e+01  -4.1214503e-01
   2.4050000e+01  -4.4081505e-01
   2.4100000e+01  -4.6808682e-01
   2.4150000e+01  -4.9402854e-01
   2.4200000e+01  -5.1870506e-01
   2.4250000e+01  -5.4217809e-01
   2.4300000e+01  -5.6450633e-01
   2.4350000e+01  -5.8574560e-01
   2.4400000e+01  -6.0594903e-01
   2.4450000e+01  -6.2516712e-01
   2.4500000e+01  -5.9795549e-01
   2.4550000e+01  -5.2002228e-01
   2.4600000e+01  -4.4588992e-01
   2.4650000e+01  -3.7537304e-01
   2.4700000e+01  -3.0829530e-01
   2.4750000e+01  -2.4448899e-01
   2.4800000e+01  -1.8379454e-01
   2.4850000e+01  -1.2606020e-01
   2.4900000e+01  -7.1141597e-02
   2.4950000e+01  -1.8901405e-02
   2.5000000e+01   3.0791003e-02


==> figuresAndData/relayOutputKLTwithDelay2.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0500000e+00   4.8770575e-02
   2.1000000e+00   9.5162582e-02
   2.1500000e+00   1.3929202e-01
   2.2000000e+00   1.8126925e-01
   2.2500000e+00   2.2119922e-01
   2.3000000e+00   2.5918178e-01
   2.3500000e+00   2.9531191e-01
   2.4000000e+00   3.2967995e-01
   2.4500000e+00   3.6237185e-01
   2.5000000e+00   3.9346934e-01
   2.5500000e+00   4.2305019e-01
   2.6000000e+00   4.5118836e-01
   2.6500000e+00   4.7795422e-01
   2.7000000e+00   5.0341470e-01
   2.7500000e+00   5.2763345e-01
   2.8000000e+00   5.5067104e-01
   2.8500000e+00   5.7258507e-01
   2.9000000e+00   5.9343034e-01
   2.9500000e+00   6.1325898e-01
   3.0000000e+00   6.3212056e-01
   3.0500000e+00   6.5006225e-01
   3.1000000e+00   6.6712892e-01
   3.1500000e+00   6.8336323e-01
   3.2000000e+00   6.9880579e-01
   3.2500000e+00   7.1349520e-01
   3.3000000e+00   7.2746821e-01
   3.3500000e+00   7.4075974e-01
   3.4000000e+00   7.5340304e-01
   3.4500000e+00   7.6542971e-01
   3.5000000e+00   7.7686984e-01
   3.5500000e+00   7.8775203e-01
   3.6000000e+00   7.9810348e-01
   3.6500000e+00   8.0795009e-01
   3.7000000e+00   8.1731648e-01
   3.7500000e+00   8.2622606e-01
   3.8000000e+00   8.3470111e-01
   3.8500000e+00   8.4276283e-01
   3.9000000e+00   8.5043138e-01
   3.9500000e+00   8.5772593e-01
   4.0000000e+00   8.6466472e-01
   4.0500000e+00   7.8239385e-01
   4.1000000e+00   6.9546548e-01
   4.1500000e+00   6.1277665e-01
   4.2000000e+00   5.3412061e-01
   4.2500000e+00   4.5930066e-01
   4.3000000e+00   3.8812973e-01
   4.3500000e+00   3.2042984e-01
   4.4000000e+00   2.5603172e-01
   4.4500000e+00   1.9477433e-01
   4.5000000e+00   1.3650450e-01
   4.5500000e+00   8.1076519e-02
   4.6000000e+00   2.8351795e-02
   4.6500000e+00  -2.1801514e-02
   4.7000000e+00  -6.9508817e-02
   4.7500000e+00  -1.1488941e-01
   4.8000000e+00  -1.5805676e-01
   4.8500000e+00  -1.9911882e-01
   4.9000000e+00  -2.3817825e-01
   4.9500000e+00  -2.7533274e-01
   5.0000000e+00  -3.1067518e-01
   5.0500000e+00  -3.4429395e-01
   5.1000000e+00  -3.7627311e-01
   5.1500000e+00  -4.0669263e-01
   5.2000000e+00  -4.3562857e-01
   5.2500000e+00  -4.6315329e-01
   5.3000000e+00  -4.8933561e-01
   5.3500000e+00  -5.1424101e-01
   5.4000000e+00  -5.3793175e-01
   5.4500000e+00  -5.6046709e-01
   5.5000000e+00  -5.8190336e-01
   5.5500000e+00  -6.0229417e-01
   5.6000000e+00  -6.2169052e-01
   5.6500000e+00  -6.4014089e-01
   5.7000000e+00  -6.5769142e-01
   5.7500000e+00  -6.7438601e-01
   5.8000000e+00  -6.9026639e-01
   5.8500000e+00  -7.0537228e-01
   5.9000000e+00  -7.1974144e-01
   5.9500000e+00  -7.3340981e-01
   6.0000000e+00  -7.4641157e-01
   6.0500000e+00  -7.5877922e-01
   6.1000000e+00  -7.7054370e-01
   6.1500000e+00  -7.8173442e-01
   6.2000000e+00  -7.9237935e-01
   6.2500000e+00  -8.0250513e-01
   6.3000000e+00  -8.1213707e-01
   6.3500000e+00  -8.2129925e-01
   6.4000000e+00  -8.3001459e-01
   6.4500000e+00  -8.3830488e-01
   6.5000000e+00  -8.4619084e-01
   6.5500000e+00  -8.5369220e-01
   6.6000000e+00  -8.6082772e-01
   6.6500000e+00  -8.2212278e-01
   6.7000000e+00  -7.3325681e-01
   6.7500000e+00  -6.4872487e-01
   6.8000000e+00  -5.6831561e-01
   6.8500000e+00  -4.9182796e-01
   6.9000000e+00  -4.1907065e-01
   6.9500000e+00  -3.4986176e-01
   7.0000000e+00  -2.8402822e-01
   7.0500000e+00  -2.2140543e-01
   7.1000000e+00  -1.6183678e-01
   7.1500000e+00  -1.0517333e-01
   7.2000000e+00  -5.1273395e-02
   7.2500000e+00  -2.1860585e-06
   7.3000000e+00   4.8768496e-02
   7.3500000e+00   9.5160604e-02
   7.4000000e+00   1.3929014e-01
   7.4500000e+00   1.8126746e-01
   7.5000000e+00   2.2119751e-01
   7.5500000e+00   2.5918016e-01
   7.6000000e+00   2.9531037e-01
   7.6500000e+00   3.2967849e-01
   7.7000000e+00   3.6237045e-01
   7.7500000e+00   3.9346801e-01
   7.8000000e+00   4.2304893e-01
   7.8500000e+00   4.5118716e-01
   7.9000000e+00   4.7795308e-01
   7.9500000e+00   5.0341361e-01
   8.0000000e+00   5.2763241e-01
   8.0500000e+00   5.5067005e-01
   8.1000000e+00   5.7258413e-01
   8.1500000e+00   5.9342945e-01
   8.2000000e+00   6.1325813e-01
   8.2500000e+00   6.3211975e-01
   8.3000000e+00   6.5006149e-01
   8.3500000e+00   6.6712819e-01
   8.4000000e+00   6.8336254e-01
   8.4500000e+00   6.9880513e-01
   8.5000000e+00   7.1349458e-01
   8.5500000e+00   7.2746761e-01
   8.6000000e+00   7.4075917e-01
   8.6500000e+00   7.5340250e-01
   8.7000000e+00   7.6542920e-01
   8.7500000e+00   7.7686935e-01
   8.8000000e+00   7.8775156e-01
   8.8500000e+00   7.9810304e-01
   8.9000000e+00   8.0794967e-01
   8.9500000e+00   8.1731608e-01
   9.0000000e+00   8.2622568e-01
   9.0500000e+00   8.3470075e-01
   9.1000000e+00   8.4276249e-01
   9.1500000e+00   8.5043105e-01
   9.2000000e+00   8.5772562e-01
   9.2500000e+00   8.6466442e-01
   9.3000000e+00   7.8239357e-01
   9.3500000e+00   6.9546521e-01
   9.4000000e+00   6.1277640e-01
   9.4500000e+00   5.3412036e-01
   9.5000000e+00   4.5930043e-01
   9.5500000e+00   3.8812951e-01
   9.6000000e+00   3.2042963e-01
   9.6500000e+00   2.5603152e-01
   9.7000000e+00   1.9477414e-01
   9.7500000e+00   1.3650432e-01
   9.8000000e+00   8.1076349e-02
   9.8500000e+00   2.8351633e-02
   9.9000000e+00  -2.1801668e-02
   9.9500000e+00  -6.9508964e-02
   1.0000000e+01  -1.1488955e-01
   1.0050000e+01  -1.5805689e-01
   1.0100000e+01  -1.9911894e-01
   1.0150000e+01  -2.3817837e-01
   1.0200000e+01  -2.7533285e-01
   1.0250000e+01  -3.1067529e-01
   1.0300000e+01  -3.4429405e-01
   1.0350000e+01  -3.7627321e-01
   1.0400000e+01  -4.0669272e-01
   1.0450000e+01  -4.3562866e-01
   1.0500000e+01  -4.6315337e-01
   1.0550000e+01  -4.8933569e-01
   1.0600000e+01  -5.1424108e-01
   1.0650000e+01  -5.3793183e-01
   1.0700000e+01  -5.6046716e-01
   1.0750000e+01  -5.8190343e-01
   1.0800000e+01  -6.0229424e-01
   1.0850000e+01  -6.2169058e-01
   1.0900000e+01  -6.4014094e-01
   1.0950000e+01  -6.5769148e-01
   1.1000000e+01  -6.7438606e-01
   1.1050000e+01  -6.9026644e-01
   1.1100000e+01  -7.0537232e-01
   1.1150000e+01  -7.1974149e-01
   1.1200000e+01  -7.3340985e-01
   1.1250000e+01  -7.4641161e-01
   1.1300000e+01  -7.5877926e-01
   1.1350000e+01  -7.7054374e-01
   1.1400000e+01  -7.8173445e-01
   1.1450000e+01  -7.9237939e-01
   1.1500000e+01  -8.0250516e-01
   1.1550000e+01  -8.1213710e-01
   1.1600000e+01  -8.2129928e-01
   1.1650000e+01  -8.3001462e-01
   1.1700000e+01  -8.3830490e-01
   1.1750000e+01  -8.4619087e-01
   1.1800000e+01  -8.5369223e-01
   1.1850000e+01  -8.6082774e-01
   1.1900000e+01  -8.2212280e-01
   1.1950000e+01  -7.3325683e-01
   1.2000000e+01  -6.4872489e-01
   1.2050000e+01  -5.6831563e-01
   1.2100000e+01  -4.9182798e-01
   1.2150000e+01  -4.1907067e-01
   1.2200000e+01  -3.4986177e-01
   1.2250000e+01  -2.8402824e-01
   1.2300000e+01  -2.2140544e-01
   1.2350000e+01  -1.6183680e-01
   1.2400000e+01  -1.0517335e-01
   1.2450000e+01  -5.1273407e-02
   1.2500000e+01  -2.1975287e-06
   1.2550000e+01   4.8768485e-02
   1.2600000e+01   9.5160594e-02
   1.2650000e+01   1.3929013e-01
   1.2700000e+01   1.8126745e-01
   1.2750000e+01   2.2119751e-01
   1.2800000e+01   2.5918015e-01
   1.2850000e+01   2.9531036e-01
   1.2900000e+01   3.2967848e-01
   1.2950000e+01   3.6237045e-01
   1.3000000e+01   3.9346801e-01
   1.3050000e+01   4.2304892e-01
   1.3100000e+01   4.5118716e-01
   1.3150000e+01   4.7795308e-01
   1.3200000e+01   5.0341360e-01
   1.3250000e+01   5.2763241e-01
   1.3300000e+01   5.5067005e-01
   1.3350000e+01   5.7258413e-01
   1.3400000e+01   5.9342945e-01
   1.3450000e+01   6.1325813e-01
   1.3500000e+01   6.3211975e-01
   1.3550000e+01   6.5006148e-01
   1.3600000e+01   6.6712818e-01
   1.3650000e+01   6.8336253e-01
   1.3700000e+01   6.9880513e-01
   1.3750000e+01   7.1349457e-01
   1.3800000e+01   7.2746761e-01
   1.3850000e+01   7.4075917e-01
   1.3900000e+01   7.5340249e-01
   1.3950000e+01   7.6542920e-01
   1.4000000e+01   7.7686935e-01
   1.4050000e+01   7.8775156e-01
   1.4100000e+01   7.9810304e-01
   1.4150000e+01   8.0794967e-01
   1.4200000e+01   8.1731607e-01
   1.4250000e+01   8.2622567e-01
   1.4300000e+01   8.3470075e-01
   1.4350000e+01   8.4276249e-01
   1.4400000e+01   8.5043105e-01
   1.4450000e+01   8.5772562e-01
   1.4500000e+01   8.6466442e-01
   1.4550000e+01   7.8239357e-01
   1.4600000e+01   6.9546521e-01
   1.4650000e+01   6.1277640e-01
   1.4700000e+01   5.3412036e-01
   1.4750000e+01   4.5930043e-01
   1.4800000e+01   3.8812951e-01
   1.4850000e+01   3.2042963e-01
   1.4900000e+01   2.5603152e-01
   1.4950000e+01   1.9477414e-01
   1.5000000e+01   1.3650432e-01
   1.5050000e+01   8.1076348e-02
   1.5100000e+01   2.8351632e-02
   1.5150000e+01  -2.1801669e-02
   1.5200000e+01  -6.9508964e-02
   1.5250000e+01  -1.1488955e-01
   1.5300000e+01  -1.5805689e-01
   1.5350000e+01  -1.9911894e-01
   1.5400000e+01  -2.3817837e-01
   1.5450000e+01  -2.7533285e-01
   1.5500000e+01  -3.1067529e-01
   1.5550000e+01  -3.4429405e-01
   1.5600000e+01  -3.7627321e-01
   1.5650000e+01  -4.0669272e-01
   1.5700000e+01  -4.3562866e-01
   1.5750000e+01  -4.6315337e-01
   1.5800000e+01  -4.8933569e-01
   1.5850000e+01  -5.1424108e-01
   1.5900000e+01  -5.3793183e-01
   1.5950000e+01  -5.6046716e-01
   1.6000000e+01  -5.8190343e-01
   1.6050000e+01  -6.0229424e-01
   1.6100000e+01  -6.2169058e-01
   1.6150000e+01  -6.4014094e-01
   1.6200000e+01  -6.5769148e-01
   1.6250000e+01  -6.7438606e-01
   1.6300000e+01  -6.9026644e-01
   1.6350000e+01  -7.0537232e-01
   1.6400000e+01  -7.1974149e-01
   1.6450000e+01  -7.3340985e-01
   1.6500000e+01  -7.4641161e-01
   1.6550000e+01  -7.5877926e-01
   1.6600000e+01  -7.7054374e-01
   1.6650000e+01  -7.8173445e-01
   1.6700000e+01  -7.9237939e-01
   1.6750000e+01  -8.0250516e-01
   1.6800000e+01  -8.1213710e-01
   1.6850000e+01  -8.2129928e-01
   1.6900000e+01  -8.3001462e-01
   1.6950000e+01  -8.3830490e-01
   1.7000000e+01  -8.4619087e-01
   1.7050000e+01  -8.5369223e-01
   1.7100000e+01  -8.6082774e-01
   1.7150000e+01  -8.2212280e-01
   1.7200000e+01  -7.3325683e-01
   1.7250000e+01  -6.4872489e-01
   1.7300000e+01  -5.6831563e-01
   1.7350000e+01  -4.9182798e-01
   1.7400000e+01  -4.1907067e-01
   1.7450000e+01  -3.4986177e-01
   1.7500000e+01  -2.8402824e-01
   1.7550000e+01  -2.2140544e-01
   1.7600000e+01  -1.6183680e-01
   1.7650000e+01  -1.0517335e-01
   1.7700000e+01  -5.1273407e-02
   1.7750000e+01  -2.1975889e-06
   1.7800000e+01   4.8768485e-02
   1.7850000e+01   9.5160593e-02
   1.7900000e+01   1.3929013e-01
   1.7950000e+01   1.8126745e-01
   1.8000000e+01   2.2119751e-01
   1.8050000e+01   2.5918015e-01
   1.8100000e+01   2.9531036e-01
   1.8150000e+01   3.2967848e-01
   1.8200000e+01   3.6237045e-01
   1.8250000e+01   3.9346801e-01
   1.8300000e+01   4.2304892e-01
   1.8350000e+01   4.5118716e-01
   1.8400000e+01   4.7795308e-01
   1.8450000e+01   5.0341360e-01
   1.8500000e+01   5.2763241e-01
   1.8550000e+01   5.5067005e-01
   1.8600000e+01   5.7258413e-01
   1.8650000e+01   5.9342945e-01
   1.8700000e+01   6.1325813e-01
   1.8750000e+01   6.3211975e-01
   1.8800000e+01   6.5006148e-01
   1.8850000e+01   6.6712818e-01
   1.8900000e+01   6.8336253e-01
   1.8950000e+01   6.9880513e-01
   1.9000000e+01   7.1349457e-01
   1.9050000e+01   7.2746761e-01
   1.9100000e+01   7.4075917e-01
   1.9150000e+01   7.5340249e-01
   1.9200000e+01   7.6542920e-01
   1.9250000e+01   7.7686935e-01
   1.9300000e+01   7.8775156e-01
   1.9350000e+01   7.9810304e-01
   1.9400000e+01   8.0794967e-01
   1.9450000e+01   8.1731607e-01
   1.9500000e+01   8.2622567e-01
   1.9550000e+01   8.3470075e-01
   1.9600000e+01   8.4276249e-01
   1.9650000e+01   8.5043105e-01
   1.9700000e+01   8.5772562e-01
   1.9750000e+01   8.6466442e-01
   1.9800000e+01   7.8239357e-01
   1.9850000e+01   6.9546521e-01
   1.9900000e+01   6.1277640e-01
   1.9950000e+01   5.3412036e-01
   2.0000000e+01   4.5930043e-01
   2.0050000e+01   3.8812951e-01
   2.0100000e+01   3.2042963e-01
   2.0150000e+01   2.5603152e-01
   2.0200000e+01   1.9477414e-01
   2.0250000e+01   1.3650432e-01
   2.0300000e+01   8.1076348e-02
   2.0350000e+01   2.8351632e-02
   2.0400000e+01  -2.1801669e-02
   2.0450000e+01  -6.9508964e-02
   2.0500000e+01  -1.1488955e-01
   2.0550000e+01  -1.5805689e-01
   2.0600000e+01  -1.9911894e-01
   2.0650000e+01  -2.3817837e-01
   2.0700000e+01  -2.7533285e-01
   2.0750000e+01  -3.1067529e-01
   2.0800000e+01  -3.4429405e-01
   2.0850000e+01  -3.7627321e-01
   2.0900000e+01  -4.0669272e-01
   2.0950000e+01  -4.3562866e-01
   2.1000000e+01  -4.6315337e-01
   2.1050000e+01  -4.8933569e-01
   2.1100000e+01  -5.1424108e-01
   2.1150000e+01  -5.3793183e-01
   2.1200000e+01  -5.6046716e-01
   2.1250000e+01  -5.8190343e-01
   2.1300000e+01  -6.0229424e-01
   2.1350000e+01  -6.2169058e-01
   2.1400000e+01  -6.4014094e-01
   2.1450000e+01  -6.5769148e-01
   2.1500000e+01  -6.7438606e-01
   2.1550000e+01  -6.9026644e-01
   2.1600000e+01  -7.0537232e-01
   2.1650000e+01  -7.1974149e-01
   2.1700000e+01  -7.3340985e-01
   2.1750000e+01  -7.4641161e-01
   2.1800000e+01  -7.5877926e-01
   2.1850000e+01  -7.7054374e-01
   2.1900000e+01  -7.8173445e-01
   2.1950000e+01  -7.9237939e-01
   2.2000000e+01  -8.0250516e-01
   2.2050000e+01  -8.1213710e-01
   2.2100000e+01  -8.2129928e-01
   2.2150000e+01  -8.3001462e-01
   2.2200000e+01  -8.3830490e-01
   2.2250000e+01  -8.4619087e-01
   2.2300000e+01  -8.5369223e-01
   2.2350000e+01  -8.6082774e-01
   2.2400000e+01  -8.2212280e-01
   2.2450000e+01  -7.3325683e-01
   2.2500000e+01  -6.4872489e-01
   2.2550000e+01  -5.6831563e-01
   2.2600000e+01  -4.9182798e-01
   2.2650000e+01  -4.1907067e-01
   2.2700000e+01  -3.4986177e-01
   2.2750000e+01  -2.8402824e-01
   2.2800000e+01  -2.2140544e-01
   2.2850000e+01  -1.6183680e-01
   2.2900000e+01  -1.0517335e-01
   2.2950000e+01  -5.1273407e-02
   2.3000000e+01  -2.1975893e-06
   2.3050000e+01   4.8768485e-02
   2.3100000e+01   9.5160593e-02
   2.3150000e+01   1.3929013e-01
   2.3200000e+01   1.8126745e-01
   2.3250000e+01   2.2119751e-01
   2.3300000e+01   2.5918015e-01
   2.3350000e+01   2.9531036e-01
   2.3400000e+01   3.2967848e-01
   2.3450000e+01   3.6237045e-01
   2.3500000e+01   3.9346801e-01
   2.3550000e+01   4.2304892e-01
   2.3600000e+01   4.5118716e-01
   2.3650000e+01   4.7795308e-01
   2.3700000e+01   5.0341360e-01
   2.3750000e+01   5.2763241e-01
   2.3800000e+01   5.5067005e-01
   2.3850000e+01   5.7258413e-01
   2.3900000e+01   5.9342945e-01
   2.3950000e+01   6.1325813e-01
   2.4000000e+01   6.3211975e-01
   2.4050000e+01   6.5006148e-01
   2.4100000e+01   6.6712818e-01
   2.4150000e+01   6.8336253e-01
   2.4200000e+01   6.9880513e-01
   2.4250000e+01   7.1349457e-01
   2.4300000e+01   7.2746761e-01
   2.4350000e+01   7.4075917e-01
   2.4400000e+01   7.5340249e-01
   2.4450000e+01   7.6542920e-01
   2.4500000e+01   7.7686935e-01
   2.4550000e+01   7.8775156e-01
   2.4600000e+01   7.9810304e-01
   2.4650000e+01   8.0794967e-01
   2.4700000e+01   8.1731607e-01
   2.4750000e+01   8.2622567e-01
   2.4800000e+01   8.3470075e-01
   2.4850000e+01   8.4276249e-01
   2.4900000e+01   8.5043105e-01
   2.4950000e+01   8.5772562e-01
   2.5000000e+01   8.6466442e-01


==> figuresAndData/relayOutputKalleMultipleSwitches.csv <==
0	1
0.00318485736442798	0.987316224397828
0.0191091441865679	0.925543008024829
0.059010754393494	0.782278568707725
0.0990067526825948	0.654039760764325
0.139601855619097	0.538213896992992
0.154338105546007	0.499484324254168
0.154338105546009	0.499484324254163
0.195542539550875	0.399881488138705
0.23761141321097	0.310415402645675
0.280337057871881	0.230985700776728
0.309380835152318	0.182990047227202
0.338424612432755	0.139464753964949
0.366062963874131	0.101913387400798
0.405396820026125	0.0544766638077697
0.428384271130656	0.029781302437495
0.451371722235187	0.00716282291894938
0.459104447217756	3.45296707893183e-15
0.459104447217759	2.09034178855205e-16
0.484507941754374	-0.022020885886476
0.525115652141319	-0.0526502358257125
0.565276069402449	-0.0778067963199635
0.59582921766166	-0.0937880736727394
0.595829217661667	-0.0937880736727428
0.642383851595273	-0.113328077834994
0.697031025858033	-0.129558159650701
0.752961885058615	-0.139545153449078
0.810581293096244	-0.143737318670665
0.869718976644578	-0.142507285672516
0.929518180656806	-0.136426164375625
0.990035425988258	-0.126130093226953
1.05131464513139	-0.1122146286057
1.11340208291111	-0.0952373802553645
1.15229698403372	-0.0834124537297317
1.19119188515634	-0.0708437448442475
1.22465589657018	-0.0595354319985056
1.25685382951683	-0.0482999029818822
1.2679572876904	-0.0443566483722727
1.26795728769042	-0.0443566483722676
1.29742714128924	-0.0337468625102645
1.32342844105006	-0.0242403127704264
1.35311664671935	-0.013258037262384
1.38862146676772	1.90819582357449e-16
1.38862146676774	5.53029844141406e-15
1.4265002186052	0.0142072979453401
1.4783211304767	0.0334769748101368
1.53096242005752	0.0525213404116993
1.58495918332765	0.0711922433004589
1.64039432705855	0.0891987112228014
1.69738121026264	0.106285495950545
1.75604999193693	0.122226096948302
1.81655264968802	0.136822131071597
1.87906898604875	0.149902381120578
1.94381514383902	0.161321705141658
2.01105604028791	0.170959703510809
2.08112428587874	0.178718970611611
2.08856206869951	0.17941226562583
2.08856206869954	0.179412265625833
2.14127694357903	0.18364518971622
2.19399181845853	0.186744130547036
2.248439769415	0.188846388084292
2.28988938887077	0.189758554135623
2.33133900832654	0.190124537627016
2.3671460374925	0.190034946714368
2.39681157907543	0.189697172319874
2.42647712065836	0.189137573481049
2.45443400056536	0.188421250151097
2.4837889574378	0.18748616263833
2.51746165919545	0.186201356920042
2.559701204607	0.184300765733424
2.613888829913	0.181453243095424
2.67120102907721	0.178025545418837
2.7291056495398	0.174219578650414
2.78839882889555	0.17005621163746
2.84952807402362	0.165572241627388
2.9125228552277	0.160837127414124
2.97717722572567	0.155943325449127
2.99610989976435	0.154515416305679
2.99610989976438	0.154515416305677
3.04865841488164	0.150587453587497
3.1012069299989	0.146739047775477
3.13669964972318	0.144200837350783
3.17219236944747	0.14172203410468
3.20680764185901	0.139369180902372
3.23840773377354	0.137282594202018
3.26476810382684	0.135590091290017
3.29263341012799	0.13385126981831
3.32529254240407	0.131882359854043
3.36855841777765	0.12939437797313
3.42095403871654	0.126573921079052
3.47784774946388	0.12376036954594
3.53699600311597	0.121118963861122
3.59858386531383	0.118681687149199
3.66260460834183	0.116488764001835
3.72924915762334	0.114572511680819
3.79885243997196	0.112962930604597
3.8718905189058	0.111690826263272
3.93914163998963	0.110881012830372
3.93914163998966	0.110881012830372
3.99147601713759	0.110479017582581
4.04381039428552	0.1102665881415
4.0979006098705	0.110235580531639
4.15354294849722	0.110391472561421
4.21089042739897	0.110737520615394
4.27010807158016	0.111276599702694
4.33139463473686	0.112011240782736
4.37119107330379	0.112575762323304
4.41098751187072	0.113203081400871
4.45057879282683	0.113884388952531
4.4872494566915	0.11456197096844
4.51720592360772	0.115145867602998
4.54790640584624	0.11577020991036
4.58210218803048	0.116493802058333
4.62315156955013	0.117397412310557
4.68022041800261	0.118707756001029
4.73909334746861	0.12011233420043
4.79431133522965	0.121465689191046
4.84966793735266	0.122845620539327
4.90556381415275	0.124251325321726
4.90720997277917	0.124292800188021
4.90720997277922	0.124292800188023
4.96325638362679	0.125703808759686
5.01576052278982	0.127017710714144
5.06990038283775	0.128355895637175
5.10912543924609	0.129310245235204
5.14835049565444	0.130248504655585
5.17736288342364	0.130930479130723
5.20637527119285	0.13160104149014
5.23356311606435	0.132218155989628
5.26183937628708	0.132847504364721
5.29421044308779	0.133551265864518
5.33516778642679	0.134414239549349
5.38815605869971	0.135481587716095
5.44528312793995	0.136565219333361
5.50505063914095	0.137618779398674
5.56709055933024	0.138620004526882
5.63154809390016	0.139555019600949
5.69860598005125	0.140408675827152
5.76858099888242	0.14116511414291
5.84191959082148	0.141806282782153
5.87651388954002	0.142053857735898
5.87651388954007	0.142053857735899
5.92877930292968	0.142360391288702
5.98104471631928	0.142585131337451
6.03506694094484	0.142731081127117
6.09063763324701	0.142789542687155
6.14790957539435	0.142752754156533
6.20704731247546	0.142612019460171
6.26824901756697	0.142357513914115
6.33175706993553	0.141977939179567
6.38207008207319	0.141595068016719
6.43238309421086	0.141140848968836
6.47645281705235	0.140685419027446
6.52057995809436	0.14017653984469
6.55858591197539	0.139696650007753
6.59045112515531	0.139265163573531
6.62288040079144	0.138799227802893
6.65853674457212	0.138256264714599
6.70077510117589	0.137572377682433
6.76179950602239	0.136508524852006
6.81742590304225	0.135463336624122
6.85746535524241	0.134668050213228
6.85746535524247	0.134668050213227
6.90841390980165	0.133605896379139
6.95833960460477	0.132512480333437
7.00768213723382	0.13138272684598
7.05658092101544	0.130216962724305
7.10869840341142	0.128926100716079
7.15116489699585	0.127839017538657
7.1816092119896	0.127040991016432
7.21205352698336	0.126227899401291
7.24036063949115	0.125458794502599
7.2692631228889	0.124660909202547
7.30155344446311	0.123754939760036
7.34078476387122	0.122634351228035
7.39486728863902	0.12105559861497
7.45244656206341	0.119334222098995
7.51322896348227	0.117475150011406
7.5758629316428	0.115518209053546
7.64087777446136	0.11344680363189
7.70848892722221	0.111253978108297
7.77901083812792	0.108929779920948
7.831870673078	0.107166033324739
7.83187067307806	0.107166033324738
7.88416074198051	0.105405402520463
7.93645081088296	0.103630998345519
7.990460511616	0.101785875234603
8.04601960790619	0.0998769112948446
8.10327931032704	0.0979002729870961
8.16240416782195	0.0958518782687656
8.22359227975014	0.0937267518270287
8.28708594099835	0.0915187224576509
8.35318858625997	0.0892199299551596
8.42229171137925	0.0868200314514534
8.47959415153949	0.084834813750664
8.52703239590121	0.0831960459796187
8.57336418707909	0.0816006198081711
8.61520814713717	0.0801648098981036
8.64872133274291	0.0790187659474838
8.68222620375303	0.0778768129652664
8.71848651911201	0.0766455763714748
8.76077508584407	0.0752161983635324
8.81525747771299	0.0733859089988116
8.8152574777131	0.0733859089988078
8.87552881812741	0.0713771493495505
8.92400281941716	0.0697747130884782
8.97143228746301	0.0682188691161743
9.0182069811718	0.0666967965598966
9.06441495172623	0.0652057019715202
9.11093717799289	0.0637175714512993
9.16321972089107	0.0620614794929217
9.19707928367952	0.0609984457034653
9.23093884646797	0.0599430733333456
9.261102363018	0.0590094839573221
9.29016466558518	0.0581159467107561
9.32115626294366	0.0571696490154929
9.35676785499478	0.0560907727033591
9.40151112332274	0.0547483335136577
9.45823000713023	0.053067939011542
9.51825548426545	0.0513161079884565
9.58056912365854	0.0495269255925108
9.64486950380884	0.0477126835545113
9.71162976006554	0.0458639447722743
9.78114420550368	0.0439772359716823
9.79104099088918	0.0437118283730076
9.79104099088929	0.0437118283730046
9.84334099356906	0.042322611517866
9.89564099624882	0.0409559322881952
9.94964764422197	0.0395684298286743
10.0052041480679	0.038166413058655
10.0624611892192	0.0367484054341229
10.1215833486789	0.0353129273348532
10.1827687404365	0.0338580843625767
10.2462596848078	0.0323814268533982
10.3123596581169	0.0308797120628266
10.3814602262912	0.0293485183344717
10.4362969509343	0.0281613960660591
10.4911336755774	0.0269989037262211
10.539236114262	0.0259993275681618
10.5856704968979	0.0250521665943761
10.6192954868849	0.0243771105046185
10.6529204768718	0.0237110918387822
10.6861110097737	0.0230624939642847
10.7211583803321	0.0223870627420398
10.7608701607335	0.0216333985336599
10.7742653860902	0.0213819579009808
10.7742653860903	0.0213819579009786
10.8246335004174	0.0204489644597501
10.8771646521956	0.0194967166181477
10.9268349343012	0.0186156677116346
10.9751570954854	0.0177763737408272
11.0228923610587	0.0169643595242799
11.07010249232	0.016177791776501
11.117200246652	0.0154092695252855
11.1670713874323	0.0146128858104399
11.2062887150592	0.0139990475383421
11.245506042686	0.0133960146784482
11.2777624882007	0.0129080331839143
11.3069068986561	0.0124732940459087
11.3369933074441	0.0120305867183537
11.3705805672348	0.0115436004486579
11.4110378327617	0.0109670337537964
11.4669898706894	0.0101874686098469
11.5258479476549	0.0093893813719288
11.5878473673663	0.00857260147432813
11.6512863424294	0.00776173342853097
11.7170461627418	0.00694719499413378
11.7511964119889	0.00653443521511677
11.751196411989	0.00653443521511541
11.8035402124245	0.00591513054602449
11.85588401286	0.00531172166086533
11.9098894354318	0.00470550038414226
11.9654467929342	0.00409883504387186
12.0227049638385	0.00349123906839045
12.08182869754	0.00288222981256653
12.1430162264132	0.00227117999346553
12.2065100412339	0.00165726806348464
12.2726138648124	0.00103939368789617
12.3417196362244	0.000416039980131967
12.3892920804246	2.28929288720314e-16
12.3892920804247	-7.5243630770494e-16
12.4415954624611	-0.000400866949865593
12.4876555586802	-0.00054866991228319
12.5312115181191	-0.000389677393497298
12.5631455497099	-4.06184323238599e-05
12.5659227231938	-1.37524946942566e-15
12.5659227231939	3.2229942456205e-16
12.5978567547848	0.000582004328944849
12.6295965405196	0.00134091168902197
12.6636584168422	0.00231159199620996
12.7028215311069	0.00357407598441758
12.7332937751596	0.00463015245414095
12.7332937751597	0.00463015245414498
12.7832961909316	0.0064374439040835
12.835833100827	0.00835359338368999
12.8890042829109	0.0102281743284743
12.9418447051024	0.01196044169428
12.9947969398352	0.0135149378487647
13.0476963176448	0.0148491807864471
13.1006663328891	0.0159400997148469
13.1574790972153	0.0168189678913294
13.2104753136634	0.0173584318843725
13.2413749481559	0.0175472652026088
13.2722745826485	0.0176441546484902
13.3009832481709	0.0176528137316066
13.329981711013	0.0175833892011937
13.3620140920289	0.017417439376715
13.400219962936	0.0171006895345239
13.4517393679794	0.0164779458077035
13.5089652614367	0.0155394769861994
13.5694927640835	0.0142883138367265
13.6315277210115	0.0127592721217299
13.6957508859675	0.0109466034364732
13.7117184399421	0.0104637233938492
13.7117184399422	0.0104637233938458
13.7640777138743	0.00880090227074945
13.8164369878063	0.0070309312277147
13.8704404401472	0.00511276627482157
13.9259967676851	0.0030618114092643
13.9832541886343	0.000887104525071894
14.0062769248171	2.28332977525447e-16
14.0062769248172	-4.16648052864454e-15
14.0654003100727	-0.0022355022253867
14.1191197596827	-0.00398787460605774
14.1746330126376	-0.00529467974358276
14.2317976049964	-0.00594342932937527
14.2907809122733	-0.00576212405903431
14.3312822556209	-0.0051068295026852
14.3717835989685	-0.00401294701377768
14.4106128065589	-0.0025567740653237
14.4401328384556	-0.00118934994004392
14.4626446880753	-4.92227786308419e-16
14.4626446880754	5.82585195363361e-15
14.4921647199721	0.00173681805209775
14.5234530568581	0.00374535375469558
14.5595067889083	0.00619675613832447
14.6049384451005	0.00937591559351579
14.6614021142808	0.0132780835754768
14.6921934817505	0.0153129448010927
14.6921934817506	0.0153129448011
14.7511573833528	0.0189055482948218
14.8035989018011	0.0216662115813162
14.8577932494274	0.0240053664433418
14.9135534240313	0.0258096812847528
14.9710345929801	0.0269944654314214
15.0304052751332	0.0274847282158931
15.0918688861885	0.0272151751169753
15.1340698285336	0.0265862464129347
15.1762707708787	0.0256112015070091
15.2137747941346	0.0244674662570548
15.2427571526221	0.0234135067917589
15.2717395111096	0.0222183751412999
15.2994932277779	0.0209479197938821
15.3287017875844	0.0194847192075568
15.3621749138879	0.0176583396170057
15.4041105181252	0.0151618510557473
15.4582574655956	0.0116308368552682
15.5158342292129	0.00754787328498003
15.5757327113199	0.00300421550543236
15.6136675783792	9.26168863824017e-15
15.6136675783793	1.34007388519208e-16
15.6723924221715	-0.00473779793809274
15.6723924221716	-0.00473779793810183
15.7340450281408	-0.00948355847862177
15.7864566918166	-0.0130799566626988
15.8407297744257	-0.0162095339935228
15.8965709001964	-0.0186820245200476
15.9541406992823	-0.020361984282456
16.0136089505448	-0.0211361161225538
16.0751809937153	-0.0209137500549682
16.1391089928862	-0.0196260396572883
16.1770958378728	-0.018382167104707
16.2150826828595	-0.0168066263297035
16.249984922477	-0.0150866512522623
16.2777977638363	-0.0135426377868122
16.3056106051955	-0.0118559766055115
16.3331427665484	-0.0100562469577541
16.3632063895982	-0.00795560588457446
16.3990621980263	-0.00528413401021115
16.4476549996341	-0.0014154258023393
16.4647046370035	-4.65773253299773e-16
16.4647046370037	1.8589079928133e-14
16.5193668245253	0.00465072494867432
16.5735212180559	0.00917149139229229
16.6291637037301	0.0134366678004567
16.6510467047813	0.0149579991243707
16.6510467047815	0.014957999124386
16.7082171810847	0.0184119812590415
16.7606810198716	0.0208238017808921
16.8148248910828	0.0224704483378864
16.8705327542402	0.0232246791521011
16.9279560473321	0.0229882828607342
16.9872623250002	0.0216784968307428
17.0486535526807	0.0192275602448751
17.1123773027855	0.0155816030440952
17.1519416413438	0.0127963191323148
17.1915059799021	0.00964378275409586
17.2272776751154	0.00650130124099499
17.256230923354	0.00377035769511191
17.2851841715926	0.000884621859257406
17.293778754953	3.31440604128819e-16
17.2937787549532	-2.32346693967989e-14
17.3217435230211	-0.00295446108527127
17.3525210894319	-0.00629511032613892
17.3888814006967	-0.0102821369132919
17.4367873930556	-0.0154663891796503
17.4923385809343	-0.0211893778366881
17.5509478566367	-0.0266943048251551
17.610260299039	-0.0315513895655043
17.6330649413313	-0.0332041935780499
17.6330649413315	-0.0332041935780657
17.6941852225915	-0.0370056944630138
17.7465999458206	-0.0395147896265905
17.8008549018159	-0.0413770377677965
17.8566776608663	-0.0425295023634725
17.9142278471169	-0.0429432971435232
17.973675081852	-0.0426010636501226
18.016910677444	-0.0419004381049586
18.060146273036	-0.0408531480246581
18.0955515695029	-0.0397596348753898
18.1236148161114	-0.0387548506420681
18.1516780627199	-0.0376379230480436
18.1781541044411	-0.036489623258709
18.2062642740427	-0.0351787776245498
18.2392696272367	-0.0335313431188492
18.2830641805561	-0.0311888577255309
18.3356673976087	-0.0281831249479619
18.3926242553926	-0.0247541239594479
18.4517785165156	-0.0210720868582376
18.5133360822356	-0.0171858986286032
18.5773565277645	-0.0131639760840007
18.6099898242894	-0.0111459077680725
18.6099898242896	-0.0111459077680585
18.6623527135327	-0.00798232682331497
18.7147156027757	-0.00494080168486109
18.7687222150175	-0.00196450400191689
18.8064119837248	-8.24297227697279e-15
18.806411983725	3.3059492643428e-15
18.8619714497443	0.0026527693604202
18.9154279481514	0.00470108200671842
18.9704859294299	0.00606988398425591
19.0271319287647	0.00652971941437646
19.0855141603552	0.00588713368642883
19.1458012447789	0.00397761057242021
19.190969833591	0.00171333067919562
19.2183389611339	3.52799386926783e-16
19.2183389611341	-1.49307649577324e-14
19.2635075499462	-0.00334468260627264
19.3021372853532	-0.00660097495997849
19.3321797336529	-0.0093129478463027
19.3622221819526	-0.0121338618863915
19.3921264324354	-0.0150115594461423
19.4243214854828	-0.0181487433875089
19.4615813328348	-0.0217828236194332
19.5089985440712	-0.0263397059752048
19.5667734474944	-0.0316796633749892
19.5935917334454	-0.0340487523220895
19.5935917334456	-0.0340487523221092
19.6501389582425	-0.0387649344330693
19.702601225194	-0.0427585608349441
19.7567191402702	-0.0464575164853756
19.8124009782167	-0.0497971480390493
19.8679718478825	-0.0526522424374323
19.9229237043709	-0.0550114022880497
19.9623851962942	-0.056428622744281
20.0018466882175	-0.0576228463238152
20.0319621573743	-0.0583898660170335
20.0620776265312	-0.0590369457737079
20.0891825100211	-0.0595208607170291
20.1170347314693	-0.0599250638198843
20.1487470559896	-0.0602758730693142
20.1886918237552	-0.0605617009019797
20.2410534895801	-0.060693913438667
20.2976946951007	-0.0605599748412048
20.3571154437268	-0.0601514962880926
20.4189250807484	-0.0594821305745469
20.4831779276898	-0.0585728562879724
20.5500212019367	-0.0574502254495534
20.5691588772859	-0.0571031299305616
20.5691588772861	-0.0571031299305574
20.6214909081859	-0.0561103757979876
20.6738229390857	-0.0550718150401673
20.7278307392529	-0.0539746230947559
20.783389764496	-0.0528413519120215
20.8406494308936	-0.0516905169629422
20.8997743937263	-0.0505418050164579
20.9609627898432	-0.0494159246412711
21.0244569717636	-0.0483347312406095
21.090560457808	-0.0473214271813139
21.1596648710763	-0.0464009064554068
21.2322955958175	-0.0456003613097798
21.288694427176	-0.0451033512362978
21.3450932585345	-0.044718641656551
21.3946300052196	-0.0444745536886669
21.4402141120232	-0.0443275942511253
21.4758519306326	-0.04426425272245
21.5114897492419	-0.0442456925689375
21.5456662295991	-0.0442694055026974
21.5538447032017	-0.0442810349986495
21.5538447032019	-0.0442810349986499
21.5889302498201	-0.0443566582152076
21.6292144335379	-0.0444940718902477
21.6811472040967	-0.0447486161725702
21.7358281682254	-0.0451070330296518
21.7823912550558	-0.045481777953408
21.8270399549301	-0.045897999909064
21.8707161786713	-0.046356069693609
21.9136873951252	-0.0468529644949813
21.9567065316806	-0.0473933649119629
22.0024461744285	-0.0480116787511898
22.0367223605168	-0.0485023911009298
22.0709985466051	-0.0490147851687513
22.1015337738188	-0.0494882216882914
22.1309171875914	-0.0499577941965352
22.1621176289381	-0.0504702868891291
22.1978224916454	-0.0510727900931426
22.2425008326788	-0.0518481636302101
22.299676979826	-0.0528699805074504
22.3602587681728	-0.0539814130930632
22.4232083279881	-0.0551588053400744
22.4882765934972	-0.0563903991537625
22.5286608639526	-0.0571580248614639
22.5286608639529	-0.0571580248614682
22.5810169565416	-0.0581525887189352
22.6333730491302	-0.0591421501835498
22.6873821029444	-0.0601529979715083
22.7429432730907	-0.0611775091337572
22.8002050164804	-0.0622120631728602
22.8593320068498	-0.0632524870881824
22.9205223490871	-0.0642941874870655
22.9840183518923	-0.0653320847183107
23.0501234676713	-0.0663605394343849
23.1192292163942	-0.0673732584475975
23.1918608117643	-0.0683631746148956
23.2681593844707	-0.0693151621073013
23.3488996218112	-0.0702188509038604
23.4352149422428	-0.0710615189035471
23.5121982302991	-0.0717018076778523
23.5137304101817	-0.0717134678673114
23.513730410182	-0.0717134678673131
23.566081636516	-0.0720862064230094
23.6184328628499	-0.0724087664331089
23.6724276901504	-0.0726885403496556
23.7279763479383	-0.0729201077392068
23.7829761143582	-0.0730931703649982
23.8286755079702	-0.0731945380459572
23.8753419436779	-0.0732585101534491
23.9307127641117	-0.073282971526424
23.9739964986554	-0.0732635781157022
24.0172802331992	-0.0732107640003525
24.0578066906871	-0.0731313699364414
24.0970428560842	-0.0730272605756268
24.135795949403	-0.0728984767025326
24.1743959783099	-0.0727449279245727
24.2125459503183	-0.0725687674908216
24.2494876349149	-0.0723754442901554
24.2851928215208	-0.0721676863029993
24.3207355337153	-0.0719408212321179
24.357690763685	-0.0716841170701861
24.3979696307929	-0.071380637555612
24.4443057425417	-0.0710016749254488
24.4885549045566	-0.0706107519963682
24.4885549045568	-0.0706107519963661
24.5466200639004	-0.0700560943665817
24.5990794163848	-0.069515716112406
24.6532541453232	-0.0689200639606001
24.7089930764496	-0.0682689538423853
24.7664492725335	-0.067558965317573
24.825790487007	-0.0667863105831155
24.887219018734	-0.0659465538978641
24.950982874496	-0.0650343937713108
25.0173935446153	-0.0640433214265797
25.0868544221395	-0.0629650731689579
25.1598611042717	-0.0617894836207506
25.2365997754988	-0.0605111978828032
25.3178809078648	-0.0591144102657313
25.4048958915503	-0.0575759018478881
25.4732079191304	-0.0563406399888866
25.4732079191307	-0.0563406399888824
25.5252575199903	-0.0553851837625649
25.5773071208499	-0.0544187489578687
25.6312974331232	-0.0534059600733091
25.6868282702777	-0.0523546644143307
25.7440601610767	-0.0512624102874208
25.8031574879592	-0.0501267629759127
25.8643186868216	-0.0489447571059103
25.9277865262385	-0.0477127271979532
25.9938651669133	-0.0464260193242
26.0629472597555	-0.0450785276101184
26.1355555003723	-0.043661984606444
26.2118287306768	-0.042176122810644
26.2899879106573	-0.0406584328586762
26.3682743143073	-0.0391457839227326
26.4379950826592	-0.0378069045199337
26.4488420193633	-0.0375994147691024
26.4488420193635	-0.0375994147690981
26.5093003482312	-0.0364473574207265
26.5617321808905	-0.0354548675995076
26.6159762270419	-0.0344352006082244
26.6703805056878	-0.0334204092090481
26.7255041474935	-0.0324008507344086
26.7824523689435	-0.0313572893079059
26.8427203659015	-0.0302643206015285
26.9063521450305	-0.0291237985898658
26.9725461813056	-0.0279527470492874
27.0417599001406	-0.0267458312274584
27.114509006958	-0.0254974139789056
27.1909408269097	-0.0242088692226032
27.2718459905696	-0.0228715203519189
27.3583755566297	-0.021472378277254
27.432300591356	-0.020303182119779
27.4323005913562	-0.0203031821197754
27.4843594860545	-0.0194945225600322
27.5364183807527	-0.0186981594452265
27.5904106870145	-0.017885325257618
27.6459437260977	-0.0170633205447541
27.7031776896273	-0.016231112309355
27.762276924457	-0.0153878093798996
27.8234397981602	-0.0145322652654338
27.8869089819173	-0.0136629999764393
27.9529884915839	-0.012778056831901
28.0220707532643	-0.0118747705476269
28.0946799363286	-0.0109493977273678
28.1709530881219	-0.0100037302883156
28.2516740031765	-0.00903218585958944
28.3379806829358	-0.00802641151397325
28.4094639426169	-0.00721893478393751
28.4094639426171	-0.00721893478393498
28.4615347377744	-0.0066451651163145
28.5136055329316	-0.00608343544677279
28.5676055697299	-0.00551349155845383
28.6231455712171	-0.00494053838870114
28.6803853045936	-0.00436394659861173
28.7394887669152	-0.00378320194798163
28.8006538358775	-0.00319763382357542
28.8641224926271	-0.00260636844234371
28.9301977458594	-0.00200824091226721
28.9992704852595	-0.00140165265038197
29.0718649759472	-0.000784323904847756
29.1481230604586	-0.000157666454787037
29.1677424427308	2.21285663404291e-16
29.1677424427311	2.04011612291166e-15
29.2212508892175	0.000375114704894488
29.2747593357039	0.000480004767650682
29.330160554225	9.78044249997872e-05
29.3375972569406	8.17989881558845e-16
29.3375972569408	-2.35373515383025e-15
29.3910972660878	-0.00102195694142033
29.391097266088	-0.00102195694142571
29.4481574960736	-0.00258035682571842
29.5006180889171	-0.00427723197895149
29.5547548112147	-0.00615910893061667
29.610455817756	-0.0081197315722135
29.6678724592341	-0.0100671911200937
29.727172402793	-0.0119158111533213
29.788557762817	-0.0135861381511472
29.8522763281223	-0.0150044434426497
29.9186393219555	-0.0161020275878415
29.9880498027916	-0.0168141446036762
30.0610009668208	-0.0170781895355047
30.137680628071	-0.0168352804405628
30.2188984063959	-0.0160314584803105
30.3058446992384	-0.0146063013575599
30.3703093653664	-0.0132162488183792
30.3703093653666	-0.0132162488183739
30.4223673054902	-0.0119121169942339
30.4744252456138	-0.0104652714060293
30.5284221059679	-0.00883324518202921
30.5839587391297	-0.0070361744036036
30.6411953797656	-0.00508078893694443
30.7002961016414	-0.00297546683519071
30.7614589132107	-0.0007294801311555
30.7810409502943	-8.26920996954694e-15
30.7810409502945	2.23996168835505e-16
30.8445080180743	0.00230742920256722
30.8981800303056	0.00395590576508681
30.9538277030873	0.00514533105381795
31.0111319573989	0.0056605689052372
31.0702699515929	0.00533253441561986
31.1314299758649	0.00402139359107564
31.1948419704065	0.00161620041691646
31.2270419460382	7.32486987731207e-16
31.2270419460384	-1.15899043834355e-14
31.2929916115355	-0.00400179649019801
31.349741505618	-0.00785268249730553
31.3497415056182	-0.00785268249732126
31.406688047602	-0.0117788444606126
31.459153272893	-0.0152486145478894
31.5132896457566	-0.0185264079163674
31.568989930477	-0.0214568733825988
31.6264051495645	-0.0239136189658948
31.6857027970256	-0.025782055459742
31.7470847398604	-0.0269593296640848
31.8107984205894	-0.0273533641505027
31.8771545590253	-0.026881491730982
31.9465554474155	-0.0254683107110428
32.0194978705568	-0.0230438155299161
32.0961647423629	-0.0195646291431604
32.1773638713059	-0.0149810664088227
32.2642816669335	-0.00923184565061046
32.3312274300574	-0.0043341178299987
32.3312274300578	-0.00433411782996428
32.3832823375806	-0.000307966587101692
32.3871819843131	-3.54252217837914e-14
32.3871819843135	5.34457460926729e-16
32.4392368918363	0.00413675153436887
32.4931213259765	0.00827119752819473
32.5484707566539	0.0121119778927894
32.6054254605571	0.015437199851726
32.6641272658739	0.018053713382815
32.7247443281361	0.0197979155548125
32.7874780052409	0.0205349308960152
32.8525739705788	0.0201577328896242
32.9203389021279	0.0185860432865508
32.9911668692568	0.0157647987449332
33.0655836823913	0.0116617175115037
33.1443276587785	0.00626284253713333
33.2233026845611	3.81821310679875e-14
33.2233026845616	1.57859836313889e-16
33.2771995724144	-0.00458356879896624
33.3084098742632	-0.00722693167068123
33.3084098742636	-0.00722693167071929
33.3623067621165	-0.011577192357537
33.4148086738566	-0.015367668938871
33.4688583266823	-0.0186375386514222
33.5244688907198	-0.0212029343636409
33.5817851373379	-0.0229080723324035
33.6409729860575	-0.0236158201213008
33.7022319344018	-0.0232070695226911
33.7658062041537	-0.0215794791369107
33.832001954948	-0.0186456674111961
33.9012147176646	-0.014330379734515
33.9739629078618	-0.00856678397821788
34.0503953724446	-0.00134690578489441
34.0635445082784	8.04478011984244e-17
34.0635445082789	4.71497840770496e-14
34.1177077316381	0.00577991110150883
34.1718709549973	0.0116845190905661
34.2278215777798	0.0176203633664637
34.2853338482604	0.0233072118559345
34.2920466237515	0.0239346348178481
34.292046623752	0.0239346348178904
34.3512655044498	0.0290779552711449
34.4036984292347	0.0329794693321992
34.4578949549463	0.0363070459200849
34.5136577732077	0.0389519250555118
34.5711426897874	0.0408469116048781
34.6305184878571	0.0419389790835484
34.6919889696513	0.0421897596613779
34.7558042265084	0.0415750078847981
34.8222787555115	0.0400839325299087
34.8918204932483	0.0377181999540408
34.9649061043517	0.034493857488195
35.041748663817	0.0304645595721734
35.1231695068504	0.0256841459421027
35.2103835143983	0.0202145661484293
35.2672827711527	0.0165629201725372
35.2672827711532	0.0165629201725079
35.319423772218	0.0132204580909774
35.3715647732828	0.0099256015419598
35.4255698556305	0.00660456770222199
35.4811177347653	0.00332636151101447
35.5383654780418	0.000133196636051045
35.5408395299778	2.45800016625275e-14
35.5408395299783	1.36148687809867e-16
35.5999512491286	-0.00298777671936291
35.6533698303381	-0.00516542147731714
35.708529258459	-0.00666511939621721
35.7652760518599	-0.00725129219717682
35.8237646146977	-0.00673113554044218
35.8841640441712	-0.00494050348241481
35.9466780969237	-0.00174311181896727
35.9729642414886	-7.6891618072672e-16
35.9729642414891	3.13802803186825e-14
36.037842485553	0.00518161149612056
36.0953299721239	0.0104824891695441
36.1546956536631	0.0163040119230753
36.2157176649999	0.0223696340612927
36.2525979167812	0.0259771899647297
36.2525979167816	0.0259771899647737
36.3154228369858	0.0318868348767222
36.367814218726	0.0364952246281324
36.4221155700304	0.0408920034006231
36.4779867121894	0.0449633550267686
36.5355909397613	0.0486484592477586
36.5950989014146	0.051894162999593
36.6567172219386	0.0546563832526504
36.7206998395373	0.0568997012523443
36.7867957841293	0.0585850283675394
36.8516145880509	0.0596614415130507
36.9160520517045	0.0602199558943792
36.9810977109911	0.0603254404816088
37.0480292385384	0.0600181709735795
37.1191340636773	0.0593045397764902
37.1990165154931	0.0581233435730948
37.2265142991172	0.0576424290035404
37.2265142991177	0.0576424290035322
37.2787249059494	0.0566468411170674
37.3309355127811	0.05556598186078
37.3849434346359	0.0543853095950699
37.4404969339241	0.0531316330759164
37.497750309773	0.0518252223236891
37.5547109069696	0.0505362411800326
37.6115952556652	0.0492822497427933
37.669157462687	0.0480673653156581
37.7283185052505	0.0468939483317582
37.7905570582077	0.0457594901467214
37.8592623155147	0.0446445490430376
37.9321442620158	0.0436369608437113
38.0034819869498	0.0428385721030079
38.0634662909065	0.0423174466158094
38.1185757999122	0.0419621708078056
38.1715499873376	0.0417327846644137
38.2127413166919	0.0416300775880598
38.2127413166924	0.041630077588059
38.2646408000215	0.041593816539107
38.3160928220577	0.0416585015853435
38.3680074626156	0.0418226019631779
38.4210264095821	0.0420891591834988
38.4761655587838	0.0424679820571369
38.5351030122496	0.0429815095537472
38.5959849475712	0.043622414749031
38.6591450618201	0.0443969671669475
38.7247583221791	0.0453093195229471
38.7841917503957	0.0462209235948954
38.8411754648503	0.0471625356649893
38.8974673022719	0.048149876351782
38.953906130587	0.0491891675756921
39.0110930289284	0.0502848674468793
39.069583229701	0.051441818217564
39.129956711985	0.0526658708288531
39.1862072460524	0.0538259739915165
39.1862072460529	0.0538259739915259
39.2490975354282	0.0551367856482856
39.301506659362	0.056233816167745
39.3558260205284	0.0573694694276457
39.4117137526413	0.0585307821077417
39.4693327216204	0.0597145794205633
39.5230886171491	0.060801556718295
39.5731167369068	0.0617940001084348
39.6211239197238	0.06272577002856
39.6681155414879	0.063615570572163
39.7146805896206	0.0644731347067043
39.7612195552741	0.0653039525534619
39.8081126152218	0.0661124342355305
39.8559005784419	0.066904732242301
39.9054530783944	0.0676905712432382
39.9581448407593	0.0684841826996367
40.0162569292285	0.0693067943189862
40.0845810271769	0.0702001703820077
40.172391410513	0.0712261833481785
40.1723914105135	0.0712261833481834
40.2244654735722	0.0717676180022635
40.276539536631	0.0722580124853005
40.3305281595747	0.0727117983391195
40.3860586599758	0.0731199190571658
40.443290557676	0.0734779156297534
40.5023883873033	0.0737806584805477
40.5635507281304	0.07402241065316
40.6270205529756	0.0741966468808543
40.6931023194402	0.0742957966847198
40.7621891299796	0.0743108457229622
40.8348014153998	0.0742306920712012
40.9110810343165	0.0740428862733382
40.9918133074936	0.0737316772019081
41.0781396700869	0.0732753280391199
41.1463963723165	0.0728274678796541
41.146396372317	0.0728274678796509
41.1984720021391	0.0724359771835564
41.2505476319612	0.0720028138936942
41.3045524244532	0.0715110241072803
41.3600968257165	0.0709615912736791
41.4173404872141	0.0703508589240397
41.4764472478894	0.0696748675326441
41.5376147665102	0.0689290109274219
41.6010847132089	0.0681078287961121
41.667159639429	0.0672046782657509
41.7362297326809	0.0662112121293366
41.8088181163878	0.0651164955441249
41.8850719772193	0.0639149096363798
41.9657557171951	0.0625909737652258
42.0519966661997	0.0611220493856676
42.1315371547097	0.059723369536342
42.1315371547101	0.0597233695363339
42.1835978495911	0.058787529579225
42.235658544472	0.0578371434166166
42.2896486253192	0.0568375716259798
42.3451798324814	0.0557961209292872
42.4024122563061	0.054710189419027
42.4615103433987	0.0535771570010883
42.52267258862	0.0523938471406197
42.5861418436397	0.0511563480907349
42.6522223886074	0.0498597114183618
42.7213070541528	0.0484974676936097
42.7939178448778	0.0470609025316638
42.8701946458628	0.0455493251053568
42.9509221875765	0.0439499009596409
43.0372405612977	0.0422436522284024
43.10704273071	0.0408693028915168
43.1070427307105	0.0408693028915079
43.1591158831999	0.0398483583593389
43.2111890356893	0.0388319088532079
43.2651913915885	0.0377832697155496
43.3207335008326	0.0367112800353774
43.3779750668636	0.0356142068920876
43.437079999013	0.0344904349796917
43.4982460540172	0.0333379402485343
43.5617150417961	0.032154161726571
43.6277897201468	0.0309357756663368
43.696860594646	0.0296783314541028
43.769451307628	0.0283756243105267
43.8457064468765	0.0270289509330979
43.9263938787213	0.0256293975136663
44.0126423281797	0.0241634017000324
44.0902511641036	0.022871647181609
44.0902511641041	0.0228716471816015
44.1423148552941	0.0220199754051958
44.1943785464841	0.0211804761188692
44.2483715152365	0.020322892821411
44.3039054052696	0.0194548272165934
44.361140235326	0.0185751693353466
44.4202403577584	0.0176829519253115
44.4814041365023	0.0167769332656625
44.5448742368516	0.0158555127293199
44.610954664352	0.0149165769205633
44.6800378269481	0.0139572505528916
44.7526482229078	0.0129734945104452
44.8289225927437	0.0119671539532675
44.9096447252237	0.0109322159231126
44.9959525595215	0.00985968444492099
45.0680379806199	0.00899063087242532
45.0680379806204	0.00899063087241991
45.120107583916	0.00837790080648644
45.1721771872116	0.00777766570629147
45.2261761032623	0.00716828463243898
45.2817150248586	0.0065553113049791
45.3389537407799	0.00593806447183392
45.3980562738575	0.00531598420090014
45.4592205381763	0.00468834106033323
45.5226885672706	0.00405418525347844
45.5887634478181	0.00341225131473327
45.6578361906349	0.002760803605068
45.7304312598919	0.00209736818536787
45.8066893782283	0.00142344627898158
45.8873837239638	0.0007354324345479
45.9736452949429	2.78443979896294e-05
45.9771119880418	2.25039713426523e-16
45.9771119880423	-3.42451354816767e-15
46.0304755072033	-0.000375697973840134
46.0486836543504	-0.000453554768929605
46.0486836543509	-0.000453554768931079
46.1020471735119	-0.000422125313306416
46.147249423944	-4.30428262476745e-16
46.1472494239444	5.93064009360433e-15
46.1997520705456	0.00100080177136639
46.2551359962713	0.00250461996561724
46.3121446736123	0.00434920033823194
46.3709977751675	0.00640337913364641
46.431886085349	0.00854289369584606
46.4950456607501	0.0106514919025656
46.5607710301867	0.0126201864675964
46.6294406692893	0.0143462822586961
46.7015595656667	0.0157318075011133
46.7773232485239	0.0166761843595918
46.8574119795413	0.0170909661479828
46.9429019601565	0.0168864639833743
47.0292169512871	0.0160437786377715
47.0292169512875	0.0160437786377654
47.0812944164534	0.0152516263884871
47.1333718816192	0.0142651873469749
47.1873670794656	0.0130556185958891
47.2429031348232	0.0116338665180559
47.3001394659304	0.0100032082433031
47.3592402700616	0.00816871102807984
47.4204036725521	0.00613664270660383
47.4838720068474	0.0039143068465061
47.5499487984437	0.00150975525534323
47.5905515524346	2.75170511376821e-16
47.590551552435	-1.67370457770932e-14
47.6441610214727	-0.0019688270974418
47.6977704905105	-0.00368907559667931
47.7531206839155	-0.00498307645394929
47.8101102648212	-0.00563718675539558
47.8689023492962	-0.00547660896736345
47.9296794086033	-0.00435615988737452
47.9926630063516	-0.00215970763631638
48.0070407413207	-0.00151349027351581
48.0070407413211	-0.00151349027349454
48.0369894336443	-3.80554962542412e-16
48.0369894336448	2.42889475893238e-14
48.1024536847003	0.00397355018190972
48.1556655932921	0.0075806503334442
48.2109477665697	0.0113992204240562
48.2678811578956	0.0151804962437637
48.3266489139672	0.0187305705350203
48.3874415305886	0.0218697563796359
48.4504924803897	0.0244333516168003
48.5160927681585	0.0262701960736509
48.5846156885958	0.0272406088174581
48.65655817705	0.0272130057042187
48.7321404641469	0.0260684842804196
48.8113061067772	0.023727903493766
48.8945124010541	0.020138313825597
48.982563690606	0.0152565122732149
48.9903768899931	0.0147762478068164
48.9903768899936	0.0147762478067883
49.0424351471695	0.0114041430986724
49.0944934043455	0.00776395791682805
49.1484845221138	0.00375179954033581
49.1967401609758	4.6447221069279e-16
49.1967401609763	-3.55141263619352e-14
49.2522718238995	-0.00441395206744644
49.3061183481202	-0.00853027734113428
49.3615704686247	-0.0123486980590893
49.4186308157475	-0.0156383678141658
49.4774481905602	-0.0182083909426295
49.5381923331692	-0.0198969563216873
49.6010670042894	-0.0205709434854048
49.6663211135467	-0.0201250185682081
49.7342658758888	-0.0184805152325807
49.8053020099019	-0.0155838631785427
49.8799656512842	-0.0114040729668981
49.9590124533287	-0.0059280866147651
49.965550628708	-0.00543428359259763
49.9655506287084	-0.00543428359256309
50.0177241629719	-0.00130624283154125
50.0334908461635	-5.70290342727375e-16
50.033490846164	3.74565829741602e-14
50.0856643804275	0.0044365173867785
50.1398910665691	0.00898746886728834
50.1955087211258	0.0133022646425461
50.2526524565048	0.0171260541606621
50.311445030214	0.0202308514744289
50.3720301681861	0.0224172189573386
50.4345767020168	0.0235132771659257
50.499285925625	0.0233736604000986
50.5664020866324	0.0218782261828642
50.6362280154856	0.0189303461653842
50.7091494910539	0.0144544385564802
50.7856754701783	0.0083920388155296
50.8665096431769	0.000694818193021961
50.8732577268909	8.18584566450453e-14
50.8732577268917	2.17490955800592e-16
50.9273671458416	-0.00577473032078657
50.9513033028284	-0.00838733033535416
50.9513033028289	-0.00838733033540385
51.0054127217788	-0.0142501898641066
51.0578982262094	-0.0196971038300338
51.1119413506173	-0.0248768797834945
51.1675464691453	-0.0296115909105023
51.2248591232774	-0.033756506258494
51.2840457568968	-0.0371863176657184
51.3444187132426	-0.0397640997066255
51.4054699610329	-0.0414295571788612
51.4683033322918	-0.0421907914201141
51.5345562776944	-0.0420140527884119
51.6070214845822	-0.0407790466169162
51.6829246609706	-0.0384700652237511
51.7632112433666	-0.0350917484337439
51.8331398479127	-0.0315308561339353
51.8976291331941	-0.0278650271225618
51.9244251022445	-0.0262604722669807
51.9244251022449	-0.0262604722669531
51.9865511217979	-0.0224109088381569
52.038969552956	-0.0190738298886244
52.093267277446	-0.0155872932584338
52.1491327165605	-0.0120214464111457
52.206727161167	-0.00842105949600727
52.2662202556616	-0.00483543442374238
52.3267596500735	-0.00137591927882218
52.3520138964635	-2.32043117359693e-14
52.352013896464	1.18438245322317e-15
52.4142494474926	0.0031235230699801
52.4676340692898	0.00525629797823097
52.5228855716924	0.00670231296722331
52.5797273550269	0.00722248846359651
52.6331092274119	0.00672720899903683
52.6830037258364	0.00536531144563274
52.7310566410421	0.00322715083467768
52.7781717522198	0.000357491515342841
52.7833004201365	2.59991680962024e-16
52.783300420137	-3.18244779487498e-14
52.8300003229742	-0.0036174553074705
52.8766382250858	-0.00773382698107076
52.911800421446	-0.0110568377207696
52.9118004214464	-0.0110568377208135
52.9586591930419	-0.0156505125700791
53.0067392047463	-0.020431645967141
53.056444627376	-0.0253211167518462
53.1093503247203	-0.0303498621479269
53.1661738615543	-0.035441290786496
53.2247141481763	-0.0402610466750914
53.2848509412119	-0.0446957850039234
53.3381694540498	-0.0481568138143821
53.3885672437718	-0.0510087538482053
53.4375728982618	-0.0533899798855857
53.4857948104022	-0.0553620731537607
53.5335674302434	-0.0569641396022682
53.5810246364518	-0.0582241638031898
53.6279457209847	-0.0591628702272663
53.6736694653732	-0.0598027234470027
53.7176771450002	-0.0601808402997752
53.7603579052699	-0.0603424965386507
53.8028998805383	-0.0603200722156749
53.8469637598192	-0.0601221666601251
53.8838239201825	-0.0598339081960031
53.8838239201829	-0.0598339081959989
53.9318490480969	-0.0593101633382923
53.9844227590506	-0.0585710131478746
54.0383072228068	-0.0576647909492159
54.0915492976389	-0.0566522061773208
54.1434006174476	-0.0555816552135684
54.1950810179264	-0.0544566880076967
54.2471783886836	-0.0532873027019139
54.3002505285897	-0.0520817477361506
54.3551724675647	-0.0508408733293491
54.4130694532837	-0.0495625565082692
54.4711165471974	-0.0483325937480959
54.5205741764506	-0.0473394614747423
54.5635365639664	-0.0465259471778418
54.6040614162582	-0.0458058670460591
54.6448689356047	-0.0451313862534522
54.6885672679224	-0.0444694968692886
54.7402843407386	-0.0437716974439625
54.7884516431789	-0.0432091758222718
54.8366189456191	-0.0427338778086363
54.871724269358	-0.042443567378232
54.8717242693585	-0.0424435673782286
54.9170537185798	-0.0421395192550122
54.959944517853	-0.0419256657226107
55.0022614473431	-0.0417849410089523
55.0444874905088	-0.0417135816041051
55.0871579764695	-0.0417106601327573
55.12898759498	-0.041774102509894
55.1663637088445	-0.0418851182204233
55.2001060935849	-0.0420283186791084
55.2329932763186	-0.0422061325354424
55.2672824092433	-0.0424306087174006
55.3051657448794	-0.0427235158553217
55.3497599981062	-0.0431263323261145
55.4087634411365	-0.0437506240893328
55.4718004321914	-0.0445244937522978
55.5370658764961	-0.0454317607261811
55.6034894412143	-0.0464542632032277
55.6724256113302	-0.0476081052959038
55.7445046152037	-0.0489005806487129
55.8203148656216	-0.0503376986017469
55.8438295339345	-0.0507968572987515
55.843829533935	-0.0507968572987604
55.8960523810191	-0.0518351486438874
55.9482752281033	-0.0528943340024925
56.0022854152812	-0.0540057533301453
56.0578413221068	-0.0551596364563341
56.1150967662326	-0.0563534770732926
56.1742158897332	-0.0575841436921293
56.2353964081151	-0.0588481881902594
56.2988800756557	-0.0601418280888976
56.3649695495946	-0.0614609588597203
56.4340551558282	-0.0628012002762252
56.5007891561277	-0.0640504843875466
56.5638733013424	-0.0651841610088568
56.6256392725576	-0.0662444421284193
56.6884983025936	-0.0672683543589164
56.7548493014522	-0.0682842208027468
56.8223286887027	-0.0692446095963934
56.8310128180194	-0.0693626704794818
56.8310128180198	-0.069362670479488
56.8938288037219	-0.0701778725087495
56.9462182739113	-0.0708043867828067
56.9971398581472	-0.0713655338263354
57.0466469013882	-0.071864975757769
57.0955418625899	-0.0723128989299046
57.1445565004041	-0.0727161369724172
57.1946590817224	-0.0730805245507377
57.2472967383381	-0.07341098056515
57.3046570212914	-0.0737097979205531
57.3704901695583	-0.0739739947847154
57.4405715091028	-0.0741631379581719
57.5141354843388	-0.0742604319449504
57.5915628746728	-0.0742524248454091
57.6737115467789	-0.0741226097521039
57.7618858848053	-0.0738479800393629
57.8044348643587	-0.0736666963576982
57.8044348643591	-0.0736666963576961
57.8564830717781	-0.0734029080473422
57.908531279197	-0.0730939367759027
57.9625361351705	-0.0727268703374736
58.0180792596055	-0.0723014268120138
58.0753213942981	-0.0718137824712477
58.1344262624126	-0.071259762472025
58.1955914337839	-0.0706345412490381
58.2590584527538	-0.0699324350506955
58.3251296910106	-0.0691465770506887
58.3941950671487	-0.0682684024585197
58.4667772780453	-0.0672867793369626
58.5430248642994	-0.0661950950335596
58.6236999827329	-0.0649776251978769
58.7099286853568	-0.0636115026166315
58.7897057843939	-0.062293537850821
58.7897057843944	-0.0622935378508133
58.8417667389279	-0.0614079779319928
58.8938276934614	-0.0605039506022756
58.9478179008476	-0.0595483943670151
59.0033493005468	-0.0585479883010791
59.0605819880332	-0.0574999777076925
59.119680425688	-0.0564015557934656
59.1808431289519	-0.0552493397254346
59.2443129776081	-0.0540391851433134
59.3103942915846	-0.0527658758683101
59.3794799604013	-0.051422625935838
59.4520919023246	-0.0500003359171309
59.5283702466661	-0.0484977678041824
59.6090999025688	-0.0469015462717249
59.6954213116995	-0.0451919373055058
59.7655443730665	-0.0438037662551411
59.7655443730669	-0.0438037662551321
59.817616690611	-0.0427746335805324
59.8696890081551	-0.0417478553474664
59.9236905852375	-0.040686347549117
59.9792319113905	-0.039598945405634
60.0364726990504	-0.038483800076196
60.0955768663566	-0.037339168269665
60.1567421831795	-0.0361628755262085
60.2202104791087	-0.0349521805231447
60.2862845422534	-0.0337035374118713
60.3553549267263	-0.0324122129084325
60.427945356764	-0.0310716270439775
60.5041997596854	-0.0296829016724986
60.5848867217275	-0.0282365786125425
60.6711351258391	-0.0267183074388096
60.7479475894192	-0.0253913912618723
60.7479475894197	-0.0253913912618645
60.8000127583374	-0.0245059731092465
60.8520779272551	-0.0236321447711385
60.9060723015447	-0.0227384129306746
60.9616075411333	-0.0218326539064593
61.0188436375033	-0.0209136762780341
61.0779449093355	-0.0199804315993271
61.139109673125	-0.0190315780679692
61.202580525912	-0.018065389990131
61.2686613716822	-0.0170795935834239
61.3377444606462	-0.016071101259215
61.4103553815865	-0.0150355638030068
61.4866295826323	-0.0139748470862982
61.567350530204	-0.0128825093996542
61.653655391642	-0.0117489192173976
61.7269853033907	-0.0108135031678564
61.7269853033912	-0.0108135031678507
61.7790527845195	-0.0101647154918722
61.8311202656478	-0.00952864554425178
61.8851171447381	-0.0088823613858554
61.9406541432005	-0.00823173495020977
61.9978910945533	-0.0075760304112889
62.0569920791915	-0.00691463799945676
62.1181550915584	-0.00624676474176591
62.1816222800014	-0.00557137927411243
62.2476969009099	-0.00488710884610795
62.3167702270484	-0.004192072366137
62.3893671505706	-0.00348359071249286
62.465626217819	-0.00276324888918292
62.5463234858296	-0.00202712160052312
62.6325910955557	-0.0012692736566707
62.7059686318536	-0.000647801909246962
62.705968631854	-0.000647801909243176
62.7580387856803	-0.000219433912825581
62.7852108293406	-3.41586025957852e-15
62.7852108293411	2.33130572138696e-16
62.8372809831673	0.00036879534419739
62.891112360972	0.000484452365307251
62.9464658399755	0.000115650306425507
62.9553367238641	1.19790787532492e-15
62.9553367238645	-5.16309271812038e-15
63.0123614421692	-0.00110873797810086
63.0727535176071	-0.00279639092581599
63.1352794639464	-0.00486550135546232
63.2002887889165	-0.00715288394011264
63.2681301201974	-0.00950269421705009
63.3392688307365	-0.0117672379843992
63.4140163171159	-0.013796641945874
63.4919986086123	-0.0154346772396707
63.5730011059972	-0.0165572429598887
63.6574187603333	-0.0170751710963101
63.6885269678589	-0.0170994111900836
63.6885269678593	-0.0170994111900833
63.7406477471755	-0.0169446399050507
63.7927685264916	-0.0165540380015217
63.8467615356653	-0.0159142570253167
63.9022976632397	-0.0150236711038274
63.9595345474245	-0.0138798165940311
64.0186366146567	-0.0124822245789468
64.0798021908194	-0.0108320450534689
64.14327389559	-0.00893181564575718
64.2093556698294	-0.00678509178786922
64.278439826114	-0.00439584672470359
64.3510504830012	-0.00176750696703119
64.398644906884	3.05745012640912e-17
64.398644906885	3.40506702695142e-14
64.4521745608052	0.00196590009796513
64.5057042147255	0.00368430486298269
64.5610529592768	0.00497982309864567
64.6180374703959	0.00563590591205947
64.6640483066856	0.00558804627944524
64.6640483066865	0.00558804627943891
64.7228349833955	0.00472216559009558
64.7752864537244	0.00317266690019705
64.8294827096804	0.000815364813259345
64.845065075906	2.93601948309075e-16
64.8450650759069	-4.90432347510783e-14
64.9008264354288	-0.00334163419202779
64.9578733768669	-0.00717521246916328
65.0164152269833	-0.0112204417852995
65.0765574592473	-0.015218493508692
65.1384251802321	-0.0189380717703051
65.2021622492049	-0.02217440135911
65.2679360984855	-0.0247484640917442
65.3359440675134	-0.0265061481784026
65.4064222773166	-0.0273172777819902
65.4796584566453	-0.0270744426217934
65.5560112159238	-0.0256914801691786
65.6359404365518	-0.023101321161796
65.6499076310084	-0.0225377768123439
65.6499076310093	-0.0225377768123062
65.7020681404826	-0.0201644032180216
65.7542286499558	-0.0173981838946345
65.8082181041541	-0.0141668024049766
65.863753057908	-0.0105027158617184
65.9209895126637	-0.0064208829897399
65.9800921958524	-0.00194074865722829
66.0048318204512	-7.11613927506516e-14
66.0048318204521	8.03176969377262e-16
66.0659993619559	0.00485700876323371
66.1197841157649	0.00893666250077028
66.1754030614699	0.0127112976424057
66.2326351579843	0.0159356848194929
66.2916406816886	0.0184226099090223
66.3525920258	0.0200131994842131
66.4156969787866	0.0205772111374169
66.4812098918589	0.0200120871156393
66.5494496372102	0.0182418030511952
66.620828207884	0.015215229548643
66.6224671448363	0.015132778467468
66.6224671448372	0.0151327784674221
66.6747468023946	0.0122243126986976
66.7270264599519	0.0088228585024347
66.7810380408713	0.00486699459080061
66.8365980261029	0.000413484270893849
66.8415569055606	1.45776403101538e-15
66.8415569055615	-7.45953320814563e-14
66.8988168950011	-0.00487071802408047
66.9529904724048	-0.00939650517066856
67.0087501270155	-0.0136771344583406
67.0660394546152	-0.0174441115879198
67.1249901797432	-0.0204726800082097
67.185747797412	-0.022565946973058
67.2484837844132	-0.0235545102986897
67.313402874351	-0.0232953744868916
67.3807539346578	-0.021670631585953
67.4471610765529	-0.0187816240859348
67.5109467833665	-0.0148930277834099
67.5733365598476	-0.0101358302465723
67.6108682866509	-0.00686571322720918
67.6108682866518	-0.00686571322712649
67.6729573513384	-0.000862314604529562
67.6813431142747	-5.37070388162419e-15
67.6813431142756	8.87734981011579e-14
67.7337377606241	0.0055881184270143
67.7882053164088	0.0115276107960129
67.8441036761586	0.0174673244671092
67.9015740895323	0.0231661653282669
67.9607467282871	0.0284092180068742
68.0217746065045	0.0330102861222684
68.0848383597951	0.0368110634668945
68.1501546265774	0.0396803782040867
68.2144121815906	0.0414452985232888
68.2768361530154	0.0421916652698793
68.3382116134807	0.042054089937689
68.3990475955446	0.0411382962606964
68.4596956185058	0.0395358891257721
68.5204462762302	0.0373302563097335
68.5814581857819	0.0346041136310913
68.5814581857828	0.0346041136310473
68.6426857195819	0.031449167938071
68.6951178260877	0.0284853705532011
68.7493923560176	0.0252276798560727
68.8052334580111	0.0217382860577672
68.8628004578221	0.0180608607293164
68.9178520414174	0.0145266947192564
68.9691075004214	0.0112672470262425
69.0182816690547	0.00820472796051216
69.066386614037	0.00529999748777136
69.1140105666662	0.00253891373510724
69.1600397257337	4.88207564652843e-14
69.1600397257346	4.20670442924376e-17
69.2075847643279	-0.00243554811434504
69.2559672358879	-0.00454472986127411
69.3054694448155	-0.00614447444959126
69.357051086673	-0.00707184310168885
69.4126768527818	-0.0071147603352949
69.4721642838081	-0.00598501833256128
69.5335630109233	-0.00351573344342069
69.5711922396648	-0.0013553328987354
69.5711922396657	-0.00135533289867736
69.5913603105182	-2.22478285794026e-16
69.5913603105191	6.3951448303623e-14
69.64920086035	0.0045627886321326
69.6993226017478	0.00909863237919732
69.7482083451997	0.01382177037458
69.7964323052824	0.0186060752977026
69.8442544372984	0.0233438698709154
69.8916991180399	0.0279362472881175
69.9384518307215	0.0322788716169189
69.9840200454903	0.036280358810253
70.0283404444526	0.0399139409324519
70.072136768132	0.0432272219967197
70.1167670650979	0.0463013739538616
70.1642728526897	0.0492259922915231
70.2187793931812	0.0521336589770169
70.2755972835426	0.0546587869588813
70.3324151739039	0.0566822787839695
70.384676885987	0.058120876071529
70.4355242351048	0.0591547890360521
70.4861309471534	0.0598505560733772
70.5370524625001	0.0602422277242609
70.5411690523816	0.0602612366910799
70.5411690523825	0.0602612366910839
70.5929073905627	0.0603501589373391
70.6454434682994	0.0601783921807397
70.6994391425159	0.0597608808921094
70.7530199356653	0.0591393979482121
70.8007795196243	0.0584387220316841
70.8440454895967	0.0577045322886518
70.8856475849286	0.0569251614696671
70.9280378335943	0.0560715222905419
70.9741258249887	0.055091408866361
71.0321073772516	0.0538066094801467
71.0885460851253	0.0525279523137074
71.1352081128657	0.0514686060118424
71.1792473389778	0.0504798594518737
71.2221045679338	0.0495378213376893
71.2642847409196	0.0486383993411239
71.3062391495988	0.0477783178594184
71.34840082617	0.0469551262314752
71.3901294604859	0.0461866022549567
71.4286879610574	0.045521554632659
71.4636779435019	0.0449584125952355
71.4973040634341	0.0444554706991486
71.5307465307396	0.0439940972351319
71.5307465307405	0.0439940972351199
71.5651913124869	0.0435608036628552
71.6074928143686	0.0430886219292495
71.6594395296956	0.0426015263946296
71.7141561053304	0.0422011627200172
71.7704433161518	0.0419111370248884
71.8285063738451	0.0417412724027039
71.8885225979619	0.0417020650064898
71.9507096489343	0.0418043460505263
72.0153365449474	0.0420595115317929
72.0827448296295	0.0424798820167039
72.1533830368941	0.0430793289786588
72.2276044492095	0.0438713447970583
72.3058218519658	0.0448691891787699
72.3889590894324	0.0460923512660083
72.4784491822008	0.0475693365363609
72.5016406976447	0.0479756190554011
72.5016406976456	0.0479756190554172
72.5537922918282	0.0489200180943689
72.6059438860108	0.0499021352106047
72.6599542347368	0.0509526717781724
72.7155069173288	0.0520619076141654
72.7727586044098	0.0532282689403947
72.8318731645434	0.0544495542640775
72.8927710350021	0.055717525161592
72.95625235484	0.0570411376613659
73.0209100045104	0.0583821816307788
73.0851246996084	0.0596982724418364
73.1408734088277	0.0608217827612468
73.191168071164	0.0618158075174649
73.2391372036859	0.0627433081233183
73.2861148696954	0.0636294489966501
73.3327415457069	0.0644848193905221
73.3796170002696	0.0653182369576326
73.4276774575872	0.0661429153452169
73.4783842230409	0.0669779911731162
73.4895161202394	0.0671562856109047
73.4895161202403	0.0671562856109191
73.5450979529111	0.0680182233178009
73.5975655326836	0.0687869437006358
73.6516506641251	0.0695315997484334
73.7072995772344	0.0702452283936107
73.7646609100291	0.0709231922576364
73.8239019651385	0.0715602799051415
73.8852242589649	0.0721507092109241
73.9488747992351	0.0726879785286306
74.0151637434658	0.073164656780838
74.0844926289688	0.0735720635282045
74.157355807519	0.0738995744761598
74.2339368641328	0.0741329268005074
74.3150415931551	0.0742572495990153
74.4018532873668	0.0742524493726971
74.4628032830031	0.0741655263833317
74.462803283004	0.0741655263833299
74.5148721642587	0.0740377934883088
74.5669410455134	0.0738617566505828
74.6209460927135	0.0736292165031315
74.676490252893	0.0733382395109588
74.7337334234095	0.0729848532672686
74.7928393677284	0.0725646698297154
74.8540056601821	0.0720726498595395
74.917473853388	0.0715028956508356
74.9835463304973	0.0708483319021643
75.0526130269163	0.0701002010820876
75.1251966657017	0.0692472141321134
75.2014455202624	0.0682817411450684
75.2821219706235	0.0671878420016041
75.3683520582779	0.0659425133863616
75.447619991771	0.0647339941668113
75.4476199917719	0.0647339941667971
75.4996819419779	0.06390962458326
75.5517438921839	0.0630626793569937
75.6057350959808	0.0621620434475267
75.6612674890337	0.0612136567479039
75.7185011571376	0.060214606739142
75.7776005495712	0.0591618914561437
75.8387641626589	0.0580519146554561
75.9022348477734	0.0568802941483955
75.9683168813381	0.0556415438748222
76.0374030835648	0.0543285642975196
76.1100160426522	0.0529318631104033
76.1862951788422	0.0514496069057226
76.2670252945396	0.0498678992465051
76.3533465292577	0.0481662926526711
76.4244861062679	0.0467590806283267
76.4244861062688	0.0467590806283087
76.4765565063576	0.0457278031321455
76.5286269064464	0.0446964731578396
76.5826266552937	0.0436278075235999
76.6381662254139	0.042530571803747
76.6954053641692	0.0414027950051014
76.7545080330001	0.0402425969420967
76.8156720627335	0.0390476434127214
76.8791393705994	0.0378150027773329
76.9452128749949	0.0365408963131007
77.0142833321664	0.0352202962043875
77.08687479812	0.0338462338458346
77.1631293619592	0.0324196400627654
77.2438179465919	0.0309304700296221
77.3300702830666	0.0293635608551032
77.4053014749965	0.0280192548950171
77.4053014749974	0.028019254895001
77.4573692930751	0.0271016504173556
77.5094371111528	0.0261948739804117
77.5634340274792	0.0252662450232516
77.6189716625392	0.0243238958791274
77.6762099509182	0.0233665489884425
77.7353131379486	0.0223930689670097
77.7964794377559	0.0214020075459381
77.8599513011337	0.0203915067365358
77.9260324158874	0.0193591240511987
77.9951146985019	0.0183015498466181
78.0677240597896	0.0172141183640477
78.1439969483149	0.0160986661981287
78.224714141544	0.0149483354650438
78.3110112736528	0.0137528367331726
78.3864367826436	0.0127370292800561
78.3864367826445	0.012737029280044
78.4385009155011	0.0120516453478563
78.4905650483577	0.0113791302239953
78.5445586982436	0.0106952376684385
78.6000926833136	0.010006160073721
78.6573269141656	0.00931110317996312
78.7164255723583	0.00860940310838005
78.7775867929716	0.00790019813219061
78.8410529246533	0.00718236882353303
78.9071275190157	0.00645442680651048
78.9762023033161	0.00571433442419142
79.0488029105693	0.00495919183859632
79.1250642960511	0.00419068167967663
79.2057673771749	0.00340451796273495
79.2920463181347	0.00259427815915744
79.3628907093919	0.00195188530496325
79.3628907093928	0.00195188530495513
79.4149648112864	0.00149262299468431
79.46703891318	0.00104413916857539
79.5210419592981	0.000590256937472669
79.5765851820009	0.000135153964426158
79.5933618198897	2.87936991957838e-16
79.5933618198906	-7.01023440685677e-15
79.6506049854445	-0.000395203641770977
79.7043775045857	-0.000473762130374801
79.7598897318346	-4.89417377404106e-05
79.7634883735947	1.78276718474507e-16
79.7634883735956	1.29002169189929e-14
79.8206770915463	0.0011127193482916
79.8859450092373	0.00295392606592848
79.952804571879	0.00519122972642509
80.0216574900981	0.00761879211699696
80.0926561651954	0.0100470211415885
80.1659896878688	0.0123090898255934
80.2418788050174	0.0142598499605014
80.3205853905708	0.0157750849528876
80.3483479141269	0.0161760056874466
80.3483479141278	0.0161760056874586
80.4005331203073	0.0167351815600141
80.4527183264869	0.017039251673179
80.5067083998144	0.0170885271251819
80.5622449464959	0.0168660451516284
80.6194829664644	0.0163603673531313
80.6785872240349	0.0155624145839833
80.7397563395297	0.0144652930586469
80.8032333525594	0.0130639952284905
80.8693228128755	0.0113549471887542
80.9384179569915	0.00933528047544845
81.0110383852923	0.00700184741494139
81.0873267898801	0.00436977275803313
81.1680686301256	0.00144040966407397
81.2067964659341	2.45246531416221e-16
81.2067964659351	-3.37752829177029e-14
81.2602151926493	-0.00196200517086573
81.3136339193636	-0.0036780165672093
81.3207470946661	-0.0038760714451071
81.320747094667	-0.00387607144513189
81.3760938210776	-0.00509837243727415
81.4285877597777	-0.00564665034211868
81.4826871012396	-0.00550070513229212
81.5383481078827	-0.00454890984188069
81.5957182672063	-0.00270495634900598
81.6532177096087	-4.90206833458906e-14
81.6532177096096	3.17454396103756e-16
81.7124633830323	0.00356721724444691
81.7694738825682	0.00741320228840922
81.8281126888696	0.01146292451483
81.8883540656363	0.0154505678221802
81.9503291397796	0.0191467858903177
82.014182834797	0.0223483501638426
82.080084178637	0.0248777547604818
82.1482325457792	0.0265823456782062
82.2188667293392	0.0273333416735907
82.2922780671338	0.0270246481720242
82.3098922375433	0.0267899042798846
82.3098922375442	0.0267899042798709
82.3621290217864	0.0257426397798029
82.4143658060287	0.0241937207680733
82.4683522445439	0.0221025611327301
82.5238881478464	0.0194758369091522
82.581126408629	0.0163162729113414
82.6402321514467	0.0126316705088705
82.7014043511453	0.00843411914840273
82.7648865503539	0.00373961846289939
82.8129836436008	7.21493177702204e-14
82.8129836436017	1.88217497143484e-16
82.879081122023	-0.00524291318620861
82.9328120513984	-0.00928865782091618
82.9885777358336	-0.0130233640013693
83.0459609222598	-0.016189334771088
83.1051320750979	-0.0186025568266544
83.1662659602134	-0.0201067125426881
83.229573978414	-0.020574061944594
83.2791955405226	-0.0201747442645681
83.2791955405235	-0.0201747442645548
83.3315810551872	-0.0190531782601759
83.383966569851	-0.0172564716324206
83.4379846460495	-0.0147555394254212
83.4935551505814	-0.0115687841566972
83.5508255240816	-0.00771967313255159
83.6099602264799	-0.00324320081024016
83.6497102064216	-7.55333295909821e-14
83.6497102064225	5.17814957579077e-16
83.7109069946268	0.00520623457814481
83.7650395160764	0.00971092507144913
83.8209094684267	0.0139636504383464
83.8783118960993	0.0176853799321539
83.9373855429704	0.0206538462520121
83.9982772970432	0.0226741181344668
84.0611607220887	0.0235787017277177
84.1262432710006	0.0232264257914067
84.1937774725991	0.0215010993933679
84.2640776724748	0.0183097089139969
84.2707674709449	0.0179357970526189
84.2707674709458	0.0179357970525673
84.3230343574895	0.0146196930488457
84.3753012440333	0.0106466715308178
84.429285555502	0.0059221700345688
84.484821161303	0.000482063992008472
84.4894953119788	3.64221456813918e-15
84.4894953119797	-9.05019332045343e-14
84.5467338895355	-0.00611548868250132
84.601149605483	-0.0120467028260735
84.6571865117228	-0.0179754666956436
84.7147991027571	-0.0236427820272931
84.7741265652586	-0.0288370330044178
84.8348938355856	-0.0333457012204178
84.8959793908642	-0.0369662590579712
84.9581013779111	-0.0396731126463492
85.0229656465362	-0.0414531473995759
85.0902398266952	-0.0422127988174536
85.1586858507518	-0.0419287707543454
85.2192922492333	-0.0408710521057228
85.2384709956394	-0.0403925995990127
85.2384709956403	-0.0403925995989884
85.2917221301021	-0.0387357815997875
85.3411615195188	-0.0368077715049744
85.3893759762397	-0.0346155654045566
85.4370515107631	-0.0321913930760489
85.484607357596	-0.0295641035648266
85.5323769877491	-0.0267585562008089
85.5807123102528	-0.0237934449783679
85.6301267117026	-0.0206745214277744
85.681528054649	-0.0173817031319689
85.7367641167185	-0.0138387181587225
85.8012418532808	-0.00976389825833261
85.8713551307996	-0.00548908704325166
85.9290866828638	-0.0021485462627971
85.9681952920669	-4.76806094606985e-14
85.9681952920678	1.10328413072125e-15
86.0202502093913	0.00265076096172392
86.0692824149128	0.00474035663671394
86.1175892528243	0.00624395814461379
86.1654667632154	0.00707436403923113
86.2129825969858	0.00717186244979607
86.2307481351814	0.00701210787709575
86.2307481351823	0.00701210787708478
86.2776430336796	0.00606243099260549
86.3229023520679	0.00441268937356627
86.3670308661719	0.0021156260758637
86.399514015589	6.00227333114045e-14
86.3995140155899	-4.14989223540552e-15
86.4433914379701	-0.00338269058812014
86.4908445059887	-0.007549339026461
86.5449602656546	-0.0127031839674202
86.6051395644087	-0.0186611298355499
86.6626849970933	-0.0243507353491608
86.7148750997083	-0.0293544960030595
86.7656876160897	-0.0339849274635433
86.816281423403	-0.038290354688672
86.8672042715937	-0.0422672700236635
86.9189594994046	-0.0459088298977296
86.9721560580545	-0.0492103191021608
87.0269719076227	-0.0521355186992526
87.0804931691716	-0.0545277141015637
87.1283406910686	-0.0562880535603259
87.1716715352961	-0.0575857264610981
87.1986832254865	-0.0582577883703927
87.1986832254874	-0.0582577883704137
87.2403184268145	-0.0590971227067825
87.2846437324237	-0.0597424327749306
87.3361511847603	-0.0601939653075725
87.3911777152659	-0.0603539752790167
87.4403058471529	-0.0602450729934137
87.485304079704	-0.0599606729165457
87.5286710571091	-0.0595392150947985
87.5711340359219	-0.0590039250424358
87.6131345940253	-0.0583713850994785
87.6551501193844	-0.0576515650232777
87.697320407961	-0.0568565155151559
87.7378053244223	-0.0560381632441447
87.7744026071573	-0.0552621980284015
87.8084375349436	-0.0545174317212145
87.8422320965862	-0.0537624217023521
87.8778364066772	-0.0529568809987208
87.9174564993611	-0.052056205644819
87.9644855234019	-0.0509925225049618
88.0279205625859	-0.0495887466004004
88.0921759455679	-0.0482292868067648
88.1581581434783	-0.0469249305428289
88.1897366843806	-0.046340238534922
88.1897366843815	-0.0463402385349055
88.2420732102634	-0.0454350855331068
88.2944097361453	-0.0446167081156934
88.3483971532072	-0.0438705714767453
88.4039389548639	-0.0432128385230259
88.4611841110261	-0.0426562680228154
88.520298176961	-0.0422140661666479
88.5814804637703	-0.0418998585638316
88.6449749877941	-0.0417278709472392
88.7110877039421	-0.0417132200296833
88.780213965319	-0.0418724080913908
88.8528649948671	-0.0422240793589908
88.9291959055387	-0.0427856445951122
88.9991367043388	-0.0434609196026133
89.0633830234511	-0.0442057795870498
89.1244640457106	-0.0450149384708706
89.159805294928	-0.0455244007378511
89.159805294929	-0.0455244007378646
89.2200386066649	-0.0464562217064901
89.2724811059662	-0.0473265920399657
89.3267255670534	-0.0482778984028621
89.3825354464818	-0.0493037541061522
89.4395962426688	-0.050394415661438
89.4917670199005	-0.0514220713226483
89.5406869593003	-0.0524067895359264
89.5880841023598	-0.0533758056686021
89.6348241930463	-0.0543417024003529
89.6814641238987	-0.0553118614686506
89.7287230318906	-0.0562975265301664
89.777757617369	-0.0573190397957704
89.8303294888562	-0.0584083940915408
89.8892281532989	-0.0596159641445886
89.9600987764843	-0.0610423975660924
90.0458657910321	-0.0627161209234546
90.1320137627402	-0.0643238850441447
90.1477992762775	-0.0646093235314697
90.1477992762784	-0.064609323531486
90.1999183318013	-0.0655296382191712
90.2520373873242	-0.0664138421412902
90.3060254786042	-0.0672888976235246
90.3615578721907	-0.0681428792790356
90.4187923221915	-0.068971441091598
90.4778936184095	-0.0697694862818215
90.539060572738	-0.0705313957385898
90.6025364852576	-0.0712508945096351
90.6686262830902	-0.0719208802607213
90.7377237738973	-0.0725331670080011
90.8103468412601	-0.0730780059289467
90.8866413124527	-0.0735403917756886
90.9673943111567	-0.0739065912907215
91.0537510409074	-0.0741584451195286
91.1216813184424	-0.0742559721398137
91.1216813184433	-0.0742559721398145
91.1737556778832	-0.0742715042665133
91.225830037323	-0.0742363287130251
91.2798338800203	-0.0741470884066445
91.335377141321	-0.074000247287242
91.3926194603483	-0.0737916905299483
91.4517246374906	-0.0735168277203065
91.5128902822996	-0.0731704198668511
91.5763579991214	-0.0727463748230904
91.642430248404	-0.07223743651928
91.7114970860909	-0.0716346951569821
91.7840814339657	-0.0709267657093121
91.8603302902146	-0.0701049757387725
91.941007540447	-0.069153243688743
92.0272396751527	-0.0680485699399424
92.1051714404035	-0.0669780035286404
92.1051714404044	-0.0669780035286276
92.1572357521809	-0.0662271425481707
92.2093000639574	-0.0654494611187793
92.2632935380747	-0.064616213345078
92.3188281030222	-0.0637324710501432
92.3760638002082	-0.062795160375919
92.4351650224361	-0.0618010769282141
92.4963301866559	-0.0607464058574146
92.5598020301717	-0.0596265248232045
92.6258846598632	-0.0584356801071408
92.6949706328541	-0.0571664682099349
92.7675843236993	-0.0558089988956971
92.8438630216051	-0.0543607965042749
92.9245909854191	-0.0528074787637425
93.01090706018	-0.0511279542743984
93.0840462505957	-0.049693372594154
93.0840462505966	-0.0496933725941362
93.1361132603593	-0.0486674315019809
93.188180270122	-0.047638750533007
93.2421767618156	-0.0465700969077456
93.2977132606164	-0.0454700859983331
93.354949585981	-0.0443366185614838
93.4140497923803	-0.043167668291961
93.4752118404381	-0.0419607317890145
93.5386778327385	-0.0407126772378959
93.604750961536	-0.0394194827036764
93.6738224055821	-0.0380758148747484
93.7464169108709	-0.0366743046148744
93.8226730781989	-0.0352156797936869
93.903366457671	-0.0336892579032634
93.9896286277675	-0.0320790424392437
94.0622266064906	-0.0307426730149832
94.0622266064915	-0.0307426730149666
94.1142986352289	-0.0297954051300483
94.1663706639663	-0.0288579897945449
94.2203716433388	-0.0278966421098512
94.2759130699982	-0.0269197226583782
94.3331547816906	-0.0259258631664981
94.3922608965227	-0.0249138354378228
94.4534294517588	-0.0238820784182716
94.5169026462932	-0.0228285949331859
94.5829837966521	-0.0217507662316016
94.6520642477299	-0.0206450523153964
94.7246689785687	-0.0195064741000009
94.8009389480247	-0.0183367599802106
94.881648823805	-0.017128670835857
94.9679316915883	-0.0158712437552616
95.046552593739	-0.0147563080397992
95.0465525937399	-0.0147563080397865
95.0986118676449	-0.0140342649213666
95.1506711415499	-0.0133251488153931
95.2046600934024	-0.0126033917065426
95.2601897335218	-0.0118755035283103
95.3174200918613	-0.0111406275288573
95.3765155083882	-0.0103980410339987
95.4376743378594	-0.00964680788910417
95.5011392412264	-0.00888571356534922
95.5672142296558	-0.00811314505514721
95.6362917368742	-0.00732689614929922
95.7088941951365	-0.00652387691856779
95.7851599563782	-0.00570578940585684
95.8658725180101	-0.00486799042192168
95.9521695789432	-0.00400352871054653
96.0194111804013	-0.00335198662278839
96.0194111804023	-0.0033519866227797
96.0714908269686	-0.00286040611820134
96.1235704735349	-0.00238005470092632
96.1775789070041	-0.00189361232218968
96.2331271080762	-0.001405548422431
96.2903747075187	-0.000915347909821208
96.349485541013	-0.000422598356849705
96.4015104418848	2.10443641679436e-16
96.4015104418857	7.50853372533111e-15
96.4626821572049	0.000413444740043263
96.5164101247414	0.000462711376556683
96.5716370347993	3.41740524767431e-16
96.5716370348002	-1.2379637245874e-14
96.6272704332156	-0.00107518660833977
96.692556134873	-0.00290565476451608
96.7593687308633	-0.00513599957084388
96.8281736421169	-0.00756137636076746
96.8991201238224	-0.00999157943620447
96.9723967131211	-0.0122592700804224
97.0088045512527	-0.0132554118110979
97.0088045512536	-0.0132554118111215
97.0610483845233	-0.0145046677596022
97.113292217793	-0.0155214082838434
97.1672780049562	-0.0163124232726041
97.2228135671553	-0.0168426791186391
97.2800514841019	-0.0170873573090773
97.3391569022846	-0.0170246158776462
97.4003288083943	-0.016635552068994
97.4638107636918	-0.0159038387713743
97.5299080765188	-0.0148151925975752
97.5990151376497	-0.0133565257093587
97.6716457961963	-0.0115149234619774
97.7479504313587	-0.00929269130986355
97.8287171797487	-0.006682099300237
97.9150937041047	-0.00366937885311547
97.9771621588635	-0.00140548904447891
97.9771621588644	-0.00140548904444529
98.0149451964431	-3.36293493052864e-14
98.014945196444	3.90963303398273e-16
98.0670304404783	0.00191501588530349
98.1206310408459	0.00364517721534877
98.1757520998684	0.00495084101739143
98.2325313334088	0.00562692751662334
98.2911255579375	0.00549788490934793
98.351722277171	0.00441712052883352
98.4145494584159	0.00226614446413895
98.4613664421117	4.43655528981068e-16
98.4613664421126	-4.88927474895373e-14
98.5267074296812	-0.00396532094515724
98.5836543895956	-0.00783024482118595
98.6424635155526	-0.0118856171466137
98.7028790684358	-0.0158531236722589
98.7650428197088	-0.0195068236481731
98.8291015841319	-0.0226461817281501
98.895227230587	-0.0250963248722242
98.9636227630938	-0.02670713569083
98.9704042698631	-0.0268141008992095
98.970404269864	-0.0268141008992232
99.0226960066362	-0.0273171818062772
99.0749877434085	-0.0272551467230669
99.1289699249971	-0.026613824642551
99.1845047638446	-0.0253691226472457
99.2417428908311	-0.0235039779480097
99.3008498173784	-0.0210074537905795
99.3620248997491	-0.0178742467078105
99.4255122228462	-0.0141041438252659
99.491617854909	-0.00970119573842838
99.5607373407497	-0.00467237964828291
99.6211323313904	-7.05243155540991e-14
99.6211323313913	1.44242257027472e-15
99.6747920911397	0.00426620994822062
99.728451850888	0.00837874673684711
99.7838511669512	0.0122131527211251
99.8408482239283	0.0155261645285981
99.8995967046098	0.0181261844261952
99.9358289826055	0.0192769533377342
99.9358289826065	0.0192769533377586
99.9964972853887	0.0203957650657102
100.048943939547	0.0205418061844272
100.103209412457	0.0199092475133415
100.159040332385	0.0184666925370531
100.216594642984	0.0162007399430348
100.276040853587	0.0131127805652671
100.337582472335	0.00921864222188101
100.401469099092	0.00454836872754
100.457858903293	7.6215943278779e-14
100.457858903294	1.63931368479808e-16
100.524404219783	-0.00566107077315608
100.578481136011	-0.010134931606467
100.634501595699	-0.0143478106067546
100.692058369002	-0.0180064185238367
100.751299847895	-0.0208918534611602
100.81237484606	-0.0228118361067112
100.875459818337	-0.0236014510668337
100.931012402381	-0.0232767815688791
100.931012402382	-0.023276781568866
100.993350850278	-0.0217948942340672
101.045733353303	-0.0196729181894779
101.100008129097	-0.0166806020562118
101.155853581396	-0.0128223909402509
101.213432480803	-0.00809596027157892
101.27291580016	-0.00250913377753386
101.297643988635	-2.03157803080334e-14
101.297643988636	7.38289637758349e-14
101.359238772989	0.00659045506582645
101.413608006541	0.0125123869156564
101.469770052949	0.0184297715836636
101.52751107657	0.0240674254529281
101.581956341492	0.0288111094372272
101.632860677556	0.0326517016433403
101.681861322105	0.0357556134195949
101.729889699051	0.0382087912844471
101.777499812935	0.0400577749178698
101.825078883103	0.041331795179582
101.872954360793	0.0420514736402952
101.895617566756	0.0422024668522642
101.895617566757	0.0422024668522679
101.944166275188	0.0421348770717303
101.994898610843	0.0415278071328686
102.048735217027	0.0403358300275045
102.104144154276	0.0385831790827255
102.161235090142	0.0362923841879771
102.220170755856	0.0334930763697356
102.274690081948	0.0305839912533107
102.325856314605	0.0276352618634312
102.375367832348	0.0246315056836317
102.423956168957	0.0215849137937467
102.472006358875	0.018516461248918
102.519697642658	0.0154534292986568
102.566931682939	0.0124363370030101
102.613278935947	0.00952180412133629
102.658338370883	0.00675746630710413
102.702349848745	0.0041450333546695
102.746308446788	0.00164126571349678
102.776343972038	4.87413928662583e-14
102.776343972039	-3.98986399474666e-17
102.821832516358	-0.00233629878924175
102.875399700355	-0.00466407168385199
102.890416693238	-0.00520436838612465
102.890416693238	-0.00520436838615569
102.945178550067	-0.00666554064690274
102.997644913903	-0.00721770082932702
103.049459378441	-0.00686534228098031
103.100207824031	-0.00561516609100594
103.150816422829	-0.00346709904896278
103.201812033615	-0.000407147051788527
103.207662674911	-6.35667733728251e-14
103.207662674912	6.07153216591882e-16
103.259558827893	0.00405511361727296
103.313177922296	0.00886837110090332
103.368138129095	0.0141791030269472
103.420559040869	0.0193846766935681
103.467109541228	0.0239864977398822
103.509809716991	0.0281079540067613
103.551406756089	0.031975269851614
103.594335964374	0.0357692293908382
103.641899830917	0.0396969612248283
103.694461202313	0.0436600872686958
103.74702257371	0.047197868776813
103.793380826898	0.0499521270012441
103.837358447676	0.0522446656980232
103.856566260896	0.0531485875585071
103.856566260896	0.0531485875585486
103.899385179742	0.0549536004836595
103.941377712281	0.0564483153667422
103.983392670629	0.0576805316181217
104.025564449408	0.0586643189183824
104.066063695599	0.0593830156686666
104.10267653014	0.0598531551849364
104.13671685523	0.0601465707694491
104.170507469169	0.06030953821316
104.20609923492	0.0603524085010271
104.245695990314	0.0602569918246071
104.292681564077	0.0599669126517544
104.35611747844	0.0593099690202816
104.420366032189	0.0583861820075068
104.486349033097	0.057225068276664
104.553537002453	0.0558798920327426
104.623386366116	0.0543665500706061
104.696540770267	0.0527170285707392
104.773671779325	0.0509692140636561
104.848593195361	0.049318007597499
104.848593195362	0.0493180075974794
104.900768037402	0.0482201843405158
104.952942879443	0.0471804720510777
105.006926729919	0.0461780107496679
105.06245809237	0.0452357044094754
105.119692425262	0.0443688219703298
105.178794902296	0.0435934309460842
105.23996471111	0.0429261865474149
105.303445686137	0.0423845146958663
105.369512211171	0.0419870430753593
105.431455778509	0.0417690175465298
105.491712401305	0.0416991801179073
105.55277916196	0.0417685783924898
105.617644103608	0.0419919504925383
105.682238742153	0.0423610364751115
105.745625309564	0.0428578232843565
105.800723712535	0.043391375858975
105.818550559037	0.0435832078240891
105.818550559038	0.0435832078240991
105.868567427811	0.0441689405381613
105.91603807311	0.0447861723961985
105.962785682161	0.0454481070589472
106.009424858282	0.0461577959762959
106.05667350903	0.0469226042877588
106.105683006041	0.0477599147341924
106.158207391384	0.0487013973080201
106.217020644679	0.0498023640690934
106.280925520768	0.0510450285327036
106.347318349052	0.0523759906995623
106.416765798524	0.0537991002085861
106.489759622631	0.0553149230836014
106.566477550217	0.0569146909792549
106.647726342081	0.0585990565279569
106.73468942305	0.0603711766727482
106.805737204654	0.0617819616042339
106.805737204655	0.0617819616042517
106.857785270314	0.0627881487026266
106.909833335972	0.0637672090027703
106.963821813018	0.064750566271101
107.019351380985	0.0657242357274744
107.07658268107	0.0666841229817966
107.135680275124	0.0676253121937945
107.196842841292	0.0685424062417834
107.26031348587	0.0694294117386705
107.326396857344	0.0702796036063327
107.395486343491	0.0710853284529404
107.468101865636	0.0718376248632024
107.54438657955	0.0725209596593743
107.625126692137	0.0731226772484785
107.711465403094	0.0736263922864979
107.781304624329	0.0739278812975416
107.78130462433	0.0739278812975449
107.833376119062	0.0740911649926232
107.885447613795	0.0742022239394879
107.93944848113	0.0742626894798167
107.994988902002	0.0742674077785046
108.052228563099	0.0742121367636548
108.111331337618	0.0740920999690207
108.172494936795	0.0739018789528578
108.235961111003	0.073635212908485
108.302032537495	0.0732846992285104
108.371099608158	0.0728413231766095
108.443685795487	0.0722936721615554
108.519935088421	0.0716320216167252
108.600615222293	0.0708402320055257
108.686854104601	0.0698954553176115
108.762247013174	0.0689912020951989
108.762247013175	0.0689912020951876
108.814315535671	0.068326511288107
108.866384058166	0.0676306876408711
108.920381574918	0.06687778960621
108.975919943264	0.0660718897116394
109.033159112998	0.0652097502666149
109.092263358492	0.0642879583753217
109.153430931495	0.0633024770418506
109.216904333396	0.0622484437957194
109.282987322459	0.0611198428814591
109.352071917797	0.0599089815159052
109.424684188742	0.0586055972414509
109.500960628783	0.0572064706002244
109.581682493208	0.0556968132232903
109.66798605308	0.0540549779337114
109.744449931537	0.0525806451013867
109.744449931538	0.0525806451013691
109.796511662034	0.0515681995373066
109.848573392529	0.0505500567640096
109.902564792638	0.0494893072865253
109.958096545714	0.0483943282200889
110.015328593863	0.0472628858874524
110.074425152682	0.0460927982944375
110.135584406712	0.0448813830890775
110.199048777367	0.043625298170389
110.265121926712	0.0423202678433152
110.334195756609	0.040960642142411
110.406795238738	0.0395386578334838
110.483055211709	0.0380547987860097
110.563757879698	0.0364977014358793
110.65003812129	0.0348505112413799
110.7186577147	0.0335550553234907
110.7186577147	0.0335550553234737
110.770735968776	0.0325812855951495
110.822814222851	0.0316161582141225
110.876821236577	0.0306248889904997
110.932368263168	0.0296160330814343
110.989614992258	0.0285881269622
111.048725345076	0.0275398436633723
111.109897085833	0.0264695031223294
111.173372025236	0.0253749624428637
111.239452908678	0.0242534198188853
111.30853020336	0.0231010980425635
111.38112746018	0.0219126983403358
111.457392383651	0.0206897719177491
111.538090389001	0.0194247357683662
111.624350616122	0.0181059464404028
111.707527320148	0.0168674052058013
111.707527320149	0.0168674052057879
111.759579975716	0.0161089743613672
111.811632631283	0.0153634228406981
111.865615178771	0.0146038642952746
111.921138945094	0.0138371193826195
111.978364132708	0.0130622645425323
112.037455312105	0.0122785131821221
112.098611157177	0.0114848485388833
112.162074782007	0.0106799533294921
112.228150863826	0.00986208011811437
112.297232859429	0.00902884107309123
112.369837429577	0.00817697926958799
112.446110338602	0.00730815746360055
112.526837409871	0.00641736021457362
112.613161602313	0.00549706245320935
112.675539582512	0.00485250179379799
112.675539582513	0.00485250179378872
112.727626681267	0.00432723958220479
112.779713780022	0.00381362945029421
112.833729483115	0.00329315970343857
112.889284385625	0.00277060423027275
112.946537934406	0.00224540581442187
113.005653717175	0.00171711581858238
113.066829038792	0.00118514774509609
113.13030506047	0.000648736378530299
113.196383577045	0.000106860469256959
113.209659063226	7.43366956532099e-15
113.209659063227	1.35498166506376e-16
113.263297843006	-0.000377080836684042
113.316936622784	-0.000482003239179796
113.372340250282	-9.81931444744367e-05
113.379785463805	-1.44009153560387e-16
113.379785463806	1.25781004535475e-14
113.436854117088	0.00110980724144376
113.502123416859	0.0029501884431093
113.568979361755	0.00518695678502396
113.6378285824	0.00761435186499812
113.670039895598	0.00873606386541291
113.670039895599	0.0087360638654442
113.7223284103	0.0104823175843763
113.774616925001	0.0120880905298816
113.828596891698	0.0135529183946268
113.884129552948	0.0148197752850745
113.941365616089	0.0158446220297549
114.000470640289	0.0165873282169156
114.061644051668	0.0170116935224539
114.125130036089	0.0170850266335749
114.19123481283	0.0167775421554616
114.260354162557	0.0160614089055464
114.332994900494	0.0149095960710151
114.409316781323	0.0133062282565198
114.490111181821	0.0112304464570413
114.576532941059	0.00865477413068434
114.633389548805	0.00679904197215906
114.633389548806	0.0067990419721285
114.685513252032	0.00500857442785549
114.737636955258	0.00315038318269656
114.791659529609	0.00117051103179216
114.823093462434	3.41838102962955e-14
114.823093462434	1.64148208914305e-16
114.878655895751	-0.002037213312211
114.932416357253	-0.00374816174641904
114.987823569181	-0.00502093150073742
115.044879646758	-0.00564662424848258
115.103744501003	-0.00545149114691961
115.164602076896	-0.0042914863728494
115.227675658857	-0.00205157724235513
115.269514385274	-7.69349861595714e-16
115.269514385274	4.85692215612676e-14
115.335080479559	0.00398010080490141
115.392025101864	0.00784565577495325
115.450840539151	0.0119011817913802
115.511262546637	0.0158678968310657
115.573433291688	0.0195199857982718
115.631516351925	0.0223944923301313
115.631516351926	0.0223944923301718
115.69558271989	0.0248521728996556
115.747941864675	0.0262554095833199
115.802263971484	0.0271127521634676
115.858158652626	0.0273545730284852
115.915792393075	0.0269358136672197
115.97533718031	0.0258188195590627
116.037001586037	0.0239732308453995
116.101042266437	0.0213752140487183
116.167783135881	0.0180063142945828
116.237646301689	0.0138515874309288
116.311057880249	0.00890675597752173
116.38139681523	0.00372333586486496
116.429280450496	3.33934269125535e-16
116.429280450497	-7.16315028126413e-14
116.495208721679	-0.00522969526414467
116.548941495402	-0.00927663114508542
116.592545473297	-0.0122481958587961
116.592545473298	-0.0122481958588544
116.64830610889	-0.0154904654290369
116.700813076734	-0.0178657863394089
116.754940035314	-0.0195545477362193
116.810627494412	-0.020450749230501
116.868023252441	-0.0204775244289504
116.927293228026	-0.0195771368650871
116.988637032748	-0.0177108025990125
117.052298964871	-0.0148581586842784
117.118585191993	-0.0110165919861904
117.183548227617	-0.00652295967428399
117.246371765925	-0.0016228518388785
117.266006600884	-1.24509777488235e-15
117.266006600885	7.48077814971548e-14
117.327606201457	0.00524053213348677
117.381734529835	0.00974298760250351
117.437615792475	0.0139927903774917
117.49502981826	0.0177098333003411
117.554116073178	0.0206721031791602
117.591595410427	0.0220413171084857
117.591595410428	0.0220413171085139
117.652500926159	0.0233659540688158
117.704893990217	0.0235896321868377
117.759122033217	0.0229290705373547
117.814920029123	0.0213256700574699
117.872447986294	0.0187373757890051
117.925663266842	0.0155527996708656
117.975871251948	0.0119074432468089
118.024510888282	0.00783667808338667
118.072368029381	0.00336664743800218
118.10579197535	9.41087485717418e-14
118.105791975351	-2.94902990916057e-17
118.153357105691	-0.00506334823219721
118.201231770383	-0.010285850291446
118.249778367872	-0.015505628088957
118.299581987355	-0.0206086412291534
118.351710339656	-0.0255292694017098
118.408458455577	-0.0302655953784273
118.47039752747	-0.0345852156278046
118.534298194839	-0.0380389709214402
118.5531412064	-0.0388581296307189
118.553141206401	-0.0388581296307563
118.60942472584	-0.040765317807497
118.660386745548	-0.0418078292596026
118.709756278738	-0.0422225757416949
118.758262170729	-0.0420912218757878
118.806263073888	-0.0414718559908346
118.853910563046	-0.0404153464340205
118.901064120282	-0.0389781098573233
118.947267008932	-0.0372333064275596
118.992168158889	-0.0352578457931595
119.036106806341	-0.0330946032092343
119.080155998206	-0.0307331899433273
119.125975820244	-0.0281096480971304
119.176310178593	-0.0250759881193572
119.239604095107	-0.0211085820156005
119.303912969296	-0.0169904613116053
119.357234690859	-0.0135721828752485
119.408259663928	-0.0103435331972572
119.458850678587	-0.00722004988183658
119.509633772954	-0.00419531622005824
119.550116142727	-0.00188324207309589
119.550116142728	-0.00188324207304505
119.584491051692	-2.78423117894278e-16
119.584491051693	4.8503518909615e-14
119.635956016763	0.00262280119574844
119.689425721037	0.00488215125187444
119.74260282132	0.00644684736653968
119.789845155074	0.00714369273315557
119.83287253885	0.00714832587911015
119.874474365362	0.00655023461733422
119.91708907341	0.00530860842761023
119.963771687096	0.00321659510405396
120.015810290004	3.73863266733832e-14
120.015810290005	-2.67875999160339e-14
120.062419872644	-0.00361015373113256
120.109029455282	-0.0077233503065818
120.153475967037	-0.0119447880462319
120.196561442933	-0.0161865060791637
120.238862597906	-0.0203942111632754
120.280819839185	-0.0245302837280355
120.322904503068	-0.0285764792568499
120.364928544708	-0.0324620105136079
120.404477752756	-0.0359400087274291
120.440187304927	-0.038908361286733
120.473948146592	-0.0415502477645387
120.508019853376	-0.0440443317861027
120.515104632986	-0.0445405288685676
120.515104632987	-0.0445405288686308
120.551515277592	-0.0469660501353229
120.593907894672	-0.0495231869285762
120.646321179448	-0.0522842400293099
120.701124117668	-0.0547017210002458
120.757515804627	-0.0567026213238741
120.815685137323	-0.0582739816213064
120.875810052193	-0.0594070304019683
120.938107971266	-0.0600989244440702
121.002847509457	-0.0603524584133816
121.070369454873	-0.0601757776509161
121.141120937095	-0.0595819494209149
121.215472532426	-0.0585919819962998
121.2938178334	-0.057237888837047
121.377077211188	-0.0555544138306912
121.466672764068	-0.0535787953522131
121.507185748808	-0.0526602076477299
121.507185748809	-0.0526602076477092
121.559315317177	-0.0514764971639293
121.611444885544	-0.0503079696326079
121.66542858039	-0.0491316589567258
121.720957880149	-0.0479745560409722
121.778190097096	-0.046854282218403
121.837290300655	-0.0457895833911364
121.898457647972	-0.0448000140949003
121.961935926307	-0.0439061105382059
122.026676455445	-0.0431439282242638
122.087813951035	-0.0425691240541793
122.141265017299	-0.0421848610373732
122.19058235208	-0.0419291588474654
122.238136304118	-0.0417723917260429
122.284936915521	-0.0417034732196362
122.331556009568	-0.0417177647032511
122.378667589637	-0.0418145354809352
122.427355127684	-0.0419991198942038
122.478183632408	-0.0422803870315427
122.478183632409	-0.0422803870315486
122.530107174371	-0.0426572079993994
122.582637649063	-0.0431258868123467
122.636635126953	-0.0436940102851151
122.69219059338	-0.044363754415857
122.749444547155	-0.0451373758116793
122.808561570305	-0.0460169873777322
122.86973919901	-0.0470046324463506
122.933218977196	-0.0481023901291797
122.99930326197	-0.0493125581019577
123.06838193404	-0.0506379759190869
123.140977605556	-0.0520826234439446
123.217239304304	-0.0536406493860829
123.297928201703	-0.0553153262771355
123.384169751243	-0.0571133894026707
123.463193141936	-0.0587496730166487
123.463193141937	-0.0587496730166674
123.515255877915	-0.059813731614185
123.567318613892	-0.0608616448411913
123.621310933168	-0.0619270316837871
123.676844652098	-0.0629957535765125
123.734079903464	-0.0640640135350007
123.793181185343	-0.0651271967399719
123.854347058358	-0.06618024994471
123.917820460141	-0.0672175899765981
123.983905787045	-0.0682330073236005
124.052996033657	-0.0692195339167412
124.12561390525	-0.0701691960534938
124.201899270064	-0.0710661706207954
124.282637528597	-0.0718990958408629
124.368969932732	-0.072653648814773
124.441980365425	-0.0731800502126655
124.441980365426	-0.0731800502126714
124.494046409568	-0.0734923475210162
124.54611245371	-0.0737519608074915
124.600108115753	-0.0739655855684346
124.655643632012	-0.0741264506059124
124.71287880663	-0.0742302090131597
124.771977662704	-0.0742719220335294
124.833138120588	-0.074246019476671
124.896602229146	-0.0741461053418613
124.962673106456	-0.0739646726441473
125.031741824199	-0.0736926572758619
125.104332964538	-0.0733186960893896
125.180584934545	-0.0728320147889731
125.261272892132	-0.0722165178014808
125.347527721715	-0.0714496657474086
125.418752166216	-0.0707359280197539
125.418752166217	-0.0707359280197443
125.470827345651	-0.0701702321773019
125.522902525085	-0.0695691112953746
125.576906469109	-0.0689098699820341
125.632450832255	-0.0681954496871845
125.689695410787	-0.0674224477567683
125.748804277087	-0.0665872383309948
125.809975402179	-0.0656855608476633
125.873450887702	-0.0647123155981491
125.939533902836	-0.0636612344250972
126.00861555996	-0.0625243557588322
126.081220450609	-0.0612911322838238
126.157492201075	-0.0599573894461288
126.238202389636	-0.0585080876961127
126.324483239491	-0.0569211308947341
126.405982764474	-0.0553915942093949
126.405982764475	-0.0553915942093777
126.458036931631	-0.0544014072869761
126.510091098786	-0.0534023155475864
126.564075189802	-0.0523580267605999
126.619600195629	-0.0512765849746154
126.67682624696	-0.0501556159363319
126.735917809814	-0.0489927722003023
126.797073415927	-0.0477851825671526
126.860535980214	-0.0465292844372869
126.926609890851	-0.0452205377408632
126.995688165909	-0.0438529646244002
127.068289342193	-0.0424185397262493
127.144556449742	-0.0409172165583479
127.225274204936	-0.0393370335330634
127.311583192731	-0.0376602409603835
127.374584238808	-0.0364463111449463
127.374584238809	-0.0364463111449288
127.426671247437	-0.0354499373368092
127.478758256065	-0.0344607398454684
127.532773788084	-0.033443065788079
127.588328696762	-0.0324056244272283
127.64558246065	-0.0313468525765327
127.704698718175	-0.0302653185295045
127.765874841959	-0.0291592172194286
127.829352086738	-0.0280262540489917
127.895432381052	-0.0268634384338821
127.964504938628	-0.0256667510079567
128.037091274061	-0.024430570308605
128.113348561737	-0.0231561848612811
128.194029119588	-0.0218357236536743
128.280256429413	-0.0204568650717537
128.369600123634	-0.0190641580688392
128.369600123636	-0.0190641580688112
128.421644246749	-0.018269996386589
128.473688369862	-0.017488547311163
128.527662664265	-0.0166916223089695
128.583178928964	-0.0158863414494779
128.640397603036	-0.0150717098038191
128.699483574645	-0.01424687129263
128.760635956895	-0.0134107218530557
128.824098486884	-0.0125618331689914
128.890176756927	-0.0116983127745464
128.959265628671	-0.0108175770300367
129.031874028214	-0.00991622368032189
129.108157750067	-0.00899582501503569
129.188905846333	-0.00805096567080399
129.275268551511	-0.00707349700369345
129.331373254963	-0.00645660449671227
129.331373254965	-0.0064566044966925
129.38346999625	-0.00589640875994567
129.435566737536	-0.00534825062644098
129.489591891153	-0.00479238207867057
129.545155495478	-0.00423389351051574
129.602416759636	-0.00367218299084483
129.66153894827	-0.003106763236171
129.722718919994	-0.00253699814847617
129.786197203727	-0.00196205872139395
129.852274667227	-0.00138083984866046
129.921338904846	-0.000791825718735881
129.993908813953	-0.000192856782630365
130.017808095503	-1.42556864750343e-14
130.017808095505	3.40575007432009e-16
130.071366307041	0.000376661166017629
130.124924518577	0.000482306602851983
130.180326659051	0.000100206216121951
130.187934497562	8.05995895025724e-16
130.187934497564	-2.4638142004027e-14
130.244997946185	-0.00110968112377624
130.310267305358	-0.00295002659722044
130.332219709271	-0.00365782533653553
130.332219709272	-0.0036578253365955
130.384544203527	-0.00544624748128295
130.436868697782	-0.0072934801049392
130.490841499436	-0.00916870375842488
130.546369781499	-0.0109874556327337
130.603602724658	-0.0126788464965789
130.662706351521	-0.0141772129180745
130.723880615507	-0.015422108364973
130.787370451019	-0.0163578353953432
130.853483170661	-0.0169327849904319
130.92261622586	-0.0170984071529279
130.995267995625	-0.0168077389360924
131.071609513094	-0.0160202459421998
131.152436079623	-0.014696522913112
131.238911246025	-0.012790543096988
131.28963589637	-0.0114685993873466
131.289635896372	-0.0114685993872968
131.34173735366	-0.00997558120594819
131.393838810949	-0.00836366323117515
131.447869711323	-0.00658574280554143
131.503438349248	-0.00466471611799683
131.560703796769	-0.00260841943219768
131.619829062369	-0.000426275366894487
131.631242480895	-6.75455785054124e-14
131.631242480896	4.95371972608627e-16
131.692424075223	0.0022323167449682
131.746121579808	0.00390130167529471
131.801699455488	0.0051173095730314
131.85893163924	0.00566693005288804
131.917990252822	0.00537972589797412
131.979062304347	0.00411463743993854
132.042375768378	0.00175952965225589
132.077663371876	7.8236028766554e-16
132.077663371878	-9.78913131111092e-14
132.143501228175	-0.0039979546724165
132.200443023795	-0.00786426751653184
132.259266077054	-0.0119199758982479
132.293298934972	-0.0141930494352987
132.293298934974	-0.0141930494354178
132.353728731264	-0.0179492588843255
132.406120187343	-0.0208041317784203
132.460328169323	-0.0232729378687785
132.51610621524	-0.0252341543390983
132.573613558898	-0.0265990547751922
132.633020705612	-0.0272884665242544
132.694533927515	-0.0272329079905571
132.758406772702	-0.0263716681003448
132.822186802649	-0.0247390736079739
132.884639783443	-0.0224489071231795
132.946754158313	-0.0195567661980457
133.0095417395	-0.016081545003323
133.074180166406	-0.0120035244424424
133.14244016452	-0.00723747405387102
133.218071401174	-0.0015215357605093
133.237429394501	-1.42499076774549e-13
133.237429394502	1.43093002724637e-15
133.249643239769	0.000969662879175951
133.249643239771	0.000969662879320743
133.303183017533	0.00521604631253939
133.355721538479	0.00917813805894773
133.409789831303	0.0128230613911856
133.465416027458	0.0159448000067454
133.522743264775	0.0183708905672552
133.58193615648	0.0199542050457492
133.643192374248	0.0205725451973713
133.704097286404	0.0201680064672301
133.764767172759	0.0187989202489733
133.825499466848	0.0165334207101899
133.886644502061	0.0134388150489092
133.948914822319	0.00955639729245983
134.014187372392	0.00482462051865763
134.07415549683	1.271552307891e-15
134.074155496832	-1.50833338874445e-13
134.14145953425	-0.005725484180364
134.195528579654	-0.0101947733851968
134.248785006294	-0.0142064378147457
134.252485884928	-0.0144656846530467
134.25248588493	-0.0144656846531734
134.302899966342	-0.0176936692325851
134.351574647881	-0.0202070546541082
134.399445951196	-0.0220320607842893
134.447013939566	-0.023168212523605
134.4946405083	-0.0236080834940802
134.542654197346	-0.023340442758253
134.591469167218	-0.0223466522409698
134.641765401936	-0.0205858729467328
134.694827496343	-0.0179576688329537
134.753643987337	-0.0141840959628086
134.82155874404	-0.00880966079659431
134.885519682523	-0.00287493542714927
134.913940899541	-2.39955624814492e-15
134.913940899543	1.85888630876985e-13
134.968135121669	0.00578393418349078
135.018053306944	0.0112292041025985
135.066857306694	0.0164437786934747
135.115034414163	0.0213268990341647
135.162824070403	0.0257937048978087
135.210220450276	0.0297681730518797
135.211404280487	0.0298610797918352
135.211404280489	0.0298610797919777
135.258060821662	0.0332599347102071
135.303466567019	0.0360556724779844
135.347682729771	0.0382757116685345
135.391525559376	0.0399826934588103
135.436425168249	0.0412255409740957
135.484562550987	0.0420052346251303
135.540722304002	0.0422251601305876
135.602022918481	0.0416761418525257
135.657982550814	0.040521918588305
135.709740470412	0.0389599918355657
135.760456639654	0.0370245589895287
135.811076586788	0.0347477777195561
135.862116438829	0.0321583851989768
135.914096482224	0.0292749771633995
135.967628170662	0.0261051667922975
136.022577548903	0.02270180906468
136.075220077392	0.0193551771024987
136.121999470043	0.0163519639026787
136.164804105766	0.0136091628608665
136.20639850164	0.0109718198520931
136.209734312067	0.0107621235914661
136.209734312069	0.0107621235913519
136.252552908141	0.00810212475752421
136.300399447265	0.00521631856933284
136.354153345044	0.00211360599719166
136.392639901224	9.63625880479047e-14
136.392639901225	-1.19956128363796e-15
136.445453064615	-0.00268661988115791
136.489627283286	-0.00458540925796282
136.532539459241	-0.00599814302738836
136.574745757254	-0.00688784674968662
136.616692950732	-0.00722196808385371
136.658827319082	-0.00696600963409539
136.700647249544	-0.00610312514569771
136.739485149675	-0.00475093726857203
136.774669608628	-0.00306976458202085
136.808331270299	-0.00106209411536539
136.823959186624	-2.1394344629222e-13
136.823959186627	6.37510877421477e-16
136.858299187129	0.00260273800221601
136.897315575734	0.00592156164409701
136.943112909423	0.0101605129606744
137.002866674553	0.016003439025492
137.063800905185	0.0220576840788744
137.126550839479	0.0281501684215029
137.174697033461	0.0326080621340167
137.174697033463	0.0326080621341805
137.239395230064	0.0381814251268355
137.291796240483	0.0422782021731127
137.346178608696	0.0460921873689693
137.40212955042	0.0495273280483202
137.459815184068	0.0525410001784133
137.51940586912	0.0550970738651363
137.581107950112	0.0571673660354165
137.645174883075	0.0587312787794081
137.71192581876	0.0597754183964749
137.781775437831	0.0602930455271968
137.855189861077	0.0602835253920762
137.931879088091	0.0597624936589412
138.000162454048	0.0589395757995475
138.063442811465	0.0579376064725381
138.124104562853	0.0568105480839632
138.165366531321	0.0559732626083419
138.165366531322	0.055973262608304
138.225772394169	0.0546744857170789
138.278185145789	0.0535028327714393
138.332411308646	0.0522718735964786
138.388206246897	0.0510087499961623
138.443185666762	0.0497886772634164
138.493934986102	0.0487003719884482
138.542192191779	0.0477113945158295
138.589296155735	0.0467986614612404
138.635940726163	0.0459538156959676
138.682693950366	0.0451724746378259
138.73040334075	0.0444484479757177
138.780410520997	0.0437742053037281
138.834750358007	0.0431447143552069
138.896823833151	0.0425620484345389
138.974831888565	0.0420412035623397
139.060692791891	0.041742194744932
139.139116357444	0.0417170685167254
139.139116357446	0.0417170685167275
139.19126637462	0.0418278699674319
139.243416391795	0.0420370403428467
139.29742009407	0.0423533954814796
139.352966341325	0.0427797899940044
139.410211655739	0.0433204699316541
139.469319997565	0.0439795220454708
139.530489008666	0.0447610493817359
139.593960347324	0.045669294671939
139.660036552138	0.0467088590461423
139.729107798204	0.0478850823527226
139.801697199857	0.0492047374395974
139.87795002507	0.0506657540140405
139.958631805017	0.0522748987261635
140.044869182382	0.0540432251461896
140.12004598869	0.0556065645175112
140.120045988692	0.0556065645175491
140.172115636528	0.0566925778573673
140.224185284365	0.0577755148127725
140.278184023454	0.0588902790119546
140.333723783278	0.0600228437513901
140.390964540142	0.0611698443202593
140.450070602025	0.0623271099671895
140.511240263908	0.0634900787357817
140.574716084208	0.0646537313656249
140.640801899037	0.0658125364490261
140.709889838499	0.0669603865561283
140.782506139606	0.0680905320295193
140.858787713462	0.0691871862905826
140.939516065434	0.0702404899183765
141.025828233504	0.0712384900760758
141.10411168928	0.0720248173035959
141.104111689282	0.0720248173036129
141.156169427926	0.072483632941486
141.20822716657	0.0728905331647641
141.262214819354	0.0732572336431509
141.317742880719	0.0735753914659388
141.374971349901	0.0738405846966546
141.434064506529	0.0740477449676222
141.495220627334	0.0741911870736991
141.558682268485	0.0742644225328069
141.624753295426	0.0742598916625024
141.693825929933	0.0741685464294026
141.766422475364	0.0739791740235756
141.842680729549	0.0736799369523437
141.923383466356	0.0732549272823535
142.009667038368	0.0726820819629515
142.074653926069	0.072173152677044
142.074653926071	0.0721731526770289
142.126738954345	0.0717191187998975
142.178823982618	0.071225497932636
142.232837482738	0.0706732787523234
142.28839072091	0.0700641421927347
142.345643261096	0.0693945212573171
142.404758866588	0.0686605747628398
142.465935079786	0.0678578197723792
142.529413393043	0.0669809255964813
142.59549607928	0.0660233858192522
142.664572873896	0.0649769968808793
142.737166128689	0.0638309747106285
142.813430051384	0.0625800793809676
142.8941217032	0.0612091342209758
142.980367120586	0.0596957286385809
143.069013343006	0.0580948038398006
143.069013343008	0.0580948038397674
143.121057352181	0.0571360795581373
143.173101361354	0.0561650237824731
143.227075639242	0.0551462712883723
143.282591674271	0.0540874334456889
143.339809868848	0.0529859895128234
143.398895051943	0.0518394168941085
143.460046257667	0.0506446457633591
143.523507114171	0.0493978829740052
143.589583058047	0.0480943136654053
143.658668717993	0.0467276210366916
143.731273606264	0.0452895735957569
143.807552370025	0.0437794722803929
143.888293397793	0.0421847423589906
143.974645578366	0.0404867049547211
144.030104228952	0.0394017984508897
144.030104228954	0.0394017984508542
144.082203059893	0.0383875323879639
144.134301890832	0.0373787018505612
144.188328985612	0.0363389437065808
144.243894583215	0.0352770737543063
144.301157878201	0.0341914249542563
144.36028212516	0.0330804550067939
144.42146416594	0.0319422282300381
144.484944502538	0.0307742931219997
144.551023958884	0.0295734659768932
144.620090056031	0.0283354826753671
144.692661563269	0.0270544000883053
144.768908294135	0.0257311421938003
144.84956498418	0.0243576251581631
144.935747465037	0.0229208627028144
145.029320676536	0.0213980472756653
145.033071615896	0.0213378248972388
145.033071615898	0.0213378248972097
145.084986970606	0.0205108847589718
145.136902325314	0.0196963025731356
145.190864446481	0.0188628332189641
145.246364346268	0.0180197965063631
145.303567511359	0.0171660469242436
145.36263891751	0.0163006569925186
145.423778096722	0.0154224293445765
145.487229376048	0.0145298176053638
145.553299227544	0.0136207755799006
145.622383881502	0.0126925126226153
145.694983797407	0.0117414887814116
145.771265423937	0.0107691512875503
145.852020947671	0.00976966411643297
145.938407887959	0.00873421999624443
145.987154340151	0.00816519907110683
145.987154340152	0.0081651990710858
146.039263530282	0.00756899425782497
146.091372720412	0.00698516392353482
146.14540973517	0.00639268961084386
146.20098427822	0.0057969842785013
146.258255248367	0.005197398908541
146.317385508951	0.00459340513691649
146.378571363927	0.00398431437483754
146.442052557096	0.00336923036926077
146.508128806325	0.00274695997889503
146.577185947556	0.00211586901775666
146.649740032849	0.0014736331456425
146.725972244527	0.000821358700266026
146.806600693856	0.000156031361795774
146.825957114672	2.63515338022602e-16
146.825957114674	-1.4332773249498e-14
146.879404947895	-0.000376085154784829
146.932852781116	-0.000482715210658344
146.988252884543	-0.000102954917109394
146.995540946434	-7.55758874099803e-06
146.995540946435	-7.55758871576717e-06
146.996083526205	-5.16261499153813e-16
146.996083526207	2.49271352460701e-14
147.05313984605	0.00110950855645855
147.105576153655	0.00255306016379897
147.159693854745	0.00430518405736318
147.215380479804	0.0062455051822951
147.272788773598	0.00826727475727967
147.332088140181	0.010270629010983
147.393483087373	0.0121625344503177
147.457224787834	0.0138562676938913
147.523629425751	0.0152706890311052
147.593107675357	0.0163291203311867
147.66611416291	0.0169569445514778
147.74288795169	0.0170824022513227
147.824256549424	0.0166401674893442
147.911450651847	0.0155581741035639
147.946271312954	0.014965116234316
147.946271312956	0.0149651162342828
147.998372876796	0.0139214482691935
148.050474440636	0.0127059860602229
148.104515266056	0.0112830635326333
148.16009251725	0.00966861796718084
148.217365408581	0.0078678332216759
148.276496560804	0.00588764515097617
148.337681976067	0.0037360607170519
148.401160975271	0.00142202926031604
148.439391519328	6.71223059772741e-14
148.43939151933	-9.18102399660725e-16
148.505463208807	-0.00239953820460613
148.559106129884	-0.00403032501641696
148.614833379454	-0.00519536313378085
148.672219727351	-0.00567752009270156
148.731448090444	-0.00530921469106912
148.792708206805	-0.00395197289294916
148.856232244048	-0.00149616599140168
148.885812421504	-9.84052249408673e-14
148.885812421506	2.68231617472914e-16
148.951889166958	0.00401365627869711
148.955821818596	0.00427301246898557
148.955821818598	0.0042730124691059
149.012761129291	0.00815295168657859
149.065183436733	0.0117681750398471
149.119281988764	0.0153445883719333
149.174948329429	0.0187005787601728
149.232334819325	0.0216852155440076
149.291610597671	0.0241604424460705
149.352979813222	0.0260010147187157
149.416693151578	0.0270934632381444
149.483066110192	0.0273346223479032
149.552508347718	0.0266293148533584
149.625477748873	0.0248893358350928
149.702208460725	0.022048061687418
149.77234299555	0.0186439915348574
149.83759114789	0.0148763347330032
149.900487948383	0.0107778474242719
149.907586095662	0.0102900242289599
149.907586095663	0.0102900242288343
149.969224479134	0.005866902278178
150.021682023779	0.00187518097105737
150.045578456595	4.61219604175334e-16
150.045578456597	-1.4346878719762e-13
150.09989108147	-0.00431771797110176
150.153750983284	-0.00844150143357587
150.209167134853	-0.0122689398437203
150.266190457876	-0.0155723146475284
150.324967295911	-0.01815993226649
150.38566682445	-0.0198693454069667
150.448491948481	-0.0205668101850234
150.5118453368	-0.0201739177955513
150.567000169397	-0.0189730517808494
150.617952499863	-0.0172000221266087
150.666956628966	-0.014942485096826
150.714985975349	-0.0122550988834379
150.762596387826	-0.0091797310827832
150.810175268121	-0.00575126725434109
150.858050083018	-0.00199890844537972
150.882304586235	1.8474805019153e-16
150.882304586237	1.52290506594266e-13
150.913631746329	0.00265400630868249
150.913631746331	0.00265400630883789
150.962179151311	0.00678783165896482
151.014699428854	0.0110638699102143
151.068556545134	0.0150109567153346
151.123973681907	0.0184223163722637
151.18108615152	0.021103774851788
151.237755717194	0.0228325063880167
151.290021477805	0.0235591713232041
151.340097981224	0.0234616590537146
151.389010068436	0.0226235175922707
151.437250294227	0.0210978655268241
151.485083772551	0.0189292980219159
151.532542797153	0.0161690691247186
151.579323835059	0.012896173239696
151.624936415306	0.00922007925136992
151.669301203138	0.00522748594886673
151.713121986721	0.000921757199633486
151.722089979052	1.67140606910365e-15
151.722089979054	-1.8661699789646e-13
151.766709880661	-0.00474392310474291
151.815097099947	-0.0100207395356576
151.870843306012	-0.0160075086469827
151.8709271413	-0.0160163132195183
151.870927141301	-0.0160163132197094
151.927987335717	-0.0217945352812896
151.980483937559	-0.0266298603383606
152.032381194917	-0.0308470349584964
152.083151943562	-0.0343634339700397
152.133754519232	-0.0372297652670282
152.184723078623	-0.0394557627225888
152.236567191002	-0.0410408751220367
152.289898961576	-0.0419750168386116
152.344784153867	-0.0422332289558017
152.397972077365	-0.0418475316335909
152.445376971017	-0.0410183039285724
152.488481769062	-0.039902284930414
152.530089762667	-0.0385289426065265
152.57264188902	-0.0368549473337837
152.619147127082	-0.0347515505900728
152.678986508798	-0.0316904349081096
152.734130665809	-0.0285866878835861
152.78044919576	-0.0258208389324739
152.82436282392	-0.0231017520524035
152.867144881854	-0.0203924104127343
152.869140261191	-0.0202650609373819
152.869140261193	-0.0202650609372658
152.91127899887	-0.0175643617734353
152.953232897108	-0.0148705273388333
152.995411149394	-0.0121804310654878
153.036892496737	-0.00957354148661098
153.074935156057	-0.00723302200161707
153.109635065006	-0.00515204182192104
153.1432677622	-0.00319347518295648
153.177971368821	-0.00124143708200581
153.200789020568	7.76288755499621e-17
153.20078902057	9.76404287283961e-14
153.238631798648	0.00196165462719702
153.287935559902	0.00419765158454431
153.342525970987	0.00604770667468179
153.398504367251	0.00707873524101863
153.45616056104	0.00708980927985365
153.515644664996	0.00590326096536653
153.577143597686	0.00337001703186451
153.632108300691	4.42237392539457e-14
153.632108300693	-8.41232465631503e-14
153.695848519877	-0.00507390236719107
153.753360533522	-0.0103611535571835
153.812706135436	-0.0161712822865574
153.835891471274	-0.0184777444962994
153.835891471275	-0.0184777444964805
153.896893164897	-0.0245083521452151
153.949330383173	-0.0295287945111586
154.00359966381	-0.0344527823966885
154.05943427482	-0.0391456678346953
154.116992806018	-0.0435231168033849
154.176443884919	-0.0475100716059834
154.237991216541	-0.0510419994402583
154.301884680128	-0.0540644542639326
154.366957037268	-0.0564849888441945
154.428393165859	-0.0581909146178336
154.488597663374	-0.0593538878149539
154.550156802833	-0.0600663138193309
154.615780422742	-0.0603500319032367
154.680407798924	-0.0602092850258288
154.741936494984	-0.0597437250063306
154.795675265521	-0.0591139658092942
154.823000606759	-0.0587254325137464
154.823000606761	-0.0587254325137192
154.872442538451	-0.0579228229373106
154.919578250555	-0.057057301011654
154.9662172468	-0.0561248029489908
155.012989925991	-0.055132435500343
155.060762543232	-0.0540780666101286
155.110899888256	-0.0529461816253661
155.165473168957	-0.051706112536193
155.227364005987	-0.0503163644235807
155.291349315512	-0.0489268464024311
155.358038205069	-0.0475584748153109
155.427831598207	-0.0462411973307092
155.501179631973	-0.0450091505219622
155.578341258546	-0.0439047153918447
155.660161776208	-0.0429678983766319
155.747905838275	-0.042246047425968
155.801903296007	-0.0419506513839702
155.801903296009	-0.0419506513839621
155.853946468856	-0.0417735501650878
155.905989641703	-0.0417011610737679
155.959983299286	-0.0417348456707891
156.015515684581	-0.0418821120201546
156.072747427438	-0.0421492697583455
156.131842457645	-0.0425426426601369
156.192998624092	-0.0430686588265395
156.256457878934	-0.0437339972381342
156.32252320801	-0.0445458365452066
156.391585493893	-0.0455122834681951
156.464169032175	-0.0466431471336194
156.540411868317	-0.0479407717599036
156.621088535825	-0.0494157551517535
156.707328747088	-0.0510836987506895
156.776242838624	-0.0524669091784945
156.776242838626	-0.0524669091785315
156.828323366535	-0.0535331556426375
156.880403894444	-0.0546113014513944
156.934412821962	-0.0557362476168395
156.989962098829	-0.0568946388918816
157.047211444813	-0.0580836936450227
157.106324848859	-0.0592998547937586
157.167500161785	-0.0605392245025885
157.230979309625	-0.0617975252565024
157.2970651967	-0.0630700881310405
157.366148519114	-0.0643518594754381
157.438753177169	-0.0656374571332318
157.515027341487	-0.0669117839281204
157.59573722533	-0.0681665409091754
157.682013459023	-0.0693924495633311
157.768237326467	-0.0704905885950875
157.768237326469	-0.0704905885951093
157.820283351684	-0.0710892123873335
157.8723293769	-0.0716380588650031
157.926305723754	-0.0721536847803812
157.981823375869	-0.0726262724070226
158.039042630981	-0.0730513630161182
158.098128165079	-0.0734238014877554
158.159278804288	-0.0737378346150968
158.222737885561	-0.0739869346182559
158.288810423055	-0.0741635514962
158.3578904045	-0.0742587297248189
158.430490016224	-0.0742614895364334
158.506759962499	-0.0741589833883087
158.587487001896	-0.0739356389379288
158.673816534581	-0.073570052259011
158.730052447992	-0.0732636985773285
158.730052447994	-0.0732636985773177
158.782151397787	-0.0729333625089775
158.83425034758	-0.072559543384906
158.888277426009	-0.0721273318953179
158.943843258875	-0.0716370261523789
159.001107082532	-0.0710848976462611
159.060232220362	-0.0704668902172154
159.121415605674	-0.0697783029106059
159.184897866149	-0.069013584166887
159.250980004599	-0.0681660083407814
159.32004980824	-0.067227163157482
159.392626466045	-0.0661860849339538
159.468878948545	-0.0650363734894299
159.549543923111	-0.0637628323301347
159.635738656763	-0.0623428935822066
159.72933147278	-0.0607393495121524
159.734029535376	-0.0606573040590648
159.734029535377	-0.060657304059033
159.785942158936	-0.0597415577658304
159.837854782494	-0.0588099481297625
159.891814554564	-0.0578262109668937
159.947312062461	-0.0567995911819299
160.004512825482	-0.0557273300107247
160.063581840546	-0.054606726322551
160.124718672805	-0.0534345050692826
160.188167700062	-0.0522066370257777
160.254235474133	-0.0509180283930546
160.323318355285	-0.0495620214532646
160.395915261705	-0.0481302131863922
160.47219417905	-0.0466211646950965
160.552947439687	-0.0450216928598944
160.639333073006	-0.0433121938805587
160.685504977868	-0.0424004398223759
160.68550497787	-0.04240043982234
160.737619658514	-0.0413738564709081
160.789734339157	-0.0403506793513267
160.843776621737	-0.0392940312670742
160.899356288152	-0.0382127709769301
160.956632152352	-0.0371051240878798
161.015766973757	-0.0359694320919292
161.076956909262	-0.0348036236517328
161.140441490477	-0.0336050861684334
161.206520118999	-0.0323704401523068
161.275578139399	-0.0310951768769815
161.348130797272	-0.029773037088543
161.424364032124	-0.0284044646604055
161.504990055213	-0.0269812555531711
161.591114870645	-0.0254897845476781
161.68457820269	-0.0239063039206708
161.698330187871	-0.023676476866101
161.698330187873	-0.0236764768660707
161.750234677517	-0.0228164825005678
161.802139167161	-0.021968408904448
161.856089660402	-0.0210997274429949
161.911579295398	-0.0202200773240587
161.968773904946	-0.0193282296997844
162.027838995078	-0.018423175538335
162.088974826796	-0.0175036156300071
162.152426759557	-0.0165678746382343
162.218502779954	-0.0156137383851702
162.287601442011	-0.0146381896052897
162.360211047671	-0.0136376073317249
162.436514132269	-0.01261321503184
162.517308338916	-0.0115587161176873
162.603763414782	-0.0104645659050072
162.643347989556	-0.00997534255800179
162.643347989557	-0.00997534255797947
162.69547160649	-0.00934233946816939
162.747595223422	-0.00872198595615814
162.801646545376	-0.0080919595222891
162.857234266695	-0.0074580092777646
162.914516940092	-0.00681943647670988
162.97365694969	-0.00617566931542041
163.034849939187	-0.00552596395080206
163.098334718789	-0.004869353649079
163.16440964079	-0.00420455342276973
163.233458456075	-0.00352980621563604
163.305993849179	-0.0028426176673782
163.382212054353	-0.00214398886571647
163.462809891611	-0.00143083723929736
163.54888589198	-0.000697653095495993
163.634106189464	1.2793585635329e-16
163.634106189466	1.47246581247429e-14
163.660245424467	0.000202705969127764
163.660245424469	0.000202705969140995
163.713633010794	0.000475300032714394
163.766084032856	0.000382586115681411
163.804232044215	3.81313904063152e-16
163.804232044217	-2.50611163765679e-14
163.85821675402	-0.00103577655039741
163.914978905549	-0.00259119217872597
163.973515583223	-0.00449861454558852
164.034068562413	-0.00661831868824567
164.096867576128	-0.00881785399261033
164.162202189747	-0.0109728230000407
164.230443722999	-0.0129658574486012
164.302086557411	-0.0146851333518923
164.377334902265	-0.0160148483270859
164.456837463561	-0.0168524154276914
164.541640167054	-0.0170958944539238
164.603897166271	-0.0168600816896506
164.603897166273	-0.0168600816896388
164.656108795178	-0.016405671233545
164.708320424084	-0.015731239357884
164.762373760136	-0.0148175427617883
164.817966906093	-0.0136684853064549
164.875254845876	-0.0122846839798042
164.934400084102	-0.0106686417020468
164.99559821806	-0.00882431619102749
165.059088000877	-0.00675692742988081
165.125167699494	-0.0044726436071349
165.194220932729	-0.00197807356433176
165.247539581784	2.09034178855205e-16
165.247539581786	6.82505267579625e-14
165.301110603089	0.00196735425165764
165.354681624392	0.0036866518642416
165.410031121725	0.00498131889366804
165.467018263052	0.00563631339785268
165.52580774623	0.005476840494123
165.586581926729	0.00435767571948913
165.619160410988	0.00335252182469593
165.619160410989	0.00335252182463197
165.681684872367	0.00064732123824973
165.693959660028	5.43293708632486e-16
165.69395966003	-9.81305965305768e-14
165.746314522211	-0.0031225958546895
165.800939727122	-0.00677383617722414
165.857155988862	-0.0106606620208163
165.915147807537	-0.0145549057128193
165.975094120338	-0.0182435146144588
166.037213573469	-0.0215299753606852
166.101776729692	-0.0242329501801543
166.166754754187	-0.026131407464717
166.229627312711	-0.0271413852604318
166.291254641246	-0.0273344730186772
166.352217143223	-0.0267658099291032
166.41290145306	-0.025483114578239
166.4736068577	-0.0235312608656829
166.534663124292	-0.0209502110803383
166.567059868103	-0.0193506601858545
166.567059868105	-0.0193506601857605
166.629096867635	-0.0158874328108783
166.681555786699	-0.0125935073573781
166.735884953449	-0.00887972145997276
166.791778217663	-0.00478942007678237
166.849395418798	-0.000342184642007129
166.853726242997	-1.31323988142307e-15
166.853726242999	1.42616224819286e-13
166.907524510623	0.00427713194505608
166.957889773137	0.00814566650501104
167.00660197792	0.011571434270992
167.054492404817	0.0145053884687489
167.102064574117	0.0169028767472976
167.149683365096	0.0187261277623158
167.197676699233	0.0199437818634692
167.246452971779	0.020527955691889
167.296678159228	0.020444134029929
167.349604450675	0.0196253196324282
167.408109723729	0.0178955937900088
167.475874298659	0.014902902297011
167.540489214468	0.0111785754653226
167.574971156719	0.00888862251135022
167.57497115672	0.00888862251122439
167.629354586376	0.00491141113068486
167.679153149988	0.000938549723092021
167.690451268281	2.50363965670353e-15
167.690451268283	-1.49602877828892e-13
167.739185625015	-0.00414259221324579
167.787220012193	-0.00819673517581884
167.834899097683	-0.0119928286271727
167.882111101261	-0.0153754635829858
167.928418203054	-0.018217992351329
167.973432438694	-0.0204530636617315
168.017421712833	-0.0220838792902733
168.061403504951	-0.0231360110076087
168.106982008492	-0.0235983649597389
168.156745243218	-0.0233683057419756
168.21792563834	-0.0220502539549083
168.284628416714	-0.019365900035152
168.338417408989	-0.0163144738090349
168.389518736739	-0.0127410978976041
168.440116544819	-0.00861350831008138
168.490867679704	-0.00394526120858111
168.53023742885	-1.85958019816024e-13
168.530237428852	2.32713154302289e-15
168.53243988318	0.000228368129158854
168.532439883182	0.000228368129347777
168.583833295222	0.00571880942231293
168.636390176063	0.0114506555519581
168.690390456019	0.0171973501793485
168.741979403621	0.0223581789026706
168.787709043142	0.0265495764161449
168.830060429571	0.0300452851460523
168.871705858947	0.0330807994154569
168.915102239376	0.0357925603288543
168.963972759052	0.0382753914068963
169.014794188893	0.0402089408497765
169.065615618734	0.0414895843177912
169.111574975215	0.0421032256652363
169.155399124456	0.0422287449599525
169.198129496845	0.0419433817681033
169.240242825856	0.041294277257072
169.282198544243	0.0403121659496322
169.32437908658	0.0390167226264957
169.365831581901	0.0374723757444444
169.403818116954	0.035846558137965
169.438487253038	0.0342070525448732
169.472120936866	0.0324915809385235
169.506853112198	0.0306078478147897
169.528216960399	0.0293998338695465
169.5282169604	0.0293998338694422
169.566119158968	0.0271782988366648
169.615156685055	0.0241853297401514
169.668760383837	0.0208086871230233
169.723762064096	0.0172856872820092
169.780424000814	0.0136522359241343
169.838897870776	0.00995622548168529
169.899371498943	0.00624899752872413
169.962073072345	0.00258603020249461
170.008934083585	9.13336246910479e-14
170.008934083587	-6.23199408744668e-15
170.074147410922	-0.00325867598866964
170.127499796181	-0.00535514641987261
170.182839255786	-0.00675692749983939
170.239771635266	-0.00722163475122068
170.298463780429	-0.00656007975419249
170.359087763912	-0.00461132364819607
170.421851855444	-0.0012421464616228
170.44025463872	-6.33607749600529e-16
170.440254638722	1.27714679110102e-13
170.499440731173	0.00467873626898878
170.499440731175	0.00467873626914578
170.564600627775	0.0106577793333039
170.616984433589	0.0157873415235468
170.671369329613	0.021194102304865
170.727323678349	0.0266676103179987
170.785014802825	0.032067600678405
170.844613577749	0.0372655814837202
170.906327102728	0.0421468587952596
170.97040989705	0.046609976634063
171.035631834934	0.0504824121143019
171.093753680633	0.053356185891214
171.145258485816	0.0554554589595773
171.193736486522	0.0570601949803303
171.240927649094	0.0582922132822443
171.287596869814	0.0592080052461087
171.334304226945	0.0598428609728356
171.381853019135	0.0602215111938136
171.43152341487	0.0603538919051221
171.480029747188	0.0602494941084464
171.48002974719	0.0602494941084385
171.533762602957	0.0598956450528847
171.586265120831	0.0593402589385421
171.640309793431	0.058585837450308
171.69591630069	0.0576509957015272
171.75322933163	0.0565554217148746
171.812415040135	0.0553208906089949
171.873673225187	0.0539712208903949
171.937248527673	0.052532325738959
172.00344770994	0.0510323151253329
172.072667209719	0.0495016837646399
172.145423280967	0.0479739807389258
172.221869298852	0.0464966569418842
172.302799435234	0.0451117090942098
172.38937199019	0.0438673301200937
172.467305911405	0.0429776890065628
172.467305911407	0.0429776890065447
172.519353346785	0.0425115551148422
172.571400782162	0.0421503310544178
172.625382189067	0.0418873559972744
172.680903971893	0.0417352082204882
172.738126380595	0.0417024303605413
172.797213801383	0.041797792344925
172.85836467332	0.0420302693231342
172.921821788793	0.0424092090415372
172.987889368972	0.0429446047462872
173.056960194101	0.0436475622760669
173.129552072986	0.0445310127934672
173.205807852256	0.0456024998814094
173.286511333959	0.0468766516191847
173.372801486538	0.0483738467797877
173.431894274647	0.0494658006568369
173.431894274648	0.0494658006568712
173.483990413475	0.0504653581957452
173.536086552301	0.0514933379875708
173.590110710083	0.052583205920279
173.645674153084	0.0537229065110168
173.702936240339	0.0549104182500482
173.762060476714	0.0561429950370297
173.823244041932	0.0574176027348641
173.886727908182	0.0587309084429381
173.952813576967	0.060079312078377
174.021889589891	0.0614590235323971
174.094476344665	0.0628662401396215
174.17073859411	0.0642871889540033
174.251419812654	0.0657152280972207
174.337640966614	0.0671440257302135
174.431279533016	0.068569144115782
174.435099218556	0.068624305333628
174.435099218557	0.0686243053336542
174.487010824145	0.0693499160557101
174.538922429733	0.0700295611870679
174.59288180427	0.0706857013131512
174.648378594696	0.071305555958685
174.705578290878	0.071884739751494
174.764645809594	0.0724180645722158
174.825780610655	0.0728997702256282
174.889226927186	0.0733233576751733
174.955291105097	0.0736813651994986
175.024369197902	0.073965024511407
175.096960724159	0.0741636332999332
175.173232287303	0.0742635070750522
175.253975313888	0.0742495613574018
175.340346022009	0.0741012831126828
175.385295839417	0.0739708089703032
175.385295839419	0.0739708089702972
175.43741421027	0.0737748797103046
175.489532581121	0.0735319992719048
175.543578320868	0.0732317372847649
175.599161502369	0.0728728990177718
175.656440908839	0.0724516001278612
175.715579272922	0.0719635732679317
175.776772710016	0.0714039076063326
175.84026068799	0.0707668451247567
175.906342508218	0.0700454650335986
175.975403352278	0.0692311857944385
176.047958187539	0.0683129291278533
176.12419558158	0.0672830712833955
176.204825021368	0.0661265026199203
176.290952063203	0.0648206735944051
176.384414899337	0.0633289343583284
176.401698085982	0.0630452125336901
176.401698085984	0.0630452125336601
176.453596769073	0.0621794721029848
176.505495452163	0.0612941675093054
176.559440454014	0.0603547115162255
176.614924866154	0.0593695781292393
176.672114643705	0.0583358574254586
176.731175443283	0.0572506556565309
176.792307738022	0.0561104820074544
176.855757192621	0.0549110593493569
176.921832248304	0.0536470013568889
176.990932166657	0.0523112926237031
177.063540494572	0.0508954579314084
177.139845438497	0.0493971430029292
177.220646106564	0.0478025227198766
177.307115764564	0.0460909882974108
177.341380759598	0.0454122512966486
177.341380759599	0.0454122512966126
177.393514929352	0.044379818963692
177.445649099104	0.0433484710188171
177.499710688879	0.0422810258597879
177.555308252847	0.0411863311925799
177.612600159959	0.040062501669251
177.671748556182	0.0389077574838203
177.732948752154	0.0377198874481126
177.796439081774	0.0364961150011748
177.862517193385	0.0352328642471416
177.931565753013	0.0339253851395121
178.004095678739	0.0325671127716414
178.080312638607	0.0311578873402583
178.160901199434	0.0296894900446207
178.246955303966	0.0281476953456721
178.340283943916	0.026507930939665
178.365894143741	0.0260640842203021
178.365894143743	0.0260640842202707
178.417786923585	0.0251730454969578
178.469679703426	0.0242933420878799
178.523617564191	0.0233912339797963
178.579096258855	0.02247664259891
178.636282037469	0.021548251439523
178.695341047449	0.020604963597047
178.756474430591	0.0196453705461805
178.819928792915	0.0186676588086326
178.886013949121	0.0176694344831153
178.955131258351	0.0166474378727185
179.027754776871	0.0155980063122583
179.104086116972	0.0145220616843195
179.184929593244	0.01341281499088
179.271469876323	0.0122599218524389
179.30074866089	0.0118779323511291
179.300748660892	0.0118779323511055
179.352888774904	0.0112077439649186
179.405028888915	0.0105504051423393
179.459096693681	0.009882273326411
179.514699606404	0.00920943974810799
179.571995792179	0.00853115365095252
179.631147091847	0.00784679753568987
179.692348401717	0.00715556973096283
179.755837476527	0.00645643008126531
179.821911126972	0.00574799838598127
179.890950754181	0.00502839089567202
179.963465255756	0.00429493903578812
180.039667640093	0.00354849596600237
180.120230862754	0.00278594587027723
180.206242800067	0.00200140512955407
180.299497589104	0.00118453486555375
180.326644902685	0.000953207532418417
180.326644902687	0.000953207532403014
180.378539429079	0.000518991872141174
180.430433955472	9.51293436614807e-05
180.442256091607	3.89757128481383e-16
180.442256091609	-1.42065450115664e-14
180.496194750583	-0.00037863761360745
180.550004842937	-0.000481092133482728
180.605415556982	-9.22409221264955e-05
180.612382537168	-1.5596248251204e-16
180.612382537169	2.52881618640136e-14
180.669466380383	0.00111017579340522
180.731226526773	0.00284079993980977
180.795237644624	0.0049664398106061
180.861969448546	0.00731651459306621
180.93184182991	0.00972571624613279
181.004888735272	0.012020317357792
181.080418291815	0.0140205249930318
181.158729399732	0.0156007698355291
181.240127407997	0.0166542146707649
181.263435262766	0.0168417986967073
181.263435262768	0.0168417986967199
181.31566961551	0.0170778071210002
181.367903968252	0.0170627347964832
181.421967870048	0.0167913994076281
181.477571139637	0.0162541076589426
181.534867996485	0.0154440579496361
181.594020591673	0.0143566685395852
181.655224007995	0.0129893291557464
181.71871627495	0.0113411472439282
181.783274558732	0.00945909749065129
181.846131070677	0.00745973155355499
181.908255856955	0.00535278273207067
181.970663589593	0.0031348357451447
182.034434915615	0.000792741556153246
182.055690548999	6.74011627760374e-14
182.055690549	-6.40112962635442e-16
182.122292297317	-0.00241751319177452
182.175929313264	-0.0040440685713255
182.231672802206	-0.00520349583363463
182.283417350929	-0.00566703406834952
182.283417350931	-0.00566703406835442
182.340820460488	-0.00539973168880497
182.39322662529	-0.00439736228951372
182.447330005278	-0.00259611956964336
182.502111659818	-9.81957570811431e-14
182.50211165982	4.78783679369599e-16
182.557785033714	0.00333596576291024
182.614832882785	0.00716922208935474
182.673372274632	0.0112143312357452
182.733511992984	0.0152126393520418
182.794218252088	0.0188678980009224
182.85520381635	0.0219915062786588
182.917057070242	0.0244826803895005
182.981197379169	0.0262694840182984
183.048445090663	0.0272310902000449
183.116527172913	0.0272499158556221
183.179188086552	0.0264425830392146
183.229051610131	0.0252631002284119
183.229051610133	0.0252631002283606
183.283259723561	0.0234750114082239
183.332161837932	0.0214424798686913
183.380086499089	0.0190970516201671
183.427666421695	0.0164545522993905
183.475273553255	0.0135303919281647
183.523235142025	0.0103349142183877
183.571950758574	0.00686785014245776
183.62206460774	0.00310559205356461
183.661877724779	1.43732248325534e-13
183.66187772478	-1.99926880606327e-16
183.714592003758	-0.00419156980415799
183.768469478761	-0.00832512122775601
183.823838550563	-0.0121644065284598
183.880813411358	-0.015485813633185
183.933880937961	-0.0178838761970688
183.984375875254	-0.0194779010587714
184.033523290846	-0.020356563960206
184.081900505107	-0.0205678306713107
184.129822632606	-0.0201489345265005
184.177390392798	-0.0191384163342727
184.224389171399	-0.0175905849507002
184.236473533234	-0.0171090190286827
184.236473533235	-0.0171090190286077
184.282416189082	-0.0149854594164692
184.326754175919	-0.0125272939254778
184.370576213364	-0.00974431815071296
184.415221881365	-0.0065912751142913
184.462726872024	-0.00293475064886622
184.498604126538	-1.50204067933535e-13
184.49860412654	1.90255797227756e-15
184.553072246453	0.00463247472798056
184.607274994948	0.00917238005900017
184.660760594678	0.0133124341707698
184.711989647769	0.0167732644954846
184.762604695301	0.0195779557741914
184.813312762075	0.0216863905899852
184.864604354627	0.0230470648449544
184.917039195623	0.0236036356421829
184.971169523863	0.0232851935999132
185.025983303724	0.0220531300821974
185.076720539463	0.0201267960990579
185.121834546092	0.0178118098191664
185.163950229476	0.0151699018878864
185.196965384516	0.0127946243666891
185.196965384518	0.0127946243665512
185.238696488656	0.00943656644841637
185.28694708194	0.00510032768925321
185.338389361331	6.04551131377917e-16
185.338389361333	-1.87682334951145e-13
185.392152729646	-0.00573704043840991
185.438333000581	-0.0107761344164197
185.482210006006	-0.015488136647169
185.524970976727	-0.0198914322500638
185.567099243113	-0.0239601087091226
185.609051927386	-0.0276804833161259
185.651226036801	-0.0310381181382023
185.692753835022	-0.033935711402149
185.730889821171	-0.0362207094833404
185.765641837427	-0.037981243453493
185.799273767058	-0.0393904193881389
185.833930776438	-0.0405405448076567
185.871675996342	-0.0414495769306617
185.915239867701	-0.0420655186915062
185.970317900993	-0.0422097893934854
186.034015608757	-0.0415553434730308
186.09941086706	-0.0400590114522925
186.165787881285	-0.0377977106960303
186.186940500083	-0.0369393158424455
186.186940500084	-0.0369393158423691
186.239268275126	-0.0345672456110351
186.291596050168	-0.0318892827012222
186.345590177608	-0.0288681660799191
186.401138673914	-0.0255527202199111
186.458391203294	-0.0219846091606059
186.51751338204	-0.0182108161077232
186.578704629199	-0.014283231241492
186.642209094252	-0.0102589257125024
186.708332902621	-0.00620057198285771
186.777471633141	-0.00217714240707038
186.817088972093	-9.03617458636319e-14
186.817088972095	7.20083714877973e-15
186.870360940383	0.00270826511831312
186.923632908672	0.00494038861803013
186.978623692446	0.00652039249817249
187.035187972267	0.00720959691858757
187.093477216909	0.00681199415502269
187.153657366512	0.00516035053415393
187.166400011889	0.00464716626872957
187.166400011891	0.00464716626865225
187.228374848485	0.00134670285489355
187.248407860305	3.31765864780564e-16
187.248407860306	-1.28015219952315e-13
187.300812071136	-0.00409820550494691
187.355687116577	-0.00903426710542935
187.412157530274	-0.0145022184188769
187.46409776053	-0.0196625291561009
187.512929811707	-0.0244826751584442
187.560290287946	-0.0290278613211897
187.60701762462	-0.0333136838386418
187.653667146624	-0.0373405846566933
187.700971183088	-0.0411254831139104
187.75010660991	-0.044707128852273
187.80286355208	-0.0481327422029636
187.862090687328	-0.0514459608892583
187.933647810558	-0.0546987656991109
188.013598266326	-0.0573955615664647
188.097284427998	-0.0592332210530148
188.136596079916	-0.0597779392543611
188.136596079917	-0.0597779392543819
188.188747032288	-0.060214778933346
188.240897984658	-0.0603540095515352
188.294916363927	-0.0602182549195349
188.350477641141	-0.0598184008703699
188.407738948034	-0.0591703119732451
188.466864295753	-0.0582926666960149
188.528051403871	-0.0572069069356271
188.591542005942	-0.0559372307691599
188.657638705275	-0.0545106072143557
188.726731710684	-0.0529568283626124
188.7993440927	-0.0513086099083359
188.875630629069	-0.0496144432601886
188.956350156149	-0.0479180567109455
189.042631536915	-0.0462681345833936
189.136371984552	-0.0447198313986632
189.136402556355	-0.0447193728868831
189.136402556357	-0.0447193728868558
189.188315514753	-0.0439874349402085
189.240228473149	-0.0433520453121343
189.294190487798	-0.0427981554042436
189.349689195175	-0.042344916579963
189.406889979675	-0.0420031562571186
189.4659575316	-0.0417842139952353
189.527091005894	-0.0416997505119276
189.590534209104	-0.0417619324047987
189.656592868783	-0.0419837209011017
189.72566210062	-0.0423793643031688
189.798245214003	-0.0429650201357378
189.874503140646	-0.0437539776216513
189.955224901406	-0.0447649887083301
190.041561577717	-0.0460232750268055
190.087431644959	-0.0467573026456139
190.087431644961	-0.0467573026456438
190.139550607722	-0.0476398788382556
190.191669570484	-0.0485683308969057
190.245715673782	-0.0495731443440807
190.301299574279	-0.0506442717796443
190.358580108614	-0.0517806530834761
190.417720101103	-0.0529805767383525
190.478915788169	-0.054242096985456
190.542406803	-0.0555630513584999
190.608492680804	-0.0569411340466813
190.677558948829	-0.0583740405270321
190.750121115732	-0.0598597598074405
190.826366926491	-0.061386572040774
190.90700817651	-0.0629495590618245
190.993152330581	-0.0645455613644321
191.086641991725	-0.0661751732116986
191.105751128773	-0.0664936967984185
191.105751128775	-0.0664936967984485
191.157645340472	-0.0673319347468714
191.209539552169	-0.0681292478002911
191.263480657048	-0.0689124022395506
191.318961158468	-0.0696672579226527
191.376147074812	-0.0703895063168666
191.435204114513	-0.0710739903161249
191.496332828204	-0.0717150084041039
191.559778996215	-0.0723061615067177
191.625851237678	-0.0728401553842025
191.694949099169	-0.0733085002163531
191.767553324979	-0.0737007567168425
191.843855058846	-0.0740026475636033
191.924653832331	-0.074199700227341
192.0111241465	-0.0742724741589279
192.04115127998	-0.0742647916752355
192.041151279981	-0.0742647916752345
192.093294849625	-0.0742116711952898
192.145438419268	-0.0741087477006411
192.199509089335	-0.073950364178278
192.25511549778	-0.0737337518185322
192.312415874903	-0.0734548793730358
192.371572194712	-0.073109276502603
192.432779524796	-0.0726918351684818
192.496275848698	-0.0721966100631315
192.562358293266	-0.0716165143878333
192.631408715785	-0.0709428421865041
192.703936710332	-0.0701644713081236
192.780155766721	-0.0692725417985634
192.86074073545	-0.0682521103559375
192.946782299032	-0.0670808323396608
193.040080678006	-0.0657229849061656
193.072954181987	-0.0652243305206351
193.072954181989	-0.0652243305206072
193.12483733402	-0.0644172475538091
193.176720486051	-0.0635868597606052
193.230648953373	-0.0627005770923245
193.286119006419	-0.0617659873371262
193.343297150807	-0.060780027634993
193.402349876694	-0.0597396054864378
193.463478803413	-0.0586410085335262
193.526931219347	-0.0574797061881436
193.593017949315	-0.0562500142573427
193.662141916584	-0.0549445542724109
193.734767869852	-0.0535548445618678
193.811109050651	-0.0520774943584572
193.891973237556	-0.0504980252737193
193.978553172435	-0.0487947861502007
193.99879490381	-0.0483952696088734
193.998794903812	-0.0483952696088375
194.050952838937	-0.0473642286255386
194.103110774061	-0.0463316709708678
194.157196092831	-0.0452603542455753
194.21281572053	-0.0441590464961862
194.270127507064	-0.0430257490115191
194.329292873851	-0.041858556427506
194.390506133275	-0.040655114704085
194.454004207931	-0.039412482117463
194.520082683098	-0.0381268880800715
194.589121078537	-0.0367933478386113
194.661625241111	-0.0354050061478468
194.737823909287	-0.033960979178461
194.818369236172	-0.0324531413513891
194.904341053605	-0.0308667173304081
194.997512680756	-0.0291764449919713
195.036472636621	-0.028479114284268
195.036472636623	-0.0284791142842356
195.088353724071	-0.0275595354219571
195.14023481152	-0.0266505554189268
195.194159925254	-0.0257173139234715
195.249627878905	-0.0247699716246328
195.306805402267	-0.0238071205752014
195.365859382306	-0.0228275700668816
195.426991975268	-0.0218297953333747
195.490451221884	-0.0208118363215811
195.556549040182	-0.0197711086949262
195.62569001724	-0.0187040959483178
195.698332379008	-0.017607130643587
195.774699245505	-0.016480757577236
195.855602722682	-0.0153176656843792
195.942244877986	-0.0141066515078932
195.960618628527	-0.013854439766824
195.960618628529	-0.0138544397667991
196.012776409513	-0.0131472551084945
196.064934190497	-0.0124530317653056
196.119019808576	-0.011746810019523
196.174639133798	-0.0110350244996864
196.231949923231	-0.0103168704639154
196.291113436813	-0.00959168264835671
196.352323773296	-0.00885859925645312
196.415817562906	-0.00811650415607373
196.48188997688	-0.00736391909906638
196.550919922675	-0.0065988305500066
196.623412289177	-0.00581839252171051
196.699597587425	-0.00502327306978013
196.780123655882	-0.00421035258350956
196.866067057577	-0.00337336980121083
196.959193602071	-0.00250140282677505
196.995163890314	-0.00217416773652064
196.995163890316	-0.00217416773650422
197.047171071984	-0.00171031331784409
197.099178253653	-0.00125728458746357
197.153111633351	-0.000798743088296334
197.208593152744	-0.00033882327459217
197.25040480226	-1.42542228021014e-14
197.250404802262	3.42282625853674e-16
197.307596312504	0.00039495299460131
197.361369418287	0.000473890186528471
197.416880055828	4.96369079626716e-05
197.420531330328	2.56238850667237e-14
197.42053133033	1.7995723184186e-16
197.477718405837	-0.00111267928278878
197.542986343919	-0.00295387447734937
197.609845858569	-0.00519117057227337
197.678698727788	-0.00761873043036906
197.749697349558	-0.010046961317163
197.823030814002	-0.0123090357269906
197.89891986714	-0.0142598049335005
197.926247070533	-0.0148477664837507
197.926247070535	-0.0148477664837877
197.978590294129	-0.0157901583578555
198.030933517722	-0.0164815692307964
198.085007322236	-0.0169267406595807
198.140623977886	-0.0171000468156091
198.197933458927	-0.0169836460811135
198.257097850591	-0.0165624427244557
198.318311900287	-0.0158239911303942
198.381813171615	-0.0147581818049957
198.44789819144	-0.0133567807055443
198.516947923749	-0.0116127000701333
198.589470555473	-0.00951875242973124
198.665680476588	-0.0070819469901619
198.737950233814	-0.00459709676761789
198.804250801256	-0.0022081497716883
198.863839452203	1.42247325030098e-16
198.863839452205	6.81828725423994e-14
198.927264228928	0.00230933482494623
198.948776385568	0.00301903926218437
198.94877638557	0.00301903926224195
199.002448827982	0.0044942524136598
199.054894584949	0.0054037143722059
199.108887043848	0.00567589737234305
199.164446765116	0.00517989914988684
199.221720139844	0.00381081955765735
199.280875570702	0.00148700899537001
199.310260530713	6.37510877421477e-16
199.310260530715	-9.80363793617878e-14
199.371500922798	-0.00369701969388821
199.428490605195	-0.00754958254475727
199.487185055738	-0.0116014580742284
199.542643856632	-0.0152753763726683
199.594065029451	-0.0183970817251451
199.643327771567	-0.0210343270407763
199.691485309544	-0.0232143143016832
199.739139675969	-0.0249416422579998
199.786699478263	-0.0262123892062956
199.834495826466	-0.0270189959114479
199.882886577871	-0.0273512756714429
199.894967748706	-0.0273586435065556
199.894967748707	-0.0273586435065544
199.944484792835	-0.0270783831252306
199.996837514543	-0.0262536232748535
200.050801354147	-0.0248625633815233
200.106307375164	-0.0228963229476562
200.163500207254	-0.0203492724302273
200.220494625046	-0.0173375668487305
200.272904691162	-0.0141988228879345
200.323050944233	-0.0109065868397198
200.372002464851	-0.00745807100988827
200.420265676463	-0.00386640242946687
200.468114551176	-0.000151184069322278
200.470026439081	5.1011712215443e-17
200.470026439083	1.43980720358414e-13
200.517506021508	0.00377749296683907
200.564290701263	0.00740622670738252
200.609908994787	0.0106964949784084
200.654278171465	0.0135487264258366
200.6980988052	0.0159490610047734
200.742711604291	0.0179099679667706
200.790132703215	0.0194180672188397
200.844384018349	0.0203855210688425
200.898235535203	0.0205400264886659
200.898235535205	0.0205400264886577
200.962755624042	0.0196944433879792
201.015093242378	0.0182264469855941
201.065887725478	0.016182432550583
201.116484901937	0.01359449296576
201.167424968605	0.0104932284246151
201.219213573915	0.00689719255931224
201.272461228234	0.00280796006305478
201.306752776378	1.61979804569334e-15
201.30675277638	-1.50488996264464e-13
201.361597733756	-0.0046646444522754
201.411491724916	-0.00885182774605336
201.456029209444	-0.0123581972717633
201.497950936755	-0.0153445917479817
201.539812785893	-0.0179417132605249
201.584182472064	-0.0202075254250716
201.635908851178	-0.0221499963319452
201.684612198202	-0.0232474023917527
201.733315545226	-0.0236135897403542
201.778593097984	-0.0232954110130565
201.822109522125	-0.0224002325533285
201.864659958308	-0.0209822088745203
201.865958354848	-0.0209307178065031
201.86595835485	-0.0209307178064307
201.90799158205	-0.0190089338917559
201.949986430803	-0.0166129885296905
201.992176055655	-0.0137561412920956
202.032954324674	-0.0105966439640135
202.069900033507	-0.0074223272833978
202.104071223736	-0.0042441230764463
202.137798476289	-0.000898438379290544
202.146538000787	-3.43735456764804e-15
202.146538000789	1.84851266238351e-13
202.181888176182	0.00374220511262459
202.222350011892	0.00814321816906362
202.270896355723	0.0134158376034165
202.327535775479	0.0193304166488909
202.385525727265	0.0249042575395805
202.445275101193	0.0299606855907058
202.506933734966	0.0343213908325632
202.570693235847	0.0378368870099965
202.636784072538	0.0403845145526103
202.70548986821	0.0418675801043199
202.777168466261	0.0422142155975614
202.845537890667	0.0414977011617042
202.845537890668	0.0414977011616726
202.89781244111	0.0403308656306895
202.950086991553	0.0386888490098655
203.004095949496	0.0365554260306463
203.059655172729	0.0339661312882888
203.11691675579	0.0309538723919849
203.176045627257	0.0275583324776916
203.2372404275	0.0238255113552776
203.300744193266	0.0198078510805429
203.364885673416	0.0156912477500491
203.42588054735	0.0117991809307691
203.486134487008	0.00804177098865108
203.548339804406	0.00431432771535641
203.613538586572	0.000632151898408267
203.625237518527	4.00395862298897e-16
203.625237518529	-9.71625124107645e-14
203.690059291393	-0.00324102548440556
203.743415911968	-0.00534232646477285
203.794759904141	-0.00667840187951973
203.838296871486	-0.00718993181118006
203.838296871488	-0.00718993181118867
203.887000801625	-0.00702153543665227
203.933789548468	-0.00608782020216535
203.980432498805	-0.00439100346793454
204.027697149332	-0.00189724704983778
204.056556508703	-1.2579260549872e-13
204.056556508704	2.55438031837585e-15
204.105602642203	0.00381445168956005
204.161392063154	0.00880455941007664
204.220341146907	0.014505676902038
204.280860355474	0.0205184736937579
204.343142996592	0.0266211706753908
204.407333868237	0.032611614344887
204.473604533942	0.0383132992373656
204.542156889305	0.0435744125520689
204.613232226018	0.0482671503230384
204.687124106718	0.0522869840058458
204.764197638321	0.0555518590883255
204.793259535206	0.0565445218424166
204.793259535208	0.0565445218424747
204.845513802339	0.0580157807905608
204.897768069469	0.0591041890611715
204.951812377974	0.0598557189871897
205.007401362521	0.0602657623662526
205.064688476395	0.0603424832121285
205.123837190251	0.0600976323878965
205.18504427798	0.0595467158468127
205.248550130556	0.0587089089927396
205.314655366929	0.0576069767269033
205.383747135629	0.0562671808593267
205.456343514623	0.054719141206675
205.532623943484	0.0530080597988948
205.613313934007	0.0511773231669272
205.699528647871	0.0492740869201786
205.79312939282	0.0473494118115459
205.810778420611	0.0470089458746967
205.810778420613	0.047008945874662
205.862669751278	0.0460566763725545
205.914561081944	0.0451841802824088
205.96850099288	0.0443699984667916
206.023979821484	0.0436383404573874
206.081163585019	0.0430023325495475
206.140217886209	0.0424758781025718
206.20134313977	0.0420733399758454
206.264784940415	0.0418097362325527
206.330851644691	0.0417010370904342
206.399942410144	0.0417646705952298
206.472538416665	0.042020149944755
206.548829298189	0.042486635128667
206.629613374186	0.0431870970768992
206.716062765476	0.0441516084749803
206.743862082102	0.0445050947607881
206.743862082103	0.0445050947608119
206.796012237134	0.0452205114030308
206.848162392165	0.045999243807884
206.902239289738	0.0468672877342362
206.957851988249	0.0478173186767031
207.015158658748	0.0488494581116633
207.074321217628	0.0499632710776461
207.135534645739	0.051158142061184
207.199036795919	0.0524333195420363
207.265124592837	0.0537880275537996
207.334179569634	0.0552216713855619
207.40671077421	0.0567342320575787
207.48293636527	0.0583168163012054
207.563526172152	0.0599662808300938
207.649569873504	0.061682792605658
207.742864536948	0.0634718905563453
207.78173945868	0.0641905618786136
207.781739458682	0.0641905618786468
207.83361373386	0.0651216718975462
207.885488009038	0.066018245750914
207.93940812106	0.0669106969315461
207.994870327011	0.0677838435407624
208.052041343884	0.0686335142811408
208.111087924821	0.069454655992119
208.172212058716	0.0702417028041916
208.235661564964	0.0709884387382501
208.301748058691	0.0716878290868476
208.370875693297	0.0723317680367818
208.443501298704	0.072910033425502
208.519847694353	0.0734080843327034
208.600725267935	0.0738122080129592
208.687332994883	0.0741042617319243
208.699062596242	0.0741326801538499
208.699062596244	0.0741326801538541
208.7512387148	0.0742271196243721
208.803414833355	0.0742697148124549
208.857517985307	0.074259758918439
208.913154807319	0.0741928620036747
208.970482861652	0.0740648591331168
209.029663193204	0.073871090536338
209.09088958769	0.0736062688018548
209.154398214528	0.0732642854019154
209.220483546549	0.0728379210746785
209.289523391504	0.0723183937655171
209.362020815394	0.0716946097422137
209.438219700014	0.0709565307569966
209.518752645773	0.0700894138175344
209.604692343055	0.0690713033734212
209.697793483382	0.0678677442657079
209.749144865498	0.0671621180976655
209.7491448655	0.06716211809764
209.801011900142	0.0664210933069549
209.852878934784	0.0656530763544578
209.906790168831	0.0648277509576327
209.962245700444	0.0639517237945466
210.019412703843	0.0630217797021846
210.0784586794	0.0620346246055398
210.139586634496	0.0609863224583925
210.203045822967	0.0598720877465108
210.269149955134	0.0586859377786128
210.338306390035	0.0574201312292187
210.410957903321	0.0560662340370736
210.487347420395	0.0546197244648441
210.568293389195	0.0530654663784883
210.655012508855	0.0513807382759238
210.659509850205	0.0512929070248454
210.659509850206	0.0512929070248098
210.711695541237	0.0502709740102918
210.763881232268	0.0492446851827621
210.817994513023	0.0481769965778705
210.873640230368	0.0470765248692437
210.930975659588	0.0459411569230839
210.990161407359	0.0447688589938779
211.051390665192	0.0435571329504871
211.114898772983	0.0423028728869922
211.180979006047	0.0410021179786533
211.250007368526	0.0396496588687656
211.322484055991	0.0382383697798419
211.39866344933	0.0367665421946801
211.479161557418	0.035226239687154
211.565042514261	0.0336021974526101
211.658040312446	0.0318686075038075
211.71106782593	0.0308927553314142
211.711067825932	0.0308927553313809
211.762938418672	0.0299476218238466
211.814809011412	0.0290122043785509
211.868722473002	0.0280506322713037
211.924181024972	0.0270732582962021
211.981351916065	0.0260785803828227
212.040402837268	0.0250653091930048
212.101537046105	0.0240317982432591
212.165004139375	0.0229759343949297
212.231118315189	0.0218949347860574
212.30028765993	0.0207850154302412
212.372953967474	0.0196425296368245
212.449363105091	0.0184675847396332
212.530335777366	0.0172523246593655
212.617093203141	0.0159846397653879
212.624882163591	0.0158725772609192
212.624882163593	0.0158725772608931
212.677114030091	0.0151285614482662
212.729345896588	0.0143975486896406
212.783449912078	0.0136540552273833
212.839088694012	0.0129040287561066
212.89641734003	0.0121466407808256
212.955596690228	0.0113811748382412
213.016820129238	0.0106067066792098
213.080323284647	0.00982204146313087
213.146399863456	0.0090255997055302
213.215426543911	0.00821523426400087
213.287904630386	0.00738791701212839
213.36408029862	0.00654412178064783
213.444578757818	0.00568072193742224
213.530466352353	0.00479107061183581
213.616341101831	0.0039335505475138
213.666429365062	0.00344791428939553
213.666429365063	0.00344791428937808
213.718504845439	0.00295419421938912
213.770580325815	0.00247173014267198
213.824510421849	0.00198378758328787
213.879993224203	0.0014940467764328
213.937187967773	0.00100200121545714
213.996262458099	0.000507211187339331
214.057419615343	9.10229250083213e-06
214.058553640527	9.66643316769027e-15
214.058553640529	-9.26313706457998e-15
214.122042577877	-0.000423430998410978
214.175744326468	-0.00045498097433261
214.228680242428	-7.71409845723436e-17
214.22868024243	2.53659940274709e-14
214.284385362758	0.00107690976743959
214.3496702433	0.00290787688635988
214.41535195248	0.00509908847064496
214.478796717666	0.00733520443938772
214.541080626883	0.00948953618207907
214.594310859168	0.0112115211125905
214.59431085917	0.0112115211126467
214.656490190637	0.0130087323586817
214.708981032958	0.0143030272976877
214.763343345008	0.0153994183132029
214.819266982317	0.0162498298827947
214.876911039981	0.0168218224712831
214.936442498812	0.0170862835813199
214.998062849208	0.0170175557348577
215.062018772016	0.0165930392574678
215.128112791997	0.0158000221108376
215.191668622487	0.01472560603287
215.253674726583	0.0134118602394823
215.314831189853	0.0118884867510572
215.375580962417	0.010180616679029
215.436245274458	0.00831054850024567
215.497122760161	0.00629722922521576
215.558683402172	0.00415059061215769
215.615627786432	0.00208978024832262
215.615627786434	0.00208978024825588
215.671988425791	6.50087622622308e-16
215.671988425793	-6.7390537594747e-14
215.735350859663	-0.00230720235676985
215.789023998032	-0.00395934390060283
215.844668391365	-0.00515280179966074
215.897592559472	-0.005660758309319
215.947726276777	-0.00550219083028543
215.996331863365	-0.00471875014585159
216.044173584565	-0.00333269622586109
216.09173583542	-0.00135887533078508
216.118409743032	1.47451495458029e-17
216.118409743034	9.8689069069624e-14
216.166049722839	0.00282202676352118
216.214501419311	0.0060279426586687
216.264119319669	0.0094530628162161
216.315900538564	0.0129918410321943
216.371917520692	0.0165977689690673
216.434645331681	0.0201767913525284
216.499090575107	0.0231920806490205
216.55606055058	0.0252106543028479
216.566832855549	0.0255197139219565
216.566832855551	0.0255197139220067
216.618865661828	0.0266771320218572
216.668524469712	0.0272572008126122
216.717194095374	0.0273295114529992
216.765292372954	0.0269279208237696
216.813022976472	0.0260805004153465
216.860325301335	0.0248202662610102
216.906799868822	0.0231982715249286
216.952008917161	0.0212803888854816
216.996101439792	0.0191118674813805
217.039997226501	0.0166860352725701
217.085211328086	0.0139360711419887
217.134108636498	0.0107078097794092
217.192469089986	0.00655814175932459
217.247097902613	0.00243225522469363
217.278175637917	1.43999829421704e-13
217.278175637919	7.02563007770607e-17
217.332804450546	-0.00434265942713744
217.383737560219	-0.00824911865940238
217.434324919987	-0.0117869496906842
217.485154415434	-0.0148493417346012
217.536719048583	-0.0173437908967784
217.560684546759	-0.0182722060411128
217.560684546761	-0.0182722060411775
217.613578981422	-0.0197734632038998
217.666075317405	-0.0204996287530886
217.718745196319	-0.0204636631251913
217.765346056296	-0.0198101825090677
217.80807284741	-0.0187209782774645
217.849668796275	-0.0172358320295357
217.892569202272	-0.0152954262633077
217.940052712309	-0.0127054158967473
218.003844325473	-0.00858120989054852
218.056675339764	-0.00469040105164537
218.102331233471	-0.0010434994587758
218.114902299003	-1.87610343926892e-15
218.114902299004	1.50230088785674e-13
218.158553378709	0.0037078712122311
218.200967359499	0.00730696134893087
218.242954372644	0.010723563028578
218.284985723351	0.0138841623823806
218.327134121389	0.0167018048690272
218.367403499632	0.0189995296633321
218.403769570529	0.0207038291362631
218.437722059623	0.0219543300856498
218.471572116267	0.0228590292670965
218.507361021519	0.0234343587397674
218.541556175353	0.0236135798297555
218.541556175355	0.0236135798297554
218.581525507354	0.0233642020381409
218.634165356965	0.0222921242467233
218.687793790969	0.0203589421043842
218.742969986509	0.017531363778108
218.799811268006	0.0137935424243655
218.8584770819	0.00913931457545563
218.919157204112	0.0035723348666225
218.954687318927	7.28280283301963e-15
218.954687318929	-1.81007119015586e-13
219.017612896188	-0.00673566027341452
219.071967956408	-0.0126544166726606
219.12816833643	-0.0185680404189651
219.185948704587	-0.0241963902502414
219.245458975299	-0.0293317154738721
219.306856210411	-0.0337930717382996
219.370327137992	-0.0374273356579561
219.436096399525	-0.0401083626441677
219.504439622101	-0.041736102097701
219.504780798962	-0.041741342579685
219.504780798964	-0.0417413425797129
219.557124762772	-0.0422182484360926
219.609468726579	-0.0420722746635857
219.663504342743	-0.0413174484751235
219.719090383283	-0.0399609186641709
219.776376647187	-0.0380186477776578
219.835527382317	-0.0355150530387808
219.896740176722	-0.0324827931771856
219.960256569461	-0.0289627130114963
220.025669526705	-0.0250474789233926
220.083248339139	-0.0214422420384487
220.134417850248	-0.0181719034158824
220.182748648958	-0.015068107706631
220.229875765466	-0.012062161218405
220.276526283738	-0.00913661345739325
220.323266410557	-0.0062825037694086
220.370931723266	-0.00347690260807891
220.420847376589	-0.000677960658059675
220.433387493024	-1.60396869397506e-15
220.433387493026	9.59590479993055e-14
220.487562811118	0.00275078100379102
220.517432958258	0.00407096820961677
220.51743295826	0.00407096820969168
220.570905182413	0.00593246805710805
220.623352577633	0.00699360225096373
220.677335488148	0.00717671719508121
220.732882081051	0.0063285030340864
220.790137588524	0.00432125019316288
220.849269357068	0.00104959245487688
220.864706038484	1.26533332422962e-13
220.864706038486	-1.81495443674073e-15
220.925915539773	-0.0048537782230592
220.983454506228	-0.0101218038823759
221.042727861619	-0.0159155041910352
221.103655676159	-0.0219694987863645
221.166377856724	-0.0280628307247693
221.231046746534	-0.0339996698043964
221.297840393367	-0.0396094371659134
221.366969135071	-0.0447460935748655
221.43868533778	-0.0492874381206769
221.451361180525	-0.0500042111272402
221.451361180527	-0.0500042111273412
221.503719910621	-0.0526905177546709
221.556078640715	-0.0549400019947009
221.610160383216	-0.0568186412695586
221.665787472921	-0.0583014836793214
221.723109904463	-0.0593830519866324
221.782290279804	-0.0600626174767366
221.843524001984	-0.060344534568616
221.907049517002	-0.0602380725736603
221.973164579507	-0.0597572361635604
222.042251937884	-0.0589205257104582
222.114822523961	-0.0577505633896935
222.191090562805	-0.0562837050271161
222.271734212406	-0.0545593828918374
222.357849042088	-0.0526200698473667
222.451245681091	-0.0505100512697152
222.492842172335	-0.0495946316514738
222.492842172337	-0.0495946316514343
222.544708162537	-0.0484909280456277
222.596574152737	-0.0474415426073513
222.650487974284	-0.0464207956494616
222.705943916812	-0.0454569185075475
222.763108864434	-0.0445651634028454
222.822149681479	-0.0437618216234851
222.883268522274	-0.0430638047913922
222.946713449613	-0.0424888448651155
223.01279644902	-0.042055790724292
223.081922262128	-0.0417851133208053
223.154542678628	-0.041699782463846
223.230886016346	-0.0418245155802953
223.311763671382	-0.0421864108299147
223.398377337449	-0.0428201716095879
223.40315840094	-0.0428621789746228
223.403158400942	-0.0428621789746389
223.45535111139	-0.0433661044747681
223.507543821837	-0.0439494861522477
223.561663144671	-0.044632507348718
223.617315780134	-0.0454112426305689
223.674659067755	-0.046287215611233
223.733853772433	-0.0472615087500657
223.795093284164	-0.0483350763523999
223.8586132021	-0.0495088133843676
223.924707151075	-0.050783699419206
223.993751626188	-0.0521610553986711
224.066247550911	-0.0536430216000078
224.142451666034	-0.0552242570686633
224.222980648848	-0.0569034497607387
224.308901962512	-0.0586841448390819
224.401956366307	-0.0605765325685328
224.46538452486	-0.0618329004558166
224.465384524862	-0.0618329004558522
224.517237563359	-0.0628340956130618
224.569090601857	-0.0638082091040245
224.622988364749	-0.0647885274995611
224.678431753414	-0.0657591868689504
224.735588377194	-0.0667162145537498
224.794626315755	-0.0676547368437689
224.855749383195	-0.0685694025441326
224.919207986036	-0.0694542631842046
224.985317542203	-0.0703026356368257
225.054488059515	-0.0711069016264458
225.127147136923	-0.0718569681831146
225.203556900165	-0.0725384207719824
225.284541777278	-0.073138446328961
225.361518383886	-0.0735909967146766
225.361518383888	-0.073590996714686
225.413819390488	-0.0738327792542438
225.466120397089	-0.0740214860647151
225.520266211498	-0.074161183056443
225.575946964684	-0.0742462109555394
225.633316119215	-0.0742722775763236
225.692533858931	-0.0742345521965202
225.753792575948	-0.0741275893784699
225.817326471115	-0.0739451433596417
225.88342713117	-0.0736798953238463
225.952467955635	-0.0733230305471637
226.024944905054	-0.0728635435897588
226.101136053536	-0.0722903653256968
226.181626913489	-0.0715889070012599
226.267470716897	-0.0707377422077771
226.360373127741	-0.0697039051349274
226.43224355685	-0.0688288271008565
226.432243556852	-0.0688288271008336
226.484094860353	-0.0681591233432067
226.535946163853	-0.0674589059780188
226.58984094169	-0.0667003273279267
226.645283228773	-0.0658889571867722
226.702440992787	-0.0650214320233078
226.7614829018	-0.0640942584058784
226.822613567441	-0.0631032799759065
226.886084514252	-0.0620434610663749
226.952212786767	-0.0609085271065739
227.021410874173	-0.059690382862347
227.094097171978	-0.0583806753568296
227.170548112272	-0.0569737032560841
227.251594709116	-0.0554536808311284
227.326303278026	-0.0540305463313874
227.326303278028	-0.0540305463313526
227.378604183258	-0.0530236733641705
227.430905088489	-0.0520094283750854
227.485050929782	-0.0509528532091492
227.540730891401	-0.0498606646223692
227.598098294498	-0.0487307018368989
227.657313108622	-0.0475607983021548
227.718567443226	-0.0463483117117348
227.782095114873	-0.0450899736705444
227.848187169993	-0.0437816376677191
227.917216215476	-0.0424178786982561
227.98967698322	-0.0409913165268341
228.065849256017	-0.0394993880414606
228.146313395309	-0.0379343690350385
228.232118348122	-0.0362805514139456
228.32496021097	-0.0345116715794394
228.391140274865	-0.0332654883696263
228.391140274867	-0.0332654883695922
228.443002603263	-0.0322982420730728
228.494864931659	-0.0313396982211666
228.54876930772	-0.0303530966077645
228.604221101334	-0.0293489412549434
228.661388092626	-0.0283256349498645
228.720438777131	-0.0272817871338964
228.781577512912	-0.0262156269870286
228.845055449409	-0.0251248855313516
228.911189057334	-0.0240065784027564
228.980389909139	-0.0228566507271281
229.053084383914	-0.0216714779716888
229.129540281095	-0.020450703678808
229.210587073983	-0.0191859179545414
229.296400691353	-0.0178800710114609
229.296400691355	-0.0178800710114336
229.348673388543	-0.0171015914433098
229.40094608573	-0.0163360398269557
229.45506451317	-0.0155571295365453
229.510717574466	-0.0147706768728632
229.568058947088	-0.0139758146077056
229.627249043612	-0.0131717745364922
229.688480600413	-0.0123575688263137
229.751988338135	-0.0115319228396242
229.818064647795	-0.0106931548030544
229.887084216643	-0.00983898298530842
229.959545167768	-0.00896619626229894
230.035706427271	-0.00807508088399624
230.116173958828	-0.00716248842001653
230.202004839587	-0.00622138813322428
230.292534872547	-0.0052643636828912
230.341451312115	-0.0047622378678616
230.341451312117	-0.00476223786784312
230.393473330504	-0.00423961583770297
230.44549534889	-0.00372859351328987
230.499424477591	-0.00321093287543578
230.55490494948	-0.00269106328010737
230.612098350757	-0.00216841836919509
230.671172630158	-0.00164252276062162
230.732331031627	-0.00111275486448887
230.795823114415	-0.000578301095926254
230.858229277841	-6.81245366119794e-05
230.866702074926	9.60061023735914e-17
230.866702074928	1.4692281137367e-14
230.928826302146	0.000417620595304338
230.982543486855	0.000459643615303987
231.036828670315	1.28591798667643e-15
231.036828670317	-2.41574338658013e-14
231.092491528028	-0.00107589429310245
231.157776892491	-0.00290656743639402
231.224590377358	-0.00513704522472733
231.270508432185	-0.00675435553377734
231.270508432187	-0.0067543555338417
231.322922708704	-0.0085926894791699
231.37533698522	-0.0103519612456699
231.429409918306	-0.0120225224267689
231.485027865908	-0.0135375626967693
231.542337723799	-0.0148435710846065
231.601501525178	-0.0158915562306116
231.662511288023	-0.0166351787956927
231.723202055881	-0.0170291866116973
231.783899000929	-0.0170819250042549
231.844924985703	-0.0168022758373025
231.906882133777	-0.0161951897991435
231.971301918824	-0.0152435569998244
232.038554099269	-0.0139337203667486
232.106775710464	-0.0123124678357108
232.168553604248	-0.010623838871067
232.222355532813	-0.00900711899132628
232.272671132956	-0.00739067823935873
232.284836367737	-0.00698656132470912
232.284836367739	-0.00698656132464834
232.333520261838	-0.00532430688813863
232.38128274961	-0.00363355169222216
232.428834629015	-0.00190396268920053
232.476523690642	-0.000135089913631488
232.480136850528	-6.75679672802743e-14
232.48013685053	4.73064512909738e-16
232.528299744945	0.00177592439899341
232.577492353029	0.00340143994615931
232.628479166355	0.00470673506921299
232.6828854316	0.00552283915108802
232.741231539735	0.00561564064266629
232.801407001126	0.00478693916753706
232.86154387865	0.00299588213577018
232.915077683721	0.000606562913403971
232.92655816439	7.8236028766554e-16
232.926558164392	-9.78921804728472e-14
232.977198844988	-0.00301296936651635
233.026199581865	-0.00627046713593341
233.074490773855	-0.00960696168743164
233.122358066385	-0.0128785775674861
233.169861280143	-0.0159653471576764
233.216730954021	-0.0187591408848725
233.247648271487	-0.0204289464272841
233.247648271489	-0.0204289464273778
233.293390443333	-0.0226069511554183
233.337265366008	-0.0243354347335486
233.381365947602	-0.0256917434184979
233.427348763707	-0.02668276104219
233.47807002231	-0.0272660963941075
233.53609060696	-0.0272800925765987
233.595772005273	-0.0265859337525171
233.649328365999	-0.0253792561895259
233.700483287814	-0.0237423428613591
233.751087595427	-0.0216907965048185
233.801819095313	-0.0192386516221444
233.853166994591	-0.0163927136978199
233.905699249815	-0.0131449871093522
233.959941811394	-0.00948197900040557
234.014659341939	-0.00551784505056793
234.064996054978	-0.00167519334351833
234.086324072523	-1.89301699315969e-16
234.086324072525	1.43741355623783e-13
234.131151219278	0.00356719934971081
234.172649783483	0.0068047056334861
234.215244940203	0.00993516190339404
234.224973597981	0.0106118877305527
234.224973597983	0.0106118877306778
234.271572385003	0.0136081743626977
234.324164775139	0.0164216760652321
234.376839980598	0.0185483687662814
234.423014246592	0.0198004114768918
234.466907152326	0.0204442989234391
234.509677324356	0.0205587308469546
234.551810143557	0.0201853224754886
234.593762052355	0.0193503931293784
234.635934083685	0.0180677106023403
234.677483349663	0.016395861426542
234.715663791573	0.0145281372856378
234.75044104547	0.012572565442063
234.784072991976	0.0104703455394519
234.818708194764	0.00810867499507553
234.856407472434	0.00533561720502319
234.899887510024	0.0019102798047586
234.923050721078	1.48924275689133e-13
234.92305072108	-3.18300073798294e-15
234.977939592478	-0.00466839345566107
235.032137939857	-0.00920621553101966
235.087831349187	-0.013503052678246
235.145052752934	-0.017296767764107
235.203929681158	-0.0203611003303599
235.227037213641	-0.0213023343455741
235.227037213643	-0.0213023343456421
235.287714332239	-0.0230217583721935
235.340094731659	-0.0235998663905923
235.394299976956	-0.0233036132237425
235.450073628228	-0.0220640149680264
235.5075750738	-0.0198316978220438
235.566974513288	-0.0165697854400382
235.628477842665	-0.0122532105372959
235.692338105895	-0.00686778771036016
235.758874130479	-0.000408808212794413
235.762835757668	-1.1300259773056e-14
235.762835757669	1.76988306822834e-13
235.817119639248	0.00579369420443035
235.871403520826	0.0117125090263094
235.927357682805	0.0176492121491419
235.984878547413	0.0233369465157849
236.04410640892	0.0285627210143695
236.104558660301	0.033098096561004
236.165180852917	0.0367507867614044
236.166501713152	0.0368200253307247
236.166501713154	0.0368200253308198
236.230189467635	0.0396282988891228
236.282658442837	0.0411659418852485
236.337064408105	0.0420412745144824
236.393036976317	0.0422156119853127
236.445204503009	0.0417601537360175
236.494203982438	0.0408343427273856
236.541644373639	0.0395215570254614
236.588401963881	0.0378691395879204
236.635035171446	0.0359090508478232
236.682249206319	0.033650629428932
236.731178946825	0.0310660982811118
236.783555422857	0.028078154732112
236.842105860817	0.0245358388711029
236.912256097408	0.0201137635601753
236.993921294488	0.0148742585001083
237.080052844738	0.00942345393011527
237.167837443573	0.00412782076442557
237.207415323672	0.00186902528161889
237.207415323674	0.00186902528151724
237.241535920689	2.4156024402977e-16
237.241535920691	-9.73210227683818e-14
237.293548480323	-0.00264875404781658
237.346941996969	-0.00489926742496393
237.401859813452	-0.00649476335485758
237.458389986595	-0.00720550964855648
237.516640079303	-0.00683336177596708
237.576777225254	-0.00521049955820819
237.639000084033	-0.00219710097838458
237.672854458983	-1.00180280737661e-15
237.672854458985	1.27343881967112e-13
237.737405794065	0.00514471013603359
237.794909192983	0.0104379821251017
237.854277998212	0.0162532698941289
237.915303420281	0.0223151390440304
237.97813145966	0.0284046031907479
238.042915539578	0.0343272562461455
238.109835338492	0.039913926925097
238.113616657792	0.0402111777946437
238.113616657793	0.0402111777947862
238.166088983845	0.0441165671566982
238.218561309897	0.0475953749191643
238.272696891551	0.0507223772092211
238.328377516521	0.0534464831472193
238.385749790622	0.0557407705124731
238.444975091482	0.0575847254327256
238.506246980377	0.0589646537589621
238.569801291669	0.059873432057504
238.635931943457	0.0603102310754237
238.705015808896	0.06028013978075
238.777554317878	0.059793584880651
238.85380816046	0.0588716573684244
238.934392238836	0.0575443403157411
239.020376265979	0.0558453245699052
239.113504833117	0.0538089530843234
239.186357290454	0.0521571063684001
239.186357290456	0.0521571063683588
239.238195828417	0.0509842215515126
239.290034366378	0.0498334941365616
239.343919950842	0.0486775748488599
239.399352080105	0.0475473230714567
239.456498794293	0.0464597632816156
239.515528636803	0.0454332049884442
239.576646075728	0.0444867573096816
239.640102456366	0.0436405267193233
239.706214594058	0.0429159054695839
239.775394674771	0.0423360636376319
239.848056990414	0.0419274304930019
239.924480040064	0.0417194872291711
240.00549300753	0.0417431393129702
240.06886158912	0.0419311262007111
240.068861589122	0.0419311262007186
240.121195933818	0.0421939902098846
240.173530278513	0.0425499323897415
240.227708663151	0.043011661457627
240.283421112022	0.0435796904454185
240.34082062996	0.044257102306611
240.400066813483	0.0450466975623795
240.461351231421	0.0459511972718882
240.524906906281	0.0469733334277854
240.591023684668	0.0481160175804861
240.660072291817	0.0493826359069074
240.732544357367	0.0507775876427949
240.808742421525	0.0522995889485979
240.88922076675	0.0539492570314503
240.975021714201	0.0557334346415638
241.067822715083	0.0576664835872081
241.160233244175	0.0595684302502131
241.160233244177	0.0595684302502501
241.212065142231	0.0606158254071709
241.263897040285	0.06164414244021
241.317773099956	0.0626887197528736
241.373199213339	0.0637333678498676
241.430344107306	0.0647743654165869
241.489377480991	0.0658070847888617
241.550505377189	0.0668264583248706
241.613981361607	0.0678268773991714
241.680125499416	0.0688020874224918
241.749354965249	0.0697450414122193
241.822063119007	0.0706456492024043
241.898558948407	0.0714900313405109
241.979684421356	0.072266380656193
242.032598591067	0.0727053288925551
242.032598591069	0.0727053288925693
242.084951054172	0.0730865854204634
242.137303517274	0.0734147577405013
242.191499903572	0.0736983932650408
242.247228695404	0.0739305399031571
242.304642453162	0.0741068029724901
242.363900150758	0.0742222091693172
242.425192511277	0.0742711861719922
242.488751377878	0.0742473864142908
242.554864897933	0.0741434331503619
242.62390124534	0.0739505297694677
242.696348008503	0.0736578238298994
242.77252288166	0.0732534320496716
242.85295640445	0.0727228661643557
242.938679008277	0.0720453752612247
243.031339834613	0.0711896987566833
243.125201780898	0.0702000592958805
243.1252017809	0.0702000592958602
243.177040307169	0.0696035202481487
243.228878833438	0.0689732431716631
243.282759714039	0.0682839359985356
243.338191751305	0.0675401134217384
243.39534376338	0.0667382729665457
243.45438569688	0.0658747312616909
243.515523917045	0.0649451229002624
243.57901242927	0.0639441757201727
243.645171921123	0.0628653401987427
243.714420491971	0.0617001886223769
243.787151194262	0.0604404556658419
243.863676066742	0.0590792780790034
243.944840166482	0.0576002488757882
244.003439344731	0.0565125514105818
244.003439344733	0.0565125514105478
244.055772235816	0.0555287682071716
244.108105126899	0.0545345970502094
244.162282488095	0.0534957497894427
244.217992022054	0.0524186765673631
244.275386425842	0.0513011075486094
244.334624819571	0.0501407510502323
244.395898146908	0.0489348277658831
244.459438584481	0.0476799174067701
244.525534795691	0.0463717031728869
244.594555779705	0.0450045671032514
244.666990507254	0.0435709088402631
244.74314418771	0.0420672956895081
244.823560669904	0.0404862676390844
244.909272813654	0.0388117620726656
245.00193732611	0.0370172256570698
245.078923308725	0.0355412717393239
245.078923308727	0.0355412717392892
245.130782211851	0.0345557106203481
245.182641114975	0.0335777411474388
245.23654069832	0.0325698676402491
245.29198988939	0.0315426891557896
245.34915690506	0.0304945162984993
245.408210948182	0.0294238585559946
245.469357338893	0.0283288230902261
245.532848579503	0.0272069887763339
245.59900311526	0.0260551755120281
245.668235540608	0.024869066557415
245.74096022588	0.0236450212189587
245.817462972551	0.0223822520653683
245.898581137374	0.0210718118149582
245.979421348395	0.019795646300047
245.979421348397	0.0197956463000186
246.031699803862	0.0189864283446174
246.083978259327	0.018189957027742
246.138102459664	0.0173788896863417
246.193760272447	0.0165592719444103
246.251105144586	0.0157301834353571
246.310297157143	0.0148908045698826
246.371528600313	0.0140400837946579
246.435033577166	0.0131766666727134
246.501103594727	0.0122987692067675
246.570112020202	0.0114039750786255
246.642554894182	0.0104888897250511
246.718697373616	0.00955367268359722
246.799134342034	0.00859508296307788
246.884916371257	0.00760570777858995
246.962241797159	0.0067426318562977
247.022011374643	0.00609396463823229
247.022011374645	0.00609396463821279
247.07427172312	0.00553982980630735
247.126532071596	0.00499772723862239
247.18047219876	0.00445068079724319
247.235974253782	0.003900872388961
247.293190507844	0.00334779292143259
247.352289576752	0.00279092612785647
247.413475024604	0.00222960308227749
247.476996858622	0.00166294850992858
247.543169785809	0.00108978964593042
247.612402543041	0.000508506399794701
247.674850499971	3.34042689342784e-16
247.674850499973	-1.42626795790468e-14
247.72844797933	-0.000376865761674447
247.782045458688	-0.000482159232967626
247.837448323902	-9.92257032563607e-05
247.8449768962	-4.31349834323358e-16
247.844976896202	2.50128151697837e-14
247.902042881379	0.00110974254148286
247.959151620899	0.00269618287705102
247.959151620901	0.00269618287710699
248.020414299691	0.00470994837289265
248.072891211089	0.00655033264671748
248.127203714952	0.0084589354857452
248.183076845557	0.0103387048278353
248.240668119221	0.0121130657208197
248.300144401625	0.0137108216197701
248.361706989716	0.0150664193106019
248.425602361466	0.0161194603731578
248.487967872652	0.0167826782940797
248.54252203199	0.0170642574356946
248.593212329598	0.017079637918661
248.642086539357	0.0168765015529146
248.690053328908	0.0164776945420814
248.737645025861	0.0158968730624485
248.785238800904	0.0151430095826914
248.83316158717	0.014221688788511
248.881802470665	0.0131338529207238
248.931779150826	0.0118711328889453
248.958292394994	0.0111470226061848
248.958292394996	0.0111470226061339
249.010746755012	0.00961520721118867
249.063245591583	0.007965661097818
249.117239095928	0.00616697311113476
249.172797181263	0.00422828833695463
249.227300757188	0.00225926934339002
249.278585377474	0.000362350218856845
249.288284906372	1.3573126997346e-15
249.288284906374	-6.66838004086123e-14
249.337863615356	-0.00182627590537867
249.386355519739	-0.00342277627628315
249.434348465933	-0.00465866647617358
249.481988484064	-0.00543350577810096
249.529127923834	-0.00568073718632369
249.575306137371	-0.00537627531495531
249.620181386601	-0.00454042813336935
249.664109490313	-0.00320242231218068
249.708176162782	-0.00135200756800437
249.734705897055	-1.29974156437562e-15
249.734705897057	9.73741486748336e-14
249.780584611978	0.00271054828033151
249.836625450735	0.0064264584019316
249.894905824626	0.0104543464384231
249.942078647465	0.0136494159751528
249.942078647467	0.0136494159752731
249.998466767682	0.0172203087859267
250.04925696165	0.0200883844079685
250.099851483995	0.0225332438823619
250.150771178542	0.0245209873043597
250.202519676773	0.0260163356119017
250.255705687505	0.0269794120879889
250.310516504262	0.0273561388617231
250.364067321133	0.0271277584754394
250.411954542	0.026439303670535
250.455305505062	0.0254384745842066
250.496942966298	0.0241563316003244
250.539320288663	0.0225472300601301
250.5853231806	0.0204769011732257
250.642879239053	0.0174540784253858
250.699698520083	0.014050644452873
250.746447965615	0.010978049776605
250.790510432392	0.00788749463872655
250.833377432925	0.00472512413564622
250.87555965246	0.00148674327141923
250.893719448171	5.95311197210426e-05
250.893719448173	5.95311195771848e-05
250.89447199315	2.01873023505938e-15
250.894471993152	-1.41910958082348e-13
250.936419264955	-0.0033385548599569
250.978606014574	-0.0066373998094025
251.019292156403	-0.00964520660521113
251.05612338851	-0.0121444714958823
251.090248016563	-0.0142227656487599
251.123995029777	-0.0160207376694033
251.159425420677	-0.017606906801177
251.198713948778	-0.0189814825636597
251.245121343201	-0.0200631925140439
251.307451616073	-0.0205771168778702
251.371606740666	-0.0199989647742705
251.437620702983	-0.0182920049982475
251.50466809434	-0.0155026380600326
251.574326737391	-0.0116134912482442
251.64725164349	-0.00663294808158725
251.724104026785	-0.000590797462835605
251.731198251635	-6.57980614438003e-15
251.731198251637	1.4552692818165e-13
251.785118174843	0.00458566939779901
251.839038098049	0.0091047829546592
251.894707651097	0.0134108774687868
251.927676546845	0.0156947929407671
251.927676546847	0.0156947929408866
251.984861775785	0.0190596160764403
252.037237726351	0.0213784904116013
252.091302633438	0.0229313550512503
252.146936746709	0.0235958054729619
252.204293693293	0.0232776233615239
252.263543657816	0.0218973430542697
252.324892295294	0.0193897738657031
252.386886331973	0.0158151572848052
252.447143538286	0.011426446373739
252.508207922654	0.00615993061002537
252.570983598824	2.27248775352962e-16
252.570983598825	-1.88057902583694e-13
252.635842952441	-0.00694673152856615
252.690177438078	-0.0128605935079627
252.744584717116	-0.0185802833058105
252.795121165075	-0.0235336302476887
252.834486878308	-0.0270712843341619
252.834486878309	-0.027071284334318
252.882658738855	-0.0309511134291811
252.929361473735	-0.034193362068387
252.976067931055	-0.0368938702365704
253.023611443878	-0.0390712980260413
253.073270612213	-0.0407290795497166
253.126983154862	-0.0418275958784404
253.187115499186	-0.0422384459865061
253.249154360332	-0.041817670645846
253.313583918621	-0.0405589037112331
253.380712081673	-0.0384660438977299
253.450954706941	-0.035555057166486
253.524822889151	-0.0318552726570717
253.602515579996	-0.0274379259346907
253.684876041173	-0.0223705963689376
253.773152615033	-0.0167303685508631
253.86950726321	-0.0105907481335832
253.914103718667	-0.00782596408581045
253.914103718669	-0.00782596408569918
253.965874677698	-0.00471906394194144
254.017645636726	-0.0017527421030521
254.049682921741	-9.59818162449277e-14
254.049682921742	1.58098360791836e-15
254.103557830227	0.00273666025022923
254.157033328546	0.004969339999129
254.212039317768	0.0065375331007262
254.26862824024	0.0072120780047427
254.326944065181	0.00679713569194323
254.387153487082	0.0051259002299058
254.449456615771	0.00205954565985581
254.481001914556	1.28128410659123e-13
254.481001914557	-2.1987620058006e-16
254.545643387084	-0.00515259226377885
254.603145820766	-0.0104465327800777
254.662517197326	-0.0162623935999531
254.723545248804	-0.0223244666430019
254.785089549868	-0.0282919879669115
254.78508954987	-0.0282919879670838
254.847920441715	-0.0340506702433239
254.900542559244	-0.0385165093808408
254.95505262705	-0.0427370768679251
255.011120753438	-0.0466075642537427
255.068905048896	-0.0500733886203379
255.128570175446	-0.0530876461114918
255.19031437453	-0.0556123976971614
255.25437960718	-0.0576183029798307
255.321068119878	-0.0590842406023538
255.390768603088	-0.0599967847966934
255.464000222414	-0.0603493963607985
255.541000222316	-0.0601439872167011
255.622444656696	-0.0593960409552382
255.709454089709	-0.0581264233219094
255.803883799118	-0.0563551715595289
255.897347991459	-0.0543526787693757
255.897347991461	-0.0543526787693353
255.949131810168	-0.0531881271096613
256.000915628876	-0.0520113867932828
256.054773275034	-0.0507951004890424
256.110182123462	-0.0495719119453476
256.167312837477	-0.048360080534858
256.226336041214	-0.047179390892335
256.287459140846	-0.0460506091352498
256.350937650393	-0.0449956746924517
256.417094530096	-0.044037975415258
256.486351465466	-0.0432028181944079
256.559076999986	-0.0425199106452911
256.635611960804	-0.0420222412570222
256.716808765376	-0.0417439280207877
256.747034254447	-0.0417054645074421
256.74703425445	-0.0417054645074396
256.799446815184	-0.0417211204016668
256.851859375917	-0.0418390618650475
256.906114929971	-0.0420655222676192
256.961901448402	-0.0424047074209712
257.019370732591	-0.0428613838700817
257.078680767811	-0.0434401555451096
257.140020894536	-0.0441455928555721
257.203620981599	-0.0449823365463412
257.269766269433	-0.0459552813538903
257.338820481565	-0.0470698933269652
257.411264035682	-0.048332780404108
257.487454955837	-0.049746927340235
257.567871950906	-0.0513148539163758
257.653527358764	-0.0530463823740849
257.746024353266	-0.0549592437944154
257.848383431925	-0.0570930550400385
257.871818675794	-0.0575802862271502
257.871818675798	-0.0575802862272258
257.923488139768	-0.0586489359055422
257.975157603738	-0.0597063021158788
258.02901247565	-0.0607918483011634
258.084416323202	-0.0618863372965974
258.141545027765	-0.0629864479554231
258.200569767547	-0.0640878337562638
258.261698989236	-0.065185750916424
258.325189659528	-0.0662749705194163
258.39136686585	-0.0673497052912174
258.460655563453	-0.0684035160621616
258.533412790395	-0.069426198584769
258.609997883526	-0.0704047357424113
258.691272299058	-0.0713283624244804
258.718828881411	-0.071613924431125
258.718828881415	-0.0716139244311617
258.77124155895	-0.0721177541506316
258.823654236485	-0.0725694322222303
258.877909968029	-0.0729814492247167
258.933695525466	-0.0733457222848925
258.991162514383	-0.0736577805642552
259.050468631317	-0.0739125405444064
259.111802838138	-0.0741043359755901
259.175394492798	-0.0742267512917538
259.241528123502	-0.0742723863396171
259.310566419288	-0.0742324973490948
259.382988213394	-0.0740964182568873
259.459152977529	-0.0738517358757209
259.539533281795	-0.0734839488592351
259.625135848143	-0.0729730319777379
259.71755176944	-0.0722894314362048
259.819769719173	-0.0713821843917699
259.832579070424	-0.0712577879787818
259.832579070427	-0.0712577879787462
259.884263985625	-0.070732552259765
259.935948900822	-0.0701710084842804
259.989817680972	-0.0695486179246571
260.045234983289	-0.0688704795300345
260.102376362328	-0.068132902668638
260.16141263928	-0.0673320398761097
260.222551745416	-0.0664633430949055
260.286049891133	-0.0655213355289717
260.352231013566	-0.0644992322406836
260.421518235745	-0.0633883242441501
260.494282602119	-0.0621803813443645
260.570867713871	-0.0608675370546942
260.652131584689	-0.0594328543006585
260.697439421555	-0.058616227816422
260.697439421559	-0.058616227816356
260.749799671499	-0.0576590086238676
260.802159921439	-0.0566886024937392
260.856364131385	-0.0556715127382897
260.91209872368	-0.054613898449698
260.969515844049	-0.0535133910406349
261.0287738677	-0.0523675842652441
261.0900627201	-0.0511735744744732
261.153613151625	-0.0499278048114064
261.219711762249	-0.0486258070789004
261.288724441872	-0.0472617940999747
261.361135221632	-0.0458279758252281
261.437269832631	-0.0443201689877813
261.517641651498	-0.0427311131592501
261.6032694914	-0.0410444580725089
261.69250275882	-0.0392972850229463
261.778067007633	-0.0376352412325426
261.778067007637	-0.0376352412324722
261.830073145811	-0.0366326518174723
261.882079283985	-0.035636546278577
261.935982970366	-0.034611544321453
261.991444335814	-0.0335654560695946
262.048626031264	-0.0324966200328737
262.107698139175	-0.0314034468538486
262.168866806532	-0.0302839298152132
262.232385698064	-0.0291355063080306
262.298574931382	-0.0279548152570571
262.367851627343	-0.0267372992075752
262.440623003179	-0.0254792416267577
262.517187560925	-0.0241794995859653
262.598389637061	-0.0228286276023581
262.680395564881	-0.0214939831013643
262.680395564885	-0.0214939831013058
262.732678382937	-0.020658918978386
262.784961200989	-0.0198363642805859
262.839076855909	-0.0189982836033594
262.894726206868	-0.0181506945089165
262.952062165929	-0.0172926343317078
263.01124481993	-0.0164232328545133
263.072466449582	-0.0155413761605441
263.135961163314	-0.0146456314610556
263.202020499502	-0.0137341138787377
263.271017906391	-0.0128042732131563
263.340548146012	-0.0118901758274001
263.406258654458	-0.0110473753732457
263.469561555809	-0.0102547366520692
263.531795188066	-0.00949382563821288
263.594013881545	-0.00875114998546062
263.657253854302	-0.00801463572595296
263.711482767914	-0.00739767724671527
263.711482767918	-0.00739767724667433
263.763799617705	-0.00681514351592436
263.816116467491	-0.00624494223521908
263.870074651437	-0.00566964707199877
263.925595751567	-0.00509110960256919
263.982830156546	-0.00450880663763373
264.041946150161	-0.00392218877860825
264.103146725188	-0.0033305459506675
264.166681059992	-0.00273295002520118
264.228877096122	-0.00216407436330643
264.29013644091	-0.00161911410897002
264.350928126859	-0.0010931204279714
264.411586914445	-0.000582725647955448
264.472406172015	-8.52146857596024e-05
264.482999230675	2.37033699959643e-17
264.482999230679	2.921626699251e-14
264.544399536796	0.000414455876004082
264.598124915912	0.000461989149752276
264.653125830559	7.7336140963391e-16
264.653125830563	-5.01129628245611e-14
264.667013881384	-0.000214507821701398
264.667013881387	-0.000214507821762735
264.722654346795	-0.00142257244529908
264.775155459239	-0.0029405003295906
264.829268922028	-0.00473427751155278
264.882097122203	-0.00658774600529493
264.932250565172	-0.00835136939483538
264.980870070358	-0.0100001808431165
265.028718226831	-0.0115166125002296
265.076281653178	-0.0128835774616017
265.123918549541	-0.0140851281630845
265.171958445068	-0.0151069654139006
265.22082303531	-0.01593657677623
265.271210393995	-0.0165615410830778
265.324447270795	-0.0169635765514091
265.383670130939	-0.0171008583739094
265.451775916293	-0.0168667384127408
265.514969918962	-0.016293559653927
265.568933907046	-0.0155512340821303
265.619688417086	-0.014656714773952
265.639991275288	-0.0142491360151352
265.639991275292	-0.0142491360150598
265.689276747821	-0.0131499490787681
265.737498225883	-0.0119357064354227
265.785320847925	-0.0106102684284884
265.832764878515	-0.00919000785888202
265.879515952035	-0.00770127502688789
265.925086119818	-0.00617729587586234
265.9694187409	-0.00463687442436683
266.013241399725	-0.0030684005475481
266.057915128459	-0.00143268713102633
266.09643400233	-9.85973455658318e-16
266.096434002333	1.3509766222386e-13
266.144009996939	0.00175500407236124
266.197860374789	0.00352188866675712
266.253026804475	0.00487191794790721
266.306307207711	0.00557947644981741
266.357456869971	0.00561605908045197
266.408060641948	0.00498452544277416
266.458793576904	0.00366693422312058
266.51014486134	0.00164163062027326
266.542855294408	1.9583380056476e-13
266.542855294412	-1.51311255192077e-15
266.59539336502	-0.00313434719047389
266.650448583039	-0.0068160265624422
266.657791769775	-0.00732207395185252
266.657791769778	-0.00732207395210366
266.710355766153	-0.0109565114575354
266.756257542779	-0.0140467194370052
266.798692309291	-0.0167403553665478
266.840319606092	-0.0191663048106092
266.883589565526	-0.021409084531489
266.932104710564	-0.0235360464130947
266.991714102022	-0.0255317153290171
267.043253332979	-0.0266761535812996
267.088792894325	-0.0272281839971923
267.132405653824	-0.0273531988901124
267.175012693029	-0.0270999537191768
267.21706947536	-0.0264961347601461
267.259044965078	-0.0255561660632139
267.301240269284	-0.0242876758366479
267.342321669746	-0.0227584121944424
267.379683464463	-0.0211312586326615
267.414037548287	-0.0194495364115704
267.447709630952	-0.0176405525152606
267.482790696175	-0.0155992637922748
267.521398790374	-0.0131836764006338
267.566543955321	-0.0101575972801093
267.572346222459	-0.0097542862631788
267.572346222462	-0.00975428626292496
267.631224585534	-0.00549783566785925
267.683799980536	-0.0014796272349753
267.702621177449	-2.35098399081757e-15
267.702621177452	2.8550837909147e-13
267.756935579064	0.00431786095766617
267.810795461397	0.00844163638394929
267.866211665336	0.012269064624102
267.923235042216	0.0155724225379352
267.982011939155	0.0181600176894989
268.042711532449	0.0198694036911898
268.10553672831	0.0205668375461372
268.170735284252	0.0201463846293969
268.238616798132	0.0185288062642657
268.30957961526	0.0156600020253826
268.384156179635	0.0115085242196544
268.463095932451	0.00606099836478958
268.539347862548	3.03748345920063e-13
268.539347862551	-4.66640615037761e-16
268.593292596986	-0.00458778864756505
268.64723733142	-0.00910882252933525
268.652365373427	-0.00952457519980752
268.652365373431	-0.00952457520010131
268.708035341575	-0.0137843749957809
268.760378197691	-0.0172386402209339
268.814356210611	-0.0200977212900913
268.869908196368	-0.022191731798991
268.927186671004	-0.0233823363983458
268.986363551653	-0.0235481156702817
269.045255768982	-0.0226429687158325
269.098191460289	-0.020945117172359
269.147404613263	-0.0186515636030696
269.194925996912	-0.015822353329
269.241714424164	-0.0124891170517578
269.288336657187	-0.00867220607936381
269.335474786217	-0.00435862612180075
269.379132938278	-2.42514341941558e-15
269.379132938282	3.7415296555432e-13
269.42788417203	0.0051921231293414
269.482390835572	0.0111364003592094
269.516034441549	0.0147553918636655
269.516034441552	0.014755391864052
269.571829016938	0.0205003222658751
269.624550062158	0.0254843925788855
269.678876720459	0.0300391458785786
269.734755520014	0.0340169153841873
269.792330420049	0.0373064404290529
269.851762679124	0.0398143951275388
269.913245398599	0.0414655350672387
269.977013583493	0.0422020986634432
270.043359690825	0.0419830821763645
270.112658021552	0.040783223571316
270.185405361471	0.0385913935687486
270.261911136357	0.0354254422887813
270.342736803297	0.0313259880099683
270.428941491682	0.0263404453449227
270.522235464192	0.020517007227197
270.62592705788	0.0138690590378458
270.647351816726	0.0125042089817061
270.64735181673	0.0125042089814751
270.698998201377	0.00925901814233425
270.750644586024	0.00610658698583504
270.80448383128	0.00295494379520407
270.857833207168	1.65752828129584e-15
270.857833207172	-1.93467637743527e-13
270.913220314176	-0.00280759658268172
270.966679336998	-0.00502260092835436
271.021729573604	-0.00656909716292435
271.078364062132	-0.00721606058857129
271.136729780335	-0.00676854868920993
271.196994124954	-0.00506054251652328
271.259358268434	-0.00195396929920973
271.289151711712	1.28369537222284e-16
271.289151711716	2.56823208533152e-13
271.353861727195	0.00515857903817997
271.411363439585	0.0104530224753877
271.470736784263	0.0162693148366481
271.474857281276	0.0166788014179553
271.47485728128	0.016678801418317
271.53588734553	0.022737881039153
271.588644845481	0.0278557511596902
271.643209437106	0.0329064857177916
271.699326683358	0.0377484739589962
271.75714913796	0.0422900837847102
271.816838411539	0.0464499232233428
271.87858838536	0.0501580250620115
271.942634913667	0.053355420377572
272.009271385195	0.0559936928141358
272.078873088146	0.0580343811096865
272.15193776274	0.0594480893638101
272.228796554498	0.0602109938948519
272.309992132241	0.0603160944358278
272.396585927545	0.0597672447411201
272.490286099148	0.0585692088889263
272.59438619555	0.0567100357277173
272.635734520474	0.0558650351902797
272.635734520478	0.0558650351902034
272.687360229481	0.0547538937811436
272.738985938485	0.0536020484102866
272.792818362489	0.0523807512056577
272.848203532259	0.0511256813886493
272.905319500045	0.0498556526600302
272.964339190226	0.0485912927648407
273.025473529418	0.0473543597541567
273.088983025698	0.0461679323039908
273.155198025429	0.04505667243125
273.224551685614	0.0440472764828561
273.297359620878	0.043172240649304
273.374036132256	0.0424664570935547
273.447878719738	0.0420020180400693
273.447878719741	0.0420020180400517
273.500458425261	0.04180099282224
273.553038130781	0.041707108251785
273.607396916926	0.0417209310004704
273.663286359638	0.0418498306635119
273.720854404371	0.0421001298969829
273.780257424607	0.0424780936364889
273.84168237211	0.0429899893223619
273.905355734836	0.0436421975723411
273.97155781049	0.0444414009082664
274.040644813572	0.0453949074381597
274.113085166561	0.0465112266886276
274.18929906866	0.0477972158625772
274.269681665842	0.049257063037975
274.355213702564	0.0509029360078312
274.447420844599	0.0527548632948946
274.549116847885	0.0548540216452118
274.609058456217	0.0561034991312123
274.60905845622	0.0561034991312882
274.66070814117	0.0571799632950878
274.712357826119	0.0582512861421408
274.766199552624	0.0593577389360158
274.821596114471	0.0604800963718567
274.87872517289	0.0616152952748996
274.937760008826	0.0627592519024587
274.998911981249	0.063907517356013
275.062442186066	0.0650552050469201
275.128681798108	0.0661969438747922
275.198065202179	0.0673268294702363
275.270909034183	0.0684343107471484
275.347630607116	0.0695074495472324
275.429115649772	0.070536368776426
275.430656538106	0.070554690250039
275.43065653811	0.0705546902500822
275.483134358664	0.0711529354390115
275.535612179218	0.0717004584747778
275.589933107914	0.0722127934056956
275.645781354302	0.0726809795849738
275.703307609058	0.0731004971750406
275.762668300347	0.0734661879980651
275.824050644888	0.0737723256247402
275.887681541755	0.0740124573701136
275.953841946013	0.074179185204816
276.022889147617	0.074263833993948
276.09529339691	0.0742559217885984
276.171455110463	0.0741427925965862
276.251789767277	0.0739098394931905
276.337280879314	0.0735377110819592
276.429463524895	0.0729983578779484
276.531177486555	0.0722447318695195
276.561813907733	0.071986522238887
276.561813907737	0.0719865222388555
276.613492086657	0.0715194543281994
276.665170265577	0.0710139799318916
276.719035616478	0.070447716141562
276.774452940295	0.0698248170333644
276.831598754381	0.0691414992702422
276.890645036735	0.0683937791515473
276.951801309853	0.0675769598787061
277.015326026324	0.0666853974720343
277.081546407621	0.0657121139307904
277.150890629978	0.0646481680978203
277.223710598684	0.0634853550004264
277.300379221267	0.0622149667508849
277.381768015213	0.0608196067025559
277.41851778987	0.0601751736006159
277.418517789874	0.0601751736005517
277.470891748989	0.0592425900287673
277.523265708104	0.0582945889706028
277.577483888338	0.0572984006121983
277.633230949368	0.05625993708642
277.690658681011	0.0551767504306455
277.74992493829	0.0540463420416878
277.811218945742	0.0528657082675506
277.874770482927	0.0516311826259828
277.94086476083	0.0503381755256498
278.009865599167	0.0489807640099505
278.082253775997	0.0475510050844306
278.158365622254	0.0460442299121576
278.238696479661	0.0444532202109657
278.324255282115	0.0427614031396353
278.416642101303	0.0409418295412286
278.495037598501	0.0394068055051729
278.495037598504	0.0394068055051019
278.546912207467	0.0383968688191939
278.59878681643	0.037392315088764
278.652698615559	0.0363546795980331
278.708162326627	0.035294632794434
278.765346351983	0.0342103338831594
278.824420388309	0.0331001260516169
278.885590395155	0.0319619166258484
278.949109740905	0.0307930392748812
279.015298088002	0.0295900040818761
279.084571825493	0.028348088331855
279.157345929198	0.0270632567451237
279.233911234992	0.0257343625034122
279.315111310735	0.0243516218920061
279.402216167386	0.0228997936997821
279.409639569355	0.0227776007723115
279.409639569359	0.0227776007722517
279.46186371425	0.021924892370144
279.514087859142	0.0210844371920249
279.568172451979	0.0202271233743595
279.623789970818	0.0193595493691903
279.681094779817	0.0184806906651285
279.74024735169	0.0175896322291675
279.801440587704	0.0166852032744825
279.863625046115	0.0157843134522777
279.92587244489	0.0149009403254002
279.989202997068	0.0140211545411773
280.054947353205	0.0131280733763781
280.125343086185	0.0121946343148922
280.204777818654	0.011169600900733
280.288802434912	0.0101177830824636
280.364869253712	0.00919413899570365
280.41654934143	0.00858197246357195
280.416549341433	0.00858197246352929
280.46888282454	0.00797463306524639
280.521216307647	0.00737984427539748
280.575208345569	0.00677924951409225
280.63076027235	0.00617500326871922
280.688022436007	0.00556655067262915
280.747161983799	0.00495331911177084
280.808099461485	0.00433737135562165
280.869609655282	0.00373181123358866
280.932856019462	0.00312586318647329
281.000161344227	0.00249934031942118
281.06781542859	0.00188828060406635
281.134580770803	0.00130330937737403
281.190568675778	0.000826354058103575
281.241735290323	0.000401130783250927
281.290832778936	2.52685811231719e-06
281.291147652627	3.34893533938301e-16
281.29114765263	-2.88576887233006e-14
281.339222068566	-0.000346661611234472
281.386845678733	-0.000493222385650872
281.405467263248	-0.000464520384543067
281.405467263252	-0.000464520384531872
281.453038665956	-0.00010791765319695
281.461273826427	-5.04345778465018e-14
281.461273826431	4.52708617121322e-16
281.509324418129	0.000897347506278439
281.558410979717	0.00218517134966829
281.60919781324	0.00377817874005545
281.663210442383	0.00563322178344304
281.721971058355	0.00770760136057444
281.78260696695	0.00978803560626432
281.843566713359	0.0117183281299259
281.897372008654	0.0132275211411561
281.948121000764	0.014448584284886
281.997405481457	0.0154253563931192
282.045862290579	0.0161723948597686
282.093833479232	0.0166971069972743
282.1414524678	0.0170046837668197
282.188551664604	0.0171016218217494
282.234660581371	0.0170012815351551
282.279464795647	0.0167249596265909
282.323366042639	0.0162906127989127
282.338144338647	0.0161094105092922
282.33814433865	0.0161094105092455
282.382263012533	0.0154683242074069
282.429514289055	0.0146240280160888
282.483211865767	0.0134822629314782
282.538455972535	0.0121248567629761
282.595359709709	0.0105555413834867
282.647909085858	0.00897250062910272
282.698823457249	0.00733423046511643
282.749410696089	0.00562122470999916
282.800254967857	0.00382986528493811
282.851850494957	0.00195648851248073
282.904581647547	1.35771602294277e-13
282.90458164755	-3.11382863937837e-16
282.957526090775	-0.00194530604865499
283.011315970774	-0.00367507635563224
283.06033050682	-0.00485565186718311
283.10429636389	-0.0054950170622978
283.14605793947	-0.00568028595774729
283.188115020497	-0.00541877542502359
283.233147745563	-0.00462091422096292
283.287026976498	-0.00295653255300928
283.334730421527	-0.00085005192051585
283.351002302902	-1.96939036259391e-13
283.351002302905	4.09069479678781e-16
283.398705747935	0.00282604746412753
283.408189592846	0.00343376813973366
283.40818959285	0.00343376813996904
283.452420201079	0.0063920793545072
283.495178696494	0.00934686750170269
283.537308278522	0.0122389513853254
283.579260739892	0.0150113980853969
283.621434292047	0.0176180513253577
283.662967844245	0.0199518074479883
283.701115687398	0.0218535713868366
283.735874420217	0.0233620518228519
283.769506344795	0.0246035557584755
283.804157527563	0.0256479939068488
283.841890472781	0.0265063300820466
283.885431929417	0.0271294643027319
283.940459258761	0.0273533352246772
284.004153760151	0.0268417101000027
284.069542408144	0.0254938734047543
284.135915051962	0.0233322276445429
284.204499824181	0.0203366839280659
284.271612076108	0.0167427927818767
284.271612076111	0.0167427927816658
284.324169615944	0.0135300509861039
284.376727155777	0.0100164390797803
284.430969547947	0.00612229915151836
284.486753673761	0.00188439905682568
284.510768619594	2.84721248314246e-13
284.510768619598	-3.13789792760755e-15
284.568240699771	-0.00456664485292283
284.622065921332	-0.00867053660181491
284.677575363239	-0.0124740386667143
284.7346947223	-0.0157413395554663
284.793576730411	-0.0182828143167855
284.854392034534	-0.0199376657472539
284.917345770658	-0.0205737669383052
284.9826887045	-0.020086742726721
285.044598579594	-0.0185980300301593
285.104848104462	-0.0162638342832346
285.165947224574	-0.013097110934713
285.230888073336	-0.00896644122919198
285.295480589562	-0.00420837359940396
285.347494432146	-3.03567067316823e-13
285.34749443215	6.43582409587395e-16
285.41073962755	0.00538057877469562
285.416872299195	0.00590139426127572
285.416872299199	0.0059013942615841
285.467921961429	0.0101194009819933
285.515722722856	0.0137514660940438
285.562591524071	0.0168786890097336
285.609202273648	0.0194655001791216
285.656196184476	0.0214754072687479
285.704591586011	0.0228682393180462
285.755960052417	0.0235634454512471
285.812723410553	0.0233812026243411
285.876717155873	0.0219961619475605
285.943160157617	0.0192917628045522
286.012792366436	0.0151732086398856
286.085884601007	0.00958096609789292
286.162890198429	0.00247550643021901
286.18728004735	2.10219428670166e-13
286.187280047354	-1.66357379260962e-13
286.224877651619	-0.00398450334158518
286.224877651623	-0.00398450334197772
286.279032826194	-0.0098839660287552
286.331929744016	-0.0155756007259846
286.386357389869	-0.0211294796267385
286.442331565341	-0.0263381220415559
286.499990768459	-0.0310286833752851
286.559492871701	-0.0350506906870827
286.621026174649	-0.0382758898437276
286.684818949862	-0.0405975411897228
286.751153897664	-0.0419295691967711
286.820390599411	-0.0422054050595291
286.893002443423	-0.0413762231318037
286.969410402427	-0.039415351947693
287.050022748702	-0.0363296010338432
287.135836659265	-0.0321380561883253
287.228410806547	-0.0268637689384434
287.330641398533	-0.0205004128397113
287.424502226201	-0.0144811150474045
287.424502226205	-0.0144811150471716
287.476113897466	-0.0111999328318289
287.527725568726	-0.0079896686226535
287.581538340957	-0.0047562018573514
287.636909038189	-0.00158755624062112
287.665978403438	-3.26778534787131e-16
287.665978403442	1.94799254851774e-13
287.723086180723	0.00288784267613765
287.776526477862	0.00508255874024894
287.831627146301	0.0066041906684073
287.888313571775	0.00721962952359394
287.946736170998	0.00673494928185409
288.007063145232	0.00498502468916805
288.06949688536	0.00183263783981068
288.097297955611	4.90709903266939e-16
288.097297955615	-2.56204345933098e-13
288.162086182994	-0.00516542773820349
288.199171282256	-0.00852712389519301
288.199171282259	-0.00852712389553304
288.256672146954	-0.0140705506239211
288.309637761184	-0.019329325039776
288.364260062382	-0.0247207305579905
288.420428608025	-0.0300799474690404
288.478286842467	-0.0352797233575511
288.537992331112	-0.0402058984799068
288.599733123953	-0.0447579978224727
288.663736978291	-0.048848785399194
288.730285648225	-0.0524037815851627
288.79973701463	-0.0553606395289921
288.872561375214	-0.0576682556056923
288.949211069267	-0.0592822352327738
289.030057309107	-0.0601705114723541
289.116088321933	-0.0603213401463745
289.208836792693	-0.0597266554016191
289.311125748879	-0.0583679880832698
289.41864508153	-0.0563863634838383
289.418645081534	-0.0563863634837643
289.470252688135	-0.055303848632413
289.521860294737	-0.0541695183477988
289.57567886241	-0.052955475478246
289.631059538922	-0.05169708555571
289.688182877854	-0.0504133173361004
289.747225077184	-0.0491250204679958
289.808401592926	-0.0478542474896765
289.871979376272	-0.0466244462641063
289.938298311696	-0.0454607258289485
290.00780641335	-0.044390313460795
290.080756098434	-0.0434476097397436
290.157652365744	-0.0426675418497002
290.188854346118	-0.0424156253509946
290.188854346121	-0.0424156253509675
290.241568974035	-0.0420760501714208
290.294283601949	-0.0418449442807242
290.348776489333	-0.0417195421656297
290.404797365758	-0.0417092393729665
290.462492766768	-0.0418214132290031
290.522017186572	-0.0420634381872462
290.583554967794	-0.0424427041675349
290.647328899493	-0.0429667257004553
290.713613880203	-0.0436433254166711
290.782757945604	-0.0444809477927754
290.855216514778	-0.0454892134806241
290.931479443649	-0.046677780260852
291.011849033039	-0.0480515001476555
291.097272303019	-0.0496236558707516
291.189193374411	-0.0514148813621555
291.29021537806	-0.0534652209424279
291.387225081073	-0.0554781083567292
291.387225081077	-0.0554781083568051
291.438861653208	-0.0565551353862406
291.490498225339	-0.0576297398776346
291.54433448992	-0.0587425436922023
291.599732047385	-0.0598743555803789
291.656870473804	-0.0610222508305871
291.715925290919	-0.0621822872776136
291.777110960353	-0.0633501751750078
291.840692977592	-0.064521212687908
291.907009010437	-0.0656902532745664
291.976503525651	-0.0668516816121484
292.04945306192	-0.0679943559679205
292.12633455239	-0.0691073176279034
292.185411227145	-0.0698951673837183
292.185411227149	-0.0698951673837649
292.238019076649	-0.0705453972465702
292.29062692615	-0.0711458177811891
292.345013681888	-0.0717129546115279
292.400928281541	-0.0722381527611176
292.45851800415	-0.0727168377272358
292.517938284124	-0.0731438129663133
292.579374816844	-0.0735133220079142
292.643052364936	-0.0738188972041273
292.709248781131	-0.0740531509062255
292.778316675864	-0.0742074610805676
292.850718882129	-0.0742714727994322
292.926890876733	-0.0742324952854416
293.007198600773	-0.0740758276765437
293.092605283138	-0.07378259087108
293.184597770408	-0.0733257592266369
293.285890256734	-0.0726609104839702
293.326125507363	-0.072351675254972
293.326125507367	-0.0723516752549429
293.37780545253	-0.0719182248496586
293.429485397693	-0.0714452235813633
293.483355275071	-0.0709115345546325
293.53877992135	-0.0703207648104604
293.595936566425	-0.0696690767802044
293.654998031376	-0.0689524070043113
293.716174988862	-0.0681659711772051
293.779727499007	-0.0673040263625549
293.845985120295	-0.0663594793585753
293.915379600413	-0.0653232489395279
293.988252832448	-0.064187115990667
294.064995884061	-0.0629418813104491
294.146490586663	-0.0615698465871869
294.183669996956	-0.0609283382291691
294.183669996959	-0.0609283382291058
294.236033169557	-0.0600096278057153
294.288396342155	-0.0590743800222036
294.342604476273	-0.0580902168267182
294.398340518725	-0.0570629293227791
294.455756208328	-0.0559900262811098
294.515009270255	-0.0548689587594356
294.576288775506	-0.053696667660364
294.639824315928	-0.0524694243364303
294.705900868411	-0.0511825681381868
294.774881952987	-0.0498300928574755
294.847247950478	-0.0484039547789434
294.92332911299	-0.0468994635639097
295.003623805489	-0.0453091812114842
295.089138112394	-0.0436163865701389
295.176005571354	-0.0419014993357342
295.242314879823	-0.0405979103273083
295.242314879827	-0.0405979103272369
295.294391454537	-0.0395785451442271
295.346468029248	-0.0385638332740014
295.400407742093	-0.0375184334470417
295.455906199921	-0.0364495178381945
295.513124191114	-0.0353553480277041
295.572231277089	-0.0342342202827334
295.633432752721	-0.0330839951662239
295.696981016931	-0.031901951747935
295.763194238214	-0.0306845359016068
295.832486404484	-0.0294269485110762
295.905292833235	-0.0281246651042481
295.976962485262	-0.026862718926918
296.043798883788	-0.0257044768058891
296.107663109725	-0.0246150666645231
296.170097403996	-0.0235668602015331
296.185031251333	-0.0233186430212734
296.185031251336	-0.0233186430212131
296.24715005107	-0.0222967023118546
296.299594109149	-0.0214473262605977
296.353907703952	-0.0205807951825083
296.409781387573	-0.0197034771077645
296.467374368267	-0.0188142909746138
296.526853863675	-0.017912244234515
296.588421755588	-0.0169960637161452
296.652325368048	-0.0160641052568496
296.718875090774	-0.0151141934199657
296.784373052733	-0.0141999045278549
296.847503074388	-0.0133380358660072
296.909271855471	-0.0125131361306442
296.970305331143	-0.0117158790336599
297.031010880094	-0.0109404198762136
297.091694980253	-0.0101826135309415
297.150890448135	-0.00946004504121454
297.150890448138	-0.00946004504117063
297.211866836909	-0.00873281475760572
297.264338041026	-0.00812079321951207
297.318644726601	-0.00750067327732741
297.374522013104	-0.00687663282913056
297.432129335333	-0.00624801231079267
297.49005438656	-0.00563085875757949
297.542955600333	-0.00508017237387234
297.592963775829	-0.00457083680988857
297.641498857539	-0.00408683270367427
297.689308691578	-0.00361989819269824
297.736865813644	-0.00316500861732026
297.784522511378	-0.00271863671187333
297.832610653341	-0.00227771702199754
297.881566123116	-0.00183851718534882
297.932120509409	-0.00139507929389705
297.985679653045	-0.000936329124642055
298.045670226201	-0.000435772163408171
298.099296758388	-1.88109076926235e-16
298.099296758392	2.90046849385495e-14
298.152942504666	0.000377117163274686
298.195205982456	0.000493202859911332
298.19520598246	0.000493202859910974
298.248851728734	0.000242942336833238
298.26942285903	1.17337780117244e-15
298.269422859034	-4.97131632734571e-14
298.319423280879	-0.000942241599410337
298.367962795724	-0.00222618317481694
298.415984826143	-0.00373303475207139
298.463651564087	-0.00536284546190185
298.510840999793	-0.00702801675445299
298.557107469787	-0.00864753660519387
298.602076902429	-0.0101612917732505
298.646045268898	-0.0115477631870973
298.6900521369	-0.0128149110469543
298.735723397223	-0.013979512407682
298.785706126726	-0.0150577207448394
298.847670629917	-0.0160869459598123
298.91336246373	-0.016789912310114
298.966964457877	-0.0170642089083226
299.018037110111	-0.017078836860742
299.068632052303	-0.0168630717652453
299.069507345863	-0.0168573774050032
299.069507345867	-0.0168573774049794
299.120269691389	-0.0164168408291736
299.171704808503	-0.0157581151822104
299.224384595428	-0.0148770725317667
299.278784872016	-0.0137661035704171
299.333314774175	-0.0124671991057897
299.38305960534	-0.0111380044383883
299.427490104816	-0.00984784683504126
299.469379338271	-0.00855309156789422
299.511271980785	-0.00719171082651011
299.555752801383	-0.0056836894388928
299.607825223067	-0.00385058711532307
299.656132499569	-0.00209848733009414
299.704439776071	-0.000309783817036887
299.71273059643	-4.31404044431982e-16
299.712730596434	1.35650334281284e-13
299.757959249645	0.0016710585423443
299.801230806831	0.00313097767951802
299.843640209608	0.00431315373032463
299.885623637971	0.00515612662555084
299.927659446527	0.00561219778253621
299.969800393877	0.005636987930527
300	0.00537311058032612


==> figuresAndData/relayOutputKalleMultipleSwitches_tanhBigGain120.csv <==
0	0.1
0.00318485736442798	0.0987316176142078
0.0191091441865679	0.0925532800141838
0.059010754393494	0.078199330996254
0.0990067526825948	0.0652761697537924
0.139601855619097	0.0534818197166874
0.154338105546007	0.0494984465868806
0.154338105546009	0.0494984465868801
0.195542539550875	0.0391216914810948
0.23761141321097	0.0295716399171904
0.280337057871881	0.0208186957294336
0.309380835152318	0.0153518952050923
0.338424612432755	0.0102378296189647
0.366062963874131	0.00567310336159521
0.405396820026125	-0.000351023797144907
0.428384271130656	-0.00362375753046386
0.451371722235187	-0.00671330871206673
0.459104447217756	-0.00771079129597207
0.459104447217759	-0.00771079129597253
0.484507941754374	-0.0108362878438657
0.525115652141319	-0.01533564342288
0.565276069402449	-0.0191619725277833
0.59582921766166	-0.0216464830427559
0.595829217661667	-0.0216464830427564
0.642383851595273	-0.0247140467961783
0.697031025858033	-0.0272097413382413
0.752961885058615	-0.0285525004630975
0.810581293096244	-0.0287057973471485
0.869718976644578	-0.027642815554215
0.929518180656806	-0.0254103152550056
0.990035425988258	-0.0220824789783171
1.05131464513139	-0.0177476857061338
1.11340208291111	-0.0125075086808957
1.15229698403372	-0.00885746512234165
1.19119188515634	-0.00497391341593346
1.22465589657018	-0.00148332843191964
1.25685382951683	0.00196684776215092
1.2679572876904	0.0031696624962704
1.26795728769042	0.00316966249627195
1.29742714128924	0.00637331584933914
1.32342844105006	0.00918857656856698
1.35311664671935	0.012353420633279
1.38862146676772	0.0160169728433664
1.38862146676774	0.0160169728433678
1.4265002186052	0.0197169375858446
1.4783211304767	0.0243241286150992
1.53096242005752	0.0283569977102493
1.58495918332765	0.0317268098901188
1.64039432705855	0.0343211750209979
1.69738121026264	0.0360481740520996
1.75604999193693	0.0368346075390577
1.81655264968802	0.0366255788340424
1.87906898604875	0.0353839806687617
1.94381514383902	0.0330899176983531
2.01105604028791	0.0297400293891453
2.08112428587874	0.0253466665454794
2.08856206869951	0.024832755779126
2.08856206869954	0.024832755779124
2.14127694357903	0.0209618023840139
2.19399181845853	0.0167404780395507
2.248439769415	0.0120881603418885
2.28988938887077	0.00839719340144475
2.33133900832654	0.00462159681445622
2.3671460374925	0.00132983672295661
2.39681157907543	-0.00138787843552466
2.42647712065836	-0.00406646568407408
2.45443400056536	-0.00652570727815063
2.4837889574378	-0.00900803631003225
2.51746165919545	-0.0116882918969631
2.559701204607	-0.0147323427035515
2.613888829913	-0.0180090411168401
2.67120102907721	-0.0205871786151832
2.7291056495398	-0.0221776263177106
2.78839882889555	-0.0227050706808034
2.84952807402362	-0.0220797894455057
2.9125228552277	-0.0202317862762093
2.97717722572567	-0.0171418167738886
2.99610989976435	-0.01602323331092
2.99610989976438	-0.0160232333109183
3.04865841488164	-0.0124508356249316
3.1012069299989	-0.00825209491784335
3.13669964972318	-0.00510725014667134
3.17219236944747	-0.00175337974227226
3.20680764185901	0.00167636299605933
3.23840773377354	0.00490009793330474
3.26476810382684	0.00762293395951133
3.29263341012799	0.0105013263685651
3.32529254240407	0.0138318729910562
3.36855841777765	0.0180937077132034
3.42095403871654	0.0228980786241093
3.47784774946388	0.0275242150348775
3.53699600311597	0.0315524886595451
3.59858386531383	0.0348080352579443
3.66260460834183	0.0371263829882498
3.72924915762334	0.0383791554238087
3.79885243997196	0.0384626191706731
3.8718905189058	0.0372907127001855
3.93914163998963	0.0351765793769569
3.93914163998966	0.0351765793769558
3.99147601713759	0.0329196593616517
4.04381039428552	0.0301907448857847
4.0979006098705	0.0269381954113799
4.15354294849722	0.0232041742650463
4.21089042739897	0.0190204353362182
4.27010807158016	0.0144265611994088
4.33139463473686	0.00947261139699681
4.37119107330379	0.00619636460378018
4.41098751187072	0.0029141868880808
4.45057879282683	-0.00031237756614007
4.4872494566915	-0.0032172492276896
4.51720592360772	-0.00549248097344673
4.54790640584624	-0.00769804260137258
4.58210218803048	-0.00996431437420653
4.62315156955013	-0.012362759461176
4.68022041800261	-0.0150055408540159
4.73909334746861	-0.0167733919891227
4.79431133522965	-0.0174748778896785
4.84966793735266	-0.0172197222720195
4.90556381415275	-0.015993371461565
4.90720997277917	-0.0159427745718275
4.90720997277922	-0.0159427745718258
4.96325638362679	-0.0137419643857901
5.01576052278982	-0.0108751337948399
5.06990038283775	-0.00717457412482975
5.10912543924609	-0.00407409636503633
5.14835049565444	-0.000674296716460849
5.17736288342364	0.00199680044555382
5.20637527119285	0.00476676576387287
5.23356311606435	0.00742124656966926
5.26183937628708	0.0102090108329928
5.29421044308779	0.0133915226301533
5.33516778642679	0.0173340168298469
5.38815605869971	0.0221688942445662
5.44528312793995	0.0268920369272092
5.50505063914095	0.0311484198010106
5.56709055933024	0.0347193750360732
5.63154809390016	0.0374498749872874
5.69860598005125	0.0392082510778373
5.76858099888242	0.0398875235208462
5.84191959082148	0.039399244717342
5.87651388954002	0.0387709682069175
5.87651388954007	0.0387709682069163
5.92877930292968	0.037375410843001
5.98104471631928	0.0354861164842939
6.03506694094484	0.0330695128661731
6.09063763324701	0.0301535776479452
6.14790957539435	0.0267606439332515
6.20704731247546	0.0229192248411193
6.26824901756697	0.0186637083367361
6.33175706993553	0.0140356250631123
6.38207008207319	0.0102770770662701
6.43238309421086	0.00649191924261137
6.47645281705235	0.00320225120733456
6.52057995809436	-1.18521748981486e-05
6.55858591197539	-0.00266317669725917
6.59045112515531	-0.00476221789231357
6.62288040079144	-0.00674577394482107
6.65853674457212	-0.00870794400288679
6.70077510117589	-0.0106796962748372
6.76179950602239	-0.0127412817272224
6.81742590304225	-0.0137146048942612
6.85746535524241	-0.0138463698438776
6.85746535524247	-0.0138463698438774
6.90841390980165	-0.0133103791570722
6.95833960460477	-0.0120251975113086
7.00768213723382	-0.0100388495060482
7.05658092101544	-0.00740760469341032
7.10869840341142	-0.00394193605895587
7.15116489699585	-0.000679920753985546
7.1816092119896	0.00185773874342186
7.21205352698336	0.00452411570567181
7.24036063949115	0.00708531886443697
7.2692631228889	0.0097472213845826
7.30155344446311	0.0127348910173423
7.34078476387122	0.016321003710659
7.39486728863902	0.0210605213890424
7.45244656206341	0.0256893884226881
7.51322896348227	0.0299580806630728
7.5758629316428	0.033577993772758
7.64087777446136	0.0364246048916363
7.70848892722221	0.0383678418542135
7.77901083812792	0.039299661809933
7.831870673078	0.0392931074798538
7.83187067307806	0.0392931074798535
7.88416074198051	0.0387264124609777
7.93645081088296	0.0376405703352841
7.990460511616	0.0360195705685503
8.04601960790619	0.0338758710340467
8.10327931032704	0.0312223701148264
8.16240416782195	0.0280778494938847
8.22359227975014	0.0244665580858279
8.28708594099835	0.0204183135502196
8.35318858625997	0.0159691760943507
8.42229171137925	0.0111644034932489
8.47959415153949	0.00714158797246419
8.52703239590121	0.0038439262723465
8.57336418707909	0.000711116668467728
8.61520814713717	-0.00198376599762153
8.64872133274291	-0.00400568983419199
8.68222620375303	-0.00586726839009332
8.71848651911201	-0.00766081414964938
8.76077508584407	-0.0094082267419481
8.81525747771299	-0.0110275876035259
8.8152574777131	-0.0110275876035284
8.87552881812741	-0.0118928278589188
8.92400281941716	-0.0118360770182596
8.97143228746301	-0.011116694511115
9.0182069811718	-0.00977022003550784
9.06441495172623	-0.00784036891923146
9.11093717799289	-0.0053322017729692
9.16321972089107	-0.00190551182861931
9.19707928367952	0.000607540729757421
9.23093884646797	0.00330534281381394
9.261102363018	0.00582574983396414
9.29016466558518	0.00832257596275433
9.32115626294366	0.0110204386079645
9.35676785499478	0.0141147723557601
9.40151112332274	0.0179121502183234
9.45823000713023	0.0224435391566672
9.51825548426545	0.0267391042114223
9.58056912365854	0.0305185286925608
9.64486950380884	0.0335957283264194
9.71162976006554	0.0358510756452534
9.78114420550368	0.0371686239853506
9.79104099088918	0.0372717677861111
9.79104099088929	0.0372717677861122
9.84334099356906	0.0374768465726729
9.89564099624882	0.0371298215781593
9.94964764422197	0.0362268589584192
10.0052041480679	0.0347649046831822
10.0624611892192	0.0327462837186352
10.1215833486789	0.0301795360950778
10.1827687404365	0.0270790666024891
10.2462596848078	0.0234649900024369
10.3123596581169	0.019363122826541
10.3814602262912	0.0148057432039237
10.4362969509343	0.0110633286866662
10.4911336755774	0.0072718308688406
10.539236114262	0.00395927394027377
10.5856704968979	0.000832154543775951
10.6192954868849	-0.00134873117181463
10.6529204768718	-0.00342300718785767
10.6861110097737	-0.00533107881651283
10.7211583803321	-0.00715681751449412
10.7608701607335	-0.00894259640057637
10.7742653860902	-0.00946860093000873
10.7742653860903	-0.00946860093001302
10.8246335004174	-0.0110633623169211
10.8771646521956	-0.0120259248696748
10.9268349343012	-0.0122311660985093
10.9751570954854	-0.0117534819441182
11.0228923610587	-0.0106267571692223
11.07010249232	-0.00889011706946658
11.117200246652	-0.00657415607366853
11.1670713874323	-0.00354219136119614
11.2062887150592	-0.000792322333196528
11.245506042686	0.00222006583385284
11.2777624882007	0.00484620820097537
11.3069068986561	0.0072951509697977
11.3369933074441	0.00986172942500377
11.3705805672348	0.0127281770405195
11.4110378327617	0.016116648735258
11.4669898706894	0.0205575187886766
11.5258479476549	0.0247646457462234
11.5878473673663	0.0285345242656228
11.6512863424294	0.0315820080011698
11.7170461627418	0.0338109105535881
11.7511964119889	0.0345860801192575
11.751196411989	0.0345860801192596
11.8035402124245	0.035269109302463
11.85588401286	0.0353542928225345
11.9098894354318	0.0348418007406356
11.9654467929342	0.033716191205961
12.0227049638385	0.0319705626558707
12.08182869754	0.0296050543591203
12.1430162264132	0.0266265412442916
12.2065100412339	0.0230483993236299
12.2726138648124	0.01889041179669
12.3417196362244	0.0141795207773418
12.3892920804246	0.01078031828357
12.3892920804247	0.0107803182835618
12.4415954624611	0.00695254475908603
12.4876555586802	0.00355386476083517
12.5312115181191	0.000371152205014516
12.5631455497099	-0.00190508996730272
12.5659227231938	-0.00209960824861408
12.5659227231939	-0.00209960824862203
12.5978567547848	-0.00428439563810695
12.6295965405196	-0.00633774723088138
12.6636584168422	-0.00837218152510003
12.7028215311069	-0.0104457203863397
12.7332937751596	-0.0118307757043778
12.7332937751597	-0.0118307757043826
12.7832961909316	-0.013613715269535
12.835833100827	-0.0147693286394183
12.8890042829109	-0.0151431728081021
12.9418447051024	-0.0147036077833824
12.9947969398352	-0.0134599663539677
13.0476963176448	-0.0114451326015712
13.1006663328891	-0.00870450266136368
13.1574790972153	-0.00504213935262489
13.2104753136634	-0.00105579460557579
13.2413749481559	0.00146813340599978
13.2722745826485	0.00409730599929012
13.3009832481709	0.00659991242246484
13.329981711013	0.00915124968080758
13.3620140920289	0.0119554839754731
13.400219962936	0.015221557232983
13.4517393679794	0.0193794488978777
13.5089652614367	0.0235185860977301
13.5694927640835	0.0272014155520383
13.6315277210115	0.0301238003364923
13.6957508859675	0.032171964899117
13.7117184399421	0.0325231705658513
13.7117184399422	0.0325231705658536
13.7640777138743	0.0332331528725439
13.8164369878063	0.0332762807264074
13.8704404401472	0.0326470126824585
13.9259967676851	0.0313243817623952
13.9832541886343	0.029297019128147
14.0062769248171	0.0283055186584036
14.0062769248172	0.0283055186583985
14.0654003100727	0.0253361650240613
14.1191197596827	0.0221614758552262
14.1746330126376	0.0184696457480051
14.2317976049964	0.0143022518395918
14.2907809122733	0.00969435817146093
14.3312822556209	0.00639696627270901
14.3717835989685	0.00303286008844738
14.4106128065589	-0.000211133645022866
14.4401328384556	-0.00265640915251919
14.4626446880753	-0.00448981964525494
14.4626446880754	-0.0044898196452641
14.4921647199721	-0.00682817403401074
14.5234530568581	-0.00919323607519475
14.5595067889083	-0.0117286239751471
14.6049384451005	-0.0145625423370334
14.6614021142808	-0.0174138269806497
14.6921934817505	-0.0186183490182206
14.6921934817506	-0.0186183490182246
14.7511573833528	-0.0201826643838729
14.8035989018011	-0.0207265638378768
14.8577932494274	-0.0204453875749358
14.9135534240313	-0.0192827192749351
14.9710345929801	-0.0172033122587704
15.0304052751332	-0.0141886663894214
15.0918688861885	-0.0102393445874288
15.1340698285336	-0.00710386548460951
15.1762707708787	-0.00367997668717766
15.2137747941346	-0.000445414794952473
15.2427571526221	0.0021415133019358
15.2717395111096	0.00477107053659109
15.2994932277779	0.00729761933478905
15.3287017875844	0.00993093611987597
15.3621749138879	0.0128715296355162
15.4041105181252	0.0163674634661155
15.4582574655956	0.0204473013899812
15.5158342292129	0.0241057283005316
15.5757327113199	0.0270451164944176
15.6136675783792	0.0284124027158725
15.6136675783793	0.028412402715876
15.6723924221715	0.0297442506622107
15.6723924221716	0.0297442506622124
15.7340450281408	0.0301100762918514
15.7864566918166	0.0296057276415376
15.8407297744257	0.0283270374086914
15.8965709001964	0.0262561562943554
15.9541406992823	0.0233831723499967
16.0136089505448	0.0197084114590216
16.0751809937153	0.0152425584291134
16.1391089928862	0.0100094202481531
16.1770958378728	0.00666639553507267
16.2150826828595	0.00319079749794601
16.249984922477	-8.20835388542921e-05
16.2777977638363	-0.00271516486406819
16.3056106051955	-0.00534208304715327
16.3331427665484	-0.00790809495326982
16.3632063895982	-0.0106371788061828
16.3990621980263	-0.0137444193306644
16.4476549996341	-0.0176082416865868
16.4647046370035	-0.0188504556379004
16.4647046370037	-0.0188504556379165
16.5193668245253	-0.0223739822312629
16.5735212180559	-0.0251046279676693
16.6291637037301	-0.0270612372279912
16.6510467047813	-0.0275881667742448
16.6510467047815	-0.0275881667742496
16.7082171810847	-0.02831588050802
16.7606810198716	-0.0281704708053427
16.8148248910828	-0.0272363834081403
16.8705327542402	-0.0254939797331877
16.9279560473321	-0.0229364483432606
16.9872623250002	-0.0195693524689799
17.0486535526807	-0.0154110394149878
17.1123773027855	-0.0104952452270191
17.1519416413438	-0.0071980044106024
17.1915059799021	-0.00376077992518204
17.2272776751154	-0.000573786366727151
17.256230923354	0.00202839343839062
17.2851841715926	0.0046195100624518
17.293778754953	0.00538181513428609
17.2937787549532	0.0053818151343062
17.3217435230211	0.00782510525114463
17.3525210894319	0.010420803728567
17.3888814006967	0.013310898840927
17.4367873930556	0.0167377599195963
17.4923385809343	0.0200440560169334
17.5509478566367	0.022632647361013
17.610260299039	0.0242268332870066
17.6330649413313	0.0245555258452456
17.6330649413315	0.0245555258452481
17.6941852225915	0.0246520829592099
17.7465999458206	0.0238371652201086
17.8008549018159	0.0221531760036585
17.8566776608663	0.0195791363523477
17.9142278471169	0.0161026388260813
17.973675081852	0.0117258320164648
18.016910677444	0.00810320842393198
18.060146273036	0.00416715949187349
18.0955515695029	0.000755134254603821
18.1236148161114	-0.00203800565328087
18.1516780627199	-0.00487936977108128
18.1781541044411	-0.00757587539287217
18.2062642740427	-0.0104240595701034
18.2392696272367	-0.0137057515098435
18.2830641805561	-0.0178772263161605
18.3356673976087	-0.0224874794767069
18.3926242553926	-0.0268455431971232
18.4517785165156	-0.0305546005100073
18.5133360822356	-0.0334486365262231
18.5773565277645	-0.0353747316336016
18.6099898242894	-0.0359313533703578
18.6099898242896	-0.0359313533703607
18.6623527135327	-0.0362381701143574
18.7147156027757	-0.0358496902436644
18.7687222150175	-0.0347640713709174
18.8064119837248	-0.0336227385347599
18.806411983725	-0.0336227385347522
18.8619714497443	-0.0314138457316034
18.9154279481514	-0.028755259825536
18.9704859294299	-0.0255407510077489
19.0271319287647	-0.0218060565980643
19.0855141603552	-0.0175878746553903
19.1458012447789	-0.0129321368793738
19.190969833591	-0.00930362330663483
19.2183389611339	-0.00706809859585577
19.2183389611341	-0.00706809859583713
19.2635075499462	-0.00335485031893278
19.3021372853532	-0.000198600525436523
19.3321797336529	0.00220872131299974
19.3622221819526	0.00454291478929292
19.3921264324354	0.00676227836076465
19.4243214854828	0.00899915372470107
19.4615813328348	0.0113424009261799
19.5089985440712	0.0138664006138667
19.5667734474944	0.0161355415389483
19.5935917334454	0.0168590494903636
19.5935917334456	0.0168590494903688
19.6501389582425	0.017659060638983
19.702601225194	0.0174995136281104
19.7567191402702	0.0164252876759335
19.8124009782167	0.0143825239695185
19.8679718478825	0.0114466471654797
19.9229237043709	0.00773372298373686
19.9623851962942	0.00462295343718114
20.0018466882175	0.00119218491108089
20.0319621573743	-0.00160415917059881
20.0620776265312	-0.00451791146287303
20.0891825100211	-0.00720882810383584
20.1170347314693	-0.0100087725205262
20.1487470559896	-0.0131987843870536
20.1886918237552	-0.0171532046739517
20.2410534895801	-0.0221063141443567
20.2976946951007	-0.0270165926215534
20.3571154437268	-0.0315236194947696
20.4189250807484	-0.0354011417882193
20.4831779276898	-0.0384848019349181
20.5500212019367	-0.0406396501223363
20.5691588772859	-0.0410597988359353
20.5691588772861	-0.0410597988359397
20.6214909081859	-0.0417716858612938
20.6738229390857	-0.0418651945187929
20.7278307392529	-0.0413504440115058
20.783389764496	-0.0402214073016553
20.8406494308936	-0.0384811235357058
20.8997743937263	-0.0361400765809834
20.9609627898432	-0.0332159229711979
21.0244569717636	-0.0297332651685114
21.090560457808	-0.0257233851136022
21.1596648710763	-0.0212240048551888
21.2322955958175	-0.0162794841440595
21.288694427176	-0.0123679524029423
21.3450932585345	-0.0084602638315248
21.3946300052196	-0.00508562066571175
21.4402141120232	-0.00208045964897493
21.4758519306326	0.00016280428822116
21.5114897492419	0.00227488466962649
21.5456662295991	0.0041405932696385
21.5538447032017	0.0045597685767369
21.5538447032019	0.0045597685767484
21.5889302498201	0.00622072685119534
21.6292144335379	0.00781709556813743
21.6811472040967	0.00930829758768586
21.7358281682254	0.0101045076590426
21.7823912550558	0.0101093283061217
21.8270399549301	0.00951308774636639
21.8707161786713	0.0083595231743054
21.9136873951252	0.00668653551526819
21.9567065316806	0.00450263727525016
22.0024461744285	0.00166737200113626
22.0367223605168	-0.000763232086749049
22.0709985466051	-0.00341292708815236
22.1015337738188	-0.005919770177779
22.1309171875914	-0.00842639289231949
22.1621176289381	-0.0111507807049853
22.1978224916454	-0.0142976890519544
22.2425008326788	-0.0181990569620875
22.299676979826	-0.0229944645624465
22.3602587681728	-0.027674038744094
22.4232083279881	-0.0319566134129227
22.4882765934972	-0.0356572607933881
22.5286608639526	-0.0375542835146786
22.5286608639529	-0.0375542835146884
22.5810169565416	-0.0395438069538566
22.6333730491302	-0.0410014619609572
22.6873821029444	-0.0419580038633372
22.7429432730907	-0.0423842238443364
22.8002050164804	-0.0422651517109251
22.8593320068498	-0.0415924425810536
22.9205223490871	-0.0403643120344965
22.9840183518923	-0.038585198070214
23.0501234676713	-0.0362652987385252
23.1192292163942	-0.0334198657034998
23.1918608117643	-0.0300680065010174
23.2681593844707	-0.0262613030229438
23.3488996218112	-0.0220393115762425
23.4352149422428	-0.017444875813592
23.5121982302991	-0.0133898688814221
23.5137304101817	-0.0133102813755449
23.513730410182	-0.0133102813755331
23.566081636516	-0.0106306875865037
23.6184328628499	-0.00805141854354474
23.6724276901504	-0.00553730504134741
23.7279763479383	-0.00316052212019054
23.7829761143582	-0.00108609395872543
23.8286755079702	0.000367874067308069
23.8753419436779	0.0015444103535196
23.9307127641117	0.00246597357932014
23.9739964986554	0.00278264896791937
24.0172802331992	0.00271615137528352
24.0578066906871	0.00229289204489214
24.0970428560842	0.0015475361539738
24.135795949403	0.00049375118099522
24.1743959783099	-0.00085403038569574
24.2125459503183	-0.00245406430559642
24.2494876349149	-0.00422626954847249
24.2851928215208	-0.00611287204591265
24.3207355337153	-0.00812317796136605
24.357690763685	-0.0103117177785686
24.3979696307929	-0.012761222525998
24.4443057425417	-0.0155953210393712
24.4885549045566	-0.0182551412225732
24.4885549045568	-0.0182551412225866
24.5466200639004	-0.0215873126071159
24.5990794163848	-0.0243714611091587
24.6532541453232	-0.0269637913919597
24.7089930764496	-0.0292895531770105
24.7664492725335	-0.031296429015641
24.825790487007	-0.0329384020455853
24.887219018734	-0.0341761431784225
24.950982874496	-0.0349766632827267
25.0173935446153	-0.0353128200728608
25.0868544221395	-0.0351625429599421
25.1598611042717	-0.0345081054767911
25.2365997754988	-0.0333439427447693
25.3178809078648	-0.0316674609819712
25.4048958915503	-0.0294749943682513
25.4732079191304	-0.0275388845598463
25.4732079191307	-0.0275388845598396
25.5252575199903	-0.0259729334648047
25.5773071208499	-0.0243529808873659
25.6312974331232	-0.0226379008951731
25.6868282702777	-0.0208597663825794
25.7440601610767	-0.0190355087134246
25.8031574879592	-0.0171846213544721
25.8643186868216	-0.0153291032191312
25.9277865262385	-0.0134946167341065
25.9938651669133	-0.0117123828101787
26.0629472597555	-0.0100222632759815
26.1355555003723	-0.00847763280887547
26.2118287306768	-0.00716125871840132
26.2899879106573	-0.00619486189127904
26.3682743143073	-0.00566936046070747
26.4379950826592	-0.00560680862590052
26.4488420193633	-0.00563246274687421
26.4488420193635	-0.00563246274687485
26.5093003482312	-0.00594981940704343
26.5617321808905	-0.00645834566704327
26.6159762270419	-0.00719710874447929
26.6703805056878	-0.00813154348862175
26.7255041474935	-0.0092440319893365
26.7824523689435	-0.0105285536653394
26.8427203659015	-0.0119885814363612
26.9063521450305	-0.0135851606524847
26.9725461813056	-0.0152449765240977
27.0417599001406	-0.0169186885837635
27.114509006958	-0.0185531726750307
27.1909408269097	-0.0200839712956084
27.2718459905696	-0.0214584919469062
27.3583755566297	-0.0226249411891165
27.432300591356	-0.0233681689184206
27.4323005913562	-0.0233681689184225
27.4843594860545	-0.0237544047460358
27.5364183807527	-0.0240318247282098
27.5904106870145	-0.0242104332470834
27.6459437260977	-0.0242857659538211
27.7031776896273	-0.0242576378934439
27.762276924457	-0.0241268082146895
27.8234397981602	-0.0238950350666274
27.8869089819173	-0.0235650305902701
27.9529884915839	-0.0231403988053276
28.0220707532643	-0.0226255381991792
28.0946799363286	-0.0220254935459814
28.1709530881219	-0.0213510854810548
28.2516740031765	-0.0206107967045174
28.3379806829358	-0.0198136715596641
28.4094639426169	-0.0191657993793854
28.4094639426171	-0.0191657993793833
28.4615347377744	-0.0187083150155447
28.5136055329316	-0.0182676083594317
28.5676055697299	-0.017832160005826
28.6231455712171	-0.0174109113593239
28.6803853045936	-0.0170084969412781
28.7394887669152	-0.0166299746262647
28.8006538358775	-0.0162806611536573
28.8641224926271	-0.0159661546146182
28.9301977458594	-0.0156923506054509
28.9992704852595	-0.0154654655492196
29.0718649759472	-0.0152920838760718
29.1481230604586	-0.0151798829976888
29.1677424427308	-0.0151622026470001
29.1677424427311	-0.0151622026469999
29.2212508892175	-0.0151362472156207
29.2747593357039	-0.0151413492646398
29.330160554225	-0.0151769855384292
29.3375972569406	-0.0151839736570853
29.3375972569408	-0.0151839736570855
29.3910972660878	-0.0152485135289246
29.391097266088	-0.0152485135289249
29.4481574960736	-0.0153426150207964
29.5006180889171	-0.0154490366502632
29.5547548112147	-0.0155755613003354
29.610455817756	-0.01571988376701
29.6678724592341	-0.0158797157117393
29.727172402793	-0.0160522664927726
29.788557762817	-0.0162342289259026
29.8522763281223	-0.0164217349452684
29.9186393219555	-0.0166102997134619
29.9880498027916	-0.0167947407622687
30.0610009668208	-0.0169689362426041
30.137680628071	-0.0171248060594043
30.2188984063959	-0.0172541871950268
30.3058446992384	-0.0173471582975129
30.3703093653664	-0.0173835795091659
30.3703093653666	-0.0173835795091659
30.4223673054902	-0.0173920879257759
30.4744252456138	-0.0173816804183157
30.5284221059679	-0.0173508865670029
30.5839587391297	-0.0172981714963008
30.6411953797656	-0.017221953732933
30.7002961016414	-0.0171206450884911
30.7614589132107	-0.0169926244107415
30.7810409502943	-0.0169468550295818
30.7810409502945	-0.0169468550295812
30.8445080180743	-0.0167833506825786
30.8981800303056	-0.016627963638463
30.9538277030873	-0.0164515681068514
31.0111319573989	-0.0162550546757603
31.0702699515929	-0.0160380565483711
31.1314299758649	-0.0158003311470234
31.1948419704065	-0.0155416927138067
31.2270419460382	-0.0154063403635078
31.2270419460384	-0.0154063403635068
31.2929916115355	-0.0151222521546005
31.349741505618	-0.0148720381449818
31.3497415056182	-0.0148720381449808
31.406688047602	-0.0146173631138747
31.459153272893	-0.0143809698306129
31.5132896457566	-0.0141366666963796
31.568989930477	-0.0138863296954971
31.6264051495645	-0.0136308832550379
31.6857027970256	-0.0133714209805842
31.7470847398604	-0.0131091664952576
31.8107984205894	-0.0128454763090046
31.8771545590253	-0.0125818316846011
31.9465554474155	-0.0123198136450195
32.0194978705568	-0.0120612006208699
32.0961647423629	-0.0118093484582655
32.1773638713059	-0.0115659435953932
32.2642816669335	-0.0113323063998331
32.3312274300574	-0.0111708814193109
32.3312274300578	-0.0111708814193099
32.3832823375806	-0.0110559486826361
32.3871819843131	-0.0110476948720792
32.3871819843135	-0.0110476948720783
32.4392368918363	-0.010942031780206
32.4931213259765	-0.010840936881036
32.5484707566539	-0.0107448636296588
32.6054254605571	-0.0106529708204991
32.6641272658739	-0.0105641289044633
32.7247443281361	-0.0104768267357543
32.7874780052409	-0.0103891092010271
32.8525739705788	-0.0102985032171977
32.9203389021279	-0.0102019285181269
32.9911668692568	-0.0100955826246473
33.0655836823913	-0.00997477682054657
33.1443276587785	-0.00983366810125381
33.2233026845611	-0.00967578373705006
33.2233026845616	-0.0096757837370491
33.2771995724144	-0.00955767169740352
33.3084098742632	-0.00948527519475882
33.3084098742636	-0.00948527519475775
33.3623067621165	-0.00935328159214516
33.4148086738566	-0.00921632007475594
33.4688583266823	-0.00906703033647135
33.5244688907198	-0.00890529843000182
33.5817851373379	-0.00873097682232213
33.6409729860575	-0.00854424732585614
33.7022319344018	-0.00834568359954779
33.7658062041537	-0.00813633523327545
33.832001954948	-0.00791781718556697
33.9012147176646	-0.00769239936825897
33.9739629078618	-0.00746312425192896
34.0503953724446	-0.00723549097445528
34.0635445082784	-0.00719804165230894
34.0635445082789	-0.00719804165230765
34.1177077316381	-0.00704991660651547
34.1718709549973	-0.00691262038083399
34.2278215777798	-0.00678324704756896
34.2853338482604	-0.00666418904239291
34.2920466237515	-0.00665122953408529
34.292046623752	-0.00665122953408442
34.3512655044498	-0.00654535533332693
34.4036984292347	-0.00646396116723561
34.4578949549463	-0.00639118131387063
34.5136577732077	-0.00632696112894007
34.5711426897874	-0.00627003714293145
34.6305184878571	-0.00621835001068737
34.6919889696513	-0.00616886788074026
34.7558042265084	-0.00611742391431354
34.8222787555115	-0.00605855005045123
34.8918204932483	-0.00598530768660584
34.9649061043517	-0.00588921372039564
35.041748663817	-0.00576094136998891
35.1231695068504	-0.0055895021868715
35.2103835143983	-0.00536272242686789
35.2672827711527	-0.00519137051525407
35.2672827711532	-0.00519137051525263
35.319423772218	-0.00501969743663164
35.3715647732828	-0.00483608098886059
35.4255698556305	-0.0046361583273104
35.4811177347653	-0.00442395992431617
35.5383654780418	-0.00420307644192422
35.5408395299778	-0.00419356209533847
35.5408395299783	-0.00419356209533672
35.5999512491286	-0.0039691938692026
35.6533698303381	-0.00377486046805294
35.708529258459	-0.00358766952850234
35.7652760518599	-0.00341434930697513
35.8237646146977	-0.00326086710020487
35.8841640441712	-0.00313315536013566
35.9466780969237	-0.00303652678857486
35.9729642414886	-0.00300689050752458
35.9729642414891	-0.00300689050752412
36.037842485553	-0.00296073588434304
36.0953299721239	-0.00294930488297847
36.1546956536631	-0.00296144846028087
36.2157176649999	-0.00299181745574596
36.2525979167812	-0.00301499349689333
36.2525979167816	-0.00301499349689362
36.3154228369858	-0.00305479648547804
36.367814218726	-0.00308042062424342
36.4221155700304	-0.00309111906981267
36.4779867121894	-0.00307680869911839
36.5355909397613	-0.0030267645262019
36.5950989014146	-0.00292981842965011
36.6567172219386	-0.00277505803551947
36.7206998395373	-0.00255280242445711
36.7867957841293	-0.00225874513004884
36.8516145880509	-0.00191336434465994
36.9160520517045	-0.00152578778579219
36.9810977109911	-0.00110650292046222
37.0480292385384	-0.000667594572995337
37.1191340636773	-0.000221548483140218
37.1990165154931	0.000215832421109821
37.2265142991172	0.000343390314902717
37.2265142991177	0.000343390314904711
37.2787249059494	0.000545025734682672
37.3309355127811	0.000686593463426745
37.3849434346359	0.000763761323842994
37.4404969339241	0.000767010445539529
37.497750309773	0.000691639832299663
37.5547109069696	0.000544915247688524
37.6115952556652	0.00034002958593582
37.669157462687	9.18445239938641e-05
37.7283185052505	-0.000181721618230493
37.7905570582077	-0.00045838723853379
37.8592623155147	-0.00070836570204129
37.9321442620158	-0.000859083432377936
38.0034819869498	-0.000845782749579362
38.0634662909065	-0.000685433440276795
38.1185757999122	-0.000406901164446392
38.1715499873376	-1.89910940934192e-05
38.2127413166919	0.000360825934865898
38.2127413166924	0.000360825934870449
38.2646408000215	0.000927677095327444
38.3160928220577	0.00157152042265221
38.3680074626156	0.0022818941688586
38.4210264095821	0.00304267133450133
38.4761655587838	0.00383767760994393
38.5351030122496	0.0046498953084786
38.5959849475712	0.00540198230823899
38.6591450618201	0.00604256982242291
38.7247583221791	0.00651618692045377
38.7841917503957	0.00675202061871652
38.8411754648503	0.00679555814489008
38.8974673022719	0.00666379679894086
38.953906130587	0.00636722232682664
39.0110930289284	0.00591774118263401
39.069583229701	0.0053316775149709
39.129956711985	0.00463274838428103
39.1862072460524	0.00393898805392651
39.1862072460529	0.00393898805392086
39.2490975354282	0.00317226807539352
39.301506659362	0.00258830067888269
39.3558260205284	0.00208220521119762
39.4117137526413	0.0017126165671785
39.4693327216204	0.00153732662989491
39.5230886171491	0.00159591433467239
39.5731167369068	0.00186279252522826
39.6211239197238	0.00231956401805823
39.6681155414879	0.00295607266384232
39.7146805896206	0.00376269644870593
39.7612195552741	0.00472746085178345
39.8081126152218	0.00583665150887857
39.8559005784419	0.00707878077777374
39.9054530783944	0.00844959805527851
39.9581448407593	0.00995597667501189
40.0162569292285	0.0116215645662937
40.0845810271769	0.0135136123405311
40.172391410513	0.0157321212766332
40.1723914105135	0.0157321212766439
40.2244654735722	0.0168951081110984
40.276539536631	0.0179281483987055
40.3305281595747	0.0188557565705689
40.3860586599758	0.0196572097825092
40.443290557676	0.0203268723128018
40.5023883873033	0.0208634476419159
40.5635507281304	0.0212705928615758
40.6270205529756	0.021557168489443
40.6931023194402	0.0217375894711634
40.7621891299796	0.0218323485795507
40.8348014153998	0.0218688673488635
40.9110810343165	0.0218828755184248
40.9918133074936	0.0219202185063628
41.0781396700869	0.0220395197561895
41.1463963723165	0.0222248655917707
41.146396372317	0.0222248655917722
41.1984720021391	0.0224348522936221
41.2505476319612	0.0227128940755142
41.3045524244532	0.0230800261100968
41.3600968257165	0.0235472778119883
41.4173404872141	0.024128828566646
41.4764472478894	0.0248393972181827
41.5376147665102	0.0256945552207075
41.6010847132089	0.0267110098137336
41.667159639429	0.0279070876454264
41.7362297326809	0.0293035522702436
41.8088181163878	0.0309250448174486
41.8850719772193	0.0327877314335446
41.9657557171951	0.0349216483979072
42.0519966661997	0.0373678330896752
42.1315371547097	0.0397551107405111
42.1315371547101	0.0397551107405251
42.1835978495911	0.0413759642287174
42.235658544472	0.0430362308296017
42.2896486253192	0.044793431798182
42.3451798324814	0.0466315986143629
42.4024122563061	0.0485513285471687
42.4615103433987	0.0505524266529844
42.52267258862	0.0526346855030195
42.5861418436397	0.0547979738331745
42.6522223886074	0.0570424462124563
42.7213070541528	0.0593689165597826
42.7939178448778	0.0617793823661276
42.8701946458628	0.0642593252200345
42.9509221875765	0.0668104628421461
43.0372405612977	0.0694377596470269
43.10704273071	0.0714750595319007
43.1070427307105	0.0714750595319137
43.1591158831999	0.0729388160400319
43.2111890356893	0.0743512382282237
43.2651913915885	0.075758792025974
43.3207335008326	0.0771427995596038
43.3779750668636	0.0784987099846551
43.437079999013	0.0798209363877575
43.4982460540172	0.0811033530073348
43.5617150417961	0.0823391611424352
43.6277897201468	0.083520737864744
43.696860594646	0.0846394182180597
43.769451307628	0.0856851685535926
43.8457064468765	0.0866391964387676
43.9263938787213	0.0874870773777389
44.0126423281797	0.0882103000154169
44.0902511641036	0.0887008343004409
44.0902511641041	0.0887008343004433
44.1423148552941	0.0889458875412379
44.1943785464841	0.0891243843635769
44.2483715152365	0.0892401823316772
44.3039054052696	0.0892868697605006
44.361140235326	0.0892596089014029
44.4202403577584	0.0891529161650656
44.4814041365023	0.08896055364078
44.5448742368516	0.088675291565767
44.610954664352	0.0882885541901067
44.6800378269481	0.0877898628872959
44.7526482229078	0.0871659250529289
44.8289225927437	0.0864054008284732
44.9096447252237	0.0854893200457777
44.9959525595215	0.0843908285805739
45.0680379806199	0.0833849860979573
45.0680379806204	0.0833849860979507
45.120107583916	0.0826113591441657
45.1721771872116	0.0818003273912005
45.2261761032623	0.0809217037277056
45.2817150248586	0.0799802749155137
45.3389537407799	0.0789722933442698
45.3980562738575	0.0778938057524451
45.4592205381763	0.0767401287591534
45.5226885672706	0.0755056136213152
45.5887634478181	0.0741832634505186
45.6578361906349	0.0727641219861856
45.7304312598919	0.0712362326003891
45.8066893782283	0.0695957735925376
45.8873837239638	0.06782562349084
45.9736452949429	0.0659005630775215
45.9771119880418	0.0658225808304823
45.9771119880423	0.0658225808304721
46.0304755072033	0.0646168809206399
46.0486836543504	0.06420336381124
46.0486836543509	0.0642033638112297
46.1020471735119	0.0629859909057119
46.147249423944	0.0619492374750219
46.1472494239444	0.0619492374750115
46.1997520705456	0.0607398058338168
46.2551359962713	0.0594592333433106
46.3121446736123	0.0581374639933418
46.3709977751675	0.0567706442643349
46.431886085349	0.055355779918486
46.4950456607501	0.0538890712586491
46.5607710301867	0.0523656767594303
46.6294406692893	0.0507792259313093
46.7015595656667	0.0491209950886867
46.7773232485239	0.0473900727864225
46.8574119795413	0.0455753292293456
46.9429019601565	0.0436580948120295
47.0292169512871	0.0417461101909661
47.0292169512875	0.0417461101909561
47.0812944164534	0.0406052284849386
47.1333718816192	0.039474588124485
47.1873670794656	0.0383136845628523
47.2429031348232	0.037132298873019
47.3001394659304	0.0359287461764411
47.3592402700616	0.0347015001894966
47.4204036725521	0.0334486350846806
47.4838720068474	0.0321677040444487
47.5499487984437	0.0308555218776039
47.5905515524346	0.0300603275998966
47.590551552435	0.0300603275998877
47.6441610214727	0.0290236622073818
47.6977704905105	0.0280024005189853
47.7531206839155	0.0269644962372647
47.8101102648212	0.0259137769534957
47.8689023492962	0.0248493301528873
47.9296794086033	0.0237702936119115
47.9926630063516	0.0226756248696169
48.0070407413207	0.0224291727399674
48.0070407413211	0.0224291727399596
48.0369894336443	0.0219199945099988
48.0369894336448	0.0219199945099911
48.1024536847003	0.0208270775259789
48.1556655932921	0.0199596632275463
48.2109477665697	0.0190792291590905
48.2678811578956	0.0181955697042178
48.3266489139672	0.0173092819834967
48.3874415305886	0.0164217610692672
48.4504924803897	0.0155349570997316
48.5160927681585	0.0146516165582081
48.5846156885958	0.013775592094441
48.65655817705	0.0129122733109562
48.7321404641469	0.012074212607755
48.8113061067772	0.0112806066533578
48.8945124010541	0.0105495741393899
48.982563690606	0.00990269168381967
48.9903768899931	0.00985195999372487
48.9903768899936	0.00985195999372195
49.0424351471695	0.00954277188530541
49.0944934043455	0.00928476353430764
49.1484845221138	0.00907222992823108
49.1967401609758	0.00892983402807158
49.1967401609763	0.00892983402807044
49.2522718238995	0.00882065545066835
49.3061183481202	0.00876863148098682
49.3615704686247	0.00876693240596443
49.4186308157475	0.00881485851735746
49.4774481905602	0.00890962954942518
49.5381923331692	0.00904613445010593
49.6010670042894	0.00921651269461957
49.6663211135467	0.00940974959170589
49.7342658758888	0.00961128945530995
49.8053020099019	0.0098026516882529
49.8799656512842	0.00996099174512998
49.9590124533287	0.0100584495802003
49.965550628708	0.0100626422773718
49.9655506287084	0.0100626422773721
50.0177241629719	0.010072433858244
50.0334908461635	0.010066723314579
50.033490846164	0.0100667233145788
50.0856643804275	0.0100173925853356
50.1398910665691	0.00991454146636318
50.1955087211258	0.00975282774628687
50.2526524565048	0.00952734577839207
50.311445030214	0.00923451097607828
50.3720301681861	0.00887245917736704
50.4345767020168	0.00844161825726726
50.499285925625	0.00794544294997052
50.5664020866324	0.00739136966281514
50.6362280154856	0.00679204922231593
50.7091494910539	0.00616690548236003
50.7856754701783	0.00554402825561568
50.8665096431769	0.00496232724985552
50.8732577268909	0.00491859421417121
50.8732577268917	0.00491859421416615
50.9273671458416	0.00460063359765126
50.9513033028284	0.00448033165302508
50.9513033028289	0.00448033165302293
51.0054127217788	0.00426000535297309
51.0578982262094	0.00412044582131389
51.1119413506173	0.0040578618629839
51.1675464691453	0.00408087590438315
51.2248591232774	0.00419448842412832
51.2840457568968	0.0043990330912126
51.3444187132426	0.0046839194873864
51.4054699610329	0.00502883817255429
51.4683033322918	0.00541549678281924
51.5345562776944	0.00582239792756518
51.6070214845822	0.00622030691522831
51.6829246609706	0.00653116288685814
51.7632112433666	0.00668688534267254
51.8331398479127	0.00664227788881851
51.8976291331941	0.00643491941878962
51.9244251022445	0.00630018422758664
51.9244251022449	0.00630018422758411
51.9865511217979	0.0058788732229955
52.038969552956	0.00541001937539733
52.093267277446	0.00482551637949386
52.1491327165605	0.00413570536238773
52.206727161167	0.00335492338140139
52.2662202556616	0.0025075478685772
52.3267596500735	0.00164489547711422
52.3520138964635	0.0012963122258688
52.352013896464	0.00129631222586262
52.4142494474926	0.00049643758911302
52.4676340692898	-8.93069390895449e-05
52.5228855716924	-0.000560744640387143
52.5797273550269	-0.00086972554251879
52.6331092274119	-0.000974212846025021
52.6830037258364	-0.000897530574335501
52.7310566410421	-0.000662030262781809
52.7781717522198	-0.000282313139474338
52.7833004201365	-0.00023254099587946
52.783300420137	-0.000232540995874977
52.8300003229742	0.000290739025753938
52.8766382250858	0.000924694393861795
52.911800421446	0.00146090269013798
52.9118004214464	0.00146090269014517
52.9586591930419	0.00222851847428538
53.0067392047463	0.00304524463674273
53.056444627376	0.00387715512850423
53.1093503247203	0.00469656256377335
53.1661738615543	0.00543894188927937
53.2247141481763	0.00599016126634366
53.2848509412119	0.00627116505105074
53.3381694540498	0.00624125299117984
53.3885672437718	0.00595228111733659
53.4375728982618	0.00542130522019182
53.4857948104022	0.00466092360606944
53.5335674302434	0.00368664820658134
53.5810246364518	0.00252175298154734
53.6279457209847	0.00120652272416994
53.6736694653732	-0.000194555524557924
53.7176771450002	-0.00161295874462412
53.7603579052699	-0.00301073462088956
53.8028998805383	-0.00438069865940198
53.8469637598192	-0.00572683615354215
53.8838239201825	-0.00676113184891835
53.8838239201829	-0.00676113184893047
53.9318490480969	-0.00793804312470239
53.9844227590506	-0.00895195902302439
54.0383072228068	-0.00964343419231588
54.0915492976389	-0.00994684566219874
54.1434006174476	-0.00986359726667163
54.1950810179264	-0.00940842498371088
54.2471783886836	-0.00858695657845876
54.3002505285897	-0.00740310493608525
54.3551724675647	-0.00585308462068948
54.4130694532837	-0.00392851477803868
54.4711165471974	-0.00179142004282928
54.5205741764506	0.000106323508776137
54.5635365639664	0.00174264354312186
54.6040614162582	0.00321791163413028
54.6448689356047	0.00458172467474714
54.6885672679224	0.00584685560944341
54.7402843407386	0.00700346589634631
54.7884516431789	0.0076787909158359
54.8366189456191	0.00791247564437222
54.871724269358	0.00778322548116282
54.8717242693585	0.00778322548115946
54.9170537185798	0.00722740473303093
54.959944517853	0.0062930663403814
55.0022614473431	0.00498756741289453
55.0444874905088	0.00332143534303986
55.0871579764695	0.00129783522954661
55.12898759498	-0.000976206813986428
55.1663637088445	-0.00320694710761314
55.2001060935849	-0.00534149722164045
55.2329932763186	-0.00749420836180159
55.2672824092433	-0.00977458576597678
55.3051657448794	-0.012288407871843
55.3497599981062	-0.0151739085225602
55.4087634411365	-0.018755936388176
55.4718004321914	-0.0221551886037596
55.5370658764961	-0.0250984708863281
55.6034894412143	-0.0274231680906855
55.6724256113302	-0.0290921942266959
55.7445046152037	-0.0300392364320417
55.8203148656216	-0.0302075918473914
55.8438295339345	-0.0301000761847164
55.843829533935	-0.0301000761847136
55.8960523810191	-0.0296139025609475
55.9482752281033	-0.0288164041902021
56.0022854152812	-0.0277053087713645
56.0578413221068	-0.0263050123912377
56.1150967662326	-0.0246400990699139
56.1742158897332	-0.0227407126341793
56.2353964081151	-0.0206425312573749
56.2988800756557	-0.0183873440181275
56.3649695495946	-0.0160241729496396
56.4340551558282	-0.0136115106893361
56.5007891561277	-0.0114074396521948
56.5638733013424	-0.00949994770912345
56.6256392725576	-0.0078548247845721
56.6884983025936	-0.00646477452270708
56.7548493014522	-0.00537418205030164
56.8223286887027	-0.00472982898230776
56.8310128180194	-0.00468416953361056
56.8310128180198	-0.0046841695336084
56.8938288037219	-0.00462371541849398
56.9462182739113	-0.00494854601651857
56.9971398581472	-0.0055964205786305
57.0466469013882	-0.00653305580349645
57.0955418625899	-0.0077378467978434
57.1445565004041	-0.00919881038538717
57.1946590817224	-0.0109203848623987
57.2472967383381	-0.0129350252111708
57.3046570212914	-0.0153166997190267
57.3704901695583	-0.018216748727131
57.4405715091028	-0.0214159773213789
57.5141354843388	-0.0248153101293015
57.5915628746728	-0.0283637606987392
57.6737115467789	-0.0320320372436824
57.7618858848053	-0.0358080721792552
57.8044348643587	-0.0375604797508278
57.8044348643591	-0.0375604797508462
57.8564830717781	-0.0396381682162631
57.908531279197	-0.0416415840896143
57.9625361351705	-0.0436414361574953
58.0180792596055	-0.0456154774799837
58.0753213942981	-0.0475644011532304
58.1344262624126	-0.0494892087987832
58.1955914337839	-0.0513921223076928
58.2590584527538	-0.0532766359307877
58.3251296910106	-0.0551476842312846
58.3941950671487	-0.0570119514353755
58.4667772780453	-0.0588784573270076
58.5430248642994	-0.0607456297580042
58.6236999827329	-0.0626258843873128
58.7099286853568	-0.0645364364355205
58.7897057843939	-0.066219780495007
58.7897057843944	-0.0662197804950164
58.8417667389279	-0.0672771177692281
58.8938276934614	-0.0683031851689672
58.9478179008476	-0.0693350791071189
59.0033493005468	-0.0703628567751223
59.0605819880332	-0.0713868981839
59.119680425688	-0.0724069482283382
59.1808431289519	-0.0734225082636918
59.2443129776081	-0.0744327858171724
59.3103942915846	-0.075436664697211
59.3794799604013	-0.0764326844232888
59.4520919023246	-0.0774189766571219
59.5283702466661	-0.07838611786467
59.6090999025688	-0.0793301111572253
59.6954213116995	-0.0802456974730633
59.7655443730665	-0.0809157388664205
59.7655443730669	-0.0809157388664246
59.817616690611	-0.081369370399827
59.8696890081551	-0.0817847805667483
59.9236905852375	-0.0821745154811447
59.9792319113905	-0.0825310544109552
60.0364726990504	-0.0828508118736298
60.0955768663566	-0.0831295352938794
60.1567421831795	-0.0833623537140636
60.2202104791087	-0.0835436104064716
60.2862845422534	-0.083666628225923
60.3553549267263	-0.0837233504566219
60.427945356764	-0.0837037570643827
60.5041997596854	-0.0835960295783669
60.5848867217275	-0.0833855179378723
60.6711351258391	-0.0830520665349092
60.7479475894192	-0.0826623119942416
60.7479475894197	-0.082662311994239
60.8000127583374	-0.082349314091712
60.8520779272551	-0.0819975779273808
60.9060723015447	-0.0815926115492604
60.9616075411333	-0.0811342413988715
61.0188436375033	-0.0806184293729929
61.0779449093355	-0.080040747496924
61.139109673125	-0.0793960630428303
61.202580525912	-0.078678321250746
61.2686613716822	-0.0778802060280344
61.3377444606462	-0.0769926030782491
61.4103553815865	-0.0760037067103928
61.4866295826323	-0.0749063446525166
61.567350530204	-0.0736834935765664
61.653655391642	-0.0723108134815632
61.7269853033907	-0.0710953679289423
61.7269853033912	-0.0710953679289347
61.7790527845195	-0.0702068450050273
61.8311202656478	-0.06929846936976
61.8851171447381	-0.0683367094903696
61.9406541432005	-0.0673279156219218
61.9978910945533	-0.0662689100932011
62.0569920791915	-0.0651564190980481
62.1181550915584	-0.0639865350841277
62.1816222800014	-0.0627545159283831
62.2476969009099	-0.0614544520122368
62.3167702270484	-0.0600787336555126
62.3893671505706	-0.0586171418833448
62.465626217819	-0.0570674855046649
62.5463234858296	-0.0554150474641706
62.6325910955557	-0.0536381734185432
62.7059686318536	-0.0521214108351413
62.705968631854	-0.0521214108351319
62.7580387856803	-0.0510435187664767
62.7852108293406	-0.0504808497523803
62.7852108293411	-0.0504808497523709
62.8372809831673	-0.0494027680484051
62.891112360972	-0.0482891697627805
62.9464658399755	-0.0471459804718045
62.9553367238641	-0.0469630127443837
62.9553367238645	-0.0469630127443744
63.0123614421692	-0.0457888055383247
63.0727535176071	-0.0445497123257922
63.1352794639464	-0.0432727718223524
63.2002887889165	-0.0419527066933447
63.2681301201974	-0.0405846653345292
63.3392688307365	-0.0391619669174603
63.4140163171159	-0.0376816525968009
63.4919986086123	-0.0361547828764027
63.5730011059972	-0.0345894041037744
63.6574187603333	-0.0329821756215229
63.6885269678589	-0.0323964700825334
63.6885269678593	-0.0323964700825249
63.7406477471755	-0.0314234050293698
63.7927685264916	-0.030461024840191
63.8467615356653	-0.0294757417769212
63.9022976632397	-0.0284751089871061
63.9595345474245	-0.0274578829146689
64.0186366146567	-0.0264229785189748
64.0798021908194	-0.0253690588768933
64.14327389559	-0.0242944697196516
64.2093556698294	-0.0231971157826849
64.278439826114	-0.0220742608829717
64.3510504830012	-0.0209222159627968
64.398644906884	-0.0201834698467899
64.398644906885	-0.0201834698467759
64.4521745608052	-0.0193688565223043
64.5057042147255	-0.0185722673476205
64.5610529592768	-0.0177685866474558
64.6180374703959	-0.0169636556408223
64.6640483066856	-0.0163314234531159
64.6640483066865	-0.0163314234531036
64.7228349833955	-0.0155482037728779
64.7752864537244	-0.0148742844075553
64.8294827096804	-0.0142045156835402
64.845065075906	-0.0140172331916335
64.8450650759069	-0.0140172331916226
64.9008264354288	-0.0133675704386463
64.9578733768669	-0.012738225750646
65.0164152269833	-0.0121326172860442
65.0765574592473	-0.0115564338749411
65.1384251802321	-0.0110162820275495
65.2021622492049	-0.010519765085389
65.2679360984855	-0.010075429233391
65.3359440675134	-0.00969258154889788
65.4064222773166	-0.00938091799950367
65.4796584566453	-0.00914989054734183
65.5560112159238	-0.00900773649775266
65.6359404365518	-0.0089600940588106
65.6499076310084	-0.00896156248840323
65.6499076310093	-0.00896156248840342
65.7020681404826	-0.00899031746894493
65.7542286499558	-0.00905193867312063
65.8082181041541	-0.00914417945140628
65.863753057908	-0.00926174321792056
65.9209895126637	-0.00939802754408464
65.9800921958524	-0.00954452948954431
66.0048318204512	-0.00960499406372635
66.0048318204521	-0.00960499406372855
66.0659993619559	-0.00974560689009979
66.1197841157649	-0.00985147248394857
66.1754030614699	-0.00993519419193527
66.2326351579843	-0.00998633404885865
66.2916406816886	-0.00999469125565941
66.3525920258	-0.00994973088900996
66.4156969787866	-0.00984087015029298
66.4812098918589	-0.00965781040636284
66.5494496372102	-0.00939096949521245
66.620828207884	-0.00903206032653884
66.6224671448363	-0.00902291256466828
66.6224671448372	-0.00902291256466319
66.6747468023946	-0.00871128509884323
66.7270264599519	-0.00836440342634609
66.7810380408713	-0.0079749495028842
66.8365980261029	-0.00754910715708323
66.8415569055606	-0.00751015946712487
66.8415569055615	-0.00751015946711772
66.8988168950011	-0.00705336523646053
66.9529904724048	-0.00661664984779746
67.0087501270155	-0.00617407242920462
67.0660394546152	-0.00573955232551624
67.1249901797432	-0.00532811500430583
67.185747797412	-0.00495723060312135
67.2484837844132	-0.00464635836926895
67.313402874351	-0.00441610198502725
67.3807539346578	-0.00428675889899947
67.4471610765529	-0.00427352947760786
67.5109467833665	-0.00436540285272802
67.5733365598476	-0.00454534684081089
67.6108682866509	-0.00469035547763456
67.6108682866518	-0.00469035547763836
67.6729573513384	-0.0049771535650544
67.6813431142747	-0.00501934176472375
67.6813431142756	-0.00501934176472836
67.7337377606241	-0.00529450696529602
67.7882053164088	-0.0055886355125047
67.8441036761586	-0.00587866534909991
67.9015740895323	-0.00614195349456845
67.9607467282871	-0.00635270471245796
68.0217746065045	-0.00648291829704652
68.0848383597951	-0.006503474338739
68.1501546265774	-0.00638558488188605
68.2144121815906	-0.00612177089418399
68.2768361530154	-0.0057239164234722
68.3382116134807	-0.00520359321471348
68.3990475955446	-0.0045758998750077
68.4596956185058	-0.00386107108233679
68.5204462762302	-0.00308516308675363
68.5814581857819	-0.00228211757526651
68.5814581857828	-0.00228211757525457
68.6426857195819	-0.00149497010202529
68.6951178260877	-0.000871072220015137
68.7493923560176	-0.000307611946889502
68.8052334580111	0.000151778069917979
68.8628004578221	0.000466052540600327
68.9178520414174	0.000592027827049413
68.9691075004214	0.000543629552058711
69.0182816690547	0.000344066418596534
69.066386614037	8.33474598650491e-06
69.1140105666662	-0.000449592709736027
69.1600397257337	-0.000994177940589367
69.1600397257346	-0.000994177940600981
69.2075847643279	-0.0016387770869968
69.2559672358879	-0.00235052381716713
69.3054694448155	-0.00310040838042137
69.357051086673	-0.00386125790522946
69.4126768527818	-0.00460436927082532
69.4721642838081	-0.00524671376783502
69.5335630109233	-0.00567926876579947
69.5711922396648	-0.00580404178556677
69.5711922396657	-0.00580404178556838
69.5913603105182	-0.00582238034860138
69.5913603105191	-0.00582238034860141
69.64920086035	-0.00567455898002926
69.6993226017478	-0.00529604313366011
69.7482083451997	-0.00470000012351098
69.7964323052824	-0.00389895143521283
69.8442544372984	-0.00291059598087749
69.8916991180399	-0.00176270039104382
69.9384518307215	-0.000500042041092267
69.9840200454903	0.000818501436513082
70.0283404444526	0.00214262358351951
70.072136768132	0.00344751232762697
70.1167670650979	0.00472664539612183
70.1642728526897	0.0059792703578625
70.2187793931812	0.00721117799010068
70.2755972835426	0.00819157718309903
70.3324151739039	0.00880409478093099
70.384676885987	0.00900996557063624
70.4355242351048	0.0088679470392539
70.4861309471534	0.00839224102985849
70.5370524625001	0.00759017103964352
70.5411690523816	0.00751183687916696
70.5411690523825	0.00751183687914944
70.5929073905627	0.00636746659237747
70.6454434682994	0.00493288672021869
70.6994391425159	0.00323013283683729
70.7530199356653	0.00138603178678206
70.8007795196243	-0.000313883401998022
70.8440454895967	-0.00183536811135538
70.8856475849286	-0.00322442378439139
70.9280378335943	-0.00450847090982036
70.9741258249887	-0.00568991559365538
71.0321073772516	-0.00676235250637726
71.0885460851253	-0.0072702295560316
71.1352081128657	-0.00723938841230412
71.1792473389778	-0.00681176111054755
71.2221045679338	-0.00601539924789444
71.2642847409196	-0.00486787422658944
71.3062391495988	-0.0033813560766437
71.34840082617	-0.00156481701999902
71.3901294604859	0.000515654346763652
71.4286879610574	0.00264612271311079
71.4636779435019	0.00471189562897259
71.4973040634341	0.00677761346320968
71.5307465307396	0.00887290727376735
71.5307465307405	0.00887290727382455
71.5651913124869	0.0110351986548649
71.6074928143686	0.0136422998294552
71.6594395296956	0.0166868437671767
71.7141561053304	0.01961183046976
71.7704433161518	0.0222361891982808
71.8285063738451	0.0244741085937067
71.8885225979619	0.0262500523151678
71.9507096489343	0.0275023019461492
72.0153365449474	0.0281827665650423
72.0827448296295	0.0282566731409108
72.1533830368941	0.0277019664188763
72.2276044492095	0.0265133867853377
72.3058218519658	0.0247077096282339
72.3889590894324	0.0223139983518848
72.4784491822008	0.0193725651794881
72.5016406976447	0.0185720008465549
72.5016406976456	0.0185720008465233
72.5537922918282	0.0167428469432207
72.6059438860108	0.0149033640123738
72.6599542347368	0.0130253594353278
72.7155069173288	0.0111628335493709
72.7727586044098	0.00936094489997505
72.8318731645434	0.00767547537816458
72.8927710350021	0.00618197975264747
72.95625235484	0.00495338896595512
73.0209100045104	0.00411732877552547
73.0851246996084	0.0037668951634953
73.1408734088277	0.00388923454448825
73.191168071164	0.00435563284719493
73.2391372036859	0.005115872752012
73.2861148696954	0.00614874334948244
73.3327415457069	0.00743678512377406
73.3796170002696	0.00896839066208437
73.4276774575872	0.0107502106816957
73.4783842230409	0.0128189397704176
73.4895161202394	0.0132944558090337
73.4895161202403	0.0132944558090728
73.5450979529111	0.0157580286121212
73.5975655326836	0.0181828219892713
73.6516506641251	0.0207367874353179
73.7072995772344	0.0233805872751709
73.7646609100291	0.0260856534248498
73.8239019651385	0.0288262389179215
73.8852242589649	0.0315802526558284
73.9488747992351	0.03432961104567
74.0151637434658	0.0370606091070778
74.0844926289688	0.0397644283738611
74.157355807519	0.0424363376540679
74.2339368641328	0.0450616016260695
74.3150415931551	0.0476484375636382
74.4018532873668	0.0502144953271085
74.4628032830031	0.0519024193187247
74.462803283004	0.0519024193187492
74.5148721642587	0.0532769862297663
74.5669410455134	0.0545946347703827
74.6209460927135	0.0559062319151958
74.676490252893	0.0572019804784307
74.7337334234095	0.0584862387384645
74.7928393677284	0.0597632031738185
74.8540056601821	0.0610374792027836
74.917473853388	0.0623141123536633
74.9835463304973	0.063598696937668
75.0526130269163	0.0648975834181813
75.1251966657017	0.0662182813605067
75.2014455202624	0.0675600677039937
75.2821219706235	0.0689312732975578
75.3683520582779	0.0703428713739493
75.447619991771	0.0715909093061874
75.4476199917719	0.0715909093062015
75.4996819419779	0.0723840756112862
75.5517438921839	0.0731554985126426
75.6057350959808	0.0739317216052399
75.6612674890337	0.0747038112653743
75.7185011571376	0.0754704119459096
75.7776005495712	0.0762294879667837
75.8387641626589	0.0769785830211103
75.9022348477734	0.0777147318839146
75.9683168813381	0.0784343625765439
76.0374030835648	0.0791331632666546
76.1100160426522	0.079805852679568
76.1862951788422	0.0804412435986185
76.2670252945396	0.0810308420326
76.3533465292577	0.0815633880165971
76.4244861062679	0.0819238413676203
76.4244861062688	0.0819238413676244
76.4765565063576	0.0821417271498581
76.5286269064464	0.0823201716699019
76.5826266552937	0.0824630942481709
76.6381662254139	0.0825649325715096
76.6954053641692	0.0826216437722314
76.7545080330001	0.0826285923563683
76.8156720627335	0.0825804822812065
76.8791393705994	0.0824711681964288
76.9452128749949	0.0822933790392708
77.0142833321664	0.0820382886133124
77.08687479812	0.0816948061048764
77.1631293619592	0.081252109392819
77.2438179465919	0.0806942211259055
77.3300702830666	0.0799988599458875
77.4053014749965	0.0793114066402294
77.4053014749974	0.0793114066402206
77.4573692930751	0.0787928267060565
77.5094371111528	0.0782402558618552
77.5634340274792	0.0776323053071231
77.6189716625392	0.0769710582504143
77.6762099509182	0.0762526983354816
77.7353131379486	0.075473119378735
77.7964794377559	0.0746275267742043
77.8599513011337	0.0737102217946304
77.9260324158874	0.0727142577353067
77.9951146985019	0.0716308934534405
78.0677240597896	0.0704486673872035
78.1439969483149	0.0691621196112941
78.224714141544	0.0677547599761852
78.3110112736528	0.0662027777861504
78.3864367826436	0.0648102840128832
78.3864367826445	0.0648102840128663
78.4385009155011	0.0638313921171813
78.4905650483577	0.0628393454316014
78.5445586982436	0.0617978263386806
78.6000926833136	0.0607143689052392
78.6573269141656	0.0595861355769029
78.7164255723583	0.0584102618632084
78.7775867929716	0.0571832942103752
78.8410529246533	0.0559010029845704
78.9071275190157	0.0545580677255481
78.9762023033161	0.0531475723547159
79.0488029105693	0.0516601407213471
79.1250642960511	0.0500948299673572
79.2057673771749	0.0484380335587973
79.2920463181347	0.0466697223784037
79.3628907093919	0.0452224042798744
79.3628907093928	0.0452224042798558
79.4149648112864	0.0441623727783423
79.46703891318	0.0431063455212855
79.5210419592981	0.0420161318557139
79.5765851820009	0.0409007922442153
79.5933618198897	0.0405652071672572
79.5933618198906	0.040565207167239
79.6506049854445	0.039425080345468
79.7043775045857	0.0383615075601123
79.7598897318346	0.0372717144613846
79.7634883735947	0.0372013692256307
79.7634883735956	0.0372013692256129
79.8206770915463	0.0360886301184469
79.8859450092373	0.034831145742911
79.952804571879	0.0335576656564026
80.0216574900981	0.0322626957702554
80.0926561651954	0.0309458735810415
80.1659896878688	0.0296065148728307
80.2418788050174	0.0282438115470265
80.3205853905708	0.0268567950967356
80.3483479141269	0.0263741659972518
80.3483479141278	0.026374165997236
80.4005331203073	0.0254766068845284
80.4527183264869	0.0245919635497397
80.5067083998144	0.0236907579306778
80.5622449464959	0.0227791417099183
80.6194829664644	0.0218565545597663
80.6785872240349	0.0209227009553579
80.7397563395297	0.0199772908651552
80.8032333525594	0.0190200729211695
80.8693228128755	0.0180508630499759
80.9384179569915	0.0170695783684361
81.0110383852923	0.0160763749923377
81.0873267898801	0.0150790806028071
81.1680686301256	0.0140805066837825
81.2067964659341	0.0136242803035333
81.2067964659351	0.0136242803035228
81.2602151926493	0.0130212435256804
81.3136339193636	0.0124508184329711
81.3207470946661	0.0123774558591721
81.320747094667	0.0123774558591627
81.3760938210776	0.0118285975404727
81.4285877597777	0.0113458784805664
81.4826871012396	0.0108896416883264
81.5383481078827	0.010466688652966
81.5957182672063	0.0100828161662202
81.6532177096087	0.00975353274210128
81.6532177096096	0.00975353274209652
81.7124633830323	0.00947419707892408
81.7694738825682	0.00926373776987055
81.8281126888696	0.00910672872569779
81.8883540656363	0.00900654408216024
81.9503291397796	0.00896455615645935
82.014182834797	0.00898017700461713
82.080084178637	0.00905024391345239
82.1482325457792	0.00916840038846348
82.2188667293392	0.00932449229672286
82.2922780671338	0.00950401913575099
82.3098922375433	0.00954743500848527
82.3098922375442	0.0095474350084875
82.3621290217864	0.00967233255075993
82.4143658060287	0.00978569072884569
82.4683522445439	0.0098831810330032
82.5238881478464	0.00995508537572964
82.581126408629	0.00999177938686103
82.6402321514467	0.00998309839863512
82.7014043511453	0.00991854809938672
82.7648865503539	0.00978753626662802
82.8129836436008	0.009643518110712
82.8129836436017	0.00964351811070891
82.879081122023	0.00938284120305194
82.9328120513984	0.009119238681517
82.9885777358336	0.00880006192135691
83.0459609222598	0.00842830047042242
83.1051320750979	0.00800632608316741
83.1662659602134	0.00753918126033424
83.229573978414	0.00703513371448435
83.2791955405226	0.00663562293179045
83.2791955405235	0.00663562293178315
83.3315810551872	0.00621952943193322
83.383966569851	0.00581929585852965
83.4379846460495	0.00543425917758499
83.4935551505814	0.00507928562061368
83.5508255240816	0.00476927000078159
83.6099602264799	0.00452037770856351
83.6497102064216	0.00439868432643048
83.6497102064225	0.00439868432642814
83.7109069946268	0.00428845276432423
83.7650395160764	0.0042712210882631
83.8209094684267	0.0043313671739779
83.8783118960993	0.00447011437777555
83.9373855429704	0.00468359160514359
83.9982772970432	0.00496194753968396
84.0611607220887	0.0052883338644709
84.1262432710006	0.00563812611768721
84.1937774725991	0.00597851940841589
84.2640776724748	0.00626860227811634
84.2707674709449	0.00629135531971228
84.2707674709458	0.0062913553197153
84.3230343574895	0.00643308738702005
84.3753012440333	0.00650157673516545
84.429285555502	0.00648366589965371
84.484821161303	0.00636209563593575
84.4894953119788	0.00634689316336581
84.4894953119797	0.00634689316336277
84.5467338895355	0.00609701680636549
84.601149605483	0.00575092886274887
84.6571865117228	0.00528896328272269
84.7147991027571	0.00471329982849507
84.7741265652586	0.00403210096451279
84.8348938355856	0.00326813692580347
84.8959793908642	0.0024674001980534
84.9581013779111	0.00166201188805218
85.0229656465362	0.000882466071958348
85.0902398266952	0.000199625803168893
85.1586858507518	-0.000303484915637051
85.2192922492333	-0.00054618269787719
85.2384709956394	-0.000578723256078412
85.2384709956403	-0.00057872325607943
85.2917221301021	-0.000551313340115475
85.3411615195188	-0.000368719739866985
85.3893759762397	-4.86719276995615e-05
85.4370515107631	0.000395081204995675
85.484607357596	0.000946765159007141
85.5323769877491	0.00158717108497426
85.5807123102528	0.00229343802259338
85.6301267117026	0.00303996668695634
85.681528054649	0.00379957402776632
85.7367641167185	0.00454367568118102
85.8012418532808	0.00524413733712645
85.8713551307996	0.00571135517524565
85.9290866828638	0.00580897459638224
85.9681952920669	0.00570962419192853
85.9681952920678	0.0057096241919246
86.0202502093913	0.00535831015926908
86.0692824149128	0.00479528987479404
86.1175892528243	0.00402548818922966
86.1654667632154	0.0030655461832192
86.2129825969858	0.00194120666187022
86.2307481351814	0.00148295503725125
86.2307481351823	0.00148295503722732
86.2776430336796	0.000194020812792798
86.3229023520679	-0.00112734556538472
86.3670308661719	-0.00244665394570795
86.399514015589	-0.00341117880176633
86.3995140155899	-0.00341117880179306
86.4433914379701	-0.0046688861967991
86.4908445059887	-0.00592315411968541
86.5449602656546	-0.00715337847049685
86.6051395644087	-0.00819300681735285
86.6626849970933	-0.00880161488072312
86.7148750997083	-0.00899425080927865
86.7656876160897	-0.00884035119426151
86.816281423403	-0.00835371147829016
86.8672042715937	-0.00754165020376272
86.9189594994046	-0.00641136242206078
86.9721560580545	-0.004970314965766
87.0269719076227	-0.00324882684354695
87.0804931691716	-0.00141130184068042
87.1283406910686	0.00028873784627774
87.1716715352961	0.00181072458112194
87.1986832254865	0.00272369893643179
87.1986832254874	0.00272369893646185
87.2403184268145	0.00403694405920662
87.2846437324237	0.00525679436070687
87.3361511847603	0.00636579056453341
87.3911777152659	0.00709729947783924
87.4403058471529	0.00729352047020478
87.485304079704	0.00706157672780485
87.5286710571091	0.00645025228448958
87.5711340359219	0.00547990411073745
87.6131345940253	0.00416579430062013
87.6551501193844	0.0025168025022933
87.697320407961	0.000555479352150635
87.7378053244223	-0.00157618156010029
87.7744026071573	-0.0036711806689463
87.8084375349436	-0.00572354089046073
87.8422320965862	-0.00782228121278378
87.8778364066772	-0.0100572776675129
87.9174564993611	-0.0125221196964486
87.9644855234019	-0.0153467094653635
88.0279205625859	-0.0188580486772378
88.0921759455679	-0.0219368277486182
88.1581581434783	-0.0244994925088623
88.1897366843806	-0.0254943088526944
88.1897366843815	-0.0254943088527209
88.2420732102634	-0.0268036272391905
88.2944097361453	-0.0276906668770755
88.3483971532072	-0.0281754213129622
88.4039389548639	-0.0282419102022287
88.4611841110261	-0.027886743297988
88.520298176961	-0.0271145081669952
88.5814804637703	-0.0259378602818247
88.6449749877941	-0.024377573864244
88.7110877039421	-0.0224627184581083
88.780213965319	-0.0202310749429626
88.8528649948671	-0.0177307597642333
88.9291959055387	-0.0150419102308729
88.9991367043388	-0.0126170190965014
89.0633830234511	-0.0104969788979657
89.1244640457106	-0.00863853766636067
89.159805294928	-0.00765648364811649
89.159805294929	-0.00765648364809223
89.2200386066649	-0.00618019311090177
89.2724811059662	-0.00513748162102315
89.3267255670534	-0.00434062861640877
89.3825354464818	-0.00386234497781542
89.4395962426688	-0.00376995274255966
89.4917670199005	-0.00405942197357178
89.5406869593003	-0.00466301505200378
89.5880841023598	-0.00554991594817194
89.6348241930463	-0.00670125180711432
89.6814641238987	-0.00810100198054217
89.7287230318906	-0.0097441897528742
89.777757617369	-0.0116498517544979
89.8303294888562	-0.0138720263859533
89.8892281532989	-0.0165192032352489
89.9600987764843	-0.0198346278500943
90.0458657910321	-0.0239063683992103
90.1320137627402	-0.0279379138193823
90.1477992762775	-0.0286625139481123
90.1477992762784	-0.0286625139481539
90.1999183318013	-0.0310136315316925
90.2520373873242	-0.0332924510732311
90.3060254786042	-0.0355677313317893
90.3615578721907	-0.0378115692516865
90.4187923221915	-0.0400186280764828
90.4778936184095	-0.0421849197561103
90.539060572738	-0.0443086769412599
90.6025364852576	-0.0463904219262131
90.6686262830902	-0.0484331599011606
90.7377237738973	-0.050442733410417
90.8103468412601	-0.0524281963845718
90.8866413124527	-0.0543887393390338
90.9673943111567	-0.0563405594583102
91.0537510409074	-0.0583060943902559
91.1216813184424	-0.0597755224520693
91.1216813184433	-0.0597755224520885
91.1737556778832	-0.0608616117937577
91.225830037323	-0.0619160622336693
91.2798338800203	-0.0629790013065081
91.335377141321	-0.0640423846674232
91.3926194603483	-0.0651089971929211
91.4517246374906	-0.0661811838074733
91.5128902822996	-0.0672612853809551
91.5763579991214	-0.0683516363337808
91.642430248404	-0.0694546114131415
91.7114970860909	-0.0705727304225066
91.7840814339657	-0.071708883316604
91.8603302902146	-0.0728580829059934
91.941007540447	-0.0740222183647198
92.0272396751527	-0.0752039959610051
92.1051714404035	-0.0762127176295259
92.1051714404044	-0.0762127176295373
92.1572357521809	-0.0768533562838847
92.2093000639574	-0.0774660238558931
92.2632935380747	-0.078070615029346
92.3188281030222	-0.0786584364727351
92.3760638002082	-0.0792267206310735
92.4351650224361	-0.0797720032300226
92.4963301866559	-0.0802902848901533
92.5598020301717	-0.0807769013393129
92.6258846598632	-0.0812263546892285
92.6949706328541	-0.0816320632503015
92.7675843236993	-0.081985957931175
92.8438630216051	-0.0822758760796777
92.9245909854191	-0.0824897089138605
93.01090706018	-0.0826111094298139
93.0840462505957	-0.0826265412847998
93.0840462505966	-0.0826265412847994
93.1361132603593	-0.0825885122461015
93.188180270122	-0.0825097470991577
93.2421767618156	-0.0823851648381562
93.2977132606164	-0.0822117055398131
93.354949585981	-0.0819852167507257
93.4140497923803	-0.0817010479460048
93.4752118404381	-0.0813538599235543
93.5386778327385	-0.0809374187722304
93.604750961536	-0.0804442834931226
93.6738224055821	-0.0798653155641869
93.7464169108709	-0.0791888591710634
93.8226730781989	-0.0784057422537468
93.903366457671	-0.0774992441012571
93.9896286277675	-0.0764457177751176
94.0622266064906	-0.075494769972219
94.0622266064915	-0.0754947699722068
94.1142986352289	-0.074778212531259
94.1663706639663	-0.0740340947078694
94.2203716433388	-0.073234495512461
94.2759130699982	-0.0723837504236898
94.3331547816906	-0.0714783511766958
94.3922608965227	-0.0705146002635415
94.4534294517588	-0.0694881359832146
94.5169026462932	-0.0683937225588852
94.5829837966521	-0.067224908800925
94.6520642477299	-0.0659734837817228
94.7246689785687	-0.064628550895795
94.8009389480247	-0.0631863046659965
94.881648823805	-0.0616311200824367
94.9679316915883	-0.0599401291300457
95.046552593739	-0.0583777438059752
95.0465525937399	-0.058377743805957
95.0986118676449	-0.0573337039127332
95.1506711415499	-0.0562832810668178
95.2046600934024	-0.0551882344948618
95.2601897335218	-0.0540570130622505
95.3174200918613	-0.05288710807824
95.3765155083882	-0.0516760434835904
95.4376743378594	-0.0504208009880891
95.5011392412264	-0.0491176481724407
95.5672142296558	-0.0477618447994846
95.6362917368742	-0.0463471706442837
95.7088941951365	-0.0448652031295658
95.7851599563782	-0.043315928765932
95.8658725180101	-0.041686947759961
95.9521695789432	-0.0399599363758323
96.0194111804013	-0.0386264594187803
96.0194111804023	-0.0386264594187623
96.0714908269686	-0.0376018286599173
96.1235704735349	-0.0365848984115012
96.1775789070041	-0.0355389683333175
96.2331271080762	-0.0344729671701954
96.2903747075187	-0.0333852682432761
96.349485541013	-0.0322743918260191
96.4015104418848	-0.031307428827576
96.4015104418857	-0.0313074288275592
96.4626821572049	-0.0301838834339615
96.5164101247414	-0.0292094908264999
96.5716370347993	-0.0282204831207217
96.5716370348002	-0.0282204831207055
96.6272704332156	-0.027237521204462
96.692556134873	-0.0261016812228214
96.7593687308633	-0.0249597676916772
96.8281736421169	-0.0238063508498853
96.8991201238224	-0.0226420381365193
96.9723967131211	-0.0214674234927745
97.0088045512527	-0.0208948310305901
97.0088045512536	-0.0208948310305759
97.0610483845233	-0.02008651272
97.113292217793	-0.0192945410249043
97.1672780049562	-0.0184941840218522
97.2228135671553	-0.017691014338532
97.2800514841019	-0.0168859425014428
97.3391569022846	-0.0160804721282585
97.4003288083943	-0.0152766367866414
97.4638107636918	-0.0144771946412241
97.5299080765188	-0.0136858784213933
97.5990151376497	-0.0129077313392353
97.6716457961963	-0.0121497177847896
97.7479504313587	-0.0114263363085037
97.8287171797487	-0.0107504959355465
97.9150937041047	-0.0101395969909311
97.9771621588635	-0.00977699017998838
97.9771621588644	-0.00977699017998355
98.0149451964431	-0.00958878122158122
98.014945196444	-0.00958878122157699
98.0670304404783	-0.00937041565169579
98.1206310408459	-0.00919561580692988
98.1757520998684	-0.00906802659396697
98.2325313334088	-0.00899005124395655
98.2911255579375	-0.00896301732140401
98.351722277171	-0.00898672606203014
98.4145494584159	-0.00905894968697537
98.4613664421117	-0.00913848457663445
98.4613664421126	-0.00913848457663617
98.5267074296812	-0.00927642790527983
98.5836543895956	-0.00941244624847541
98.6424635155526	-0.0095575840493071
98.7028790684358	-0.00970039225680502
98.7650428197088	-0.00982873029124001
98.8291015841319	-0.00992902263883701
98.895227230587	-0.00998656027975263
98.9636227630938	-0.00998586206168554
98.9704042698631	-0.00998209803261362
98.970404269864	-0.00998209803261307
99.0226960066362	-0.00992916733661609
99.0749877434085	-0.00983224069239678
99.1289699249971	-0.00968449976891641
99.1845047638446	-0.00948169848752127
99.2417428908311	-0.00922004856752029
99.3008498173784	-0.0088970124733637
99.3620248997491	-0.00851172866949631
99.4255122228462	-0.0080656109456903
99.491617854909	-0.0075631479174994
99.5607373407497	-0.00701298187595072
99.6211323313904	-0.00652722291757828
99.6211323313913	-0.00652722291757101
99.6747920911397	-0.00610435579131997
99.728451850888	-0.00570121792029358
99.7838511669512	-0.00531762981392906
99.8408482239283	-0.00497014367113532
99.8995967046098	-0.00467475621458303
99.9358289826055	-0.00452933330748563
99.9358289826065	-0.00452933330748235
99.9964972853887	-0.0043554583011245
100.048943939547	-0.00427973299663057
100.103209412457	-0.00427598858935464
100.159040332385	-0.00434947771205547
100.216594642984	-0.00450106000228714
100.276040853587	-0.00472672972404159
100.337582472335	-0.00501632545764778
100.401469099092	-0.00535227477994037
100.457858903293	-0.00565508299676724
100.457858903294	-0.00565508299677205
100.524404219783	-0.00598889833284582
100.578481136011	-0.00621798194047747
100.634501595699	-0.00639462355709957
100.692058369002	-0.00649335664739814
100.751299847895	-0.00649091441469899
100.81237484606	-0.00636491019666775
100.875459818337	-0.00609542495313306
100.931012402381	-0.00574037940561193
100.931012402382	-0.00574037940560523
100.993350850278	-0.0052172064513622
101.045733353303	-0.00468605977342358
101.100008129097	-0.00406269161826795
101.155853581396	-0.00336432672101771
101.213432480803	-0.00261164728697118
101.27291580016	-0.00183506715517547
101.297643988635	-0.001522163283228
101.297643988636	-0.00152216328321666
101.359238772989	-0.000794764844030941
101.413608006541	-0.000244866043130885
101.469770052949	0.000197654125517363
101.52751107657	0.000488629684328543
101.581956341492	0.000588914271303084
101.632860677556	0.000518967999433405
101.681861322105	0.000300360167491651
101.729889699051	-5.23682691496485e-05
101.777499812935	-0.000525082697557618
101.825078883103	-0.00110122515868718
101.872954360793	-0.00176063150561309
101.895617566756	-0.00209206287884625
101.895617566757	-0.00209206287885973
101.944166275188	-0.00282259905439327
101.994898610843	-0.00358185051693185
102.048735217027	-0.00433342020332603
102.104144154276	-0.00499378287189269
102.161235090142	-0.00549796498519738
102.220170755856	-0.00577800043526715
102.274690081948	-0.00578263288292
102.325856314605	-0.0055437186489359
102.375367832348	-0.00507972761892072
102.423956168957	-0.00440284378820585
102.472006358875	-0.00352740214002013
102.519697642658	-0.00247421222443914
102.566931682939	-0.00127692227399712
102.613278935947	1.28375518792085e-05
102.658338370883	0.00133645983377407
102.702349848745	0.00265311103869291
102.746308446788	0.00394672423728595
102.776343972038	0.00479470007502455
102.776343972039	0.00479470007504961
102.821832516358	0.00598735998078966
102.875399700355	0.00719482546167626
102.890416693238	0.00748655515972321
102.890416693238	0.0074865551597402
102.945178550067	0.00834846815021434
102.997644913903	0.00884551374240221
103.049459378441	0.00899419412236516
103.100207824031	0.00879969303521256
103.150816422829	0.00827338120690498
103.201812033615	0.00742249804511652
103.207662674911	0.00730540229842024
103.207662674912	0.00730540229840173
103.259558827893	0.00610502615721545
103.313177922296	0.0045935879730239
103.368138129095	0.0028223167784092
103.420559040869	0.00099969384077751
103.467109541228	-0.000656076780689049
103.509809716991	-0.00214349647944137
103.551406756089	-0.00350692188105469
103.594335964374	-0.00476782755720369
103.641899830917	-0.00592381202065864
103.694461202313	-0.00682675815136684
103.74702257371	-0.00726333750925781
103.793380826898	-0.00721694283618775
103.837358447676	-0.00677646335131662
103.856566260896	-0.00646035225842683
103.856566260896	-0.00646035225841008
103.899385179742	-0.00548488493648321
103.941377712281	-0.00417242956944574
103.983392670629	-0.00252478574148965
104.025564449408	-0.000564553613636337
104.066063695599	0.00156699864524442
104.10267653014	0.00366237014727466
104.13671685523	0.00571478095093622
104.170507469169	0.00781317309023485
104.20609923492	0.0100474507359469
104.245695990314	0.0125111502809511
104.292681564077	0.0153338821668131
104.35611747844	0.0188468670187877
104.420366032189	0.021927372727739
104.486349033097	0.0244924573456363
104.553537002453	0.0264268288519928
104.623386366116	0.0276989095197213
104.696540770267	0.0282488708630306
104.773671779325	0.0280277157266596
104.848593195361	0.0271179268205951
104.848593195362	0.0271179268205803
104.900768037402	0.02613690914772
104.952942879443	0.024915047637411
105.006926729919	0.0234398902735844
105.06245809237	0.0217449624567072
105.119692425262	0.0198598204046483
105.178794902296	0.0178195361640376
105.23996471111	0.0156650460209584
105.303445686137	0.0134446794929362
105.369512211171	0.0112180341068476
105.431455778509	0.00927071812582433
105.491712401305	0.00756516222091696
105.55277916196	0.00608629165975877
105.617644103608	0.00486001833635511
105.682238742153	0.00406347580275217
105.745625309564	0.00375690056050816
105.800723712535	0.00390909405011073
105.818550559037	0.00404500418652425
105.818550559038	0.00404500418653228
105.868567427811	0.00465458113616612
105.91603807311	0.0055395237595175
105.962785682161	0.00668819917735062
106.009424858282	0.00808538092939764
106.05667350903	0.00972595508637136
106.105683006041	0.0116286503839555
106.158207391384	0.0138470731825435
106.217020644679	0.0164889359515434
106.280925520768	0.0194739226200019
106.347318349052	0.0226253824480109
106.416765798524	0.0259066033670709
106.489759622631	0.029278073088384
106.566477550217	0.0326873223499511
106.647726342081	0.0361120114059499
106.73468942305	0.0395436795426113
106.805737204654	0.0421632260534884
106.805737204655	0.0421632260535209
106.857785270314	0.0439789044362904
106.909833335972	0.0457102107744461
106.963821813018	0.0474208538616377
107.019351380985	0.0490948146906582
107.07658268107	0.0507353288966753
107.135680275124	0.0523459381776655
107.196842841292	0.0539312508303571
107.26031348587	0.0554969946591612
107.326396857344	0.0570501751281221
107.395486343491	0.0585993674410988
107.468101865636	0.060155094440298
107.54438657955	0.061719160537765
107.625126692137	0.0633057793940858
107.711465403094	0.0649333651523886
107.781304624329	0.0662028132828676
107.78130462433	0.0662028132828839
107.833376119062	0.0671237539782182
107.885447613795	0.0680237568196207
107.93944848113	0.0689355008046891
107.994988902002	0.0698505266175098
108.052228563099	0.0707693880680489
108.111331337618	0.0716920359468732
108.172494936795	0.0726181624978668
108.235961111003	0.073547156568243
108.302032537495	0.0744780785490289
108.371099608158	0.0754096469706368
108.443685795487	0.0763402591825722
108.519935088421	0.0772611439358346
108.600615222293	0.0781683601228771
108.686854104601	0.0790569589158762
108.762247013174	0.0797612328625977
108.762247013175	0.0797612328626058
108.814315535671	0.0802063182494044
108.866384058166	0.0806165048930104
108.920381574918	0.0810040274456044
108.975919943264	0.0813613912536411
109.033159112998	0.0816849644831389
109.092263358492	0.081970452977537
109.153430931495	0.0822129496457874
109.216904333396	0.0824067702291754
109.282987322459	0.0825452233542388
109.352071917797	0.0826202587258812
109.424684188742	0.0826218955412805
109.500960628783	0.0825382336771947
109.581682493208	0.0823546869566666
109.66798605308	0.0820512370988759
109.744449931537	0.0816909985028036
109.744449931538	0.0816909985027988
109.796511662034	0.081397335648922
109.848573392529	0.0810650843112299
109.902564792638	0.0806804054758072
109.958096545714	0.0802429235311705
110.015328593863	0.0797485936251457
110.074425152682	0.0791929786100701
110.135584406712	0.0785709439704381
110.199048777367	0.0778764428846448
110.265121926712	0.0771021811026223
110.334195756609	0.0762390868922262
110.406795238738	0.0752754306618363
110.483055211709	0.0742039646349858
110.563757879698	0.0730077995335628
110.65003812129	0.0716628211231935
110.7186577147	0.0705477509288874
110.7186577147	0.0705477509288723
110.770735968776	0.0696764167847633
110.822814222851	0.0687847457063291
110.876821236577	0.0678398173297068
110.932368263168	0.0668478037370983
110.989614992258	0.0658055362096803
111.048725345076	0.0647097463630048
111.109897085833	0.0635565374517985
111.173372025236	0.0623411853252984
111.239452908678	0.0610578089079544
111.30853020336	0.0596988434482098
111.38112746018	0.0582541420222949
111.457392383651	0.0567212704768168
111.538090389001	0.0550857934262672
111.624350616122	0.0533262262122049
111.707527320148	0.051622292635601
111.707527320149	0.0516222926355824
111.759579975716	0.0505539637884978
111.811632631283	0.0494851228969704
111.865615178771	0.0483769911919214
111.921138945094	0.0472385008140112
111.978364132708	0.0460674518219262
112.037455312105	0.0448617220205174
112.098611157177	0.0436186972820235
112.162074782007	0.042335116205328
112.228150863826	0.0410068009892856
112.297232859429	0.0396282238232884
112.369837429577	0.0381919921140291
112.446110338602	0.0366987159700022
112.526837409871	0.0351372838005268
112.613161602313	0.0334912016777146
112.675539582512	0.0323180271389249
112.675539582513	0.0323180271389079
112.727626681267	0.031349451533676
112.779713780022	0.0303913568968658
112.833729483115	0.0294092671007724
112.889284385625	0.0284118193999811
112.946537934406	0.0273977411911203
113.005653717175	0.0263659656163488
113.066829038792	0.025315177366652
113.13030506047	0.0242437514772899
113.196383577045	0.0231496335219812
113.209659063226	0.0229325131251159
113.209659063227	0.022932513125101
113.263297843006	0.0220647022877547
113.316936622784	0.0212124799026393
113.372340250282	0.0203492645017283
113.379785463805	0.0202346263650922
113.379785463806	0.0202346263650782
113.436854117088	0.0193669973943546
113.502123416859	0.0183997247521412
113.568979361755	0.0174384276685945
113.6378285824	0.0164820364483994
113.670039895598	0.0160470783320003
113.670039895599	0.0160470783319882
113.7223284103	0.0153590957684533
113.774616925001	0.0146948876773846
113.828596891698	0.0140360080373721
113.884129552948	0.0133888465221941
113.941365616089	0.0127570654279598
114.000470640289	0.012145355869788
114.061644051668	0.0115594770038635
114.125130036089	0.011006453616165
114.19123481283	0.0104947701849213
114.260354162557	0.0100345481764303
114.332994900494	0.00963780275947556
114.409316781323	0.009320236908546
114.490111181821	0.0090955574653059
114.576532941059	0.00897772297462014
114.633389548805	0.00896404228496694
114.633389548806	0.0089640422849671
114.685513252032	0.00899115742351218
114.737636955258	0.00905121478721602
114.791659529609	0.00914210970254736
114.823093462434	0.0092056393991251
114.823093462434	0.00920563939912704
114.878655895751	0.00933152193822493
114.932416357253	0.00946272878957436
114.987823569181	0.0095988390540629
115.044879646758	0.00973052173626032
115.103744501003	0.00984737914786325
115.164602076896	0.00993765465897329
115.227675658857	0.00998832831165488
115.269514385274	0.0099934454423251
115.269514385274	0.00999344544232494
115.335080479559	0.00994994178962414
115.392025101864	0.00985711116688261
115.450840539151	0.00970493020506173
115.511262546637	0.00948837925990229
115.573433291688	0.00920337785847466
115.631516351925	0.00888355010907039
115.631516351926	0.008883550109065
115.69558271989	0.00847703065922781
115.747941864675	0.00810919934245723
115.802263971484	0.0077009909586941
115.858158652626	0.00726138692616193
115.915792393075	0.00679812971097733
115.97533718031	0.00632201787554171
116.037001586037	0.00584724805701042
116.101042266437	0.00539190343044854
116.167783135881	0.0049783067184739
116.237646301689	0.00463308783533404
116.311057880249	0.00438710489877213
116.38139681523	0.00427682408342483
116.429280450496	0.00427460832404076
116.429280450497	0.00427460832404127
116.495208721679	0.00436566331653228
116.548941495402	0.00451406538170076
116.592545473297	0.00467674239448667
116.592545473298	0.00467674239449041
116.64830610889	0.00492864820810894
116.700813076734	0.00519689347723466
116.754940035314	0.00548764784714675
116.810627494412	0.0057820489780572
116.868023252441	0.00605820593212776
116.927293228026	0.00629050609997649
116.988637032748	0.00645017430631296
117.052298964871	0.00650606263749141
117.118585191993	0.00642576132532012
117.183548227617	0.00619777649331722
117.246371765925	0.00583335785678146
117.266006600884	0.00569101069872797
117.266006600885	0.00569101069872107
117.327606201457	0.00516162562322068
117.381734529835	0.00460271057909545
117.437615792475	0.00395074295152403
117.49502981826	0.00322488472204445
117.554116073178	0.00244975063523723
117.591595410427	0.00196006895950793
117.591595410428	0.00196006895949617
117.652500926159	0.00119883325344905
117.704893990217	0.000609047090658698
117.759122033217	9.49511376412991e-05
117.814920029123	-0.000300481279421165
117.872447986294	-0.000537747121760568
117.925663266842	-0.000584759611517169
117.975871251948	-0.000469145793318946
118.024510888282	-0.000209496836672097
118.072368029381	0.000180225862030112
118.10579197535	0.000524020473777542
118.105791975351	0.000524020473787629
118.153357105691	0.00109979581134734
118.201231770383	0.00175904065244579
118.249778367872	0.00247792970918916
118.299581987355	0.00323038263963808
118.351710339656	0.00398889652448187
118.408458455577	0.00472449447898794
118.47039752747	0.00535142767577169
118.534298194839	0.00573513408078064
118.5531412064	0.00578822604581038
118.553141206401	0.00578822604581223
118.60942472584	0.0057660856184405
118.660386745548	0.00549866452207842
118.709756278738	0.00500789577008968
118.758262170729	0.00430579480922145
118.806263073888	0.0034072407467154
118.853910563046	0.00233421909799837
118.901064120282	0.00112246274478134
118.947267008932	-0.000174471538800795
118.992168158889	-0.00149888506856931
119.036106806341	-0.00281317961501942
119.080155998206	-0.00410362687230415
119.125975820244	-0.00536767068797626
119.176310178593	-0.00660594412426697
119.239604095107	-0.00785259662223308
119.303912969296	-0.00867730650532752
119.357234690859	-0.00897679760353839
119.408259663928	-0.00891814773351732
119.458850678587	-0.00852425617220964
119.509633772954	-0.00780290416958662
119.550116142727	-0.0070082722463918
119.550116142728	-0.00700827224637188
119.584491051692	-0.00619353535696762
119.584491051693	-0.00619353535694448
119.635956016763	-0.00476295702370687
119.689425721037	-0.00306105730714578
119.74260282132	-0.00122431960132137
119.789845155074	0.000455589110394179
119.83287253885	0.0019616918140999
119.874474365362	0.0033391688371486
119.91708907341	0.00461281689314849
119.963771687096	0.00578292820457359
120.015810290004	0.00673142861228745
120.015810290005	0.00673142861230031
120.062419872644	0.00720219506950428
120.109029455282	0.00727172812575137
120.153475967037	0.00693891104663517
120.196561442933	0.00623275425574969
120.238862597906	0.00517197743442306
120.280819839185	0.00377036719952809
120.322904503068	0.00203600940875078
120.364928544708	9.02164207164987e-06
120.404477752756	-0.0021267758794232
120.440187304927	-0.00420419593734041
120.473948146592	-0.00625963441606083
120.508019853376	-0.00838529421199451
120.515104632986	-0.00883019351645563
120.515104632987	-0.00883019351651277
120.551515277592	-0.0111128161689787
120.593907894672	-0.013719627896229
120.646321179448	-0.0167805178926674
120.701124117668	-0.019694373086718
120.757515804627	-0.0223045022243176
120.815685137323	-0.024524595118374
120.875810052193	-0.0262796831529593
120.938107971266	-0.0275086838037708
121.002847509457	-0.0281642469260007
121.070369454873	-0.0282124501620305
121.141120937095	-0.0276322165809753
121.215472532426	-0.0264191038980493
121.2938178334	-0.0245913182112169
121.377077211188	-0.0221794138922338
121.466672764068	-0.0192256954583091
121.507185748808	-0.0178194264159877
121.507185748809	-0.0178194264159558
121.559315317177	-0.0159838473409445
121.611444885544	-0.0141522791692973
121.66542858039	-0.0122973550753874
121.720957880149	-0.0104739727094342
121.778190097096	-0.00872904759064445
121.837290300655	-0.00712081211290509
121.898457647972	-0.00572174157529912
121.961935926307	-0.00462185287512531
122.026676455445	-0.00393916831164155
122.087813951035	-0.00375746858163961
122.141265017299	-0.00399710724254888
122.19058235208	-0.00455827895618996
122.238136304118	-0.0054055555221246
122.284936915521	-0.00651979985646501
122.331556009568	-0.00788439818640316
122.378667589637	-0.00949196021790928
122.427355127684	-0.011357355392445
122.478183632408	-0.0134814143960467
122.478183632409	-0.013481414396086
122.530107174371	-0.0157891815273296
122.582637649063	-0.0182181593445163
122.636635126953	-0.0207685991028356
122.69219059338	-0.0234079550846285
122.749444547155	-0.0261074966540453
122.808561570305	-0.0288415899686386
122.86973919901	-0.0315882209066068
122.933218977196	-0.0343293453139416
122.99930326197	-0.03705123940347
123.06838193404	-0.0397449739019483
123.140977605556	-0.0424072093294552
123.217239304304	-0.0450222094685238
123.297928201703	-0.0475971538604914
123.384169751243	-0.050148628357668
123.463193141936	-0.0523226709382184
123.463193141937	-0.0523226709382426
123.515255877915	-0.0536780375931813
123.567318613892	-0.054978016564892
123.621310933168	-0.0562726930977679
123.676844652098	-0.0575526713708334
123.734079903464	-0.0588222817927549
123.793181185343	-0.0600856870179941
123.854347058358	-0.0613474380650013
123.917820460141	-0.062612506588013
123.983905787045	-0.0638863943449431
124.052996033657	-0.0651753421762679
124.12561390525	-0.0664866489527194
124.201899270064	-0.067819256910031
124.282637528597	-0.0691815821793814
124.368969932732	-0.0705844129524397
124.441980365425	-0.0717267830124747
124.441980365426	-0.0717267830124887
124.494046409568	-0.0725161105232636
124.54611245371	-0.0732836179441027
124.600108115753	-0.0740556739106452
124.655643632012	-0.0748233149682168
124.71287880663	-0.075585135215296
124.771977662704	-0.0763390464045299
124.833138120588	-0.0770825355214002
124.896602229146	-0.077812575289637
124.962673106456	-0.0785255243234632
125.031741824199	-0.0792169907027961
125.104332964538	-0.0798816387967456
125.180584934545	-0.0805082420830468
125.261272892132	-0.0810881488057452
125.347527721715	-0.0816099516843889
125.418752166216	-0.0819620460718165
125.418752166217	-0.0819620460718206
125.470827345651	-0.0821733717262597
125.522902525085	-0.0823451621764536
125.576906469109	-0.0824810985653543
125.632450832255	-0.0825756811609476
125.689695410787	-0.0826248575363672
125.748804277087	-0.0826239845607763
125.809975402179	-0.0825677569244193
125.873450887702	-0.082450017573742
125.939533902836	-0.0822634797995254
126.00861555996	-0.0819992952738884
126.081220450609	-0.0816463399831909
126.157492201075	-0.0811938099455546
126.238202389636	-0.0806256785791074
126.324483239491	-0.0799195731827795
126.405982764474	-0.079161902465654
126.405982764475	-0.0791619024656451
126.458036931631	-0.078633366794877
126.510091098786	-0.0780711213148063
126.564075189802	-0.0774534313207394
126.619600195629	-0.0767824987937043
126.67682624696	-0.0760545172168283
126.735917809814	-0.0752653942057207
126.797073415927	-0.0744103477517433
126.860535980214	-0.0734836896150636
126.926609890851	-0.0724784795005346
126.995688165909	-0.0713859749213546
127.068289342193	-0.0701948515039306
127.144556449742	-0.0688996271698255
127.225274204936	-0.0674837644660337
127.311583192731	-0.0659233806802765
127.374584238808	-0.0647570204293449
127.374584238809	-0.0647570204293279
127.426671247437	-0.063776904298752
127.478758256065	-0.0627836822091746
127.532773788084	-0.0617410324148492
127.588328696762	-0.0606565005058538
127.64558246065	-0.0595272622333306
127.704698718175	-0.0583504695401904
127.765874841959	-0.0571226903981839
127.829352086738	-0.0558397242123932
127.895432381052	-0.0544962912590337
127.964504938628	-0.0530855354527286
128.037091274061	-0.0515981746892771
128.113348561737	-0.0500328210096092
128.194029119588	-0.0483764646783644
128.280256429413	-0.0466093067259195
128.369600123634	-0.044785216024764
128.369600123636	-0.0447852160247269
128.421644246749	-0.0437273206023219
128.473688369862	-0.0426736987435618
128.527662664265	-0.0415862039538725
128.583178928964	-0.0404738833434099
128.640397603036	-0.0393348260025154
128.699483574645	-0.0381672327736964
128.760635956895	-0.0369688673705921
128.824098486884	-0.0357369198178697
128.890176756927	-0.0344677665088287
128.959265628671	-0.0331565830040197
129.031874028214	-0.0317970807789769
129.108157750067	-0.0303903389609721
129.188905846333	-0.0289266815888099
129.275268551511	-0.0273917217307625
129.331373254963	-0.0264122026911702
129.331373254965	-0.0264122026911387
129.38346999625	-0.0255155929937384
129.435566737536	-0.0246318389026839
129.489591891153	-0.0237293887713794
129.545155495478	-0.0228166375658398
129.602416759636	-0.0218929459805071
129.66153894827	-0.0209580319983824
129.722718919994	-0.0200116181988111
129.786197203727	-0.0190534701515396
129.852274667227	-0.0180834271749064
129.921338904846	-0.0171014404302026
129.993908813953	-0.0161076058649555
130.017808095503	-0.0157894202907434
130.017808095505	-0.0157894202907193
130.071366307041	-0.015093854866165
130.124924518577	-0.0144239418545543
130.180326659051	-0.013760064407536
130.187934497562	-0.0136713409983738
130.187934497564	-0.0136713409983526
130.244997946185	-0.0130257519689512
130.310267305358	-0.0123331075751008
130.332219709271	-0.0121118862090734
130.332219709272	-0.0121118862090553
130.384544203527	-0.0116099755782483
130.436868697782	-0.0111458262560533
130.490841499436	-0.0107092156967095
130.546369781499	-0.0103073631518128
130.603602724658	-0.00994601028649795
130.662706351521	-0.00963142419703348
130.723880615507	-0.00937014045261327
130.787370451019	-0.00916867289969705
130.853483170661	-0.00903307424739846
130.92261622586	-0.00896831386629377
130.995267995625	-0.00897740864629154
131.071609513094	-0.00905937135016309
131.152436079623	-0.00920766840899247
131.238911246025	-0.00940871403279196
131.28963589637	-0.00953400463010916
131.289635896372	-0.00953400463011363
131.34173735366	-0.00965938191100385
131.393838810949	-0.00977405762918095
131.447869711323	-0.00987409850996648
131.503438349248	-0.00994932181647165
131.560703796769	-0.00999007981703958
131.619829062369	-0.00998614854630377
131.631242480895	-0.00997951144961508
131.631242480896	-0.00997951144961387
131.692424075223	-0.00990933685154999
131.746121579808	-0.00979771022950487
131.801699455488	-0.00963149412714416
131.85893163924	-0.00940660567975039
131.917990252822	-0.00911935064369477
131.979062304347	-0.00876754795685524
132.042375768378	-0.00835103360239304
132.077663371876	-0.00809947397920356
132.077663371878	-0.00809947397919028
132.143501228175	-0.00760134589851628
132.200443023795	-0.00715017343254456
132.259266077054	-0.0066767124499131
132.293298934972	-0.00640457391182061
132.293298934974	-0.00640457391180617
132.353728731264	-0.00593483322671381
132.406120187343	-0.0055520187342364
132.460328169323	-0.00519148121988077
132.51610621524	-0.00486977559448729
132.573613558898	-0.00460185322148472
132.633020705612	-0.00440343929191281
132.694533927515	-0.00428994485453796
132.758406772702	-0.00427503349484659
132.822186802649	-0.00436262599428898
132.884639783443	-0.00453888900815747
132.946754158313	-0.00478808069442736
133.0095417395	-0.00509394873701609
133.074180166406	-0.00543828151402435
133.14244016452	-0.00579952598898245
133.218071401174	-0.00615056821697071
133.237429394501	-0.00622610432540338
133.237429394502	-0.00622610432541014
133.249643239769	-0.00626997625685826
133.249643239771	-0.00626997625686456
133.303183017533	-0.00642249589137613
133.355721538479	-0.00649877599802604
133.409789831303	-0.00648913953697124
133.465416027458	-0.00637638478339872
133.522743264775	-0.00614513373408311
133.58193615648	-0.00578286978575114
133.643192374248	-0.00528154944034187
133.704097286404	-0.00466879630838692
133.764767172759	-0.00396584809976359
133.825499466848	-0.00319786089821811
133.886644502061	-0.00239529963876636
133.948914822319	-0.00159103605691098
134.014187372392	-0.000814957966250004
134.07415549683	-0.00021080168147085
134.074155496832	-0.000210801681454562
134.14145953425	0.000289850451847165
134.195528579654	0.000523731366923089
134.248785006294	0.00058781952021336
134.252485884928	0.000585847242370713
134.25248588493	0.000585847242369536
134.302899966342	0.000474333094183937
134.351574647881	0.000218436734591329
134.399445951196	-0.00016789604276101
134.447013939566	-0.000670087044996882
134.4946405083	-0.00127067584408971
134.542654197346	-0.00194849593239994
134.591469167218	-0.00267909745268825
134.641765401936	-0.00343595260678958
134.694827496343	-0.00419119949677205
134.753643987337	-0.00491555509828975
134.82155874404	-0.00552221255069943
134.885519682523	-0.00579569597457136
134.913940899541	-0.00580950566269192
134.913940899543	-0.00580950566269055
134.968135121669	-0.00563604926862542
135.018053306944	-0.00523519259062301
135.066857306694	-0.0046181056112452
135.115034414163	-0.00379788976100227
135.162824070403	-0.00279297438424907
135.210220450276	-0.00163254243389622
135.211404280487	-0.00160173861901637
135.211404280489	-0.00160173861896897
135.258060821662	-0.00032966008170858
135.303466567019	0.000990120295084157
135.347682729771	0.00231100120332972
135.391525559376	0.0036112230715616
135.436425168249	0.00488547590538312
135.484562550987	0.00613321656918142
135.540722304002	0.00736359211839081
135.602022918481	0.00834933182779353
135.657982550814	0.00886682031338475
135.709740470412	0.00899161543317071
135.760456639654	0.00877407291272454
135.811076586788	0.00822524088146901
135.862116438829	0.00735233622401402
135.914096482224	0.00616248244152188
135.967628170662	0.00466409044377561
136.022577548903	0.00290114748615535
136.075220077392	0.00107464707904655
136.121999470043	-0.000589239543481023
136.164804105766	-0.0020828262424253
136.20639850164	-0.00345091719082171
136.209734312067	-0.00355543013807673
136.209734312069	-0.00355543013813347
136.252552908141	-0.0048069140632846
136.300399447265	-0.00596008574768963
136.354153345044	-0.00686380926400586
136.392639901224	-0.00721272637856893
136.392639901225	-0.00721272637857908
136.445453064615	-0.00724093641546673
136.489627283286	-0.00683970620496185
136.532539459241	-0.00606906061306748
136.574745757254	-0.0049466680040449
136.616692950732	-0.00348516098494354
136.658827319082	-0.00169310996434174
136.700647249544	0.00037155085424955
136.739485149675	0.00250246880214313
136.774669608628	0.0045697842432919
136.808331270299	0.00663102011835532
136.823959186624	0.00760512117642504
136.823959186627	0.00760512117661527
136.858299187129	0.00976029400606845
136.897315575734	0.0121934851933488
136.943112909423	0.0149617590014749
137.002866674553	0.0183197437323229
137.063800905185	0.0213325681863748
137.126550839479	0.0239088063517758
137.174697033461	0.0254882749827415
137.174697033463	0.0254882749827944
137.239395230064	0.0270474428460711
137.291796240483	0.027838730580053
137.346178608696	0.0282290067789909
137.40212955042	0.0281988338288107
137.459815184068	0.027746929564105
137.51940586912	0.0268799084210752
137.581107950112	0.0256125002168079
137.645174883075	0.0239676231269324
137.71192581876	0.0219766040263982
137.781775437831	0.0196796847648155
137.855189861077	0.0171304940850101
137.931879088091	0.0144300537977803
138.000162454048	0.0120838499714509
138.063442811465	0.0100297274219981
138.124104562853	0.00822919775064973
138.165366531321	0.00712867015028528
138.165366531322	0.00712867015023932
138.225772394169	0.00574359603812258
138.278185145789	0.00480125042956561
138.332411308646	0.00412343901369224
138.388206246897	0.00378193627814009
138.443185666762	0.00383083469638591
138.493934986102	0.0042325253114542
138.542192191779	0.00493507282286283
138.589296155735	0.00591414049656983
138.635940726163	0.00715170187450771
138.682693950366	0.00863407005998217
138.73040334075	0.0103631021022229
138.780410520997	0.0123685263166767
138.834750358007	0.0147196061130684
138.896823833151	0.0175546921051718
138.974831888565	0.0212345684346402
139.060692791891	0.0253034636240824
139.139116357444	0.0289404598284713
139.139116357446	0.0289404598285542
139.19126637462	0.0312850553761133
139.243416391795	0.0335560947033342
139.29742009407	0.0358217324295205
139.352966341325	0.0380550431927116
139.410211655739	0.0402509202671319
139.469319997565	0.0424056089113667
139.530489008666	0.0445175444250244
139.593960347324	0.0465874183362945
139.660036552138	0.0486183652581385
139.729107798204	0.0506163064672564
139.801697199857	0.0525905971641374
139.87795002507	0.0545405766196788
139.958631805017	0.0564819897121783
140.044869182382	0.0584369561840128
140.12004598869	0.0600536889798016
140.120045988692	0.0600536889798399
140.172115636528	0.0611315031292189
140.224185284365	0.062178386445353
140.278184023454	0.0632341171061478
140.333723783278	0.0642906916042586
140.390964540142	0.0653508123320017
140.450070602025	0.0664167358835916
140.511240263908	0.0674907045457785
140.574716084208	0.0685749432453801
140.640801899037	0.0696717050906767
140.709889838499	0.0707833742556011
140.782506139606	0.0719126884395309
140.858787713462	0.0730543207176434
140.939516065434	0.0742101456699347
141.025828233504	0.0753826307986952
141.10411168928	0.0763856561646439
141.104111689282	0.0763856561646665
141.156169427926	0.0770189359681408
141.20822716657	0.0776239443633591
141.262214819354	0.078220286216635
141.317742880719	0.0787992842614045
141.374971349901	0.0793581261933721
141.434064506529	0.0798933032778087
141.495220627334	0.0804007682176692
141.558682268485	0.080875803878062
141.624753295426	0.0813128519769117
141.693825929933	0.0817052586007725
141.766422475364	0.0820448569746557
141.842680729549	0.0823194905850071
141.923383466356	0.0825169387925813
142.009667038368	0.0826206966202476
142.074653926069	0.0826250888143908
142.074653926071	0.08262508881439
142.126738954345	0.0825827584122959
142.178823982618	0.0824996722314379
142.232837482738	0.0823706024796276
142.28839072091	0.0821925319636139
142.345643261096	0.0819613094849768
142.404758866588	0.0816722885968209
142.465935079786	0.0813201357698869
142.529413393043	0.0808986252186397
142.59549607928	0.0804003279088707
142.664572873896	0.0798161237317832
142.737166128689	0.0791343870525884
142.813430051384	0.0783458261957857
142.8941217032	0.0774339060694341
142.980367120586	0.0763750639578366
143.069013343006	0.0752009401104533
143.069013343008	0.0752009401104284
143.121057352181	0.0744731898621168
143.173101361354	0.0737183697742062
143.227075639242	0.0729081596747709
143.282591674271	0.0720470267379056
143.339809868848	0.071131472257242
143.398895051943	0.0701578109457393
143.460046257667	0.0691216890664652
143.523507114171	0.0680178719897731
143.589583058047	0.0668398979080714
143.658668717993	0.0655795242762641
143.731273606264	0.0642261758701525
143.807552370025	0.0627758961758554
143.888293397793	0.0612128429662592
143.974645578366	0.0595138897699794
144.030104228952	0.0584100879755455
144.030104228954	0.0584100879755092
144.082203059893	0.0573654597757578
144.134301890832	0.0563144090061773
144.188328985612	0.0552187310836346
144.243894583215	0.0540868898161504
144.301157878201	0.0529163946600014
144.36028212516	0.0517047926406606
144.42146416594	0.0504490969970896
144.484944502538	0.0491456194377707
144.551023958884	0.0477896837042017
144.620090056031	0.046375166590357
144.692661563269	0.0448937129342242
144.768908294135	0.0433446606380363
144.84956498418	0.041716587109736
144.935747465037	0.0399915730030114
145.029320676536	0.0381387239323083
145.033071615896	0.0380649310875587
145.033071615898	0.0380649310875229
145.084986970606	0.0370476558557424
145.136902325314	0.0360383031433729
145.190864446481	0.034998066834853
145.246364346268	0.03393819301138
145.303567511359	0.0328569674530136
145.36263891751	0.0317529186579633
145.423778096722	0.0306242045241438
145.487229376048	0.0294685066358897
145.553299227544	0.0282828325432023
145.622383881502	0.0270631968291306
145.694983797407	0.0258046269305612
145.771265423937	0.0245088834317479
145.852020947671	0.0231683126129372
145.938407887959	0.0217716375762343
145.987154340151	0.0210014449957868
145.987154340152	0.0210014449957583
146.039263530282	0.0201931154511961
146.091372720412	0.0194009503760175
146.14540973517	0.0185973833835496
146.20098427822	0.0177910009277311
146.258255248367	0.0169825724319333
146.317385508951	0.0161735754946555
146.378571363927	0.0153660039800484
146.442052557096	0.0145625655612454
146.508128806325	0.0137669286364763
146.577185947556	0.0129840547965297
146.649740032849	0.0122206448444839
146.725972244527	0.0114906792136554
146.806600693856	0.0108074087197832
146.825957114672	0.0106579248921567
146.825957114674	0.0106579248921429
146.879404947895	0.0102759926164275
146.932852781116	0.00994099241404723
146.988252884543	0.00964516215363492
146.995540946434	0.00961021597563959
146.995540946435	0.00961021597563098
146.996083526205	0.00960765153163507
146.996083526207	0.00960765153162648
147.05313984605	0.00936689787820767
147.105576153655	0.00919622974391207
147.159693854745	0.00907029419339769
147.215380479804	0.00899220682010003
147.272788773598	0.00896319229848114
147.332088140181	0.00898309193453902
147.393483087373	0.00904988511077075
147.457224787834	0.00915918170454555
147.523629425751	0.0093036570440828
147.593107675357	0.00947241758830229
147.66611416291	0.00965001348877353
147.74288795169	0.00981498306737784
147.824256549424	0.00994098824781847
147.911450651847	0.00999442111738463
147.946271312954	0.00998708428073082
147.946271312956	0.00998708428072997
147.998372876796	0.00994197885666722
148.050474440636	0.00985358104819401
148.104515266056	0.00971440370085312
148.16009251725	0.00952031669187685
148.217365408581	0.00926727384114944
148.276496560804	0.00895246634966931
148.337681976067	0.00857471679050459
148.401160975271	0.00813506975953553
148.439391519328	0.00785128351496068
148.43939151933	0.00785128351494689
148.505463208807	0.00733686031281857
148.559106129884	0.00690662112769488
148.614833379454	0.0064590916776959
148.672219727351	0.0060100811585598
148.731448090444	0.0055735571698706
148.792708206805	0.00516666603108317
148.856232244048	0.00480948483469527
148.885812421504	0.00467012274841852
148.885812421506	0.00467012274841052
148.951889166958	0.00442952157875183
148.955821818596	0.00441847604935187
148.955821818598	0.00441847604934685
149.012761129291	0.00430202221341411
149.065183436733	0.00426833297420541
149.119281988764	0.00430725992089316
149.174948329429	0.00442145969042545
149.232334819325	0.00460930797151059
149.291610597671	0.00486402636708135
149.352979813222	0.00517254725419408
149.416693151578	0.00551445739556355
149.483066110192	0.00586110567823678
149.552508347718	0.00617492241652735
149.625477748873	0.00640868829134281
149.702208460725	0.00650602183593231
149.77234299555	0.00643269950266975
149.83759114789	0.0062104270126036
149.900487948383	0.00585162194458312
149.907586095662	0.00580234692463884
149.907586095663	0.00580234692462599
149.969224479134	0.00530307631953449
150.021682023779	0.00478497969318692
150.045578456595	0.00452406158035696
150.045578456597	0.00452406158033657
150.09989108147	0.00388326431505798
150.153750983284	0.00319964125418535
150.209167134853	0.00247245752541053
150.266190457876	0.00173149169500342
150.324967295911	0.00101437820284789
150.38566682445	0.000367649582855354
150.448491948481	-0.000154355705783217
150.5118453368	-0.000485746176985846
150.567000169397	-0.000588887921342279
150.617952499863	-0.000519180935172242
150.666956628966	-0.000300770152332277
150.714985975349	5.17764157490097e-05
150.762596387826	0.000524330296365339
150.810175268121	0.00110033830611365
150.858050083018	0.00175964169172584
150.882304586235	0.00211464073825779
150.882304586237	0.00211464073828478
150.913631746329	0.00258485703545245
150.913631746331	0.00258485703547996
150.962179151311	0.0033174169184057
151.014699428854	0.00407504731065004
151.068556545134	0.00476338451825002
151.123973681907	0.00532462949440961
151.18108615152	0.00569535721371312
151.237755717194	0.00581202416049076
151.290021477805	0.00567109213370209
151.340097981224	0.00529911482756637
151.389010068436	0.00470918697071683
151.437250294227	0.00391422034630958
151.485083772551	0.00293172940238826
151.532542797153	0.00178909975018804
151.579323835059	0.000530514471934843
151.624936415306	-0.000785497364484049
151.669301203138	-0.00210823985865309
151.713121986721	-0.00341223754702624
151.722089979052	-0.00367469298972396
151.722089979054	-0.00367469298977696
151.766709880661	-0.00493729155030993
151.815097099947	-0.00618512815045209
151.870843306012	-0.00739692422603631
151.8709271413	-0.00739852973293033
151.870927141301	-0.00739852973296516
151.927987335717	-0.00831833074946102
151.980483937559	-0.00883072670574168
152.032381194917	-0.00899499353171722
152.083151943562	-0.00881524631873204
152.133754519232	-0.00830334803198211
152.184723078623	-0.00746656044235476
152.236567191002	-0.00631205278980455
152.289898961576	-0.00484758747798949
152.344784153867	-0.00310843982349936
152.397972077365	-0.00127405198532304
152.445376971017	0.000411371994786918
152.488481769062	0.00192165766512298
152.530089762667	0.0033022592316241
152.57264188902	0.00457869155445319
152.619147127082	0.0057518579211732
152.678986508798	0.00681844636997521
152.734130665809	0.007269755074413
152.78044919576	0.00720597424335863
152.82436282392	0.00674945333421056
152.867144881854	0.00592625628719973
152.869140261191	0.00587875909736339
152.869140261193	0.00587875909731972
152.91127899887	0.00468932479426309
152.953232897108	0.00316288358752129
152.995411149394	0.00130963245849937
153.036892496737	-0.000787535045224724
153.074935156057	-0.00290827859468054
153.109635065006	-0.00496729375840823
153.1432677622	-0.00703822116803677
153.177971368821	-0.00921281192472932
153.200789020568	-0.0106441757385748
153.20078902057	-0.0106441757386886
153.238631798648	-0.012987476997251
153.287935559902	-0.0159187631281109
153.342525970987	-0.0189114513733368
153.398504367251	-0.0216171763731645
153.45616056104	-0.0239532177325939
153.515644664996	-0.0258416738936303
153.577143597686	-0.0272194384170835
153.632108300691	-0.0279611452081052
153.632108300693	-0.0279611452081223
153.695848519877	-0.0282673783611541
153.753360533522	-0.0280685974581661
153.812706135436	-0.0274366458820359
153.835891471274	-0.0270830213998914
153.835891471275	-0.0270830213998614
153.896893164897	-0.0258988672056346
153.949330383173	-0.0246245820502129
154.00359966381	-0.0231018428404594
154.05943427482	-0.0213657313856301
154.116992806018	-0.0194468563416246
154.176443884919	-0.017381465607058
154.237991216541	-0.015211872739009
154.301884680128	-0.0129881784285792
154.366957037268	-0.0108191848564852
154.428393165859	-0.00892102912542939
154.488597663374	-0.00725993742702596
154.550156802833	-0.005826092602764
154.615780422742	-0.00466377008667815
154.680407798924	-0.00396037734355664
154.741936494984	-0.00375542667668353
154.795675265521	-0.00397840749312073
154.823000606759	-0.00424022944127546
154.823000606761	-0.00424022944129623
154.872442538451	-0.00496835859867875
154.919578250555	-0.00595933282725742
154.9662172468	-0.00720706456877398
155.012989925991	-0.0086992394492062
155.060762543232	-0.0104386691833847
155.110899888256	-0.0124564312351183
155.165473168957	-0.0148237679669368
155.227364005987	-0.0176549311479331
155.291349315512	-0.020670692321572
155.358038205069	-0.023837904604537
155.427831598207	-0.0271146809185114
155.501179631973	-0.0304623078109969
155.578341258546	-0.033835100907912
155.660161776208	-0.0372147773031841
155.747905838275	-0.0405976875726178
155.801903296007	-0.0425542102763598
155.801903296009	-0.0425542102764242
155.853946468856	-0.0443516212178174
155.905989641703	-0.0460653889217487
155.959983299286	-0.0477590828964567
156.015515684581	-0.049416608132921
156.072747427438	-0.0510413316319207
156.131842457645	-0.052636887881916
156.192998624092	-0.0542079461381129
156.256457878934	-0.0557602603623917
156.32252320801	-0.0573008229126663
156.391585493893	-0.0588381487651446
156.464169032175	-0.0603828141701649
156.540411868317	-0.0619364933886795
156.621088535825	-0.0635130399128196
156.707328747088	-0.0651304488213846
156.776242838624	-0.0663772785480725
156.776242838626	-0.0663772785481049
156.828323366535	-0.0672943956922001
156.880403894444	-0.0681906793523695
156.934412821962	-0.0690985996117926
156.989962098829	-0.0700097066914668
157.047211444813	-0.0709244892381776
157.106324848859	-0.0718428303114139
157.167500161785	-0.072764348175605
157.230979309625	-0.0736883500944222
157.2970651967	-0.0746138049648894
157.366148519114	-0.0755393261599136
157.438753177169	-0.0764631857598645
157.515027341487	-0.0773765591097561
157.59573722533	-0.0782753069417485
157.682013459023	-0.0791542712234112
157.768237326467	-0.0799433525596391
157.768237326469	-0.0799433525596548
157.820283351684	-0.0803744175277712
157.8723293769	-0.0807702332690219
157.926305723754	-0.0811425259788146
157.981823375869	-0.0814839011382552
158.039042630981	-0.0817906916211481
158.098128165079	-0.0820585705973805
158.159278804288	-0.0822825934376714
158.222737885561	-0.0824570307999771
158.288810423055	-0.0825751338616785
158.3578904045	-0.0826287741984651
158.430490016224	-0.0826078711463581
158.506759962499	-0.08250057415527
158.587487001896	-0.0822921380684604
158.673816534581	-0.0819622731526953
158.730052447992	-0.0816886807969561
158.730052447994	-0.0816886807969465
158.782151397787	-0.0813944679149995
158.83425034758	-0.0810616165896932
158.888277426009	-0.0806762867288616
158.943843258875	-0.0802381098077607
159.001107082532	-0.0797430506789795
159.060232220362	-0.079186686230414
159.121415605674	-0.0785639027030639
159.184897866149	-0.0778686842187657
159.250980004599	-0.0770937836388633
159.32004980824	-0.0762302034006644
159.392626466045	-0.0752663235800462
159.468878948545	-0.0741944511088786
159.549543923111	-0.0729983539011319
159.635738656763	-0.0716542679490799
159.72933147278	-0.0701235707783091
159.734029535376	-0.0700448961769129
159.734029535377	-0.0700448961768824
159.785942158936	-0.0691644653138082
159.837854782494	-0.0682644953582913
159.891814554564	-0.0673095647303559
159.947312062461	-0.0663080596375479
160.004512825482	-0.0652567343720688
160.063581840546	-0.0641523328785661
160.124718672805	-0.0629909592734044
160.188167700062	-0.0617678783535647
160.254235474133	-0.0604771775558816
160.323318355285	-0.0591112246093006
160.395915261705	-0.0576604260658389
160.47219417905	-0.056122063431178
160.552947439687	-0.0544812467322197
160.639333073006	-0.0527160221501552
160.685504977868	-0.0517697224327101
160.68550497787	-0.0517697224326728
160.737619658514	-0.0507002571393931
160.789734339157	-0.0496301637231337
160.843776621737	-0.048520711764881
160.899356288152	-0.0473808616685558
160.956632152352	-0.0462084381673683
161.015766973757	-0.0450013509337576
161.076956909262	-0.0437570298941814
161.140441490477	-0.0424722759686455
161.206520118999	-0.0411430026051362
161.275578139399	-0.0397638216280408
161.348130797272	-0.0383273348850109
161.424364032124	-0.0368333351742551
161.504990055213	-0.0352721025756774
161.591114870645	-0.0336277430194508
161.68457820269	-0.031872819328165
161.698330187871	-0.0316173386706519
161.698330187873	-0.0316173386706182
161.750234677517	-0.0306596459166975
161.802139167161	-0.029712635213381
161.856089660402	-0.0287400166413128
161.911579295398	-0.0277525433968667
161.968773904946	-0.0267488797031437
162.027838995078	-0.0257279892547581
162.088974826796	-0.0246885915619083
162.152426759557	-0.0236291073056022
162.218502779954	-0.0225475415858347
162.287601442011	-0.0214412940878559
162.360211047671	-0.0203075690487467
162.436514132269	-0.0191498306703281
162.517308338916	-0.0179642681256943
162.603763414782	-0.0167455843130875
162.643347989556	-0.016206228055283
162.643347989557	-0.0162062280552585
162.69547160649	-0.0155152310853573
162.747595223422	-0.0148474811621074
162.801646545376	-0.0141814150572589
162.857234266695	-0.0135266290052099
162.914516940092	-0.0128865684437823
162.97365694969	-0.0122658273272756
163.034849939187	-0.011670054286742
163.098334718789	-0.0111061599811852
163.16440964079	-0.0105825180848132
163.233458456075	-0.0101091529801083
163.305993849179	-0.00969788692654619
163.382212054353	-0.00936436161107694
163.462809891611	-0.00912283711144617
163.54888589198	-0.00898755795730772
163.634106189464	-0.00896837876633154
163.634106189466	-0.00896837876633224
163.660245424467	-0.00898292507129274
163.660245424469	-0.00898292507129406
163.713633010794	-0.00903850431321598
163.766084032856	-0.00912204210914433
163.804232044215	-0.00919713557110621
163.804232044217	-0.00919713557111003
163.85821675402	-0.00931823053144012
163.914978905549	-0.00945628758261235
163.973515583223	-0.0096001074665706
164.034068562413	-0.00973923434752227
164.096867576128	-0.00986115921266188
164.162202189747	-0.00995139924868534
164.230443722999	-0.0099934331512324
164.302086557411	-0.00996859134420783
164.377334902265	-0.00985680662826959
164.456837463561	-0.00963713490229458
164.541640167054	-0.00928719420081996
164.603897166271	-0.00895814811278612
164.603897166273	-0.00895814811277567
164.656108795178	-0.00863953359557698
164.708320424084	-0.00828689203864031
164.762373760136	-0.00789214551330739
164.817966906093	-0.00746265787237354
164.875254845876	-0.00700522006000667
164.934400084102	-0.00652950649959082
164.99559821806	-0.00604846521446126
165.059088000877	-0.00557884362835965
165.125167699494	-0.00514162534080253
165.194220932729	-0.00476224470794864
165.247539581784	-0.00453600459180916
165.247539581786	-0.00453600459180253
165.301110603089	-0.00437537049424664
165.354681624392	-0.00428652785548378
165.410031121725	-0.00427235545107743
165.467018263052	-0.00433874917686276
165.52580774623	-0.00448716392433392
165.586581926729	-0.00471384999439283
165.619160410988	-0.00486007344997555
165.619160410989	-0.00486007344998411
165.681684872367	-0.00517421419242742
165.693959660028	-0.00523929131433774
165.69395966003	-0.00523929131434743
165.746314522211	-0.00552109043004346
165.800939727122	-0.00580827765770331
165.857155988862	-0.0060756941274915
165.915147807537	-0.00629939555588753
165.975094120338	-0.00645249048249821
166.037213573469	-0.00650608751641695
166.101776729692	-0.0064303334012333
166.166754754187	-0.00620686792347665
166.229627312711	-0.00584649317560317
166.291254641246	-0.00536030085219122
166.352217143223	-0.00476213817874558
166.41290145306	-0.00407064560214303
166.4736068577	-0.00331017057090113
166.534663124292	-0.00251053632479184
166.567059868103	-0.00208590902223677
166.567059868105	-0.0020859090222131
166.629096867635	-0.00130197239759223
166.681555786699	-0.000699331651134555
166.735884953449	-0.000166962671800864
166.791778217663	0.000251319566517522
166.849395418798	0.000515347300782384
166.853726242997	0.000527644628108407
166.853726242999	0.000527644628113341
166.907524510623	0.000586880243985617
166.957889773137	0.000480983896725586
167.00660197792	0.000230096182391266
167.054492404817	-0.000151741260003559
167.102064574117	-0.000650008577406114
167.149683365096	-0.00124737144318354
167.197676699233	-0.00192279784095018
167.246452971779	-0.0026519376937328
167.296678159228	-0.00340831882718946
167.349604450675	-0.00416412934091603
167.408109723729	-0.00489011172955706
167.475874298659	-0.00550548186106581
167.540489214468	-0.00579247627798585
167.574971156719	-0.00580550395680307
167.57497115672	-0.00580550395680101
167.629354586376	-0.00560984466500947
167.679153149988	-0.00518947615399934
167.690451268281	-0.00506172840346464
167.690451268283	-0.00506172840344311
167.739185625015	-0.00437567132714763
167.787220012193	-0.00349368681761791
167.834899097683	-0.00243483526895709
167.882111101261	-0.00123337187604217
167.928418203054	5.85102601378684e-05
167.973432438694	0.00138241717731186
168.017421712833	0.00269842278473368
168.061403504951	0.00399114374596332
168.106982008492	0.00525753059249387
168.156745243218	0.006497855008662
168.21792563834	0.00773718583486563
168.284628416714	0.00863609108743038
168.338417408989	0.00896704303604332
168.389518736739	0.00893470648806591
168.440116544819	0.00856634599301191
168.490867679704	0.00786997523545197
168.53023742885	0.00711733023515314
168.530237428852	0.00711733023511432
168.53243988318	0.00707005116656148
168.532439883182	0.00707005116652221
168.583833295222	0.00582314886637647
168.636390176063	0.00429646558417933
168.690390456019	0.00252657798459545
168.741979403621	0.000720299461002361
168.787709043142	-0.000905234817835941
168.830060429571	-0.00237017987168866
168.871705858947	-0.0037163521852077
168.915102239376	-0.00496109693703112
168.963972759052	-0.00609891962092214
169.014794188893	-0.00691065319483112
169.065615618734	-0.00727849528917729
169.111574975215	-0.00718893158491097
169.155399124456	-0.00670937075183645
169.198129496845	-0.00586430686255744
169.240242825856	-0.00467066342969243
169.282198544243	-0.00313961616564154
169.32437908658	-0.00128212025989547
169.365831581901	0.000816983095818907
169.403818116954	0.00293687184747034
169.438487253038	0.00499541936118356
169.472120936866	0.00706716432190975
169.506853112198	0.00924379159632995
169.528216960399	0.0105840699815704
169.5282169604	0.0105840699816842
169.566119158968	0.0129323952246909
169.615156685055	0.0158515336915356
169.668760383837	0.018799492914604
169.723762064096	0.0214767495300317
169.780424000814	0.0238022753333154
169.838897870776	0.0257001218532368
169.899371498943	0.0271077450976269
169.962073072345	0.0279757620433506
170.008934083585	0.0282461228881028
170.008934083587	0.0282461228881073
170.074147410922	0.028119229610182
170.127499796181	0.0276170978201096
170.182839255786	0.0267601872504593
170.239771635266	0.025568512876986
170.298463780429	0.0240646020849634
170.359087763912	0.0222777266867106
170.421851855444	0.0202438514784422
170.44025463872	0.0196217756777667
170.440254638722	0.0196217756777047
170.499440731173	0.0175708539513638
170.499440731175	0.0175708539513
170.564600627775	0.0152745107812102
170.616984433589	0.0134451685379994
170.671369329613	0.0116028959656614
170.727323678349	0.00980923086390811
170.785014802825	0.00811400659630107
170.844613577749	0.0065796052881443
170.906327102728	0.00528360596732013
170.97040989705	0.00432147163840671
171.035631834934	0.00381245703073737
171.093753680633	0.00380541243047782
171.145258485816	0.00417273703447646
171.193736486522	0.00484395302220777
171.240927649094	0.00579355639056994
171.287596869814	0.00700352094881101
171.334304226945	0.00845928565681659
171.381853019135	0.0101603396798631
171.43152341487	0.0121328377561394
171.480029747188	0.0142099120881438
171.48002974719	0.014209912088224
171.533762602957	0.016635675087932
171.586265120831	0.0190861711968326
171.640309793431	0.0216480891935429
171.69591630069	0.0242869489608849
171.75322933163	0.0269757592226379
171.812415040135	0.0296905431415978
171.873673225187	0.032410933262064
171.937248527673	0.0351204721140916
172.00344770994	0.0378069430465074
172.072667209719	0.0404628429837652
172.145423280967	0.0430856139308356
172.221869298852	0.0456609085866821
172.302799435234	0.0481977189052071
172.38937199019	0.0507139722213999
172.467305911405	0.0528226552915898
172.467305911407	0.0528226552916375
172.519353346785	0.054156923133791
172.571400782162	0.0554375683850312
172.625382189067	0.0567140795937666
172.680903971893	0.0579771027400601
172.738126380595	0.059230922683375
172.797213801383	0.0604796308650156
172.85836467332	0.0617276781594941
172.921821788793	0.0629799053425116
172.987889368972	0.0642416494124979
173.056960194101	0.0655189472671299
173.129552072986	0.066818764547918
173.205807852256	0.06813987585566
173.286511333959	0.0694903083792933
173.372801486538	0.0708803560480459
173.431894274647	0.0717996577626402
173.431894274648	0.0717996577626681
173.483990413475	0.0725874734128359
173.536086552301	0.0733533761729409
173.590110710083	0.0741236185852252
173.645674153084	0.0748892478032138
173.702936240339	0.0756488252231006
173.762060476714	0.0764002289385607
173.823244041932	0.0771409086564956
173.886727908182	0.0778677953400425
173.952813576967	0.0785771998905
174.021889589891	0.0792646743748226
174.094476344665	0.0799248148329685
174.17073859411	0.0805466048510198
174.251419812654	0.0811210755360446
174.337640966614	0.081636737569706
174.431279533016	0.0820779817656449
174.435099218556	0.0820933048790549
174.435099218557	0.0820933048790622
174.487010824145	0.0822804865888096
174.538922429733	0.0824281162707371
174.59288180427	0.0825392474372574
174.648378594696	0.082608216018763
174.705578290878	0.0826309597171299
174.764645809594	0.0826028184445774
174.825780610655	0.0825184618222209
174.889226927186	0.0823716943859518
174.955291105097	0.0821551687183033
175.024369197902	0.0818599376017359
175.096960724159	0.0814749031206949
175.173232287303	0.0809892678601265
175.253975313888	0.0803867103792626
175.340346022009	0.0796443590969933
175.385295839417	0.0792191748899454
175.385295839419	0.0792191748899276
175.43741421027	0.0786938180471093
175.489532581121	0.0781345656424634
175.543578320868	0.0775198401488362
175.599161502369	0.0768518177923881
175.656440908839	0.0761267120347466
175.715579272922	0.0753404575055481
175.776772710016	0.0744883130861515
175.84026068799	0.0735646523595091
175.906342508218	0.0725626301103921
175.975403352278	0.0714736545866028
176.047958187539	0.0702864981638621
176.12419558158	0.0689949132460443
176.204825021368	0.0675836594968817
176.290952063203	0.0660295759106336
176.384414899337	0.0642946000499744
176.401698085982	0.0639687414298644
176.401698085984	0.0639687414298301
176.453596769073	0.0629815875737388
176.505495452163	0.0619823089181612
176.559440454014	0.0609319462447739
176.614924866154	0.0598404356874207
176.672114643705	0.0587048624571444
176.731175443283	0.0575223815507454
176.792307738022	0.0562895471804591
176.855757192621	0.0550021252872993
176.921832248304	0.0536547695201435
176.990932166657	0.0522404991771521
177.063540494572	0.0507509158113512
177.139845438497	0.0491841345163474
177.220646106564	0.0475263440155815
177.307115764564	0.0457569621818829
177.341380759598	0.0450578953806531
177.341380759599	0.045057895380616
177.393514929352	0.0439971796517341
177.445649099104	0.042940582737978
177.499710688879	0.0418499726819012
177.555308252847	0.0407344659048167
177.612600159959	0.0395921832441871
177.671748556182	0.038421367687081
177.732948752154	0.037219840981859
177.796439081774	0.0359848750872719
177.862517193385	0.034712966247449
177.931565753013	0.0333994734351653
178.004095678739	0.0320380005483011
178.080312638607	0.0306286485234478
178.160901199434	0.0291635634744954
178.246955303966	0.0276291427224721
178.340283943916	0.0260019652285791
178.365894143741	0.0255624534478761
178.365894143743	0.025562453447845
178.417786923585	0.0246814500183705
178.469679703426	0.0238135849505668
178.523617564191	0.0229259066159635
178.579096258855	0.0220287207557381
178.636282037469	0.0211214184844124
178.695341047449	0.0202038580343233
178.756474430591	0.0192759432386196
178.819928792915	0.0183376811780776
178.886013949121	0.0173892347177989
178.955131258351	0.0164309911509218
179.027754776871	0.015464512552022
179.104086116972	0.0144977013143446
179.184929593244	0.0135345947373707
179.271469876323	0.0125814624891326
179.30074866089	0.012278974756193
179.300748660892	0.0122789747561746
179.352888774904	0.0117673248698707
179.405028888915	0.0112923774316932
179.459096693681	0.0108412476546245
179.514699606404	0.0104239747089806
179.571995792179	0.0100462110437265
179.631147091847	0.00971429720549582
179.692348401717	0.00943491250487477
179.755837476527	0.00921481037124059
179.821911126972	0.00906040108753478
179.890950754181	0.00897715135792122
179.963465255756	0.00896875768157129
180.039667640093	0.00903538124272758
180.120230862754	0.00917161978559025
180.206242800067	0.00936521839811184
180.299497589104	0.00959430203029659
180.326644902685	0.00965878294137431
180.326644902687	0.00965878294137854
180.378539429079	0.00977310410997862
180.430433955472	0.00986983354060156
180.442256091607	0.00988872096104397
180.442256091609	0.00988872096104678
180.496194750583	0.00995702186271545
180.550004842937	0.00999139820966045
180.605415556982	0.0099859386873542
180.612382537168	0.00998207753367048
180.612382537169	0.00998207753366938
180.669466380383	0.00992209266574129
180.731226526773	0.00979786225972093
180.795237644624	0.00960197288604695
180.861969448546	0.00932544950974872
180.93184182991	0.00896069506795762
181.004888735272	0.00850556104715311
181.080418291815	0.00796968478715978
181.158729399732	0.00736475011852055
181.240127407997	0.00671132421825936
181.263435262766	0.00652433106839983
181.263435262768	0.00652433106838529
181.31566961551	0.00611258338163456
181.367903968252	0.00571931920500174
181.421967870048	0.00534279657711258
181.477571139637	0.00499964071719438
181.534867996485	0.00470471040822138
181.594020591673	0.00447397674937028
181.655224007995	0.00432354508410299
181.71871627495	0.00426835973411132
181.783274558732	0.00431795181312952
181.846131070677	0.00446236425122143
181.908255856955	0.00468565123358132
181.970663589593	0.00497196231975059
182.034434915615	0.00530398011682702
182.055690548999	0.00541854814227785
182.055690549	0.00541854814228767
182.122292297317	0.0057723713948912
182.175929313264	0.00603290278450693
182.231672802206	0.00625900759668629
182.283417350929	0.00641139976453891
182.283417350931	0.00641139976454312
182.340820460488	0.0064987310846184
182.39322662529	0.00649093247191789
182.447330005278	0.00638596637639459
182.502111659818	0.0061738949982191
182.50211165982	0.00617389499821026
182.557785033714	0.00584806966937324
182.614832882785	0.00540274218197136
182.673372274632	0.00483861988237954
182.733511992984	0.00416374929368959
182.794218252088	0.00341030284280342
182.85520381635	0.00261388481914484
182.917057070242	0.00180688761655795
182.981197379169	0.00102070173701985
183.048445090663	0.000310587426099531
183.116527172913	-0.000228664470197006
183.179188086552	-0.000519454304442153
183.229051610131	-0.000589128960221204
183.229051610133	-0.000589128960220992
183.283259723561	-0.000491761133907484
183.332161837932	-0.000248554529753614
183.380086499089	0.000126002337860124
183.427666421695	0.000617890515598813
183.475273553255	0.00120998943497751
183.523235142025	0.00188148526644138
183.571950758574	0.00260819258819417
183.62206460774	0.00336373143673078
183.661877724779	0.00394147219035678
183.66187772478	0.00394147219038235
183.714592003758	0.00463574309592178
183.768469478761	0.00521572476162178
183.823838550563	0.00562638128684321
183.880813411358	0.00580861024368196
183.933880937961	0.00572908177589974
183.984375875254	0.00541399219872406
184.033523290846	0.00487793511260652
184.081900505107	0.00413330232448388
184.129822632606	0.00319605242322589
184.177390392798	0.00209042142176537
184.224389171399	0.00085589166056277
184.236473533234	0.000520050416278575
184.236473533235	0.000520050416227541
184.282416189082	-0.000806248870157449
184.326754175919	-0.00212850142189026
184.370576213364	-0.00343214322143993
184.415221881365	-0.00471007304331974
184.462726872024	-0.00596144301446363
184.498604126538	-0.00680063363436186
184.49860412654	-0.00680063363440169
184.553072246453	-0.00785118937651372
184.607274994948	-0.00857931896887225
184.660760594678	-0.00894830454232749
184.711989647769	-0.00895598059699794
184.762604695301	-0.00862634258503339
184.813312762075	-0.00796786200281768
184.864604354627	-0.00698775097232222
184.917039195623	-0.00569298516754717
184.971169523863	-0.00409621289014021
185.025983303724	-0.00227919751079049
185.076720539463	-0.000494210372337579
185.121834546092	0.00110730183408921
185.163950229476	0.0025545848135851
185.196965384516	0.00361969987983987
185.196965384518	0.00361969987989631
185.238696488656	0.00483331403148037
185.28694708194	0.0059888671852274
185.338389361331	0.00685216280974744
185.338389361333	0.00685216280977039
185.392152729646	0.00727349301331973
185.438333000581	0.00719926477301551
185.482210006006	0.0067334224907918
185.524970976727	0.00590138020452394
185.567099243113	0.00472021928068712
185.609051927386	0.00320137380287633
185.651226036801	0.00135519826257126
185.692753835022	-0.000738647857190665
185.730889821171	-0.00286077914027523
185.765641837427	-0.00492060739475995
185.799273767058	-0.00699021639399859
185.833930776438	-0.00916146364124061
185.871675996342	-0.0115241740033498
185.915239867701	-0.01418733462016
185.970317900993	-0.0173611052415866
186.034015608757	-0.0206372100300956
186.09941086706	-0.0234487795987216
186.165787881285	-0.0256580607824248
186.186940500083	-0.0262197619791071
186.186940500084	-0.0262197619791524
186.239268275126	-0.0273116837266385
186.291596050168	-0.02798605236105
186.345590177608	-0.0282616066120557
186.401138673914	-0.0281277450133137
186.458391203294	-0.0275854026830214
186.51751338204	-0.0266431551150355
186.578704629199	-0.0253173009492892
186.642209094252	-0.0236319560156606
186.708332902621	-0.0216193043569959
186.777471633141	-0.0193201573226892
186.817088972093	-0.0179471668609264
186.817088972095	-0.0179471668608628
186.870360940383	-0.0160723310047566
186.923632908672	-0.0141998904851553
186.978623692446	-0.0123094295062144
187.035187972267	-0.0104524411340176
187.093477216909	-0.00867879926419946
187.153657366512	-0.0070500564196567
187.166400011889	-0.00673696659253076
187.166400011891	-0.00673696659248693
187.228374848485	-0.00540115374925906
187.248407860305	-0.00504283479847047
187.248407860306	-0.0050428347984397
187.300812071136	-0.00429830627257583
187.355687116577	-0.00384887501968625
187.412157530274	-0.00377524910975205
187.46409776053	-0.00407768670352072
187.512929811707	-0.00469257152910734
187.560290287946	-0.00558999715699755
187.60701762462	-0.00675118192050473
187.653667146624	-0.00816030454554677
187.700971183088	-0.00981308619540247
187.75010660991	-0.0117297179258591
187.80286355208	-0.0139658532776953
187.862090687328	-0.016632923980127
187.933647810558	-0.0199840681676473
188.013598266326	-0.02378028013705
188.097284427998	-0.0277015450197164
188.136596079916	-0.0295001629621529
188.136596079917	-0.0295001629622353
188.188747032288	-0.0318283507096133
188.240897984658	-0.0340807521437887
188.294916363927	-0.0363261446268292
188.350477641141	-0.0385377377650293
188.407738948034	-0.0407109676903705
188.466864295753	-0.0428425542578403
188.528051403871	-0.0449313555319398
188.591542005942	-0.0469784320868001
188.657638705275	-0.0489872322665041
188.726731710684	-0.0509639330362477
188.7993440927	-0.0529180821837527
188.875630629069	-0.0548495193060726
188.956350156149	-0.0567738517254751
189.042631536915	-0.0587132105015566
189.136371984552	-0.0607025710641918
189.136402556355	-0.0607032019468399
189.136402556357	-0.0607032019468774
189.188315514753	-0.0617590172070434
189.240228473149	-0.0627856498322629
189.294190487798	-0.0638243503209143
189.349689195175	-0.0648646268937469
189.406889979675	-0.0659090803600927
189.4659575316	-0.0669597490042594
189.527091005894	-0.0680186370607153
189.590534209104	-0.0690877053415992
189.656592868783	-0.0701689133779508
189.72566210062	-0.0712643166097115
189.798245214003	-0.0723758604372807
189.874503140646	-0.0734982110595201
189.955224901406	-0.0746327497747824
190.041561577717	-0.0757813423630014
190.087431644959	-0.076362699153409
190.087431644961	-0.0763626991534317
190.139550607722	-0.0769976894597761
190.191669570484	-0.0776043813888068
190.245715673782	-0.0782023820741156
190.301299574279	-0.0787830094048868
190.358580108614	-0.0793434433595407
190.417720101103	-0.0798801682557148
190.478915788169	-0.0803891306210083
190.542406803	-0.0808656093110556
190.608492680804	-0.0813040465706666
190.677558948829	-0.0816977979819268
190.750121115732	-0.0820387413383752
190.826366926491	-0.0823149691768285
190.90700817651	-0.0825140709825872
190.993152330581	-0.0826197376649093
191.086641991725	-0.0826083806067779
191.105751128773	-0.082589880274999
191.105751128775	-0.082589880274997
191.157645340472	-0.0825119648818797
191.209539552169	-0.0823937006687555
191.263480657048	-0.0822282213725928
191.318961158468	-0.082013104321575
191.376147074812	-0.081744174546518
191.435204114513	-0.0814167809779978
191.496332828204	-0.081025568773043
191.559778996215	-0.0805642659797196
191.625851237678	-0.0800253560751611
191.694949099169	-0.0793995605498925
191.767553324979	-0.0786755684424105
191.843855058846	-0.0778439349716417
191.924653832331	-0.0768874941717214
192.0111241465	-0.0757817389578213
192.04115127998	-0.0753787397027403
192.041151279981	-0.0753787397027156
192.093294849625	-0.0746565336724394
192.145438419268	-0.0739068770233713
192.199509089335	-0.0731017259890821
192.25511549778	-0.0722455199578013
192.312415874903	-0.0713347945589306
192.371572194712	-0.0703659107023022
192.432779524796	-0.069334583808489
192.496275848698	-0.0682356829714616
192.562358293266	-0.0670629049733057
192.631408715785	-0.0658082576365387
192.703936710332	-0.0644611878826329
192.780155766721	-0.0630165964294491
192.86074073545	-0.0614607938682558
192.946782299032	-0.0597718447613284
193.040080678006	-0.0579134686807976
193.072954181987	-0.0572530620429381
193.072954181989	-0.0572530620429015
193.12483733402	-0.0562057472963115
193.176720486051	-0.0551531439273239
193.230648953373	-0.0540544606818777
193.286119006419	-0.0529205761807949
193.343297150807	-0.0517488993110464
193.402349876694	-0.0505369683829177
193.463478803413	-0.0492817656846398
193.526931219347	-0.0479795439474782
193.593017949315	-0.0466255211051954
193.662141916584	-0.0452133864027791
193.734767869852	-0.0437360504291819
193.811109050651	-0.0421921283110164
193.891973237556	-0.0405689809352254
193.978553172435	-0.0388475643366848
193.99879490381	-0.0384478355481059
193.998794903812	-0.03844783554807
194.050952838937	-0.0374229721821418
194.103110774061	-0.0364059213487087
194.157196092831	-0.0353600654011532
194.21281572053	-0.0342944062905272
194.270127507064	-0.0332073596816622
194.329292873851	-0.0320974993237332
194.390506133275	-0.0309630501454529
194.454004207931	-0.0298017872429015
194.520082683098	-0.0286108540485849
194.589121078537	-0.0273864722568099
194.661625241111	-0.0261234467300657
194.737823909287	-0.0248223633032284
194.818369236172	-0.0234777369798182
194.904341053605	-0.0220791223921028
194.997512680756	-0.020608674956333
195.036472636621	-0.0200085641758438
195.036472636623	-0.020008564175816
195.088353724071	-0.0192236562023504
195.14023481152	-0.018455731261799
195.194159925254	-0.0176765196922088
195.249627878905	-0.0168963917095838
195.306805402267	-0.0161164241627854
195.365859382306	-0.0153385575535276
195.426991975268	-0.0145653607179643
195.490451221884	-0.0138002570027601
195.556549040182	-0.0130478003440678
195.62569001724	-0.0123140395425258
195.698332379008	-0.0116078135689042
195.774699245505	-0.0109439918007388
195.855602722682	-0.01033685421838
195.942244877986	-0.00980509651144207
195.960618628527	-0.00970878380222942
195.960618628529	-0.00970878380222017
196.012776409513	-0.00946752550038121
196.064934190497	-0.00927418639573417
196.119019808576	-0.00912414077943751
196.174639133798	-0.00902219806074866
196.231949923231	-0.00897012447824364
196.291113436813	-0.0089684670210508
196.352323773296	-0.00901603427898133
196.415817562906	-0.0091093850271875
196.48188997688	-0.00924225557505169
196.550919922675	-0.00940492230794484
196.623412289177	-0.009583469203843
196.699597587425	-0.0097578627808111
196.780123655882	-0.009902908068382
196.866067057577	-0.00998679424789617
196.959193602071	-0.00996829869305594
196.995163890314	-0.00992608253187795
196.995163890316	-0.0099260825318753
197.047171071984	-0.00982797813830389
197.099178253653	-0.00968488930160682
197.153111633351	-0.00948875920288667
197.208593152744	-0.00923743498060983
197.25040480226	-0.00901638993048259
197.250404802262	-0.00901638993047241
197.307596312504	-0.00867344753208613
197.361369418287	-0.00831308172678066
197.416880055828	-0.0079092399345478
197.420531330328	-0.00788173134693389
197.42053133033	-0.00788173134692016
197.477718405837	-0.00743918311495355
197.542986343919	-0.00691697846798856
197.609845858569	-0.00638082763366065
197.678698727788	-0.00584907656414619
197.749697349558	-0.00534715851403151
197.823030814002	-0.00490502832175326
197.89891986714	-0.00455599706282241
197.926247070533	-0.00446182408879778
197.926247070535	-0.00446182408879211
197.978590294129	-0.00433234113171398
198.030933517722	-0.00427253310022819
198.085007322236	-0.00428481377358237
198.140623977886	-0.00437333978914253
198.197933458927	-0.00453798809960751
198.257097850591	-0.0047737019171391
198.318311900287	-0.00506929344073686
198.381813171615	-0.00540630985910242
198.44789819144	-0.00575805290772253
198.516947923749	-0.00608882149478944
198.589470555473	-0.00635338154064103
198.665680476588	-0.00649612793320809
198.737950233814	-0.00646993446661564
198.804250801256	-0.00628897815975656
198.863839452203	-0.00599201456940015
198.863839452205	-0.00599201456938914
198.927264228928	-0.00553822737474084
198.948776385568	-0.00535366135486469
198.94877638557	-0.00535366135484846
199.002448827982	-0.00483140593862116
199.054894584949	-0.00424659164722469
199.108887043848	-0.00358532199746837
199.164446765116	-0.00286586210091924
199.221720139844	-0.0021134694418414
199.280875570702	-0.00136283890322764
199.310260530713	-0.00101289809826469
199.310260530715	-0.00101289809824366
199.371500922798	-0.00036122112141893
199.428490605195	0.000118164024931286
199.487185055738	0.0004486614985261
199.542643856632	0.000584136039257116
199.594065029451	0.00054334167825813
199.643327771567	0.000350733289796697
199.691485309544	2.15030902672051e-05
199.739139675969	-0.000430422204919259
199.786699478263	-0.000989053500633071
199.834495826466	-0.00163491639174929
199.882886577871	-0.00234491632711897
199.894967748706	-0.0025269662985721
199.894967748707	-0.00252696629859958
199.944484792835	-0.00327470701384409
199.996837514543	-0.00403321258648051
200.050801354147	-0.0047292188004012
200.106307375164	-0.00530036877014211
200.163500207254	-0.00568302320503525
200.220494625046	-0.00581261571649058
200.272904691162	-0.00568246202825943
200.323050944233	-0.0053205201231961
200.372002464851	-0.00474009406954754
200.420265676463	-0.00395398236481642
200.468114551176	-0.00297940106649891
200.470026439081	-0.0029367192805518
200.470026439083	-0.00293671928051106
200.517506021508	-0.00179427883273407
200.564290701263	-0.000536079249549755
200.609908994787	0.00077981049239078
200.654278171465	0.00210259712054664
200.6980988052	0.00340669823707898
200.742711604291	0.00468515016791932
200.790132703215	0.00593703902695936
200.844384018349	0.00716760946748438
200.898235535203	0.00811257895027762
200.898235535205	0.00811257895030427
200.962755624042	0.00881137561614039
201.015093242378	0.00899511893868198
201.065887725478	0.00883153545653843
201.116484901937	0.00833542068852812
201.167424968605	0.00751406962650999
201.219213573915	0.00637466670355568
201.272461228234	0.00492477412876091
201.306752776378	0.00386749666034747
201.30675277638	0.00386749666028922
201.361597733756	0.00202911040458744
201.411491724916	0.000266845796052024
201.456029209444	-0.00131088876472418
201.497950936755	-0.00274086709903122
201.539812785893	-0.00405924787600201
201.584182472064	-0.00527667724874682
201.635908851178	-0.00638392462620992
201.684612198202	-0.00704962340738048
201.733315545226	-0.0072946558574748
201.778593097984	-0.00711178176400658
201.822109522125	-0.00654619481488228
201.864659958308	-0.00561936916921133
201.865958354848	-0.005585317583871
201.86595835485	-0.00558531758382306
201.90799158205	-0.00430239594207226
201.949986430803	-0.00268417333219201
201.992176055655	-0.000748718293525058
202.032954324674	0.00137768573849232
202.069900033507	0.00347947904943222
202.104071223736	0.00553236131833839
202.137798476289	0.00762296709816794
202.146538000787	0.00817046624457049
202.146538000789	0.00817046624468458
202.181888176182	0.0103896491575367
202.222350011892	0.012899017441218
202.270896355723	0.0157917199903994
202.327535775479	0.0189033903997752
202.385525727265	0.0216997885061964
202.445275101193	0.0240953326255536
202.506933734966	0.0260051337854638
202.570693235847	0.0273621178004286
202.636784072538	0.0281164608269375
202.70548986821	0.0282354562167828
202.777168466261	0.0277032447605826
202.845537890667	0.0266500429829662
202.845537890668	0.0266500429829319
202.89781244111	0.0255388691123524
202.950086991553	0.0242064136972887
203.004095949496	0.022640244316762
203.059655172729	0.0208744054580823
203.11691675579	0.0189399296082941
203.176045627257	0.016873294115959
203.2372404275	0.0147170113723957
203.300744193266	0.0125214644228231
203.364885673416	0.0104108693472005
203.42588054735	0.00856312771345949
203.486134487008	0.0069482886137523
203.548339804406	0.00556313358172948
203.613538586572	0.00449018065958536
203.625237518527	0.00434429398262725
203.625237518529	0.00434429398260574
203.690059291393	0.00382183800863174
203.743415911968	0.0037825628496371
203.794759904141	0.00409919986267188
203.838296871486	0.00464526677762414
203.838296871488	0.00464526677765225
203.887000801625	0.00555327285646084
203.933789548468	0.00670666437126698
203.980432498805	0.00810739297057408
204.027697149332	0.00975156064931394
204.056556508703	0.0108514562294866
204.056556508704	0.010851456229558
204.105602642203	0.0128588324049692
204.161392063154	0.0153064947918942
204.220341146907	0.018019730537939
204.280860355474	0.0208770435437389
204.343142996592	0.0238350411783535
204.407333868237	0.0268515349708759
204.473604533942	0.0298898029976465
204.542156889305	0.0329190086024782
204.613232226018	0.0359144716055613
204.687124106718	0.0388578072926406
204.764197638321	0.0417370619084116
204.793259535206	0.0427725250149513
204.793259535208	0.0427725250150153
204.845513802339	0.0445668866095401
204.897768069469	0.0462773611268245
204.951812377974	0.0479624004979641
205.007401362521	0.0496116648008859
205.064688476395	0.0512283772580675
205.123837190251	0.0528162346758603
205.18504427798	0.0543799389335274
205.248550130556	0.0559252521815225
205.314655366929	0.0574591434377274
205.383747135629	0.058990061251339
205.456343514623	0.0605284505635017
205.532623943484	0.0620768331010879
205.613313934007	0.0636479694119729
205.699528647871	0.0652595075719743
205.79312939282	0.0669383785756355
205.810778420611	0.0672471764827967
205.810778420613	0.0672471764828284
205.862669751278	0.0681413078360793
205.914561081944	0.0690151649082376
205.96850099288	0.0699022183673169
206.023979821484	0.0707918515139202
206.081163585019	0.0716843394053324
206.140217886209	0.0725792557710618
206.20134313977	0.0734758923382333
206.264784940415	0.0743732047083663
206.330851644691	0.0752697780205653
206.399942410144	0.0761637983620813
206.472538416665	0.077052376225469
206.548829298189	0.0779267424666806
206.629613374186	0.0787822465096998
206.716062765476	0.0796128954687151
206.743862082102	0.0798605697943547
206.743862082103	0.0798605697943706
206.796012237134	0.0802988333145646
206.848162392165	0.0807018786099457
206.902239289738	0.0810816334186979
206.957851988249	0.0814306397472561
207.015158658748	0.0817452379944398
207.074321217628	0.0820211124843653
207.135534645739	0.0822533389894552
207.199036795919	0.0824362237064353
207.265124592837	0.082563078644432
207.334179569634	0.082625879869439
207.40671077421	0.0826147163304268
207.48293636527	0.0825177465345781
207.563526172152	0.08232055958664
207.649569873504	0.0820035519101619
207.742864536948	0.0815373920346716
207.78173945868	0.0813061585674363
207.781739458682	0.081306158567425
207.83361373386	0.0809642787586891
207.885488009038	0.0805848700220395
207.93940812106	0.0801514488158195
207.994870327011	0.0796649656669654
208.052041343884	0.0791213457610618
208.111087924821	0.0785161683337463
208.172212058716	0.0778442936022901
208.235661564964	0.0770996385089368
208.301748058691	0.0762748206611537
208.370875693297	0.0753605903005781
208.443501298704	0.074346139514213
208.519847694353	0.0732233409888905
208.600725267935	0.0719747750192049
208.687332994883	0.0705750953733713
208.699062596242	0.0703808324564707
208.699062596244	0.0703808324564405
208.7512387148	0.0695038097049727
208.803414833355	0.0686066022481713
208.857517985307	0.0676561948968174
208.913154807319	0.0666588988559912
208.970482861652	0.0656116062141947
209.029663193204	0.0645111285472554
209.09088958769	0.063353674313314
209.154398214528	0.0621346619278555
209.220483546549	0.0608484108296609
209.289523391504	0.0594876517394718
209.362020815394	0.0580427001296996
209.438219700014	0.0565092526319922
209.518752645773	0.0548755883243036
209.604692343055	0.05312144866899
209.697793483382	0.0512132547842292
209.749144865498	0.0501590313794495
209.7491448655	0.0501590313794121
209.801011900142	0.0490940217078553
209.852878934784	0.0480296109069573
209.906790168831	0.0469247165268578
209.962245700444	0.0457906056540981
210.019412703843	0.0446249971696614
210.0784586794	0.0434257804096893
210.139586634496	0.0421903382115687
210.203045822967	0.0409153890560051
210.269149955134	0.0395967049178366
210.338306390035	0.0382286528209936
210.410957903321	0.0368055074599848
210.487347420395	0.0353261389538885
210.568293389195	0.0337791743599536
210.655012508855	0.0321472903208304
210.659509850205	0.0320634109769173
210.659509850206	0.0320634109768834
210.711695541237	0.0310957240173252
210.763881232268	0.0301386601723416
210.817994513023	0.0291578730405589
210.873640230368	0.0281620920675236
210.930975659588	0.027150100772616
210.990161407359	0.0261209037800007
211.051390665192	0.0250732798062457
211.114898772983	0.024005730570968
211.180979006047	0.0229163776670832
211.250007368526	0.0218027980743312
211.322484055991	0.0206617394504384
211.39866344933	0.0194952895791034
211.479161557418	0.0183019068151749
211.565042514261	0.0170768530102884
211.658040312446	0.0158120392641204
211.71106782593	0.0151224590498658
211.711067825932	0.0151224590498426
211.762938418672	0.0144721693281452
211.814809011412	0.0138476528068299
211.868722473002	0.0132279647233264
211.924181024972	0.0126243007795804
211.981351916065	0.0120407772640264
212.040402837268	0.011482745933814
212.101537046105	0.0109566224807187
212.165004139375	0.010470032819495
212.231118315189	0.0100319157258281
212.30028765993	0.00965256610969953
212.372953967474	0.00934398047591117
212.449363105091	0.00911966981708982
212.530335777366	0.00899089363494541
212.617093203141	0.00896757299384634
212.624882163591	0.00897074757083745
212.624882163593	0.00897074757083828
212.677114030091	0.00901199296018519
212.729345896588	0.00908407113725453
212.783449912078	0.00918476107291006
212.839088694012	0.00930812126997738
212.89641734003	0.0094470703491217
212.955596690228	0.00959266240239242
213.016820129238	0.00973401690811152
213.080323284647	0.00985824354414727
213.146399863456	0.00995039165198004
213.215426543911	0.00999340164372966
213.287904630386	0.00996801068953627
213.36408029862	0.009853469947346
213.444578757818	0.00962824900269808
213.530466352353	0.00926948127096278
213.616341101831	0.0087962445226615
213.666429365062	0.008473552453292
213.666429365063	0.00847355245327972
213.718504845439	0.0081075083047544
213.770580325815	0.00771652180870275
213.824510421849	0.00729313054631254
213.879993224203	0.00684752558158018
213.937187967773	0.00638912883454609
213.996262458099	0.00593036767958192
214.057419615343	0.00548689894720022
214.058553640527	0.00547908202456551
214.058553640529	0.00547908202454927
214.122042577877	0.00507114743814368
214.175744326468	0.00477994540812744
214.228680242428	0.00455085251631843
214.22868024243	0.00455085251631164
214.284385362758	0.00437984092909194
214.3496702433	0.00427824459904163
214.41535195248	0.0042866491588448
214.478796717666	0.0043964372437405
214.541080626883	0.00459113017453439
214.594310859168	0.00481356908988201
214.59431085917	0.00481356908989034
214.656490190637	0.00511992654157898
214.708981032958	0.00539971473163452
214.763343345008	0.00569070916529421
214.819266982317	0.00597083852627936
214.876911039981	0.0062168937494851
214.936442498812	0.00640252604355243
214.998062849208	0.00649904079668694
215.062018772016	0.00647637103083765
215.128112791997	0.00630631348739146
215.191668622487	0.00599539460358506
215.253674726583	0.00555444656283165
215.314831189853	0.00499590520904808
215.375580962417	0.00433649092222558
215.436245274458	0.00359837877197063
215.497122760161	0.00280950990181697
215.558683402172	0.00200204752797224
215.615627786432	0.00128543999508542
215.615627786434	0.00128543999506342
215.671988425791	0.000643139096094256
215.671988425793	0.000643139096075002
215.735350859663	4.62416936955163e-05
215.789023998032	-0.000321613623373272
215.844668391365	-0.000542330588368129
215.897592559472	-0.000583486162643242
215.947726276777	-0.000463188793745905
215.996331863365	-0.000199311436329097
216.044173584565	0.000194213454326718
216.09173583542	0.000702669392494655
216.118409743032	0.00103150333548167
216.118409743034	0.00103150333550503
216.166049722839	0.00167997973158802
216.214501419311	0.00239341229582211
216.264119319669	0.00314338745415327
216.315900538564	0.00390264384503784
216.371917520692	0.00464237430146592
216.434645331681	0.00529991654114973
216.499090575107	0.00571404658015833
216.55606055058	0.00580936380190915
216.566832855549	0.0057959338059436
216.566832855551	0.00579593380594045
216.618865661828	0.00558242239764645
216.668524469712	0.005143311888573
216.717194095374	0.00448994188997983
216.765292372954	0.00363615109130181
216.813022976472	0.00260174859310323
216.860325301335	0.00141854417799419
216.906799868822	0.000136241356276366
216.952008917161	-0.00118609546445724
216.996101439792	-0.00250472856666597
217.039997226501	-0.00380123751475894
217.085211328086	-0.00507156519602276
217.134108636498	-0.00631552676113335
217.192469089986	-0.0075482405081474
217.247097902613	-0.00838834958975403
217.278175637917	-0.00871166740075432
217.278175637919	-0.00871166740076978
217.332804450546	-0.00898646740005837
217.383737560219	-0.0088932620922208
217.434324919987	-0.00846577383818875
217.485154415434	-0.0077115525732376
217.536719048583	-0.00663782130237329
217.560684546759	-0.0060426887153508
217.560684546761	-0.00604268871530348
217.613578981422	-0.00454232770432405
217.666075317405	-0.00284871516003666
217.718745196319	-0.00101857783489117
217.765346056296	0.00063898925707724
217.80807284741	0.0021279902991354
217.849668796275	0.00349260432981405
217.892569202272	0.00475460276989247
217.940052712309	0.00591180701163896
218.003844325473	0.00695514630300519
218.056675339764	0.0072900555159079
218.102331233471	0.0071494268508753
218.114902299003	0.00703755581599218
218.114902299004	0.00703755581597368
218.158553378709	0.00639904157781884
218.200967359499	0.00540643065031663
218.242954372644	0.00407068448333686
218.284985723351	0.00240051316801664
218.327134121389	0.000421947967827291
218.367403499632	-0.00171222094650759
218.403769570529	-0.00380272281984008
218.437722059623	-0.00585527925177387
218.471572116267	-0.0079601325439033
218.507361021519	-0.0102069144330331
218.541556175353	-0.0123351852402621
218.541556175355	-0.0123351852403742
218.581525507354	-0.014753314033691
218.634165356965	-0.0177477604667906
218.687793790969	-0.020494118789831
218.742969986509	-0.0229296203939019
218.799811268006	-0.0249765172436979
218.8584770819	-0.0265705731952788
218.919157204112	-0.0276602359135609
218.954687318927	-0.0280398610038896
218.954687318929	-0.0280398610039043
219.017612896188	-0.0282655853715341
219.071967956408	-0.0280309728882478
219.12816833643	-0.0274096834478853
219.185948704587	-0.0264161647087663
219.245458975299	-0.0250715798773043
219.306856210411	-0.0234046545535378
219.370327137992	-0.0214516597086658
219.436096399525	-0.0192568019080393
219.504439622101	-0.0168730979237106
219.504780798962	-0.0168610728788622
219.504780798964	-0.0168610728787981
219.557124762772	-0.0150156167889785
219.609468726579	-0.0131930096848779
219.663504342743	-0.0113729752654304
219.719090383283	-0.00960641927778022
219.776376647187	-0.00794326030632574
219.835527382317	-0.00644532895667078
219.896740176722	-0.00518918495491926
219.960256569461	-0.00426835512411782
220.025669526705	-0.00379517965030762
220.083248339139	-0.00382259910693557
220.134417850248	-0.00421613351788607
220.182748648958	-0.0049105896143606
220.229875765466	-0.00588188509982487
220.276526283738	-0.00711215198622298
220.323266410557	-0.00858747077072862
220.370931723266	-0.0103090566530201
220.420847376589	-0.0123056790257096
220.433387493024	-0.0128332015253522
220.433387493026	-0.0128332015254293
220.487562811118	-0.0152065621828736
220.517432958258	-0.0165668536720212
220.51743295826	-0.0165668536721049
220.570905182413	-0.0190614110118627
220.623352577633	-0.0215472017918357
220.677335488148	-0.0241097793553684
220.732882081051	-0.0267193204790226
220.790137588524	-0.0293534321620995
220.849269357068	-0.0319927250971403
220.864706038484	-0.0326660726638105
220.864706038486	-0.0326660726638895
220.925915539773	-0.0352661018269888
220.983454506228	-0.0376027130484468
221.042727861619	-0.039896732853541
221.103655676159	-0.0421346511799934
221.166377856724	-0.0443137414252245
221.231046746534	-0.0464332618728967
221.297840393367	-0.0484946836282001
221.366969135071	-0.0505015968482647
221.43868533778	-0.0524596541847144
221.451361180525	-0.0527935760001993
221.451361180527	-0.0527935760002469
221.503719910621	-0.0541368597475898
221.556078640715	-0.0554258039466932
221.610160383216	-0.0567050959426865
221.665787472921	-0.0579708056229214
221.723109904463	-0.0592270047764248
221.782290279804	-0.0604777791860899
221.843524001984	-0.0617275506300942
221.907049517002	-0.0629811090736483
221.973164579507	-0.0642437065169194
222.042251937884	-0.0655212397589038
222.114822523961	-0.0668206081657247
222.191090562805	-0.0681418669473592
222.271734212406	-0.0694912455318518
222.357849042088	-0.0708784886842096
222.451245681091	-0.0723190576873717
222.492842172335	-0.0729384589372032
222.492842172337	-0.07293845893723
222.544708162537	-0.0736908515768259
222.596574152737	-0.074420331910886
222.650487974284	-0.0751533149585895
222.705943916812	-0.0758791658222024
222.763108864434	-0.0765961794891977
222.822149681479	-0.0773018939812911
222.883268522274	-0.0779933977255969
222.946713449613	-0.0786672265941162
223.01279644902	-0.0793192463434642
223.081922262128	-0.0799444864562869
223.154542678628	-0.0805361643546491
223.230886016346	-0.0810833734781808
223.311763671382	-0.0815764783660327
223.398377337449	-0.0820026372672319
223.40315840094	-0.0820230337293813
223.403158400942	-0.082023033729389
223.45535111139	-0.0822241293613598
223.507543821837	-0.0823853847611367
223.561663144671	-0.0825100846221571
223.617315780134	-0.0825928190083895
223.674659067755	-0.0826295329971149
223.733853772433	-0.0826155950858983
223.795093284164	-0.0825457256688442
223.8586132021	-0.0824138152469253
223.924707151075	-0.0822126595051029
223.993751626188	-0.0819335511083178
224.066247550911	-0.0815656125725993
224.142451666034	-0.0810975848039862
224.222980648848	-0.0805144759019422
224.308901962512	-0.0797948140103923
224.401956366307	-0.0789058098293354
224.46538452486	-0.0782369536009559
224.465384524862	-0.078236953600936
224.517237563359	-0.0776536330872748
224.569090601857	-0.0770384830579751
224.622988364749	-0.0763664066104187
224.678431753414	-0.075641508901077
224.735588377194	-0.0748599471304457
224.794626315755	-0.0740176588421169
224.855749383195	-0.0731098636279962
224.919207986036	-0.072130834697859
224.985317542203	-0.0710735256032619
225.054488059515	-0.0699289696311193
225.127147136923	-0.0686874647394127
225.203556900165	-0.067341939079534
225.284541777278	-0.0658751793949974
225.361518383886	-0.0644460937322792
225.361518383888	-0.0644460937322451
225.413819390488	-0.0634576068055106
225.466120397089	-0.0624562697304232
225.520266211498	-0.0614072693291808
225.575946964684	-0.0603167101678381
225.633316119215	-0.0591819145027465
225.692533858931	-0.0580001370324774
225.753792575948	-0.0567680830435622
225.817326471115	-0.0554817358193943
225.88342713117	-0.0541360716227262
225.952467955635	-0.0527246079430078
226.024944905054	-0.0512386418529663
226.101136053536	-0.0496743620046736
226.181626913489	-0.0480222363635042
226.267470716897	-0.0462639598983235
226.360373127741	-0.0443692277277006
226.43224355685	-0.0429116910959818
226.432243556852	-0.042911691095945
226.484094860353	-0.0418656994361669
226.535946163853	-0.040825063434767
226.58984094169	-0.0397497256127838
226.645283228773	-0.0386508808849175
226.702440992787	-0.0375265487944988
226.7614829018	-0.0363749478495154
226.822613567441	-0.0351938478969455
226.886084514252	-0.0339804317743835
226.952212786767	-0.0327310437724373
227.021410874173	-0.0314407793926028
227.094097171978	-0.0301053392407126
227.170548112272	-0.0287238165358061
227.251594709116	-0.0272863790248509
227.326303278026	-0.0259872660331183
227.326303278028	-0.025987266033087
227.378604183258	-0.0250932120263099
227.430905088489	-0.0242123083684832
227.485050929782	-0.0233146409558986
227.540730891401	-0.0224072571042966
227.598098294498	-0.0214896858525642
227.657313108622	-0.0205617850009171
227.718567443226	-0.0196234634619989
227.782095114873	-0.0186747339482052
227.848187169993	-0.0177157691661758
227.917216215476	-0.0167469790311239
227.98967698322	-0.0157691076697894
228.065849256017	-0.0147884706983525
228.146313395309	-0.0138109993274574
228.232118348122	-0.0128427523184415
228.32496021097	-0.0118924663545969
228.391140274865	-0.0112841148751125
228.391140274867	-0.0112841148750966
228.443002603263	-0.0108512581495685
228.494864931659	-0.0104594931615506
228.54876930772	-0.01009813172233
228.604221101334	-0.00977724710632942
228.661388092626	-0.00950213740975917
228.720438777131	-0.00927833204688012
228.781577512912	-0.00911110427576071
228.845055449409	-0.00900505626713519
228.911189057334	-0.00896355070542502
228.980389909139	-0.00898796970363019
229.053084383914	-0.00907655615600941
229.129540281095	-0.00922222988949085
229.210587073983	-0.00941201815343959
229.296400691353	-0.00962247021067381
229.296400691355	-0.00962247021067814
229.348673388543	-0.00974149587747586
229.40094608573	-0.00984468924003671
229.45506451317	-0.00992758379882514
229.510717574466	-0.00998032018625428
229.568058947088	-0.00999347413251594
229.627249043612	-0.00995726696200613
229.688480600413	-0.00986181406140231
229.751988338135	-0.00969739990360078
229.818064647795	-0.00945483345355933
229.887084216643	-0.00912591824095421
229.959545167768	-0.00870409366693917
230.035706427271	-0.00818847462479726
230.116173958828	-0.00758308108452482
230.202004839587	-0.00689891554329159
230.292534872547	-0.00617704864641498
230.341451312115	-0.0058046603738425
230.341451312117	-0.00580466037382904
230.393473330504	-0.00543438475018387
230.44549534889	-0.00510056551540088
230.499424477591	-0.00480322527568183
230.55490494948	-0.00455898436001508
230.612098350757	-0.00438145534914742
230.671172630158	-0.00428378802666177
230.732331031627	-0.00427729903691547
230.795823114415	-0.00436981818230465
230.858229277841	-0.00455028784968739
230.866702074926	-0.00458086067471591
230.866702074928	-0.00458086067472262
230.928826302146	-0.00484186970070217
230.982543486855	-0.00510779003584619
231.036828670315	-0.00539680020804073
231.036828670317	-0.00539680020805055
231.092491528028	-0.00569469887931444
231.157776892491	-0.00601781526271564
231.224590377358	-0.00628574470398036
231.270508432185	-0.00641580962297981
231.270508432187	-0.00641580962298393
231.322922708704	-0.00649649521895751
231.37533698522	-0.00649385649037821
231.429409918306	-0.0063947136009147
231.485027865908	-0.00618473148409018
231.542337723799	-0.00585225537000191
231.601501525178	-0.00538956030167205
231.662511288023	-0.00479677812188692
231.723202055881	-0.00410973075624758
231.783899000929	-0.00335224083758452
231.844924985703	-0.00255388240172515
231.906882133777	-0.0017474079760763
231.971301918824	-0.00096384150752241
232.038554099269	-0.000264642381220245
232.106775710464	0.000260120887244797
232.168553604248	0.000531052761259067
232.222355532813	0.000586140182856892
232.272671132956	0.000476437440957654
232.284836367737	0.000426374138450538
232.284836367739	0.000426374138442373
232.333520261838	0.000136545941784391
232.38128274961	-0.000279222774377633
232.428834629015	-0.000806924552693551
232.476523690642	-0.00142825397029608
232.480136850528	-0.00147834151185929
232.48013685053	-0.0014783415118846
232.528299744945	-0.00217489839694553
232.577492353029	-0.00291676685018981
232.628479166355	-0.00367618968339673
232.6828854316	-0.00442488067469576
232.741231539735	-0.00509633961014562
232.801407001126	-0.00558279761963629
232.86154387865	-0.00580403344503944
232.915077683721	-0.00574381423642351
232.92655816439	-0.00569723970804798
232.926558164392	-0.00569723970803964
232.977198844988	-0.00534535792203651
233.026199581865	-0.00477622703449164
233.074490773855	-0.00400066527098074
233.122358066385	-0.00303553639870807
233.169861280143	-0.00190694549444444
233.216730954021	-0.000657241901927163
233.247648271487	0.000222641527952237
233.247648271489	0.000222641528004995
233.293390443333	0.00157369954594727
233.337265366008	0.00288578316430252
233.381365947602	0.00417484472605302
233.427348763707	0.0054373969661674
233.47807002231	0.00667442833546949
233.53609060696	0.00781550274115785
233.595772005273	0.00861275421184795
233.649328365999	0.00895943661803933
233.700483287814	0.00894458336672861
233.751087595427	0.00859315938509582
233.801819095313	0.00791336095165756
233.853166994591	0.00691240664815602
233.905699249815	0.00559726015263244
233.959941811394	0.00398198685502718
234.014659341939	0.00215793915054193
234.064996054978	0.000383448016157245
234.086324072523	-0.000376009768241256
234.086324072525	-0.000376009768305903
234.131151219278	-0.00194660211001531
234.172649783483	-0.00332190791419284
234.215244940203	-0.00459713866223251
234.224973597981	-0.00486317783945173
234.224973597983	-0.00486317783950048
234.271572385003	-0.00597765298631044
234.324164775139	-0.00685982646277482
234.376839980598	-0.00727209768573097
234.423014246592	-0.00720223683354043
234.466907152326	-0.00674047357194241
234.509677324356	-0.00591230168966787
234.551810143557	-0.00473484956297901
234.593762052355	-0.00321962792593655
234.635934083685	-0.0013768294494504
234.677483349663	0.000715389659651084
234.715663791573	0.0028381666767964
234.75044104547	0.00489839777864504
234.784072991976	0.00696739659516884
234.818708194764	0.00913706950325955
234.856407472434	0.0114971861866855
234.899887510024	0.0141563142726098
234.923050721078	0.0155239458351891
234.92305072108	0.0155239458352948
234.977939592478	0.018570478676395
235.032137939857	0.0212415691357157
235.087831349187	0.0235726575580538
235.145052752934	0.0254890034789363
235.203929681158	0.0269341792750217
235.227037213641	0.0273550134362084
235.227037213643	0.0273550134362383
235.287714332239	0.0280757337638848
235.340094731659	0.0282678134494268
235.394299976956	0.0280757003088083
235.450073628228	0.0274996525685844
235.5075750738	0.0265494003403951
235.566974513288	0.0252416880056154
235.628477842665	0.0236003325364753
235.692338105895	0.0216564521411697
235.758874130479	0.0194489572754648
235.762835757668	0.019313368311761
235.762835757669	0.0193133683116986
235.817119639248	0.0174259912386946
235.871403520826	0.015512322455754
235.927357682805	0.0135550736019536
235.984878547413	0.0116043708843041
236.04410640892	0.00970977252331734
236.104558660301	0.00794891512960866
236.165180852917	0.00641613621564022
236.166501713152	0.00638578775413478
236.166501713154	0.00638578775409308
236.230189467635	0.00510065011013819
236.282658442837	0.00433671087986067
236.337064408105	0.00386829396911772
236.393036976317	0.00376635056507633
236.445204503009	0.00404100843635362
236.494203982438	0.00463187197519506
236.541644373639	0.00550709577198041
236.588401963881	0.00664752963795254
236.635035171446	0.00803693351045996
236.682249206319	0.00966958969482344
236.731178946825	0.0115632865861458
236.783555422857	0.0137703200262262
236.842105860817	0.0163960627104471
236.912256097408	0.0196736352368848
236.993921294488	0.0235507676670226
237.080052844738	0.0275907829734254
237.167837443573	0.0315608486605489
237.207415323672	0.0332845474236687
237.207415323674	0.0332845474237469
237.241535920689	0.0347332483935774
237.241535920691	0.0347332483936537
237.293548480323	0.0368713953608236
237.346941996969	0.0389750825455587
237.401859813452	0.0410410972355237
237.458389986595	0.0430651331412567
237.516640079303	0.0450447761325667
237.576777225254	0.0469805986369154
237.639000084033	0.0488748260264886
237.672854458983	0.0498617547459436
237.672854458985	0.0498617547459958
237.737405794065	0.0516641305745712
237.794909192983	0.0531883754608034
237.854277998212	0.0546889787740348
237.915303420281	0.0561614018778772
237.97813145966	0.057610666894878
238.042915539578	0.0590418297739541
238.109835338492	0.0604602602247406
238.113616657792	0.0605387348087657
238.113616657793	0.0605387348088034
238.166088983845	0.0616105102079729
238.218561309897	0.0626521023582548
238.272696891551	0.0636976586266289
238.328377516521	0.0647446117539083
238.385749790622	0.0657952657267665
238.444975091482	0.0668516689580951
238.506246980377	0.0679158029501186
238.569801291669	0.0689895778048775
238.635931943457	0.0700748594005495
238.705015808896	0.0711735416814852
238.777554317878	0.0722877125843101
238.85380816046	0.0734136616630754
238.934392238836	0.0745504114639945
239.020376265979	0.0756992381354211
239.113504833117	0.0768634464823332
239.186357290454	0.0777120770409252
239.186357290456	0.0777120770409456
239.238195828417	0.0782808128439049
239.290034366378	0.0788190713642093
239.343919950842	0.0793450897781485
239.399352080105	0.0798493242002148
239.456498794293	0.0803286847609483
239.515528636803	0.0807793395611932
239.576646075728	0.0811968838268603
239.640102456366	0.0815761887666317
239.706214594058	0.0819111992943959
239.775394674771	0.0821946262976029
239.848056990414	0.0824170832538777
239.924480040064	0.082566713762485
240.00549300753	0.0826299868615688
240.06886158912	0.08261074667452
240.068861589122	0.0826107466745186
240.121195933818	0.0825493323847219
240.173530278513	0.0824468214613397
240.227708663151	0.0822975881869736
240.283421112022	0.0820986912582088
240.34082062996	0.0818460194724575
240.400066813483	0.0815349836765019
240.461351231421	0.0811603342134819
240.524906906281	0.0807159685199014
240.591023684668	0.0801946422332332
240.660072291817	0.0795875213323286
240.732544357367	0.0788834458557063
240.808742421525	0.0780718710687833
240.88922076675	0.0771385362366048
240.975021714201	0.076061340579094
241.067822715083	0.0748061375303562
241.160233244175	0.0734691041524616
241.160233244177	0.0734691041524345
241.212065142231	0.072683467685239
241.263897040285	0.0718735839990199
241.317773099956	0.0710072806500403
241.373199213339	0.070091350620281
241.430344107306	0.0691222594743077
241.489377480991	0.0680963671237437
241.550505377189	0.0670093315511154
241.613981361607	0.0658558821343317
241.680125499416	0.0646294398135478
241.749354965249	0.0633215009223753
241.822063119007	0.0619239353145551
241.898558948407	0.06043036530718
241.979684421356	0.0588241492154583
242.032598591067	0.0577659990872026
242.032598591069	0.0577659990871661
242.084951054172	0.0567121673940819
242.137303517274	0.055652474759892
242.191499903572	0.0545503376504667
242.247228695404	0.0534127170106677
242.304642453162	0.052237300310757
242.363900150758	0.0510217702212367
242.425192511277	0.0497633176620381
242.488751377878	0.0484584889686587
242.554864897933	0.0471029300313657
242.62390124534	0.0456909814086217
242.696348008503	0.0442149971822495
242.77252288166	0.0426713779306665
242.85295640445	0.0410529328142288
242.938679008277	0.0393435195559489
243.031339834613	0.0375165525077697
243.125201780898	0.035690891437165
243.1252017809	0.0356908914371299
243.177040307169	0.0346944243316146
243.228878833438	0.0337069400282831
243.282759714039	0.0326905304144956
243.338191751305	0.0316559548596546
243.39534376338	0.0306015643333702
243.45438569688	0.0295259423057649
243.515523917045	0.0284273113390795
243.57901242927	0.0273034284232671
243.645171921123	0.0261513876473277
243.714420491971	0.0249672970637975
243.787151194262	0.0237486191303453
243.863676066742	0.0224952469701276
243.944840166482	0.0211999611745725
244.003439344731	0.0202877708263435
244.003439344733	0.0202877708263155
244.055772235816	0.0194902844245335
244.108105126899	0.0187097913677553
244.162282488095	0.0179206360013849
244.217992022054	0.0171303272821502
244.275386425842	0.0163400286497395
244.334624819571	0.0155516379084671
244.395898146908	0.0147676742684168
244.459438584481	0.0139914955756206
244.525534795691	0.01322756958747
244.594555779705	0.0124818306087738
244.666990507254	0.0117621460536272
244.74314418771	0.0110820690140232
244.823560669904	0.0104573034712354
244.909272813654	0.00990589133395713
245.00193732611	0.0094510199027226
245.078923308725	0.00918787920068068
245.078923308727	0.00918787920067569
245.130782211851	0.00906888724017896
245.182641114975	0.00899519684209907
245.23654069832	0.00896400246282473
245.29198988939	0.00897619531261572
245.34915690506	0.00903012609601504
245.408210948182	0.00912237859533233
245.469357338893	0.00924737600137556
245.532848579503	0.00939699159546383
245.59900311526	0.00956013821101824
245.668235540608	0.00972231407217648
245.74096022588	0.00986478926737731
245.817462972551	0.00996415491415878
245.898581137374	0.00999307937238406
245.979421348395	0.00992740209081547
245.979421348397	0.00992740209081284
246.031699803862	0.00982944968111293
246.083978259327	0.00968605344870337
246.138102459664	0.0094894728648856
246.193760272447	0.00923742814410996
246.251105144586	0.00892770318311875
246.310297157143	0.00855968452326282
246.371528600313	0.00813480567894101
246.435033577166	0.0076572087517786
246.501103594727	0.00713460316129399
246.570112020202	0.00657938145369334
246.642554894182	0.0060100521649688
246.718697373616	0.00545597372055304
246.799134342034	0.00495457854077254
246.884916371257	0.00455287628061282
246.962241797159	0.00433512224902307
247.022011374643	0.00427022678321252
247.022011374645	0.00427022678321195
247.07427172312	0.00428876878725771
247.126532071596	0.00437501695453902
247.18047219876	0.00452896080552493
247.235974253782	0.00474595603470743
247.293190507844	0.00501689244715507
247.352289576752	0.0053270951220568
247.413475024604	0.00565571822320363
247.476996858622	0.00597531964861413
247.543169785809	0.0062516930884223
247.612402543041	0.0064439643394032
247.674850499971	0.00650620127844191
247.674850499973	0.00650620127844199
247.72844797933	0.00646109785852346
247.782045458688	0.00631682900621259
247.837448323902	0.00605956546898227
247.8449768962	0.00601609949313103
247.844976896202	0.00601609949312028
247.902042881379	0.00562193693569714
247.959151620899	0.00511890428239939
247.959151620901	0.00511890428238175
248.020414299691	0.00447330914937773
248.072891211089	0.00385032989045285
248.127203714952	0.00315905666606046
248.183076845557	0.00242537933590471
248.240668119221	0.00167887770220014
248.300144401625	0.000958656826612391
248.361706989716	0.000313342203204732
248.425602361466	-0.000199853253948793
248.487967872652	-0.000505017230539593
248.54252203199	-0.000589135219255861
248.593212329598	-0.000503886403946096
248.642086539357	-0.00027155674436926
248.690053328908	9.35541237769416e-05
248.737645025861	0.000577167112997271
248.785238800904	0.00116240338054283
248.83316158717	0.00182873070810018
248.881802470665	0.00255218154117752
248.931779150826	0.00330649905445512
248.958292394994	0.00369682192691298
248.958292394996	0.00369682192693931
249.010746755012	0.0044180877756221
249.063245591583	0.00503147261093933
249.117239095928	0.0055014865998826
249.172797181263	0.00577070575210838
249.227300757188	0.00578894421195367
249.278585377474	0.00556285167245314
249.288284906372	0.00549260292652569
249.288284906374	0.00549260292651169
249.337863615356	0.00499559912122245
249.386355519739	0.00428932815789054
249.434348465933	0.00338695509153737
249.481988484064	0.00231068118687079
249.529127923834	0.001096595371094
249.575306137371	-0.000201443860655512
249.620181386601	-0.0015259308808949
249.664109490313	-0.00283981222406399
249.708176162782	-0.00412972775033916
249.734705897055	-0.00487344007417913
249.734705897057	-0.00487344007422898
249.780584611978	-0.00606744796418507
249.836625450735	-0.00730875083705887
249.894905824626	-0.00827351516115021
249.942078647465	-0.00876906131301019
249.942078647467	-0.00876906131302403
249.998466767682	-0.00899469873501313
250.04925696165	-0.00884307415637547
250.099851483995	-0.00835863409230455
250.150771178542	-0.0075487065846329
250.202519676773	-0.00642048122053576
250.255705687505	-0.00498139727622047
250.310516504262	-0.00326136089539425
250.364067321133	-0.00142348680801193
250.411954542	0.000277931554536985
250.455305505062	0.00180101927139801
250.496942966298	0.00319110878588007
250.539320288663	0.00447589393374061
250.5853231806	0.00565814642874221
250.642879239053	0.00673086621576321
250.699698520083	0.00725274861041722
250.746447965615	0.00722987295914441
250.790510432392	0.00680985860412157
250.833377432925	0.00602127696230346
250.87555965246	0.00488173329233282
250.893719448171	0.00428289702456225
250.893719448173	0.00428289702449908
250.89447199315	0.00425670945103224
250.894471993152	0.00425670945096881
250.936419264955	0.00263038474318499
250.978606014574	0.000686332166795975
251.019292156403	-0.00144204438011979
251.05612338851	-0.00354165078374631
251.090248016563	-0.00559428801891009
251.123995029777	-0.00768745890516399
251.159425420677	-0.00991133437249683
251.198713948778	-0.0123586520707968
251.245121343201	-0.0151550420618885
251.307451616073	-0.0186294816651576
251.371606740666	-0.0217403303303299
251.437620702983	-0.0243476428991159
251.50466809434	-0.0263223706109285
251.574326737391	-0.0276386106249945
251.64725164349	-0.0282363226664992
251.724104026785	-0.0280656307652243
251.731198251635	-0.0280115899891971
251.731198251637	-0.0280115899891824
251.785118174843	-0.0274072235314568
251.839038098049	-0.0264893364070342
251.894707651097	-0.0252576917203304
251.927676546845	-0.0244116696648625
251.927676546847	-0.0244116696648136
251.984861775785	-0.0227739720832472
252.037237726351	-0.0211229268807911
252.091302633438	-0.0193106623846382
252.146936746709	-0.0173757674206893
252.204293693293	-0.0153536994871062
252.263543657816	-0.0132859682747627
252.324892295294	-0.0112217861119729
252.386886331973	-0.00927264564318783
252.447143538286	-0.00756684382139216
252.508207922654	-0.006087729714972
252.570983598824	-0.00489429162050212
252.570983598825	-0.00489429162047299
252.635842952441	-0.00408012137057459
252.690177438078	-0.00377392901202632
252.744584717116	-0.00384340280779871
252.795121165075	-0.00426088947258862
252.834486878308	-0.00482370255831876
252.834486878309	-0.00482370255834952
252.882658738855	-0.00578868013357039
252.929361473735	-0.0069984370152574
252.976067931055	-0.00845329739960107
253.023611443878	-0.0101533905285702
253.073270612213	-0.012124764813552
253.126983154862	-0.0144313401603667
253.187115499186	-0.0171630537303827
253.249154360332	-0.0200765613091163
253.313583918621	-0.0231368505581188
253.380712081673	-0.0263019969413864
253.450954706941	-0.0295365983025275
253.524822889151	-0.0328108578205863
253.602515579996	-0.0360831497936179
253.684876041173	-0.0393413119484615
253.773152615033	-0.042586673073414
253.86950726321	-0.0458456580230208
253.914103718667	-0.0472593197322693
253.914103718669	-0.0472593197323258
253.965874677698	-0.0488299885954053
254.017645636726	-0.050329385222301
254.049682921741	-0.0512236561661291
254.049682921742	-0.0512236561661791
254.103557830227	-0.0526733207184278
254.157033328546	-0.0540497333341265
254.212039317768	-0.0554061030852724
254.26862824024	-0.0567442954713008
254.326944065181	-0.0580684449333055
254.387153487082	-0.0593830133351467
254.449456615771	-0.060692879536939
254.481001914556	-0.0613382549715773
254.481001914557	-0.0613382549716142
254.545643387084	-0.0626265201754001
254.603145820766	-0.0637369067309563
254.662517197326	-0.0648511950479937
254.723545248804	-0.065964939341102
254.785089549868	-0.0670575573487242
254.78508954987	-0.0670575573487561
254.847920441715	-0.0681427710328553
254.900542559244	-0.0690287587209437
254.95505262705	-0.0699247418632046
255.011120753438	-0.0708231158015048
255.068905048896	-0.0717239658289673
255.128570175446	-0.0726267756613694
255.19031437453	-0.073530710656356
255.25437960718	-0.0744345611663336
255.321068119878	-0.0753366961223699
255.390768603088	-0.0762350155450564
255.464000222414	-0.0771269129342966
255.541000222316	-0.0780038761063349
255.622444656696	-0.0788595399751232
255.709454089709	-0.0796872091359786
255.803883799118	-0.0804787255364236
255.897347991459	-0.0811471754214411
255.897347991461	-0.0811471754214529
255.949131810168	-0.0814664230107787
256.000915628876	-0.081748265429787
256.054773275034	-0.0820009979989846
256.110182123462	-0.082217344236537
256.167312837477	-0.0823934129410822
256.226336041214	-0.0825246386289253
256.287459140846	-0.0826057875472983
256.350937650393	-0.0826307621355879
256.417094530096	-0.0825923170595142
256.486351465466	-0.082481612698714
256.559076999986	-0.0822881254347123
256.635611960804	-0.0819997779913754
256.716808765376	-0.0816001348596136
256.747034254447	-0.0814270597717393
256.74703425445	-0.0814270597717177
256.799446815184	-0.0810961260954932
256.851859375917	-0.080726638463028
256.906114929971	-0.0803042690162114
256.961901448402	-0.0798285234944509
257.019370732591	-0.0792954817176315
257.078680767811	-0.0787008526137703
257.140020894536	-0.0780396972619596
257.203620981599	-0.0773062361821806
257.269766269433	-0.0764935531876742
257.338820481565	-0.075593135292772
257.411264035682	-0.0745941151710703
257.487454955837	-0.0734865068281642
257.567871950906	-0.072258004303831
257.653527358764	-0.0708869771393071
257.746024353266	-0.0693398711230968
257.848383431925	-0.0675549323969915
257.871818675794	-0.0671363809033231
257.871818675798	-0.0671363809032579
257.923488139768	-0.066201495693923
257.975157603738	-0.0652509188533631
258.02901247565	-0.0642446407530916
258.084416323202	-0.0631942157064119
258.141545027765	-0.0620963520740459
258.200569767547	-0.060947865095646
258.261698989236	-0.0597448944244932
258.325189659528	-0.0584826903898263
258.39136686585	-0.0571552385654067
258.460655563453	-0.0557546463965674
258.533412790395	-0.0542746159215641
258.609997883526	-0.0527091869490032
258.691272299058	-0.0510426293925449
258.718828881411	-0.0504769142163012
258.718828881415	-0.0504769142162265
258.77124155895	-0.0494006762179112
258.823654236485	-0.0483248165050993
258.877909968029	-0.0472123845514544
258.933695525466	-0.0460708210139446
258.991162514383	-0.0448981645582342
259.050468631317	-0.0436925001183224
259.111802838138	-0.0424514831030585
259.175394492798	-0.0411722081063683
259.241528123502	-0.0398509860057469
259.310566419288	-0.0384829921067645
259.382988213394	-0.0370616759856728
259.459152977529	-0.0355835415751213
259.539533281795	-0.0340437182760011
259.625135848143	-0.0324283828080477
259.71755176944	-0.0307149664284165
259.819769719173	-0.0288592594737713
259.832579070424	-0.028629769988078
259.832579070427	-0.0286297699880129
259.884263985625	-0.0277109527224842
259.935948900822	-0.0268038783762538
259.989817680972	-0.0258713684371046
260.045234983289	-0.0249262246738903
260.102376362328	-0.0239672350975035
260.16141263928	-0.0229936320231473
260.222551745416	-0.0220044854876408
260.286049891133	-0.0209986864495032
260.352231013566	-0.0199748793784982
260.421518235745	-0.0189313455732557
260.494282602119	-0.0178687327437439
260.570867713871	-0.0167900813644561
260.652131584689	-0.0156942829825706
260.697439421555	-0.015107056240231
260.697439421559	-0.0151070562401846
260.749799671499	-0.0144513314534808
260.802159921439	-0.01382193167192
260.856364131385	-0.0132002580220142
260.91209872368	-0.0125952801111074
260.969515844049	-0.0120113152191682
261.0287738677	-0.0114538183890206
261.0900627201	-0.0109292995194409
261.153613151625	-0.0104454441426786
261.219711762249	-0.0100111819539029
261.288724441872	-0.00963667595159879
261.361135221632	-0.00933318402318465
261.437269832631	-0.00911350681153582
261.517641651498	-0.00898894470326786
261.6032694914	-0.00896793842121344
261.69250275882	-0.009050313725044
261.778067007633	-0.00920452983620003
261.778067007637	-0.00920452983620774
261.830073145811	-0.00932183777473393
261.882079283985	-0.00944829826859681
261.935982970366	-0.00958108183578883
261.991444335814	-0.00971086068005357
262.048626031264	-0.00982817289440399
262.107698139175	-0.00992225460641263
262.168866806532	-0.00998114696470631
262.232385698064	-0.00999177857242123
262.298574931382	-0.00994007047799101
262.367851627343	-0.00981104635886306
262.440623003179	-0.00958949531922078
262.517187560925	-0.00926188795634422
262.598389637061	-0.00881525861678604
262.680395564881	-0.00827458877231062
262.680395564885	-0.00827458877228492
262.732678382937	-0.00789234395856758
262.784961200989	-0.0074889406486242
262.839076855909	-0.00705759584484658
262.894726206868	-0.00660964048953109
262.952062165929	-0.00615564116853563
263.01124481993	-0.00570914717872372
263.072466449582	-0.00528679661492719
263.135961163314	-0.00490838958279099
263.202020499502	-0.0045966322904323
263.271017906391	-0.0043763653884955
263.340548146012	-0.00427457432146898
263.406258654458	-0.00429258435292605
263.469561555809	-0.0044106202968634
263.531795188066	-0.00461214500062022
263.594013881545	-0.00488148454331485
263.657253854302	-0.0052018938445712
263.711482767914	-0.005493286978049
263.711482767918	-0.0054932869780686
263.763799617705	-0.00577012911159613
263.816116467491	-0.00602493338589676
263.870074651437	-0.00624636773478973
263.925595751567	-0.00641193810336563
263.982830156546	-0.00649877084197372
264.041946150161	-0.00648331975030657
264.103146725188	-0.00634244525305723
264.166681059992	-0.00605479082474483
264.228877096122	-0.0056341527627565
264.29013644091	-0.00509363815757019
264.350928126859	-0.00444919801711836
264.411586914445	-0.00372207282202295
264.472406172015	-0.0029393112515875
264.482999230675	-0.00280015483388304
264.482999230679	-0.00280015483383518
264.544399536796	-0.00199490998154418
264.598124915912	-0.00131779426150006
264.653125830559	-0.000686035415774565
264.653125830563	-0.000686035415735587
264.667013881384	-0.00054038796593881
264.667013881387	-0.000540387965901509
264.722654346795	-2.89602284627156e-05
264.775155459239	0.000326907085861325
264.829268922028	0.0005409821896982
264.882097122203	0.000584030852609338
264.932250565172	0.000465710991902273
264.980870070358	0.000203613451804694
265.028718226831	-0.000188312357596679
265.076281653178	-0.00069537690309099
265.123918549541	-0.00129995958686297
265.171958445068	-0.00198072659000378
265.22082303531	-0.0027131057594584
265.271210393995	-0.00347050127904603
265.324447270795	-0.00422498779471879
265.383670130939	-0.00494726113581243
265.451775916293	-0.00554271507887103
265.514969918962	-0.00579944941385488
265.568933907046	-0.00575372219280435
265.619688417086	-0.00546896673027413
265.639991275288	-0.00528756759321508
265.639991275292	-0.00528756759317911
265.689276747821	-0.00468691565786611
265.737498225883	-0.00388571371079946
265.785320847925	-0.00289763109259147
265.832764878515	-0.00175052703847034
265.879515952035	-0.00048917945083591
265.925086119818	0.000827711747640357
265.9694187409	0.00215011377768351
266.013241399725	0.00345334148567782
266.057915128459	0.00473083717508708
266.09643400233	0.00575480811750917
266.096434002333	0.0057548081176015
266.144009996939	0.0068759016511763
266.197860374789	0.00789769894099734
266.253026804475	0.00861742295078713
266.306307207711	0.00896003699168819
266.357456869971	0.00894385440611745
266.408060641948	0.00859114699847428
266.458793576904	0.00791009335829534
266.51014486134	0.00690791234995707
266.542855294408	0.00612015361341025
266.542855294412	0.00612015361331667
266.59539336502	0.0046442148198545
266.650448583039	0.0028754404638775
266.657791769775	0.00262655063734296
266.657791769778	0.00262655063721905
266.710355766153	0.000789785679943479
266.756257542779	-0.000842300128875091
266.798692309291	-0.00231289100793062
266.840319606092	-0.00366339602103578
266.883589565526	-0.00491225793852221
266.932104710564	-0.00605472295571297
266.991714102022	-0.00698458140740657
267.043253332979	-0.00729183887658721
267.088792894325	-0.00713937108239343
267.132405653824	-0.00660192953809408
267.175012693029	-0.00570187208192249
267.21706947536	-0.0044554348909859
267.259044965078	-0.0028727153701938
267.301240269284	-0.000968307255431215
267.342321669746	0.0011491648196594
267.379683464463	0.00325862649133814
267.414037548287	0.00531305863601635
267.447709630952	0.00739521970975236
267.482790696175	0.00959598346814025
267.521398790374	0.0120065665618457
267.566543955321	0.0147446236804936
267.572346222459	0.0150867539029308
267.572346222462	0.0150867539031445
267.631224585534	0.0183860617610371
267.683799980536	0.0210056457657287
267.702621177449	0.0218560578947646
267.702621177452	0.0218560578949243
267.756935579064	0.0240274641380345
267.810795461397	0.0257437251566968
267.866211665336	0.0270418535541616
267.923235042216	0.0278856152018761
267.982011939155	0.0282523039941414
268.042711532449	0.0281299505027319
268.10553672831	0.0275173022125635
268.170735284252	0.0264237499920443
268.238616798132	0.0248693208973447
268.30957961526	0.0228847914099211
268.384156179635	0.0205120392117068
268.463095932451	0.0178049171638515
268.539347862548	0.0151190893920125
268.539347862551	0.0151190893918845
268.593292596986	0.0132391561002734
268.64723733142	0.0114201034428714
268.652365373427	0.0112517529639853
268.652365373431	0.0112517529638662
268.708035341575	0.00949126404146519
268.760378197691	0.00797515500393582
268.814356210611	0.00659348975474991
268.869908196368	0.00540888624804377
268.927186671004	0.00448896025441695
268.986363551653	0.00391180411503265
269.045255768982	0.0037595465999297
269.098191460289	0.00400877364249148
269.147404613263	0.00457787386152329
269.194925996912	0.0054327000029668
269.241714424164	0.00655403156931629
269.288336657187	0.00792533481457223
269.335474786217	0.00953965606276631
269.379132938278	0.0112085031278532
269.379132938282	0.0112085031279983
269.42788417203	0.0132315970471423
269.482390835572	0.0156432550240026
269.516034441549	0.0171876417915415
269.516034441552	0.0171876417917102
269.571829016938	0.0198059381852873
269.624550062158	0.0223092782910749
269.678876720459	0.0248832247048406
269.734755520014	0.0274948592100438
269.792330420049	0.0301226801072121
269.851762679124	0.0327480873982267
269.913245398599	0.0353559140075686
269.977013583493	0.0379345792513495
270.043359690825	0.0404763065905496
270.112658021552	0.0429774744828244
270.185405361471	0.0454392482880479
270.261911136357	0.0478571206186051
270.342736803297	0.0502359234961898
270.428941491682	0.0525941848955941
270.522235464192	0.0549638447233396
270.62592705788	0.0574073628752963
270.647351816726	0.0578903180377674
270.64735181673	0.0578903180378488
270.698998201377	0.0590268140596633
270.750644586024	0.0601269721656161
270.80448383128	0.0612386275836085
270.857833207168	0.0623078293306729
270.857833207172	0.0623078293307447
270.913220314176	0.0633867164631645
270.966679336998	0.0644003097125913
271.021729573604	0.0654176073804301
271.078364062132	0.0664378422231806
271.136729780335	0.0674626770731322
271.196994124954	0.068493525041435
271.259358268434	0.0695316357669216
271.289151711712	0.0700173341185714
271.289151711716	0.0700173341186303
271.353861727195	0.0710492726447143
271.411363439585	0.0719394102646607
271.470736784263	0.072831216554548
271.474857281276	0.0728920531837849
271.47485728128	0.0728920531838386
271.53588734553	0.0737766378363637
271.588644845481	0.0745156875908375
271.643209437106	0.0752539318027265
271.699326683358	0.0759842309625393
271.75714913796	0.0767045726043505
271.816838411539	0.0774123120329851
271.87858838536	0.0781043208957408
271.942634913667	0.0787768865305528
272.009271385195	0.0794255886990605
272.078873088146	0.0800451262484085
272.15193776274	0.0806290617679491
272.228796554498	0.081167076137386
272.309992132241	0.0816475821171988
272.396585927545	0.0820575094651067
272.490286099148	0.0823787927821899
272.59438619555	0.0825836687546251
272.635734520474	0.0826201277074615
272.635734520478	0.0826201277074636
272.687360229481	0.0826296097521424
272.738985938485	0.0825990113664663
272.792818362489	0.0825244397981661
272.848203532259	0.0824023813334374
272.905319500045	0.0822285984526129
272.964339190226	0.0819983123025057
273.025473529418	0.0817060021549886
273.088983025698	0.0813451732885813
273.155198025429	0.0809079988827465
273.224551685614	0.0803847447013541
273.297359620878	0.0797652793126033
273.374036132256	0.0790375378281518
273.447878719738	0.0782661211610789
273.447878719741	0.0782661211610392
273.500458425261	0.0776760861737914
273.553038130781	0.0770532857464826
273.607396916926	0.0763760662309051
273.663286359638	0.0756456612583617
273.720854404371	0.0748585373373241
273.780257424607	0.0740108731461802
273.84168237211	0.0730982351605908
273.905355734836	0.0721153922946246
273.97155781049	0.0710560273315558
274.040644813572	0.0699122885611969
274.113085166561	0.0686740522660046
274.18929906866	0.0673316297543109
274.269681665842	0.0658756410474419
274.355213702564	0.0642857960794604
274.447420844599	0.0625306747012339
274.549116847885	0.0605525940349993
274.609058456217	0.0593690203836769
274.60905845622	0.0593690203836047
274.66070814117	0.0583402075712857
274.712357826119	0.0573041550547027
274.766199552624	0.0562174878838023
274.821596114471	0.0550934940151235
274.87872517289	0.0539292437491375
274.937760008826	0.0527220064673171
274.998911981249	0.0514684202233786
275.062442186066	0.0501642912669514
275.128681798108	0.0488042329682446
275.198065202179	0.0473810711888132
275.270909034183	0.0458904904212452
275.347630607116	0.0443266794852219
275.429115649772	0.0426750885130976
275.430656538106	0.0426439652221307
275.43065653811	0.0426439652220572
275.483134358664	0.0415866939910924
275.535612179218	0.0405350729624424
275.589933107914	0.0394531125435298
275.645781354302	0.038348391465195
275.703307609058	0.0372192911485299
275.762668300347	0.0360642829435174
275.824050644888	0.0348814795212691
275.887681541755	0.0336685290083543
275.953841946013	0.032422432009804
276.022889147617	0.0311392539889907
276.09529339691	0.0298136447374041
276.171455110463	0.0284423911940066
276.251789767277	0.0270229848806847
276.337280879314	0.0255443968562866
276.429463524895	0.02398888910682
276.531177486555	0.0223220353223089
276.561813907733	0.0218306589881139
276.561813907737	0.0218306589880559
276.613492086657	0.0210135032148451
276.665170265577	0.0202115628593546
276.719035616478	0.0193925970438211
276.774452940295	0.0185689482445866
276.831598754381	0.017740824178534
276.890645036735	0.0169092146520975
276.951801309853	0.0160754903877862
277.015326026324	0.0152415749196787
277.081546407621	0.0144101493683723
277.150890629978	0.0135849328784752
277.223710598684	0.0127735648602807
277.300379221267	0.0119870859446128
277.381768015213	0.0112366573796376
277.41851778987	0.0109287551564864
277.418517789874	0.0109287551564569
277.470891748989	0.0105254440944097
277.523265708104	0.010165843411406
277.577483888338	0.00984168481580014
277.633230949368	0.00956113059740965
277.690658681011	0.0093291610033803
277.74992493829	0.00915062830218495
277.811218945742	0.00902977061320289
277.874770482927	0.00896972511171955
277.94086476083	0.00897190179747685
278.009865599167	0.00903520675380667
278.082253775997	0.00915509314488185
278.158365622254	0.00932161134195481
278.238696479661	0.00951813634578072
278.324255282115	0.00972064967827073
278.416642101303	0.0098948957586401
278.495037598501	0.00997979931733634
278.495037598504	0.0099797993173386
278.546912207467	0.00999425873587543
278.59878681643	0.00997034705123318
278.652698615559	0.00990133032202895
278.708162326627	0.00978082520229689
278.765346351983	0.00960277048159738
278.824420388309	0.00936185921167659
278.885590395155	0.00905387572145109
278.949109740905	0.00867617995911927
279.015298088002	0.00822836124403329
279.084571825493	0.0077131452602105
279.157345929198	0.00713888687828929
279.233911234992	0.00652317257556524
279.315111310735	0.00589046943446995
279.402216167386	0.00527798258189926
279.409639569355	0.00523043631346059
279.409639569359	0.0052304363134375
279.46186371425	0.00492185227800881
279.514087859142	0.00466500518615987
279.568172451979	0.00446187792521867
279.623789970818	0.00432656378862695
279.681094779817	0.00426957018187796
279.74024735169	0.0042991614731741
279.801440587704	0.00441981330338702
279.863625046115	0.00462545462838763
279.92587244489	0.00489808296601986
279.989202997068	0.00522079356140043
280.054947353205	0.00557429672646645
280.125343086185	0.00593527856770651
280.204777818654	0.00626871920067249
280.288802434912	0.00647593549659105
280.364869253712	0.00648957689929246
280.41654934143	0.0063891515808364
280.416549341433	0.00638915158082604
280.46888282454	0.00619095272177002
280.521216307647	0.00589440525878403
280.575208345569	0.00548823314750635
280.63076027235	0.00497193566474175
280.688022436007	0.00434935675904822
280.747161983799	0.00363170284456564
280.808099461485	0.00284338147952175
280.869609655282	0.00203611461435873
280.932856019462	0.00124111703812248
281.000161344227	0.00049198026315227
281.06781542859	-9.93329954930239e-05
281.134580770803	-0.000469917528095383
281.190568675778	-0.000587764479543588
281.241735290323	-0.000528640483495436
281.290832778936	-0.000319662377219313
281.291147652627	-0.000317848442255186
281.29114765263	-0.000317848442234194
281.339222068566	2.70449031191145e-05
281.386845678733	0.00049281895777341
281.405467263248	0.000704777385179557
281.405467263252	0.000704777385222458
281.453038665956	0.00130988353400286
281.461273826427	0.00142252768281733
281.461273826431	0.00142252768286753
281.509324418129	0.0021133432140873
281.558410979717	0.00285248015942181
281.60919781324	0.00361148250856744
281.663210442383	0.00436223333088094
281.721971058355	0.00505155342936737
281.78260696695	0.00555834853577653
281.843566713359	0.0057997642942373
281.897372008654	0.00575355832411337
281.948121000764	0.00546860811564371
281.997405481457	0.00496110379904927
282.045862290579	0.00424326453876785
282.093833479232	0.00333034761873855
282.1414524678	0.00224513053198161
282.188551664604	0.00102470213970918
282.234660581371	-0.000276274495457226
282.279464795647	-0.00160088934584309
282.323366042639	-0.0029136032037312
282.338144338647	-0.00335091753531055
282.33814433865	-0.00335091753541764
282.382263012533	-0.00461868021533215
282.429514289055	-0.00587313184098021
282.483211865767	-0.00710395388759573
282.538455972535	-0.00808718631636644
282.595359709709	-0.00874170567926444
282.647909085858	-0.00898864663302718
282.698823457249	-0.00888518069090314
282.749410696089	-0.00844769597603465
282.800254967857	-0.00768369463661853
282.851850494957	-0.00660039770106089
282.904581647547	-0.00521105037936205
282.90458164755	-0.00521105037925748
282.957526090775	-0.00358222216399376
283.011315970774	-0.00175799741504822
283.06033050682	-2.11053130984159e-05
283.10429636389	0.00153148907690834
283.14605793947	0.00294322727207114
283.188115020497	0.00424652787137009
283.233147745563	0.00544845306061471
283.287026976498	0.00653922697586614
283.334730421527	0.00712136219656358
283.351002302902	0.00722794659428238
283.351002302905	0.00722794659430073
283.398705747935	0.00725081246233057
283.408189592846	0.00720215596939227
283.40818959285	0.00720215596937015
283.452420201079	0.00673522296773109
283.495178696494	0.00590428904137623
283.537308278522	0.00472411613893398
283.579260739892	0.00320623936776465
283.621434292047	0.00136096651222236
283.662967844245	-0.000732445527033846
283.701115687398	-0.00285474768069549
283.735874420217	-0.00491468087373474
283.769506344795	-0.0069841247064806
283.804157527563	-0.00915494948104995
283.841890472781	-0.0115169648545289
283.885431929417	-0.0141790450532942
283.940459258761	-0.0173506836295803
284.004153760151	-0.0206280602781756
284.069542408144	-0.023441142350442
284.135915051962	-0.0256523064824123
284.204499824181	-0.02722381378846
284.271612076108	-0.0280662233567983
284.271612076111	-0.0280662233568259
284.324169615944	-0.0282676687904575
284.376727155777	-0.028094382439635
284.430969547947	-0.0275563230614987
284.486753673761	-0.0266636941166177
284.510768619594	-0.0261848712088319
284.510768619598	-0.0261848712087554
284.568240699771	-0.0248375869963054
284.622065921332	-0.0233563283175264
284.677575363239	-0.0216540906955893
284.7346947223	-0.0197671947466625
284.793576730411	-0.0177315464537955
284.854392034534	-0.0155889951328996
284.917345770658	-0.013388441434803
284.9826887045	-0.0111884156888731
285.044598579594	-0.00924455421425877
285.104848104462	-0.00754230336701243
285.165947224574	-0.00606672760091068
285.230888073336	-0.00484467837307311
285.295480589562	-0.00405506844991961
285.347494432146	-0.00377271672465636
285.34749443215	-0.0037727167246484
285.41073962755	-0.00389492924084568
285.416872299195	-0.00393500275436717
285.416872299199	-0.00393500275439244
285.467921961429	-0.00446502402063313
285.515722722856	-0.0052764749861527
285.562591524071	-0.006356165594971
285.609202273648	-0.00768809270362818
285.656196184476	-0.00926295601427436
285.704591586011	-0.0110919635958727
285.755960052417	-0.0132182361109021
285.812723410553	-0.0157315946831864
285.876717155873	-0.0186968827525363
285.943160157617	-0.0218445457053991
286.012792366436	-0.0251436820398942
286.085884601007	-0.0285416928616501
286.162890198429	-0.0319957244310003
286.18728004735	-0.0330563949603362
286.187280047354	-0.0330563949604932
286.224877651619	-0.034656787518598
286.224877651623	-0.0346567875187507
286.279032826194	-0.0368842978215108
286.331929744016	-0.038968294083073
286.386357389869	-0.0410166196343445
286.442331565341	-0.0430224493408921
286.499990768459	-0.0449847285338222
286.559492871701	-0.0469038477517648
286.621026174649	-0.0487818245170362
286.684818949862	-0.0506223541911651
286.751153897664	-0.0524309323338244
286.820390599411	-0.0542150907638973
286.893002443423	-0.0559848461000431
286.969410402427	-0.0577483728946935
287.050022748702	-0.0595132880951611
287.135836659265	-0.0612988620495126
287.228410806547	-0.0631323744601722
287.330641398533	-0.065060648795977
287.424502226201	-0.0667523049195527
287.424502226205	-0.0667523049196169
287.476113897466	-0.0676528037592746
287.527725568726	-0.0685330421287619
287.581538340957	-0.0694295806529543
287.636909038189	-0.0703295127086866
287.665978403438	-0.0707927542044793
287.665978403442	-0.0707927542045368
287.723086180723	-0.0716840483007452
287.776526477862	-0.072495091773293
287.831627146301	-0.0733072767226439
287.888313571775	-0.0741163645525713
287.946736170998	-0.0749209092371047
288.007063145232	-0.0757189504363751
288.06949688536	-0.0765080798669236
288.097297955611	-0.0768469324019905
288.097297955615	-0.0768469324020343
288.162086182994	-0.0776053619734944
288.199171282256	-0.0780191485254669
288.199171282259	-0.0780191485255068
288.256672146954	-0.0786302684623812
288.309637761184	-0.0791592656834139
288.364260062382	-0.0796694757535489
288.420428608025	-0.0801554405625294
288.478286842467	-0.0806136903738905
288.537992331112	-0.0810401810935854
288.599733123953	-0.0814302903408536
288.663736978291	-0.0817786831861713
288.730285648225	-0.0820791275630072
288.79973701463	-0.0823242216938689
288.872561375214	-0.0825049696754177
288.949211069267	-0.0826099187458293
289.030057309107	-0.0826251285091486
289.116088321933	-0.0825333860250425
289.208836792693	-0.082310215897001
289.311125748879	-0.081916054254047
289.41864508153	-0.0813373345413068
289.418645081534	-0.0813373345412844
289.470252688135	-0.0810009671513479
289.521860294737	-0.0806273903601868
289.57567886241	-0.0801988897596966
289.631059538922	-0.0797173195446201
289.688182877854	-0.0791784230152109
289.747225077184	-0.0785775997599899
289.808401592926	-0.077909455938807
289.871979376272	-0.0771675454168757
289.938298311696	-0.0763439486000696
290.00780641335	-0.0754285836199606
290.080756098434	-0.0744132250835495
290.157652365744	-0.0732856112772032
290.188854346118	-0.0728120940834633
290.188854346121	-0.0728120940834075
290.241568974035	-0.0719921192842913
290.294283601949	-0.0711480700183297
290.348776489333	-0.0702515203104859
290.404797365758	-0.069305757174437
290.462492766768	-0.0683077312799091
290.522017186572	-0.0672542126634595
290.583554967794	-0.0661414144749058
290.647328899493	-0.0649648243670897
290.713613880203	-0.0637189372293604
290.782757945604	-0.0623968406555688
290.855216514778	-0.060989534993919
290.931479443649	-0.0594873696171369
291.011849033039	-0.0578846400155038
291.097272303019	-0.0561631490182131
291.189193374411	-0.0542949256869677
291.29021537806	-0.0522289355392662
291.387225081073	-0.0502383239820265
291.387225081077	-0.0502383239819518
291.438861653208	-0.049178033003862
291.490498225339	-0.0481182738165435
291.54433448992	-0.047014764185221
291.599732047385	-0.0458816099185937
291.656870473804	-0.0447162729807231
291.715925290919	-0.0435164800707805
291.777110960353	-0.0422793881582661
291.840692977592	-0.0410014035470268
291.907009010437	-0.0396778480646182
291.976503525651	-0.0383024050963594
292.04945306192	-0.0368726750526747
292.12633455239	-0.0353830150902429
292.185411227145	-0.0342512280712153
292.185411227149	-0.034251228071146
292.238019076649	-0.0332533827301017
292.29062692615	-0.0322654271172283
292.345013681888	-0.0312549088990456
292.400928281541	-0.0302279633436806
292.45851800415	-0.0291834222432035
292.517938284124	-0.0281202168248371
292.579374816844	-0.027037036768764
292.643052364936	-0.0259322673869582
292.709248781131	-0.0248038778729537
292.778316675864	-0.0236492469051402
292.850718882129	-0.0224648711390824
292.926890876733	-0.0212489859363155
293.007198600773	-0.0200025187197296
293.092605283138	-0.0187195928537948
293.184597770408	-0.0173911446673758
293.285890256734	-0.0159992829896682
293.326125507363	-0.0154690389311142
293.326125507367	-0.0154690389310669
293.37780545253	-0.0148084977960201
293.429485397693	-0.0141725928803749
293.483355275071	-0.0135379652969184
293.53877992135	-0.0129174747046496
293.595936566425	-0.0123148922053252
293.654998031376	-0.0117353017565364
293.716174988862	-0.0111848661446914
293.779727499007	-0.0106710135232713
293.845985120295	-0.0102025961764367
293.915379600413	-0.00979001745280182
293.988252832448	-0.00944631641786048
294.064995884061	-0.00918539798391915
294.146490586663	-0.00902013677986553
294.183669996956	-0.00898135629961526
294.183669996959	-0.00898135629961254
294.236033169557	-0.00896304142618472
294.288396342155	-0.00898368775556775
294.342604476273	-0.00904101876044378
294.398340518725	-0.009131550361001
294.455756208328	-0.00925013345108085
294.515009270255	-0.00938964884371034
294.576288775506	-0.00954081574374274
294.639824315928	-0.0096920084567631
294.705900868411	-0.00982909679745619
294.774881952987	-0.00993529206178133
294.847247950478	-0.00999095365750592
294.92332911299	-0.00997351553617822
295.003623805489	-0.0098585201414713
295.089138112394	-0.00961910483084555
295.176005571354	-0.00925186849623143
295.242314879823	-0.00889226766780205
295.242314879827	-0.00889226766778057
295.294391454537	-0.00856673640783442
295.346468029248	-0.00820849262676735
295.400407742093	-0.00780933350773353
295.455906199921	-0.00737698836459906
295.513124191114	-0.00691853000740736
295.572231277089	-0.00644394506576218
295.633432752721	-0.00596651875161506
295.696981016931	-0.0055033589373069
295.763194238214	-0.00507582753858368
295.832486404484	-0.00470974791053305
295.905292833235	-0.00443555441269997
295.976962485262	-0.00429151326665275
296.043798883788	-0.00427594598088717
296.107663109725	-0.00436605972209864
296.170097403996	-0.00454436776937573
296.185031251333	-0.00459867566826345
296.185031251336	-0.00459867566827718
296.24715005107	-0.00486423277773875
296.299594109149	-0.00512598487924257
296.353907703952	-0.00541583476001392
296.409781387573	-0.00571423492304703
296.467374368267	-0.00599962025015764
296.526853863675	-0.00624638097880084
296.588421755588	-0.00642542853087871
296.652325368048	-0.00650493814671912
296.718875090774	-0.00645141540560511
296.784373052733	-0.00624895110892602
296.847503074388	-0.00590819092493995
296.909271855471	-0.00543988913728673
296.970305331143	-0.00485729055873383
297.031010880094	-0.00417825008220749
297.091694980253	-0.00342624335427644
297.150890448135	-0.00265383106838253
297.150890448138	-0.00265383106833461
297.211866836909	-0.00185700283896384
297.264338041026	-0.00120403899225127
297.318644726601	-0.00059359927267761
297.374522013104	-6.8932753293954e-05
297.432129335333	0.000327982953198377
297.49005438656	0.000550154011789791
297.542955600333	0.000580238604676215
297.592963775829	0.000449824977597865
297.641498857539	0.000176825585293318
297.689308691578	-0.000224891379369964
297.736865813644	-0.000740462298440192
297.784522511378	-0.0013519811110103
297.832610653341	-0.00203782159020451
297.881566123116	-0.00277320263640746
297.932120509409	-0.0035314122842817
297.985679653045	-0.00428441062230443
298.045670226201	-0.00500289317846407
298.099296758388	-0.00547963572925234
298.099296758392	-0.00547963572927832
298.152942504666	-0.00575633085192473
298.195205982456	-0.00581116792158422
298.19520598246	-0.00581116792158232
298.248851728734	-0.00565360807312298
298.26942285903	-0.00552283926725401
298.269422859034	-0.00552283926722739
298.319423280879	-0.00503949346869145
298.367962795724	-0.00434834823165816
298.415984826143	-0.0034598039594971
298.463651564087	-0.00239534174081414
298.510840999793	-0.001189776257174
298.557107469787	0.000104150426378476
298.602076902429	0.00142829199641554
298.646045268898	0.00274363514424597
298.6900521369	0.00403546171464338
298.735723397223	0.00530092518453134
298.785706126726	0.00654042925455544
298.847670629917	0.0077822545541776
298.91336246373	0.00865143338608606
298.966964457877	0.0089707982570399
299.018037110111	0.0089289457247
299.068632052303	0.00855135900911733
299.069507345863	0.00854192227591201
299.069507345867	0.00854192227587259
299.120269691389	0.00783103887648996
299.171704808503	0.00679960661157922
299.224384595428	0.00545469105011482
299.278784872016	0.00381290841163553
299.333314774175	0.0019809126299717
299.38305960534	0.000222757378582827
299.427490104816	-0.00135040489738495
299.469379338271	-0.00277707780339549
299.511271980785	-0.00409275764657423
299.555752801383	-0.00530744539796242
299.607825223067	-0.00641170136370574
299.656132499569	-0.00706079775081095
299.704439776071	-0.0072949205197311
299.71273059643	-0.00729047868116108
299.712730596434	-0.00729047868115619
299.757959249645	-0.00702608359970634
299.801230806831	-0.00638493911850192
299.843640209608	-0.00538613375933088
299.885623637971	-0.00404453171076711
299.927659446527	-0.0023686309087645
299.969800393877	-0.000385505847230916
300	0.00119822097428174


==> figuresAndData/relayOutputKalleMultipleSwitches_tanhMiddleGain30.csv <==
0	0.01
0.00318485736442798	0.00987316074033638
0.0191091441865679	0.00925511694677247
0.059010754393494	0.00781437856596583
0.0990067526825948	0.00650425563698876
0.139601855619097	0.00529018376460769
0.154338105546007	0.00487493242960453
0.154338105546009	0.00487493242960447
0.195542539550875	0.00377833145293542
0.23761141321097	0.00274797953712825
0.280337057871881	0.00178530449881808
0.309380835152318	0.00117612313917781
0.338424612432755	0.000602181069317508
0.366062963874131	8.8094139574348e-05
0.405396820026125	-0.000590179277883238
0.428384271130656	-0.000957629297818808
0.451371722235187	-0.00130366080230037
0.459104447217756	-0.00141522860200316
0.459104447217759	-0.00141522860200321
0.484507941754374	-0.00176453070080456
0.525115652141319	-0.00226760739258956
0.565276069402449	-0.00269741440600158
0.59582921766166	-0.00297874843047791
0.595829217661667	-0.00297874843047797
0.642383851595273	-0.00333085355955182
0.697031025858033	-0.00362567228549522
0.752961885058615	-0.00379557024090474
0.810581293096244	-0.00383396434794998
0.869718976644578	-0.00373489737179695
0.929518180656806	-0.00350104578382427
0.990035425988258	-0.00313989802498061
1.05131464513139	-0.00266238262046157
1.11340208291111	-0.00208293454941242
1.15229698403372	-0.00168047609926007
1.19119188515634	-0.00125440932934016
1.22465589657018	-0.000873428913305046
1.25685382951683	-0.000498038125390771
1.2679572876904	-0.000367209365884946
1.26795728769042	-0.000367209365884778
1.29742714128924	-1.80451397257394e-05
1.32342844105006	0.000290713292329768
1.35311664671935	0.000641665312487916
1.38862146676772	0.00105565322529629
1.38862146676774	0.00105565322529645
1.4265002186052	0.00148582813081113
1.4783211304767	0.00204616467091036
1.53096242005752	0.00257083418175024
1.58495918332765	0.00305061898189565
1.64039432705855	0.00347078179674786
1.69738121026264	0.0038166817262728
1.75604999193693	0.00407399312597846
1.81655264968802	0.00422918301661046
1.87906898604875	0.00427006975602152
1.94381514383902	0.00418647840943188
2.01105604028791	0.00397100360673473
2.08112428587874	0.0036198934860782
2.08856206869951	0.00357574769552225
2.08856206869954	0.00357574769552208
2.14127694357903	0.00322919355049309
2.19399181845853	0.00283067091247444
2.248439769415	0.00237581196735231
2.28988938887077	0.00200776066075255
2.33133900832654	0.0016272635309406
2.3671460374925	0.00129306986228109
2.39681157907543	0.00101520923164322
2.42647712065836	0.000738751933105102
2.45443400056536	0.000481401800246491
2.4837889574378	0.000216439787681502
2.51746165919545	-7.83910527182912e-05
2.559701204607	-0.000430348454316896
2.613888829913	-0.000844966838937212
2.67120102907721	-0.00122829336405331
2.7291056495398	-0.00154805614874524
2.78839882889555	-0.00179674051027867
2.84952807402362	-0.00196327505390862
2.9125228552277	-0.00203556783154031
2.97717722572567	-0.00200427311990322
2.99610989976435	-0.00197522265930386
2.99610989976438	-0.00197522265930381
3.04865841488164	-0.00184904000309922
3.1012069299989	-0.00165916754984245
3.13669964972318	-0.00149753356959713
3.17219236944747	-0.00131124482078523
3.20680764185901	-0.00110793727315334
3.23840773377354	-0.000905622207033286
3.26476810382684	-0.000726017896673179
3.29263341012799	-0.000526766236015047
3.32529254240407	-0.00028277117037233
3.36855841777765	5.4115918978896e-05
3.42095403871654	0.000475672437773862
3.47784774946388	0.000939440510623229
3.53699600311597	0.00141513644342294
3.59858386531383	0.00188902207174789
3.66260460834183	0.00234329818077543
3.72924915762334	0.00275942687315188
3.79885243997196	0.00311761391959111
3.8718905189058	0.00339658547346048
3.93914163998963	0.00355784254133326
3.93914163998966	0.00355784254133331
3.99147601713759	0.00361748447498248
4.04381039428552	0.00361935040071874
4.0979006098705	0.00356196415031587
4.15354294849722	0.00344304524881897
4.21089042739897	0.0032618131271707
4.27010807158016	0.00301913418803895
4.33139463473686	0.00271781795237124
4.37119107330379	0.00249997314640387
4.41098751187072	0.00226850586156341
4.45057879282683	0.00202810181676607
4.4872494566915	0.00179942879454784
4.51720592360772	0.00161032872401942
4.54790640584624	0.00141609085501494
4.58210218803048	0.00120116995882357
4.62315156955013	0.000948149422425718
4.68022041800261	0.000611912809804353
4.73909334746861	0.000292797041696839
4.79431133522965	2.71478000020894e-05
4.84966793735266	-0.000199773257267436
4.90556381415275	-0.000383395017023947
4.90720997277917	-0.00038806287667813
4.90720997277922	-0.00038806287667829
4.96325638362679	-0.000520496379314877
5.01576052278982	-0.000596392473151809
5.06990038283775	-0.000624622096137423
5.10912543924609	-0.000613313902940771
5.14835049565444	-0.000575764864961513
5.17736288342364	-0.000531548883579707
5.20637527119285	-0.000473816950631031
5.23356311606435	-0.000407907906553286
5.26183937628708	-0.000327786957251673
5.29421044308779	-0.000222385493637636
5.33516778642679	-6.97128853582956e-05
5.38815605869971	0.000156106712973202
5.44528312793995	0.000429115915546653
5.50505063914095	0.000739130682334546
5.56709055933024	0.00107713063668538
5.63154809390016	0.00143403713845018
5.69860598005125	0.00179843587912271
5.76858099888242	0.00215697823407011
5.84191959082148	0.00249409113228083
5.87651388954002	0.00263541394596885
5.87651388954007	0.00263541394596907
5.92877930292968	0.00282371148258938
5.98104471631928	0.00297850329358614
6.03506694094484	0.00310032976233435
6.09063763324701	0.00318301858196475
6.14790957539435	0.00322186661067884
6.20704731247546	0.00321271512327556
6.26824901756697	0.00315221491686883
6.33175706993553	0.00303809095355843
6.38207008207319	0.00291400458901973
6.43238309421086	0.00276372908285632
6.47645281705235	0.00261359045033883
6.52057995809436	0.00244890284161434
6.55858591197539	0.00229786396309609
6.59045112515531	0.00216622530535517
6.62288040079144	0.00202891135314248
6.65853674457212	0.00187558245469604
6.70077510117589	0.00169307755118639
6.76179950602239	0.00143323942572926
6.81742590304225	0.00120661060002786
6.85746535524241	0.00105297416921663
6.85746535524247	0.00105297416921642
6.90841390980165	0.000872556960477594
6.95833960460477	0.000715508708740252
7.00768213723382	0.000582537333447401
7.05658092101544	0.000475004743901271
7.10869840341142	0.00038904579647998
7.15116489699585	0.000341924851982713
7.1816092119896	0.000321117325379652
7.21205352698336	0.00031122920589023
7.24036063949115	0.000311814566424705
7.2692631228889	0.000322046615376216
7.30155344446311	0.000344795790197929
7.34078476387122	0.000388050661829536
7.39486728863902	0.000474367648736431
7.45244656206341	0.000597496233905855
7.51322896348227	0.000758045560054006
7.5758629316428	0.000950512615724906
7.64087777446136	0.00117199633393454
7.70848892722221	0.00141693740608241
7.77901083812792	0.00167794419514321
7.831870673078	0.00187076854625221
7.83187067307806	0.00187076854625242
7.88416074198051	0.00205426025728978
7.93645081088296	0.00222644682775249
7.990460511616	0.00238846223631481
8.04601960790619	0.00253453800800941
8.10327931032704	0.00265972788723797
8.16240416782195	0.00275894840766154
8.22359227975014	0.00282713730217257
8.28708594099835	0.00285939872429368
8.35318858625997	0.00285117928537417
8.42229171137925	0.00279847402627092
8.47959415153949	0.00272283964959996
8.52703239590121	0.00264034188260686
8.57336418707909	0.00254429632343373
8.61520814713717	0.0024460909350147
8.64872133274291	0.0023607197757247
8.68222620375303	0.00227035388455752
8.71848651911201	0.00216797437254518
8.76077508584407	0.00204412854087567
8.81525747771299	0.0018805345729369
8.8152574777131	0.00188053457293655
8.87552881812741	0.00169895512528193
8.92400281941716	0.0015561125493419
8.97143228746301	0.00142200159059338
9.0182069811718	0.00129762428114275
9.06441495172623	0.00118456297745045
9.11093717799289	0.00108248063189746
9.16321972089107	0.000983868329459882
9.19707928367952	0.000929984834000262
9.23093884646797	0.000884455389095683
9.261102363018	0.000851202525143857
9.29016466558518	0.000825847823376936
9.32115626294366	0.000806157502584066
9.35676785499478	0.000792975006971096
9.40151112332274	0.000790704613215883
9.45823000713023	0.000810284794155306
9.51825548426545	0.00085714446509695
9.58056912365854	0.000931985877140059
9.64486950380884	0.00103384621716047
9.71162976006554	0.00116151622091549
9.78114420550368	0.00131228703240455
9.79104099088918	0.00133484780295692
9.79104099088929	0.00133484780295718
9.84334099356906	0.00145710752302505
9.89564099624882	0.00158224153883915
9.94964764422197	0.00171122829417357
10.0052041480679	0.00184022859752785
10.0624611892192	0.00196566934047923
10.1215833486789	0.00208354794762606
10.1827687404365	0.0021894896727803
10.2462596848078	0.00227878964976515
10.3123596581169	0.00234647131675391
10.3814602262912	0.00238735790013776
10.4362969509343	0.00239725210869753
10.4911336755774	0.00238712792606393
10.539236114262	0.00236213476700664
10.5856704968979	0.00232433433368462
10.6192954868849	0.00228903031686877
10.6529204768718	0.00224748408617537
10.6861110097737	0.00220077570474018
10.7211583803321	0.00214582456237997
10.7608701607335	0.00207731647961008
10.7742653860902	0.0020528673918405
10.7742653860903	0.00205286739184029
10.8246335004174	0.00195575725305561
10.8771646521956	0.0018474996070186
10.9268349343012	0.00174080331126921
10.9751570954854	0.00163504831688403
11.0228923610587	0.00153064510382642
11.07010249232	0.00142930400888888
11.117200246652	0.00133184620469546
11.1670713874323	0.00123443042080565
11.2062887150592	0.00116314532548825
11.245506042686	0.00109740232252391
11.2777624882007	0.00104797655740643
11.3069068986561	0.00100723517502471
11.3369933074441	0.000969318719761071
11.3705805672348	0.000932210776967437
11.4110378327617	0.000895139991514611
11.4669898706894	0.000858097228136339
11.5258479476549	0.000837298124201519
11.5878473673663	0.000835409418728984
11.6512863424294	0.000853930897401234
11.7170461627418	0.000893347670481299
11.7511964119889	0.000921175842061775
11.751196411989	0.000921175842061875
11.8035402124245	0.000972437692297633
11.85588401286	0.00103265227274468
11.9098894354318	0.00110223097667477
11.9654467929342	0.00117946166956633
12.0227049638385	0.00126248818184301
12.08182869754	0.00134900872903377
12.1430162264132	0.00143626269072494
12.2065100412339	0.00152100804927649
12.2726138648124	0.00159950241716244
12.3417196362244	0.00166748385667678
12.3892920804246	0.00170432830190354
12.3892920804247	0.00170432830190362
12.4415954624611	0.00173436966275984
12.4876555586802	0.00175113669478009
12.5312115181191	0.00175829933301372
12.5631455497099	0.00175808117710391
12.5659227231938	0.00175784240964663
12.5659227231939	0.00175784240964662
12.5978567547848	0.00175257211621992
12.6295965405196	0.00174275649637816
12.6636584168422	0.00172722306968685
12.7028215311069	0.00170313486750862
12.7332937751596	0.00167995061209573
12.7332937751597	0.00167995061209564
12.7832961909316	0.00163395307458134
12.835833100827	0.0015758313256897
12.8890042829109	0.00150802318048081
12.9418447051024	0.00143311535209862
12.9947969398352	0.00135211202955927
13.0476963176448	0.00126694432808967
13.1006663328891	0.00117916989055351
13.1574790972153	0.001084283991165
13.2104753136634	0.000996949262548237
13.2413749481559	0.000947250627281306
13.2722745826485	0.00089885297026447
13.3009832481709	0.000855321580454834
13.329981711013	0.000812997237751663
13.3620140920289	0.000768438170722078
13.400219962936	0.000718679161776162
13.4517393679794	0.000658123661569677
13.5089652614367	0.000600630146045411
13.5694927640835	0.000551967845025005
13.6315277210115	0.000515729604979003
13.6957508859675	0.000493013758877872
13.7117184399421	0.000489685147073732
13.7117184399422	0.000489685147073711
13.7640777138743	0.000485083207587655
13.8164369878063	0.000489772440774342
13.8704404401472	0.000503628690524993
13.9259967676851	0.000526446281576817
13.9832541886343	0.000557744028400086
14.0062769248171	0.000572213672762871
14.0062769248172	0.000572213672762945
14.0654003100727	0.000613322251281875
14.1191197596827	0.000654310228730042
14.1746330126376	0.000698646576136358
14.2317976049964	0.000744638319981998
14.2907809122733	0.000790538685456905
14.3312822556209	0.000820153021707152
14.3717835989685	0.000847537877348454
14.4106128065589	0.000871191231246849
14.4401328384556	0.000887191111531589
14.4626446880753	0.000898117314048423
14.4626446880754	0.000898117314048475
14.4921647199721	0.000910639452769757
14.5234530568581	0.000921522999331811
14.5595067889083	0.000930817270800712
14.6049384451005	0.000937286029306533
14.6614021142808	0.000936763823817543
14.6921934817505	0.000932360655415138
14.6921934817506	0.000932360655415117
14.7511573833528	0.000915718680500996
14.8035989018011	0.000891930333797399
14.8577932494274	0.000858744680939016
14.9135534240313	0.00081599666061159
14.9710345929801	0.000763590184312428
15.0304052751332	0.000701671036708404
15.0918688861885	0.000630659579621827
15.1340698285336	0.00057869070814723
15.1762707708787	0.000524775122949926
15.2137747941346	0.000475713856776227
15.2427571526221	0.000437346082183346
15.2717395111096	0.000398801362105676
15.2994932277779	0.00036190825649838
15.3287017875844	0.000323291836240286
15.3621749138879	0.000279552560363389
15.4041105181252	0.000225953679720255
15.4582574655956	0.000159533858359127
15.5158342292129	9.34529669878006e-05
15.5757327113199	3.08652028221352e-05
15.6136675783792	-5.04543821760193e-06
15.6136675783793	-5.04543821770491e-06
15.6723924221715	-5.43479339848675e-05
15.6723924221716	-5.43479339849552e-05
15.7340450281408	-9.73286699349344e-05
15.7864566918166	-0.000126499267614139
15.8407297744257	-0.00014949212462873
15.8965709001964	-0.000165610399283176
15.9541406992823	-0.000174565207220476
16.0136089505448	-0.000176245498990583
16.0751809937153	-0.00017077068023899
16.1391089928862	-0.000158540918160067
16.1770958378728	-0.000148709933767947
16.2150826828595	-0.000137380244808502
16.249984922477	-0.000125952497974825
16.2777977638363	-0.000116341624420248
16.3056106051955	-0.000106440048615227
16.3331427665484	-9.64944884776997e-05
16.3632063895982	-8.56367299025406e-05
16.3990621980263	-7.29351674815894e-05
16.4476549996341	-5.66619322233568e-05
16.4647046370035	-5.13280870470243e-05
16.4647046370037	-5.13280870469547e-05
16.5193668245253	-3.60159801193398e-05
16.5735212180559	-2.42235460959273e-05
16.6291637037301	-1.64511111081536e-05
16.6510467047813	-1.4764597521742e-05
16.6510467047815	-1.47645975217287e-05
16.7082171810847	-1.43833574336448e-05
16.7606810198716	-1.9524608507892e-05
16.8148248910828	-3.06756626749421e-05
16.8705327542402	-4.85356785214351e-05
16.9279560473321	-7.37542720814941e-05
16.9872623250002	-0.000106887017389088
17.0486535526807	-0.000148366386147454
17.1123773027855	-0.000198467453624976
17.1519416413438	-0.000232785014466766
17.1915059799021	-0.000269250274709286
17.2272776751154	-0.000303828671604609
17.256230923354	-0.000332773233610755
17.2851841715926	-0.000362438238389286
17.293778754953	-0.000371363688436249
17.2937787549532	-0.000371363688436486
17.3217435230211	-0.000400723149657909
17.3525210894319	-0.000433486311579736
17.3888814006967	-0.000472585376899968
17.4367873930556	-0.000524317334543333
17.4923385809343	-0.000583874848964075
17.5509478566367	-0.000645243290516964
17.610260299039	-0.000704796811784535
17.6330649413313	-0.000726807020776254
17.6330649413315	-0.000726807020776471
17.6941852225915	-0.000782858893369901
17.7465999458206	-0.000827029938677201
17.8008549018159	-0.000868475754010041
17.8566776608663	-0.000906206183024624
17.9142278471169	-0.000939623660668186
17.973675081852	-0.000968178989259583
18.016910677444	-0.000985163274872212
18.060146273036	-0.000999045533740443
18.0955515695029	-0.00100819143894074
18.1236148161114	-0.00101408408680572
18.1516780627199	-0.00101883621659925
18.1781541044411	-0.00102232972698073
18.2062642740427	-0.00102505253488826
18.2392696272367	-0.00102705253639207
18.2830641805561	-0.00102792644365958
18.3356673976087	-0.00102672656968893
18.3926242553926	-0.00102333570487118
18.4517785165156	-0.00101837227636984
18.5133360822356	-0.00101265124515067
18.5773565277645	-0.00100722194172898
18.6099898242894	-0.00100502400004148
18.6099898242896	-0.00100502400004147
18.6623527135327	-0.00100275990547038
18.7147156027757	-0.00100253262496166
18.7687222150175	-0.00100495681529938
18.8064119837248	-0.00100849739615503
18.806411983725	-0.00100849739615505
18.8619714497443	-0.00101680519378771
18.9154279481514	-0.00102854806130314
18.9704859294299	-0.00104470544731755
19.0271319287647	-0.00106574784056905
19.0855141603552	-0.00109212202148199
19.1458012447789	-0.00112420197644787
19.190969833591	-0.00115128921750684
19.2183389611339	-0.00116889315813962
19.2183389611341	-0.00116889315813977
19.2635075499462	-0.00119976437323736
19.3021372853532	-0.00122780559856361
19.3321797336529	-0.00125054418081764
19.3622221819526	-0.00127400346850074
19.3921264324354	-0.00129798059250625
19.4243214854828	-0.00132438495331072
19.4615813328348	-0.00135555209304487
19.5089985440712	-0.00139586891900961
19.5667734474944	-0.00144543416019296
19.5935917334454	-0.00146841700087477
19.5935917334456	-0.00146841700087497
19.6501389582425	-0.00151641164874114
19.702601225194	-0.00155990871129737
19.7567191402702	-0.00160320675154407
19.8124009782167	-0.0016455793318647
19.8679718478825	-0.00168520431117354
19.9229237043709	-0.00172138998525718
19.9623851962942	-0.00174536752400302
20.0018466882175	-0.00176757208735865
20.0319621573743	-0.00178328846939904
20.0620776265312	-0.00179792241351447
20.0891825100211	-0.00181016143910344
20.1170347314693	-0.00182181820389516
20.1487470559896	-0.00183396359044116
20.1886918237552	-0.00184758295493561
20.2410534895801	-0.00186269706878539
20.2976946951007	-0.0018757572466363
20.3571154437268	-0.00188613126162507
20.4189250807484	-0.00189379748438075
20.4831779276898	-0.00189903097743661
20.5500212019367	-0.00190231692963738
20.5691588772859	-0.00190297616448177
20.5691588772861	-0.00190297616448177
20.6214909081859	-0.00190440509338413
20.6738229390857	-0.00190563681834108
20.7278307392529	-0.00190716477614489
20.783389764496	-0.00190949042236957
20.8406494308936	-0.00191317884516843
20.8997743937263	-0.00191884975709078
20.9609627898432	-0.00192717372440679
21.0244569717636	-0.0019388667600313
21.090560457808	-0.0019546841068818
21.1596648710763	-0.00197541462974574
21.2322955958175	-0.00200187945717282
21.288694427176	-0.00202564237986624
21.3450932585345	-0.00205203986328726
21.3946300052196	-0.00207721313170889
21.4402141120232	-0.00210184010268788
21.4758519306326	-0.00212194932263664
21.5114897492419	-0.00214270500890045
21.5456662295991	-0.00216312177591648
21.5538447032017	-0.00216807124109358
21.5538447032019	-0.00216807124109372
21.5889302498201	-0.00218953565594512
21.6292144335379	-0.00221453702900804
21.6811472040967	-0.00224707059124113
21.7358281682254	-0.00228132604727029
21.7823912550558	-0.00231018826598598
21.8270399549301	-0.00233735188336672
21.8707161786713	-0.00236323344999809
21.9136873951252	-0.002387850025087
21.9567065316806	-0.00241148925951095
22.0024461744285	-0.00243535774677064
22.0367223605168	-0.00245229895861783
22.0709985466051	-0.00246836886464576
22.1015337738188	-0.00248191350657154
22.1309171875914	-0.00249423503177878
22.1621176289381	-0.00250653289654539
22.1978224916454	-0.00251959362819759
22.2425008326788	-0.00253439621158016
22.299676979826	-0.00255084310650426
22.3602587681728	-0.00256527804714625
22.4232083279881	-0.0025771809813627
22.4882765934972	-0.00258644661676676
22.5286608639526	-0.00259080721297667
22.5286608639529	-0.00259080721297669
22.5810169565416	-0.00259508140366161
22.6333730491302	-0.0025980374931661
22.6873821029444	-0.00260000061237705
22.7429432730907	-0.00260120417478838
22.8002050164804	-0.00260195385608035
22.8593320068498	-0.00260261574437464
22.9205223490871	-0.00260361972068202
22.9840183518923	-0.00260546205225527
23.0501234676713	-0.00260870793689082
23.1192292163942	-0.00261399489656091
23.1918608117643	-0.00262203936293788
23.2681593844707	-0.00263354877577833
23.3488996218112	-0.00264930936734566
23.4352149422428	-0.00267017586447017
23.5121982302991	-0.00269202160634228
23.5137304101817	-0.00269248461529944
23.513730410182	-0.0026924846152995
23.566081636516	-0.0027089002393678
23.6184328628499	-0.00272635152988686
23.6724276901504	-0.00274522467935961
23.7279763479383	-0.00276531434371485
23.7829761143582	-0.00278560311502632
23.8286755079702	-0.00280255612548494
23.8753419436779	-0.00281977221398803
23.9307127641117	-0.00283983319940278
23.9739964986554	-0.0028550638109854
24.0172802331992	-0.00286975583746749
24.0578066906871	-0.00288291518541371
24.0970428560842	-0.00289501619041837
24.135795949403	-0.00290627517592883
24.1743959783099	-0.00291673970700711
24.2125459503183	-0.00292629178296611
24.2494876349149	-0.00293474948742017
24.2851928215208	-0.00294215230905547
24.3207355337153	-0.00294874556098194
24.357690763685	-0.00295476430044163
24.3979696307929	-0.00296034407846096
24.4443057425417	-0.00296550080226698
24.4885549045566	-0.00296918390394027
24.4885549045568	-0.00296918390394029
24.5466200639004	-0.00297223962255083
24.5990794163848	-0.00297335994937479
24.6532541453232	-0.00297301333151921
24.7089930764496	-0.00297122888805727
24.7664492725335	-0.00296808348507902
24.825790487007	-0.00296369764187578
24.887219018734	-0.00295824043891909
24.950982874496	-0.00295193434407207
25.0173935446153	-0.0029450599118357
25.0868544221395	-0.00293796044797608
25.1598611042717	-0.00293105133302618
25.2365997754988	-0.00292485793138159
25.3178809078648	-0.00291992678952606
25.4048958915503	-0.00291687148899052
25.4732079191304	-0.00291622111596646
25.4732079191307	-0.00291622111596646
25.5252575199903	-0.00291676984345607
25.5773071208499	-0.00291819280466465
25.6312974331232	-0.00292053413240113
25.6868282702777	-0.00292376911540195
25.7440601610767	-0.0029278501351295
25.8031574879592	-0.00293268788102071
25.8643186868216	-0.00293814511941161
25.9277865262385	-0.0029440285612356
25.9938651669133	-0.00295007937907176
26.0629472597555	-0.00295596146514457
26.1355555003723	-0.0029612453262226
26.2118287306768	-0.00296535913067182
26.2899879106573	-0.00296760956577914
26.3682743143073	-0.00296749322702255
26.4379950826592	-0.00296516108750615
26.4488420193633	-0.00296459973024903
26.4488420193635	-0.00296459973024902
26.5093003482312	-0.00296046552480625
26.5617321808905	-0.0029554869461492
26.6159762270419	-0.00294897942892916
26.6703805056878	-0.00294109834861206
26.7255041474935	-0.00293178819282057
26.7824523689435	-0.00292085809345409
26.8427203659015	-0.0029079676085925
26.9063521450305	-0.00289305961544532
26.9725461813056	-0.00287636740433486
27.0417599001406	-0.00285790787552169
27.114509006958	-0.00283773872165761
27.1909408269097	-0.0028160965173846
27.2718459905696	-0.00279312399454442
27.3583755566297	-0.00276895831829476
27.432300591356	-0.00274896527404638
27.4323005913562	-0.00274896527404632
27.4843594860545	-0.00273536809276625
27.5364183807527	-0.00272222857757902
27.5904106870145	-0.00270911830135139
27.6459437260977	-0.00269619765503949
27.7031776896273	-0.00268347026370238
27.762276924457	-0.00267091804182441
27.8234397981602	-0.0026584879451455
27.8869089819173	-0.00264608242085325
27.9529884915839	-0.00263354674845882
28.0220707532643	-0.00262065182733339
28.0946799363286	-0.00260706950222094
28.1709530881219	-0.0025924500244228
28.2516740031765	-0.00257620580172045
28.3379806829358	-0.00255752013416306
28.4094639426169	-0.00254070761491362
28.4094639426171	-0.00254070761491356
28.4615347377744	-0.00252756648150891
28.5136055329316	-0.00251359499995622
28.5676055697299	-0.00249817193559112
28.6231455712171	-0.00248127271521816
28.6803853045936	-0.00246272849453006
28.7394887669152	-0.00244237162527789
28.8006538358775	-0.00242002958549433
28.8641224926271	-0.00239552431249581
28.9301977458594	-0.00236866922088456
28.9992704852595	-0.002339262307282
29.0718649759472	-0.00230707139262803
29.1481230604586	-0.00227208166680692
29.1677424427308	-0.00226291849004415
29.1677424427311	-0.00226291849004405
29.2212508892175	-0.00223765608797209
29.2747593357039	-0.00221207602339421
29.330160554225	-0.0021853623946106
29.3375972569406	-0.00218176453741306
29.3375972569408	-0.00218176453741295
29.3910972660878	-0.00215583591209442
29.391097266088	-0.00215583591209431
29.4481574960736	-0.00212816417541325
29.5006180889171	-0.00210278839796406
29.5547548112147	-0.00207673901296699
29.610455817756	-0.00205014467396454
29.6678724592341	-0.00202300440639061
29.727172402793	-0.00199530417144041
29.788557762817	-0.00196700443487303
29.8522763281223	-0.00193803018581278
29.9186393219555	-0.0019082566949384
29.9880498027916	-0.00187748865641318
30.0610009668208	-0.00184544947773215
30.137680628071	-0.00181193701769236
30.2188984063959	-0.00177639687440705
30.3058446992384	-0.00173799747369898
30.3703093653664	-0.00170909402618286
30.3703093653666	-0.00170909402618276
30.4223673054902	-0.00168537857079976
30.4744252456138	-0.00166125422245367
30.5284221059679	-0.00163573157787506
30.5839587391297	-0.00160888439355993
30.6411953797656	-0.00158052043855073
30.7002961016414	-0.00155043799526229
30.7614589132107	-0.00151841224983429
30.7810409502943	-0.00150796186040767
30.7810409502945	-0.00150796186040755
30.8445080180743	-0.0014734272525148
30.8981800303056	-0.00144343219676853
30.9538277030873	-0.00141158234511169
31.0111319573989	-0.00137801397076678
31.0702699515929	-0.00134259692227182
31.1314299758649	-0.00130520544313782
31.1948419704065	-0.00126570257098798
31.2270419460382	-0.00124538881666202
31.2270419460384	-0.00124538881666187
31.2929916115355	-0.00120332282927336
31.349741505618	-0.00116670972748601
31.3497415056182	-0.00116670972748586
31.406688047602	-0.00112967233816747
31.459153272893	-0.00109535829406478
31.5132896457566	-0.00105982857757254
31.568989930477	-0.00102321166644952
31.6264051495645	-0.000985472474258585
31.6857027970256	-0.000946569144187052
31.7470847398604	-0.000906439803224726
31.8107984205894	-0.000864993193815466
31.8771545590253	-0.00082209441080089
31.9465554474155	-0.000777542910007051
32.0194978705568	-0.000731065231057865
32.0961647423629	-0.000682563606491079
32.1773638713059	-0.000631506104679506
32.2642816669335	-0.000577070181248662
32.3312274300574	-0.000535180699111174
32.3312274300578	-0.00053518069911089
32.3832823375806	-0.000502563389787724
32.3871819843131	-0.000500116783767756
32.3871819843135	-0.000500116783767471
32.4392368918363	-0.000467398360243232
32.4931213259765	-0.000433377065780308
32.5484707566539	-0.00039821344111647
32.6054254605571	-0.000361742120022086
32.6641272658739	-0.000323787727633607
32.7247443281361	-0.000284149282230544
32.7874780052409	-0.000242595956908127
32.8525739705788	-0.000198860154862564
32.9203389021279	-0.000152626869217042
32.9911668692568	-0.000103516315624717
33.0655836823913	-5.10537076669036e-05
33.1443276587785	5.38763805084887e-06
33.2233026845611	6.28825442534559e-05
33.2233026845616	6.28825442537893e-05
33.2771995724144	0.00010257930961197
33.3084098742632	0.00012571915233943
33.3084098742636	0.000125719152339768
33.3623067621165	0.000165913192647991
33.4148086738566	0.000205313860408913
33.4688583266823	0.000246082645885848
33.5244688907198	0.000288194562759485
33.5817851373379	0.0003317157214957
33.6409729860575	0.00037672035106976
33.7022319344018	0.000423300018795332
33.7658062041537	0.000471572019584365
33.832001954948	0.000521692469608889
33.9012147176646	0.000573877179770903
33.9739629078618	0.000628427089704936
34.0503953724446	0.000685363537457465
34.0635445082784	0.000695117863142045
34.0635445082789	0.000695117863142382
34.1177077316381	0.000735169572739013
34.1718709549973	0.000775018158311761
34.2278215777798	0.000815977679981758
34.2853338482604	0.000857881353725354
34.2920466237515	0.000862760209495323
34.292046623752	0.000862760209495653
34.3512655044498	0.00090570289626996
34.4036984292347	0.00094359790095769
34.4578949549463	0.000982672361816064
34.5136577732077	0.00102280933900125
34.5711426897874	0.00106415454832332
34.6305184878571	0.00110687088872014
34.6919889696513	0.00115115492127648
34.7558042265084	0.00119724557439884
34.8222787555115	0.0012454378366603
34.8918204932483	0.00129610451282557
34.9649061043517	0.00134967869239625
35.041748663817	0.00140640637879455
35.1231695068504	0.00146698409891158
35.2103835143983	0.00153240524671851
35.2672827711527	0.00157536692944538
35.2672827711532	0.00157536692944572
35.319423772218	0.0016149119114912
35.3715647732828	0.00165460563392297
35.4255698556305	0.00169585084768378
35.4811177347653	0.00173838463076925
35.5383654780418	0.00178230044684883
35.5408395299778	0.00178419956596947
35.5408395299783	0.00178419956596982
35.5999512491286	0.00182958864153637
35.6533698303381	0.00187060290063362
35.708529258459	0.00191291162923856
35.7652760518599	0.00195635300753643
35.8237646146977	0.00200099507509623
35.8841640441712	0.00204691023007157
35.9466780969237	0.00209419012808034
35.9729642414886	0.00211398685738713
35.9729642414891	0.00211398685738747
36.037842485553	0.00216261371889686
36.0953299721239	0.00220540089455529
36.1546956536631	0.0022492698451537
36.2157176649999	0.00229401428783012
36.2525979167812	0.00232088231465769
36.2525979167816	0.00232088231465803
36.3154228369858	0.00236634824424233
36.367814218726	0.00240397477688767
36.4221155700304	0.00244270380424459
36.4779867121894	0.00248227858377272
36.5355909397613	0.00252280729263202
36.5950989014146	0.002564406123272
36.6567172219386	0.00260721977817487
36.7206998395373	0.00265142935799913
36.7867957841293	0.00269687342955674
36.8516145880509	0.00274125465739342
36.9160520517045	0.00278522888018536
36.9810977109911	0.00282950273420127
37.0480292385384	0.00287496803332869
37.1191340636773	0.00292319136530376
37.1990165154931	0.002977294939306
37.2265142991172	0.002995903145225
37.2265142991177	0.00299590314522531
37.2787249059494	0.00303121246227219
37.3309355127811	0.00306648923137581
37.3849434346359	0.00310293909359038
37.4404969339241	0.00314037690745813
37.497750309773	0.00317888542334217
37.5547109069696	0.00321710117564866
37.6115952556652	0.00325514658724391
37.669157462687	0.00329349711211361
37.7283185052505	0.00333272651437828
37.7905570582077	0.00337375609998066
37.8592623155147	0.00341871505788634
37.9321442620158	0.00346596663374024
38.0034819869498	0.00351172008735285
38.0634662909065	0.00354977199024577
38.1185757999122	0.00358436738659644
38.1715499873376	0.00361727512991044
38.2127413166919	0.003642618578724
38.2127413166924	0.00364261857872428
38.2646408000215	0.00367423588399875
38.3160928220577	0.00370522627613576
38.3680074626156	0.0037361313567078
38.4210264095821	0.00376731259761192
38.4761655587838	0.00379933082819662
38.5351030122496	0.00383309454015536
38.5959849475712	0.00386747912096638
38.6591450618201	0.00390263174114865
38.7247583221791	0.00393860656175678
38.7841917503957	0.0039707321744791
38.8411754648503	0.00400113841073938
38.8974673022719	0.0040308111319777
38.953906130587	0.00406021324697496
39.0110930289284	0.00408966496700128
39.069583229701	0.00411944900684744
39.129956711985	0.00414984744186032
39.1862072460524	0.00417786639017789
39.1862072460529	0.00417786639017811
39.2490975354282	0.00420885641613131
39.301506659362	0.00423441606334135
39.3558260205284	0.00426065516110748
39.4117137526413	0.00428738398753377
39.4693327216204	0.00431465339298261
39.5230886171491	0.00433982600168869
39.5731167369068	0.00436301342142281
39.6211239197238	0.00438503962303068
39.6681155414879	0.00440637886414819
39.7146805896206	0.00442729996615114
39.7612195552741	0.00444797659019591
39.8081126152218	0.00446856475052456
39.8559005784419	0.00448928047725966
39.9054530783944	0.00451046519496256
39.9581448407593	0.00453264594013151
40.0162569292285	0.00455667475361878
40.0845810271769	0.00458431479026696
40.172391410513	0.00461881388838932
40.1723914105135	0.0046188138883895
40.2244654735722	0.00463870305761326
40.276539536631	0.00465815213513811
40.3305281595747	0.00467783959015812
40.3860586599758	0.00469757186394287
40.443290557676	0.00471734969141644
40.5023883873033	0.00473716862400215
40.5635507281304	0.0047570280703773
40.6270205529756	0.00477693271001366
40.6931023194402	0.0047968950951588
40.7621891299796	0.00481693973039063
40.8348014153998	0.00483710797794092
40.9110810343165	0.00485731871158911
40.9918133074936	0.00487764329366017
41.0781396700869	0.00489819496217499
41.1463963723165	0.00491360338127706
41.146396372317	0.00491360338127716
41.1984720021391	0.00492487080704781
41.2505476319612	0.0049357232337165
41.3045524244532	0.0049465458266656
41.3600968257165	0.00495722415485043
41.4173404872141	0.0049677536861082
41.4764472478894	0.00497812304274396
41.5376147665102	0.00498831761145236
41.6010847132089	0.00499831828039082
41.667159639429	0.00500810005439986
41.7362297326809	0.005017630238363
41.8088181163878	0.00502686602607131
41.8850719772193	0.00503568634234115
41.9657557171951	0.00504400575580977
42.0519966661997	0.00505170619425598
42.1315371547097	0.00505767687975862
42.1315371547101	0.00505767687975865
42.1835978495911	0.00506097837025457
42.235658544472	0.0050637878786794
42.2896486253192	0.00506617121032647
42.3451798324814	0.00506804842827964
42.4024122563061	0.00506936299503782
42.4615103433987	0.00507004915201073
42.52267258862	0.00507003111391239
42.5861418436397	0.00506922041977708
42.6522223886074	0.00506751205728667
42.7213070541528	0.00506477841665373
42.7939178448778	0.00506085958735425
42.8701946458628	0.00505559153071318
42.9509221875765	0.00504873967096886
43.0372405612977	0.00503997721097385
43.10704273071	0.0050318210867954
43.1070427307105	0.00503182108679534
43.1591158831999	0.00502512203872493
43.2111890356893	0.00501790458858214
43.2651913915885	0.005009878736876
43.3207335008326	0.00500105644484455
43.3779750668636	0.00499136933364731
43.437079999013	0.00498074076039656
43.4982460540172	0.00496907913460456
43.5617150417961	0.00495627308403638
43.6277897201468	0.00494218406738224
43.696860594646	0.00492663491488541
43.769451307628	0.00490939092355328
43.8457064468765	0.00489027935887792
43.9263938787213	0.00486893900596025
44.0126423281797	0.00484484508852475
44.0902511641036	0.00482201739265454
44.0902511641041	0.00482201739265441
44.1423148552941	0.00480608634781885
44.1943785464841	0.00478965370154835
44.2483715152365	0.00477207646355229
44.3039054052696	0.00475342216388893
44.361140235326	0.00473357891256526
44.4202403577584	0.00471242368154593
44.4814041365023	0.00468981036502152
44.5448742368516	0.00466556313740847
44.610954664352	0.00463946606064056
44.6800378269481	0.00461124678295219
44.7526482229078	0.00458055019879439
44.8289225927437	0.00454715826993004
44.9096447252237	0.00451054125362129
44.9959525595215	0.0044699436815984
45.0680379806199	0.00443489931686293
45.0680379806204	0.00443489931686271
45.120107583916	0.0044089481528855
45.1721771872116	0.00438246741102747
45.2261761032623	0.00435445157098876
45.2817150248586	0.00432505476686183
45.3389537407799	0.00429414807636202
45.3980562738575	0.00426159333083798
45.4592205381763	0.00422722571602767
45.5226885672706	0.00419084549034659
45.5887634478181	0.00415220477446696
45.6578361906349	0.00411098674844056
45.7304312598919	0.00406677074772047
45.8066893782283	0.00401934641229647
45.8873837239638	0.00396808396034239
45.9736452949429	0.00391206726884766
45.9771119880418	0.00390978986640525
45.9771119880423	0.00390978986640495
46.0304755072033	0.00387447847631384
46.0486836543504	0.00386232043708404
46.0486836543509	0.00386232043708373
46.1020471735119	0.00382636764315286
46.147249423944	0.00379553926899897
46.1472494239444	0.00379553926899866
46.1997520705456	0.00375930079129232
46.2551359962713	0.00372057045316101
46.3121446736123	0.00368016295016644
46.3709977751675	0.0036378705170675
46.431886085349	0.00359349566286351
46.4950456607501	0.00354679678181591
46.5607710301867	0.00349747502984145
46.6294406692893	0.00344515054435198
46.7015595656667	0.00338932300322842
46.7773232485239	0.00332970781360535
46.8574119795413	0.00326561421769839
46.9429019601565	0.00319598337136968
47.0292169512871	0.00312441696532645
47.0292169512875	0.00312441696532607
47.0812944164534	0.00308062930100468
47.1333718816192	0.0030363879808441
47.1873670794656	0.0029900430006044
47.2429031348232	0.00294187702889838
47.3001394659304	0.00289171411017814
47.3592402700616	0.0028393685674329
47.4204036725521	0.00278461845198175
47.4838720068474	0.00272719443434436
47.5499487984437	0.00266676180021411
47.5905515524346	0.00262930464697358
47.590551552435	0.00262930464697316
47.6441610214727	0.00257947836691302
47.6977704905105	0.002529237217283
47.7531206839155	0.00247693649703808
47.8101102648212	0.0024226395014065
47.8689023492962	0.00236615733795981
47.9296794086033	0.00230727663019576
47.9926630063516	0.00224573900873554
48.0070407413207	0.00223161806938089
48.0070407413211	0.00223161806938044
48.0369894336443	0.0022021174991968
48.0369894336448	0.00220211749919635
48.1024536847003	0.00213722752400009
48.1556655932921	0.00208407650558835
48.2109477665697	0.00202847586987964
48.2678811578956	0.00197081124040082
48.3266489139672	0.00191086269831743
48.3874415305886	0.00184839630363049
48.4504924803897	0.0017831264405659
48.5160927681585	0.00171469848005555
48.5846156885958	0.00164265977814981
48.65655817705	0.00156641147359905
48.7321404641469	0.00148563170083951
48.8113061067772	0.00140028746147438
48.8945124010541	0.00130978473316028
48.982563690606	0.00121312760924247
48.9903768899931	0.0012045073002393
48.9903768899936	0.0012045073002388
49.0424351471695	0.00114689228878334
49.0944934043455	0.00108896847904099
49.1484845221138	0.00102857211003785
49.1967401609758	0.000974318209807132
49.1967401609763	0.000974318209806619
49.2522718238995	0.000911569608979728
49.3061183481202	0.000850409700575053
49.3615704686247	0.000787108049982825
49.4186308157475	0.000721641023740717
49.4774481905602	0.000653816850169358
49.5381923331692	0.000583417005706525
49.6010670042894	0.000510180452109792
49.6663211135467	0.000433789712194196
49.7342658758888	0.000353849444100677
49.8053020099019	0.000269852497204039
49.8799656512842	0.000181122677465491
49.9590124533287	8.67100704595265e-05
49.965550628708	7.88798109374965e-05
49.9655506287084	7.88798109369518e-05
50.0177241629719	1.62830864245833e-05
50.0334908461635	-2.67224517476582e-06
50.033490846164	-2.6722451753128e-06
50.0856643804275	-6.55227034846232e-05
50.1398910665691	-0.000131045748525133
50.1955087211258	-0.00019845406271677
50.2526524565048	-0.000267921043392997
50.311445030214	-0.000339606745954736
50.3720301681861	-0.000413698468443326
50.4345767020168	-0.000490416204315887
50.499285925625	-0.000570022136101652
50.5664020866324	-0.000652834139030107
50.6362280154856	-0.000739245845073438
50.7091494910539	-0.000829757854633471
50.7856754701783	-0.000925029180068651
50.8665096431769	-0.00102596862518768
50.8732577268909	-0.00103440883054985
50.8732577268917	-0.00103440883055083
50.9273671458416	-0.00110216081281097
50.9513033028284	-0.00113217337646501
50.9513033028289	-0.00113217337646558
51.0054127217788	-0.0012001098174606
51.0578982262094	-0.00126612401891781
51.1119413506173	-0.00133421242171019
51.1675464691453	-0.00140438506072937
51.2248591232774	-0.00147682955687592
51.2840457568968	-0.00155175992654152
51.3444187132426	-0.0016283062384034
51.4054699610329	-0.00170582022391022
51.4683033322918	-0.00178569929762254
51.5345562776944	-0.00187002549293192
51.6070214845822	-0.00196235958070309
51.6829246609706	-0.00205916713522753
51.7632112433666	-0.00216164399759712
51.8331398479127	-0.00225094509952913
51.8976291331941	-0.00233332069392036
51.9244251022445	-0.0023675509490722
51.9244251022449	-0.00236755094907278
51.9865511217979	-0.00244691104241594
52.038969552956	-0.00251386079863627
52.093267277446	-0.002583192891418
52.1491327165605	-0.00265449923305407
52.206727161167	-0.0027279740936799
52.2662202556616	-0.00280382042274091
52.3267596500735	-0.00288093757568631
52.3520138964635	-0.00291308606770005
52.352013896464	-0.00291308606770063
52.4142494474926	-0.00299225212636613
52.4676340692898	-0.00306008578404715
52.5228855716924	-0.00313021267386689
52.5797273550269	-0.0032022669135262
52.6331092274119	-0.0032698445926035
52.6830037258364	-0.0033329226388514
52.7310566410421	-0.0033935903624092
52.7781717522198	-0.00345299166319785
52.7833004201365	-0.00345945263489069
52.783300420137	-0.00345945263489127
52.8300003229742	-0.00351823647746006
52.8766382250858	-0.00357685400914386
52.911800421446	-0.00362098745915471
52.9118004214464	-0.00362098745915528
52.9586591930419	-0.00367971750515832
53.0067392047463	-0.00373987431235043
53.056444627376	-0.00380194961396652
53.1093503247203	-0.00386788753649268
53.1661738615543	-0.00393854763072667
53.2247141481763	-0.00401116049388931
53.2848509412119	-0.00408555233775012
53.3381694540498	-0.0041513313550585
53.3885672437718	-0.00421334647941184
53.4375728982618	-0.00427349306549382
53.4857948104022	-0.0043325225012728
53.5335674302434	-0.00439084462709346
53.5810246364518	-0.00444862117484035
53.6279457209847	-0.00450558231466627
53.6736694653732	-0.00456092904867721
53.7176771450002	-0.00461404377689199
53.7603579052699	-0.00466540752644684
53.8028998805383	-0.00471645349885685
53.8469637598192	-0.00476916234225615
53.8838239201825	-0.00481312311238494
53.8838239201829	-0.00481312311238548
53.9318490480969	-0.0048702155984276
53.9844227590506	-0.00493246985489826
54.0383072228068	-0.00499600146288613
54.0915492976389	-0.00505849390231065
54.1434006174476	-0.00511907661664452
54.1950810179264	-0.00517917948696971
54.2471783886836	-0.00523947642619296
54.3002505285897	-0.00530059327425343
54.3551724675647	-0.00536350415359995
54.4130694532837	-0.00542944299654235
54.4711165471974	-0.00549515138594127
54.5205741764506	-0.00555081197445174
54.5635365639664	-0.00559891520153929
54.6040614162582	-0.00564407460610228
54.6448689356047	-0.00568933509897182
54.6885672679224	-0.00573756013463841
54.7402843407386	-0.00579430621470426
54.7884516431789	-0.00584683177482379
54.8366189456191	-0.00589903800780359
54.871724269358	-0.00593688285986705
54.8717242693585	-0.00593688285986753
54.9170537185798	-0.00598549153323888
54.959944517853	-0.00603121368160935
55.0022614473431	-0.00607606184655885
55.0444874905088	-0.00612055063969012
55.0871579764695	-0.006165237297303
55.12898759498	-0.0062087761564069
55.1663637088445	-0.00624745301545569
55.2001060935849	-0.00628218401739751
55.2329932763186	-0.00631586348443694
55.2672824092433	-0.00635079685269103
55.3051657448794	-0.0063891739161131
55.3497599981062	-0.00643405271485019
55.4087634411365	-0.00649293285636605
55.4718004321914	-0.0065551989187929
55.5370658764961	-0.00661895777606456
55.6034894412143	-0.00668309404067782
55.6724256113302	-0.00674883645518049
55.7445046152037	-0.00681666507474417
55.8203148656216	-0.00688697907739406
55.8438295339345	-0.00690857173883762
55.843829533935	-0.00690857173883803
55.8960523810191	-0.00695615300176956
55.9482752281033	-0.00700321361003033
56.0022854152812	-0.00705132912404819
56.0578413221068	-0.00710022330284558
56.1150967662326	-0.00714996871789974
56.1742158897332	-0.0072006363537006
56.2353964081151	-0.00725231351697831
56.2988800756557	-0.00730510914579927
56.3649695495946	-0.00735916294602537
56.4340551558282	-0.0074146601936105
56.5007891561277	-0.00746727559487392
56.5638733013424	-0.00751610290983696
56.6256392725576	-0.00756304077665129
56.6884983025936	-0.00760991474693006
56.7548493014522	-0.00765840110211342
56.8223286887027	-0.00770665419609254
56.8310128180194	-0.00771278586465552
56.8310128180198	-0.00771278586465584
56.8938288037219	-0.00775660349427622
56.9462182739113	-0.00779242336009295
56.9971398581472	-0.00782660182272668
57.0466469013882	-0.00785922286638244
57.0955418625899	-0.00789084738774929
57.1445565004041	-0.00792195290384684
57.1946590817224	-0.00795312683195656
57.2472967383381	-0.00798519536074071
57.3046570212914	-0.00801933799872377
57.3704901695583	-0.00805748256238439
57.4405715091028	-0.00809685380893924
57.5141354843388	-0.00813679771574327
57.5915628746728	-0.00817729206806523
57.6737115467789	-0.00821850140460146
57.7618858848053	-0.00826070036960709
57.8044348643587	-0.00828030327143478
57.8044348643591	-0.00828030327143499
57.8564830717781	-0.00830360382261592
57.908531279197	-0.00832615245715142
57.9625361351705	-0.008348748254493
58.0180792596055	-0.00837113110432863
58.0753213942981	-0.00839328310390131
58.1344262624126	-0.00841517352954489
58.1955914337839	-0.00843676812242177
58.2590584527538	-0.00845802806657396
58.3251296910106	-0.00847890930793857
58.3941950671487	-0.00849936183946776
58.4667772780453	-0.00851932917608826
58.5430248642994	-0.00853860630424867
58.6236999827329	-0.00855709264431591
58.7099286853568	-0.0085746624844713
58.7897057843939	-0.00858888781087077
58.7897057843944	-0.00858888781087085
58.8417667389279	-0.00859711217671696
58.8938276934614	-0.00860449606319037
58.9478179008476	-0.00861126210938272
59.0033493005468	-0.00861727054382944
59.0605819880332	-0.00862245016484563
59.119680425688	-0.00862671547023186
59.1808431289519	-0.00862996651659947
59.2443129776081	-0.00863208459780361
59.3103942915846	-0.0086329261030356
59.3794799604013	-0.00863231312931492
59.4520919023246	-0.00863001849617686
59.5283702466661	-0.00862578016971113
59.6090999025688	-0.00861924780776441
59.6954213116995	-0.00860992693981952
59.7655443730665	-0.00860057269183067
59.7655443730669	-0.00860057269183061
59.817616690611	-0.00859258998764631
59.8696890081551	-0.00858372229142778
59.9236905852375	-0.00857358971231878
59.9792319113905	-0.00856217208188971
60.0364726990504	-0.00854934644117004
60.0955768663566	-0.00853497390188826
60.1567421831795	-0.0085188901620758
60.2202104791087	-0.00850089789143807
60.2862845422534	-0.00848075516405118
60.3553549267263	-0.00845815748314316
60.427945356764	-0.00843270804111171
60.5041997596854	-0.00840409573538874
60.5848867217275	-0.0083717230144971
60.6711351258391	-0.0083347332074658
60.7479475894192	-0.00829971441645943
60.7479475894197	-0.00829971441645922
60.8000127583374	-0.00827486596338597
60.8520779272551	-0.00824911936173031
60.9060723015447	-0.00822147049561118
60.9616075411333	-0.00819202599738867
61.0188436375033	-0.00816061245243683
61.0779449093355	-0.00812703950458325
61.139109673125	-0.00809108084653196
61.202580525912	-0.00805246339049401
61.2686613716822	-0.00801085033190916
61.3377444606462	-0.00796581460072189
61.4103553815865	-0.00791679508989532
61.4866295826323	-0.00786344908536978
61.567350530204	-0.00780493147180472
61.653655391642	-0.00774002966398218
61.7269853033907	-0.00768299549377605
61.7269853033912	-0.00768299549377569
61.7790527845195	-0.00764144867349264
61.8311202656478	-0.0075990326996299
61.8851171447381	-0.00755412967309555
61.9406541432005	-0.00750697679077624
61.9978910945533	-0.007457355734376
62.0569920791915	-0.00740503090557985
62.1181550915584	-0.00734972118704359
62.1816222800014	-0.00729108622143748
62.2476969009099	-0.00722870462624715
62.3167702270484	-0.00716203973998192
62.3893671505706	-0.00709038218065003
62.465626217819	-0.00701336230350099
62.5463234858296	-0.00692992153140869
62.6325910955557	-0.00683853094304197
62.7059686318536	-0.00675902653692333
62.705968631854	-0.00675902653692284
62.7580387856803	-0.00670162799511957
62.7852108293406	-0.00667135361724122
62.7852108293411	-0.00667135361724071
62.8372809831673	-0.00661272421297077
62.891112360972	-0.0065512666159079
62.9464658399755	-0.00648717991934674
62.9553367238641	-0.00647682575579176
62.9553367238645	-0.00647682575579123
63.0123614421692	-0.006409716209183
63.0727535176071	-0.00633761060177888
63.1352794639464	-0.00626184442477336
63.2002887889165	-0.00618187659133301
63.2681301201974	-0.00609713824134783
63.3392688307365	-0.00600688053075868
63.4140163171159	-0.00591051223527448
63.4919986086123	-0.0058083154696078
63.5730011059972	-0.00570038550675011
63.6574187603333	-0.00558600045019315
63.6885269678589	-0.0055433632594681
63.6885269678593	-0.00554336325946748
63.7406477471755	-0.00547134402679634
63.7927685264916	-0.00539860040231369
63.8467615356653	-0.00532248555478394
63.9022976632397	-0.0052433966064027
63.9595345474245	-0.00516104490821926
64.0186366146567	-0.00507512167175041
64.0798021908194	-0.00498525698811415
64.14327389559	-0.00489100114417071
64.2093556698294	-0.00479179465448953
64.278439826114	-0.00468692088835133
64.3510504830012	-0.00457542994244591
64.398644906884	-0.00450165501612895
64.398644906885	-0.00450165501612754
64.4521745608052	-0.00441802833884991
64.5057042147255	-0.00433371770793939
64.5610529592768	-0.00424582940051647
64.6180374703959	-0.00415459401236355
64.6640483066856	-0.00408037827263919
64.6640483066865	-0.00408037827263772
64.7228349833955	-0.00398484712962538
64.7752864537244	-0.00389894693401732
64.8294827096804	-0.00380953812376589
64.845065075906	-0.00378370997078028
64.8450650759069	-0.00378370997077877
64.9008264354288	-0.00369084290108554
64.9578733768669	-0.00359512684208301
65.0164152269833	-0.00349616643846599
65.0765574592473	-0.00339373324497616
65.1384251802321	-0.00328755950029057
65.2021622492049	-0.00317733827902023
65.2679360984855	-0.00306271369134307
65.3359440675134	-0.00294326796617452
65.4064222773166	-0.00281850341654629
65.4796584566453	-0.00268781646246556
65.5560112159238	-0.00255045873070727
65.6359404365518	-0.00240547594063613
65.6499076310084	-0.00238001768988119
65.6499076310093	-0.00238001768987953
65.7020681404826	-0.00228462349510679
65.7542286499558	-0.00218872907453523
65.8082181041541	-0.00208895261402138
65.863753057908	-0.00198577634834486
65.9209895126637	-0.00187887072295995
65.9800921958524	-0.00176788364901789
66.0048318204512	-0.00172124855415741
66.0048318204521	-0.0017212485541557
66.0659993619559	-0.00160550249158848
66.1197841157649	-0.00150321255375957
66.1754030614699	-0.00139693677624803
66.2326351579843	-0.00128705944194692
66.2916406816886	-0.00117323582984274
66.3525920258	-0.00105509213040591
66.4156969787866	-0.000932179398491116
66.4812098918589	-0.000803949925760742
66.5494496372102	-0.000669719522747311
66.620828207884	-0.000528607565002769
66.6224671448363	-0.000525359115685134
66.6224671448372	-0.000525359115683331
66.6747468023946	-0.000421544703063553
66.7270264599519	-0.000317359622639401
66.7810380408713	-0.000209341593748983
66.8365980261029	-9.78308246108362e-05
66.8415569055606	-8.78589570872399e-05
66.8415569055615	-8.78589570854107e-05
66.8988168950011	2.75104496773391e-05
66.9529904724048	0.000137035777778162
67.0087501270155	0.000250139113713781
67.0660394546152	0.000366728101850561
67.1249901797432	0.00048709284563335
67.185747797412	0.000611554319905361
67.2484837844132	0.000740489816358063
67.313402874351	0.0008743486474953
67.3807539346578	0.00101367555588122
67.4471610765529	0.00115148579019711
67.5109467833665	0.00128424833577215
67.5733365598476	0.00141446319774556
67.6108682866509	0.00149296101817708
67.6108682866518	0.00149296101817898
67.6729573513384	0.00162308269506292
67.6813431142747	0.00164068138435219
67.6813431142756	0.0016406813843541
67.7337377606241	0.00175076669380811
67.7882053164088	0.001865434549992
67.8441036761586	0.00198334564076304
67.9015740895323	0.00210480605850892
67.9607467282871	0.00223009936218509
68.0217746065045	0.00235955810582645
68.0848383597951	0.00249357411357506
68.1501546265774	0.00263261643410229
68.2144121815906	0.00276962647178025
68.2768361530154	0.00290292164571727
68.3382116134807	0.00303415016906579
68.3990475955446	0.00316437942116407
68.4596956185058	0.00329434493782548
68.5204462762302	0.00342465489393505
68.5814581857819	0.00355563615801007
68.5814581857828	0.00355563615801203
68.6426857195819	0.00368717732950464
68.6951178260877	0.00379988835847845
68.7493923560176	0.00391661342379721
68.8052334580111	0.00403675338256688
68.8628004578221	0.00416064299092356
68.9178520414174	0.00427914213457783
68.9691075004214	0.00438948019887268
69.0182816690547	0.00449533832021519
69.066386614037	0.00459888721157871
69.1140105666662	0.0047013858398746
69.1600397257337	0.00480043091094799
69.1600397257346	0.00480043091094994
69.2075847643279	0.00490270866614308
69.2559672358879	0.0050067497156925
69.3054694448155	0.00511315044079884
69.357051086673	0.00522395957128826
69.4126768527818	0.00534337521661828
69.4721642838081	0.00547097388845062
69.5335630109233	0.00560254013053718
69.5711922396648	0.00568309906722468
69.5711922396657	0.00568309906722662
69.5913603105182	0.00572625133951639
69.5913603105191	0.00572625133951834
69.64920086035	0.00584990652471602
69.6993226017478	0.00595692842956148
69.7482083451997	0.00606118389331704
69.7964323052824	0.00616389601695256
69.8442544372984	0.00626561422349298
69.8916991180399	0.00636638527983259
69.9384518307215	0.00646553780599767
69.9840200454903	0.00656202834270547
70.0283404444526	0.00665572741282251
70.072136768132	0.00674816705501856
70.1167670650979	0.00684220497922929
70.1642728526897	0.00694211397214024
70.2187793931812	0.00705649656896969
70.2755972835426	0.00717543175926692
70.3324151739039	0.00729404788711013
70.384676885987	0.00740285734069154
70.4355242351048	0.00750843899271032
70.4861309471534	0.00761323254603769
70.5370524625001	0.00771837627603436
70.5411690523816	0.00772686272464949
70.5411690523825	0.00772686272465136
70.5929073905627	0.00783334506226889
70.6454434682994	0.00794112414720526
70.6994391425159	0.0080515220042947
70.7530199356653	0.00816068165484078
70.8007795196243	0.00825764325625105
70.8440454895967	0.00834519796020517
70.8856475849286	0.00842912401479068
70.9280378335943	0.00851436946665456
70.9741258249887	0.00860673304623751
71.0321073772516	0.0087224482943045
71.0885460851253	0.00883455077427681
71.1352081128657	0.00892682464298202
71.1792473389778	0.00901356285683425
71.2221045679338	0.0090976398559194
71.2642847409196	0.00918006046841999
71.3062391495988	0.00926170997989119
71.34840082617	0.00934342429441046
71.3901294604859	0.009423958153776
71.4286879610574	0.00949806610203454
71.4636779435019	0.00956505494407911
71.4973040634341	0.00962919508507642
71.5307465307396	0.00969275029756315
71.5307465307405	0.00969275029756488
71.5651913124869	0.00975796191167795
71.6074928143686	0.00983769733821154
71.6594395296956	0.00993507421303528
71.7141561053304	0.0100369864857973
71.7704433161518	0.0101411042504193
71.8285063738451	0.0102477234250688
71.8885225979619	0.0103570724443644
71.9507096489343	0.0104694352453366
72.0153365449474	0.0105851656278222
72.0827448296295	0.0107047174385137
72.1533830368941	0.0108286942068601
72.2276044492095	0.0109574840974451
72.3058218519658	0.0110915262108211
72.3889590894324	0.0112320537619284
72.4784491822008	0.0113810127571349
72.5016406976447	0.0114192167721301
72.5016406976456	0.0114192167721315
72.5537922918282	0.0115045165615622
72.6059438860108	0.0115889586826362
72.6599542347368	0.0116754908320285
72.7155069173288	0.0117635009991366
72.7727586044098	0.0118531307399643
72.8318731645434	0.0119445147199587
72.8927710350021	0.0120373986198872
72.95625235484	0.0121328403382134
73.0209100045104	0.0122285732177526
73.0851246996084	0.0123221475499355
73.1408734088277	0.0124021498579901
73.191168071164	0.0124733248737389
73.2391372036859	0.0125403124969341
73.2861148696954	0.0126050564756178
73.3327415457069	0.0126684657967026
73.3796170002696	0.0127313486679273
73.4276774575872	0.012794910279982
73.4783842230409	0.0128609598311564
73.4895161202394	0.0128753196738292
73.4895161202403	0.0128753196738304
73.5450979529111	0.0129462556955613
73.5975655326836	0.013012039627889
73.6516506641251	0.0130786394950028
73.7072995772344	0.013145864624182
73.7646609100291	0.0132137607145557
73.8239019651385	0.0132823735522396
73.8852242589649	0.0133517620242449
73.9488747992351	0.0134220032492421
74.0151637434658	0.0134932014168543
74.0844926289688	0.0135655025966411
74.157355807519	0.0136390748277858
74.2339368641328	0.0137136967846333
74.3150415931551	0.0137896619472482
74.4018532873668	0.0138674285823241
74.4628032830031	0.0139198099411543
74.462803283004	0.0139198099411551
74.5148721642587	0.0139630933130539
74.5669410455134	0.0140050144408126
74.6209460927135	0.014047043319281
74.676490252893	0.014088715979125
74.7337334234095	0.0141300008182183
74.7928393677284	0.0141708436393308
74.8540056601821	0.0142111843365279
74.917473853388	0.0142509552215238
74.9835463304973	0.0142900800411981
75.0526130269163	0.0143284730817607
75.1251966657017	0.0143660388975484
75.2014455202624	0.0144024050093539
75.2821219706235	0.0144373991986312
75.3683520582779	0.0144708087461652
75.447619991771	0.014497851448221
75.4476199917719	0.0144978514482213
75.4996819419779	0.0145136874532637
75.5517438921839	0.0145279889258176
75.6057350959808	0.0145411924099545
75.6612674890337	0.0145530362237263
75.7185011571376	0.0145633924581218
75.7776005495712	0.0145721071139858
75.8387641626589	0.0145790003213842
75.9022348477734	0.0145838586310302
75.9683168813381	0.0145864241051459
76.0374030835648	0.0145863776678609
76.1100160426522	0.0145833124429054
76.1862951788422	0.0145767524726582
76.2670252945396	0.0145660713565771
76.3533465292577	0.0145503864642193
76.4244861062679	0.0145341407702287
76.4244861062688	0.0145341407702284
76.4765565063576	0.0145203458045671
76.5286269064464	0.01450493993834
76.5826266552937	0.0144872605346669
76.6381662254139	0.014467267546317
76.6954053641692	0.0144447421858276
76.7545080330001	0.0144194375210068
76.8156720627335	0.0143910618474521
76.8791393705994	0.0143592652703923
76.9452128749949	0.0143236193083217
77.0142833321664	0.0142835851705603
77.08687479812	0.0142384612254112
77.1631293619592	0.0141877008878943
77.2438179465919	0.0141302492368748
77.3300702830666	0.0140645956623981
77.4053014749965	0.0140037648547256
77.4053014749974	0.0140037648547248
77.4573692930751	0.0139597239662296
77.5094371111528	0.0139141009689112
77.5634340274792	0.0138651211195724
77.6189716625392	0.0138129788307914
77.6762099509182	0.0137573732385452
77.7353131379486	0.0136979746623829
77.7964794377559	0.0136343912500997
77.8599513011337	0.013566150242282
77.9260324158874	0.0134926686293691
77.9951146985019	0.0134132071363428
78.0677240597896	0.0133267932899314
78.1439969483149	0.0132328433699854
78.224714141544	0.0131298992079444
78.3110112736528	0.0130158654279195
78.3864367826436	0.0129128615641882
78.3864367826445	0.0129128615641869
78.4385009155011	0.0128399587925867
78.4905650483577	0.0127655934768871
78.5445586982436	0.0126869361586595
78.6000926833136	0.0126044131997515
78.6573269141656	0.0125176538291144
78.7164255723583	0.0124262590903397
78.7775867929716	0.0123297529025631
78.8410529246533	0.0122275587767139
78.9071275190157	0.0121189627338191
78.9762023033161	0.0120030549217471
79.0488029105693	0.0118786315624268
79.1250642960511	0.0117450937925248
79.2057673771749	0.0116006424014283
79.2920463181347	0.0114426851816485
79.3628907093919	0.0113102926004626
79.3628907093928	0.0113102926004609
79.4149648112864	0.0112114453192392
79.46703891318	0.0111113112389006
79.5210419592981	0.0110061197950983
79.5765851820009	0.0108965083260812
79.5933618198897	0.0108631192990277
79.5933618198906	0.0108631192990259
79.6506049854445	0.0107482179150714
79.7043775045857	0.0106389180798297
79.7598897318346	0.0105247074815352
79.7634883735947	0.0105172557534361
79.7634883735956	0.0105172557534342
79.8206770915463	0.0103980569928043
79.8859450092373	0.0102602431446287
79.952804571879	0.0101171269217838
80.0216574900981	0.00996771360332714
80.0926561651954	0.00981151231408483
80.1659896878688	0.00964793029431857
80.2418788050174	0.00947627809606249
80.3205853905708	0.00929574190157
80.3483479141269	0.00923145727002679
80.3483479141278	0.00923145727002468
80.4005331203073	0.00910977822605828
80.4527183264869	0.00898700730551899
80.5067083998144	0.00885885238340203
80.5622449464959	0.0087258314449901
80.6194829664644	0.00858748014164779
80.6785872240349	0.008443295586731
80.7397563395297	0.00829267512091685
80.8032333525594	0.00813488534442268
80.8693228128755	0.00796901281974156
80.9384179569915	0.00779388602183641
81.0110383852923	0.00760796524037225
81.0873267898801	0.00741063159193132
81.1680686301256	0.00719955598778245
81.2067964659341	0.00709751325956783
81.2067964659351	0.00709751325956543
81.2602151926493	0.00695592059240922
81.3136339193636	0.00681336208359362
81.3207470946661	0.00679430686127161
81.320747094667	0.00679430686126917
81.3760938210776	0.0066454647448214
81.4285877597777	0.00650335909081484
81.4826871012396	0.00635596527498872
81.5383481078827	0.00620332979255095
81.5957182672063	0.00604497215900056
81.6532177096087	0.00588521586764623
81.6532177096096	0.00588521586764369
81.7124633830323	0.00571953033429833
81.7694738825682	0.0055590758988418
81.8281126888696	0.00539300829342411
81.8883540656363	0.00522132783235387
81.9503291397796	0.00504358517140868
82.014182834797	0.00485928126623134
82.080084178637	0.00466783582629211
82.1482325457792	0.00446856644741425
82.2188667293392	0.00426065853089221
82.2922780671338	0.00404312188623035
82.3098922375433	0.00399070875250617
82.3098922375442	0.00399070875250346
82.3621290217864	0.00383478144957079
82.4143658060287	0.00367812761205394
82.4683522445439	0.00351547252199117
82.5238881478464	0.00334735911410732
82.581126408629	0.00317326498276356
82.6402321514467	0.0029926210726546
82.7014043511453	0.00280474394960176
82.7648865503539	0.00260879973933974
82.8129836436008	0.00245969286921897
82.8129836436017	0.00245969286921614
82.879081122023	0.00225388107695937
82.9328120513984	0.00208581731241554
82.9885777358336	0.00191068019928998
83.0459609222598	0.00172971989473631
83.1051320750979	0.00154234312510399
83.1662659602134	0.00134793385198289
83.229573978414	0.00114574929942669
83.2791955405226	0.000986671311391325
83.2791955405235	0.000986671311388405
83.3315810551872	0.000818165645384636
83.383966569851	0.000649085777412905
83.4379846460495	0.000474144029747323
83.4935551505814	0.000293556142031214
83.5508255240816	0.000106798153230359
83.6099602264799	-8.67162068540345e-05
83.6497102064216	-0.000217175966265735
83.6497102064225	-0.000217175966268723
83.7109069946268	-0.000418613034616821
83.7650395160764	-0.00059738281621305
83.8209094684267	-0.00078245677551707
83.8783118960993	-0.000973195916169146
83.9373855429704	-0.00117009975696992
83.9982772970432	-0.00137370028437963
84.0611607220887	-0.00158462459906432
84.1262432710006	-0.00180362058941303
84.1937774725991	-0.0020315965114604
84.2640776724748	-0.0022696801519078
84.2707674709449	-0.00229237650179186
84.2707674709458	-0.00229237650179495
84.3230343574895	-0.00246993785039194
84.3753012440333	-0.00264791229393619
84.429285555502	-0.00283215906618853
84.484821161303	-0.00302214005513573
84.4894953119788	-0.00303814980103591
84.4894953119797	-0.00303814980103903
84.5467338895355	-0.00323444903034507
84.601149605483	-0.00342148416862912
84.6571865117228	-0.00361450512020547
84.7147991027571	-0.00381337906789233
84.7741265652586	-0.00401861024217356
84.8348938355856	-0.00422926799935282
84.8959793908642	-0.00444146861668542
84.9581013779111	-0.00465770533117767
85.0229656465362	-0.00488393828150111
85.0902398266952	-0.00511904247026228
85.1586858507518	-0.00535870629325454
85.2192922492333	-0.0055712916914781
85.2384709956394	-0.00563863375972716
85.2384709956403	-0.00563863375973036
85.2917221301021	-0.00582578349762137
85.3411615195188	-0.00599975242396329
85.3893759762397	-0.00616960154506137
85.4370515107631	-0.00633772832435502
85.484607357596	-0.00650559877328922
85.5323769877491	-0.00667438159580971
85.5807123102528	-0.00684531476132085
85.6301267117026	-0.00702021166947576
85.681528054649	-0.00720228845319188
85.7367641167185	-0.00739810277031491
85.8012418532808	-0.00762686127653309
85.8713551307996	-0.00787580914792538
85.9290866828638	-0.00808092434761161
85.9681952920669	-0.00821993075180431
85.9681952920678	-0.00821993075180755
86.0202502093913	-0.00840501292816312
86.0692824149128	-0.00857939878426974
86.1175892528243	-0.00875124137066714
86.1654667632154	-0.00892158102689875
86.2129825969858	-0.00909064647463036
86.2307481351814	-0.00915385868775301
86.2307481351823	-0.00915385868775625
86.2776430336796	-0.009320713363811
86.3229023520679	-0.00948173498264676
86.3670308661719	-0.00963871068858597
86.399514015589	-0.00975424095970032
86.3995140155899	-0.00975424095970356
86.4433914379701	-0.0099102616034576
86.4908445059887	-0.0100789412792955
86.5449602656546	-0.0102712186040826
86.6051395644087	-0.0104849101702863
86.6626849970933	-0.010689097198188
86.7148750997083	-0.0108741332248159
86.7656876160897	-0.0110541311466257
86.816281423403	-0.0112331861812472
86.8672042715937	-0.0114132187934671
86.9189594994046	-0.0115959835956935
86.9721560580545	-0.0117835968558563
87.0269719076227	-0.0119766427980435
87.0804931691716	-0.0121648346228555
87.1283406910686	-0.0123328111641832
87.1716715352961	-0.0124847008836512
87.1986832254865	-0.0125792698490844
87.1986832254874	-0.0125792698490876
87.2403184268145	-0.0127248529523366
87.2846437324237	-0.0128795867709148
87.3361511847603	-0.013059043507443
87.3911777152659	-0.0132503228384949
87.4403058471529	-0.0134206943622973
87.485304079704	-0.0135763916940991
87.5286710571091	-0.0137261113320406
87.5711340359219	-0.0138723792632996
87.6131345940253	-0.0140167192362717
87.6551501193844	-0.0141607640592111
87.697320407961	-0.0143049775379851
87.7378053244223	-0.0144430736408621
87.7744026071573	-0.0145676003008216
87.8084375349436	-0.0146831370461966
87.8422320965862	-0.0147975917386159
87.8778364066772	-0.0149178807244688
87.9174564993611	-0.0150513708732918
87.9644855234019	-0.0152093068446513
88.0279205625859	-0.0154214154637047
88.0921759455679	-0.015635138404399
88.1581581434783	-0.0158533664116003
88.1897366843806	-0.0159573473261152
88.1897366843815	-0.0159573473261182
88.2420732102634	-0.0161289990550234
88.2944097361453	-0.0162997755113519
88.3483971532072	-0.0164749891152363
88.4039389548639	-0.0166542050153377
88.4611841110261	-0.0168377711199707
88.520298176961	-0.0170260651546081
88.5814804637703	-0.0172195439559495
88.6449749877941	-0.0174187698824108
88.7110877039421	-0.0176244533899045
88.780213965319	-0.017837521679327
88.8528649948671	-0.018059175527768
88.9291959055387	-0.0182894401247175
88.9991367043388	-0.0184979824035072
89.0633830234511	-0.0186874094025533
89.1244640457106	-0.0188655443122103
89.159805294928	-0.0189677171498498
89.159805294929	-0.0189677171498525
89.2200386066649	-0.0191403029195828
89.2724811059662	-0.0192889363643027
89.3267255670534	-0.0194410395370143
89.3825354464818	-0.0195957510993776
89.4395962426688	-0.0197520158669811
89.4917670199005	-0.019893153872827
89.5406869593003	-0.0200239572734052
89.5880841023598	-0.020149237435486
89.6348241930463	-0.0202713540539777
89.6814641238987	-0.0203917695505281
89.7287230318906	-0.0205122888369098
89.777757617369	-0.0206357165382908
89.8303294888562	-0.0207661802814875
89.8892281532989	-0.0209100022234446
89.9600987764843	-0.021079702248681
90.0458657910321	-0.0212800419055044
90.1320137627402	-0.0214755681679402
90.1477992762775	-0.0215107629693005
90.1477992762784	-0.0215107629693025
90.1999183318013	-0.0216255499422134
90.2520373873242	-0.0217381353173432
90.3060254786042	-0.021852397552019
90.3615578721907	-0.0219673798969377
90.4187923221915	-0.0220831364310569
90.4778936184095	-0.022199689348661
90.539060572738	-0.0223170738881657
90.6025364852576	-0.0224353429459015
90.6686262830902	-0.0225545775832792
90.7377237738973	-0.022674905065356
90.8103468412601	-0.022796513776889
90.8866413124527	-0.0229188125461754
90.9673943111567	-0.0230420576370901
91.0537510409074	-0.0231666724054878
91.1216813184424	-0.0232593946624983
91.1216813184433	-0.0232593946624995
91.1737556778832	-0.0233272688391601
91.225830037323	-0.0233923306331459
91.2798338800203	-0.0234568037625325
91.335377141321	-0.0235198987707454
91.3926194603483	-0.0235814795314036
91.4517246374906	-0.0236413618288414
91.5128902822996	-0.0236993351163766
91.5763579991214	-0.0237551549315633
91.642430248404	-0.0238085339912983
91.7114970860909	-0.0238591294327547
91.7840814339657	-0.0239065237604228
91.8603302902146	-0.0239498837979387
91.941007540447	-0.0239885388491357
92.0272396751527	-0.0240215864695445
92.1051714404035	-0.024044058151571
92.1051714404044	-0.0240440581515712
92.1572357521809	-0.0240551406948163
92.2093000639574	-0.0240630645658975
92.2632935380747	-0.024067937428083
92.3188281030222	-0.0240693892162941
92.3760638002082	-0.0240671009992271
92.4351650224361	-0.024060701277627
92.4963301866559	-0.0240497550292727
92.5598020301717	-0.0240337447802093
92.6258846598632	-0.0240120428258107
92.6949706328541	-0.0239838683617164
92.7675843236993	-0.0239482184964776
92.8438630216051	-0.0239041201917202
92.9245909854191	-0.0238500517402232
93.01090706018	-0.0237838592522119
93.0840462505957	-0.0237210255527719
93.0840462505966	-0.0237210255527711
93.1361132603593	-0.0236725428477942
93.188180270122	-0.0236209542764277
93.2421767618156	-0.0235641884569259
93.2977132606164	-0.0235023528426209
93.354949585981	-0.023434983723773
93.4140497923803	-0.0233615667920919
93.4752118404381	-0.0232814940527896
93.5386778327385	-0.0231940356445798
93.604750961536	-0.0230982962459183
93.6738224055821	-0.0229931468769362
93.7464169108709	-0.0228771112111352
93.8226730781989	-0.0227491967820652
93.903366457671	-0.0226072015965588
93.9896286277675	-0.0224479668466502
94.0622266064906	-0.0223080855895198
94.0622266064915	-0.022308085589518
94.1142986352289	-0.0222044946391255
94.1663706639663	-0.0220982136674961
94.2203716433388	-0.0219851854875591
94.2759130699982	-0.0218659826048409
94.3331547816906	-0.0217400381294378
94.3922608965227	-0.0216067400596385
94.4534294517588	-0.0214653598583601
94.5169026462932	-0.0213150172014944
94.5829837966521	-0.0211546239981235
94.6520642477299	-0.0209827962613148
94.7246689785687	-0.0207977061397637
94.8009389480247	-0.0205984037748318
94.881648823805	-0.0203821783899609
94.9679316915883	-0.0201451059054273
95.046552593739	-0.0199238837692139
95.0465525937399	-0.0199238837692113
95.0986118676449	-0.0197747272139584
95.1506711415499	-0.0196234786853997
95.2046600934024	-0.0194644484932518
95.2601897335218	-0.0192986065437137
95.3174200918613	-0.0191253132818245
95.3765155083882	-0.0189438899360537
95.4376743378594	-0.0187535240745978
95.5011392412264	-0.0185532290400474
95.5672142296558	-0.0183417785136508
95.6362917368742	-0.0181176030904379
95.7088941951365	-0.0178786302446375
95.7851599563782	-0.0176239793063213
95.8658725180101	-0.0173505399786813
95.9521695789432	-0.0170538165007014
96.0194111804013	-0.0168195658440617
96.0194111804023	-0.0168195658440585
96.0714908269686	-0.016636342001819
96.1235704735349	-0.0164515821676473
96.1775789070041	-0.0162583853836301
96.2331271080762	-0.0160580171658995
96.2903747075187	-0.0158497861994068
96.349485541013	-0.0156329668304809
96.4015104418848	-0.0154406442361422
96.4015104418857	-0.0154406442361388
96.4626821572049	-0.0152127518833921
96.5164101247414	-0.0150110533508669
96.5716370347993	-0.0148022565752724
96.5716370348002	-0.014802256575269
96.6272704332156	-0.0145904418125123
96.692556134873	-0.0143400173511828
96.7593687308633	-0.0140816977167514
96.8281736421169	-0.0138135657027249
96.8991201238224	-0.0135348948651221
96.9723967131211	-0.013244785245486
97.0088045512527	-0.0130997948315724
97.0088045512536	-0.0130997948315688
97.0610483845233	-0.0128907718613186
97.113292217793	-0.0126806247720534
97.1672780049562	-0.0124623083474224
97.2228135671553	-0.0122365112970445
97.2800514841019	-0.0120025257519625
97.3391569022846	-0.0117595781623478
97.4003288083943	-0.0115067392774915
97.4638107636918	-0.0112428749380981
97.5299080765188	-0.0109665680345217
97.5990151376497	-0.0106759946092716
97.6716457961963	-0.0103687821345821
97.7479504313587	-0.010044052908214
97.8287171797487	-0.00969816842537585
97.9150937041047	-0.00932584150711291
97.9771621588635	-0.00905677757650953
97.9771621588644	-0.00905677757650558
98.0149451964431	-0.00889237694879212
98.014945196444	-0.00889237694878815
98.0670304404783	-0.00866499251712526
98.1206310408459	-0.00843009086247183
98.1757520998684	-0.00818758194766762
98.2325313334088	-0.00793678747915044
98.2911255579375	-0.00767693342053173
98.351722277171	-0.00740709604666725
98.4145494584159	-0.00712615461613691
98.4613664421117	-0.00691603659488233
98.4613664421126	-0.00691603659487824
98.5267074296812	-0.00662169389229022
98.5836543895956	-0.00636413886742095
98.6424635155526	-0.0060971681133272
98.7028790684358	-0.0058218614389246
98.7650428197088	-0.005537492868357
98.8291015841319	-0.00524330137158511
98.895227230587	-0.00493839732902528
98.9636227630938	-0.00462173121707748
98.9704042698631	-0.00459026187880571
98.970404269864	-0.00459026187880149
99.0226960066362	-0.00434717249251333
99.0749877434085	-0.00410332158219411
99.1289699249971	-0.00385079211177182
99.1845047638446	-0.00359015917342663
99.2417428908311	-0.00332064412899404
99.3008498173784	-0.003041386426428
99.3620248997491	-0.00275135159490232
99.4255122228462	-0.00244927559815023
99.491617854909	-0.00213357713076543
99.5607373407497	-0.00180221819421502
99.6211323313904	-0.00151162609854385
99.6211323313913	-0.00151162609853947
99.6747920911397	-0.00125261396173077
99.728451850888	-0.000992824820485033
99.7838511669512	-0.000723799365498305
99.8408482239283	-0.000446152254479976
99.8995967046098	-0.000159058226947583
99.9358289826055	1.84659077133276e-05
99.9358289826065	1.84659077177882e-05
99.9964972853887	0.000316507878179827
100.048943939547	0.000574957679606148
100.103209412457	0.000843149168532663
100.159040332385	0.001119904171199
100.216594642984	0.00140607992699516
100.276040853587	0.0017025986035934
100.337582472335	0.00201057142074487
100.401469099092	0.00233135835605286
100.457858903293	0.00261541592651708
100.457858903294	0.00261541592652167
100.524404219783	0.00295173320175748
100.578481136011	0.00322591497855189
100.634501595699	0.00351078256546114
100.692058369002	0.00380434397986333
100.751299847895	0.00410743119747925
100.81237484606	0.00442088987914771
100.875459818337	0.00474572041981493
100.931012402381	0.00503265405981414
100.931012402382	0.00503265405981884
100.993350850278	0.00535562681160141
101.045733353303	0.00562782665282883
101.100008129097	0.00591063726336084
101.155853581396	0.00620245729968854
101.213432480803	0.0065042100546455
101.27291580016	0.00681687366577757
101.297643988635	0.00694713067676169
101.297643988636	0.00694713067676648
101.359238772989	0.00727229150402887
101.413608006541	0.00756014454060317
101.469770052949	0.00785830950881968
101.52751107657	0.00816572234503827
101.581956341492	0.00845638803642199
101.632860677556	0.00872884801899763
101.681861322105	0.00899175243983605
101.729889699051	0.00925004002418307
101.777499812935	0.00950666047968908
101.825078883103	0.00976368870236656
101.872954360793	0.0100228940760512
101.895617566756	0.0101457963548333
101.895617566757	0.0101457963548382
101.944166275188	0.0104095050262758
101.994898610843	0.010685695725201
102.048735217027	0.0109794728211953
102.104144154276	0.0112825589334563
102.161235090142	0.0115956083207297
102.220170755856	0.0119195722737782
102.274690081948	0.0122199705635448
102.325856314605	0.0125025034114704
102.375367832348	0.0127764508856027
102.423956168957	0.0130458077097677
102.472006358875	0.013312674811387
102.519697642658	0.0135780232350648
102.566931682939	0.0138412827327249
102.613278935947	0.0141000288913346
102.658338370883	0.0143519821486317
102.702349848745	0.0145984426248387
102.746308446788	0.0148449581660086
102.776343972038	0.0150135905577335
102.776343972039	0.0150135905577386
102.821832516358	0.0152692766064306
102.875399700355	0.0155708091225015
102.890416693238	0.0156554225450106
102.890416693238	0.0156554225450157
102.945178550067	0.0159642708777493
102.997644913903	0.0162605843525054
103.049459378441	0.0165535870569966
103.100207824031	0.0168408951152488
103.150816422829	0.017127715825727
103.201812033615	0.0174170117743788
103.207662674911	0.0174502191081388
103.207662674912	0.017450219108144
103.259558827893	0.0177449145328449
103.313177922296	0.0180496370723901
103.368138129095	0.018362202155012
103.420559040869	0.0186604989363364
103.467109541228	0.0189255033070897
103.509809716991	0.0191686587189673
103.551406756089	0.0194055768504566
103.594335964374	0.019650107476799
103.641899830917	0.0199210407077962
103.694461202313	0.0202204076338672
103.74702257371	0.0205196971605299
103.793380826898	0.0207835648602602
103.837358447676	0.0210337641190939
103.856566260896	0.0211429984842916
103.856566260896	0.0211429984842968
103.899385179742	0.0213863972736392
103.941377712281	0.0216249274183871
103.983392670629	0.0218633882921102
104.025564449408	0.0221025135777832
104.066063695599	0.0223319157092511
104.10267653014	0.0225390798378794
104.13671685523	0.0227314793367401
104.170507469169	0.0229222520434026
104.20609923492	0.0231229435664812
104.245695990314	0.0233458933589495
104.292681564077	0.0236099657662777
104.35611747844	0.0239655876841588
104.420366032189	0.0243245924776882
104.486349033097	0.0246919264242243
104.553537002453	0.0250644024418375
104.623386366116	0.0254497892690413
104.696540770267	0.0258511997539855
104.773671779325	0.0262717433424994
104.848593195361	0.0266773522336455
104.848593195362	0.0266773522336504
104.900768037402	0.0269580010764243
104.952942879443	0.0272370604528419
105.006926729919	0.0275240276020823
105.06245809237	0.0278172402121275
105.119692425262	0.0281172254065413
105.178794902296	0.0284245065057365
105.23996471111	0.0287397173904415
105.303445686137	0.0290636380181379
105.369512211171	0.0293970981630088
105.431455778509	0.0297061808093309
105.491712401305	0.030003363579012
105.55277916196	0.030300869220966
105.617644103608	0.0306126378329466
105.682238742153	0.0309185620263041
105.745625309564	0.0312141531736818
105.800723712535	0.0314672268011716
105.818550559037	0.0315483142325735
105.818550559038	0.0315483142325776
105.868567427811	0.0317736954060043
105.91603807311	0.0319846323278479
105.962785682161	0.0321894442633487
106.009424858282	0.032390819172323
106.05667350903	0.0325917250559317
106.105683006041	0.0327967302089668
106.158207391384	0.0330125011695371
106.217020644679	0.0332491316956103
106.280925520768	0.0335001048373889
106.347318349052	0.0337538534022755
106.416765798524	0.0340113971335224
106.489759622631	0.0342731218131187
106.566477550217	0.0345379616735604
106.647726342081	0.0348066216450183
106.73468942305	0.0350802527856678
106.805737204654	0.0352927902828681
106.805737204655	0.0352927902828707
106.857785270314	0.0354420427865334
106.909833335972	0.0355857320372483
106.963821813018	0.0357287972290462
107.019351380985	0.0358694839877265
107.07658268107	0.036007509437693
107.135680275124	0.0361424856952696
107.196842841292	0.0362739704222798
107.26031348587	0.0364014515869725
107.326396857344	0.0365243302499471
107.395486343491	0.0366418963288203
107.468101865636	0.0367532811124057
107.54438657955	0.03685666766144
107.625126692137	0.0369506925455015
107.711465403094	0.0370335124151089
107.781304624329	0.0370869748022816
107.78130462433	0.0370869748022822
107.833376119062	0.0371189056463523
107.885447613795	0.0371440291169986
107.93944848113	0.0371628672234316
107.994988902002	0.0371745555771405
108.052228563099	0.0371784278522609
108.111331337618	0.037173708456103
108.172494936795	0.0371594948741189
108.235961111003	0.0371347204003161
108.302032537495	0.0370980997493433
108.371099608158	0.0370480452244765
108.443685795487	0.0369825293093691
108.519935088421	0.0368995458900402
108.600615222293	0.0367960714750805
108.686854104601	0.0366678421180948
108.762247013174	0.0365410049335423
108.762247013175	0.0365410049335407
108.814315535671	0.0364454835868895
108.866384058166	0.0363435646738049
108.920381574918	0.0362311890765627
108.975919943264	0.0361085989943895
109.033159112998	0.0359749213884575
109.092263358492	0.0358291955685226
109.153430931495	0.0356702913657039
109.216904333396	0.0354968579389827
109.282987322459	0.0353072439538051
109.352071917797	0.0350993720908683
109.424684188742	0.0348705287179875
109.500960628783	0.0346190304713285
109.581682493208	0.0343408747755063
109.66798605308	0.0340303256492013
109.744449931537	0.0337442540951749
109.744449931538	0.0337442540951714
109.796511662034	0.0335438109001146
109.848573392529	0.0333389212609229
109.902564792638	0.0331218751186824
109.958096545714	0.032893937437065
110.015328593863	0.0326541952189603
110.074425152682	0.0324016793944155
110.135584406712	0.0321352349818716
110.199048777367	0.0318534639620752
110.265121926712	0.0315546330585919
110.334195756609	0.031236527646294
110.406795238738	0.0308962093412971
110.483055211709	0.0305324856085507
110.563757879698	0.030141003290591
110.65003812129	0.0297154625477376
110.7186577147	0.0293721838450744
110.7186577147	0.0293721838450699
110.770735968776	0.0291089549638281
110.822814222851	0.028843508846221
110.876821236577	0.0285659956229202
110.932368263168	0.0282783051195833
110.989614992258	0.0279795264863387
111.048725345076	0.0276687110792904
111.109897085833	0.0273447156757986
111.173372025236	0.027006143019642
111.239452908678	0.0266512445001814
111.30853020336	0.0262777659894167
111.38112746018	0.0258826872259438
111.457392383651	0.0254649977684333
111.538090389001	0.0250202721387663
111.624350616122	0.0245419805666697
111.707527320148	0.024078139974371
111.707527320149	0.0240781399743659
111.759579975716	0.0237866255426755
111.811632631283	0.023494206622028
111.865615178771	0.023190031691233
111.921138945094	0.0228762430031825
111.978364132708	0.0225518953636571
112.037455312105	0.0222160102927047
112.098611157177	0.0218674062451709
112.162074782007	0.0215046370469137
112.228150863826	0.0211258904749677
112.297232859429	0.0207288272052099
112.369837429577	0.0203103756589255
112.446110338602	0.0198695821804977
112.526837409871	0.0194017745445699
112.613161602313	0.0189001582587464
112.675539582512	0.0185368482872048
112.675539582513	0.0185368482871995
112.727626681267	0.0182329576849662
112.779713780022	0.017928611587549
112.833729483115	0.0176125309712591
112.889284385625	0.0172869649737545
112.946537934406	0.0169509534139007
113.005653717175	0.0166035069760574
113.066829038792	0.0162434327383609
113.13030506047	0.0158692727383673
113.196383577045	0.0154792026429219
113.209659063226	0.0154007672012476
113.209659063227	0.0154007672012423
113.263297843006	0.0150836248835046
113.316936622784	0.0147661217067602
113.372340250282	0.0144378005389916
113.379785463805	0.0143936518996012
113.379785463806	0.0143936518995958
113.436854117088	0.0140550251427832
113.502123416859	0.0136672637910816
113.568979361755	0.013269556533255
113.6378285824	0.0128594448945744
113.670039895598	0.012667382300964
113.670039895599	0.0126673823009586
113.7223284103	0.0123553479939166
113.774616925001	0.0120429898965044
113.828596891698	0.0117201838978753
113.884129552948	0.0113877226631378
113.941365616089	0.0110446631469753
114.000470640289	0.0106899647072639
114.061644051668	0.0103223730032502
114.125130036089	0.00994035149315156
114.19123481283	0.00954197325879514
114.260354162557	0.00912474897064663
114.332994900494	0.00868548832409852
114.409316781323	0.00822306633273049
114.490111181821	0.00773249024475491
114.576532941059	0.00720648149113095
114.633389548805	0.00685967656218788
114.633389548806	0.00685967656218233
114.685513252032	0.00654120075156102
114.737636955258	0.0062221923888857
114.791659529609	0.00589098390056446
114.823093462434	0.00569798693014522
114.823093462434	0.00569798693013963
114.878655895751	0.00535633437032619
114.932416357253	0.00502512433000628
114.987823569181	0.00468309470059136
115.044879646758	0.0043301524562149
115.103744501003	0.00396522009628732
115.164602076896	0.00358705590948125
115.227675658857	0.00319415498320337
115.269514385274	0.00293297584545735
115.269514385274	0.00293297584545167
115.335080479559	0.00252276638348927
115.392025101864	0.00216557341196036
115.450840539151	0.00179572297197387
115.511262546637	0.00141477115585547
115.573433291688	0.00102171219895538
115.631516351925	0.000653481987019971
115.631516351926	0.000653481987014198
115.69558271989	0.000246155002233414
115.747941864675	-8.76665903641273e-05
115.802263971484	-0.000434905410512687
115.858158652626	-0.000793176472368164
115.915792393075	-0.0011636590743426
115.97533718031	-0.00154758855157823
116.037001586037	-0.00194646064233721
116.101042266437	-0.00236211321075237
116.167783135881	-0.00279686094525085
116.237646301689	-0.00325371193102648
116.311057880249	-0.00373576894721965
116.38139681523	-0.0041996313435556
116.429280450496	-0.00451654705475093
116.429280450497	-0.00451654705475695
116.495208721679	-0.00495443718687112
116.548941495402	-0.00531268060134782
116.592545473297	-0.00560430715169867
116.592545473298	-0.00560430715170476
116.64830610889	-0.00597845335400676
116.700813076734	-0.00633203779451248
116.754940035314	-0.00669784563055375
116.810627494412	-0.00707561843251432
116.868023252441	-0.00746651361221601
116.927293228026	-0.0078718371077387
116.988637032748	-0.00829315541920353
117.052298964871	-0.00873237957155806
117.118585191993	-0.00919189543478085
117.183548227617	-0.00964443871221737
117.246371765925	-0.010084182144174
117.266006600884	-0.0102220484879361
117.266006600885	-0.0102220484879425
117.327606201457	-0.0106559115696654
117.381734529835	-0.0110388459397552
117.437615792475	-0.011435862164875
117.49502981826	-0.0118455645670812
117.554116073178	-0.0122691195994068
117.591595410427	-0.0125388047777321
117.591595410428	-0.0125388047777387
117.652500926159	-0.0129787525697959
117.704893990217	-0.0133589046831359
117.759122033217	-0.0137540321892085
117.814920029123	-0.0141623738189122
117.872447986294	-0.0145852711872901
117.925663266842	-0.0149781874122992
117.975871251948	-0.0153504228795879
118.024510888282	-0.0157124462609486
118.072368029381	-0.0160700086155601
118.10579197535	-0.016320537321806
118.105791975351	-0.0163205373218128
118.153357105691	-0.0166782015100033
118.201231770383	-0.0170395467882821
118.249778367872	-0.0174073504104422
118.299581987355	-0.0177861277187196
118.351710339656	-0.0181841561130636
118.408458455577	-0.0186192800617798
118.47039752747	-0.0190963639328324
118.534298194839	-0.0195909023319817
118.5531412064	-0.0197371836450024
118.553141206401	-0.0197371836450095
118.60942472584	-0.020175338699236
118.660386745548	-0.0205736281878504
118.709756278738	-0.0209608712561212
118.758262170729	-0.0213426654006683
118.806263073888	-0.0217217604102178
118.853910563046	-0.0220993002520101
118.901064120282	-0.0224741181195696
118.947267008932	-0.0228425075125477
118.992168158889	-0.0232015657061474
119.036106806341	-0.0235539046916681
119.080155998206	-0.0239080770081958
119.125975820244	-0.0242774644412212
119.176310178593	-0.0246843606131401
119.239604095107	-0.0251976083647161
119.303912969296	-0.0257208061354601
119.357234690859	-0.0261558522115611
119.408259663928	-0.0265731421789224
119.458850678587	-0.0269877684765921
119.509633772954	-0.0274047886903228
119.550116142727	-0.0277377624293228
119.550116142728	-0.0277377624293302
119.584491051692	-0.0280208473673578
119.584491051693	-0.0280208473673653
119.635956016763	-0.028445210948579
119.689425721037	-0.028886706508455
119.74260282132	-0.0293262949729287
119.789845155074	-0.0297171643609931
119.83287253885	-0.0300733712264819
119.874474365362	-0.0304179081137779
119.91708907341	-0.03077090681243
119.963771687096	-0.0311576115540374
120.015810290004	-0.0315885906870693
120.015810290005	-0.0315885906870769
120.062419872644	-0.031974423487268
120.109029455282	-0.0323599840079776
120.153475967037	-0.0327273071529728
120.196561442933	-0.0330829762590639
120.238862597906	-0.0334317003948046
120.280819839185	-0.0337770479794971
120.322904503068	-0.0341228199103985
120.364928544708	-0.0344673846357455
120.404477752756	-0.0347909320467118
120.440187304927	-0.0350823997079942
120.473948146592	-0.0353573258785865
120.508019853376	-0.0356341064781215
120.515104632986	-0.0356915693826837
120.515104632987	-0.0356915693826911
120.551515277592	-0.0359863708966334
120.593907894672	-0.0363284530751975
120.646321179448	-0.0367495332167696
120.701124117668	-0.0371874044631124
120.757515804627	-0.037635155749787
120.815685137323	-0.0380937536077212
120.875810052193	-0.0385639671459885
120.938107971266	-0.039046740832079
121.002847509457	-0.0395432443342823
121.070369454873	-0.0400549754818598
121.141120937095	-0.0405839327117059
121.215472532426	-0.0411311548547293
121.2938178334	-0.0416973981587401
121.377077211188	-0.0422865481910159
121.466672764068	-0.0429048430551671
121.507185748808	-0.0431787368271595
121.507185748809	-0.0431787368271656
121.559315317177	-0.0435256866533089
121.611444885544	-0.0438662258248537
121.66542858039	-0.0442118387026843
121.720957880149	-0.0445595690245663
121.778190097096	-0.044909374585798
121.837290300655	-0.0452610813650467
121.898457647972	-0.0456145052842692
121.961935926307	-0.04596945298804
122.026676455445	-0.0463185736953147
122.087813951035	-0.0466358845743291
122.141265017299	-0.0469031273312904
122.19058235208	-0.0471410442307431
122.238136304118	-0.0473623896284924
122.284936915521	-0.0475723229652412
122.331556009568	-0.0477734797870433
122.378667589637	-0.047968525430009
122.427355127684	-0.0481612264211442
122.478183632408	-0.0483525990947201
122.478183632409	-0.0483525990947234
122.530107174371	-0.0485375628456893
122.582637649063	-0.0487136618236935
122.636635126953	-0.0488829192112579
122.69219059338	-0.0490444127353557
122.749444547155	-0.0491972108768267
122.808561570305	-0.0493402439092972
122.86973919901	-0.0494722764599488
122.933218977196	-0.0495918641562286
122.99930326197	-0.0496972919466014
123.06838193404	-0.0497864818886854
123.140977605556	-0.0498568469719189
123.217239304304	-0.0499047743503221
123.297928201703	-0.0499263168529084
123.384169751243	-0.0499160612524106
123.463193141936	-0.0498764389160603
123.463193141937	-0.0498764389160597
123.515255877915	-0.0498345583730381
123.567318613892	-0.0497801796691998
123.621310933168	-0.0497106313337557
123.676844652098	-0.0496251928973476
123.734079903464	-0.0495224746453652
123.793181185343	-0.0494009114036449
123.854347058358	-0.0492586817889309
123.917820460141	-0.049093632246918
123.983905787045	-0.0489031618569799
124.052996033657	-0.0486840422211726
124.12561390525	-0.0484321352363124
124.201899270064	-0.0481442052796661
124.282637528597	-0.0478141591316172
124.368969932732	-0.04743336241975
124.441980365425	-0.0470896176721535
124.441980365426	-0.0470896176721491
124.494046409568	-0.0468327386325214
124.54611245371	-0.046566380999709
124.600108115753	-0.0462804322864888
124.655643632012	-0.0459763325864758
124.71287880663	-0.0456526882804591
124.771977662704	-0.0453080168517893
124.833138120588	-0.0449405725372961
124.896602229146	-0.0445482654472594
124.962673106456	-0.0441285310992206
125.031741824199	-0.0436781230430871
125.104332964538	-0.0431927612486946
125.180584934545	-0.0426706645992868
125.261272892132	-0.0421056628365221
125.347527721715	-0.0414888092405454
125.418752166216	-0.0409704673324399
125.418752166217	-0.0409704673324333
125.470827345651	-0.0405868686126383
125.522902525085	-0.0401997343814673
125.576906469109	-0.039794869314282
125.632450832255	-0.0393752180383336
125.689695410787	-0.0389396774218141
125.748804277087	-0.0384871298121966
125.809975402179	-0.0380162233765465
125.873450887702	-0.0375252975954664
125.939533902836	-0.037012258520392
126.00861555996	-0.0364743793663059
126.081220450609	-0.0359079604312572
126.157492201075	-0.0353123717706566
126.238202389636	-0.0346822071458999
126.324483239491	-0.0340094137675539
126.405982764474	-0.0333753844465339
126.405982764475	-0.0333753844465268
126.458036931631	-0.0329714381177926
126.510091098786	-0.0325684276446082
126.564075189802	-0.0321515784217756
126.619600195629	-0.0317241090385567
126.67682624696	-0.0312849978254557
126.735917809814	-0.0308332063729243
126.797073415927	-0.0303674531701892
126.860535980214	-0.0298861389580206
126.926609890851	-0.0293872226598692
126.995688165909	-0.0288680246549103
127.068289342193	-0.0283249621227557
127.144556449742	-0.0277572845176751
127.225274204936	-0.0271594775212793
127.311583192731	-0.0265234668266696
127.374584238808	-0.0260611573106669
127.374584238809	-0.0260611573106602
127.426671247437	-0.0256800868053361
127.478758256065	-0.0252999872032523
127.532773788084	-0.024906768260802
127.588328696762	-0.0245032783258775
127.64558246065	-0.0240883581781232
127.704698718175	-0.0236608188889377
127.765874841959	-0.0232192285409787
127.829352086738	-0.0227618415101166
127.895432381052	-0.0222864810008539
127.964504938628	-0.0217903527157255
128.037091274061	-0.0212697291353578
128.113348561737	-0.0207235152622018
128.194029119588	-0.0201463800490369
128.280256429413	-0.0195303959497028
128.369600123634	-0.0188930556476098
128.369600123636	-0.0188930556475968
128.421644246749	-0.0185222368757376
128.473688369862	-0.0181517618379499
128.527662664265	-0.01776793053876
128.583178928964	-0.0173735669446011
128.640397603036	-0.0169676008045094
128.699483574645	-0.0165489444966639
128.760635956895	-0.0161162834958942
128.824098486884	-0.0156680053061005
128.890176756927	-0.0152020808513373
128.959265628671	-0.014715875301922
129.031874028214	-0.0142059789840711
129.108157750067	-0.0136714824194647
129.188905846333	-0.0131070522141654
129.275268551511	-0.0125048648603131
129.331373254963	-0.0121144418749682
129.331373254965	-0.0121144418749555
129.38346999625	-0.0117524240974617
129.435566737536	-0.011390863865884
129.489591891153	-0.0110163571060121
129.545155495478	-0.0106315924878519
129.602416759636	-0.0102354336279196
129.66153894827	-0.00982670121534666
129.722718919994	-0.00940396503013993
129.786197203727	-0.00896547012236264
129.852274667227	-0.00850901610677585
129.921338904846	-0.00803176717773594
129.993908813953	-0.0075299327363305
130.017808095503	-0.0073645519663775
130.017808095505	-0.00736455196636491
130.071366307041	-0.0069936809256843
130.124924518577	-0.00662240107441424
130.180326659051	-0.00623783579638872
130.187934497562	-0.00618498332463554
130.187934497564	-0.0061849833246229
130.244997946185	-0.00578819069482666
130.310267305358	-0.0053334816178432
130.332219709271	-0.00518032591760682
130.332219709272	-0.00518032591759412
130.384544203527	-0.00481479724356037
130.436868697782	-0.00444856798365814
130.490841499436	-0.00407003285740408
130.546369781499	-0.00367974207103084
130.603602724658	-0.00327654412976742
130.662706351521	-0.00285915866920703
130.723880615507	-0.00242605345377688
130.787370451019	-0.00197536197483781
130.853483170661	-0.00150475372152337
130.92261622586	-0.00101122696121777
130.995267995625	-0.0004910175429952
131.071609513094	5.73384578721832e-05
131.152436079623	0.00063984599323836
131.238911246025	0.00126529060594008
131.28963589637	0.00163325478371062
131.289635896372	0.00163325478372383
131.34173735366	0.0020120648060429
131.393838810949	0.00239176544443821
131.447869711323	0.00278649579023923
131.503438349248	0.00319352507334997
131.560703796769	0.00361415930462081
131.619829062369	0.00404976576902812
131.631242480895	0.0041340133485298
131.631242480896	0.00413401334854323
131.692424075223	0.00458653424831793
131.746121579808	0.00498501650076431
131.801699455488	0.0053988187092249
131.85893163924	0.00582646719230738
131.917990252822	0.00626947817119541
131.979062304347	0.00672952496737447
132.042375768378	0.00720864386745339
132.077663371876	0.00747668994225614
132.077663371878	0.00747668994226998
132.143501228175	0.00797881567109056
132.200443023795	0.00841529779688641
132.259266077054	0.00886843849932349
132.293298934972	0.00913168105958953
132.293298934974	0.00913168105960362
132.353728731264	0.00960109772187775
132.406120187343	0.0100101931159375
132.460328169323	0.0104356019497357
132.51610621524	0.0108756457269546
132.573613558898	0.0113318414003373
132.633020705612	0.0118058338260422
132.694533927515	0.0122995981557903
132.758406772702	0.0128155451004792
132.822186802649	0.0133340779513466
132.884639783443	0.0138450831725387
132.946754158313	0.0143565429255347
133.0095417395	0.014876833940627
133.074180166406	0.0154159312017722
133.14244016452	0.0159890680664399
133.218071401174	0.0166287117685624
133.237429394501	0.016793211493032
133.237429394502	0.0167932114930475
133.249643239769	0.01689716605513
133.249643239771	0.0168971660551455
133.303183017533	0.0173543539598499
133.355721538479	0.0178053696986357
133.409789831303	0.0182719820918929
133.465416027458	0.0187546540145904
133.522743264775	0.0192548677411313
133.58193615648	0.0197743316461997
133.643192374248	0.0203150909224196
133.704097286404	0.0208559737209394
133.764767172759	0.0213979757464817
133.825499466848	0.0219437488479
133.886644502061	0.0224964856322809
133.948914822319	0.0230627547766403
134.014187372392	0.0236599647250848
134.07415549683	0.0242119194129459
134.074155496832	0.0242119194129627
134.14145953425	0.0248351183291499
134.195528579654	0.0253386039779462
134.248785006294	0.0258369720511022
134.252485884928	0.0258716942261758
134.25248588493	0.0258716942261928
134.302899966342	0.026345838998384
134.351574647881	0.0268056448694033
134.399445951196	0.027259769908133
134.447013939566	0.0277128608703742
134.4946405083	0.0281683149284638
134.542654197346	0.0286292580364149
134.591469167218	0.0290996846223892
134.641765401936	0.029586216610215
134.694827496343	0.0301014437315435
134.753643987337	0.0306747681021642
134.82155874404	0.0313395172647436
134.885519682523	0.0319680541406001
134.913940899541	0.0322480647945621
134.913940899543	0.03224806479458
134.968135121669	0.0327831267992241
135.018053306944	0.0332771787440884
135.066857306694	0.0337612026969129
135.115034414163	0.034239859433363
135.162824070403	0.0347153792642251
135.210220450276	0.0351875615461269
135.211404280487	0.0351993615731672
135.211404280489	0.0351993615731853
135.258060821662	0.035664615604367
135.303466567019	0.0361176816284114
135.347682729771	0.0365590270415911
135.391525559376	0.0369966713113874
135.436425168249	0.0374447621206529
135.484562550987	0.0379248958556282
135.540722304002	0.0384844650555934
135.602022918481	0.0390942166499819
135.657982550814	0.0396495698973931
135.709740470412	0.0401618647481038
135.760456639654	0.0406623278168327
135.811076586788	0.0411600909288908
135.862116438829	0.0416599532918827
135.914096482224	0.0421666507101865
135.967628170662	0.0426856633250406
136.022577548903	0.0432151133928475
136.075220077392	0.0437188585711105
136.121999470043	0.0441633724819029
136.164804105766	0.0445673298609537
136.20639850164	0.0449571339319856
136.209734312067	0.0449882737910892
136.209734312069	0.0449882737911062
136.252552908141	0.0453863096567334
136.300399447265	0.0458272383274861
136.354153345044	0.0463174386635562
136.392639901224	0.0466648439229837
136.392639901225	0.0466648439230001
136.445453064615	0.0471364293057947
136.489627283286	0.0475260573877342
136.532539459241	0.0479001250807444
136.574745757254	0.0482635786753359
136.616692950732	0.0486202198792709
136.658827319082	0.0489736561934141
136.700647249544	0.0493195043807853
136.739485149675	0.0496361020632136
136.774669608628	0.0499189666673365
136.808331270299	0.0501859608069758
136.823959186624	0.0503086815563499
136.823959186627	0.0503086815563737
136.858299187129	0.0505755259793641
136.897315575734	0.0508738974687982
136.943112909423	0.0512173875906642
137.002866674553	0.0516542063763926
137.063800905185	0.0520858797089111
137.126550839479	0.0525152521684028
137.174697033461	0.052833866927152
137.174697033463	0.0528338669271638
137.239395230064	0.0532466600692745
137.291796240483	0.053567661199934
137.346178608696	0.0538877732442308
137.40212955042	0.0542028682082434
137.459815184068	0.0545121715420559
137.51940586912	0.0548146438282262
137.581107950112	0.0551090933965355
137.645174883075	0.0553941344803361
137.71192581876	0.0556681380604529
137.781775437831	0.0559291616447182
137.855189861077	0.0561745451712933
137.931879088091	0.0563985145506651
138.000162454048	0.0565695982103897
138.063442811465	0.0567039544041485
138.124104562853	0.0568106408812422
138.165366531321	0.0568707320788434
138.165366531322	0.0568707320788458
138.225772394169	0.0569403506954509
138.278185145789	0.0569829861981303
138.332411308646	0.0570096338243336
138.388206246897	0.0570184520434033
138.443185666762	0.0570086494084696
138.493934986102	0.0569832978145332
138.542192191779	0.056944682226581
138.589296155735	0.0568933711009843
138.635940726163	0.0568293379191661
138.682693950366	0.056751999871821
138.73040334075	0.0566595659068716
138.780410520997	0.0565481131246046
138.834750358007	0.0564102255793503
138.896823833151	0.0562315344474817
138.974831888565	0.0559753618045239
139.060692791891	0.0556534224550005
139.139116357444	0.0553235732786432
139.139116357446	0.0553235732786351
139.19126637462	0.055085739885081
139.243416391795	0.0548334527401519
139.29742009407	0.0545572744075595
139.352966341325	0.0542577225580092
139.410211655739	0.0539329886685782
139.469319997565	0.0535810988188616
139.530489008666	0.0531997473354718
139.593960347324	0.052786195467791
139.660036552138	0.052337112044915
139.729107798204	0.0518483212059456
139.801697199857	0.0513143765732946
139.87795002507	0.0507323962544752
139.958631805017	0.0500946239737544
140.044869182382	0.0493898396857353
140.12004598869	0.0487576109512005
140.120045988692	0.048757610951185
140.172115636528	0.0483107691780172
140.224185284365	0.04785716385292
140.278184023454	0.0473801288222506
140.333723783278	0.0468830096065603
140.390964540142	0.0463644193135538
140.450070602025	0.045822955679016
140.511240263908	0.0452569432187806
140.574716084208	0.0446643459781938
140.640801899037	0.04404262041854
140.709889838499	0.0433884787571267
140.782506139606	0.0426974827197563
140.858787713462	0.0419690974663276
140.939516065434	0.0411969119710233
141.025828233504	0.0403714712322298
141.10411168928	0.039624375560002
141.104111689282	0.0396243755599847
141.156169427926	0.0391290073236032
141.20822716657	0.0386351806675928
141.262214819354	0.0381250066940029
141.317742880719	0.0376026930622999
141.374971349901	0.0370672867939416
141.434064506529	0.0365178619210251
141.495220627334	0.0359532520359919
141.558682268485	0.0353719721629307
141.624753295426	0.0347720857917535
141.693825929933	0.0341509926096112
141.766422475364	0.0335051035048835
141.842680729549	0.0328344067280078
141.923383466356	0.0321333639095722
142.009667038368	0.0313937251048828
142.074653926069	0.0308432585689432
142.074653926071	0.0308432585689278
142.126738954345	0.0304060660854101
142.178823982618	0.0299723149034672
142.232837482738	0.0295260114675822
142.28839072091	0.0290705544498636
142.345643261096	0.0286047630185943
142.404758866588	0.0281274207227212
142.465935079786	0.0276370330949187
142.529413393043	0.0271317481326789
142.59549607928	0.0266092254073043
142.664572873896	0.0260664301731038
142.737166128689	0.0254992869093995
142.813430051384	0.0249065709025786
142.8941217032	0.0242823304057432
142.980367120586	0.0236177745659158
143.069013343006	0.0229369464551267
143.069013343008	0.0229369464551128
143.121057352181	0.022538063630041
143.173101361354	0.0221396808287091
143.227075639242	0.021726972243626
143.282591674271	0.0213028873864516
143.339809868848	0.02086618826479
143.398895051943	0.0204156242298594
143.460046257667	0.0199497109466784
143.523507114171	0.0194666596470664
143.589583058047	0.0189642570969884
143.658668717993	0.0184396723625427
143.731273606264	0.017889282787807
143.807552370025	0.0173122523385538
143.888293397793	0.0167030698153809
143.974645578366	0.0160536931536031
144.030104228952	0.0156379590876749
144.030104228954	0.0156379590876612
144.082203059893	0.0152484404031829
144.134301890832	0.0148599807921951
144.188328985612	0.0144583178417169
144.243894583215	0.0140465119855295
144.301157878201	0.0136235349517507
144.36028212516	0.0131883349807576
144.42146416594	0.0127396156303332
144.484944502538	0.0122757591937142
144.551023958884	0.01179470127052
144.620090056031	0.0112937338770849
144.692661563269	0.0107691756729455
144.768908294135	0.0102198145797933
144.84956498418	0.0096402792514521
144.935747465037	0.00902236083955294
145.029320676536	0.00835232256695126
145.033071615896	0.00832547188797423
145.033071615898	0.00832547188796121
145.084986970606	0.00795383733540343
145.136902325314	0.00758210205618485
145.190864446481	0.00719546294386609
145.246364346268	0.00679739366193562
145.303567511359	0.00638651718640198
145.36263891751	0.00596143659905293
145.423778096722	0.0055204814570953
145.487229376048	0.00506163098349733
145.553299227544	0.00458238437464038
145.622383881502	0.00407955391805252
145.694983797407	0.00354915006957581
145.771265423937	0.00298959229268853
145.852020947671	0.00239468504064642
145.938407887959	0.00175546158642612
145.987154340151	0.00139351009210284
145.987154340152	0.00139351009208932
146.039263530282	0.00100563059459867
146.091372720412	0.000616797266825482
146.14540973517	0.000212614357915496
146.20098427822	-0.000204046011382392
146.258255248367	-0.000634412587058566
146.317385508951	-0.00107975437945272
146.378571363927	-0.00154160763950005
146.442052557096	-0.00202186013783969
146.508128806325	-0.00252288868100955
146.577185947556	-0.00304777541936311
146.649740032849	-0.00360067025613172
146.725972244527	-0.00418327150745134
146.806600693856	-0.00480151613598991
146.825957114672	-0.00495027662474135
146.825957114674	-0.00495027662475534
146.879404947895	-0.00536177588516844
146.932852781116	-0.00577442677581312
146.988252884543	-0.00620347263212281
146.995540946434	-0.00626002132515919
146.995540946435	-0.00626002132517331
146.996083526205	-0.00626423226907645
146.996083526207	-0.00626423226909057
147.05313984605	-0.00670786074239221
147.105576153655	-0.00711707333464998
147.159693854745	-0.00754104233141996
147.215380479804	-0.00797916691336779
147.272788773598	-0.0084329597860112
147.332088140181	-0.00890411846820072
147.393483087373	-0.00939468126374998
147.457224787834	-0.00990713397522473
147.523629425751	-0.0104445773357579
147.593107675357	-0.0110109947899648
147.66611416291	-0.0116108758348173
147.74288795169	-0.012247084211832
147.824256549424	-0.0129275410650525
147.911450651847	-0.0136638996735677
147.946271312954	-0.0139600592404751
147.946271312956	-0.0139600592404906
147.998372876796	-0.0144054438012087
148.050474440636	-0.0148535232523667
148.104515266056	-0.0153211252819554
148.16009251725	-0.0158050344230466
148.217365408581	-0.0163068891822171
148.276496560804	-0.0168283953947884
148.337681976067	-0.0173715969283341
148.401160975271	-0.0179389783487633
148.439391519328	-0.018282550373311
148.43939151933	-0.0182825503733273
148.505463208807	-0.0188796098431315
148.559106129884	-0.0193674009093217
148.614833379454	-0.0198770226731097
148.672219727351	-0.0204048727150234
148.731448090444	-0.020952913029555
148.792708206805	-0.0215232234608006
148.856232244048	-0.0221183430177802
148.885812421504	-0.0223967622802936
148.885812421506	-0.0223967622803108
148.951889166958	-0.0230216936021141
148.955821818596	-0.0230590179557332
148.955821818598	-0.0230590179557505
149.012761129291	-0.023601072863444
149.065183436733	-0.0241028640719448
149.119281988764	-0.0246234632941331
149.174948329429	-0.0251620893707577
149.232334819325	-0.0257204893726691
149.291610597671	-0.026300613707047
149.352979813222	-0.0269048006918386
149.416693151578	-0.0275359004849874
149.483066110192	-0.0281974701104547
149.552508347718	-0.0288940858183201
149.625477748873	-0.0296309023872363
149.702208460725	-0.0304108844641473
149.77234299555	-0.0311283020148689
149.83759114789	-0.031799417082726
149.900487948383	-0.032449536060818
149.907586095662	-0.0325230930371008
149.907586095663	-0.0325230930371197
149.969224479134	-0.0331633758099779
150.021682023779	-0.0337103523557269
150.045578456595	-0.0339601108546778
150.045578456597	-0.0339601108546968
150.09989108147	-0.0345290501699154
150.153750983284	-0.0350948636697463
150.209167134853	-0.0356785152695494
150.266190457876	-0.036280449204198
150.324967295911	-0.0369020722789638
150.38566682445	-0.0375449812367924
150.448491948481	-0.0382110628562604
150.5118453368	-0.0388830211518109
150.567000169397	-0.0394679090715521
150.617952499863	-0.0400078642531039
150.666956628966	-0.0405266031045579
150.714985975349	-0.0410342559138101
150.762596387826	-0.0415365091186706
150.810175268121	-0.0420372375149958
150.858050083018	-0.0425396427873879
150.882304586235	-0.042793545577633
150.882304586237	-0.042793545577652
150.913631746329	-0.0431207945095777
150.913631746331	-0.0431207945095967
150.962179151311	-0.0436262317989941
151.014699428854	-0.0441704318405789
151.068556545134	-0.044725320510201
151.123973681907	-0.045292533613754
151.18108615152	-0.0458726677179035
151.237755717194	-0.0464433835267259
151.290021477805	-0.0469649855377728
151.340097981224	-0.0474600826916557
151.389010068436	-0.0479389308685337
151.437250294227	-0.048406293747272
151.485083772551	-0.0488645874362141
151.532542797153	-0.0493139346721112
151.579323835059	-0.0497513346176243
151.624936415306	-0.0501722363438252
151.669301203138	-0.0505760751190546
151.713121986721	-0.0509693335384183
151.722089979052	-0.0510491020132153
151.722089979054	-0.0510491020132314
151.766709880661	-0.0514422718054354
151.815097099947	-0.0518614145935623
151.870843306012	-0.0523345520178403
151.8709271413	-0.0523352554497876
151.870927141301	-0.0523352554498029
151.927987335717	-0.0528081943146489
151.980483937559	-0.0532327035751865
152.032381194917	-0.0536419395391554
152.083151943562	-0.0540318588488536
152.133754519232	-0.0544098313658373
152.184723078623	-0.0547793998552268
152.236567191002	-0.0551434558174878
152.289898961576	-0.055505061402755
152.344784153867	-0.055863101200837
152.397972077365	-0.0561960025094893
152.445376971017	-0.0564807095465954
152.488481769062	-0.0567295318344976
152.530089762667	-0.05696043003457
152.57264188902	-0.0571869486497158
152.619147127082	-0.0574231721161333
152.678986508798	-0.0577093424849221
152.734130665809	-0.0579549649413525
152.78044919576	-0.0581476021085253
152.82436282392	-0.0583185185985627
152.867144881854	-0.0584739081017629
152.869140261191	-0.0584808852546591
152.869140261193	-0.0584808852546655
152.91127899887	-0.058622557612035
152.953232897108	-0.0587527656604385
152.995411149394	-0.0588726485395429
153.036892496737	-0.0589796676718518
153.074935156057	-0.0590682462835625
153.109635065006	-0.0591409990515281
153.1432677622	-0.059204145995116
153.177971368821	-0.0592616587514017
153.200789020568	-0.0592952238802991
153.20078902057	-0.0592952238803017
153.238631798648	-0.0593434281954577
153.287935559902	-0.059392205291201
153.342525970987	-0.0594276161345283
153.398504367251	-0.0594435570089893
153.45616056104	-0.0594383588235129
153.515644664996	-0.0594099813577709
153.577143597686	-0.0593560815335542
153.632108300691	-0.0592868223699569
153.632108300693	-0.0592868223699543
153.695848519877	-0.0591816793858382
153.753360533522	-0.0590640545600188
153.812706135436	-0.0589202152786323
153.835891471274	-0.0588578637144173
153.835891471275	-0.0588578637144123
153.896893164897	-0.0586774277159497
153.949330383173	-0.0585035139758667
154.00359966381	-0.058305436954863
154.05943427482	-0.0580827044133579
154.116992806018	-0.0578332968837144
154.176443884919	-0.0575549627937482
154.237991216541	-0.057245076940575
154.301884680128	-0.0569005255617095
154.366957037268	-0.0565263156382833
154.428393165859	-0.0561520555806799
154.488597663374	-0.0557661539956811
154.550156802833	-0.0553526149007693
154.615780422742	-0.0548914306734558
154.680407798924	-0.054417555582691
154.741936494984	-0.0539490314503761
154.795675265521	-0.0535265745915141
154.823000606759	-0.0533072007205423
154.823000606761	-0.0533072007205276
154.872442538451	-0.0529027391834402
154.919578250555	-0.0525084412222027
154.9662172468	-0.0521103093842187
155.012989925991	-0.0517034259145917
155.060762543232	-0.0512803663305628
155.110899888256	-0.0508286782587532
155.165473168957	-0.0503286235817898
155.227364005987	-0.0497516771304477
155.291349315512	-0.0491451348463061
155.358038205069	-0.048503141249147
155.427831598207	-0.0478217489523868
155.501179631973	-0.0470965785994942
155.578341258546	-0.0463252957778914
155.660161776208	-0.0454999282582432
155.747905838275	-0.0446084796657771
155.801903296007	-0.0440576635942695
155.801903296009	-0.044057663594251
155.853946468856	-0.0435258111332249
155.905989641703	-0.0429934944897775
155.959983299286	-0.04244123987178
156.015515684581	-0.0418737881260891
156.072747427438	-0.0412901021925036
156.131842457645	-0.0406892007666047
156.192998624092	-0.0400698637486007
156.256457878934	-0.039430553507721
156.32252320801	-0.0387692779354153
156.391585493893	-0.0380833700410069
156.464169032175	-0.037369109560519
156.540411868317	-0.0366268585401564
156.621088535825	-0.0358510893964011
156.707328747088	-0.0350334536570919
156.776242838624	-0.0343890701267027
156.776242838626	-0.0343890701266858
156.828323366535	-0.0339075005292532
156.880403894444	-0.0334306316630339
156.934412821962	-0.0329410779471878
156.989962098829	-0.032442817544326
157.047211444813	-0.0319348197882461
157.106324848859	-0.0314160417726476
157.167500161785	-0.0308851659795505
157.230979309625	-0.0303405179981227
157.2970651967	-0.0297799303471414
157.366148519114	-0.0292005284574901
157.438753177169	-0.0285983710095425
157.515027341487	-0.0279726273420709
157.59573722533	-0.027317346413853
157.682013459023	-0.0266236880178113
157.768237326467	-0.0259364351530408
157.768237326469	-0.0259364351530263
157.820283351684	-0.0255240531810485
157.8723293769	-0.0251132486901465
157.926305723754	-0.0246886500449797
157.981823375869	-0.0242532303699256
158.039042630981	-0.0238056180188268
158.098128165079	-0.023344406545261
158.159278804288	-0.0228679252705625
158.222737885561	-0.0223741646872423
158.288810423055	-0.0218606512370419
158.3578904045	-0.0213242468582097
158.430490016224	-0.0207609388586276
158.506759962499	-0.0201695823880314
158.587487001896	-0.0195441959668807
158.673816534581	-0.018876175992912
158.730052447992	-0.0184415796455546
158.730052447994	-0.0184415796455406
158.782151397787	-0.0180394496568027
158.83425034758	-0.0176378884579208
158.888277426009	-0.0172221703168203
158.943843258875	-0.0167954775118894
159.001107082532	-0.016356794173851
159.060232220362	-0.0159051089454323
159.121415605674	-0.0154391920661051
159.184897866149	-0.0149575232275468
159.250980004599	-0.0144581706598345
159.32004980824	-0.0139385990574321
159.392626466045	-0.0133953447881796
159.468878948545	-0.0128276044090657
159.549543923111	-0.0122303592482403
159.635738656763	-0.0115958246020561
159.72933147278	-0.0109107570408306
159.734029535376	-0.010876467678723
159.734029535377	-0.0108764676787097
159.785942158936	-0.0104981505234934
159.837854782494	-0.0101208003711129
159.891814554564	-0.00972945415024428
159.947312062461	-0.00932772999941075
160.004512825482	-0.00891430493921991
160.063581840546	-0.00848782400443905
160.124718672805	-0.00804664020025884
160.188167700062	-0.00758873369419372
160.254235474133	-0.00711157768578619
160.323318355285	-0.00661192680285657
160.395915261705	-0.00608570807063519
160.47219417905	-0.00553115643402139
160.552947439687	-0.00494187094326312
160.639333073006	-0.00430862519718278
160.685504977868	-0.0039688586052687
160.68550497787	-0.0039688586052553
160.737619658514	-0.00358422432560937
160.789734339157	-0.00319836514638378
160.843776621737	-0.00279693499489471
160.899356288152	-0.00238271746116754
160.956632152352	-0.00195443858183329
161.015766973757	-0.00151079801959054
161.076956909262	-0.00105024881506451
161.140441490477	-0.000570919804381604
161.206520118999	-7.048658035306e-05
161.275578139399	0.000454033780833609
161.348130797272	0.00100662989211518
161.424364032124	0.00158880515243267
161.504990055213	0.00220612013035277
161.591114870645	0.00286725619618645
161.68457820269	0.00358673198919161
161.698330187871	0.00369277623553942
161.698330187873	0.00369277623555345
161.750234677517	0.00409346570265741
161.802139167161	0.00449489431646098
161.856089660402	0.00491299616001532
161.911579295398	0.00534401734045149
161.968773904946	0.00578944770868128
162.027838995078	0.00625082896423927
162.088974826796	0.00673003938078388
162.152426759557	0.00722939120431532
162.218502779954	0.00775179047430197
162.287601442011	0.00830098881903495
162.360211047671	0.00888161959953843
162.436514132269	0.0094960535443827
162.517308338916	0.0101518328294713
162.603763414782	0.0108599121287312
162.643347989556	0.0111864238515279
162.643347989557	0.011186423851543
162.69547160649	0.0116186585750649
162.747595223422	0.0120535666010059
162.801646545376	0.0125074455016357
162.857234266695	0.0129773456644039
162.914516940092	0.013464927614392
162.97365694969	0.0139719222406298
163.034849939187	0.0145003876952824
163.098334718789	0.0150528075662987
163.16440964079	0.0156322512881429
163.233458456075	0.016242627528575
163.305993849179	0.016889110225401
163.382212054353	0.017574176420386
163.462809891611	0.0183049352640528
163.54888589198	0.0190924380135472
163.634106189464	0.0198792127771179
163.634106189466	0.0198792127771347
163.660245424467	0.0201219401710718
163.660245424469	0.0201219401710888
163.713633010794	0.0206197303385276
163.766084032856	0.0211114424577477
163.804232044215	0.0214707177912032
163.804232044217	0.0214707177912203
163.85821675402	0.0219815148201482
163.914978905549	0.0225215934302407
163.973515583223	0.0230817874255507
164.034068562413	0.0236647439251442
164.096867576128	0.024273067157445
164.162202189747	0.0249100228689392
164.230443722999	0.0255797786633358
164.302086557411	0.0262878477461366
164.377334902265	0.0270370113634586
164.456837463561	0.0278346115083956
164.541640167054	0.0286922432960101
164.603897166271	0.029326326488391
164.603897166273	0.0293263264884096
164.656108795178	0.0298609694151635
164.708320424084	0.0303981869132306
164.762373760136	0.0309570100154756
164.817966906093	0.0315344959939469
164.875254845876	0.0321324004094115
164.934400084102	0.0327525597597781
164.99559821806	0.0333971543740876
165.059088000877	0.0340688110390309
165.125167699494	0.0347707707044572
165.194220932729	0.0355071545911248
165.247539581784	0.0360774872127605
165.247539581786	0.03607748721278
165.301110603089	0.0366518333287464
165.354681624392	0.0372272842805475
165.410031121725	0.0378227590006089
165.467018263052	0.0384365513223385
165.52580774623	0.0390701770096317
165.586581926729	0.0397252674827417
165.619160410988	0.040076323068401
165.619160410989	0.0400763230684206
165.681684872367	0.040749553489472
165.693959660028	0.0408816099405891
165.69395966003	0.0408816099406087
165.746314522211	0.0414443023727972
165.800939727122	0.0420301838400701
165.857155988862	0.0426314689302605
165.915147807537	0.0432495591324637
165.975094120338	0.0438856682221015
166.037213573469	0.0445412717170958
166.101776729692	0.045218186330082
166.166754754187	0.0458941501757836
166.229627312711	0.046542468017442
166.291254641246	0.0471718065768387
166.352217143223	0.0477877346462567
166.41290145306	0.048393671816343
166.4736068577	0.0489920044023711
166.534663124292	0.0495852458627446
166.567059868103	0.0498963090992539
166.567059868105	0.0498963090992713
166.629096867635	0.0504843254383605
166.681555786699	0.0509732724469274
166.735884953449	0.0514711493323207
166.791778217663	0.0519738164571299
166.849395418798	0.0524812896538898
166.853726242997	0.052518978918378
166.853726242999	0.0525189789183938
166.907524510623	0.0529816683243919
166.957889773137	0.0534053223565753
167.00660197792	0.0538059418466665
167.054492404817	0.0541907019032602
167.102064574117	0.0545636366335351
167.149683365096	0.054927356914375
167.197676699233	0.0552839101101498
167.246452971779	0.055635626909904
167.296678159228	0.0559862116138001
167.349604450675	0.0563425377001958
167.408109723729	0.0567202692629419
167.475874298659	0.0571358757470668
167.540489214468	0.0575095411292911
167.574971156719	0.0576996661943706
167.57497115672	0.0576996661943805
167.629354586376	0.0579860881318223
167.679153149988	0.0582336539800269
167.690451268281	0.0582878330854367
167.690451268283	0.0582878330854454
167.739185625015	0.0585129902008289
167.787220012193	0.0587211591879136
167.834899097683	0.0589140588638773
167.882111101261	0.0590913830293711
167.928418203054	0.0592518925031055
167.973432438694	0.0593950230894711
168.017421712833	0.0595224698017105
168.061403504951	0.0596374897140301
168.106982008492	0.0597434746961766
168.156745243218	0.0598437011629527
168.21792563834	0.0599445721757804
168.284628416714	0.0600262289251485
168.338417408989	0.06007041490572
168.389518736739	0.0600943921776603
168.440116544819	0.0601008001317227
168.490867679704	0.0600898721888384
168.53023742885	0.060069417036203
168.530237428852	0.0600694170362019
168.53243988318	0.0600679636702489
168.532439883182	0.0600679636702477
168.583833295222	0.060024759275017
168.636390176063	0.0599621755306294
168.690390456019	0.0598785525481603
168.741979403621	0.0597804547853516
168.787709043142	0.0596787038168008
168.830060429571	0.05957214485225
168.871705858947	0.0594558821238244
168.915102239376	0.0593227104733258
168.963972759052	0.0591581832514701
169.014794188893	0.0589709052290559
169.065615618734	0.0587673324693932
169.111574975215	0.0585693933813395
169.155399124456	0.0583685775109355
169.198129496845	0.0581615885627971
169.240242825856	0.0579469451323885
169.282198544243	0.0577227646512683
169.32437908658	0.057487153970968
169.365831581901	0.0572457958971987
169.403818116954	0.0570162324335346
169.438487253038	0.0567998440178
169.472120936866	0.0565837618410245
169.506853112198	0.0563543740196669
169.528216960399	0.0562101753295395
169.5282169604	0.0562101753295271
169.566119158968	0.0559486390954845
169.615156685055	0.0555996642267369
169.668760383837	0.0552049153928831
169.723762064096	0.0547859603987553
169.780424000814	0.0543402033756496
169.838897870776	0.0538657821557881
169.899371498943	0.0533604795088082
169.962073072345	0.0528216655481405
170.008934083585	0.0524096072279818
170.008934083587	0.0524096072279657
170.074147410922	0.0518236358368771
170.127499796181	0.051334052252375
170.182839255786	0.0508172180819163
170.239771635266	0.0502766121767548
170.298463780429	0.0497106108268301
170.359087763912	0.0491175596322465
170.421851855444	0.0484954873463609
170.44025463872	0.0483116723355863
170.440254638722	0.0483116723355681
170.499440731173	0.0477165546299772
170.499440731175	0.0477165546299588
170.564600627775	0.0470551738748529
170.616984433589	0.0465194714891161
170.671369329613	0.0459601757092906
170.727323678349	0.0453820512640789
170.785014802825	0.044783816849569
170.844613577749	0.0441642347476617
170.906327102728	0.0435217923715806
170.97040989705	0.0428546102079803
171.035631834934	0.0421763901067677
171.093753680633	0.0415734201467971
171.145258485816	0.0410407189821681
171.193736486522	0.0405410880786548
171.240927649094	0.040056669940217
171.287596869814	0.03957977358051
171.334304226945	0.0391048937786755
171.381853019135	0.0386241740053027
171.43152341487	0.0381251770660863
171.480029747188	0.0376412290414343
171.48002974719	0.0376412290414163
171.533762602957	0.0371092510461285
171.586265120831	0.0365938567223466
171.640309793431	0.0360680771349146
171.69591630069	0.0355323225048646
171.75322933163	0.0349858282119885
171.812415040135	0.0344276839910672
171.873673225187	0.0338567285488244
171.937248527673	0.0332714599269833
172.00344770994	0.032669896892837
172.072667209719	0.0320493584066575
172.145423280967	0.0314062361641939
172.221869298852	0.0307402173542653
172.302799435234	0.0300454574356338
172.38937199019	0.0293132482248088
172.467305911405	0.02866303824716
172.467305911407	0.0286630382471449
172.519353346785	0.028233120949799
172.571400782162	0.0278063814519711
172.625382189067	0.0273668766214384
172.680903971893	0.0269178219575124
172.738126380595	0.0264578669584547
172.797213801383	0.0259856139313894
172.85836467332	0.0254993762362469
172.921821788793	0.02499709844916
172.987889368972	0.0244762243836999
173.056960194101	0.0239334882197448
173.129552072986	0.0233646354585136
173.205807852256	0.0227683389003936
173.286511333959	0.0221382584063722
173.372801486538	0.021465326678923
173.431894274647	0.0210048208244722
173.431894274648	0.021004820824458
173.483990413475	0.0205990251270021
173.536086552301	0.0201934025512382
173.590110710083	0.0197729729853953
173.645674153084	0.0193408276511063
173.702936240339	0.0188958235003145
173.762060476714	0.0184368258285846
173.823244041932	0.0179624867677553
173.886727908182	0.0174711769752264
173.952813576967	0.0169608690115719
174.021889589891	0.0164289498847736
174.094476344665	0.0158719004838643
174.17073859411	0.0152890467054641
174.251419812654	0.0146754128946562
174.337640966614	0.0140233505999338
174.431279533016	0.0133197888476769
174.435099218556	0.013291193158545
174.435099218557	0.0132911931585313
174.487010824145	0.0129033732763604
174.538922429733	0.0125170563490593
174.59288180427	0.0121170647285564
174.648378594696	0.011707285311645
174.705578290878	0.0112865531896552
174.764645809594	0.0108536868196795
174.825780610655	0.0104072217711122
174.889226927186	0.00994532824138592
174.955291105097	0.00946567481461014
175.024369197902	0.00896521488092654
175.096960724159	0.00844006793068672
175.173232287303	0.00788864546979229
175.253975313888	0.00730469347205921
175.340346022009	0.00667912363021206
175.385295839417	0.00635295422106383
175.385295839419	0.00635295422105062
175.43741421027	0.00597409398914504
175.489532581121	0.00559438855409151
175.543578320868	0.00519962802770588
175.599161502369	0.00479245002868332
175.656440908839	0.00437148726890564
175.715579272922	0.0039353337768062
175.776772710016	0.00348232988936631
175.84026068799	0.00301048824508269
175.906342508218	0.00251737015322887
175.975403352278	0.00199988816236948
176.047958187539	0.00145397045084391
176.12419558158	0.000878004412425791
176.204825021368	0.000266456599340109
176.290952063203	-0.000389243930785239
176.384414899337	-0.00110333223506124
176.401698085982	-0.00123564540035749
176.401698085984	-0.00123564540037142
176.453596769073	-0.0016334214423898
176.505495452163	-0.00203185818670557
176.559440454014	-0.00244667395100127
176.614924866154	-0.00287402003229492
176.672114643705	-0.00331523501538985
176.731175443283	-0.00377168836308197
176.792307738022	-0.00424506194757355
176.855757192621	-0.0047374453616984
176.921832248304	-0.00525149260001092
176.990932166657	-0.00579066867114755
177.063540494572	-0.00635923835630809
177.139845438497	-0.00695932560733122
177.220646106564	-0.00759808105508423
177.307115764564	-0.00828598651361149
177.341380759598	-0.0085599546276957
177.341380759599	-0.00855995462771027
177.393514929352	-0.0089784184859765
177.445649099104	-0.00939895595694251
177.499710688879	-0.00983736645802595
177.555308252847	-0.0102908408827652
177.612600159959	-0.0107610410563919
177.671748556182	-0.0112497095513693
177.732948752154	-0.0117589177841199
177.796439081774	-0.0122911604754097
177.862517193385	-0.0128495096889768
177.931565753013	-0.0134378579408929
178.004095678739	-0.0140613269001886
178.080312638607	-0.014722545821293
178.160901199434	-0.0154284315383856
178.246955303966	-0.0161897812888541
178.340283943916	-0.0170242329674389
178.365894143741	-0.0172547832344061
178.365894143743	-0.0172547832344225
178.417786923585	-0.0177239851520012
178.469679703426	-0.0181959041553282
178.523617564191	-0.0186892696639565
178.579096258855	-0.019199726177822
178.636282037469	-0.019729039652873
178.695341047449	-0.0202790203756824
178.756474430591	-0.0208518572572607
178.819928792915	-0.0214502326792682
178.886013949121	-0.0220775125247291
178.955131258351	-0.0227380475555461
179.027754776871	-0.0234370350211263
179.104086116972	-0.0241772023627222
179.184929593244	-0.024967307940122
179.271469876323	-0.0258202005350127
179.30074866089	-0.0261104304252081
179.300748660892	-0.0261104304252262
179.352888774904	-0.0266293823150382
179.405028888915	-0.0271510362793115
179.459096693681	-0.0276948324071915
179.514699606404	-0.0282570961080298
179.571995792179	-0.0288396797158058
179.631147091847	-0.0294445020818056
179.692348401717	-0.0300738487605994
179.755837476527	-0.0307304777075373
179.821911126972	-0.0314177928589738
179.890950754181	-0.0321401179009549
179.963465255756	-0.0329031567324275
180.039667640093	-0.0337095117020845
180.120230862754	-0.0345666206449252
180.206242800067	-0.0354863422135042
180.299497589104	-0.0364880901448003
180.326644902685	-0.0367804579617488
180.326644902687	-0.0367804579617684
180.378539429079	-0.037340122276856
180.430433955472	-0.0379006292937284
180.442256091607	-0.038028414026443
180.442256091609	-0.0380284140264626
180.496194750583	-0.0386117680064253
180.550004842937	-0.0391940807188031
180.605415556982	-0.0397937863811486
180.612382537168	-0.0398691790234143
180.612382537169	-0.039869179023434
180.669466380383	-0.0404866802797398
180.731226526773	-0.0411540050437619
180.795237644624	-0.041844310229831
180.861969448546	-0.0425618989914386
180.93184182991	-0.0433102918796122
181.004888735272	-0.0440885860120596
181.080418291815	-0.0448879278453782
181.158729399732	-0.0457097512499536
181.240127407997	-0.0465551246371846
181.263435262766	-0.0467953308492211
181.263435262768	-0.0467953308492398
181.31566961551	-0.0473303528817152
181.367903968252	-0.0478604903430394
181.421967870048	-0.0484036175198425
181.477571139637	-0.0489558109735656
181.534867996485	-0.049517503969804
181.594020591673	-0.0500890032464438
181.655224007995	-0.0506706869006295
181.71871627495	-0.0512630301513308
181.783274558732	-0.0518529282979602
181.846131070677	-0.0524144793183859
181.908255856955	-0.052956320002688
181.970663589593	-0.053486683650728
182.034434915615	-0.0540134094492234
182.055690548999	-0.0541854145800927
182.055690549	-0.0541854145801074
182.122292297317	-0.0547123938944543
182.175929313264	-0.055123125309502
182.231672802206	-0.0555365249957006
182.283417350929	-0.0559075413431189
182.283417350931	-0.0559075413431317
182.340820460488	-0.0563042878420017
182.39322662529	-0.0566524183046568
182.447330005278	-0.0569972813453921
182.502111659818	-0.0573309752544734
182.50211165982	-0.0573309752544842
182.557785033714	-0.0576536800224462
182.614832882785	-0.0579667183497188
182.673372274632	-0.0582689090447095
182.733511992984	-0.0585587915829913
182.794218252088	-0.0588297711351553
182.85520381635	-0.0590796374297832
182.917057070242	-0.0593097092663151
182.981197379169	-0.0595229957482672
183.048445090663	-0.0597184915087558
183.116527172913	-0.0598866329103688
183.179188086552	-0.0600145556138338
183.229051610131	-0.0600977881562913
183.229051610133	-0.0600977881562941
183.283259723561	-0.0601694590648678
183.332161837932	-0.0602171989163568
183.380086499089	-0.0602483439225958
183.427666421695	-0.0602638972104467
183.475273553255	-0.0602640993946331
183.523235142025	-0.0602487482215826
183.571950758574	-0.0602171713034039
183.62206460774	-0.0601678958715892
183.661877724779	-0.0601166340034562
183.66187772478	-0.0601166340034536
183.714592003758	-0.0600323082685473
183.768469478761	-0.0599268343574803
183.823838550563	-0.0597982501046535
183.880813411358	-0.0596447382090341
183.933880937961	-0.0594825928315491
183.984375875254	-0.0593113280863306
184.033523290846	-0.0591289122128456
184.081900505107	-0.0589343941269774
184.129822632606	-0.0587272664047315
184.177390392798	-0.0585076627866957
184.224389171399	-0.0582771925874135
184.236473533234	-0.0582157932535106
184.236473533235	-0.0582157932535013
184.282416189082	-0.057974474692746
184.326754175919	-0.0577298987917812
184.370576213364	-0.0574770997261305
184.415221881365	-0.0572084548698891
184.462726872024	-0.0569105715390275
184.498604126538	-0.0566775536793421
184.49860412654	-0.0566775536793302
184.553072246453	-0.0563108774681636
184.607274994948	-0.055930952664231
184.660760594678	-0.0555418318560661
184.711989647769	-0.0551563344398855
184.762604695301	-0.0547636026846973
184.813312762075	-0.0543587753919561
184.864604354627	-0.0539381698200673
184.917039195623	-0.0534971264429624
184.971169523863	-0.0530306392636296
185.025983303724	-0.052547279563789
185.076720539463	-0.0520905545441782
185.121834546092	-0.0516773428459863
185.163950229476	-0.0512858828832439
185.196965384516	-0.0509753489305263
185.196965384518	-0.0509753489305091
185.238696488656	-0.0505784673335405
185.28694708194	-0.0501138548038944
185.338389361331	-0.0496122223975231
185.338389361333	-0.0496122223975052
185.392152729646	-0.0490815977436351
185.438333000581	-0.0486210907293285
185.482210006006	-0.0481798837393758
185.524970976727	-0.0477467858162548
185.567099243113	-0.0473173945248135
185.609051927386	-0.0468874215831606
185.651226036801	-0.0464530859509541
185.692753835022	-0.0460236376779523
185.730889821171	-0.0456279555887847
185.765641837427	-0.0452664756201563
185.799273767058	-0.0449159745846864
185.833930776438	-0.0445542494059551
185.871675996342	-0.0441598428711989
185.915239867701	-0.0437042996937663
185.970317900993	-0.0431282705717891
186.034015608757	-0.0424626736224057
186.09941086706	-0.0417808349782075
186.165787881285	-0.0410912004336468
186.186940500083	-0.0408720889986098
186.186940500084	-0.040872088998591
186.239268275126	-0.0403316651920912
186.291596050168	-0.039793854586435
186.345590177608	-0.0392420423741469
186.401138673914	-0.0386780437042332
186.458391203294	-0.0381010574630053
186.51751338204	-0.0375102096564779
186.578704629199	-0.0369043895279197
186.642209094252	-0.03628216411429
186.708332902621	-0.0356416405513109
186.777471633141	-0.0349802450734577
186.817088972093	-0.0346051845708849
186.817088972095	-0.0346051845708677
186.870360940383	-0.0341054266375212
186.923632908672	-0.0336109449932525
186.978623692446	-0.0331060473491035
187.035187972267	-0.0325925387781723
187.093477216909	-0.0320694836695324
187.153657366512	-0.0315358396483336
187.166400011889	-0.031423660134768
187.166400011891	-0.031423660134752
187.228374848485	-0.0308820286124191
187.248407860305	-0.0307083268611904
187.248407860306	-0.0307083268611747
187.300812071136	-0.0302570232480786
187.355687116577	-0.0297890545582987
187.412157530274	-0.029312162348155
187.46409776053	-0.0288774825931151
187.512929811707	-0.0284720591349672
187.560290287946	-0.028081663923983
187.60701762462	-0.0276990150635664
187.653667146624	-0.0273193236380957
187.700971183088	-0.0269364831429519
187.75010660991	-0.0265409382960308
187.80286355208	-0.0261184021153511
187.862090687328	-0.0256464007544743
187.933647810558	-0.025078977835097
188.013598266326	-0.0244480011895901
188.097284427998	-0.023790164403257
188.136596079916	-0.023481861750839
188.136596079917	-0.0234818617508247
188.188747032288	-0.0230734194101014
188.240897984658	-0.0226654836896615
188.294916363927	-0.0222433534018712
188.350477641141	-0.0218094996554848
188.407738948034	-0.0213626411392575
188.466864295753	-0.0209014658323926
188.528051403871	-0.020424429465483
188.591542005942	-0.0199296854856269
188.657638705275	-0.0194149672065228
188.726731710684	-0.0188773979158065
188.7993440927	-0.0183131648546605
188.875630629069	-0.0177214402285381
188.956350156149	-0.0170968662386339
189.042631536915	-0.0164314593025612
189.136371984552	-0.0157116813998098
189.136402556355	-0.0157114472573401
189.136402556357	-0.0157114472573262
189.188315514753	-0.0153144683536398
189.240228473149	-0.0149187691308399
189.294190487798	-0.0145088934062493
189.349689195175	-0.0140889559160037
189.406889979675	-0.0136579117597022
189.4659575316	-0.0132147317414201
189.527091005894	-0.0127581333577621
189.590534209104	-0.0122865015607134
189.656592868783	-0.011797756074119
189.72566210062	-0.0112891425414851
189.798245214003	-0.0107570851628553
189.874503140646	-0.0102004506923899
189.955224901406	-0.00961341100339262
190.041561577717	-0.00898738656508593
190.087431644959	-0.00865531045260448
190.087431644961	-0.00865531045259132
190.139550607722	-0.00827824788362193
190.191669570484	-0.0079012856257244
190.245715673782	-0.00751030463795822
190.301299574279	-0.00710791596327237
190.358580108614	-0.00669273684867077
190.417720101103	-0.00626332482603694
190.478915788169	-0.00581796228151383
190.542406803	-0.00535458076221475
190.608492680804	-0.00487063637853803
190.677558948829	-0.00436291245588013
190.750121115732	-0.00382718575241372
190.826366926491	-0.00326161586236536
190.90700817651	-0.00266045492030781
190.993152330581	-0.00201493664462339
191.086641991725	-0.00131066288802865
191.105751128773	-0.00116626033867596
191.105751128775	-0.00116626033866221
191.157645340472	-0.000773382334249437
191.209539552169	-0.000379491826658223
191.263480657048	3.09365673239259e-05
191.318961158468	0.000454064813012604
191.376147074812	0.000891164956523777
191.435204114513	0.00134351365277183
191.496332828204	0.00181266650299819
191.559778996215	0.00230054723258603
191.625851237678	0.00280959653299821
191.694949099169	0.00334300808259513
191.767553324979	0.00390468165617834
191.843855058846	0.0044963829527441
191.924653832331	0.00512474892482825
192.0111241465	0.0057995993902384
192.04115127998	0.00603459875692054
192.041151279981	0.00603459875693478
192.093294849625	0.00644358491128177
192.145438419268	0.00685381650697425
192.199509089335	0.00728066308658397
192.25511549778	0.00772133370830472
192.312415874903	0.00817740835985942
192.371572194712	0.00865055695884995
192.432779524796	0.00914278263895339
192.496275848698	0.00965651524871089
192.562358293266	0.0101947622695415
192.631408715785	0.0107613453434805
192.703936710332	0.0113612957978955
192.780155766721	0.0119973617248589
192.86074073545	0.0126763146180113
192.946782299032	0.013408759616281
193.040080678006	0.0142119005870116
193.072954181987	0.0144971099411597
193.072954181989	0.0144971099411755
193.12483733402	0.014949605192075
193.176720486051	0.0154049792765649
193.230648953373	0.0158813389364454
193.286119006419	0.016374516475643
193.343297150807	0.0168862437584641
193.402349876694	0.0174182903834404
193.463478803413	0.0179727862596874
193.526931219347	0.0185523328406906
193.593017949315	0.0191601880241288
193.662141916584	0.0198005605114473
193.734767869852	0.0204783694039973
193.811109050651	0.0211963252484341
193.891973237556	0.0219629090414867
193.978553172435	0.0227906208982772
193.99879490381	0.0229851713353063
193.998794903812	0.0229851713353238
194.050952838937	0.0234882990793691
194.103110774061	0.023994057039554
194.157196092831	0.0245212965228873
194.21281572053	0.0250664750641229
194.270127507064	0.0256314219004864
194.329292873851	0.0262180468079467
194.390506133275	0.0268286352560572
194.454004207931	0.0274659563877527
194.520082683098	0.0281334385689899
194.589121078537	0.0288354447250523
194.661625241111	0.0295777327937822
194.737823909287	0.0303633194680265
194.818369236172	0.0311996618285174
194.904341053605	0.0320988299548568
194.997512680756	0.0330804314251394
195.036472636621	0.0334929555596243
195.036472636623	0.0334929555596436
195.088353724071	0.0340440650341535
195.14023481152	0.0345970757149589
195.194159925254	0.0351737342681889
195.249627878905	0.0357686854911699
195.306805402267	0.0363836581618096
195.365859382306	0.0370203469308411
195.426991975268	0.0376807766598915
195.490451221884	0.0383674010031704
195.556549040182	0.0390832737137644
195.62569001724	0.0398323254429909
195.698332379008	0.0406188868195713
195.774699245505	0.0414444906848011
195.855602722682	0.0423166820465928
195.942244877986	0.043246632359712
195.960618628527	0.0434431583216635
195.960618628529	0.0434431583216829
196.012776409513	0.043999506083782
196.064934190497	0.0445533133834412
196.119019808576	0.045124526434607
196.174639133798	0.0457082597845054
196.231949923231	0.0463053683937126
196.291113436813	0.0469165848630849
196.352323773296	0.0475427875966161
196.415817562906	0.0481850448308157
196.48188997688	0.0488446997787677
196.550919922675	0.0495235106509764
196.623412289177	0.0502238964368074
196.699597587425	0.0509449397960793
196.780123655882	0.0516888446455726
196.866067057577	0.0524603372761306
196.959193602071	0.0532678768205565
196.995163890314	0.0535713510673228
196.995163890316	0.053571351067338
197.047171071984	0.0540013786965244
197.099178253653	0.0544206725056332
197.153111633351	0.0548436934032616
197.208593152744	0.0552658175239397
197.25040480226	0.0555748875777621
197.250404802262	0.0555748875777754
197.307596312504	0.0559846149238703
197.361369418287	0.0563556745024958
197.416880055828	0.0567238243472695
197.420531330328	0.0567474977493177
197.42053133033	0.0567474977493294
197.477718405837	0.0571093579664356
197.542986343919	0.0575014092899317
197.609845858569	0.0578791389997966
197.678698727788	0.0582420781128477
197.749697349558	0.0585878231315262
197.823030814002	0.0589137030456402
197.89891986714	0.0592166472514699
197.926247070533	0.0593170319127165
197.926247070535	0.0593170319127231
197.978590294129	0.0594962465208257
198.030933517722	0.0596580911507497
198.085007322236	0.0598068082820243
198.140623977886	0.0599399455414097
198.197933458927	0.0600558794601271
198.257097850591	0.0601527164435913
198.318311900287	0.0602282738883488
198.381813171615	0.0602800001642191
198.44789819144	0.0603048608648845
198.516947923749	0.060299166210718
198.589470555473	0.0602582932370895
198.665680476588	0.0601768649296368
198.737950233814	0.0600633545437511
198.804250801256	0.0599283346613857
198.863839452203	0.0597819610774514
198.863839452205	0.0597819610774466
198.927264228928	0.0596003852177671
198.948776385568	0.0595328130346033
198.94877638557	0.0595328130345975
199.002448827982	0.0593511243168624
199.054894584949	0.0591556979425088
199.108887043848	0.0589362805266811
199.164446765116	0.0586914781375693
199.221720139844	0.0584192811319299
199.280875570702	0.0581174013189723
199.310260530713	0.0579597516083922
199.310260530715	0.0579597516083823
199.371500922798	0.0576151140554751
199.428490605195	0.0572752848337438
199.487185055738	0.0569065551354113
199.542643856632	0.0565411843727006
199.594065029451	0.0561881232854258
199.643327771567	0.0558373743009948
199.691485309544	0.0554830271873692
199.739139675969	0.0551215784075127
199.786699478263	0.0547504903683416
199.834495826466	0.0543675027233488
199.882886577871	0.0539698729340443
199.894967748706	0.0538690973186736
199.894967748707	0.0538690973186584
199.944484792835	0.0534499715019339
199.996837514543	0.0529965886179473
200.050801354147	0.0525187746545643
200.106307375164	0.0520168269966138
200.163500207254	0.0514891959664837
200.220494625046	0.050953579532569
200.272904691162	0.0504530216137774
200.323050944233	0.0499674287110655
200.372002464851	0.0494876132210044
200.420265676463	0.049009401777939
200.468114551176	0.0485306986168908
200.470026439081	0.0485114822665646
200.470026439083	0.0485114822665464
200.517506021508	0.0480322257195075
200.564290701263	0.0475564274908928
200.609908994787	0.0470894811107798
200.654278171465	0.0466328268685444
200.6980988052	0.0461797402985321
200.742711604291	0.045716678303146
200.790132703215	0.0452228691991196
200.844384018349	0.0446564193831286
200.898235535203	0.0440930989294167
200.898235535205	0.0440930989293977
200.962755624042	0.0434175955975024
201.015093242378	0.0428697776273749
201.065887725478	0.0423387236470021
201.116484901937	0.0418107580292492
201.167424968605	0.0412806574439269
201.219213573915	0.0407436156469825
201.272461228234	0.0401938406575488
201.306752776378	0.0398412583916674
201.30675277638	0.0398412583916487
201.361597733756	0.0392800404982841
201.411491724916	0.0387726488431445
201.456029209444	0.0383225058372118
201.497950936755	0.0379013594182798
201.539812785893	0.0374834295517423
201.584182472064	0.0370434525449422
201.635908851178	0.0365345812133545
201.684612198202	0.0360595950881999
201.733315545226	0.0355887599141884
201.778593097984	0.0351548576580414
201.822109522125	0.0347413584712432
201.864659958308	0.0343404209511503
201.865958354848	0.0343282395212481
201.86595835485	0.034328239521231
201.90799158205	0.0339355861923032
201.949986430803	0.033546586772931
201.992176055655	0.0331590976941781
202.032954324674	0.0327877144491568
202.069900033507	0.0324538829810771
202.104071223736	0.0321473385285014
202.137798476289	0.0318468401603618
202.146538000787	0.0317693048639285
202.146538000789	0.0317693048639124
202.181888176182	0.0314570577712867
202.222350011892	0.031102320025039
202.270896355723	0.0306803572425024
202.327535775479	0.0301929156209333
202.385525727265	0.0296990406143813
202.445275101193	0.0291953744451604
202.506933734966	0.0286807855935227
202.570693235847	0.028153772630662
202.636784072538	0.0276124912780793
202.70548986821	0.0270546377204244
202.777168466261	0.0264772795132346
202.845537890667	0.0259303845358461
202.845537890668	0.0259303845358316
202.89781244111	0.0255143887926865
202.950086991553	0.0250999959080114
203.004095949496	0.0246732968083017
203.059655172729	0.0242356365062256
203.11691675579	0.0237856873337648
203.176045627257	0.0233220195651519
203.2372404275	0.0228429415855
203.300744193266	0.022346422738257
203.364885673416	0.0218453957913986
203.42588054735	0.0213692734720074
203.486134487008	0.0208991772807939
203.548339804406	0.0204140817978559
203.613538586572	0.019905904035358
203.625237518527	0.0198147517097851
203.625237518529	0.019814751709771
203.690059291393	0.0193099098189451
203.743415911968	0.0188946965502524
203.794759904141	0.0184955124296359
203.838296871486	0.0181573712911096
203.838296871488	0.0181573712910955
203.887000801625	0.0177795499671401
203.933789548468	0.0174171105035893
203.980432498805	0.0170563924433453
204.027697149332	0.0166915520363516
204.056556508703	0.0164691590097586
204.056556508704	0.0164691590097446
204.105602642203	0.0160919198193508
204.161392063154	0.0156640077336195
204.220341146907	0.0152133718567012
204.280860355474	0.014752483524736
204.343142996592	0.014280142551008
204.407333868237	0.0137955341918321
204.473604533942	0.01329764815902
204.542156889305	0.0127852448256334
204.613232226018	0.0122567777930312
204.687124106718	0.0117102855427285
204.764197638321	0.0111432324721491
204.793259535206	0.0109301449213871
204.793259535208	0.0109301449213738
204.845513802339	0.0105479255630912
204.897768069469	0.0101667799928546
204.951812377974	0.00977355915207085
205.007401362521	0.00936996504410713
205.064688476395	0.00895475506470128
205.123837190251	0.00852657555194069
205.18504427798	0.00808378659135325
205.248550130556	0.00762438022586842
205.314655366929	0.00714585120024409
205.383747135629	0.00664499435760906
205.456343514623	0.00611756505121197
205.532623943484	0.00556168175785576
205.613313934007	0.00497138313837971
205.699528647871	0.00433770136030899
205.79312939282	0.0036459430824848
205.810778420611	0.00351504844402948
205.810778420613	0.00351504844401598
205.862669751278	0.00312933988807818
205.914561081944	0.00274235683542786
205.96850099288	0.00233876108811529
206.023979821484	0.00192226467475784
206.081163585019	0.00149155140086818
206.140217886209	0.00104531271195945
206.20134313977	0.000581982206337462
206.264784940415	9.96538844291507e-05
206.330851644691	-0.000404056953071623
206.399942410144	-0.000932236658658845
206.472538416665	-0.00148861984262101
206.548829298189	-0.00207473458588282
206.629613374186	-0.00269683790285674
206.716062765476	-0.00336419388900408
206.743862082102	-0.00357915655013616
206.743862082103	-0.00357915655015023
206.796012237134	-0.00398291380542646
206.848162392165	-0.00438735715385745
206.902239289738	-0.00480752928831719
206.957851988249	-0.00524055440223654
207.015158658748	-0.00568785764089865
207.074321217628	-0.00615094820143196
207.135534645739	-0.00663166008031802
207.199036795919	-0.0071322453797369
207.265124592837	-0.00765552361076884
207.334179569634	-0.0082051139769603
207.40671077421	-0.00878582120195506
207.48293636527	-0.00940031354595211
207.563526172152	-0.0100551187303088
207.649569873504	-0.0107605433675136
207.742864536948	-0.0115332973821176
207.78173945868	-0.0118578300444566
207.781739458682	-0.0118578300444719
207.83361373386	-0.0122932769392698
207.885488009038	-0.0127315105897395
207.93940812106	-0.0131900276159455
207.994870327011	-0.0136648846094726
208.052041343884	-0.0141578209129754
208.111087924821	-0.0146706140639313
208.172212058716	-0.0152053896382793
208.235661564964	-0.0157647276602029
208.301748058691	-0.0163518405042879
208.370875693297	-0.0169708574681281
208.443501298704	-0.0176265036054887
208.519847694353	-0.0183215094432786
208.600725267935	-0.0190641091703012
208.687332994883	-0.0198664477624971
208.699062596242	-0.0199756724605197
208.699062596244	-0.0199756724605366
208.7512387148	-0.020463142189689
208.803414833355	-0.0209532332316793
208.857517985307	-0.0214641831254018
208.913154807319	-0.0219925405722825
208.970482861652	-0.0225400604518153
209.029663193204	-0.0231085800775389
209.09088958769	-0.0237003076437167
209.154398214528	-0.024317930240895
209.220483546549	-0.0249647882989458
209.289523391504	-0.0256451479737843
209.362020815394	-0.0263646544486751
209.438219700014	-0.0271265278846834
209.518752645773	-0.0279380222873004
209.604692343055	-0.0288111037322124
209.697793483382	-0.0297651312609367
209.749144865498	-0.0302949228067351
209.7491448655	-0.0302949228067539
209.801011900142	-0.0308325663324076
209.852878934784	-0.0313726969321375
209.906790168831	-0.031936677605341
209.962245700444	-0.032519443924268
210.019412703843	-0.0331228670041909
210.0784586794	-0.0337488182551349
210.139586634496	-0.0343995343232671
210.203045822967	-0.0350777259706201
210.269149955134	-0.0357867642781779
210.338306390035	-0.0365309807725274
210.410957903321	-0.0373150150198381
210.487347420395	-0.0381412174362242
210.568293389195	-0.0390179649980125
210.655012508855	-0.0399576605600581
210.659509850205	-0.0400063842676419
210.659509850206	-0.0400063842676616
210.711695541237	-0.0405715513224062
210.763881232268	-0.0411361389056221
210.817994513023	-0.0417206549144224
210.873640230368	-0.0423203870955453
210.930975659588	-0.0429365111442715
210.990161407359	-0.0435701254541217
211.051390665192	-0.0442225369190796
211.114898772983	-0.0448953222945207
211.180979006047	-0.045590438653863
211.250007368526	-0.0463104014959235
211.322484055991	-0.047058591141727
211.39866344933	-0.0478353171735461
211.479161557418	-0.0486439136585321
211.565042514261	-0.0494911112703169
211.658040312446	-0.0503883554755288
211.71106782593	-0.0508896713635375
211.711067825932	-0.0508896713635546
211.762938418672	-0.0513722639598238
211.814809011412	-0.0518467195443148
211.868722473002	-0.0523307692862045
211.924181024972	-0.0528185113105071
211.981351916065	-0.0533099457196676
212.040402837268	-0.0538048102381376
212.101537046105	-0.0543028266425506
212.165004139375	-0.0548036985760387
212.231118315189	-0.0553071303145215
212.30028765993	-0.0558128661259105
212.372953967474	-0.0563200231624368
212.449363105091	-0.056825414563648
212.530335777366	-0.0573284180986525
212.617093203141	-0.057828565681867
212.624882163591	-0.0578714491981742
212.624882163593	-0.0578714491981842
212.677114030091	-0.0581502342697999
212.729345896588	-0.0584134806568323
212.783449912078	-0.0586694253676901
212.839088694012	-0.0589145026855803
212.89641734003	-0.0591474197630628
212.955596690228	-0.0593665982658288
213.016820129238	-0.059570224573163
213.080323284647	-0.059756185953776
213.146399863456	-0.0599219855558512
213.215426543911	-0.060064616350919
213.287904630386	-0.0601803637464481
213.36408029862	-0.0602640898386647
213.444578757818	-0.0603100024841697
213.530466352353	-0.0603105132258764
213.616341101831	-0.0602608868264682
213.666429365062	-0.0602088121182889
213.666429365063	-0.0602088121182867
213.718504845439	-0.0601366521511042
213.770580325815	-0.0600461909752757
213.824510421849	-0.0599333168723117
213.879993224203	-0.0597969501750042
213.937187967773	-0.0596350653495327
213.996262458099	-0.0594453797683209
214.057419615343	-0.0592252369488287
214.058553640527	-0.0592209286699056
214.058553640529	-0.0592209286698967
214.122042577877	-0.0589667297470629
214.175744326468	-0.0587319994463644
214.228680242428	-0.058483233879952
214.22868024243	-0.0584832338799432
214.284385362758	-0.0582031559492758
214.3496702433	-0.0578515360475886
214.41535195248	-0.0574729572787947
214.478796717666	-0.0570843064404111
214.541080626883	-0.0566814889125419
214.594310859168	-0.0563210395788573
214.59431085917	-0.0563210395788448
214.656490190637	-0.0558817346907639
214.708981032958	-0.0554960898305603
214.763343345008	-0.0550829483771189
214.819266982317	-0.0546439011675576
214.876911039981	-0.0541770717321581
214.936442498812	-0.0536804536831607
214.998062849208	-0.0531516901571989
215.062018772016	-0.0525879635993575
215.128112791997	-0.051990455374756
215.191668622487	-0.0514025938598508
215.253674726583	-0.0508174675832594
215.314831189853	-0.0502300590817404
215.375580962417	-0.049637329334232
215.436245274458	-0.0490371486052875
215.497122760161	-0.04842743314638
215.558683402172	-0.0478042279407245
215.615627786432	-0.047222604307895
215.615627786434	-0.0472226043078764
215.671988425791	-0.0466428021398561
215.671988425793	-0.0466428021398373
215.735350859663	-0.0459869221010501
215.789023998032	-0.0454286848655332
215.844668391365	-0.0448480380743489
215.897592559472	-0.0442945513374569
215.947726276777	-0.0437696410930987
215.996331863365	-0.0432605962839693
216.044173584565	-0.0427598096681909
216.09173583542	-0.042262565385599
216.118409743032	-0.0419840998722101
216.118409743034	-0.0419840998721911
216.166049722839	-0.0414876957134866
216.214501419311	-0.040984355812336
216.264119319669	-0.0404708335574919
216.315900538564	-0.0399373672426492
216.371917520692	-0.0393634837313834
216.434645331681	-0.0387253290032013
216.499090575107	-0.0380751783730373
216.55606055058	-0.0375054796992994
216.566832855549	-0.0373983169059499
216.566832855551	-0.0373983169059318
216.618865661828	-0.0368833068783986
216.668524469712	-0.0363959644936811
216.717194095374	-0.0359224319219036
216.765292372954	-0.0354585665087797
216.813022976472	-0.0350023765509175
216.860325301335	-0.0345544064224414
216.906799868822	-0.0341183206454859
216.952008917161	-0.0336979794667734
216.996101439792	-0.0332916996254153
217.039997226501	-0.0328908305334535
217.085211328086	-0.0324816471082135
217.134108636498	-0.0320433332157489
217.192469089986	-0.0315258005951463
217.247097902613	-0.0310467473001268
217.278175637917	-0.0307764789048964
217.278175637919	-0.0307764789048806
217.332804450546	-0.0303052421342326
217.383737560219	-0.0298701399163116
217.434324919987	-0.029441865527567
217.485154415434	-0.0290152290219873
217.536719048583	-0.0285859798645703
217.560684546759	-0.0283876342957249
217.560684546761	-0.0283876342957099
217.613578981422	-0.0279523057147983
217.666075317405	-0.0275233622610823
217.718745196319	-0.0270958482245115
217.765346056296	-0.0267197601954877
217.80807284741	-0.0263765595016423
217.849668796275	-0.0260437959416251
217.892569202272	-0.025701861341963
217.940052712309	-0.0253247342173503
218.003844325473	-0.0248199983605967
218.056675339764	-0.0244033897063927
218.102331233471	-0.0240442138684378
218.114902299003	-0.0239454379045906
218.114902299004	-0.0239454379045763
218.158553378709	-0.023602808121763
218.200967359499	-0.0232703486316412
218.242954372644	-0.0229416051601817
218.284985723351	-0.0226128157837742
218.327134121389	-0.0222833560887885
218.367403499632	-0.0219687694049276
218.403769570529	-0.0216848028143974
218.437722059623	-0.0214197744113325
218.471572116267	-0.0211556223380596
218.507361021519	-0.0208764160414598
218.541556175353	-0.0206097130744631
218.541556175355	-0.0206097130744489
218.581525507354	-0.0202980628223769
218.634165356965	-0.0198877772676453
218.687793790969	-0.0194700096471343
218.742969986509	-0.0190404819834823
218.799811268006	-0.0185983952894125
218.8584770819	-0.0181426633350812
218.919157204112	-0.0176720123234065
218.954687318927	-0.0173968409544108
218.954687318929	-0.0173968409543968
219.017612896188	-0.0169103697872454
219.071967956408	-0.0164911817595986
219.12816833643	-0.0160589039643807
219.185948704587	-0.0156158237657869
219.245458975299	-0.0151610521616042
219.306856210411	-0.0146936739423768
219.370327137992	-0.0142125745414077
219.436096399525	-0.0137163765420804
219.504439622101	-0.013203339159451
219.504780798962	-0.0132007846830604
219.504780798964	-0.0132007846830467
219.557124762772	-0.01280965661084
219.609468726579	-0.0124200758807482
219.663504342743	-0.0120194936883115
219.719090383283	-0.011609040957057
219.776376647187	-0.0111876626235694
219.835527382317	-0.0107541737422888
219.896740176722	-0.010307113392616
219.960256569461	-0.00984465910266114
220.025669526705	-0.00936963948180235
220.083248339139	-0.00895230488088106
220.134417850248	-0.00858185669042349
220.182748648958	-0.00823217778901158
220.229875765466	-0.00789127523045238
220.276526283738	-0.00755375805557817
220.323266410557	-0.00721540673586812
220.370931723266	-0.00687004246664207
220.420847376589	-0.00650790068074637
220.433387493024	-0.00641682997022027
220.433387493026	-0.00641682997020706
220.487562811118	-0.00602289902255314
220.517432958258	-0.00580532255794454
220.51743295826	-0.00580532255793129
220.570905182413	-0.00541506823670943
220.623352577633	-0.00503125407806975
220.677335488148	-0.00463503074663891
220.732882081051	-0.00422600631632722
220.790137588524	-0.00380292660177558
220.849269357068	-0.00336436975383453
220.864706038484	-0.00324960937935014
220.864706038486	-0.00324960937933662
220.925915539773	-0.00279345037330501
220.983454506228	-0.00236304267970411
221.042727861619	-0.00191807709053515
221.103655676159	-0.00145908034067318
221.166377856724	-0.000984949259657199
221.231046746534	-0.000494498980186853
221.297840393367	1.36398479846721e-05
221.366969135071	0.000541076518150973
221.43868533778	0.00108974340158466
221.451361180525	0.0011868665195691
221.451361180527	0.00118686651958304
221.503719910621	0.00158847973721819
221.556078640715	0.00199076505296013
221.610160383216	0.00240695929056918
221.665787472921	0.00283573472854888
221.723109904463	0.00327830378632505
221.782290279804	0.00373600855162487
221.843524001984	0.00421048764994791
221.907049517002	0.00470377036459126
221.973164579507	0.0052184227573309
222.042251937884	0.00575777519714555
222.114822523961	0.00632629985197265
222.191090562805	0.00692631889199317
222.271734212406	0.00756402185118652
222.357849042088	0.00824925004454061
222.451245681091	0.00899810869812662
222.492842172335	0.00933373534287086
222.492842172337	0.00933373534288557
222.544708162537	0.00975417866792015
222.596574152737	0.0101769049017636
222.650487974284	0.0106188620547411
222.705943916812	0.0110762815062644
222.763108864434	0.0115509072259237
222.822149681479	0.0120445307745352
222.883268522274	0.012559290913233
222.946713449613	0.0130977761807116
223.01279644902	0.0136631964977717
223.081922262128	0.0142596580529134
223.154542678628	0.0148918024305246
223.230886016346	0.0155624436982707
223.311763671382	0.0162796668626794
223.398377337449	0.0170553526887517
223.40315840094	0.0170983966108322
223.403158400942	0.0170983966108486
223.45535111139	0.0175698110971038
223.507543821837	0.0180439941936647
223.561663144671	0.0185385712073385
223.617315780134	0.0190501950412165
223.674659067755	0.0195805458757191
223.733853772433	0.0201313787098452
223.795093284164	0.020704802915851
223.8586132021	0.0213033878543543
223.924707151075	0.0219303332697374
223.993751626188	0.0225897350260961
224.066247550911	0.0232870263416512
224.142451666034	0.0240254535996285
224.222980648848	0.0248119262528819
224.308901962512	0.0256580760077686
224.401956366307	0.0265827086924534
224.46538452486	0.0272178963466429
224.465384524862	0.0272178963466612
224.517237563359	0.0277401462224477
224.569090601857	0.0282650716524388
224.622988364749	0.0288135208664413
224.678431753414	0.0293806798249009
224.735588377194	0.0299684936413425
224.794626315755	0.0305789358795847
224.855749383195	0.0312143708242485
224.919207986036	0.0318776696073181
224.985317542203	0.0325724065215445
225.054488059515	0.0333031748194268
225.127147136923	0.0340747696920623
225.203556900165	0.0348901999654151
225.284541777278	0.0357584181278907
225.361518383886	0.0365868741819989
225.361518383888	0.0365868741820185
225.413819390488	0.0371512297987567
225.466120397089	0.037716534391972
225.520266211498	0.0383025421087693
225.575946964684	0.0389057003166014
225.633316119215	0.0395274051534279
225.692533858931	0.0401690541954484
225.753792575948	0.0408323026766092
225.817326471115	0.0415191404715568
225.88342713117	0.0422320224209563
225.952467955635	0.0429740760761278
226.024944905054	0.0437494544530212
226.101136053536	0.0445595983697009
226.181626913489	0.0454087245119958
226.267470716897	0.0463051949058048
226.360373127741	0.047262832687493
226.43224355685	0.0479933488187697
226.432243556852	0.0479933488187881
226.484094860353	0.0485141291070934
226.535946163853	0.0490292073970957
226.58984094169	0.0495580974971027
226.645283228773	0.0500947839654625
226.702440992787	0.0506396873983165
226.7614829018	0.051193007541043
226.822613567441	0.0517550091346069
226.886084514252	0.0523260437413823
226.952212786767	0.052906606433961
227.021410874173	0.0534974356481727
227.094097171978	0.0540985544124403
227.170548112272	0.0547079647028588
227.251594709116	0.0553269275148839
227.326303278026	0.0558714339960911
227.326303278028	0.0558714339961041
227.378604183258	0.0562370670362068
227.430905088489	0.0565894117107868
227.485050929782	0.0569397521984568
227.540730891401	0.057284247344637
227.598098294498	0.0576219698260302
227.657313108622	0.0579517292155505
227.718567443226	0.0582721618157576
227.782095114873	0.0585816858731719
227.848187169993	0.0588784473472954
227.917216215476	0.0591602429839953
227.98967698322	0.0594244063787618
228.065849256017	0.0596664254945784
228.146313395309	0.0598816008787631
228.232118348122	0.0600644439602683
228.32496021097	0.0602072767004091
228.391140274865	0.0602738057950944
228.391140274867	0.0602738057950959
228.443002603263	0.0603052720799944
228.494864931659	0.0603185054665209
228.54876930772	0.060312893285246
228.604221101334	0.0602865025213698
228.661388092626	0.0602374168561353
228.720438777131	0.0601634395726391
228.781577512912	0.060062019053159
228.845055449409	0.0599301423303881
228.911189057334	0.0597641754501103
228.980389909139	0.0595596124712001
229.053084383914	0.0593111344428954
229.129540281095	0.0590132744250096
229.210587073983	0.0586574690610676
229.296400691353	0.0582369147842194
229.296400691355	0.0582369147842101
229.348673388543	0.057959207876107
229.40094608573	0.0576656021378338
229.45506451317	0.0573452553715
229.510717574466	0.0569988822012234
229.568058947088	0.0566245279918511
229.627249043612	0.0562200728252749
229.688480600413	0.0557830492096772
229.751988338135	0.0553105383188197
229.818064647795	0.0547990072091356
229.887084216643	0.0542440533515871
229.959545167768	0.0536399783396109
230.035706427271	0.0529828514297403
230.116173958828	0.0522656294610465
230.202004839587	0.0514768130407583
230.292534872547	0.0506208469607903
230.341451312115	0.0501491081044529
230.341451312117	0.0501491081044352
230.393473330504	0.0496409780384965
230.44549534889	0.0491267576749183
230.499424477591	0.0485878572227495
230.55490494948	0.0480279135722642
230.612098350757	0.0474455108766058
230.671172630158	0.0468392206433479
230.732331031627	0.0462073235257591
230.795823114415	0.0455477123585546
230.858229277841	0.0448967375700969
230.866702074926	0.0448082037371464
230.866702074928	0.0448082037371274
230.928826302146	0.0441583034509313
230.982543486855	0.0435957467009108
231.036828670315	0.0430272547018898
231.036828670317	0.0430272547018707
231.092491528028	0.0424449156070961
231.157776892491	0.0417634085987511
231.224590377358	0.0410684885584639
231.270508432185	0.0405928427098247
231.270508432187	0.0405928427098059
231.322922708704	0.0400522353962183
231.37533698522	0.0395144734266369
231.429409918306	0.0389630488926908
231.485027865908	0.0383997957167589
231.542337723799	0.0378239450613047
231.601501525178	0.0372346608241655
231.662511288023	0.0366328672603601
231.723202055881	0.0360404456587036
231.783899000929	0.0354544243465825
231.844924985703	0.0348719342691835
231.906882133777	0.0342875775388629
231.971301918824	0.0336875820123761
232.038554099269	0.033069480029292
232.106775710464	0.0324510437872641
232.168553604248	0.03189835302237
232.222355532813	0.0314225653416793
232.272671132956	0.0309821522047326
232.284836367737	0.0308763137195234
232.284836367739	0.0308763137195076
232.333520261838	0.0304552060719271
232.38128274961	0.0300457655448795
232.428834629015	0.0296416182198421
232.476523690642	0.0292396388820491
232.480136850528	0.0292093142120127
232.48013685053	0.0292093142119974
232.528299744945	0.0288067893902891
232.577492353029	0.0283987846445399
232.628479166355	0.0279790132268969
232.6828854316	0.0275343221614107
232.741231539735	0.0270608113592489
232.801407001126	0.0265757467134242
232.86154387865	0.0260939437138524
232.915077683721	0.0256672132638397
232.92655816439	0.02557593912668
232.926558164392	0.0255759391266655
232.977198844988	0.0251742354750739
233.026199581865	0.0247868074060084
233.074490773855	0.0244060333766254
233.122358066385	0.0240294679597074
233.169861280143	0.0236564792853698
233.216730954021	0.0232890385515951
233.247648271487	0.0230469176239634
233.247648271489	0.0230469176239492
233.293390443333	0.0226890112867155
233.337265366008	0.0223460016874646
233.381365947602	0.0220014529284909
233.427348763707	0.0216423900859475
233.47807002231	0.0212465090152583
233.53609060696	0.0207938538210629
233.595772005273	0.0203284477018727
233.649328365999	0.0199109992964635
233.700483287814	0.0195124751856664
233.751087595427	0.0191184882977463
233.801819095313	0.0187238215726421
233.853166994591	0.0183247534390165
233.905699249815	0.0179169836286417
233.959941811394	0.0174965822802033
234.014659341939	0.0170732864031495
234.064996054978	0.0166846897016299
234.086324072523	0.0165202980998603
234.086324072525	0.0165202980998463
234.131151219278	0.0161753294052996
234.172649783483	0.0158566883034431
234.215244940203	0.0155303960347747
234.224973597981	0.0154559862830932
234.224973597983	0.0154559862830793
234.271572385003	0.0151001952302756
234.324164775139	0.0146999308314276
234.376839980598	0.0143004793780572
234.423014246592	0.0139515629159712
234.466907152326	0.0136209858097914
234.509677324356	0.0132999123546543
234.551810143557	0.0129846413114205
234.593762052355	0.0126717255474223
234.635934083685	0.0123581644228283
234.677483349663	0.012050191874844
234.715663791573	0.0117680052158043
234.75044104547	0.0115116275084076
234.784072991976	0.0112642646539503
234.818708194764	0.0110100832533869
234.856407472434	0.0107340252490765
234.899887510024	0.0104163694385843
234.923050721078	0.0102474398981497
234.92305072108	0.0102474398981365
234.977939592478	0.00984787025154439
235.032137939857	0.00945420378427714
235.087831349187	0.00905039558333032
235.145052752934	0.00863605233365529
235.203929681158	0.00821005671462461
235.227037213641	0.00804290386925056
235.227037213643	0.0080429038692374
235.287714332239	0.00760393770351797
235.340094731659	0.00722477643036305
235.394299976956	0.00683200413007692
235.450073628228	0.00642725574006608
235.5075750738	0.0060091317775581
235.566974513288	0.00557612802334171
235.628477842665	0.00512645327326711
235.692338105895	0.00465794332125546
235.758874130479	0.0041679207414194
235.762835757668	0.00413868117553445
235.762835757669	0.00413868117552103
235.817119639248	0.00373729550865153
235.871403520826	0.00333452468136158
235.927357682805	0.00291789870141783
235.984878547413	0.00248806944744006
236.04410640892	0.00204388863854037
236.104558660301	0.0015889135863456
236.165180852917	0.00113110313148317
236.166501713152	0.00112111151294744
236.166501713154	0.00112111151293368
236.230189467635	0.000638542703748027
236.282658442837	0.000239852572292141
236.337064408105	-0.00017455147363305
236.393036976317	-0.000601865885719993
236.445204503009	-0.00100095507492411
236.494203982438	-0.00137647920999831
236.541644373639	-0.00174063441642063
236.588401963881	-0.00210007697043528
236.635035171446	-0.00245906529169244
236.682249206319	-0.00282302348696982
236.731178946825	-0.00320073436301113
236.783555422857	-0.00360565686595615
236.842105860817	-0.00405908361842379
236.912256097408	-0.00460350299610171
236.993921294488	-0.00523908048605852
237.080052844738	-0.00591185444684325
237.167837443573	-0.0066005975325543
237.207415323672	-0.0069122803232067
237.207415323674	-0.00691228032322104
237.241535920689	-0.00718162757708146
237.241535920691	-0.00718162757709584
237.293548480323	-0.007593446132853
237.346941996969	-0.00801787480403906
237.401859813452	-0.00845634828468627
237.458389986595	-0.00890990659581202
237.516640079303	-0.00937979178020072
237.576777225254	-0.00986778008958704
237.639000084033	-0.010375969610889
237.672854458983	-0.0106539331894928
237.672854458985	-0.0106539331895077
237.737405794065	-0.0111869210740068
237.794909192983	-0.0116651274398351
237.854277998212	-0.0121623321883438
237.915303420281	-0.0126771954882723
237.97813145966	-0.0132113535315705
238.042915539578	-0.0137665412654648
238.109835338492	-0.0143447573427962
238.113616657792	-0.0143775732283265
238.113616657793	-0.0143775732283423
238.166088983845	-0.0148345356180813
238.218561309897	-0.0152944493173662
238.272696891551	-0.0157720184360611
238.328377516521	-0.0162664529549168
238.385749790622	-0.0167793075220406
238.444975091482	-0.0173123030237544
238.506246980377	-0.0178674918662561
238.569801291669	-0.0184473639347248
238.635931943457	-0.0190550110539172
238.705015808896	-0.0196943846157715
238.777554317878	-0.020370724234814
238.85380816046	-0.0210871732095465
238.934392238836	-0.0218503671266749
239.020376265979	-0.0226715621473272
239.113504833117	-0.0235690061537114
239.186357290454	-0.024276904335105
239.186357290456	-0.0242769043351227
239.238195828417	-0.0247837617837451
239.290034366378	-0.0252932537594843
239.343919950842	-0.0258256728334232
239.399352080105	-0.0263763737231843
239.456498794293	-0.0269473067624478
239.515528636803	-0.0275404697024122
239.576646075728	-0.0281582661874733
239.640102456366	-0.0288036264614647
239.706214594058	-0.0294802096358236
239.775394674771	-0.030192728336596
239.848056990414	-0.0309460014309541
239.924480040064	-0.031743495304331
240.00549300753	-0.0325944844905022
240.06886158912	-0.0332639246553188
240.068861589122	-0.033263924655338
240.121195933818	-0.0338191529760467
240.173530278513	-0.0343763759418603
240.227708663151	-0.0349551826149614
240.283421112022	-0.0355522658840213
240.34082062996	-0.0361692159850926
240.400066813483	-0.0368076589785558
240.461351231421	-0.0374695173456905
240.524906906281	-0.0381570971938952
240.591023684668	-0.0388732328033476
240.660072291817	-0.0396215151304958
240.732544357367	-0.0404066762165449
240.808742421525	-0.0412311595645204
240.88922076675	-0.0420998000014822
240.975021714201	-0.0430221924887461
241.067822715083	-0.0440138968467565
241.160233244175	-0.0449934224950908
241.160233244177	-0.04499342249511
241.212065142231	-0.0455385832440272
241.263897040285	-0.0460802359161719
241.317773099956	-0.0466391304051771
241.373199213339	-0.0472092753579394
241.430344107306	-0.0477914725697681
241.489377480991	-0.0483863488067499
241.550505377189	-0.0489946729873789
241.613981361607	-0.0496174012346278
241.680125499416	-0.0502557697305482
241.749354965249	-0.0509114522203271
241.822063119007	-0.0515852545555431
241.898558948407	-0.0522764673229607
241.979684421356	-0.0529881577724293
242.032598591067	-0.0534397330803427
242.032598591069	-0.0534397330803581
242.084951054172	-0.053876168829891
242.137303517274	-0.0543018647927855
242.191499903572	-0.0547307664748977
242.247228695404	-0.0551587809171613
242.304642453162	-0.0555853854875464
242.363900150758	-0.0560098223808219
242.425192511277	-0.0564312287837747
242.488751377878	-0.0568486117789787
242.554864897933	-0.0572608253897477
242.62390124534	-0.0576665428070888
242.696348008503	-0.0580642245611671
242.77252288166	-0.0584503423872911
242.85295640445	-0.0588212900030044
242.938679008277	-0.0591738245424666
243.031339834613	-0.0595038135310371
243.125201780898	-0.0597825876508373
243.1252017809	-0.0597825876508421
243.177040307169	-0.0599121491400772
243.228878833438	-0.0600241108066727
243.282759714039	-0.0601216570284821
243.338191751305	-0.0602018219412625
243.39534376338	-0.0602628863331386
243.45438569688	-0.0603028232834982
243.515523917045	-0.0603192830737331
243.57901242927	-0.0603094967427419
243.645171921123	-0.0602701358298471
243.714420491971	-0.0601970932724269
243.787151194262	-0.060085430600837
243.863676066742	-0.059929523862447
243.944840166482	-0.059721511805769
244.003439344731	-0.0595443419769711
244.003439344733	-0.0595443419769652
244.055772235816	-0.0593672191390007
244.108105126899	-0.0591724792531734
244.162282488095	-0.0589525609833575
244.217992022054	-0.0587072848988878
244.275386425842	-0.0584346439117861
244.334624819571	-0.0581324265371567
244.395898146908	-0.0577980706013806
244.459438584481	-0.057428561209683
244.525534795691	-0.0570202743012269
244.594555779705	-0.0565687336472734
244.666990507254	-0.0560682101164298
244.74314418771	-0.0555138064302271
244.823560669904	-0.0548985471670181
244.909272813654	-0.0542109690373521
245.00193732611	-0.0534331913901573
245.078923308725	-0.0527618190120949
245.078923308727	-0.0527618190120787
245.130782211851	-0.052297602564544
245.182641114975	-0.0518243659584535
245.23654069832	-0.0513235251975348
245.29198988939	-0.0507993667854155
245.34915690506	-0.0502502035655525
245.408210948182	-0.0496743458840531
245.469357338893	-0.0490697758475904
245.532848579503	-0.0484340422136497
245.59900311526	-0.0477640800527569
245.668235540608	-0.0470559167972075
245.74096022588	-0.0463056966124678
245.817462972551	-0.0455111086435357
245.898581137374	-0.0446644080085625
245.979421348395	-0.0438182574619084
245.979421348397	-0.0438182574618894
246.031699803862	-0.043270701519762
246.083978259327	-0.0427234466109066
246.138102459664	-0.0421576943975451
246.193760272447	-0.0415773143263017
246.251105144586	-0.0409813822837712
246.310297157143	-0.0403690008941939
246.371528600313	-0.0397390516425937
246.435033577166	-0.0390901210681318
246.501103594727	-0.0384203755068878
246.570112020202	-0.0377273617290507
246.642554894182	-0.0370076698047692
246.718697373616	-0.0362604819738286
246.799134342034	-0.0354820532541585
246.884916371257	-0.0346647602417908
246.962241797159	-0.0339397051014845
247.022011374643	-0.0333869200140937
247.022011374645	-0.033386920014077
247.07427172312	-0.032909046586453
247.126532071596	-0.0324362263126008
247.18047219876	-0.0319534327334261
247.235974253782	-0.0314620850576077
247.293190507844	-0.0309611643276729
247.352289576752	-0.0304495208245246
247.413475024604	-0.0299257125691371
247.476996858622	-0.0293879114737966
247.543169785809	-0.0288337555484459
247.612402543041	-0.0282601139309581
247.674850499971	-0.0277476012908212
247.674850499973	-0.0277476012908063
247.72844797933	-0.0273110951102998
247.782045458688	-0.0268774061715563
247.837448323902	-0.0264317720396495
247.8449768962	-0.0263714081447079
247.844976896202	-0.0263714081446934
247.902042881379	-0.0259152203012741
247.959151620899	-0.02546087794657
247.959151620901	-0.0254608779465555
248.020414299691	-0.024975567453595
248.072891211089	-0.024561300762634
248.127203714952	-0.0241337105858429
248.183076845557	-0.0236948511462406
248.240668119221	-0.0232433592081007
248.300144401625	-0.0227778023214695
248.361706989716	-0.0222964874067424
248.425602361466	-0.0217973844765817
248.487967872652	-0.0213105562398778
248.54252203199	-0.0208849110218961
248.593212329598	-0.0204895689956926
248.642086539357	-0.0201085391057797
248.690053328908	-0.0197347459734619
248.737645025861	-0.0193640685705978
248.785238800904	-0.0189936123774837
248.83316158717	-0.0186208918190093
248.881802470665	-0.0182429588432115
248.931779150826	-0.0178551193833101
248.958292394994	-0.0176495909669549
248.958292394996	-0.0176495909669408
249.010746755012	-0.0172434974378141
249.063245591583	-0.0168378575122334
249.117239095928	-0.0164216229837073
249.172797181263	-0.0159944665572064
249.227300757188	-0.0155766645499196
249.278585377474	-0.015184767936359
249.288284906372	-0.0151107895088222
249.288284906374	-0.0151107895088084
249.337863615356	-0.0147333867824464
249.386355519739	-0.014365489545636
249.434348465933	-0.0140026266459566
249.481988484064	-0.0136436963944971
249.529127923834	-0.0132897996182312
249.575306137371	-0.0129443452653617
249.620181386601	-0.0126097973492141
249.664109490313	-0.0122834028710891
249.708176162782	-0.0119570401697261
249.734705897055	-0.0117610565160029
249.734705897057	-0.0117610565159895
249.780584611978	-0.0114229875532306
249.836625450735	-0.011011425690655
249.894905824626	-0.0105849073836591
249.942078647465	-0.0102406776157848
249.942078647467	-0.0102406776157715
249.998466767682	-0.00983022351903726
250.04925696165	-0.00946132189086345
250.099851483995	-0.00909444761341964
250.150771178542	-0.0087256708068855
250.202519676773	-0.00835119381701846
250.255705687505	-0.00796645214958204
250.310516504262	-0.00756990803004341
250.364067321133	-0.00718224215977258
250.411954542	-0.00683522908294443
250.455305505062	-0.0065206986636285
250.496942966298	-0.00621817012065583
250.539320288663	-0.00590975936317337
250.5853231806	-0.00557430580344099
250.642879239053	-0.0051535288085601
250.699698520083	-0.00473684602623978
250.746447965615	-0.00439297587618344
250.790510432392	-0.00406797366318813
250.833377432925	-0.00375092909014309
250.87555965246	-0.00343810605256764
250.893719448171	-0.00330317360066905
250.893719448173	-0.00330317360065553
250.89447199315	-0.00329757859974923
250.894471993152	-0.0032975785997357
250.936419264955	-0.00298528533333411
250.978606014574	-0.0026703707666258
251.019292156403	-0.00236587076676643
251.05612338851	-0.00208956686172019
251.090248016563	-0.00183302498917412
251.123995029777	-0.00157882192721817
251.159425420677	-0.00131141951704604
251.198713948778	-0.00101429906482331
251.245121343201	-0.000662565630951736
251.307451616073	-0.000188904643369158
251.371606740666	0.000300000115389841
251.437620702983	0.000804397683764375
251.50466809434	0.00131794227041926
251.574326737391	0.00185270488630095
251.64725164349	0.00241377324680502
251.724104026785	0.00300635927361433
251.731198251635	0.003061127428586
251.731198251637	0.00306112742860004
251.785118174843	0.00347776859084498
251.839038098049	0.00389508969196356
251.894707651097	0.00432671012976954
251.927676546845	0.0045827154442777
251.927676546847	0.00458271544429183
251.984861775785	0.00502750811933949
252.037237726351	0.0054358030341492
252.091302633438	0.00585828098642853
252.146936746709	0.00629422472592696
252.204293693293	0.00674509752390418
252.263543657816	0.00721255316052202
252.324892295294	0.00769859726430543
252.386886331973	0.00819208086652349
252.447143538286	0.00867420186746833
252.508207922654	0.00916547762281007
252.570983598824	0.00967357379444251
252.570983598825	0.00967357379445728
252.635842952441	0.0102020149450958
252.690177438078	0.0106475866959213
252.744584717116	0.0110965132315418
252.795121165075	0.0115160637186542
252.834486878308	0.0118446338132155
252.834486878309	0.0118446338132307
252.882658738855	0.0122488472735795
252.929361473735	0.0126430237445098
252.976067931055	0.0130395203921133
253.023611443878	0.0134454994221814
253.073270612213	0.0138721237090344
253.126983154862	0.014336550722708
253.187115499186	0.0148601644996805
253.249154360332	0.0154044404512742
253.313583918621	0.0159740277177692
253.380712081673	0.0165721265385192
253.450954706941	0.0172029958145508
253.524822889151	0.0178718843366082
253.602515579996	0.0185813435009364
253.684876041173	0.0193399680482252
253.773152615033	0.0201604498411464
253.86950726321	0.0210646062384873
253.914103718667	0.0214860990082224
253.914103718669	0.0214860990082396
253.965874677698	0.0219777896724689
254.017645636726	0.0224720475316466
254.049682921741	0.0227791955087889
254.049682921742	0.0227791955088064
254.103557830227	0.0232979309244195
254.157033328546	0.0238155910986874
254.212039317768	0.0243509614515042
254.26862824024	0.0249048194533753
254.326944065181	0.0254788684966484
254.387153487082	0.0260750812150345
254.449456615771	0.0266958138549525
254.481001914556	0.027011576235725
254.481001914557	0.0270115762357433
254.545643387084	0.0276617231017912
254.603145820766	0.0282435634086625
254.662517197326	0.028847753823208
254.723545248804	0.0294724152990401
254.785089549868	0.0301060208763787
254.78508954987	0.0301060208763975
254.847920441715	0.0307565921027523
254.900542559244	0.0313042816201684
254.95505262705	0.0318742558124252
255.011120753438	0.0324632227786342
255.068905048896	0.0330729606447229
255.128570175446	0.0337053117879631
255.19031437453	0.0343624619902077
255.25437960718	0.0350470423469189
255.321068119878	0.0357622972081367
255.390768603088	0.0365123509079102
255.464000222414	0.0373026595859428
255.541000222316	0.0381355068776728
255.622444656696	0.0390177158907106
255.709454089709	0.039960630540385
255.803883799118	0.0409830495824854
255.897347991459	0.0419924636739749
255.897347991461	0.0419924636739945
255.949131810168	0.0425499947938251
256.000915628876	0.0431058940557671
256.054773275034	0.043681976628964
256.110182123462	0.0442720483304617
256.167312837477	0.0448772510471138
256.226336041214	0.0454985837546567
256.287459140846	0.0461372573168518
256.350937650393	0.0467947601677573
256.417094530096	0.0474729838926422
256.486351465466	0.0481744328618857
256.559076999986	0.048900558108711
256.635611960804	0.0496519256745279
256.716808765376	0.0504332397132659
256.747034254447	0.050719602069011
256.74703425445	0.0507196020690453
256.799446815184	0.0512100416528401
256.851859375917	0.051692324717428
256.906114929971	0.0521824963084955
256.961901448402	0.0526763582678588
257.019370732591	0.0531737954771745
257.078680767811	0.0536744934715529
257.140020894536	0.0541781026837007
257.203620981599	0.0546842327293564
257.269766269433	0.0551924594155995
257.338820481565	0.0557023433238325
257.411264035682	0.0562134740689355
257.487454955837	0.0567235754648635
257.567871950906	0.0572300621044509
257.653527358764	0.057731937083951
257.746024353266	0.05822849730663
257.848383431925	0.0587207847320886
257.871818675794	0.0588247934888894
257.871818675798	0.0588247934889053
257.923488139768	0.0590424113371952
257.975157603738	0.0592437076306621
258.02901247565	0.0594358648182172
258.084416323202	0.0596144600287737
258.141545027765	0.0597780546329103
258.200569767547	0.0599248655668799
258.261698989236	0.0600528315477338
258.325189659528	0.0601595293343543
258.39136686585	0.0602420581670304
258.460655563453	0.0602968611194917
258.533412790395	0.0603194165158356
258.609997883526	0.0603043070062398
258.691272299058	0.0602446572892515
258.718828881411	0.0602142506386805
258.718828881415	0.0602142506386761
258.77124155895	0.0601422241438361
258.823654236485	0.060051654345968
258.877909968029	0.0599384673006237
258.933695525466	0.059801614011198
258.991162514383	0.0596391103664287
259.050468631317	0.0594487361415382
259.111802838138	0.0592279290491788
259.175394492798	0.0589736878191214
259.241528123502	0.0586824272085576
259.310566419288	0.0583497553399293
259.382988213394	0.0579701113090575
259.459152977529	0.0575379159070757
259.539533281795	0.0570463879806366
259.625135848143	0.0564844889068843
259.71755176944	0.0558354147289787
259.819769719173	0.0550690354248054
259.832579070424	0.0549695734146672
259.832579070427	0.0549695734146388
259.884263985625	0.0545608165266045
259.935948900822	0.0541405023017893
259.989817680972	0.0536906540650487
260.045234983289	0.0532159197665213
260.102376362328	0.0527143776845431
260.16141263928	0.0521841024383095
260.222551745416	0.0516228043743673
260.286049891133	0.0510277158844159
260.352231013566	0.0503953957564714
260.421518235745	0.0497214101650567
260.494282602119	0.0490018265422101
260.570867713871	0.0482330923122697
260.652131584689	0.0474066107576468
260.697439421555	0.046941762240278
260.697439421559	0.0469417622402405
260.749799671499	0.0464015426824778
260.802159921439	0.0458586222389334
260.856364131385	0.0452943223567539
260.91209872368	0.0447123172890649
260.969515844049	0.0441115309471434
261.0287738677	0.0434909073504481
261.0900627201	0.0428491645725628
261.153613151625	0.0421847212497615
261.219711762249	0.041495571952904
261.288724441872	0.0407790890693006
261.361135221632	0.040031688643667
261.437269832631	0.039251751572695
261.517641651498	0.038436117708902
261.6032694914	0.0375770677312994
261.69250275882	0.0366939316485543
261.778067007633	0.0358596354057109
261.778067007637	0.0358596354056757
261.830073145811	0.0353588468691034
261.882079283985	0.0348629634353186
261.935982970366	0.0343542503095618
261.991444335814	0.0338364863789882
262.048626031264	0.0333086835390295
262.107698139175	0.0327698298730378
262.168866806532	0.0322186294866394
262.232385698064	0.0316534106419964
262.298574931382	0.0310719730400966
262.367851627343	0.0304713430400237
262.440623003179	0.0298487104564646
262.517187560925	0.0292022141167011
262.598389637061	0.0285254130678622
262.680395564881	0.0278502546514049
262.680395564885	0.0278502546513751
262.732678382937	0.0274237361488664
262.784961200989	0.026999967579296
262.839076855909	0.0265639618590114
262.894726206868	0.0261180794047145
262.952062165929	0.0256609950785335
263.01124481993	0.0251913131494573
263.072466449582	0.0247073682507584
263.135961163314	0.0242071523291928
263.202020499502	0.0236881962649046
263.271017906391	0.0231473842959051
263.340548146012	0.0226033306794477
263.406258654458	0.0220897829100287
263.469561555809	0.021595455836395
263.531795188066	0.0211097659883586
263.594013881545	0.0206244280473763
263.657253854302	0.0201313603483169
263.711482767914	0.0197087689407939
263.711482767918	0.0197087689407655
263.763799617705	0.0193013171701026
263.816116467491	0.0188941630619087
263.870074651437	0.0184746289013497
263.925595751567	0.0180434633536719
263.982830156546	0.017599671622005
264.041946150161	0.0171421632968212
264.103146725188	0.0166696288803045
264.166681059992	0.0161804597404603
264.228877096122	0.015703149087015
264.29013644091	0.0152347008690314
264.350928126859	0.0147716186567666
264.411586914445	0.0143114489074236
264.472406172015	0.0138520635333963
264.482999230675	0.0137722614146311
264.482999230679	0.0137722614146037
264.544399536796	0.0133109552255033
264.598124915912	0.0129090700185568
264.653125830559	0.0124993373306095
264.653125830563	0.0124993373305825
264.667013881384	0.0123961452714689
264.667013881387	0.0123961452714418
264.722654346795	0.0119837812982233
264.775155459239	0.0115961924605012
264.829268922028	0.0111981515783352
264.882097122203	0.0108108860459747
264.932250565172	0.0104443295366299
264.980870070358	0.0100898986862904
265.028718226831	0.00974185735780594
265.076281653178	0.00939652323465791
265.123918549541	0.00905116781726564
265.171958445068	0.00870327906611681
265.22082303531	0.00834967855255422
265.271210393995	0.0079851815680061
265.324447270795	0.00760003337487569
265.383670130939	0.00717131326058905
265.451775916293	0.00667763815766926
265.514969918962	0.00621865617493206
265.568933907046	0.00582582372833707
265.619688417086	0.00545547588740777
265.639991275288	0.00530706683255054
265.639991275292	0.00530706683252393
265.689276747821	0.00494613106011714
265.737498225883	0.00459201357153557
265.785320847925	0.00423981991609798
265.832764878515	0.00388938580713898
265.879515952035	0.00354304214496198
265.925086119818	0.00320445191263188
265.9694187409	0.00287411184667935
266.013241399725	0.00254666221899258
266.057915128459	0.00221193693961508
266.09643400233	0.00192260169356346
266.096434002333	0.0019226016935361
266.144009996939	0.00156433339444583
266.197860374789	0.00115766347588509
266.253026804475	0.000739852500619923
266.306307207711	0.000335242775255626
266.357456869971	-5.41187005173316e-05
266.408060641948	-0.000440159616716287
266.458793576904	-0.000827959017079208
266.51014486134	-0.00122121649705034
266.542855294408	-0.00147207915469408
266.542855294412	-0.001472079154722
266.59539336502	-0.0018755578968191
266.650448583039	-0.00229906629205886
266.657791769775	-0.00235560566390014
266.657791769778	-0.00235560566392816
266.710355766153	-0.00276067964403149
266.756257542779	-0.00311491838364368
266.798692309291	-0.00344282511648964
266.840319606092	-0.00376489940107162
266.883589565526	-0.00410012949490323
266.932104710564	-0.00447657086145972
266.991714102022	-0.00493999896567918
267.043253332979	-0.00534157259395005
267.088792894325	-0.00569715735182863
267.132405653824	-0.00603843050636007
267.175012693029	-0.0063725912141404
267.21706947536	-0.00670323566936589
267.259044965078	-0.00703410008076816
267.301240269284	-0.00736763230889863
267.342321669746	-0.00769332942810149
267.379683464463	-0.00799042568031057
267.414037548287	-0.00826439758392616
267.447709630952	-0.00853370701163302
267.482790696175	-0.00881514341220629
267.521398790374	-0.00912593591311005
267.566543955321	-0.00949083070770746
267.572346222459	-0.00953784833446322
267.572346222462	-0.00953784833449271
267.631224585534	-0.0100165604353785
267.683799980536	-0.0104465847145663
267.702621177449	-0.010601136270015
267.702621177452	-0.0106011362700449
267.756935579064	-0.0110490031381483
267.810795461397	-0.0114959296148067
267.866211665336	-0.011958781558471
267.923235042216	-0.0124383288565671
267.982011939155	-0.0129361683108324
268.042711532449	-0.0134541293403661
268.10553672831	-0.0139943753813088
268.170735284252	-0.014559512333191
268.238616798132	-0.0151527544295923
268.30957961526	-0.0157781873175661
268.384156179635	-0.0164412113485947
268.463095932451	-0.0171493503898521
268.539347862548	-0.0178394549547857
268.539347862551	-0.0178394549548187
268.593292596986	-0.0183312240679285
268.64723733142	-0.0188258978978706
268.652365373427	-0.0188730721289153
268.652365373431	-0.0188730721289487
268.708035341575	-0.0193868593565392
268.760378197691	-0.0198727025187091
268.814356210611	-0.0203765052655022
268.869908196368	-0.0208979306821892
268.927186671004	-0.0214386627181913
268.986363551653	-0.0220006167490033
269.045255768982	-0.0225631979285389
269.098191460289	-0.0230717192737871
269.147404613263	-0.0235469016691601
269.194925996912	-0.0240079726249313
269.241714424164	-0.024464076792813
269.288336657187	-0.0249206881559393
269.335474786217	-0.025384521905798
269.379132938278	-0.0258160682297228
269.379132938282	-0.0258160682297589
269.42788417203	-0.0263001892510755
269.482390835572	-0.0268442612646756
269.516034441549	-0.0271815602550367
269.516034441552	-0.0271815602550732
269.571829016938	-0.0277434235595409
269.624550062158	-0.0282771824048715
269.678876720459	-0.028830078343953
269.734755520014	-0.0294017991388115
269.792330420049	-0.0299940481187415
269.851762679124	-0.0306087258758167
269.913245398599	-0.0312480810214862
269.977013583493	-0.0319148167160767
270.043359690825	-0.0326122553129345
270.112658021552	-0.0333445971472882
270.185405361471	-0.0341173527935214
270.261911136357	-0.0349340254703787
270.342736803297	-0.0358007369728669
270.428941491682	-0.0367288644671974
270.522235464192	-0.0377366718135489
270.62592705788	-0.0388594181594998
270.647351816726	-0.039091581659321
270.64735181673	-0.0390915816593604
270.698998201377	-0.0396512940610605
270.750644586024	-0.0402108841019329
270.80448383128	-0.0407938159617137
270.857833207168	-0.0413707179247985
270.857833207172	-0.0413707179248378
270.913220314176	-0.0419685483694809
270.966679336998	-0.042544155772921
271.021729573604	-0.0431350786328938
271.078364062132	-0.0437406764526473
271.136729780335	-0.0443618548364061
271.196994124954	-0.0449995986281841
271.259358268434	-0.0456550776260599
271.289151711712	-0.0459664283895812
271.289151711716	-0.0459664283896192
271.353861727195	-0.0466382441738599
271.411363439585	-0.0472296509497128
271.470736784263	-0.0478342163313133
271.474857281276	-0.0478759283597687
271.47485728128	-0.0478759283598055
271.53588734553	-0.0484897822557038
271.588644845481	-0.0490141091759681
271.643209437106	-0.0495497440872426
271.699326683358	-0.0500930572081282
271.75714913796	-0.0506442944684208
271.816838411539	-0.051203564804987
271.87858838536	-0.0517710106474186
271.942634913667	-0.0523468228511169
272.009271385195	-0.0529312780615887
272.078873088146	-0.0535248047908913
272.15193776274	-0.0541281067901894
272.228796554498	-0.0547395878111648
272.309992132241	-0.0553582687720295
272.396585927545	-0.0559853773153725
272.490286099148	-0.0566237484817182
272.59438619555	-0.0572811865535614
272.635734520474	-0.0575265348832487
272.635734520478	-0.0575265348832699
272.687360229481	-0.0578198523345159
272.738985938485	-0.0580983915188004
272.792818362489	-0.0583727339831766
272.848203532259	-0.058637452093174
272.905319500045	-0.0588914165060507
272.964339190226	-0.0591331380269276
273.025473529418	-0.0593609013250981
273.088983025698	-0.0595726966241937
273.155198025429	-0.0597661321314345
273.224551685614	-0.0599383012226319
273.297359620878	-0.060085074896555
273.374036132256	-0.0602015739331314
273.447878719738	-0.0602764875972066
273.447878719741	-0.0602764875972094
273.500458425261	-0.0603073864728001
273.553038130781	-0.0603195409307598
273.607396916926	-0.0603123577648233
273.663286359638	-0.0602840218212795
273.720854404371	-0.0602326405740805
273.780257424607	-0.0601560622797957
273.84168237211	-0.0600518116493077
273.905355734836	-0.0599170005629049
273.97155781049	-0.0597481981391311
274.040644813572	-0.0595412336713988
274.113085166561	-0.0592908805379506
274.18929906866	-0.0589912480455501
274.269681665842	-0.0586357830650752
274.355213702564	-0.0582141861913231
274.447420844599	-0.0577111408109192
274.549116847885	-0.0571001312559717
274.609058456217	-0.0567134558219356
274.60905845622	-0.0567134558219115
274.66070814117	-0.0563650623307021
274.712357826119	-0.0560030210083854
274.766199552624	-0.055611544025395
274.821596114471	-0.055194288960292
274.87872517289	-0.0547491973511798
274.937760008826	-0.0542741500055665
274.998911981249	-0.05376663435683
275.062442186066	-0.053223620333713
275.128681798108	-0.0526413505690543
275.198065202179	-0.052014997501224
275.270909034183	-0.0513406748656043
275.347630607116	-0.0506135545154705
275.429115649772	-0.0498242577518761
275.430656538106	-0.0498091765918785
275.43065653811	-0.0498091765918429
275.483134358664	-0.049292369185687
275.535612179218	-0.0487697530685313
275.589933107914	-0.0482232780089105
275.645781354302	-0.0476562648666455
275.703307609058	-0.0470674539992295
275.762668300347	-0.0464555865730772
275.824050644888	-0.0458191646774626
275.887681541755	-0.045156376727518
275.953841946013	-0.0444649723657954
276.022889147617	-0.0437420649013186
276.09529339691	-0.042983800711986
276.171455110463	-0.0421873503789647
276.251789767277	-0.0413501057562455
276.337280879314	-0.0404640592269817
276.429463524895	-0.0395163293634775
276.531177486555	-0.0384821385624617
276.561813907733	-0.0381733471243427
276.561813907737	-0.0381733471243061
276.613492086657	-0.0376555722725485
276.665170265577	-0.0371418987159507
276.719035616478	-0.0366110829231661
276.774452940295	-0.0360700895615682
276.831598754381	-0.0355178558924089
276.890645036735	-0.034953437746474
276.951801309853	-0.0343756101599981
277.015326026324	-0.0337827788041014
277.081546407621	-0.033172820942601
277.150890629978	-0.0325428275713034
277.223710598684	-0.0318907282024936
277.300379221267	-0.0312143621271843
277.381768015213	-0.0305073322673177
277.41851778987	-0.0301916260344834
277.418517789874	-0.0301916260344522
277.470891748989	-0.0297453287810366
277.523265708104	-0.0293031098680324
277.577483888338	-0.028849375539171
277.633230949368	-0.0283868735949415
277.690658681011	-0.0279143829915001
277.74992493829	-0.0274306187102406
277.811218945742	-0.0269340209626853
277.874770482927	-0.026422681527664
277.94086476083	-0.0258942255945418
278.009865599167	-0.0253456294308537
278.082253775997	-0.0247729206547011
278.158365622254	-0.0241732395714673
278.238696479661	-0.0235424306213774
278.324255282115	-0.0228722903039134
278.416642101303	-0.0221500095622164
278.495037598501	-0.0215378215208774
278.495037598504	-0.021537821520849
278.546912207467	-0.0211329844305149
278.59878681643	-0.0207283110140134
278.652698615559	-0.0203079129129564
278.708162326627	-0.0198756094151169
278.765346351983	-0.0194301513721187
278.824420388309	-0.018970318375439
278.885590395155	-0.0184946550552466
278.949109740905	-0.0180013956302763
279.015298088002	-0.0174883318541855
279.084571825493	-0.016952597060434
279.157345929198	-0.0163914487624992
279.233911234992	-0.015803227578976
279.315111310735	-0.0151821833948481
279.402216167386	-0.0145195497511961
279.409639569355	-0.0144632597921044
279.409639569359	-0.0144632597920768
279.46186371425	-0.014068097952503
279.514087859142	-0.0136744430522952
279.568172451979	-0.0132683867656641
279.623789970818	-0.0128525572205947
279.681094779817	-0.0124259422336584
279.74024735169	-0.0119874763045996
279.801440587704	-0.0115358383279086
279.863625046115	-0.0110787949815075
279.92587244489	-0.0106230514321217
279.989202997068	-0.0101609784395917
280.054947353205	-0.00968274000975548
280.125343086185	-0.00917195615929229
280.204777818654	-0.00859668944921921
280.288802434912	-0.00798880178140367
280.364869253712	-0.00743843327840584
280.41654934143	-0.00706419965566212
280.416549341433	-0.00706419965563576
280.46888282454	-0.00668478876834444
280.521216307647	-0.00630477424858656
280.575208345569	-0.00591193148270348
280.63076027235	-0.00550675897311455
280.688022436007	-0.00508793093984052
280.747161983799	-0.00465398225900644
280.808099461485	-0.00420525275126637
280.869609655282	-0.00375058733622331
280.932856019462	-0.00328123549399356
281.000161344227	-0.00277968007009061
281.06781542859	-0.00227338602948878
281.134580770803	-0.00177170283201388
281.190568675778	-0.00134950904614087
281.241735290323	-0.000962542633045485
281.290832778936	-0.000590268094862822
281.291147652627	-0.000587877709999349
281.29114765263	-0.000587877709971731
281.339222068566	-0.000222502021684286
281.386845678733	0.000140226098119709
281.405467263248	0.000282257981778556
281.405467263252	0.000282257981806314
281.453038665956	0.00064557928453122
281.461273826427	0.000708542099965162
281.461273826431	0.00070854209999298
281.509324418129	0.00107629670283873
281.558410979717	0.00145261542607794
281.60919781324	0.00184260326275781
281.663210442383	0.00225803170052338
281.721971058355	0.00271073238315718
281.78260696695	0.00317869155139143
281.843566713359	0.00364999357416955
281.897372008654	0.00406671826462403
281.948121000764	0.00446044969097366
281.997405481457	0.00484350239177527
282.045862290579	0.00522084081179286
282.093833479232	0.00559516953245527
282.1414524678	0.00596758698942609
282.188551664604	0.0063368427999355
282.234660581371	0.00669929083752782
282.279464795647	0.00705247338888452
282.323366042639	0.00739956707607771
282.338144338647	0.00751665134857026
282.33814433865	0.0075166513485991
282.382263012533	0.00786696453542275
282.429514289055	0.00824351158852536
282.483211865767	0.00867326617740125
282.538455972535	0.00911758903305362
282.595359709709	0.00957774882748227
282.647909085858	0.0100050803275086
282.698823457249	0.0104214165687042
282.749410696089	0.0108374211077497
282.800254967857	0.0112579833331987
282.851850494957	0.0116873464899503
282.904581647547	0.0121289269295582
282.90458164755	0.0121289269295887
282.957526090775	0.0125751711520759
283.011315970774	0.0130315463367341
283.06033050682	0.013450076379222
283.10429636389	0.0138276803590977
283.14605793947	0.0141882735594934
283.188115020497	0.0145533125394514
283.233147745563	0.0149462848152124
283.287026976498	0.0154193077396843
283.334730421527	0.0158406915701162
283.351002302902	0.0159849788499442
283.351002302905	0.0159849788499765
283.398705747935	0.0164095842060623
283.408189592846	0.0164942833615339
283.40818959285	0.0164942833615664
283.452420201079	0.0168905379413909
283.495178696494	0.0172755260397065
283.537308278522	0.0176566822265436
283.579260739892	0.0180380248316955
283.621434292047	0.0184231598673733
283.662967844245	0.0188041818979195
283.701115687398	0.019155645740168
283.735874420217	0.0194771283060135
283.769506344795	0.0197893109344268
283.804157527563	0.0201121029798562
283.841890472781	0.0204649228730249
283.885431929417	0.0208737584084039
283.940459258761	0.0213930439913709
284.004153760151	0.021997742069189
284.069542408144	0.022622566756471
284.135915051962	0.0232609936668398
284.204499824181	0.0239251648274664
284.271612076108	0.0245794985223545
284.271612076111	0.0245794985223901
284.324169615944	0.0250950006963592
284.376727155777	0.0256132200339947
284.430969547947	0.0261509159419861
284.486753673761	0.0267069419227416
284.510768619594	0.0269472636364515
284.510768619598	0.026947263636488
284.568240699771	0.0275247302390459
284.622065921332	0.0280685373271051
284.677575363239	0.0286323734651455
284.7346947223	0.0292157357182029
284.793576730411	0.0298204337842888
284.854392034534	0.0304484835844324
284.917345770658	0.0311022789266437
284.9826887045	0.0317847096800091
285.044598579594	0.0324347424797134
285.104848104462	0.0330704211130447
285.165947224574	0.0337179926611733
285.230888073336	0.0344092929927062
285.295480589562	0.0350997008737415
285.347494432146	0.0356574987837227
285.34749443215	0.0356574987837618
285.41073962755	0.0363376881465818
285.416872299195	0.0364037462360949
285.416872299199	0.0364037462361341
285.467921961429	0.036954250295518
285.515722722856	0.0374706071435181
285.562591524071	0.0379775674520965
285.609202273648	0.038482231408379
285.656196184476	0.0389913708927809
285.704591586011	0.0395158456988438
285.755960052417	0.0400724785041677
285.812723410553	0.0406871897386658
285.876717155873	0.041379277778648
285.943160157617	0.0420962522981748
286.012792366436	0.0428451979178262
286.085884601007	0.0436278373659191
286.162890198429	0.0444474683605737
286.18728004735	0.044705840457402
286.187280047354	0.0447058404574405
286.224877651619	0.0451028339079418
286.224877651623	0.0451028339079801
286.279032826194	0.0456716502064888
286.331929744016	0.0462234607047245
286.386357389869	0.0467869055152664
286.442331565341	0.047361311162541
286.499990768459	0.0479471381661771
286.559492871701	0.0485448655463662
286.621026174649	0.0491550586482174
286.684818949862	0.0497784036592242
286.751153897664	0.050415765685179
286.820390599411	0.0510682853262157
286.893002443423	0.0517375483844577
286.969410402427	0.0524238551880002
287.050022748702	0.053126460742385
287.135836659265	0.0538483713878227
287.228410806547	0.0545948275294383
287.330641398533	0.055377288016554
287.424502226201	0.0560543159469653
287.424502226205	0.0560543159469908
287.476113897466	0.0564088010824506
287.527725568726	0.0567501539141679
287.581538340957	0.0570916627451484
287.636909038189	0.05742726770311
287.665978403438	0.0575968965035252
287.665978403442	0.0575968965035462
287.723086180723	0.0579166806256216
287.776526477862	0.0581994293150199
287.831627146301	0.0584738621398324
287.888313571775	0.0587376723804174
287.946736170998	0.0589894912547147
288.007063145232	0.059227707777569
288.06949688536	0.0594504663896395
288.097297955611	0.0595417639219447
288.097297955615	0.0595417639219563
288.162086182994	0.0597353939609349
288.199171282256	0.0598340561385664
288.199171282259	0.0598340561385757
288.256672146954	0.0599693096382834
288.309637761184	0.0600746517673845
288.364260062382	0.0601637852482371
288.420428608025	0.0602346330488078
288.478286842467	0.0602854120415453
288.537992331112	0.0603140761732977
288.599733123953	0.0603182744494557
288.663736978291	0.0602952688554745
288.730285648225	0.0602418171771954
288.79973701463	0.060153996964821
288.872561375214	0.0600269261338118
288.949211069267	0.0598547729726308
289.030057309107	0.0596309530397698
289.116088321933	0.0593458248454557
289.208836792693	0.0589852184144287
289.311125748879	0.0585250715251239
289.41864508153	0.057973028312096
289.418645081534	0.0579730283120762
289.470252688135	0.0576839622053788
289.521860294737	0.0573797226305391
289.57567886241	0.0570466725347512
289.631059538922	0.0566875828062454
289.688182877854	0.0563003039719644
289.747225077184	0.055882576279118
289.808401592926	0.0554317238518088
289.871979376272	0.0549445216213513
289.938298311696	0.0544169732571069
290.00780641335	0.0538439467497039
290.080756098434	0.0532217039667651
290.157652365744	0.0525442338938103
290.188854346118	0.052263408320165
290.188854346121	0.0522634083201321
290.241568974035	0.051781638069031
290.294283601949	0.0512911534189611
290.348776489333	0.0507755703366077
290.404797365758	0.0502371299455352
290.462492766768	0.0496744221825152
290.522017186572	0.049085986556857
290.583554967794	0.0484701098259476
290.647328899493	0.0478247490660115
290.713613880203	0.047147406730888
290.782757945604	0.0464349352259185
290.855216514778	0.0456832136450281
290.931479443649	0.0448879619645542
291.011849033039	0.0440471687729006
291.097272303019	0.0431525056322458
291.189193374411	0.0421910493929129
291.29021537806	0.0411388427189962
291.387225081073	0.0401355921111049
291.387225081077	0.0401355921110674
291.438861653208	0.0396053223044646
291.490498225339	0.0390781005313412
291.54433448992	0.0385320063829071
291.599732047385	0.0379742390478738
291.656870473804	0.0374037068463875
291.715925290919	0.036819451035492
291.777110960353	0.0362202295325705
291.840692977592	0.0356044236923929
291.907009010437	0.0349698685789934
291.976503525651	0.0343135735534663
292.04945306192	0.0336343308670632
292.12633455239	0.0329292360751854
292.185411227145	0.0323948729028063
292.185411227149	0.0323948729027736
292.238019076649	0.0319243768301428
292.29062692615	0.0314588194163496
292.345013681888	0.0309825735329889
292.400928281541	0.0304981271033646
292.45851800415	0.0300044308104789
292.517938284124	0.0295003638906325
292.579374816844	0.028984542252013
292.643052364936	0.0284552457325326
292.709248781131	0.027910303646298
292.778316675864	0.0273469203134537
292.850718882129	0.0267613926024803
292.926890876733	0.0261502157876934
293.007198600773	0.0255103766692255
293.092605283138	0.0248340423191231
293.184597770408	0.0241092316445463
293.285890256734	0.0233143243676991
293.326125507363	0.0229992407710441
293.326125507367	0.0229992407710157
293.37780545253	0.0225949466161287
293.429485397693	0.0221910179534486
293.483355275071	0.0217702702154226
293.53877992135	0.0213376228210298
293.595936566425	0.0208916643654845
293.654998031376	0.0204310453438925
293.716174988862	0.0199541567554503
293.779727499007	0.019459051318647
293.845985120295	0.0189433015666941
293.915379600413	0.0184037658375295
293.988252832448	0.0178381063695819
294.064995884061	0.0172437339648873
294.146490586663	0.0166144359488707
294.183669996956	0.0163280943914185
294.183669996959	0.0163280943913905
294.236033169557	0.0159257215986727
294.288396342155	0.0155245072681353
294.342604476273	0.015110482829087
294.398340518725	0.0146862977205361
294.455756208328	0.0142510238056311
294.515009270255	0.0138037041829339
294.576288775506	0.0133431584261661
294.639824315928	0.0128679114750172
294.705900868411	0.0123760793855118
294.774881952987	0.0118651928900757
294.847247950478	0.0113319082883535
294.92332911299	0.0107739503622691
295.003623805489	0.0101877254970107
295.089138112394	0.00956582618019585
295.176005571354	0.00893597181657766
295.242314879823	0.0084559816421955
295.242314879827	0.00845598164216918
295.294391454537	0.00807924502566845
295.346468029248	0.00770251762661295
295.400407742093	0.00731213740027055
295.455906199921	0.00691009640943054
295.513124191114	0.00649499353578661
295.572231277089	0.00606533395447461
295.633432752721	0.00561933131027947
295.696981016931	0.00515482160465268
295.763194238214	0.00466912214808294
295.832486404484	0.00415880390843354
295.905292833235	0.00362023415518502
295.976962485262	0.00308763245303834
296.043798883788	0.00258875875539827
296.107663109725	0.00211013070653812
296.170097403996	0.00164045070234005
296.185031251333	0.00152785638776236
296.185031251336	0.00152785638773492
296.24715005107	0.00105851710051001
296.299594109149	0.000661087014028246
296.353907703952	0.000248418722093783
296.409781387573	-0.000177158897163148
296.467374368267	-0.000616865641798164
296.526853863675	-0.00107198662784393
296.588421755588	-0.00154408127934422
296.652325368048	-0.0020350748908971
296.718875090774	-0.0025474068712433
296.784373052733	-0.00305261378657823
296.847503074388	-0.00354047317555146
296.909271855471	-0.00401872228464617
296.970305331143	-0.00449222917810437
297.031010880094	-0.00496422535889916
297.091694980253	-0.00543720767127726
297.150890448135	-0.00589983934987837
297.150890448138	-0.00589983934990684
297.211866836909	-0.00637785067645278
297.264338041026	-0.0067905189425673
297.318644726601	-0.00721906666629874
297.374522013104	-0.00766170025920482
297.432129335333	-0.00812001342534568
297.49005438656	-0.00858306441702592
297.542955600333	-0.00900805156691561
297.592963775829	-0.00941176833697304
297.641498857539	-0.00980553436264091
297.689308691578	-0.0101953827744832
297.736865813644	-0.0105851936235924
297.784522511378	-0.0109779240991166
297.832610653341	-0.0113764170662075
297.881566123116	-0.0117844414964745
297.932120509409	-0.0122083364831044
297.985679653045	-0.0126603051922499
298.045670226201	-0.0131701237935242
298.099296758388	-0.0136290974980635
298.099296758392	-0.0136290974980948
298.152942504666	-0.0140913175514996
298.195205982456	-0.0144576435924772
298.19520598246	-0.0144576435925088
298.248851728734	-0.0149253908369791
298.26942285903	-0.0151055727272602
298.269422859034	-0.0151055727272921
298.319423280879	-0.0155454092022893
298.367962795724	-0.0159749358004915
298.415984826143	-0.016402327855952
298.463651564087	-0.0168289411136673
298.510840999793	-0.0172535986862199
298.557107469787	-0.0176721650904969
298.602076902429	-0.0180810774300189
298.646045268898	-0.0184828500596584
298.6900521369	-0.0188869000915112
298.735723397223	-0.0193082512294558
298.785706126726	-0.0197717170645837
298.847670629917	-0.0203496502787659
298.91336246373	-0.0209663897915035
298.966964457877	-0.0214726935180211
299.018037110111	-0.021957666044509
299.068632052303	-0.0224405657270953
299.069507345863	-0.0224489414955346
299.069507345867	-0.0224489414955694
299.120269691389	-0.0229359497138566
299.171704808503	-0.0234319418000267
299.224384595428	-0.0239425867033262
299.278784872016	-0.0244727384352906
299.333314774175	-0.0250070552211724
299.38305960534	-0.0254970334078798
299.427490104816	-0.0259367322220542
299.469379338271	-0.0263530740852841
299.511271980785	-0.0267711945252305
299.555752801383	-0.0272170602342479
299.607825223067	-0.0277415275676927
299.656132499569	-0.0282304857028668
299.704439776071	-0.0287217577203012
299.71273059643	-0.0288063048235747
299.712730596434	-0.0288063048236119
299.757959249645	-0.0292687206435804
299.801230806831	-0.0297129949752884
299.843640209608	-0.0301501696901145
299.885623637971	-0.0305846381453085
299.927659446527	-0.031021300046399
299.969800393877	-0.0314606796065903
300	-0.0317765335657158


==> figuresAndData/relayOutputKalleMultipleSwitches_tanhSmallGain19pt5.csv <==
0	0.001
0.00318485736442798	0.000987316114825714
0.0191091441865679	0.000925520177128198
0.059010754393494	0.000781664532298373
0.0990067526825948	0.00065139403064033
0.139601855619097	0.000531462989987026
0.154338105546007	0.000490670504179586
0.154338105546009	0.00049067050417958
0.195542539550875	0.000383613529001599
0.23761141321097	0.000284014055360088
0.280337057871881	0.000191887755031236
0.309380835152318	0.000134050799314825
0.338424612432755	7.98609863079144e-05
0.366062963874131	3.15364867146022e-05
0.405396820026125	-3.20000658042165e-05
0.428384271130656	-6.63726592433613e-05
0.451371722235187	-9.87601582473931e-05
0.459104447217756	-0.000109214805544281
0.459104447217759	-0.000109214805544286
0.484507941754374	-0.000142020219174213
0.525115652141319	-0.000189626300415183
0.565276069402449	-0.00023096551635761
0.59582921766166	-0.000258656117676319
0.595829217661667	-0.000258656117676325
0.642383851595273	-0.000294710485713753
0.697031025858033	-0.000327767759153091
0.752961885058615	-0.000351530816602555
0.810581293096244	-0.000365752189008472
0.869718976644578	-0.000370045633264954
0.929518180656806	-0.00036444290888955
0.990035425988258	-0.000349414219888172
1.05131464513139	-0.000325582665184042
1.11340208291111	-0.00029373449258539
1.15229698403372	-0.000270389893988094
1.19119188515634	-0.000244820766007439
1.22465589657018	-0.000221297425115188
1.25685382951683	-0.00019754667397407
1.2679572876904	-0.000189138083027574
1.26795728769042	-0.000189138083027563
1.29742714128924	-0.000166363279175041
1.32342844105006	-0.000145811018152434
1.35311664671935	-0.000121956361638985
1.38862146676772	-9.30876540664831e-05
1.38862146676774	-9.30876540664715e-05
1.4265002186052	-6.21507870648953e-05
1.4783211304767	-2.01302345135624e-05
1.53096242005752	2.15108151024096e-05
1.58495918332765	6.23822643082354e-05
1.64039432705855	0.000101668252803179
1.69738121026264	0.000138526048807739
1.75604999193693	0.000172083080180825
1.81655264968802	0.000201450589380643
1.87906898604875	0.000225739697198745
1.94381514383902	0.000244080646927397
2.01105604028791	0.000255645387624149
2.08112428587874	0.000259673476657151
2.08856206869951	0.000259632275439755
2.08856206869954	0.000259632275439755
2.14127694357903	0.000256856221164943
2.19399181845853	0.000249915836245376
2.248439769415	0.000238713622596767
2.28988938887077	0.000227690654068739
2.33133900832654	0.000214737814684123
2.3671460374925	0.000202165776152505
2.39681157907543	0.000190893522941462
2.42647712065836	0.000178940614088244
2.45443400056536	0.000167135428905551
2.4837889574378	0.000154262196962422
2.51746165919545	0.00013900893063404
2.559701204607	0.000119343572726828
2.613888829913	9.36574878920852e-05
2.67120102907721	6.65077615690669e-05
2.7291056495398	3.97338787600767e-05
2.78839882889555	1.36429779969947e-05
2.84952807402362	-1.12205340330058e-05
2.9125228552277	-3.40743517925625e-05
2.97717722572567	-5.40551085297531e-05
2.99610989976435	-5.91716275318729e-05
2.99610989976438	-5.91716275318803e-05
3.04865841488164	-7.15111803677035e-05
3.1012069299989	-8.09965405285052e-05
3.13669964972318	-8.57357511897782e-05
3.17219236944747	-8.9110947161526e-05
3.20680764185901	-9.10855691502737e-05
3.23840773377354	-9.17588529202432e-05
3.26476810382684	-9.15054980229587e-05
3.29263341012799	-9.04450301702689e-05
3.32529254240407	-8.81885669518676e-05
3.36855841777765	-8.35730038661405e-05
3.42095403871654	-7.56365397514821e-05
3.47784774946388	-6.43448362219059e-05
3.53699600311597	-4.99913233816284e-05
3.59858386531383	-3.2647567429934e-05
3.66260460834183	-1.25569183689683e-05
3.72924915762334	9.95731915184515e-06
3.79885243997196	3.44789391457647e-05
3.8718905189058	6.04802807289798e-05
3.93914163998963	8.39340753199084e-05
3.93914163998966	8.39340753199181e-05
3.99147601713759	0.000101445861845826
4.04381039428552	0.000118013355176279
4.0979006098705	0.000133887407712809
4.15354294849722	0.000148649956960914
4.21089042739897	0.000161981554705152
4.27010807158016	0.000173552912669566
4.33139463473686	0.00018303447319087
4.37119107330379	0.000187790425959836
4.41098751187072	0.000191432345006839
4.45057879282683	0.000193954436819586
4.4872494566915	0.000195324413230192
4.51720592360772	0.000195768734362796
4.54790640584624	0.000195611416113163
4.58210218803048	0.000194730376755532
4.62315156955013	0.00019273514587574
4.68022041800261	0.000188380197513219
4.73909334746861	0.000182157795784012
4.79431133522965	0.000174948389723604
4.84966793735266	0.000166620951436829
4.90556381415275	0.000157342637395235
4.90720997277917	0.000157058767290812
4.90720997277922	0.000157058767290802
4.96325638362679	0.000147122866080416
5.01576052278982	0.000137493596536264
5.06990038283775	0.000127469837707851
5.10912543924609	0.000120275177519347
5.14835049565444	0.000113230852702348
5.17736288342364	0.000108163700476245
5.20637527119285	0.000103252134093394
5.23356311606435	9.88161626694085e-05
5.26183937628708	9.43981885632772e-05
5.29421044308779	8.96149793054695e-05
5.33516778642679	8.40312369942974e-05
5.38815605869971	7.76710714168178e-05
5.44528312793995	7.20164533106594e-05
5.50505063914095	6.75417129446722e-05
5.56709055933024	6.45347442267191e-05
5.63154809390016	6.32174565204833e-05
5.69860598005125	6.37898071995463e-05
5.76858099888242	6.64238059672779e-05
5.84191959082148	7.12620687481836e-05
5.87651388954002	7.421955082089e-05
5.87651388954007	7.42195508208952e-05
5.92877930292968	7.94253353310649e-05
5.98104471631928	8.54199070448571e-05
6.03506694094484	9.23162921132091e-05
6.09063763324701	0.000100004433934378
6.14790957539435	0.000108388839143365
6.20704731247546	0.000117347715770538
6.26824901756697	0.00012673297998853
6.33175706993553	0.000136368449593638
6.38207008207319	0.000143779466517272
6.43238309421086	0.000150879892684832
6.47645281705235	0.000156768640091457
6.52057995809436	0.000162294794627642
6.55858591197539	0.000166717846859661
6.59045112515531	0.000170163810507671
6.62288040079144	0.000173408675271897
6.65853674457212	0.000176655468445411
6.70077510117589	0.00018004734189445
6.76179950602239	0.000184044143771526
6.81742590304225	0.000186734494213398
6.85746535524241	0.000188105526224091
6.85746535524247	0.000188105526224093
6.90841390980165	0.000189173967813528
6.95833960460477	0.000189505823316455
7.00768213723382	0.000189168602025167
7.05658092101544	0.000188220845714066
7.10869840341142	0.00018659096667168
7.15116489699585	0.000184834269398954
7.1816092119896	0.000183361463914748
7.21205352698336	0.000181727742604348
7.24036063949115	0.00018007836171129
7.2692631228889	0.000178278828131186
7.30155344446311	0.000176148051654981
7.34078476387122	0.000173417073536735
7.39486728863902	0.000169461754318756
7.45244656206341	0.000165107748444425
7.51322896348227	0.000160476889895855
7.5758629316428	0.000155803307860157
7.64087777446136	0.000151198977361149
7.70848892722221	0.000146820198043076
7.77901083812792	0.000142836810068761
7.831870673078	0.00014031436387765
7.83187067307806	0.000140314363877647
7.88416074198051	0.000138253701228208
7.93645081088296	0.000136653891798745
7.990460511616	0.000135504966460778
8.04601960790619	0.000134866642783647
8.10327931032704	0.000134783531180546
8.16240416782195	0.000135293958095188
8.22359227975014	0.00013642782626635
8.28708594099835	0.000138204572294774
8.35318858625997	0.000140630898791231
8.42229171137925	0.000143698298605544
8.47959415153949	0.000146571279243414
8.52703239590121	0.000149121134600798
8.57336418707909	0.000151718463439046
8.61520814713717	0.000154121858908122
8.64872133274291	0.000156065885545038
8.68222620375303	0.000158010462528867
8.71848651911201	0.000160099408322828
8.76077508584407	0.00016249211517895
8.81525747771299	0.00016546412083207
8.8152574777131	0.000165464120832077
8.87552881812741	0.000168546824250774
8.92400281941716	0.000170826680717265
8.97143228746301	0.000172853880589669
9.0182069811718	0.000174632053135292
9.06441495172623	0.000176153989567673
9.11093717799289	0.000177435380959558
9.16321972089107	0.000178561076996703
9.19707928367952	0.000179107878360891
9.23093884646797	0.000179509674296722
9.261102363018	0.000179745270190461
9.29016466558518	0.000179863732710686
9.32115626294366	0.000179873926875959
9.35676785499478	0.000179740206181475
9.40151112332274	0.000179357974001315
9.45823000713023	0.00017854660642849
9.51825548426545	0.00017731878725935
9.58056912365854	0.000175684295797311
9.64486950380884	0.000173666774173925
9.71162976006554	0.000171282032025444
9.78114420550368	0.000168563301564662
9.79104099088918	0.000168161558375445
9.79104099088929	0.00016816155837544
9.84334099356906	0.000165996069770419
9.89564099624882	0.000163785642240455
9.94964764422197	0.000161493555980311
10.0052041480679	0.00015916452485982
10.0624611892192	0.000156834614760472
10.1215833486789	0.000154543595532423
10.1827687404365	0.000152334108287594
10.2462596848078	0.000150251236279028
10.3123596581169	0.000148341913239078
10.3814602262912	0.000146654183196382
10.4362969509343	0.000145549483264802
10.4911336755774	0.000144655131292051
10.539236114262	0.000144041880549689
10.5856704968979	0.000143597329445387
10.6192954868849	0.000143362270243007
10.6529204768718	0.000143196762638011
10.6861110097737	0.000143098095903501
10.7211583803321	0.00014305933881039
10.7608701607335	0.000143090290303083
10.7742653860902	0.000143117329863153
10.7742653860903	0.000143117329863154
10.8246335004174	0.00014328632753685
10.8771646521956	0.000143560578696926
10.9268349343012	0.000143892109211174
10.9751570954854	0.000144263015525197
11.0228923610587	0.000144658084054016
11.07010249232	0.000145059303240776
11.117200246652	0.000145452960535193
11.1670713874323	0.00014584432832437
11.2062887150592	0.000146121722086444
11.245506042686	0.000146362975254081
11.2777624882007	0.000146528606297042
11.3069068986561	0.000146649023646983
11.3369933074441	0.000146741041138867
11.3705805672348	0.000146801438564323
11.4110378327617	0.000146809813422904
11.4669898706894	0.000146695540305513
11.5258479476549	0.000146405586480918
11.5878473673663	0.000145900835213968
11.6512863424294	0.000145165559906631
11.7170461627418	0.000144167780853433
11.7511964119889	0.000143556081932218
11.751196411989	0.000143556081932215
11.8035402124245	0.000142497712788517
11.85588401286	0.000141298756365154
11.9098894354318	0.000139923101278831
11.9654467929342	0.000138372548291507
12.0227049638385	0.000136645576078632
12.08182869754	0.00013474300985008
12.1430162264132	0.000132667925811184
12.2065100412339	0.000130425741165482
12.2726138648124	0.000128024167678199
12.3417196362244	0.000125472943129408
12.3892920804246	0.000123709911662977
12.3892920804247	0.000123709911662973
12.4415954624611	0.000121779493099892
12.4876555586802	0.000120096377865139
12.5312115181191	0.000118527018849529
12.5631455497099	0.00011739386821272
12.5659227231938	0.000117296109422199
12.5659227231939	0.000117296109422195
12.5978567547848	0.000116181852454854
12.6295965405196	0.000115093670558177
12.6636584168422	0.000113949277201609
12.7028215311069	0.000112665811418671
12.7332937751596	0.000111692540472417
12.7332937751597	0.000111692540472413
12.7832961909316	0.000110146110907364
12.835833100827	0.000108591643960062
12.8890042829109	0.000107093418755445
12.9418447051024	0.000105679207300741
12.9947969398352	0.00010433498047234
13.0476963176448	0.000103061765106818
13.1006663328891	0.000101851904145299
13.1574790972153	0.000100619753903995
13.2104753136634	9.95238433836758e-05
13.2413749481559	9.89053911738995e-05
13.2722745826485	9.82999179210146e-05
13.3009832481709	9.77474209273907e-05
13.329981711013	9.71976021045733e-05
13.3620140920289	9.6598004870176e-05
13.400219962936	9.58905492883904e-05
13.4517393679794	9.49435714232971e-05
13.5089652614367	9.38909707047495e-05
13.5694927640835	9.27636427188992e-05
13.6315277210115	9.15790084619436e-05
13.6957508859675	9.03066489382014e-05
13.7117184399421	8.99814136729918e-05
13.7117184399422	8.99814136729895e-05
13.7640777138743	8.88862162262206e-05
13.8164369878063	8.77422082295375e-05
13.8704404401472	8.6505377913774e-05
13.9259967676851	8.51676479104569e-05
13.9832541886343	8.37155061076589e-05
14.0062769248171	8.31099234260671e-05
14.0062769248172	8.31099234260641e-05
14.0654003100727	8.14967596163599e-05
14.1191197596827	7.99583730421534e-05
14.1746330126376	7.82967222528971e-05
14.2317976049964	7.65114556021057e-05
14.2907809122733	7.45942455598375e-05
14.3312822556209	7.32362303748161e-05
14.3717835989685	7.1846692458674e-05
14.4106128065589	7.04870224116e-05
14.4401328384556	6.94366678901643e-05
14.4626446880753	6.86266937921593e-05
14.4626446880754	6.86266937921552e-05
14.4921647199721	6.75536452292842e-05
14.5234530568581	6.64039058947454e-05
14.5595067889083	6.50649114376482e-05
14.6049384451005	6.33591490030582e-05
14.6614021142808	6.12164044039811e-05
14.6921934817505	6.00399425115197e-05
14.6921934817506	6.00399425115154e-05
14.7511573833528	5.77771555939922e-05
14.8035989018011	5.57597269444929e-05
14.8577932494274	5.36766073245365e-05
14.9135534240313	5.15415893494033e-05
14.9710345929801	4.93559120529059e-05
15.0304052751332	4.7120884572422e-05
15.0918688861885	4.48370337137076e-05
15.1340698285336	4.3289191056789e-05
15.1762707708787	4.17593260851537e-05
15.2137747941346	4.04156075644795e-05
15.2427571526221	3.93877703636634e-05
15.2717395111096	3.83693071427329e-05
15.2994932277779	3.7402881682888e-05
15.3287017875844	3.63951790425692e-05
15.3621749138879	3.52521211098215e-05
15.4041105181252	3.38375680039953e-05
15.4582574655956	3.20389841962648e-05
15.5158342292129	3.01590479928041e-05
15.5757327113199	2.82358832700757e-05
15.6136675783792	2.70333223773637e-05
15.6136675783793	2.70333223773601e-05
15.6723924221715	2.51921551822271e-05
15.6723924221716	2.51921551822236e-05
15.7340450281408	2.32813578060014e-05
15.7864566918166	2.16705184431611e-05
15.8407297744257	2.00113576682051e-05
15.8965709001964	1.83092734645977e-05
15.9541406992823	1.6554995123061e-05
16.0136089505448	1.47382390185054e-05
16.0751809937153	1.28468465241799e-05
16.1391089928862	1.08663742063656e-05
16.1770958378728	9.67935659735699e-06
16.2150826828595	8.48353454727786e-06
16.249984922477	7.37631763244591e-06
16.2777977638363	6.4877698576492e-06
16.3056106051955	5.59341604670475e-06
16.3331427665484	4.7021523278282e-06
16.3632063895982	3.72198388500648e-06
16.3990621980263	2.54322561374731e-06
16.4476549996341	9.28453372863287e-07
16.4647046370035	3.57117167396884e-07
16.4647046370037	3.57117167389248e-07
16.5193668245253	-1.49133876757492e-06
16.5735212180559	-3.34748300228313e-06
16.6291637037301	-5.27961196735524e-06
16.6510467047813	-6.0461446845224e-06
16.6510467047815	-6.04614468453039e-06
16.7082171810847	-8.06554236487961e-06
16.7606810198716	-9.93858438829388e-06
16.8148248910828	-1.1889430058692e-05
16.8705327542402	-1.39129559598113e-05
16.9279560473321	-1.60130327762119e-05
16.9872623250002	-1.81935067003618e-05
17.0486535526807	-2.04587719272059e-05
17.1123773027855	-2.28140722481233e-05
17.1519416413438	-2.42762605565274e-05
17.1915059799021	-2.57369041133894e-05
17.2272776751154	-2.70552408378742e-05
17.256230923354	-2.81201113497678e-05
17.2851841715926	-2.91825802301957e-05
17.293778754953	-2.94974451194596e-05
17.2937787549532	-2.94974451194679e-05
17.3217435230211	-3.05201078989541e-05
17.3525210894319	-3.16420765590846e-05
17.3888814006967	-3.29621867056249e-05
17.4367873930556	-3.46915417442623e-05
17.4923385809343	-3.66811046833994e-05
17.5509478566367	-3.87599489794703e-05
17.610260299039	-4.08408898906477e-05
17.6330649413313	-4.16345777790458e-05
17.6330649413315	-4.16345777790537e-05
17.6941852225915	-4.37437179346039e-05
17.7465999458206	-4.55311226240689e-05
17.8008549018159	-4.73604102523261e-05
17.8566776608663	-4.92205939993964e-05
17.9142278471169	-5.11155673315814e-05
17.973675081852	-5.30496771143562e-05
18.016910677444	-5.44421856961246e-05
18.060146273036	-5.58234425148425e-05
18.0955515695029	-5.69466308862873e-05
18.1236148161114	-5.78321217499214e-05
18.1516780627199	-5.87136096238078e-05
18.1781541044411	-5.95417642982353e-05
18.2062642740427	-6.04175467449468e-05
18.2392696272367	-6.14415529995558e-05
18.2830641805561	-6.2793748520666e-05
18.3356673976087	-6.44091577831849e-05
18.3926242553926	-6.614908609306e-05
18.4517785165156	-6.79479130669557e-05
18.5133360822356	-6.98129245849889e-05
18.5773565277645	-7.17471347040264e-05
18.6099898242894	-7.27315474592514e-05
18.6099898242896	-7.27315474592583e-05
18.6623527135327	-7.4309676559662e-05
18.7147156027757	-7.58866792009425e-05
18.7687222150175	-7.75126288253949e-05
18.8064119837248	-7.86472432110558e-05
18.806411983725	-7.86472432110627e-05
18.8619714497443	-8.03198850891673e-05
18.9154279481514	-8.19293682778774e-05
18.9704859294299	-8.35870986161366e-05
19.0271319287647	-8.52923106734266e-05
19.0855141603552	-8.704880142833e-05
19.1458012447789	-8.88606030332764e-05
19.190969833591	-9.02159956097819e-05
19.2183389611339	-9.10361365149492e-05
19.2183389611341	-9.1036136514956e-05
19.2635075499462	-9.23873295149875e-05
19.3021372853532	-9.35401698568136e-05
19.3321797336529	-9.44346786091841e-05
19.3622221819526	-9.53271436120422e-05
19.3921264324354	-9.62132477035265e-05
19.4243214854828	-9.71644532281849e-05
19.4615813328348	-9.82613309132536e-05
19.5089985440712	-9.96503887315837e-05
19.5667734474944	-0.000101331261783579
19.5935917334454	-0.000102106737208808
19.5935917334456	-0.000102106737208814
19.6501389582425	-0.000103731028515071
19.702601225194	-0.000105223809214177
19.7567191402702	-0.000106748211456831
19.8124009782167	-0.000108299085149234
19.8679718478825	-0.000109828005837306
19.9229237043709	-0.000111320424136119
19.9623851962942	-0.000112379750427139
20.0018466882175	-0.000113428431304636
20.0319621573743	-0.00011422145064954
20.0620776265312	-0.000115008070123574
20.0891825100211	-0.000115710527340432
20.1170347314693	-0.000116426858461857
20.1487470559896	-0.00011723564833019
20.1886918237552	-0.000118244020497751
20.2410534895801	-0.000119548287511739
20.2976946951007	-0.00012093676811843
20.3571154437268	-0.000122368575350847
20.4189250807484	-0.000123831367686214
20.4831779276898	-0.000125323839898713
20.5500212019367	-0.000126846855270164
20.5691588772859	-0.000127277476108861
20.5691588772861	-0.000127277476108867
20.6214909081859	-0.000128442975829086
20.6738229390857	-0.000129591270164564
20.7278307392529	-0.000130758868789288
20.783389764496	-0.000131942113742487
20.8406494308936	-0.000133143259936412
20.8997743937263	-0.000134364719864383
20.9609627898432	-0.000135609389077722
21.0244569717636	-0.000136880778229142
21.090560457808	-0.00013818323203073
21.1596648710763	-0.000139522285589508
21.2322955958175	-0.000140905285267948
21.288694427176	-0.000141962106036058
21.3450932585345	-0.000143003967011548
21.3946300052196	-0.000143906632657164
21.4402141120232	-0.000144726876321511
21.4758519306326	-0.000145361106586465
21.5114897492419	-0.000145989064382015
21.5456662295991	-0.00014658528711107
21.5538447032017	-0.000146727083956692
21.5538447032019	-0.000146727083956696
21.5889302498201	-0.000147331482611334
21.6292144335379	-0.00014801749840856
21.6811472040967	-0.000148889055232284
21.7358281682254	-0.000149790651810658
21.7823912550558	-0.000150544976333149
21.8270399549301	-0.000151256333954704
21.8707161786713	-0.000151940551757497
21.9136873951252	-0.000152602177790256
21.9567065316806	-0.000153252767671776
22.0024461744285	-0.00015393124620623
22.0367223605168	-0.000154430521661576
22.0709985466051	-0.000154921789895708
22.1015337738188	-0.00015535258355438
22.1309171875914	-0.000155760935327706
22.1621176289381	-0.000156187799386676
22.1978224916454	-0.000156667655965419
22.2425008326788	-0.000157254940412245
22.299676979826	-0.000157984796675941
22.3602587681728	-0.000158731085197417
22.4232083279881	-0.00015947660844986
22.4882765934972	-0.000160214756690068
22.5286608639526	-0.000160656148950244
22.5286608639529	-0.000160656148950246
22.5810169565416	-0.000161209212066076
22.6333730491302	-0.000161740566003613
22.6873821029444	-0.000162265933835105
22.7429432730907	-0.000162782317168827
22.8002050164804	-0.000163289047002845
22.8593320068498	-0.000163785328057909
22.9205223490871	-0.000164270326842324
22.9840183518923	-0.000164743159805143
23.0501234676713	-0.000165202882991699
23.1192292163942	-0.000165648479482197
23.1918608117643	-0.000166078847513579
23.2681593844707	-0.000166489725035635
23.3488996218112	-0.000166879299547616
23.4352149422428	-0.000167245190788834
23.5121982302991	-0.000167528056487242
23.5137304101817	-0.000167533273802027
23.513730410182	-0.000167533273802028
23.566081636516	-0.000167701918454258
23.6184328628499	-0.000167851937882515
23.6724276901504	-0.000167987236855642
23.7279763479383	-0.000168105892059074
23.7829761143582	-0.000168202872512223
23.8286755079702	-0.000168267925279488
23.8753419436779	-0.000168319780384471
23.9307127641117	-0.000168362141030424
23.9739964986554	-0.000168380705611957
24.0172802331992	-0.000168386437418916
24.0578066906871	-0.000168380109099964
24.0970428560842	-0.000168363144695819
24.135795949403	-0.000168335860891298
24.1743959783099	-0.000168298219707287
24.2125459503183	-0.000168250690024342
24.2494876349149	-0.00016819481916864
24.2851928215208	-0.000168131553499408
24.3207355337153	-0.000168059475112192
24.357690763685	-0.000167974845433253
24.3979696307929	-0.00016787128683616
24.4443057425417	-0.000167737457653124
24.4885549045566	-0.000167594879712447
24.4885549045568	-0.000167594879712446
24.5466200639004	-0.000167385729187912
24.5990794163848	-0.000167175102191891
24.6532541453232	-0.000166935863496251
24.7089930764496	-0.000166666558908536
24.7664492725335	-0.000166364268701842
24.825790487007	-0.000166025668542827
24.887219018734	-0.000165646855316624
24.950982874496	-0.000165223172249397
25.0173935446153	-0.000164748943243388
25.0868544221395	-0.000164217054688378
25.1598611042717	-0.00016361866229191
25.2365997754988	-0.000162946500184648
25.3178809078648	-0.000162186719766646
25.4048958915503	-0.000161319422356159
25.4732079191304	-0.000160599952187247
25.4732079191307	-0.000160599952187244
25.5252575199903	-0.000160029240274442
25.5773071208499	-0.000159439248290085
25.6312974331232	-0.000158807079398626
25.6868282702777	-0.000158135646590201
25.7440601610767	-0.000157421349143078
25.8031574879592	-0.000156660260632894
25.8643186868216	-0.000155847698861749
25.9277865262385	-0.000154977993594719
25.9938651669133	-0.00015404412146349
26.0629472597555	-0.000153037133220069
26.1355555003723	-0.000151945263351712
26.2118287306768	-0.000150761638877409
26.2899879106573	-0.000149510102324979
26.3682743143073	-0.00014821758047309
26.4379950826592	-0.000147033844588318
26.4488420193633	-0.000146846928339664
26.4488420193635	-0.00014684692833966
26.5093003482312	-0.000145791549114899
26.5617321808905	-0.000144857716588096
26.6159762270419	-0.00014387350546599
26.6703805056878	-0.000142867940028699
26.7255041474935	-0.000141830281030856
26.7824523689435	-0.000140738453816484
26.8427203659015	-0.000139561097366363
26.9063521450305	-0.000138293683431004
26.9725461813056	-0.000136948795652496
27.0417599001406	-0.000135513850576178
27.114509006958	-0.00013397415005605
27.1909408269097	-0.000132322008592496
27.2718459905696	-0.000130534980741459
27.3583755566297	-0.000128580706042726
27.432300591356	-0.000126876306592446
27.4323005913562	-0.000126876306592441
27.4843594860545	-0.000125657034076633
27.5364183807527	-0.00012442221887672
27.5904106870145	-0.000123125296143863
27.6459437260977	-0.000121774301459394
27.7031776896273	-0.000120364046336656
27.762276924457	-0.000118889040738191
27.8234397981602	-0.000117342722645336
27.8869089819173	-0.00011571713253585
27.9529884915839	-0.000114002387090907
28.0220707532643	-0.000112185846921429
28.0946799363286	-0.000110250781352921
28.1709530881219	-0.000108190214808919
28.2516740031765	-0.000105979111177639
28.3379806829358	-0.000103581287481656
28.4094639426169	-0.000101569549112838
28.4094639426171	-0.000101569549112831
28.4615347377744	-0.000100089755587347
28.5136055329316	-9.85980582798605e-05
28.5676055697299	-9.70387181436096e-05
28.6231455712171	-9.54219758501061e-05
28.6803853045936	-9.37422579664267e-05
28.7394887669152	-9.19937138444742e-05
28.8006538358775	-9.01693192782428e-05
28.8641224926271	-8.82605224603676e-05
28.9301977458594	-8.62566683096865e-05
28.9992704852595	-8.41440884502971e-05
29.0718649759472	-8.19045657049422e-05
29.1481230604586	-7.95312608905626e-05
29.1677424427308	-7.89172855029904e-05
29.1677424427311	-7.89172855029832e-05
29.2212508892175	-7.72358524902172e-05
29.2747593357039	-7.55444278403932e-05
29.330160554225	-7.37828327537009e-05
29.3375972569406	-7.3545577423863e-05
29.3375972569408	-7.35455774238557e-05
29.3910972660878	-7.18333133197962e-05
29.391097266088	-7.18333133197889e-05
29.4481574960736	-6.99967319994867e-05
29.5006180889171	-6.82989420768322e-05
29.5547548112147	-6.65378076167263e-05
29.610455817756	-6.4716349653983e-05
29.6678724592341	-6.28290103112611e-05
29.727172402793	-6.08696113414135e-05
29.788557762817	-5.88307408316309e-05
29.8522763281223	-5.67033533911543e-05
29.9186393219555	-5.44761403148835e-05
29.9880498027916	-5.21345233130901e-05
30.0610009668208	-4.96606445671504e-05
30.137680628071	-4.70468219475231e-05
30.2188984063959	-4.42639934042415e-05
30.3058446992384	-4.126952698451e-05
30.3703093653664	-3.90397017594063e-05
30.3703093653666	-3.90397017593984e-05
30.4223673054902	-3.72333732894692e-05
30.4744252456138	-3.54222468753996e-05
30.5284221059679	-3.35388438311391e-05
30.5839587391297	-3.15968831896126e-05
30.6411953797656	-2.95906261853092e-05
30.7002961016414	-2.75141838758882e-05
30.7614589132107	-2.53604628229335e-05
30.7810409502943	-2.46699437651725e-05
30.7810409502945	-2.46699437651645e-05
30.8445080180743	-2.24288544266336e-05
30.8981800303056	-2.05302207327484e-05
30.9538277030873	-1.85586691743939e-05
31.0111319573989	-1.65254857547958e-05
31.0702699515929	-1.44244197357265e-05
31.1314299758649	-1.22488372756235e-05
31.1948419704065	-9.99064321520322e-06
31.2270419460382	-8.84310084281563e-06
31.2270419460384	-8.84310084280753e-06
31.2929916115355	-6.49125433853885e-06
31.349741505618	-4.46610291895841e-06
31.3497415056182	-4.4661029189503e-06
31.406688047602	-2.43293929319693e-06
31.459153272893	-5.59125798916754e-07
31.5132896457566	1.37479096169953e-06
31.568989930477	3.36477446088596e-06
31.6264051495645	5.41597172697143e-06
31.6857027970256	7.53406874595389e-06
31.7470847398604	9.72591639356586e-06
31.8107984205894	1.19999117377363e-05
31.8771545590253	1.43666031392589e-05
31.9465554474155	1.6839659912519e-05
32.0194978705568	1.94359178597491e-05
32.0961647423629	2.21607956341023e-05
32.1773638713059	2.50415982024069e-05
32.2642816669335	2.81184923336009e-05
32.3312274300574	3.04829602231575e-05
32.3312274300578	3.04829602231735e-05
32.3832823375806	3.23179079232717e-05
32.3871819843131	3.24552380183388e-05
32.3871819843135	3.24552380183548e-05
32.4392368918363	3.4286542933213e-05
32.4931213259765	3.61783964478962e-05
32.5484707566539	3.81173888934983e-05
32.6054254605571	4.01077920505292e-05
32.6641272658739	4.2153823973497e-05
32.7247443281361	4.42604934482451e-05
32.7874780052409	4.64338063595692e-05
32.8525739705788	4.8681106869807e-05
32.9203389021279	5.10115923348123e-05
32.9911668692568	5.34371319418023e-05
33.0655836823913	5.59736503882945e-05
33.1443276587785	5.86436620989276e-05
33.2233026845611	6.13063123101154e-05
33.2233026845616	6.13063123101307e-05
33.2771995724144	6.31143312861401e-05
33.3084098742632	6.41578169389868e-05
33.3084098742636	6.41578169390019e-05
33.3623067621165	6.59536181866968e-05
33.4148086738566	6.76952146277633e-05
33.4688583266823	6.94799623963326e-05
33.5244688907198	7.13073397647224e-05
33.5817851373379	7.31810472102499e-05
33.6409729860575	7.51053017847236e-05
33.7022319344018	7.70851990227955e-05
33.7658062041537	7.91270122168865e-05
33.832001954948	8.12386599504623e-05
33.9012147176646	8.3430456908827e-05
33.9739629078618	8.57159898963498e-05
34.0503953724446	8.80965930239597e-05
34.0635445082784	8.85039635096558e-05
34.0635445082789	8.85039635096699e-05
34.1177077316381	9.01751218154319e-05
34.1718709549973	9.18350818554997e-05
34.2278215777798	9.35378397362055e-05
34.2853338482604	9.52751940927869e-05
34.2920466237515	9.54771108627791e-05
34.292046623752	9.54771108627928e-05
34.3512655044498	9.72504408373741e-05
34.4036984292347	9.88085035812546e-05
34.4578949549463	0.000100406861490484
34.5136577732077	0.000102038348736222
34.5711426897874	0.000103706117923652
34.6305184878571	0.000105413460163235
34.6919889696513	0.000107164389810437
34.7558042265084	0.000108963883000082
34.8222787555115	0.000110818273401669
34.8918204932483	0.000112735893918427
34.9649061043517	0.000114726175400844
35.041748663817	0.000116790551557095
35.1231695068504	0.000118945762314671
35.2103835143983	0.000121216890440185
35.2672827711527	0.000122677364179943
35.2672827711532	0.000122677364179955
35.319423772218	0.000124000765879999
35.3715647732828	0.000125309712517171
35.4255698556305	0.000126650043139235
35.4811177347653	0.000128012118146137
35.5383654780418	0.000129398118743544
35.5408395299778	0.000129457607534042
35.5408395299783	0.000129457607534053
35.5999512491286	0.000130868787922341
35.6533698303381	0.000132127145085622
35.708529258459	0.000133409484372659
35.7652760518599	0.000134710490143236
35.8237646146977	0.000136031876012231
35.8841640441712	0.000137375388160022
35.9466780969237	0.00013874318759431
35.9729642414886	0.000139311357142361
35.9729642414891	0.000139311357142371
36.037842485553	0.000140695885185544
36.0953299721239	0.000141901353911476
36.1546956536631	0.000143124969128536
36.2157176649999	0.000144360034072622
36.2525979167812	0.000145095241109937
36.2525979167816	0.000145095241109946
36.3154228369858	0.000146328012313601
36.367814218726	0.000147336992134491
36.4221155700304	0.000148364321240375
36.4779867121894	0.000149401624448617
36.5355909397613	0.000150450007709193
36.5950989014146	0.00015151038457886
36.6567172219386	0.000152583929244449
36.7206998395373	0.000153672162219064
36.7867957841293	0.000154767776205518
36.8516145880509	0.00015581382500692
36.9160520517045	0.000156825653115405
36.9810977109911	0.000157818457549604
37.0480292385384	0.000158809878438206
37.1191340636773	0.000159829372721976
37.1990165154931	0.000160932968198619
37.2265142991172	0.000161302579639009
37.2265142991177	0.000161302579639015
37.2787249059494	0.000161989815000015
37.3309355127811	0.000162657912096371
37.3849434346359	0.000163328780356268
37.4404969339241	0.000163997291170815
37.497750309773	0.000164663283078849
37.5547109069696	0.000165302626706282
37.6115952556652	0.000165917880510998
37.669157462687	0.000166516734758043
37.7283185052505	0.000167107248681827
37.7905570582077	0.00016770104816322
37.8592623155147	0.00016832375154139
37.9321442620158	0.000168946544237932
38.0034819869498	0.000169518338806003
38.0634662909065	0.000169970084885979
38.1185757999122	0.000170361657838741
38.1715499873376	0.000170716825222781
38.2127413166919	0.000170978578105403
38.2127413166924	0.000170978578105406
38.2646408000215	0.000171290384087229
38.3160928220577	0.000171579660862162
38.3680074626156	0.000171851478149922
38.4210264095821	0.000172108242402055
38.4761655587838	0.00017235290247849
38.5351030122496	0.00017258915323409
38.5959849475712	0.000172805745654012
38.6591450618201	0.000173000916075734
38.7247583221791	0.000173171780842533
38.7841917503957	0.000173298473386231
38.8411754648503	0.000173394856342965
38.8974673022719	0.000173465936905368
38.953906130587	0.000173513110125114
39.0110930289284	0.000173536291415378
39.069583229701	0.000173534360173349
39.129956711985	0.000173505166470303
39.1862072460524	0.000173453100437553
39.1862072460529	0.000173453100437552
39.2490975354282	0.000173366490877297
39.301506659362	0.000173271419329191
39.3558260205284	0.00017315092439571
39.4117137526413	0.00017300363350594
39.4693327216204	0.000172827037006297
39.5230886171491	0.000172639647403385
39.5731167369068	0.000172445641696746
39.6211239197238	0.000172241713247366
39.6681155414879	0.000172025269774127
39.7146805896206	0.000171794385459668
39.7612195552741	0.000171547332032412
39.8081126152218	0.000171281938988199
39.8559005784419	0.000170994505814545
39.9054530783944	0.000170678389431025
39.9581448407593	0.000170322096777228
40.0162569292285	0.000169905115285836
40.0845810271769	0.00016938268157014
40.172391410513	0.000168660329789413
40.1723914105135	0.000168660329789409
40.2244654735722	0.000168204983510899
40.276539536631	0.000167729616524073
40.3305281595747	0.000167215689059071
40.3860586599758	0.000166664755145839
40.443290557676	0.000166073318563434
40.5023883873033	0.000165437517665534
40.5635507281304	0.000164752766507003
40.6270205529756	0.000164013535941214
40.6931023194402	0.000163213012983367
40.7621891299796	0.000162342566932584
40.8348014153998	0.000161390956392928
40.9110810343165	0.000160350947938812
40.9918133074936	0.000159205488664664
41.0781396700869	0.00015793010184845
41.1463963723165	0.000156884943595066
41.146396372317	0.000156884943595059
41.1984720021391	0.000156065875635997
41.2505476319612	0.00015522814858142
41.3045524244532	0.000154339781283095
41.3600968257165	0.000153405376935764
41.4173404872141	0.000152420538637647
41.4764472478894	0.00015138051887581
41.5376147665102	0.000150279659279805
41.6010847132089	0.0001491111165554
41.667159639429	0.000147866427735291
41.7362297326809	0.000146534826950433
41.8088181163878	0.000145102100518118
41.8850719772193	0.00014356061976592
41.9657557171951	0.000141889388095882
42.0519966661997	0.000140057858009343
42.1315371547097	0.000138327723444547
42.1315371547101	0.000138327723444537
42.1835978495911	0.000137174295600375
42.235658544472	0.000136004390431048
42.2896486253192	0.000134773867915548
42.3451798324814	0.000133490045652339
42.4024122563061	0.000132147783471285
42.4615103433987	0.000130741606391101
42.52267258862	0.000129264966895374
42.5861418436397	0.000127709920498662
42.6522223886074	0.000126066604075765
42.7213070541528	0.000124322412089065
42.7939178448778	0.000122460747818791
42.8701946458628	0.000120474142947902
42.9509221875765	0.000118337621786505
43.0372405612977	0.000116015120487249
43.10704273071	0.000114108774099481
43.1070427307105	0.000114108774099468
43.1591158831999	0.000112670434855814
43.2111890356893	0.000111218451599227
43.2651913915885	0.000109698444708473
43.3207335008326	0.00010812018166605
43.3779750668636	0.000106478019310614
43.437079999013	0.000104766018076805
43.4982460540172	0.000102977061777957
43.5617150417961	0.000101102502744239
43.6277897201468	9.91315860186169e-05
43.696860594646	9.70505393824159e-05
43.769451307628	9.48410387697693e-05
43.8457064468765	9.24958140054734e-05
43.9263938787213	8.99879324692778e-05
44.0126423281797	8.72780400353315e-05
44.0902511641036	8.48145435674961e-05
44.0902511641041	8.48145435674816e-05
44.1423148552941	8.3148943429357e-05
44.1943785464841	8.14731554530402e-05
44.2483715152365	7.97247182201516e-05
44.3039054052696	7.7915403958062e-05
44.361140235326	7.60392762901014e-05
44.4202403577584	7.40901449270396e-05
44.4814041365023	7.20605753513077e-05
44.5448742368516	6.994151207498e-05
44.610954664352	6.77216619502548e-05
44.6800378269481	6.53865164675807e-05
44.7526482229078	6.29167723917135e-05
44.8289225927437	6.03060448572464e-05
44.9096447252237	5.75255428046795e-05
44.9959525595215	5.45335646860532e-05
45.0680379806199	5.20202021729894e-05
45.0680379806204	5.20202021729735e-05
45.120107583916	5.01968963326985e-05
45.1721771872116	4.83672699622947e-05
45.2261761032623	4.64634053301073e-05
45.2817150248586	4.44986482965769e-05
45.3389537407799	4.2467036031717e-05
45.3980562738575	4.03624126002661e-05
45.4592205381763	3.81773722091655e-05
45.5226885672706	3.59028814111844e-05
45.5887634478181	3.35276560001116e-05
45.6578361906349	3.10371722267869e-05
45.7304312598919	2.84119915327741e-05
45.8066893782283	2.56465023450169e-05
45.8873837239638	2.27121457129238e-05
45.9736452949429	1.95671844532415e-05
45.9771119880418	1.94406320796221e-05
45.9771119880423	1.94406320796055e-05
46.0304755072033	1.74911191408059e-05
46.0486836543504	1.68253224174939e-05
46.0486836543509	1.68253224174773e-05
46.1020471735119	1.48723952336692e-05
46.147249423944	1.32163642315371e-05
46.1472494239444	1.32163642315205e-05
46.1997520705456	1.12910336842411e-05
46.2551359962713	9.25814171506422e-06
46.3121446736123	7.16385525310343e-06
46.3709977751675	5.00025340724421e-06
46.431886085349	2.76051036084105e-06
46.4950456607501	4.36183691895395e-07
46.5607710301867	-1.98325639028736e-06
46.6294406692893	-4.51134220797662e-06
46.7015595656667	-7.16614057604822e-06
46.7773232485239	-9.95415753074675e-06
46.8574119795413	-1.28995089254874e-05
46.9429019601565	-1.60405151257758e-05
47.0292169512871	-1.92077088585586e-05
47.0292169512875	-1.92077088585753e-05
47.0812944164534	-2.11161739165488e-05
47.1333718816192	-2.30225293758919e-05
47.1873670794656	-2.49966162437333e-05
47.2429031348232	-2.70241526241255e-05
47.3001394659304	-2.91104155380994e-05
47.3592402700616	-3.1260757816778e-05
47.4204036725521	-3.34816479076576e-05
47.4838720068474	-3.57810090550262e-05
47.5499487984437	-3.81687869050614e-05
47.5905515524346	-3.96327514621856e-05
47.590551552435	-3.9632751462202e-05
47.6441610214727	-4.15616535862815e-05
47.6977704905105	-4.34857460545564e-05
47.7531206839155	-4.54670109945702e-05
47.8101102648212	-4.75010496674174e-05
47.8689023492962	-4.95928362383488e-05
47.9296794086033	-5.17478819432389e-05
47.9926630063516	-5.39728982988172e-05
48.0070407413207	-5.44795996237861e-05
48.0070407413211	-5.44795996238021e-05
48.0369894336443	-5.5533561377245e-05
48.0369894336448	-5.5533561377261e-05
48.1024536847003	-5.78301962523912e-05
48.1556655932921	-5.96894714773154e-05
48.2109477665697	-6.16136747086261e-05
48.2678811578956	-6.35871901580027e-05
48.3266489139672	-6.56153096064835e-05
48.3874415305886	-6.77033829017018e-05
48.4504924803897	-6.9858001957917e-05
48.5160927681585	-7.20874247442866e-05
48.5846156885958	-7.44023115263841e-05
48.65655817705	-7.68169626154888e-05
48.7321404641469	-7.93357978642304e-05
48.8113061067772	-8.1953616054705e-05
48.8945124010541	-8.46817316737198e-05
48.982563690606	-8.75417666762399e-05
48.9903768899931	-8.77941808483401e-05
48.9903768899936	-8.77941808483547e-05
49.0424351471695	-8.94701706730075e-05
49.0944934043455	-9.11359123738987e-05
49.1484845221138	-9.28524619670998e-05
49.1967401609758	-9.43769715880831e-05
49.1967401609763	-9.43769715880974e-05
49.2522718238995	-9.61198164297803e-05
49.3061183481202	-9.77977751550789e-05
49.3615704686247	-9.95131906065786e-05
49.4186308157475	-0.000101264791273729
49.4774481905602	-0.000103055662464798
49.5381923331692	-0.000104889284450125
49.6010670042894	-0.000106769870193965
49.6663211135467	-0.000108702614876069
49.7342658758888	-0.000110694088089004
49.8053020099019	-0.000112752863029376
49.8799656512842	-0.00011489059177545
49.9590124533287	-0.000117123999509368
49.965550628708	-0.000117307338728029
49.9655506287084	-0.000117307338728042
50.0177241629719	-0.000118762647018412
50.0334908461635	-0.000119199724938213
50.033490846164	-0.000119199724938226
50.0856643804275	-0.000120636998548575
50.1398910665691	-0.000122115940029073
50.1955087211258	-0.000123616849286367
50.2526524565048	-0.000125141884179753
50.311445030214	-0.000126692647719262
50.3720301681861	-0.000128271052556103
50.4345767020168	-0.000129879371859112
50.499285925625	-0.000131520355580981
50.5664020866324	-0.000133197398788057
50.6362280154856	-0.000134914797476132
50.7091494910539	-0.000136678155488573
50.7856754701783	-0.000138495070160098
50.8665096431769	-0.000140376377000711
50.8732577268909	-0.000140531651986835
50.8732577268917	-0.000140531651986853
50.9273671458416	-0.000141766737898325
50.9513033028284	-0.000142307406511465
50.9513033028289	-0.000142307406511475
51.0054127217788	-0.00014351666779652
51.0578982262094	-0.000144672346865302
51.1119413506173	-0.000145844378835406
51.1675464691453	-0.000147031121932472
51.2248591232774	-0.000148233794202998
51.2840457568968	-0.00014945374830072
51.3444187132426	-0.000150674882935782
51.4054699610329	-0.000151885633782147
51.4683033322918	-0.000153106204458275
51.5345562776944	-0.000154364923463502
51.6070214845822	-0.000155708140302938
51.6829246609706	-0.000157077186239957
51.7632112433666	-0.000158482706620873
51.8331398479127	-0.000159670909009732
51.8976291331941	-0.000160736750752146
51.9244251022445	-0.00016117112183871
51.9244251022449	-0.000161171121838717
51.9865511217979	-0.000162158909526095
52.038969552956	-0.000162971276546939
52.093267277446	-0.00016379231713451
52.1491327165605	-0.00016461522714099
52.206727161167	-0.0001654402974954
52.2662202556616	-0.000166267589278542
52.3267596500735	-0.000167083237565378
52.3520138964635	-0.000167415646176604
52.352013896464	-0.00016741564617661
52.4142494474926	-0.000168215031270886
52.4676340692898	-0.000168878212482967
52.5228855716924	-0.000169542589873484
52.5797273550269	-0.000170202643687636
52.6331092274119	-0.000170800781855946
52.6830037258364	-0.000171340735061994
52.7310566410421	-0.000171843244824303
52.7781717522198	-0.000172319209907526
52.7833004201365	-0.000172370018291855
52.783300420137	-0.00017237001829186
52.8300003229742	-0.000172823589473066
52.8766382250858	-0.000173260209080913
52.911800421446	-0.000173578564378311
52.9118004214464	-0.000173578564378315
52.9586591930419	-0.000173988313025471
53.0067392047463	-0.000174391471298255
53.056444627376	-0.000174789824067217
53.1093503247203	-0.000175193182863591
53.1661738615543	-0.000175602643227592
53.2247141481763	-0.000175998665002189
53.2848509412119	-0.000176378144600093
53.3381694540498	-0.000176691370134422
53.3885672437718	-0.000176967324803941
53.4375728982618	-0.000177216879387883
53.4857948104022	-0.000177444341022246
53.5335674302434	-0.000177651951359814
53.5810246364518	-0.000177840692549383
53.6279457209847	-0.000178010134049248
53.6736694653732	-0.000178158810926748
53.7176771450002	-0.000178286566098741
53.7603579052699	-0.000178396081787623
53.8028998805383	-0.000178491132042936
53.8469637598192	-0.000178574720848199
53.8838239201825	-0.000178633020734857
53.8838239201829	-0.000178633020734858
53.9318490480969	-0.000178693085360449
53.9844227590506	-0.000178738207988423
54.0383072228068	-0.000178762068755991
54.0915492976389	-0.000178763378627355
54.1434006174476	-0.000178743376398033
54.1950810179264	-0.000178702545528955
54.2471783886836	-0.00017864027253219
54.3002505285897	-0.000178555041355908
54.3551724675647	-0.00017844368745657
54.4130694532837	-0.000178300815629862
54.4711165471974	-0.00017813132827068
54.5205741764506	-0.000177966200864921
54.5635365639664	-0.000177807297729098
54.6040614162582	-0.000177644245044741
54.6448689356047	-0.00017746715019351
54.6885672679224	-0.000177263163924903
54.7402843407386	-0.000177002594847603
54.7884516431789	-0.000176741260843837
54.8366189456191	-0.000176461963302492
54.871724269358	-0.000176247102658147
54.8717242693585	-0.000176247102658144
54.9170537185798	-0.000175955586865948
54.959944517853	-0.00017566516286214
55.0022614473431	-0.000175364741006763
55.0444874905088	-0.000175051239829036
55.0871579764695	-0.000174720534524402
55.12898759498	-0.000174382802357105
55.1663637088445	-0.000174069703584172
55.2001060935849	-0.000173777880202548
55.2329932763186	-0.000173485098068569
55.2672824092433	-0.000173171066130562
55.3051657448794	-0.000172813726510069
55.3497599981062	-0.000172379134825865
55.4087634411365	-0.000171780991561838
55.4718004321914	-0.000171112940054077
55.5370658764961	-0.000170389799415905
55.6034894412143	-0.000169621079452928
55.6724256113302	-0.000168788496302226
55.7445046152037	-0.000167880240262676
55.8203148656216	-0.000166883577737418
55.8438295339345	-0.000166565848789579
55.843829533935	-0.000166565848789572
55.8960523810191	-0.000165845731957417
55.9482752281033	-0.000165105707280019
56.0022854152812	-0.000164319503001839
56.0578413221068	-0.000163488776234422
56.1150967662326	-0.000162609380543387
56.1742158897332	-0.000161676715832061
56.2353964081151	-0.000160685310555218
56.2988800756557	-0.000159628554478471
56.3649695495946	-0.000158498283601896
56.4340551558282	-0.000157284128417384
56.5007891561277	-0.000156079844427604
56.5638733013424	-0.000154913209348892
56.6256392725576	-0.000153744574192622
56.6884983025936	-0.000152528658036944
56.7548493014522	-0.000151216307628722
56.8223286887027	-0.000149851457959164
56.8310128180194	-0.000149673614220844
56.8310128180198	-0.000149673614220835
56.8938288037219	-0.000148372366325751
56.9462182739113	-0.000147267288874326
56.9971398581472	-0.00014617603130014
57.0466469013882	-0.000145099001079743
57.0955418625899	-0.000144019830500428
57.1445565004041	-0.000142922712654298
57.1946590817224	-0.000141785521007931
57.2472967383381	-0.000140573801237623
57.3046570212914	-0.000139233710890311
57.3704901695583	-0.00013767064335107
57.4405715091028	-0.000135977628061434
57.5141354843388	-0.000134168595133318
57.5915628746728	-0.000132229733247605
57.6737115467789	-0.000130134144589009
57.7618858848053	-0.000127841411934215
57.8044348643587	-0.000126719175987331
57.8044348643591	-0.000126719175987319
57.8564830717781	-0.000125332520909976
57.908531279197	-0.000123930748220644
57.9625361351705	-0.000122460472173999
58.0180792596055	-0.000120931715845352
58.0753213942981	-0.000119338793811307
58.1344262624126	-0.000117675735087573
58.1955914337839	-0.000115935390277827
58.2590584527538	-0.000114109078458586
58.3251296910106	-0.000112186013698993
58.3941950671487	-0.000110152399874096
58.4667772780453	-0.00010798990614299
58.5430248642994	-0.000105690780173087
58.6236999827329	-0.000103228180097225
58.7099286853568	-0.000100562755338668
58.7897057843939	-9.80668374798635e-05
58.7897057843944	-9.80668374798492e-05
58.8417667389279	-9.64228808986899e-05
58.8938276934614	-9.47671695416858e-05
58.9478179008476	-9.30378923452221e-05
59.0033493005468	-9.12465093902083e-05
59.0605819880332	-8.93869731876283e-05
59.119680425688	-8.7452955922222e-05
59.1808431289519	-8.54368623578343e-05
59.2443129776081	-8.33294458474421e-05
59.3103942915846	-8.11191814205948e-05
59.3794799604013	-7.87912721903562e-05
59.4520919023246	-7.63261580627192e-05
59.5283702466661	-7.37168866954933e-05
59.6090999025688	-7.09340959775492e-05
59.6954213116995	-6.79352500513375e-05
59.7655443730665	-6.54820651869677e-05
59.7655443730669	-6.54820651869518e-05
59.817616690611	-6.36507974627093e-05
59.8696890081551	-6.18116134484938e-05
59.9236905852375	-5.98961579297658e-05
59.9792319113905	-5.79177033413803e-05
60.0364726990504	-5.58700934083211e-05
60.0955768663566	-5.37469527185776e-05
60.1567421831795	-5.15406172944424e-05
60.2202104791087	-4.92417454949996e-05
60.2862845422534	-4.68386780356137e-05
60.3553549267263	-4.43164233558851e-05
60.427945356764	-4.16549403970293e-05
60.5041997596854	-3.88479822670485e-05
60.5848867217275	-3.58662086649927e-05
60.6711351258391	-3.26666037475568e-05
60.7479475894192	-2.98071623171445e-05
60.7479475894197	-2.98071623171275e-05
60.8000127583374	-2.7864063312047e-05
60.8520779272551	-2.59172650963043e-05
60.9060723015447	-2.38946692305192e-05
60.9616075411333	-2.181073141685e-05
61.0188436375033	-1.96594193773691e-05
61.0779449093355	-1.74345423655243e-05
61.139109673125	-1.51286409073866e-05
61.202580525912	-1.27326022837967e-05
61.2686613716822	-1.02350229367335e-05
61.3377444606462	-7.62119468675572e-06
61.4103553815865	-4.87141597862432e-06
61.4866295826323	-1.98086263332533e-06
61.567350530204	1.07968954962369e-06
61.653655391642	4.35267402493508e-06
61.7269853033907	7.13340819273479e-06
61.7269853033912	7.13340819275203e-06
61.7790527845195	9.10736230106129e-06
61.8311202656478	1.10806436563455e-05
61.8851171447381	1.31260857147321e-05
61.9406541432005	1.52285769176975e-05
61.9978910945533	1.73937564024699e-05
62.0569920791915	1.96273469122159e-05
62.1181550915584	2.19362583382131e-05
62.1816222800014	2.43289471674906e-05
62.2476969009099	2.68160175401942e-05
62.3167702270484	2.94111782175349e-05
62.3893671505706	3.21328699747746e-05
62.465626217819	3.49847184710137e-05
62.5463234858296	3.79937823789089e-05
62.6325910955557	4.11996395554739e-05
62.7059686318536	4.39168367681189e-05
62.705968631854	4.39168367681357e-05
62.7580387856803	4.58392627346538e-05
62.7852108293406	4.68404679637061e-05
62.7852108293411	4.68404679637228e-05
62.8372809831673	4.87551421573744e-05
62.891112360972	5.07289184971623e-05
62.9464658399755	5.27522422347568e-05
62.9553367238641	5.30758894474313e-05
62.9553367238645	5.30758894474479e-05
63.0123614421692	5.51522577229346e-05
63.0727535176071	5.73431981943886e-05
63.1352794639464	5.9602472107758e-05
63.2002887889165	6.19412708556565e-05
63.2681301201974	6.43703940928317e-05
63.3392688307365	6.69043719758616e-05
63.4140163171159	6.95517157108277e-05
63.4919986086123	7.22963552455357e-05
63.5730011059972	7.51278404411653e-05
63.6574187603333	7.80567392386247e-05
63.6885269678589	7.91302160253013e-05
63.6885269678593	7.9130216025317e-05
63.7406477471755	8.09215659912461e-05
63.7927685264916	8.27036812059484e-05
63.8467615356653	8.45398457503214e-05
63.9022976632397	8.64176613456515e-05
63.9595345474245	8.83412277862907e-05
64.0186366146567	9.03146627233821e-05
64.0798021908194	9.23429679810327e-05
64.14327389559	9.44323031258827e-05
64.2093556698294	9.65904473076428e-05
64.278439826114	9.8827539211025e-05
64.3510504830012	0.000101157265577685
64.398644906884	0.000102672095955164
64.398644906885	0.000102672095955192
64.4521745608052	0.000104364025112449
64.5057042147255	0.000106043247702947
64.5610529592768	0.000107765947074009
64.6180374703959	0.000109524881562646
64.6640483066856	0.000110934056230587
64.6640483066865	0.000110934056230615
64.7228349833955	0.000112719943561776
64.7752864537244	0.000114299365326069
64.8294827096804	0.000115917237194421
64.845065075906	0.000116379723720281
64.8450650759069	0.000116379723720308
64.9008264354288	0.000118024813472227
64.9578733768669	0.000119691613325211
65.0164152269833	0.000121384788252474
65.0765574592473	0.000123105729567306
65.1384251802321	0.000124856170480087
65.2021622492049	0.000126638111720916
65.2679360984855	0.000128453899460113
65.3359440675134	0.000130306326659176
65.4064222773166	0.00013219877806748
65.4796584566453	0.000134135444151791
65.5560112159238	0.000136121649453729
65.6359404365518	0.00013816438162719
65.6499076310084	0.000138517462254981
65.6499076310093	0.000138517462255004
65.7020681404826	0.000139825754331937
65.7542286499558	0.000141117696446704
65.8082181041541	0.000142437551793294
65.863753057908	0.000143776556893754
65.9209895126637	0.000145136621136061
65.9800921958524	0.00014651955278459
66.0048318204512	0.000147091899830916
66.0048318204521	0.000147091899830937
66.0659993619559	0.000148490325373776
66.1197841157649	0.000149700196983192
66.1754030614699	0.000150931699258261
66.2326351579843	0.000152177906833683
66.2916406816886	0.000153440224288552
66.3525920258	0.000154719969864346
66.4156969787866	0.000156018797269788
66.4812098918589	0.000157338808328968
66.5494496372102	0.000158682752302802
66.620828207884	0.000160054353057183
66.6224671448363	0.000160085433978852
66.6224671448372	0.000160085433978869
66.6747468023946	0.000161067098530535
66.7270264599519	0.000162029733941768
66.7810380408713	0.000163004148206831
66.8365980261029	0.000163985036646916
66.8415569055606	0.000164071521087351
66.8415569055615	0.000164071521087367
66.8988168950011	0.000165057484894584
66.9529904724048	0.000165968746098498
67.0087501270155	0.000166884666697936
67.0660394546152	0.000167802313897945
67.1249901797432	0.000168721671521035
67.185747797412	0.000169642625517808
67.2484837844132	0.000170565088298608
67.313402874351	0.000171489013420011
67.3807539346578	0.000172414427218549
67.4471610765529	0.000173293660072634
67.5109467833665	0.000174106968698948
67.5733365598476	0.000174872738967323
67.6108682866509	0.000175319176386084
67.6108682866518	0.000175319176386094
67.6729573513384	0.000176034166741096
67.6813431142747	0.000176128477221392
67.6813431142756	0.000176128477221402
67.7337377606241	0.000176705541418781
67.7882053164088	0.00017728309550541
67.8441036761586	0.000177852059443548
67.9015740895323	0.000178411843219521
67.9607467282871	0.000178961440801431
68.0217746065045	0.000179499727512502
68.0848383597951	0.000180025422597792
68.1501546265774	0.000180537056714169
68.2144121815906	0.000181007692120455
68.2768361530154	0.00018143374593403
68.3382116134807	0.000181822633030391
68.3990475955446	0.000182178666274629
68.4596956185058	0.000182504365072642
68.5204462762302	0.000182801292125286
68.5814581857819	0.000183069903471352
68.5814581857828	0.000183069903471356
68.6426857195819	0.000183309599548052
68.6951178260877	0.00018349104820228
68.7493923560176	0.000183655699580227
68.8052334580111	0.000183800472336843
68.8628004578221	0.000183923541634127
68.9178520414174	0.000184016351726941
68.9691075004214	0.000184080878663827
69.0182816690547	0.000184122940220315
69.066386614037	0.000184145274504646
69.1140105666662	0.000184149051928847
69.1600397257337	0.00018413536387978
69.1600397257346	0.00018413536387978
69.2075847643279	0.000184103328164741
69.2559672358879	0.000184052057834884
69.3054694448155	0.000183980110468948
69.357051086673	0.00018388417201451
69.4126768527818	0.000183756736879695
69.4721642838081	0.000183592938068061
69.5335630109233	0.000183394070686475
69.5711922396648	0.000183257238117663
69.5711922396657	0.000183257238117659
69.5913603105182	0.000183179225411409
69.5913603105191	0.000183179225411405
69.64920086035	0.000182937407475408
69.6993226017478	0.000182706190879041
69.7482083451997	0.000182461315621562
69.7964323052824	0.000182201044550109
69.8442544372984	0.000181924613206264
69.8916991180399	0.000181632350784951
69.9384518307215	0.000181326824766911
69.9840200454903	0.000181012322402315
70.0283404444526	0.000180690625867291
70.072136768132	0.000180357446316603
70.1167670650979	0.000180002315761748
70.1642728526897	0.000179607026907197
70.2187793931812	0.000179131582453797
70.2755972835426	0.000178611119153597
70.3324151739039	0.000178065348959973
70.384676885987	0.000177541060569987
70.4355242351048	0.00017701052457557
70.4861309471534	0.000176462541981544
70.5370524625001	0.00017589111249066
70.5411690523816	0.000175844040734528
70.5411690523825	0.000175844040734517
70.5929073905627	0.00017524127772003
70.6454434682994	0.000174608125651066
70.6994391425159	0.000173935307533224
70.7530199356653	0.000173245617618388
70.8007795196243	0.000172612416807427
70.8440454895967	0.000172023839020751
70.8856475849286	0.000171444534125552
70.9280378335943	0.000170840823320905
70.9741258249887	0.000170169120189847
71.0321073772516	0.000169301480904253
71.0885460851253	0.000168432855469693
71.1352081128657	0.000167696847703554
71.1792473389778	0.000166987452684086
71.2221045679338	0.000166283394842069
71.2642847409196	0.000165577315057548
71.3062391495988	0.000164862131503429
71.34840082617	0.000164130524385844
71.3901294604859	0.000163393761458013
71.4286879610574	0.000162701812749928
71.4636779435019	0.000162064664585316
71.4973040634341	0.000161444100636649
71.5307465307396	0.000160818934810817
71.5307465307405	0.0001608189348108
71.5651913124869	0.000160166732022839
71.6074928143686	0.000159354288747149
71.6594395296956	0.000158339378837756
71.7141561053304	0.000157249944416422
71.7704433161518	0.000156107532379175
71.8285063738451	0.000154906173049875
71.8885225979619	0.000153640135133783
71.9507096489343	0.000152302485785969
72.0153365449474	0.000150884744944853
72.0827448296295	0.000149376272287037
72.1533830368941	0.000147763276262235
72.2276044492095	0.000146033277516333
72.3058218519658	0.000144171562360777
72.3889590894324	0.000142149880983805
72.4784491822008	0.000139925020744823
72.5016406976447	0.000139340297382397
72.5016406976456	0.000139340297382374
72.5537922918282	0.000138013275320535
72.6059438860108	0.000136669581657638
72.6599542347368	0.000135260590068376
72.7155069173288	0.000133793068513801
72.7727586044098	0.000132261456055944
72.8318731645434	0.0001306597732956
72.8927710350021	0.000128988525386519
72.95625235484	0.00012722370833463
73.0209100045104	0.000125402711375369
73.0851246996084	0.000123571060278623
73.1408734088277	0.000121962451689536
73.191168071164	0.000120496699300219
73.2391372036859	0.000119086040733304
73.2861148696954	0.000117692676707884
73.3327415457069	0.000116298247314789
73.3796170002696	0.000114884985416045
73.4276774575872	0.000113424276526517
73.4783842230409	0.000111870432613815
73.4895161202394	0.000111527580099305
73.4895161202403	0.000111527580099277
73.5450979529111	0.00010980648769888
73.5975655326836	0.000108167880287109
73.6516506641251	0.000106464786035289
73.7072995772344	0.000104697871252873
73.7646609100291	0.000102861356646822
73.8239019651385	0.000100948705909425
73.8852242589649	9.89520904902078e-05
73.9488747992351	9.68619685302055e-05
74.0151637434658	9.4666430628151e-05
74.0844926289688	9.23501574221322e-05
74.157355807519	8.98942293424063e-05
74.2339368641328	8.728976239946e-05
74.3150415931551	8.45062188082992e-05
74.4018532873668	8.14989345938061e-05
74.4628032830031	7.9370829779164e-05
74.462803283004	7.93708297791321e-05
74.5148721642587	7.75421929051354e-05
74.5669410455134	7.57039960146812e-05
74.6209460927135	7.37875772317893e-05
74.676490252893	7.18063105872719e-05
74.7337334234095	6.97538617243402e-05
74.7928393677284	6.76236618591077e-05
74.8540056601821	6.54078202734828e-05
74.917473853388	6.30967262692729e-05
74.9835463304973	6.067839550707e-05
75.0526130269163	5.81374347822812e-05
75.1251966657017	5.54532920661156e-05
75.2014455202624	5.26190461329098e-05
75.2821219706235	4.96047565557751e-05
75.3683520582779	4.63663331920615e-05
75.447619991771	4.337509314645e-05
75.4476199917719	4.33750931464156e-05
75.4996819419779	4.14034544673054e-05
75.5517438921839	3.94265079844467e-05
75.6057350959808	3.7370944694782e-05
75.6612674890337	3.52512856128681e-05
75.7185011571376	3.3061236369297e-05
75.7776005495712	3.07943142596865e-05
75.8387641626589	2.8442712605878e-05
75.9022348477734	2.59968991912633e-05
75.9683168813381	2.3444952116193e-05
76.0374030835648	2.07715040572647e-05
76.1100160426522	1.79561357575871e-05
76.1862951788422	1.49933091551727e-05
76.2670252945396	1.18524906081903e-05
76.3533465292577	8.48933035707453e-06
76.4244861062679	5.71467522644289e-06
76.4244861062688	5.7146752264074e-06
76.4765565063576	3.68244508581634e-06
76.5286269064464	1.64936091785207e-06
76.5826266552937	-4.59699267165203e-07
76.6381662254139	-2.62930541606436e-06
76.6954053641692	-4.86542780241178e-06
76.7545080330001	-7.17414741881724e-06
76.8156720627335	-9.56280000956384e-06
76.8791393705994	-1.2040355531323e-05
76.9452128749949	-1.46180507156736e-05
77.0142833321664	-1.73103951636367e-05
77.08687479812	-2.01368802441841e-05
77.1631293619592	-2.31018632486127e-05
77.2438179465919	-2.62338188961435e-05
77.3300702830666	-2.95745631393582e-05
77.4053014749965	-3.24815526326356e-05
77.4053014749974	-3.24815526326707e-05
77.4573692930751	-3.44893382207998e-05
77.5094371111528	-3.64934519065844e-05
77.5634340274792	-3.85676843533645e-05
77.6189716625392	-4.06964358460389e-05
77.6762099509182	-4.28851205156336e-05
77.7353131379486	-4.51391898087149e-05
77.7964794377559	-4.74652382523942e-05
77.8599513011337	-4.98713501638972e-05
77.9260324158874	-5.23676830831703e-05
77.9951146985019	-5.4967398367177e-05
78.0677240597896	-5.76882469992608e-05
78.1439969483149	-6.05328962340338e-05
78.224714141544	-6.35274612671631e-05
78.3110112736528	-6.67100726617651e-05
78.3864367826436	-6.94748908360747e-05
78.3864367826445	-6.94748908361079e-05
78.4385009155011	-7.13738167476125e-05
78.4905650483577	-7.3264681131777e-05
78.5445586982436	-7.52168652772794e-05
78.6000926833136	-7.72151799183516e-05
78.6573269141656	-7.92642455126396e-05
78.7164255723583	-8.13686394391574e-05
78.7775867929716	-8.35339177527295e-05
78.8410529246533	-8.57669122577552e-05
78.9071275190157	-8.80762365016185e-05
78.9762023033161	-9.04730949697844e-05
79.0488029105693	-9.29726659927242e-05
79.1250642960511	-9.55759802868089e-05
79.2057673771749	-9.83053128890304e-05
79.2920463181347	-0.000101193222894305
79.3628907093919	-0.000103540683274487
79.3628907093928	-0.000103540683274517
79.4149648112864	-0.000105252152844697
79.46703891318	-0.000106951505779405
79.5210419592981	-0.000108700790540695
79.5765851820009	-0.00011048590522626
79.5933618198897	-0.000111022252931673
79.5933618198906	-0.000111022252931702
79.6506049854445	-0.000112842264592951
79.7043775045857	-0.000114537594673888
79.7598897318346	-0.000116272971306457
79.7634883735947	-0.000116384944434396
79.7634883735956	-0.000116384944434424
79.8206770915463	-0.00011815572749839
79.8859450092373	-0.000120156519857168
79.952804571879	-0.000122183449721416
80.0216574900981	-0.000124246426872579
80.0926561651954	-0.000126347330124749
80.1659896878688	-0.000128488724503641
80.2418788050174	-0.000130673607009647
80.3205853905708	-0.000132905558483391
80.3483479141269	-0.00013368446013106
80.3483479141278	-0.000133684460131086
80.4005331203073	-0.000135136588958473
80.4527183264869	-0.000136572939754238
80.5067083998144	-0.000138042176506552
80.5622449464959	-0.000139535481373238
80.6194829664644	-0.000141055202914186
80.6785872240349	-0.000142603645996107
80.7397563395297	-0.000144183646181054
80.8032333525594	-0.000145798740354468
80.8693228128755	-0.000147453459967915
80.9384179569915	-0.000149153805861968
81.0110383852923	-0.000150907867785484
81.0873267898801	-0.000152713612488267
81.1680686301256	-0.00015458305738781
81.2067964659341	-0.000155464358108662
81.2067964659351	-0.000155464358108683
81.2602151926493	-0.00015666346238337
81.3136339193636	-0.00015784328959486
81.3207470946661	-0.000157998931513965
81.320747094667	-0.000157998931513985
81.3760938210776	-0.000159198154255911
81.4285877597777	-0.000160316123505141
81.4826871012396	-0.000161448330500257
81.5383481078827	-0.000162591926349951
81.5957182672063	-0.000163747868876353
81.6532177096087	-0.000164883054291348
81.6532177096096	-0.000164883054291366
81.7124633830323	-0.000166028071520215
81.7694738825682	-0.000167106108776652
81.8281126888696	-0.000168190434281985
81.8883540656363	-0.000169278343350863
81.9503291397796	-0.000170369822546408
82.014182834797	-0.000171464763808819
82.080084178637	-0.000172563077502291
82.1482325457792	-0.000173664703488346
82.2188667293392	-0.000174769635995259
82.2922780671338	-0.000175877964727645
82.3098922375433	-0.000176137792954458
82.3098922375442	-0.000176137792954472
82.3621290217864	-0.000176894397070465
82.4143658060287	-0.00017763007020723
82.4683522445439	-0.000178368292393098
82.5238881478464	-0.000179104167399239
82.581126408629	-0.000179837513586265
82.6402321514467	-0.000180567945759385
82.7014043511453	-0.000181295072965101
82.7648865503539	-0.00018201850424612
82.8129836436008	-0.000182545399992408
82.8129836436017	-0.000182545399992418
82.879081122023	-0.0001832395424057
82.9328120513984	-0.000183778182558574
82.9885777358336	-0.000184312828382748
83.0459609222598	-0.000184836963517433
83.1051320750979	-0.000185349708165711
83.1662659602134	-0.000185849808579654
83.229573978414	-0.000186335837924295
83.2791955405226	-0.00018669407406431
83.2791955405235	-0.000186694074064316
83.3315810551872	-0.000187050547888943
83.383966569851	-0.000187384670514937
83.4379846460495	-0.000187705751711621
83.4935551505814	-0.000188011162102288
83.5508255240816	-0.000188299444391679
83.6099602264799	-0.000188568866024531
83.6497102064216	-0.0001887338171847
83.6497102064225	-0.000188733817184703
83.7109069946268	-0.000188962345466535
83.7650395160764	-0.000189138771787074
83.8209094684267	-0.000189295508772179
83.8783118960993	-0.000189429695303365
83.9373855429704	-0.000189539349132954
83.9982772970432	-0.00018962216038989
84.0611607220887	-0.000189675461753718
84.1262432710006	-0.000189696134715669
84.1937774725991	-0.000189680480392324
84.2640776724748	-0.000189624032196383
84.2707674709449	-0.000189616526257905
84.2707674709458	-0.000189616526257904
84.3230343574895	-0.000189545114566877
84.3753012440333	-0.000189451066941921
84.429285555502	-0.000189330172171518
84.484821161303	-0.000189180622703269
84.4894953119788	-0.000189166871189179
84.4894953119797	-0.000189166871189176
84.5467338895355	-0.000188983813998091
84.601149605483	-0.000188784664866592
84.6571865117228	-0.000188554014701063
84.7147991027571	-0.000188289858395411
84.7741265652586	-0.00018798924246761
84.8348938355856	-0.000187651290772469
84.8959793908642	-0.000187280976724371
84.9581013779111	-0.000186872976991093
85.0229656465362	-0.000186413238086196
85.0902398266952	-0.000185900097314863
85.1586858507518	-0.000185340156287888
85.2192922492333	-0.000184812554266906
85.2384709956394	-0.000184639388495447
85.2384709956403	-0.000184639388495438
85.2917221301021	-0.000184142966127794
85.3411615195188	-0.00018366156219982
85.3893759762397	-0.000183173106171595
85.4370515107631	-0.000182671726928945
85.484607357596	-0.000182153441793803
85.5323769877491	-0.000181614610717511
85.5807123102528	-0.000181050867593402
85.6301267117026	-0.000180455325912298
85.681528054649	-0.000179815288957929
85.7367641167185	-0.000179104224834634
85.8012418532808	-0.000178243803115671
85.8713551307996	-0.000177271192973995
85.9290866828638	-0.00017644155062189
85.9681952920669	-0.000175864821673762
85.9681952920678	-0.000175864821673748
86.0202502093913	-0.000175078814348402
86.0692824149128	-0.00017431934414792
86.1175892528243	-0.000173553060897232
86.1654667632154	-0.00017277598603051
86.2129825969858	-0.000171987529705813
86.2307481351814	-0.000171688337423311
86.2307481351823	-0.000171688337423296
86.2776430336796	-0.000170887111647264
86.3229023520679	-0.000170098120705099
86.3670308661719	-0.000169314050611668
86.399514015589	-0.000168727599414921
86.3995140155899	-0.000168727599414904
86.4433914379701	-0.000167922973277634
86.4908445059887	-0.000167036725435833
86.5449602656546	-0.000166005790984707
86.6051395644087	-0.000164834148735132
86.6626849970933	-0.000163689130850313
86.7148750997083	-0.000162629964606663
86.7656876160897	-0.000161579952491498
86.816281423403	-0.000160516142645516
86.8672042715937	-0.0001594270746726
86.9189594994046	-0.000158301475376148
86.9721560580545	-0.000157124985649486
87.0269719076227	-0.000155892106043893
87.0804931691716	-0.00015466834029451
87.1283406910686	-0.000153557695064673
87.1716715352961	-0.000152538456022636
87.1986832254865	-0.000151896655999305
87.1986832254874	-0.000151896655999284
87.2403184268145	-0.000150897790588029
87.2846437324237	-0.000149821649902659
87.3361511847603	-0.000148554755338607
87.3911777152659	-0.000147182001130588
87.4403058471529	-0.000145939687105311
87.485304079704	-0.000144788090327412
87.5286710571091	-0.000143665926509986
87.5711340359219	-0.000142555530799623
87.6131345940253	-0.000141445997560651
87.6551501193844	-0.00014032497874575
87.697320407961	-0.000139188762338663
87.7378053244223	-0.000138087603133409
87.7744026071573	-0.000137083522325303
87.8084375349436	-0.00013614241265883
87.8422320965862	-0.000135201007725827
87.8778364066772	-0.000134201757346493
87.9174564993611	-0.000133080903150171
87.9644855234019	-0.000131738383104137
88.0279205625859	-0.000129906991611278
88.0921759455679	-0.000128028168236346
88.1581581434783	-0.000126074327993376
88.1897366843806	-0.000125130548978265
88.1897366843815	-0.000125130548978238
88.2420732102634	-0.000123554138927871
88.2944097361453	-0.000121962618521334
88.3483971532072	-0.000120305261095634
88.4039389548639	-0.000118583832785597
88.4611841110261	-0.000116792495267122
88.520298176961	-0.00011492470530145
88.5814804637703	-0.000112972635428546
88.6449749877941	-0.000110926762375046
88.7110877039421	-0.000108775226020149
88.780213965319	-0.000106502812075184
88.8528649948671	-0.00010408990473383
88.9291959055387	-0.00010152818815271
88.9991367043388	-9.91575458409493e-05
89.0633830234511	-9.69606561620493e-05
89.1244640457106	-9.48552672512179e-05
89.159805294928	-9.3629782868501e-05
89.159805294929	-9.36297828684694e-05
89.2200386066649	-9.15290162324854e-05
89.2724811059662	-8.96877387082912e-05
89.3267255670534	-8.77714577620152e-05
89.3825354464818	-8.57876741449827e-05
89.4395962426688	-8.37469077349737e-05
89.4917670199005	-8.187019758874e-05
89.5406869593003	-8.01012289356955e-05
89.5880841023598	-7.83790102716877e-05
89.6348241930463	-7.66728170014471e-05
89.6814641238987	-7.49626720786816e-05
89.7287230318906	-7.3222244651698e-05
89.777757617369	-7.14085306356443e-05
89.8303294888562	-6.94552611671884e-05
89.8892281532989	-6.72564934462225e-05
89.9600987764843	-6.45966371520609e-05
90.0458657910321	-6.13578051086577e-05
90.1320137627402	-5.80836342963925e-05
90.1477992762775	-5.74814908605718e-05
90.1477992762784	-5.74814908605371e-05
90.1999183318013	-5.54887186393194e-05
90.2520373873242	-5.34889516046094e-05
90.3060254786042	-5.1410347259587e-05
90.3615578721907	-4.92649960872168e-05
90.4187923221915	-4.70464558927545e-05
90.4778936184095	-4.47479642293006e-05
90.539060572738	-4.23613866625071e-05
90.6025364852576	-3.98767943278016e-05
90.6686262830902	-3.72817744961613e-05
90.7377237738973	-3.45603342957324e-05
90.8103468412601	-3.16914777792671e-05
90.8866413124527	-2.8668849149311e-05
90.9673943111567	-2.54606652842321e-05
91.0537510409074	-2.20207198575597e-05
91.1216813184424	-1.93088544406465e-05
91.1216813184433	-1.93088544406101e-05
91.1737556778832	-1.72268209433306e-05
91.225830037323	-1.51423185675042e-05
91.2798338800203	-1.29782359681872e-05
91.335377141321	-1.07502610797243e-05
91.3926194603483	-8.45210875668633e-06
91.4517246374906	-6.07735586827267e-06
91.5128902822996	-3.61826093951396e-06
91.5763579991214	-1.06536608163435e-06
91.642430248404	1.59316462781665e-06
91.7114970860909	4.37259627343723e-06
91.7840814339657	7.29340613838137e-06
91.8603302902146	1.0360758150161e-05
91.941007540447	1.36043803007603e-05
92.0272396751527	1.70681781423796e-05
92.1051714404035	2.0194840175797e-05
92.1051714404044	2.01948401758335e-05
92.1572357521809	2.22812885397257e-05
92.2093000639574	2.43655273539891e-05
92.2632935380747	2.65243961298905e-05
92.3188281030222	2.87418370986574e-05
92.3760638002082	3.10236561142256e-05
92.4351650224361	3.33757263409824e-05
92.4963301866559	3.58051467415261e-05
92.5598020301717	3.83206141902775e-05
92.6258846598632	4.09330475946097e-05
92.6949706328541	4.36565830447795e-05
92.7675843236993	4.65101681227594e-05
92.8438630216051	4.94971121971497e-05
92.9245909854191	5.26455418855103e-05
93.01090706018	5.59964170060036e-05
93.0840462505957	5.88224247037438e-05
93.0840462505966	5.88224247037789e-05
93.1361132603593	6.08263892149693e-05
93.188180270122	6.28235620393095e-05
93.2421767618156	6.4887317143717e-05
93.2977132606164	6.70017662969152e-05
93.354949585981	6.91719687909588e-05
93.4140497923803	7.1402965964903e-05
93.4752118404381	7.37008683989604e-05
93.5386778327385	7.60731800108191e-05
93.604750961536	7.85293475825148e-05
93.6738224055821	8.10816383797548e-05
93.7464169108709	8.37466376673935e-05
93.8226730781989	8.65261066825722e-05
93.903366457671	8.94442675346618e-05
93.9896286277675	9.25366843347255e-05
94.0622266064906	9.51167981487816e-05
94.0622266064915	9.51167981488138e-05
94.1142986352289	9.69544270622633e-05
94.1663706639663	9.87809491893966e-05
94.2203716433388	0.000100663167456522
94.2759130699982	0.000102586116997109
94.3331547816906	0.000104553905805996
94.3922608965227	0.000106570545137077
94.4534294517588	0.000108640918611279
94.5169026462932	0.000110771047088779
94.5829837966521	0.000112968544486325
94.6520642477299	0.000115243348187477
94.7246689785687	0.000117608969964564
94.8009389480247	0.000120065563522781
94.881648823805	0.000122632726323275
94.9679316915883	0.000125339439580309
95.046552593739	0.000127771124111924
95.0465525937399	0.000127771124111952
95.0986118676449	0.000129362746527197
95.1506711415499	0.000130939380008382
95.2046600934024	0.000132558418950545
95.2601897335218	0.000134206409571912
95.3174200918613	0.000135886331478157
95.3765155083882	0.000137600990991177
95.4376743378594	0.000139353833243461
95.5011392412264	0.00014114913701903
95.5672142296558	0.000142992358551523
95.6362917368742	0.000144890685848392
95.7088941951365	0.000146853877910024
95.7851599563782	0.000148880304201621
95.8658725180101	0.000150984333398661
95.9521695789432	0.000153187132843533
96.0194111804013	0.000154869536673703
96.0194111804023	0.000154869536673726
96.0714908269686	0.000156151886283102
96.1235704735349	0.000157415997152805
96.1775789070041	0.000158707496164373
96.2331271080762	0.000160015004026495
96.2903747075187	0.000161340241045175
96.349485541013	0.000162684682915362
96.4015104418848	0.000163847679576458
96.4015104418857	0.000163847679576478
96.4626821572049	0.000165190662630689
96.5164101247414	0.000166348222834872
96.5716370347993	0.000167516467816465
96.5716370348002	0.000167516467816484
96.6272704332156	0.000168671000896778
96.692556134873	0.000169997070047406
96.7593687308633	0.000171321731533524
96.8281736421169	0.000172651336182753
96.8991201238224	0.000173985307761381
96.9723967131211	0.000175323315556612
97.0088045512527	0.000175972981633886
97.0088045512536	0.000175972981633902
97.0610483845233	0.000176887578363103
97.113292217793	0.000177781271867465
97.1672780049562	0.000178682685523586
97.2228135671553	0.000179586435952692
97.2800514841019	0.000180492774226986
97.3391569022846	0.00018140178573659
97.4003288083943	0.000182313646277915
97.4638107636918	0.000183228658734042
97.5299080765188	0.000184147329728649
97.5990151376497	0.000185070501652749
97.6716457961963	0.000185999394512994
97.7479504313587	0.000186929384329077
97.8287171797487	0.000187862256376873
97.9150937041047	0.000188800998332245
97.9771621588635	0.000189437775647227
97.9771621588644	0.000189437775647237
98.0149451964431	0.000189809874248817
98.014945196444	0.000189809874248826
98.0670304404783	0.000190303504618905
98.1206310408459	0.000190788053999491
98.1757520998684	0.000191261479656721
98.2325313334088	0.000191722709924859
98.2911255579375	0.000192170480292554
98.351722277171	0.000192603343432424
98.4145494584159	0.000193019624014584
98.4613664421117	0.000193308252517354
98.4613664421126	0.000193308252517359
98.5267074296812	0.000193680220474652
98.5836543895956	0.000193975022020813
98.6424635155526	0.000194250688500618
98.7028790684358	0.000194503387880854
98.7650428197088	0.000194731087108447
98.8291015841319	0.000194931392006615
98.895227230587	0.000195101557053364
98.9636227630938	0.000195238398581531
98.9704042698631	0.000195249794936135
98.970404269864	0.000195249794936136
99.0226960066362	0.000195324505875072
99.0749877434085	0.000195375899112896
99.1289699249971	0.000195404481580731
99.1845047638446	0.000195407932549392
99.2417428908311	0.000195383938004658
99.3008498173784	0.0001953298050038
99.3620248997491	0.000195242369067702
99.4255122228462	0.000195117852322162
99.491617854909	0.000194951654683193
99.5607373407497	0.000194738031071424
99.6211323313904	0.000194518048966364
99.6211323313913	0.00019451804896636
99.6747920911397	0.000194296549786868
99.728451850888	0.000194050563001297
99.7838511669512	0.000193770937850595
99.8408482239283	0.000193456069348598
99.8995967046098	0.000193102717090325
99.9358289826055	0.000192870232285328
99.9358289826065	0.000192870232285322
99.9964972853887	0.000192456118886614
100.048943939547	0.000192073103192391
100.103209412457	0.000191652426418082
100.159040332385	0.000191193787876232
100.216594642984	0.000190693632901596
100.276040853587	0.000190147947027822
100.337582472335	0.000189551966270056
100.401469099092	0.000188899945422526
100.457858903293	0.000188296310212847
100.457858903294	0.000188296310212837
100.524404219783	0.000187550148969759
100.578481136011	0.000186916919960535
100.634501595699	0.000186235608776639
100.692058369002	0.000185508863862446
100.751299847895	0.000184732637327255
100.81237484606	0.000183902545723681
100.875459818337	0.000183013462818189
100.931012402381	0.000182204001453092
100.931012402382	0.000182204001453078
100.993350850278	0.000181266207188807
101.045733353303	0.000180454207082102
101.100008129097	0.000179589880449725
101.155853581396	0.000178676224167722
101.213432480803	0.000177708509098617
101.27291580016	0.000176681527745373
101.297643988635	0.000176246478266643
101.297643988636	0.000176246478266627
101.359238772989	0.000175142196314799
101.413608006541	0.000174143105568677
101.469770052949	0.000173087233212693
101.52751107657	0.000171976566737461
101.581956341492	0.000170906115412778
101.632860677556	0.000169885051704269
101.681861322105	0.000168883811963859
101.729889699051	0.000167885059098592
101.777499812935	0.00016687811910965
101.825078883103	0.000165855137759777
101.872954360793	0.000164809033846174
101.895617566756	0.000164308000888707
101.895617566757	0.000164308000888686
101.944166275188	0.000163222152930054
101.994898610843	0.000162069287599131
102.048735217027	0.000160825700203167
102.104144154276	0.000159524254103916
102.161235090142	0.000158160625030056
102.220170755856	0.000156728989966944
102.274690081948	0.000155383157023043
102.325856314605	0.000154101476370205
102.375367832348	0.000152844218479148
102.423956168957	0.000151594250037859
102.472006358875	0.000150342513624814
102.519697642658	0.00014908489729763
102.566931682939	0.000147824503681441
102.613278935947	0.000146573539316151
102.658338370883	0.000145343927629505
102.702349848745	0.000144130255940452
102.746308446788	0.000142905657681647
102.776343972038	0.000142061862569874
102.776343972039	0.000142061862569848
102.821832516358	0.000140773102193799
102.875399700355	0.00013923885776479
102.890416693238	0.000138805549744709
102.890416693238	0.000138805549744683
102.945178550067	0.000137213651855314
102.997644913903	0.000135671295425302
103.049459378441	0.000134131776187927
103.100207824031	0.000132608374620073
103.150816422829	0.000131074008913082
103.201812033615	0.000129512765500181
103.207662674911	0.00012933268237208
103.207662674912	0.000129332682372052
103.259558827893	0.000127726698324971
103.313177922296	0.000126051268067077
103.368138129095	0.000124317135209579
103.420559040869	0.000122647484193812
103.467109541228	0.000121152172362316
103.509809716991	0.000119770211864094
103.551406756089	0.000118414555272177
103.594335964374	0.000117005865256693
103.641899830917	0.0001154338179648
103.694461202313	0.000113682990163433
103.74702257371	0.000111918078498439
103.793380826898	0.000110349934551758
103.837358447676	0.000108852476083971
103.856566260896	0.000108195466516957
103.856566260896	0.000108195466516926
103.899385179742	0.000106724391053107
103.941377712281	0.00010527316219665
103.983392670629	0.000103812801517445
104.025564449408	0.000102338696137017
104.066063695599	0.000100915337148011
104.10267653014	9.9622145452355e-05
104.13671685523	9.84144140096329e-05
104.170507469169	9.72104545245456e-05
104.20609923492	9.59369041065849e-05
104.245695990314	9.45136005520211e-05
104.292681564077	9.2816027137033e-05
104.35611747844	9.05094378340643e-05
104.420366032189	8.81564944848487e-05
104.486349033097	8.572286693828e-05
104.553537002453	8.32273944020338e-05
104.623386366116	8.06149767192138e-05
104.696540770267	7.78597635086346e-05
104.773671779325	7.49342158202818e-05
104.848593195361	7.20729702414528e-05
104.848593195362	7.2072970241418e-05
104.900768037402	7.00694337798525e-05
104.952942879443	6.80571517882906e-05
105.006926729919	6.59661471384598e-05
105.06245809237	6.38059760907534e-05
105.119692425262	6.15700717957739e-05
105.178794902296	5.92514132322883e-05
105.23996471111	5.68415636477337e-05
105.303445686137	5.43302282801208e-05
105.369512211171	5.1705788229105e-05
105.431455778509	4.92355424088486e-05
105.491712401305	4.68240678602103e-05
105.55277916196	4.43720102789914e-05
105.617644103608	4.17588859362078e-05
105.682238742153	3.91483573869453e-05
105.745625309564	3.6579064642905e-05
105.800723712535	3.43399674130349e-05
105.818550559037	3.36144235935628e-05
105.818550559038	3.36144235935258e-05
105.868567427811	3.15760301009204e-05
105.91603807311	2.96378380407438e-05
105.962785682161	2.77259597218385e-05
106.009424858282	2.581552654722e-05
106.05667350903	2.38772687321412e-05
106.105683006041	2.18639365887425e-05
106.158207391384	1.97032374476696e-05
106.217020644679	1.72804950722224e-05
106.280925520768	1.46444233225185e-05
106.347318349052	1.19022583831893e-05
106.416765798524	9.03071782842366e-06
106.489759622631	6.00965164646642e-06
106.566477550217	2.83201895284263e-06
106.647726342081	-5.35106803380333e-07
106.73468942305	-4.14004584973103e-06
106.805737204654	-7.08519486152086e-06
106.805737204655	-7.08519486155855e-06
106.857785270314	-9.24231679752001e-06
106.909833335972	-1.13987883060606e-05
106.963821813018	-1.36346951376751e-05
107.019351380985	-1.59331087688977e-05
107.07658268107	-1.83002365851507e-05
107.135680275124	-2.07423651626874e-05
107.196842841292	-2.32670889354176e-05
107.26031348587	-2.58837065611845e-05
107.326396857344	-2.8603885231019e-05
107.395486343491	-3.14427196591686e-05
107.468101865636	-3.44201928784317e-05
107.54438657955	-3.75404818974951e-05
107.625126692137	-4.08336217272303e-05
107.711465403094	-4.43433820061948e-05
107.781304624329	-4.7172784150105e-05
107.78130462433	-4.71727841501417e-05
107.833376119062	-4.92763609181137e-05
107.885447613795	-5.13745334004177e-05
107.93944848113	-5.35444728613487e-05
107.994988902002	-5.57696412008532e-05
108.052228563099	-5.80555313496006e-05
108.111331337618	-6.04076444727438e-05
108.172494936795	-6.28326397883141e-05
108.235961111003	-6.53386849462166e-05
108.302032537495	-6.79360476746631e-05
108.371099608158	-7.06380393230952e-05
108.443685795487	-7.34626222090819e-05
108.519935088421	-7.64123986252538e-05
108.600615222293	-7.95134046814071e-05
108.686854104601	-8.28041335942341e-05
108.762247013174	-8.56599121033974e-05
108.762247013175	-8.56599121034317e-05
108.814315535671	-8.76203163886032e-05
108.866384058166	-8.9570746192494e-05
108.920381574918	-9.1582649192908e-05
108.975919943264	-9.36402384873463e-05
109.033159112998	-9.57481048457635e-05
109.092263358492	-9.79107687330466e-05
109.153430931495	-0.000100133724881199
109.216904333396	-0.000102423738320666
109.282987322459	-0.000104789350884113
109.352071917797	-0.000107241692158638
109.424684188742	-0.000109795867179406
109.500960628783	-0.00011245247209709
109.581682493208	-0.000115233632037966
109.66798605308	-0.000118171777441118
109.744449931537	-0.000120743677659721
109.744449931538	-0.000120743677659751
109.796511662034	-0.000122477636005118
109.848573392529	-0.000124197448535117
109.902564792638	-0.000125965843106646
109.958096545714	-0.000127768345770103
110.015328593863	-0.000129608437817378
110.074425152682	-0.000131489447423845
110.135584406712	-0.000133415446051023
110.199048777367	-0.000135391474683866
110.265121926712	-0.000137423939009967
110.334195756609	-0.000139521244978712
110.406795238738	-0.000141694863384684
110.483055211709	-0.000143943602123338
110.563757879698	-0.000146284241847795
110.65003812129	-0.000148741419577152
110.7186577147	-0.000150661740382611
110.7186577147	-0.000150661740382636
110.770735968776	-0.000152098833759932
110.822814222851	-0.000153518201459367
110.876821236577	-0.000154971230305225
110.932368263168	-0.000156445414221931
110.989614992258	-0.000157942977752256
111.048725345076	-0.000159465917282298
111.109897085833	-0.000161016709013492
111.173372025236	-0.000162598455137451
111.239452908678	-0.000164215149510399
111.30853020336	-0.000165872108075279
111.38112746018	-0.00016757671471861
111.457392383651	-0.000169326400608334
111.538090389001	-0.000171131504653408
111.624350616122	-0.000173007813495521
111.707527320148	-0.000174764400954167
111.707527320149	-0.000174764400954186
111.759579975716	-0.000175837142985961
111.811632631283	-0.000176889292060209
111.865615178771	-0.000177958560317161
111.921138945094	-0.000179034957893155
111.978364132708	-0.000180119352656581
112.037455312105	-0.000181212320158959
112.098611157177	-0.000182314634061002
112.162074782007	-0.000183427327838329
112.228150863826	-0.00018455182311614
112.297232859429	-0.000185690143474514
112.369837429577	-0.000186845111953471
112.446110338602	-0.000188012440710639
112.526837409871	-0.00018919626302921
112.613161602313	-0.000190402975007287
112.675539582512	-0.000191236645677621
112.675539582513	-0.000191236645677633
112.727626681267	-0.000191908038195961
112.779713780022	-0.000192556822911862
112.833729483115	-0.000193205663767378
112.889284385625	-0.00019384744752913
112.946537934406	-0.000194481652783356
113.005653717175	-0.000195107411350049
113.066829038792	-0.000195723761030646
113.13030506047	-0.000196329618592409
113.196383577045	-0.000196923762277599
113.209659063226	-0.000197038619532353
113.209659063227	-0.000197038619532361
113.263297843006	-0.000197487297858539
113.316936622784	-0.000197911248572265
113.372340250282	-0.000198323124816758
113.379785463805	-0.000198376454388874
113.379785463806	-0.00019837645438888
113.436854117088	-0.000198769322650605
113.502123416859	-0.000199184081181616
113.568979361755	-0.00019957059884732
113.6378285824	-0.000199928015442235
113.670039895598	-0.00020008105552117
113.670039895599	-0.000200081055521174
113.7223284103	-0.000200310213360511
113.774616925001	-0.000200515492736292
113.828596891698	-0.000200702331773448
113.884129552948	-0.000200867924764677
113.941365616089	-0.00020101031496762
114.000470640289	-0.000201127195682913
114.061644051668	-0.000201215869540155
114.125130036089	-0.000201273133033013
114.19123481283	-0.00020129511019811
114.260354162557	-0.0002012769979668
114.332994900494	-0.000201212682491196
114.409316781323	-0.000201095117371995
114.490111181821	-0.000200914862563602
114.576532941059	-0.000200658566700575
114.633389548805	-0.000200454190414567
114.633389548806	-0.000200454190414564
114.685513252032	-0.000200241913431658
114.737636955258	-0.000200005825704869
114.791659529609	-0.000199736034322671
114.823093462434	-0.000199567303414597
114.823093462434	-0.000199567303414592
114.878655895751	-0.000199247937967363
114.932416357253	-0.000198913283532225
114.987823569181	-0.000198542023116057
115.044879646758	-0.000198131801628503
115.103744501003	-0.000197678947016114
115.164602076896	-0.000197179191111164
115.227675658857	-0.000196627444093645
115.269514385274	-0.000196242518381374
115.269514385274	-0.000196242518381365
115.335080479559	-0.000195608992097488
115.392025101864	-0.000195028824090086
115.450840539151	-0.000194400454765777
115.511262546637	-0.000193724176703843
115.573433291688	-0.000192995906213929
115.631516351925	-0.000192285909435766
115.631516351926	-0.000192285909435755
115.69558271989	-0.00019146971958769
115.747941864675	-0.000190777021435412
115.802263971484	-0.000190034053936682
115.858158652626	-0.000189243840539295
115.915792393075	-0.000188401812341785
115.97533718031	-0.000187502949583037
116.037001586037	-0.000186541256253239
116.101042266437	-0.000185509455190559
116.167783135881	-0.000184398505109425
116.237646301689	-0.000183196830908495
116.311057880249	-0.000181891679801443
116.38139681523	-0.0001806006225968
116.429280450496	-0.000179699173742655
116.429280450497	-0.000179699173742638
116.495208721679	-0.000178428306759857
116.548941495402	-0.000177367210870851
116.592545473297	-0.000176489519870627
116.592545473298	-0.000176489519870608
116.64830610889	-0.000175345561372975
116.700813076734	-0.000174246347073222
116.754940035314	-0.000173091013787846
116.810627494412	-0.000171878994469777
116.868023252441	-0.000170605149479822
116.927293228026	-0.000169263638557377
116.988637032748	-0.000167847504721766
117.052298964871	-0.000166348319447339
117.118585191993	-0.000164755638267651
117.183548227617	-0.000163163658319979
117.246371765925	-0.00016159510491829
117.266006600884	-0.000161099062814082
117.266006600885	-0.000161099062814059
117.327606201457	-0.000159525030007667
117.381734529835	-0.000158119755451229
117.437615792475	-0.00015664742593766
117.49502981826	-0.000155112118386012
117.554116073178	-0.000153508410011586
117.591595410427	-0.000152478807773838
117.591595410428	-0.000152478807773813
117.652500926159	-0.000150785406001388
117.704893990217	-0.000149308795002495
117.759122033217	-0.000147761291926296
117.814920029123	-0.000146148828503865
117.872447986294	-0.00014446519040999
117.925663266842	-0.00014288882652773
117.975871251948	-0.000141385031923333
118.024510888282	-0.000139913077383062
118.072368029381	-0.000138450413101941
118.10579197535	-0.000137420484156627
118.105791975351	-0.000137420484156599
118.153357105691	-0.000135943022160935
118.201231770383	-0.000134442098039561
118.249778367872	-0.000132906073086138
118.299581987355	-0.000131315751429451
118.351710339656	-0.000129635623711944
118.408458455577	-0.0001277887164734
118.47039752747	-0.000125751882640545
118.534298194839	-0.000123627936509251
118.5531412064	-0.000122997298311614
118.553141206401	-0.000122997298311584
118.60942472584	-0.000121101999991047
118.660386745548	-0.000119371070680804
118.709756278738	-0.000117680980903398
118.758262170729	-0.000116007931216269
118.806263073888	-0.000114340245183888
118.853910563046	-0.000112673142602751
118.901064120282	-0.000111012010925231
118.947267008932	-0.000109373609502909
118.992168158889	-0.000107771308642418
119.036106806341	-0.000106193889915392
119.080155998206	-0.000104603237914389
119.125975820244	-0.000102938947041245
119.176310178593	-0.000101099453343636
119.239604095107	-9.87699700114355e-05
119.303912969296	-9.63848338507062e-05
119.357234690859	-9.43935143562155e-05
119.408259663928	-9.24765941727208e-05
119.458850678587	-9.05652109026639e-05
119.509633772954	-8.863600300346e-05
119.550116142727	-8.70906705434665e-05
119.550116142728	-8.70906705434317e-05
119.584491051692	-8.57733848245653e-05
119.584491051693	-8.57733848245304e-05
119.635956016763	-8.37925988374162e-05
119.689425721037	-8.17239618590156e-05
119.74260282132	-7.96560880059011e-05
119.789845155074	-7.78103703505575e-05
119.83287253885	-7.61224216763873e-05
119.874474365362	-7.44842690735105e-05
119.91708907341	-7.28001155587403e-05
119.963771687096	-7.09482474096495e-05
120.015810290004	-6.88755550499943e-05
120.015810290005	-6.8875555049958e-05
120.062419872644	-6.70118139470237e-05
120.109029455282	-6.51413701574303e-05
120.153475967037	-6.33516487966662e-05
120.196561442933	-6.161121211703e-05
120.238862597906	-5.98973084310859e-05
120.280819839185	-5.81924306816839e-05
120.322904503068	-5.64775960936621e-05
120.364928544708	-5.47605870019665e-05
120.404477752756	-5.31405727050668e-05
120.440187304927	-5.16744985947393e-05
120.473948146592	-5.02855911512429e-05
120.508019853376	-4.88811688895321e-05
120.515104632986	-4.85887996839013e-05
120.515104632987	-4.85887996838637e-05
120.551515277592	-4.70844375728519e-05
120.593907894672	-4.53292188699892e-05
120.646321179448	-4.31537945674014e-05
120.701124117668	-4.08731714676886e-05
120.757515804627	-3.85203222746674e-05
120.815685137323	-3.60871514153003e-05
120.875810052193	-3.35659907893183e-05
120.938107971266	-3.09474935494902e-05
121.002847509457	-2.82201345876581e-05
121.070369454873	-2.53693177229905e-05
121.141120937095	-2.23759208098894e-05
121.215472532426	-1.92240457275921e-05
121.2938178334	-1.58968614038706e-05
121.377077211188	-1.23552050495425e-05
121.466672764068	-8.53857277370574e-06
121.507185748808	-6.81127544687923e-06
121.507185748809	-6.81127544684044e-06
121.559315317177	-4.58758994818813e-06
121.611444885544	-2.36290209841243e-06
121.66542858039	-5.83122993807631e-08
121.720957880149	2.31277750440648e-06
121.778190097096	4.75679616560649e-06
121.837290300655	7.2804458119091e-06
121.898457647972	9.89181059898913e-06
121.961935926307	1.26007856435478e-05
122.026676455445	1.53620394516478e-05
122.087813951035	1.79676942790785e-05
122.141265017299	2.02438828579543e-05
122.19058235208	2.23422299582253e-05
122.238136304118	2.43636903088079e-05
122.284936915521	2.63511487521789e-05
122.331556009568	2.8328757472839e-05
122.378667589637	3.03248945289122e-05
122.427355127684	3.23851040328527e-05
122.478183632408	3.45327495527727e-05
122.478183632409	3.45327495528111e-05
122.530107174371	3.67230824073245e-05
122.582637649063	3.89350726573822e-05
122.636635126953	4.12044201693827e-05
122.69219059338	4.35342694946549e-05
122.749444547155	4.59297385846667e-05
122.808561570305	4.83968199130257e-05
122.86973919901	5.09427167507157e-05
122.933218977196	5.35762564178759e-05
122.99930326197	5.63085219008598e-05
123.06838193404	5.91538605945927e-05
123.140977605556	6.21316001133632e-05
123.217239304304	6.52452134592554e-05
123.297928201703	6.85225358886155e-05
123.384169751243	7.20049717266497e-05
123.463193141936	7.51764658335963e-05
123.463193141937	7.51764658336327e-05
123.515255877915	7.72553191637471e-05
123.567318613892	7.93254519833523e-05
123.621310933168	8.14628340851639e-05
123.676844652098	8.36508850188573e-05
123.734079903464	8.58946826592719e-05
123.793181185343	8.81992628771651e-05
123.854347058358	9.0570739124866e-05
123.917820460141	9.30166302535807e-05
123.983905787045	9.5546418704105e-05
124.052996033657	9.81724437880952e-05
124.12561390525	0.000100911243920879
124.201899270064	0.000103764160307069
124.282637528597	0.000106755791070517
124.368969932732	0.000109922102378858
124.441980365425	0.00011257276940755
124.441980365426	0.000112572769407583
124.494046409568	0.000114447533223936
124.54611245371	0.000116309128819562
124.600108115753	0.000118225569009846
124.655643632012	0.000120181377846522
124.71287880663	0.000122180546173824
124.771977662704	0.000124226933305464
124.833138120588	0.00012632524727971
124.896602229146	0.000128481302566679
124.962673106456	0.000130702466557588
125.031741824199	0.000132998375981485
125.104332964538	0.0001353821656347
125.180584934545	0.000137853334066307
125.261272892132	0.000140430928725103
125.347527721715	0.000143143075977886
125.418752166216	0.00014534827980794
125.418752166217	0.000145348279807967
125.470827345651	0.00014694063144669
125.522902525085	0.000148515902574599
125.576906469109	0.000150131274254185
125.632450832255	0.00015177312628214
125.689695410787	0.000153444205018806
125.748804277087	0.000155147047940245
125.809975402179	0.000156884782264969
125.873450887702	0.000158661304564446
125.939533902836	0.000160481601490808
126.00861555996	0.000162352267724967
126.081220450609	0.000164282400491297
126.157492201075	0.000166269852732852
126.238202389636	0.000168327583183632
126.324483239491	0.000170475071321092
126.405982764474	0.000172453317718697
126.405982764475	0.000172453317718719
126.458036931631	0.000173691014678956
126.510091098786	0.000174908405465771
126.564075189802	0.000176149323416092
126.619600195629	0.000177402540504443
126.67682624696	0.000178669433318057
126.735917809814	0.000179951098731842
126.797073415927	0.000181248938645078
126.860535980214	0.000182564754057915
126.926609890851	0.000183900927124695
126.995688165909	0.000185260720356403
127.068289342193	0.000186648629875354
127.144556449742	0.000188060752338739
127.225274204936	0.000189503681587256
127.311583192731	0.000190987383565324
127.374584238808	0.000192031510728522
127.374584238809	0.000192031510728537
127.426671247437	0.000192869816501024
127.478758256065	0.000193685434900817
127.532773788084	0.000194507180342983
127.588328696762	0.000195326663695308
127.64558246065	0.000196143836662475
127.704698718175	0.000196958310710381
127.765874841959	0.000197769702598951
127.829352086738	0.000198577637332256
127.895432381052	0.000199381780773998
127.964504938628	0.000200181901427469
128.037091274061	0.000200977993964253
128.113348561737	0.000201764759812332
128.194029119588	0.000202541609665128
128.280256429413	0.000203308459633159
128.369600123634	0.000204033631974915
128.369600123636	0.000204033631974929
128.421644246749	0.000204423394484544
128.473688369862	0.000204789047735062
128.527662664265	0.00020514274344549
128.583178928964	0.000205479383940675
128.640397603036	0.000205797471654513
128.699483574645	0.000206095122878442
128.760635956895	0.000206370154742545
128.824098486884	0.000206619995916865
128.890176756927	0.000206841566991467
128.959265628671	0.000207031100527615
129.031874028214	0.000207183816052969
129.108157750067	0.000207292904636295
129.188905846333	0.000207350995508676
129.275268551511	0.000207347775893499
129.331373254963	0.000207309480183363
129.331373254965	0.000207309480183361
129.38346999625	0.00020724838639045
129.435566737536	0.00020716270677857
129.489591891153	0.000207047893371808
129.545155495478	0.000206902245996932
129.602416759636	0.000206722917299715
129.66153894827	0.000206506647418091
129.722718919994	0.000206249597064306
129.786197203727	0.000205947174619893
129.852274667227	0.000205593777606216
129.921338904846	0.000205182392920751
129.993908813953	0.000204703939500378
130.017808095503	0.00020453602709922
130.017808095505	0.000204536027099207
130.071366307041	0.000204141150657388
130.124924518577	0.000203720608776896
130.180326659051	0.000203258632533638
130.187934497562	0.000203193056283495
130.187934497564	0.000203193056283479
130.244997946185	0.000202684763931877
130.310267305358	0.000202067890569193
130.332219709271	0.000201851921517372
130.332219709272	0.000201851921517354
130.384544203527	0.000201319947330892
130.436868697782	0.00020076378380834
130.490841499436	0.000200164821046849
130.546369781499	0.000199521878626849
130.603602724658	0.000198830925281968
130.662706351521	0.000198087361818706
130.723880615507	0.000197285729755457
130.787370451019	0.000196419442445131
130.853483170661	0.000195480375696919
130.92261622586	0.000194458224109495
130.995267995625	0.00019333999507045
131.071609513094	0.000192116596249717
131.152436079623	0.000190767616590119
131.238911246025	0.00018926360772892
131.28963589637	0.000188352342834984
131.289635896372	0.000188352342834951
131.34173735366	0.000187394113164006
131.393838810949	0.000186413463365536
131.447869711323	0.000185372936275917
131.503438349248	0.000184277904613982
131.560703796769	0.000183123176811667
131.619829062369	0.000181903147903756
131.631242480895	0.000181664398690385
131.631242480896	0.000181664398690346
131.692424075223	0.000180366810522163
131.746121579808	0.000179203381825051
131.801699455488	0.000177975181154682
131.85893163924	0.00017668504284304
131.917990252822	0.000175326922992043
131.979062304347	0.000173894073865507
132.042375768378	0.000172378361942979
132.077663371876	0.000171520301312502
132.077663371878	0.000171520301312457
132.143501228175	0.000169894146883047
132.200443023795	0.000168461422332604
132.259266077054	0.000166955969329431
132.293298934972	0.000166073270790274
132.293298934974	0.000166073270790227
132.353728731264	0.000164484952868271
132.406120187343	0.000163086359277058
132.460328169323	0.000161618385915079
132.51610621524	0.000160085911072246
132.573613558898	0.000158482792799984
132.633020705612	0.000156802290596921
132.694533927515	0.000155036323349125
132.758406772702	0.000153175042471558
132.822186802649	0.000151288756640266
132.884639783443	0.000149415202828592
132.946754158313	0.000147526095307493
133.0095417395	0.00014559077209406
133.074180166406	0.000143571707776579
133.14244016452	0.000141410517453623
133.218071401174	0.000138981667795473
133.237429394501	0.0001383542750634
133.237429394502	0.000138354275063341
133.249643239769	0.000137957233635432
133.249643239771	0.000137957233635372
133.303183017533	0.000136205990293842
133.355721538479	0.000134470554972607
133.409789831303	0.00013266728457899
133.465416027458	0.000130793973585524
133.522743264775	0.00012884444960868
133.58193615648	0.00012681160941801
133.643192374248	0.000124686975170895
133.704097286404	0.000122553751713504
133.764767172759	0.000120408504559302
133.825499466848	0.00011824114427956
133.886644502061	0.000116039282965054
133.948914822319	0.00011377687629402
134.014187372392	0.000111384112122218
134.07415549683	0.000109166970810731
134.074155496832	0.000109166970810664
134.14145953425	0.000106657571855598
134.195528579654	0.000104625837648436
134.248785006294	0.00010261115121864
134.252485884928	0.00010247065622029
134.25248588493	0.000102470656220221
134.302899966342	0.000100550530980259
134.351574647881	9.86856964200306e-05
134.399445951196	9.68413279120701e-05
134.447013939566	9.49986966897239e-05
134.4946405083	9.31440418869632e-05
134.542654197346	9.12646169036978e-05
134.591469167218	8.93440402994539e-05
134.641765401936	8.73550715661297e-05
134.694827496343	8.52458382022613e-05
134.753643987337	8.28951078503465e-05
134.82155874404	8.01645044958657e-05
134.885519682523	7.75774204059284e-05
134.913940899541	7.64231563276216e-05
134.913940899543	7.64231563275476e-05
134.968135121669	7.42143807391408e-05
135.018053306944	7.21710326168824e-05
135.066857306694	7.01653063481239e-05
135.115034414163	6.81778031720893e-05
135.162824070403	6.61990801778266e-05
135.210220450276	6.4229748004078e-05
135.211404280487	6.41804733422817e-05
135.211404280489	6.4180473342206e-05
135.258060821662	6.22352026949059e-05
135.303466567019	6.03360539352099e-05
135.347682729771	5.84811097632353e-05
135.391525559376	5.66365757456936e-05
135.436425168249	5.47423226146152e-05
135.484562550987	5.27057485999787e-05
135.540722304002	5.03225499634827e-05
135.602022918481	4.77126869804875e-05
135.657982550814	4.53228142963657e-05
135.709740470412	4.31063877868196e-05
135.760456639654	4.09292376472392e-05
135.811076586788	3.87511973321176e-05
135.862116438829	3.65502576769199e-05
135.914096482224	3.4304045607295e-05
135.967628170662	3.19860710434321e-05
136.022577548903	2.96020374661089e-05
136.075220077392	2.73139373497724e-05
136.121999470043	2.52774951096726e-05
136.164804105766	2.3411633955164e-05
136.20639850164	2.15964287326637e-05
136.209734312067	2.14507664653161e-05
136.209734312069	2.14507664652366e-05
136.252552908141	1.95799682866137e-05
136.300399447265	1.74872704519619e-05
136.354153345044	1.51336508813424e-05
136.392639901224	1.34470156831495e-05
136.392639901225	1.34470156830698e-05
136.445453064615	1.11307197138856e-05
136.489627283286	9.19188881154651e-06
136.532539459241	7.30737402273477e-06
136.574745757254	5.45297260004576e-06
136.616692950732	3.60922840585456e-06
136.658827319082	1.75667063062199e-06
136.700647249544	-8.25018285248076e-08
136.739485149675	-1.79079878779313e-06
136.774669608628	-3.33852536074429e-06
136.808331270299	-4.8192991218756e-06
136.823959186624	-5.50676015578808e-06
136.823959186627	-5.50676015592186e-06
136.858299187129	-7.01728494893168e-06
136.897315575734	-8.73331713961571e-06
136.943112909423	-1.07471790975709e-05
137.002866674553	-1.3373790858536e-05
137.063800905185	-1.60507798388991e-05
137.126550839479	-1.88054847535782e-05
137.174697033461	-2.09173840065549e-05
137.174697033463	-2.09173840066346e-05
137.239395230064	-2.37525833095897e-05
137.291796240483	-2.60462676921978e-05
137.346178608696	-2.84238739851353e-05
137.40212955042	-3.08667556672831e-05
137.459815184068	-3.33815178099613e-05
137.51940586912	-3.59748308286685e-05
137.581107950112	-3.86547863185734e-05
137.645174883075	-4.14313378977347e-05
137.71192581876	-4.4317046809004e-05
137.781775437831	-4.73282835574379e-05
137.855189861077	-5.04832102735056e-05
137.931879088091	-5.37671401733778e-05
138.000162454048	-5.66803571356538e-05
138.063442811465	-5.93705342649693e-05
138.124104562853	-6.19402759677125e-05
138.165366531321	-6.36828947186429e-05
138.165366531322	-6.36828947187196e-05
138.225772394169	-6.62259518100816e-05
138.278185145789	-6.84244550973623e-05
138.332411308646	-7.06908567658638e-05
138.388206246897	-7.30138510002213e-05
138.443185666762	-7.5293680653291e-05
138.493934986102	-7.73897225219701e-05
138.542192191779	-7.93751522603758e-05
138.589296155735	-8.1305713129499e-05
138.635940726163	-8.32100342652599e-05
138.682693950366	-8.51112066683178e-05
138.73040334075	-8.70432428539606e-05
138.780410520997	-8.90594270038559e-05
138.834750358007	-9.12397086067991e-05
138.896823833151	-9.3716442290761e-05
138.974831888565	-9.68074070468187e-05
139.060692791891	-0.000100180846454533
139.139116357444	-0.000103234908778575
139.139116357446	-0.000103234908778646
139.19126637462	-0.000105251014878212
139.243416391795	-0.00010725503139604
139.29742009407	-0.000109317282800906
139.352966341325	-0.000111424365826308
139.410211655739	-0.0001135806667289
139.469319997565	-0.000115790588906924
139.530489008666	-0.000118059485431298
139.593960347324	-0.00012039395376485
139.660036552138	-0.000122802333225764
139.729107798204	-0.000125295501911349
139.801697199857	-0.000127888240189628
139.87795002507	-0.000130580911919004
139.958631805017	-0.000133394732906733
140.044869182382	-0.00013636133507669
140.12004598869	-0.000138912161695629
140.120045988692	-0.000138912161695691
140.172115636528	-0.000140659315814005
140.224185284365	-0.000142390168942571
140.278184023454	-0.000144167706363227
140.333723783278	-0.000145977206289479
140.390964540142	-0.000147821953277364
140.450070602025	-0.000149705044998064
140.511240263908	-0.000151630282762009
140.574716084208	-0.000153602385974352
140.640801899037	-0.000155627370167479
140.709889838499	-0.000157713156232308
140.782506139606	-0.000159870620374719
140.858787713462	-0.000162097973882286
140.939516065434	-0.000164411007070138
141.025828233504	-0.00016683304718763
141.10411168928	-0.000168983567804423
141.104111689282	-0.000168983567804472
141.156169427926	-0.000170389000787953
141.20822716657	-0.000171774550242322
141.262214819354	-0.000173190282915115
141.317742880719	-0.000174623717747284
141.374971349901	-0.000176076761077145
141.434064506529	-0.000177551053933131
141.495220627334	-0.000179048653180033
141.558682268485	-0.000180572158985094
141.624753295426	-0.000182124952104452
141.693825929933	-0.000183711580682377
141.766422475364	-0.000185338343211921
141.842680729549	-0.000187001697198769
141.923383466356	-0.000188710787321057
142.009667038368	-0.000190479262075575
142.074653926069	-0.000191770763619858
142.074653926071	-0.000191770763619893
142.126738954345	-0.000192780570769623
142.178823982618	-0.000193767738152221
142.232837482738	-0.000194767413142631
142.28839072091	-0.000195769911012893
142.345643261096	-0.000196775684551841
142.404758866588	-0.000197784855497362
142.465935079786	-0.000198797656162743
142.529413393043	-0.000199814464211216
142.59549607928	-0.000200835888331469
142.664572873896	-0.000201862914398729
142.737166128689	-0.000202897172303598
142.813430051384	-0.000203933727146771
142.8941217032	-0.00020497437684991
142.980367120586	-0.000206022544875918
143.069013343006	-0.000207030486536412
143.069013343008	-0.000207030486536432
143.121057352181	-0.0002075893200345
143.173101361354	-0.000208123704502406
143.227075639242	-0.000208652009837203
143.282591674271	-0.000209167819058484
143.339809868848	-0.000209670089020403
143.398895051943	-0.000210157393408128
143.460046257667	-0.00021062810316781
143.523507114171	-0.000211080326616234
143.589583058047	-0.000211511839382052
143.658668717993	-0.000211919983686197
143.731273606264	-0.00021230141489601
143.807552370025	-0.000212649596071682
143.888293397793	-0.000212959366776384
143.974645578366	-0.000213223649577329
144.030104228952	-0.000213356803846287
144.030104228954	-0.000213356803846291
144.082203059893	-0.000213455802769857
144.134301890832	-0.00021352951074445
144.188328985612	-0.00021357921953395
144.243894583215	-0.000213601944991513
144.301157878201	-0.000213595224256498
144.36028212516	-0.000213556177360263
144.42146416594	-0.000213481425868012
144.484944502538	-0.000213366944377156
144.551023958884	-0.000213207843571556
144.620090056031	-0.000212998036801821
144.692661563269	-0.000212729695785408
144.768908294135	-0.000212394955646293
144.84956498418	-0.000211982031222831
144.935747465037	-0.000211474093129818
145.029320676536	-0.000210844703127386
145.033071615896	-0.000210817785891162
145.033071615898	-0.000210817785891149
145.084986970606	-0.000210431893136983
145.136902325314	-0.000210021144036366
145.190864446481	-0.000209567902014594
145.246364346268	-0.000209073833558159
145.303567511359	-0.000208535047060381
145.36263891751	-0.000207947250032753
145.423778096722	-0.000207305349954588
145.487229376048	-0.000206603214429765
145.553299227544	-0.00020583329763856
145.622383881502	-0.00020498605530598
145.694983797407	-0.000204049397623865
145.771265423937	-0.000203014333670413
145.852020947671	-0.000201861990479041
145.938407887959	-0.000200565222384339
145.987154340151	-0.000199804399528192
145.987154340152	-0.000199804399528163
146.039263530282	-0.000198967994949521
146.091372720412	-0.000198107815681362
146.14540973517	-0.00019719080693436
146.20098427822	-0.00019622126492228
146.258255248367	-0.000195194205838301
146.317385508951	-0.000194104215012636
146.378571363927	-0.000192944853273768
146.442052557096	-0.000191708351012838
146.508128806325	-0.000190385126810802
146.577185947556	-0.000188963034339686
146.649740032849	-0.000187426107343828
146.725972244527	-0.000185764361190308
146.806600693856	-0.000183954926986835
146.825957114672	-0.000183512655579765
146.825957114674	-0.000183512655579723
146.879404947895	-0.000182275684483076
146.932852781116	-0.000181015704748601
146.988252884543	-0.000179685580381614
146.995540946434	-0.00017950877962113
146.995540946435	-0.000179508779621086
146.996083526205	-0.00017949560033667
146.996083526207	-0.000179495600336625
147.05313984605	-0.000178096690597818
147.105576153655	-0.000176788436710943
147.159693854745	-0.000175415682946174
147.215380479804	-0.000173979398210787
147.272788773598	-0.000172473705588724
147.332088140181	-0.000170891985465136
147.393483087373	-0.000169226321182252
147.457224787834	-0.000167467080489059
147.523629425751	-0.000165602263507539
147.593107675357	-0.000163616462896134
147.66611416291	-0.000161492062500388
147.74288795169	-0.000159216822221811
147.824256549424	-0.000156759918521974
147.911450651847	-0.000154075929102794
147.946271312954	-0.000152989480187801
147.946271312956	-0.000152989480187744
147.998372876796	-0.000151348450098211
148.050474440636	-0.000149689134192781
148.104515266056	-0.000147948944313936
148.16009251725	-0.000146139206140773
148.217365408581	-0.000144253209093412
148.276496560804	-0.000142283886786636
148.337681976067	-0.000140222788848435
148.401160975271	-0.00013805966849883
148.439391519328	-0.000136744906534499
148.43939151933	-0.000136744906534436
148.505463208807	-0.000134451673830402
148.559106129884	-0.000132570501691895
148.614833379454	-0.000130598167520898
148.672219727351	-0.000128548145578151
148.731448090444	-0.000126412443412514
148.792708206805	-0.000124182576060576
148.856232244048	-0.000121848235343777
148.885812421504	-0.000120753687224022
148.885812421506	-0.000120753687223955
148.951889166958	-0.000118291594485501
148.955821818596	-0.000118144323270073
148.955821818598	-0.000118144323270005
149.012761129291	-0.000116002891175388
149.065183436733	-0.000114016379926367
149.119281988764	-0.000111951568469803
149.174948329429	-0.000109811518950465
149.232334819325	-0.000107589288871977
149.291610597671	-0.000105277121793243
149.352979813222	-0.000102865704547411
149.416693151578	-0.000100343658805592
149.483066110192	-9.76967410904898e-05
149.552508347718	-9.49065614382427e-05
149.625477748873	-9.19523043878958e-05
149.702208460725	-8.88217890556689e-05
149.77234299555	-8.59395550065576e-05
149.83759114789	-8.32408188643762e-05
149.900487948383	-8.06240185167885e-05
149.907586095662	-8.03277783443369e-05
149.907586095663	-8.0327778344261e-05
149.969224479134	-7.77475966187104e-05
150.021682023779	-7.55410490156776e-05
150.045578456595	-7.45327035468282e-05
150.045578456597	-7.45327035467513e-05
150.09989108147	-7.22336723489563e-05
150.153750983284	-6.99441246005311e-05
150.209167134853	-6.75786647460146e-05
150.266190457876	-6.51346006928588e-05
150.324967295911	-6.26051237804517e-05
150.38566682445	-5.99823743731059e-05
150.448491948481	-5.72569561410243e-05
150.5118453368	-5.44979403119881e-05
150.567000169397	-5.20876086768579e-05
150.617952499863	-4.98543066252365e-05
150.666956628966	-4.77006356978559e-05
150.714985975349	-4.55845436952942e-05
150.762596387826	-4.34819787441681e-05
150.810175268121	-4.13761099503194e-05
150.858050083018	-3.92526140108118e-05
150.882304586235	-3.81751347464727e-05
150.882304586237	-3.81751347463919e-05
150.913631746329	-3.67818600115168e-05
150.913631746331	-3.67818600114359e-05
150.962179151311	-3.46192810751451e-05
151.014699428854	-3.22752538378104e-05
151.068556545134	-2.98670209954767e-05
151.123973681907	-2.73845493780701e-05
151.18108615152	-2.48217243586923e-05
151.237755717194	-2.22747057657776e-05
151.290021477805	-1.9922332980026e-05
151.340097981224	-1.7665804860673e-05
151.389010068436	-1.54594463515554e-05
151.437250294227	-1.32813936290958e-05
151.485083772551	-1.11199621839338e-05
151.532542797153	-8.9739485445977e-06
151.579323835059	-6.85733355024866e-06
151.624936415306	-4.79257629238765e-06
151.669301203138	-2.7835269289528e-06
151.713121986721	-7.98531533854927e-07
151.722089979052	-3.9224306697092e-07
151.722089979054	-3.9224306688851e-07
151.766709880661	1.62943583699852e-06
151.815097099947	3.82204459526114e-06
151.870843306012	6.34813763709682e-06
151.8709271413	6.35193641924276e-06
151.870927141301	6.35193641932519e-06
151.927987335717	8.93725157121817e-06
151.980483937559	1.13151973274013e-05
152.032381194917	1.36651410718284e-05
152.083151943562	1.59629878104815e-05
152.133754519232	1.82518932261029e-05
152.184723078623	2.05557510026185e-05
152.236567191002	2.28972660570255e-05
152.289898961576	2.53036625562396e-05
152.344784153867	2.77773947212393e-05
152.397972077365	3.01716563301738e-05
152.445376971017	3.23028842840724e-05
152.488481769062	3.42383877185796e-05
152.530089762667	3.61043594761497e-05
152.57264188902	3.80101641012857e-05
152.619147127082	4.00899412011589e-05
152.678986508798	4.27610010560429e-05
152.734130665809	4.52171255855708e-05
152.78044919576	4.72759411918703e-05
152.82436282392	4.92241202834963e-05
152.867144881854	5.11184369180304e-05
152.869140261191	5.12066981434777e-05
152.869140261193	5.12066981435582e-05
152.91127899887	5.30686710496333e-05
152.953232897108	5.4918695021862e-05
152.995411149394	5.67746642591882e-05
153.036892496737	5.85959663536301e-05
153.074935156057	6.02626811675795e-05
153.109635065006	6.17798428565437e-05
153.1432677622	6.32474414982844e-05
153.177971368821	6.47586977742489e-05
153.200789020568	6.57506114234011e-05
153.20078902057	6.57506114234801e-05
153.238631798648	6.73925766799338e-05
153.287935559902	6.9525851804556e-05
153.342525970987	7.18797316337217e-05
153.398504367251	7.42842663056337e-05
153.45616056104	7.67507917142347e-05
153.515644664996	7.92844179050048e-05
153.577143597686	8.18915981653654e-05
153.632108300691	8.42108650652414e-05
153.632108300693	8.4210865065318e-05
153.695848519877	8.68871122628918e-05
153.753360533522	8.92892136604179e-05
153.812706135436	9.17549408570516e-05
153.835891471274	9.27146022478116e-05
153.835891471275	9.27146022478868e-05
153.896893164897	9.52294769115985e-05
153.949330383173	9.73793960550523e-05
154.00359966381	9.95925776461416e-05
154.05943427482	0.00010185671439676
154.116992806018	0.000104176755615909
154.176443884919	0.000106557801025297
154.237991216541	0.000109006053122642
154.301884680128	0.000111529170842345
154.366957037268	0.000114079049339002
154.428393165859	0.000116467683371914
154.488597663374	0.000118790365664883
154.550156802833	0.000121146428524358
154.615780422742	0.000123636587135573
154.680407798924	0.000126066841807595
154.741936494984	0.000128359781320522
154.795675265521	0.0001303455213597
154.823000606759	0.000131349110507385
154.823000606761	0.000131349110507452
154.872442538451	0.000133154348293816
154.919578250555	0.000134862471598089
154.9662172468	0.000136540024686148
155.012989925991	0.000138209665804763
155.060762543232	0.000139901683449442
155.110899888256	0.000141662794614685
155.165473168957	0.00014356242878387
155.227364005987	0.000145694657312936
155.291349315512	0.000147873954768803
155.358038205069	0.000150117765955444
155.427831598207	0.000152435421304715
155.501179631973	0.000154836836738964
155.578341258546	0.000157324569672922
155.660161776208	0.000159918618435228
155.747905838275	0.000162649405024761
155.801903296007	0.000164303259772704
155.801903296009	0.000164303259772759
155.853946468856	0.00016587778801725
155.905989641703	0.000167433012521966
155.959983299286	0.000169025920393867
156.015515684581	0.000170642119607459
156.072747427438	0.000172284089564587
156.131842457645	0.000173954033713656
156.192998624092	0.00017565468612142
156.256457878934	0.000177389471759477
156.32252320801	0.000179162799829238
156.391585493893	0.000180980539016166
156.464169032175	0.000182850841334473
156.540411868317	0.000184770682600887
156.621088535825	0.000186751692989406
156.707328747088	0.000188811275969614
156.776242838624	0.000190413514373539
156.776242838626	0.000190413514373581
156.828323366535	0.000191598473315317
156.880403894444	0.000192760972546352
156.934412821962	0.000193942641195718
156.989962098829	0.000195132490746767
157.047211444813	0.000196331501801484
157.106324848859	0.00019754033617544
157.167500161785	0.000198759877493065
157.230979309625	0.000199991299726546
157.2970651967	0.000201236209021094
157.366148519114	0.000202496879237791
157.438753177169	0.000203776670779702
157.515027341487	0.000205070986634478
157.59573722533	0.000206384233467528
157.682013459023	0.00020772355361303
157.768237326467	0.000208995026048417
157.768237326469	0.000208995026048443
157.820283351684	0.000209729888093027
157.8723293769	0.000210440082082706
157.926305723754	0.000211150463621012
157.981823375869	0.000211853250038437
158.039042630981	0.000212547885361821
158.098128165079	0.00021323343557474
158.159278804288	0.000213908867080515
158.222737885561	0.000214573018226099
158.288810423055	0.000215224582005112
158.3578904045	0.000215862089579674
158.430490016224	0.000216483762163203
158.506759962499	0.000217083360013281
158.587487001896	0.00021765809087277
158.673816534581	0.000218204336191315
158.730052447992	0.000218522062597065
158.730052447994	0.000218522062597075
158.782151397787	0.000218789538467483
158.83425034758	0.000219031125443251
158.888277426009	0.000219254273203359
158.943843258875	0.000219454660895502
159.001107082532	0.000219630245558431
159.060232220362	0.000219778564591043
159.121415605674	0.000219896745063368
159.184897866149	0.00021998138171588
159.250980004599	0.000220028364956993
159.32004980824	0.000220032619023772
159.392626466045	0.000219987679397947
159.468878948545	0.000219885914969158
159.549543923111	0.000219717430662457
159.635738656763	0.00021946830841728
159.72933147278	0.000219117039610019
159.734029535376	0.000219097192288934
159.734029535377	0.000219097192288926
159.785942158936	0.000218863799043572
159.837854782494	0.00021860459057166
159.891814554564	0.000218307825152829
159.947312062461	0.00021797356957221
160.004512825482	0.000217598285813045
160.063581840546	0.000217178012218565
160.124718672805	0.000216708060329513
160.188167700062	0.000216182796615494
160.254235474133	0.000215595307253994
160.323318355285	0.000214936874649705
160.395915261705	0.00021419646735069
160.47219417905	0.000213365147792883
160.552947439687	0.000212425693767199
160.639333073006	0.000211353391541307
160.685504977868	0.00021075183202889
160.68550497787	0.000210751832028866
160.737619658514	0.000210049137126934
160.789734339157	0.00020932137522327
160.843776621737	0.000208540307025011
160.899356288152	0.000207709092402033
160.956632152352	0.000206822993597595
161.015766973757	0.000205876826787287
161.076956909262	0.000204864436480099
161.140441490477	0.00020377840571946
161.206520118999	0.000202609603244795
161.275578139399	0.000201346476424507
161.348130797272	0.000199973875650349
161.424364032124	0.000198481679032434
161.504990055213	0.000196848184038924
161.591114870645	0.000195040966054231
161.68457820269	0.000193007569351389
161.698330187871	0.000192702081862653
161.698330187873	0.000192702081862613
161.750234677517	0.000191534599655626
161.802139167161	0.000190344335636129
161.856089660402	0.000189083151946816
161.911579295398	0.000187760627749132
161.968773904946	0.00018637073364472
162.027838995078	0.000184907102709641
162.088974826796	0.000183362121165837
162.152426759557	0.000181726554745597
162.218502779954	0.00017998894312546
162.287601442011	0.000178134642319675
162.360211047671	0.000176145548085063
162.436514132269	0.000174010947801314
162.517308338916	0.000171701772283814
162.603763414782	0.000169175771960941
162.643347989556	0.000168000435274638
162.643347989557	0.000168000435274584
162.69547160649	0.000166434983503575
162.747595223422	0.000164849455484096
162.801646545376	0.000163184282466242
162.857234266695	0.000161449684775196
162.914516940092	0.000159638999711985
162.97365694969	0.000157745169172655
163.034849939187	0.000155759762105483
163.098334718789	0.000153672565418395
163.16440964079	0.000151470926198068
163.233458456075	0.000149138718655675
163.305993849179	0.000146654615356519
163.382212054353	0.000144007311353095
163.462809891611	0.000141167277795309
163.54888589198	0.00013808899195556
163.634106189464	0.0001349962408058
163.634106189466	0.000134996240805733
163.660245424467	0.000134038777920917
163.660245424469	0.00013403877792085
163.713633010794	0.000132070519363108
163.766084032856	0.000130120369474025
163.804232044215	0.000128691921122042
163.804232044217	0.000128691921121974
163.85821675402	0.000126656141939994
163.914978905549	0.000124497770284293
163.973515583223	0.000122253065362481
164.034068562413	0.000119911242736606
164.096867576128	0.000117461680925234
164.162202189747	0.000114891096659719
164.230443722999	0.000112182563344127
164.302086557411	0.000109313697939363
164.377334902265	0.000106273198240873
164.456837463561	0.000103031275510563
164.541640167054	9.95407673351565e-05
164.603897166271	9.69575351294069e-05
164.603897166273	9.69575351293312e-05
164.656108795178	9.47779507045581e-05
164.708320424084	9.25866299387551e-05
164.762373760136	9.03059237497596e-05
164.817966906093	8.79477187447653e-05
164.875254845876	8.55046613537914e-05
164.934400084102	8.29689615666392e-05
164.99559821806	8.03312833859968e-05
165.059088000877	7.75802749993104e-05
165.125167699494	7.47018113086134e-05
165.194220932729	7.16777990624751e-05
165.247539581784	6.93320309328591e-05
165.247539581786	6.93320309327789e-05
165.301110603089	6.69659909753317e-05
165.354681624392	6.45910549544768e-05
165.410031121725	6.21282449306795e-05
165.467018263052	5.95833204346356e-05
165.52580774623	5.69484526818452e-05
165.586581926729	5.42149563275377e-05
165.619160410988	5.27457441991564e-05
165.619160410989	5.27457441990743e-05
165.681684872367	4.99187181203369e-05
165.693959660028	4.93626187946757e-05
165.69395966003	4.93626187945933e-05
165.746314522211	4.6986817998741e-05
165.800939727122	4.45014750005929e-05
165.857155988862	4.19371286684511e-05
165.915147807537	3.92851294710052e-05
165.975094120338	3.65370496846885e-05
166.037213573469	3.36826157115567e-05
166.101776729692	3.07091389202539e-05
166.166754754187	2.77101448384112e-05
166.229627312711	2.48027228419258e-05
166.291254641246	2.19480236697656e-05
166.352217143223	1.91198526035943e-05
166.41290145306	1.63008275833965e-05
166.4736068577	1.34775230265523e-05
166.534663124292	1.06350301391276e-05
166.567059868103	9.12577898954807e-06
166.567059868105	9.12577898946331e-06
166.629096867635	6.23404416089398e-06
166.681555786699	3.78738287173882e-06
166.735884953449	1.2524835339013e-06
166.791778217663	-1.35612651362034e-06
166.849395418798	-4.04559998718109e-06
166.853726242997	-4.24776140980155e-06
166.853726242999	-4.24776140988646e-06
166.907524510623	-6.75899200073933e-06
166.957889773137	-9.10968963319617e-06
167.00660197792	-1.13827212287973e-05
167.054492404817	-1.36166839133249e-05
167.102064574117	-1.58348687550151e-05
167.149683365096	-1.80540768845334e-05
167.197676699233	-2.02893521638422e-05
167.246452971779	-2.25594335549489e-05
167.296678159228	-2.48949527435134e-05
167.349604450675	-2.73536034072749e-05
167.408109723729	-3.00681119048247e-05
167.475874298659	-3.32073677504155e-05
167.540489214468	-3.61952997849849e-05
167.574971156719	-3.7787463734925e-05
167.57497115672	-3.7787463735009e-05
167.629354586376	-4.02949753282398e-05
167.679153149988	-4.25870018501745e-05
167.690451268281	-4.31064381007498e-05
167.690451268283	-4.31064381008334e-05
167.739185625015	-4.53444971663769e-05
167.787220012193	-4.75462298402239e-05
167.834899097683	-4.9727350865789e-05
167.882111101261	-5.18826441103967e-05
167.928418203054	-5.39921113326992e-05
167.973432438694	-5.60382070920426e-05
168.017421712833	-5.80332742729187e-05
168.061403504951	-6.00234441345251e-05
168.106982008492	-6.20808757285982e-05
168.156745243218	-6.43211904797917e-05
168.21792563834	-6.70665414912039e-05
168.284628416714	-7.0047942875828e-05
168.338417408989	-7.244282190793e-05
168.389518736739	-7.47100308721404e-05
168.440116544819	-7.69469546170457e-05
168.490867679704	-7.91824606887084e-05
168.53023742885	-8.09108200122218e-05
168.530237428852	-8.09108200123015e-05
168.53243988318	-8.10073565026075e-05
168.532439883182	-8.10073565026873e-05
168.583833295222	-8.3255319278317e-05
168.636390176063	-8.55447071519782e-05
168.690390456019	-8.78867102441691e-05
168.741979403621	-9.01141469420098e-05
168.787709043142	-9.2080226304628e-05
168.830060429571	-9.38938804635855e-05
168.871705858947	-9.56704251600734e-05
168.915102239376	-9.751426020849e-05
168.963972759052	-9.9581448035887e-05
169.014794188893	-0.000101720557771271
169.065615618734	-0.000103848619474326
169.111574975215	-0.000105763374866085
169.155399124456	-0.000107580409913739
169.198129496845	-0.000109343707960179
169.240242825856	-0.000111073301399018
169.282198544243	-0.000112788150598139
169.32437908658	-0.000114503732124908
169.365831581901	-0.000116181310781837
169.403818116954	-0.000117711208797371
169.438487253038	-0.000119101225829803
169.472120936866	-0.000120443933983072
169.506853112198	-0.000121824435253393
169.528216960399	-0.000122670494849973
169.5282169604	-0.000122670494850045
169.566119158968	-0.000124165658946758
169.615156685055	-0.000126088844787072
169.668760383837	-0.000128176375476705
169.723762064096	-0.000130302081501028
169.780424000814	-0.000132474424889494
169.838897870776	-0.000134697260251544
169.899371498943	-0.000136975486725607
169.962073072345	-0.000139315108458172
170.008934083585	-0.000141048438267695
170.008934083587	-0.000141048438267762
170.074147410922	-0.00014343857702783
170.127499796181	-0.000145374657576239
170.182839255786	-0.000147364173915892
170.239771635266	-0.000149390833690223
170.298463780429	-0.000151458466145875
170.359087763912	-0.000153570723089139
170.421851855444	-0.000155732095680919
170.44025463872	-0.000156360859442457
170.440254638722	-0.000156360859442519
170.499440731173	-0.000158367636695783
170.499440731175	-0.000158367636695844
170.564600627775	-0.000160549465152183
170.616984433589	-0.000162282328830741
170.671369329613	-0.000164061182309831
170.727323678349	-0.000165869641638378
170.785014802825	-0.000167710895221626
170.844613577749	-0.000169587862067689
170.906327102728	-0.000171504158189453
170.97040989705	-0.000173464313574601
171.035631834934	-0.000175427864869488
171.093753680633	-0.000177150629086252
171.145258485816	-0.000178655750347137
171.193736486522	-0.000180053787496677
171.240927649094	-0.0001813972162054
171.287596869814	-0.000182708676788858
171.334304226945	-0.000184004045146542
171.381853019135	-0.000185304981110784
171.43152341487	-0.000186644677309726
171.480029747188	-0.000187933816391205
171.48002974719	-0.000187933816391253
171.533762602957	-0.000189339590348226
171.586265120831	-0.000190690397339604
171.640309793431	-0.000192057187260626
171.69591630069	-0.000193438199364647
171.75322933163	-0.000194834563606241
171.812415040135	-0.000196247538346016
171.873673225187	-0.000197678707277058
171.937248527673	-0.000199130104500464
172.00344770994	-0.000200604418767003
172.072667209719	-0.000202105330867296
172.145423280967	-0.000203637761401993
172.221869298852	-0.0002051976429867
172.302799435234	-0.000206792438011974
172.38937199019	-0.000208433468824137
172.467305911405	-0.000209852870986739
172.467305911407	-0.000209852870986771
172.519353346785	-0.000210770060148983
172.571400782162	-0.000211662494308036
172.625382189067	-0.000212561819181515
172.680903971893	-0.000213458776289999
172.738126380595	-0.00021435333022105
172.797213801383	-0.000215245071895253
172.85836467332	-0.000216133601991901
172.921821788793	-0.000217018535487811
172.987889368972	-0.000217899539817702
173.056960194101	-0.000218776406744058
173.129552072986	-0.000219649083777492
173.205807852256	-0.000220511612631442
173.286511333959	-0.00022136371102714
173.372801486538	-0.000222205409844641
173.431894274647	-0.00022274029946807
173.431894274648	-0.000222740299468086
173.483990413475	-0.000223183780613066
173.536086552301	-0.000223600890845444
173.590110710083	-0.000224005526294708
173.645674153084	-0.00022439198611482
173.702936240339	-0.000224758681713426
173.762060476714	-0.000225103604692864
173.823244041932	-0.000225424431560023
173.886727908182	-0.000225718430340975
173.952813576967	-0.000225982336903547
174.021889589891	-0.000226212170008127
174.094476344665	-0.000226402939326255
174.17073859411	-0.000226547286396503
174.251419812654	-0.000226637380901391
174.337640966614	-0.000226662448701455
174.431279533016	-0.000226606292714626
174.435099218556	-0.000226602158780588
174.435099218557	-0.000226602158780586
174.487010824145	-0.000226531651555607
174.538922429733	-0.00022643446074393
174.59288180427	-0.00022630515923623
174.648378594696	-0.00022614211714753
174.705578290878	-0.000225942192325111
174.764645809594	-0.000225701797574818
174.825780610655	-0.000225416701213236
174.889226927186	-0.000225081833204594
174.955291105097	-0.000224690992987607
175.024369197902	-0.000224236395158409
175.096960724159	-0.00022370817036808
175.173232287303	-0.000223097522428976
175.253975313888	-0.000222389093695893
175.340346022009	-0.000221560925200251
175.385295839417	-0.000221101225097742
175.385295839419	-0.000221101225097723
175.43741421027	-0.000220543680051602
175.489532581121	-0.00021995984891893
175.543578320868	-0.000219326733512912
175.599161502369	-0.000218646274526229
175.656440908839	-0.000217914019361273
175.715579272922	-0.000217125055299395
175.776772710016	-0.000216273558399637
175.84026068799	-0.000215352521939624
175.906342508218	-0.000214353335508381
175.975403352278	-0.000213265129162928
176.047958187539	-0.00021207368561376
176.12419558158	-0.000210768857555936
176.204825021368	-0.000209330205144263
176.290952063203	-0.000207727290903219
176.384414899337	-0.00020591108489901
176.401698085982	-0.000205566528197329
176.401698085984	-0.000205566528197292
176.453596769073	-0.000204515633939671
176.505495452163	-0.000203440459318726
176.559440454014	-0.000202297286809882
176.614924866154	-0.000201094409833526
176.672114643705	-0.000199825982300248
176.731175443283	-0.000198485789676725
176.792307738022	-0.000197066407830575
176.855757192621	-0.000195558839931649
176.921832248304	-0.000193951931084081
176.990932166657	-0.0001922314432692
177.063540494572	-0.000190379896959867
177.139845438497	-0.000188386267166416
177.220646106564	-0.000186222294914616
177.307115764564	-0.000183846912462738
177.341380759598	-0.000182888747785773
177.341380759599	-0.000182888747785722
177.393514929352	-0.000181412674553259
177.445649099104	-0.000179914756943587
177.499710688879	-0.000178338575441242
177.555308252847	-0.000176693513355109
177.612600159959	-0.000174972980101256
177.671748556182	-0.000173169966144293
177.732948752154	-0.000171276107283757
177.796439081774	-0.000169281281860863
177.862517193385	-0.000167172965757202
177.931565753013	-0.000164935221062726
178.004095678739	-0.000162547006961374
178.080312638607	-0.000159996408262114
178.160901199434	-0.000157254528129626
178.246955303966	-0.0001542764892299
178.340283943916	-0.000150989170847433
178.365894143741	-0.00015007679081752
178.365894143743	-0.000150076790817455
178.417786923585	-0.000148214637541211
178.469679703426	-0.000146334666797866
178.523617564191	-0.000144361955915395
178.579096258855	-0.000142313313724843
178.636282037469	-0.000140181140127364
178.695341047449	-0.000137957599730478
178.756474430591	-0.000135633276376069
178.819928792915	-0.000133196698119558
178.886013949121	-0.000130633550835721
178.955131258351	-0.000127925427152794
179.027754776871	-0.000125050374735256
179.104086116972	-0.000121996601505178
179.184929593244	-0.000118727464132027
179.271469876323	-0.000115189260573194
179.30074866089	-0.00011398333238054
179.300748660892	-0.000113983332380465
179.352888774904	-0.00011182491155073
179.405028888915	-0.000109652765701866
179.459096693681	-0.000107386089936223
179.514699606404	-0.000105040252656678
179.571995792179	-0.000102607600647451
179.631147091847	-0.000100080173980212
179.692348401717	-9.74484356222946e-05
179.755837476527	-9.47008031221961e-05
179.821911126972	-9.18228845495151e-05
179.890950754181	-8.8796276300036e-05
179.963465255756	-8.55965475147533e-05
180.039667640093	-8.22119269848115e-05
180.120230862754	-7.86098447906386e-05
180.206242800067	-7.47383023969789e-05
180.299497589104	-7.0512008606989e-05
180.326644902685	-6.92762981476188e-05
180.326644902687	-6.9276298147536e-05
180.378539429079	-6.69075850482091e-05
180.430433955472	-6.45305151640616e-05
180.442256091607	-6.3987852967898e-05
180.442256091609	-6.39878529678144e-05
180.496194750583	-6.15067202700006e-05
180.550004842937	-5.90231853298853e-05
180.605415556982	-5.64574251738556e-05
180.612382537168	-5.61342405768877e-05
180.612382537169	-5.61342405768033e-05
180.669466380383	-5.34814767858453e-05
180.731226526773	-5.06021627377313e-05
180.795237644624	-4.76082729703878e-05
180.861969448546	-4.44772624174536e-05
180.93184182991	-4.11887511305457e-05
181.004888735272	-3.77404809610365e-05
181.080418291815	-3.41647267244685e-05
181.158729399732	-3.04471818040886e-05
181.240127407997	-2.65732465956805e-05
181.263435262766	-2.54622724094912e-05
181.263435262768	-2.54622724094045e-05
181.31566961551	-2.29699839133883e-05
181.367903968252	-2.04744435411492e-05
181.421967870048	-1.7888386399508e-05
181.477571139637	-1.52257409338542e-05
181.534867996485	-1.24792364035587e-05
181.594020591673	-9.64125265444517e-06
181.655224007995	-6.70263223244237e-06
181.71871627495	-3.65221163900823e-06
181.783274558732	-5.4913481438387e-07
181.846131070677	2.47300504184503e-06
181.908255856955	5.46028317517123e-06
181.970663589593	8.46097695791098e-06
182.034434915615	1.15265080773602e-05
182.055690548999	1.25480242676019e-05
182.055690549	1.25480242676893e-05
182.122292297317	1.57476703010655e-05
182.175929313264	1.83228940994388e-05
182.231672802206	2.09973872503875e-05
182.283417350929	2.34780006697873e-05
182.283417350931	2.34780006698745e-05
182.340820460488	2.62272508837847e-05
182.39322662529	2.87344361518772e-05
182.447330005278	3.13197427326288e-05
182.502111659818	3.39339410821818e-05
182.50211165982	3.39339410822685e-05
182.557785033714	3.65867120495492e-05
182.614832882785	3.93004380742879e-05
182.673372274632	4.20799392445292e-05
182.733511992984	4.49295302028891e-05
182.794218252088	4.77994507570481e-05
182.85520381635	5.06755190385889e-05
182.917057070242	5.35848023836104e-05
182.981197379169	5.65929433457402e-05
183.048445090663	5.9736706169739e-05
183.116527172913	6.29083006213793e-05
183.179188086552	6.58168618758306e-05
183.229051610131	6.81238727759321e-05
183.229051610133	6.81238727760161e-05
183.283259723561	7.06240051070141e-05
183.332161837932	7.28721092498781e-05
183.380086499089	7.50683149188641e-05
183.427666421695	7.72416833029327e-05
183.475273553255	7.94090577045034e-05
183.523235142025	8.15850303895836e-05
183.571950758574	8.37872405135907e-05
183.62206460774	8.60440339509405e-05
183.661877724779	8.78305527354504e-05
183.66187772478	8.78305527355319e-05
183.714592003758	9.01870347641719e-05
183.768469478761	9.25847066120882e-05
183.823838550563	9.50370537911835e-05
183.880813411358	9.75477919827044e-05
183.933880937961	9.98744164956111e-05
183.984375875254	0.000102077300597218
184.033523290846	0.000104210902903405
184.081900505107	0.000106300735278308
184.129822632606	0.000108360587539573
184.177390392798	0.000110394842945568
184.224389171399	0.000112394424549586
184.236473533234	0.000112906873429408
184.236473533235	0.000112906873429485
184.282416189082	0.000114848736387864
184.326754175919	0.00011671306909854
184.370576213364	0.000118546179512332
184.415221881365	0.000120403841083289
184.462726872024	0.000122369319181697
184.498604126538	0.000123845968649439
184.49860412654	0.000123845968649514
184.553072246453	0.00012607484862664
184.607274994948	0.000128277124869747
184.660760594678	0.000130434587772177
184.711989647769	0.000132486174883921
184.762604695301	0.000134498663724912
184.813312762075	0.000136500159963254
184.864604354627	0.000138509496666608
184.917039195623	0.000140547583698443
184.971169523863	0.00014263430355288
185.025983303724	0.000144729218743375
185.076720539463	0.000146651813588488
185.121834546092	0.00014834780488492
185.163950229476	0.000149919450477882
185.196965384516	0.000151143554848455
185.196965384518	0.000151143554848522
185.238696488656	0.000152680744127116
185.28694708194	0.000154443911372062
185.338389361331	0.000156306773662895
185.338389361333	0.00015630677366296
185.392152729646	0.000158234778200558
185.438333000581	0.000159875229340654
185.482210006006	0.00016142034266932
185.524970976727	0.000162913351509788
185.567099243113	0.000164371790503318
185.609051927386	0.000165811727675724
185.651226036801	0.000167246655052402
185.692753835022	0.000168647128364153
185.730889821171	0.00016992223054893
185.765641837427	0.000171074955403976
185.799273767058	0.000172182084233578
185.833930776438	0.000173314210033945
185.871675996342	0.000174537045837742
185.915239867701	0.000175935106870461
185.970317900993	0.000177682133667764
186.034015608757	0.000179673663711189
186.09941086706	0.000181685653390753
186.165787881285	0.000183693665146165
186.186940500083	0.000184326266119945
186.186940500084	0.000184326266119999
186.239268275126	0.000185875927158757
186.291596050168	0.000187403673555445
186.345590177608	0.000188956899350445
186.401138673914	0.000190530067422221
186.458391203294	0.000192124975984561
186.51751338204	0.000193743469530454
186.578704629199	0.000195387842727474
186.642209094252	0.000197060997911461
186.708332902621	0.000198766710212769
186.777471633141	0.00020051006149097
186.817088972093	0.000201490389931395
186.817088972095	0.00020149038993144
186.870360940383	0.00020278705209687
186.923632908672	0.00020405884577201
186.978623692446	0.000205345416059758
187.035187972267	0.000206640786472238
187.093477216909	0.00020794574244646
187.153657366512	0.000209260959965406
187.166400011889	0.000209535246071801
187.166400011891	0.00020953524607184
187.228374848485	0.000210848225077675
187.248407860305	0.000211265151090138
187.248407860306	0.000211265151090176
187.300812071136	0.000212338404964198
187.355687116577	0.000213435193291846
187.412157530274	0.000214534800490049
187.46409776053	0.000215520027524
187.512929811707	0.000216423317459698
187.560290287946	0.000217278016966098
187.60701762462	0.00021810058152908
187.653667146624	0.000218901175725989
187.700971183088	0.000219691902006468
187.75010660991	0.000220490657306265
187.80286355208	0.00022132256495767
187.862090687328	0.000222224636011786
187.933647810558	0.000223269341487768
188.013598266326	0.00022437784741792
188.097284427998	0.000225471397990549
188.136596079916	0.000225961425089225
188.136596079917	0.000225961425089247
188.188747032288	0.000226588065564767
188.240897984658	0.000227187912739907
188.294916363927	0.000227780907799959
188.350477641141	0.000228360678436839
188.407738948034	0.000228926095051732
188.466864295753	0.000229475639998885
188.528051403871	0.000230007581539778
188.591542005942	0.000230519912438032
188.657638705275	0.000231010277995519
188.726731710684	0.000231475873476802
188.7993440927	0.000231913292079402
188.875630629069	0.000232315432985908
188.956350156149	0.000232676757041812
189.042631536915	0.000232989865356773
189.136371984552	0.000233244271329895
189.136402556355	0.000233244339714897
189.136402556357	0.000233244339714901
189.188315514753	0.000233346733581019
189.240228473149	0.000233421675509882
189.294190487798	0.00023347046133342
189.349689195175	0.000233489666143498
189.406889979675	0.000233476585502837
189.4659575316	0.00023342804978471
189.527091005894	0.000233340336089191
189.590534209104	0.000233209001532236
189.656592868783	0.000233028638690819
189.72566210062	0.000232792497790949
189.798245214003	0.00023249199161292
189.874503140646	0.000232118535947753
189.955224901406	0.000231658847894768
190.041561577717	0.000231094037348688
190.087431644959	0.000230763254508801
190.087431644961	0.000230763254508788
190.139550607722	0.000230361595012094
190.191669570484	0.000229932515762351
190.245715673782	0.000229458660110536
190.301299574279	0.000228940674209968
190.358580108614	0.000228374428839433
190.417720101103	0.000227755321869323
190.478915788169	0.000227077907709893
190.542406803	0.000226335645973451
190.608492680804	0.000225520515672653
190.677558948829	0.000224622415404726
190.750121115732	0.000223628170979074
190.826366926491	0.000222527726043103
190.90700817651	0.000221301989213174
190.993152330581	0.000219922730865467
191.086641991725	0.000218344667205835
191.105751128773	0.000218011759872553
191.105751128775	0.000218011759872521
191.157645340472	0.000217090033946147
191.209539552169	0.00021614257886867
191.263480657048	0.000215130595419062
191.318961158468	0.000214060980334298
191.376147074812	0.000212928116659311
191.435204114513	0.000211725989488518
191.496332828204	0.000210447421880107
191.559778996215	0.000209083725656115
191.625851237678	0.000207624141910475
191.694949099169	0.000206054957814315
191.767553324979	0.000204359382981065
191.843855058846	0.000202526221960204
191.924653832331	0.000200528270745607
192.0111241465	0.000198326028345404
192.04115127998	0.000197545924897422
192.041151279981	0.000197545924897374
192.093294849625	0.000196172547540563
192.145438419268	0.00019477558588104
192.199509089335	0.000193302260305425
192.25511549778	0.000191761011491746
192.312415874903	0.000190145359848391
192.371572194712	0.000188448383443088
192.432779524796	0.000186661831379106
192.496275848698	0.000184775729290621
192.562358293266	0.000182777750382603
192.631408715785	0.000180652230763528
192.703936710332	0.000178378527863072
192.780155766721	0.000175944245066732
192.86074073545	0.000173321175813173
192.946782299032	0.000170465310201297
193.040080678006	0.000167305206616847
193.072954181987	0.000166176253048693
193.072954181989	0.00016617625304863
193.12483733402	0.000164378224652974
193.176720486051	0.000162560497657723
193.230648953373	0.000160650459522642
193.286119006419	0.000158664105267204
193.343297150807	0.00015659380997954
193.402349876694	0.000154431675550636
193.463478803413	0.00015216821489773
193.526931219347	0.000149791873051102
193.593017949315	0.000147288236772164
193.662141916584	0.000144638776722232
193.734767869852	0.000141821794469006
193.811109050651	0.000138824618515668
193.891973237556	0.000135610349983194
193.978553172435	0.000132124828082419
193.99879490381	0.000131303485355006
193.998794903812	0.000131303485354932
194.050952838937	0.000129175991354474
194.103110774061	0.000127032707384106
194.157196092831	0.000124793815886656
194.21281572053	0.000122474282533375
194.270127507064	0.000120066336029626
194.329292873851	0.000117561870472803
194.390506133275	0.000114951184340137
194.454004207931	0.000112222508380514
194.520082683098	0.000109361237975666
194.589121078537	0.000106348727706153
194.661625241111	0.000103160275221799
194.737823909287	9.97828494631767e-05
194.818369236172	9.61841580100341e-05
194.904341053605	9.23117007693507e-05
194.997512680756	8.8079838620285e-05
195.036472636621	8.62998164165582e-05
195.036472636623	8.6299816416475e-05
195.088353724071	8.39201583147813e-05
195.14023481152	8.15301449696086e-05
195.194159925254	7.90352934352889e-05
195.249627878905	7.64580360382672e-05
195.306805402267	7.37900018061658e-05
195.365859382306	7.10227167005852e-05
195.426991975268	6.81459545370881e-05
195.490451221884	6.5147208150253e-05
195.556549040182	6.20107998885673e-05
195.62569001724	5.87164591351961e-05
195.698332379008	5.52411228846476e-05
195.774699245505	5.15728089094572e-05
195.855602722682	4.7671056850578e-05
195.942244877986	4.34760750234957e-05
195.960618628527	4.2584403840344e-05
195.960618628529	4.25844038402557e-05
196.012776409513	4.0049476131892e-05
196.064934190497	3.75092667838815e-05
196.119019808576	3.48699106588453e-05
196.174639133798	3.21504783319669e-05
196.231949923231	2.93431782087452e-05
196.291113436813	2.64400460418852e-05
196.352323773296	2.34315133123735e-05
196.415817562906	2.0305932815885e-05
196.48188997688	1.70487943678256e-05
196.550919922675	1.36414891456001e-05
196.623412289177	1.00592354438976e-05
196.699597587425	6.29091437418629e-06
196.780123655882	2.3049408744475e-06
196.866067057577	-1.9512767704631e-06
196.959193602071	-6.56410539930738e-06
196.995163890314	-8.34570245454879e-06
196.995163890316	-8.34570245463887e-06
197.047171071984	-1.09211886930177e-05
197.099178253653	-1.34959134130059e-05
197.153111633351	-1.61648687980237e-05
197.208593152744	-1.89088819815515e-05
197.25040480226	-2.097554582499e-05
197.250404802262	-2.09755458250799e-05
197.307596312504	-2.38003316121198e-05
197.361369418287	-2.64537638305855e-05
197.416880055828	-2.91900164330782e-05
197.420531330328	-2.936988383868e-05
197.42053133033	-2.93698838387696e-05
197.477718405837	-3.2185046953213e-05
197.542986343919	-3.53931437031406e-05
197.609845858569	-3.86734935591862e-05
197.678698727788	-4.20446490459233e-05
197.749697349558	-4.5512697641674e-05
197.823030814002	-4.90852852164463e-05
197.89891986714	-5.27713106422239e-05
197.926247070533	-5.40956945052754e-05
197.926247070535	-5.40956945053635e-05
197.978590294129	-5.66278880139574e-05
198.030933517722	-5.91538271404197e-05
198.085007322236	-6.17563889839183e-05
198.140623977886	-6.44255550875857e-05
198.197933458927	-6.71674657746747e-05
198.257097850591	-6.99886590315119e-05
198.318311900287	-7.28970114576942e-05
198.381813171615	-7.59021588849968e-05
198.44789819144	-7.90161746164476e-05
198.516947923749	-8.22546452564042e-05
198.589470555473	-8.56384881858482e-05
198.665680476588	-8.91742034009821e-05
198.737950233814	-9.25072124139568e-05
198.804250801256	-9.55472189309662e-05
198.863839452203	-9.82645111639847e-05
198.863839452205	-9.82645111640674e-05
198.927264228928	-0.000101140680059877
198.948776385568	-0.000102112359630494
198.94877638557	-0.000102112359630576
199.002448827982	-0.000104527999504755
199.054894584949	-0.000106876219695866
199.108887043848	-0.000109280781548975
199.164446765116	-0.000111741144800818
199.221720139844	-0.000114262182623118
199.280875570702	-0.000116849468734891
199.310260530713	-0.000118128290129273
199.310260530715	-0.000118128290129352
199.371500922798	-0.000120779547601207
199.428490605195	-0.000123229589755339
199.487185055738	-0.000125735217540362
199.542643856632	-0.0001280858703633
199.594065029451	-0.000130250476560987
199.643327771567	-0.000132310526511372
199.691485309544	-0.000134311189773651
199.739139675969	-0.000136277929447415
199.786699478263	-0.000138227655974366
199.834495826466	-0.000140173687472382
199.882886577871	-0.000142130042211249
199.894967748706	-0.000142616261265211
199.894967748707	-0.000142616261265285
199.944484792835	-0.00014459983271555
199.996837514543	-0.000146680569468523
200.050801354147	-0.000148807405140595
200.106307375164	-0.000150975741522335
200.163500207254	-0.000153189210972947
200.220494625046	-0.000155373722309616
200.272904691162	-0.0001573635035689
200.323050944233	-0.000159250049116283
200.372002464851	-0.000161075135603127
200.420265676463	-0.000162858398016313
200.468114551176	-0.000164610327721958
200.470026439081	-0.000164679995212137
200.470026439083	-0.000164679995212203
200.517506021508	-0.000166401813987381
200.564290701263	-0.000168082719647066
200.609908994787	-0.000169706543084362
200.654278171465	-0.000171271384688293
200.6980988052	-0.000172802692157498
200.742711604291	-0.000174347061780783
200.790132703215	-0.00017597232154372
200.844384018349	-0.000177810834906866
200.898235535203	-0.000179613579208806
200.898235535205	-0.000179613579208866
200.962755624042	-0.000181743987639559
201.015093242378	-0.000183448275859077
201.065887725478	-0.000185081661850234
201.116484901937	-0.000186688289151198
201.167424968605	-0.000188285036250466
201.219213573915	-0.000189886829033406
201.272461228234	-0.000191510891068793
201.306752776378	-0.000192544424988124
201.30675277638	-0.000192544424988178
201.361597733756	-0.000194177138972922
201.411491724916	-0.000195640612103414
201.456029209444	-0.00019692924565263
201.497950936755	-0.00019812681384504
201.539812785893	-0.000199307690811433
201.584182472064	-0.000200542865588229
201.635908851178	-0.000201961329606123
201.684612198202	-0.000203275584724488
201.733315545226	-0.000204569028231849
201.778593097984	-0.00020575270268875
201.822109522125	-0.000206873171530951
201.864659958308	-0.000207952406368922
201.865958354848	-0.000207985083146416
201.86595835485	-0.000207985083146462
201.90799158205	-0.000209034737039178
201.949986430803	-0.000210067494513718
201.992176055655	-0.000211088917321315
202.032954324674	-0.000212060733685527
202.069900033507	-0.000212928049425535
202.104071223736	-0.000213719043523195
202.137798476289	-0.000214489175882214
202.146538000787	-0.000214687014814522
202.146538000789	-0.000214687014814563
202.181888176182	-0.000215480000329829
202.222350011892	-0.000216373347637901
202.270896355723	-0.000217424951340417
202.327535775479	-0.000218623818553786
202.385525727265	-0.000219819803859595
202.445275101193	-0.000221018581144474
202.506933734966	-0.00022221981853116
202.570693235847	-0.000223423473940117
202.636784072538	-0.000224629574146621
202.70548986821	-0.000225838282242109
202.777168466261	-0.000227049994354123
202.845537890667	-0.000228158599997781
202.845537890668	-0.000228158599997809
202.89781244111	-0.000228975011074171
202.950086991553	-0.000229764255616152
203.004095949496	-0.000230551046848888
203.059655172729	-0.000231329939027481
203.11691675579	-0.00023210023010589
203.176045627257	-0.000232860930364218
203.2372404275	-0.000233610941432673
203.300744193266	-0.000234349032040518
203.364885673416	-0.000235052810296864
203.42588054735	-0.000235683040730565
203.486134487008	-0.000236268153538856
203.548339804406	-0.000236833046283587
203.613538586572	-0.00023738229735424
203.625237518527	-0.000237476205374772
203.625237518529	-0.000237476205374786
203.690059291393	-0.000237970867114379
203.743415911968	-0.000238345358462179
203.794759904141	-0.000238677811180167
203.838296871486	-0.000238938231524822
203.838296871488	-0.000238938231524833
203.887000801625	-0.000239206163364438
203.933789548468	-0.000239440262708051
203.980432498805	-0.000239650882952091
204.027697149332	-0.000239841115437063
204.056556508703	-0.000239945779112423
204.056556508704	-0.00023994577911243
204.105602642203	-0.000240103652852974
204.161392063154	-0.000240252593906901
204.220341146907	-0.000240374509503982
204.280860355474	-0.000240461738615717
204.343142996592	-0.000240511356959218
204.407333868237	-0.000240519856344894
204.473604533942	-0.000240483209342328
204.542156889305	-0.000240396739014414
204.613232226018	-0.000240254947992852
204.687124106718	-0.000240051278569115
204.764197638321	-0.000239777763766198
204.793259535206	-0.000239658449481192
204.793259535208	-0.000239658449481184
204.845513802339	-0.000239421643274409
204.897768069469	-0.000239156228180913
204.951812377974	-0.000238851652645189
205.007401362521	-0.000238506507665658
205.064688476395	-0.000238117051812638
205.123837190251	-0.000237679026584369
205.18504427798	-0.000237187405192368
205.248550130556	-0.000236636161283594
205.314655366929	-0.00023601792052462
205.383747135629	-0.000235323419938209
205.456343514623	-0.00023454061550434
205.532623943484	-0.000233659665012151
205.613313934007	-0.000232662856632193
205.699528647871	-0.000231524320917674
205.79312939282	-0.000230202696996683
205.810778420611	-0.000229943552982791
205.810778420613	-0.000229943552982764
205.862669751278	-0.000229163407053818
205.914561081944	-0.000228356143502391
205.96850099288	-0.000227488362050119
206.023979821484	-0.000226565466192511
206.081163585019	-0.000225582114680637
206.140217886209	-0.00022453254114779
206.20134313977	-0.000223409875555988
206.264784940415	-0.000222205812529963
206.330851644691	-0.000220910083837137
206.399942410144	-0.000219509627122788
206.472538416665	-0.000217988393270988
206.548829298189	-0.000216335183424385
206.629613374186	-0.00021452410854042
206.716062765476	-0.000212517649877512
206.743862082102	-0.000211857517309433
206.743862082103	-0.000211857517309389
206.796012237134	-0.000210599669023175
206.848162392165	-0.000209316540132314
206.902239289738	-0.000207959463265547
206.957851988249	-0.000206535834530883
207.015158658748	-0.000205039323249957
207.074321217628	-0.000203463132989921
207.135534645739	-0.000201799170880556
207.199036795919	-0.000200037663079474
207.265124592837	-0.000198166544568372
207.334179569634	-0.000196170505104083
207.40671077421	-0.00019402940111851
207.48293636527	-0.000191730529049018
207.563526172152	-0.00018924636854484
207.649569873504	-0.000186533967211409
207.742864536948	-0.000183523801739703
207.78173945868	-0.000182248506159832
207.781739458682	-0.000182248506159772
207.83361373386	-0.000180527735414729
207.885488009038	-0.000178785390051665
207.93940812106	-0.000176951676976825
207.994870327011	-0.000175041667101752
208.052041343884	-0.000173047753519989
208.111087924821	-0.000170962019313006
208.172212058716	-0.000168774960187058
208.235661564964	-0.000166475004913615
208.301748058691	-0.000164047726482139
208.370875693297	-0.000161474586610797
208.443501298704	-0.000158734182993482
208.519847694353	-0.000155813110528146
208.600725267935	-0.000152674448234905
208.687332994883	-0.000149263948900874
208.699062596242	-0.000148798177382924
208.699062596244	-0.000148798177382852
208.7512387148	-0.000146715253136845
208.803414833355	-0.000144614451325193
208.857517985307	-0.000142417443105897
208.913154807319	-0.000140138675982134
208.970482861652	-0.000137770295708745
209.029663193204	-0.000135304085012393
209.09088958769	-0.000132730219410997
209.154398214528	-0.000130036793243439
209.220483546549	-0.000127209051694362
209.289523391504	-0.000124228187129015
209.362020815394	-0.000121069330591527
209.438219700014	-0.000117718268443846
209.518752645773	-0.000114143069100221
209.604692343055	-0.000110290941490278
209.697793483382	-0.000106076217679004
209.749144865498	-0.000103733568421311
209.7491448655	-0.000103733568421228
209.801011900142	-0.000101354783528776
209.852878934784	-9.89636001093288e-05
209.906790168831	-9.64653325533371e-05
209.962245700444	-9.38821706249219e-05
210.019412703843	-9.12054960222635e-05
210.0784586794	-8.8426544063823e-05
210.139586634496	-8.55347393833099e-05
210.203045822967	-8.25171466668537e-05
210.269149955134	-7.9357549009158e-05
210.338306390035	-7.60349722294624e-05
210.410957903321	-7.25264010391536e-05
210.487347420395	-6.88182027155575e-05
210.568293389195	-6.48684746039333e-05
210.655012508855	-6.06150746396181e-05
210.659509850205	-6.03938941028884e-05
210.659509850206	-6.0393894102799e-05
210.711695541237	-5.7823248178684e-05
210.763881232268	-5.52451933554312e-05
210.817994513023	-5.25644144121912e-05
210.873640230368	-4.98001119551364e-05
210.930975659588	-4.69441922615972e-05
210.990161407359	-4.39883617967633e-05
211.051390665192	-4.09226695901908e-05
211.114898772983	-3.77350199025738e-05
211.180979006047	-3.44103693307401e-05
211.250007368526	-3.09294652465915e-05
211.322484055991	-2.72667350615031e-05
211.39866344933	-2.34090231464779e-05
211.479161557418	-1.93249222804546e-05
211.565042514261	-1.4960286063656e-05
211.658040312446	-1.02268965551641e-05
211.71106782593	-7.52528661335901e-06
211.711067825932	-7.52528661326631e-06
211.762938418672	-4.88117469264526e-06
211.814809011412	-2.23594749705471e-06
211.868722473002	5.14307618756973e-07
211.924181024972	3.34392077876292e-06
211.981351916065	6.26107534882073e-06
212.040402837268	9.27390679294382e-06
212.101537046105	1.23922755460701e-05
212.165004139375	1.56282903881681e-05
212.231118315189	1.89972022505585e-05
212.30028765993	2.25188410774414e-05
212.372953967474	2.62144748112997e-05
212.449363105091	3.00950654507942e-05
212.530335777366	3.42003033020608e-05
212.617093203141	3.85893772656949e-05
212.624882163591	3.89828964495088e-05
212.624882163593	3.89828964496006e-05
212.677114030091	4.16193826349191e-05
212.729345896588	4.4251452377352e-05
212.783449912078	4.69728711010389e-05
212.839088694012	4.976582636476e-05
212.89641734003	5.2637207434982e-05
212.955596690228	5.5594033321411e-05
213.016820129238	5.86447599566243e-05
213.080323284647	6.17997101731904e-05
213.146399863456	6.5071786547926e-05
213.215426543911	6.84775969200035e-05
213.287904630386	7.20393471589988e-05
213.36408029862	7.57660704542773e-05
213.444578757818	7.96846026082422e-05
213.530466352353	8.38419411668091e-05
213.616341101831	8.79730542058383e-05
213.666429365062	9.03702588768852e-05
213.666429365063	9.03702588769721e-05
213.718504845439	9.28525682927596e-05
213.770580325815	9.53243880564735e-05
213.824510421849	9.7872867894044e-05
213.879993224203	0.000100482306696602
213.937187967773	0.00010315871063859
213.996262458099	0.000105908229920433
214.057419615343	0.000108738343677301
214.058553640527	0.000108790662031342
214.058553640529	0.000108790662031451
214.122042577877	0.000111710268348562
214.175744326468	0.000114165036097199
214.228680242428	0.000116571230914449
214.22868024243	0.000116571230914532
214.284385362758	0.000119088427578161
214.3496702433	0.000122018646354661
214.41535195248	0.000124944510355677
214.478796717666	0.000127749095079
214.541080626883	0.000130481198756951
214.594310859168	0.0001327991854403
214.59431085917	0.000132799185440379
214.656490190637	0.000135486654145574
214.708981032958	0.000137738092913311
214.763343345008	0.000140052815022922
214.819266982317	0.000142415665435475
214.876911039981	0.000144831383805804
214.936442498812	0.000147304703711899
214.998062849208	0.00014984139651059
215.062018772016	0.000152448596935345
215.128112791997	0.000155115021499094
215.191668622487	0.000157651791524043
215.253674726583	0.000160100511934396
215.314831189853	0.000162489926810366
215.375580962417	0.000164837738771873
215.436245274458	0.00016715628988851
215.497122760161	0.000169456530103507
215.558683402172	0.000171755244536312
215.615627786432	0.000173856773660645
215.615627786434	0.000173856773660711
215.671988425791	0.000175912974816946
215.671988425793	0.000175912974817012
215.735350859663	0.000178196005078319
215.789023998032	0.000180105929641614
215.844668391365	0.000182062493630786
215.897592559472	0.000183900961715113
215.947726276777	0.000185622099368622
215.996331863365	0.000187271643061436
216.044173584565	0.000188876698489096
216.09173583542	0.000190453958170664
216.118409743032	0.000191330420584414
216.118409743034	0.000191330420584474
216.166049722839	0.000192881211324538
216.214501419311	0.000194439108212905
216.264119319669	0.000196014143682457
216.315900538564	0.000197635695781545
216.371917520692	0.000199364191836344
216.434645331681	0.000201267766916147
216.499090575107	0.000203187916456818
216.55606055058	0.000204855057962607
216.566832855549	0.000205167077505642
216.566832855551	0.000205167077505695
216.618865661828	0.000206659720027357
216.668524469712	0.000208061753445009
216.717194095374	0.000209414377397166
216.765292372954	0.000210730088050148
216.813022976472	0.000212014934452973
216.860325301335	0.000213267673471666
216.906799868822	0.000214478416444868
216.952008917161	0.000215636986173202
216.996101439792	0.000216748596350849
217.039997226501	0.000217837153089375
217.085211328086	0.000218939427541505
217.134108636498	0.000220109706060746
217.192469089986	0.000221476659351809
217.247097902613	0.000222726635937429
217.278175637917	0.000223424906430464
217.278175637919	0.000223424906430505
217.332804450546	0.00022462967453164
217.383737560219	0.000225726794723316
217.434324919987	0.000226791364009745
217.485154415434	0.000227835705719954
217.536719048583	0.000228869088588329
217.560684546759	0.000229340399850526
217.560684546761	0.000229340399850561
217.613578981422	0.000230360409715294
217.666075317405	0.000231345114200409
217.718745196319	0.000232305287825512
217.765346056296	0.000233131518910765
217.80807284741	0.000233869762616026
217.849668796275	0.000234570669735681
217.892569202272	0.000235275104223979
217.940052712309	0.000236032875124541
218.003844325473	0.000237014512890086
218.056675339764	0.000237795782879264
218.102331233471	0.000238447725223484
218.114902299003	0.000238623444280869
218.114902299004	0.000238623444280895
218.158553378709	0.000239220869966472
218.200967359499	0.000239782388940692
218.242954372644	0.000240319787341688
218.284985723351	0.000240839304914159
218.327134121389	0.000241341690633647
218.367403499632	0.000241804261962655
218.403769570529	0.000242207340593064
218.437722059623	0.000242571088952659
218.471572116267	0.000242921627910395
218.507361021519	0.000243279071049063
218.541556175353	0.000243607927179547
218.541556175355	0.000243607927179564
218.581525507354	0.000243976595463875
218.634165356965	0.000244436238665301
218.687793790969	0.000244874182939066
218.742969986509	0.000245292750981934
218.799811268006	0.000245689929079776
218.8584770819	0.00024606358194441
218.919157204112	0.000246411229645411
218.954687318927	0.000246596431342996
218.954687318929	0.000246596431343005
219.017612896188	0.000246891118484905
219.071967956408	0.000247111350320894
219.12816833643	0.00024730557028245
219.185948704587	0.000247469717932074
219.245458975299	0.00024760108742495
219.306856210411	0.000247696504797721
219.370327137992	0.000247752286946771
219.436096399525	0.000247764102456115
219.504439622101	0.000247726777475401
219.504780798962	0.000247726464313267
219.504780798964	0.000247726464313265
219.557124762772	0.000247663492113471
219.609468726579	0.000247570862154852
219.663504342743	0.000247444132905794
219.719090383283	0.000247280803980464
219.776376647187	0.000247077515637387
219.835527382317	0.000246830391495377
219.896740176722	0.000246534867095418
219.960256569461	0.000246185482521822
220.025669526705	0.000245780221358584
220.083248339139	0.000245385386758898
220.134417850248	0.000245004598733381
220.182748648958	0.000244619128067453
220.229875765466	0.000244219148802131
220.276526283738	0.000243799803675898
220.323266410557	0.000243356329837784
220.370931723266	0.000242880073841876
220.420847376589	0.000242355396721447
220.433387493024	0.000242219419605457
220.433387493026	0.000242219419605437
220.487562811118	0.0002416127885539
220.517432958258	0.000241265006433997
220.51743295826	0.000241265006433976
220.570905182413	0.000240618843028312
220.623352577633	0.000239955732857745
220.677335488148	0.000239242951676579
220.732882081051	0.000238477571888585
220.790137588524	0.000237654826489
220.849269357068	0.000236769198823272
220.864706038484	0.000236532008112213
220.864706038486	0.000236532008112185
220.925915539773	0.000235567142859566
220.983454506228	0.000234624763501695
221.042727861619	0.000233618270630923
221.103655676159	0.000232546067361592
221.166377856724	0.000231402623528363
221.231046746534	0.000230181754478988
221.297840393367	0.000228876297430784
221.366969135071	0.000227477866047679
221.43868533778	0.000225976501174592
221.451361180525	0.000225705800778592
221.451361180527	0.000225705800778553
221.503719910621	0.000224570738104352
221.556078640715	0.0002234085453131
221.610160383216	0.000222179765103346
221.665787472921	0.000220885983492398
221.723109904463	0.000219521237000182
221.782290279804	0.00021807887363064
221.843524001984	0.000216550989377338
221.907049517002	0.000214928044919952
221.973164579507	0.000213198274673266
222.042251937884	0.000211346762660691
222.114822523961	0.000209353905030404
222.191090562805	0.000207206992673193
222.271734212406	0.000204878942376094
222.357849042088	0.000202327877781506
222.451245681091	0.000199486043100788
222.492842172335	0.00019819549171624
222.492842172337	0.000198195491716183
222.544708162537	0.000196565052774862
222.596574152737	0.000194911179803831
222.650487974284	0.000193167370216033
222.705943916812	0.0001913477052153
222.763108864434	0.00018944464018775
222.822149681479	0.000187450287371607
222.883268522274	0.000185355184277901
222.946713449613	0.000183147817447033
223.01279644902	0.000180813841758512
223.081922262128	0.000178334838396865
223.154542678628	0.000175689692869061
223.230886016346	0.000172864492263155
223.311763671382	0.000169822564482128
223.398377337449	0.000166510027408134
223.40315840094	0.000166325543572885
223.403158400942	0.000166325543572815
223.45535111139	0.000164300627104082
223.507543821837	0.000162255741039387
223.561663144671	0.000160114538063645
223.617315780134	0.000157890830134089
223.674659067755	0.000155576714299771
223.733853772433	0.000153163895116919
223.795093284164	0.000150642464422742
223.8586132021	0.000148000426959239
223.924707151075	0.000145222934472344
223.993751626188	0.000142291087306263
224.066247550911	0.000139179938727918
224.142451666034	0.000135874257109203
224.222980648848	0.000132342441566383
224.308901962512	0.000128531573330275
224.401956366307	0.000124356151670472
224.46538452486	0.000121482145422633
224.465384524862	0.00012148214542255
224.517237563359	0.000119116202370515
224.569090601857	0.000116735783754434
224.622988364749	0.000114246451978561
224.678431753414	0.000111670056008197
224.735588377194	0.000108997762943457
224.794626315755	0.000106220550218562
224.855749383195	0.000103327533106713
224.919207986036	0.000100305397202407
224.985317542203	9.71374483301067e-05
225.054488059515	9.38020895699371e-05
225.127147136923	9.02764315261992e-05
225.203556900165	8.65452408181166e-05
225.284541777278	8.25653363893821e-05
225.361518383886	7.87592869012841e-05
225.361518383888	7.87592869011939e-05
225.413819390488	7.6160951684906e-05
225.466120397089	7.35529789762543e-05
225.520266211498	7.08431922005076e-05
225.575946964684	6.80465242507822e-05
225.633316119215	6.51547745235363e-05
225.692533858931	6.21593371569453e-05
225.753792575948	5.90499082707713e-05
225.817326471115	5.58139794420645e-05
225.88342713117	5.24360191079823e-05
225.952467955635	4.88961890646154e-05
226.024944905054	4.51682037937333e-05
226.101136053536	4.12368616964744e-05
226.181626913489	3.70710371565641e-05
226.267470716897	3.26151770485343e-05
226.360373127741	2.77794404439993e-05
226.43224355685	2.4029958726032e-05
226.432243556852	2.4029958725937e-05
226.484094860353	2.13207984573008e-05
226.535946163853	1.86085794105697e-05
226.58984094169	1.57865704731575e-05
226.645283228773	1.28808183650185e-05
226.702440992787	9.88268493396937e-06
226.7614829018	6.78353470191952e-06
226.822613567441	3.57290025926683e-06
226.886084514252	2.37922071959975e-07
226.952212786767	-3.23760587581773e-06
227.021410874173	-6.87477368423535e-06
227.094097171978	-1.06947955045433e-05
227.170548112272	-1.47111708970433e-05
227.251594709116	-1.89661804107696e-05
227.326303278026	-2.28848521809579e-05
227.326303278028	-2.28848521810533e-05
227.378604183258	-2.56256040697927e-05
227.430905088489	-2.83638598331406e-05
227.485050929782	-3.11957296187923e-05
227.540730891401	-3.41042961636337e-05
227.598098294498	-3.70968436180808e-05
227.657313108622	-4.01808728786397e-05
227.718567443226	-4.33654011576709e-05
227.782095114873	-4.66614151949276e-05
227.848187169993	-5.00826152093535e-05
227.917216215476	-5.36465853891418e-05
227.98967698322	-5.73767533791353e-05
228.065849256017	-6.12849294345844e-05
228.146313395309	-6.53976930693195e-05
228.232118348122	-6.97644729242561e-05
228.32496021097	-7.446572261546e-05
228.391140274865	-7.78009312961792e-05
228.391140274867	-7.78009312962707e-05
228.443002603263	-8.04048214559856e-05
228.494864931659	-8.29997972893014e-05
228.54876930772	-8.56871716392753e-05
228.604221101334	-8.84409355418284e-05
228.661388092626	-9.12680672264634e-05
228.720438777131	-9.41753391204219e-05
228.781577512912	-9.71710061017353e-05
228.845055449409	-0.000100265257672136
228.911189057334	-0.000103471004789148
228.980389909139	-0.000106805152280751
229.053084383914	-0.000110284529012845
229.129540281095	-0.000113917530701566
229.210587073983	-0.000117738093953883
229.296400691353	-0.000121747849790811
229.296400691355	-0.000121747849790896
229.348673388543	-0.000124171913759528
229.40094608573	-0.000126581655939401
229.45506451317	-0.000129061086221058
229.510717574466	-0.000131594153063366
229.568058947088	-0.00013418601856284
229.627249043612	-0.000136841842095442
229.688480600413	-0.000139567872941394
229.751988338135	-0.000142371779141243
229.818064647795	-0.000145263200697329
229.887084216643	-0.000148254626432699
229.959545167768	-0.000151362874252241
230.035706427271	-0.000154593369209079
230.116173958828	-0.000157964999125881
230.202004839587	-0.000161513261692695
230.292534872547	-0.000165200739000978
230.341451312115	-0.000167169225412634
230.341451312117	-0.000167169225412707
230.393473330504	-0.000169243924457661
230.44549534889	-0.000171299040490574
230.499424477591	-0.000173408559462315
230.55490494948	-0.000175556235466723
230.612098350757	-0.000177745997590861
230.671172630158	-0.000179981621421615
230.732331031627	-0.000182267754058241
230.795823114415	-0.000184610190310434
230.858229277841	-0.000186881455095259
230.866702074926	-0.000187187421868169
230.866702074928	-0.000187187421868235
230.928826302146	-0.000189413149674914
230.982543486855	-0.000191312385973335
231.036828670315	-0.000193207612527317
231.036828670317	-0.00019320761252738
231.092491528028	-0.000195125528507052
231.157776892491	-0.000197341860052218
231.224590377358	-0.000199572611191309
231.270508432185	-0.000201083512963609
231.270508432187	-0.000201083512963669
231.322922708704	-0.000202785857297142
231.37533698522	-0.000204464216042164
231.429409918306	-0.000206170331959484
231.485027865908	-0.000207898099717335
231.542337723799	-0.000209649430941031
231.601501525178	-0.000211426272494523
231.662511288023	-0.000213225124567105
231.723202055881	-0.000214980600173604
231.783899000929	-0.000216702076123866
231.844924985703	-0.000218398137624447
231.906882133777	-0.000220084144584207
231.971301918824	-0.000221798461116391
232.038554099269	-0.000223545709907555
232.106775710464	-0.000225273486627088
232.168553604248	-0.00022679896156708
232.222355532813	-0.000228096992259454
232.272671132956	-0.000229285062662777
232.284836367737	-0.00022956854638284
232.284836367739	-0.000229568546382883
232.333520261838	-0.00023068827959058
232.38128274961	-0.000231763818097594
232.428834629015	-0.000232811870640661
232.476523690642	-0.000233840046750589
232.480136850528	-0.000233917008882315
232.48013685053	-0.000233917008882354
232.528299744945	-0.000234930249373832
232.577492353029	-0.00023594077455754
232.628479166355	-0.000236962038058468
232.6828854316	-0.000238022337108819
232.741231539735	-0.000239125463236013
232.801407001126	-0.000240226186990622
232.86154387865	-0.000241288500003958
232.915077683721	-0.00024220231477938
232.92655816439	-0.000242394365382778
232.926558164392	-0.000242394365382808
232.977198844988	-0.000243224938184867
233.026199581865	-0.000244002832787653
233.074490773855	-0.000244744569462912
233.122358066385	-0.000245455327975836
233.169861280143	-0.00024613652338708
233.216730954021	-0.000246784978152705
233.247648271487	-0.000247199833223342
233.247648271489	-0.000247199833223366
233.293390443333	-0.00024779476506145
233.337265366008	-0.000248344230538008
233.381365947602	-0.000248875571534404
233.427348763707	-0.000249407169737957
233.47807002231	-0.000249966936456332
233.53609060696	-0.000250572943606709
233.595772005273	-0.00025115799249022
233.649328365999	-0.00025164984672977
233.700483287814	-0.000252090300209286
233.751087595427	-0.000252497744871058
233.801819095313	-0.000252877940942401
233.853166994591	-0.000253233880838569
233.905699249815	-0.000253567919122136
233.959941811394	-0.000253880825561543
234.014659341939	-0.0002541634762424
234.064996054978	-0.000254394193453594
234.086324072523	-0.000254483472010397
234.086324072525	-0.000254483472010405
234.131151219278	-0.000254654655264929
234.172649783483	-0.000254793227884167
234.215244940203	-0.000254915550261181
234.224973597981	-0.000254940657375395
234.224973597983	-0.0002549406573754
234.271572385003	-0.000255046311732643
234.324164775139	-0.000255136515629027
234.376839980598	-0.000255195977606269
234.423014246592	-0.00025522266840849
234.466907152326	-0.000255226005721103
234.509677324356	-0.000255208594119414
234.551810143557	-0.000255171497740348
234.593762052355	-0.000255114893010396
234.635934083685	-0.000255038212337804
234.677483349663	-0.000254943273021122
234.715663791573	-0.000254839065596822
234.75044104547	-0.000254730009244016
234.784072991976	-0.000254611728739754
234.818708194764	-0.000254476753768836
234.856407472434	-0.000254314659364786
234.899887510024	-0.000254108072841131
234.923050721078	-0.000253989433965919
234.92305072108	-0.00025398943396591
234.977939592478	-0.000253684493926247
235.032137939857	-0.000253350562589077
235.087831349187	-0.000252973475747501
235.145052752934	-0.000252550253957092
235.203929681158	-0.000252076979366808
235.227037213641	-0.000251880767267927
235.227037213643	-0.000251880767267911
235.287714332239	-0.000251337498105169
235.340094731659	-0.000250835892759066
235.394299976956	-0.000250285048124432
235.450073628228	-0.000249684607813384
235.5075750738	-0.000249029904495776
235.566974513288	-0.000248315663288865
235.628477842665	-0.000247535615510131
235.692338105895	-0.000246682187978366
235.758874130479	-0.000245746024167982
235.762835757668	-0.000245688775268439
235.762835757669	-0.000245688775268413
235.817119639248	-0.000244887285508152
235.871403520826	-0.000244054098627782
235.927357682805	-0.000243162206318903
235.984878547413	-0.000242210467764734
236.04410640892	-0.000241193676522839
236.104558660301	-0.000240117503977877
236.165180852917	-0.000238999550808435
236.166501713152	-0.000238974761654831
236.166501713154	-0.000238974761654796
236.230189467635	-0.000237757776357739
236.282658442837	-0.000236723274773248
236.337064408105	-0.000235620291427994
236.393036976317	-0.000234453504678023
236.445204503009	-0.0002333369101697
236.494203982438	-0.000232262647014072
236.541644373639	-0.000231199154814861
236.588401963881	-0.000230128530820412
236.635035171446	-0.000229038666006128
236.682249206319	-0.000227912855269678
236.731178946825	-0.000226722494305911
236.783555422857	-0.000225421752270379
236.842105860817	-0.000223935391757481
236.912256097408	-0.000222109963018966
236.993921294488	-0.000219924133305815
237.080052844738	-0.000217548576064596
237.167837443573	-0.00021505404814768
237.207415323672	-0.000213905372404783
237.207415323674	-0.00021390537240473
237.241535920689	-0.000212903188381673
237.241535920691	-0.000212903188381619
237.293548480323	-0.000211354408404135
237.346941996969	-0.000209738196009225
237.401859813452	-0.000208048239019273
237.458389986595	-0.000206279654612686
237.516640079303	-0.000204426725328481
237.576777225254	-0.000202481534159819
237.639000084033	-0.00020043472231908
237.672854458983	-0.000199306613996682
237.672854458985	-0.000199306613996621
237.737405794065	-0.000197127585385722
237.794909192983	-0.00019515576933105
237.854277998212	-0.00019308994333666
237.915303420281	-0.000190934983294129
237.97813145966	-0.000188683375700293
238.042915539578	-0.000186327014388799
238.109835338492	-0.000183856472223876
238.113616657792	-0.000183715776014608
238.113616657793	-0.00018371577601454
238.166088983845	-0.00018175135091386
238.218561309897	-0.000179764657391834
238.272696891551	-0.000177691899963953
238.328377516521	-0.0001755357931133
238.385749790622	-0.000173288819017448
238.444975091482	-0.000170942602710302
238.506246980377	-0.000168487169709336
238.569801291669	-0.000165910451039457
238.635931943457	-0.000163197518269186
238.705015808896	-0.000160329386021917
238.777554317878	-0.000157281019474322
238.85380816046	-0.000154036611026024
238.934392238836	-0.000150564391929044
239.020376265979	-0.000146811200889715
239.113504833117	-0.000142691258994213
239.186357290454	-0.000139429492515365
239.186357290456	-0.000139429492515283
239.238195828417	-0.000137088264357917
239.290034366378	-0.000134730463858012
239.343919950842	-0.000132262283173386
239.399352080105	-0.00012970521324807
239.456498794293	-0.000127050240858514
239.515528636803	-0.000124288124250584
239.576646075728	-0.000121407716895603
239.640102456366	-0.000118395384975131
239.706214594058	-0.000115234034168275
239.775394674771	-0.000111901548302315
239.848056990414	-0.000108375159233892
239.924480040064	-0.000104638209122938
240.00549300753	-0.00010064645777747
240.06886158912	-9.75030360228712e-05
240.068861589122	-9.75030360227807e-05
240.121195933818	-9.48934584697765e-05
240.173530278513	-9.22719878504361e-05
240.227708663151	-8.95459504092131e-05
240.283421112022	-8.67301456654179e-05
240.34082062996	-8.38161300692625e-05
240.400066813483	-8.07950243107172e-05
240.461351231421	-7.76562101864968e-05
240.524906906281	-7.43868147742354e-05
240.591023684668	-7.0970879563304e-05
240.660072291817	-6.73880610925873e-05
240.732544357367	-6.36114707238239e-05
240.808742421525	-5.9623824936693e-05
240.88922076675	-5.53944767488853e-05
240.975021714201	-5.08666975892586e-05
241.067822715083	-4.59494221453366e-05
241.160233244175	-4.10338646749909e-05
241.160233244177	-4.1033864674894e-05
241.212065142231	-3.82691867653135e-05
241.263897040285	-3.54994517268444e-05
241.317773099956	-3.2615470802133e-05
241.373199213339	-2.96435631759469e-05
241.430344107306	-2.65746539193657e-05
241.489377480991	-2.33996226242198e-05
241.550505377189	-2.01074120982509e-05
241.613981361607	-1.66844313163895e-05
241.680125499416	-1.31135404132223e-05
241.749354965249	-9.37241143020511e-06
241.822063119007	-5.44009605232226e-06
241.898558948407	-1.30037175416381e-06
241.979684421356	3.09160108246968e-06
242.032598591067	5.95662771482877e-06
242.032598591069	5.95662771492725e-06
242.084951054172	8.7911141705759e-06
242.137303517274	1.16251339983833e-05
242.191499903572	1.45581184388461e-05
242.247228695404	1.7572736010523e-05
242.304642453162	2.06766969524699e-05
242.363900150758	2.38779573250384e-05
242.425192511277	2.71860641364817e-05
242.488751377878	3.06126264633007e-05
242.554864897933	3.41720857075243e-05
242.62390124534	3.78829226854347e-05
242.696348008503	4.17696685582329e-05
242.77252288166	4.58472797790756e-05
242.85295640445	5.0141550363215e-05
242.938679008277	5.4704071971284e-05
243.031339834613	5.96178166153075e-05
243.125201780898	6.45742813810695e-05
243.1252017809	6.45742813811654e-05
243.177040307169	6.73019175151345e-05
243.228878833438	7.00222112815223e-05
243.282759714039	7.28415537399723e-05
243.338191751305	7.57330427405551e-05
243.39534376338	7.87042649881974e-05
243.45438569688	8.176264615021e-05
243.515523917045	8.49172386472515e-05
243.57901242927	8.81792237474358e-05
243.645171921123	9.15627820156239e-05
243.714420491971	9.50865056085458e-05
243.787151194262	9.87669945245485e-05
243.863676066742	0.000102615968806358
243.944840166482	0.000106670843620992
244.003439344731	0.000109580190173349
244.003439344733	0.000109580190173439
244.055772235816	0.000112165113331374
244.108105126899	0.000114737150943993
244.162282488095	0.000117385934294401
244.217992022054	0.000120094518246192
244.275386425842	0.00012286861079248
244.334624819571	0.000125713942503498
244.395898146908	0.000128637434252225
244.459438584481	0.000131647551858791
244.525534795691	0.000134754899116744
244.594555779705	0.000137973152779667
244.666990507254	0.000141320630745027
244.74314418771	0.000144806063243498
244.823560669904	0.000148447891337232
244.909272813654	0.000152284619755065
245.00193732611	0.000156378995748544
245.078923308725	0.000159737207441394
245.078923308727	0.000159737207441473
245.130782211851	0.000161976663581214
245.182641114975	0.000164197548273528
245.23654069832	0.000166485859915777
245.29198988939	0.000168818416094608
245.34915690506	0.000171200026556409
245.408210948182	0.000173635146509955
245.469357338893	0.000176129263033464
245.532848579503	0.000178689211223614
245.59900311526	0.000181323742462676
245.668235540608	0.000184044451083686
245.74096022588	0.000186861686162405
245.817462972551	0.000189779539452791
245.898581137374	0.000192821369159605
245.979421348395	0.000195798599685276
245.979421348397	0.000195798599685342
246.031699803862	0.000197694736080285
246.083978259327	0.000199567659894083
246.138102459664	0.00020148200938157
246.193760272447	0.000203424135106707
246.251105144586	0.000205396778636712
246.310297157143	0.000207402479912085
246.371528600313	0.000209444370453014
246.435033577166	0.000211526353492459
246.501103594727	0.000213653422919057
246.570112020202	0.000215832174444737
246.642554894182	0.000218071678681923
246.718697373616	0.000220372340690822
246.799134342034	0.000222742871876087
246.884916371257	0.000225202361432877
246.962241797159	0.000227358079578824
247.022011374643	0.000228984151718684
247.022011374645	0.000228984151718733
247.07427172312	0.000230376969106677
247.126532071596	0.00023174258654475
247.18047219876	0.000233123394295961
247.235974253782	0.00023451355939039
247.293190507844	0.00023591393978727
247.352289576752	0.000237325308537963
247.413475024604	0.000238748694376583
247.476996858622	0.000240185480706157
247.543169785809	0.000241637583452308
247.612402543041	0.000243107751216802
247.674850499971	0.000244390527462353
247.674850499973	0.00024439052746239
247.72844797933	0.000245458558482793
247.782045458688	0.000246496010662686
247.837448323902	0.00024753612207799
247.8449768962	0.000247674919490739
247.844976896202	0.000247674919490773
247.902042881379	0.000248707160738832
247.959151620899	0.000249704985103921
247.959151620901	0.000249704985103952
248.020414299691	0.000250736080329129
248.072891211089	0.000251586818914267
248.127203714952	0.000252435625722871
248.183076845557	0.000253275064052773
248.240668119221	0.000254104356203103
248.300144401625	0.000254922340997817
248.361706989716	0.000255727726487782
248.425602361466	0.000256519056521168
248.487967872652	0.000257247510360078
248.54252203199	0.00025784903367442
248.593212329598	0.000258378023358239
248.642086539357	0.000258860697937365
248.690053328908	0.000259308236278234
248.737645025861	0.000259726599354019
248.785238800904	0.000260119357883907
248.83316158717	0.000260488897598236
248.881802470665	0.000260837320527582
248.931779150826	0.000261167300336313
248.958292394994	0.000261330818323156
248.958292394996	0.000261330818323167
249.010746755012	0.000261630726520084
249.063245591583	0.000261899462276563
249.117239095928	0.000262143012710473
249.172797181263	0.000262358822304645
249.227300757188	0.000262536203822791
249.278585377474	0.00026267203185141
249.288284906372	0.000262694330942607
249.288284906374	0.000262694330942611
249.337863615356	0.000262791459508085
249.386355519739	0.00026285917878961
249.434348465933	0.000262899626388897
249.481988484064	0.000262913620999214
249.529127923834	0.000262901812630346
249.575306137371	0.000262865496399314
249.620181386601	0.000262806737006974
249.664109490313	0.000262726813972657
249.708176162782	0.000262624371885677
249.734705897055	0.000262551945006194
249.734705897057	0.000262551945006189
249.780584611978	0.000262407626819123
249.836625450735	0.000262198569410381
249.894905824626	0.000261942949100831
249.942078647465	0.000261707539086038
249.942078647467	0.000261707539086028
249.998466767682	0.000261392702961684
250.04925696165	0.000261077979276773
250.099851483995	0.00026073515246111
250.150771178542	0.000260360613501204
250.202519676773	0.000259949685810004
250.255705687505	0.000259495565618405
250.310516504262	0.000258993920161214
250.364067321133	0.00025847087250165
250.411954542	0.00025797562193493
250.455305505062	0.00025750491532279
250.496942966298	0.000257032833472032
250.539320288663	0.000256532294618248
250.5853231806	0.00025596605656483
250.642879239053	0.000255224148918792
250.699698520083	0.000254455342122282
250.746447965615	0.00025379574201044
250.790510432392	0.000253151758045617
250.833377432925	0.000252504532513577
250.87555965246	0.000251847751792767
250.893719448171	0.000251558937586858
250.893719448173	0.000251558937586829
250.89447199315	0.000251546890402823
250.894471993152	0.000251546890402794
250.936419264955	0.00025086548448063
250.978606014574	0.000250160625481142
251.019292156403	0.000249462302633117
251.05612338851	0.000248814488841385
251.090248016563	0.000248201036300846
251.123995029777	0.000247581873191821
251.159425420677	0.000246918482019617
251.198713948778	0.000246166912096512
251.245121343201	0.000245257631536106
251.307451616073	0.000243999810599042
251.371606740666	0.000242661593034955
251.437620702983	0.00024123870211026
251.50466809434	0.000239746146074946
251.574326737391	0.000238145175530467
251.64725164349	0.000236414580050825
251.724104026785	0.000234530805148456
251.731198251635	0.000234353827274923
251.731198251637	0.000234353827274877
251.785118174843	0.000232991725701612
251.839038098049	0.000231599741282813
251.894707651097	0.000230131416561959
251.927676546845	0.000229246983477947
251.927676546847	0.000229246983477898
251.984861775785	0.000227686851700526
252.037237726351	0.000226229073107057
252.091302633438	0.000224695534284209
252.146936746709	0.000223087191468337
252.204293693293	0.000221397094470076
252.263543657816	0.00021961740608255
252.324892295294	0.00021773875234978
252.386886331973	0.000215803505643768
252.447143538286	0.000213887295205182
252.508207922654	0.000211910340074731
252.570983598824	0.000209841503003369
252.570983598825	0.000209841503003309
252.635842952441	0.000207665516730792
252.690177438078	0.000205812809567763
252.744584717116	0.000203930624699349
252.795121165075	0.000202158357233338
252.834486878308	0.000200761954810436
252.834486878309	0.000200761954810371
252.882658738855	0.000199034398514863
252.929361473735	0.000197339949926434
252.976067931055	0.000195626248128747
253.023611443878	0.000193862363171211
253.073270612213	0.000191999195770732
253.126983154862	0.000189960258732297
253.187115499186	0.000187648718899843
253.249154360332	0.000185232253120732
253.313583918621	0.000182689078009898
253.380712081673	0.000180003460456564
253.450954706941	0.000177154548403827
253.524822889151	0.000174116556033993
253.602515579996	0.000170875544889696
253.684876041173	0.00016738954448872
253.773152615033	0.000163596829003137
253.86950726321	0.000159392008377218
253.914103718667	0.000157423333009792
253.914103718669	0.000157423333009711
253.965874677698	0.000155120366631968
254.017645636726	0.00015279876694919
254.049682921741	0.000151352881502731
254.049682921742	0.000151352881502649
254.103557830227	0.000148905754374876
254.157033328546	0.00014645758249844
254.212039317768	0.000143919717624106
254.26862824024	0.000141288395605397
254.326944065181	0.000138555483884871
254.387153487082	0.000135711577299227
254.449456615771	0.000132745444667342
254.481001914556	0.000131234739751639
254.481001914557	0.000131234739751552
254.545643387084	0.000128120719587163
254.603145820766	0.000125330272260918
254.662517197326	0.000122429473871024
254.723545248804	0.000119427379001589
254.785089549868	0.00011637947898546
254.78508954987	0.00011637947898537
254.847920441715	0.000113247236656318
254.900542559244	0.000110608272936068
254.95505262705	0.000107859946927104
255.011120753438	0.000105017845451944
255.068905048896	0.000102073005836237
255.128570175446	9.90159901012285e-05
255.19031437453	9.58354851853702e-05
255.25437960718	9.25177367325293e-05
255.321068119878	8.90456321089746e-05
255.390768603088	8.53972543268083e-05
255.464000222414	8.15434516332424e-05
255.541000222316	7.74695490979515e-05
255.622444656696	7.31373386453129e-05
255.709454089709	6.84841901938623e-05
255.803883799118	6.34068254493065e-05
255.897347991459	5.83551812011564e-05
255.897347991461	5.83551812010579e-05
255.949131810168	5.55458052217496e-05
256.000915628876	5.27293480016624e-05
256.054773275034	4.97929387343027e-05
256.110182123462	4.67647226774822e-05
256.167312837477	4.36351461160991e-05
256.226336041214	4.03946298989255e-05
256.287459140846	3.70315549612684e-05
256.350937650393	3.35316327182982e-05
256.417094530096	2.98768312775083e-05
256.486351465466	2.60436374618661e-05
256.559076999986	2.20114776713169e-05
256.635611960804	1.77613844929206e-05
256.716808765376	1.32460637999058e-05
256.747034254447	1.15638232146158e-05
256.74703425445	1.15638232144133e-05
256.799446815184	8.64520011982219e-06
256.851859375917	5.72493554277603e-06
256.906114929971	2.70062915754335e-06
256.961901448402	-4.10049940067502e-07
257.019370732591	-3.61521452595035e-06
257.078680767811	-6.92325161459395e-06
257.140020894536	-1.03442074300753e-05
257.203620981599	-1.38902740943202e-05
257.269766269433	-1.75765822083894e-05
257.338820481565	-2.14224379385917e-05
257.411264035682	-2.54533737317346e-05
257.487454955837	-2.96877527521743e-05
257.567871950906	-3.41501931955993e-05
257.653527358764	-3.88942369713845e-05
257.746024353266	-4.40049600939152e-05
257.848383431925	-4.96435162444076e-05
257.871818675794	-5.09316881968747e-05
257.871818675798	-5.09316881970745e-05
257.923488139768	-5.37678791267728e-05
257.975157603738	-5.6598377922147e-05
258.02901247565	-5.95421793820596e-05
258.084416323202	-6.2563427400649e-05
258.141545027765	-6.56706366721914e-05
258.200569767547	-6.8871867376182e-05
258.261698989236	-7.21769665640029e-05
258.325189659528	-7.55981064681724e-05
258.39136686585	-7.91507421569083e-05
258.460655563453	-8.28551697707734e-05
258.533412790395	-8.67274104321556e-05
258.609997883526	-9.07828932253616e-05
258.691272299058	-9.5062570501606e-05
258.718828881411	-9.65077672958661e-05
258.718828881415	-9.65077672960567e-05
258.77124155895	-9.92480936148083e-05
258.823654236485	-0.000101977076600899
258.877909968029	-0.000104789722126876
258.933695525466	-0.000107668248544318
258.991162514383	-0.000110618889505986
259.050468631317	-0.000113647924470206
259.111802838138	-0.00011676291561746
259.175394492798	-0.000119973084721664
259.241528123502	-0.000123289939824998
259.310566419288	-0.000126728257608334
259.382988213394	-0.000130307719489082
259.459152977529	-0.000134041055064708
259.539533281795	-0.000137945378226759
259.625135848143	-0.000142061885661071
259.71755176944	-0.000146456507825097
259.819769719173	-0.000151255394324897
259.832579070424	-0.000151852076038157
259.832579070427	-0.000151852076038327
259.884263985625	-0.0001542488551888
259.935948900822	-0.00015662812284245
259.989817680972	-0.000159088982194153
260.045234983289	-0.000161600079389474
260.102376362328	-0.000164167167550842
260.16141263928	-0.000166795393775645
260.222551745416	-0.000169491107178495
260.286049891133	-0.000172262216706565
260.352231013566	-0.000175118852219375
260.421518235745	-0.000178074445666409
260.494282602119	-0.000181139017512138
260.570867713871	-0.000184320185975237
260.652131584689	-0.000187645086566447
260.697439421555	-0.000189475869916187
260.697439421559	-0.000189475869916334
260.749799671499	-0.000191570857056886
260.802159921439	-0.000193643332962533
260.856364131385	-0.00019576481095907
260.91209872368	-0.000197920455315308
260.969515844049	-0.000200113580444381
261.0287738677	-0.000202347317420512
261.0900627201	-0.000204625497017168
261.153613151625	-0.000206952858554891
261.219711762249	-0.000209335414278751
261.288724441872	-0.0002117810282298
261.361135221632	-0.000214300394779559
261.437269832631	-0.000216897148373466
261.517641651498	-0.000219579659127167
261.6032694914	-0.000222370335753527
261.69250275882	-0.000225203712458706
261.778067007633	-0.000227847961799518
261.778067007637	-0.000227847961799629
261.830073145811	-0.000229420024147536
261.882079283985	-0.000230965301856241
261.935982970366	-0.000232538492811805
261.991444335814	-0.000234126682969957
262.048626031264	-0.0002357315574838
262.107698139175	-0.000237354505117642
262.168866806532	-0.000238997316316526
262.232385698064	-0.000240662316807892
262.298574931382	-0.000242352621376455
262.367851627343	-0.000244072558074534
262.440623003179	-0.000245824645370479
262.517187560925	-0.000247607197705045
262.598389637061	-0.000249429006042372
262.680395564881	-0.000251196515709558
262.680395564885	-0.000251196515709635
262.732678382937	-0.000252285196381429
262.784961200989	-0.000253343974404837
262.839076855909	-0.000254408234453563
262.894726206868	-0.000255468947351496
262.952062165929	-0.000256525900026507
263.01124481993	-0.000257578503718485
263.072466449582	-0.000258626154065318
263.135961163314	-0.000259668231095634
263.202020499502	-0.000260704129511116
263.271017906391	-0.000261733318501796
263.340548146012	-0.000262715669958127
263.406258654458	-0.000263593307017765
263.469561555809	-0.000264391980519439
263.531795188066	-0.000265132238216906
263.594013881545	-0.000265827654788696
263.657253854302	-0.000266488590059646
263.711482767914	-0.000267018402708781
263.711482767918	-0.000267018402708815
263.763799617705	-0.000267497130916865
263.816116467491	-0.000267943972293818
263.870074651437	-0.000268371365804591
263.925595751567	-0.000268775600461566
263.982830156546	-0.000269154512566254
264.041946150161	-0.000269505531540391
264.103146725188	-0.000269825665119164
264.166681059992	-0.000270111377415852
264.228877096122	-0.000270345001247851
264.29013644091	-0.000270530501631314
264.350928126859	-0.000270670784137038
264.411586914445	-0.000270767235938064
264.472406172015	-0.000270820267762269
264.482999230675	-0.000270825031066106
264.482999230679	-0.000270825031066107
264.544399536796	-0.000270826493997968
264.598124915912	-0.000270791183671634
264.653125830559	-0.000270719654919301
264.653125830563	-0.000270719654919295
264.667013881384	-0.000270695933212055
264.667013881387	-0.000270695933212048
264.722654346795	-0.00027057801024776
264.775155459239	-0.000270433160060021
264.829268922028	-0.000270249749661069
264.882097122203	-0.00027003730700276
264.932250565172	-0.000269805113743944
264.980870070358	-0.000269551675759319
265.028718226831	-0.000269275033439066
265.076281653178	-0.000268973292918721
265.123918549541	-0.000268644384825609
265.171958445068	-0.000268285660100802
265.22082303531	-0.00026789295806263
265.271210393995	-0.000267458674727011
265.324447270795	-0.00026696750936768
265.383670130939	-0.000266382159314636
265.451775916293	-0.000265658388349689
265.514969918962	-0.000264938488595612
265.568933907046	-0.000264287000451908
265.619688417086	-0.000263643448170002
265.639991275288	-0.000263377665801386
265.639991275292	-0.000263377665801338
265.689276747821	-0.000262712665427206
265.737498225883	-0.000262034913486985
265.785320847925	-0.000261336350375816
265.832764878515	-0.000260617385753987
265.879515952035	-0.000259883720881224
265.925086119818	-0.000259144574669995
265.9694187409	-0.000258402812425896
266.013241399725	-0.000257647649751505
266.057915128459	-0.000256855437749119
266.09643400233	-0.000256154278064947
266.096434002333	-0.00025615427806488
266.144009996939	-0.000255265190999885
266.197860374789	-0.000254228198765055
266.253026804475	-0.000253132238467367
266.306307207711	-0.000252041569942749
266.357456869971	-0.000250964893268624
266.408060641948	-0.000249871266046893
266.458793576904	-0.000248746567975435
266.51014486134	-0.000247579449889777
266.542855294408	-0.000246821001458614
266.542855294412	-0.000246821001458529
266.59539336502	-0.000245578478136438
266.650448583039	-0.000244244374846534
266.657791769775	-0.000244063963805034
266.657791769778	-0.000244063963804944
266.710355766153	-0.000242755631224299
266.756257542779	-0.000241588929398752
266.798692309291	-0.00024049037819978
266.840319606092	-0.000239394169711789
266.883589565526	-0.000238235304774852
266.932104710564	-0.000236912559097306
266.991714102022	-0.000235253646871984
267.043253332979	-0.000233789563568316
267.088792894325	-0.00023247308420774
267.132405653824	-0.000231192338563867
267.175012693029	-0.000229922362314595
267.21706947536	-0.000228650695187405
267.259044965078	-0.00022736365889152
267.301240269284	-0.000226052029736381
267.342321669746	-0.000224757923052134
267.379683464463	-0.000223566414969254
267.414037548287	-0.000222458638198268
267.447709630952	-0.000221361576943272
267.482790696175	-0.000220206793801594
267.521398790374	-0.000218922042929393
267.566543955321	-0.000217401436950866
267.572346222459	-0.000217204575372643
267.572346222462	-0.000217204575372519
267.631224585534	-0.000215188654602774
267.683799980536	-0.000213360591173002
267.702621177449	-0.000212699805999408
267.702621177452	-0.00021269980599928
267.756935579064	-0.000210774211179226
267.810795461397	-0.000208837498068141
267.866211665336	-0.000206816770958935
267.923235042216	-0.000204708015291276
267.982011939155	-0.0002025034853169
268.042711532449	-0.00020019422940542
268.10553672831	-0.000197769593103988
268.170735284252	-0.000195216672079064
268.238616798132	-0.00019251948421253
268.30957961526	-0.000189657666730557
268.384156179635	-0.000186604294842602
268.463095932451	-0.000183321921606743
268.539347862548	-0.000180102942019761
268.539347862551	-0.000180102942019606
268.593292596986	-0.000177797398034779
268.64723733142	-0.000175468760193623
268.652365373427	-0.000175246206032166
268.652365373431	-0.000175246206032008
268.708035341575	-0.00017281696907776
268.760378197691	-0.000170511080678807
268.814356210611	-0.000168111287258971
268.869908196368	-0.000165618643281881
268.927186671004	-0.000163024582553856
268.986363551653	-0.000160319393886153
269.045255768982	-0.000157602240510228
269.098191460289	-0.000155138978350269
269.147404613263	-0.000152831434410056
269.194925996912	-0.000150587441617241
269.241714424164	-0.000148363133148904
269.288336657187	-0.000146132203649391
269.335474786217	-0.000143862064094908
269.379132938278	-0.000141746680103426
269.379132938282	-0.000141746680103249
269.42788417203	-0.000139370148312106
269.482390835572	-0.000136695386419435
269.516034441549	-0.000135035256474062
269.516034441552	-0.000135035256473882
269.571829016938	-0.000132266931246622
269.624550062158	-0.000129634008302192
269.678876720459	-0.000126903863104309
269.734755520014	-0.000124078038925883
269.792330420049	-0.000121148090671188
269.851762679124	-0.000118104527125757
269.913245398599	-0.000114936034133785
269.977013583493	-0.0001116289030085
270.043359690825	-0.000108166152020788
270.112658021552	-0.000104526150985192
270.185405361471	-0.000100680334507881
270.261911136357	-9.66095398804957e-05
270.342736803297	-9.22807385894351e-05
270.428941491682	-8.76333353675149e-05
270.522235464192	-8.25699482740265e-05
270.62592705788	-7.69033008731326e-05
270.647351816726	-7.57275782660862e-05
270.64735181673	-7.57275782658864e-05
270.698998201377	-7.28867836318815e-05
270.750644586024	-7.00369167749237e-05
270.80448383128	-6.70567453908587e-05
270.857833207168	-6.40946880959632e-05
270.857833207172	-6.40946880957609e-05
270.913220314176	-6.10104054361141e-05
270.966679336998	-5.8025091473004e-05
271.021729573604	-5.49426938184006e-05
271.078364062132	-5.17633041346903e-05
271.136729780335	-4.84783972878534e-05
271.196994124954	-4.50782740154488e-05
271.259358268434	-4.15513044737662e-05
271.289151711712	-3.98635175344176e-05
271.289151711716	-3.98635175342114e-05
271.353861727195	-3.61917999116278e-05
271.411363439585	-3.29227258955721e-05
271.470736784263	-2.95414826662233e-05
271.474857281276	-2.93066209166679e-05
271.47485728128	-2.93066209164606e-05
271.53588734553	-2.58251060444244e-05
271.588644845481	-2.2811424041798e-05
271.643209437106	-1.96909412370877e-05
271.699326683358	-1.64782953422008e-05
271.75714913796	-1.31649170486729e-05
271.816838411539	-9.74176011383116e-06
271.87858838536	-6.19798456647333e-06
271.942634913667	-2.52041595809422e-06
272.009271385195	1.30732506505844e-06
272.078873088146	5.30618815141888e-06
272.15193776274	9.5039703024271e-06
272.228796554498	1.39186323956273e-05
272.309992132241	1.85799238447767e-05
272.396585927545	2.35468345191737e-05
272.490286099148	2.89145318789874e-05
272.59438619555	3.48672325172349e-05
272.635734520474	3.72278875794382e-05
272.635734520478	3.72278875796458e-05
272.687360229481	4.01719157485816e-05
272.738985938485	4.31118668713714e-05
272.792818362489	4.61727719077205e-05
272.848203532259	4.9316540429157e-05
272.905319500045	5.2552346206181e-05
272.964339190226	5.58888974437832e-05
273.025473529418	5.93368421315023e-05
273.088983025698	6.29093583260205e-05
273.155198025429	6.66232048280533e-05
273.224551685614	7.0500438177494e-05
273.297359620878	7.45559723471384e-05
273.374036132256	7.88095695702757e-05
273.447878719738	8.2888052663094e-05
273.447878719741	8.28880526632945e-05
273.500458425261	8.57808883388366e-05
273.553038130781	8.86639646333436e-05
273.607396916926	9.16339597131378e-05
273.663286359638	9.4675913211913e-05
273.720854404371	9.77964202473912e-05
273.780257424607	0.000101002288874734
273.84168237211	0.000104301688110262
273.905355734836	0.000107704549930261
273.97155781049	0.000111223223562097
274.040644813572	0.000114873495479623
274.113085166561	0.00011867627573971
274.18929906866	0.000122648938298367
274.269681665842	0.000126806447119696
274.355213702564	0.00013119240652931
274.447420844599	0.000135875308092847
274.549116847885	0.000140983498601897
274.609058456217	0.000143965636633091
274.60905845622	0.000143965636633271
274.66070814117	0.000146517704451832
274.712357826119	0.00014905321769511
274.766199552624	0.000151678393529198
274.821596114471	0.000154359909176475
274.87872517289	0.000157104223440289
274.937760008826	0.000159917198429606
274.998911981249	0.000162806066770942
275.062442186066	0.000165779848081201
275.128681798108	0.000168850113085144
275.198065202179	0.000172032240363971
275.270909034183	0.000175335067151328
275.347630607116	0.00017877077960895
275.429115649772	0.00018237058594465
275.430656538106	0.000182438163385293
275.43065653811	0.000182438163385452
275.483134358664	0.000184728542051975
275.535612179218	0.000186997171060776
275.589933107914	0.000189322273546033
275.645781354302	0.000191687822938369
275.703307609058	0.000194097681224233
275.762668300347	0.000196555539441935
275.824050644888	0.000199065885880902
275.887681541755	0.000201634238820762
275.953841946013	0.000204267548205815
276.022889147617	0.000206974828066323
276.09529339691	0.000209768214157739
276.171455110463	0.00021265556760647
276.251789767277	0.000215643646941697
276.337280879314	0.000218757764285039
276.429463524895	0.000222038511508059
276.531177486555	0.000225564153852954
276.561813907733	0.000226606454999219
276.561813907737	0.000226606454999343
276.613492086657	0.000228343839167298
276.665170265577	0.000230054936839406
276.719035616478	0.000231810253101886
276.774452940295	0.000233585865647665
276.831598754381	0.000235384443905266
276.890645036735	0.000237207984667452
276.951801309853	0.000239059043777939
277.015326026324	0.000240940899992998
277.081546407621	0.000242857891107768
277.150890629978	0.000244815974407982
277.223710598684	0.000246817410523055
277.300379221267	0.000248863446340026
277.381768015213	0.00025096618181795
277.41851778987	0.00025189209473339
277.418517789874	0.000251892094733481
277.470891748989	0.000253186196168019
277.523265708104	0.000254450224765333
277.577483888338	0.000255726915099562
277.633230949368	0.000257005646357335
277.690658681011	0.00025828673445226
277.74992493829	0.000259570118874424
277.811218945742	0.000260855827810106
277.874770482927	0.000262144007342329
277.94086476083	0.000263435000111985
278.009865599167	0.000264729479754941
278.082253775997	0.000266028695190599
278.158365622254	0.000267329455948477
278.238696479661	0.000268629349691562
278.324255282115	0.00026993099789075
278.416642101303	0.000271240066988877
278.495037598501	0.000272271951331616
278.495037598504	0.000272271951331662
278.546912207467	0.000272914754287753
278.59878681643	0.000273525604762687
278.652698615559	0.000274126500773953
278.708162326627	0.000274708501961094
278.765346351983	0.000275270033480698
278.824420388309	0.000275808960712246
278.885590395155	0.000276322826840875
278.949109740905	0.000276808753005019
279.015298088002	0.000277263314498045
279.084571825493	0.000277682356630502
279.157345929198	0.000278059990437214
279.233911234992	0.000278387960913565
279.315111310735	0.000278657987068106
279.402216167386	0.00027885850433608
279.409639569355	0.000278871322920656
279.409639569359	0.000278871322920662
279.46186371425	0.000278942536539555
279.514087859142	0.000278980528609835
279.568172451979	0.000278984844156351
279.623789970818	0.000278952100930309
279.681094779817	0.000278878926810334
279.74024735169	0.000278761411241187
279.801440587704	0.000278594969731634
279.863625046115	0.000278379101301402
279.92587244489	0.000278115861395725
279.989202997068	0.000277799659628692
280.054947353205	0.00027741982827272
280.125343086185	0.000276954939688501
280.204777818654	0.000276358204080352
280.288802434912	0.000275643873255213
280.364869253712	0.000274923659559943
280.41654934143	0.000274394561401166
280.416549341433	0.000274394561401128
280.46888282454	0.000273826037770078
280.521216307647	0.000273224633439729
280.575208345569	0.000272569778144433
280.63076027235	0.000271859626751715
280.688022436007	0.00027108908849068
280.747161983799	0.000270252342074727
280.808099461485	0.000269346758574462
280.869609655282	0.000268388129929875
280.932856019462	0.000267355943712056
281.000161344227	0.000266205920216463
281.06781542859	0.000264996535937814
281.134580770803	0.000263750771255762
281.190568675778	0.000262666242267462
281.241735290323	0.000261643434633691
281.290832778936	0.000260633658464164
281.291147652627	0.000260627093215168
281.29114765263	0.000260627093215092
281.339222068566	0.000259611399544814
281.386845678733	0.000258579195553674
281.405467263248	0.000258168561672579
281.405467263252	0.000258168561672499
281.453038665956	0.000257101661490835
281.461273826427	0.000256914364576854
281.461273826431	0.000256914364576771
281.509324418129	0.000255806242063705
281.558410979717	0.000254647369695916
281.60919781324	0.000253419907623508
281.663210442383	0.000252082880934376
281.721971058355	0.000250591516069753
281.78260696695	0.000249012566633947
281.843566713359	0.00024738448531416
281.897372008654	0.000245913779384204
281.948121000764	0.000244497822871628
281.997405481457	0.000243096125263384
282.045862290579	0.000241692551463419
282.093833479232	0.00024027835810129
282.1414524678	0.000238850392123235
282.188551664604	0.000237414473974704
282.234660581371	0.000235986199720588
282.279464795647	0.000234577093506582
282.323366042639	0.000233176189677538
282.338144338647	0.000232700132057971
282.33814433865	0.000232700132057854
282.382263012533	0.000231265569592423
282.429514289055	0.000229707064436996
282.483211865767	0.000227908395803438
282.538455972535	0.000226027567545435
282.595359709709	0.000224058302468675
282.647909085858	0.000222211179762495
282.698823457249	0.000220395591524813
282.749410696089	0.00021856658798165
282.800254967857	0.000216703302333797
282.851850494957	0.000214787085911828
282.904581647547	0.000212802481974096
282.90458164755	0.000212802481973959
282.957526090775	0.00021078342862268
283.011315970774	0.000208705270016854
283.06033050682	0.000206788243541265
283.10429636389	0.000205049891834467
283.14605793947	0.000203382378135247
283.188115020497	0.000201687127387869
283.233147745563	0.000199854347400052
283.287026976498	0.000197637846266722
283.334730421527	0.000195654084778805
283.351002302902	0.000194972869854877
283.351002302905	0.000194972869854724
283.398705747935	0.000192962567153139
283.408189592846	0.000192560564795499
283.40818959285	0.000192560564795345
283.452420201079	0.000190675546653644
283.495178696494	0.000188837461159705
283.537308278522	0.000187011355911135
283.579260739892	0.000185178217085127
283.621434292047	0.000183320761490844
283.662967844245	0.000181477269440125
283.701115687398	0.00017977173559626
283.735874420217	0.000178207546874993
283.769506344795	0.000176684907841257
283.804157527563	0.000175106781510227
283.841890472781	0.000173377612760914
283.885431929417	0.000171368545677376
283.940459258761	0.000168808727706365
284.004153760151	0.000165817166193042
284.069542408144	0.000162714686035426
284.135915051962	0.000159533619656708
284.204499824181	0.000156213408589039
284.271612076108	0.000152932533062456
284.271612076111	0.000152932533062277
284.324169615944	0.000150341535094063
284.376727155777	0.000147731857570559
284.430969547947	0.000145019263146709
284.486753673761	0.000142209524158146
284.510768619594	0.000140993772177427
284.510768619598	0.000140993772177242
284.568240699771	0.000138069426472375
284.622065921332	0.000135311967186109
284.677575363239	0.000132449677906622
284.7346947223	0.000129485112064357
284.793576730411	0.000126409048848403
284.854392034534	0.000123211143308318
284.917345770658	0.000119879018564866
284.9826887045	0.000116397614350149
285.044598579594	0.000113078250876992
285.104848104462	0.000109828946189164
285.165947224574	0.000106515248652898
285.230888073336	0.000102973288408797
285.295480589562	9.94306056166075e-05
285.347494432146	9.65639612691262e-05
285.34749443215	9.65639612689253e-05
285.41073962755	9.30621867444667e-05
285.416872299195	9.27217104417545e-05
285.416872299199	9.27217104415524e-05
285.467921961429	8.98813345800192e-05
285.515722722856	8.7211924179624e-05
285.562591524071	8.45856156855005e-05
285.609202273648	8.19652347778532e-05
285.656196184476	7.93149504212619e-05
285.704591586011	7.65771183166129e-05
285.755960052417	7.36619557904987e-05
285.812723410553	7.04300833479415e-05
285.876717155873	6.67738088250108e-05
285.943160157617	6.29639871768862e-05
286.012792366436	5.89572060030262e-05
286.085884601007	5.47367234635391e-05
286.162890198429	5.02751580522731e-05
286.18728004735	4.88590007579446e-05
286.187280047354	4.88590007577333e-05
286.224877651619	4.66732152070771e-05
286.224877651623	4.66732152068654e-05
286.279032826194	4.35192328726217e-05
286.331929744016	4.0432494198426e-05
286.386357389869	3.72506037224931e-05
286.442331565341	3.39725645303834e-05
286.499990768459	3.05902296707838e-05
286.559492871701	2.70943289439849e-05
286.621026174649	2.34738250246033e-05
286.684818949862	1.97153578289631e-05
286.751153897664	1.58024020248433e-05
286.820390599411	1.17139566304198e-05
286.893002443423	7.42238697121418e-06
286.969410402427	2.90329989520977e-06
287.050022748702	-1.86671011862456e-06
287.135836659265	-6.94556227823951e-06
287.228410806547	-1.24238917363549e-05
287.330641398533	-1.84705072699902e-05
287.424502226201	-2.40168676014266e-05
287.424502226205	-2.40168676016414e-05
287.476113897466	-2.70637431068621e-05
287.527725568726	-3.0108090249286e-05
287.581538340957	-3.32791951665698e-05
287.636909038189	-3.65384110386558e-05
287.665978403438	-3.82478385602266e-05
287.665978403442	-3.82478385604405e-05
287.723086180723	-4.16024691710528e-05
287.776526477862	-4.47369903698718e-05
287.831627146301	-4.79637442700867e-05
287.888313571775	-5.12774514133127e-05
287.946736170998	-5.4685888729839e-05
288.007063145232	-5.81976916599883e-05
288.06949688536	-6.18232664505924e-05
288.097297955611	-6.34346325645964e-05
288.097297955615	-6.34346325648071e-05
288.162086182994	-6.71820770002018e-05
288.199171282256	-6.93220642177501e-05
288.199171282259	-6.93220642179598e-05
288.256672146954	-7.26324763905459e-05
288.309637761184	-7.56731811141693e-05
288.364260062382	-7.87999431200299e-05
288.420428608025	-8.20052056852117e-05
288.478286842467	-8.52958118580859e-05
288.537992331112	-8.86791834467975e-05
288.599733123953	-9.21641996526675e-05
288.663736978291	-9.57616439700725e-05
288.730285648225	-9.94849060172879e-05
288.79973701463	-0.000103351074891653
288.872561375214	-0.000107382743430198
288.949211069267	-0.00011160054925087
289.030057309107	-0.000116019601001238
289.116088321933	-0.000120687188321531
289.208836792693	-0.000125677248475644
289.311125748879	-0.000131127882389262
289.41864508153	-0.000136794937158911
289.418645081534	-0.000136794937159101
289.470252688135	-0.000139491527067844
289.521860294737	-0.000142172436791402
289.57567886241	-0.000144951158760713
289.631059538922	-0.000147792000050555
289.688182877854	-0.000150702134361822
289.747225077184	-0.000153688132330899
289.808401592926	-0.000156758110379519
289.871979376272	-0.000159922209986656
289.938298311696	-0.000163193474793736
290.00780641335	-0.000166589303402752
290.080756098434	-0.000170116444620554
290.157652365744	-0.000173792670989153
290.188854346118	-0.000175271930973528
290.188854346121	-0.0001752719309737
290.241568974035	-0.000177754533569229
290.294283601949	-0.000180216074329908
290.348776489333	-0.00018273819011404
290.404797365758	-0.000185306876954251
290.462492766768	-0.000187926378498747
290.522017186572	-0.000190600901130364
290.583554967794	-0.000193335526661857
290.647328899493	-0.000196136468639322
290.713613880203	-0.000199011501496901
290.782757945604	-0.000201970630375561
290.855216514778	-0.000205027198792436
290.931479443649	-0.000208194384833986
291.011849033039	-0.00021147588667548
291.097272303019	-0.000214899427598099
291.189193374411	-0.000218508117203222
291.29021537806	-0.000222382519892431
291.387225081073	-0.000226011194295455
291.387225081077	-0.00022601119429559
291.438861653208	-0.000227905441505395
291.490498225339	-0.000229773527923841
291.54433448992	-0.000231693096980919
291.599732047385	-0.000233638133293752
291.656870473804	-0.00023561191942435
291.715925290919	-0.000237617055234942
291.777110960353	-0.000239656845146928
291.840692977592	-0.000241735512344316
291.907009010437	-0.000243858625142101
291.976503525651	-0.000246033811953789
292.04945306192	-0.000248261929166109
292.12633455239	-0.000250548356213624
292.185411227145	-0.000252261818520006
292.185411227149	-0.00025226181852011
292.238019076649	-0.000253755627609236
292.29062692615	-0.000255219066140841
292.345013681888	-0.000256699866891086
292.400928281541	-0.000258188013901044
292.45851800415	-0.000259684219764706
292.517938284124	-0.000261188899252366
292.579374816844	-0.000262702641759609
292.643052364936	-0.000264226267441855
292.709248781131	-0.000265760944234019
292.778316675864	-0.000267308380149679
292.850718882129	-0.000268871158765259
292.926890876733	-0.000270449313531105
293.007198600773	-0.000272039419320877
293.092605283138	-0.000273646922304683
293.184597770408	-0.000275281420445653
293.285890256734	-0.00027696408771386
293.326125507363	-0.000277598251129351
293.326125507367	-0.000277598251129407
293.37780545253	-0.000278384136856329
293.429485397693	-0.000279137700979218
293.483355275071	-0.000279888690241489
293.53877992135	-0.000280624484965969
293.595936566425	-0.000281343996133373
293.654998031376	-0.000282045471690437
293.716174988862	-0.000282726925194351
293.779727499007	-0.000283386057530827
293.845985120295	-0.000284020177969225
293.915379600413	-0.000284626092541902
293.988252832448	-0.000285198098700057
294.064995884061	-0.00028572912315822
294.146490586663	-0.000286212710911864
294.183669996956	-0.00028640580739875
294.183669996959	-0.000286405807398768
294.236033169557	-0.000286648475216488
294.288396342155	-0.000286856856657833
294.342604476273	-0.000287036426354452
294.398340518725	-0.00028718267593172
294.455756208328	-0.000287292611575404
294.515009270255	-0.000287362708324252
294.576288775506	-0.000287388855551838
294.639824315928	-0.000287366188554537
294.705900868411	-0.000287288848753437
294.774881952987	-0.000287149622122274
294.847247950478	-0.000286939363094085
294.92332911299	-0.000286647454819583
295.003623805489	-0.000286260664187037
295.089138112394	-0.000285759932762568
295.176005571354	-0.00028515763070142
295.242314879823	-0.000284634451045273
295.242314879827	-0.000284634451045242
295.294391454537	-0.000284185134641823
295.346468029248	-0.00028370205612335
295.400407742093	-0.000283166152683157
295.455906199921	-0.000282577076490111
295.513124191114	-0.000281929805270384
295.572231277089	-0.00028121866850819
295.633432752721	-0.000280436929502353
295.696981016931	-0.000279576453049219
295.763194238214	-0.000278627192983915
295.832486404484	-0.000277576381768162
295.905292833235	-0.000276409241160543
295.976962485262	-0.000275197474888209
296.043798883788	-0.00027401146389208
296.107663109725	-0.000272827937103819
296.170097403996	-0.000271623626113576
296.185031251333	-0.00027132865655358
296.185031251336	-0.000271328656553508
296.24715005107	-0.000270073180302576
296.299594109149	-0.000268977546688833
296.353907703952	-0.000267808550400563
296.409781387573	-0.000266569700991333
296.467374368267	-0.000265254395114348
296.526853863675	-0.000263855346643063
296.588421755588	-0.000262363878870221
296.652325368048	-0.000260769497134258
296.718875090774	-0.000259059219941298
296.784373052733	-0.00025732658936034
296.847503074388	-0.00025561052680666
296.909271855471	-0.000253887975274491
296.970305331143	-0.000252143949393885
297.031010880094	-0.000250368173346319
297.091694980253	-0.000248552312980298
297.150890448135	-0.000246742048056697
297.150890448138	-0.000246742048056584
297.211866836909	-0.000244837387323089
297.264338041026	-0.000243166180704412
297.318644726601	-0.000241405351729714
297.374522013104	-0.00023956074098809
297.432129335333	-0.000237624385738771
297.49005438656	-0.0002356421712028
297.542955600333	-0.000233801293578256
297.592963775829	-0.000232034449929534
297.641498857539	-0.000230295076157858
297.689308691578	-0.000228558195904902
297.736865813644	-0.000226807528606286
297.784522511378	-0.000225030386436527
297.832610653341	-0.000223214186129317
297.881566123116	-0.00022134171216635
297.932120509409	-0.000219383382515461
297.985679653045	-0.000217281514477222
298.045670226201	-0.000214894407084226
298.099296758388	-0.000212731444046863
298.099296758392	-0.000212731444046715
298.152942504666	-0.000210540507621777
298.195205982456	-0.000208795450942558
298.19520598246	-0.000208795450942407
298.248851728734	-0.000206556554127932
298.26942285903	-0.000205690992034507
298.269422859034	-0.000205690992034353
298.319423280879	-0.000203571032570196
298.367962795724	-0.000201491343191514
298.415984826143	-0.000199413024342159
298.463651564087	-0.000197329824692962
298.510840999793	-0.000195247804588753
298.557107469787	-0.000193187688209778
298.602076902429	-0.000191167650201055
298.646045268898	-0.000189175903935854
298.6900521369	-0.000187166070084613
298.735723397223	-0.000185063110981564
298.785706126726	-0.000182741873987596
298.847670629917	-0.000179835897529788
298.91336246373	-0.000176721411615534
298.966964457877	-0.000174154803425131
299.018037110111	-0.000171688460688166
299.068632052303	-0.000169225405663458
299.069507345863	-0.000169182623119822
299.069507345867	-0.000169182623119644
299.120269691389	-0.000166691571827479
299.171704808503	-0.000164147858895976
299.224384595428	-0.000161522392995442
299.278784872016	-0.000158790059855558
299.333314774175	-0.000156030025334632
299.38305960534	-0.000153493981849737
299.427490104816	-0.000151214410771072
299.469379338271	-0.000149052910693935
299.511271980785	-0.000146879450432652
299.555752801383	-0.000144558995794257
299.607825223067	-0.000141826127605769
299.656132499569	-0.000139275331095511
299.704439776071	-0.000136709850062678
299.71273059643	-0.000136268087325335
299.712730596434	-0.000136268087325141
299.757959249645	-0.000133850728437253
299.801230806831	-0.000131526368493858
299.843640209608	-0.000129237494338281
299.885623637971	-0.000126961230824046
299.927659446527	-0.000124671955365988
299.969800393877	-0.00012236691324421
300	-0.000120708958065853


==> figuresAndData/relayOutputSecondOrderNum+0+1.csv <==
0 1
0.01 0.96064
0.02 0.92255
0.03 0.88567
0.04 0.84998
0.05 0.81543
0.06 0.78199
0.07 0.74963
0.08 0.71831
0.09 0.688
0.1 0.65866
0.11 0.63028
0.12 0.60281
0.13 0.57624
0.14 0.55052
0.15 0.52564
0.16 0.50156
0.17 0.47827
0.18 0.45574
0.19 0.43395
0.2 0.41286
0.21 0.39246
0.22 0.37273
0.23 0.35365
0.24 0.3352
0.25 0.31735
0.26 0.30008
0.27 0.28339
0.28 0.26725
0.29 0.25164
0.3 0.23654
0.31 0.22195
0.32 0.20784
0.33 0.1942
0.34 0.18102
0.35 0.16827
0.36 0.15595
0.37 0.14404
0.38 0.13253
0.39 0.12141
0.4 0.11066
0.41 0.10027
0.42 0.090235
0.43 0.080537
0.44 0.071167
0.45 0.062116
0.46 0.053371
0.47 0.044925
0.48 0.036766
0.49 0.028887
0.5 0.021277
0.51 0.013929
0.52 0.0068328
0.52997 4.9778e-15
0.52997 1.9255e-16
0.53997 -0.006517
0.54997 -0.012615
0.55997 -0.01831
0.56997 -0.02362
0.57997 -0.028559
0.58997 -0.033143
0.59997 -0.037387
0.60997 -0.041304
0.61997 -0.044908
0.62997 -0.048213
0.63997 -0.051231
0.64997 -0.053974
0.65997 -0.056454
0.66997 -0.058683
0.67997 -0.060671
0.68997 -0.062429
0.69997 -0.063968
0.70997 -0.065296
0.71997 -0.066424
0.72997 -0.06736
0.73997 -0.068114
0.74997 -0.068694
0.75997 -0.069107
0.76997 -0.069363
0.77997 -0.069467
0.78997 -0.069429
0.79997 -0.069254
0.80997 -0.06895
0.81997 -0.068523
0.82997 -0.067979
0.83997 -0.067324
0.84997 -0.066564
0.85997 -0.065704
0.86997 -0.064751
0.87997 -0.063709
0.88997 -0.062582
0.89997 -0.061377
0.90997 -0.060097
0.91997 -0.058746
0.92997 -0.05733
0.93997 -0.055851
0.94997 -0.054314
0.95997 -0.052723
0.96997 -0.051082
0.97997 -0.049392
0.98997 -0.047659
0.99997 -0.045885
1.01 -0.044073
1.02 -0.042226
1.03 -0.040347
1.04 -0.038438
1.05 -0.036503
1.06 -0.034543
1.07 -0.03256
1.08 -0.030558
1.09 -0.028538
1.1 -0.026503
1.11 -0.024453
1.12 -0.022392
1.13 -0.020321
1.14 -0.018241
1.15 -0.016154
1.16 -0.014062
1.17 -0.011967
1.18 -0.0098689
1.19 -0.00777
1.2 -0.0056714
1.21 -0.0035743
1.22 -0.0014798
1.227 -2.7417e-15
1.227 2.279e-16
1.237 0.0019891
1.247 0.0037825
1.257 0.0053887
1.267 0.0068158
1.277 0.0080718
1.287 0.0091643
1.297 0.010101
1.307 0.010888
1.317 0.011533
1.327 0.012042
1.337 0.012422
1.347 0.012678
1.357 0.012817
1.367 0.012844
1.377 0.012765
1.387 0.012585
1.397 0.012308
1.407 0.01194
1.417 0.011486
1.427 0.01095
1.437 0.010336
1.447 0.0096477
1.457 0.0088902
1.467 0.008067
1.477 0.0071816
1.487 0.0062377
1.497 0.0052386
1.507 0.0041876
1.517 0.0030879
1.527 0.0019425
1.537 0.00075433
1.5432 1.9689e-15
1.5432 2.163e-16
1.5532 -0.0011533
1.5632 -0.0021521
1.5732 -0.0030034
1.5832 -0.0037139
1.5932 -0.0042901
1.6032 -0.004738
1.6132 -0.0050639
1.6232 -0.0052733
1.6332 -0.0053719
1.6432 -0.005365
1.6532 -0.0052578
1.6632 -0.0050552
1.6732 -0.004762
1.6832 -0.0043828
1.6932 -0.0039219
1.7032 -0.0033837
1.7132 -0.0027722
1.7232 -0.0020914
1.7332 -0.0013451
1.7432 -0.00053677
1.7495 1.9646e-16
1.7495 1.4386e-15
1.7595 0.00080328
1.7695 0.0014694
1.7795 0.0020046
1.7895 0.002415
1.7995 0.0027064
1.8095 0.0028845
1.8195 0.0029547
1.8295 0.0029222
1.8395 0.0027921
1.8495 0.0025691
1.8595 0.002258
1.8695 0.0018631
1.8795 0.0013889
1.8895 0.00083951
1.8995 0.00021886
1.9028 2.3302e-16
1.9028 -7.2896e-16
1.9128 -0.00061103
1.9228 -0.0010944
1.9328 -0.001456
1.9428 -0.0017015
1.9528 -0.0018366
1.9628 -0.0018664
1.9728 -0.0017962
1.9828 -0.0016308
1.9928 -0.001375
2.0028 -0.0010333
2.0128 -0.00061019
2.0228 -0.00010978
2.0248 2.1229e-16
2.0248 1.7821e-15
2.0348 0.00048952
2.0448 0.00085735
2.0548 0.0011092
2.0648 0.0012506
2.0748 0.0012868
2.0848 0.001223
2.0948 0.001064
2.1048 0.00081459
2.1148 0.00047936
2.1248 6.2658e-05
2.1262 2.3206e-16
2.1262 -1.0937e-15
2.1362 -0.00040578
2.1462 -0.000694
2.1562 -0.00087021
2.1662 -0.00093979
2.1762 -0.00090789
2.1862 -0.00077947
2.1962 -0.00055933
2.2062 -0.00025206
2.2128 -9.6933e-16
2.2128 2.318e-16
2.2228 0.00034457
2.2328 0.00057459
2.2428 0.00069552
2.2528 0.00071262
2.2628 0.00063092
2.2728 0.00045531
2.2828 0.00019045
2.2886 2.26e-16
2.2886 -7.8523e-16
2.2986 -0.00029787
2.3086 -0.0004835
2.3186 -0.00056227
2.3286 -0.00053932
2.3386 -0.00041964
2.3486 -0.00020802
2.3558 2.1538e-16
2.3558 1.1194e-15
2.3658 0.00026108
2.3758 0.00041173
2.3858 0.00045726
2.3958 0.00040276
2.4058 0.00025316
2.4158 1.3159e-05
2.4163 1.0322e-15
2.4163 2.1481e-16
2.4263 -0.00023133
2.4363 -0.00035372
2.4463 -0.00037238
2.4563 -0.00029239
2.4663 -0.00011859
2.4712 1.3623e-16
2.4712 8.8216e-16
2.4812 0.0002068
2.4912 0.00030585
2.5012 0.00030236
2.5112 0.00020132
2.5212 7.5607e-06
2.5215 9.06e-16
2.5215 2.2008e-16
2.5315 -0.00018621
2.5415 -0.00026569
2.5515 -0.0002436
2.5615 -0.00012491
2.5679 1.4629e-16
2.5679 7.8114e-16
2.5779 0.00016868
2.5879 0.0002315
2.5979 0.00019358
2.6079 5.9868e-05
2.611 2.2394e-16
2.611 -3.6696e-16
2.621 -0.00015358
2.631 -0.00020205
2.641 -0.0001505
2.651 -3.8432e-06
2.6512 2.1123e-16
2.6512 7.638e-16
2.6612 0.00014045
2.6712 0.00017642
2.6812 0.00011301
2.6889 2.5545e-16
2.6889 -2.635e-16
2.6989 -0.0001289
2.7089 -0.00015391
2.7189 -8.0072e-05
2.7243 -6.9362e-16
2.7243 2.236e-16
2.7343 0.00011869
2.7443 0.00013398
2.7543 5.0917e-05
2.7578 2.2211e-16
2.7578 -2.4054e-16
2.7678 -0.00010958
2.7778 -0.00011622
2.7878 -2.4926e-05
2.7895 2.1409e-16
2.7895 6.5292e-16
2.7995 0.00010141
2.8095 0.00010028
2.8195 1.6096e-06
2.8196 2.3901e-16
2.8196 -1.7833e-16
2.8296 -9.404e-05
2.8396 -8.5903e-05
2.8483 2.1046e-16
2.8483 6.084e-16
2.8583 8.7358e-05
2.8683 7.2867e-05
2.8757 8.0743e-16
2.8757 2.1947e-16
2.8857 -8.1271e-05
2.8957 -6.0994e-05
2.9018 2.051e-16
2.9018 5.6906e-16
2.9118 7.5704e-05
2.9218 5.0134e-05
2.9269 3.0178e-16
2.9269 -4.7224e-17
2.9369 -7.0592e-05
2.9469 -4.0164e-05
2.951 7.2235e-18
2.951 4.3156e-16
2.961 6.5883e-05
2.971 3.0977e-05
2.9741 5.2603e-16
2.9741 -7.8862e-17
2.9841 -6.1529e-05
2.9941 -2.2486e-05
2.9964 -2.2633e-17
2.9964 4.6306e-16
3.0064 5.7494e-05
3.0164 1.4613e-05
3.0179 3.1797e-16
3.0179 1.8069e-17
3.0279 -5.3742e-05
3.0379 -7.2946e-06
3.0386 2.1067e-16
3.0386 5.004e-16
3.0486 5.0245e-05
3.0586 4.7342e-07
3.0587 2.3811e-16
3.0587 -4.2091e-17
3.0687 -4.6978e-05
3.0781 2.2108e-16
3.0781 4.9234e-16
3.0881 4.3919e-05
3.0969 2.2305e-16
3.0969 -3.9844e-17
3.1069 -4.1048e-05
3.1151 2.1599e-16
3.1151 4.7098e-16
3.1251 3.8349e-05
3.1328 3.0911e-16
3.1328 6.1481e-17
3.1428 -3.5807e-05
3.15 -5.4501e-17
3.15 2.2382e-16
3.16 3.3409e-05
3.1667 2.2382e-16
3.1667 -3.5785e-17
3.1767 -3.1142e-05
3.1829 2.0945e-16
3.1829 5.6182e-16
3.1929 2.8996e-05
3.1987 2.5783e-16
3.1987 -1.1313e-16
3.2087 -2.6962e-05
3.2141 -1.0192e-16
3.2141 2.2244e-16
3.2241 2.5031e-05
3.2292 2.2352e-16
3.2292 1.2614e-17
3.2392 -2.3196e-05
3.2438 2.2172e-16
3.2438 4.2752e-16
3.2538 2.1449e-05
3.2581 4.2081e-16
3.2581 2.1986e-16
3.2681 -1.9784e-05
3.2721 2.7386e-17
3.2721 2.2371e-16
3.2821 1.8197e-05
3.2858 2.2518e-16
3.2858 3.3268e-17
3.2958 -1.668e-05
3.2991 3.6012e-17
3.2991 2.2369e-16
3.3091 1.5231e-05
3.3122 2.2665e-16
3.3122 4.3002e-17
3.3222 -1.3844e-05
3.325 4.5008e-17
3.325 2.2478e-16
3.335 1.2515e-05
3.3375 4.1146e-16
3.3375 2.2164e-16
3.3475 -1.1241e-05
3.3497 -3.8406e-17
3.3497 2.2303e-16
3.3597 1.0019e-05
3.3618 2.4589e-16
3.3618 -9.2259e-17
3.3718 -8.8451e-06
3.3735 2.0949e-16
3.3735 4.0895e-16
3.3835 7.717e-06
3.3851 2.2974e-16
3.3851 1.63e-17
3.3951 -6.6319e-06
3.3964 2.1968e-16
3.3964 4.2414e-16
3.4064 5.5875e-06
3.4076 2.2302e-16
3.4076 5.4134e-17
3.4176 -4.5814e-06
3.4185 -1.5531e-17
3.4185 2.2242e-16
3.4285 3.6116e-06
3.4292 2.848e-16
3.4292 1.337e-16
3.4392 -2.6762e-06
3.4398 2.1156e-16
3.4398 3.6003e-16
3.4498 1.7733e-06
3.4501 4.2624e-16
3.4501 2.2103e-16
3.4601 -9.0138e-07
3.4603 2.2041e-16
3.4603 3.6389e-16
3.4703 5.8778e-08
3.4703 4.8762e-16
3.4703 2.2086e-16
3.4802 4.2024e-18
3.4802 2.2321e-16
3.4898 4.7131e-16
3.4898 2.2163e-16
3.4994 2.216e-16
3.4994 3.5606e-16
3.5088 2.2398e-16
3.5088 9.1681e-17
3.518 2.2075e-16
3.518 3.5106e-16
3.5271 2.2559e-16
3.5271 9.7251e-17
3.5361 2.215e-16
3.5361 3.4796e-16
3.5449 2.2208e-16
3.5449 9.7484e-17
3.5536 2.2109e-16
3.5536 3.4388e-16
3.5622 2.2284e-16
3.5622 1.0175e-16
3.5706 2.2087e-16
3.5706 3.4024e-16
3.579 3.4524e-16
3.579 2.2199e-16
3.5872 1.3713e-16
3.5872 2.5326e-16
3.5953 3.8646e-16
3.5953 2.218e-16
3.6033 1.8034e-16
3.6033 2.9334e-16
3.6112 2.2298e-16
3.6112 1.1139e-16
3.619 2.2087e-16
3.619 3.3101e-16
3.6267 3.4889e-16
3.6267 2.215e-16
3.6343 2.149e-16
3.6343 3.2221e-16
3.6418 3.9469e-16
3.6418 2.2076e-16
3.6493 2.1936e-16
3.6493 3.2407e-16
3.6566 2.2295e-16
3.6566 1.195e-16
3.6638 7.0191e-17
3.6638 2.2348e-16
3.671 2.2277e-16
3.671 1.2177e-16
3.678 2.218e-16
3.678 3.2161e-16
3.685 3.6858e-16
3.685 2.206e-16
3.6919 2.2143e-16
3.6919 3.1894e-16
3.6987 2.2206e-16
3.6987 1.2565e-16
3.7055 2.2139e-16
3.7055 3.1672e-16
3.7122 2.2232e-16
3.7122 1.2801e-16
3.7188 4.3055e-17
3.7188 2.2227e-16
3.7253 3.1292e-16
3.7253 2.2069e-16
3.7317 2.2072e-16
3.7317 3.1197e-16
3.7381 3.1184e-16
3.7381 2.2153e-16
3.7444 2.2134e-16
3.7444 3.107e-16
3.7507 2.7734e-16
3.7507 1.8893e-16
3.7569 2.2129e-16
3.7569 3.0879e-16
3.763 2.5963e-16
3.763 1.7301e-16
3.7691 1.311e-16
3.7691 2.2222e-16
3.7751 2.7152e-16
3.7751 1.8663e-16
3.781 1.1609e-16
3.781 2.2379e-16
3.7869 3.3237e-16
3.7869 2.218e-16
3.7927 2.2155e-16
3.7927 3.0401e-16
3.7985 2.3109e-16
3.7985 1.4944e-16
3.8042 2.129e-16
3.8042 2.9378e-16
3.8099 2.2819e-16
3.8099 1.4807e-16
3.8155 2.1665e-16
3.8155 2.9601e-16
3.8211 2.2623e-16
3.8211 1.4759e-16
3.8266 2.1842e-16
3.8266 2.9634e-16
3.832 2.2521e-16
3.832 1.48e-16
3.8375 2.2143e-16
3.8375 2.9796e-16
3.8428 2.2267e-16
3.8428 1.4683e-16
3.8481 2.2006e-16
3.8481 2.9522e-16
3.8534 2.2385e-16
3.8534 1.4934e-16
3.8586 2.2179e-16
3.8586 2.9566e-16
3.8638 2.2272e-16
3.8638 1.4949e-16
3.8689 2.2046e-16
3.8689 2.9308e-16
3.874 2.9369e-16
3.874 2.2168e-16
3.8791 2.216e-16
3.8791 2.9299e-16
3.8841 2.2212e-16
3.8841 1.5133e-16
3.889 1.5245e-16
3.889 2.2268e-16
3.8939 3.0711e-16
3.8939 2.2114e-16
3.8988 1.4434e-16
3.8988 2.2421e-16
3.9037 2.222e-16
3.9037 1.5367e-16
3.9085 1.5407e-16
3.9085 2.2205e-16
3.9132 2.2253e-16
3.9132 1.551e-16
3.918 2.2186e-16
3.918 2.8878e-16
3.9226 2.8787e-16
3.9226 2.2148e-16
3.9273 1.3413e-16
3.9273 2.2266e-16
3.9319 3.0122e-16
3.9319 2.2155e-16
3.9365 2.2149e-16
3.9365 2.8637e-16
3.941 2.2258e-16
3.941 1.5819e-16
3.9456 1.59e-16
3.9456 2.2291e-16
3.95 2.2316e-16
3.95 1.5974e-16
3.9545 1.6006e-16
3.9545 2.2302e-16
3.9589 2.9774e-16
3.9589 2.2156e-16
3.9633 2.2153e-16
3.9633 2.8356e-16
3.9676 2.2226e-16
3.9676 1.6066e-16
3.972 1.6137e-16
3.972 2.2253e-16
3.9762 2.7268e-16
3.9762 2.1196e-16
3.9805 2.2064e-16
3.9805 2.8092e-16
3.9847 2.2228e-16
3.9847 1.6241e-16
3.9889 1.6333e-16
3.9889 2.2277e-16
3.9931 2.5282e-16
3.9931 1.9379e-16
3.9972 2.2174e-16
3.9972 2.8037e-16
4.0013 2.2274e-16
4.0013 4.4416e-17
4.0054 2.1398e-16
4.0054 3.2965e-16
4.0095 2.2379e-16
4.0095 1.089e-16
4.0135 2.2058e-16
4.0135 3.347e-16
4.0175 2.2457e-16
4.0175 1.1121e-16
4.0215 2.1832e-16
4.0215 3.3093e-16
4.0254 2.2566e-16
4.0254 1.1379e-16
4.0294 2.1799e-16
4.0294 3.2914e-16
4.0333 2.2593e-16
4.0333 1.1551e-16
4.0371 2.1789e-16
4.0371 3.276e-16
4.041 2.2524e-16
4.041 1.1623e-16
4.0448 2.1746e-16
4.0448 3.2579e-16
4.0486 2.2631e-16
4.0486 1.1867e-16
4.0524 2.1817e-16
4.0524 3.2513e-16
4.0561 2.2806e-16
4.0561 1.2177e-16
4.0599 2.1661e-16
4.0599 3.2225e-16
4.0636 2.2603e-16
4.0636 1.2104e-16
4.0672 2.172e-16
4.0672 3.2154e-16
4.0709 2.259e-16
4.0709 1.2218e-16
4.0745 2.1773e-16
4.0745 3.2081e-16
4.0782 2.2697e-16
4.0782 1.245e-16
4.0818 2.1738e-16
4.0818 3.1923e-16
4.0853 2.26e-16
4.0853 1.2474e-16
4.0889 2.184e-16
4.0889 3.1904e-16
4.0924 2.253e-16
4.0924 1.2524e-16
4.0959 2.1712e-16
4.0959 3.1659e-16
4.0994 2.2546e-16
4.0994 1.2656e-16
4.1029 2.1785e-16
4.1029 3.1618e-16
4.1063 2.2525e-16
4.1063 1.2749e-16
4.1098 2.1906e-16
4.1098 3.1627e-16
4.1132 2.2551e-16
4.1132 1.2886e-16
4.1166 2.2011e-16
4.1166 3.1622e-16
4.1199 2.2385e-16
4.1199 1.2828e-16
4.1233 2.1992e-16
4.1233 3.1496e-16
4.1266 2.2338e-16
4.1266 1.2886e-16
4.1299 2.1965e-16
4.1299 3.1365e-16
4.1332 2.233e-16
4.1332 1.2982e-16
4.1365 2.2042e-16
4.1365 3.1339e-16
4.1398 2.2416e-16
4.1398 1.317e-16
4.143 2.2065e-16
4.143 3.1262e-16
4.1462 2.2364e-16
4.1462 1.3217e-16
4.1495 2.2177e-16
4.1495 3.1275e-16
4.1526 2.2302e-16
4.1526 1.3252e-16
4.1558 2.1975e-16
4.1558 3.0978e-16
4.159 2.2385e-16
4.159 1.343e-16
4.1621 2.2002e-16
4.1621 3.091e-16
4.1653 2.2282e-16
4.1653 1.342e-16
4.1684 2.2198e-16
4.1684 3.1015e-16
4.1715 2.2309e-16
4.1715 1.3539e-16
4.1745 1.3496e-16
4.1745 2.2222e-16
4.1776 3.0827e-16
4.1776 2.2146e-16
4.1806 2.2145e-16
4.1806 3.0782e-16
4.1837 2.2224e-16
4.1837 1.363e-16
4.1867 2.2199e-16
4.1867 3.075e-16
4.1897 2.2323e-16
4.1897 1.3815e-16
4.1927 2.2132e-16
4.1927 3.0598e-16
4.1956 2.2236e-16
4.1956 1.3812e-16
4.1986 2.2104e-16
4.1986 3.0487e-16
4.2015 3.0466e-16
4.2015 2.2124e-16
4.2045 1.3932e-16
4.2045 2.2233e-16
4.2074 3.045e-16
4.2074 2.2189e-16
4.2103 1.4011e-16
4.2103 2.2232e-16
4.2132 3.0289e-16
4.2132 2.2107e-16
4.216 2.2099e-16
4.216 3.0241e-16
4.2189 2.2282e-16
4.2189 1.4178e-16
4.2217 2.2176e-16
4.2217 3.0241e-16
4.2246 3.021e-16
4.2246 2.2182e-16
4.2274 2.2184e-16
4.2274 3.0174e-16
4.2302 2.2213e-16
4.2302 1.426e-16
4.233 1.4353e-16
4.233 2.2269e-16
4.2358 3.0037e-16
4.2358 2.2158e-16
4.2385 1.4397e-16
4.2385 2.224e-16
4.2413 2.2231e-16
4.2413 1.4424e-16
4.244 2.2155e-16
4.244 2.9927e-16
4.2468 2.2251e-16
4.2468 1.4514e-16
4.2495 2.2147e-16
4.2495 2.9848e-16
4.2522 2.2221e-16
4.2522 1.4555e-16
4.2549 1.4613e-16
4.2549 2.2245e-16
4.2576 2.2278e-16
4.2576 1.4679e-16
4.2602 2.2137e-16
4.2602 2.9701e-16
4.2629 2.9732e-16
4.2629 2.22e-16
4.2655 1.4764e-16
4.2655 2.2262e-16
4.2682 2.2234e-16
4.2682 1.4769e-16
4.2708 1.4814e-16
4.2708 2.2247e-16
4.2734 2.2242e-16
4.2734 1.4841e-16
4.276 1.4899e-16
4.276 2.2267e-16
4.2786 2.9528e-16
4.2786 2.2191e-16
4.2811 1.4987e-16
4.2811 2.2292e-16
4.2837 3.1165e-16
4.2837 2.2186e-16
4.2863 1.4984e-16
4.2863 2.2227e-16
4.2888 2.939e-16
4.2888 2.2178e-16
4.2913 2.2194e-16
4.2913 2.9376e-16
4.2939 2.9346e-16
4.2939 2.2194e-16
4.2964 1.5176e-16
4.2964 2.2298e-16
4.2989 3.1692e-16
4.2989 2.1718e-16
4.3014 2.2178e-16
4.3014 2.9241e-16
4.3038 2.2253e-16
4.3038 1.5219e-16
4.3063 1.52e-16
4.3063 2.2206e-16
4.3088 3.0811e-16
4.3088 2.2199e-16
4.3112 2.2199e-16
4.3112 3.0125e-16
4.3137 2.2252e-16
4.3137 1.5332e-16
4.3161 1.5404e-16
4.3161 2.2296e-16
4.3185 2.6918e-16
4.3185 1.6622e-16
4.3209 1.5459e-16
4.3209 2.2296e-16
4.3233 2.5886e-16
4.3233 1.748e-16
4.3257 2.22e-16
4.3257 2.8983e-16
4.3281 2.8946e-16
4.3281 2.2191e-16
4.3305 1.279e-16
4.3305 2.2989e-16
4.3328 2.2223e-16
4.3328 1.5521e-16
4.3352 2.2186e-16
4.3352 2.8862e-16
4.3375 2.8816e-16
4.3375 2.2165e-16
4.3399 1.497e-16
4.3399 2.3147e-16
4.3422 2.221e-16
4.3422 1.5611e-16
4.3445 1.5652e-16
4.3445 2.2226e-16
4.3468 2.8252e-16
4.3468 2.1397e-16
4.3491 2.2175e-16
4.3491 2.8697e-16
4.3514 2.222e-16
4.3514 1.5722e-16
4.3537 1.5794e-16
4.3537 2.2268e-16
4.356 2.4724e-16
4.356 1.2834e-16
4.3582 2.219e-16
4.3582 2.8615e-16
4.3605 2.8566e-16
4.3605 2.2165e-16
4.3627 1.8362e-16
4.3627 2.7229e-16
4.365 2.848e-16
4.365 2.2127e-16
4.3672 2.1727e-16
4.3672 3.2705e-16
4.3694 2.2217e-16
4.3694 1.5911e-16
4.3716 1.5926e-16
4.3716 2.2209e-16
4.3738 2.4945e-16
4.3738 1.8392e-16
4.376 1.6037e-16
4.376 2.2274e-16
4.3782 2.2625e-16
4.3782 1.4275e-16
4.3804 1.6031e-16
4.3804 2.2223e-16
4.3826 2.4204e-16
4.3826 1.4276e-16
4.3848 1.606e-16
4.3848 2.2206e-16
4.3869 2.3887e-16
4.3869 1.5178e-16
4.3891 1.6116e-16
4.3891 2.2219e-16
4.3912 2.3652e-16
4.3912 1.6145e-16
4.3933 2.2204e-16
4.3933 2.8263e-16
4.3955 2.8242e-16
4.3955 2.2204e-16
4.3976 2.1036e-16
4.3976 3.2975e-16
4.3997 2.2245e-16
4.3997 1.5125e-16
4.4018 2.2151e-16
4.4018 3.326e-16
4.4039 2.2249e-16
4.4039 1.5923e-16
4.406 2.2168e-16
4.406 2.8101e-16
4.4081 2.8086e-16
4.4081 2.2174e-16
4.4102 2.1591e-16
4.4102 2.868e-16
4.4122 2.225e-16
4.4122 1.2434e-16
4.4143 2.2136e-16
4.4143 3.3839e-16
4.4163 2.898e-16
4.4163 1.9869e-16
4.4184 2.2177e-16
4.4184 2.7989e-16
4.4204 2.2251e-16
4.4204 1.2839e-16
4.4225 1.4561e-16
4.4225 2.4934e-16
4.4245 2.2251e-16
4.4245 1.6498e-16
4.4265 2.2188e-16
4.4265 3.0609e-16
4.4285 2.9719e-16
4.4285 1.9362e-16
4.4305 2.2186e-16
4.4305 2.7882e-16
4.4325 2.9636e-16
4.4325 2.2186e-16
4.4345 2.2029e-16
4.4345 2.8305e-16
4.4365 2.8625e-16
4.4365 2.2193e-16
4.4385 2.2178e-16
4.4385 3.0608e-16
4.4405 2.7891e-16
4.4405 2.0014e-16
4.4424 1.6651e-16
4.4424 2.2235e-16
4.4444 2.9219e-16
4.4444 2.2176e-16
4.4464 1.7359e-16
4.4464 2.6979e-16
4.4483 2.873e-16
4.4483 2.2164e-16
4.4503 2.2161e-16
4.4503 3.0256e-16
4.4522 2.6719e-16
4.4522 2.0281e-16
4.4541 1.6751e-16
4.4541 2.2226e-16
4.456 3.155e-16
4.456 2.2168e-16
4.458 2.2179e-16
4.458 2.779e-16
4.4599 2.8057e-16
4.4599 1.9583e-16
4.4618 2.2196e-16
4.4618 3.1573e-16
4.4637 2.4921e-16
4.4637 1.6922e-16
4.4656 1.6692e-16
4.4656 2.4667e-16
4.4675 2.2214e-16
4.4675 1.3261e-16
4.4693 1.9613e-16
4.4693 2.712e-16
4.4712 2.748e-16
4.4712 1.983e-16
4.4731 2.22e-16
4.4731 3.0406e-16
4.4749 2.4621e-16
4.4749 1.7184e-16
4.4768 1.766e-16
4.4768 2.4251e-16
4.4787 2.2241e-16
4.4787 1.3618e-16
4.4805 2.0232e-16
4.4805 2.629e-16
4.4823 2.7238e-16
4.4823 1.9728e-16
4.4842 1.5954e-16
4.4842 2.222e-16
4.486 2.3628e-16
4.486 1.3892e-16
4.4878 2.0509e-16
4.4878 2.5847e-16
4.4896 2.7089e-16
4.4896 1.9751e-16
4.4915 2.0387e-16
4.4915 2.5854e-16
4.4933 2.6659e-16
4.4933 1.9925e-16
4.4951 2.0493e-16
4.4951 2.5927e-16
4.4969 2.6155e-16
4.4969 2.01e-16
4.4987 2.2108e-16
4.4987 2.7669e-16
4.5004 2.4513e-16
4.5004 1.7464e-16
4.5022 1.9567e-16
4.5022 2.7622e-16
10 2.7622e-16
15 2.7622e-16


==> figuresAndData/relayOutputSecondOrderNum+0-1.csv <==
0 1
0.01 0.96074
0.02 0.92293
0.03 0.88653
0.04 0.85147
0.05 0.81773
0.06 0.78525
0.07 0.75399
0.08 0.72392
0.09 0.69498
0.1 0.66715
0.11 0.64038
0.12 0.61464
0.13 0.58989
0.14 0.5661
0.15 0.54324
0.16 0.52127
0.17 0.50017
0.18 0.4799
0.19 0.46043
0.2 0.44175
0.21 0.42381
0.22 0.4066
0.23 0.39009
0.24 0.37425
0.25 0.35906
0.26 0.3445
0.27 0.33055
0.28 0.31718
0.29 0.30437
0.3 0.29211
0.31 0.28038
0.32 0.26914
0.33 0.2584
0.34 0.24813
0.35 0.23831
0.36 0.22893
0.37 0.21997
0.38 0.21141
0.39 0.20325
0.4 0.19546
0.41 0.18804
0.42 0.18096
0.43 0.17422
0.44 0.16781
0.45 0.16171
0.46 0.1559
0.47 0.15039
0.48 0.14516
0.49 0.14019
0.5 0.13548
0.51 0.13102
0.52 0.1268
0.53 0.12281
0.54 0.11904
0.55 0.11548
0.56 0.11212
0.57 0.10896
0.58 0.10598
0.59 0.10319
0.6 0.10057
0.61 0.09812
0.62 0.095826
0.63 0.093687
0.64 0.091694
0.65 0.089842
0.66 0.088125
0.67 0.086538
0.68 0.085076
0.69 0.083732
0.7 0.082503
0.71 0.081383
0.72 0.080367
0.73 0.079451
0.74 0.078631
0.75 0.077903
0.76 0.077262
0.77 0.076705
0.78 0.076227
0.79 0.075826
0.8 0.075497
0.81 0.075238
0.82 0.075045
0.83 0.074915
0.84 0.074845
0.85 0.074832
0.86 0.074873
0.87 0.074967
0.88 0.075109
0.89 0.075298
0.9 0.075531
0.91 0.075806
0.92 0.076121
0.93 0.076474
0.94 0.076862
0.95 0.077284
0.96 0.077737
0.97 0.078221
0.98 0.078732
0.99 0.079271
1 0.079834
1.01 0.08042
1.02 0.081028
1.03 0.081657
1.04 0.082305
1.05 0.08297
1.06 0.083652
1.07 0.08435
1.08 0.085061
1.09 0.085786
1.1 0.086523
1.11 0.08727
1.12 0.088028
1.13 0.088795
1.14 0.089569
1.15 0.090352
1.16 0.09114
1.17 0.091935
1.18 0.092734
1.19 0.093538
1.2 0.094345
1.21 0.095155
1.22 0.095968
1.23 0.096782
1.24 0.097598
1.25 0.098414
1.26 0.09923
1.27 0.10005
1.28 0.10086
1.29 0.10168
1.3 0.10249
1.31 0.1033
1.32 0.10411
1.33 0.10491
1.34 0.10571
1.35 0.10651
1.36 0.10731
1.37 0.1081
1.38 0.10888
1.39 0.10966
1.4 0.11044
1.41 0.11121
1.42 0.11198
1.43 0.11274
1.44 0.1135
1.45 0.11425
1.46 0.11499
1.47 0.11573
1.48 0.11646
1.49 0.11719
1.5 0.11791
1.51 0.11862
1.52 0.11933
1.53 0.12003
1.54 0.12072
1.55 0.1214
1.56 0.12208
1.57 0.12275
1.58 0.12342
1.59 0.12408
1.6 0.12473
1.61 0.12537
1.62 0.12601
1.63 0.12663
1.64 0.12726
1.65 0.12787
1.66 0.12848
1.67 0.12908
1.68 0.12967
1.69 0.13025
1.7 0.13083
1.71 0.1314
1.72 0.13197
1.73 0.13252
1.74 0.13307
1.75 0.13361
1.76 0.13415
1.77 0.13468
1.78 0.1352
1.79 0.13571
1.8 0.13622
1.81 0.13672
1.82 0.13721
1.83 0.1377
1.84 0.13818
1.85 0.13865
1.86 0.13912
1.87 0.13958
1.88 0.14003
1.89 0.14048
1.9 0.14092
1.91 0.14135
1.92 0.14178
1.93 0.1422
1.94 0.14261
1.95 0.14302
1.96 0.14343
1.97 0.14382
1.98 0.14421
1.99 0.1446
2 0.14498
2.01 0.14535
2.02 0.14572
2.03 0.14608
2.04 0.14644
2.05 0.14679
2.06 0.14713
2.07 0.14747
2.08 0.1478
2.09 0.14813
2.1 0.14846
2.11 0.14878
2.12 0.14909
2.13 0.1494
2.14 0.1497
2.15 0.15
2.16 0.1503
2.17 0.15058
2.18 0.15087
2.19 0.15115
2.2 0.15142
2.21 0.1517
2.22 0.15196
2.23 0.15222
2.24 0.15248
2.25 0.15274
2.26 0.15298
2.27 0.15323
2.28 0.15347
2.29 0.15371
2.3 0.15394
2.31 0.15417
2.32 0.15439
2.33 0.15462
2.34 0.15483
2.35 0.15505
2.36 0.15526
2.37 0.15546
2.38 0.15567
2.39 0.15587
2.4 0.15606
2.41 0.15626
2.42 0.15645
2.43 0.15663
2.44 0.15682
2.45 0.157
2.46 0.15717
2.47 0.15735
2.48 0.15752
2.49 0.15769
2.5 0.15785
2.51 0.15801
2.52 0.15817
2.53 0.15833
2.54 0.15848
2.55 0.15863
2.56 0.15878
2.57 0.15893
2.58 0.15907
2.59 0.15921
2.6 0.15935
2.61 0.15948
2.62 0.15962
2.63 0.15975
2.64 0.15988
2.65 0.16
2.66 0.16013
2.67 0.16025
2.68 0.16037
2.69 0.16048
2.7 0.1606
2.71 0.16071
2.72 0.16082
2.73 0.16093
2.74 0.16104
2.75 0.16115
2.76 0.16125
2.77 0.16135
2.78 0.16145
2.79 0.16155
2.8 0.16164
2.81 0.16174
2.82 0.16183
2.83 0.16192
2.84 0.16201
2.85 0.1621
2.86 0.16219
2.87 0.16227
2.88 0.16235
2.89 0.16243
2.9 0.16251
2.91 0.16259
2.92 0.16267
2.93 0.16275
2.94 0.16282
2.95 0.16289
2.96 0.16296
2.97 0.16303
2.98 0.1631
2.99 0.16317
3 0.16324
3.01 0.1633
3.02 0.16337
3.03 0.16343
3.04 0.16349
3.05 0.16355
3.06 0.16361
3.07 0.16367
3.08 0.16372
3.09 0.16378
3.1 0.16384
3.11 0.16389
3.12 0.16394
3.13 0.16399
3.14 0.16405
3.15 0.1641
3.16 0.16414
3.17 0.16419
3.18 0.16424
3.19 0.16429
3.2 0.16433
3.21 0.16438
3.22 0.16442
3.23 0.16446
3.24 0.16451
3.25 0.16455
3.26 0.16459
3.27 0.16463
3.28 0.16467
3.29 0.16471
3.3 0.16474
3.31 0.16478
3.32 0.16482
3.33 0.16485
3.34 0.16489
3.35 0.16492
3.36 0.16495
3.37 0.16499
3.38 0.16502
3.39 0.16505
3.4 0.16508
3.41 0.16511
3.42 0.16514
3.43 0.16517
3.44 0.1652
3.45 0.16523
3.46 0.16526
3.47 0.16528
3.48 0.16531
3.49 0.16534
3.5 0.16536
3.51 0.16539
3.52 0.16541
3.53 0.16544
3.54 0.16546
3.55 0.16548
3.56 0.16551
3.57 0.16553
3.58 0.16555
3.59 0.16557
3.6 0.16559
3.61 0.16562
3.62 0.16564
3.63 0.16566
3.64 0.16568
3.65 0.16569
3.66 0.16571
3.67 0.16573
3.68 0.16575
3.69 0.16577
3.7 0.16579
3.71 0.1658
3.72 0.16582
3.73 0.16584
3.74 0.16585
3.75 0.16587
3.76 0.16588
3.77 0.1659
3.78 0.16591
3.79 0.16593
3.8 0.16594
3.81 0.16596
3.82 0.16597
3.83 0.16598
3.84 0.166
3.85 0.16601
3.86 0.16602
3.87 0.16604
3.88 0.16605
3.89 0.16606
3.9 0.16607
3.91 0.16608
3.92 0.16609
3.93 0.16611
3.94 0.16612
3.95 0.16613
3.96 0.16614
3.97 0.16615
3.98 0.16616
3.99 0.16617
4 0.16618
4.01 0.16619
4.02 0.1662
4.03 0.16621
4.04 0.16621
4.05 0.16622
4.06 0.16623
4.07 0.16624
4.08 0.16625
4.09 0.16626
4.1 0.16627
4.11 0.16627
4.12 0.16628
4.13 0.16629
4.14 0.1663
4.15 0.1663
4.16 0.16631
4.17 0.16632
4.18 0.16632
4.19 0.16633
4.2 0.16634
4.21 0.16634
4.22 0.16635
4.23 0.16636
4.24 0.16636
4.25 0.16637
4.26 0.16637
4.27 0.16638
4.28 0.16639
4.29 0.16639
4.3 0.1664
4.31 0.1664
4.32 0.16641
4.33 0.16641
4.34 0.16642
4.35 0.16642
4.36 0.16643
4.37 0.16643
4.38 0.16644
4.39 0.16644
4.4 0.16644
4.41 0.16645
4.42 0.16645
4.43 0.16646
4.44 0.16646
4.45 0.16647
4.46 0.16647
4.47 0.16647
4.48 0.16648
4.49 0.16648
4.5 0.16648
4.51 0.16649
4.52 0.16649
4.53 0.1665
4.54 0.1665
4.55 0.1665
4.56 0.16651
4.57 0.16651
4.58 0.16651
4.59 0.16651
4.6 0.16652
4.61 0.16652
4.62 0.16652
4.63 0.16653
4.64 0.16653
4.65 0.16653
4.66 0.16653
4.67 0.16654
4.68 0.16654
4.69 0.16654
4.7 0.16654
4.71 0.16655
4.72 0.16655
4.73 0.16655
4.74 0.16655
4.75 0.16656
4.76 0.16656
4.77 0.16656
4.78 0.16656
4.79 0.16656
4.8 0.16657
4.81 0.16657
4.82 0.16657
4.83 0.16657
4.84 0.16657
4.85 0.16658
4.86 0.16658
4.87 0.16658
4.88 0.16658
4.89 0.16658
4.9 0.16658
4.91 0.16659
4.92 0.16659
4.93 0.16659
4.94 0.16659
4.95 0.16659
4.96 0.16659
4.97 0.1666
4.98 0.1666
4.99 0.1666
5 0.1666
5.01 0.1666
5.02 0.1666
5.03 0.1666
5.04 0.1666
5.05 0.16661
5.06 0.16661
5.07 0.16661
5.08 0.16661
5.09 0.16661
5.1 0.16661
5.11 0.16661
5.12 0.16661
5.13 0.16661
5.14 0.16662
5.15 0.16662
5.16 0.16662
5.17 0.16662
5.18 0.16662
5.19 0.16662
5.2 0.16662
5.21 0.16662
5.22 0.16662
5.23 0.16662
5.24 0.16662
5.25 0.16663
5.26 0.16663
5.27 0.16663
5.28 0.16663
5.29 0.16663
5.3 0.16663
5.31 0.16663
5.32 0.16663
5.33 0.16663
5.34 0.16663
5.35 0.16663
5.36 0.16663
5.37 0.16663
5.38 0.16664
5.39 0.16664
5.4 0.16664
5.41 0.16664
5.42 0.16664
5.43 0.16664
5.44 0.16664
5.45 0.16664
5.46 0.16664
5.47 0.16664
5.48 0.16664
5.49 0.16664
5.5 0.16664
5.51 0.16664
5.52 0.16664
5.53 0.16664
5.54 0.16664
5.55 0.16664
5.56 0.16664
5.57 0.16665
5.58 0.16665
5.59 0.16665
5.6 0.16665
5.61 0.16665
5.62 0.16665
5.63 0.16665
5.64 0.16665
5.65 0.16665
5.66 0.16665
5.67 0.16665
5.68 0.16665
5.69 0.16665
5.7 0.16665
5.71 0.16665
5.72 0.16665
5.73 0.16665
5.74 0.16665
5.75 0.16665
5.76 0.16665
5.77 0.16665
5.78 0.16665
5.79 0.16665
5.8 0.16665
5.81 0.16665
5.82 0.16665
5.83 0.16665
5.84 0.16665
5.85 0.16665
5.86 0.16665
5.87 0.16665
5.88 0.16666
5.89 0.16666
5.9 0.16666
5.91 0.16666
5.92 0.16666
5.93 0.16666
5.94 0.16666
5.95 0.16666
5.96 0.16666
5.97 0.16666
5.98 0.16666
5.99 0.16666
6 0.16666
6.01 0.16666
6.02 0.16666
6.03 0.16666
6.04 0.16666
6.05 0.16666
6.06 0.16666
6.07 0.16666
6.08 0.16666
6.09 0.16666
6.1 0.16666
6.11 0.16666
6.12 0.16666
6.13 0.16666
6.14 0.16666
6.15 0.16666
6.16 0.16666
6.17 0.16666
6.18 0.16666
6.19 0.16666
6.2 0.16666
6.21 0.16666
6.22 0.16666
6.23 0.16666
6.24 0.16666
6.25 0.16666
6.26 0.16666
6.27 0.16666
6.28 0.16666
6.29 0.16666
6.3 0.16666
6.31 0.16666
6.32 0.16666
6.33 0.16666
6.34 0.16666
6.35 0.16666
6.36 0.16666
6.37 0.16666
6.38 0.16666
6.39 0.16666
6.4 0.16666
6.41 0.16666
6.42 0.16666
6.43 0.16666
6.44 0.16666
6.45 0.16666
6.46 0.16666
6.47 0.16666
6.48 0.16666
6.49 0.16666
6.5 0.16666
6.51 0.16666
6.52 0.16666
6.53 0.16666
6.54 0.16666
6.55 0.16666
6.56 0.16666
6.57 0.16666
6.58 0.16666
6.59 0.16666
6.6 0.16666
6.61 0.16666
6.62 0.16666
6.63 0.16666
6.64 0.16666
6.65 0.16666
6.66 0.16666
6.67 0.16666
6.68 0.16666
6.69 0.16666
6.7 0.16666
6.71 0.16666
6.72 0.16666
6.73 0.16666
6.74 0.16666
6.75 0.16666
6.76 0.16666
6.77 0.16666
6.78 0.16666
6.79 0.16666
6.8 0.16666
6.81 0.16666
6.82 0.16666
6.83 0.16666
6.84 0.16666
6.85 0.16666
6.86 0.16667
6.87 0.16667
6.88 0.16667
6.89 0.16667
6.9 0.16667
6.91 0.16667
6.92 0.16667
6.93 0.16667
6.94 0.16667
6.95 0.16667
6.96 0.16667
6.97 0.16667
6.98 0.16667
6.99 0.16667
7 0.16667
7.01 0.16667
7.02 0.16667
7.03 0.16667
7.04 0.16667
7.05 0.16667
7.06 0.16667
7.07 0.16667
7.08 0.16667
7.09 0.16667
7.1 0.16667
7.11 0.16667
7.12 0.16667
7.13 0.16667
7.14 0.16667
7.15 0.16667
7.16 0.16667
7.17 0.16667
7.18 0.16667
7.19 0.16667
7.2 0.16667
7.21 0.16667
7.22 0.16667
7.23 0.16667
7.24 0.16667
7.25 0.16667
7.26 0.16667
7.27 0.16667
7.28 0.16667
7.29 0.16667
7.3 0.16667
7.31 0.16667
7.32 0.16667
7.33 0.16667
7.34 0.16667
7.35 0.16667
7.36 0.16667
7.37 0.16667
7.38 0.16667
7.39 0.16667
7.4 0.16667
7.41 0.16667
7.42 0.16667
7.43 0.16667
7.44 0.16667
7.45 0.16667
7.46 0.16667
7.47 0.16667
7.48 0.16667
7.49 0.16667
7.5 0.16667
7.51 0.16667
7.52 0.16667
7.53 0.16667
7.54 0.16667
7.55 0.16667
7.56 0.16667
7.57 0.16667
7.58 0.16667
7.59 0.16667
7.6 0.16667
7.61 0.16667
7.62 0.16667
7.63 0.16667
7.64 0.16667
7.65 0.16667
7.66 0.16667
7.67 0.16667
7.68 0.16667
7.69 0.16667
7.7 0.16667
7.71 0.16667
7.72 0.16667
7.73 0.16667
7.74 0.16667
7.75 0.16667
7.76 0.16667
7.77 0.16667
7.78 0.16667
7.79 0.16667
7.8 0.16667
7.81 0.16667
7.82 0.16667
7.83 0.16667
7.84 0.16667
7.85 0.16667
7.86 0.16667
7.87 0.16667
7.88 0.16667
7.89 0.16667
7.9 0.16667
7.91 0.16667
7.92 0.16667
7.93 0.16667
7.94 0.16667
7.95 0.16667
7.96 0.16667
7.97 0.16667
7.98 0.16667
7.99 0.16667
8 0.16667
8.01 0.16667
8.02 0.16667
8.03 0.16667
8.04 0.16667
8.05 0.16667
8.06 0.16667
8.07 0.16667
8.08 0.16667
8.09 0.16667
8.1 0.16667
8.11 0.16667
8.12 0.16667
8.13 0.16667
8.14 0.16667
8.15 0.16667
8.16 0.16667
8.17 0.16667
8.18 0.16667
8.19 0.16667
8.2 0.16667
8.21 0.16667
8.22 0.16667
8.23 0.16667
8.24 0.16667
8.25 0.16667
8.26 0.16667
8.27 0.16667
8.28 0.16667
8.29 0.16667
8.3 0.16667
8.31 0.16667
8.32 0.16667
8.33 0.16667
8.34 0.16667
8.35 0.16667
8.36 0.16667
8.37 0.16667
8.38 0.16667
8.39 0.16667
8.4 0.16667
8.41 0.16667
8.42 0.16667
8.43 0.16667
8.44 0.16667
8.45 0.16667
8.46 0.16667
8.47 0.16667
8.48 0.16667
8.49 0.16667
8.5 0.16667
8.51 0.16667
8.52 0.16667
8.53 0.16667
8.54 0.16667
8.55 0.16667
8.56 0.16667
8.57 0.16667
8.58 0.16667
8.59 0.16667
8.6 0.16667
8.61 0.16667
8.62 0.16667
8.63 0.16667
8.64 0.16667
8.65 0.16667
8.66 0.16667
8.67 0.16667
8.68 0.16667
8.69 0.16667
8.7 0.16667
8.71 0.16667
8.72 0.16667
8.73 0.16667
8.74 0.16667
8.75 0.16667
8.76 0.16667
8.77 0.16667
8.78 0.16667
8.79 0.16667
8.8 0.16667
8.81 0.16667
8.82 0.16667
8.83 0.16667
8.84 0.16667
8.85 0.16667
8.86 0.16667
8.87 0.16667
8.88 0.16667
8.89 0.16667
8.9 0.16667
8.91 0.16667
8.92 0.16667
8.93 0.16667
8.94 0.16667
8.95 0.16667
8.96 0.16667
8.97 0.16667
8.98 0.16667
8.99 0.16667
9 0.16667
9.01 0.16667
9.02 0.16667
9.03 0.16667
9.04 0.16667
9.05 0.16667
9.06 0.16667
9.07 0.16667
9.08 0.16667
9.09 0.16667
9.1 0.16667
9.11 0.16667
9.12 0.16667
9.13 0.16667
9.14 0.16667
9.15 0.16667
9.16 0.16667
9.17 0.16667
9.18 0.16667
9.19 0.16667
9.2 0.16667
9.21 0.16667
9.22 0.16667
9.23 0.16667
9.24 0.16667
9.25 0.16667
9.26 0.16667
9.27 0.16667
9.28 0.16667
9.29 0.16667
9.3 0.16667
9.31 0.16667
9.32 0.16667
9.33 0.16667
9.34 0.16667
9.35 0.16667
9.36 0.16667
9.37 0.16667
9.38 0.16667
9.39 0.16667
9.4 0.16667
9.41 0.16667
9.42 0.16667
9.43 0.16667
9.44 0.16667
9.45 0.16667
9.46 0.16667
9.47 0.16667
9.48 0.16667
9.49 0.16667
9.5 0.16667
9.51 0.16667
9.52 0.16667
9.53 0.16667
9.54 0.16667
9.55 0.16667
9.56 0.16667
9.57 0.16667
9.58 0.16667
9.59 0.16667
9.6 0.16667
9.61 0.16667
9.62 0.16667
9.63 0.16667
9.64 0.16667
9.65 0.16667
9.66 0.16667
9.67 0.16667
9.68 0.16667
9.69 0.16667
9.7 0.16667
9.71 0.16667
9.72 0.16667
9.73 0.16667
9.74 0.16667
9.75 0.16667
9.76 0.16667
9.77 0.16667
9.78 0.16667
9.79 0.16667
9.8 0.16667
9.81 0.16667
9.82 0.16667
9.83 0.16667
9.84 0.16667
9.85 0.16667
9.86 0.16667
9.87 0.16667
9.88 0.16667
9.89 0.16667
9.9 0.16667
9.91 0.16667
9.92 0.16667
9.93 0.16667
9.94 0.16667
9.95 0.16667
9.96 0.16667
9.97 0.16667
9.98 0.16667
9.99 0.16667
10 0.16667
10.01 0.16667
10.02 0.16667
10.03 0.16667
10.04 0.16667
10.05 0.16667
10.06 0.16667
10.07 0.16667
10.08 0.16667
10.09 0.16667
10.1 0.16667
10.11 0.16667
10.12 0.16667
10.13 0.16667
10.14 0.16667
10.15 0.16667
10.16 0.16667
10.17 0.16667
10.18 0.16667
10.19 0.16667
10.2 0.16667
10.21 0.16667
10.22 0.16667
10.23 0.16667
10.24 0.16667
10.25 0.16667
10.26 0.16667
10.27 0.16667
10.28 0.16667
10.29 0.16667
10.3 0.16667
10.31 0.16667
10.32 0.16667
10.33 0.16667
10.34 0.16667
10.35 0.16667
10.36 0.16667
10.37 0.16667
10.38 0.16667
10.39 0.16667
10.4 0.16667
10.41 0.16667
10.42 0.16667
10.43 0.16667
10.44 0.16667
10.45 0.16667
10.46 0.16667
10.47 0.16667
10.48 0.16667
10.49 0.16667
10.5 0.16667
10.51 0.16667
10.52 0.16667
10.53 0.16667
10.54 0.16667
10.55 0.16667
10.56 0.16667
10.57 0.16667
10.58 0.16667
10.59 0.16667
10.6 0.16667
10.61 0.16667
10.62 0.16667
10.63 0.16667
10.64 0.16667
10.65 0.16667
10.66 0.16667
10.67 0.16667
10.68 0.16667
10.69 0.16667
10.7 0.16667
10.71 0.16667
10.72 0.16667
10.73 0.16667
10.74 0.16667
10.75 0.16667
10.76 0.16667
10.77 0.16667
10.78 0.16667
10.79 0.16667
10.8 0.16667
10.81 0.16667
10.82 0.16667
10.83 0.16667
10.84 0.16667
10.85 0.16667
10.86 0.16667
10.87 0.16667
10.88 0.16667
10.89 0.16667
10.9 0.16667
10.91 0.16667
10.92 0.16667
10.93 0.16667
10.94 0.16667
10.95 0.16667
10.96 0.16667
10.97 0.16667
10.98 0.16667
10.99 0.16667
11 0.16667
11.01 0.16667
11.02 0.16667
11.03 0.16667
11.04 0.16667
11.05 0.16667
11.06 0.16667
11.07 0.16667
11.08 0.16667
11.09 0.16667
11.1 0.16667
11.11 0.16667
11.12 0.16667
11.13 0.16667
11.14 0.16667
11.15 0.16667
11.16 0.16667
11.17 0.16667
11.18 0.16667
11.19 0.16667
11.2 0.16667
11.21 0.16667
11.22 0.16667
11.23 0.16667
11.24 0.16667
11.25 0.16667
11.26 0.16667
11.27 0.16667
11.28 0.16667
11.29 0.16667
11.3 0.16667
11.31 0.16667
11.32 0.16667
11.33 0.16667
11.34 0.16667
11.35 0.16667
11.36 0.16667
11.37 0.16667
11.38 0.16667
11.39 0.16667
11.4 0.16667
11.41 0.16667
11.42 0.16667
11.43 0.16667
11.44 0.16667
11.45 0.16667
11.46 0.16667
11.47 0.16667
11.48 0.16667
11.49 0.16667
11.5 0.16667
11.51 0.16667
11.52 0.16667
11.53 0.16667
11.54 0.16667
11.55 0.16667
11.56 0.16667
11.57 0.16667
11.58 0.16667
11.59 0.16667
11.6 0.16667
11.61 0.16667
11.62 0.16667
11.63 0.16667
11.64 0.16667
11.65 0.16667
11.66 0.16667
11.67 0.16667
11.68 0.16667
11.69 0.16667
11.7 0.16667
11.71 0.16667
11.72 0.16667
11.73 0.16667
11.74 0.16667
11.75 0.16667
11.76 0.16667
11.77 0.16667
11.78 0.16667
11.79 0.16667
11.8 0.16667
11.81 0.16667
11.82 0.16667
11.83 0.16667
11.84 0.16667
11.85 0.16667
11.86 0.16667
11.87 0.16667
11.88 0.16667
11.89 0.16667
11.9 0.16667
11.91 0.16667
11.92 0.16667
11.93 0.16667
11.94 0.16667
11.95 0.16667
11.96 0.16667
11.97 0.16667
11.98 0.16667
11.99 0.16667
12 0.16667
12.01 0.16667
12.02 0.16667
12.03 0.16667
12.04 0.16667
12.05 0.16667
12.06 0.16667
12.07 0.16667
12.08 0.16667
12.09 0.16667
12.1 0.16667
12.11 0.16667
12.12 0.16667
12.13 0.16667
12.14 0.16667
12.15 0.16667
12.16 0.16667
12.17 0.16667
12.18 0.16667
12.19 0.16667
12.2 0.16667
12.21 0.16667
12.22 0.16667
12.23 0.16667
12.24 0.16667
12.25 0.16667
12.26 0.16667
12.27 0.16667
12.28 0.16667
12.29 0.16667
12.3 0.16667
12.31 0.16667
12.32 0.16667
12.33 0.16667
12.34 0.16667
12.35 0.16667
12.36 0.16667
12.37 0.16667
12.38 0.16667
12.39 0.16667
12.4 0.16667
12.41 0.16667
12.42 0.16667
12.43 0.16667
12.44 0.16667
12.45 0.16667
12.46 0.16667
12.47 0.16667
12.48 0.16667
12.49 0.16667
12.5 0.16667
12.51 0.16667
12.52 0.16667
12.53 0.16667
12.54 0.16667
12.55 0.16667
12.56 0.16667
12.57 0.16667
12.58 0.16667
12.59 0.16667
12.6 0.16667
12.61 0.16667
12.62 0.16667
12.63 0.16667
12.64 0.16667
12.65 0.16667
12.66 0.16667
12.67 0.16667
12.68 0.16667
12.69 0.16667
12.7 0.16667
12.71 0.16667
12.72 0.16667
12.73 0.16667
12.74 0.16667
12.75 0.16667
12.76 0.16667
12.77 0.16667
12.78 0.16667
12.79 0.16667
12.8 0.16667
12.81 0.16667
12.82 0.16667
12.83 0.16667
12.84 0.16667
12.85 0.16667
12.86 0.16667
12.87 0.16667
12.88 0.16667
12.89 0.16667
12.9 0.16667
12.91 0.16667
12.92 0.16667
12.93 0.16667
12.94 0.16667
12.95 0.16667
12.96 0.16667
12.97 0.16667
12.98 0.16667
12.99 0.16667
13 0.16667
13.01 0.16667
13.02 0.16667
13.03 0.16667
13.04 0.16667
13.05 0.16667
13.06 0.16667
13.07 0.16667
13.08 0.16667
13.09 0.16667
13.1 0.16667
13.11 0.16667
13.12 0.16667
13.13 0.16667
13.14 0.16667
13.15 0.16667
13.16 0.16667
13.17 0.16667
13.18 0.16667
13.19 0.16667
13.2 0.16667
13.21 0.16667
13.22 0.16667
13.23 0.16667
13.24 0.16667
13.25 0.16667
13.26 0.16667
13.27 0.16667
13.28 0.16667
13.29 0.16667
13.3 0.16667
13.31 0.16667
13.32 0.16667
13.33 0.16667
13.34 0.16667
13.35 0.16667
13.36 0.16667
13.37 0.16667
13.38 0.16667
13.39 0.16667
13.4 0.16667
13.41 0.16667
13.42 0.16667
13.43 0.16667
13.44 0.16667
13.45 0.16667
13.46 0.16667
13.47 0.16667
13.48 0.16667
13.49 0.16667
13.5 0.16667
13.51 0.16667
13.52 0.16667
13.53 0.16667
13.54 0.16667
13.55 0.16667
13.56 0.16667
13.57 0.16667
13.58 0.16667
13.59 0.16667
13.6 0.16667
13.61 0.16667
13.62 0.16667
13.63 0.16667
13.64 0.16667
13.65 0.16667
13.66 0.16667
13.67 0.16667
13.68 0.16667
13.69 0.16667
13.7 0.16667
13.71 0.16667
13.72 0.16667
13.73 0.16667
13.74 0.16667
13.75 0.16667
13.76 0.16667
13.77 0.16667
13.78 0.16667
13.79 0.16667
13.8 0.16667
13.81 0.16667
13.82 0.16667
13.83 0.16667
13.84 0.16667
13.85 0.16667
13.86 0.16667
13.87 0.16667
13.88 0.16667
13.89 0.16667
13.9 0.16667
13.91 0.16667
13.92 0.16667
13.93 0.16667
13.94 0.16667
13.95 0.16667
13.96 0.16667
13.97 0.16667
13.98 0.16667
13.99 0.16667
14 0.16667
14.01 0.16667
14.02 0.16667
14.03 0.16667
14.04 0.16667
14.05 0.16667
14.06 0.16667
14.07 0.16667
14.08 0.16667
14.09 0.16667
14.1 0.16667
14.11 0.16667
14.12 0.16667
14.13 0.16667
14.14 0.16667
14.15 0.16667
14.16 0.16667
14.17 0.16667
14.18 0.16667
14.19 0.16667
14.2 0.16667
14.21 0.16667
14.22 0.16667
14.23 0.16667
14.24 0.16667
14.25 0.16667
14.26 0.16667
14.27 0.16667
14.28 0.16667
14.29 0.16667
14.3 0.16667
14.31 0.16667
14.32 0.16667
14.33 0.16667
14.34 0.16667
14.35 0.16667
14.36 0.16667
14.37 0.16667
14.38 0.16667
14.39 0.16667
14.4 0.16667
14.41 0.16667
14.42 0.16667
14.43 0.16667
14.44 0.16667
14.45 0.16667
14.46 0.16667
14.47 0.16667
14.48 0.16667
14.49 0.16667
14.5 0.16667
14.51 0.16667
14.52 0.16667
14.53 0.16667
14.54 0.16667
14.55 0.16667
14.56 0.16667
14.57 0.16667
14.58 0.16667
14.59 0.16667
14.6 0.16667
14.61 0.16667
14.62 0.16667
14.63 0.16667
14.64 0.16667
14.65 0.16667
14.66 0.16667
14.67 0.16667
14.68 0.16667
14.69 0.16667
14.7 0.16667
14.71 0.16667
14.72 0.16667
14.73 0.16667
14.74 0.16667
14.75 0.16667
14.76 0.16667
14.77 0.16667
14.78 0.16667
14.79 0.16667
14.8 0.16667
14.81 0.16667
14.82 0.16667
14.83 0.16667
14.84 0.16667
14.85 0.16667
14.86 0.16667
14.87 0.16667
14.88 0.16667
14.89 0.16667
14.9 0.16667
14.91 0.16667
14.92 0.16667
14.93 0.16667
14.94 0.16667
14.95 0.16667
14.96 0.16667
14.97 0.16667
14.98 0.16667
14.99 0.16667
15 0.16667
15 0.16667


==> figuresAndData/relayOutputSecondOrderNum+1+0.csv <==
0 1
0.01 0.95094
0.02 0.90371
0.03 0.85826
0.04 0.81453
0.05 0.77245
0.06 0.73197
0.07 0.69304
0.08 0.6556
0.09 0.6196
0.1 0.58499
0.11 0.55173
0.12 0.51977
0.13 0.48907
0.14 0.45957
0.15 0.43125
0.16 0.40405
0.17 0.37795
0.18 0.35289
0.19 0.32885
0.2 0.30579
0.21 0.28368
0.22 0.26248
0.23 0.24216
0.24 0.22269
0.25 0.20404
0.26 0.18618
0.27 0.16908
0.28 0.15271
0.29 0.13706
0.3 0.12209
0.31 0.10777
0.32 0.094094
0.33 0.081027
0.34 0.068551
0.35 0.056643
0.36 0.045282
0.37 0.034449
0.38 0.024124
0.39 0.014289
0.4 0.0049247
0.404 0.0013071


==> figuresAndData/relayOutputSecondOrderNum+1+1.csv <==
0 1
0.01 0.95089
0.02 0.90352
0.03 0.85784
0.04 0.81378
0.05 0.7713
0.06 0.73034
0.07 0.69085
0.08 0.65279
0.09 0.61611
0.1 0.58075
0.11 0.54669
0.12 0.51386
0.13 0.48224
0.14 0.45178
0.15 0.42245
0.16 0.3942
0.17 0.367
0.18 0.34081
0.19 0.31561
0.2 0.29135
0.21 0.26801
0.22 0.24555
0.23 0.22394
0.24 0.20316
0.25 0.18318
0.26 0.16397
0.27 0.1455
0.28 0.12775
0.29 0.11069
0.3 0.094302
0.31 0.07856
0.32 0.063442
0.33 0.048928
0.34 0.034994
0.35 0.021623
0.36 0.008793
0.366 0.0013474
0.376 0


==> figuresAndData/relayOutputSecondOrderNum-1+0.csv <==
0 1
0.01 0.97045
0.02 0.94176
0.03 0.91393
0.04 0.88692
0.05 0.86071
0.06 0.83527
0.07 0.81058
0.08 0.78663
0.09 0.76338
0.1 0.74082
0.11 0.71892
0.12 0.69768
0.13 0.67706
0.14 0.65705
0.15 0.63763
0.16 0.61878
0.17 0.6005
0.18 0.58275
0.19 0.56553
0.2 0.54881
0.21 0.53259
0.22 0.51685
0.23 0.50158
0.24 0.48675
0.25 0.47237
0.26 0.45841
0.27 0.44486
0.28 0.43171
0.29 0.41895
0.3 0.40657
0.31 0.39455
0.32 0.38289
0.33 0.37158
0.34 0.36059
0.35 0.34994
0.36 0.3396
0.37 0.32956
0.38 0.31982
0.39 0.31037
0.4 0.30119
0.41 0.29229
0.42 0.28365
0.43 0.27527
0.44 0.26714
0.45 0.25924
0.46 0.25158
0.47 0.24414
0.48 0.23693
0.49 0.22993
0.5 0.22313
0.51 0.21654
0.52 0.21014
0.53 0.20393
0.54 0.1979
0.55 0.19205
0.56 0.18637
0.57 0.18087
0.58 0.17552
0.59 0.17033
0.6 0.1653
0.61 0.16041
0.62 0.15567
0.63 0.15107
0.64 0.14661
0.65 0.14227
0.66 0.13807
0.67 0.13399
0.68 0.13003
0.69 0.12619
0.7 0.12246
0.71 0.11884
0.72 0.11533
0.73 0.11192
0.74 0.10861
0.75 0.1054
0.76 0.10228
0.77 0.099261
0.78 0.096328
0.79 0.093481
0.8 0.090718
0.81 0.088037
0.82 0.085435
0.83 0.08291
0.84 0.08046
0.85 0.078082
0.86 0.075774
0.87 0.073535
0.88 0.071361
0.89 0.069252
0.9 0.067206
0.91 0.065219
0.92 0.063292
0.93 0.061421
0.94 0.059606
0.95 0.057844
0.96 0.056135
0.97 0.054476
0.98 0.052866
0.99 0.051303
1 0.049787
1.01 0.048316
1.02 0.046888
1.03 0.045502
1.04 0.044157
1.05 0.042852
1.06 0.041586
1.07 0.040357
1.08 0.039164
1.09 0.038006
1.1 0.036883
1.11 0.035793
1.12 0.034735
1.13 0.033709
1.14 0.032712
1.15 0.031746
1.16 0.030807
1.17 0.029897
1.18 0.029013
1.19 0.028156
1.2 0.027324
1.21 0.026516
1.22 0.025733
1.23 0.024972
1.24 0.024234
1.25 0.023518
1.26 0.022823
1.27 0.022148
1.28 0.021494
1.29 0.020858
1.3 0.020242
1.31 0.019644
1.32 0.019063
1.33 0.0185
1.34 0.017953
1.35 0.017422
1.36 0.016907
1.37 0.016408
1.38 0.015923
1.39 0.015452
1.4 0.014996
1.41 0.014552
1.42 0.014122
1.43 0.013705
1.44 0.0133
1.45 0.012907
1.46 0.012525
1.47 0.012155
1.48 0.011796
1.49 0.011447
1.5 0.011109
1.51 0.010781
1.52 0.010462
1.53 0.010153
1.54 0.0098528
1.55 0.0095616
1.56 0.009279
1.57 0.0090048
1.58 0.0087386
1.59 0.0084804
1.6 0.0082297
1.61 0.0079865
1.62 0.0077505
1.63 0.0075214
1.64 0.0072991
1.65 0.0070834
1.66 0.0068741
1.67 0.0066709
1.68 0.0064737
1.69 0.0062824
1.7 0.0060967
1.71 0.0059166
1.72 0.0057417
1.73 0.005572
1.74 0.0054073
1.75 0.0052475
1.76 0.0050924
1.77 0.0049419
1.78 0.0047959
1.79 0.0046541
1.8 0.0045166
1.81 0.0043831
1.82 0.0042536
1.83 0.0041278
1.84 0.0040058
1.85 0.0038875
1.86 0.0037726
1.87 0.0036611
1.88 0.0035529
1.89 0.0034479
1.9 0.003346
1.91 0.0032471
1.92 0.0031511
1.93 0.003058
1.94 0.0029676
1.95 0.0028799
1.96 0.0027948
1.97 0.0027122
1.98 0.002632
1.99 0.0025542
2 0.0024788
2.01 0.0024055
2.02 0.0023344
2.03 0.0022654
2.04 0.0021985
2.05 0.0021335
2.06 0.0020704
2.07 0.0020092
2.08 0.0019499
2.09 0.0018922
2.1 0.0018363
2.11 0.001782
2.12 0.0017294
2.13 0.0016783
2.14 0.0016287
2.15 0.0015805
2.16 0.0015338
2.17 0.0014885
2.18 0.0014445
2.19 0.0014018
2.2 0.0013604
2.21 0.0013202
2.22 0.0012811
2.23 0.0012433
2.24 0.0012065
2.25 0.0011709
2.26 0.0011363
2.27 0.0011027
2.28 0.0010701
2.29 0.0010385
2.3 0.0010078
2.31 0.000978
2.32 0.0009491
2.33 0.00092105
2.34 0.00089383
2.35 0.00086741
2.36 0.00084177
2.37 0.00081689
2.38 0.00079275
2.39 0.00076932
2.4 0.00074659
2.41 0.00072452
2.42 0.00070311
2.43 0.00068233
2.44 0.00066216
2.45 0.00064259
2.46 0.0006236
2.47 0.00060517
2.48 0.00058729
2.49 0.00056993
2.5 0.00055308
2.51 0.00053674
2.52 0.00052088
2.53 0.00050548
2.54 0.00049054
2.55 0.00047604
2.56 0.00046197
2.57 0.00044832
2.58 0.00043507
2.59 0.00042221
2.6 0.00040973
2.61 0.00039763
2.62 0.00038587
2.63 0.00037447
2.64 0.0003634
2.65 0.00035266
2.66 0.00034224
2.67 0.00033212
2.68 0.00032231
2.69 0.00031278
2.7 0.00030354
2.71 0.00029457
2.72 0.00028586
2.73 0.00027741
2.74 0.00026922
2.75 0.00026126
2.76 0.00025354
2.77 0.00024604
2.78 0.00023877
2.79 0.00023172
2.8 0.00022487
2.81 0.00021822
2.82 0.00021177
2.83 0.00020551
2.84 0.00019944
2.85 0.00019355
2.86 0.00018782
2.87 0.00018227
2.88 0.00017689
2.89 0.00017166
2.9 0.00016659
2.91 0.00016166
2.92 0.00015688
2.93 0.00015225
2.94 0.00014775
2.95 0.00014338
2.96 0.00013914
2.97 0.00013503
2.98 0.00013104
2.99 0.00012717
3 0.00012341
3.01 0.00011976
3.02 0.00011622
3.03 0.00011279
3.04 0.00010945
3.05 0.00010622
3.06 0.00010308
3.07 0.00010003
3.08 9.7078e-05
3.09 9.4209e-05
3.1 9.1424e-05
3.11 8.8722e-05
3.12 8.61e-05
3.13 8.3555e-05
3.14 8.1086e-05
3.15 7.869e-05
3.16 7.6364e-05
3.17 7.4107e-05
3.18 7.1917e-05
3.19 6.9791e-05
3.2 6.7729e-05
3.21 6.5727e-05
3.22 6.3785e-05
3.23 6.1899e-05
3.24 6.007e-05
3.25 5.8295e-05
3.26 5.6572e-05
3.27 5.49e-05
3.28 5.3277e-05
3.29 5.1703e-05
3.3 5.0175e-05
3.31 4.8692e-05
3.32 4.7253e-05
3.33 4.5856e-05
3.34 4.4501e-05
3.35 4.3186e-05
3.36 4.1909e-05
3.37 4.0671e-05
3.38 3.9469e-05
3.39 3.8302e-05
3.4 3.717e-05
3.41 3.6072e-05
3.42 3.5006e-05
3.43 3.3971e-05
3.44 3.2967e-05
3.45 3.1993e-05
3.46 3.1047e-05
3.47 3.013e-05
3.48 2.9239e-05
3.49 2.8375e-05
3.5 2.7536e-05
3.51 2.6723e-05
3.52 2.5933e-05
3.53 2.5166e-05
3.54 2.4423e-05
3.55 2.3701e-05
3.56 2.3e-05
3.57 2.2321e-05
3.58 2.1661e-05
3.59 2.1021e-05
3.6 2.04e-05
3.61 1.9797e-05
3.62 1.9212e-05
3.63 1.8644e-05
3.64 1.8093e-05
3.65 1.7558e-05
3.66 1.7039e-05
3.67 1.6536e-05
3.68 1.6047e-05
3.69 1.5573e-05
3.7 1.5112e-05
3.71 1.4666e-05
3.72 1.4232e-05
3.73 1.3812e-05
3.74 1.3403e-05
3.75 1.3007e-05
3.76 1.2623e-05
3.77 1.225e-05
3.78 1.1888e-05
3.79 1.1536e-05
3.8 1.1195e-05
3.81 1.0865e-05
3.82 1.0544e-05
3.83 1.0232e-05
3.84 9.9295e-06
3.85 9.636e-06
3.86 9.3513e-06
3.87 9.0749e-06
3.88 8.8067e-06
3.89 8.5464e-06
3.9 8.2938e-06
3.91 8.0487e-06
3.92 7.8108e-06
3.93 7.58e-06
3.94 7.356e-06
3.95 7.1386e-06
3.96 6.9276e-06
3.97 6.7228e-06
3.98 6.5241e-06
3.99 6.3313e-06
4 6.1442e-06
4.01 5.9626e-06
4.02 5.7864e-06
4.03 5.6154e-06
4.04 5.4494e-06
4.05 5.2884e-06
4.06 5.1321e-06
4.07 4.9804e-06
4.08 4.8332e-06
4.09 4.6904e-06
4.1 4.5517e-06
4.11 4.4172e-06
4.12 4.2867e-06
4.13 4.16e-06
4.14 4.037e-06
4.15 3.9177e-06
4.16 3.8019e-06
4.17 3.6896e-06
4.18 3.5805e-06
4.19 3.4747e-06
4.2 3.372e-06
4.21 3.2724e-06
4.22 3.1756e-06
4.23 3.0818e-06
4.24 2.9907e-06
4.25 2.9023e-06
4.26 2.8165e-06
4.27 2.7333e-06
4.28 2.6525e-06
4.29 2.5741e-06
4.3 2.4981e-06
4.31 2.4242e-06
4.32 2.3526e-06
4.33 2.283e-06
4.34 2.2156e-06
4.35 2.1501e-06
4.36 2.0865e-06
4.37 2.0249e-06
4.38 1.965e-06
4.39 1.907e-06
4.4 1.8506e-06
4.41 1.7959e-06
4.42 1.7428e-06
4.43 1.6913e-06
4.44 1.6413e-06
4.45 1.5928e-06
4.46 1.5458e-06
4.47 1.5001e-06
4.48 1.4557e-06
4.49 1.4127e-06
4.5 1.371e-06
4.51 1.3304e-06
4.52 1.2911e-06
4.53 1.253e-06
4.54 1.2159e-06
4.55 1.18e-06
4.56 1.1451e-06
4.57 1.1113e-06
4.58 1.0784e-06
4.59 1.0466e-06
4.6 1.0156e-06
4.61 9.8562e-07
4.62 9.5649e-07
4.63 9.2822e-07
4.64 9.0078e-07
4.65 8.7416e-07
4.66 8.4833e-07
4.67 8.2325e-07
4.68 7.9892e-07
4.69 7.7531e-07
4.7 7.524e-07
4.71 7.3016e-07
4.72 7.0858e-07
4.73 6.8764e-07
4.74 6.6732e-07
4.75 6.476e-07
4.76 6.2846e-07
4.77 6.0988e-07
4.78 5.9186e-07
4.79 5.7437e-07
4.8 5.5739e-07
4.81 5.4092e-07
4.82 5.2493e-07
4.83 5.0942e-07
4.84 4.9436e-07
4.85 4.7975e-07
4.86 4.6557e-07
4.87 4.5181e-07
4.88 4.3846e-07
4.89 4.255e-07
4.9 4.1292e-07
4.91 4.0072e-07
4.92 3.8888e-07
4.93 3.7738e-07
4.94 3.6623e-07
4.95 3.5541e-07
4.96 3.449e-07
4.97 3.3471e-07
4.98 3.2482e-07
4.99 3.1522e-07
5 3.059e-07
5.01 2.9686e-07
5.02 2.8809e-07
5.03 2.7957e-07
5.04 2.7131e-07
5.05 2.6329e-07
5.06 2.5551e-07
5.07 2.4796e-07
5.08 2.4063e-07
5.09 2.3352e-07
5.1 2.2662e-07
5.11 2.1992e-07
5.12 2.1342e-07
5.13 2.0711e-07
5.14 2.0099e-07
5.15 1.9505e-07
5.16 1.8929e-07
5.17 1.8369e-07
5.18 1.7826e-07
5.19 1.73e-07
5.2 1.6788e-07
5.21 1.6292e-07
5.22 1.5811e-07
5.23 1.5343e-07
5.24 1.489e-07
5.25 1.445e-07
5.26 1.4023e-07
5.27 1.3608e-07
5.28 1.3206e-07
5.29 1.2816e-07
5.3 1.2437e-07
5.31 1.2069e-07
5.32 1.1713e-07
5.33 1.1367e-07
5.34 1.1031e-07
5.35 1.0705e-07
5.36 1.0388e-07
5.37 1.0081e-07
5.38 9.7833e-08
5.39 9.4942e-08
5.4 9.2136e-08
5.41 8.9413e-08
5.42 8.677e-08
5.43 8.4206e-08
5.44 8.1717e-08
5.45 7.9302e-08
5.46 7.6958e-08
5.47 7.4684e-08
5.48 7.2477e-08
5.49 7.0335e-08
5.5 6.8256e-08
5.51 6.6239e-08
5.52 6.4281e-08
5.53 6.2381e-08
5.54 6.0538e-08
5.55 5.8749e-08
5.56 5.7012e-08
5.57 5.5327e-08
5.58 5.3692e-08
5.59 5.2105e-08
5.6 5.0565e-08
5.61 4.9071e-08
5.62 4.7621e-08
5.63 4.6213e-08
5.64 4.4847e-08
5.65 4.3522e-08
5.66 4.2236e-08
5.67 4.0987e-08
5.68 3.9776e-08
5.69 3.8601e-08
5.7 3.746e-08
5.71 3.6353e-08
5.72 3.5278e-08
5.73 3.4236e-08
5.74 3.3224e-08
5.75 3.2242e-08
5.76 3.1289e-08
5.77 3.0364e-08
5.78 2.9467e-08
5.79 2.8596e-08
5.8 2.7751e-08
5.81 2.6931e-08
5.82 2.6135e-08
5.83 2.5362e-08
5.84 2.4613e-08
5.85 2.3885e-08
5.86 2.3179e-08
5.87 2.2494e-08
5.88 2.183e-08
5.89 2.1184e-08
5.9 2.0558e-08
5.91 1.9951e-08
5.92 1.9361e-08
5.93 1.8789e-08
5.94 1.8234e-08
5.95 1.7695e-08
5.96 1.7172e-08
5.97 1.6664e-08
5.98 1.6172e-08
5.99 1.5694e-08
6 1.523e-08
6.01 1.478e-08
6.02 1.4343e-08
6.03 1.3919e-08
6.04 1.3508e-08
6.05 1.3109e-08
6.06 1.2721e-08
6.07 1.2345e-08
6.08 1.198e-08
6.09 1.1626e-08
6.1 1.1283e-08
6.11 1.0949e-08
6.12 1.0626e-08
6.13 1.0312e-08
6.14 1.0007e-08
6.15 9.7111e-09
6.16 9.4241e-09
6.17 9.1455e-09
6.18 8.8752e-09
6.19 8.6129e-09
6.2 8.3584e-09
6.21 8.1114e-09
6.22 7.8716e-09
6.23 7.639e-09
6.24 7.4132e-09
6.25 7.1941e-09
6.26 6.9815e-09
6.27 6.7752e-09
6.28 6.5749e-09
6.29 6.3806e-09
6.3 6.192e-09
6.31 6.009e-09
6.32 5.8315e-09
6.33 5.6591e-09
6.34 5.4919e-09
6.35 5.3295e-09
6.36 5.172e-09
6.37 5.0192e-09
6.38 4.8708e-09
6.39 4.7269e-09
6.4 4.5872e-09
6.41 4.4516e-09
6.42 4.32e-09
6.43 4.1924e-09
6.44 4.0685e-09
6.45 3.9482e-09
6.46 3.8315e-09
6.47 3.7183e-09
6.48 3.6084e-09
6.49 3.5018e-09
6.5 3.3983e-09
6.51 3.2978e-09
6.52 3.2004e-09
6.53 3.1058e-09
6.54 3.014e-09
6.55 2.9249e-09
6.56 2.8385e-09
6.57 2.7546e-09
6.58 2.6732e-09
6.59 2.5942e-09
6.6 2.5175e-09
6.61 2.4431e-09
6.62 2.3709e-09
6.63 2.3008e-09
6.64 2.2328e-09
6.65 2.1668e-09
6.66 2.1028e-09
6.67 2.0406e-09
6.68 1.9803e-09
6.69 1.9218e-09
6.7 1.865e-09
6.71 1.8099e-09
6.72 1.7564e-09
6.73 1.7045e-09
6.74 1.6541e-09
6.75 1.6052e-09
6.76 1.5578e-09
6.77 1.5117e-09
6.78 1.4671e-09
6.79 1.4237e-09
6.8 1.3816e-09
6.81 1.3408e-09
6.82 1.3012e-09
6.83 1.2627e-09
6.84 1.2254e-09
6.85 1.1892e-09
6.86 1.154e-09
6.87 1.1199e-09
6.88 1.0868e-09
6.89 1.0547e-09
6.9 1.0235e-09
6.91 9.9329e-10
6.92 9.6393e-10
6.93 9.3544e-10
6.94 9.078e-10
6.95 8.8097e-10
6.96 8.5493e-10
6.97 8.2966e-10
6.98 8.0514e-10
6.99 7.8135e-10
7 7.5826e-10
7.01 7.3585e-10
7.02 7.141e-10
7.03 6.9299e-10
7.04 6.7251e-10
7.05 6.5264e-10
7.06 6.3335e-10
7.07 6.1463e-10
7.08 5.9647e-10
7.09 5.7884e-10
7.1 5.6173e-10
7.11 5.4513e-10
7.12 5.2902e-10
7.13 5.1338e-10
7.14 4.9821e-10
7.15 4.8349e-10
7.16 4.692e-10
7.17 4.5533e-10
7.18 4.4187e-10
7.19 4.2881e-10
7.2 4.1614e-10
7.21 4.0384e-10
7.22 3.9191e-10
7.23 3.8032e-10
7.24 3.6908e-10
7.25 3.5817e-10
7.26 3.4759e-10
7.27 3.3732e-10
7.28 3.2735e-10
7.29 3.1767e-10
7.3 3.0828e-10
7.31 2.9917e-10
7.32 2.9033e-10
7.33 2.8175e-10
7.34 2.7342e-10
7.35 2.6534e-10
7.36 2.575e-10
7.37 2.4989e-10
7.38 2.425e-10
7.39 2.3534e-10
7.4 2.2838e-10
7.41 2.2163e-10
7.42 2.1508e-10
7.43 2.0873e-10
7.44 2.0256e-10
7.45 1.9657e-10
7.46 1.9076e-10
7.47 1.8512e-10
7.48 1.7965e-10
7.49 1.7434e-10
7.5 1.6919e-10
7.51 1.6419e-10
7.52 1.5934e-10
7.53 1.5463e-10
7.54 1.5006e-10
7.55 1.4562e-10
7.56 1.4132e-10
7.57 1.3714e-10
7.58 1.3309e-10
7.59 1.2916e-10
7.6 1.2534e-10
7.61 1.2163e-10
7.62 1.1804e-10
7.63 1.1455e-10
7.64 1.1117e-10
7.65 1.0788e-10
7.66 1.0469e-10
7.67 1.016e-10
7.68 9.8595e-11
7.69 9.5681e-11
7.7 9.2853e-11
7.71 9.0109e-11
7.72 8.7446e-11
7.73 8.4862e-11
7.74 8.2353e-11
7.75 7.992e-11
7.76 7.7558e-11
7.77 7.5265e-11
7.78 7.3041e-11
7.79 7.0882e-11
7.8 6.8787e-11
7.81 6.6754e-11
7.82 6.4782e-11
7.83 6.2867e-11
7.84 6.1009e-11
7.85 5.9206e-11
7.86 5.7456e-11
7.87 5.5758e-11
7.88 5.411e-11
7.89 5.2511e-11
7.9 5.0959e-11
7.91 4.9453e-11
7.92 4.7991e-11
7.93 4.6573e-11
7.94 4.5196e-11
7.95 4.3861e-11
7.96 4.2564e-11
7.97 4.1306e-11
7.98 4.0086e-11
7.99 3.8901e-11
8 3.7751e-11
8.01 3.6636e-11
8.02 3.5553e-11
8.03 3.4502e-11
8.04 3.3482e-11
8.05 3.2493e-11
8.06 3.1532e-11
8.07 3.0601e-11
8.08 2.9696e-11
8.09 2.8819e-11
8.1 2.7967e-11
8.11 2.714e-11
8.12 2.6338e-11
8.13 2.556e-11
8.14 2.4804e-11
8.15 2.4071e-11
8.16 2.336e-11
8.17 2.2669e-11
8.18 2.1999e-11
8.19 2.1349e-11
8.2 2.0718e-11
8.21 2.0106e-11
8.22 1.9512e-11
8.23 1.8935e-11
8.24 1.8375e-11
8.25 1.7832e-11
8.26 1.7305e-11
8.27 1.6794e-11
8.28 1.6298e-11
8.29 1.5816e-11
8.3 1.5348e-11
8.31 1.4895e-11
8.32 1.4455e-11
8.33 1.4027e-11
8.34 1.3613e-11
8.35 1.3211e-11
8.36 1.282e-11
8.37 1.2441e-11
8.38 1.2073e-11
8.39 1.1717e-11
8.4 1.137e-11
8.41 1.1034e-11
8.42 1.0708e-11
8.43 1.0392e-11
8.44 1.0085e-11
8.45 9.7866e-12
8.46 9.4973e-12
8.47 9.2166e-12
8.48 8.9442e-12
8.49 8.6799e-12
8.5 8.4234e-12
8.51 8.1744e-12
8.52 7.9328e-12
8.53 7.6984e-12
8.54 7.4709e-12
8.55 7.2501e-12
8.56 7.0358e-12
8.57 6.8278e-12
8.58 6.626e-12
8.59 6.4302e-12
8.6 6.2402e-12
8.61 6.0557e-12
8.62 5.8768e-12
8.63 5.7031e-12
8.64 5.5345e-12
8.65 5.371e-12
8.66 5.2122e-12
8.67 5.0582e-12
8.68 4.9087e-12
8.69 4.7636e-12
8.7 4.6228e-12
8.71 4.4862e-12
8.72 4.3536e-12
8.73 4.2249e-12
8.74 4.1001e-12
8.75 3.9789e-12
8.76 3.8613e-12
8.77 3.7472e-12
8.78 3.6364e-12
8.79 3.529e-12
8.8 3.4247e-12
8.81 3.3235e-12
8.82 3.2252e-12
8.83 3.1299e-12
8.84 3.0374e-12
8.85 2.9477e-12
8.86 2.8605e-12
8.87 2.776e-12
8.88 2.694e-12
8.89 2.6143e-12
8.9 2.5371e-12
8.91 2.4621e-12
8.92 2.3893e-12
8.93 2.3187e-12
8.94 2.2502e-12
8.95 2.1837e-12
8.96 2.1192e-12
8.97 2.0565e-12
8.98 1.9957e-12
8.99 1.9368e-12
9 1.8795e-12
9.01 1.824e-12
9.02 1.7701e-12
9.03 1.7178e-12
9.04 1.667e-12
9.05 1.6177e-12
9.06 1.5699e-12
9.07 1.5235e-12
9.08 1.4785e-12
9.09 1.4348e-12
9.1 1.3924e-12
9.11 1.3512e-12
9.12 1.3113e-12
9.13 1.2725e-12
9.14 1.2349e-12
9.15 1.1984e-12
9.16 1.163e-12
9.17 1.1287e-12
9.18 1.0953e-12
9.19 1.0629e-12
9.2 1.0315e-12
9.21 1.001e-12
9.22 9.7144e-13
9.23 9.4273e-13
9.24 9.1487e-13
9.25 8.8783e-13
9.26 8.616e-13
9.27 8.3613e-13
9.28 8.1142e-13
9.29 7.8744e-13
9.3 7.6417e-13
9.31 7.4159e-13
9.32 7.1967e-13
9.33 6.984e-13
9.34 6.7776e-13
9.35 6.5773e-13
9.36 6.3829e-13
9.37 6.1943e-13
9.38 6.0112e-13
9.39 5.8336e-13
9.4 5.6612e-13
9.41 5.4938e-13
9.42 5.3315e-13
9.43 5.1739e-13
9.44 5.021e-13
9.45 4.8726e-13
9.46 4.7286e-13
9.47 4.5889e-13
9.48 4.4533e-13
9.49 4.3217e-13
9.5 4.194e-13
9.51 4.0701e-13
9.52 3.9498e-13
9.53 3.8331e-13
9.54 3.7198e-13
9.55 3.6099e-13
9.56 3.5032e-13
9.57 3.3997e-13
9.58 3.2992e-13
9.59 3.2018e-13
9.6 3.1071e-13
9.61 3.0153e-13
9.62 2.9262e-13
9.63 2.8398e-13
9.64 2.7559e-13
9.65 2.6744e-13
9.66 2.5954e-13
9.67 2.5187e-13
9.68 2.4443e-13
9.69 2.3721e-13
9.7 2.302e-13
9.71 2.234e-13
9.72 2.168e-13
9.73 2.1039e-13
9.74 2.0418e-13
9.75 1.9815e-13
9.76 1.9229e-13
9.77 1.8661e-13
9.78 1.811e-13
9.79 1.7575e-13
9.8 1.7056e-13
9.81 1.6552e-13
9.82 1.6063e-13
9.83 1.5589e-13
9.84 1.5128e-13
9.85 1.4681e-13
9.86 1.4247e-13
9.87 1.3826e-13
9.88 1.3418e-13
9.89 1.3021e-13
9.9 1.2637e-13
9.91 1.2263e-13
9.92 1.1901e-13
9.93 1.155e-13
9.94 1.1209e-13
9.95 1.0878e-13
9.96 1.0557e-13
9.97 1.0245e-13
9.98 9.9423e-14
9.99 9.6488e-14
10 9.3639e-14
10.01 9.0873e-14
10.02 8.8189e-14
10.03 8.5585e-14
10.04 8.3058e-14
10.05 8.0605e-14
10.06 7.8226e-14
10.07 7.5916e-14
10.08 7.3675e-14
10.09 7.1498e-14
10.1 6.9387e-14
10.11 6.7339e-14
10.12 6.5351e-14
10.13 6.3422e-14
10.14 6.155e-14
10.15 5.9732e-14
10.16 5.7967e-14
10.17 5.6254e-14
10.18 5.4592e-14
10.19 5.2979e-14
10.2 5.1414e-14
10.21 4.9895e-14
10.22 4.8423e-14
10.23 4.6991e-14
10.24 4.5602e-14
10.25 4.4256e-14
10.26 4.295e-14
10.27 4.1681e-14
10.28 4.045e-14
10.29 3.9255e-14
10.3 3.8093e-14
10.31 3.6967e-14
10.32 3.5873e-14
10.33 3.4813e-14
10.34 3.3785e-14
10.35 3.2786e-14
10.36 3.1817e-14
10.37 3.0876e-14
10.38 2.9963e-14
10.39 2.9078e-14
10.4 2.8219e-14
10.41 2.7385e-14
10.42 2.6577e-14
10.43 2.5792e-14
10.44 2.5031e-14
10.45 2.4291e-14
10.46 2.3575e-14
10.47 2.2877e-14
10.48 2.22e-14
10.49 2.1544e-14
10.5 2.0908e-14
10.51 2.029e-14
10.52 1.969e-14
10.53 1.911e-14
10.54 1.8546e-14
10.55 1.8e-14
10.56 1.7468e-14
10.57 1.6952e-14
10.58 1.6451e-14
10.59 1.5965e-14
10.6 1.5494e-14
10.61 1.5037e-14
10.62 1.4592e-14
10.63 1.4162e-14
10.64 1.3745e-14
10.65 1.334e-14
10.66 1.2946e-14
10.67 1.2564e-14
10.68 1.2194e-14
10.69 1.1835e-14
10.7 1.1486e-14
10.71 1.1148e-14
10.72 1.0819e-14
10.73 1.0501e-14
10.74 1.0192e-14
10.75 9.8915e-15
10.76 9.6005e-15
10.77 9.3184e-15
10.78 9.0435e-15
10.79 8.7779e-15
10.8 8.52e-15
10.81 8.2687e-15
10.82 8.0244e-15
10.83 7.7879e-15
10.84 7.5588e-15
10.85 7.3364e-15
10.86 7.1206e-15
10.87 6.9115e-15
10.88 6.708e-15
10.89 6.51e-15
10.9 6.3177e-15
10.91 6.1305e-15
10.92 5.9488e-15
10.93 5.7742e-15
10.94 5.6051e-15
10.95 5.4406e-15
10.96 5.2823e-15
10.97 5.1284e-15
10.98 4.9782e-15
10.99 4.8315e-15
11 4.6875e-15
11.01 4.5487e-15
11.02 4.4145e-15
11.03 4.2848e-15
11.04 4.1593e-15
11.05 4.038e-15
11.06 3.9187e-15
11.07 3.8042e-15
11.08 3.6926e-15
11.09 3.5848e-15
11.1 3.4788e-15
11.11 3.3777e-15
11.12 3.2788e-15
11.13 3.1831e-15
11.14 3.0897e-15
11.15 2.9995e-15
11.16 2.9115e-15
11.17 2.8257e-15
11.18 2.7404e-15
11.19 2.6576e-15
11.2 2.5787e-15
11.21 2.502e-15
11.22 2.4285e-15
11.23 2.3576e-15
11.24 2.2888e-15
11.25 2.2223e-15
11.26 2.158e-15
11.27 2.0956e-15
11.28 2.0355e-15
11.29 1.9783e-15
11.3 1.9201e-15
11.31 1.8649e-15
11.32 1.8116e-15
11.33 1.7593e-15
11.34 1.7085e-15
11.35 1.6597e-15
11.36 1.6118e-15
11.37 1.5652e-15
11.38 1.5196e-15
11.39 1.4752e-15
11.4 1.4318e-15
11.41 1.3896e-15
11.42 1.347e-15
11.43 1.307e-15
11.44 1.267e-15
11.45 1.2291e-15
11.46 1.1913e-15
11.47 1.1539e-15
11.48 1.1183e-15
11.49 1.0828e-15
11.5 1.0487e-15
11.51 1.0152e-15
11.52 9.8191e-16
11.53 9.4789e-16
11.54 9.1531e-16
11.55 8.8402e-16
11.56 8.5396e-16
11.57 8.2509e-16
11.58 7.9824e-16
11.59 7.7262e-16
11.6 7.4819e-16
11.61 7.2479e-16
11.62 7.0258e-16
11.63 6.814e-16
11.64 6.6142e-16
11.65 6.4101e-16
11.66 6.2324e-16
11.67 6.0548e-16
11.68 5.8874e-16
11.69 5.7319e-16
11.7 5.5765e-16
11.71 5.4413e-16
11.72 5.308e-16
11.73 5.1748e-16
11.74 5.0518e-16
11.75 4.9408e-16
11.76 4.8297e-16
11.77 4.7187e-16
11.78 4.6179e-16
11.79 4.5291e-16
11.8 4.4403e-16
11.81 4.3514e-16
11.82 4.2626e-16
11.83 4.184e-16
11.84 4.1174e-16
11.85 4.0508e-16
11.86 3.9842e-16
11.87 3.9176e-16
11.88 3.8509e-16
11.89 3.7843e-16
11.9 3.7379e-16
11.91 3.6935e-16
11.92 3.6491e-16
11.93 3.6047e-16
11.94 3.5603e-16
11.95 3.5159e-16
11.96 3.4714e-16
11.97 3.427e-16
11.98 3.3826e-16
11.99 3.3382e-16
12 3.314e-16
12.01 3.2918e-16
12.02 3.2696e-16
12.03 3.2474e-16
12.04 3.2252e-16
12.05 3.203e-16
12.06 3.1808e-16
12.07 3.1586e-16
12.08 3.1364e-16
12.09 3.1141e-16
12.1 3.0919e-16
12.11 3.0697e-16
12.12 3.0475e-16
12.13 3.0253e-16
12.14 3.0031e-16
12.15 2.9809e-16
12.16 2.9587e-16
12.17 2.9365e-16
12.18 2.9143e-16
12.19 2.8921e-16
12.2 2.8799e-16
12.21 2.8799e-16
12.22 2.8799e-16
12.23 2.8799e-16
12.24 2.8799e-16
12.25 2.8799e-16
12.26 2.8799e-16
12.27 2.8799e-16
12.28 2.8799e-16
12.29 2.8799e-16
12.3 2.8799e-16
12.31 2.8799e-16
12.32 2.8799e-16
12.33 2.8799e-16
12.34 2.8799e-16
12.35 2.8799e-16
12.36 2.8799e-16
12.37 2.8799e-16
12.38 2.8799e-16
12.39 2.8799e-16
12.4 2.8799e-16
12.41 2.8799e-16
12.42 2.8799e-16
12.43 2.8799e-16
12.44 2.8799e-16
12.45 2.8799e-16
12.46 2.8799e-16
12.47 2.8799e-16
12.48 2.8799e-16
12.49 2.8799e-16
12.5 2.8799e-16
12.51 2.8799e-16
12.52 2.8799e-16
12.53 2.8799e-16
12.54 2.8799e-16
12.55 2.8799e-16
12.56 2.8799e-16
12.57 2.8799e-16
12.58 2.8799e-16
12.59 2.8799e-16
12.6 2.8799e-16
12.61 2.8799e-16
12.62 2.8799e-16
12.63 2.8799e-16
12.64 2.8799e-16
12.65 2.8799e-16
12.66 2.8799e-16
12.67 2.8799e-16
12.68 2.8799e-16
12.69 2.8799e-16
12.7 2.8799e-16
12.71 2.8799e-16
12.72 2.8799e-16
12.73 2.8799e-16
12.74 2.8799e-16
12.75 2.8799e-16
12.76 2.8799e-16
12.77 2.8799e-16
12.78 2.8799e-16
12.79 2.8799e-16
12.8 2.8799e-16
12.81 2.8799e-16
12.82 2.8799e-16
12.83 2.8799e-16
12.84 2.8799e-16
12.85 2.8799e-16
12.86 2.8799e-16
12.87 2.8799e-16
12.88 2.8799e-16
12.89 2.8799e-16
12.9 2.8799e-16
12.91 2.8799e-16
12.92 2.8799e-16
12.93 2.8799e-16
12.94 2.8799e-16
12.95 2.8799e-16
12.96 2.8799e-16
12.97 2.8799e-16
12.98 2.8799e-16
12.99 2.8799e-16
13 2.8799e-16
13.01 2.8799e-16
13.02 2.8799e-16
13.03 2.8799e-16
13.04 2.8799e-16
13.05 2.8799e-16
13.06 2.8799e-16
13.07 2.8799e-16
13.08 2.8799e-16
13.09 2.8799e-16
13.1 2.8799e-16
13.11 2.8799e-16
13.12 2.8799e-16
13.13 2.8799e-16
13.14 2.8799e-16
13.15 2.8799e-16
13.16 2.8799e-16
13.17 2.8799e-16
13.18 2.8799e-16
13.19 2.8799e-16
13.2 2.8799e-16
13.21 2.8799e-16
13.22 2.8799e-16
13.23 2.8799e-16
13.24 2.8799e-16
13.25 2.8799e-16
13.26 2.8799e-16
13.27 2.8799e-16
13.28 2.8799e-16
13.29 2.8799e-16
13.3 2.8799e-16
13.31 2.8799e-16
13.32 2.8799e-16
13.33 2.8799e-16
13.34 2.8799e-16
13.35 2.8799e-16
13.36 2.8799e-16
13.37 2.8799e-16
13.38 2.8799e-16
13.39 2.8799e-16
13.4 2.8799e-16
13.41 2.8799e-16
13.42 2.8799e-16
13.43 2.8799e-16
13.44 2.8799e-16
13.45 2.8799e-16
13.46 2.8799e-16
13.47 2.8799e-16
13.48 2.8799e-16
13.49 2.8799e-16
13.5 2.8799e-16
13.51 2.8799e-16
13.52 2.8799e-16
13.53 2.8799e-16
13.54 2.8799e-16
13.55 2.8799e-16
13.56 2.8799e-16
13.57 2.8799e-16
13.58 2.8799e-16
13.59 2.8799e-16
13.6 2.8799e-16
13.61 2.8799e-16
13.62 2.8799e-16
13.63 2.8799e-16
13.64 2.8799e-16
13.65 2.8799e-16
13.66 2.8799e-16
13.67 2.8799e-16
13.68 2.8799e-16
13.69 2.8799e-16
13.7 2.8799e-16
13.71 2.8799e-16
13.72 2.8799e-16
13.73 2.8799e-16
13.74 2.8799e-16
13.75 2.8799e-16
13.76 2.8799e-16
13.77 2.8799e-16
13.78 2.8799e-16
13.79 2.8799e-16
13.8 2.8799e-16
13.81 2.8799e-16
13.82 2.8799e-16
13.83 2.8799e-16
13.84 2.8799e-16
13.85 2.8799e-16
13.86 2.8799e-16
13.87 2.8799e-16
13.88 2.8799e-16
13.89 2.8799e-16
13.9 2.8799e-16
13.91 2.8799e-16
13.92 2.8799e-16
13.93 2.8799e-16
13.94 2.8799e-16
13.95 2.8799e-16
13.96 2.8799e-16
13.97 2.8799e-16
13.98 2.8799e-16
13.99 2.8799e-16
14 2.8799e-16
14.01 2.8799e-16
14.02 2.8799e-16
14.03 2.8799e-16
14.04 2.8799e-16
14.05 2.8799e-16
14.06 2.8799e-16
14.07 2.8799e-16
14.08 2.8799e-16
14.09 2.8799e-16
14.1 2.8799e-16
14.11 2.8799e-16
14.12 2.8799e-16
14.13 2.8799e-16
14.14 2.8799e-16
14.15 2.8799e-16
14.16 2.8799e-16
14.17 2.8799e-16
14.18 2.8799e-16
14.19 2.8799e-16
14.2 2.8799e-16
14.21 2.8799e-16
14.22 2.8799e-16
14.23 2.8799e-16
14.24 2.8799e-16
14.25 2.8799e-16
14.26 2.8799e-16
14.27 2.8799e-16
14.28 2.8799e-16
14.29 2.8799e-16
14.3 2.8799e-16
14.31 2.8799e-16
14.32 2.8799e-16
14.33 2.8799e-16
14.34 2.8799e-16
14.35 2.8799e-16
14.36 2.8799e-16
14.37 2.8799e-16
14.38 2.8799e-16
14.39 2.8799e-16
14.4 2.8799e-16
14.41 2.8799e-16
14.42 2.8799e-16
14.43 2.8799e-16
14.44 2.8799e-16
14.45 2.8799e-16
14.46 2.8799e-16
14.47 2.8799e-16
14.48 2.8799e-16
14.49 2.8799e-16
14.5 2.8799e-16
14.51 2.8799e-16
14.52 2.8799e-16
14.53 2.8799e-16
14.54 2.8799e-16
14.55 2.8799e-16
14.56 2.8799e-16
14.57 2.8799e-16
14.58 2.8799e-16
14.59 2.8799e-16
14.6 2.8799e-16
14.61 2.8799e-16
14.62 2.8799e-16
14.63 2.8799e-16
14.64 2.8799e-16
14.65 2.8799e-16
14.66 2.8799e-16
14.67 2.8799e-16
14.68 2.8799e-16
14.69 2.8799e-16
14.7 2.8799e-16
14.71 2.8799e-16
14.72 2.8799e-16
14.73 2.8799e-16
14.74 2.8799e-16
14.75 2.8799e-16
14.76 2.8799e-16
14.77 2.8799e-16
14.78 2.8799e-16
14.79 2.8799e-16
14.8 2.8799e-16
14.81 2.8799e-16
14.82 2.8799e-16
14.83 2.8799e-16
14.84 2.8799e-16
14.85 2.8799e-16
14.86 2.8799e-16
14.87 2.8799e-16
14.88 2.8799e-16
14.89 2.8799e-16
14.9 2.8799e-16
14.91 2.8799e-16
14.92 2.8799e-16
14.93 2.8799e-16
14.94 2.8799e-16
14.95 2.8799e-16
14.96 2.8799e-16
14.97 2.8799e-16
14.98 2.8799e-16
14.99 2.8799e-16
15 2.8799e-16
15 2.8799e-16


==> figuresAndData/relayOutputSecondOrderNum-1+1.csv <==
0 1
0.01 0.9704
0.02 0.94157
0.03 0.9135
0.04 0.88617
0.05 0.85956
0.06 0.83364
0.07 0.8084
0.08 0.78382
0.09 0.75989
0.1 0.73658
0.11 0.71388
0.12 0.69176
0.13 0.67023
0.14 0.64926
0.15 0.62883
0.16 0.60893
0.17 0.58955
0.18 0.57067
0.19 0.55228
0.2 0.53437
0.21 0.51692
0.22 0.49992
0.23 0.48336
0.24 0.46723
0.25 0.45151
0.26 0.4362
0.27 0.42128
0.28 0.40674
0.29 0.39258
0.3 0.37879
0.31 0.36534
0.32 0.35224
0.33 0.33948
0.34 0.32704
0.35 0.31492
0.36 0.30311
0.37 0.2916
0.38 0.28038
0.39 0.26945
0.4 0.25879
0.41 0.24841
0.42 0.23829
0.43 0.22843
0.44 0.21881
0.45 0.20945
0.46 0.20031
0.47 0.19141
0.48 0.18273
0.49 0.17427
0.5 0.16603
0.51 0.15799
0.52 0.15015
0.53 0.14251
0.54 0.13506
0.55 0.1278
0.56 0.12072
0.57 0.11382
0.58 0.10709
0.59 0.10053
0.6 0.09413
0.61 0.087891
0.62 0.081807
0.63 0.075875
0.64 0.07009
0.65 0.064449
0.66 0.058947
0.67 0.053582
0.68 0.04835
0.69 0.043246
0.7 0.038269
0.71 0.033415
0.72 0.028681
0.73 0.024063
0.74 0.019558
0.75 0.015165
0.76 0.010879
0.77 0.0066981
0.78 0.0026198
0.78656 3.0336e-15
0.78656 2.1988e-16
0.79656 -0.023322
0.80656 -0.045396
0.81656 -0.066269
0.82656 -0.085988
0.83656 -0.1046
0.84656 -0.12214
0.85656 -0.13866
0.86656 -0.15419
0.87656 -0.16878
0.88656 -0.18246
0.89656 -0.19527
0.90656 -0.20724
0.91656 -0.21841
0.92656 -0.22881
0.93656 -0.23847
0.94656 -0.24743
0.95656 -0.2557
0.96656 -0.26332
0.97656 -0.27032
0.98656 -0.27673
0.99656 -0.28256
1.0066 -0.28784
1.0166 -0.2926
1.0266 -0.29686
1.0366 -0.30064
1.0466 -0.30396
1.0566 -0.30685
1.0666 -0.30931
1.0766 -0.31138
1.0866 -0.31307
1.0966 -0.31439
1.1066 -0.31537
1.1166 -0.31602
1.1266 -0.31636
1.1366 -0.31639
1.1466 -0.31614
1.1566 -0.31562
1.1666 -0.31485
1.1766 -0.31383
1.1866 -0.31258
1.1966 -0.3111
1.2066 -0.30943
1.2166 -0.30755
1.2266 -0.30549
1.2366 -0.30325
1.2466 -0.30085
1.2566 -0.29829
1.2666 -0.29558
1.2766 -0.29273
1.2866 -0.28976
1.2966 -0.28666
1.3066 -0.28345
1.3166 -0.28013
1.3266 -0.27671
1.3366 -0.2732
1.3466 -0.26961
1.3566 -0.26593
1.3666 -0.26218
1.3766 -0.25836
1.3866 -0.25448
1.3966 -0.25054
1.4066 -0.24655
1.4166 -0.24251
1.4266 -0.23843
1.4366 -0.23431
1.4466 -0.23016
1.4566 -0.22598
1.4666 -0.22177
1.4766 -0.21754
1.4866 -0.21329
1.4966 -0.20903
1.5066 -0.20475
1.5166 -0.20047
1.5266 -0.19618
1.5366 -0.19188
1.5466 -0.18759
1.5566 -0.1833
1.5666 -0.17901
1.5766 -0.17473
1.5866 -0.17046
1.5966 -0.1662
1.6066 -0.16195
1.6166 -0.15772
1.6266 -0.1535
1.6366 -0.14931
1.6466 -0.14513
1.6566 -0.14097
1.6666 -0.13684
1.6766 -0.13273
1.6866 -0.12864
1.6966 -0.12458
1.7066 -0.12055
1.7166 -0.11655
1.7266 -0.11258
1.7366 -0.10864
1.7466 -0.10472
1.7566 -0.10084
1.7666 -0.096998
1.7766 -0.093184
1.7866 -0.089405
1.7966 -0.085659
1.8066 -0.081949
1.8166 -0.078275
1.8266 -0.074636
1.8366 -0.071033
1.8466 -0.067467
1.8566 -0.063938
1.8666 -0.060446
1.8766 -0.056992
1.8866 -0.053575
1.8966 -0.050196
1.9066 -0.046855
1.9166 -0.043551
1.9266 -0.040286
1.9366 -0.037059
1.9466 -0.03387
1.9566 -0.03072
1.9666 -0.027607
1.9766 -0.024532
1.9866 -0.021496
1.9966 -0.018498
2.0066 -0.015537
2.0166 -0.012614
2.0266 -0.009729
2.0366 -0.0068813
2.0466 -0.004071
2.0566 -0.0012977
2.0613 -7.4845e-15
2.0613 2.9577e-16
2.0713 0.022127
2.0813 0.043064
2.0913 0.062857
2.1013 0.081551
2.1113 0.099188
2.1213 0.11581
2.1313 0.13145
2.1413 0.14616
2.1513 0.15997
2.1613 0.17291
2.1713 0.18502
2.1813 0.19634
2.1913 0.20689
2.2013 0.21671
2.2113 0.22583
2.2213 0.23427
2.2313 0.24206
2.2413 0.24924
2.2513 0.25582
2.2613 0.26183
2.2713 0.2673
2.2813 0.27225
2.2913 0.2767
2.3013 0.28068
2.3113 0.2842
2.3213 0.28728
2.3313 0.28995
2.3413 0.29222
2.3513 0.29411
2.3613 0.29564
2.3713 0.29682
2.3813 0.29767
2.3913 0.29822
2.4013 0.29846
2.4113 0.29842
2.4213 0.29811
2.4313 0.29754
2.4413 0.29672
2.4513 0.29568
2.4613 0.29442
2.4713 0.29295
2.4813 0.29128
2.4913 0.28942
2.5013 0.28739
2.5113 0.28519
2.5213 0.28284
2.5313 0.28033
2.5413 0.27769
2.5513 0.27491
2.5613 0.27202
2.5713 0.269
2.5813 0.26588
2.5913 0.26266
2.6013 0.25934
2.6113 0.25594
2.6213 0.25246
2.6313 0.2489
2.6413 0.24527
2.6513 0.24157
2.6613 0.23782
2.6713 0.23401
2.6813 0.23016
2.6913 0.22626
2.7013 0.22232
2.7113 0.21835
2.7213 0.21434
2.7313 0.21031
2.7413 0.20625
2.7513 0.20217
2.7613 0.19807
2.7713 0.19397
2.7813 0.18985
2.7913 0.18572
2.8013 0.18159
2.8113 0.17745
2.8213 0.17332
2.8313 0.16919
2.8413 0.16506
2.8513 0.16094
2.8613 0.15683
2.8713 0.15273
2.8813 0.14865
2.8913 0.14458
2.9013 0.14052
2.9113 0.13648
2.9213 0.13247
2.9313 0.12847
2.9413 0.1245
2.9513 0.12054
2.9613 0.11662
2.9713 0.11272
2.9813 0.10884
2.9913 0.105
3.0013 0.10118
3.0113 0.097392
3.0213 0.093634
3.0313 0.089907
3.0413 0.086212
3.0513 0.082549
3.0613 0.078919
3.0713 0.075322
3.0813 0.071759
3.0913 0.06823
3.1013 0.064735
3.1113 0.061276
3.1213 0.057852
3.1313 0.054464
3.1413 0.051111
3.1513 0.047795
3.1613 0.044514
3.1713 0.041271
3.1813 0.038063
3.1913 0.034893
3.2013 0.031759
3.2113 0.028661
3.2213 0.025601
3.2313 0.022577
3.2413 0.01959
3.2513 0.016639
3.2613 0.013726
3.2713 0.010848
3.2813 0.0080076
3.2913 0.0052031
3.3013 0.0024348
3.3102 3.0835e-16
3.3102 -7.4198e-15
3.3202 -0.022108
3.3302 -0.043028
3.3402 -0.062804
3.3502 -0.081482
3.3602 -0.099104
3.3702 -0.11571
3.3802 -0.13134
3.3902 -0.14604
3.4002 -0.15983
3.4102 -0.17276
3.4202 -0.18486
3.4302 -0.19617
3.4402 -0.20671
3.4502 -0.21652
3.4602 -0.22563
3.4702 -0.23406
3.4802 -0.24185
3.4902 -0.24902
3.5002 -0.25559
3.5102 -0.2616
3.5202 -0.26707
3.5302 -0.27201
3.5402 -0.27646
3.5502 -0.28043
3.5602 -0.28394
3.5702 -0.28702
3.5802 -0.28968
3.5902 -0.29195
3.6002 -0.29384
3.6102 -0.29536
3.6202 -0.29655
3.6302 -0.2974
3.6402 -0.29794
3.6502 -0.29818
3.6602 -0.29814
3.6702 -0.29782
3.6802 -0.29726
3.6902 -0.29644
3.7002 -0.2954
3.7102 -0.29414
3.7202 -0.29266
3.7302 -0.29099
3.7402 -0.28914
3.7502 -0.28711
3.7602 -0.28491
3.7702 -0.28256
3.7802 -0.28005
3.7902 -0.27741
3.8002 -0.27464
3.8102 -0.27174
3.8202 -0.26873
3.8302 -0.26561
3.8402 -0.26239
3.8502 -0.25907
3.8602 -0.25567
3.8702 -0.25219
3.8802 -0.24863
3.8902 -0.245
3.9002 -0.24131
3.9102 -0.23756
3.9202 -0.23376
3.9302 -0.2299
3.9402 -0.22601
3.9502 -0.22207
3.9602 -0.2181
3.9702 -0.21409
3.9802 -0.21006
3.9902 -0.20601
4.0002 -0.20193
4.0102 -0.19784
4.0202 -0.19373
4.0302 -0.18961
4.0402 -0.18549
4.0502 -0.18136
4.0602 -0.17723
4.0702 -0.1731
4.0802 -0.16897
4.0902 -0.16484
4.1002 -0.16073
4.1102 -0.15662
4.1202 -0.15252
4.1302 -0.14844
4.1402 -0.14437
4.1502 -0.14032
4.1602 -0.13628
4.1702 -0.13227
4.1802 -0.12828
4.1902 -0.1243
4.2002 -0.12036
4.2102 -0.11643
4.2202 -0.11253
4.2302 -0.10866
4.2402 -0.10482
4.2502 -0.101
4.2602 -0.097217
4.2702 -0.093462
4.2802 -0.089737
4.2902 -0.086044
4.3002 -0.082383
4.3102 -0.078755
4.3202 -0.075161
4.3302 -0.0716
4.3402 -0.068073
4.3502 -0.064581
4.3602 -0.061124
4.3702 -0.057702
4.3802 -0.054316
4.3902 -0.050966
4.4002 -0.047651
4.4102 -0.044373
4.4202 -0.041132
4.4302 -0.037926
4.4402 -0.034758
4.4502 -0.031626
4.4602 -0.028531
4.4702 -0.025472
4.4802 -0.02245
4.4902 -0.019465
4.5002 -0.016517
4.5102 -0.013605
4.5202 -0.010729
4.5302 -0.0078903
4.5402 -0.0050877
4.5502 -0.0023212
4.5587 -1.5199e-14
4.5587 2.5067e-16
4.5687 0.022108
4.5787 0.043027
4.5887 0.062803
4.5987 0.081481
4.6087 0.099102
4.6187 0.11571
4.6287 0.13134
4.6387 0.14603
4.6487 0.15983
4.6587 0.17276
4.6687 0.18486
4.6787 0.19617
4.6887 0.20671
4.6987 0.21652
4.7087 0.22563
4.7187 0.23406
4.7287 0.24185
4.7387 0.24901
4.7487 0.25559
4.7587 0.2616
4.7687 0.26706
4.7787 0.27201
4.7887 0.27645
4.7987 0.28042
4.8087 0.28394
4.8187 0.28702
4.8287 0.28968
4.8387 0.29195
4.8487 0.29383
4.8587 0.29536
4.8687 0.29654
4.8787 0.29739
4.8887 0.29793
4.8987 0.29817
4.9087 0.29813
4.9187 0.29782
4.9287 0.29725
4.9387 0.29644
4.9487 0.29539
4.9587 0.29413
4.9687 0.29266
4.9787 0.29099
4.9887 0.28914
4.9987 0.2871
5.0087 0.28491
5.0187 0.28255
5.0287 0.28005
5.0387 0.27741
5.0487 0.27463
5.0587 0.27174
5.0687 0.26872
5.0787 0.2656
5.0887 0.26238
5.0987 0.25907
5.1087 0.25567
5.1187 0.25218
5.1287 0.24863
5.1387 0.245
5.1487 0.24131
5.1587 0.23756
5.1687 0.23375
5.1787 0.2299
5.1887 0.226
5.1987 0.22206
5.2087 0.21809
5.2187 0.21409
5.2287 0.21006
5.2387 0.206
5.2487 0.20193
5.2587 0.19783
5.2687 0.19373
5.2787 0.18961
5.2887 0.18549
5.2987 0.18136
5.3087 0.17723
5.3187 0.17309
5.3287 0.16896
5.3387 0.16484
5.3487 0.16072
5.3587 0.15662
5.3687 0.15252
5.3787 0.14844
5.3887 0.14437
5.3987 0.14032
5.4087 0.13628
5.4187 0.13227
5.4287 0.12827
5.4387 0.1243
5.4487 0.12035
5.4587 0.11643
5.4687 0.11253
5.4787 0.10866
5.4887 0.10482
5.4987 0.101
5.5087 0.097214
5.5187 0.093459
5.5287 0.089734
5.5387 0.086041
5.5487 0.082381
5.5587 0.078753
5.5687 0.075158
5.5787 0.071597
5.5887 0.068071
5.5987 0.064579
5.6087 0.061122
5.6187 0.0577
5.6287 0.054314
5.6387 0.050963
5.6487 0.047649
5.6587 0.044371
5.6687 0.041129
5.6787 0.037924
5.6887 0.034756
5.6987 0.031624
5.7087 0.028528
5.7187 0.02547
5.7287 0.022448
5.7387 0.019463
5.7487 0.016515
5.7587 0.013603
5.7687 0.010727
5.7787 0.0078884
5.7887 0.0050858
5.7987 0.0023194
5.8072 1.5648e-14
5.8072 1.9602e-16
5.8172 -0.022108
5.8272 -0.043027
5.8372 -0.062803
5.8472 -0.081481
5.8572 -0.099102
5.8672 -0.11571
5.8772 -0.13134
5.8872 -0.14603
5.8972 -0.15983
5.9072 -0.17276
5.9172 -0.18486
5.9272 -0.19617
5.9372 -0.20671
5.9472 -0.21652
5.9572 -0.22563
5.9672 -0.23406
5.9772 -0.24185
5.9872 -0.24901
5.9972 -0.25559
6.0072 -0.2616
6.0172 -0.26706
6.0272 -0.27201
6.0372 -0.27645
6.0472 -0.28042
6.0572 -0.28394
6.0672 -0.28701
6.0772 -0.28968
6.0872 -0.29195
6.0972 -0.29383
6.1072 -0.29536
6.1172 -0.29654
6.1272 -0.29739
6.1372 -0.29793
6.1472 -0.29817
6.1572 -0.29813
6.1672 -0.29782
6.1772 -0.29725
6.1872 -0.29644
6.1972 -0.29539
6.2072 -0.29413
6.2172 -0.29266
6.2272 -0.29099
6.2372 -0.28914
6.2472 -0.2871
6.2572 -0.28491
6.2672 -0.28255
6.2772 -0.28005
6.2872 -0.27741
6.2972 -0.27463
6.3072 -0.27174
6.3172 -0.26872
6.3272 -0.2656
6.3372 -0.26238
6.3472 -0.25907
6.3572 -0.25567
6.3672 -0.25218
6.3772 -0.24863
6.3872 -0.245
6.3972 -0.24131
6.4072 -0.23756
6.4172 -0.23375
6.4272 -0.2299
6.4372 -0.226
6.4472 -0.22206
6.4572 -0.21809
6.4672 -0.21409
6.4772 -0.21006
6.4872 -0.206
6.4972 -0.20193
6.5072 -0.19783
6.5172 -0.19373
6.5272 -0.18961
6.5372 -0.18549
6.5472 -0.18136
6.5572 -0.17723
6.5672 -0.17309
6.5772 -0.16896
6.5872 -0.16484
6.5972 -0.16072
6.6072 -0.15662
6.6172 -0.15252
6.6272 -0.14844
6.6372 -0.14437
6.6472 -0.14032
6.6572 -0.13628
6.6672 -0.13227
6.6772 -0.12827
6.6872 -0.1243
6.6972 -0.12035
6.7072 -0.11643
6.7172 -0.11253
6.7272 -0.10866
6.7372 -0.10482
6.7472 -0.101
6.7572 -0.097214
6.7672 -0.093459
6.7772 -0.089734
6.7872 -0.086041
6.7972 -0.082381
6.8072 -0.078753
6.8172 -0.075158
6.8272 -0.071597
6.8372 -0.068071
6.8472 -0.064579
6.8572 -0.061122
6.8672 -0.0577
6.8772 -0.054314
6.8872 -0.050963
6.8972 -0.047649
6.9072 -0.044371
6.9172 -0.041129
6.9272 -0.037924
6.9372 -0.034756
6.9472 -0.031624
6.9572 -0.028528
6.9672 -0.02547
6.9772 -0.022448
6.9872 -0.019463
6.9972 -0.016514
7.0072 -0.013603
7.0172 -0.010727
7.0272 -0.0078884
7.0372 -0.0050858
7.0472 -0.0023194
7.0557 5.8981e-17
7.0557 1.5506e-14
7.0657 0.022108
7.0757 0.043027
7.0857 0.062803
7.0957 0.081481
7.1057 0.099102
7.1157 0.11571
7.1257 0.13134
7.1357 0.14603
7.1457 0.15983
7.1557 0.17276
7.1657 0.18486
7.1757 0.19617
7.1857 0.20671
7.1957 0.21652
7.2057 0.22563
7.2157 0.23406
7.2257 0.24185
7.2357 0.24901
7.2457 0.25559
7.2557 0.2616
7.2657 0.26706
7.2757 0.27201
7.2857 0.27645
7.2957 0.28042
7.3057 0.28394
7.3157 0.28701
7.3257 0.28968
7.3357 0.29195
7.3457 0.29383
7.3557 0.29536
7.3657 0.29654
7.3757 0.29739
7.3857 0.29793
7.3957 0.29817
7.4057 0.29813
7.4157 0.29782
7.4257 0.29725
7.4357 0.29644
7.4457 0.29539
7.4557 0.29413
7.4657 0.29266
7.4757 0.29099
7.4857 0.28914
7.4957 0.2871
7.5057 0.28491
7.5157 0.28255
7.5257 0.28005
7.5357 0.27741
7.5457 0.27463
7.5557 0.27174
7.5657 0.26872
7.5757 0.2656
7.5857 0.26238
7.5957 0.25907
7.6057 0.25567
7.6157 0.25218
7.6257 0.24863
7.6357 0.245
7.6457 0.24131
7.6557 0.23756
7.6657 0.23375
7.6757 0.2299
7.6857 0.226
7.6957 0.22206
7.7057 0.21809
7.7157 0.21409
7.7257 0.21006
7.7357 0.206
7.7457 0.20193
7.7557 0.19783
7.7657 0.19373
7.7757 0.18961
7.7857 0.18549
7.7957 0.18136
7.8057 0.17723
7.8157 0.17309
7.8257 0.16896
7.8357 0.16484
7.8457 0.16072
7.8557 0.15662
7.8657 0.15252
7.8757 0.14844
7.8857 0.14437
7.8957 0.14032
7.9057 0.13628
7.9157 0.13227
7.9257 0.12827
7.9357 0.1243
7.9457 0.12035
7.9557 0.11643
7.9657 0.11253
7.9757 0.10866
7.9857 0.10482
7.9957 0.101
8.0057 0.097214
8.0157 0.093459
8.0257 0.089734
8.0357 0.086041
8.0457 0.082381
8.0557 0.078753
8.0657 0.075158
8.0757 0.071597
8.0857 0.068071
8.0957 0.064579
8.1057 0.061122
8.1157 0.0577
8.1257 0.054314
8.1357 0.050963
8.1457 0.047649
8.1557 0.044371
8.1657 0.041129
8.1757 0.037924
8.1857 0.034756
8.1957 0.031624
8.2057 0.028528
8.2157 0.02547
8.2257 0.022448
8.2357 0.019463
8.2457 0.016514
8.2557 0.013603
8.2657 0.010727
8.2757 0.0078884
8.2857 0.0050858
8.2957 0.0023194
8.3041 3.1089e-14
8.3041 1.9299e-16
8.3141 -0.022108
8.3241 -0.043027
8.3341 -0.062803
8.3441 -0.081481
8.3541 -0.099102
8.3641 -0.11571
8.3741 -0.13134
8.3841 -0.14603
8.3941 -0.15983
8.4041 -0.17276
8.4141 -0.18486
8.4241 -0.19617
8.4341 -0.20671
8.4441 -0.21652
8.4541 -0.22563
8.4641 -0.23406
8.4741 -0.24185
8.4841 -0.24901
8.4941 -0.25559
8.5041 -0.2616
8.5141 -0.26706
8.5241 -0.27201
8.5341 -0.27645
8.5441 -0.28042
8.5541 -0.28394
8.5641 -0.28701
8.5741 -0.28968
8.5841 -0.29195
8.5941 -0.29383
8.6041 -0.29536
8.6141 -0.29654
8.6241 -0.29739
8.6341 -0.29793
8.6441 -0.29817
8.6541 -0.29813
8.6641 -0.29782
8.6741 -0.29725
8.6841 -0.29644
8.6941 -0.29539
8.7041 -0.29413
8.7141 -0.29266
8.7241 -0.29099
8.7341 -0.28914
8.7441 -0.2871
8.7541 -0.28491
8.7641 -0.28255
8.7741 -0.28005
8.7841 -0.27741
8.7941 -0.27463
8.8041 -0.27174
8.8141 -0.26872
8.8241 -0.2656
8.8341 -0.26238
8.8441 -0.25907
8.8541 -0.25567
8.8641 -0.25218
8.8741 -0.24863
8.8841 -0.245
8.8941 -0.24131
8.9041 -0.23756
8.9141 -0.23375
8.9241 -0.2299
8.9341 -0.226
8.9441 -0.22206
8.9541 -0.21809
8.9641 -0.21409
8.9741 -0.21006
8.9841 -0.206
8.9941 -0.20193
9.0041 -0.19783
9.0141 -0.19373
9.0241 -0.18961
9.0341 -0.18549
9.0441 -0.18136
9.0541 -0.17723
9.0641 -0.17309
9.0741 -0.16896
9.0841 -0.16484
9.0941 -0.16072
9.1041 -0.15662
9.1141 -0.15252
9.1241 -0.14844
9.1341 -0.14437
9.1441 -0.14032
9.1541 -0.13628
9.1641 -0.13227
9.1741 -0.12827
9.1841 -0.1243
9.1941 -0.12035
9.2041 -0.11643
9.2141 -0.11253
9.2241 -0.10866
9.2341 -0.10482
9.2441 -0.101
9.2541 -0.097214
9.2641 -0.093459
9.2741 -0.089734
9.2841 -0.086041
9.2941 -0.082381
9.3041 -0.078753
9.3141 -0.075158
9.3241 -0.071597
9.3341 -0.068071
9.3441 -0.064579
9.3541 -0.061122
9.3641 -0.0577
9.3741 -0.054314
9.3841 -0.050963
9.3941 -0.047649
9.4041 -0.044371
9.4141 -0.041129
9.4241 -0.037924
9.4341 -0.034756
9.4441 -0.031624
9.4541 -0.028528
9.4641 -0.02547
9.4741 -0.022448
9.4841 -0.019463
9.4941 -0.016514
9.5041 -0.013603
9.5141 -0.010727
9.5241 -0.0078884
9.5341 -0.0050858
9.5441 -0.0023194
9.5526 8.3267e-17
9.5526 3.0983e-14
9.5626 0.022108
9.5726 0.043027
9.5826 0.062803
9.5926 0.081481
9.6026 0.099102
9.6126 0.11571
9.6226 0.13134
9.6326 0.14603
9.6426 0.15983
9.6526 0.17276
9.6626 0.18486
9.6726 0.19617
9.6826 0.20671
9.6926 0.21652
9.7026 0.22563
9.7126 0.23406
9.7226 0.24185
9.7326 0.24901
9.7426 0.25559
9.7526 0.2616
9.7626 0.26706
9.7726 0.27201
9.7826 0.27645
9.7926 0.28042
9.8026 0.28394
9.8126 0.28701
9.8226 0.28968
9.8326 0.29195
9.8426 0.29383
9.8526 0.29536
9.8626 0.29654
9.8726 0.29739
9.8826 0.29793
9.8926 0.29817
9.9026 0.29813
9.9126 0.29782
9.9226 0.29725
9.9326 0.29644
9.9426 0.29539
9.9526 0.29413
9.9626 0.29266
9.9726 0.29099
9.9826 0.28914
9.9926 0.2871
10.003 0.28491
10.013 0.28255
10.023 0.28005
10.033 0.27741
10.043 0.27463
10.053 0.27174
10.063 0.26872
10.073 0.2656
10.083 0.26238
10.093 0.25907
10.103 0.25567
10.113 0.25218
10.123 0.24863
10.133 0.245
10.143 0.24131
10.153 0.23756
10.163 0.23375
10.173 0.2299
10.183 0.226
10.193 0.22206
10.203 0.21809
10.213 0.21409
10.223 0.21006
10.233 0.206
10.243 0.20193
10.253 0.19783
10.263 0.19373
10.273 0.18961
10.283 0.18549
10.293 0.18136
10.303 0.17723
10.313 0.17309
10.323 0.16896
10.333 0.16484
10.343 0.16072
10.353 0.15662
10.363 0.15252
10.373 0.14844
10.383 0.14437
10.393 0.14032
10.403 0.13628
10.413 0.13227
10.423 0.12827
10.433 0.1243
10.443 0.12035
10.453 0.11643
10.463 0.11253
10.473 0.10866
10.483 0.10482
10.493 0.101
10.503 0.097214
10.513 0.093459
10.523 0.089734
10.533 0.086041
10.543 0.082381
10.553 0.078753
10.563 0.075158
10.573 0.071597
10.583 0.068071
10.593 0.064579
10.603 0.061122
10.613 0.0577
10.623 0.054314
10.633 0.050963
10.643 0.047649
10.653 0.044371
10.663 0.041129
10.673 0.037924
10.683 0.034756
10.693 0.031624
10.703 0.028528
10.713 0.02547
10.723 0.022448
10.733 0.019463
10.743 0.016514
10.753 0.013603
10.763 0.010727
10.773 0.0078884
10.783 0.0050858
10.793 0.0023194
10.801 5.6552e-16
10.801 -3.0331e-14
10.811 -0.022108
10.821 -0.043027
10.831 -0.062803
10.841 -0.081481
10.851 -0.099102
10.861 -0.11571
10.871 -0.13134
10.881 -0.14603
10.891 -0.15983
10.901 -0.17276
10.911 -0.18486
10.921 -0.19617
10.931 -0.20671
10.941 -0.21652
10.951 -0.22563
10.961 -0.23406
10.971 -0.24185
10.981 -0.24901
10.991 -0.25559
11.001 -0.2616
11.011 -0.26706
11.021 -0.27201
11.031 -0.27645
11.041 -0.28042
11.051 -0.28394
11.061 -0.28701
11.071 -0.28968
11.081 -0.29195
11.091 -0.29383
11.101 -0.29536
11.111 -0.29654
11.121 -0.29739
11.131 -0.29793
11.141 -0.29817
11.151 -0.29813
11.161 -0.29782
11.171 -0.29725
11.181 -0.29644
11.191 -0.29539
11.201 -0.29413
11.211 -0.29266
11.221 -0.29099
11.231 -0.28914
11.241 -0.2871
11.251 -0.28491
11.261 -0.28255
11.271 -0.28005
11.281 -0.27741
11.291 -0.27463
11.301 -0.27174
11.311 -0.26872
11.321 -0.2656
11.331 -0.26238
11.341 -0.25907
11.351 -0.25567
11.361 -0.25218
11.371 -0.24863
11.381 -0.245
11.391 -0.24131
11.401 -0.23756
11.411 -0.23375
11.421 -0.2299
11.431 -0.226
11.441 -0.22206
11.451 -0.21809
11.461 -0.21409
11.471 -0.21006
11.481 -0.206
11.491 -0.20193
11.501 -0.19783
11.511 -0.19373
11.521 -0.18961
11.531 -0.18549
11.541 -0.18136
11.551 -0.17723
11.561 -0.17309
11.571 -0.16896
11.581 -0.16484
11.591 -0.16072
11.601 -0.15662
11.611 -0.15252
11.621 -0.14844
11.631 -0.14437
11.641 -0.14032
11.651 -0.13628
11.661 -0.13227
11.671 -0.12827
11.681 -0.1243
11.691 -0.12035
11.701 -0.11643
11.711 -0.11253
11.721 -0.10866
11.731 -0.10482
11.741 -0.101
11.751 -0.097214
11.761 -0.093459
11.771 -0.089734
11.781 -0.086041
11.791 -0.082381
11.801 -0.078753
11.811 -0.075158
11.821 -0.071597
11.831 -0.068071
11.841 -0.064579
11.851 -0.061122
11.861 -0.0577
11.871 -0.054314
11.881 -0.050963
11.891 -0.047649
11.901 -0.044371
11.911 -0.041129
11.921 -0.037924
11.931 -0.034756
11.941 -0.031624
11.951 -0.028528
11.961 -0.02547
11.971 -0.022448
11.981 -0.019463
11.991 -0.016514
12.001 -0.013603
12.011 -0.010727
12.021 -0.0078884
12.031 -0.0050858
12.041 -0.0023194
12.05 5.3343e-17
12.05 3.0952e-14
12.06 0.022108
12.07 0.043027
12.08 0.062803
12.09 0.081481
12.1 0.099102
12.11 0.11571
12.12 0.13134
12.13 0.14603
12.14 0.15983
12.15 0.17276
12.16 0.18486
12.17 0.19617
12.18 0.20671
12.19 0.21652
12.2 0.22563
12.21 0.23406
12.22 0.24185
12.23 0.24901
12.24 0.25559
12.25 0.2616
12.26 0.26706
12.27 0.27201
12.28 0.27645
12.29 0.28042
12.3 0.28394
12.31 0.28701
12.32 0.28968
12.33 0.29195
12.34 0.29383
12.35 0.29536
12.36 0.29654
12.37 0.29739
12.38 0.29793
12.39 0.29817
12.4 0.29813
12.41 0.29782
12.42 0.29725
12.43 0.29644
12.44 0.29539
12.45 0.29413
12.46 0.29266
12.47 0.29099
12.48 0.28914
12.49 0.2871
12.5 0.28491
12.51 0.28255
12.52 0.28005
12.53 0.27741
12.54 0.27463
12.55 0.27174
12.56 0.26872
12.57 0.2656
12.58 0.26238
12.59 0.25907
12.6 0.25567
12.61 0.25218
12.62 0.24863
12.63 0.245
12.64 0.24131
12.65 0.23756
12.66 0.23375
12.67 0.2299
12.68 0.226
12.69 0.22206
12.7 0.21809
12.71 0.21409
12.72 0.21006
12.73 0.206
12.74 0.20193
12.75 0.19783
12.76 0.19373
12.77 0.18961
12.78 0.18549
12.79 0.18136
12.8 0.17723
12.81 0.17309
12.82 0.16896
12.83 0.16484
12.84 0.16072
12.85 0.15662
12.86 0.15252
12.87 0.14844
12.88 0.14437
12.89 0.14032
12.9 0.13628
12.91 0.13227
12.92 0.12827
12.93 0.1243
12.94 0.12035
12.95 0.11643
12.96 0.11253
12.97 0.10866
12.98 0.10482
12.99 0.101
13 0.097214
13.01 0.093459
13.02 0.089734
13.03 0.086041
13.04 0.082381
13.05 0.078753
13.06 0.075158
13.07 0.071597
13.08 0.068071
13.09 0.064579
13.1 0.061122
13.11 0.0577
13.12 0.054314
13.13 0.050963
13.14 0.047649
13.15 0.044371
13.16 0.041129
13.17 0.037924
13.18 0.034756
13.19 0.031624
13.2 0.028528
13.21 0.02547
13.22 0.022448
13.23 0.019463
13.24 0.016514
13.25 0.013603
13.26 0.010727
13.27 0.0078884
13.28 0.0050858
13.29 0.0023194
13.298 5.369e-16
13.298 -3.0362e-14
13.308 -0.022108
13.318 -0.043027
13.328 -0.062803
13.338 -0.081481
13.348 -0.099102
13.358 -0.11571
13.368 -0.13134
13.378 -0.14603
13.388 -0.15983
13.398 -0.17276
13.408 -0.18486
13.418 -0.19617
13.428 -0.20671
13.438 -0.21652
13.448 -0.22563
13.458 -0.23406
13.468 -0.24185
13.478 -0.24901
13.488 -0.25559
13.498 -0.2616
13.508 -0.26706
13.518 -0.27201
13.528 -0.27645
13.538 -0.28042
13.548 -0.28394
13.558 -0.28701
13.568 -0.28968
13.578 -0.29195
13.588 -0.29383
13.598 -0.29536
13.608 -0.29654
13.618 -0.29739
13.628 -0.29793
13.638 -0.29817
13.648 -0.29813
13.658 -0.29782
13.668 -0.29725
13.678 -0.29644
13.688 -0.29539
13.698 -0.29413
13.708 -0.29266
13.718 -0.29099
13.728 -0.28914
13.738 -0.2871
13.748 -0.28491
13.758 -0.28255
13.768 -0.28005
13.778 -0.27741
13.788 -0.27463
13.798 -0.27174
13.808 -0.26872
13.818 -0.2656
13.828 -0.26238
13.838 -0.25907
13.848 -0.25567
13.858 -0.25218
13.868 -0.24863
13.878 -0.245
13.888 -0.24131
13.898 -0.23756
13.908 -0.23375
13.918 -0.2299
13.928 -0.226
13.938 -0.22206
13.948 -0.21809
13.958 -0.21409
13.968 -0.21006
13.978 -0.206
13.988 -0.20193
13.998 -0.19783
14.008 -0.19373
14.018 -0.18961
14.028 -0.18549
14.038 -0.18136
14.048 -0.17723
14.058 -0.17309
14.068 -0.16896
14.078 -0.16484
14.088 -0.16072
14.098 -0.15662
14.108 -0.15252
14.118 -0.14844
14.128 -0.14437
14.138 -0.14032
14.148 -0.13628
14.158 -0.13227
14.168 -0.12827
14.178 -0.1243
14.188 -0.12035
14.198 -0.11643
14.208 -0.11253
14.218 -0.10866
14.228 -0.10482
14.238 -0.101
14.248 -0.097214
14.258 -0.093459
14.268 -0.089734
14.278 -0.086041
14.288 -0.082381
14.298 -0.078753
14.308 -0.075158
14.318 -0.071597
14.328 -0.068071
14.338 -0.064579
14.348 -0.061122
14.358 -0.0577
14.368 -0.054314
14.378 -0.050963
14.388 -0.047649
14.398 -0.044371
14.408 -0.041129
14.418 -0.037924
14.428 -0.034756
14.438 -0.031624
14.448 -0.028528
14.458 -0.02547
14.468 -0.022448
14.478 -0.019463
14.488 -0.016514
14.498 -0.013603
14.508 -0.010727
14.518 -0.0078884
14.528 -0.0050858
14.538 -0.0023194
14.547 1.0278e-16
14.547 3.1002e-14
14.557 0.022108
14.567 0.043027
14.577 0.062803
14.587 0.081481
14.597 0.099102
14.607 0.11571
14.617 0.13134
14.627 0.14603
14.637 0.15983
14.647 0.17276
14.657 0.18486
14.667 0.19617
14.677 0.20671
14.687 0.21652
14.697 0.22563
14.707 0.23406
14.717 0.24185
14.727 0.24901
14.737 0.25559
14.747 0.2616
14.757 0.26706
14.767 0.27201
14.777 0.27645
14.787 0.28042
14.797 0.28394
14.807 0.28701
14.817 0.28968
14.827 0.29195
14.837 0.29383
14.847 0.29536
14.857 0.29654
14.867 0.29739
14.877 0.29793
14.887 0.29817
14.897 0.29813
14.907 0.29782
14.917 0.29725
14.927 0.29644
14.937 0.29539
14.947 0.29413
14.957 0.29266
14.967 0.29099
14.977 0.28914
14.987 0.2871
14.997 0.28491
15 0.28412


==> figuresAndData/relayOutputSecondOrderNum-1-1.csv <==
0 1
0.01 0.97049
0.02 0.94196
0.03 0.91436
0.04 0.88767
0.05 0.86186
0.06 0.8369
0.07 0.81277
0.08 0.78943
0.09 0.76687
0.1 0.74506
0.11 0.72397
0.12 0.70359
0.13 0.68388
0.14 0.66484
0.15 0.64643
0.16 0.62864
0.17 0.61144
0.18 0.59483
0.19 0.57877
0.2 0.56326
0.21 0.54827
0.22 0.53378
0.23 0.51979
0.24 0.50628
0.25 0.49322
0.26 0.48061
0.27 0.46844
0.28 0.45668
0.29 0.44532
0.3 0.43435
0.31 0.42377
0.32 0.41354
0.33 0.40368
0.34 0.39415
0.35 0.38496
0.36 0.37608
0.37 0.36752
0.38 0.35926
0.39 0.35129
0.4 0.34359
0.41 0.33617
0.42 0.32902
0.43 0.32211
0.44 0.31546
0.45 0.30904
0.46 0.30285
0.47 0.29688
0.48 0.29112
0.49 0.28558
0.5 0.28023
0.51 0.27508
0.52 0.27012
0.53 0.26534
0.54 0.26073
0.55 0.2563
0.56 0.25203
0.57 0.24791
0.58 0.24395
0.59 0.24014
0.6 0.23647
0.61 0.23294
0.62 0.22954
0.63 0.22627
0.64 0.22312
0.65 0.2201
0.66 0.21719
0.67 0.2144
0.68 0.21171
0.69 0.20913
0.7 0.20664
0.71 0.20426
0.72 0.20197
0.73 0.19977
0.74 0.19766
0.75 0.19563
0.76 0.19369
0.77 0.19182
0.78 0.19004
0.79 0.18832
0.8 0.18668
0.81 0.1851
0.82 0.18359
0.83 0.18214
0.84 0.18076
0.85 0.17943
0.86 0.17817
0.87 0.17695
0.88 0.17579
0.89 0.17468
0.9 0.17362
0.91 0.17261
0.92 0.17165
0.93 0.17073
0.94 0.16985
0.95 0.16901
0.96 0.16821
0.97 0.16745
0.98 0.16673
0.99 0.16604
1 0.16538
1.01 0.16476
1.02 0.16417
1.03 0.16361
1.04 0.16308
1.05 0.16257
1.06 0.1621
1.07 0.16165
1.08 0.16122
1.09 0.16082
1.1 0.16044
1.11 0.16009
1.12 0.15975
1.13 0.15944
1.14 0.15914
1.15 0.15886
1.16 0.15861
1.17 0.15837
1.18 0.15814
1.19 0.15793
1.2 0.15774
1.21 0.15756
1.22 0.1574
1.23 0.15725
1.24 0.15711
1.25 0.15698
1.26 0.15687
1.27 0.15676
1.28 0.15667
1.29 0.15659
1.3 0.15652
1.31 0.15646
1.32 0.1564
1.33 0.15636
1.34 0.15632
1.35 0.15629
1.36 0.15627
1.37 0.15626
1.38 0.15625
1.39 0.15625
1.4 0.15626
1.41 0.15627
1.42 0.15628
1.43 0.15631
1.44 0.15633
1.45 0.15636
1.46 0.1564
1.47 0.15644
1.48 0.15649
1.49 0.15653
1.5 0.15659
1.51 0.15664
1.52 0.1567
1.53 0.15676
1.54 0.15682
1.55 0.15689
1.56 0.15696
1.57 0.15703
1.58 0.15711
1.59 0.15718
1.6 0.15726
1.61 0.15734
1.62 0.15742
1.63 0.1575
1.64 0.15758
1.65 0.15767
1.66 0.15776
1.67 0.15784
1.68 0.15793
1.69 0.15802
1.7 0.15811
1.71 0.1582
1.72 0.15829
1.73 0.15838
1.74 0.15847
1.75 0.15856
1.76 0.15866
1.77 0.15875
1.78 0.15884
1.79 0.15893
1.8 0.15903
1.81 0.15912
1.82 0.15921
1.83 0.1593
1.84 0.1594
1.85 0.15949
1.86 0.15958
1.87 0.15967
1.88 0.15976
1.89 0.15985
1.9 0.15994
1.91 0.16003
1.92 0.16012
1.93 0.16021
1.94 0.1603
1.95 0.16039
1.96 0.16047
1.97 0.16056
1.98 0.16064
1.99 0.16073
2 0.16081
2.01 0.1609
2.02 0.16098
2.03 0.16106
2.04 0.16114
2.05 0.16122
2.06 0.1613
2.07 0.16138
2.08 0.16146
2.09 0.16154
2.1 0.16162
2.11 0.16169
2.12 0.16177
2.13 0.16184
2.14 0.16192
2.15 0.16199
2.16 0.16206
2.17 0.16213
2.18 0.1622
2.19 0.16227
2.2 0.16234
2.21 0.16241
2.22 0.16248
2.23 0.16254
2.24 0.16261
2.25 0.16267
2.26 0.16274
2.27 0.1628
2.28 0.16286
2.29 0.16292
2.3 0.16298
2.31 0.16304
2.32 0.1631
2.33 0.16316
2.34 0.16322
2.35 0.16328
2.36 0.16333
2.37 0.16339
2.38 0.16344
2.39 0.16349
2.4 0.16355
2.41 0.1636
2.42 0.16365
2.43 0.1637
2.44 0.16375
2.45 0.1638
2.46 0.16385
2.47 0.1639
2.48 0.16394
2.49 0.16399
2.5 0.16404
2.51 0.16408
2.52 0.16412
2.53 0.16417
2.54 0.16421
2.55 0.16425
2.56 0.16429
2.57 0.16434
2.58 0.16438
2.59 0.16442
2.6 0.16445
2.61 0.16449
2.62 0.16453
2.63 0.16457
2.64 0.1646
2.65 0.16464
2.66 0.16468
2.67 0.16471
2.68 0.16475
2.69 0.16478
2.7 0.16481
2.71 0.16485
2.72 0.16488
2.73 0.16491
2.74 0.16494
2.75 0.16497
2.76 0.165
2.77 0.16503
2.78 0.16506
2.79 0.16509
2.8 0.16512
2.81 0.16515
2.82 0.16517
2.83 0.1652
2.84 0.16523
2.85 0.16525
2.86 0.16528
2.87 0.1653
2.88 0.16533
2.89 0.16535
2.9 0.16538
2.91 0.1654
2.92 0.16542
2.93 0.16544
2.94 0.16547
2.95 0.16549
2.96 0.16551
2.97 0.16553
2.98 0.16555
2.99 0.16557
3 0.16559
3.01 0.16561
3.02 0.16563
3.03 0.16565
3.04 0.16567
3.05 0.16569
3.06 0.1657
3.07 0.16572
3.08 0.16574
3.09 0.16576
3.1 0.16577
3.11 0.16579
3.12 0.16581
3.13 0.16582
3.14 0.16584
3.15 0.16585
3.16 0.16587
3.17 0.16588
3.18 0.1659
3.19 0.16591
3.2 0.16593
3.21 0.16594
3.22 0.16595
3.23 0.16597
3.24 0.16598
3.25 0.16599
3.26 0.16601
3.27 0.16602
3.28 0.16603
3.29 0.16604
3.3 0.16605
3.31 0.16606
3.32 0.16608
3.33 0.16609
3.34 0.1661
3.35 0.16611
3.36 0.16612
3.37 0.16613
3.38 0.16614
3.39 0.16615
3.4 0.16616
3.41 0.16617
3.42 0.16618
3.43 0.16619
3.44 0.1662
3.45 0.16621
3.46 0.16621
3.47 0.16622
3.48 0.16623
3.49 0.16624
3.5 0.16625
3.51 0.16626
3.52 0.16626
3.53 0.16627
3.54 0.16628
3.55 0.16629
3.56 0.16629
3.57 0.1663
3.58 0.16631
3.59 0.16631
3.6 0.16632
3.61 0.16633
3.62 0.16633
3.63 0.16634
3.64 0.16635
3.65 0.16635
3.66 0.16636
3.67 0.16636
3.68 0.16637
3.69 0.16638
3.7 0.16638
3.71 0.16639
3.72 0.16639
3.73 0.1664
3.74 0.1664
3.75 0.16641
3.76 0.16641
3.77 0.16642
3.78 0.16642
3.79 0.16643
3.8 0.16643
3.81 0.16644
3.82 0.16644
3.83 0.16644
3.84 0.16645
3.85 0.16645
3.86 0.16646
3.87 0.16646
3.88 0.16647
3.89 0.16647
3.9 0.16647
3.91 0.16648
3.92 0.16648
3.93 0.16648
3.94 0.16649
3.95 0.16649
3.96 0.16649
3.97 0.1665
3.98 0.1665
3.99 0.1665
4 0.16651
4.01 0.16651
4.02 0.16651
4.03 0.16652
4.04 0.16652
4.05 0.16652
4.06 0.16652
4.07 0.16653
4.08 0.16653
4.09 0.16653
4.1 0.16654
4.11 0.16654
4.12 0.16654
4.13 0.16654
4.14 0.16655
4.15 0.16655
4.16 0.16655
4.17 0.16655
4.18 0.16655
4.19 0.16656
4.2 0.16656
4.21 0.16656
4.22 0.16656
4.23 0.16656
4.24 0.16657
4.25 0.16657
4.26 0.16657
4.27 0.16657
4.28 0.16657
4.29 0.16658
4.3 0.16658
4.31 0.16658
4.32 0.16658
4.33 0.16658
4.34 0.16658
4.35 0.16659
4.36 0.16659
4.37 0.16659
4.38 0.16659
4.39 0.16659
4.4 0.16659
4.41 0.1666
4.42 0.1666
4.43 0.1666
4.44 0.1666
4.45 0.1666
4.46 0.1666
4.47 0.1666
4.48 0.1666
4.49 0.16661
4.5 0.16661
4.51 0.16661
4.52 0.16661
4.53 0.16661
4.54 0.16661
4.55 0.16661
4.56 0.16661
4.57 0.16661
4.58 0.16662
4.59 0.16662
4.6 0.16662
4.61 0.16662
4.62 0.16662
4.63 0.16662
4.64 0.16662
4.65 0.16662
4.66 0.16662
4.67 0.16662
4.68 0.16662
4.69 0.16663
4.7 0.16663
4.71 0.16663
4.72 0.16663
4.73 0.16663
4.74 0.16663
4.75 0.16663
4.76 0.16663
4.77 0.16663
4.78 0.16663
4.79 0.16663
4.8 0.16663
4.81 0.16663
4.82 0.16663
4.83 0.16664
4.84 0.16664
4.85 0.16664
4.86 0.16664
4.87 0.16664
4.88 0.16664
4.89 0.16664
4.9 0.16664
4.91 0.16664
4.92 0.16664
4.93 0.16664
4.94 0.16664
4.95 0.16664
4.96 0.16664
4.97 0.16664
4.98 0.16664
4.99 0.16664
5 0.16664
5.01 0.16664
5.02 0.16665
5.03 0.16665
5.04 0.16665
5.05 0.16665
5.06 0.16665
5.07 0.16665
5.08 0.16665
5.09 0.16665
5.1 0.16665
5.11 0.16665
5.12 0.16665
5.13 0.16665
5.14 0.16665
5.15 0.16665
5.16 0.16665
5.17 0.16665
5.18 0.16665
5.19 0.16665
5.2 0.16665
5.21 0.16665
5.22 0.16665
5.23 0.16665
5.24 0.16665
5.25 0.16665
5.26 0.16665
5.27 0.16665
5.28 0.16665
5.29 0.16665
5.3 0.16665
5.31 0.16665
5.32 0.16665
5.33 0.16666
5.34 0.16666
5.35 0.16666
5.36 0.16666
5.37 0.16666
5.38 0.16666
5.39 0.16666
5.4 0.16666
5.41 0.16666
5.42 0.16666
5.43 0.16666
5.44 0.16666
5.45 0.16666
5.46 0.16666
5.47 0.16666
5.48 0.16666
5.49 0.16666
5.5 0.16666
5.51 0.16666
5.52 0.16666
5.53 0.16666
5.54 0.16666
5.55 0.16666
5.56 0.16666
5.57 0.16666
5.58 0.16666
5.59 0.16666
5.6 0.16666
5.61 0.16666
5.62 0.16666
5.63 0.16666
5.64 0.16666
5.65 0.16666
5.66 0.16666
5.67 0.16666
5.68 0.16666
5.69 0.16666
5.7 0.16666
5.71 0.16666
5.72 0.16666
5.73 0.16666
5.74 0.16666
5.75 0.16666
5.76 0.16666
5.77 0.16666
5.78 0.16666
5.79 0.16666
5.8 0.16666
5.81 0.16666
5.82 0.16666
5.83 0.16666
5.84 0.16666
5.85 0.16666
5.86 0.16666
5.87 0.16666
5.88 0.16666
5.89 0.16666
5.9 0.16666
5.91 0.16666
5.92 0.16666
5.93 0.16666
5.94 0.16666
5.95 0.16666
5.96 0.16666
5.97 0.16666
5.98 0.16666
5.99 0.16666
6 0.16666
6.01 0.16666
6.02 0.16666
6.03 0.16666
6.04 0.16666
6.05 0.16666
6.06 0.16666
6.07 0.16666
6.08 0.16666
6.09 0.16666
6.1 0.16666
6.11 0.16666
6.12 0.16666
6.13 0.16666
6.14 0.16666
6.15 0.16666
6.16 0.16666
6.17 0.16666
6.18 0.16666
6.19 0.16666
6.2 0.16666
6.21 0.16666
6.22 0.16666
6.23 0.16666
6.24 0.16666
6.25 0.16666
6.26 0.16666
6.27 0.16666
6.28 0.16666
6.29 0.16666
6.3 0.16666
6.31 0.16667
6.32 0.16667
6.33 0.16667
6.34 0.16667
6.35 0.16667
6.36 0.16667
6.37 0.16667
6.38 0.16667
6.39 0.16667
6.4 0.16667
6.41 0.16667
6.42 0.16667
6.43 0.16667
6.44 0.16667
6.45 0.16667
6.46 0.16667
6.47 0.16667
6.48 0.16667
6.49 0.16667
6.5 0.16667
6.51 0.16667
6.52 0.16667
6.53 0.16667
6.54 0.16667
6.55 0.16667
6.56 0.16667
6.57 0.16667
6.58 0.16667
6.59 0.16667
6.6 0.16667
6.61 0.16667
6.62 0.16667
6.63 0.16667
6.64 0.16667
6.65 0.16667
6.66 0.16667
6.67 0.16667
6.68 0.16667
6.69 0.16667
6.7 0.16667
6.71 0.16667
6.72 0.16667
6.73 0.16667
6.74 0.16667
6.75 0.16667
6.76 0.16667
6.77 0.16667
6.78 0.16667
6.79 0.16667
6.8 0.16667
6.81 0.16667
6.82 0.16667
6.83 0.16667
6.84 0.16667
6.85 0.16667
6.86 0.16667
6.87 0.16667
6.88 0.16667
6.89 0.16667
6.9 0.16667
6.91 0.16667
6.92 0.16667
6.93 0.16667
6.94 0.16667
6.95 0.16667
6.96 0.16667
6.97 0.16667
6.98 0.16667
6.99 0.16667
7 0.16667
7.01 0.16667
7.02 0.16667
7.03 0.16667
7.04 0.16667
7.05 0.16667
7.06 0.16667
7.07 0.16667
7.08 0.16667
7.09 0.16667
7.1 0.16667
7.11 0.16667
7.12 0.16667
7.13 0.16667
7.14 0.16667
7.15 0.16667
7.16 0.16667
7.17 0.16667
7.18 0.16667
7.19 0.16667
7.2 0.16667
7.21 0.16667
7.22 0.16667
7.23 0.16667
7.24 0.16667
7.25 0.16667
7.26 0.16667
7.27 0.16667
7.28 0.16667
7.29 0.16667
7.3 0.16667
7.31 0.16667
7.32 0.16667
7.33 0.16667
7.34 0.16667
7.35 0.16667
7.36 0.16667
7.37 0.16667
7.38 0.16667
7.39 0.16667
7.4 0.16667
7.41 0.16667
7.42 0.16667
7.43 0.16667
7.44 0.16667
7.45 0.16667
7.46 0.16667
7.47 0.16667
7.48 0.16667
7.49 0.16667
7.5 0.16667
7.51 0.16667
7.52 0.16667
7.53 0.16667
7.54 0.16667
7.55 0.16667
7.56 0.16667
7.57 0.16667
7.58 0.16667
7.59 0.16667
7.6 0.16667
7.61 0.16667
7.62 0.16667
7.63 0.16667
7.64 0.16667
7.65 0.16667
7.66 0.16667
7.67 0.16667
7.68 0.16667
7.69 0.16667
7.7 0.16667
7.71 0.16667
7.72 0.16667
7.73 0.16667
7.74 0.16667
7.75 0.16667
7.76 0.16667
7.77 0.16667
7.78 0.16667
7.79 0.16667
7.8 0.16667
7.81 0.16667
7.82 0.16667
7.83 0.16667
7.84 0.16667
7.85 0.16667
7.86 0.16667
7.87 0.16667
7.88 0.16667
7.89 0.16667
7.9 0.16667
7.91 0.16667
7.92 0.16667
7.93 0.16667
7.94 0.16667
7.95 0.16667
7.96 0.16667
7.97 0.16667
7.98 0.16667
7.99 0.16667
8 0.16667
8.01 0.16667
8.02 0.16667
8.03 0.16667
8.04 0.16667
8.05 0.16667
8.06 0.16667
8.07 0.16667
8.08 0.16667
8.09 0.16667
8.1 0.16667
8.11 0.16667
8.12 0.16667
8.13 0.16667
8.14 0.16667
8.15 0.16667
8.16 0.16667
8.17 0.16667
8.18 0.16667
8.19 0.16667
8.2 0.16667
8.21 0.16667
8.22 0.16667
8.23 0.16667
8.24 0.16667
8.25 0.16667
8.26 0.16667
8.27 0.16667
8.28 0.16667
8.29 0.16667
8.3 0.16667
8.31 0.16667
8.32 0.16667
8.33 0.16667
8.34 0.16667
8.35 0.16667
8.36 0.16667
8.37 0.16667
8.38 0.16667
8.39 0.16667
8.4 0.16667
8.41 0.16667
8.42 0.16667
8.43 0.16667
8.44 0.16667
8.45 0.16667
8.46 0.16667
8.47 0.16667
8.48 0.16667
8.49 0.16667
8.5 0.16667
8.51 0.16667
8.52 0.16667
8.53 0.16667
8.54 0.16667
8.55 0.16667
8.56 0.16667
8.57 0.16667
8.58 0.16667
8.59 0.16667
8.6 0.16667
8.61 0.16667
8.62 0.16667
8.63 0.16667
8.64 0.16667
8.65 0.16667
8.66 0.16667
8.67 0.16667
8.68 0.16667
8.69 0.16667
8.7 0.16667
8.71 0.16667
8.72 0.16667
8.73 0.16667
8.74 0.16667
8.75 0.16667
8.76 0.16667
8.77 0.16667
8.78 0.16667
8.79 0.16667
8.8 0.16667
8.81 0.16667
8.82 0.16667
8.83 0.16667
8.84 0.16667
8.85 0.16667
8.86 0.16667
8.87 0.16667
8.88 0.16667
8.89 0.16667
8.9 0.16667
8.91 0.16667
8.92 0.16667
8.93 0.16667
8.94 0.16667
8.95 0.16667
8.96 0.16667
8.97 0.16667
8.98 0.16667
8.99 0.16667
9 0.16667
9.01 0.16667
9.02 0.16667
9.03 0.16667
9.04 0.16667
9.05 0.16667
9.06 0.16667
9.07 0.16667
9.08 0.16667
9.09 0.16667
9.1 0.16667
9.11 0.16667
9.12 0.16667
9.13 0.16667
9.14 0.16667
9.15 0.16667
9.16 0.16667
9.17 0.16667
9.18 0.16667
9.19 0.16667
9.2 0.16667
9.21 0.16667
9.22 0.16667
9.23 0.16667
9.24 0.16667
9.25 0.16667
9.26 0.16667
9.27 0.16667
9.28 0.16667
9.29 0.16667
9.3 0.16667
9.31 0.16667
9.32 0.16667
9.33 0.16667
9.34 0.16667
9.35 0.16667
9.36 0.16667
9.37 0.16667
9.38 0.16667
9.39 0.16667
9.4 0.16667
9.41 0.16667
9.42 0.16667
9.43 0.16667
9.44 0.16667
9.45 0.16667
9.46 0.16667
9.47 0.16667
9.48 0.16667
9.49 0.16667
9.5 0.16667
9.51 0.16667
9.52 0.16667
9.53 0.16667
9.54 0.16667
9.55 0.16667
9.56 0.16667
9.57 0.16667
9.58 0.16667
9.59 0.16667
9.6 0.16667
9.61 0.16667
9.62 0.16667
9.63 0.16667
9.64 0.16667
9.65 0.16667
9.66 0.16667
9.67 0.16667
9.68 0.16667
9.69 0.16667
9.7 0.16667
9.71 0.16667
9.72 0.16667
9.73 0.16667
9.74 0.16667
9.75 0.16667
9.76 0.16667
9.77 0.16667
9.78 0.16667
9.79 0.16667
9.8 0.16667
9.81 0.16667
9.82 0.16667
9.83 0.16667
9.84 0.16667
9.85 0.16667
9.86 0.16667
9.87 0.16667
9.88 0.16667
9.89 0.16667
9.9 0.16667
9.91 0.16667
9.92 0.16667
9.93 0.16667
9.94 0.16667
9.95 0.16667
9.96 0.16667
9.97 0.16667
9.98 0.16667
9.99 0.16667
10 0.16667
10.01 0.16667
10.02 0.16667
10.03 0.16667
10.04 0.16667
10.05 0.16667
10.06 0.16667
10.07 0.16667
10.08 0.16667
10.09 0.16667
10.1 0.16667
10.11 0.16667
10.12 0.16667
10.13 0.16667
10.14 0.16667
10.15 0.16667
10.16 0.16667
10.17 0.16667
10.18 0.16667
10.19 0.16667
10.2 0.16667
10.21 0.16667
10.22 0.16667
10.23 0.16667
10.24 0.16667
10.25 0.16667
10.26 0.16667
10.27 0.16667
10.28 0.16667
10.29 0.16667
10.3 0.16667
10.31 0.16667
10.32 0.16667
10.33 0.16667
10.34 0.16667
10.35 0.16667
10.36 0.16667
10.37 0.16667
10.38 0.16667
10.39 0.16667
10.4 0.16667
10.41 0.16667
10.42 0.16667
10.43 0.16667
10.44 0.16667
10.45 0.16667
10.46 0.16667
10.47 0.16667
10.48 0.16667
10.49 0.16667
10.5 0.16667
10.51 0.16667
10.52 0.16667
10.53 0.16667
10.54 0.16667
10.55 0.16667
10.56 0.16667
10.57 0.16667
10.58 0.16667
10.59 0.16667
10.6 0.16667
10.61 0.16667
10.62 0.16667
10.63 0.16667
10.64 0.16667
10.65 0.16667
10.66 0.16667
10.67 0.16667
10.68 0.16667
10.69 0.16667
10.7 0.16667
10.71 0.16667
10.72 0.16667
10.73 0.16667
10.74 0.16667
10.75 0.16667
10.76 0.16667
10.77 0.16667
10.78 0.16667
10.79 0.16667
10.8 0.16667
10.81 0.16667
10.82 0.16667
10.83 0.16667
10.84 0.16667
10.85 0.16667
10.86 0.16667
10.87 0.16667
10.88 0.16667
10.89 0.16667
10.9 0.16667
10.91 0.16667
10.92 0.16667
10.93 0.16667
10.94 0.16667
10.95 0.16667
10.96 0.16667
10.97 0.16667
10.98 0.16667
10.99 0.16667
11 0.16667
11.01 0.16667
11.02 0.16667
11.03 0.16667
11.04 0.16667
11.05 0.16667
11.06 0.16667
11.07 0.16667
11.08 0.16667
11.09 0.16667
11.1 0.16667
11.11 0.16667
11.12 0.16667
11.13 0.16667
11.14 0.16667
11.15 0.16667
11.16 0.16667
11.17 0.16667
11.18 0.16667
11.19 0.16667
11.2 0.16667
11.21 0.16667
11.22 0.16667
11.23 0.16667
11.24 0.16667
11.25 0.16667
11.26 0.16667
11.27 0.16667
11.28 0.16667
11.29 0.16667
11.3 0.16667
11.31 0.16667
11.32 0.16667
11.33 0.16667
11.34 0.16667
11.35 0.16667
11.36 0.16667
11.37 0.16667
11.38 0.16667
11.39 0.16667
11.4 0.16667
11.41 0.16667
11.42 0.16667
11.43 0.16667
11.44 0.16667
11.45 0.16667
11.46 0.16667
11.47 0.16667
11.48 0.16667
11.49 0.16667
11.5 0.16667
11.51 0.16667
11.52 0.16667
11.53 0.16667
11.54 0.16667
11.55 0.16667
11.56 0.16667
11.57 0.16667
11.58 0.16667
11.59 0.16667
11.6 0.16667
11.61 0.16667
11.62 0.16667
11.63 0.16667
11.64 0.16667
11.65 0.16667
11.66 0.16667
11.67 0.16667
11.68 0.16667
11.69 0.16667
11.7 0.16667
11.71 0.16667
11.72 0.16667
11.73 0.16667
11.74 0.16667
11.75 0.16667
11.76 0.16667
11.77 0.16667
11.78 0.16667
11.79 0.16667
11.8 0.16667
11.81 0.16667
11.82 0.16667
11.83 0.16667
11.84 0.16667
11.85 0.16667
11.86 0.16667
11.87 0.16667
11.88 0.16667
11.89 0.16667
11.9 0.16667
11.91 0.16667
11.92 0.16667
11.93 0.16667
11.94 0.16667
11.95 0.16667
11.96 0.16667
11.97 0.16667
11.98 0.16667
11.99 0.16667
12 0.16667
12.01 0.16667
12.02 0.16667
12.03 0.16667
12.04 0.16667
12.05 0.16667
12.06 0.16667
12.07 0.16667
12.08 0.16667
12.09 0.16667
12.1 0.16667
12.11 0.16667
12.12 0.16667
12.13 0.16667
12.14 0.16667
12.15 0.16667
12.16 0.16667
12.17 0.16667
12.18 0.16667
12.19 0.16667
12.2 0.16667
12.21 0.16667
12.22 0.16667
12.23 0.16667
12.24 0.16667
12.25 0.16667
12.26 0.16667
12.27 0.16667
12.28 0.16667
12.29 0.16667
12.3 0.16667
12.31 0.16667
12.32 0.16667
12.33 0.16667
12.34 0.16667
12.35 0.16667
12.36 0.16667
12.37 0.16667
12.38 0.16667
12.39 0.16667
12.4 0.16667
12.41 0.16667
12.42 0.16667
12.43 0.16667
12.44 0.16667
12.45 0.16667
12.46 0.16667
12.47 0.16667
12.48 0.16667
12.49 0.16667
12.5 0.16667
12.51 0.16667
12.52 0.16667
12.53 0.16667
12.54 0.16667
12.55 0.16667
12.56 0.16667
12.57 0.16667
12.58 0.16667
12.59 0.16667
12.6 0.16667
12.61 0.16667
12.62 0.16667
12.63 0.16667
12.64 0.16667
12.65 0.16667
12.66 0.16667
12.67 0.16667
12.68 0.16667
12.69 0.16667
12.7 0.16667
12.71 0.16667
12.72 0.16667
12.73 0.16667
12.74 0.16667
12.75 0.16667
12.76 0.16667
12.77 0.16667
12.78 0.16667
12.79 0.16667
12.8 0.16667
12.81 0.16667
12.82 0.16667
12.83 0.16667
12.84 0.16667
12.85 0.16667
12.86 0.16667
12.87 0.16667
12.88 0.16667
12.89 0.16667
12.9 0.16667
12.91 0.16667
12.92 0.16667
12.93 0.16667
12.94 0.16667
12.95 0.16667
12.96 0.16667
12.97 0.16667
12.98 0.16667
12.99 0.16667
13 0.16667
13.01 0.16667
13.02 0.16667
13.03 0.16667
13.04 0.16667
13.05 0.16667
13.06 0.16667
13.07 0.16667
13.08 0.16667
13.09 0.16667
13.1 0.16667
13.11 0.16667
13.12 0.16667
13.13 0.16667
13.14 0.16667
13.15 0.16667
13.16 0.16667
13.17 0.16667
13.18 0.16667
13.19 0.16667
13.2 0.16667
13.21 0.16667
13.22 0.16667
13.23 0.16667
13.24 0.16667
13.25 0.16667
13.26 0.16667
13.27 0.16667
13.28 0.16667
13.29 0.16667
13.3 0.16667
13.31 0.16667
13.32 0.16667
13.33 0.16667
13.34 0.16667
13.35 0.16667
13.36 0.16667
13.37 0.16667
13.38 0.16667
13.39 0.16667
13.4 0.16667
13.41 0.16667
13.42 0.16667
13.43 0.16667
13.44 0.16667
13.45 0.16667
13.46 0.16667
13.47 0.16667
13.48 0.16667
13.49 0.16667
13.5 0.16667
13.51 0.16667
13.52 0.16667
13.53 0.16667
13.54 0.16667
13.55 0.16667
13.56 0.16667
13.57 0.16667
13.58 0.16667
13.59 0.16667
13.6 0.16667
13.61 0.16667
13.62 0.16667
13.63 0.16667
13.64 0.16667
13.65 0.16667
13.66 0.16667
13.67 0.16667
13.68 0.16667
13.69 0.16667
13.7 0.16667
13.71 0.16667
13.72 0.16667
13.73 0.16667
13.74 0.16667
13.75 0.16667
13.76 0.16667
13.77 0.16667
13.78 0.16667
13.79 0.16667
13.8 0.16667
13.81 0.16667
13.82 0.16667
13.83 0.16667
13.84 0.16667
13.85 0.16667
13.86 0.16667
13.87 0.16667
13.88 0.16667
13.89 0.16667
13.9 0.16667
13.91 0.16667
13.92 0.16667
13.93 0.16667
13.94 0.16667
13.95 0.16667
13.96 0.16667
13.97 0.16667
13.98 0.16667
13.99 0.16667
14 0.16667
14.01 0.16667
14.02 0.16667
14.03 0.16667
14.04 0.16667
14.05 0.16667
14.06 0.16667
14.07 0.16667
14.08 0.16667
14.09 0.16667
14.1 0.16667
14.11 0.16667
14.12 0.16667
14.13 0.16667
14.14 0.16667
14.15 0.16667
14.16 0.16667
14.17 0.16667
14.18 0.16667
14.19 0.16667
14.2 0.16667
14.21 0.16667
14.22 0.16667
14.23 0.16667
14.24 0.16667
14.25 0.16667
14.26 0.16667
14.27 0.16667
14.28 0.16667
14.29 0.16667
14.3 0.16667
14.31 0.16667
14.32 0.16667
14.33 0.16667
14.34 0.16667
14.35 0.16667
14.36 0.16667
14.37 0.16667
14.38 0.16667
14.39 0.16667
14.4 0.16667
14.41 0.16667
14.42 0.16667
14.43 0.16667
14.44 0.16667
14.45 0.16667
14.46 0.16667
14.47 0.16667
14.48 0.16667
14.49 0.16667
14.5 0.16667
14.51 0.16667
14.52 0.16667
14.53 0.16667
14.54 0.16667
14.55 0.16667
14.56 0.16667
14.57 0.16667
14.58 0.16667
14.59 0.16667
14.6 0.16667
14.61 0.16667
14.62 0.16667
14.63 0.16667
14.64 0.16667
14.65 0.16667
14.66 0.16667
14.67 0.16667
14.68 0.16667
14.69 0.16667
14.7 0.16667
14.71 0.16667
14.72 0.16667
14.73 0.16667
14.74 0.16667
14.75 0.16667
14.76 0.16667
14.77 0.16667
14.78 0.16667
14.79 0.16667
14.8 0.16667
14.81 0.16667
14.82 0.16667
14.83 0.16667
14.84 0.16667
14.85 0.16667
14.86 0.16667
14.87 0.16667
14.88 0.16667
14.89 0.16667
14.9 0.16667
14.91 0.16667
14.92 0.16667
14.93 0.16667
14.94 0.16667
14.95 0.16667
14.96 0.16667
14.97 0.16667
14.98 0.16667
14.99 0.16667
15 0.16667
15 0.16667


==> figuresAndData/relayOutputSixthOrderNumeratorMinusS5_startingAtOrigin.csv <==
   0.0000000e+00   0.0000000e+00
   1.2679146e-05  -1.2679065e-05
   7.6074873e-05  -7.6071979e-05
   3.9305351e-04  -3.9297623e-04
   1.9779467e-03  -1.9759854e-03
   8.9287673e-03  -8.8884329e-03
   1.5881565e-02  -1.5752798e-02
   2.2810705e-02  -2.2542696e-02
   3.0080769e-02  -2.9610404e-02
   3.8172725e-02  -3.7407603e-02
   4.7041832e-02  -4.5867212e-02
   5.6324923e-02  -5.4622119e-02
   6.6265057e-02  -6.3880491e-02
   7.6833544e-02  -7.3588435e-02
   8.8003106e-02  -8.3691975e-02
   9.9748679e-02  -9.4137828e-02
   1.1204716e-01  -1.0487317e-01
   1.2487719e-01  -1.1584548e-01
   1.3821901e-01  -1.2700239e-01
   1.5205426e-01  -1.3829161e-01
   1.6636594e-01  -1.4966085e-01
   1.8113824e-01  -1.6105781e-01
   1.9635651e-01  -1.7243013e-01
   2.1200712e-01  -1.8372539e-01
   2.2807745e-01  -1.9489112e-01
   2.4455579e-01  -2.0587486e-01
   2.6143130e-01  -2.1662415e-01
   2.7869396e-01  -2.2708661e-01
   2.9633454e-01  -2.3720998e-01
   3.1434453e-01  -2.4694222e-01
   3.3271614e-01  -2.5623155e-01
   3.5144224e-01  -2.6502654e-01
   3.7051638e-01  -2.7327624e-01
   3.8993272e-01  -2.8093023e-01
   4.0968602e-01  -2.8793877e-01
   4.2977168e-01  -2.9425286e-01
   4.5018566e-01  -2.9982441e-01
   4.7092452e-01  -3.0460631e-01
   4.9198540e-01  -3.0855257e-01
   5.1336604e-01  -3.1161847e-01
   5.3506476e-01  -3.1376062e-01
   5.5708054e-01  -3.1493715e-01
   5.7941296e-01  -3.1510778e-01
   6.0206229e-01  -3.1423399e-01
   6.2502949e-01  -3.1227908e-01
   6.4831629e-01  -3.0920832e-01
   6.7192523e-01  -3.0498907e-01
   6.9585975e-01  -2.9959080e-01
   7.2012426e-01  -2.9298525e-01
   7.4472427e-01  -2.8514644e-01
   7.6966653e-01  -2.7605074e-01
   7.9495919e-01  -2.6567684e-01
   8.2061206e-01  -2.5400579e-01
   8.4663684e-01  -2.4102086e-01
   8.7283803e-01  -2.2682535e-01
   8.9880708e-01  -2.1168871e-01
   9.2456681e-01  -1.9567087e-01
   9.5014220e-01  -1.7882660e-01
   9.7555537e-01  -1.6120896e-01
   1.0008261e+00  -1.4286962e-01
   1.0259722e+00  -1.2385916e-01
   1.0510101e+00  -1.0422727e-01
   1.0759547e+00  -8.4022912e-02
   1.1008201e+00  -6.3294468e-02
   1.1256192e+00  -4.2089850e-02
   1.1503646e+00  -2.0456597e-02
   1.1733336e+00  -1.2500417e-14
   1.1733336e+00   2.2204460e-16
   1.1733336e+00   4.1402720e-14
   1.1980370e+00   7.1129926e-02
   1.2181782e+00   1.2837056e-01
   1.2384644e+00   1.8523873e-01
   1.2588704e+00   2.4155522e-01
   1.2794067e+00   2.9723968e-01
   1.3000842e+00   3.5221014e-01
   1.3213840e+00   4.0758868e-01
   1.3434889e+00   4.6362134e-01
   1.3663688e+00   5.1996559e-01
   1.3891825e+00   5.7436430e-01
   1.4118165e+00   6.2647139e-01
   1.4342884e+00   6.7627252e-01
   1.4566153e+00   7.2375436e-01
   1.4788125e+00   7.6890169e-01
   1.5008937e+00   8.1169814e-01
   1.5228715e+00   8.5212667e-01
   1.5447575e+00   8.9017000e-01
   1.5665624e+00   9.2581095e-01
   1.5882961e+00   9.5903268e-01
   1.6099680e+00   9.8981887e-01
   1.6315868e+00   1.0181539e+00
   1.6531611e+00   1.0440231e+00
   1.6746987e+00   1.0674125e+00
   1.6962075e+00   1.0883094e+00
   1.7176949e+00   1.1067020e+00
   1.7391682e+00   1.1225796e+00
   1.7606345e+00   1.1359329e+00
   1.7821010e+00   1.1467534e+00
   1.8035744e+00   1.1550340e+00
   1.8250619e+00   1.1607690e+00
   1.8465703e+00   1.1639534e+00
   1.8684632e+00   1.1645728e+00
   1.8908039e+00   1.1624873e+00
   1.9132909e+00   1.1576309e+00
   1.9358117e+00   1.1500149e+00
   1.9586139e+00   1.1395237e+00
   1.9818724e+00   1.1259733e+00
   2.0053791e+00   1.1093945e+00
   2.0288741e+00   1.0899730e+00
   2.0523664e+00   1.0677558e+00
   2.0758652e+00   1.0427908e+00
   2.0997908e+00   1.0146197e+00
   2.1241450e+00   9.8316553e-01
   2.1488958e+00   9.4841012e-01
   2.1736332e+00   9.1095486e-01
   2.1983675e+00   8.7088342e-01
   2.2231096e+00   8.2827984e-01
   2.2478698e+00   7.8322928e-01
   2.2729618e+00   7.3522508e-01
   2.2984884e+00   6.8408704e-01
   2.3244434e+00   6.2984606e-01
   2.3508234e+00   5.7254588e-01
   2.3776273e+00   5.1224354e-01
   2.4045449e+00   4.4974332e-01
   2.4313761e+00   3.8568060e-01
   2.4581359e+00   3.2021143e-01
   2.4848395e+00   2.5348814e-01
   2.5115014e+00   1.8566207e-01
   2.5381355e+00   1.1688382e-01
   2.5647553e+00   4.7303418e-02
   2.5827068e+00   7.6327833e-16
   2.5827068e+00  -7.4315554e-14
   2.6093257e+00  -1.2307487e-01
   2.6332928e+00  -2.3285628e-01
   2.6573972e+00  -3.4202934e-01
   2.6816334e+00  -4.5030938e-01
   2.7060155e+00  -5.5749525e-01
   2.7305586e+00  -6.6338345e-01
   2.7552792e+00  -7.6776841e-01
   2.7801956e+00  -8.7044207e-01
   2.8053281e+00  -9.7119343e-01
   2.8306994e+00  -1.0698079e+00
   2.8563354e+00  -1.1660666e+00
   2.8822722e+00  -1.2597692e+00
   2.9089469e+00  -1.3520429e+00
   2.9354962e+00  -1.4395411e+00
   2.9618577e+00  -1.5219301e+00
   2.9880539e+00  -1.5991825e+00
   3.0141058e+00  -1.6712705e+00
   3.0400322e+00  -1.7381642e+00
   3.0658505e+00  -1.7998332e+00
   3.0915767e+00  -1.8562474e+00
   3.1172256e+00  -1.9073778e+00
   3.1428113e+00  -1.9531968e+00
   3.1683469e+00  -1.9936789e+00
   3.1938453e+00  -2.0288010e+00
   3.2193186e+00  -2.0585426e+00
   3.2447787e+00  -2.0828860e+00
   3.2702373e+00  -2.1018162e+00
   3.2957058e+00  -2.1153217e+00
   3.3211959e+00  -2.1233934e+00
   3.3467189e+00  -2.1260259e+00
   3.3722864e+00  -2.1232162e+00
   3.3979104e+00  -2.1149648e+00
   3.4236030e+00  -2.1012747e+00
   3.4493768e+00  -2.0821515e+00
   3.4752448e+00  -2.0576036e+00
   3.5012207e+00  -2.0276412e+00
   3.5273193e+00  -1.9922768e+00
   3.5535559e+00  -1.9515238e+00
   3.5799472e+00  -1.9053969e+00
   3.6065114e+00  -1.8539109e+00
   3.6332682e+00  -1.7970798e+00
   3.6602395e+00  -1.7349159e+00
   3.6874993e+00  -1.6673004e+00
   3.7148424e+00  -1.5948483e+00
   3.7422850e+00  -1.5176874e+00
   3.7698433e+00  -1.4359503e+00
   3.7975125e+00  -1.3498422e+00
   3.8252496e+00  -1.2597120e+00
   3.8530703e+00  -1.1657435e+00
   3.8809905e+00  -1.0681237e+00
   3.9090272e+00  -9.6704223e-01
   3.9371049e+00  -8.6304056e-01
   3.9651177e+00  -7.5681558e-01
   3.9930818e+00  -6.4862448e-01
   4.0210133e+00  -5.3872104e-01
   4.0489279e+00  -4.2735771e-01
   4.0768407e+00  -3.1478595e-01
   4.1047668e+00  -2.0125654e-01
   4.1327210e+00  -8.7019897e-02
   4.1539653e+00  -2.7200464e-15
   4.1539653e+00   2.3020474e-13
   4.1819628e+00   1.6987956e-01
   4.2078816e+00   3.2536691e-01
   4.2339635e+00   4.7971576e-01
   4.2602087e+00   6.3250974e-01
   4.2866358e+00   7.8343161e-01
   4.3132649e+00   9.3216022e-01
   4.3401185e+00   1.0783706e+00
   4.3672217e+00   1.2217332e+00
   4.3946027e+00   1.3619131e+00
   4.4222941e+00   1.4985682e+00
   4.4503337e+00   1.6313486e+00
   4.4783967e+00   1.7582667e+00
   4.5062366e+00   1.8779546e+00
   4.5338792e+00   1.9903741e+00
   4.5613504e+00   2.0954941e+00
   4.5886732e+00   2.1932785e+00
   4.6158686e+00   2.2836884e+00
   4.6429557e+00   2.3666845e+00
   4.6699520e+00   2.4422279e+00
   4.6968741e+00   2.5102816e+00
   4.7237377e+00   2.5708111e+00
   4.7505574e+00   2.6237851e+00
   4.7773476e+00   2.6691760e+00
   4.8041221e+00   2.7069602e+00
   4.8308943e+00   2.7371184e+00
   4.8576776e+00   2.7596356e+00
   4.8844853e+00   2.7745015e+00
   4.9113307e+00   2.7817102e+00
   4.9382272e+00   2.7812603e+00
   4.9651886e+00   2.7731549e+00
   4.9922288e+00   2.7574013e+00
   5.0193334e+00   2.7340401e+00
   5.0465169e+00   2.7031114e+00
   5.0737941e+00   2.6646593e+00
   5.1011805e+00   2.6187319e+00
   5.1286925e+00   2.5653803e+00
   5.1563054e+00   2.5047565e+00
   5.1839702e+00   2.4371215e+00
   5.2116871e+00   2.3626672e+00
   5.2394336e+00   2.2816718e+00
   5.2671858e+00   2.1944578e+00
   5.2949582e+00   2.1012497e+00
   5.3227658e+00   2.0022744e+00
   5.3506234e+00   1.8977619e+00
   5.3785461e+00   1.7879451e+00
   5.4065495e+00   1.6730600e+00
   5.4346499e+00   1.5533459e+00
   5.4628641e+00   1.4290453e+00
   5.4912088e+00   1.3004091e+00
   5.5194848e+00   1.1687154e+00
   5.5477085e+00   1.0342996e+00
   5.5758965e+00   8.9749078e-01
   5.6040648e+00   7.5861585e-01
   5.6322292e+00   6.1800005e-01
   5.6604051e+00   4.7596743e-01
   5.6886077e+00   3.3284119e-01
   5.7168524e+00   1.8894413e-01
   5.7451549e+00   4.4598889e-02
   5.7539059e+00   2.8890779e-13
   5.7539059e+00  -6.9388939e-16
   5.7822821e+00  -2.0022878e-01
   5.8088877e+00  -3.8564425e-01
   5.8356680e+00  -5.6952622e-01
   5.8626263e+00  -7.5137285e-01
   5.8897832e+00  -9.3078754e-01
   5.9171613e+00  -1.1073685e+00
   5.9447857e+00  -1.2807090e+00
   5.9726849e+00  -1.4503957e+00
   6.0008913e+00  -1.6160079e+00
   6.0293130e+00  -1.7764013e+00
   6.0574663e+00  -1.9284516e+00
   6.0853797e+00  -2.0721142e+00
   6.1130840e+00  -2.2073688e+00
   6.1406063e+00  -2.3341836e+00
   6.1679707e+00  -2.4525194e+00
   6.1951991e+00  -2.5623327e+00
   6.2223111e+00  -2.6635781e+00
   6.2493250e+00  -2.7562103e+00
   6.2762577e+00  -2.8401856e+00
   6.3031252e+00  -2.9154629e+00
   6.3299425e+00  -2.9820041e+00
   6.3567240e+00  -3.0397756e+00
   6.3834836e+00  -3.0887480e+00
   6.4102351e+00  -3.1288966e+00
   6.4369917e+00  -3.1602018e+00
   6.4637667e+00  -3.1826494e+00
   6.4905732e+00  -3.1962302e+00
   6.5174248e+00  -3.2009403e+00
   6.5443348e+00  -3.1967808e+00
   6.5713172e+00  -3.1837579e+00
   6.5983865e+00  -3.1618826e+00
   6.6255576e+00  -3.1311701e+00
   6.6528079e+00  -3.0917010e+00
   6.6800461e+00  -3.0437406e+00
   6.7072862e+00  -2.9874549e+00
   6.7345422e+00  -2.9230135e+00
   6.7618281e+00  -2.8505899e+00
   6.7891578e+00  -2.7703616e+00
   6.8165457e+00  -2.6825105e+00
   6.8440063e+00  -2.5872224e+00
   6.8715549e+00  -2.4846875e+00
   6.8991806e+00  -2.3752080e+00
   6.9268477e+00  -2.2592250e+00
   6.9545711e+00  -2.1370014e+00
   6.9823657e+00  -2.0088039e+00
   7.0102472e+00  -1.8749029e+00
   7.0382317e+00  -1.7355722e+00
   7.0663362e+00  -1.5910893e+00
   7.0945788e+00  -1.4417353e+00
   7.1227946e+00  -1.2888029e+00
   7.1509655e+00  -1.1328574e+00
   7.1791076e+00  -9.7427826e-01
   7.2072367e+00  -8.1344204e-01
   7.2353683e+00  -6.5072366e-01
   7.2635177e+00  -4.8649676e-01
   7.2917002e+00  -3.2113422e-01
   7.3199311e+00  -1.5500848e-01
   7.3462692e+00  -3.3312242e-13
   7.3462692e+00   1.1102230e-15
   7.3745642e+00   2.2187056e-01
   7.4013546e+00   4.2950234e-01
   7.4283133e+00   6.3549697e-01
   7.4554462e+00   8.3930998e-01
   7.4827738e+00   1.0404937e+00
   7.5103183e+00   1.2385951e+00
   7.5381047e+00   1.4331554e+00
   7.5661610e+00   1.6237093e+00
   7.5945190e+00   1.8097830e+00
   7.6232062e+00   1.9908355e+00
   7.6516126e+00   2.1625248e+00
   7.6797666e+00   2.3247961e+00
   7.7077008e+00   2.4776337e+00
   7.7354439e+00   2.6210071e+00
   7.7630210e+00   2.7548757e+00
   7.7904550e+00   2.8791931e+00
   7.8177664e+00   2.9939100e+00
   7.8449742e+00   3.0989769e+00
   7.8720958e+00   3.1943450e+00
   7.8991477e+00   3.2799685e+00
   7.9261455e+00   3.3558048e+00
   7.9531038e+00   3.4218158e+00
   7.9800372e+00   3.4779680e+00
   8.0069594e+00   3.5242335e+00
   8.0338841e+00   3.5605898e+00
   8.0608248e+00   3.5870200e+00
   8.0877949e+00   3.6035133e+00
   8.1148081e+00   3.6100647e+00
   8.1418780e+00   3.6066748e+00
   8.1690188e+00   3.5933500e+00
   8.1962451e+00   3.5701018e+00
   8.2235719e+00   3.5369468e+00
   8.2510152e+00   3.4939061e+00
   8.2785919e+00   3.4410042e+00
   8.3062602e+00   3.3784143e+00
   8.3339428e+00   3.3064927e+00
   8.3616543e+00   3.2254399e+00
   8.3894095e+00   3.1354613e+00
   8.4172233e+00   3.0367670e+00
   8.4451080e+00   2.9295835e+00
   8.4730046e+00   2.8144520e+00
   8.5009281e+00   2.6916653e+00
   8.5288934e+00   2.5615196e+00
   8.5569158e+00   2.4243151e+00
   8.5850109e+00   2.2803555e+00
   8.6131945e+00   2.1299489e+00
   8.6414836e+00   1.9734071e+00
   8.6698954e+00   1.8110464e+00
   8.6983030e+00   1.6440550e+00
   8.7266492e+00   1.4732859e+00
   8.7549509e+00   1.2991675e+00
   8.7832245e+00   1.1221233e+00
   8.8114860e+00   9.4257423e-01
   8.8397511e+00   7.6093929e-01
   8.8680353e+00   5.7763615e-01
   8.8963541e+00   3.9308150e-01
   8.9247231e+00   2.0769162e-01
   8.9531583e+00   2.1882762e-02
   8.9565109e+00   8.8817842e-16
   8.9565109e+00  -1.2626601e-12
   8.9850285e+00  -2.4190506e-01
   9.0120985e+00  -4.6883692e-01
   9.0393396e+00  -6.9394853e-01
   9.0667582e+00  -9.1664372e-01
   9.0943756e+00  -1.1364281e+00
   9.1222147e+00  -1.3528015e+00
   9.1503014e+00  -1.5652573e+00
   9.1786645e+00  -1.7732814e+00
   9.2073371e+00  -1.9763506e+00
   9.2363574e+00  -2.1739301e+00
   9.2651064e+00  -2.3612507e+00
   9.2935995e+00  -2.5381587e+00
   9.3218701e+00  -2.7046369e+00
   9.3499475e+00  -2.8606532e+00
   9.3778576e+00  -3.0061640e+00
   9.4056238e+00  -3.1411195e+00
   9.4332671e+00  -3.2654669e+00
   9.4608069e+00  -3.3791527e+00
   9.4882613e+00  -3.4821251e+00
   9.5156470e+00  -3.5743350e+00
   9.5429802e+00  -3.6557375e+00
   9.5702760e+00  -3.7262924e+00
   9.5975492e+00  -3.7859650e+00
   9.6248141e+00  -3.8347266e+00
   9.6520849e+00  -3.8725546e+00
   9.6793756e+00  -3.8994332e+00
   9.7067001e+00  -3.9153527e+00
   9.7340725e+00  -3.9203103e+00
   9.7615072e+00  -3.9143093e+00
   9.7890023e+00  -3.8973729e+00
   9.8165595e+00  -3.8695525e+00
   9.8441939e+00  -3.8309051e+00
   9.8719208e+00  -3.7814938e+00
   9.8997565e+00  -3.7213871e+00
   9.9276097e+00  -3.6509516e+00
   9.9554827e+00  -3.5704289e+00
   9.9833905e+00  -3.4800407e+00
   1.0011348e+01  -3.3800138e+00
   1.0039355e+01  -3.2706447e+00
   1.0067364e+01  -3.1524575e+00
   1.0095392e+01  -3.0257686e+00
   1.0123453e+01  -2.8908979e+00
   1.0151561e+01  -2.7481688e+00
   1.0179734e+01  -2.5979093e+00
   1.0207987e+01  -2.4404511e+00
   1.0236335e+01  -2.2761307e+00
   1.0264797e+01  -2.1052887e+00
   1.0293329e+01  -1.9286590e+00
   1.0321789e+01  -1.7476542e+00
   1.0350195e+01  -1.5627423e+00
   1.0378563e+01  -1.3743833e+00
   1.0406911e+01  -1.1830340e+00
   1.0435253e+01  -9.8914847e-01
   1.0463606e+01  -7.9317913e-01
   1.0491985e+01  -5.9557687e-01
   1.0520406e+01  -3.9679180e-01
   1.0548884e+01  -1.9727370e-01
   1.0577075e+01  -7.8473339e-13
   1.0577075e+01   9.7699626e-15
   1.0605627e+01   2.5527667e-01
   1.0632891e+01   4.9609178e-01
   1.0660328e+01   7.3489918e-01
   1.0687947e+01   9.7107038e-01
   1.0715770e+01   1.2040749e+00
   1.0743820e+01   1.4333757e+00
   1.0772125e+01   1.6584292e+00
   1.0800714e+01   1.8786832e+00
   1.0829621e+01   2.0935756e+00
   1.0858600e+01   2.3005305e+00
   1.0887296e+01   2.4965642e+00
   1.0915742e+01   2.6816415e+00
   1.0943970e+01   2.8557433e+00
   1.0972009e+01   3.0188341e+00
   1.0999885e+01   3.1708674e+00
   1.1027621e+01   3.3117903e+00
   1.1055237e+01   3.4415475e+00
   1.1082752e+01   3.5600832e+00
   1.1110184e+01   3.6673435e+00
   1.1137551e+01   3.7632775e+00
   1.1164867e+01   3.8478390e+00
   1.1192148e+01   3.9209865e+00
   1.1219408e+01   3.9826848e+00
   1.1246662e+01   4.0329045e+00
   1.1273925e+01   4.0716232e+00
   1.1301209e+01   4.0988250e+00
   1.1328528e+01   4.1145010e+00
   1.1355898e+01   4.1186490e+00
   1.1383332e+01   4.1112736e+00
   1.1410846e+01   4.0923857e+00
   1.1438449e+01   4.0620075e+00
   1.1466132e+01   4.0202130e+00
   1.1493852e+01   3.9671938e+00
   1.1521563e+01   3.9032429e+00
   1.1549282e+01   3.8285808e+00
   1.1577022e+01   3.7434326e+00
   1.1604798e+01   3.6480286e+00
   1.1632626e+01   3.5426046e+00
   1.1660520e+01   3.4274014e+00
   1.1688495e+01   3.3026719e+00
   1.1716489e+01   3.1690494e+00
   1.1744518e+01   3.0268690e+00
   1.1772596e+01   2.8764700e+00
   1.1800740e+01   2.7181962e+00
   1.1828966e+01   2.5523956e+00
   1.1857288e+01   2.3794209e+00
   1.1885726e+01   2.1996293e+00
   1.1914248e+01   2.0137079e+00
   1.1942700e+01   1.8232190e+00
   1.1971099e+01   1.6286544e+00
   1.1999463e+01   1.4304973e+00
   1.2027807e+01   1.2292277e+00
   1.2056148e+01   1.0253228e+00
   1.2084501e+01   8.1925790e-01
   1.2112882e+01   6.1150683e-01
   1.2141306e+01   4.0254266e-01
   1.2169790e+01   1.9283810e-01
   1.2196015e+01   7.4107387e-15
   1.2196015e+01  -8.2753249e-13
   1.2224575e+01  -2.6545810e-01
   1.2251901e+01  -5.1644608e-01
   1.2279400e+01  -7.6536943e-01
   1.2307081e+01  -1.0115771e+00
   1.2334964e+01  -1.2545151e+00
   1.2363075e+01  -1.4936229e+00
   1.2391439e+01  -1.7283326e+00
   1.2420086e+01  -1.9580682e+00
   1.2449051e+01  -2.1822429e+00
   1.2478124e+01  -2.3984425e+00
   1.2506911e+01  -2.6032464e+00
   1.2535444e+01  -2.7966158e+00
   1.2563757e+01  -2.9785328e+00
   1.2591879e+01  -3.1489619e+00
   1.2619835e+01  -3.3078554e+00
   1.2647649e+01  -3.4551591e+00
   1.2675342e+01  -3.5908156e+00
   1.2702933e+01  -3.7147671e+00
   1.2730440e+01  -3.8269575e+00
   1.2757880e+01  -3.9273339e+00
   1.2785269e+01  -4.0158481e+00
   1.2812622e+01  -4.0924569e+00
   1.2839954e+01  -4.1571234e+00
   1.2867279e+01  -4.2098171e+00
   1.2894612e+01  -4.2505146e+00
   1.2921967e+01  -4.2791993e+00
   1.2949358e+01  -4.2958617e+00
   1.2976798e+01  -4.3004998e+00
   1.3004303e+01  -4.2931182e+00
   1.3031887e+01  -4.2737284e+00
   1.3059566e+01  -4.2423481e+00
   1.3087326e+01  -4.1990537e+00
   1.3115181e+01  -4.1439170e+00
   1.3143093e+01  -4.0771566e+00
   1.3171013e+01  -3.9991216e+00
   1.3198955e+01  -3.9100509e+00
   1.3226933e+01  -3.8101887e+00
   1.3254964e+01  -3.6997851e+00
   1.3283025e+01  -3.5792657e+00
   1.3311090e+01  -3.4491245e+00
   1.3339176e+01  -3.3097092e+00
   1.3367298e+01  -3.1613710e+00
   1.3395470e+01  -3.0044654e+00
   1.3423709e+01  -2.8393523e+00
   1.3452030e+01  -2.6663962e+00
   1.3480451e+01  -2.4859666e+00
   1.3508988e+01  -2.2984376e+00
   1.3537548e+01  -2.1049621e+00
   1.3566040e+01  -1.9067626e+00
   1.3594479e+01  -1.7043490e+00
   1.3622884e+01  -1.4982244e+00
   1.3651271e+01  -1.2888882e+00
   1.3679656e+01  -1.0768370e+00
   1.3708053e+01  -8.6256571e-01
   1.3736481e+01  -6.4656742e-01
   1.3764952e+01  -4.2933455e-01
   1.3793485e+01  -2.1135917e-01
   1.3821193e+01  -3.8580250e-15
   1.3821193e+01   8.6172736e-13
   1.3849803e+01   2.7368065e-01
   1.3877227e+01   5.3286570e-01
   1.3904824e+01   7.8988581e-01
   1.3932605e+01   1.0440692e+00
   1.3960591e+01   1.2948411e+00
   1.3988807e+01   1.5416200e+00
   1.4017279e+01   1.7838169e+00
   1.4046038e+01   2.0208339e+00
   1.4075118e+01   2.2520620e+00
   1.4104278e+01   2.4747683e+00
   1.4133153e+01   2.6856665e+00
   1.4161774e+01   2.8847191e+00
   1.4190175e+01   3.0719073e+00
   1.4218385e+01   3.2471940e+00
   1.4246431e+01   3.4105298e+00
   1.4274335e+01   3.5618588e+00
   1.4302118e+01   3.7011218e+00
   1.4329801e+01   3.8282596e+00
   1.4357401e+01   3.9432147e+00
   1.4384934e+01   4.0459331e+00
   1.4412418e+01   4.1363654e+00
   1.4439867e+01   4.2144681e+00
   1.4467296e+01   4.2802039e+00
   1.4494720e+01   4.3335422e+00
   1.4522154e+01   4.3744598e+00
   1.4549611e+01   4.4029406e+00
   1.4577105e+01   4.4189762e+00
   1.4604652e+01   4.4225654e+00
   1.4632263e+01   4.4137154e+00
   1.4659926e+01   4.3924693e+00
   1.4687656e+01   4.3588874e+00
   1.4715469e+01   4.3130370e+00
   1.4743365e+01   4.2550230e+00
   1.4771256e+01   4.1852318e+00
   1.4799155e+01   4.1039040e+00
   1.4827079e+01   4.0112851e+00
   1.4855042e+01   3.9076265e+00
   1.4883059e+01   3.7931852e+00
   1.4911121e+01   3.6683402e+00
   1.4939190e+01   3.5336514e+00
   1.4967281e+01   3.3894764e+00
   1.4995410e+01   3.2361769e+00
   1.5023591e+01   3.0741186e+00
   1.5051842e+01   2.9036721e+00
   1.5080177e+01   2.7252126e+00
   1.5108614e+01   2.5391202e+00
   1.5137169e+01   2.3457801e+00
   1.5165728e+01   2.1465404e+00
   1.5194219e+01   1.9425078e+00
   1.5222661e+01   1.7342058e+00
   1.5251071e+01   1.5221507e+00
   1.5279465e+01   1.3068559e+00
   1.5307859e+01   1.0888318e+00
   1.5336268e+01   8.6858661e-01
   1.5364709e+01   6.4662746e-01
   1.5393197e+01   4.2346048e-01
   1.5421747e+01   1.9959154e-01
   1.5447245e+01   8.8856700e-13
   1.5447245e+01  -2.4980018e-16
   1.5475876e+01  -2.7956098e-01
   1.5503344e+01  -5.4455597e-01
   1.5530987e+01  -8.0732860e-01
   1.5558813e+01  -1.0671924e+00
   1.5586846e+01  -1.3235582e+00
   1.5615108e+01  -1.5758297e+00
   1.5643628e+01  -1.8234031e+00
   1.5672436e+01  -2.0656652e+00
   1.5701566e+01  -2.3019918e+00
   1.5730684e+01  -2.5288751e+00
   1.5759515e+01  -2.7437294e+00
   1.5788095e+01  -2.9465277e+00
   1.5816455e+01  -3.1372507e+00
   1.5844625e+01  -3.3158605e+00
   1.5872631e+01  -3.4823073e+00
   1.5900496e+01  -3.6365341e+00
   1.5928241e+01  -3.7784809e+00
   1.5955885e+01  -3.9080874e+00
   1.5983446e+01  -4.0252952e+00
   1.6010942e+01  -4.1300495e+00
   1.6038387e+01  -4.2223002e+00
   1.6065798e+01  -4.3020028e+00
   1.6093189e+01  -4.3691194e+00
   1.6120575e+01  -4.4236188e+00
   1.6147970e+01  -4.4654773e+00
   1.6175388e+01  -4.4946785e+00
   1.6202844e+01  -4.5112135e+00
   1.6230351e+01  -4.5150810e+00
   1.6257924e+01  -4.5062870e+00
   1.6285578e+01  -4.4848444e+00
   1.6313320e+01  -4.4507868e+00
   1.6341144e+01  -4.4041942e+00
   1.6369002e+01  -4.3452891e+00
   1.6396854e+01  -4.2743918e+00
   1.6424715e+01  -4.1917465e+00
   1.6452599e+01  -4.0976025e+00
   1.6480522e+01  -3.9922149e+00
   1.6508499e+01  -3.8758445e+00
   1.6536545e+01  -3.7487583e+00
   1.6564620e+01  -3.6115087e+00
   1.6592717e+01  -3.4645607e+00
   1.6620851e+01  -3.3082833e+00
   1.6649038e+01  -3.1430497e+00
   1.6677293e+01  -2.9692380e+00
   1.6705632e+01  -2.7872311e+00
   1.6734073e+01  -2.5974168e+00
   1.6762632e+01  -2.4001881e+00
   1.6791198e+01  -2.1968817e+00
   1.6819697e+01  -1.9886635e+00
   1.6848146e+01  -1.7760680e+00
   1.6876562e+01  -1.5596225e+00
   1.6904962e+01  -1.3398508e+00
   1.6933362e+01  -1.1172740e+00
   1.6961776e+01  -8.9241093e-01
   1.6990221e+01  -6.6577910e-01
   1.7018713e+01  -4.3789507e-01
   1.7047268e+01  -2.0927511e-01
   1.7073449e+01  -1.8109680e-12
   1.7073449e+01   3.3861802e-15
   1.7102083e+01   2.8431214e-01
   1.7129580e+01   5.5408478e-01
   1.7157250e+01   8.2161353e-01
   1.7185104e+01   1.0862021e+00
   1.7213163e+01   1.3472506e+00
   1.7241452e+01   1.6041522e+00
   1.7269998e+01   1.8562922e+00
   1.7298831e+01   2.1030469e+00
   1.7327987e+01   2.3437807e+00
   1.7357196e+01   2.5754479e+00
   1.7386118e+01   2.7948334e+00
   1.7414784e+01   3.0019028e+00
   1.7443230e+01   3.1966378e+00
   1.7471484e+01   3.3790010e+00
   1.7499572e+01   3.5489418e+00
   1.7527518e+01   3.7064027e+00
   1.7555343e+01   3.8513228e+00
   1.7583066e+01   3.9836408e+00
   1.7610706e+01   4.1032972e+00
   1.7638279e+01   4.2102363e+00
   1.7665802e+01   4.3044070e+00
   1.7693290e+01   4.3857641e+00
   1.7720759e+01   4.4542690e+00
   1.7748222e+01   4.5098902e+00
   1.7775694e+01   4.5526035e+00
   1.7803190e+01   4.5823924e+00
   1.7830723e+01   4.5992482e+00
   1.7858309e+01   4.6031697e+00
   1.7885961e+01   4.5941633e+00
   1.7913691e+01   4.5722470e+00
   1.7941488e+01   4.5374861e+00
   1.7969368e+01   4.4899509e+00
   1.7997346e+01   4.4297182e+00
   1.8025340e+01   4.3571497e+00
   1.8053344e+01   4.2725398e+00
   1.8081372e+01   4.1761458e+00
   1.8109439e+01   4.0682311e+00
   1.8137562e+01   3.9490649e+00
   1.8165687e+01   3.8192482e+00
   1.8193820e+01   3.6791929e+00
   1.8221975e+01   3.5292721e+00
   1.8250169e+01   3.3698626e+00
   1.8278416e+01   3.2013461e+00
   1.8306733e+01   3.0241086e+00
   1.8335136e+01   2.8385416e+00
   1.8363641e+01   2.6450411e+00
   1.8392267e+01   2.4440088e+00
   1.8420855e+01   2.2371455e+00
   1.8449378e+01   2.0253226e+00
   1.8477852e+01   1.8090824e+00
   1.8506294e+01   1.5889613e+00
   1.8534722e+01   1.3654921e+00
   1.8563150e+01   1.1392049e+00
   1.8591594e+01   9.1062749e-01
   1.8620071e+01   6.8028643e-01
   1.8648595e+01   4.4870730e-01
   1.8677184e+01   2.1641543e-01
   1.8703869e+01   1.8358370e-12
   1.8703869e+01  -4.9127369e-15
   1.8732538e+01  -2.8793843e-01
   1.8760089e+01  -5.6129454e-01
   1.8787814e+01  -8.3233998e-01
   1.8815724e+01  -1.1003679e+00
   1.8843842e+01  -1.3647686e+00
   1.8872192e+01  -1.6249250e+00
   1.8900802e+01  -1.8802122e+00
   1.8929702e+01  -2.1299957e+00
   1.8958927e+01  -2.3736292e+00
   1.8988138e+01  -2.6074614e+00
   1.9017062e+01  -2.8288453e+00
   1.9045733e+01  -3.0377533e+00
   1.9074185e+01  -3.2341654e+00
   1.9102447e+01  -3.4180427e+00
   1.9130545e+01  -3.5893335e+00
   1.9158502e+01  -3.7479793e+00
   1.9186339e+01  -3.8939184e+00
   1.9214076e+01  -4.0270889e+00
   1.9241730e+01  -4.1474309e+00
   1.9269319e+01  -4.2548883e+00
   1.9296859e+01  -4.3494098e+00
   1.9324366e+01  -4.4309504e+00
   1.9351853e+01  -4.4994715e+00
   1.9379337e+01  -4.5549417e+00
   1.9406831e+01  -4.5973374e+00
   1.9434349e+01  -4.6266425e+00
   1.9461906e+01  -4.6428489e+00
   1.9489517e+01  -4.6459561e+00
   1.9517196e+01  -4.6359714e+00
   1.9544928e+01  -4.6129413e+00
   1.9572728e+01  -4.5769300e+00
   1.9600612e+01  -4.5280092e+00
   1.9628549e+01  -4.4663729e+00
   1.9656481e+01  -4.3923794e+00
   1.9684423e+01  -4.3062823e+00
   1.9712391e+01  -4.2083406e+00
   1.9740400e+01  -4.0988193e+00
   1.9768464e+01  -3.9779892e+00
   1.9796556e+01  -3.8463427e+00
   1.9824656e+01  -3.7043917e+00
   1.9852780e+01  -3.5525122e+00
   1.9880943e+01  -3.3910845e+00
   1.9909161e+01  -3.2204932e+00
   1.9937449e+01  -3.0411280e+00
   1.9965824e+01  -2.8533834e+00
   1.9994303e+01  -2.6576592e+00
   2.0022902e+01  -2.4543602e+00
   2.0051475e+01  -2.2451333e+00
   2.0079984e+01  -2.0309251e+00
   2.0108444e+01  -1.8122832e+00
   2.0136875e+01  -1.5897494e+00
   2.0165291e+01  -1.3638617e+00
   2.0193708e+01  -1.1351556e+00
   2.0222143e+01  -9.0416414e-01
   2.0250611e+01  -6.7141920e-01
   2.0279128e+01  -4.3745172e-01
   2.0307710e+01  -2.0279240e-01
   2.0332457e+01  -1.8484103e-12
   2.0332457e+01   1.1851631e-14
   2.0361121e+01   2.9032122e-01
   2.0388672e+01   5.6602762e-01
   2.0416398e+01   8.3941601e-01
   2.0444309e+01   1.1097743e+00
   2.0472426e+01   1.3764873e+00
   2.0500775e+01   1.6389326e+00
   2.0529382e+01   1.8964799e+00
   2.0558279e+01   2.1484891e+00
   2.0587501e+01   2.3943083e+00
   2.0616682e+01   2.6300615e+00
   2.0645576e+01   2.8532903e+00
   2.0674217e+01   3.0639703e+00
   2.0702638e+01   3.2620824e+00
   2.0730869e+01   3.4475875e+00
   2.0758935e+01   3.6204342e+00
   2.0786860e+01   3.7805638e+00
   2.0814665e+01   3.9279141e+00
   2.0842369e+01   4.0624229e+00
   2.0869990e+01   4.1840300e+00
   2.0897545e+01   4.2926785e+00
   2.0925051e+01   4.3883168e+00
   2.0952523e+01   4.4708992e+00
   2.0979975e+01   4.5403866e+00
   2.1007423e+01   4.5967471e+00
   2.1034880e+01   4.6399565e+00
   2.1062361e+01   4.6699980e+00
   2.1089879e+01   4.6868631e+00
   2.1117451e+01   4.6905509e+00
   2.1145090e+01   4.6810681e+00
   2.1172811e+01   4.6584286e+00
   2.1200613e+01   4.6226784e+00
   2.1228499e+01   4.5738976e+00
   2.1256428e+01   4.5122994e+00
   2.1284352e+01   4.4382314e+00
   2.1312285e+01   4.3519487e+00
   2.1340243e+01   4.2537119e+00
   2.1368241e+01   4.1437873e+00
   2.1396294e+01   4.0224476e+00
   2.1424404e+01   3.8900344e+00
   2.1452522e+01   3.7471930e+00
   2.1480663e+01   3.5943031e+00
   2.1508843e+01   3.4317486e+00
   2.1537076e+01   3.2599180e+00
   2.1565379e+01   3.0792045e+00
   2.1593767e+01   2.8900065e+00
   2.1622258e+01   2.6927274e+00
   2.1650870e+01   2.4877761e+00
   2.1679455e+01   2.2768106e+00
   2.1707973e+01   2.0607895e+00
   2.1736444e+01   1.8402656e+00
   2.1764883e+01   1.6157857e+00
   2.1793307e+01   1.3878931e+00
   2.1821732e+01   1.1571280e+00
   2.1850173e+01   9.2402844e-01
   2.1878646e+01   6.8913113e-01
   2.1907168e+01   4.5297182e-01
   2.1935754e+01   2.1608597e-01
   2.1961878e+01   1.5515367e-14
   2.1961878e+01  -1.8620938e-12
   2.1990545e+01  -2.9253773e-01
   2.2018113e+01  -5.7049762e-01
   2.2045855e+01  -8.4612865e-01
   2.2073782e+01  -1.1187143e+00
   2.2101916e+01  -1.3876347e+00
   2.2130280e+01  -1.6522622e+00
   2.2158904e+01  -1.9119617e+00
   2.2187817e+01  -2.1660881e+00
   2.2217054e+01  -2.4139845e+00
   2.2246309e+01  -2.6522092e+00
   2.2275276e+01  -2.8777684e+00
   2.2303989e+01  -3.0906313e+00
   2.2332480e+01  -3.2907790e+00
   2.2360780e+01  -3.4781728e+00
   2.2388915e+01  -3.6527610e+00
   2.2416907e+01  -3.8144844e+00
   2.2444779e+01  -3.9632805e+00
   2.2472549e+01  -4.0990865e+00
   2.2500237e+01  -4.2218416e+00
   2.2527858e+01  -4.3314887e+00
   2.2555430e+01  -4.4279757e+00
   2.2582968e+01  -4.5112565e+00
   2.2610486e+01  -4.5812918e+00
   2.2638000e+01  -4.6380498e+00
   2.2665524e+01  -4.6815061e+00
   2.2693072e+01  -4.7116443e+00
   2.2720659e+01  -4.7284560e+00
   2.2748299e+01  -4.7319406e+00
   2.2776006e+01  -4.7221054e+00
   2.2803776e+01  -4.6989878e+00
   2.2831614e+01  -4.6626545e+00
   2.2859535e+01  -4.6131781e+00
   2.2887547e+01  -4.5506613e+00
   2.2915555e+01  -4.4755287e+00
   2.2943572e+01  -4.3880397e+00
   2.2971615e+01  -4.2884594e+00
   2.2999699e+01  -4.1770587e+00
   2.3027839e+01  -4.0541147e+00
   2.3055979e+01  -3.9202595e+00
   2.3084129e+01  -3.7759063e+00
   2.3112302e+01  -3.6214387e+00
   2.3140515e+01  -3.4572447e+00
   2.3168783e+01  -3.2837166e+00
   2.3197121e+01  -3.1012518e+00
   2.3225547e+01  -2.9102528e+00
   2.3254076e+01  -2.7111273e+00
   2.3282727e+01  -2.5042882e+00
   2.3311322e+01  -2.2916375e+00
   2.3339853e+01  -2.0739275e+00
   2.3368336e+01  -1.8517144e+00
   2.3396789e+01  -1.6255490e+00
   2.3425228e+01  -1.3959785e+00
   2.3453668e+01  -1.1635473e+00
   2.3482127e+01  -9.2879746e-01
   2.3510619e+01  -6.9226986e-01
   2.3539160e+01  -4.5450438e-01
   2.3567767e+01  -2.1604064e-01
   2.3593736e+01  -1.5293322e-14
   2.3593736e+01   1.8729185e-12
   2.3622425e+01   2.9408735e-01
   2.3650021e+01   5.7355475e-01
   2.3677793e+01   8.5065284e-01
   2.3705750e+01   1.1246599e+00
   2.3733915e+01   1.3949512e+00
   2.3762313e+01   1.6608944e+00
   2.3790972e+01   1.9218495e+00
   2.3819921e+01   2.1771662e+00
   2.3849198e+01   2.4261823e+00
   2.3878423e+01   2.6648636e+00
   2.3907361e+01   2.8908256e+00
   2.3936046e+01   3.1040446e+00
   2.3964512e+01   3.3045005e+00
   2.3992789e+01   3.4921536e+00
   2.4020901e+01   3.6669515e+00
   2.4048872e+01   3.8288346e+00
   2.4076723e+01   3.9777400e+00
   2.4104475e+01   4.1136047e+00
   2.4132144e+01   4.2363678e+00
   2.4159748e+01   4.3459722e+00
   2.4187303e+01   4.4423658e+00
   2.4214824e+01   4.5255028e+00
   2.4242328e+01   4.5953439e+00
   2.4269827e+01   4.6518574e+00
   2.4297336e+01   4.6950193e+00
   2.4324871e+01   4.7248135e+00
   2.4352444e+01   4.7412317e+00
   2.4380072e+01   4.7442739e+00
   2.4407767e+01   4.7339474e+00
   2.4435525e+01   4.7102908e+00
   2.4463352e+01   4.6733711e+00
   2.4491263e+01   4.6232618e+00
   2.4519247e+01   4.5601099e+00
   2.4547228e+01   4.4843155e+00
   2.4575219e+01   4.3961388e+00
   2.4603236e+01   4.2958454e+00
   2.4631294e+01   4.1837071e+00
   2.4659408e+01   4.0600018e+00
   2.4687522e+01   3.9253770e+00
   2.4715644e+01   3.7802360e+00
   2.4743791e+01   3.6249633e+00
   2.4771978e+01   3.4599475e+00
   2.4800220e+01   3.2855821e+00
   2.4828533e+01   3.1022653e+00
   2.4856933e+01   2.9104005e+00
   2.4885438e+01   2.7103964e+00
   2.4914064e+01   2.5026669e+00
   2.4942644e+01   2.2890473e+00
   2.4971161e+01   2.0703610e+00
   2.5000000e+01   1.8442392e+00


==> figuresAndData/relayOutputSixthOrderNumeratorS2Minus0pt1S3plusS4_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   2.5358291e-03   9.9998393e-01
   1.5214975e-02   9.9942312e-01
   3.6991830e-02   9.9660647e-01
   5.8800748e-02   9.9146953e-01
   8.0693226e-02   9.8402232e-01
   1.0267795e-01   9.7427893e-01
   1.2476433e-01   9.6225404e-01
   1.4696244e-01   9.4796287e-01
   1.6928303e-01   9.3142100e-01
   1.9173772e-01   9.1264423e-01
   2.1433910e-01   8.9164839e-01
   2.3710094e-01   8.6844905e-01
   2.6003840e-01   8.4306122e-01
   2.8308554e-01   8.1560091e-01
   3.0617064e-01   7.8621931e-01
   3.2930258e-01   7.5498270e-01
   3.5249031e-01   7.2195830e-01
   3.7574304e-01   6.8721415e-01
   3.9907035e-01   6.5081909e-01
   4.2248220e-01   6.1284280e-01
   4.4598908e-01   5.7335582e-01
   4.6960207e-01   5.3242950e-01
   4.9333295e-01   4.9013606e-01
   5.1719435e-01   4.4654852e-01
   5.4119987e-01   4.0174068e-01
   5.6536430e-01   3.5578706e-01
   5.8970380e-01   3.0876285e-01
   6.1423624e-01   2.6074375e-01
   6.3898145e-01   2.1180586e-01
   6.6396173e-01   1.6202545e-01
   6.8920236e-01   1.1147862e-01
   7.1473233e-01   6.0240935e-02
   7.4058531e-01   8.3867405e-03
   7.4477315e-01   3.9204751e-16
   7.4477315e-01  -1.3836154e-14
   7.7098878e-01  -5.1674454e-02
   7.9783250e-01  -1.0283186e-01
   8.2435621e-01  -1.5152507e-01
   8.5058466e-01  -1.9776118e-01
   8.7655380e-01  -2.4156989e-01
   9.0229450e-01  -2.8297214e-01
   9.2783340e-01  -3.2198217e-01
   9.5319387e-01  -3.5860939e-01
   9.7839660e-01  -3.9285977e-01
   1.0034602e+00  -4.2473682e-01
   1.0284014e+00  -4.5424242e-01
   1.0532356e+00  -4.8137739e-01
   1.0779771e+00  -5.0614193e-01
   1.1026391e+00  -5.2853598e-01
   1.1272339e+00  -5.4855956e-01
   1.1517734e+00  -5.6621291e-01
   1.1762686e+00  -5.8149672e-01
   1.2007303e+00  -5.9441226e-01
   1.2251689e+00  -6.0496149e-01
   1.2495945e+00  -6.1314714e-01
   1.2740171e+00  -6.1897278e-01
   1.2984464e+00  -6.2244285e-01
   1.3228922e+00  -6.2356272e-01
   1.3473643e+00  -6.2233869e-01
   1.3718724e+00  -6.1877796e-01
   1.3968551e+00  -6.1276542e-01
   1.4219236e+00  -6.0434148e-01
   1.4468966e+00  -5.9360058e-01
   1.4717867e+00  -5.8059896e-01
   1.4966068e+00  -5.6539165e-01
   1.5213690e+00  -5.4803316e-01
   1.5460848e+00  -5.2857765e-01
   1.5707653e+00  -5.0707916e-01
   1.5954212e+00  -4.8359170e-01
   1.6200628e+00  -4.5816947e-01
   1.6447004e+00  -4.3086688e-01
   1.6693439e+00  -4.0173868e-01
   1.6944373e+00  -3.7028108e-01
   1.7200304e+00  -3.3640741e-01
   1.7461140e+00  -3.0011147e-01
   1.7726823e+00  -2.6139641e-01
   1.7997319e+00  -2.2027481e-01
   1.8272623e+00  -1.7676877e-01
   1.8552755e+00  -1.3090989e-01
   1.8837760e+00  -8.2739281e-02
   1.9123957e+00  -3.2969229e-02
   1.9309621e+00  -2.5673907e-16
   1.9309621e+00   2.5160429e-14
   1.9595231e+00   5.0853354e-02
   1.9921707e+00   1.0828770e-01
   2.0250251e+00   1.6520791e-01
   2.0581603e+00   2.2158827e-01
   2.0916143e+00   2.7733271e-01
   2.1254308e+00   3.3234643e-01
   2.1596604e+00   3.8653528e-01
   2.1943624e+00   4.3980604e-01
   2.2296079e+00   4.9206701e-01
   2.2654837e+00   5.4322885e-01
   2.3017153e+00   5.9269489e-01
   2.3373380e+00   6.3906161e-01
   2.3724324e+00   6.8244566e-01
   2.4070840e+00   7.2296411e-01
   2.4413622e+00   7.6070812e-01
   2.4753246e+00   7.9575056e-01
   2.5090201e+00   8.2815137e-01
   2.5424913e+00   8.5796129e-01
   2.5757756e+00   8.8522442e-01
   2.6089067e+00   9.0998010e-01
   2.6419153e+00   9.3226421e-01
   2.6748297e+00   9.5211023e-01
   2.7076766e+00   9.6954995e-01
   2.7404813e+00   9.8461405e-01
   2.7732683e+00   9.9733257e-01
   2.8060614e+00   1.0077351e+00
   2.8388840e+00   1.0158514e+00
   2.8717597e+00   1.0217108e+00
   2.9047123e+00   1.0253432e+00
   2.9377662e+00   1.0267785e+00
   2.9709466e+00   1.0260470e+00
   3.0042801e+00   1.0231788e+00
   3.0377947e+00   1.0182043e+00
   3.0715208e+00   1.0111537e+00
   3.1054912e+00   1.0020566e+00
   3.1397422e+00   9.9094193e-01
   3.1741095e+00   9.7792002e-01
   3.2082850e+00   9.6320870e-01
   3.2423018e+00   9.4691820e-01
   3.2761930e+00   9.2915297e-01
   3.3099889e+00   9.1001349e-01
   3.3437183e+00   8.8959695e-01
   3.3774083e+00   8.6799773e-01
   3.4110850e+00   8.4530780e-01
   3.4447742e+00   8.2161698e-01
   3.4785012e+00   7.9701325e-01
   3.5122914e+00   7.7158286e-01
   3.5461705e+00   7.4541053e-01
   3.5801652e+00   7.1857955e-01
   3.6143031e+00   6.9117181e-01
   3.6486132e+00   6.6326789e-01
   3.6831266e+00   6.3494706e-01
   3.7178770e+00   6.0628722e-01
   3.7529012e+00   5.7736488e-01
   3.7882399e+00   5.4825503e-01
   3.8239393e+00   5.1903096e-01
   3.8600520e+00   4.8976401e-01
   3.8966393e+00   4.6052313e-01
   3.9337738e+00   4.3137433e-01
   3.9715435e+00   4.0237968e-01
   4.0100577e+00   3.7359589e-01
   4.0483437e+00   3.4586361e-01
   4.0859869e+00   3.1954061e-01
   4.1230912e+00   2.9458633e-01
   4.1597488e+00   2.7096497e-01
   4.1960351e+00   2.4864997e-01
   4.2320125e+00   2.2762048e-01
   4.2677347e+00   2.0785906e-01
   4.3032484e+00   1.8935013e-01
   4.3385953e+00   1.7207882e-01
   4.3738133e+00   1.5603033e-01
   4.4089373e+00   1.4118932e-01
   4.4440001e+00   1.2753952e-01
   4.4790329e+00   1.1506347e-01
   4.5140661e+00   1.0374223e-01
   4.5491294e+00   9.3555286e-02
   4.5842524e+00   8.4480327e-02
   4.6194653e+00   7.6493176e-02
   4.6547988e+00   6.9567671e-02
   4.6902851e+00   6.3675583e-02
   4.7259580e+00   5.8786529e-02
   4.7618537e+00   5.4867893e-02
   4.7980118e+00   5.1884746e-02
   4.8344758e+00   4.9799761e-02
   4.8712942e+00   4.8573117e-02
   4.9081311e+00   4.8162622e-02
   4.9447605e+00   4.8494842e-02
   4.9812252e+00   4.9487225e-02
   5.0175665e+00   5.1059801e-02
   5.0538225e+00   5.3134585e-02
   5.0900292e+00   5.5635083e-02
   5.1262210e+00   5.8485888e-02
   5.1624315e+00   6.1612345e-02
   5.1986939e+00   6.4940260e-02
   5.2350419e+00   6.8395639e-02
   5.2715095e+00   7.1904435e-02
   5.3081322e+00   7.5392291e-02
   5.3449476e+00   7.8784268e-02
   5.3819956e+00   8.2004532e-02
   5.4193198e+00   8.4975987e-02
   5.4569684e+00   8.7619830e-02
   5.4949955e+00   8.9854968e-02
   5.5334628e+00   9.1597271e-02
   5.5724427e+00   9.2758543e-02
   5.6120211e+00   9.3245097e-02
   5.6523029e+00   9.2955683e-02
   5.6934201e+00   9.1778380e-02
   5.7342805e+00   8.9666534e-02
   5.7743733e+00   8.6631477e-02
   5.8138302e+00   8.2672465e-02
   5.8527672e+00   7.7787919e-02
   5.8912765e+00   7.1977104e-02
   5.9294343e+00   6.5240664e-02
   5.9673047e+00   5.7580907e-02
   6.0049433e+00   4.9001975e-02
   6.0423996e+00   3.9509929e-02
   6.0797181e+00   2.9112799e-02
   6.1169400e+00   1.7820603e-02
   6.1541039e+00   5.6453413e-03
   6.1704815e+00   3.3627615e-15
   6.1704815e+00  -1.6521506e-14
   6.2076245e+00  -1.2061445e-02
   6.2423417e+00  -2.1699682e-02
   6.2768779e+00  -2.9796458e-02
   6.3112850e+00  -3.6461781e-02
   6.3455957e+00  -4.1795938e-02
   6.3798406e+00  -4.5895275e-02
   6.4140486e+00  -4.8852935e-02
   6.4482478e+00  -5.0759427e-02
   6.4824655e+00  -5.1703080e-02
   6.5167287e+00  -5.1770416e-02
   6.5510648e+00  -5.1046464e-02
   6.5855013e+00  -4.9615029e-02
   6.6200668e+00  -4.7558922e-02
   6.6547912e+00  -4.4960180e-02
   6.6897060e+00  -4.1900267e-02
   6.7248451e+00  -3.8460282e-02
   6.7602455e+00  -3.4721169e-02
   6.7959476e+00  -3.0763958e-02
   6.8319970e+00  -2.6670041e-02
   6.8684453e+00  -2.2521509e-02
   6.9053522e+00  -1.8401582e-02
   6.9427879e+00  -1.4395176e-02
   6.9808368e+00  -1.0589682e-02
   7.0196027e+00  -7.0760788e-03
   7.0587418e+00  -3.9849705e-03
   7.0971862e+00  -1.4706418e-03
   7.1252698e+00  -7.0408089e-16
   7.1252698e+00   1.9389872e-15
   7.1545639e+00   3.2700660e-04
   7.1638786e+00   2.8158899e-15
   7.1638786e+00   1.9060274e-16
   7.1931727e+00  -1.5161038e-03
   7.2305381e+00  -3.9401689e-03
   7.2677254e+00  -6.9233736e-03
   7.3046990e+00  -1.0474946e-02
   7.3415053e+00  -1.4605332e-02
   7.3781871e+00  -1.9321510e-02
   7.4147840e+00  -2.4627122e-02
   7.4513333e+00  -3.0522637e-02
   7.4878709e+00  -3.7005487e-02
   7.5244316e+00  -4.4070180e-02
   7.5610501e+00  -5.1708397e-02
   7.5977615e+00  -5.9909086e-02
   7.6346015e+00  -6.8658531e-02
   7.6716074e+00  -7.7940425e-02
   7.7088188e+00  -8.7735936e-02
   7.7462781e+00  -9.8023773e-02
   7.7840317e+00  -1.0878026e-01
   7.8221313e+00  -1.1997940e-01
   7.8606352e+00  -1.3159303e-01
   7.8991880e+00  -1.4345976e-01
   7.9375167e+00  -1.5543209e-01
   7.9756715e+00  -1.6745981e-01
   8.0137009e+00  -1.7949264e-01
   8.0516498e+00  -1.9147932e-01
   8.0895604e+00  -2.0336766e-01
   8.1274737e+00  -2.1510451e-01
   8.1654295e+00  -2.2663575e-01
   8.2034681e+00  -2.3790620e-01
   8.2416300e+00  -2.4885960e-01
   8.2799577e+00  -2.5943846e-01
   8.3184956e+00  -2.6958389e-01
   8.3572917e+00  -2.7923539e-01
   8.3963983e+00  -2.8833057e-01
   8.4358738e+00  -2.9680473e-01
   8.4757846e+00  -3.0459031e-01
   8.5162077e+00  -3.1161609e-01
   8.5572345e+00  -3.1780611e-01
   8.5989763e+00  -3.2307809e-01
   8.6415729e+00  -3.2734090e-01
   8.6843771e+00  -3.3044267e-01
   8.7262772e+00  -3.3229463e-01
   8.7674234e+00  -3.3294480e-01
   8.8079599e+00  -3.3243282e-01
   8.8479994e+00  -3.3079112e-01
   8.8876325e+00  -3.2804779e-01
   8.9269344e+00  -3.2422841e-01
   8.9659698e+00  -3.1935723e-01
   9.0047950e+00  -3.1345794e-01
   9.0434608e+00  -3.0655423e-01
   9.0820136e+00  -2.9867013e-01
   9.1204967e+00  -2.8983037e-01
   9.1589514e+00  -2.8006048e-01
   9.1974178e+00  -2.6938702e-01
   9.2359353e+00  -2.5783763e-01
   9.2745437e+00  -2.4544110e-01
   9.3132835e+00  -2.3222743e-01
   9.3521972e+00  -2.1822780e-01
   9.3913293e+00  -2.0347458e-01
   9.4307282e+00  -1.8800120e-01
   9.4704467e+00  -1.7184209e-01
   9.5105438e+00  -1.5503244e-01
   9.5508031e+00  -1.3773110e-01
   9.5908068e+00  -1.2019922e-01
   9.6306084e+00  -1.0250035e-01
   9.6702602e+00  -8.4696046e-02
   9.7098107e+00  -6.6847982e-02
   9.7493051e+00  -4.9018060e-02
   9.7887873e+00  -3.1268476e-02
   9.8282997e+00  -1.3661813e-02
   9.8593239e+00  -6.8695050e-16
   9.8593239e+00   4.9057980e-14
   9.8989091e+00   1.5613694e-02
   9.9309159e+00   2.5770306e-02
   9.9630601e+00   3.3793647e-02
   9.9953338e+00   3.9702635e-02
   1.0027762e+01   4.3528136e-02
   1.0060371e+01   4.5301891e-02
   1.0093189e+01   4.5056439e-02
   1.0126247e+01   4.2824933e-02
   1.0159579e+01   3.8640897e-02
   1.0192965e+01   3.2591570e-02
   1.0226173e+01   2.4821734e-02
   1.0259234e+01   1.5445145e-02
   1.0292177e+01   4.5705947e-03
   1.0304854e+01   4.2090463e-14
   1.0304854e+01   1.7087026e-16
   1.0337708e+01  -1.1722216e-02
   1.0374001e+01  -2.3741849e-02
   1.0410148e+01  -3.4721490e-02
   1.0446166e+01  -4.4660023e-02
   1.0482090e+01  -5.3566491e-02
   1.0517955e+01  -6.1451385e-02
   1.0553797e+01  -6.8326777e-02
   1.0589646e+01  -7.4206458e-02
   1.0625535e+01  -7.9106038e-02
   1.0661496e+01  -8.3043020e-02
   1.0697562e+01  -8.6036857e-02
   1.0733767e+01  -8.8108991e-02
   1.0770145e+01  -8.9282890e-02
   1.0806734e+01  -8.9584068e-02
   1.0843576e+01  -8.9040102e-02
   1.0880713e+01  -8.7680638e-02
   1.0918195e+01  -8.5537388e-02
   1.0956079e+01  -8.2644111e-02
   1.0993723e+01  -7.9108808e-02
   1.1031168e+01  -7.5004807e-02
   1.1068463e+01  -7.0402601e-02
   1.1105650e+01  -6.5371045e-02
   1.1142769e+01  -5.9977785e-02
   1.1179859e+01  -5.4289598e-02
   1.1216957e+01  -4.8372665e-02
   1.1254099e+01  -4.2292802e-02
   1.1291321e+01  -3.6115666e-02
   1.1328661e+01  -2.9906950e-02
   1.1366156e+01  -2.3732576e-02
   1.1403848e+01  -1.7658904e-02
   1.1441779e+01  -1.1752968e-02
   1.1479996e+01  -6.0827557e-03
   1.1518551e+01  -7.1755623e-04
   1.1523940e+01  -1.4725742e-14
   1.1523940e+01   3.2450171e-16
   1.1554806e+01   2.9997445e-03
   1.1585671e+01   3.8507833e-03
   1.1616594e+01   2.5896891e-03
   1.1642028e+01   6.0238273e-16
   1.1642028e+01  -1.4057332e-14
   1.1673022e+01  -4.0551202e-03
   1.1711631e+01  -9.2789066e-03
   1.1758925e+01  -1.5961053e-02
   1.1806951e+01  -2.3091670e-02
   1.1856142e+01  -3.0779759e-02
   1.1904891e+01  -3.8802252e-02
   1.1952531e+01  -4.7043370e-02
   1.1999288e+01  -5.5524857e-02
   1.2045354e+01  -6.4263582e-02
   1.2090873e+01  -7.3269168e-02
   1.2135964e+01  -8.2545695e-02
   1.2180725e+01  -9.2092802e-02
   1.2225240e+01  -1.0190638e-01
   1.2269586e+01  -1.1197901e-01
   1.2313830e+01  -1.2230028e-01
   1.2358038e+01  -1.3285701e-01
   1.2402272e+01  -1.4363337e-01
   1.2446594e+01  -1.5461097e-01
   1.2491067e+01  -1.6576896e-01
   1.2535755e+01  -1.7708404e-01
   1.2580728e+01  -1.8853046e-01
   1.2626061e+01  -2.0008004e-01
   1.2671837e+01  -2.1170212e-01
   1.2718151e+01  -2.2336355e-01
   1.2764413e+01  -2.3485561e-01
   1.2810373e+01  -2.4605872e-01
   1.2856113e+01  -2.5693753e-01
   1.2901712e+01  -2.6745484e-01
   1.2947242e+01  -2.7757107e-01
   1.2992772e+01  -2.8724444e-01
   1.3038370e+01  -2.9643103e-01
   1.3084104e+01  -3.0508472e-01
   1.3130044e+01  -3.1315709e-01
   1.3176264e+01  -3.2059707e-01
   1.3222845e+01  -3.2735063e-01
   1.3269876e+01  -3.3336010e-01
   1.3317459e+01  -3.3856331e-01
   1.3365714e+01  -3.4289235e-01
   1.3414787e+01  -3.4627158e-01
   1.3464860e+01  -3.4861475e-01
   1.3516172e+01  -3.4982016e-01
   1.3567119e+01  -3.4978805e-01
   1.3616830e+01  -3.4855307e-01
   1.3665558e+01  -3.4617354e-01
   1.3713513e+01  -3.4269365e-01
   1.3760859e+01  -3.3814882e-01
   1.3807724e+01  -3.3256903e-01
   1.3854214e+01  -3.2598076e-01
   1.3900420e+01  -3.1840819e-01
   1.3946423e+01  -3.0987401e-01
   1.3992296e+01  -3.0039996e-01
   1.4038106e+01  -2.9000709e-01
   1.4083919e+01  -2.7871601e-01
   1.4129798e+01  -2.6654701e-01
   1.4175806e+01  -2.5351997e-01
   1.4222011e+01  -2.3965438e-01
   1.4268480e+01  -2.2496905e-01
   1.4315288e+01  -2.0948187e-01
   1.4362516e+01  -1.9320930e-01
   1.4410256e+01  -1.7616566e-01
   1.4457717e+01  -1.5869708e-01
   1.4504869e+01  -1.4089336e-01
   1.4551796e+01  -1.2280060e-01
   1.4598572e+01  -1.0446416e-01
   1.4645270e+01  -8.5929141e-02
   1.4691955e+01  -6.7240300e-02
   1.4738693e+01  -4.8442036e-02
   1.4785550e+01  -2.9578356e-02
   1.4832591e+01  -1.0692825e-02
   1.4859350e+01  -1.0408341e-17
   1.4859350e+01   4.5314447e-14
   1.4890895e+01   1.1553561e-02
   1.4922439e+01   2.1096565e-02
   1.4954183e+01   2.8728353e-02
   1.4986120e+01   3.4475364e-02
   1.5018279e+01   3.8376485e-02
   1.5050691e+01   4.0471955e-02
   1.5083382e+01   4.0803448e-02
   1.5115889e+01   3.9448525e-02
   1.5148241e+01   3.6525570e-02
   1.5180467e+01   3.2148119e-02
   1.5212596e+01   2.6425668e-02
   1.5244652e+01   1.9464430e-02
   1.5276661e+01   1.1367931e-02
   1.5308645e+01   2.2374972e-03
   1.5316006e+01   3.2478794e-14
   1.5316006e+01  -2.4537664e-15
   1.5347988e+01  -9.2544277e-03
   1.5382831e+01  -1.8008788e-02
   1.5417457e+01  -2.5305202e-02
   1.5451876e+01  -3.1146156e-02
   1.5486125e+01  -3.5543283e-02
   1.5520241e+01  -3.8508807e-02
   1.5554255e+01  -4.0055851e-02
   1.5588199e+01  -4.0198698e-02
   1.5622100e+01  -3.8952980e-02
   1.5655985e+01  -3.6335809e-02
   1.5689884e+01  -3.2365873e-02
   1.5723820e+01  -2.7063489e-02
   1.5757823e+01  -2.0450639e-02
   1.5791918e+01  -1.2550970e-02
   1.5826135e+01  -3.3897889e-03
   1.5837775e+01   1.5265567e-16
   1.5837775e+01   3.3922518e-14
   1.5872142e+01   9.6232204e-03
   1.5910597e+01   1.9035095e-02
   1.5949389e+01   2.7133336e-02
   1.5987964e+01   3.3857079e-02
   1.6026327e+01   3.9293744e-02
   1.6064526e+01   4.3535353e-02
   1.6102605e+01   4.6668913e-02
   1.6140606e+01   4.8777355e-02
   1.6178566e+01   4.9940314e-02
   1.6216524e+01   5.0234731e-02
   1.6254515e+01   4.9735320e-02
   1.6292576e+01   4.8514951e-02
   1.6330743e+01   4.6644951e-02
   1.6369055e+01   4.4195364e-02
   1.6407549e+01   4.1235172e-02
   1.6446267e+01   3.7832486e-02
   1.6485255e+01   3.4054732e-02
   1.6524561e+01   2.9968825e-02
   1.6564239e+01   2.5641357e-02
   1.6604350e+01   2.1138801e-02
   1.6644966e+01   1.6527750e-02
   1.6686169e+01   1.1875220e-02
   1.6728060e+01   7.2490428e-03
   1.6770762e+01   2.7184136e-03
   1.6797596e+01   2.0462798e-14
   1.6797596e+01  -2.0860050e-15
   1.6827872e+01  -2.0158622e-03
   1.6858147e+01  -2.0865980e-03
   1.6888537e+01  -2.4827607e-04
   1.6891176e+01  -2.1745301e-14
   1.6891176e+01   2.4389128e-16
   1.6921685e+01   2.9555501e-03
   1.6960294e+01   6.7152969e-03
   1.7006027e+01   1.1206953e-02
   1.7051659e+01   1.5738522e-02
   1.7097228e+01   2.0318851e-02
   1.7142803e+01   2.4956486e-02
   1.7188456e+01   2.9656426e-02
   1.7234255e+01   3.4420407e-02
   1.7280272e+01   3.9247116e-02
   1.7326584e+01   4.4132364e-02
   1.7373273e+01   4.9069206e-02
   1.7420429e+01   5.4048040e-02
   1.7468158e+01   5.9056667e-02
   1.7516582e+01   6.4080342e-02
   1.7564878e+01   6.9003824e-02
   1.7612869e+01   7.3780099e-02
   1.7660659e+01   7.8390052e-02
   1.7708342e+01   8.2812613e-02
   1.7756006e+01   8.7024788e-02
   1.7803736e+01   9.1001880e-02
   1.7851617e+01   9.4717611e-02
   1.7899736e+01   9.8144155e-02
   1.7948186e+01   1.0125209e-01
   1.7997066e+01   1.0401024e-01
   1.8046490e+01   1.0638539e-01
   1.8096590e+01   1.0834180e-01
   1.8147524e+01   1.0984045e-01
   1.8199489e+01   1.1083776e-01
   1.8252741e+01   1.1128348e-01
   1.8305987e+01   1.1113128e-01
   1.8357847e+01   1.1039954e-01
   1.8408612e+01   1.0912231e-01
   1.8458536e+01   1.0732679e-01
   1.8507810e+01   1.0503645e-01
   1.8556582e+01   1.0227295e-01
   1.8604976e+01   9.9057178e-02
   1.8653097e+01   9.5409920e-02
   1.8701036e+01   9.1352329e-02
   1.8748880e+01   8.6906218e-02
   1.8796709e+01   8.2094295e-02
   1.8844600e+01   7.6940343e-02
   1.8892631e+01   7.1469360e-02
   1.8940883e+01   6.5707684e-02
   1.8989440e+01   5.9683098e-02
   1.9038393e+01   5.3424935e-02
   1.9087845e+01   4.6964169e-02
   1.9137913e+01   4.0333496e-02
   1.9187719e+01   3.3702959e-02
   1.9237196e+01   2.7136794e-02
   1.9286447e+01   2.0676056e-02
   1.9335565e+01   1.4362165e-02
   1.9384635e+01   8.2372135e-03
   1.9433742e+01   2.3440662e-03
   1.9453950e+01   2.6289301e-14
   1.9453950e+01   2.0209528e-16
   1.9485599e+01  -2.5746200e-03
   1.9517248e+01  -3.0765970e-03
   1.9549114e+01  -1.5536755e-03
   1.9565512e+01  -2.4705498e-14
   1.9565512e+01   3.9616747e-16
   1.9597583e+01   3.4859977e-03
   1.9636191e+01   7.5328588e-03
   1.9683504e+01   1.2258037e-02
   1.9730633e+01   1.6698845e-02
   1.9777590e+01   2.0853055e-02
   1.9824457e+01   2.4727938e-02
   1.9871309e+01   2.8332551e-02
   1.9918221e+01   3.1677836e-02
   1.9965268e+01   3.4776752e-02
   2.0012524e+01   3.7644406e-02
   2.0060071e+01   4.0298209e-02
   2.0107994e+01   4.2758065e-02
   2.0156387e+01   4.5046617e-02
   2.0205361e+01   4.7189588e-02
   2.0255042e+01   4.9216253e-02
   2.0304348e+01   5.1113708e-02
   2.0353354e+01   5.2921144e-02
   2.0402165e+01   5.4678302e-02
   2.0450877e+01   5.6424148e-02
   2.0499578e+01   5.8197288e-02
   2.0548356e+01   6.0036311e-02
   2.0597298e+01   6.1980111e-02
   2.0646491e+01   6.4068213e-02
   2.0696033e+01   6.6341152e-02
   2.0746026e+01   6.8840942e-02
   2.0796588e+01   7.1611709e-02
   2.0847855e+01   7.4700594e-02
   2.0899993e+01   7.8159084e-02
   2.0953208e+01   8.2045124e-02
   2.1007770e+01   8.6426608e-02
   2.1062365e+01   9.1232158e-02
   2.1115548e+01   9.6331674e-02
   2.1167616e+01   1.0173131e-01
   2.1218832e+01   1.0743712e-01
   2.1269392e+01   1.1345063e-01
   2.1319450e+01   1.1976975e-01
   2.1369134e+01   1.2638945e-01
   2.1418553e+01   1.3330214e-01
   2.1467803e+01   1.4049790e-01
   2.1516975e+01   1.4796466e-01
   2.1566152e+01   1.5568829e-01
   2.1615418e+01   1.6365270e-01
   2.1664856e+01   1.7183988e-01
   2.1714553e+01   1.8022996e-01
   2.1764599e+01   1.8880122e-01
   2.1815096e+01   1.9753014e-01
   2.1866158e+01   2.0639149e-01
   2.1917588e+01   2.1530154e-01
   2.1968612e+01   2.2407436e-01
   2.2019337e+01   2.3267757e-01
   2.2069868e+01   2.4107863e-01
   2.2120301e+01   2.4924307e-01
   2.2170726e+01   2.5713475e-01
   2.2221232e+01   2.6471584e-01
   2.2271908e+01   2.7194686e-01
   2.2322844e+01   2.7878648e-01
   2.2374140e+01   2.8519131e-01
   2.2425901e+01   2.9111554e-01
   2.2478249e+01   2.9651035e-01
   2.2531324e+01   3.0132311e-01
   2.2585297e+01   3.0549612e-01
   2.2640380e+01   3.0896467e-01
   2.2696853e+01   3.1165389e-01
   2.2754000e+01   3.1344817e-01
   2.2809621e+01   3.1427257e-01
   2.2864022e+01   3.1418037e-01
   2.2917497e+01   3.1321193e-01
   2.2970260e+01   3.1139761e-01
   2.3022482e+01   3.0876169e-01
   2.3074301e+01   3.0532465e-01
   2.3125836e+01   3.0110446e-01
   2.3177191e+01   2.9611738e-01
   2.3228462e+01   2.9037845e-01
   2.3279741e+01   2.8390177e-01
   2.3331117e+01   2.7670061e-01
   2.3382678e+01   2.6878738e-01
   2.3434518e+01   2.6017352e-01
   2.3486735e+01   2.5086916e-01
   2.3539437e+01   2.4088267e-01
   2.3592747e+01   2.3021991e-01
   2.3646061e+01   2.1904261e-01
   2.3698973e+01   2.0749472e-01
   2.3751596e+01   1.9561342e-01
   2.3804040e+01   1.8343359e-01
   2.3856404e+01   1.7098917e-01
   2.3908783e+01   1.5831316e-01
   2.3961268e+01   1.4543752e-01
   2.4013953e+01   1.3239311e-01
   2.4066934e+01   1.1920955e-01
   2.4120314e+01   1.0591494e-01
   2.4174206e+01   9.2535592e-02
   2.4228739e+01   7.9095518e-02
   2.4284063e+01   6.5615729e-02
   2.4340358e+01   5.2113116e-02
   2.4397851e+01   3.8598649e-02
   2.4456840e+01   2.5074281e-02
   2.4516862e+01   1.1718421e-02
   2.4571284e+01   4.8110821e-14
   2.4571284e+01  -1.3877788e-17
   2.4602439e+01  -5.5691369e-03
   2.4633593e+01  -9.1294876e-03
   2.4665000e+01  -1.0756295e-02
   2.4696623e+01  -1.0481348e-02
   2.4728491e+01  -8.3471054e-03
   2.4760602e+01  -4.4028044e-03
   2.4786374e+01   1.1275703e-16
   2.4786374e+01   4.3639571e-14
   2.4818308e+01   5.8915227e-03
   2.4856917e+01   1.2393211e-02
   2.4899135e+01   1.8673322e-02
   2.4940746e+01   2.3964879e-02
   2.4981774e+01   2.8266044e-02
   2.5022328e+01   3.1588084e-02
   2.5062495e+01   3.3940175e-02
   2.5102348e+01   3.5330485e-02
   2.5141953e+01   3.5767061e-02
   2.5181364e+01   3.5258382e-02
   2.5220634e+01   3.3813741e-02
   2.5259808e+01   3.1443479e-02
   2.5298931e+01   2.8159150e-02
   2.5338045e+01   2.3973619e-02
   2.5377190e+01   1.8901121e-02
   2.5416409e+01   1.2957284e-02
   2.5455743e+01   6.1591169e-03
   2.5487911e+01   4.6317117e-16
   2.5487911e+01  -4.4921532e-14
   2.5527402e+01  -6.7292907e-03
   2.5561349e+01  -1.0720381e-02
   2.5595633e+01  -1.3141624e-02
   2.5630230e+01  -1.4022286e-02
   2.5664661e+01  -1.3421465e-02
   2.5698918e+01  -1.1445687e-02
   2.5733034e+01  -8.1987602e-03
   2.5767044e+01  -3.7804629e-03
   2.5791056e+01   1.4311469e-16
   2.5791056e+01   3.8411115e-14
   2.5824989e+01   5.0672060e-03
   2.5859743e+01   8.9216249e-03
   2.5894441e+01   1.1423211e-02
   2.5929110e+01   1.2586785e-02
   2.5963778e+01   1.2428912e-02
   2.5998474e+01   1.0967640e-02
   2.6033228e+01   8.2225559e-03
   2.6068066e+01   4.2148163e-03
   2.6096732e+01   2.0421165e-14
   2.6096732e+01  -1.6230940e-14
   2.6131685e+01  -5.0182639e-03
   2.6169108e+01  -9.0660318e-03
   2.6206530e+01  -1.1809744e-02
   2.6243734e+01  -1.3316055e-02
   2.6280766e+01  -1.3679349e-02
   2.6317667e+01  -1.2989572e-02
   2.6354475e+01  -1.1332969e-02
   2.6391227e+01  -8.7928082e-03
   2.6427957e+01  -5.4499499e-03
   2.6464699e+01  -1.3832923e-03
   2.6475999e+01  -2.7862912e-14
   2.6475999e+01   5.6443565e-16
   2.6512787e+01   3.5590291e-03
   2.6545316e+01   4.9904585e-03
   2.6577912e+01   4.8390031e-03
   2.6610591e+01   3.1281469e-03
   2.6642416e+01   3.9334855e-16
   2.6642416e+01  -2.7010512e-14
   2.6675202e+01  -3.6242526e-03
   2.6713811e+01  -7.0810262e-03
   2.6754956e+01  -9.8526430e-03
   2.6795982e+01  -1.1740339e-02
   2.6836924e+01  -1.2816545e-02
   2.6877830e+01  -1.3151794e-02
   2.6918746e+01  -1.2814186e-02
   2.6959717e+01  -1.1869839e-02
   2.7000787e+01  -1.0383258e-02
   2.7042002e+01  -8.4176326e-03
   2.7083410e+01  -6.0350905e-03
   2.7125060e+01  -3.2969206e-03
   2.7167007e+01  -2.6378029e-04
   2.7170513e+01   5.5673782e-17
   2.7170513e+01   1.7211547e-14
   2.7201838e+01   1.4449819e-03
   2.7233163e+01   1.0817729e-03
   2.7252171e+01   7.0624930e-16
   2.7252171e+01  -1.6065491e-14
   2.7283631e+01  -2.2050691e-03
   2.7322240e+01  -4.6091078e-03
   2.7371571e+01  -7.2342970e-03
   2.7421152e+01  -9.4170407e-03
   2.7471162e+01  -1.1209309e-02
   2.7521697e+01  -1.2656573e-02
   2.7572864e+01  -1.3803697e-02
   2.7624789e+01  -1.4695127e-02
   2.7677624e+01  -1.5375174e-02
   2.7731558e+01  -1.5888391e-02
   2.7786832e+01  -1.6280110e-02
   2.7843221e+01  -1.6594458e-02
   2.7898403e+01  -1.6868073e-02
   2.7952619e+01  -1.7146741e-02
   2.8006113e+01  -1.7467355e-02
   2.8059072e+01  -1.7859851e-02
   2.8111652e+01  -1.8348729e-02
   2.8163980e+01  -1.8954067e-02
   2.8216175e+01  -1.9692223e-02
   2.8268342e+01  -2.0576363e-02
   2.8320584e+01  -2.1616857e-02
   2.8373002e+01  -2.2821615e-02
   2.8425701e+01  -2.4196366e-02
   2.8478790e+01  -2.5744911e-02
   2.8532389e+01  -2.7469384e-02
   2.8586635e+01  -2.9370517e-02
   2.8641686e+01  -3.1447978e-02
   2.8697316e+01  -3.3683447e-02
   2.8752493e+01  -3.6018344e-02
   2.8807368e+01  -3.8437328e-02
   2.8862087e+01  -4.0925125e-02
   2.8916780e+01  -4.3466044e-02
   2.8971576e+01  -4.6044111e-02
   2.9026598e+01  -4.8643202e-02
   2.9081978e+01  -5.1247169e-02
   2.9137854e+01  -5.3839967e-02
   2.9194383e+01  -5.6405805e-02
   2.9251745e+01  -5.8929309e-02
   2.9310159e+01  -6.1395739e-02
   2.9369905e+01  -6.3791294e-02
   2.9431354e+01  -6.6103592e-02
   2.9492463e+01  -6.8236440e-02
   2.9551950e+01  -7.0143155e-02
   2.9610214e+01  -7.1842907e-02
   2.9667584e+01  -7.3352520e-02
   2.9724306e+01  -7.4686614e-02
   2.9780574e+01  -7.5859099e-02
   2.9836552e+01  -7.6884046e-02
   2.9892386e+01  -7.7776227e-02
   2.9948209e+01  -7.8551482e-02
   3.0004151e+01  -7.9227029e-02
   3.0060342e+01  -7.9821734e-02
   3.0116917e+01  -8.0356410e-02
   3.0174026e+01  -8.0854167e-02
   3.0231835e+01  -8.1340870e-02
   3.0290543e+01  -8.1845780e-02
   3.0349137e+01  -8.2390166e-02
   3.0407304e+01  -8.3000684e-02
   3.0465213e+01  -8.3707797e-02
   3.0523024e+01  -8.4541951e-02
   3.0580886e+01  -8.5533908e-02
   3.0638945e+01  -8.6715115e-02
   3.0697353e+01  -8.8118132e-02
   3.0756273e+01  -8.9777183e-02
   3.0815887e+01  -9.1728916e-02
   3.0876410e+01  -9.4013535e-02
   3.0938107e+01  -9.6676600e-02
   3.1001322e+01  -9.9772036e-02
   3.1066530e+01  -1.0336764e-01
   3.1130050e+01  -1.0727116e-01
   3.1191739e+01  -1.1144336e-01
   3.1252080e+01  -1.1588511e-01
   3.1311426e+01  -1.2059444e-01
   3.1370037e+01  -1.2556610e-01
   3.1428117e+01  -1.3079231e-01
   3.1485836e+01  -1.3626329e-01
   3.1543342e+01  -1.4196740e-01
   3.1600771e+01  -1.4789138e-01
   3.1658250e+01  -1.5402035e-01
   3.1715907e+01  -1.6033796e-01
   3.1773871e+01  -1.6682638e-01
   3.1832279e+01  -1.7346636e-01
   3.1891285e+01  -1.8023734e-01
   3.1951063e+01  -1.8711752e-01
   3.2010329e+01  -1.9391389e-01
   3.2069163e+01  -2.0059037e-01
   3.2127721e+01  -2.0712017e-01
   3.2186144e+01  -2.1347475e-01
   3.2244563e+01  -2.1962391e-01
   3.2303105e+01  -2.2553591e-01
   3.2361901e+01  -2.3117737e-01
   3.2421084e+01  -2.3651316e-01
   3.2480802e+01  -2.4150608e-01
   3.2541220e+01  -2.4611641e-01
   3.2602531e+01  -2.5030121e-01
   3.2664969e+01  -2.5401322e-01
   3.2728835e+01  -2.5719912e-01
   3.2794528e+01  -2.5979658e-01
   3.2860998e+01  -2.6169195e-01
   3.2925580e+01  -2.6280300e-01
   3.2988703e+01  -2.6317579e-01
   3.3050762e+01  -2.6284385e-01
   3.3112047e+01  -2.6183081e-01
   3.3172784e+01  -2.6015427e-01
   3.3233159e+01  -2.5782796e-01
   3.3293334e+01  -2.5486286e-01
   3.3353459e+01  -2.5126781e-01
   3.3413675e+01  -2.4704983e-01
   3.3474121e+01  -2.4221410e-01
   3.3534942e+01  -2.3676379e-01
   3.3596292e+01  -2.3069963e-01
   3.3658344e+01  -2.2401908e-01
   3.3721230e+01  -2.1672322e-01
   3.3783489e+01  -2.0901682e-01
   3.3845304e+01  -2.0092930e-01
   3.3906852e+01  -1.9248513e-01
   3.3968293e+01  -1.8370697e-01
   3.4029776e+01  -1.7461568e-01
   3.4091448e+01  -1.6523015e-01
   3.4153456e+01  -1.5556706e-01
   3.4215955e+01  -1.4564043e-01
   3.4279116e+01  -1.3546106e-01
   3.4343135e+01  -1.2503549e-01
   3.4408243e+01  -1.1436459e-01
   3.4474726e+01  -1.0344115e-01
   3.4542956e+01  -9.2245795e-02
   3.4613450e+01  -8.0739485e-02
   3.4683158e+01  -6.9462583e-02
   3.4751179e+01  -5.8590239e-02
   3.4817986e+01  -4.8067219e-02
   3.4883956e+01  -3.7850585e-02
   3.4949378e+01  -2.7909021e-02
   3.5014492e+01  -1.8217535e-02
   3.5079507e+01  -8.7544021e-03
   3.5141055e+01  -2.6714742e-16
   3.5141055e+01   6.3673025e-14
   3.5172367e+01   3.4071124e-03
   3.5203680e+01   4.8710733e-03
   3.5235293e+01   4.4545341e-03
   3.5267147e+01   2.1930157e-03
   3.5286150e+01   3.9460622e-15
   3.5286150e+01  -5.5866336e-14
   3.5318279e+01  -4.0566502e-03
   3.5356888e+01  -8.4611141e-03
   3.5401934e+01  -1.2904406e-02
   3.5446276e+01  -1.6498380e-02
   3.5489879e+01  -1.9235768e-02
   3.5532887e+01  -2.1127843e-02
   3.5575415e+01  -2.2183364e-02
   3.5617558e+01  -2.2409799e-02
   3.5659395e+01  -2.1814331e-02
   3.5700996e+01  -2.0404495e-02
   3.5742422e+01  -1.8188565e-02
   3.5783728e+01  -1.5175814e-02
   3.5824968e+01  -1.1376666e-02
   3.5866190e+01  -6.8027967e-03
   3.5907443e+01  -1.4671843e-03
   3.5917878e+01   4.8138576e-17
   3.5917878e+01   6.5005293e-14
   3.5959210e+01   4.5833605e-03
   3.5992633e+01   6.4185008e-03
   3.6026442e+01   6.6564668e-03
   3.6060222e+01   5.3520185e-03
   3.6093826e+01   2.6118969e-03
   3.6116464e+01   5.3429483e-16
   3.6116464e+01  -5.7889891e-14
   3.6149924e+01  -3.8151798e-03
   3.6186616e+01  -6.8814653e-03
   3.6223206e+01  -8.7705278e-03
   3.6259716e+01  -9.4933196e-03
   3.6296180e+01  -9.0636669e-03
   3.6332633e+01  -7.4966973e-03
   3.6369108e+01  -4.8089306e-03
   3.6405637e+01  -1.0183363e-03
   3.6413991e+01   8.4567769e-17
   3.6413991e+01   5.7038142e-14
   3.6450609e+01   3.7921982e-03
   3.6486341e+01   6.0117851e-03
   3.6521906e+01   6.8448535e-03
   3.6557287e+01   6.3899146e-03
   3.6592523e+01   4.7453649e-03
   3.6627648e+01   2.0055502e-03
   3.6647529e+01   4.3411455e-16
   3.6647529e+01  -4.9031959e-14
   3.6682577e+01  -3.0658351e-03
   3.6716681e+01  -4.6239753e-03
   3.6750798e+01  -4.7929636e-03
   3.6784954e+01  -3.5923912e-03
   3.6819176e+01  -1.0434151e-03
   3.6829642e+01  -5.4943029e-15
   3.6829642e+01   4.2497906e-14
   3.6863959e+01   3.1071414e-03
   3.6901603e+01   5.3738488e-03
   3.6939092e+01   6.5125971e-03
   3.6976443e+01   6.6099409e-03
   3.7013696e+01   5.7506004e-03
   3.7050887e+01   4.0162294e-03
   3.7088055e+01   1.4859987e-03
   3.7106029e+01   2.9772192e-16
   3.7106029e+01  -3.9346131e-14
   3.7143207e+01  -2.2045939e-03
   3.7175863e+01  -2.4518954e-03
   3.7208605e+01  -1.1475579e-03
   3.7224091e+01  -3.8247834e-14
   3.7224091e+01   3.8749386e-16
   3.7256931e+01   2.4699891e-03
   3.7295540e+01   4.5871068e-03
   3.7335682e+01   5.9456460e-03
   3.7375772e+01   6.5106606e-03
   3.7415849e+01   6.3525554e-03
   3.7455955e+01   5.5397908e-03
   3.7496135e+01   4.1390848e-03
   3.7536429e+01   2.2157334e-03
   3.7574269e+01   3.9855272e-16
   3.7574269e+01  -2.8369668e-14
   3.7605948e+01  -1.1248083e-03
   3.7637626e+01  -5.1793382e-04
   3.7647206e+01  -6.3149356e-15
   3.7647206e+01   2.1912593e-14
   3.7679008e+01   1.8090939e-03
   3.7717617e+01   3.5828782e-03
   3.7762254e+01   5.1030025e-03
   3.7807032e+01   6.1126829e-03
   3.7852037e+01   6.6673237e-03
   3.7897332e+01   6.8201131e-03
   3.7942986e+01   6.6233535e-03
   3.7989072e+01   6.1286626e-03
   3.8035676e+01   5.3871819e-03
   3.8082895e+01   4.4498029e-03
   3.8130845e+01   3.3674380e-03
   3.8179666e+01   2.1913695e-03
   3.8229534e+01   9.7373671e-04
   3.8270583e+01   1.0345999e-14
   3.8270583e+01  -1.7227973e-16
   3.8293478e+01  -1.0207946e-14
   3.8293478e+01   2.3699304e-16
   3.8324379e+01   7.0726937e-04
   3.8355281e+01   1.4144955e-03
   3.8406837e+01   2.6133585e-03
   3.8458171e+01   3.8554342e-03
   3.8509097e+01   5.1597263e-03
   3.8559736e+01   6.5476346e-03
   3.8610200e+01   8.0363552e-03
   3.8660589e+01   9.6394074e-03
   3.8710998e+01   1.1367098e-02
   3.8761518e+01   1.3226880e-02
   3.8812244e+01   1.5223643e-02
   3.8863272e+01   1.7359959e-02
   3.8914705e+01   1.9636289e-02
   3.8966659e+01   2.2051197e-02
   3.9019263e+01   2.4601556e-02
   3.9072671e+01   2.7282797e-02
   3.9126233e+01   3.0045512e-02
   3.9179409e+01   3.2840296e-02
   3.9232336e+01   3.5650976e-02
   3.9285141e+01   3.8460763e-02
   3.9337943e+01   4.1252044e-02
   3.9390856e+01   4.4006540e-02
   3.9443995e+01   4.6705420e-02
   3.9497478e+01   4.9329399e-02
   3.9551433e+01   5.1858785e-02
   3.9606004e+01   5.4273514e-02
   3.9661357e+01   5.6553128e-02
   3.9717693e+01   5.8676703e-02
   3.9775266e+01   6.0622680e-02
   3.9834411e+01   6.2368526e-02
   3.9893384e+01   6.3840020e-02
   3.9950775e+01   6.5005006e-02
   4.0006955e+01   6.5885937e-02
   4.0062235e+01   6.6501998e-02
   4.0116848e+01   6.6869885e-02
   4.0170975e+01   6.7005356e-02
   4.0224769e+01   6.6924129e-02
   4.0278362e+01   6.6642430e-02
   4.0331875e+01   6.6177371e-02
   4.0385421e+01   6.5547224e-02
   4.0439112e+01   6.4771664e-02
   4.0493062e+01   6.3871991e-02
   4.0547391e+01   6.2871368e-02
   4.0602231e+01   6.1795102e-02
   4.0657730e+01   6.0670999e-02
   4.0714064e+01   5.9529839e-02
   4.0769975e+01   5.8434072e-02
   4.0825514e+01   5.7419115e-02
   4.0880826e+01   5.6517977e-02
   4.0936044e+01   5.5763925e-02
   4.0991296e+01   5.5190756e-02
   4.1046705e+01   5.4833069e-02
   4.1102397e+01   5.4726598e-02
   4.1158508e+01   5.4908638e-02
   4.1215186e+01   5.5418645e-02
   4.1272602e+01   5.6299090e-02
   4.1330958e+01   5.7596757e-02
   4.1390512e+01   5.9364806e-02
   4.1451596e+01   6.1666252e-02
   4.1513969e+01   6.4544368e-02
   4.1574384e+01   6.7852847e-02
   4.1633252e+01   7.1575191e-02
   4.1690973e+01   7.5703042e-02
   4.1747835e+01   8.0227458e-02
   4.1804053e+01   8.5138534e-02
   4.1859803e+01   9.0425363e-02
   4.1915232e+01   9.6076001e-02
   4.1970469e+01   1.0207744e-01
   4.2025632e+01   1.0841561e-01
   4.2080835e+01   1.1507536e-01
   4.2136188e+01   1.2204053e-01
   4.2191806e+01   1.2929393e-01
   4.2247807e+01   1.3681751e-01
   4.2304323e+01   1.4459244e-01
   4.2361499e+01   1.5259936e-01
   4.2418645e+01   1.6069590e-01
   4.2475337e+01   1.6877206e-01
   4.2531714e+01   1.7679760e-01
   4.2587905e+01   1.8474199e-01
   4.2644030e+01   1.9257352e-01
   4.2700203e+01   2.0025940e-01
   4.2756537e+01   2.0776580e-01
   4.2813145e+01   2.1505781e-01
   4.2870152e+01   2.2209928e-01
   4.2927688e+01   2.2885265e-01
   4.2985905e+01   2.3527862e-01
   4.3044978e+01   2.4133570e-01
   4.3105120e+01   2.4697948e-01
   4.3166602e+01   2.5216157e-01
   4.3229783e+01   2.5682782e-01
   4.3293867e+01   2.6084140e-01
   4.3356200e+01   2.6402018e-01
   4.3417167e+01   2.6641474e-01
   4.3477127e+01   2.6806452e-01
   4.3536347e+01   2.6899720e-01
   4.3595036e+01   2.6923333e-01
   4.3653366e+01   2.6878890e-01
   4.3711488e+01   2.6767680e-01
   4.3769538e+01   2.6590764e-01
   4.3827646e+01   2.6349020e-01
   4.3885938e+01   2.6043157e-01
   4.3944545e+01   2.5673717e-01
   4.4003603e+01   2.5241043e-01
   4.4063264e+01   2.4745232e-01
   4.4123700e+01   2.4186050e-01
   4.4184223e+01   2.3572190e-01
   4.4244243e+01   2.2913967e-01
   4.4303926e+01   2.2214479e-01
   4.4363429e+01   2.1476465e-01
   4.4422893e+01   2.0702444e-01
   4.4482454e+01   1.9894714e-01
   4.4542248e+01   1.9055353e-01
   4.4602413e+01   1.8186194e-01
   4.4663096e+01   1.7288788e-01
   4.4724463e+01   1.6364346e-01
   4.4786703e+01   1.5413643e-01
   4.4850042e+01   1.4436870e-01
   4.4914764e+01   1.3433399e-01
   4.4981242e+01   1.2401358e-01
   4.5049995e+01   1.1336869e-01
   4.5116921e+01   1.0307325e-01
   4.5182326e+01   9.3107463e-02
   4.5246652e+01   8.3424491e-02
   4.5310228e+01   7.3991367e-02
   4.5373309e+01   6.4783161e-02
   4.5436107e+01   5.5779030e-02
   4.5498812e+01   4.6959977e-02
   4.5561600e+01   3.8307403e-02
   4.5624644e+01   2.9802066e-02
   4.5688124e+01   2.1423174e-02
   4.5752233e+01   1.3147462e-02
   4.5817188e+01   4.9480740e-03
   4.5857095e+01   7.1730816e-16
   4.5857095e+01  -5.5288239e-14
   4.5888433e+01  -2.8689095e-03
   4.5919771e+01  -3.8052254e-03
   4.5951421e+01  -2.8676444e-03
   4.5983320e+01  -9.3161304e-05
   4.5984126e+01  -7.6821145e-16
   4.5984126e+01   5.2079353e-14
   4.6016224e+01   3.5789422e-03
   4.6048322e+01   6.8409096e-03
   4.6094349e+01   1.0924698e-02
   4.6139805e+01   1.4223878e-02
   4.6184418e+01   1.6708264e-02
   4.6228351e+01   1.8389372e-02
   4.6271738e+01   1.9276062e-02
   4.6314687e+01   1.9375500e-02
   4.6357288e+01   1.8694357e-02
   4.6399618e+01   1.7239530e-02
   4.6441744e+01   1.5018595e-02
   4.6483726e+01   1.2040083e-02
   4.6525621e+01   8.3136595e-03
   4.6567480e+01   3.8502279e-03
   4.6599087e+01   3.3944202e-15
   4.6599087e+01  -5.4923080e-14
   4.6632372e+01  -3.3959286e-03
   4.6665657e+01  -5.0957592e-03
   4.6699259e+01  -5.1697927e-03
   4.6732885e+01  -3.6761336e-03
   4.6766333e+01  -7.2210798e-04
   4.6772712e+01  -2.7312137e-15
   4.6772712e+01   5.0514714e-14
   4.6806014e+01   3.4607080e-03
   4.6839316e+01   6.0389472e-03
   4.6876544e+01   7.8705235e-03
   4.6913687e+01   8.5916360e-03
   4.6950765e+01   8.2140168e-03
   4.6987815e+01   6.7517887e-03
   4.7024873e+01   4.2204221e-03
   4.7061972e+01   6.3680395e-04
   4.7067627e+01   3.3209113e-16
   4.7067627e+01  -5.1833646e-14
   4.7104804e+01  -3.4083528e-03
   4.7140116e+01  -5.1122818e-03
   4.7175282e+01  -5.4031093e-03
   4.7210267e+01  -4.3805486e-03
   4.7245109e+01  -2.1445398e-03
   4.7268541e+01  -4.5659223e-14
   4.7268541e+01   7.4723214e-16
   4.7303274e+01   2.8713120e-03
   4.7337962e+01   4.4015666e-03
   4.7372648e+01   4.6091350e-03
   4.7407363e+01   3.5123922e-03
   4.7442133e+01   1.1312416e-03
   4.7454304e+01   5.0844745e-15
   4.7454304e+01  -4.0030913e-14
   4.7489159e+01  -2.8762368e-03
   4.7524014e+01  -4.6286443e-03
   4.7560788e+01  -5.3273346e-03
   4.7597428e+01  -4.9227526e-03
   4.7633958e+01  -3.5027937e-03
   4.7670416e+01  -1.1525746e-03
   4.7684642e+01   1.7347235e-18
   4.7684642e+01   3.8864745e-14
   4.7721062e+01   2.1995206e-03
   4.7754270e+01   2.6309147e-03
   4.7787546e+01   1.5860886e-03
   4.7810755e+01   4.9070990e-15
   4.7810755e+01  -3.2970154e-14
   4.7844118e+01  -2.3852832e-03
   4.7877481e+01  -4.0110740e-03
   4.7916303e+01  -5.0038242e-03
   4.7955049e+01  -5.0968191e-03
   4.7993739e+01  -4.3659782e-03
   4.8032412e+01  -2.8855749e-03
   4.8071107e+01  -7.2783882e-04
   4.8082126e+01  -3.0793944e-14
   4.8082126e+01   2.2768246e-16
   4.8120882e+01   1.4423284e-03
   4.8153105e+01   8.4073941e-04
   4.8168328e+01   1.4463257e-15
   4.8168328e+01  -2.8931393e-14
   4.8200679e+01  -1.9112575e-03
   4.8233030e+01  -3.3420207e-03
   4.8274764e+01  -4.5251368e-03
   4.8316501e+01  -5.0206313e-03
   4.8358284e+01  -4.8926078e-03
   4.8400160e+01  -4.2035931e-03
   4.8442177e+01  -3.0146638e-03
   4.8484385e+01  -1.3857130e-03
   4.8514383e+01  -1.0607617e-14
   4.8514383e+01   1.1688567e-14
   4.8545890e+01   6.4884598e-04
   4.8569047e+01   7.0507836e-15
   4.8569047e+01  -1.4909731e-14
   4.8600554e+01  -1.3944166e-03
   4.8632061e+01  -2.5462152e-03
   4.8678950e+01  -3.8482850e-03
   4.8726002e+01  -4.7102286e-03
   4.8773413e+01  -5.1856509e-03
   4.8821262e+01  -5.3232166e-03
   4.8869639e+01  -5.1709287e-03
   4.8918647e+01  -4.7763040e-03
   4.8968408e+01  -4.1866006e-03
   4.9019070e+01  -3.4490969e-03
   4.9070816e+01  -2.6114650e-03
   4.9123887e+01  -1.7223159e-03
   4.9176922e+01  -8.5859759e-04
   4.9228904e+01  -8.4775228e-05
   4.9235057e+01   1.8396200e-16
   4.9235057e+01   6.3879701e-15
   4.9248461e+01   2.8830291e-16
   4.9248461e+01  -5.8889254e-15
   4.9271357e+01  -3.1611630e-04
   4.9294252e+01  -6.4390710e-04
   4.9340043e+01  -1.3426674e-03
   4.9391667e+01  -2.2145339e-03
   4.9443140e+01  -3.1890389e-03
   4.9494531e+01  -4.2799326e-03
   4.9545941e+01  -5.4984352e-03
   4.9597468e+01  -6.8529979e-03
   4.9649210e+01  -8.3495990e-03
   4.9701270e+01  -9.9919980e-03
   4.9753758e+01  -1.1781965e-02
   4.9806795e+01  -1.3719507e-02
   4.9860521e+01  -1.5803105e-02
   4.9915102e+01  -1.8030006e-02
   4.9969736e+01  -2.0353134e-02
   5.0023984e+01  -2.2733876e-02
   5.0077989e+01  -2.5156940e-02
   5.0131887e+01  -2.7606574e-02
   5.0185803e+01  -3.0066442e-02
   5.0239859e+01  -3.2519773e-02
   5.0294177e+01  -3.4949479e-02
   5.0348885e+01  -3.7338260e-02
   5.0404123e+01  -3.9668696e-02
   5.0460049e+01  -4.1923328e-02
   5.0516849e+01  -4.4084724e-02
   5.0574750e+01  -4.6135540e-02
   5.0634046e+01  -4.8058566e-02
   5.0695136e+01  -4.9836744e-02
   5.0754703e+01  -5.1360795e-02
   5.0812772e+01  -5.2640261e-02
   5.0869735e+01  -5.3694922e-02
   5.0925883e+01  -5.4541348e-02
   5.0981435e+01  -5.5194629e-02
   5.1036570e+01  -5.5669555e-02
   5.1091439e+01  -5.5981318e-02
   5.1146175e+01  -5.6145956e-02
   5.1200903e+01  -5.6180675e-02
   5.1255745e+01  -5.6104122e-02
   5.1310821e+01  -5.5936634e-02
   5.1366260e+01  -5.5700516e-02
   5.1422198e+01  -5.5420355e-02
   5.1478790e+01  -5.5123443e-02
   5.1536220e+01  -5.4840343e-02
   5.1593564e+01  -5.4609565e-02
   5.1650488e+01  -5.4465749e-02
   5.1707149e+01  -5.4440699e-02
   5.1763694e+01  -5.4566402e-02
   5.1820262e+01  -5.4875365e-02
   5.1876986e+01  -5.5400929e-02
   5.1934006e+01  -5.6177656e-02
   5.1991466e+01  -5.7241808e-02
   5.2049529e+01  -5.8632037e-02
   5.2108382e+01  -6.0390372e-02
   5.2168250e+01  -6.2563745e-02
   5.2229417e+01  -6.5206457e-02
   5.2292265e+01  -6.8384458e-02
   5.2355544e+01  -7.2071782e-02
   5.2416863e+01  -7.6119174e-02
   5.2476668e+01  -8.0518118e-02
   5.2535355e+01  -8.5264922e-02
   5.2593207e+01  -9.0353531e-02
   5.2650441e+01  -9.5775915e-02
   5.2707235e+01  -1.0152240e-01
   5.2763737e+01  -1.0758184e-01
   5.2820081e+01  -1.1394175e-01
   5.2876392e+01  -1.2058832e-01
   5.2932787e+01  -1.2750655e-01
   5.2989387e+01  -1.3468024e-01
   5.3046313e+01  -1.4209214e-01
   5.3103698e+01  -1.4972402e-01
   5.3161688e+01  -1.5755687e-01
   5.3220256e+01  -1.6554460e-01
   5.3278285e+01  -1.7348722e-01
   5.3335921e+01  -1.8135602e-01
   5.3393308e+01  -1.8912301e-01
   5.3450578e+01  -1.9675868e-01
   5.3507851e+01  -2.0423213e-01
   5.3565248e+01  -2.1151124e-01
   5.3622890e+01  -2.1856260e-01
   5.3680903e+01  -2.2535140e-01
   5.3739423e+01  -2.3184132e-01
   5.3798603e+01  -2.3799414e-01
   5.3858623e+01  -2.4376931e-01
   5.3919696e+01  -2.4912320e-01
   5.3982092e+01  -2.5400803e-01
   5.4046169e+01  -2.5837001e-01
   5.4111882e+01  -2.6211818e-01
   5.4175700e+01  -2.6502564e-01
   5.4238023e+01  -2.6714591e-01
   5.4299253e+01  -2.6852141e-01
   5.4359682e+01  -2.6918150e-01
   5.4419537e+01  -2.6914773e-01
   5.4479002e+01  -2.6843669e-01
   5.4538239e+01  -2.6706156e-01
   5.4597393e+01  -2.6503303e-01
   5.4656598e+01  -2.6235977e-01
   5.4715990e+01  -2.5904861e-01
   5.4775704e+01  -2.5510451e-01
   5.4835885e+01  -2.5053023e-01
   5.4896693e+01  -2.4532583e-01
   5.4958306e+01  -2.3948770e-01
   5.5019879e+01  -2.3312141e-01
   5.5080946e+01  -2.2631957e-01
   5.5141683e+01  -2.1911152e-01
   5.5202251e+01  -2.1152327e-01
   5.5262797e+01  -2.0357861e-01
   5.5323464e+01  -1.9529909e-01
   5.5384392e+01  -1.8670396e-01
   5.5445727e+01  -1.7780987e-01
   5.5507628e+01  -1.6863044e-01
   5.5570271e+01  -1.5917555e-01
   5.5633859e+01  -1.4945021e-01
   5.5698641e+01  -1.3945284e-01
   5.5764930e+01  -1.2917232e-01
   5.5833144e+01  -1.1858287e-01
   5.5902798e+01  -1.0780146e-01
   5.5970569e+01  -9.7379180e-02
   5.6036909e+01  -8.7272834e-02
   5.6102245e+01  -7.7437302e-02
   5.6166898e+01  -6.7840747e-02
   5.6231119e+01  -5.8458562e-02
   5.6295123e+01  -4.9269784e-02
   5.6359106e+01  -4.0254978e-02
   5.6423252e+01  -3.1394850e-02
   5.6487747e+01  -2.2669171e-02
   5.6552785e+01  -1.4055790e-02
   5.6618582e+01  -5.5295470e-03
   5.6662036e+01  -5.0740662e-16
   5.6662036e+01   5.6949237e-14
   5.6693378e+01   2.9686390e-03
   5.6724720e+01   4.0035334e-03
   5.6756374e+01   3.1640111e-03
   5.6788276e+01   4.8660760e-04
   5.6792492e+01   2.0161824e-14
   5.6792492e+01  -3.3962850e-14
   5.6824609e+01  -3.6669116e-03
   5.6856726e+01  -7.0078743e-03
   5.6902450e+01  -1.1161721e-02
   5.6947620e+01  -1.4523356e-02
   5.6991979e+01  -1.7063449e-02
   5.7035682e+01  -1.8793100e-02
   5.7078860e+01  -1.9720969e-02
   5.7121615e+01  -1.9854179e-02
   5.7164035e+01  -1.9199440e-02
   5.7206194e+01  -1.7763747e-02
   5.7248158e+01  -1.5554799e-02
   5.7289986e+01  -1.2581274e-02
   5.7331733e+01  -8.8529965e-03
   5.7373451e+01  -4.3810388e-03
   5.7408959e+01  -7.8062556e-17
   5.7408959e+01   5.9352696e-14
   5.7442273e+01   3.4822587e-03
   5.7475586e+01   5.2700277e-03
   5.7509217e+01   5.4341319e-03
   5.7542887e+01   4.0306020e-03
   5.7576378e+01   1.1656286e-03
   5.7586711e+01   3.1045045e-15
   5.7586711e+01  -5.1034047e-14
   5.7620055e+01  -3.5231992e-03
   5.7653399e+01  -6.1484978e-03
   5.7690511e+01  -8.0090844e-03
   5.7727542e+01  -8.7504982e-03
   5.7764513e+01  -8.3846968e-03
   5.7801460e+01  -6.9259719e-03
   5.7838417e+01  -4.3899735e-03
   5.7875420e+01  -7.9377590e-04
   5.7882391e+01  -5.2496093e-14
   5.7882391e+01   4.7379635e-16
   5.7919473e+01   3.4729960e-03
   5.7954849e+01   5.2602117e-03
   5.7990091e+01   5.6374506e-03
   5.8025151e+01   4.7030660e-03
   5.8060065e+01   2.5568598e-03
   5.8088225e+01   4.7104248e-14
   5.8088225e+01   1.3314003e-16
   5.8123029e+01  -2.9103885e-03
   5.8157628e+01  -4.4531799e-03
   5.8192230e+01  -4.6638321e-03
   5.8226861e+01  -3.5609302e-03
   5.8261552e+01  -1.1645910e-03
   5.8273955e+01  -4.9090506e-15
   5.8273955e+01   4.0726754e-14
   5.8308733e+01   2.9175838e-03
   5.8343510e+01   4.7289753e-03
   5.8380402e+01   5.5087073e-03
   5.8417159e+01   5.1898718e-03
   5.8453805e+01   3.8599722e-03
   5.8490378e+01   1.6037912e-03
   5.8510451e+01   5.6617037e-16
   5.8510451e+01  -3.8560301e-14
   5.8546985e+01  -2.2141140e-03
   5.8580121e+01  -2.6327594e-03
   5.8613328e+01  -1.5653102e-03
   5.8635988e+01  -6.2573644e-15
   5.8635988e+01   3.1867304e-14
   5.8669285e+01   2.4068682e-03
   5.8702581e+01   4.0717235e-03
   5.8741589e+01   5.1344705e-03
   5.8780522e+01   5.3058931e-03
   5.8819399e+01   4.6612857e-03
   5.8858261e+01   3.2743680e-03
   5.8897147e+01   1.2168175e-03
   5.8916002e+01   3.0953105e-14
   5.8916002e+01  -1.4745150e-17
   5.8954950e+01  -1.4259656e-03
   5.8987111e+01  -7.8403783e-04
   5.9001134e+01  -1.4092460e-15
   5.9001134e+01   2.8915780e-14
   5.9033427e+01   1.9130834e-03
   5.9065721e+01   3.3636305e-03
   5.9107779e+01   4.6055244e-03
   5.9149846e+01   5.1733342e-03
   5.9191965e+01   5.1303396e-03
   5.9234186e+01   4.5382031e-03
   5.9276558e+01   3.4571608e-03
   5.9319132e+01   1.9462857e-03
   5.9361962e+01   6.3715164e-05
   5.9363295e+01   7.0752459e-15
   5.9363295e+01  -1.4706078e-14
   5.9394748e+01  -6.0415297e-04
   5.9416114e+01  -5.6378513e-17
   5.9416114e+01   3.5150377e-14
   5.9447566e+01   1.3675417e-03
   5.9479019e+01   2.5125084e-03
   5.9526683e+01   3.8595068e-03
   5.9574534e+01   4.7912739e-03
   5.9622801e+01   5.3609362e-03
   5.9671572e+01   5.6158179e-03
   5.9720947e+01   5.6026937e-03
   5.9771045e+01   5.3679659e-03
   5.9822007e+01   4.9579225e-03
   5.9874008e+01   4.4190709e-03
   5.9927274e+01   3.7986135e-03
   5.9981421e+01   3.1532107e-03
   6.0034425e+01   2.5576529e-03
   6.0086507e+01   2.0507781e-03
   6.0137889e+01   1.6634544e-03
   6.0188745e+01   1.4210616e-03
   6.0239214e+01   1.3444845e-03
   6.0289415e+01   1.4507907e-03
   6.0339453e+01   1.7537289e-03
   6.0389425e+01   2.2641114e-03
   6.0439420e+01   2.9901186e-03
   6.0489528e+01   3.9375520e-03
   6.0539839e+01   5.1100537e-03
   6.0590445e+01   6.5093056e-03
   6.0641445e+01   8.1352235e-03
   6.0692950e+01   9.9861604e-03
   6.0745084e+01   1.2059139e-02
   6.0797993e+01   1.4350142e-02
   6.0851009e+01   1.6813998e-02
   6.0903646e+01   1.9403810e-02
   6.0956034e+01   2.2098938e-02
   6.1008296e+01   2.4878862e-02
   6.1060544e+01   2.7722880e-02
   6.1112886e+01   3.0610163e-02
   6.1165430e+01   3.3519806e-02
   6.1218288e+01   3.6430889e-02
   6.1271579e+01   3.9322538e-02
   6.1325435e+01   4.2173984e-02
   6.1380006e+01   4.4964637e-02
   6.1435473e+01   4.7674152e-02
   6.1492059e+01   5.0282518e-02
   6.1550053e+01   5.2770176e-02
   6.1609335e+01   5.5098957e-02
   6.1666951e+01   5.7139493e-02
   6.1723248e+01   5.8910788e-02
   6.1778566e+01   6.0431346e-02
   6.1833158e+01   6.1716444e-02
   6.1887216e+01   6.2780041e-02
   6.1940901e+01   6.3635896e-02
   6.1994347e+01   6.4298216e-02
   6.2047678e+01   6.4782086e-02
   6.2101008e+01   6.5103770e-02
   6.2154448e+01   6.5280959e-02
   6.2208110e+01   6.5333001e-02
   6.2262111e+01   6.5281140e-02
   6.2316576e+01   6.5148790e-02
   6.2371647e+01   6.4961888e-02
   6.2427488e+01   6.4749365e-02
   6.2483512e+01   6.4546418e-02
   6.2539104e+01   6.4389514e-02
   6.2594411e+01   6.4311722e-02
   6.2649573e+01   6.4345987e-02
   6.2704719e+01   6.4525491e-02
   6.2759974e+01   6.4883961e-02
   6.2815464e+01   6.5456003e-02
   6.2871321e+01   6.6277506e-02
   6.2927687e+01   6.7386178e-02
   6.2984726e+01   6.8822301e-02
   6.3042627e+01   7.0629835e-02
   6.3101625e+01   7.2858159e-02
   6.3162022e+01   7.5564928e-02
   6.3224229e+01   7.8821158e-02
   6.3285153e+01   8.2483401e-02
   6.3344391e+01   8.6499696e-02
   6.3402365e+01   9.0865924e-02
   6.3459394e+01   9.5577496e-02
   6.3515715e+01   1.0062767e-01
   6.3571516e+01   1.0600789e-01
   6.3626951e+01   1.1170802e-01
   6.3682156e+01   1.1771642e-01
   6.3737251e+01   1.2402005e-01
   6.3792354e+01   1.3060451e-01
   6.3847574e+01   1.3745409e-01
   6.3903026e+01   1.4455183e-01
   6.3958826e+01   1.5187959e-01
   6.4015104e+01   1.5941812e-01
   6.4072001e+01   1.6714726e-01
   6.4129291e+01   1.7499247e-01
   6.4186083e+01   1.8278355e-01
   6.4242517e+01   1.9049100e-01
   6.4298728e+01   1.9808557e-01
   6.4354838e+01   2.0553652e-01
   6.4410965e+01   2.1281178e-01
   6.4467223e+01   2.1987801e-01
   6.4523726e+01   2.2670053e-01
   6.4580597e+01   2.3324324e-01
   6.4637966e+01   2.3946837e-01
   6.4695980e+01   2.4533611e-01
   6.4754811e+01   2.5080415e-01
   6.4814664e+01   2.5582678e-01
   6.4875800e+01   2.6035371e-01
   6.4938558e+01   2.6432802e-01
   6.5002847e+01   2.6765652e-01
   6.5065298e+01   2.7014081e-01
   6.5126293e+01   2.7183285e-01
   6.5186218e+01   2.7277338e-01
   6.5245351e+01   2.7299099e-01
   6.5303911e+01   2.7250692e-01
   6.5362075e+01   2.7133780e-01
   6.5419996e+01   2.6949711e-01
   6.5477810e+01   2.6699608e-01
   6.5535648e+01   2.6384411e-01
   6.5593635e+01   2.6004899e-01
   6.5651896e+01   2.5561688e-01
   6.5710567e+01   2.5055205e-01
   6.5769791e+01   2.4485647e-01
   6.5829730e+01   2.3852899e-01
   6.5890089e+01   2.3162205e-01
   6.5949908e+01   2.2428597e-01
   6.6009352e+01   2.1655235e-01
   6.6068578e+01   2.0844876e-01
   6.6127728e+01   2.0000079e-01
   6.6186936e+01   1.9123210e-01
   6.6246335e+01   1.8216434e-01
   6.6306057e+01   1.7281699e-01
   6.6366246e+01   1.6320701e-01
   6.6427058e+01   1.5334830e-01
   6.6488669e+01   1.4325091e-01
   6.6551288e+01   1.3291978e-01
   6.6615175e+01   1.2235270e-01
   6.6680661e+01   1.1153696e-01
   6.6748199e+01   1.0044318e-01
   6.6815392e+01   8.9508824e-02
   6.6880933e+01   7.8976714e-02
   6.6945257e+01   6.8797404e-02
   6.7008721e+01   5.8930132e-02
   6.7071598e+01   4.9345183e-02
   6.7134110e+01   4.0018871e-02
   6.7196451e+01   3.0930621e-02
   6.7258796e+01   2.2061192e-02
   6.7321314e+01   1.3391479e-02
   6.7384177e+01   4.9015709e-03
   6.7421257e+01   1.1293050e-15
   6.7421257e+01  -1.1813293e-13
   6.7452559e+01  -3.1086936e-03
   6.7483861e+01  -4.2735226e-03
   6.7515463e+01  -3.5552271e-03
   6.7547308e+01  -9.9056857e-04
   6.7555849e+01  -4.3165558e-14
   6.7555849e+01   6.8989302e-14
   6.7587955e+01   3.8051570e-03
   6.7620061e+01   7.2873219e-03
   6.7665918e+01   1.1659016e-02
   6.7711199e+01   1.5232161e-02
   6.7755634e+01   1.7974512e-02
   6.7799385e+01   1.9898196e-02
   6.7842588e+01   2.1012471e-02
   6.7885351e+01   2.1324724e-02
   6.7927763e+01   2.0841723e-02
   6.7969901e+01   1.9570394e-02
   6.8011831e+01   1.7518288e-02
   6.8053613e+01   1.4693880e-02
   6.8095303e+01   1.1106759e-02
   6.8136953e+01   6.7677396e-03
   6.8178613e+01   1.6889288e-03
   6.8191290e+01   1.1631321e-15
   6.8191290e+01  -1.2237628e-13
   6.8224613e+01  -3.6549049e-03
   6.8257937e+01  -5.6152010e-03
   6.8291574e+01  -5.9528219e-03
   6.8325284e+01  -4.7200959e-03
   6.8358812e+01  -2.0209284e-03
   6.8376789e+01  -5.9414279e-16
   6.8376789e+01   1.1143343e-13
   6.8410167e+01   3.6542581e-03
   6.8443546e+01   6.3890239e-03
   6.8480504e+01   8.3388303e-03
   6.8517383e+01   9.1544427e-03
   6.8554202e+01   8.8479690e-03
   6.8590999e+01   7.4338311e-03
   6.8627807e+01   4.9278131e-03
   6.8664660e+01   1.3471272e-03
   6.8676281e+01   1.0826973e-13
   6.8676281e+01  -1.2088854e-15
   6.8713214e+01  -3.6151819e-03
   6.8748689e+01  -5.5747057e-03
   6.8784034e+01  -6.1302957e-03
   6.8819194e+01  -5.3792958e-03
   6.8854209e+01  -3.4211868e-03
   6.8889112e+01  -3.5138935e-04
   6.8892474e+01  -9.5541196e-14
   6.8892474e+01   8.2193367e-16
   6.8927298e+01   2.9867765e-03
   6.8961726e+01   4.5645538e-03
   6.8996159e+01   4.7901620e-03
   6.9030625e+01   3.6824839e-03
   6.9065151e+01   1.2619399e-03
   6.9078317e+01   5.3323231e-15
   6.9078317e+01  -8.8229120e-14
   6.9112932e+01  -3.0082625e-03
   6.9147548e+01  -4.9484875e-03
   6.9184638e+01  -5.9080524e-03
   6.9221596e+01  -5.7847048e-03
   6.9258447e+01  -4.6648609e-03
   6.9295226e+01  -2.6323933e-03
   6.9329334e+01  -2.1944252e-16
   6.9329334e+01   7.8972853e-14
   6.9366078e+01   2.2334605e-03
   6.9399038e+01   2.6120744e-03
   6.9432075e+01   1.4806667e-03
   6.9452972e+01   1.7053416e-14
   6.9452972e+01  -6.0103398e-14
   6.9486101e+01  -2.4489880e-03
   6.9519229e+01  -4.2007131e-03
   6.9558617e+01  -5.4306160e-03
   6.9597941e+01  -5.7988671e-03
   6.9637220e+01  -5.3789188e-03
   6.9676494e+01  -4.2428130e-03
   6.9715805e+01  -2.4606285e-03
   6.9755193e+01  -1.0084189e-04
   6.9756702e+01  -7.9733502e-14
   6.9756702e+01   3.3142705e-16
   6.9796206e+01   1.3505865e-03
   6.9828187e+01   5.7245868e-04
   6.9838076e+01   3.6781559e-15
   6.9838076e+01  -5.6089248e-14
   6.9870198e+01  -1.8976936e-03
   6.9902320e+01  -3.3857462e-03
   6.9945200e+01  -4.7779018e-03
   6.9988114e+01  -5.5473974e-03
   7.0031125e+01  -5.7550377e-03
   7.0074285e+01  -5.4596367e-03
   7.0117647e+01  -4.7187435e-03
   7.0161268e+01  -3.5888817e-03
   7.0205208e+01  -2.1257623e-03
   7.0249533e+01  -3.8448497e-04
   7.0258631e+01  -7.3671538e-15
   7.0258631e+01   3.1479214e-14
   7.0289889e+01   4.1288450e-04
   7.0304065e+01   3.8443966e-14
   7.0304065e+01   1.0484235e-16
   7.0335323e+01  -1.2368205e-03
   7.0366582e+01  -2.3208535e-03
   7.0417068e+01  -3.7824443e-03
   7.0467881e+01  -4.9403382e-03
   7.0519491e+01  -5.8493492e-03
   7.0572049e+01  -6.5531663e-03
   7.0625755e+01  -7.0959446e-03
   7.0680866e+01  -7.5226951e-03
   7.0736145e+01  -7.8708755e-03
   7.0790314e+01  -8.1811805e-03
   7.0843615e+01  -8.4967232e-03
   7.0896264e+01  -8.8522427e-03
   7.0948434e+01  -9.2759276e-03
   7.1000266e+01  -9.7907720e-03
   7.1051882e+01  -1.0415486e-02
   7.1103392e+01  -1.1165143e-02
   7.1154896e+01  -1.2051657e-02
   7.1206495e+01  -1.3084155e-02
   7.1258287e+01  -1.4269281e-02
   7.1310372e+01  -1.5611448e-02
   7.1362859e+01  -1.7113072e-02
   7.1415868e+01  -1.8774792e-02
   7.1469532e+01  -2.0595707e-02
   7.1524011e+01  -2.2573654e-02
   7.1578863e+01  -2.4680568e-02
   7.1633294e+01  -2.6867395e-02
   7.1687448e+01  -2.9118235e-02
   7.1741465e+01  -3.1417027e-02
   7.1795471e+01  -3.3747238e-02
   7.1849588e+01  -3.6091981e-02
   7.1903940e+01  -3.8434126e-02
   7.1958651e+01  -4.0756403e-02
   7.2013859e+01  -4.3041493e-02
   7.2069716e+01  -4.5272119e-02
   7.2126400e+01  -4.7431136e-02
   7.2184128e+01  -4.9501623e-02
   7.2243175e+01  -5.1466982e-02
   7.2303907e+01  -5.3311066e-02
   7.2364076e+01  -5.4947582e-02
   7.2422661e+01  -5.6350264e-02
   7.2480053e+01  -5.7537566e-02
   7.2536566e+01  -5.8525577e-02
   7.2592437e+01  -5.9328680e-02
   7.2647853e+01  -5.9960854e-02
   7.2702972e+01  -6.0436426e-02
   7.2757933e+01  -6.0770542e-02
   7.2812864e+01  -6.0979505e-02
   7.2867887e+01  -6.1081038e-02
   7.2923126e+01  -6.1094541e-02
   7.2978708e+01  -6.1041352e-02
   7.3034770e+01  -6.0945062e-02
   7.3091467e+01  -6.0831916e-02
   7.3148978e+01  -6.0731360e-02
   7.3206681e+01  -6.0677128e-02
   7.3263931e+01  -6.0702324e-02
   7.3320889e+01  -6.0838156e-02
   7.3377709e+01  -6.1115945e-02
   7.3434530e+01  -6.1567458e-02
   7.3491492e+01  -6.2225225e-02
   7.3548734e+01  -6.3122914e-02
   7.3606403e+01  -6.4295803e-02
   7.3664663e+01  -6.5781434e-02
   7.3723701e+01  -6.7620566e-02
   7.3783741e+01  -6.9858626e-02
   7.3845066e+01  -7.2548071e-02
   7.3908054e+01  -7.5752454e-02
   7.3971737e+01  -7.9460719e-02
   7.4033410e+01  -8.3508069e-02
   7.4093525e+01  -8.7886561e-02
   7.4152491e+01  -9.2593539e-02
   7.4210601e+01  -9.7623604e-02
   7.4268079e+01  -1.0296913e-01
   7.4325105e+01  -1.0862067e-01
   7.4381832e+01  -1.1456723e-01
   7.4438396e+01  -1.2079630e-01
   7.4494922e+01  -1.2729405e-01
   7.4551531e+01  -1.3404532e-01
   7.4608344e+01  -1.4103370e-01
   7.4665486e+01  -1.4824160e-01
   7.4723089e+01  -1.5565039e-01
   7.4781302e+01  -1.6324048e-01
   7.4840094e+01  -1.7096506e-01
   7.4898344e+01  -1.7862966e-01
   7.4956200e+01  -1.8620591e-01
   7.5013807e+01  -1.9366599e-01
   7.5071299e+01  -2.0098049e-01
   7.5128798e+01  -2.0811859e-01
   7.5186427e+01  -2.1504810e-01
   7.5244307e+01  -2.2173550e-01
   7.5302568e+01  -2.2814576e-01
   7.5361349e+01  -2.3424216e-01
   7.5420806e+01  -2.3998593e-01
   7.5481123e+01  -2.4533569e-01
   7.5542519e+01  -2.5024666e-01
   7.5605275e+01  -2.5466932e-01
   7.5669764e+01  -2.5854729e-01
   7.5735492e+01  -2.6176963e-01
   7.5799348e+01  -2.6416614e-01
   7.5861740e+01  -2.6578823e-01
   7.5923060e+01  -2.6667541e-01
   7.5983597e+01  -2.6685524e-01
   7.6043573e+01  -2.6634813e-01
   7.6103173e+01  -2.6516984e-01
   7.6162557e+01  -2.6333300e-01
   7.6221868e+01  -2.6084785e-01
   7.6281244e+01  -2.5772269e-01
   7.6340819e+01  -2.5396401e-01
   7.6400732e+01  -2.4957639e-01
   7.6461129e+01  -2.4456218e-01
   7.6522170e+01  -2.3892088e-01
   7.6584042e+01  -2.3264816e-01
   7.6645680e+01  -2.2588053e-01
   7.6706832e+01  -2.1869294e-01
   7.6767673e+01  -2.1111344e-01
   7.6828363e+01  -2.0316726e-01
   7.6889049e+01  -1.9487753e-01
   7.6949872e+01  -1.8626526e-01
   7.7010976e+01  -1.7734918e-01
   7.7072507e+01  -1.6814546e-01
   7.7134626e+01  -1.5866723e-01
   7.7197513e+01  -1.4892378e-01
   7.7261376e+01  -1.3891941e-01
   7.7326471e+01  -1.2865153e-01
   7.7393124e+01  -1.1810756e-01
   7.7461773e+01  -1.0725931e-01
   7.7531338e+01  -9.6319926e-02
   7.7599073e+01  -8.5757072e-02
   7.7665434e+01  -7.5524185e-02
   7.7730832e+01  -6.5576460e-02
   7.7795579e+01  -5.5882038e-02
   7.7859922e+01  -4.6416130e-02
   7.7924075e+01  -3.7157548e-02
   7.7988230e+01  -2.8086655e-02
   7.8052574e+01  -1.9183986e-02
   7.8117294e+01  -1.0429183e-02
   7.8182587e+01  -1.7999986e-03
   7.8196404e+01  -1.1756698e-13
   7.8196404e+01   6.2493413e-16
   7.8227730e+01   3.0781014e-03
   7.8259057e+01   4.2185135e-03
   7.8290692e+01   3.4814014e-03
   7.8322572e+01   9.0307903e-04
   7.8330388e+01   4.5011954e-14
   7.8330388e+01  -6.6157041e-14
   7.8362513e+01  -3.7690255e-03
   7.8394638e+01  -7.2079384e-03
   7.8440265e+01  -1.1484143e-02
   7.8485336e+01  -1.4960679e-02
   7.8529601e+01  -1.7607696e-02
   7.8573212e+01  -1.9436583e-02
   7.8616298e+01  -2.0456221e-02
   7.8658963e+01  -2.0673893e-02
   7.8701294e+01  -2.0096434e-02
   7.8743364e+01  -1.8730928e-02
   7.8785238e+01  -1.6585147e-02
   7.8826976e+01  -1.3667828e-02
   7.8868632e+01  -9.9888399e-03
   7.8910258e+01  -5.5592962e-03
   7.8951903e+01  -3.9160609e-04
   7.8954840e+01  -4.7124414e-14
   7.8954840e+01   7.4716600e-14
   7.8988170e+01   3.5941602e-03
   7.9021501e+01   5.4947649e-03
   7.9055146e+01   5.7733110e-03
   7.9088854e+01   4.4832376e-03
   7.9122381e+01   1.7291739e-03
   7.9137759e+01   1.5859709e-15
   7.9137759e+01  -1.0907508e-13
   7.9171136e+01  -3.6066471e-03
   7.9204514e+01  -6.2991425e-03
   7.9241511e+01  -8.2099968e-03
   7.9278429e+01  -8.9913158e-03
   7.9315289e+01  -8.6552509e-03
   7.9352127e+01  -7.2162528e-03
   7.9388977e+01  -4.6901359e-03
   7.9425875e+01  -1.0941434e-03
   7.9435364e+01  -1.0295584e-15
   7.9435364e+01   1.0711852e-13
   7.9472342e+01   3.5616681e-03
   7.9507788e+01   5.4586178e-03
   7.9543108e+01   5.9495314e-03
   7.9578244e+01   5.1316169e-03
   7.9613234e+01   3.1044675e-03
   7.9647766e+01   9.5483517e-14
   7.9647766e+01   1.4745150e-17
   7.9682645e+01  -2.9624321e-03
   7.9717133e+01  -4.5245936e-03
   7.9751627e+01  -4.7421488e-03
   7.9786153e+01  -3.6339201e-03
   7.9820739e+01  -1.2202652e-03
   7.9833564e+01  -4.1295092e-15
   7.9833564e+01   8.8569343e-14
   7.9868240e+01   2.9740655e-03
   7.9902916e+01   4.8654903e-03
   7.9939945e+01   5.7562923e-03
   7.9976840e+01   5.5567933e-03
   8.0013625e+01   4.3538583e-03
   8.0050337e+01   2.2317320e-03
   8.0078840e+01   1.7130394e-15
   8.0078840e+01  -7.7186521e-14
   8.0115515e+01  -2.2297517e-03
   8.0148546e+01  -2.6272545e-03
   8.0181652e+01  -1.5246424e-03
   8.0203393e+01  -1.1037178e-14
   8.0203393e+01   6.5823865e-14
   8.0236590e+01   2.4343993e-03
   8.0269788e+01   4.1526518e-03
   8.0309040e+01   5.3153832e-03
   8.0348222e+01   5.6020046e-03
   8.0387352e+01   5.0867650e-03
   8.0426471e+01   3.8424409e-03
   8.0465621e+01   1.9397966e-03
   8.0496843e+01   1.2648736e-14
   8.0496843e+01  -4.8905975e-14
   8.0536061e+01  -1.3904177e-03
   8.0568121e+01  -6.7976803e-04
   8.0580054e+01  -1.8982212e-15
   8.0580054e+01   5.8391551e-14
   8.0612253e+01   1.9088876e-03
   8.0644452e+01   3.3840538e-03
   8.0686996e+01   4.7129756e-03
   8.0729560e+01   5.3930887e-03
   8.0772197e+01   5.4862812e-03
   8.0814958e+01   5.0526740e-03
   8.0857892e+01   4.1510304e-03
   8.0901055e+01   2.8390087e-03
   8.0944503e+01   1.1733820e-03
   8.0971341e+01   7.4701530e-15
   8.0971341e+01  -3.3937913e-14
   8.1002696e+01  -5.1482231e-04
   8.1020628e+01   2.0979312e-16
   8.1020628e+01   4.1037594e-14
   8.1051982e+01   1.3088713e-03
   8.1083337e+01   2.4302187e-03
   8.1132430e+01   3.8438091e-03
   8.1181768e+01   4.8922493e-03
   8.1231674e+01   5.6285590e-03
   8.1282257e+01   6.0977352e-03
   8.1333653e+01   6.3445404e-03
   8.1386022e+01   6.4137043e-03
   8.1439570e+01   6.3503141e-03
   8.1494570e+01   6.2003950e-03
   8.1549131e+01   6.0193452e-03
   8.1602638e+01   5.8566597e-03
   8.1655331e+01   5.7501502e-03
   8.1707413e+01   5.7304108e-03
   8.1759044e+01   5.8224841e-03
   8.1810358e+01   6.0468844e-03
   8.1861472e+01   6.4203077e-03
   8.1912490e+01   6.9561502e-03
   8.1963512e+01   7.6649057e-03
   8.2014631e+01   8.5544821e-03
   8.2065943e+01   9.6304658e-03
   8.2117546e+01   1.0896353e-02
   8.2169546e+01   1.2353765e-02
   8.2222057e+01   1.4002664e-02
   8.2275211e+01   1.5841593e-02
   8.2329160e+01   1.7867959e-02
   8.2383418e+01   2.0050561e-02
   8.2437266e+01   2.2340007e-02
   8.2490844e+01   2.4718355e-02
   8.2544284e+01   2.7167716e-02
   8.2597708e+01   2.9669910e-02
   8.2651235e+01   3.2206551e-02
   8.2704979e+01   3.4759127e-02
   8.2759063e+01   3.7309088e-02
   8.2813615e+01   3.9837929e-02
   8.2868780e+01   4.2327280e-02
   8.2924725e+01   4.4758997e-02
   8.2981650e+01   4.7115279e-02
   8.3039808e+01   4.9378798e-02
   8.3099532e+01   5.1532898e-02
   8.3159539e+01   5.3507315e-02
   8.3217919e+01   5.5233983e-02
   8.3275045e+01   5.6731206e-02
   8.3331247e+01   5.8015674e-02
   8.3386769e+01   5.9101819e-02
   8.3441802e+01   6.0003341e-02
   8.3496506e+01   6.0734102e-02
   8.3551019e+01   6.1308657e-02
   8.3605469e+01   6.1742622e-02
   8.3659975e+01   6.2052961e-02
   8.3714657e+01   6.2258227e-02
   8.3769637e+01   6.2378819e-02
   8.3825044e+01   6.2437264e-02
   8.3881023e+01   6.2458572e-02
   8.3937738e+01   6.2470713e-02
   8.3995164e+01   6.2505068e-02
   8.4052085e+01   6.2593740e-02
   8.4108659e+01   6.2768562e-02
   8.4165040e+01   6.3061256e-02
   8.4221370e+01   6.3503770e-02
   8.4277783e+01   6.4128606e-02
   8.4334413e+01   6.4969161e-02
   8.4391402e+01   6.6060142e-02
   8.4448900e+01   6.7438126e-02
   8.4507077e+01   6.9142327e-02
   8.4566134e+01   7.1215754e-02
   8.4626318e+01   7.3707025e-02
   8.4687948e+01   7.6673384e-02
   8.4751460e+01   8.0186111e-02
   8.4813578e+01   8.4079766e-02
   8.4873939e+01   8.8301753e-02
   8.4932990e+01   9.2849653e-02
   8.4991068e+01   9.7719893e-02
   8.5048420e+01   1.0290629e-01
   8.5105243e+01   1.0840061e-01
   8.5161698e+01   1.1419286e-01
   8.5217925e+01   1.2027150e-01
   8.5274053e+01   1.2662348e-01
   8.5330203e+01   1.3323440e-01
   8.5386491e+01   1.4008852e-01
   8.5443039e+01   1.4716884e-01
   8.5499971e+01   1.5445717e-01
   8.5557425e+01   1.6193425e-01
   8.5615555e+01   1.6957991e-01
   8.5673717e+01   1.7726424e-01
   8.5731405e+01   1.8487273e-01
   8.5788766e+01   1.9237735e-01
   8.5845937e+01   1.9974941e-01
   8.5903045e+01   2.0695873e-01
   8.5960210e+01   2.1397370e-01
   8.6017552e+01   2.2076136e-01
   8.6075193e+01   2.2728733e-01
   8.6133264e+01   2.3351564e-01
   8.6191909e+01   2.3940845e-01
   8.6251290e+01   2.4492563e-01
   8.6311602e+01   2.5002411e-01
   8.6373081e+01   2.5465684e-01
   8.6436033e+01   2.5877122e-01
   8.6500874e+01   2.6230635e-01
   8.6565372e+01   2.6508328e-01
   8.6628171e+01   2.6705352e-01
   8.6689681e+01   2.6826388e-01
   8.6750244e+01   2.6874833e-01
   8.6810116e+01   2.6853124e-01
   8.6869501e+01   2.6763107e-01
   8.6928568e+01   2.6606242e-01
   8.6987470e+01   2.6383715e-01
   8.7046344e+01   2.6096500e-01
   8.7105322e+01   2.5745393e-01
   8.7164538e+01   2.5331012e-01
   8.7224128e+01   2.4853787e-01
   8.7284240e+01   2.4313914e-01
   8.7345037e+01   2.3711290e-01
   8.7406665e+01   2.3045886e-01
   8.7467689e+01   2.2336701e-01
   8.7528280e+01   2.1586951e-01
   8.7588609e+01   2.0799343e-01
   8.7648826e+01   1.9976376e-01
   8.7709076e+01   1.9120348e-01
   8.7769495e+01   1.8233352e-01
   8.7830224e+01   1.7317255e-01
   8.7891410e+01   1.6373666e-01
   8.7953213e+01   1.5403886e-01
   8.8015816e+01   1.4408821e-01
   8.8079431e+01   1.3388858e-01
   8.8144322e+01   1.2343665e-01
   8.8210826e+01   1.1271844e-01
   8.8279403e+01   1.0170319e-01
   8.8348020e+01   9.0760567e-02
   8.8414911e+01   8.0204578e-02
   8.8480527e+01   6.9986206e-02
   8.8545249e+01   6.0063233e-02
   8.8609369e+01   5.0405145e-02
   8.8673120e+01   4.0987800e-02
   8.8736707e+01   3.1790309e-02
   8.8800317e+01   2.2793156e-02
   8.8864129e+01   1.3976920e-02
   8.8928325e+01   5.3212598e-03
   8.8968601e+01   1.1938801e-13
   8.8968601e+01   1.6740082e-16
   8.8999918e+01  -3.1107165e-03
   8.9031236e+01  -4.2807282e-03
   8.9062856e+01  -3.5705945e-03
   8.9094722e+01  -1.0167777e-03
   8.9103508e+01  -4.4463998e-14
   8.9103508e+01   6.7627544e-14
   8.9135629e+01   3.8019498e-03
   8.9167751e+01   7.2752722e-03
   8.9213426e+01   1.1607223e-02
   8.9258540e+01   1.5138731e-02
   8.9302836e+01   1.7839098e-02
   8.9346470e+01   1.9719951e-02
   8.9389574e+01   2.0790299e-02
   8.9432251e+01   2.1057467e-02
   8.9474589e+01   2.0528276e-02
   8.9516662e+01   1.9209765e-02
   8.9558536e+01   1.7109641e-02
   8.9600270e+01   1.4236562e-02
   8.9641920e+01   1.0600310e-02
   8.9683536e+01   6.2119068e-03
   8.9725169e+01   1.0836677e-03
   8.9733283e+01   2.8904830e-16
   8.9733283e+01  -1.2269374e-13
   8.9766614e+01  -3.6358869e-03
   8.9799945e+01  -5.5778332e-03
   8.9833590e+01  -5.8975858e-03
   8.9867307e+01  -4.6475998e-03
   8.9900842e+01  -1.9318881e-03
   8.9918031e+01   1.9298799e-17
   8.9918031e+01   1.1160192e-13
   8.9951416e+01   3.6391593e-03
   8.9984802e+01   6.3596189e-03
   9.0021767e+01   8.2946363e-03
   9.0058653e+01   9.0969420e-03
   9.0095482e+01   8.7787073e-03
   9.0132289e+01   7.3544007e-03
   9.0169109e+01   4.8398553e-03
   9.0205976e+01   1.2523336e-03
   9.0216797e+01   7.1210399e-16
   9.0216797e+01  -1.0830204e-13
   9.0253744e+01  -3.5963759e-03
   9.0289210e+01  -5.5339213e-03
   9.0324553e+01  -6.0665054e-03
   9.0359713e+01  -5.2908371e-03
   9.0394726e+01  -3.3064703e-03
   9.0429627e+01  -2.0888905e-04
   9.0431620e+01  -1.5037884e-16
   9.0431620e+01   9.5921372e-14
   9.0466442e+01   2.9780206e-03
   9.0500895e+01   4.5531599e-03
   9.0535352e+01   4.7792922e-03
   9.0569843e+01   3.6752961e-03
   9.0604395e+01   1.2615881e-03
   9.0617601e+01   5.6924951e-15
   9.0617601e+01  -8.7574045e-14
   9.0652242e+01  -2.9963768e-03
   9.0686884e+01  -4.9180976e-03
   9.0723958e+01  -5.8503100e-03
   9.0760899e+01  -5.6952395e-03
   9.0797730e+01  -4.5395370e-03
   9.0834489e+01  -2.4672701e-03
   9.0866233e+01  -5.5671613e-15
   9.0866233e+01   7.3585235e-14
   9.0902955e+01   2.2359720e-03
   9.0935948e+01   2.6264624e-03
   9.0969018e+01   1.5115646e-03
   9.0990454e+01   1.2209634e-14
   9.0990454e+01  -6.4896656e-14
   9.1023616e+01  -2.4452334e-03
   9.1056779e+01  -4.1838731e-03
   9.1096116e+01  -5.3847830e-03
   9.1135386e+01  -5.7158021e-03
   9.1174606e+01  -5.2507933e-03
   9.1213818e+01  -4.0621839e-03
   9.1253062e+01  -2.2204040e-03
   9.1289350e+01  -6.0978566e-14
   9.1289350e+01   3.9768536e-16
   9.1328666e+01   1.3747138e-03
   9.1360688e+01   6.3622798e-04
   9.1371776e+01   2.6042536e-15
   9.1371776e+01  -5.7513022e-14
   9.1403938e+01  -1.9062904e-03
   9.1436101e+01  -3.3903354e-03
   9.1478830e+01  -4.7533020e-03
   9.1521585e+01  -5.4786888e-03
   9.1564422e+01  -5.6278552e-03
   9.1607392e+01  -5.2603089e-03
   9.1650548e+01  -4.4342348e-03
   9.1693944e+01  -3.2067423e-03
   9.1737639e+01  -1.6340826e-03
   9.1776587e+01  -1.3747684e-16
   9.1776587e+01   4.0204819e-14
   9.1807900e+01   4.7178300e-04
   9.1824225e+01   3.9900266e-14
   9.1824225e+01   1.0820338e-16
   9.1855538e+01  -1.2793245e-03
   9.1886851e+01  -2.3865934e-03
   9.1936593e+01  -3.8257138e-03
   9.1986611e+01  -4.9250533e-03
   9.2037287e+01  -5.7381035e-03
   9.2088744e+01  -6.3090738e-03
   9.2141138e+01  -6.6821698e-03
   9.2194666e+01  -6.9018397e-03
   9.2249581e+01  -7.0133090e-03
   9.2304776e+01  -7.0625321e-03
   9.2358852e+01  -7.0971495e-03
   9.2412050e+01  -7.1587694e-03
   9.2464589e+01  -7.2808841e-03
   9.2516640e+01  -7.4907776e-03
   9.2568345e+01  -7.8107715e-03
   9.2619826e+01  -8.2590673e-03
   9.2671191e+01  -8.8503488e-03
   9.2722543e+01  -9.5962333e-03
   9.2773978e+01  -1.0505625e-02
   9.2825595e+01  -1.1585006e-02
   9.2877492e+01  -1.2838681e-02
   9.2929775e+01  -1.4269006e-02
   9.2982561e+01  -1.5876610e-02
   9.3035982e+01  -1.7660626e-02
   9.3090189e+01  -1.9618978e-02
   9.3144905e+01  -2.1730314e-02
   9.3199187e+01  -2.3939634e-02
   9.3253178e+01  -2.6230023e-02
   9.3307015e+01  -2.8584629e-02
   9.3360826e+01  -3.0986228e-02
   9.3414729e+01  -3.3417323e-02
   9.3468847e+01  -3.5860244e-02
   9.3523301e+01  -3.8297242e-02
   9.3578224e+01  -4.0710580e-02
   9.3633763e+01  -4.3082634e-02
   9.3690089e+01  -4.5395984e-02
   9.3747406e+01  -4.7633536e-02
   9.3805972e+01  -4.9778655e-02
   9.3866128e+01  -5.1815362e-02
   9.3926514e+01  -5.3675052e-02
   9.3985253e+01  -5.5295809e-02
   9.4042728e+01  -5.6695913e-02
   9.4099273e+01  -5.7891962e-02
   9.4155136e+01  -5.8898399e-02
   9.4210510e+01  -5.9729003e-02
   9.4265557e+01  -6.0397751e-02
   9.4320419e+01  -6.0919344e-02
   9.4375225e+01  -6.1309572e-02
   9.4430096e+01  -6.1585590e-02
   9.4485155e+01  -6.1766175e-02
   9.4540527e+01  -6.1871982e-02
   9.4596346e+01  -6.1925847e-02
   9.4652759e+01  -6.1953156e-02
   9.4709939e+01  -6.1982357e-02
   9.4767668e+01  -6.2045029e-02
   9.4824907e+01  -6.2172533e-02
   9.4881815e+01  -6.2396272e-02
   9.4938548e+01  -6.2747631e-02
   9.4995248e+01  -6.3258303e-02
   9.5052055e+01  -6.3960614e-02
   9.5109105e+01  -6.4887886e-02
   9.5166542e+01  -6.6074871e-02
   9.5224525e+01  -6.7558357e-02
   9.5283232e+01  -6.9378013e-02
   9.5342875e+01  -7.1577674e-02
   9.5403718e+01  -7.4207389e-02
   9.5466107e+01  -7.7326886e-02
   9.5530297e+01  -8.0998049e-02
   9.5592356e+01  -8.5001130e-02
   9.5652727e+01  -8.9326428e-02
   9.5711862e+01  -9.3972968e-02
   9.5770077e+01  -9.8936619e-02
   9.5827610e+01  -1.0421069e-01
   9.5884649e+01  -1.0978650e-01
   9.5941354e+01  -1.1565366e-01
   9.5997862e+01  -1.2180022e-01
   9.6054301e+01  -1.2821280e-01
   9.6110793e+01  -1.3487664e-01
   9.6167458e+01  -1.4177569e-01
   9.6224417e+01  -1.4889265e-01
   9.6281803e+01  -1.5620907e-01
   9.6339757e+01  -1.6370548e-01
   9.6398444e+01  -1.7136159e-01
   9.6456754e+01  -1.7898631e-01
   9.6514630e+01  -1.8652455e-01
   9.6572221e+01  -1.9394878e-01
   9.6629662e+01  -2.0123006e-01
   9.6687078e+01  -2.0833797e-01
   9.6744592e+01  -2.1524069e-01
   9.6802324e+01  -2.2190502e-01
   9.6860401e+01  -2.2829630e-01
   9.6918959e+01  -2.3437817e-01
   9.6978149e+01  -2.4011229e-01
   9.7038147e+01  -2.4545781e-01
   9.7099161e+01  -2.5037063e-01
   9.7161453e+01  -2.5480219e-01
   9.7225366e+01  -2.5869755e-01
   9.7291378e+01  -2.6199207e-01
   9.7355573e+01  -2.6445603e-01
   9.7418188e+01  -2.6613426e-01
   9.7479644e+01  -2.6706980e-01
   9.7540250e+01  -2.6729245e-01
   9.7600244e+01  -2.6682402e-01
   9.7659817e+01  -2.6568122e-01
   9.7719132e+01  -2.6387740e-01
   9.7778337e+01  -2.6142340e-01
   9.7837570e+01  -2.5832807e-01
   9.7896964e+01  -2.5459847e-01
   9.7956656e+01  -2.5023981e-01
   9.8016788e+01  -2.4525521e-01
   9.8077516e+01  -2.3964517e-01
   9.8139016e+01  -2.3340668e-01
   9.8200695e+01  -2.2662326e-01
   9.8261842e+01  -2.1941583e-01
   9.8322632e+01  -2.1181381e-01
   9.8383227e+01  -2.0384300e-01
   9.8443778e+01  -1.9552716e-01
   9.8504425e+01  -1.8688799e-01
   9.8565309e+01  -1.7794504e-01
   9.8626575e+01  -1.6871541e-01
   9.8688378e+01  -1.5921338e-01
   9.8750890e+01  -1.4944971e-01
   9.8814309e+01  -1.3943059e-01
   9.8878873e+01  -1.2915609e-01
   9.8944883e+01  -1.1861744e-01
   9.9012733e+01  -1.0779247e-01
   9.9082806e+01  -9.6664676e-02
   9.9150906e+01  -8.5939385e-02
   9.9217479e+01  -7.5571878e-02
   9.9282981e+01  -6.5511016e-02
   9.9347747e+01  -5.5721352e-02
   9.9412038e+01  -4.6176153e-02
   9.9476074e+01  -3.6853230e-02
   9.9540051e+01  -2.7732546e-02
   9.9604156e+01  -1.8794685e-02
   9.9668571e+01  -1.0019724e-02
   9.9733490e+01  -1.3862463e-03
   9.9744063e+01  -1.1757782e-13
   9.9744063e+01   1.4285448e-15
   9.9775384e+01   3.1046462e-03
   9.9806706e+01   4.2699347e-03
   9.9838333e+01   3.5562613e-03
   9.9870205e+01   9.9994306e-04
   9.9878852e+01   4.4412824e-14
   9.9878852e+01  -6.7484213e-14
   9.9910978e+01  -3.7948681e-03
   9.9943104e+01  -7.2596796e-03
   9.9988734e+01  -1.1572865e-02
   1.0000000e+02  -1.2522375e-02


==> figuresAndData/relayOutputSixthOrderNumeratorS2_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   2.5358291e-03   9.9998714e-01
   1.5214975e-02   9.9953821e-01
   3.8206205e-02   9.9710031e-01
   6.1222445e-02   9.9258764e-01
   8.4312737e-02   9.8600947e-01
   1.0748649e-01   9.7737815e-01
   1.3075376e-01   9.6670660e-01
   1.5412518e-01   9.5400819e-01
   1.7761205e-01   9.3929668e-01
   2.0122648e-01   9.2258607e-01
   2.2498150e-01   9.0389045e-01
   2.4889126e-01   8.8322378e-01
   2.7297120e-01   8.6059964e-01
   2.9723836e-01   8.3603090e-01
   3.2160281e-01   8.0965089e-01
   3.4600444e-01   7.8158745e-01
   3.7045338e-01   7.5190057e-01
   3.9495987e-01   7.2065099e-01
   4.1953442e-01   6.8790008e-01
   4.4418795e-01   6.5370989e-01
   4.6893186e-01   6.1814313e-01
   4.9377809e-01   5.8126320e-01
   5.1873931e-01   5.4313419e-01
   5.4382900e-01   5.0382081e-01
   5.6906162e-01   4.6338840e-01
   5.9445282e-01   4.2190290e-01
   6.2001964e-01   3.7943069e-01
   6.4578078e-01   3.3603859e-01
   6.7175701e-01   2.9179362e-01
   6.9797151e-01   2.4676287e-01
   7.2445050e-01   2.0101316e-01
   7.5122392e-01   1.5461069e-01
   7.7832642e-01   1.0762044e-01
   8.0601556e-01   5.9730937e-02
   8.3440039e-01   1.0905798e-02
   8.4077083e-01   1.2292251e-14
   8.4077083e-01   1.4571677e-16
   8.6933732e-01  -4.8602137e-02
   8.9757458e-01  -9.6052380e-02
   9.2590186e-01  -1.4292065e-01
   9.5433476e-01  -1.8908440e-01
   9.8289140e-01  -2.3442243e-01
   1.0115910e+00  -2.7881185e-01
   1.0404541e+00  -3.2212781e-01
   1.0695029e+00  -3.6424314e-01
   1.0987619e+00  -4.0502789e-01
   1.1282577e+00  -4.4434885e-01
   1.1580205e+00  -4.8206880e-01
   1.1874398e+00  -5.1729780e-01
   1.2163964e+00  -5.4986371e-01
   1.2449539e+00  -5.7982850e-01
   1.2731669e+00  -6.0724016e-01
   1.3010808e+00  -6.3213311e-01
   1.3287334e+00  -6.5453227e-01
   1.3561572e+00  -6.7445585e-01
   1.3833806e+00  -6.9191734e-01
   1.4104284e+00  -7.0692690e-01
   1.4373228e+00  -7.1949241e-01
   1.4640841e+00  -7.2962027e-01
   1.4907306e+00  -7.3731595e-01
   1.5172793e+00  -7.4258447e-01
   1.5437459e+00  -7.4543075e-01
   1.5702496e+00  -7.4585677e-01
   1.5972272e+00  -7.4378729e-01
   1.6246638e+00  -7.3908632e-01
   1.6525467e+00  -7.3162656e-01
   1.6807041e+00  -7.2135620e-01
   1.7086288e+00  -7.0846788e-01
   1.7363435e+00  -6.9303536e-01
   1.7638740e+00  -6.7512656e-01
   1.7912435e+00  -6.5480669e-01
   1.8184726e+00  -6.3213902e-01
   1.8455806e+00  -6.0718544e-01
   1.8725847e+00  -5.8000696e-01
   1.8995013e+00  -5.5066403e-01
   1.9266457e+00  -5.1885313e-01
   1.9543010e+00  -4.8421696e-01
   1.9824508e+00  -4.4672774e-01
   2.0108869e+00  -4.0665218e-01
   2.0394280e+00  -3.6429016e-01
   2.0680927e+00  -3.1968479e-01
   2.0968999e+00  -2.7288110e-01
   2.1258696e+00  -2.2392453e-01
   2.1550236e+00  -1.7286057e-01
   2.1843855e+00  -1.1973442e-01
   2.2139814e+00  -6.4590454e-02
   2.2437501e+00  -7.6465888e-03
   2.2476933e+00  -2.1684043e-16
   2.2476933e+00   5.4982928e-14
   2.2773364e+00   5.8202952e-02
   2.3062761e+00   1.1615157e-01
   2.3350750e+00   1.7478593e-01
   2.3637592e+00   2.3400798e-01
   2.3923492e+00   2.9371163e-01
   2.4208644e+00   3.5379024e-01
   2.4493227e+00   4.1413666e-01
   2.4777416e+00   4.7464314e-01
   2.5061378e+00   5.3520134e-01
   2.5345274e+00   5.9570222e-01
   2.5629267e+00   6.5603601e-01
   2.5913515e+00   7.1609212e-01
   2.6198177e+00   7.7575908e-01
   2.6483416e+00   8.3492443e-01
   2.6769398e+00   8.9347462e-01
   2.7056292e+00   9.5129488e-01
   2.7344278e+00   1.0082691e+00
   2.7634018e+00   1.0643707e+00
   2.7928409e+00   1.1199757e+00
   2.8227537e+00   1.1748862e+00
   2.8531544e+00   1.2289014e+00
   2.8840609e+00   1.2818127e+00
   2.9154957e+00   1.3334031e+00
   2.9474866e+00   1.3834471e+00
   2.9800679e+00   1.4317095e+00
   3.0132821e+00   1.4779437e+00
   3.0471822e+00   1.5218903e+00
   3.0818353e+00   1.5632745e+00
   3.1167679e+00   1.6012257e+00
   3.1514212e+00   1.6350043e+00
   3.1855927e+00   1.6644251e+00
   3.2192898e+00   1.6895599e+00
   3.2525846e+00   1.7105332e+00
   3.2855378e+00   1.7274474e+00
   3.3182003e+00   1.7403887e+00
   3.3506156e+00   1.7494317e+00
   3.3828216e+00   1.7546428e+00
   3.4148520e+00   1.7560827e+00
   3.4467373e+00   1.7538084e+00
   3.4785052e+00   1.7478738e+00
   3.5101814e+00   1.7383314e+00
   3.5417901e+00   1.7252328e+00
   3.5733544e+00   1.7086289e+00
   3.6048963e+00   1.6885710e+00
   3.6364374e+00   1.6651104e+00
   3.6679990e+00   1.6382991e+00
   3.6996023e+00   1.6081897e+00
   3.7312686e+00   1.5748356e+00
   3.7630198e+00   1.5382908e+00
   3.7948784e+00   1.4986100e+00
   3.8268678e+00   1.4558484e+00
   3.8590128e+00   1.4100614e+00
   3.8913399e+00   1.3613042e+00
   3.9238775e+00   1.3096315e+00
   3.9566568e+00   1.2550968e+00
   3.9897123e+00   1.1977513e+00
   4.0230826e+00   1.1376430e+00
   4.0567339e+00   1.0749618e+00
   4.0902482e+00   1.0106675e+00
   4.1236530e+00   9.4492511e-01
   4.1569766e+00   8.7789197e-01
   4.1902460e+00   8.0972359e-01
   4.2234869e+00   7.4057386e-01
   4.2567243e+00   6.7059529e-01
   4.2899828e+00   5.9993928e-01
   4.3232869e+00   5.2875625e-01
   4.3566614e+00   4.5719576e-01
   4.3901313e+00   3.8540671e-01
   4.4237229e+00   3.1353735e-01
   4.4574635e+00   2.4173546e-01
   4.4913819e+00   1.7014837e-01
   4.5255093e+00   9.8923059e-02
   4.5598793e+00   2.8206215e-02
   4.5737502e+00   4.3021142e-16
   4.5737502e+00  -1.1473114e-13
   4.6084000e+00  -6.9512367e-02
   4.6425958e+00  -1.3663660e-01
   4.6769936e+00  -2.0249271e-01
   4.7116237e+00  -2.6692626e-01
   4.7465243e+00  -3.2978961e-01
   4.7817380e+00  -3.9093201e-01
   4.8173131e+00  -4.5019918e-01
   4.8533050e+00  -5.0743251e-01
   4.8897784e+00  -5.6246813e-01
   4.9268109e+00  -6.1513559e-01
   4.9644972e+00  -6.6525614e-01
   5.0018809e+00  -7.1136817e-01
   5.0385171e+00  -7.5295199e-01
   5.0745278e+00  -7.9024492e-01
   5.1100194e+00  -8.2344277e-01
   5.1450760e+00  -8.5269891e-01
   5.1797661e+00  -8.7813774e-01
   5.2141466e+00  -8.9986364e-01
   5.2482662e+00  -9.1796683e-01
   5.2821674e+00  -9.3252740e-01
   5.3158878e+00  -9.4361821e-01
   5.3494613e+00  -9.5130697e-01
   5.3829191e+00  -9.5565773e-01
   5.4162901e+00  -9.5673208e-01
   5.4496016e+00  -9.5459002e-01
   5.4828796e+00  -9.4929058e-01
   5.5161494e+00  -9.4089238e-01
   5.5494359e+00  -9.2945400e-01
   5.5827637e+00  -9.1503422e-01
   5.6161575e+00  -8.9769226e-01
   5.6496427e+00  -8.7748786e-01
   5.6832453e+00  -8.5448132e-01
   5.7169926e+00  -8.2873348e-01
   5.7509134e+00  -8.0030555e-01
   5.7850385e+00  -7.6925895e-01
   5.8194016e+00  -7.3565491e-01
   5.8540392e+00  -6.9955402e-01
   5.8889926e+00  -6.6101549e-01
   5.9243079e+00  -6.2009620e-01
   5.9596645e+00  -5.7731094e-01
   5.9948853e+00  -5.3306226e-01
   6.0300028e+00  -4.8750935e-01
   6.0650485e+00  -4.4080695e-01
   6.1000524e+00  -3.9310735e-01
   6.1350435e+00  -3.4456085e-01
   6.1700502e+00  -2.9531617e-01
   6.2051006e+00  -2.4552071e-01
   6.2402231e+00  -1.9532086e-01
   6.2754463e+00  -1.4486222e-01
   6.3108003e+00  -9.4289846e-02
   6.3463161e+00  -4.3748489e-02
   6.3773119e+00  -7.9374007e-14
   6.3773119e+00   4.3021142e-16
   6.4130227e+00   4.9821300e-02
   6.4481146e+00   9.8003116e-02
   6.4833076e+00   1.4537856e-01
   6.5186310e+00   1.9180725e-01
   6.5541179e+00   2.3714979e-01
   6.5898034e+00   2.8126420e-01
   6.6257255e+00   3.2400540e-01
   6.6619258e+00   3.6522465e-01
   6.6984506e+00   4.0476874e-01
   6.7353521e+00   4.4247900e-01
   6.7726906e+00   4.7818994e-01
   6.8105366e+00   5.1172739e-01
   6.8489749e+00   5.4290602e-01
   6.8881093e+00   5.7152568e-01
   6.9270024e+00   5.9672044e-01
   6.9650851e+00   6.1814482e-01
   7.0024920e+00   6.3597401e-01
   7.0393422e+00   6.5035077e-01
   7.0757289e+00   6.6138655e-01
   7.1117274e+00   6.6917198e-01
   7.1474002e+00   6.7378361e-01
   7.1828006e+00   6.7528832e-01
   7.2179749e+00   6.7374631e-01
   7.2529641e+00   6.6921321e-01
   7.2878052e+00   6.6174156e-01
   7.3225322e+00   6.5138197e-01
   7.3571767e+00   6.3818384e-01
   7.3917687e+00   6.2219603e-01
   7.4263369e+00   6.0346727e-01
   7.4609093e+00   5.8204649e-01
   7.4955134e+00   5.5798300e-01
   7.5301768e+00   5.3132666e-01
   7.5649276e+00   5.0212791e-01
   7.5997944e+00   4.7043771e-01
   7.6348073e+00   4.3630750e-01
   7.6699978e+00   3.9978892e-01
   7.7053996e+00   3.6093355e-01
   7.7410495e+00   3.1979245e-01
   7.7769877e+00   2.7641549e-01
   7.8132590e+00   2.3085053e-01
   7.8499144e+00   1.8314215e-01
   7.8866315e+00   1.3384876e-01
   7.9232024e+00   8.3427444e-02
   7.9596632e+00   3.2017605e-02
   7.9820252e+00   1.2767565e-15
   7.9820252e+00  -8.0518925e-14
   8.0184108e+00  -5.2762867e-02
   8.0536374e+00  -1.0448283e-01
   8.0887169e+00  -1.5644254e-01
   8.1236909e+00  -2.0853088e-01
   8.1585926e+00  -2.6062643e-01
   8.1934535e+00  -3.1260636e-01
   8.2283039e+00  -3.6434645e-01
   8.2631735e+00  -4.1572110e-01
   8.2980919e+00  -4.6660323e-01
   8.3330890e+00  -5.1686419e-01
   8.3681951e+00  -5.6637361e-01
   8.4034420e+00  -6.1499925e-01
   8.4388629e+00  -6.6260670e-01
   8.4744935e+00  -7.0905909e-01
   8.5103723e+00  -7.5421670e-01
   8.5465416e+00  -7.9793643e-01
   8.5830489e+00  -8.4007111e-01
   8.6199480e+00  -8.8046862e-01
   8.6573011e+00  -9.1897068e-01
   8.6951814e+00  -9.5541128e-01
   8.7336773e+00  -9.8961443e-01
   8.7728980e+00  -1.0213909e+00
   8.8114443e+00  -1.0494789e+00
   8.8492241e+00  -1.0738822e+00
   8.8863734e+00  -1.0947750e+00
   8.9230018e+00  -1.1122930e+00
   8.9591958e+00  -1.1265425e+00
   8.9950260e+00  -1.1376109e+00
   9.0305515e+00  -1.1455720e+00
   9.0658230e+00  -1.1504907e+00
   9.1008850e+00  -1.1524254e+00
   9.1357769e+00  -1.1514303e+00
   9.1705349e+00  -1.1475565e+00
   9.2051920e+00  -1.1408531e+00
   9.2397795e+00  -1.1313685e+00
   9.2743268e+00  -1.1191500e+00
   9.3088625e+00  -1.1042451e+00
   9.3434147e+00  -1.0867014e+00
   9.3780110e+00  -1.0665668e+00
   9.4126794e+00  -1.0438896e+00
   9.4474483e+00  -1.0187187e+00
   9.4823472e+00  -9.9110329e-01
   9.5174070e+00  -9.6109305e-01
   9.5526604e+00  -9.2873761e-01
   9.5881427e+00  -8.9408630e-01
   9.6238923e+00  -8.5718770e-01
   9.6599520e+00  -8.1808887e-01
   9.6963695e+00  -7.7683438e-01
   9.7331997e+00  -7.3346489e-01
   9.7698875e+00  -6.8878050e-01
   9.8064421e+00  -6.4295428e-01
   9.8429004e+00  -5.9612132e-01
   9.8792973e+00  -5.4841451e-01
   9.9156663e+00  -4.9996511e-01
   9.9520398e+00  -4.5090302e-01
   9.9884498e+00  -4.0135697e-01
   1.0024928e+01  -3.5145472e-01
   1.0061508e+01  -3.0132322e-01
   1.0098221e+01  -2.5108874e-01
   1.0135105e+01  -2.0087695e-01
   1.0172194e+01  -1.5081310e-01
   1.0209531e+01  -1.0102201e-01
   1.0247158e+01  -5.1628242e-02
   1.0285124e+01  -2.7560956e-03
   1.0287290e+01  -1.4401024e-13
   1.0287290e+01   5.2128440e-16
   1.0325650e+01   4.8155916e-02
   1.0362901e+01   9.3647347e-02
   1.0400329e+01   1.3794354e-01
   1.0437969e+01   1.8091828e-01
   1.0475865e+01   2.2245099e-01
   1.0514067e+01   2.6241728e-01
   1.0552630e+01   3.0068838e-01
   1.0591617e+01   3.3713023e-01
   1.0631100e+01   3.7160223e-01
   1.0671166e+01   4.0395550e-01
   1.0711921e+01   4.3403044e-01
   1.0753461e+01   4.6163013e-01
   1.0794038e+01   4.8551619e-01
   1.0833758e+01   5.0587701e-01
   1.0872784e+01   5.2290980e-01
   1.0911242e+01   5.3676531e-01
   1.0949230e+01   5.4756323e-01
   1.0986827e+01   5.5540259e-01
   1.1024098e+01   5.6036830e-01
   1.1061102e+01   5.6253552e-01
   1.1097886e+01   5.6197251e-01
   1.1134496e+01   5.5874277e-01
   1.1170971e+01   5.5290652e-01
   1.1207348e+01   5.4452177e-01
   1.1243663e+01   5.3364515e-01
   1.1279948e+01   5.2033252e-01
   1.1316237e+01   5.0463941e-01
   1.1352560e+01   4.8662137e-01
   1.1388950e+01   4.6633413e-01
   1.1425440e+01   4.4383382e-01
   1.1462062e+01   4.1917693e-01
   1.1498852e+01   3.9242035e-01
   1.1535846e+01   3.6362119e-01
   1.1573086e+01   3.3283655e-01
   1.1610613e+01   3.0012315e-01
   1.1648478e+01   2.6553672e-01
   1.1686734e+01   2.2913123e-01
   1.1725278e+01   1.9112542e-01
   1.1763648e+01   1.5212978e-01
   1.1801886e+01   1.1228188e-01
   1.1840031e+01   7.1713725e-02
   1.1878123e+01   3.0555666e-02
   1.1906111e+01   1.2467805e-13
   1.1906111e+01   1.3530843e-16
   1.1944187e+01  -4.1863765e-02
   1.1980877e+01  -8.2382517e-02
   1.2017424e+01  -1.2276167e-01
   1.2053875e+01  -1.6289845e-01
   1.2090266e+01  -2.0268028e-01
   1.2126633e+01  -2.4199268e-01
   1.2163010e+01  -2.8071922e-01
   1.2199432e+01  -3.1874147e-01
   1.2235932e+01  -3.5593886e-01
   1.2272545e+01  -3.9218849e-01
   1.2309308e+01  -4.2736481e-01
   1.2346259e+01  -4.6133933e-01
   1.2383439e+01  -4.9398011e-01
   1.2420892e+01  -5.2515115e-01
   1.2458668e+01  -5.5471155e-01
   1.2496822e+01  -5.8251447e-01
   1.2535418e+01  -6.0840563e-01
   1.2574529e+01  -6.3222135e-01
   1.2614246e+01  -6.5378569e-01
   1.2654677e+01  -6.7290644e-01
   1.2695278e+01  -6.8912287e-01
   1.2734968e+01  -7.0199014e-01
   1.2773893e+01  -7.1166707e-01
   1.2812196e+01  -7.1828494e-01
   1.2849984e+01  -7.2194560e-01
   1.2887345e+01  -7.2273164e-01
   1.2924351e+01  -7.2071289e-01
   1.2961061e+01  -7.1595056e-01
   1.2997527e+01  -7.0850006e-01
   1.3033795e+01  -6.9841288e-01
   1.3069907e+01  -6.8573797e-01
   1.3105899e+01  -6.7052271e-01
   1.3141808e+01  -6.5281363e-01
   1.3177667e+01  -6.3265692e-01
   1.3213507e+01  -6.1009883e-01
   1.3249359e+01  -5.8518588e-01
   1.3285254e+01  -5.5796506e-01
   1.3321224e+01  -5.2848389e-01
   1.3357300e+01  -4.9679040e-01
   1.3393514e+01  -4.6293309e-01
   1.3429901e+01  -4.2696071e-01
   1.3466497e+01  -3.8892200e-01
   1.3503342e+01  -3.4886525e-01
   1.3540478e+01  -3.0683777e-01
   1.3577955e+01  -2.6288498e-01
   1.3615825e+01  -2.1704931e-01
   1.3653928e+01  -1.6965020e-01
   1.3691866e+01  -1.2134463e-01
   1.3729677e+01  -7.2261281e-02
   1.3767401e+01  -2.2524013e-02
   1.3784329e+01   1.7694179e-16
   1.3784329e+01   1.5180912e-13
   1.3822004e+01   5.0480751e-02
   1.3858321e+01   9.9475238e-02
   1.3894476e+01   1.4841596e-01
   1.3930515e+01   1.9720845e-01
   1.3966475e+01   2.4574537e-01
   1.4002391e+01   2.9391705e-01
   1.4038297e+01   3.4161172e-01
   1.4074226e+01   3.8871552e-01
   1.4110210e+01   4.3511251e-01
   1.4146282e+01   4.8068462e-01
   1.4182477e+01   5.2531151e-01
   1.4218830e+01   5.6887039e-01
   1.4255378e+01   6.1123575e-01
   1.4292162e+01   6.5227901e-01
   1.4329225e+01   6.9186802e-01
   1.4366617e+01   7.2986641e-01
   1.4404392e+01   7.6613274e-01
   1.4442614e+01   8.0051931e-01
   1.4481358e+01   8.3287060e-01
   1.4520712e+01   8.6302100e-01
   1.4560786e+01   8.9079163e-01
   1.4600722e+01   9.1541123e-01
   1.4639797e+01   9.3645076e-01
   1.4678154e+01   9.5409275e-01
   1.4715924e+01   9.6848730e-01
   1.4753208e+01   9.7975125e-01
   1.4790086e+01   9.8797938e-01
   1.4826627e+01   9.9325157e-01
   1.4862886e+01   9.9563746e-01
   1.4898914e+01   9.9519961e-01
   1.4934754e+01   9.9199564e-01
   1.4970447e+01   9.8607985e-01
   1.5006027e+01   9.7750431e-01
   1.5041529e+01   9.6631971e-01
   1.5076985e+01   9.5257598e-01
   1.5112427e+01   9.3632274e-01
   1.5147884e+01   9.1760962e-01
   1.5183385e+01   8.9648649e-01
   1.5218962e+01   8.7300357e-01
   1.5254646e+01   8.4721148e-01
   1.5290467e+01   8.1916122e-01
   1.5326459e+01   7.8890401e-01
   1.5362658e+01   7.5649108e-01
   1.5399103e+01   7.2197329e-01
   1.5435835e+01   6.8540066e-01
   1.5472901e+01   6.4682158e-01
   1.5510354e+01   6.0628177e-01
   1.5548078e+01   5.6402403e-01
   1.5585637e+01   5.2069400e-01
   1.5623069e+01   4.7642705e-01
   1.5660414e+01   4.3135293e-01
   1.5697707e+01   3.8559975e-01
   1.5734984e+01   3.3929430e-01
   1.5772280e+01   2.9256232e-01
   1.5809629e+01   2.4552866e-01
   1.5847065e+01   1.9831750e-01
   1.5884624e+01   1.5105247e-01
   1.5922341e+01   1.0385681e-01
   1.5960257e+01   5.6853508e-02
   1.5998411e+01   1.0165439e-02
   1.6006799e+01   2.7388335e-13
   1.6006799e+01  -1.1483869e-15
   1.6045238e+01  -4.6056044e-02
   1.6082496e+01  -8.9756594e-02
   1.6119830e+01  -1.3246986e-01
   1.6157277e+01  -1.7408259e-01
   1.6194874e+01  -2.1448170e-01
   1.6232663e+01  -2.5355091e-01
   1.6270688e+01  -2.9117046e-01
   1.6308997e+01  -3.2721651e-01
   1.6347644e+01  -3.6156053e-01
   1.6386688e+01  -3.9406829e-01
   1.6426200e+01  -4.2459856e-01
   1.6466260e+01  -4.5300132e-01
   1.6506968e+01  -4.7911512e-01
   1.6548444e+01  -5.0276329e-01
   1.6589703e+01  -5.2322599e-01
   1.6630029e+01  -5.4019368e-01
   1.6669583e+01  -5.5386072e-01
   1.6708510e+01  -5.6438435e-01
   1.6746920e+01  -5.7188752e-01
   1.6784901e+01  -5.7647066e-01
   1.6822525e+01  -5.7821899e-01
   1.6859855e+01  -5.7720730e-01
   1.6896943e+01  -5.7350311e-01
   1.6933836e+01  -5.6716894e-01
   1.6970577e+01  -5.5826382e-01
   1.7007204e+01  -5.4684449e-01
   1.7043754e+01  -5.3296623e-01
   1.7080260e+01  -5.1668348e-01
   1.7116758e+01  -4.9805031e-01
   1.7153278e+01  -4.7712074e-01
   1.7189854e+01  -4.5394896e-01
   1.7226518e+01  -4.2858950e-01
   1.7263304e+01  -4.0109722e-01
   1.7300246e+01  -3.7152732e-01
   1.7337382e+01  -3.3993518e-01
   1.7374751e+01  -3.0637612e-01
   1.7412397e+01  -2.7090501e-01
   1.7450366e+01  -2.3357573e-01
   1.7488712e+01  -1.9444030e-01
   1.7527497e+01  -1.5354773e-01
   1.7566129e+01  -1.1166953e-01
   1.7604613e+01  -6.8976747e-02
   1.7642994e+01  -2.5598299e-02
   1.7665374e+01  -3.0878078e-16
   1.7665374e+01   2.6073588e-13
   1.7703689e+01   4.4227856e-02
   1.7740322e+01   8.6855353e-02
   1.7776949e+01   1.2965560e-01
   1.7813440e+01   1.7232232e-01
   1.7849834e+01   2.1474523e-01
   1.7886168e+01   2.5681311e-01
   1.7922476e+01   2.9841274e-01
   1.7958794e+01   3.3942888e-01
   1.7995154e+01   3.7974425e-01
   1.8031592e+01   4.1923938e-01
   1.8068141e+01   4.5779247e-01
   1.8104837e+01   4.9527914e-01
   1.8141719e+01   5.3157212e-01
   1.8178827e+01   5.6654078e-01
   1.8216206e+01   6.0005059e-01
   1.8253903e+01   6.3196237e-01
   1.8291973e+01   6.6213126e-01
   1.8330480e+01   6.9040539e-01
   1.8369496e+01   7.1662403e-01
   1.8409109e+01   7.4061501e-01
   1.8449425e+01   7.6219099e-01
   1.8490038e+01   7.8091446e-01
   1.8529732e+01   7.9619827e-01
   1.8568654e+01   8.0821051e-01
   1.8606947e+01   8.1709258e-01
   1.8644720e+01   8.2295364e-01
   1.8682063e+01   8.2588172e-01
   1.8719046e+01   8.2595075e-01
   1.8755731e+01   8.2322517e-01
   1.8792169e+01   8.1776287e-01
   1.8828408e+01   8.0961734e-01
   1.8864487e+01   7.9883911e-01
   1.8900446e+01   7.8547683e-01
   1.8936318e+01   7.6957803e-01
   1.8972138e+01   7.5118970e-01
   1.9007937e+01   7.3035869e-01
   1.9043747e+01   7.0713199e-01
   1.9079598e+01   6.8155693e-01
   1.9115521e+01   6.5368126e-01
   1.9151547e+01   6.2355315e-01
   1.9187710e+01   5.9122115e-01
   1.9224042e+01   5.5673402e-01
   1.9260580e+01   5.2014042e-01
   1.9297364e+01   4.8148857e-01
   1.9334436e+01   4.4082564e-01
   1.9371842e+01   3.9819697e-01
   1.9409638e+01   3.5364489e-01
   1.9447723e+01   3.0740712e-01
   1.9485638e+01   2.6019594e-01
   1.9523423e+01   2.1214183e-01
   1.9561118e+01   1.6336968e-01
   1.9598760e+01   1.1400328e-01
   1.9636386e+01   6.4165496e-02
   1.9674031e+01   1.3978505e-02
   1.9684489e+01   3.0192168e-13
   1.9684489e+01  -2.0764640e-15
   1.9722188e+01  -5.0427903e-02
   1.9758627e+01  -9.9115640e-02
   1.9794975e+01  -1.4747108e-01
   1.9831274e+01  -1.9539478e-01
   1.9867559e+01  -2.4277889e-01
   1.9903863e+01  -2.8951325e-01
   1.9940220e+01  -3.3548545e-01
   1.9976665e+01  -3.8058080e-01
   2.0013233e+01  -4.2468222e-01
   2.0049960e+01  -4.6767004e-01
   2.0086886e+01  -5.0942179e-01
   2.0124051e+01  -5.4981179e-01
   2.0161501e+01  -5.8871068e-01
   2.0199287e+01  -6.2598477e-01
   2.0237466e+01  -6.6149513e-01
   2.0276104e+01  -6.9509637e-01
   2.0315279e+01  -7.2663504e-01
   2.0355083e+01  -7.5594721e-01
   2.0395633e+01  -7.8285517e-01
   2.0435873e+01  -8.0650439e-01
   2.0475244e+01  -8.2660761e-01
   2.0513895e+01  -8.4335084e-01
   2.0551957e+01  -8.5688427e-01
   2.0589533e+01  -8.6732536e-01
   2.0626703e+01  -8.7476988e-01
   2.0663536e+01  -8.7929890e-01
   2.0700088e+01  -8.8098340e-01
   2.0736411e+01  -8.7988732e-01
   2.0772547e+01  -8.7606977e-01
   2.0808538e+01  -8.6958648e-01
   2.0844420e+01  -8.6049101e-01
   2.0880227e+01  -8.4883554e-01
   2.0915992e+01  -8.3467146e-01
   2.0951746e+01  -8.1804985e-01
   2.0987521e+01  -7.9902179e-01
   2.1023348e+01  -7.7763857e-01
   2.1059256e+01  -7.5395182e-01
   2.1095278e+01  -7.2801357e-01
   2.1131447e+01  -6.9987615e-01
   2.1167796e+01  -6.6959212e-01
   2.1204365e+01  -6.3721400e-01
   2.1241191e+01  -6.0279388e-01
   2.1278320e+01  -5.6638290e-01
   2.1315800e+01  -5.2803046e-01
   2.1353688e+01  -4.8778310e-01
   2.1391668e+01  -4.4610712e-01
   2.1429491e+01  -4.0344111e-01
   2.1467198e+01  -3.5991787e-01
   2.1504828e+01  -3.1566634e-01
   2.1542416e+01  -2.7081399e-01
   2.1580000e+01  -2.2548711e-01
   2.1617613e+01  -1.7981101e-01
   2.1655291e+01  -1.3391032e-01
   2.1693070e+01  -8.7909058e-02
   2.1730985e+01  -4.1930896e-02
   2.1765818e+01  -2.6920827e-13
   2.1765818e+01   3.2612801e-15
   2.1803907e+01   4.5358903e-02
   2.1840919e+01   8.8790779e-02
   2.1877943e+01   1.3145151e-01
   2.1915016e+01   1.7323263e-01
   2.1952174e+01   2.1402281e-01
   2.1989455e+01   2.5370801e-01
   2.2026897e+01   2.9217121e-01
   2.2064542e+01   3.2929216e-01
   2.2102434e+01   3.6494693e-01
   2.2140621e+01   3.9900727e-01
   2.2179158e+01   4.3133988e-01
   2.2218105e+01   4.6180526e-01
   2.2257534e+01   4.9025624e-01
   2.2297529e+01   5.1653585e-01
   2.2338190e+01   5.4047437e-01
   2.2379645e+01   5.6188492e-01
   2.2420470e+01   5.7991794e-01
   2.2460406e+01   5.9454923e-01
   2.2499617e+01   6.0595696e-01
   2.2538235e+01   6.1428064e-01
   2.2576363e+01   6.1963062e-01
   2.2614085e+01   6.2209795e-01
   2.2651468e+01   6.2176068e-01
   2.2688571e+01   6.1868789e-01
   2.2725446e+01   6.1294251e-01
   2.2762138e+01   6.0458320e-01
   2.2798687e+01   5.9366578e-01
   2.2835131e+01   5.8024419e-01
   2.2871507e+01   5.6437127e-01
   2.2907846e+01   5.4609928e-01
   2.2944183e+01   5.2548030e-01
   2.2980550e+01   5.0256654e-01
   2.3016977e+01   4.7741047e-01
   2.3053499e+01   4.5006496e-01
   2.3090148e+01   4.2058325e-01
   2.3126959e+01   3.8901889e-01
   2.3163969e+01   3.5542555e-01
   2.3201217e+01   3.1985676e-01
   2.3238748e+01   2.8236540e-01
   2.3276608e+01   2.4300314e-01
   2.3314851e+01   2.0181945e-01
   2.3353484e+01   1.5892312e-01
   2.3391937e+01   1.1509934e-01
   2.3430249e+01   7.0481837e-02
   2.3468464e+01   2.5197801e-02
   2.3489498e+01   1.4779844e-15
   2.3489498e+01  -2.7181729e-13
   2.3527652e+01  -4.6089245e-02
   2.3564258e+01  -9.0636301e-02
   2.3600771e+01  -1.3523468e-01
   2.3637153e+01  -1.7968382e-01
   2.3673444e+01  -2.2387476e-01
   2.3709680e+01  -2.6769690e-01
   2.3745895e+01  -3.1103757e-01
   2.3782123e+01  -3.5378203e-01
   2.3818399e+01  -3.9581345e-01
   2.3854755e+01  -4.3701282e-01
   2.3891227e+01  -4.7725878e-01
   2.3927850e+01  -5.1642740e-01
   2.3964662e+01  -5.5439187e-01
   2.4001704e+01  -5.9102205e-01
   2.4039019e+01  -6.2618399e-01
   2.4076658e+01  -6.5973911e-01
   2.4114674e+01  -6.9154328e-01
   2.4153131e+01  -7.2144549e-01
   2.4192104e+01  -7.4928604e-01
   2.4231680e+01  -7.7489400e-01
   2.4271967e+01  -7.9808361e-01
   2.4312386e+01  -8.1831766e-01
   2.4351906e+01  -8.3507012e-01
   2.4390671e+01  -8.4851319e-01
   2.4428821e+01  -8.5879045e-01
   2.4466464e+01  -8.6601315e-01
   2.4503684e+01  -8.7027120e-01
   2.4540552e+01  -8.7164030e-01
   2.4577127e+01  -8.7018641e-01
   2.4613461e+01  -8.6596886e-01
   2.4649600e+01  -8.5904242e-01
   2.4685583e+01  -8.4945877e-01
   2.4721449e+01  -8.3726766e-01
   2.4757232e+01  -8.2251761e-01
   2.4792964e+01  -8.0525654e-01
   2.4828679e+01  -7.8553216e-01
   2.4864406e+01  -7.6339230e-01
   2.4900176e+01  -7.3888507e-01
   2.4936019e+01  -7.1205897e-01
   2.4971968e+01  -6.8296291e-01
   2.5008055e+01  -6.5164615e-01
   2.5044312e+01  -6.1815813e-01
   2.5080777e+01  -5.8254823e-01
   2.5117489e+01  -5.4486533e-01
   2.5154489e+01  -5.0515732e-01
   2.5191826e+01  -4.6347023e-01
   2.5229554e+01  -4.1984714e-01
   2.5267546e+01  -3.7455354e-01
   2.5305371e+01  -3.2826170e-01
   2.5343068e+01  -2.8110324e-01
   2.5380676e+01  -2.3320437e-01
   2.5418234e+01  -1.8469003e-01
   2.5455776e+01  -1.3568415e-01
   2.5493338e+01  -8.6309883e-02
   2.5530955e+01  -3.6689689e-02
   2.5558759e+01  -2.9517361e-13
   2.5558759e+01   4.6837534e-15
   2.5596464e+01   4.9640678e-02
   2.5633007e+01   9.7478117e-02
   2.5669500e+01   1.4482682e-01
   2.5705980e+01   1.9158371e-01
   2.5742482e+01   2.3763981e-01
   2.5779041e+01   2.8288380e-01
   2.5815693e+01   3.2720195e-01
   2.5852472e+01   3.7047805e-01
   2.5889416e+01   4.1259319e-01
   2.5926565e+01   4.5342550e-01
   2.5963963e+01   4.9284976e-01
   2.6001655e+01   5.3073686e-01
   2.6039693e+01   5.6695311e-01
   2.6078139e+01   6.0135924e-01
   2.6117059e+01   6.3380914e-01
   2.6156536e+01   6.6414796e-01
   2.6196668e+01   6.9220963e-01
   2.6237576e+01   7.1781300e-01
   2.6277843e+01   7.3995352e-01
   2.6317253e+01   7.5859697e-01
   2.6355964e+01   7.7392696e-01
   2.6394100e+01   7.8608735e-01
   2.6431761e+01   7.9519159e-01
   2.6469026e+01   8.0133296e-01
   2.6505963e+01   8.0459106e-01
   2.6542627e+01   8.0503606e-01
   2.6579067e+01   8.0273154e-01
   2.6615328e+01   7.9773656e-01
   2.6651450e+01   7.9010707e-01
   2.6687468e+01   7.7989700e-01
   2.6723419e+01   7.6715902e-01
   2.6759333e+01   7.5194511e-01
   2.6795243e+01   7.3430702e-01
   2.6831180e+01   7.1429651e-01
   2.6867176e+01   6.9196563e-01
   2.6903261e+01   6.6736674e-01
   2.6939467e+01   6.4055260e-01
   2.6975830e+01   6.1157628e-01
   2.7012383e+01   5.8049101e-01
   2.7049165e+01   5.4734995e-01
   2.7086217e+01   5.1220569e-01
   2.7123586e+01   4.7510978e-01
   2.7161322e+01   4.3611179e-01
   2.7199484e+01   3.9525813e-01
   2.7237564e+01   3.5323519e-01
   2.7275497e+01   3.1028956e-01
   2.7313324e+01   2.6655189e-01
   2.7351083e+01   2.2215049e-01
   2.7388812e+01   1.7721238e-01
   2.7426546e+01   1.3186350e-01
   2.7464320e+01   8.6229004e-02
   2.7502169e+01   4.0433429e-02
   2.7535649e+01   6.1547989e-15
   2.7535649e+01  -2.6793151e-13
   2.7573610e+01  -4.5607817e-02
   2.7610412e+01  -8.9431704e-02
   2.7647176e+01  -1.3267366e-01
   2.7683941e+01  -1.7522809e-01
   2.7720743e+01  -2.1698436e-01
   2.7757617e+01  -2.5782937e-01
   2.7794599e+01  -2.9764744e-01
   2.7831727e+01  -3.3632013e-01
   2.7869039e+01  -3.7372595e-01
   2.7906579e+01  -4.0973994e-01
   2.7944391e+01  -4.4423319e-01
   2.7982526e+01  -4.7707208e-01
   2.8021042e+01  -5.0811729e-01
   2.8060002e+01  -5.3722252e-01
   2.8099484e+01  -5.6423264e-01
   2.8139578e+01  -5.8898112e-01
   2.8180397e+01  -6.1128633e-01
   2.8221411e+01  -6.3065484e-01
   2.8261485e+01  -6.4654358e-01
   2.8300773e+01  -6.5913524e-01
   2.8339421e+01  -6.6858219e-01
   2.8377543e+01  -6.7500255e-01
   2.8415227e+01  -6.7849195e-01
   2.8452547e+01  -6.7913100e-01
   2.8489565e+01  -6.7699010e-01
   2.8526335e+01  -6.7213258e-01
   2.8562903e+01  -6.6461696e-01
   2.8599312e+01  -6.5449843e-01
   2.8635599e+01  -6.4183008e-01
   2.8671802e+01  -6.2666366e-01
   2.8707953e+01  -6.0905017e-01
   2.8744087e+01  -5.8904040e-01
   2.8780233e+01  -5.6668514e-01
   2.8816425e+01  -5.4203544e-01
   2.8852693e+01  -5.1514274e-01
   2.8889071e+01  -4.8605889e-01
   2.8925590e+01  -4.5483610e-01
   2.8962288e+01  -4.2152681e-01
   2.8999201e+01  -3.8618345e-01
   2.9036369e+01  -3.4885804e-01
   2.9073838e+01  -3.0960166e-01
   2.9111657e+01  -2.6846366e-01
   2.9149882e+01  -2.2549057e-01
   2.9188237e+01  -1.8112528e-01
   2.9226430e+01  -1.3587048e-01
   2.9264501e+01  -8.9856435e-02
   2.9302492e+01  -4.3209519e-02
   2.9337277e+01  -2.8139990e-13
   2.9337277e+01   2.2967739e-15
   2.9375224e+01   4.7520283e-02
   2.9411781e+01   9.3524037e-02
   2.9448183e+01   1.3939639e-01
   2.9484479e+01   1.8504064e-01
   2.9520706e+01   2.3034823e-01
   2.9556898e+01   2.7520835e-01
   2.9593091e+01   3.1950808e-01
   2.9629317e+01   3.6313237e-01
   2.9665610e+01   4.0596398e-01
   2.9702004e+01   4.4788341e-01
   2.9738535e+01   4.8876867e-01
   2.9775239e+01   5.2849507e-01
   2.9812157e+01   5.6693480e-01
   2.9849330e+01   6.0395653e-01
   2.9886805e+01   6.3942472e-01
   2.9924634e+01   6.7319884e-01
   2.9962878e+01   7.0513219e-01
   3.0001606e+01   7.3507040e-01
   3.0040898e+01   7.6284932e-01
   3.0080856e+01   7.8829200e-01
   3.0121602e+01   8.1120427e-01
   3.0161432e+01   8.3053825e-01
   3.0200443e+01   8.4645418e-01
   3.0238789e+01   8.5911769e-01
   3.0276589e+01   8.6865537e-01
   3.0313934e+01   8.7516778e-01
   3.0350902e+01   8.7873820e-01
   3.0387555e+01   8.7943820e-01
   3.0423947e+01   8.7733130e-01
   3.0460126e+01   8.7247548e-01
   3.0496134e+01   8.6492492e-01
   3.0532010e+01   8.5473129e-01
   3.0567790e+01   8.4194467e-01
   3.0603506e+01   8.2661421e-01
   3.0639191e+01   8.0878868e-01
   3.0674876e+01   7.8851675e-01
   3.0710592e+01   7.6584730e-01
   3.0746368e+01   7.4082954e-01
   3.0782237e+01   7.1351307e-01
   3.0818229e+01   6.8394788e-01
   3.0854378e+01   6.5218424e-01
   3.0890719e+01   6.1827245e-01
   3.0927289e+01   5.8226261e-01
   3.0964130e+01   5.4420405e-01
   3.1001286e+01   5.0414473e-01
   3.1038809e+01   4.6213024e-01
   3.1076756e+01   4.1820250e-01
   3.1114610e+01   3.7310406e-01
   3.1152320e+01   3.2707274e-01
   3.1189926e+01   2.8023718e-01
   3.1227465e+01   2.3272391e-01
   3.1264974e+01   1.8465828e-01
   3.1302488e+01   1.3616468e-01
   3.1340041e+01   8.7366748e-02
   3.1377670e+01   3.8387522e-02
   3.1407199e+01   2.9341807e-13
   3.1407199e+01  -1.7694179e-15
   3.1444938e+01  -4.8854716e-02
   3.1481543e+01  -9.5877710e-02
   3.1518114e+01  -1.4234332e-01
   3.1554689e+01  -1.8814660e-01
   3.1591302e+01  -2.3317766e-01
   3.1627989e+01  -2.7732417e-01
   3.1664784e+01  -3.2047134e-01
   3.1701725e+01  -3.6250175e-01
   3.1738851e+01  -4.0329512e-01
   3.1776203e+01  -4.4272793e-01
   3.1813825e+01  -4.8067301e-01
   3.1851768e+01  -5.1699885e-01
   3.1890088e+01  -5.5156880e-01
   3.1928849e+01  -5.8423986e-01
   3.1968125e+01  -6.1486111e-01
   3.2008007e+01  -6.4327148e-01
   3.2048603e+01  -6.6929651e-01
   3.2089442e+01  -6.9242062e-01
   3.2129348e+01  -7.1196358e-01
   3.2168472e+01  -7.2811844e-01
   3.2206959e+01  -7.4104862e-01
   3.2244923e+01  -7.5088045e-01
   3.2282451e+01  -7.5771576e-01
   3.2319617e+01  -7.6164000e-01
   3.2356482e+01  -7.6272737e-01
   3.2393098e+01  -7.6104431e-01
   3.2429513e+01  -7.5665185e-01
   3.2465769e+01  -7.4960733e-01
   3.2501903e+01  -7.3996558e-01
   3.2537951e+01  -7.2777987e-01
   3.2573947e+01  -7.1310254e-01
   3.2609924e+01  -6.9598552e-01
   3.2645912e+01  -6.7648063e-01
   3.2681944e+01  -6.5463987e-01
   3.2718049e+01  -6.3051557e-01
   3.2754261e+01  -6.0416041e-01
   3.2790612e+01  -5.7562747e-01
   3.2827137e+01  -5.4497003e-01
   3.2863873e+01  -5.1224144e-01
   3.2900859e+01  -4.7749475e-01
   3.2938140e+01  -4.4078218e-01
   3.2975764e+01  -4.0215444e-01
   3.3013786e+01  -3.6165972e-01
   3.3052010e+01  -3.1963131e-01
   3.3090069e+01  -2.7663490e-01
   3.3128004e+01  -2.3280402e-01
   3.3165852e+01  -1.8826739e-01
   3.3203653e+01  -1.4315236e-01
   3.3241443e+01  -9.7585154e-02
   3.3279256e+01  -5.1691168e-02
   3.3317129e+01  -5.5951320e-03
   3.3321726e+01  -5.2634459e-13
   3.3321726e+01   2.7180515e-14
   3.3359693e+01   4.6157688e-02
   3.3396372e+01   9.0534256e-02
   3.3432980e+01   1.3446138e-01
   3.3469559e+01   1.7783571e-01
   3.3506143e+01   2.2054694e-01
   3.3542767e+01   2.6248244e-01
   3.3579467e+01   3.0352719e-01
   3.3616277e+01   3.4356367e-01
   3.3653235e+01   3.8247166e-01
   3.3690380e+01   4.2012793e-01
   3.3727753e+01   4.5640584e-01
   3.3765399e+01   4.9117482e-01
   3.3803368e+01   5.2429960e-01
   3.3841717e+01   5.5563928e-01
   3.3880511e+01   5.8504596e-01
   3.3919824e+01   6.1236296e-01
   3.3959747e+01   6.3742223e-01
   3.4000392e+01   6.6004066e-01
   3.4041195e+01   6.7970287e-01
   3.4081073e+01   6.9588068e-01
   3.4120176e+01   7.0875380e-01
   3.4158649e+01   7.1847191e-01
   3.4196602e+01   7.2515111e-01
   3.4234123e+01   7.2888538e-01
   3.4271284e+01   7.2975398e-01
   3.4308147e+01   7.2782608e-01
   3.4344764e+01   7.2316393e-01
   3.4381182e+01   7.1582505e-01
   3.4417442e+01   7.0586372e-01
   3.4453582e+01   6.9333214e-01
   3.4489637e+01   6.7828123e-01
   3.4525643e+01   6.6076120e-01
   3.4561629e+01   6.4082206e-01
   3.4597629e+01   6.1851384e-01
   3.4633673e+01   5.9388687e-01
   3.4669793e+01   5.6699185e-01
   3.4706021e+01   5.3787990e-01
   3.4742389e+01   5.0660251e-01
   3.4778933e+01   4.7321139e-01
   3.4815689e+01   4.3775823e-01
   3.4852697e+01   4.0029430e-01
   3.4890002e+01   3.6086995e-01
   3.4927652e+01   3.1953374e-01
   3.4965703e+01   2.7633141e-01
   3.5003927e+01   2.3164902e-01
   3.5041988e+01   1.8604414e-01
   3.5079926e+01   1.3964769e-01
   3.5117779e+01   9.2586237e-02
   3.5155587e+01   4.4985195e-02
   3.5191006e+01   2.7847863e-13
   3.5191006e+01  -3.0087044e-13
   3.5228804e+01  -4.8263208e-02
   3.5265292e+01  -9.4949577e-02
   3.5301655e+01  -1.4141246e-01
   3.5337938e+01  -1.8755298e-01
   3.5374176e+01  -2.3326220e-01
   3.5410403e+01  -2.7842896e-01
   3.5446654e+01  -3.2293991e-01
   3.5482962e+01  -3.6667952e-01
   3.5519361e+01  -4.0952995e-01
   3.5555887e+01  -4.5137097e-01
   3.5592576e+01  -4.9207969e-01
   3.5629466e+01  -5.3153024e-01
   3.5666600e+01  -5.6959338e-01
   3.5704023e+01  -6.0613592e-01
   3.5741786e+01  -6.4101994e-01
   3.5779946e+01  -6.7410183e-01
   3.5818570e+01  -7.0523086e-01
   3.5857736e+01  -7.3424733e-01
   3.5897539e+01  -7.6097989e-01
   3.5938096e+01  -7.8524164e-01
   3.5978205e+01  -8.0617337e-01
   3.6017457e+01  -8.2362077e-01
   3.6056004e+01  -8.3775858e-01
   3.6093974e+01  -8.4872568e-01
   3.6131465e+01  -8.5663117e-01
   3.6168557e+01  -8.6156442e-01
   3.6205318e+01  -8.6360146e-01
   3.6241803e+01  -8.6280919e-01
   3.6278062e+01  -8.5924816e-01
   3.6314139e+01  -8.5297458e-01
   3.6350073e+01  -8.4404173e-01
   3.6385900e+01  -8.3250101e-01
   3.6421655e+01  -8.1840266e-01
   3.6457370e+01  -8.0179632e-01
   3.6493077e+01  -7.8273147e-01
   3.6528805e+01  -7.6125769e-01
   3.6564586e+01  -7.3742482e-01
   3.6600451e+01  -7.1128312e-01
   3.6636431e+01  -6.8288319e-01
   3.6672559e+01  -6.5227601e-01
   3.6708868e+01  -6.1951266e-01
   3.6745398e+01  -5.8464413e-01
   3.6782186e+01  -5.4772085e-01
   3.6819278e+01  -5.0879212e-01
   3.6856722e+01  -4.6790528e-01
   3.6894575e+01  -4.2510444e-01
   3.6932495e+01  -3.8090894e-01
   3.6970261e+01  -3.3574588e-01
   3.7007911e+01  -2.8974632e-01
   3.7045486e+01  -2.4303780e-01
   3.7083021e+01  -1.9574655e-01
   3.7120552e+01  -1.4799779e-01
   3.7158114e+01  -9.9915891e-02
   3.7195741e+01  -5.1624604e-02
   3.7233469e+01  -3.2471829e-03
   3.7236005e+01  -3.8236254e-13
   3.7236005e+01   1.9963892e-13
   3.7273870e+01   4.8320234e-02
   3.7310497e+01   9.4688402e-02
   3.7347089e+01   1.4049317e-01
   3.7383685e+01   1.8562938e-01
   3.7420320e+01   2.2998666e-01
   3.7457028e+01   2.7345226e-01
   3.7493846e+01   3.1591091e-01
   3.7530810e+01   3.5724469e-01
   3.7567959e+01   3.9733276e-01
   3.7605334e+01   4.3605102e-01
   3.7642981e+01   4.7327162e-01
   3.7680950e+01   5.0886229e-01
   3.7719296e+01   5.4268548e-01
   3.7758085e+01   5.7459714e-01
   3.7797390e+01   6.0444505e-01
   3.7837303e+01   6.3206657e-01
   3.7877934e+01   6.5728520e-01
   3.7918779e+01   6.7958005e-01
   3.7958693e+01   6.9831341e-01
   3.7997826e+01   7.1367583e-01
   3.8036324e+01   7.2582792e-01
   3.8074299e+01   7.3489391e-01
   3.8111839e+01   7.4097409e-01
   3.8149017e+01   7.4415271e-01
   3.8185894e+01   7.4450306e-01
   3.8222524e+01   7.4209081e-01
   3.8258953e+01   7.3697640e-01
   3.8295222e+01   7.2921664e-01
   3.8331370e+01   7.1886595e-01
   3.8367433e+01   7.0597725e-01
   3.8403445e+01   6.9060257e-01
   3.8439437e+01   6.7279353e-01
   3.8475441e+01   6.5260175e-01
   3.8511488e+01   6.3007899e-01
   3.8547611e+01   6.0527737e-01
   3.8583840e+01   5.7824939e-01
   3.8620208e+01   5.4904790e-01
   3.8656752e+01   5.1772600e-01
   3.8693507e+01   4.8433682e-01
   3.8730513e+01   4.4893316e-01
   3.8767814e+01   4.1156697e-01
   3.8805460e+01   3.7228867e-01
   3.8843504e+01   3.3114601e-01
   3.8881738e+01   2.8849241e-01
   3.8919808e+01   2.4488493e-01
   3.8957753e+01   2.0045651e-01
   3.8995613e+01   1.5533547e-01
   3.9033427e+01   1.0964879e-01
   3.9071229e+01   6.3522421e-02
   3.9109057e+01   1.7081509e-02
   3.9122939e+01   7.0103645e-14
   3.9122939e+01  -4.8961529e-13
   3.9160826e+01  -4.6631319e-02
   3.9197433e+01  -9.1578906e-02
   3.9233950e+01  -1.3615637e-01
   3.9270420e+01  -1.8026153e-01
   3.9306877e+01  -2.2378432e-01
   3.9343357e+01  -2.6661241e-01
   3.9379893e+01  -3.0863119e-01
   3.9416521e+01  -3.4972365e-01
   3.9453276e+01  -3.8977029e-01
   3.9490196e+01  -4.2864878e-01
   3.9527320e+01  -4.6623373e-01
   3.9564690e+01  -5.0239615e-01
   3.9602354e+01  -5.3700288e-01
   3.9640364e+01  -5.6991577e-01
   3.9678779e+01  -6.0099059e-01
   3.9717666e+01  -6.3007551e-01
   3.9757107e+01  -6.5700907e-01
   3.9797199e+01  -6.8161725e-01
   3.9838063e+01  -7.0370913e-01
   3.9878335e+01  -7.2242493e-01
   3.9917749e+01  -7.3771903e-01
   3.9956459e+01  -7.4976169e-01
   3.9994593e+01  -7.5868654e-01
   4.0032250e+01  -7.6459906e-01
   4.0069509e+01  -7.6758611e-01
   4.0106438e+01  -7.6772199e-01
   4.0143093e+01  -7.6507241e-01
   4.0179523e+01  -7.5969711e-01
   4.0215772e+01  -7.5165182e-01
   4.0251881e+01  -7.4098953e-01
   4.0287886e+01  -7.2776150e-01
   4.0323820e+01  -7.1201799e-01
   4.0359718e+01  -6.9380878e-01
   4.0395610e+01  -6.7318351e-01
   4.0431528e+01  -6.5019201e-01
   4.0467503e+01  -6.2488443e-01
   4.0503565e+01  -5.9731132e-01
   4.0539748e+01  -5.6752363e-01
   4.0576084e+01  -5.3557265e-01
   4.0612609e+01  -5.0150977e-01
   4.0649361e+01  -4.6538625e-01
   4.0686380e+01  -4.2725271e-01
   4.0723712e+01  -3.8715855e-01
   4.0761408e+01  -3.4515101e-01
   4.0799526e+01  -3.0127392e-01
   4.0837592e+01  -2.5621402e-01
   4.0875510e+01  -2.1026099e-01
   4.0913320e+01  -1.6354353e-01
   4.0951060e+01  -1.1618800e-01
   4.0988768e+01  -6.8319682e-02
   4.1026478e+01  -2.0063012e-02
   4.1042100e+01  -4.4166060e-15
   4.1042100e+01   5.8004643e-13
   4.1079848e+01   4.8561057e-02
   4.1116322e+01   9.5462066e-02
   4.1152696e+01   1.4205578e-01
   4.1189011e+01   1.8824159e-01
   4.1225302e+01   2.3391020e-01
   4.1261604e+01   2.7895002e-01
   4.1297950e+01   3.2324728e-01
   4.1334375e+01   3.6668589e-01
   4.1370914e+01   4.0914740e-01
   4.1407602e+01   4.5051077e-01
   4.1444478e+01   4.9065210e-01
   4.1481582e+01   5.2944428e-01
   4.1518959e+01   5.6675645e-01
   4.1556658e+01   6.0245335e-01
   4.1594735e+01   6.3639441e-01
   4.1633252e+01   6.6843254e-01
   4.1672283e+01   6.9841243e-01
   4.1711919e+01   7.2616823e-01
   4.1752267e+01   7.5152015e-01
   4.1792767e+01   7.7391143e-01
   4.1832360e+01   7.9274597e-01
   4.1871191e+01   8.0820780e-01
   4.1909403e+01   8.2045146e-01
   4.1947102e+01   8.2959662e-01
   4.1984376e+01   8.3573992e-01
   4.2021294e+01   8.3896257e-01
   4.2057919e+01   8.3933525e-01
   4.2094299e+01   8.3692132e-01
   4.2130483e+01   8.3177911e-01
   4.2166510e+01   8.2396352e-01
   4.2202418e+01   8.1352718e-01
   4.2238242e+01   8.0052131e-01
   4.2274015e+01   7.8499634e-01
   4.2309769e+01   7.6700234e-01
   4.2345535e+01   7.4658941e-01
   4.2381343e+01   7.2380787e-01
   4.2417224e+01   6.9870837e-01
   4.2453210e+01   6.7134197e-01
   4.2489334e+01   6.4176008e-01
   4.2525628e+01   6.1001435e-01
   4.2562129e+01   5.7615642e-01
   4.2598877e+01   5.4023758e-01
   4.2635913e+01   5.0230823e-01
   4.2673287e+01   4.6241715e-01
   4.2711051e+01   4.2061044e-01
   4.2749073e+01   3.7715442e-01
   4.2786929e+01   3.3269439e-01
   4.2824657e+01   2.8736403e-01
   4.2862297e+01   2.4129167e-01
   4.2899885e+01   1.9460421e-01
   4.2937459e+01   1.4742747e-01
   4.2975052e+01   9.9886380e-02
   4.3012701e+01   5.2105168e-02
   4.3050439e+01   4.2075614e-03
   4.3053758e+01   3.4244482e-13
   4.3053758e+01  -2.3388323e-13
   4.3091622e+01  -4.7867854e-02
   4.3128241e+01  -9.3830270e-02
   4.3164817e+01  -1.3925833e-01
   4.3201389e+01  -1.8404715e-01
   4.3237991e+01  -2.2808628e-01
   4.3274659e+01  -2.7126284e-01
   4.3311428e+01  -3.1346152e-01
   4.3348333e+01  -3.5456437e-01
   4.3385414e+01  -3.9445059e-01
   4.3422712e+01  -4.3299620e-01
   4.3460269e+01  -4.7007353e-01
   4.3498136e+01  -5.0555066e-01
   4.3536365e+01  -5.3929053e-01
   4.3575020e+01  -5.7114980e-01
   4.3614172e+01  -6.0097733e-01
   4.3653907e+01  -6.2861198e-01
   4.3694330e+01  -6.5387947e-01
   4.3735407e+01  -6.7650325e-01
   4.3775516e+01  -6.9552827e-01
   4.3814804e+01  -7.1114797e-01
   4.3853425e+01  -7.2353194e-01
   4.3891499e+01  -7.3281006e-01
   4.3929120e+01  -7.3908606e-01
   4.3966362e+01  -7.4244637e-01
   4.4003290e+01  -7.4296559e-01
   4.4039958e+01  -7.4071018e-01
   4.4076415e+01  -7.3574098e-01
   4.4112702e+01  -7.2811494e-01
   4.4148860e+01  -7.1788642e-01
   4.4184924e+01  -7.0510815e-01
   4.4220929e+01  -6.8983188e-01
   4.4256906e+01  -6.7210889e-01
   4.4292887e+01  -6.5199038e-01
   4.4328905e+01  -6.2952770e-01
   4.4364989e+01  -6.0477253e-01
   4.4401172e+01  -5.7777693e-01
   4.4437486e+01  -5.4859334e-01
   4.4473965e+01  -5.1727448e-01
   4.4510647e+01  -4.8387315e-01
   4.4547569e+01  -4.4844191e-01
   4.4584775e+01  -4.1103261e-01
   4.4622312e+01  -3.7169570e-01
   4.4660233e+01  -3.3047926e-01
   4.4698498e+01  -2.8754390e-01
   4.4736588e+01  -2.4362495e-01
   4.4774544e+01  -1.9885695e-01
   4.4812405e+01  -1.5336824e-01
   4.4850210e+01  -1.0728582e-01
   4.4887995e+01  -6.0735620e-02
   4.4925795e+01  -1.3842723e-02
   4.4936924e+01  -2.7061686e-16
   4.4936924e+01   5.6558924e-13
   4.4974775e+01   4.7124522e-02
   4.5011336e+01   9.2582927e-02
   4.5047801e+01   1.3770648e-01
   4.5084210e+01   1.8239366e-01
   4.5120599e+01   2.2653455e-01
   4.5157003e+01   2.7001700e-01
   4.5193457e+01   3.1272661e-01
   4.5229994e+01   3.5454665e-01
   4.5266650e+01   3.9535794e-01
   4.5303461e+01   4.3503862e-01
   4.5340466e+01   4.7346383e-01
   4.5377708e+01   5.1050533e-01
   4.5415230e+01   5.4603090e-01
   4.5453084e+01   5.7990361e-01
   4.5491327e+01   6.1198083e-01
   4.5530023e+01   6.4211285e-01
   4.5569250e+01   6.7014102e-01
   4.5609101e+01   6.9589514e-01
   4.5649688e+01   7.1918961e-01
   4.5690126e+01   7.3934452e-01
   4.5729675e+01   7.5601753e-01
   4.5768486e+01   7.6938499e-01
   4.5806693e+01   7.7959049e-01
   4.5844403e+01   7.8674611e-01
   4.5881697e+01   7.9094314e-01
   4.5918647e+01   7.9225893e-01
   4.5955309e+01   7.9076126e-01
   4.5991736e+01   7.8651135e-01
   4.6027972e+01   7.7956587e-01
   4.6064058e+01   7.6997847e-01
   4.6100030e+01   7.5780081e-01
   4.6135924e+01   7.4308334e-01
   4.6171773e+01   7.2587590e-01
   4.6207609e+01   7.0622813e-01
   4.6243462e+01   6.8418974e-01
   4.6279363e+01   6.5981074e-01
   4.6315344e+01   6.3314153e-01
   4.6351436e+01   6.0423290e-01
   4.6387672e+01   5.7313599e-01
   4.6424086e+01   5.3990216e-01
   4.6460716e+01   5.0458267e-01
   4.6497601e+01   4.6722829e-01
   4.6534786e+01   4.2788880e-01
   4.6572319e+01   3.8661206e-01
   4.6610255e+01   3.4344295e-01
   4.6648317e+01   2.9882907e-01
   4.6686220e+01   2.5326978e-01
   4.6724003e+01   2.0689609e-01
   4.6761707e+01   1.5983504e-01
   4.6799367e+01   1.1221245e-01
   4.6837019e+01   6.4153210e-02
   4.6874700e+01   1.5781468e-02
   4.6886969e+01   3.6606135e-14
   4.6886969e+01  -5.4847793e-13
   4.6924712e+01  -4.8559418e-02
   4.6961201e+01  -9.5396842e-02
   4.6997607e+01  -1.4186354e-01
   4.7033970e+01  -1.8785761e-01
   4.7070325e+01  -2.3326942e-01
   4.7106706e+01  -2.7798705e-01
   4.7143147e+01  -3.2189631e-01
   4.7179683e+01  -3.6488064e-01
   4.7216350e+01  -4.0682102e-01
   4.7253184e+01  -4.4759567e-01
   4.7290226e+01  -4.8707982e-01
   4.7327517e+01  -5.2514518e-01
   4.7365104e+01  -5.6165946e-01
   4.7403041e+01  -5.9648552e-01
   4.7441385e+01  -6.2948037e-01
   4.7480205e+01  -6.6049372e-01
   4.7519583e+01  -6.8936603e-01
   4.7559617e+01  -7.1592570e-01
   4.7600429e+01  -7.3998500e-01
   4.7640529e+01  -7.6055587e-01
   4.7679786e+01  -7.7766153e-01
   4.7718353e+01  -7.9147740e-01
   4.7756354e+01  -8.0213995e-01
   4.7793887e+01  -8.0975708e-01
   4.7831029e+01  -8.1441774e-01
   4.7867847e+01  -8.1619803e-01
   4.7904395e+01  -8.1516520e-01
   4.7940723e+01  -8.1138039e-01
   4.7976874e+01  -8.0490051e-01
   4.8012887e+01  -7.9577966e-01
   4.8048798e+01  -7.8407007e-01
   4.8084642e+01  -7.6982290e-01
   4.8120451e+01  -7.5308873e-01
   4.8156256e+01  -7.3391800e-01
   4.8192088e+01  -7.1236125e-01
   4.8227978e+01  -6.8846929e-01
   4.8263958e+01  -6.6229336e-01
   4.8300059e+01  -6.3388506e-01
   4.8336314e+01  -6.0329628e-01
   4.8372758e+01  -5.7057909e-01
   4.8409430e+01  -5.3578537e-01
   4.8446370e+01  -4.9896644e-01
   4.8483624e+01  -4.6017240e-01
   4.8521242e+01  -4.1945127e-01
   4.8559282e+01  -3.7684773e-01
   4.8597259e+01  -3.3304620e-01
   4.8635090e+01  -2.8831987e-01
   4.8672814e+01  -2.4279876e-01
   4.8710469e+01  -1.9661051e-01
   4.8748092e+01  -1.4988152e-01
   4.8785718e+01  -1.0273722e-01
   4.8823382e+01  -5.5302297e-02
   4.8861120e+01  -7.7008325e-03
   4.8867229e+01  -3.8582419e-13
   4.8867229e+01   3.9332339e-13
   4.8905076e+01   4.7613143e-02
   4.8941676e+01   9.3382968e-02
   4.8978222e+01   1.3865997e-01
   4.9014753e+01   1.8333987e-01
   4.9051304e+01   2.2731225e-01
   4.9087910e+01   2.7046433e-01
   4.9124604e+01   3.1268091e-01
   4.9161425e+01   3.5384427e-01
   4.9198408e+01   3.9383388e-01
   4.9235594e+01   4.3252618e-01
   4.9273025e+01   4.6979407e-01
   4.9310748e+01   5.0550637e-01
   4.9348816e+01   5.3952707e-01
   4.9387287e+01   5.7171424e-01
   4.9426230e+01   6.0191862e-01
   4.9465725e+01   6.2998168e-01
   4.9505870e+01   6.5573278e-01
   4.9546786e+01   6.7898511e-01
   4.9587157e+01   6.9886339e-01
   4.9626661e+01   7.1528393e-01
   4.9665453e+01   7.2842368e-01
   4.9703663e+01   7.3842218e-01
   4.9741392e+01   7.4538939e-01
   4.9778720e+01   7.4941572e-01
   4.9815714e+01   7.5057836e-01
   4.9852432e+01   7.4894543e-01
   4.9888923e+01   7.4457876e-01
   4.9925232e+01   7.3753587e-01
   4.9961398e+01   7.2787135e-01
   4.9997459e+01   7.1563792e-01
   5.0033450e+01   7.0088717e-01
   5.0069402e+01   6.8367007e-01
   5.0105348e+01   6.6403744e-01
   5.0141319e+01   6.4204021e-01
   5.0177347e+01   6.1772956e-01
   5.0213462e+01   5.9115709e-01
   5.0249696e+01   5.6237478e-01
   5.0286085e+01   5.3143493e-01
   5.0322662e+01   4.9839000e-01
   5.0359466e+01   4.6329232e-01
   5.0396538e+01   4.2619369e-01
   5.0433923e+01   3.8714472e-01
   5.0471673e+01   3.4619402e-01
   5.0509845e+01   3.0338691e-01
   5.0547962e+01   2.5940154e-01
   5.0585931e+01   2.1452045e-01
   5.0623791e+01   1.6887326e-01
   5.0661582e+01   1.2258716e-01
   5.0699340e+01   7.5788230e-02
   5.0737101e+01   2.8601655e-02
   5.0759898e+01   2.6367797e-16
   5.0759898e+01  -5.7078647e-13
   5.0797698e+01  -4.7497867e-02
   5.0834231e+01  -9.3351943e-02
   5.0870667e+01  -1.3887687e-01
   5.0907047e+01  -1.8397113e-01
   5.0943407e+01  -2.2852493e-01
   5.0979782e+01  -2.7242617e-01
   5.1016205e+01  -3.1556055e-01
   5.1052710e+01  -3.5781144e-01
   5.1089334e+01  -3.9905978e-01
   5.1126113e+01  -4.3918384e-01
   5.1163084e+01  -4.7805893e-01
   5.1200290e+01  -5.1555703e-01
   5.1237775e+01  -5.5154618e-01
   5.1275591e+01  -5.8588977e-01
   5.1313793e+01  -6.1844560e-01
   5.1352446e+01  -6.4906451e-01
   5.1391627e+01  -6.7758856e-01
   5.1431427e+01  -7.0384848e-01
   5.1471960e+01  -7.2765993e-01
   5.1512395e+01  -7.4835868e-01
   5.1551940e+01  -7.6555772e-01
   5.1590742e+01  -7.7943523e-01
   5.1628939e+01  -7.9013700e-01
   5.1666635e+01  -7.9777669e-01
   5.1703915e+01  -8.0244675e-01
   5.1740849e+01  -8.0422534e-01
   5.1777494e+01  -8.0318090e-01
   5.1813902e+01  -7.9937512e-01
   5.1850119e+01  -7.9286506e-01
   5.1886184e+01  -7.8370466e-01
   5.1922135e+01  -7.7194581e-01
   5.1958006e+01  -7.5763918e-01
   5.1993832e+01  -7.4083474e-01
   5.2029642e+01  -7.2158225e-01
   5.2065470e+01  -6.9993155e-01
   5.2101344e+01  -6.7593272e-01
   5.2137296e+01  -6.4963625e-01
   5.2173359e+01  -6.2109302e-01
   5.2209564e+01  -5.9035426e-01
   5.2245946e+01  -5.5747140e-01
   5.2282541e+01  -5.2249582e-01
   5.2319390e+01  -4.8547842e-01
   5.2356537e+01  -4.4646915e-01
   5.2394029e+01  -4.0551609e-01
   5.2431922e+01  -3.6266441e-01
   5.2469967e+01  -3.1832334e-01
   5.2507852e+01  -2.7302274e-01
   5.2545616e+01  -2.2689425e-01
   5.2583298e+01  -1.8006525e-01
   5.2620936e+01  -1.3266187e-01
   5.2658564e+01  -8.4809233e-02
   5.2696219e+01  -3.6631722e-02
   5.2724778e+01  -5.8031357e-13
   5.2724778e+01   3.1016856e-15
   5.2762493e+01   4.8359507e-02
   5.2799005e+01   9.5011415e-02
   5.2835444e+01   1.4125267e-01
   5.2871849e+01   1.8698039e-01
   5.2908256e+01   2.3208468e-01
   5.2944698e+01   2.7645337e-01
   5.2981211e+01   3.1997196e-01
   5.3017829e+01   3.6252355e-01
   5.3054588e+01   4.0398867e-01
   5.3091526e+01   4.4424503e-01
   5.3128683e+01   4.8316715e-01
   5.3166104e+01   5.2062595e-01
   5.3203838e+01   5.5648802e-01
   5.3241937e+01   5.9061485e-01
   5.3280464e+01   6.2286166e-01
   5.3319492e+01   6.5307579e-01
   5.3359106e+01   6.8109455e-01
   5.3399412e+01   7.0674204e-01
   5.3440234e+01   7.2966415e-01
   5.3480111e+01   7.4899070e-01
   5.3519188e+01   7.6491177e-01
   5.3557614e+01   7.7759245e-01
   5.3595505e+01   7.8715950e-01
   5.3632952e+01   7.9371444e-01
   5.3670030e+01   7.9734199e-01
   5.3706799e+01   7.9811542e-01
   5.3743314e+01   7.9610006e-01
   5.3779622e+01   7.9135578e-01
   5.3815764e+01   7.8393872e-01
   5.3851780e+01   7.7390249e-01
   5.3887705e+01   7.6129912e-01
   5.3923573e+01   7.4617972e-01
   5.3959415e+01   7.2859499e-01
   5.3995263e+01   7.0859555e-01
   5.4031148e+01   6.8623219e-01
   5.4067101e+01   6.6155604e-01
   5.4103153e+01   6.3461861e-01
   5.4139337e+01   6.0547181e-01
   5.4175686e+01   5.7416779e-01
   5.4212237e+01   5.4075878e-01
   5.4249028e+01   5.0529673e-01
   5.4286102e+01   4.6783286e-01
   5.4323505e+01   4.2841692e-01
   5.4361291e+01   3.8709627e-01
   5.4399427e+01   3.4402237e-01
   5.4437388e+01   2.9993944e-01
   5.4475216e+01   2.5498237e-01
   5.4512949e+01   2.0927974e-01
   5.4550625e+01   1.6295873e-01
   5.4588282e+01   1.1614538e-01
   5.4625953e+01   6.8964863e-02
   5.4663674e+01   2.1541665e-02
   5.4680797e+01   3.1545599e-13
   5.4680797e+01  -3.1015121e-13
   5.4718603e+01  -4.7491687e-02
   5.4755183e+01  -9.3222431e-02
   5.4791699e+01  -1.3850031e-01
   5.4828190e+01  -1.8322160e-01
   5.4864690e+01  -2.2727597e-01
   5.4901235e+01  -2.7055078e-01
   5.4937859e+01  -3.1293104e-01
   5.4974598e+01  -3.5429926e-01
   5.5011488e+01  -3.9453526e-01
   5.5048568e+01  -4.3351591e-01
   5.5085881e+01  -4.7111472e-01
   5.5123470e+01  -5.0720130e-01
   5.5161387e+01  -5.4164067e-01
   5.5199688e+01  -5.7429227e-01
   5.5238439e+01  -6.0500869e-01
   5.5277714e+01  -6.3363388e-01
   5.5317607e+01  -6.6000062e-01
   5.5358228e+01  -6.8392689e-01
   5.5398852e+01  -7.0479743e-01
   5.5438567e+01  -7.2215581e-01
   5.5477527e+01  -7.3618423e-01
   5.5515869e+01  -7.4703305e-01
   5.5553702e+01  -7.5481921e-01
   5.5591111e+01  -7.5963764e-01
   5.5628169e+01  -7.6156850e-01
   5.5664933e+01  -7.6068184e-01
   5.5701456e+01  -7.5704073e-01
   5.5737784e+01  -7.5070344e-01
   5.5773958e+01  -7.4172496e-01
   5.5810016e+01  -7.3015815e-01
   5.5845992e+01  -7.1605454e-01
   5.5881920e+01  -6.9946493e-01
   5.5917832e+01  -6.8043987e-01
   5.5953760e+01  -6.5902991e-01
   5.5989733e+01  -6.3528589e-01
   5.6025784e+01  -6.0925898e-01
   5.6061945e+01  -5.8100079e-01
   5.6098248e+01  -5.5056324e-01
   5.6134727e+01  -5.1799852e-01
   5.6171421e+01  -4.8335874e-01
   5.6208368e+01  -4.4669564e-01
   5.6245614e+01  -4.0805998e-01
   5.6283206e+01  -3.6750082e-01
   5.6321200e+01  -3.2506432e-01
   5.6359343e+01  -2.8116304e-01
   5.6397324e+01  -2.3631838e-01
   5.6435185e+01  -1.9066210e-01
   5.6472963e+01  -1.4432174e-01
   5.6510697e+01  -9.7423600e-02
   5.6548422e+01  -5.0093032e-02
   5.6586173e+01  -2.4546261e-03
   5.6588115e+01  -2.1662143e-13
   5.6588115e+01   3.5825726e-13
   5.6625929e+01   4.7822939e-02
   5.6662447e+01   9.3940166e-02
   5.6698872e+01   1.3971665e-01
   5.6735245e+01   1.8505091e-01
   5.6771601e+01   2.2983313e-01
   5.6807975e+01   2.7395124e-01
   5.6844400e+01   3.1729092e-01
   5.6880912e+01   3.5973553e-01
   5.6917544e+01   4.0116595e-01
   5.6954336e+01   4.4146043e-01
   5.6991324e+01   4.8049421e-01
   5.7028550e+01   5.1813915e-01
   5.7066061e+01   5.5426314e-01
   5.7103907e+01   5.8872940e-01
   5.7142145e+01   6.2139545e-01
   5.7180841e+01   6.5211177e-01
   5.7220072e+01   6.8071992e-01
   5.7259933e+01   7.0704994e-01
   5.7300538e+01   7.3091650e-01
   5.7340877e+01   7.5156687e-01
   5.7380338e+01   7.6872707e-01
   5.7419073e+01   7.8257441e-01
   5.7457213e+01   7.9325197e-01
   5.7494861e+01   8.0087172e-01
   5.7532101e+01   8.0552508e-01
   5.7569000e+01   8.0728961e-01
   5.7605616e+01   8.0623339e-01
   5.7642000e+01   8.0241792e-01
   5.7678196e+01   7.9590021e-01
   5.7714244e+01   7.8673424e-01
   5.7750181e+01   7.7497197e-01
   5.7786043e+01   7.6066417e-01
   5.7821861e+01   7.4386101e-01
   5.7857668e+01   7.2461240e-01
   5.7893494e+01   7.0296837e-01
   5.7929370e+01   6.7897921e-01
   5.7965327e+01   6.5269559e-01
   5.8001397e+01   6.2416858e-01
   5.8037613e+01   5.9344959e-01
   5.8074009e+01   5.6059023e-01
   5.8110623e+01   5.2564200e-01
   5.8147494e+01   4.8865593e-01
   5.8184666e+01   4.4968198e-01
   5.8222189e+01   4.0876826e-01
   5.8260118e+01   3.6595978e-01
   5.8298142e+01   3.2173992e-01
   5.8336010e+01   2.7656967e-01
   5.8373760e+01   2.3058025e-01
   5.8411432e+01   1.8389909e-01
   5.8449063e+01   1.3665241e-01
   5.8486688e+01   8.8965454e-02
   5.8524343e+01   4.0962668e-02
   5.8556402e+01   5.8046623e-13
   5.8556402e+01  -6.3837824e-16
   5.8594120e+01  -4.8155679e-02
   5.8630650e+01  -9.4602464e-02
   5.8667112e+01  -1.4061876e-01
   5.8703545e+01  -1.8610123e-01
   5.8739983e+01  -2.3093982e-01
   5.8776462e+01  -2.7502218e-01
   5.8813016e+01  -3.1823364e-01
   5.8849680e+01  -3.6045707e-01
   5.8886490e+01  -4.0157273e-01
   5.8923485e+01  -4.4145801e-01
   5.8960706e+01  -4.7998704e-01
   5.8998198e+01  -5.1703023e-01
   5.9036008e+01  -5.5245356e-01
   5.9074194e+01  -5.8611770e-01
   5.9112818e+01  -6.1787683e-01
   5.9151955e+01  -6.4757693e-01
   5.9191693e+01  -6.7505349e-01
   5.9232140e+01  -7.0012814e-01
   5.9272844e+01  -7.2230504e-01
   5.9312623e+01  -7.4092125e-01
   5.9351625e+01  -7.5616370e-01
   5.9389994e+01  -7.6819062e-01
   5.9427841e+01  -7.7712427e-01
   5.9465256e+01  -7.8306322e-01
   5.9502309e+01  -7.8609020e-01
   5.9539063e+01  -7.8627711e-01
   5.9575569e+01  -7.8368836e-01
   5.9611874e+01  -7.7838318e-01
   5.9648019e+01  -7.7041729e-01
   5.9684043e+01  -7.5984406e-01
   5.9719981e+01  -7.4671537e-01
   5.9755866e+01  -7.3108231e-01
   5.9791731e+01  -7.1299556e-01
   5.9827606e+01  -6.9250582e-01
   5.9863522e+01  -6.6966397e-01
   5.9899511e+01  -6.4452124e-01
   5.9935604e+01  -6.1712927e-01
   5.9971834e+01  -5.8754006e-01
   6.0008235e+01  -5.5580583e-01
   6.0044844e+01  -5.2197886e-01
   6.0081699e+01  -4.8611108e-01
   6.0118844e+01  -4.4825358e-01
   6.0156327e+01  -4.0845590e-01
   6.0194201e+01  -3.6676493e-01
   6.0232329e+01  -3.2345515e-01
   6.0270289e+01  -2.7916353e-01
   6.0308121e+01  -2.3402361e-01
   6.0345865e+01  -1.8816362e-01
   6.0383558e+01  -1.4171047e-01
   6.0421236e+01  -9.4789980e-02
   6.0458935e+01  -4.7527164e-02
   6.0496689e+01  -4.6376573e-05
   6.0496726e+01  -5.6183972e-13
   6.0496726e+01   1.0278352e-14
   6.0534571e+01   4.7574591e-02
   6.0571134e+01   9.3357971e-02
   6.0607624e+01   1.3871911e-01
   6.0644082e+01   1.8355499e-01
   6.0680542e+01   2.2775541e-01
   6.0717039e+01   2.7120785e-01
   6.0753608e+01   3.1379747e-01
   6.0790283e+01   3.5540701e-01
   6.0827101e+01   3.9591656e-01
   6.0864100e+01   4.3520335e-01
   6.0901322e+01   4.7314136e-01
   6.0938809e+01   5.0960082e-01
   6.0976612e+01   5.4444754e-01
   6.1014784e+01   5.7754203e-01
   6.1053389e+01   6.0873829e-01
   6.1092500e+01   6.3788211e-01
   6.1132203e+01   6.6480883e-01
   6.1172607e+01   6.8933995e-01
   6.1213428e+01   7.1107300e-01
   6.1253309e+01   7.2924762e-01
   6.1292397e+01   7.4405028e-01
   6.1330840e+01   7.5564078e-01
   6.1368753e+01   7.6414217e-01
   6.1406224e+01   7.6965334e-01
   6.1443328e+01   7.7225703e-01
   6.1480127e+01   7.7202502e-01
   6.1516673e+01   7.6902152e-01
   6.1553015e+01   7.6330550e-01
   6.1589193e+01   7.5493236e-01
   6.1625246e+01   7.4395516e-01
   6.1661211e+01   7.3042547e-01
   6.1697119e+01   7.1439402e-01
   6.1733004e+01   6.9591117e-01
   6.1768897e+01   6.7502729e-01
   6.1804829e+01   6.5179293e-01
   6.1840831e+01   6.2625901e-01
   6.1876934e+01   5.9847685e-01
   6.1913172e+01   5.6849813e-01
   6.1949577e+01   5.3637481e-01
   6.1986187e+01   5.0215887e-01
   6.2023041e+01   4.6590198e-01
   6.2060181e+01   4.2765502e-01
   6.2097654e+01   3.8746730e-01
   6.2135516e+01   3.4538561e-01
   6.2173677e+01   3.0162536e-01
   6.2211669e+01   2.5688385e-01
   6.2249528e+01   2.1129471e-01
   6.2287297e+01   1.6498580e-01
   6.2325012e+01   1.1808368e-01
   6.2362709e+01   7.0713870e-02
   6.2400424e+01   2.3001087e-02
   6.2418554e+01   4.3354903e-13
   6.2418554e+01  -4.3224105e-13
   6.2456322e+01  -4.7944549e-02
   6.2492836e+01  -9.4204659e-02
   6.2529261e+01  -1.4010622e-01
   6.2565640e+01  -1.8554726e-01
   6.2602006e+01  -2.3041795e-01
   6.2638395e+01  -2.7460616e-01
   6.2674840e+01  -3.1799752e-01
   6.2711376e+01  -3.6047530e-01
   6.2748039e+01  -4.0192031e-01
   6.2784865e+01  -4.4221062e-01
   6.2821893e+01  -4.8122128e-01
   6.2859166e+01  -5.1882391e-01
   6.2896731e+01  -5.5488607e-01
   6.2934638e+01  -5.8927053e-01
   6.2972946e+01  -6.2183423e-01
   6.3011723e+01  -6.5242686e-01
   6.3051048e+01  -6.8088895e-01
   6.3091017e+01  -7.0704906e-01
   6.3131749e+01  -7.3071983e-01
   6.3171964e+01  -7.5102570e-01
   6.3211320e+01  -7.6786268e-01
   6.3249970e+01  -7.8140605e-01
   6.3288042e+01  -7.9179434e-01
   6.3325635e+01  -7.9913661e-01
   6.3362829e+01  -8.0352241e-01
   6.3399692e+01  -8.0502810e-01
   6.3436279e+01  -8.0372099e-01
   6.3472641e+01  -7.9966213e-01
   6.3508820e+01  -7.9290827e-01
   6.3544857e+01  -7.8351326e-01
   6.3580789e+01  -7.7152907e-01
   6.3616650e+01  -7.5700655e-01
   6.3652471e+01  -7.3999599e-01
   6.3688286e+01  -7.2054748e-01
   6.3724125e+01  -6.9871124e-01
   6.3760018e+01  -6.7453777e-01
   6.3795997e+01  -6.4807795e-01
   6.3832093e+01  -6.1938309e-01
   6.3868340e+01  -5.8850478e-01
   6.3904773e+01  -5.5549479e-01
   6.3941429e+01  -5.2040475e-01
   6.3978348e+01  -4.8328575e-01
   6.4015576e+01  -4.4418773e-01
   6.4053162e+01  -4.0315862e-01
   6.4091164e+01  -3.6024311e-01
   6.4129170e+01  -3.1604402e-01
   6.4167024e+01  -2.7091409e-01
   6.4204767e+01  -2.2498364e-01
   6.4242438e+01  -1.7838003e-01
   6.4280072e+01  -1.3122946e-01
   6.4317706e+01  -8.3657134e-02
   6.4355375e+01  -3.5787533e-02
   6.4383485e+01  -1.1517801e-12
   6.4383485e+01   6.1339822e-15
   6.4421223e+01   4.7996714e-02
   6.4457764e+01   9.4272501e-02
   6.4494237e+01   1.4011262e-01
   6.4530683e+01   1.8541362e-01
   6.4567135e+01   2.3006537e-01
   6.4603629e+01   2.7395544e-01
   6.4640198e+01   3.1696906e-01
   6.4676879e+01   3.5898900e-01
   6.4713707e+01   3.9989540e-01
   6.4750721e+01   4.3956553e-01
   6.4787962e+01   4.7787335e-01
   6.4825476e+01   5.1468906e-01
   6.4863310e+01   5.4987841e-01
   6.4901522e+01   5.8330176e-01
   6.4940175e+01   6.1481292e-01
   6.4979343e+01   6.4425736e-01
   6.5019116e+01   6.7146995e-01
   6.5059603e+01   6.9627143e-01
   6.5100287e+01   7.1813672e-01
   6.5140050e+01   7.3645274e-01
   6.5179041e+01   7.5140531e-01
   6.5217403e+01   7.6315075e-01
   6.5255246e+01   7.7181002e-01
   6.5292658e+01   7.7748083e-01
   6.5329712e+01   7.8024527e-01
   6.5366467e+01   7.8017480e-01
   6.5402976e+01   7.7733349e-01
   6.5439286e+01   7.7178035e-01
   6.5475437e+01   7.6357091e-01
   6.5511468e+01   7.5275842e-01
   6.5547414e+01   7.3939467e-01
   6.5583309e+01   7.2353067e-01
   6.5619184e+01   7.0521707e-01
   6.5655070e+01   6.8450453e-01
   6.5690999e+01   6.6144391e-01
   6.5727002e+01   6.3608643e-01
   6.5763110e+01   6.0848371e-01
   6.5799356e+01   5.7868774e-01
   6.5835774e+01   5.4675072e-01
   6.5872401e+01   5.1272490e-01
   6.5909277e+01   4.7666215e-01
   6.5946444e+01   4.3861350e-01
   6.5983951e+01   3.9862835e-01
   6.6021853e+01   3.5675345e-01
   6.6059983e+01   3.1329459e-01
   6.6097947e+01   2.6886277e-01
   6.6135785e+01   2.2359113e-01
   6.6173536e+01   1.7760772e-01
   6.6211238e+01   1.3103931e-01
   6.6248926e+01   8.4011630e-02
   6.6286637e+01   3.6649573e-02
   6.6315735e+01   8.0838114e-15
   6.6315735e+01  -1.1379231e-12
   6.6353502e+01  -4.7563891e-02
   6.6390051e+01  -9.3442395e-02
   6.6426523e+01  -1.3891936e-01
   6.6462957e+01  -1.8389184e-01
   6.6499389e+01  -2.2824972e-01
   6.6535853e+01  -2.7188060e-01
   6.6572384e+01  -3.1466977e-01
   6.6609016e+01  -3.5650011e-01
   6.6645785e+01  -3.9725193e-01
   6.6682730e+01  -4.3680272e-01
   6.6719890e+01  -4.7502677e-01
   6.6757309e+01  -5.1179476e-01
   6.6795036e+01  -5.4697303e-01
   6.6833123e+01  -5.8042280e-01
   6.6871633e+01  -6.1199902e-01
   6.6910636e+01  -6.4154872e-01
   6.6950216e+01  -6.6890890e-01
   6.6990478e+01  -6.9390337e-01
   6.7031431e+01  -7.1627789e-01
   6.7071423e+01  -7.3506043e-01
   6.7110595e+01  -7.5044045e-01
   6.7149104e+01  -7.6258469e-01
   6.7187067e+01  -7.7162069e-01
   6.7224578e+01  -7.7765020e-01
   6.7261711e+01  -7.8075793e-01
   6.7298531e+01  -7.8101694e-01
   6.7335091e+01  -7.7849229e-01
   6.7371440e+01  -7.7324350e-01
   6.7407620e+01  -7.6532635e-01
   6.7443669e+01  -7.5479407e-01
   6.7479624e+01  -7.4169830e-01
   6.7515519e+01  -7.2608977e-01
   6.7551385e+01  -7.0801879e-01
   6.7587254e+01  -6.8753559e-01
   6.7623158e+01  -6.6469060e-01
   6.7659126e+01  -6.3953458e-01
   6.7695191e+01  -6.1211868e-01
   6.7731384e+01  -5.8249446e-01
   6.7767740e+01  -5.5071373e-01
   6.7804295e+01  -5.1682839e-01
   6.7841086e+01  -4.8089009e-01
   6.7878157e+01  -4.4294978e-01
   6.7915553e+01  -4.0305695e-01
   6.7953327e+01  -3.6125877e-01
   6.7991500e+01  -3.1764365e-01
   6.8029497e+01  -2.7302126e-01
   6.8067355e+01  -2.2752655e-01
   6.8105116e+01  -1.8128766e-01
   6.8142817e+01  -1.3443135e-01
   6.8180495e+01  -8.7083322e-02
   6.8218185e+01  -3.9368403e-02
   6.8249168e+01  -2.9636016e-14
   6.8249168e+01   1.1269041e-12
   6.8286905e+01   4.7981746e-02
   6.8323421e+01   9.4293288e-02
   6.8359854e+01   1.4022826e-01
   6.8396244e+01   1.8568426e-01
   6.8432627e+01   2.3055139e-01
   6.8469037e+01   2.7471746e-01
   6.8505507e+01   3.1806802e-01
   6.8542073e+01   3.6048624e-01
   6.8578771e+01   4.0185278e-01
   6.8615637e+01   4.4204555e-01
   6.8652712e+01   4.8093937e-01
   6.8690038e+01   5.1840554e-01
   6.8727662e+01   5.5431126e-01
   6.8765636e+01   5.8851878e-01
   6.8804020e+01   6.2088437e-01
   6.8842884e+01   6.5125684e-01
   6.8882308e+01   6.7947549e-01
   6.8922393e+01   7.0536726e-01
   6.8963260e+01   7.2874246e-01
   6.9003362e+01   7.4861112e-01
   6.9042622e+01   7.6503395e-01
   6.9081195e+01   7.7818397e-01
   6.9119206e+01   7.8819522e-01
   6.9156750e+01   7.9517383e-01
   6.9193906e+01   7.9920744e-01
   6.9230737e+01   8.0037118e-01
   6.9267301e+01   7.9873155e-01
   6.9303646e+01   7.9434908e-01
   6.9339815e+01   7.8728022e-01
   6.9375846e+01   7.7757866e-01
   6.9411778e+01   7.6529636e-01
   6.9447642e+01   7.5048418e-01
   6.9483473e+01   7.3319252e-01
   6.9519301e+01   7.1347161e-01
   6.9555157e+01   6.9137182e-01
   6.9591073e+01   6.6694386e-01
   6.9627079e+01   6.4023879e-01
   6.9663207e+01   6.1130808e-01
   6.9699491e+01   5.8020350e-01
   6.9735966e+01   5.4697696e-01
   6.9772670e+01   5.1168017e-01
   6.9809644e+01   4.7436424e-01
   6.9846934e+01   4.3507903e-01
   6.9884591e+01   3.9387223e-01
   6.9922672e+01   3.5078812e-01
   6.9960664e+01   3.0655264e-01
   7.0000000e+01   2.5961096e-01


==> figuresAndData/relayOutputSixthOrderNumeratorS2plusS3plusS4_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   2.5358291e-03   9.9998393e-01
   1.5214975e-02   9.9942306e-01
   3.6718053e-02   9.9665557e-01
   5.8252128e-02   9.9162409e-01
   7.9865174e-02   9.8433860e-01
   1.0156555e-01   9.7481305e-01
   1.2336230e-01   9.6306218e-01
   1.4526503e-01   9.4910141e-01
   1.6728401e-01   9.3294679e-01
   1.8943029e-01   9.1461480e-01
   2.1171582e-01   8.9412222e-01
   2.3415362e-01   8.7148590e-01
   2.5675798e-01   8.4672246e-01
   2.7954467e-01   8.1984800e-01
   3.0239277e-01   7.9105756e-01
   3.2528421e-01   7.6044815e-01
   3.4822786e-01   7.2808718e-01
   3.7123277e-01   6.9404310e-01
   3.9430831e-01   6.5838532e-01
   4.1746424e-01   6.2118421e-01
   4.4071081e-01   5.8251117e-01
   4.6405881e-01   5.4243860e-01
   4.8751972e-01   5.0103993e-01
   5.1110580e-01   4.5838959e-01
   5.3483026e-01   4.1456301e-01
   5.5870740e-01   3.6963659e-01
   5.8275286e-01   3.2368766e-01
   6.0698385e-01   2.7679440e-01
   6.3141949e-01   2.2903574e-01
   6.5608117e-01   1.8049118e-01
   6.8099311e-01   1.3124064e-01
   7.0618303e-01   8.1364063e-02
   7.3168300e-01   3.0941007e-02
   7.4737970e-01   3.7123082e-16
   7.4737970e-01  -1.3614110e-14
   7.7322736e-01  -5.0020954e-02
   7.9726651e-01  -9.4962299e-02
   8.2106398e-01  -1.3786408e-01
   8.4466529e-01  -1.7877221e-01
   8.6809216e-01  -2.1768905e-01
   8.9136349e-01  -2.5461349e-01
   9.1449619e-01  -2.8954237e-01
   9.3750544e-01  -3.2247116e-01
   9.6040508e-01  -3.5339450e-01
   9.8320776e-01  -3.8230655e-01
   1.0059252e+00  -4.0920140e-01
   1.0285683e+00  -4.3407321e-01
   1.0511473e+00  -4.5691651e-01
   1.0736719e+00  -4.7772629e-01
   1.0961512e+00  -4.9649812e-01
   1.1185941e+00  -5.1322831e-01
   1.1410089e+00  -5.2791392e-01
   1.1634040e+00  -5.4055286e-01
   1.1857872e+00  -5.5114394e-01
   1.2081666e+00  -5.5968687e-01
   1.2305498e+00  -5.6618233e-01
   1.2529445e+00  -5.7063196e-01
   1.2753584e+00  -5.7303837e-01
   1.2980613e+00  -5.7339739e-01
   1.3212173e+00  -5.7162261e-01
   1.3448180e+00  -5.6760772e-01
   1.3688577e+00  -5.6125303e-01
   1.3932182e+00  -5.5251183e-01
   1.4175033e+00  -5.4152674e-01
   1.4417232e+00  -5.2835254e-01
   1.4658898e+00  -5.1304311e-01
   1.4900139e+00  -4.9565226e-01
   1.5141063e+00  -4.7623390e-01
   1.5381773e+00  -4.5484216e-01
   1.5622369e+00  -4.3153156e-01
   1.5866400e+00  -4.0598267e-01
   1.6114413e+00  -3.7812181e-01
   1.6366360e+00  -3.4794130e-01
   1.6622211e+00  -3.1544236e-01
   1.6881952e+00  -2.8063516e-01
   1.7145586e+00  -2.4353891e-01
   1.7413135e+00  -2.0418185e-01
   1.7684636e+00  -1.6260133e-01
   1.7960144e+00  -1.1884378e-01
   1.8238464e+00  -7.3176400e-02
   1.8516087e+00  -2.6297812e-02
   1.8668791e+00  -2.4341640e-14
   1.8668791e+00   3.0184188e-16
   1.8945869e+00   4.7791186e-02
   1.9259627e+00   1.0125491e-01
   1.9576092e+00   1.5433931e-01
   1.9896139e+00   2.0702504e-01
   2.0220235e+00   2.5921299e-01
   2.0548940e+00   3.1080724e-01
   2.0882921e+00   3.6171463e-01
   2.1222999e+00   4.1184600e-01
   2.1558572e+00   4.5949997e-01
   2.1889230e+00   5.0458034e-01
   2.2215720e+00   5.4716582e-01
   2.2538674e+00   5.8731832e-01
   2.2858615e+00   6.2508560e-01
   2.3175987e+00   6.6050579e-01
   2.3491176e+00   6.9361036e-01
   2.3804521e+00   7.2442635e-01
   2.4116323e+00   7.5297782e-01
   2.4426860e+00   7.7928699e-01
   2.4736384e+00   8.0337508e-01
   2.5045132e+00   8.2526287e-01
   2.5353326e+00   8.4497121e-01
   2.5661181e+00   8.6252137e-01
   2.5968901e+00   8.7793528e-01
   2.6276689e+00   8.9123576e-01
   2.6584743e+00   9.0244667e-01
   2.6893264e+00   9.1159300e-01
   2.7202453e+00   9.1870095e-01
   2.7512515e+00   9.2379799e-01
   2.7823665e+00   9.2691284e-01
   2.8136124e+00   9.2807547e-01
   2.8450127e+00   9.2731704e-01
   2.8765925e+00   9.2466980e-01
   2.9083789e+00   9.2016699e-01
   2.9404013e+00   9.1384261e-01
   2.9726926e+00   9.0573122e-01
   3.0049975e+00   8.9596300e-01
   3.0371341e+00   8.8469726e-01
   3.0691317e+00   8.7204089e-01
   3.1010185e+00   8.5809659e-01
   3.1328211e+00   8.4296402e-01
   3.1645640e+00   8.2674032e-01
   3.1962709e+00   8.0952050e-01
   3.2279646e+00   7.9139787e-01
   3.2596674e+00   7.7246420e-01
   3.2914014e+00   7.5281001e-01
   3.3231884e+00   7.3252476e-01
   3.3550510e+00   7.1169698e-01
   3.3870120e+00   6.9041440e-01
   3.4190952e+00   6.6876411e-01
   3.4513254e+00   6.4683264e-01
   3.4837291e+00   6.2470607e-01
   3.5163346e+00   6.0247012e-01
   3.5491729e+00   5.8021025e-01
   3.5822779e+00   5.5801180e-01
   3.6156875e+00   5.3596007e-01
   3.6494445e+00   5.1414045e-01
   3.6835980e+00   4.9263861e-01
   3.7182055e+00   4.7154068e-01
   3.7533351e+00   4.5093344e-01
   3.7890696e+00   4.3090467e-01
   3.8253979e+00   4.1160236e-01
   3.8610852e+00   3.9376582e-01
   3.8962138e+00   3.7737178e-01
   3.9308765e+00   3.6238960e-01
   3.9651484e+00   3.4879634e-01
   3.9990910e+00   3.3657379e-01
   4.0327563e+00   3.2570626e-01
   4.0661891e+00   3.1617921e-01
   4.0994287e+00   3.0797831e-01
   4.1325103e+00   3.0108871e-01
   4.1654660e+00   2.9549462e-01
   4.1983252e+00   2.9117894e-01
   4.2311157e+00   2.8812301e-01
   4.2638637e+00   2.8630641e-01
   4.2965945e+00   2.8570683e-01
   4.3293329e+00   2.8629990e-01
   4.3621031e+00   2.8805915e-01
   4.3949298e+00   2.9095591e-01
   4.4278376e+00   2.9495921e-01
   4.4608520e+00   3.0003575e-01
   4.4939996e+00   3.0614985e-01
   4.5273081e+00   3.1326337e-01
   4.5608073e+00   3.2133567e-01
   4.5945293e+00   3.3032353e-01
   4.6285093e+00   3.4018116e-01
   4.6627862e+00   3.5086009e-01
   4.6971468e+00   3.6222189e-01
   4.7313154e+00   3.7408520e-01
   4.7653269e+00   3.8636465e-01
   4.7992154e+00   3.9897675e-01
   4.8330127e+00   4.1183860e-01
   4.8667487e+00   4.2486763e-01
   4.9004517e+00   4.3798137e-01
   4.9341492e+00   4.5109723e-01
   4.9678683e+00   4.6413225e-01
   5.0016358e+00   4.7700297e-01
   5.0354789e+00   4.8962517e-01
   5.0694253e+00   5.0191369e-01
   5.1035037e+00   5.1378215e-01
   5.1377444e+00   5.2514266e-01
   5.1721796e+00   5.3590552e-01
   5.2068438e+00   5.4597876e-01
   5.2417752e+00   5.5526763e-01
   5.2770160e+00   5.6367393e-01
   5.3126137e+00   5.7109519e-01
   5.3486229e+00   5.7742347e-01
   5.3851073e+00   5.8254384e-01
   5.4221428e+00   5.8633223e-01
   5.4598216e+00   5.8865237e-01
   5.4982595e+00   5.8935115e-01
   5.5361869e+00   5.8832383e-01
   5.5734468e+00   5.8559894e-01
   5.6101517e+00   5.8120741e-01
   5.6463951e+00   5.7517328e-01
   5.6822528e+00   5.6751657e-01
   5.7177876e+00   5.5825502e-01
   5.7530530e+00   5.4740522e-01
   5.7880955e+00   5.3498339e-01
   5.8229563e+00   5.2100589e-01
   5.8576725e+00   5.0548954e-01
   5.8922782e+00   4.8845193e-01
   5.9268054e+00   4.6991155e-01
   5.9612841e+00   4.4988788e-01
   5.9957434e+00   4.2840153e-01
   6.0302113e+00   4.0547416e-01
   6.0647159e+00   3.8112856e-01
   6.0992851e+00   3.5538857e-01
   6.1339473e+00   3.2827900e-01
   6.1687318e+00   2.9982551e-01
   6.2036693e+00   2.7005448e-01
   6.2387920e+00   2.3899275e-01
   6.2741347e+00   2.0666736e-01
   6.3097353e+00   1.7310518e-01
   6.3456354e+00   1.3833233e-01
   6.3816861e+00   1.0256985e-01
   6.4175213e+00   6.6280141e-02
   6.4531795e+00   2.9534846e-02
   6.4814678e+00   5.9615507e-14
   6.4814678e+00  -3.1225023e-17
   6.5169874e+00  -3.6235438e-02
   6.5481169e+00  -6.6282261e-02
   6.5792843e+00  -9.4767877e-02
   6.6105060e+00  -1.2170947e-01
   6.6418034e+00  -1.4713075e-01
   6.6731983e+00  -1.7105773e-01
   6.7047133e+00  -1.9351887e-01
   6.7363721e+00  -2.1454512e-01
   6.7682000e+00  -2.3417008e-01
   6.8002240e+00  -2.5243005e-01
   6.8324734e+00  -2.6936423e-01
   6.8649806e+00  -2.8501480e-01
   6.8977814e+00  -2.9942714e-01
   6.9305550e+00  -3.1251280e-01
   6.9631597e+00  -3.2429982e-01
   6.9956269e+00  -3.3489246e-01
   7.0279867e+00  -3.4439127e-01
   7.0602670e+00  -3.5289340e-01
   7.0924943e+00  -3.6049332e-01
   7.1246937e+00  -3.6728333e-01
   7.1568895e+00  -3.7335402e-01
   7.1891058e+00  -3.7879468e-01
   7.2213662e+00  -3.8369360e-01
   7.2536948e+00  -3.8813836e-01
   7.2861160e+00  -3.9221610e-01
   7.3186549e+00  -3.9601378e-01
   7.3513380e+00  -3.9961844e-01
   7.3841930e+00  -4.0311748e-01
   7.4172498e+00  -4.0659895e-01
   7.4505410e+00  -4.1015195e-01
   7.4841020e+00  -4.1386702e-01
   7.5179728e+00  -4.1783669e-01
   7.5521983e+00  -4.2215617e-01
   7.5868302e+00  -4.2692428e-01
   7.6219289e+00  -4.3224467e-01
   7.6575666e+00  -4.3822752e-01
   7.6938312e+00  -4.4499209e-01
   7.7305783e+00  -4.5261477e-01
   7.7666637e+00  -4.6091619e-01
   7.8021768e+00  -4.6992916e-01
   7.8372142e+00  -4.7968541e-01
   7.8718537e+00  -4.9021015e-01
   7.9061590e+00  -5.0152275e-01
   7.9401837e+00  -5.1363752e-01
   7.9739740e+00  -5.2656416e-01
   8.0075707e+00  -5.4030813e-01
   8.0410099e+00  -5.5487096e-01
   8.0743250e+00  -5.7025043e-01
   8.1075463e+00  -5.8644081e-01
   8.1407025e+00  -6.0343293e-01
   8.1738210e+00  -6.2121437e-01
   8.2069282e+00  -6.3976948e-01
   8.2400497e+00  -6.5907952e-01
   8.2732112e+00  -6.7912265e-01
   8.3064385e+00  -6.9987405e-01
   8.3397576e+00  -7.2130592e-01
   8.3731958e+00  -7.4338750e-01
   8.4067812e+00  -7.6608509e-01
   8.4405439e+00  -7.8936211e-01
   8.4745159e+00  -8.1317905e-01
   8.5087323e+00  -8.3749351e-01
   8.5432317e+00  -8.6226025e-01
   8.5780572e+00  -8.8743116e-01
   8.6127263e+00  -9.1256971e-01
   8.6472153e+00  -9.3756690e-01
   8.6815611e+00  -9.6235811e-01
   8.7157982e+00  -9.8687706e-01
   8.7499586e+00  -1.0110556e+00
   8.7841478e+00  -1.0348755e+00
   8.8184794e+00  -1.0583186e+00
   8.8529767e+00  -1.0812987e+00
   8.8876632e+00  -1.1037255e+00
   8.9225627e+00  -1.1255050e+00
   8.9577003e+00  -1.1465395e+00
   8.9931023e+00  -1.1667268e+00
   9.0287969e+00  -1.1859606e+00
   9.0648147e+00  -1.2041302e+00
   9.1011898e+00  -1.2211196e+00
   9.1379600e+00  -1.2368076e+00
   9.1751685e+00  -1.2510665e+00
   9.2128655e+00  -1.2637612e+00
   9.2511099e+00  -1.2747477e+00
   9.2899726e+00  -1.2838707e+00
   9.3295410e+00  -1.2909606e+00
   9.3691269e+00  -1.2957556e+00
   9.4077823e+00  -1.2981535e+00
   9.4456626e+00  -1.2982596e+00
   9.4829116e+00  -1.2961554e+00
   9.5196392e+00  -1.2919037e+00
   9.5559322e+00  -1.2855552e+00
   9.5918613e+00  -1.2771526e+00
   9.6274859e+00  -1.2667329e+00
   9.6628568e+00  -1.2543296e+00
   9.6980186e+00  -1.2399737e+00
   9.7330113e+00  -1.2236943e+00
   9.7678708e+00  -1.2055197e+00
   9.8026308e+00  -1.1854773e+00
   9.8373224e+00  -1.1635945e+00
   9.8719755e+00  -1.1398982e+00
   9.9066191e+00  -1.1144157e+00
   9.9412812e+00  -1.0871740e+00
   9.9759900e+00  -1.0582005e+00
   1.0010774e+01  -1.0275225e+00
   1.0045662e+01  -9.9516741e-01
   1.0080683e+01  -9.6116224e-01
   1.0115870e+01  -9.2553369e-01
   1.0151255e+01  -8.8830765e-01
   1.0186875e+01  -8.4950876e-01
   1.0222769e+01  -8.0915987e-01
   1.0258981e+01  -7.6728115e-01
   1.0295560e+01  -7.2388901e-01
   1.0332563e+01  -6.7899456e-01
   1.0370056e+01  -6.3260138e-01
   1.0407517e+01  -5.8546277e-01
   1.0444884e+01  -5.3778747e-01
   1.0482195e+01  -4.8966009e-01
   1.0519485e+01  -4.4116432e-01
   1.0556788e+01  -3.9238350e-01
   1.0594139e+01  -3.4340052e-01
   1.0631573e+01  -2.9429781e-01
   1.0669124e+01  -2.4515731e-01
   1.0706830e+01  -1.9606035e-01
   1.0744729e+01  -1.4708759e-01
   1.0782861e+01  -9.8318931e-02
   1.0821273e+01  -4.9833275e-02
   1.0860013e+01  -1.7083669e-03
   1.0861401e+01  -1.3886873e-13
   1.0861401e+01   1.0028870e-15
   1.0890302e+01   3.4470581e-02
   1.0919203e+01   6.6770164e-02
   1.0948126e+01   9.6930338e-02
   1.0977086e+01   1.2497614e-01
   1.1006099e+01   1.5093689e-01
   1.1035183e+01   1.7484404e-01
   1.1064355e+01   1.9673125e-01
   1.1093634e+01   2.1663452e-01
   1.1123037e+01   2.3459220e-01
   1.1152586e+01   2.5064505e-01
   1.1182302e+01   2.6483635e-01
   1.1212207e+01   2.7721189e-01
   1.1242329e+01   2.8782008e-01
   1.1272693e+01   2.9671195e-01
   1.1303332e+01   3.0394122e-01
   1.1334280e+01   3.0956436e-01
   1.1365578e+01   3.1364062e-01
   1.1397207e+01   3.1622826e-01
   1.1428750e+01   3.1739323e-01
   1.1460229e+01   3.1726730e-01
   1.1491667e+01   3.1597960e-01
   1.1523089e+01   3.1365697e-01
   1.1554515e+01   3.1042447e-01
   1.1585967e+01   3.0640576e-01
   1.1617468e+01   3.0172347e-01
   1.1649038e+01   2.9649955e-01
   1.1680702e+01   2.9085552e-01
   1.1712481e+01   2.8491284e-01
   1.1744401e+01   2.7879317e-01
   1.1776486e+01   2.7261870e-01
   1.1808766e+01   2.6651256e-01
   1.1841268e+01   2.6059917e-01
   1.1874028e+01   2.5500484e-01
   1.1907080e+01   2.4985833e-01
   1.1940467e+01   2.4529164e-01
   1.1974234e+01   2.4144111e-01
   1.2008438e+01   2.3844871e-01
   1.2043143e+01   2.3646398e-01
   1.2078118e+01   2.3564826e-01
   1.2112368e+01   2.3610311e-01
   1.2145995e+01   2.3784458e-01
   1.2179107e+01   2.4088827e-01
   1.2211785e+01   2.4524906e-01
   1.2244095e+01   2.5094010e-01
   1.2276094e+01   2.5797228e-01
   1.2307826e+01   2.6635389e-01
   1.2339333e+01   2.7609048e-01
   1.2370648e+01   2.8718477e-01
   1.2401804e+01   2.9963659e-01
   1.2432828e+01   3.1344290e-01
   1.2463746e+01   3.2859775e-01
   1.2494583e+01   3.4509238e-01
   1.2525361e+01   3.6291516e-01
   1.2556103e+01   3.8205166e-01
   1.2586828e+01   4.0248468e-01
   1.2617559e+01   4.2419430e-01
   1.2648314e+01   4.4715785e-01
   1.2679115e+01   4.7135004e-01
   1.2709981e+01   4.9674291e-01
   1.2740935e+01   5.2330593e-01
   1.2771997e+01   5.5100602e-01
   1.2803189e+01   5.7980762e-01
   1.2834538e+01   6.0967276e-01
   1.2866066e+01   6.4056112e-01
   1.2897804e+01   6.7243015e-01
   1.2929780e+01   7.0523525e-01
   1.2962029e+01   7.3892988e-01
   1.2994588e+01   7.7346591e-01
   1.3027500e+01   8.0879397e-01
   1.3060814e+01   8.4486398e-01
   1.3094323e+01   8.8133426e-01
   1.3127744e+01   9.1777379e-01
   1.3161105e+01   9.5408472e-01
   1.3194434e+01   9.9016924e-01
   1.3227758e+01   1.0259281e+00
   1.3261102e+01   1.0612606e+00
   1.3294492e+01   1.0960642e+00
   1.3327956e+01   1.1302351e+00
   1.3361520e+01   1.1636673e+00
   1.3395211e+01   1.1962526e+00
   1.3429060e+01   1.2278809e+00
   1.3463096e+01   1.2584391e+00
   1.3497355e+01   1.2878110e+00
   1.3531872e+01   1.3158770e+00
   1.3566782e+01   1.3425825e+00
   1.3602179e+01   1.3678161e+00
   1.3638110e+01   1.3914126e+00
   1.3674632e+01   1.4131974e+00
   1.3711812e+01   1.4329837e+00
   1.3749710e+01   1.4505585e+00
   1.3786712e+01   1.4650939e+00
   1.3822945e+01   1.4767320e+00
   1.3858550e+01   1.4855980e+00
   1.3893636e+01   1.4917858e+00
   1.3928287e+01   1.4953689e+00
   1.3962570e+01   1.4964069e+00
   1.3996543e+01   1.4949503e+00
   1.4030255e+01   1.4910432e+00
   1.4063746e+01   1.4847251e+00
   1.4097056e+01   1.4760327e+00
   1.4130217e+01   1.4650006e+00
   1.4163260e+01   1.4516623e+00
   1.4196214e+01   1.4360502e+00
   1.4229105e+01   1.4181968e+00
   1.4261960e+01   1.3981341e+00
   1.4294802e+01   1.3758945e+00
   1.4327656e+01   1.3515108e+00
   1.4360547e+01   1.3250158e+00
   1.4393498e+01   1.2964429e+00
   1.4426534e+01   1.2658259e+00
   1.4459680e+01   1.2331987e+00
   1.4492963e+01   1.1985952e+00
   1.4526409e+01   1.1620493e+00
   1.4560050e+01   1.1235944e+00
   1.4593917e+01   1.0832630e+00
   1.4628045e+01   1.0410860e+00
   1.4662473e+01   9.9709210e-01
   1.4697245e+01   9.5130680e-01
   1.4732412e+01   9.0375060e-01
   1.4768031e+01   8.5443723e-01
   1.4803993e+01   8.0362696e-01
   1.4839869e+01   7.5206263e-01
   1.4875691e+01   6.9985499e-01
   1.4911491e+01   6.4711136e-01
   1.4947299e+01   5.9393834e-01
   1.4983147e+01   5.4044185e-01
   1.5019066e+01   4.8672720e-01
   1.5055087e+01   4.3289908e-01
   1.5091242e+01   3.7906162e-01
   1.5127566e+01   3.2531835e-01
   1.5164094e+01   2.7177219e-01
   1.5200865e+01   2.1852538e-01
   1.5237923e+01   1.6567942e-01
   1.5275313e+01   1.1333492e-01
   1.5313090e+01   6.1591415e-02
   1.5351314e+01   1.0547040e-02
   1.5359348e+01   5.4643789e-16
   1.5359348e+01  -1.4824079e-13
   1.5388112e+01  -3.6396401e-02
   1.5416876e+01  -7.0291249e-02
   1.5445631e+01  -1.0167776e-01
   1.5474395e+01  -1.3058654e-01
   1.5503184e+01  -1.5704772e-01
   1.5532016e+01  -1.8109347e-01
   1.5560906e+01  -2.0275808e-01
   1.5589871e+01  -2.2207808e-01
   1.5618930e+01  -2.3909226e-01
   1.5648098e+01  -2.5384176e-01
   1.5677397e+01  -2.6637013e-01
   1.5706846e+01  -2.7672331e-01
   1.5736466e+01  -2.8494972e-01
   1.5766281e+01  -2.9110017e-01
   1.5796317e+01  -2.9522797e-01
   1.5826601e+01  -2.9738878e-01
   1.5857166e+01  -2.9764063e-01
   1.5888046e+01  -2.9604381e-01
   1.5919284e+01  -2.9266067e-01
   1.5950925e+01  -2.8755542e-01
   1.5982601e+01  -2.8089322e-01
   1.6014221e+01  -2.7283909e-01
   1.6045806e+01  -2.6353965e-01
   1.6077381e+01  -2.5313920e-01
   1.6108966e+01  -2.4178026e-01
   1.6140585e+01  -2.2960397e-01
   1.6172259e+01  -2.1675053e-01
   1.6204010e+01  -2.0335946e-01
   1.6235861e+01  -1.8956996e-01
   1.6267836e+01  -1.7552124e-01
   1.6299959e+01  -1.6135281e-01
   1.6332259e+01  -1.4720487e-01
   1.6364762e+01  -1.3321872e-01
   1.6397499e+01  -1.1953719e-01
   1.6430506e+01  -1.0630524e-01
   1.6463820e+01  -9.3670628e-02
   1.6497484e+01  -8.1784835e-02
   1.6531549e+01  -7.0804193e-02
   1.6566072e+01  -6.0891450e-02
   1.6601122e+01  -5.2217904e-02
   1.6635681e+01  -4.5165560e-02
   1.6669545e+01  -3.9812293e-02
   1.6702830e+01  -3.6150052e-02
   1.6735631e+01  -3.4175900e-02
   1.6768026e+01  -3.3890474e-02
   1.6800074e+01  -3.5295673e-02
   1.6831828e+01  -3.8393240e-02
   1.6863330e+01  -4.3183873e-02
   1.6894619e+01  -4.9666659e-02
   1.6925727e+01  -5.7838697e-02
   1.6956685e+01  -6.7694850e-02
   1.6987519e+01  -7.9227581e-02
   1.7018254e+01  -9.2426843e-02
   1.7048915e+01  -1.0728001e-01
   1.7079523e+01  -1.2377183e-01
   1.7110098e+01  -1.4188440e-01
   1.7140663e+01  -1.6159720e-01
   1.7171236e+01  -1.8288701e-01
   1.7201838e+01  -2.0572802e-01
   1.7232488e+01  -2.3009180e-01
   1.7263207e+01  -2.5594734e-01
   1.7294015e+01  -2.8326111e-01
   1.7324935e+01  -3.1199710e-01
   1.7355987e+01  -3.4211690e-01
   1.7387196e+01  -3.7357980e-01
   1.7418588e+01  -4.0634289e-01
   1.7450189e+01  -4.4036123e-01
   1.7482031e+01  -4.7558804e-01
   1.7514146e+01  -5.1197500e-01
   1.7546572e+01  -5.4947260e-01
   1.7579351e+01  -5.8803071e-01
   1.7612533e+01  -6.2759930e-01
   1.7646177e+01  -6.6812957e-01
   1.7679775e+01  -7.0887504e-01
   1.7713315e+01  -7.4967392e-01
   1.7746825e+01  -7.9041280e-01
   1.7780332e+01  -8.3097733e-01
   1.7813862e+01  -8.7125190e-01
   1.7847441e+01  -9.1111962e-01
   1.7881097e+01  -9.5046212e-01
   1.7914857e+01  -9.8915937e-01
   1.7948749e+01  -1.0270895e+00
   1.7982802e+01  -1.0641286e+00
   1.8017049e+01  -1.1001501e+00
   1.8051524e+01  -1.1350247e+00
   1.8086263e+01  -1.1686198e+00
   1.8121310e+01  -1.2007986e+00
   1.8156710e+01  -1.2314192e+00
   1.8192518e+01  -1.2603337e+00
   1.8228795e+01  -1.2873864e+00
   1.8265618e+01  -1.3124117e+00
   1.8302603e+01  -1.3349598e+00
   1.8338733e+01  -1.3543775e+00
   1.8374142e+01  -1.3708161e+00
   1.8408959e+01  -1.3844034e+00
   1.8443284e+01  -1.3952356e+00
   1.8477195e+01  -1.4033875e+00
   1.8510755e+01  -1.4089203e+00
   1.8544017e+01  -1.4118854e+00
   1.8577029e+01  -1.4123277e+00
   1.8609828e+01  -1.4102876e+00
   1.8642451e+01  -1.4058023e+00
   1.8674929e+01  -1.3989070e+00
   1.8707292e+01  -1.3896358e+00
   1.8739566e+01  -1.3780219e+00
   1.8771777e+01  -1.3640982e+00
   1.8803948e+01  -1.3478978e+00
   1.8836105e+01  -1.3294540e+00
   1.8868268e+01  -1.3088005e+00
   1.8900462e+01  -1.2859715e+00
   1.8932708e+01  -1.2610018e+00
   1.8965030e+01  -1.2339268e+00
   1.8997451e+01  -1.2047823e+00
   1.9029996e+01  -1.1736046e+00
   1.9062690e+01  -1.1404302e+00
   1.9095560e+01  -1.1052957e+00
   1.9128637e+01  -1.0682373e+00
   1.9161951e+01  -1.0292903e+00
   1.9195539e+01  -9.8848877e-01
   1.9229440e+01  -9.4586462e-01
   1.9263697e+01  -9.0144637e-01
   1.9298363e+01  -8.5525776e-01
   1.9333498e+01  -8.0731547e-01
   1.9368690e+01  -7.5830511e-01
   1.9403814e+01  -7.0855499e-01
   1.9438899e+01  -6.5817943e-01
   1.9473976e+01  -6.0729116e-01
   1.9509073e+01  -5.5600218e-01
   1.9544221e+01  -5.0442385e-01
   1.9579447e+01  -4.5266701e-01
   1.9614783e+01  -4.0084199e-01
   1.9650259e+01  -3.4905869e-01
   1.9685908e+01  -2.9742665e-01
   1.9721764e+01  -2.4605503e-01
   1.9757867e+01  -1.9505266e-01
   1.9794255e+01  -1.4452805e-01
   1.9830977e+01  -9.4589326e-02
   1.9868084e+01  -4.5344229e-02
   1.9903197e+01   1.5265567e-16
   1.9903197e+01   2.8956698e-13
   1.9931867e+01   3.5221542e-02
   1.9960537e+01   6.7897644e-02
   1.9989183e+01   9.8003297e-02
   2.0017826e+01   1.2556916e-01
   2.0046481e+01   1.5062379e-01
   2.0075165e+01   1.7319768e-01
   2.0103894e+01   1.9332335e-01
   2.0132685e+01   2.1103544e-01
   2.0161554e+01   2.2637080e-01
   2.0190517e+01   2.3936853e-01
   2.0219595e+01   2.5007004e-01
   2.0248805e+01   2.5851903e-01
   2.0278167e+01   2.6476155e-01
   2.0307703e+01   2.6884596e-01
   2.0337438e+01   2.7082293e-01
   2.0367395e+01   2.7074535e-01
   2.0397604e+01   2.6866830e-01
   2.0428096e+01   2.6464887e-01
   2.0458908e+01   2.5874603e-01
   2.0490080e+01   2.5102031e-01
   2.0521661e+01   2.4153341e-01
   2.0553195e+01   2.3053852e-01
   2.0584675e+01   2.1819241e-01
   2.0616126e+01   2.0464138e-01
   2.0647568e+01   1.9002966e-01
   2.0679025e+01   1.7449986e-01
   2.0710518e+01   1.5819341e-01
   2.0742067e+01   1.4125086e-01
   2.0773696e+01   1.2381223e-01
   2.0805428e+01   1.0601726e-01
   2.0837284e+01   8.8005772e-02
   2.0869291e+01   6.9917959e-02
   2.0901475e+01   5.1894718e-02
   2.0933864e+01   3.4078046e-02
   2.0966489e+01   1.6611487e-02
   2.0998671e+01   4.6837534e-16
   2.0998671e+01  -1.1439460e-13
   2.1031566e+01  -1.5128265e-02
   2.1060071e+01  -2.5798646e-02
   2.1088426e+01  -3.4129259e-02
   2.1116678e+01  -4.0139945e-02
   2.1144846e+01  -4.3840982e-02
   2.1172950e+01  -4.5244824e-02
   2.1201005e+01  -4.4366310e-02
   2.1229029e+01  -4.1222762e-02
   2.1257037e+01  -3.5834074e-02
   2.1285044e+01  -2.8222759e-02
   2.1313066e+01  -1.8413984e-02
   2.1341119e+01  -6.4355941e-03
   2.1354448e+01  -5.8980598e-17
   2.1354448e+01   1.1376230e-13
   2.1382546e+01   1.4323817e-02
   2.1419544e+01   3.3959095e-02
   2.1456505e+01   5.4430383e-02
   2.1493443e+01   7.5710926e-02
   2.1530393e+01   9.7783966e-02
   2.1567391e+01   1.2063035e-01
   2.1604471e+01   1.4422861e-01
   2.1641671e+01   1.6855509e-01
   2.1679026e+01   1.9358407e-01
   2.1716578e+01   2.1928789e-01
   2.1754369e+01   2.4563717e-01
   2.1792444e+01   2.7260099e-01
   2.1830855e+01   3.0014722e-01
   2.1869659e+01   3.2824289e-01
   2.1908923e+01   3.5685484e-01
   2.1948724e+01   3.8595050e-01
   2.1989155e+01   4.1549922e-01
   2.2029701e+01   4.4501772e-01
   2.2070164e+01   4.7425285e-01
   2.2110592e+01   5.0313131e-01
   2.2151030e+01   5.3157832e-01
   2.2191527e+01   5.5951709e-01
   2.2232127e+01   5.8686881e-01
   2.2272880e+01   6.1355258e-01
   2.2313834e+01   6.3948531e-01
   2.2355043e+01   6.6458146e-01
   2.2396565e+01   6.8875277e-01
   2.2438464e+01   7.1190775e-01
   2.2480812e+01   7.3395110e-01
   2.2523694e+01   7.5478277e-01
   2.2567208e+01   7.7429676e-01
   2.2611476e+01   7.9237930e-01
   2.2656086e+01   8.0871258e-01
   2.2699468e+01   8.2270600e-01
   2.2741844e+01   8.3451670e-01
   2.2783421e+01   8.4427429e-01
   2.2824357e+01   8.5207350e-01
   2.2864767e+01   8.5798704e-01
   2.2904748e+01   8.6207342e-01
   2.2944377e+01   8.6438161e-01
   2.2983721e+01   8.6495408e-01
   2.3022838e+01   8.6382872e-01
   2.3061780e+01   8.6104028e-01
   2.3100592e+01   8.5662130e-01
   2.3139320e+01   8.5060277e-01
   2.3178005e+01   8.4301464e-01
   2.3216686e+01   8.3388615e-01
   2.3255402e+01   8.2324604e-01
   2.3294192e+01   8.1112270e-01
   2.3333096e+01   7.9754415e-01
   2.3372154e+01   7.8253810e-01
   2.3411410e+01   7.6613170e-01
   2.3450908e+01   7.4835143e-01
   2.3490699e+01   7.2922265e-01
   2.3530837e+01   7.0876913e-01
   2.3571384e+01   6.8701231e-01
   2.3612410e+01   6.6397022e-01
   2.3653998e+01   6.3965597e-01
   2.3696246e+01   6.1407538e-01
   2.3738457e+01   5.8774223e-01
   2.3780585e+01   5.6079933e-01
   2.3822682e+01   5.3332942e-01
   2.3864799e+01   5.0541346e-01
   2.3906983e+01   4.7713098e-01
   2.3949285e+01   4.4856018e-01
   2.3991756e+01   4.1977797e-01
   2.4034449e+01   3.9085993e-01
   2.4077422e+01   3.6188027e-01
   2.4120737e+01   3.3291171e-01
   2.4164462e+01   3.0402532e-01
   2.4208677e+01   2.7529013e-01
   2.4253472e+01   2.4677277e-01
   2.4298957e+01   2.1853665e-01
   2.4345263e+01   1.9064083e-01
   2.4391974e+01   1.6347119e-01
   2.4437425e+01   1.3805880e-01
   2.4481846e+01   1.1427336e-01
   2.4525457e+01   9.1995476e-02
   2.4568420e+01   7.1141061e-02
   2.4610860e+01   5.1647940e-02
   2.4652878e+01   3.3467615e-02
   2.4694557e+01   1.6560357e-02
   2.4735968e+01   8.9213417e-04
   2.4738421e+01   8.9240681e-16
   2.4738421e+01  -8.1644760e-14
   2.4767223e+01  -9.3576347e-03
   2.4796026e+01  -1.6552966e-02
   2.4824945e+01  -2.1657255e-02
   2.4853982e+01  -2.4707425e-02
   2.4883157e+01  -2.5747747e-02
   2.4912491e+01  -2.4825091e-02
   2.4942004e+01  -2.1988936e-02
   2.4971722e+01  -1.7291338e-02
   2.5001671e+01  -1.0786894e-02
   2.5031880e+01  -2.5326579e-03
   2.5040122e+01  -7.0890342e-14
   2.5040122e+01   5.8503549e-16
   2.5070624e+01   9.4407285e-03
   2.5109039e+01   2.0844933e-02
   2.5147845e+01   3.1702565e-02
   2.5187270e+01   4.1933422e-02
   2.5226975e+01   5.1308685e-02
   2.5265746e+01   5.9463680e-02
   2.5303736e+01   6.6408726e-02
   2.5341093e+01   7.2154498e-02
   2.5377930e+01   7.6705257e-02
   2.5414334e+01   8.0062165e-02
   2.5450380e+01   8.2225338e-02
   2.5486126e+01   8.3195066e-02
   2.5521626e+01   8.2972562e-02
   2.5556924e+01   8.1560439e-02
   2.5592061e+01   7.8963011e-02
   2.5627074e+01   7.5186495e-02
   2.5661998e+01   7.0239136e-02
   2.5696865e+01   6.4131286e-02
   2.5731705e+01   5.6875447e-02
   2.5766549e+01   4.8486292e-02
   2.5801426e+01   3.8980662e-02
   2.5836365e+01   2.8377556e-02
   2.5871396e+01   1.6698091e-02
   2.5906550e+01   3.9654640e-03
   2.5916979e+01   8.4186130e-15
   2.5916979e+01  -7.8950735e-14
   2.5952288e+01  -1.2806641e-02
   2.5985646e+01  -2.3531320e-02
   2.6019169e+01  -3.3003583e-02
   2.6052876e+01  -4.1252815e-02
   2.6086797e+01  -4.8315291e-02
   2.6120968e+01  -5.4230020e-02
   2.6155426e+01  -5.9038868e-02
   2.6190215e+01  -6.2786662e-02
   2.6225383e+01  -6.5521310e-02
   2.6260985e+01  -6.7293946e-02
   2.6297089e+01  -6.8159110e-02
   2.6333555e+01  -6.8177231e-02
   2.6369936e+01  -6.7439483e-02
   2.6406267e+01  -6.6052723e-02
   2.6442583e+01  -6.4122147e-02
   2.6478919e+01  -6.1751748e-02
   2.6515309e+01  -5.9044736e-02
   2.6551786e+01  -5.6103911e-02
   2.6588386e+01  -5.3032011e-02
   2.6625146e+01  -4.9932068e-02
   2.6662103e+01  -4.6907783e-02
   2.6699299e+01  -4.4063947e-02
   2.6736778e+01  -4.1506945e-02
   2.6774591e+01  -3.9345368e-02
   2.6812793e+01  -3.7690804e-02
   2.6851448e+01  -3.6658884e-02
   2.6890632e+01  -3.6370707e-02
   2.6930434e+01  -3.6954855e-02
   2.6970642e+01  -3.8533370e-02
   2.7009848e+01  -4.1109164e-02
   2.7048219e+01  -4.4688156e-02
   2.7085915e+01  -4.9278947e-02
   2.7123059e+01  -5.4889406e-02
   2.7159746e+01  -6.1525664e-02
   2.7196054e+01  -6.9191655e-02
   2.7232045e+01  -7.7888873e-02
   2.7267776e+01  -8.7616258e-02
   2.7303293e+01  -9.8370137e-02
   2.7338638e+01  -1.1014420e-01
   2.7373851e+01  -1.2292951e-01
   2.7408967e+01  -1.3671451e-01
   2.7444018e+01  -1.5148503e-01
   2.7479036e+01  -1.6722436e-01
   2.7514053e+01  -1.8391321e-01
   2.7549098e+01  -2.0152981e-01
   2.7584201e+01  -2.2004988e-01
   2.7619393e+01  -2.3944673e-01
   2.7654705e+01  -2.5969125e-01
   2.7690169e+01  -2.8075198e-01
   2.7725820e+01  -3.0259521e-01
   2.7761694e+01  -3.2518498e-01
   2.7797832e+01  -3.4848329e-01
   2.7834279e+01  -3.7245014e-01
   2.7871083e+01  -3.9704387e-01
   2.7908302e+01  -4.2222135e-01
   2.7946002e+01  -4.4793854e-01
   2.7984261e+01  -4.7415114e-01
   2.8022755e+01  -5.0052816e-01
   2.8061164e+01  -5.2673698e-01
   2.8099529e+01  -5.5269110e-01
   2.8137891e+01  -5.7830341e-01
   2.8176289e+01  -6.0348514e-01
   2.8214764e+01  -6.2814579e-01
   2.8253355e+01  -6.5219300e-01
   2.8292105e+01  -6.7553232e-01
   2.8331058e+01  -6.9806693e-01
   2.8370260e+01  -7.1969730e-01
   2.8409763e+01  -7.4032066e-01
   2.8449624e+01  -7.5983036e-01
   2.8489907e+01  -7.7811496e-01
   2.8530687e+01  -7.9505704e-01
   2.8572052e+01  -8.1053150e-01
   2.8614108e+01  -8.2440307e-01
   2.8656402e+01  -8.3637158e-01
   2.8697589e+01  -8.4604074e-01
   2.8737861e+01  -8.5353765e-01
   2.8777401e+01  -8.5896496e-01
   2.8816346e+01  -8.6239853e-01
   2.8854800e+01  -8.6389739e-01
   2.8892848e+01  -8.6350963e-01
   2.8930561e+01  -8.6127617e-01
   2.8967997e+01  -8.5723305e-01
   2.9005209e+01  -8.5141310e-01
   2.9042243e+01  -8.4384699e-01
   2.9079141e+01  -8.3456403e-01
   2.9115942e+01  -8.2359272e-01
   2.9152683e+01  -8.1096114e-01
   2.9189398e+01  -7.9669723e-01
   2.9226121e+01  -7.8082896e-01
   2.9262886e+01  -7.6338443e-01
   2.9299727e+01  -7.4439195e-01
   2.9336676e+01  -7.2387995e-01
   2.9373770e+01  -7.0187692e-01
   2.9411046e+01  -6.7841126e-01
   2.9448543e+01  -6.5351098e-01
   2.9486304e+01  -6.2720337e-01
   2.9524376e+01  -5.9951446e-01
   2.9562811e+01  -5.7046832e-01
   2.9601669e+01  -5.4008605e-01
   2.9641020e+01  -5.0838434e-01
   2.9680944e+01  -4.7537339e-01
   2.9721075e+01  -4.4145150e-01
   2.9761115e+01  -4.0698959e-01
   2.9801109e+01  -3.7207658e-01
   2.9841099e+01  -3.3679937e-01
   2.9881128e+01  -3.0124417e-01
   2.9921238e+01  -2.6549645e-01
   2.9961474e+01  -2.2964102e-01
   3.0001879e+01  -1.9376205e-01
   3.0042502e+01  -1.5794304e-01
   3.0083392e+01  -1.2226679e-01
   3.0124604e+01  -8.6815299e-02
   3.0166201e+01  -5.1669701e-02
   3.0208251e+01  -1.6910029e-02
   3.0229097e+01  -9.0552565e-16
   3.0229097e+01   1.8229862e-13
   3.0258388e+01   2.2515058e-02
   3.0287678e+01   4.2873883e-02
   3.0317020e+01   6.1131072e-02
   3.0346425e+01   7.7312236e-02
   3.0375910e+01   9.1450522e-02
   3.0405494e+01   1.0358156e-01
   3.0435196e+01   1.1374353e-01
   3.0465037e+01   1.2197717e-01
   3.0495037e+01   1.2832584e-01
   3.0525222e+01   1.3283552e-01
   3.0555614e+01   1.3555481e-01
   3.0586244e+01   1.3653494e-01
   3.0617140e+01   1.3582977e-01
   3.0648338e+01   1.3349568e-01
   3.0679877e+01   1.2959156e-01
   3.0711802e+01   1.2417864e-01
   3.0744118e+01   1.1733198e-01
   3.0776358e+01   1.0926387e-01
   3.0808548e+01   1.0011243e-01
   3.0840712e+01   9.0013348e-02
   3.0872874e+01   7.9100716e-02
   3.0905057e+01   6.7507468e-02
   3.0937285e+01   5.5365732e-02
   3.0969581e+01   4.2807160e-02
   3.1001970e+01   2.9963251e-02
   3.1034476e+01   1.6965655e-02
   3.1067125e+01   3.9464995e-03
   3.1077095e+01   8.9685204e-16
   3.1077095e+01  -8.8890700e-14
   3.1109914e+01  -1.1760062e-02
   3.1139722e+01  -2.0326509e-02
   3.1169338e+01  -2.6804121e-02
   3.1198814e+01  -3.1207492e-02
   3.1228173e+01  -3.3545232e-02
   3.1257438e+01  -3.3827839e-02
   3.1286627e+01  -3.2067945e-02
   3.1315762e+01  -2.8280475e-02
   3.1344860e+01  -2.2482753e-02
   3.1373939e+01  -1.4694576e-02
   3.1403016e+01  -4.9382742e-03
   3.1415885e+01  -4.8398785e-16
   3.1415885e+01   9.0096333e-14
   3.1444979e+01   1.1706977e-02
   3.1489333e+01   3.0019010e-02
   3.1533129e+01   4.8675466e-02
   3.1576003e+01   6.7513951e-02
   3.1618133e+01   8.6592752e-02
   3.1659665e+01   1.0595816e-01
   3.1700714e+01   1.2564266e-01
   3.1741371e+01   1.4566843e-01
   3.1781714e+01   1.6604975e-01
   3.1821810e+01   1.8679443e-01
   3.1861719e+01   2.0790486e-01
   3.1901493e+01   2.2937874e-01
   3.1941182e+01   2.5120957e-01
   3.1980833e+01   2.7338708e-01
   3.2020492e+01   2.9589748e-01
   3.2060201e+01   3.1872373e-01
   3.2100008e+01   3.4184572e-01
   3.2139956e+01   3.6524039e-01
   3.2180093e+01   3.8888192e-01
   3.2220471e+01   4.1274179e-01
   3.2261143e+01   4.3678899e-01
   3.2302171e+01   4.6099008e-01
   3.2343623e+01   4.8530948e-01
   3.2385576e+01   5.0970966e-01
   3.2428124e+01   5.3415166e-01
   3.2471377e+01   5.5859570e-01
   3.2514935e+01   5.8270729e-01
   3.2558393e+01   6.0616331e-01
   3.2601809e+01   6.2890407e-01
   3.2645242e+01   6.5086723e-01
   3.2688752e+01   6.7198683e-01
   3.2732398e+01   6.9219342e-01
   3.2776240e+01   7.1141385e-01
   3.2820343e+01   7.2957110e-01
   3.2864778e+01   7.4658371e-01
   3.2909621e+01   7.6236518e-01
   3.2954961e+01   7.7682286e-01
   3.3000901e+01   7.8985651e-01
   3.3047562e+01   8.0135611e-01
   3.3095097e+01   8.1119854e-01
   3.3142612e+01   8.1908537e-01
   3.3188738e+01   8.2482409e-01
   3.3233750e+01   8.2856399e-01
   3.3277889e+01   8.3041865e-01
   3.3321332e+01   8.3047209e-01
   3.3364212e+01   8.2879004e-01
   3.3406636e+01   8.2542630e-01
   3.3448693e+01   8.2042668e-01
   3.3490456e+01   8.1383142e-01
   3.3531991e+01   8.0567683e-01
   3.3573357e+01   7.9599643e-01
   3.3614607e+01   7.8482166e-01
   3.3655792e+01   7.7218246e-01
   3.3696958e+01   7.5810758e-01
   3.3738154e+01   7.4262482e-01
   3.3779425e+01   7.2576114e-01
   3.3820818e+01   7.0754264e-01
   3.3862381e+01   6.8799445e-01
   3.3904165e+01   6.6714053e-01
   3.3946226e+01   6.4500332e-01
   3.3988621e+01   6.2160316e-01
   3.4031418e+01   5.9695756e-01
   3.4074691e+01   5.7108010e-01
   3.4118527e+01   5.4397877e-01
   3.4163031e+01   5.1565362e-01
   3.4207851e+01   4.8640823e-01
   3.4252557e+01   4.5662742e-01
   3.4297209e+01   4.2638596e-01
   3.4341865e+01   3.9575590e-01
   3.4386581e+01   3.6480797e-01
   3.4431417e+01   3.3361163e-01
   3.4476429e+01   3.0223499e-01
   3.4521682e+01   2.7074467e-01
   3.4567239e+01   2.3920563e-01
   3.4613174e+01   2.0768093e-01
   3.4659567e+01   1.7623128e-01
   3.4706510e+01   1.4491452e-01
   3.4754110e+01   1.1378468e-01
   3.4802496e+01   8.2890703e-02
   3.4851829e+01   5.2274254e-02
   3.4901168e+01   2.2641394e-02
   3.4940128e+01   2.5935157e-13
   3.4940128e+01  -8.1185059e-16
   3.4969381e+01  -1.5687363e-02
   3.4998633e+01  -2.9299753e-02
   3.5027999e+01  -4.0922287e-02
   3.5057475e+01  -5.0581922e-02
   3.5087081e+01  -5.8319253e-02
   3.5116838e+01  -6.4177522e-02
   3.5146767e+01  -6.8202684e-02
   3.5176893e+01  -7.0443427e-02
   3.5207243e+01  -7.0951178e-02
   3.5237845e+01  -6.9780099e-02
   3.5268731e+01  -6.6987064e-02
   3.5299940e+01  -6.2631607e-02
   3.5331512e+01  -5.6775838e-02
   3.5363497e+01  -4.9484277e-02
   3.5395569e+01  -4.0933154e-02
   3.5427582e+01  -3.1297403e-02
   3.5459558e+01  -2.0714329e-02
   3.5491523e+01  -9.3195031e-03
   3.5516343e+01  -1.7316183e-13
   3.5516343e+01   9.0032148e-16
   3.5548319e+01   1.1484825e-02
   3.5580820e+01   2.1563080e-02
   3.5612996e+01   2.9888645e-02
   3.5644881e+01   3.6460323e-02
   3.5676520e+01   4.1281191e-02
   3.5707949e+01   4.4354836e-02
   3.5739203e+01   4.5685943e-02
   3.5770309e+01   4.5280729e-02
   3.5801297e+01   4.3147249e-02
   3.5832190e+01   3.9295617e-02
   3.5863012e+01   3.3738147e-02
   3.5893786e+01   2.6489465e-02
   3.5924533e+01   1.7566575e-02
   3.5955273e+01   6.9889072e-03
   3.5973366e+01   8.8060635e-14
   3.5973366e+01  -9.4617890e-14
   3.6004120e+01  -1.2216470e-02
   3.6046040e+01  -2.8452508e-02
   3.6087954e+01  -4.4258274e-02
   3.6129906e+01  -5.9707344e-02
   3.6171949e+01  -7.4877005e-02
   3.6214139e+01  -8.9843966e-02
   3.6256534e+01  -1.0468496e-01
   3.6299192e+01  -1.1947734e-01
   3.6342181e+01  -1.3429982e-01
   3.6385572e+01  -1.4923326e-01
   3.6429448e+01  -1.6436179e-01
   3.6473903e+01  -1.7977429e-01
   3.6519051e+01  -1.9556648e-01
   3.6565030e+01  -2.1184416e-01
   3.6610896e+01  -2.2832225e-01
   3.6655514e+01  -2.4461869e-01
   3.6699131e+01  -2.6083200e-01
   3.6741962e+01  -2.7704523e-01
   3.6784167e+01  -2.9331758e-01
   3.6825868e+01  -3.0969169e-01
   3.6867164e+01  -3.2619823e-01
   3.6908136e+01  -3.4285857e-01
   3.6948855e+01  -3.5968666e-01
   3.6989384e+01  -3.7669019e-01
   3.7029779e+01  -3.9387143e-01
   3.7070091e+01  -4.1122785e-01
   3.7110371e+01  -4.2875256e-01
   3.7150665e+01  -4.4643461e-01
   3.7191022e+01  -4.6425928e-01
   3.7231487e+01  -4.8220819e-01
   3.7272110e+01  -5.0025947e-01
   3.7312942e+01  -5.1838781e-01
   3.7354038e+01  -5.3656455e-01
   3.7395455e+01  -5.5475761e-01
   3.7437261e+01  -5.7293155e-01
   3.7479530e+01  -5.9104754e-01
   3.7522350e+01  -6.0906325e-01
   3.7565823e+01  -6.2693289e-01
   3.7610078e+01  -6.4460724e-01
   3.7654411e+01  -6.6170724e-01
   3.7698659e+01  -6.7808587e-01
   3.7742884e+01  -6.9368608e-01
   3.7787152e+01  -7.0844711e-01
   3.7831524e+01  -7.2230424e-01
   3.7876066e+01  -7.3518870e-01
   3.7920844e+01  -7.4702735e-01
   3.7965931e+01  -7.5774224e-01
   3.8011407e+01  -7.6724977e-01
   3.8057359e+01  -7.7545964e-01
   3.8103890e+01  -7.8227311e-01
   3.8151124e+01  -7.8758064e-01
   3.8199208e+01  -7.9125815e-01
   3.8247988e+01  -7.9315453e-01
   3.8295233e+01  -7.9318563e-01
   3.8341235e+01  -7.9147564e-01
   3.8386275e+01  -7.8811499e-01
   3.8430555e+01  -7.8317047e-01
   3.8474224e+01  -7.7669474e-01
   3.8517401e+01  -7.6873143e-01
   3.8560182e+01  -7.5931822e-01
   3.8602647e+01  -7.4848877e-01
   3.8644867e+01  -7.3627396e-01
   3.8686904e+01  -7.2270276e-01
   3.8728816e+01  -7.0780276e-01
   3.8770656e+01  -6.9160062e-01
   3.8812475e+01  -6.7412226e-01
   3.8854321e+01  -6.5539299e-01
   3.8896244e+01  -6.3543759e-01
   3.8938293e+01  -6.1428020e-01
   3.8980520e+01  -5.9194417e-01
   3.9022978e+01  -5.6845183e-01
   3.9065725e+01  -5.4382400e-01
   3.9108824e+01  -5.1807949e-01
   3.9152345e+01  -4.9123414e-01
   3.9196371e+01  -4.6329968e-01
   3.9240993e+01  -4.3428188e-01
   3.9286326e+01  -4.0417787e-01
   3.9331835e+01  -3.7343004e-01
   3.9377239e+01  -3.4233545e-01
   3.9422599e+01  -3.1096204e-01
   3.9467977e+01  -2.7937617e-01
   3.9513433e+01  -2.4764350e-01
   3.9559029e+01  -2.1582893e-01
   3.9604828e+01  -1.8399644e-01
   3.9650896e+01  -1.5220891e-01
   3.9697304e+01  -1.2052789e-01
   3.9744132e+01  -8.9013325e-02
   3.9791469e+01  -5.7723043e-02
   3.9839418e+01  -2.6712130e-02
   3.9881727e+01  -5.7592819e-16
   3.9881727e+01   2.8300626e-13
   3.9911217e+01   1.7361210e-02
   3.9940706e+01   3.2688393e-02
   3.9970305e+01   4.6067823e-02
   4.0000011e+01   5.7524282e-02
   4.0029844e+01   6.7097013e-02
   4.0059825e+01   7.4827899e-02
   4.0089976e+01   8.0761543e-02
   4.0120322e+01   8.4945297e-02
   4.0150889e+01   8.7429286e-02
   4.0181707e+01   8.8266418e-02
   4.0212807e+01   8.7512386e-02
   4.0244227e+01   8.5225652e-02
   4.0276009e+01   8.1467399e-02
   4.0308203e+01   7.6301435e-02
   4.0340575e+01   6.9856959e-02
   4.0372883e+01   6.2309484e-02
   4.0405151e+01   5.3794640e-02
   4.0437402e+01   4.4446139e-02
   4.0469663e+01   3.4396391e-02
   4.0501955e+01   2.3776899e-02
   4.0534302e+01   1.2718608e-02
   4.0566730e+01   1.3522343e-03
   4.0570554e+01   1.1071873e-15
   4.0570554e+01  -1.5981877e-13
   4.0603085e+01  -1.0504478e-02
   4.0633905e+01  -1.8557803e-02
   4.0664492e+01  -2.4675352e-02
   4.0694894e+01  -2.8866251e-02
   4.0725140e+01  -3.1136373e-02
   4.0755257e+01  -3.1493178e-02
   4.0785268e+01  -2.9946032e-02
   4.0815196e+01  -2.6506417e-02
   4.0845062e+01  -2.1188081e-02
   4.0874887e+01  -1.4007136e-02
   4.0904688e+01  -4.9821367e-03
   4.0918994e+01  -2.0036056e-16
   4.0918994e+01   1.6482475e-13
   4.0948791e+01   1.0834240e-02
   4.0991143e+01   2.6334803e-02
   4.1033743e+01   4.2100155e-02
   4.1076831e+01   5.8281284e-02
   4.1120498e+01   7.4976755e-02
   4.1164855e+01   9.2295245e-02
   4.1210040e+01   1.1035866e-01
   4.1254684e+01   1.2866611e-01
   4.1298156e+01   1.4696751e-01
   4.1340695e+01   1.6535467e-01
   4.1382496e+01   1.8390142e-01
   4.1423705e+01   2.0266008e-01
   4.1464432e+01   2.2166798e-01
   4.1504771e+01   2.4095149e-01
   4.1544797e+01   2.6052842e-01
   4.1584577e+01   2.8040968e-01
   4.1624168e+01   3.0060034e-01
   4.1663623e+01   3.2110041e-01
   4.1702991e+01   3.4190539e-01
   4.1742318e+01   3.6300670e-01
   4.1781648e+01   3.8439199e-01
   4.1821025e+01   4.0604535e-01
   4.1860492e+01   4.2794755e-01
   4.1900094e+01   4.5007613e-01
   4.1939877e+01   4.7240554e-01
   4.1979891e+01   4.9490726e-01
   4.2020187e+01   5.1754984e-01
   4.2060825e+01   5.4029902e-01
   4.2101869e+01   5.6311784e-01
   4.2143396e+01   5.8596676e-01
   4.2185492e+01   6.0880392e-01
   4.2228264e+01   6.3158551e-01
   4.2271540e+01   6.5411169e-01
   4.2314704e+01   6.7596138e-01
   4.2357813e+01   6.9707462e-01
   4.2400927e+01   7.1738918e-01
   4.2444104e+01   7.3683904e-01
   4.2487400e+01   7.5535448e-01
   4.2530876e+01   7.7286195e-01
   4.2574595e+01   7.8928379e-01
   4.2618624e+01   8.0453776e-01
   4.2663037e+01   8.1853632e-01
   4.2707918e+01   8.3118560e-01
   4.2753364e+01   8.4238386e-01
   4.2799491e+01   8.5201930e-01
   4.2846438e+01   8.5996678e-01
   4.2893990e+01   8.6604084e-01
   4.2940095e+01   8.6997926e-01
   4.2985022e+01   8.7192938e-01
   4.3029032e+01   8.7200400e-01
   4.3072312e+01   8.7028589e-01
   4.3115003e+01   8.6683939e-01
   4.3157216e+01   8.6171707e-01
   4.3199043e+01   8.5496360e-01
   4.3240559e+01   8.4661822e-01
   4.3281831e+01   8.3671640e-01
   4.3322918e+01   8.2529090e-01
   4.3363875e+01   8.1237257e-01
   4.3404751e+01   7.9799082e-01
   4.3445594e+01   7.8217401e-01
   4.3486449e+01   7.6494963e-01
   4.3527363e+01   7.4634445e-01
   4.3568381e+01   7.2638447e-01
   4.3609549e+01   7.0509489e-01
   4.3650916e+01   6.8249986e-01
   4.3692535e+01   6.5862218e-01
   4.3734462e+01   6.3348281e-01
   4.3776758e+01   6.0710018e-01
   4.3819494e+01   5.7948918e-01
   4.3862751e+01   5.5065974e-01
   4.3906622e+01   5.2061474e-01
   4.3951160e+01   4.8939036e-01
   4.3995563e+01   4.5764756e-01
   4.4039886e+01   4.2546257e-01
   4.4084190e+01   3.9290745e-01
   4.4128528e+01   3.6005320e-01
   4.4172959e+01   3.2696977e-01
   4.4217539e+01   2.9372595e-01
   4.4262327e+01   2.6038928e-01
   4.4307386e+01   2.2702589e-01
   4.4352784e+01   1.9370024e-01
   4.4398595e+01   1.6047482e-01
   4.4444905e+01   1.2740960e-01
   4.4491810e+01   9.4561371e-02
   4.4539427e+01   6.1982619e-02
   4.4587897e+01   2.9719834e-02
   4.4633946e+01   1.8457458e-15
   4.4633946e+01  -2.8688857e-13
   4.4663249e+01  -1.7552413e-02
   4.4692552e+01  -3.3022287e-02
   4.4721963e+01  -4.6496739e-02
   4.4751479e+01  -5.8000454e-02
   4.4781119e+01  -6.7573198e-02
   4.4810905e+01  -7.5257368e-02
   4.4840857e+01  -8.1098077e-02
   4.4871000e+01  -8.5143177e-02
   4.4901359e+01  -8.7443282e-02
   4.4931963e+01  -8.8051772e-02
   4.4962843e+01  -8.7024794e-02
   4.4994036e+01  -8.4421232e-02
   4.5025581e+01  -8.0302659e-02
   4.5057527e+01  -7.4733226e-02
   4.5089703e+01  -6.7832298e-02
   4.5121812e+01  -5.9789113e-02
   4.5153879e+01  -5.0741542e-02
   4.5185927e+01  -4.0825419e-02
   4.5217981e+01  -3.0175220e-02
   4.5250062e+01  -1.8924460e-02
   4.5282195e+01  -7.2060515e-03
   4.5301525e+01  -1.6953626e-13
   4.5301525e+01   1.0581813e-15
   4.5333733e+01   1.1143520e-02
   4.5364889e+01   2.0093231e-02
   4.5395787e+01   2.7135727e-02
   4.5426473e+01   3.2277479e-02
   4.5456978e+01   3.5522926e-02
   4.5487331e+01   3.6877829e-02
   4.5517558e+01   3.6349661e-02
   4.5547685e+01   3.3947878e-02
   4.5577731e+01   2.9684100e-02
   4.5607720e+01   2.3572243e-02
   4.5637671e+01   1.5628617e-02
   4.5667603e+01   5.8719859e-03
   4.5683397e+01   7.7368667e-16
   4.5683397e+01  -1.7543952e-13
   4.5713329e+01  -1.1594215e-02
   4.5755849e+01  -2.8076488e-02
   4.5798577e+01  -4.4705300e-02
   4.5841717e+01  -6.1617986e-02
   4.5885350e+01  -7.8904664e-02
   4.5929574e+01  -9.6662647e-02
   4.5974504e+01  -1.1499851e-01
   4.6020283e+01  -1.3403224e-01
   4.6065498e+01  -1.5321968e-01
   4.6109514e+01  -1.7230065e-01
   4.6152580e+01  -1.9137618e-01
   4.6194895e+01  -2.1052675e-01
   4.6236609e+01  -2.2980932e-01
   4.6277837e+01  -2.4926459e-01
   4.6318673e+01  -2.6892139e-01
   4.6359196e+01  -2.8879949e-01
   4.6399474e+01  -3.0891130e-01
   4.6439566e+01  -3.2926307e-01
   4.6479526e+01  -3.4985577e-01
   4.6519405e+01  -3.7068568e-01
   4.6559250e+01  -3.9174481e-01
   4.6599107e+01  -4.1302128e-01
   4.6639023e+01  -4.3449956e-01
   4.6679041e+01  -4.5616067e-01
   4.6719210e+01  -4.7798232e-01
   4.6759577e+01  -4.9993902e-01
   4.6800196e+01  -5.2200221e-01
   4.6841122e+01  -5.4414031e-01
   4.6882419e+01  -5.6631883e-01
   4.6924157e+01  -5.8850044e-01
   4.6966419e+01  -6.1064512e-01
   4.7009302e+01  -6.3271040e-01
   4.7052925e+01  -6.5465176e-01
   4.7096737e+01  -6.7608774e-01
   4.7140457e+01  -6.9678743e-01
   4.7184145e+01  -7.1669309e-01
   4.7227862e+01  -7.3574353e-01
   4.7271669e+01  -7.5387363e-01
   4.7315626e+01  -7.7101426e-01
   4.7359797e+01  -7.8709215e-01
   4.7404250e+01  -8.0202949e-01
   4.7449058e+01  -8.1574333e-01
   4.7494304e+01  -8.2814468e-01
   4.7540081e+01  -8.3913717e-01
   4.7586501e+01  -8.4861511e-01
   4.7633696e+01  -8.5646059e-01
   4.7681834e+01  -8.6253910e-01
   4.7729091e+01  -8.6656274e-01
   4.7775028e+01  -8.6858621e-01
   4.7819928e+01  -8.6873469e-01
   4.7864011e+01  -8.6710000e-01
   4.7907441e+01  -8.6375194e-01
   4.7950342e+01  -8.5874655e-01
   4.7992816e+01  -8.5213076e-01
   4.8034945e+01  -8.4394535e-01
   4.8076803e+01  -8.3422675e-01
   4.8118454e+01  -8.2300838e-01
   4.8159954e+01  -8.1032143e-01
   4.8201356e+01  -7.9619551e-01
   4.8242711e+01  -7.8065899e-01
   4.8284066e+01  -7.6373928e-01
   4.8325469e+01  -7.4546297e-01
   4.8366967e+01  -7.2585581e-01
   4.8408608e+01  -7.0494270e-01
   4.8450441e+01  -6.8274745e-01
   4.8492521e+01  -6.5929249e-01
   4.8534905e+01  -6.3459844e-01
   4.8577655e+01  -6.0868336e-01
   4.8620842e+01  -5.8156186e-01
   4.8664549e+01  -5.5324365e-01
   4.8708870e+01  -5.2373150e-01
   4.8753920e+01  -4.9301823e-01
   4.8798872e+01  -4.6176258e-01
   4.8843737e+01  -4.3007070e-01
   4.8888575e+01  -3.9801293e-01
   4.8933446e+01  -3.6565846e-01
   4.8978407e+01  -3.3307537e-01
   4.9023517e+01  -3.0033061e-01
   4.9068838e+01  -2.6748981e-01
   4.9114434e+01  -2.3461712e-01
   4.9160375e+01  -2.0177498e-01
   4.9206739e+01  -1.6902371e-01
   4.9253612e+01  -1.3642100e-01
   4.9301097e+01  -1.0402114e-01
   4.9349313e+01  -7.1873804e-02
   4.9398408e+01  -4.0022272e-02
   4.9448568e+01  -8.5003366e-03
   4.9462403e+01  -8.3266727e-16
   4.9462403e+01   2.7712554e-13
   4.9491715e+01   1.6866097e-02
   4.9521026e+01   3.1657145e-02
   4.9550450e+01   4.4461034e-02
   4.9579982e+01   5.5303539e-02
   4.9609642e+01   6.4225092e-02
   4.9639452e+01   7.1268770e-02
   4.9669434e+01   7.6480371e-02
   4.9699611e+01   7.9908438e-02
   4.9730009e+01   8.1604281e-02
   4.9760659e+01   8.1621976e-02
   4.9791591e+01   8.0018361e-02
   4.9822843e+01   7.6853005e-02
   4.9854458e+01   7.2188146e-02
   4.9886483e+01   6.6088562e-02
   4.9918634e+01   5.8706270e-02
   4.9950724e+01   5.0217016e-02
   4.9982776e+01   4.0758238e-02
   5.0014814e+01   3.0465535e-02
   5.0046862e+01   1.9473247e-02
   5.0078943e+01   7.9148486e-03
   5.0100255e+01   1.6987627e-13
   5.0100255e+01  -6.5052130e-16
   5.0132392e+01  -1.1165064e-02
   5.0163895e+01  -2.0344567e-02
   5.0195124e+01  -2.7660069e-02
   5.0226122e+01  -3.3116078e-02
   5.0256924e+01  -3.6716375e-02
   5.0287561e+01  -3.8465897e-02
   5.0318059e+01  -3.8371168e-02
   5.0348445e+01  -3.6440600e-02
   5.0378742e+01  -3.2684700e-02
   5.0408972e+01  -2.7116224e-02
   5.0439156e+01  -1.9750276e-02
   5.0469314e+01  -1.0604382e-02
   5.0498692e+01  -1.7609698e-13
   5.0498692e+01   8.5868812e-16
   5.0528844e+01   1.1693934e-02
   5.0571031e+01   2.7954044e-02
   5.0613365e+01   4.4203912e-02
   5.0655993e+01   6.0557242e-02
   5.0698984e+01   7.7096570e-02
   5.0742413e+01   9.3908201e-02
   5.0786369e+01   1.1108337e-01
   5.0830953e+01   1.2872031e-01
   5.0876291e+01   1.4692725e-01
   5.0922537e+01   1.6582706e-01
   5.0967496e+01   1.8455662e-01
   5.1011324e+01   2.0318187e-01
   5.1054272e+01   2.2180490e-01
   5.1096522e+01   2.4049827e-01
   5.1138211e+01   2.5931353e-01
   5.1179446e+01   2.7828764e-01
   5.1220318e+01   2.9744670e-01
   5.1260901e+01   3.1680831e-01
   5.1301259e+01   3.3638314e-01
   5.1341452e+01   3.5617596e-01
   5.1381533e+01   3.7618644e-01
   5.1421551e+01   3.9640967e-01
   5.1461554e+01   4.1683659e-01
   5.1501587e+01   4.3745426e-01
   5.1541698e+01   4.5824613e-01
   5.1581932e+01   4.7919220e-01
   5.1622337e+01   5.0026914e-01
   5.1662965e+01   5.2145042e-01
   5.1703870e+01   5.4270635e-01
   5.1745111e+01   5.6400417e-01
   5.1786756e+01   5.8530814e-01
   5.1828881e+01   6.0657955e-01
   5.1871575e+01   6.2777692e-01
   5.1914945e+01   6.4885618e-01
   5.1959023e+01   6.6972419e-01
   5.2002974e+01   6.8988629e-01
   5.2046858e+01   7.0928623e-01
   5.2090739e+01   7.2786566e-01
   5.2134676e+01   7.4556216e-01
   5.2178733e+01   7.6230935e-01
   5.2222971e+01   7.7803673e-01
   5.2267458e+01   7.9266944e-01
   5.2312264e+01   8.0612775e-01
   5.2357468e+01   8.1832630e-01
   5.2403158e+01   8.2917296e-01
   5.2449439e+01   8.3856722e-01
   5.2496432e+01   8.4639769e-01
   5.2544288e+01   8.5253850e-01
   5.2592478e+01   8.5679466e-01
   5.2639201e+01   8.5902812e-01
   5.2684742e+01   8.5937640e-01
   5.2729364e+01   8.5794216e-01
   5.2773256e+01   8.5480139e-01
   5.2816560e+01   8.5001369e-01
   5.2859389e+01   8.4362816e-01
   5.2901834e+01   8.3568686e-01
   5.2943974e+01   8.2622700e-01
   5.2985877e+01   8.1528236e-01
   5.3027604e+01   8.0288433e-01
   5.3069209e+01   7.8906254e-01
   5.3110745e+01   7.7384530e-01
   5.3152261e+01   7.5725992e-01
   5.3193806e+01   7.3933289e-01
   5.3235426e+01   7.2008989e-01
   5.3277170e+01   6.9955581e-01
   5.3319088e+01   6.7775454e-01
   5.3361232e+01   6.5470880e-01
   5.3403659e+01   6.3043962e-01
   5.3446430e+01   6.0496586e-01
   5.3489613e+01   5.7830329e-01
   5.3533286e+01   5.5046339e-01
   5.3577540e+01   5.2145157e-01
   5.3622484e+01   4.9126455e-01
   5.3667666e+01   4.6029030e-01
   5.3712739e+01   4.2887367e-01
   5.3757763e+01   3.9708537e-01
   5.3802799e+01   3.6499395e-01
   5.3847904e+01   3.3266697e-01
   5.3893139e+01   3.0017089e-01
   5.3938565e+01   2.6757097e-01
   5.3984246e+01   2.3493113e-01
   5.4030250e+01   2.0231365e-01
   5.4076653e+01   1.6977890e-01
   5.4123540e+01   1.3738484e-01
   5.4171009e+01   1.0518632e-01
   5.4219175e+01   7.3234069e-02
   5.4268177e+01   4.1573091e-02
   5.4318190e+01   1.0240056e-02
   5.4334914e+01   2.7598930e-13
   5.4334914e+01  -7.6154361e-16
   5.4364249e+01  -1.6805548e-02
   5.4393583e+01  -3.1542533e-02
   5.4423031e+01  -4.4299045e-02
   5.4452588e+01  -5.5100527e-02
   5.4482274e+01  -6.3987406e-02
   5.4512109e+01  -7.1002751e-02
   5.4542117e+01  -7.6192356e-02
   5.4572320e+01  -7.9604761e-02
   5.4602746e+01  -8.1291273e-02
   5.4633424e+01  -8.1305971e-02
   5.4664386e+01  -7.9705698e-02
   5.4695669e+01  -7.6550033e-02
   5.4727315e+01  -7.1901226e-02
   5.4759374e+01  -6.5824082e-02
   5.4791549e+01  -5.8473014e-02
   5.4823663e+01  -5.0021699e-02
   5.4855740e+01  -4.0607315e-02
   5.4887804e+01  -3.0365216e-02
   5.4919878e+01  -1.9429512e-02
   5.4951986e+01  -7.9334548e-03
   5.4973484e+01  -6.3143935e-16
   5.4973484e+01   1.6880247e-13
   5.5005649e+01   1.1093108e-02
   5.5037130e+01   2.0180282e-02
   5.5068339e+01   2.7402037e-02
   5.5099320e+01   3.2763122e-02
   5.5130107e+01   3.6267421e-02
   5.5160731e+01   3.7919998e-02
   5.5191219e+01   3.7727529e-02
   5.5221597e+01   3.5698590e-02
   5.5251887e+01   3.1843866e-02
   5.5282111e+01   2.6176292e-02
   5.5312291e+01   1.8711159e-02
   5.5342447e+01   9.4661814e-03
   5.5368654e+01   1.4849233e-15
   5.5368654e+01  -1.7420267e-13
   5.5398804e+01  -1.1611220e-02
   5.5440947e+01  -2.7743536e-02
   5.5483237e+01  -4.3871524e-02
   5.5525823e+01  -6.0109048e-02
   5.5568772e+01  -7.6538960e-02
   5.5612162e+01  -9.3247913e-02
   5.5656078e+01  -1.1032755e-01
   5.5700625e+01  -1.2787655e-01
   5.5745926e+01  -1.4600372e-01
   5.5792137e+01  -1.6483259e-01
   5.5837017e+01  -1.8348349e-01
   5.5880773e+01  -2.0204242e-01
   5.5923655e+01  -2.2061059e-01
   5.5965843e+01  -2.3925939e-01
   5.6007473e+01  -2.5803961e-01
   5.6048653e+01  -2.7698761e-01
   5.6089470e+01  -2.9612906e-01
   5.6130000e+01  -3.1548121e-01
   5.6170307e+01  -3.3505445e-01
   5.6210449e+01  -3.5485333e-01
   5.6250480e+01  -3.7487733e-01
   5.6290448e+01  -3.9512137e-01
   5.6330401e+01  -4.1557625e-01
   5.6370385e+01  -4.3622892e-01
   5.6410445e+01  -4.5706273e-01
   5.6450629e+01  -4.7805760e-01
   5.6490984e+01  -4.9919013e-01
   5.6531560e+01  -5.2043373e-01
   5.6572411e+01  -5.4175868e-01
   5.6613598e+01  -5.6313223e-01
   5.6655187e+01  -5.8451860e-01
   5.6697254e+01  -6.0587914e-01
   5.6739887e+01  -6.2717240e-01
   5.6783193e+01  -6.4835443e-01
   5.6827217e+01  -6.6933837e-01
   5.6871112e+01  -6.8962175e-01
   5.6914940e+01  -7.0914805e-01
   5.6958763e+01  -7.2785872e-01
   5.7002642e+01  -7.4569119e-01
   5.7046639e+01  -7.6257890e-01
   5.7090815e+01  -7.7845125e-01
   5.7135237e+01  -7.9323330e-01
   5.7179976e+01  -8.0684528e-01
   5.7225109e+01  -8.1920185e-01
   5.7270725e+01  -8.3021097e-01
   5.7316925e+01  -8.3977233e-01
   5.7363832e+01  -8.4777491e-01
   5.7411594e+01  -8.5409342e-01
   5.7459786e+01  -8.5853874e-01
   5.7506505e+01  -8.6094999e-01
   5.7552033e+01  -8.6146635e-01
   5.7596636e+01  -8.6019210e-01
   5.7640504e+01  -8.5720418e-01
   5.7683781e+01  -8.5256282e-01
   5.7726579e+01  -8.4631755e-01
   5.7768991e+01  -8.3851069e-01
   5.7811095e+01  -8.2917965e-01
   5.7852960e+01  -8.1835839e-01
   5.7894647e+01  -8.0607837e-01
   5.7936210e+01  -7.9236930e-01
   5.7977701e+01  -7.7725957e-01
   5.8019171e+01  -7.6077653e-01
   5.8060666e+01  -7.4294670e-01
   5.8102234e+01  -7.2379584e-01
   5.8143924e+01  -7.0334887e-01
   5.8185784e+01  -6.8162979e-01
   5.8227867e+01  -6.5866136e-01
   5.8270229e+01  -6.3446480e-01
   5.8312930e+01  -6.0905910e-01
   5.8356039e+01  -5.8246028e-01
   5.8399632e+01  -5.5468015e-01
   5.8443799e+01  -5.2572460e-01
   5.8488647e+01  -4.9559100e-01
   5.8533789e+01  -4.6462227e-01
   5.8578819e+01  -4.3320327e-01
   5.8623796e+01  -4.0140515e-01
   5.8668780e+01  -3.6929668e-01
   5.8713830e+01  -3.3694563e-01
   5.8759006e+01  -3.0441867e-01
   5.8804367e+01  -2.7178130e-01
   5.8849978e+01  -2.3909764e-01
   5.8895907e+01  -2.0643024e-01
   5.8942229e+01  -1.7383973e-01
   5.8989026e+01  -1.4138437e-01
   5.9036397e+01  -1.0911940e-01
   5.9084454e+01  -7.7096000e-02
   5.9133333e+01  -4.5359790e-02
   5.9183206e+01  -1.3948306e-02
   5.9205908e+01  -1.4051260e-16
   5.9205908e+01   2.7696248e-13
   5.9235238e+01   1.6824469e-02
   5.9264567e+01   3.1579043e-02
   5.9294010e+01   4.4351808e-02
   5.9323561e+01   5.5168177e-02
   5.9353241e+01   6.4068582e-02
   5.9383071e+01   7.1096094e-02
   5.9413072e+01   7.6296511e-02
   5.9443270e+01   7.9718376e-02
   5.9473689e+01   8.1412999e-02
   5.9504360e+01   8.1434462e-02
   5.9535315e+01   7.9839613e-02
   5.9566590e+01   7.6688034e-02
   5.9598228e+01   7.2041981e-02
   5.9630277e+01   6.5966262e-02
   5.9662449e+01   5.8614058e-02
   5.9694558e+01   5.0159898e-02
   5.9726630e+01   4.0741035e-02
   5.9758689e+01   3.0492889e-02
   5.9790758e+01   1.9549633e-02
   5.9822860e+01   8.0445783e-03
   5.9844634e+01   1.6983637e-13
   5.9844634e+01   1.8214596e-16
   5.9876793e+01  -1.1106896e-02
   5.9908276e+01  -2.0210395e-02
   5.9939488e+01  -2.7448044e-02
   5.9970470e+01  -3.2824556e-02
   6.0001258e+01  -3.6343795e-02
   6.0031883e+01  -3.8010805e-02
   6.0062371e+01  -3.7832236e-02
   6.0092748e+01  -3.5816635e-02
   6.0123038e+01  -3.1974656e-02
   6.0153262e+01  -2.6319201e-02
   6.0183442e+01  -1.8865527e-02
   6.0213596e+01  -9.6313156e-03
   6.0240252e+01  -1.0616508e-15
   6.0240252e+01   1.7488094e-13
   6.0270401e+01   1.1627665e-02
   6.0312550e+01   2.7786752e-02
   6.0354846e+01   4.3942589e-02
   6.0397439e+01   6.0209206e-02
   6.0440396e+01   7.6669491e-02
   6.0483793e+01   9.3410157e-02
   6.0527718e+01   1.1052292e-01
   6.0572275e+01   1.2810659e-01
   6.0617587e+01   1.4627010e-01
   6.0663811e+01   1.6513724e-01
   6.0708685e+01   1.8381813e-01
   6.0752437e+01   2.0240696e-01
   6.0795315e+01   2.2100509e-01
   6.0837501e+01   2.3968382e-01
   6.0879131e+01   2.5849385e-01
   6.0920310e+01   2.7747149e-01
   6.0961128e+01   2.9664235e-01
   6.1001659e+01   3.1602367e-01
   6.1041968e+01   3.3562577e-01
   6.1082112e+01   3.5545320e-01
   6.1122145e+01   3.7550539e-01
   6.1162116e+01   3.9577725e-01
   6.1202072e+01   4.1625954e-01
   6.1242060e+01   4.3693920e-01
   6.1282125e+01   4.5779954e-01
   6.1322313e+01   4.7882046e-01
   6.1362672e+01   4.9997854e-01
   6.1403254e+01   5.2124718e-01
   6.1444112e+01   5.4259663e-01
   6.1485306e+01   5.6399410e-01
   6.1526902e+01   5.8540383e-01
   6.1568977e+01   6.0678714e-01
   6.1611620e+01   6.2810259e-01
   6.1654937e+01   6.4930620e-01
   6.1698962e+01   6.7030610e-01
   6.1742859e+01   6.9060428e-01
   6.1786690e+01   7.1014421e-01
   6.1830516e+01   7.2886734e-01
   6.1874400e+01   7.4671105e-01
   6.1918401e+01   7.6360878e-01
   6.1962583e+01   7.7948989e-01
   6.2007011e+01   7.9427939e-01
   6.2051756e+01   8.0789750e-01
   6.2096897e+01   8.2025879e-01
   6.2142522e+01   8.3127118e-01
   6.2188733e+01   8.4083425e-01
   6.2235651e+01   8.4883687e-01
   6.2283426e+01   8.5515356e-01
   6.2331605e+01   8.5959289e-01
   6.2378313e+01   8.6199861e-01
   6.2423834e+01   8.6250965e-01
   6.2468431e+01   8.6123003e-01
   6.2512295e+01   8.5823657e-01
   6.2555569e+01   8.5358943e-01
   6.2598366e+01   8.4733808e-01
   6.2640777e+01   8.3952485e-01
   6.2682882e+01   8.3018711e-01
   6.2724748e+01   8.1935880e-01
   6.2766436e+01   8.0707141e-01
   6.2808001e+01   7.9335462e-01
   6.2849495e+01   7.7823680e-01
   6.2890967e+01   7.6174533e-01
   6.2932466e+01   7.4390671e-01
   6.2974038e+01   7.2474667e-01
   6.3015733e+01   7.0429014e-01
   6.3057599e+01   6.8256107e-01
   6.3099688e+01   6.5958222e-01
   6.3142056e+01   6.3537474e-01
   6.3184765e+01   6.0995760e-01
   6.3227882e+01   5.8334673e-01
   6.3271485e+01   5.5555386e-01
   6.3315663e+01   5.2658476e-01
   6.3360523e+01   4.9643663e-01
   6.3405666e+01   4.6546083e-01
   6.3450698e+01   4.3403473e-01
   6.3495678e+01   4.0222945e-01
   6.3540666e+01   3.7011372e-01
   6.3585720e+01   3.3775528e-01
   6.3630901e+01   3.0522077e-01
   6.3676268e+01   2.7257566e-01
   6.3721886e+01   2.3988403e-01
   6.3767823e+01   2.0720836e-01
   6.3814153e+01   1.7460922e-01
   6.3860960e+01   1.4214480e-01
   6.3908342e+01   1.0987022e-01
   6.3956411e+01   7.7836556e-02
   6.4005305e+01   4.6089243e-02
   6.4055196e+01   1.4665588e-02
   6.4079075e+01   5.4848834e-13
   6.4079075e+01  -5.2544774e-15
   6.4108403e+01  -1.6808348e-02
   6.4137731e+01  -3.1546481e-02
   6.4167171e+01  -4.4302529e-02
   6.4196721e+01  -5.5101939e-02
   6.4226400e+01  -6.3985172e-02
   6.4256228e+01  -7.0995331e-02
   6.4286228e+01  -7.6178242e-02
   6.4316424e+01  -7.9582480e-02
   6.4346842e+01  -8.1259387e-02
   6.4377512e+01  -8.1263075e-02
   6.4408466e+01  -7.9650422e-02
   6.4439740e+01  -7.6481042e-02
   6.4471377e+01  -7.1817223e-02
   6.4503427e+01  -6.5723801e-02
   6.4535595e+01  -5.8354882e-02
   6.4567702e+01  -4.9884660e-02
   6.4599771e+01  -4.0450402e-02
   6.4631827e+01  -3.0187550e-02
   6.4663893e+01  -1.9230300e-02
   6.4695993e+01  -7.7119864e-03
   6.4716852e+01  -3.3774893e-13
   6.4716852e+01   1.6835491e-15
   6.4749009e+01   1.1112096e-02
   6.4780504e+01   2.0227840e-02
   6.4811727e+01   2.7478988e-02
   6.4842720e+01   3.2870177e-02
   6.4873519e+01   3.6405244e-02
   6.4904153e+01   3.8089192e-02
   6.4934650e+01   3.7928630e-02
   6.4965036e+01   3.5932057e-02
   6.4995334e+01   3.2110075e-02
   6.5025566e+01   2.6475536e-02
   6.5055752e+01   1.9043643e-02
   6.5085914e+01   9.8320203e-03
   6.5113148e+01   3.5129712e-13
   6.5113148e+01  -7.9970752e-16
   6.5143304e+01  -1.1636052e-02
   6.5185442e+01  -2.7796071e-02
   6.5227726e+01  -4.3948548e-02
   6.5270303e+01  -6.0206955e-02
   6.5313241e+01  -7.6654046e-02
   6.5356615e+01  -9.3376325e-02
   6.5400513e+01  -1.1046521e-01
   6.5445036e+01  -1.2801909e-01
   6.5490309e+01  -1.4614627e-01
   6.5536485e+01  -1.6496964e-01
   6.5581420e+01  -1.8365038e-01
   6.5625223e+01  -2.0223430e-01
   6.5668142e+01  -2.2082277e-01
   6.5710361e+01  -2.3948837e-01
   6.5752017e+01  -2.5828266e-01
   6.5793218e+01  -2.7724262e-01
   6.5834054e+01  -2.9639435e-01
   6.5874599e+01  -3.1575548e-01
   6.5914918e+01  -3.3533669e-01
   6.5955071e+01  -3.5514280e-01
   6.5995110e+01  -3.7517350e-01
   6.6035084e+01  -3.9542392e-01
   6.6075041e+01  -4.1588506e-01
   6.6115027e+01  -4.3654402e-01
   6.6155089e+01  -4.5738434e-01
   6.6195271e+01  -4.7838606e-01
   6.6235622e+01  -4.9952596e-01
   6.6276193e+01  -5.2077757e-01
   6.6317037e+01  -5.4211133e-01
   6.6358214e+01  -5.6349461e-01
   6.6399790e+01  -5.8489178e-01
   6.6441841e+01  -6.0626429e-01
   6.6484454e+01  -6.2757086e-01
   6.6527736e+01  -6.4876760e-01
   6.6571771e+01  -6.6978702e-01
   6.6615675e+01  -6.9010748e-01
   6.6659509e+01  -7.0967253e-01
   6.6703336e+01  -7.2842382e-01
   6.6747217e+01  -7.4629895e-01
   6.6791213e+01  -7.6323155e-01
   6.6835386e+01  -7.7915119e-01
   6.6879802e+01  -7.9398312e-01
   6.6924532e+01  -8.0764778e-01
   6.6969653e+01  -8.2006009e-01
   6.7015254e+01  -8.3112830e-01
   6.7061435e+01  -8.4075244e-01
   6.7108317e+01  -8.4882199e-01
   6.7156049e+01  -8.5521227e-01
   6.7204310e+01  -8.5974185e-01
   6.7251085e+01  -8.6223073e-01
   6.7296657e+01  -8.6281963e-01
   6.7341296e+01  -8.6161419e-01
   6.7385193e+01  -8.5869218e-01
   6.7428494e+01  -8.5411438e-01
   6.7471313e+01  -8.4793063e-01
   6.7513743e+01  -8.4018352e-01
   6.7555862e+01  -8.3091060e-01
   6.7597740e+01  -8.2014594e-01
   6.7639436e+01  -8.0792109e-01
   6.7681008e+01  -7.9426580e-01
   6.7722506e+01  -7.7920850e-01
   6.7763980e+01  -7.6277656e-01
   6.7805478e+01  -7.4499654e-01
   6.7847048e+01  -7.2589419e-01
   6.7888738e+01  -7.0549445e-01
   6.7930596e+01  -6.8382133e-01
   6.7972675e+01  -6.6089763e-01
   6.8015032e+01  -6.3674458e-01
   6.8057725e+01  -6.1138125e-01
   6.8100823e+01  -5.8482373e-01
   6.8144403e+01  -5.5708395e-01
   6.8188554e+01  -5.2816799e-01
   6.8233382e+01  -4.9807352e-01
   6.8278534e+01  -4.6711923e-01
   6.8323572e+01  -4.3571141e-01
   6.8368555e+01  -4.0392134e-01
   6.8413543e+01  -3.7181778e-01
   6.8458596e+01  -3.3946851e-01
   6.8503772e+01  -3.0694019e-01
   6.8549131e+01  -2.7429833e-01
   6.8594738e+01  -2.4160704e-01
   6.8640661e+01  -2.0892889e-01
   6.8686973e+01  -1.7632450e-01
   6.8733759e+01  -1.4385217e-01
   6.8781115e+01  -1.1156716e-01
   6.8829152e+01  -7.9520709e-02
   6.8878008e+01  -4.7758537e-02
   6.8927850e+01  -1.6318356e-02
   6.8954403e+01  -5.5037225e-13
   6.8954403e+01   3.2161773e-15
   6.8983731e+01   1.6802971e-02
   6.9013058e+01   3.1535670e-02
   6.9042498e+01   4.4286267e-02
   6.9072048e+01   5.5080176e-02
   6.9101726e+01   6.3957870e-02
   6.9131554e+01   7.0962460e-02
   6.9161554e+01   7.6139784e-02
   6.9191750e+01   7.9538427e-02
   6.9222168e+01   8.1209738e-02
   6.9252838e+01   8.1207841e-02
   6.9283791e+01   7.9589624e-02
   6.9315066e+01   7.6414711e-02
   6.9346703e+01   7.1745398e-02
   6.9378752e+01   6.5646533e-02
   6.9410920e+01   5.8272480e-02
   6.9443026e+01   4.9797346e-02
   6.9475095e+01   4.0358403e-02
   6.9507150e+01   3.0091100e-02
   6.9539216e+01   1.9129637e-02
   6.9571315e+01   7.6073587e-03
   6.9591887e+01   3.3967187e-13
   6.9591887e+01   2.0816682e-16
   6.9624043e+01  -1.1113476e-02
   6.9655543e+01  -2.0232708e-02
   6.9686769e+01  -2.7487735e-02
   6.9717766e+01  -3.2883172e-02
   6.9748568e+01  -3.6422844e-02
   6.9779205e+01  -3.8111746e-02
   6.9809705e+01  -3.7956469e-02
   6.9840093e+01  -3.5965502e-02
   6.9870394e+01  -3.2149429e-02
   6.9900628e+01  -2.6521086e-02
   6.9930817e+01  -1.9095660e-02
   6.9960981e+01  -9.8907571e-03
   6.9988385e+01  -3.5077670e-13
   6.9988385e+01   1.3773704e-15
   7.0000000e+01   4.4910982e-03


==> figuresAndData/relayOutputSixthOrderNumeratorS2plusS4MinusS5_startingAtOrigin.csv <==
   0.0000000e+00   0.0000000e+00
   1.2679146e-05  -1.2678985e-05
   7.6074873e-05  -7.6069086e-05
   3.9305351e-04  -3.9289899e-04
   1.9779467e-03  -1.9740306e-03
   9.2365906e-03  -9.1508847e-03
   1.7435329e-02  -1.7128723e-02
   2.5572727e-02  -2.4910562e-02
   3.4080262e-02  -3.2899515e-02
   4.2578293e-02  -4.0728027e-02
   5.1066712e-02  -4.8394886e-02
   5.9945335e-02  -5.6249072e-02
   6.9390434e-02  -6.4417126e-02
   7.9381330e-02  -7.2844890e-02
   8.9898763e-02  -8.1478514e-02
   1.0092494e-01  -9.0264561e-02
   1.1244336e-01  -9.9149908e-02
   1.2443864e-01  -1.0808169e-01
   1.3689647e-01  -1.1700726e-01
   1.4980341e-01  -1.2587419e-01
   1.6314691e-01  -1.3463028e-01
   1.7691520e-01  -1.4322359e-01
   1.9109722e-01  -1.5160246e-01
   2.0568263e-01  -1.5971557e-01
   2.2066170e-01  -1.6751203e-01
   2.3602532e-01  -1.7494139e-01
   2.5176497e-01  -1.8195376e-01
   2.6787268e-01  -1.8849989e-01
   2.8434101e-01  -1.9453124e-01
   3.0116305e-01  -2.0000008e-01
   3.1833237e-01  -2.0485959e-01
   3.3584305e-01  -2.0906398e-01
   3.5368966e-01  -2.1256856e-01
   3.7186722e-01  -2.1532986e-01
   3.9037124e-01  -2.1730576e-01
   4.0919771e-01  -2.1845557e-01
   4.2834309e-01  -2.1874016e-01
   4.4780435e-01  -2.1812206e-01
   4.6757893e-01  -2.1656555e-01
   4.8766482e-01  -2.1403683e-01
   5.0806055e-01  -2.1050403e-01
   5.2876521e-01  -2.0593736e-01
   5.4977853e-01  -2.0030921e-01
   5.7107141e-01  -1.9360414e-01
   5.9261823e-01  -1.8581347e-01
   6.1441662e-01  -1.7692600e-01
   6.3646454e-01  -1.6693373e-01
   6.5876034e-01  -1.5583194e-01
   6.8130274e-01  -1.4361923e-01
   7.0409084e-01  -1.3029762e-01
   7.2712416e-01  -1.1587263e-01
   7.5029533e-01  -1.0042690e-01
   7.7333887e-01  -8.4177814e-02
   7.9626685e-01  -6.7172903e-02
   8.1909241e-01  -4.9457143e-02
   8.4182767e-01  -3.1074608e-02
   8.6448388e-01  -1.2068631e-02
   8.7848485e-01   1.3357371e-16
   8.7848485e-01   6.3143935e-15
   9.0107253e-01   6.4102480e-02
   9.2075709e-01   1.1871066e-01
   9.4063902e-01   1.7260222e-01
   9.6069795e-01   2.2561312e-01
   9.8068455e-01   2.7700314e-01
   1.0005467e+00   3.2659219e-01
   1.0202955e+00   3.7437085e-01
   1.0399414e+00   4.2032984e-01
   1.0594939e+00   4.6445897e-01
   1.0789619e+00   5.0674742e-01
   1.0983537e+00   5.4718403e-01
   1.1176767e+00   5.8575743e-01
   1.1369381e+00   6.2245632e-01
   1.1561447e+00   6.5726950e-01
   1.1753028e+00   6.9018604e-01
   1.1944184e+00   7.2119537e-01
   1.2134973e+00   7.5028733e-01
   1.2325450e+00   7.7745225e-01
   1.2515669e+00   8.0268100e-01
   1.2705682e+00   8.2596501e-01
   1.2895539e+00   8.4729633e-01
   1.3085290e+00   8.6666765e-01
   1.3274984e+00   8.8407231e-01
   1.3464667e+00   8.9950433e-01
   1.3654388e+00   9.1295839e-01
   1.3848205e+00   9.2465082e-01
   1.4046847e+00   9.3447849e-01
   1.4250118e+00   9.4227543e-01
   1.4455741e+00   9.4783968e-01
   1.4660857e+00   9.5106903e-01
   1.4865528e+00   9.5199047e-01
   1.5074316e+00   9.5057613e-01
   1.5287673e+00   9.4669296e-01
   1.5505395e+00   9.4021370e-01
   1.5727310e+00   9.3102319e-01
   1.5953275e+00   9.1901772e-01
   1.6183172e+00   9.0410469e-01
   1.6416903e+00   8.8620232e-01
   1.6652281e+00   8.6543803e-01
   1.6887292e+00   8.4202932e-01
   1.7122028e+00   8.1604508e-01
   1.7356584e+00   7.8755412e-01
   1.7591051e+00   7.5662573e-01
   1.7825522e+00   7.2332980e-01
   1.8060084e+00   6.8773687e-01
   1.8294829e+00   6.4991828e-01
   1.8531228e+00   6.0970501e-01
   1.8772193e+00   5.6661876e-01
   1.9017623e+00   5.2066997e-01
   1.9267447e+00   4.7188004e-01
   1.9521621e+00   4.2028235e-01
   1.9780122e+00   3.6592222e-01
   2.0039771e+00   3.0955775e-01
   2.0298746e+00   2.5173353e-01
   2.0557175e+00   1.9258756e-01
   2.0815190e+00   1.3225499e-01
   2.1072918e+00   7.0870038e-02
   2.1330480e+00   8.5661824e-03
   2.1365623e+00   6.9371592e-14
   2.1365623e+00   2.9490299e-17
   2.1623141e+00  -1.1334659e-01
   2.1862891e+00  -2.1695686e-01
   2.2104601e+00  -3.1933152e-01
   2.2348254e+00  -4.2020773e-01
   2.2594049e+00  -5.1940587e-01
   2.2842207e+00  -6.1674288e-01
   2.3092980e+00  -7.1203277e-01
   2.3346656e+00  -8.0508601e-01
   2.3603569e+00  -8.9570887e-01
   2.3859993e+00  -9.8234169e-01
   2.4114737e+00  -1.0644568e+00
   2.4367991e+00  -1.1420285e+00
   2.4619939e+00  -1.2150331e+00
   2.4870748e+00  -1.2834451e+00
   2.5120571e+00  -1.3472389e+00
   2.5369551e+00  -1.4063888e+00
   2.5617821e+00  -1.4608698e+00
   2.5865506e+00  -1.5106585e+00
   2.6112725e+00  -1.5557327e+00
   2.6359593e+00  -1.5960724e+00
   2.6606219e+00  -1.6316595e+00
   2.6852712e+00  -1.6624781e+00
   2.7099176e+00  -1.6885150e+00
   2.7345715e+00  -1.7097591e+00
   2.7592432e+00  -1.7262019e+00
   2.7839430e+00  -1.7378375e+00
   2.8086814e+00  -1.7446623e+00
   2.8334690e+00  -1.7466755e+00
   2.8583166e+00  -1.7438783e+00
   2.8832353e+00  -1.7362745e+00
   2.9082368e+00  -1.7238700e+00
   2.9333331e+00  -1.7066724e+00
   2.9585369e+00  -1.6846915e+00
   2.9838618e+00  -1.6579382e+00
   3.0093221e+00  -1.6264247e+00
   3.0349334e+00  -1.5901637e+00
   3.0607124e+00  -1.5491683e+00
   3.0866776e+00  -1.5034506e+00
   3.1128491e+00  -1.4530214e+00
   3.1392495e+00  -1.3978889e+00
   3.1658911e+00  -1.3380874e+00
   3.1925571e+00  -1.2742262e+00
   3.2192608e+00  -1.2064548e+00
   3.2460156e+00  -1.1349249e+00
   3.2728349e+00  -1.0597901e+00
   3.2997326e+00  -9.8120605e-01
   3.3267233e+00  -8.9933058e-01
   3.3538219e+00  -8.1432352e-01
   3.3810445e+00  -7.2634679e-01
   3.4083743e+00  -6.3567792e-01
   3.4356574e+00  -5.4307937e-01
   3.4629085e+00  -4.4877446e-01
   3.4901419e+00  -3.5298353e-01
   3.5173719e+00  -2.5592581e-01
   3.5446123e+00  -1.5781970e-01
   3.5718769e+00  -5.8883027e-02
   3.5880374e+00  -9.0205621e-16
   3.5880374e+00   1.0279277e-13
   3.6153402e+00   1.5279833e-01
   3.6412487e+00   2.9497674e-01
   3.6673795e+00   4.3526557e-01
   3.6937379e+00   5.7329089e-01
   3.7203491e+00   7.0877017e-01
   3.7472415e+00   8.4141553e-01
   3.7744375e+00   9.7088584e-01
   3.8013894e+00   1.0942629e+00
   3.8281204e+00   1.2115065e+00
   3.8546577e+00   1.3226018e+00
   3.8810253e+00   1.4275261e+00
   3.9072447e+00   1.5262510e+00
   3.9333353e+00   1.6187452e+00
   3.9593145e+00   1.7049753e+00
   3.9851988e+00   1.7849081e+00
   4.0110033e+00   1.8585108e+00
   4.0367421e+00   1.9257522e+00
   4.0624287e+00   1.9866033e+00
   4.0880759e+00   2.0410375e+00
   4.1136962e+00   2.0890309e+00
   4.1393015e+00   2.1305631e+00
   4.1649036e+00   2.1656167e+00
   4.1905141e+00   2.1941780e+00
   4.2161446e+00   2.2162368e+00
   4.2418066e+00   2.2317864e+00
   4.2675118e+00   2.2408236e+00
   4.2932720e+00   2.2433489e+00
   4.3190995e+00   2.2393661e+00
   4.3449039e+00   2.2289365e+00
   4.3706711e+00   2.2121672e+00
   4.3964137e+00   2.1891656e+00
   4.4221439e+00   2.1600408e+00
   4.4478734e+00   2.1249040e+00
   4.4736142e+00   2.0838685e+00
   4.4993780e+00   2.0370499e+00
   4.5251764e+00   1.9845667e+00
   4.5510216e+00   1.9265397e+00
   4.5769256e+00   1.8630925e+00
   4.6029009e+00   1.7943515e+00
   4.6289604e+00   1.7204457e+00
   4.6551177e+00   1.6415066e+00
   4.6813869e+00   1.5576685e+00
   4.7077831e+00   1.4690675e+00
   4.7343224e+00   1.3758421e+00
   4.7610219e+00   1.2781325e+00
   4.7879005e+00   1.1760799e+00
   4.8149683e+00   1.0698680e+00
   4.8421637e+00   9.5998784e-01
   4.8695042e+00   8.4664082e-01
   4.8969539e+00   7.3026506e-01
   4.9243759e+00   6.1176509e-01
   4.9517844e+00   4.9142192e-01
   4.9791937e+00   3.6951399e-01
   5.0066180e+00   2.4631871e-01
   5.0340714e+00   1.2211276e-01
   5.0609465e+00   3.4694470e-15
   5.0609465e+00  -2.5504598e-13
   5.0884432e+00  -1.7859630e-01
   5.1148164e+00  -3.4681875e-01
   5.1414020e+00  -5.1294054e-01
   5.1682087e+00  -6.7653453e-01
   5.1952614e+00  -8.3725609e-01
   5.2225878e+00  -9.9475474e-01
   5.2500570e+00  -1.1477842e+00
   5.2772574e+00  -1.2937287e+00
   5.3042172e+00  -1.4325616e+00
   5.3309659e+00  -1.5642754e+00
   5.3575299e+00  -1.6888500e+00
   5.3839321e+00  -1.8062568e+00
   5.4101934e+00  -1.9164620e+00
   5.4363325e+00  -2.0194287e+00
   5.4623666e+00  -2.1151188e+00
   5.4883117e+00  -2.2034946e+00
   5.5141826e+00  -2.2845191e+00
   5.5399933e+00  -2.3581576e+00
   5.5657571e+00  -2.4243779e+00
   5.5914869e+00  -2.4831510e+00
   5.6171948e+00  -2.5344511e+00
   5.6428931e+00  -2.5782563e+00
   5.6685933e+00  -2.6145486e+00
   5.6943073e+00  -2.6433138e+00
   5.7200467e+00  -2.6645421e+00
   5.7458232e+00  -2.6782276e+00
   5.7716487e+00  -2.6843685e+00
   5.7975353e+00  -2.6829671e+00
   5.8234956e+00  -2.6740293e+00
   5.8495424e+00  -2.6575648e+00
   5.8756893e+00  -2.6335864e+00
   5.9019504e+00  -2.6021099e+00
   5.9283409e+00  -2.5631536e+00
   5.9548770e+00  -2.5167377e+00
   5.9815055e+00  -2.4630348e+00
   6.0081653e+00  -2.4023133e+00
   6.0348696e+00  -2.3347253e+00
   6.0616317e+00  -2.2604267e+00
   6.0884653e+00  -2.1795765e+00
   6.1153845e+00  -2.0923376e+00
   6.1424040e+00  -1.9988758e+00
   6.1695260e+00  -1.8994100e+00
   6.1967025e+00  -1.7943752e+00
   6.2239478e+00  -1.6840012e+00
   6.2512766e+00  -1.5685210e+00
   6.2787039e+00  -1.4481708e+00
   6.3062458e+00  -1.3231898e+00
   6.3339191e+00  -1.1938200e+00
   6.3616593e+00  -1.0607070e+00
   6.3893556e+00  -9.2476846e-01
   6.4170233e+00  -7.8633712e-01
   6.4446773e+00  -6.4574181e-01
   6.4723324e+00  -5.0330968e-01
   6.5000030e+00  -3.5936662e-01
   6.5277036e+00  -2.1423762e-01
   6.5554489e+00  -6.8247156e-02
   6.5683999e+00  -1.1657342e-15
   6.5683999e+00   2.9841407e-13
   6.5962046e+00   2.0053642e-01
   6.6229913e+00   3.9034944e-01
   6.6499899e+00   5.7783745e-01
   6.6772109e+00   7.6252103e-01
   6.7046797e+00   9.4400355e-01
   6.7324246e+00   1.1218820e+00
   6.7604781e+00   1.2957466e+00
   6.7885473e+00   1.4632483e+00
   6.8163586e+00   1.6224346e+00
   6.8439412e+00   1.7732784e+00
   6.8713242e+00   1.9157611e+00
   6.8985332e+00   2.0498528e+00
   6.9255911e+00   2.1755166e+00
   6.9525185e+00   2.2927112e+00
   6.9793344e+00   2.4013936e+00
   7.0060560e+00   2.5015207e+00
   7.0326996e+00   2.5930508e+00
   7.0592805e+00   2.6759444e+00
   7.0858132e+00   2.7501653e+00
   7.1123115e+00   2.8156809e+00
   7.1387888e+00   2.8724628e+00
   7.1652583e+00   2.9204872e+00
   7.1917327e+00   2.9597352e+00
   7.2182249e+00   2.9901925e+00
   7.2447475e+00   3.0118501e+00
   7.2713135e+00   3.0247039e+00
   7.2979358e+00   3.0287547e+00
   7.3246279e+00   3.0240082e+00
   7.3514036e+00   3.0104745e+00
   7.3782772e+00   2.9881681e+00
   7.4052638e+00   2.9571074e+00
   7.4323587e+00   2.9173475e+00
   7.4594532e+00   2.8691748e+00
   7.4865610e+00   2.8127576e+00
   7.5136957e+00   2.7482677e+00
   7.5408712e+00   2.6758809e+00
   7.5681013e+00   2.5957768e+00
   7.5953960e+00   2.5081536e+00
   7.6227000e+00   2.4134538e+00
   7.6500274e+00   2.3119277e+00
   7.6773921e+00   2.2038285e+00
   7.7048083e+00   2.0894123e+00
   7.7322905e+00   1.9689383e+00
   7.7598536e+00   1.8426690e+00
   7.7875130e+00   1.7108702e+00
   7.8152849e+00   1.5738112e+00
   7.8431863e+00   1.4317645e+00
   7.8710999e+00   1.2857241e+00
   7.8989655e+00   1.1364479e+00
   7.9267988e+00   9.8430742e-01
   7.9546151e+00   8.2967043e-01
   7.9824295e+00   6.7290263e-01
   8.0102567e+00   5.1436815e-01
   8.0381115e+00   3.5443000e-01
   8.0660086e+00   1.9345045e-01
   8.0939631e+00   3.1791466e-02
   8.0994602e+00   4.4118875e-13
   8.0994602e+00  -2.1624369e-13
   8.1274874e+00  -2.1636505e-01
   8.1545611e+00  -4.2166289e-01
   8.1818502e+00  -6.2439120e-01
   8.2093664e+00  -8.2402710e-01
   8.2371359e+00  -1.0201320e+00
   8.2651880e+00  -1.2122603e+00
   8.2933990e+00  -1.3989376e+00
   8.3213220e+00  -1.5767921e+00
   8.3489875e+00  -1.7457965e+00
   8.3764283e+00  -1.9059480e+00
   8.4036727e+00  -2.0572267e+00
   8.4307459e+00  -2.1996006e+00
   8.4576704e+00  -2.3330306e+00
   8.4844664e+00  -2.4574731e+00
   8.5111524e+00  -2.5728827e+00
   8.5377456e+00  -2.6792140e+00
   8.5642618e+00  -2.7764230e+00
   8.5907162e+00  -2.8644682e+00
   8.6171229e+00  -2.9433113e+00
   8.6434957e+00  -3.0129180e+00
   8.6698477e+00  -3.0732582e+00
   8.6961919e+00  -3.1243070e+00
   8.7225408e+00  -3.1660439e+00
   8.7489072e+00  -3.1984541e+00
   8.7753035e+00  -3.2215277e+00
   8.8017424e+00  -3.2352601e+00
   8.8282368e+00  -3.2396520e+00
   8.8547998e+00  -3.2347090e+00
   8.8814450e+00  -3.2204415e+00
   8.9081865e+00  -3.1968644e+00
   8.9349324e+00  -3.1641455e+00
   8.9616638e+00  -3.1224737e+00
   8.9883939e+00  -3.0720182e+00
   9.0151361e+00  -3.0129512e+00
   9.0419034e+00  -2.9454485e+00
   9.0687090e+00  -2.8696901e+00
   9.0955662e+00  -2.7858597e+00
   9.1224888e+00  -2.6941452e+00
   9.1494907e+00  -2.5947386e+00
   9.1765865e+00  -2.4878360e+00
   9.2037915e+00  -2.3736374e+00
   9.2311212e+00  -2.2523490e+00
   9.2585135e+00  -2.1245560e+00
   9.2859834e+00  -1.9905354e+00
   9.3135461e+00  -1.8505684e+00
   9.3412174e+00  -1.7049399e+00
   9.3690139e+00  -1.5539383e+00
   9.3969396e+00  -1.3979346e+00
   9.4248145e+00  -1.2383813e+00
   9.4526538e+00  -1.0756787e+00
   9.4804730e+00  -9.1022083e-01
   9.5082873e+00  -7.4239944e-01
   9.5361113e+00  -5.7260440e-01
   9.5639600e+00  -4.0122431e-01
   9.5918479e+00  -2.2864690e-01
   9.6197901e+00  -5.5259465e-02
   9.6286920e+00  -4.5286691e-13
   9.6286920e+00   2.5277003e-13
   9.6567037e+00   2.2813886e-01
   9.6838333e+00   4.4537498e-01
   9.7111712e+00   6.6002699e-01
   9.7387297e+00   8.7155160e-01
   9.7665340e+00   1.0794856e+00
   9.7946126e+00   1.2833586e+00
   9.8229981e+00   1.4826927e+00
   9.8512548e+00   1.6738641e+00
   9.8792397e+00   1.8555936e+00
   9.9069857e+00   2.0278705e+00
   9.9345231e+00   2.1906802e+00
   9.9618789e+00   2.3439935e+00
   9.9890767e+00   2.4877713e+00
   1.0016138e+01   2.6219691e+00
   1.0043082e+01   2.7465396e+00
   1.0069927e+01   2.8614346e+00
   1.0096690e+01   2.9666074e+00
   1.0123385e+01   3.0620131e+00
   1.0150029e+01   3.1476106e+00
   1.0176635e+01   3.2233623e+00
   1.0203217e+01   3.2892355e+00
   1.0229787e+01   3.3452026e+00
   1.0256360e+01   3.3912411e+00
   1.0282948e+01   3.4273341e+00
   1.0309564e+01   3.4534702e+00
   1.0336220e+01   3.4696438e+00
   1.0362930e+01   3.4758548e+00
   1.0389708e+01   3.4721085e+00
   1.0416567e+01   3.4584154e+00
   1.0443522e+01   3.4347909e+00
   1.0470588e+01   3.4012548e+00
   1.0497780e+01   3.3578308e+00
   1.0525103e+01   3.3045721e+00
   1.0552437e+01   3.2418622e+00
   1.0579796e+01   3.1698980e+00
   1.0607194e+01   3.0888805e+00
   1.0634644e+01   2.9990154e+00
   1.0662163e+01   2.9005132e+00
   1.0689699e+01   2.7938499e+00
   1.0717256e+01   2.6793483e+00
   1.0744849e+01   2.5572986e+00
   1.0772493e+01   2.4279946e+00
   1.0800203e+01   2.2917333e+00
   1.0827992e+01   2.1488159e+00
   1.0855878e+01   1.9995471e+00
   1.0883877e+01   1.8442354e+00
   1.0912005e+01   1.6831932e+00
   1.0940068e+01   1.5180143e+00
   1.0968081e+01   1.3491282e+00
   1.0996060e+01   1.1769561e+00
   1.1024022e+01   1.0019161e+00
   1.1051981e+01   8.2442380e-01
   1.1079952e+01   6.4489306e-01
   1.1107950e+01   4.6373624e-01
   1.1135990e+01   2.8136488e-01
   1.1164088e+01   9.8190048e-02
   1.1179150e+01   7.3374640e-13
   1.1179150e+01  -7.0637940e-15
   1.1207321e+01  -2.3804481e-01
   1.1234664e+01  -4.6511081e-01
   1.1262221e+01  -6.8939857e-01
   1.1290004e+01  -9.1033741e-01
   1.1318040e+01  -1.1274369e+00
   1.1346358e+01  -1.3401992e+00
   1.1374993e+01  -1.5481179e+00
   1.1403452e+01  -1.7470423e+00
   1.1431641e+01  -1.9359949e+00
   1.1459591e+01  -2.1149669e+00
   1.1487335e+01  -2.2839410e+00
   1.1514898e+01  -2.4428849e+00
   1.1542305e+01  -2.5917569e+00
   1.1569577e+01  -2.7305096e+00
   1.1596734e+01  -2.8590934e+00
   1.1623794e+01  -2.9774581e+00
   1.1650774e+01  -3.0855549e+00
   1.1677689e+01  -3.1833379e+00
   1.1704555e+01  -3.2707647e+00
   1.1731387e+01  -3.3477976e+00
   1.1758197e+01  -3.4144035e+00
   1.1785000e+01  -3.4705553e+00
   1.1811808e+01  -3.5162312e+00
   1.1838636e+01  -3.5514157e+00
   1.1865496e+01  -3.5760989e+00
   1.1892402e+01  -3.5902774e+00
   1.1919367e+01  -3.5939535e+00
   1.1946405e+01  -3.5871351e+00
   1.1973530e+01  -3.5698360e+00
   1.2000700e+01  -3.5421453e+00
   1.2027843e+01  -3.5042876e+00
   1.2054975e+01  -3.4564528e+00
   1.2082108e+01  -3.3988339e+00
   1.2109257e+01  -3.3316280e+00
   1.2136436e+01  -3.2550364e+00
   1.2163658e+01  -3.1692646e+00
   1.2190937e+01  -3.0745231e+00
   1.2218288e+01  -2.9710268e+00
   1.2245725e+01  -2.8589952e+00
   1.2273211e+01  -2.7388964e+00
   1.2300736e+01  -2.6111156e+00
   1.2328317e+01  -2.4759554e+00
   1.2355966e+01  -2.3337223e+00
   1.2383701e+01  -2.1847269e+00
   1.2411536e+01  -2.0292832e+00
   1.2439489e+01  -1.8677096e+00
   1.2467576e+01  -1.7003282e+00
   1.2495612e+01  -1.5287337e+00
   1.2523603e+01  -1.3534239e+00
   1.2551565e+01  -1.1748342e+00
   1.2579513e+01  -9.9339668e-01
   1.2607463e+01  -8.0954109e-01
   1.2635430e+01  -6.2369538e-01
   1.2663429e+01  -4.3628625e-01
   1.2691474e+01  -2.4773958e-01
   1.2719581e+01  -5.8480964e-02
   1.2728270e+01  -7.5970480e-13
   1.2728270e+01   5.3082538e-15
   1.2756455e+01   2.4412372e-01
   1.2783823e+01   4.7713438e-01
   1.2811404e+01   7.0731499e-01
   1.2839210e+01   9.3407965e-01
   1.2867266e+01   1.1569229e+00
   1.2895604e+01   1.3753314e+00
   1.2924246e+01   1.5887186e+00
   1.2952585e+01   1.7920076e+00
   1.2980651e+01   1.9851579e+00
   1.3008478e+01   2.1681753e+00
   1.3036098e+01   2.3410433e+00
   1.3063538e+01   2.5037299e+00
   1.3090820e+01   2.6561932e+00
   1.3117967e+01   2.7983854e+00
   1.3144998e+01   2.9302559e+00
   1.3171930e+01   3.0517535e+00
   1.3198782e+01   3.1628285e+00
   1.3225568e+01   3.2634337e+00
   1.3252303e+01   3.3535253e+00
   1.3279002e+01   3.4330641e+00
   1.3305678e+01   3.5020160e+00
   1.3332344e+01   3.5603522e+00
   1.3359014e+01   3.6080495e+00
   1.3385702e+01   3.6450909e+00
   1.3412419e+01   3.6714653e+00
   1.3439179e+01   3.6871678e+00
   1.3465995e+01   3.6921993e+00
   1.3492881e+01   3.6865667e+00
   1.3519851e+01   3.6702822e+00
   1.3546907e+01   3.6433790e+00
   1.3573934e+01   3.6060976e+00
   1.3600947e+01   3.5586291e+00
   1.3627959e+01   3.5011683e+00
   1.3654983e+01   3.4339134e+00
   1.3682034e+01   3.3570669e+00
   1.3709125e+01   3.2708359e+00
   1.3736270e+01   3.1754319e+00
   1.3763482e+01   3.0710711e+00
   1.3790776e+01   2.9579746e+00
   1.3818168e+01   2.8363680e+00
   1.3845673e+01   2.7064813e+00
   1.3873252e+01   2.5688377e+00
   1.3900896e+01   2.4238533e+00
   1.3928621e+01   2.2718454e+00
   1.3956444e+01   2.1131357e+00
   1.3984379e+01   1.9480503e+00
   1.4012444e+01   1.7769187e+00
   1.4040502e+01   1.6010733e+00
   1.4068510e+01   1.4213078e+00
   1.4096486e+01   1.2380709e+00
   1.4124444e+01   1.0518066e+00
   1.4152401e+01   8.6295671e-01
   1.4180370e+01   6.7196080e-01
   1.4208368e+01   4.7925715e-01
   1.4236408e+01   2.8528310e-01
   1.4264507e+01   9.0475545e-02
   1.4277558e+01   7.8623219e-13
   1.4277558e+01  -1.6237012e-15
   1.4305730e+01  -2.4970178e-01
   1.4333121e+01  -4.8844036e-01
   1.4360720e+01  -7.2435770e-01
   1.4388540e+01  -9.5685975e-01
   1.4416609e+01  -1.1854303e+00
   1.4444953e+01  -1.4095456e+00
   1.4473607e+01  -1.6286732e+00
   1.4502197e+01  -1.8392952e+00
   1.4530506e+01  -2.0394464e+00
   1.4558569e+01  -2.2291117e+00
   1.4586417e+01  -2.4082785e+00
   1.4614078e+01  -2.5769167e+00
   1.4641577e+01  -2.7349851e+00
   1.4668935e+01  -2.8824356e+00
   1.4696174e+01  -3.0192168e+00
   1.4723310e+01  -3.1452764e+00
   1.4750363e+01  -3.2605631e+00
   1.4777348e+01  -3.3650282e+00
   1.4804279e+01  -3.4586266e+00
   1.4831173e+01  -3.5413178e+00
   1.4858042e+01  -3.6130662e+00
   1.4884901e+01  -3.6738420e+00
   1.4911762e+01  -3.7236213e+00
   1.4938641e+01  -3.7623864e+00
   1.4965548e+01  -3.7901260e+00
   1.4992499e+01  -3.8068350e+00
   1.5019506e+01  -3.8125145e+00
   1.5046584e+01  -3.8071717e+00
   1.5073747e+01  -3.7908198e+00
   1.5101009e+01  -3.7634772e+00
   1.5128387e+01  -3.7251671e+00
   1.5155854e+01  -3.6760019e+00
   1.5183321e+01  -3.6163160e+00
   1.5210801e+01  -3.5463225e+00
   1.5238309e+01  -3.4662390e+00
   1.5265858e+01  -3.3762878e+00
   1.5293464e+01  -3.2766961e+00
   1.5321102e+01  -3.1678608e+00
   1.5348749e+01  -3.0502162e+00
   1.5376422e+01  -2.9240779e+00
   1.5404134e+01  -2.7897646e+00
   1.5431900e+01  -2.6475988e+00
   1.5459735e+01  -2.4979068e+00
   1.5487655e+01  -2.3410192e+00
   1.5515676e+01  -2.1772705e+00
   1.5543814e+01  -2.0069996e+00
   1.5572006e+01  -1.8310630e+00
   1.5600136e+01  -1.6507263e+00
   1.5628220e+01  -1.4664552e+00
   1.5656275e+01  -1.2787085e+00
   1.5684315e+01  -1.0879417e+00
   1.5712356e+01  -8.9460786e-01
   1.5740414e+01  -6.9915799e-01
   1.5768503e+01  -5.0204175e-01
   1.5796638e+01  -3.0370792e-01
   1.5824835e+01  -1.0460489e-01
   1.5839658e+01  -7.9244944e-13
   1.5839658e+01   9.4646513e-15
   1.5867933e+01   2.5400946e-01
   1.5895445e+01   4.9694201e-01
   1.5923170e+01   7.3691320e-01
   1.5951122e+01   9.7331381e-01
   1.5979328e+01   1.2056136e+00
   1.6007818e+01   1.4332744e+00
   1.6036625e+01   1.6557488e+00
   1.6065161e+01   1.8679029e+00
   1.6093420e+01   2.0694129e+00
   1.6121439e+01   2.2602822e+00
   1.6149249e+01   2.4404944e+00
   1.6176876e+01   2.6100166e+00
   1.6204345e+01   2.7688053e+00
   1.6231677e+01   2.9168110e+00
   1.6258893e+01   3.0539812e+00
   1.6286011e+01   3.1802628e+00
   1.6313047e+01   3.2956043e+00
   1.6340018e+01   3.3999568e+00
   1.6366939e+01   3.4932752e+00
   1.6393824e+01   3.5755194e+00
   1.6420687e+01   3.6466543e+00
   1.6447542e+01   3.7066508e+00
   1.6474403e+01   3.7554858e+00
   1.6501282e+01   3.7931425e+00
   1.6528194e+01   3.8196106e+00
   1.6555150e+01   3.8348862e+00
   1.6582166e+01   3.8389716e+00
   1.6609255e+01   3.8318754e+00
   1.6636431e+01   3.8136120e+00
   1.6663709e+01   3.7842011e+00
   1.6691104e+01   3.7436700e+00
   1.6718487e+01   3.6923515e+00
   1.6745872e+01   3.6304566e+00
   1.6773272e+01   3.5582004e+00
   1.6800703e+01   3.4758026e+00
   1.6828177e+01   3.3834877e+00
   1.6855710e+01   3.2814853e+00
   1.6883264e+01   3.1702509e+00
   1.6910831e+01   3.0501792e+00
   1.6938424e+01   2.9215882e+00
   1.6966059e+01   2.7847992e+00
   1.6993750e+01   2.6401372e+00
   1.7021512e+01   2.4879314e+00
   1.7049360e+01   2.3285149e+00
   1.7077311e+01   2.1622250e+00
   1.7105381e+01   1.9894033e+00
   1.7133517e+01   1.8108519e+00
   1.7161593e+01   1.6279105e+00
   1.7189626e+01   1.4410494e+00
   1.7217631e+01   1.2507317e+00
   1.7245624e+01   1.0574174e+00
   1.7273620e+01   8.6156400e-01
   1.7301633e+01   6.6362716e-01
   1.7329680e+01   4.6406117e-01
   1.7357776e+01   2.6331953e-01
   1.7385934e+01   6.1855403e-02
   1.7394585e+01   5.9952043e-15
   1.7394585e+01  -1.6193713e-12
   1.7422823e+01  -2.5638793e-01
   1.7450292e+01  -5.0162524e-01
   1.7477971e+01  -7.4393735e-01
   1.7505873e+01  -9.8271125e-01
   1.7534025e+01  -1.2174129e+00
   1.7562455e+01  -1.4475001e+00
   1.7591198e+01  -1.6724222e+00
   1.7619719e+01  -1.8873950e+00
   1.7647961e+01  -2.0916604e+00
   1.7675958e+01  -2.2852195e+00
   1.7703742e+01  -2.4680585e+00
   1.7731340e+01  -2.6401461e+00
   1.7758777e+01  -2.8014398e+00
   1.7786076e+01  -2.9518904e+00
   1.7813255e+01  -3.0914450e+00
   1.7840333e+01  -3.2200503e+00
   1.7867328e+01  -3.3376540e+00
   1.7894255e+01  -3.4442061e+00
   1.7921130e+01  -3.5396608e+00
   1.7947967e+01  -3.6239765e+00
   1.7974780e+01  -3.6971170e+00
   1.8001583e+01  -3.7590518e+00
   1.8028388e+01  -3.8097565e+00
   1.8055210e+01  -3.8492130e+00
   1.8082062e+01  -3.8774095e+00
   1.8108956e+01  -3.8943407e+00
   1.8135906e+01  -3.9000077e+00
   1.8162927e+01  -3.8944177e+00
   1.8190032e+01  -3.8775838e+00
   1.8217236e+01  -3.8495246e+00
   1.8244556e+01  -3.8102637e+00
   1.8271885e+01  -3.7600753e+00
   1.8299213e+01  -3.6992015e+00
   1.8326554e+01  -3.6278573e+00
   1.8353923e+01  -3.5462621e+00
   1.8381332e+01  -3.4546399e+00
   1.8408797e+01  -3.3532202e+00
   1.8436332e+01  -3.2422372e+00
   1.8463929e+01  -3.1220366e+00
   1.8491549e+01  -2.9931407e+00
   1.8519208e+01  -2.8558742e+00
   1.8546920e+01  -2.7105659e+00
   1.8574700e+01  -2.5575481e+00
   1.8602564e+01  -2.3971577e+00
   1.8630527e+01  -2.2297357e+00
   1.8658605e+01  -2.0556271e+00
   1.8686789e+01  -1.8753724e+00
   1.8714909e+01  -1.6905789e+00
   1.8742982e+01  -1.5017250e+00
   1.8771024e+01  -1.3092808e+00
   1.8799051e+01  -1.1137128e+00
   1.8827078e+01  -9.1548495e-01
   1.8855120e+01  -7.1505928e-01
   1.8883193e+01  -5.1289627e-01
   1.8911311e+01  -3.0945551e-01
   1.8939489e+01  -1.0519614e-01
   1.8954007e+01  -6.4809269e-15
   1.8954007e+01   1.6402574e-12
   1.8982263e+01   2.5918697e-01
   1.9009774e+01   5.0734923e-01
   1.9037495e+01   7.5256167e-01
   1.9065440e+01   9.9420652e-01
   1.9093635e+01   1.2317435e+00
   1.9122108e+01   1.4646242e+00
   1.9150895e+01   1.6922914e+00
   1.9179586e+01   1.9108458e+00
   1.9207995e+01   2.1184849e+00
   1.9236156e+01   2.3151967e+00
   1.9264102e+01   2.5009684e+00
   1.9291860e+01   2.6757689e+00
   1.9319456e+01   2.8395555e+00
   1.9346910e+01   2.9922782e+00
   1.9374245e+01   3.1338840e+00
   1.9401479e+01   3.2643186e+00
   1.9428628e+01   3.3835291e+00
   1.9455709e+01   3.4914650e+00
   1.9482738e+01   3.5880800e+00
   1.9509730e+01   3.6733322e+00
   1.9536698e+01   3.7471853e+00
   1.9563656e+01   3.8096089e+00
   1.9590618e+01   3.8605787e+00
   1.9617598e+01   3.9000771e+00
   1.9644609e+01   3.9280929e+00
   1.9671664e+01   3.9446216e+00
   1.9698777e+01   3.9496653e+00
   1.9725962e+01   3.9432323e+00
   1.9753235e+01   3.9253370e+00
   1.9780609e+01   3.8959994e+00
   1.9808053e+01   3.8553262e+00
   1.9835483e+01   3.8036135e+00
   1.9862914e+01   3.7410769e+00
   1.9890360e+01   3.6679363e+00
   1.9917835e+01   3.5844159e+00
   1.9945353e+01   3.4907451e+00
   1.9972930e+01   3.3871586e+00
   2.0000570e+01   3.2739323e+00
   2.0028222e+01   3.1516293e+00
   2.0055900e+01   3.0205760e+00
   2.0083620e+01   2.8811022e+00
   2.0111395e+01   2.7335418e+00
   2.0139240e+01   2.5782324e+00
   2.0167172e+01   2.4155161e+00
   2.0195206e+01   2.2457392e+00
   2.0223359e+01   2.0692523e+00
   2.0251561e+01   1.8869933e+00
   2.0279702e+01   1.7002254e+00
   2.0307799e+01   1.5094300e+00
   2.0335867e+01   1.3150817e+00
   2.0363923e+01   1.1176517e+00
   2.0391981e+01   9.1760854e-01
   2.0420057e+01   7.1541903e-01
   2.0448167e+01   5.1154842e-01
   2.0476324e+01   3.0646115e-01
   2.0504545e+01   1.0062130e-01
   2.0518350e+01   1.6535801e-12
   2.0518350e+01  -2.7755576e-15
   2.0546651e+01  -2.6075267e-01
   2.0574212e+01  -5.1038786e-01
   2.0601985e+01  -7.5699927e-01
   2.0629984e+01  -9.9996191e-01
   2.0658236e+01  -1.2387292e+00
   2.0686771e+01  -1.4727463e+00
   2.0715623e+01  -1.7014492e+00
   2.0744246e+01  -1.9198927e+00
   2.0772590e+01  -2.1273720e+00
   2.0800691e+01  -2.3238873e+00
   2.0828579e+01  -2.5094233e+00
   2.0856283e+01  -2.6839470e+00
   2.0883826e+01  -2.8474144e+00
   2.0911232e+01  -2.9997748e+00
   2.0938519e+01  -3.1409742e+00
   2.0965707e+01  -3.2709584e+00
   2.0992813e+01  -3.3896739e+00
   2.1019852e+01  -3.4970707e+00
   2.1046841e+01  -3.5931021e+00
   2.1073793e+01  -3.6777266e+00
   2.1100723e+01  -3.7509082e+00
   2.1127644e+01  -3.8126167e+00
   2.1154571e+01  -3.8628282e+00
   2.1181515e+01  -3.9015254e+00
   2.1208492e+01  -3.9286977e+00
   2.1235514e+01  -3.9443408e+00
   2.1262596e+01  -3.9484573e+00
   2.1289750e+01  -3.9410560e+00
   2.1316992e+01  -3.9221517e+00
   2.1344337e+01  -3.8917648e+00
   2.1371742e+01  -3.8500222e+00
   2.1399134e+01  -3.7972150e+00
   2.1426528e+01  -3.7335596e+00
   2.1453938e+01  -3.6592765e+00
   2.1481378e+01  -3.5745910e+00
   2.1508862e+01  -3.4797334e+00
   2.1536405e+01  -3.3749392e+00
   2.1564008e+01  -3.2605064e+00
   2.1591623e+01  -3.1369842e+00
   2.1619265e+01  -3.0047002e+00
   2.1646949e+01  -2.8639852e+00
   2.1674690e+01  -2.7151741e+00
   2.1702501e+01  -2.5586058e+00
   2.1730400e+01  -2.3946236e+00
   2.1758401e+01  -2.2235748e+00
   2.1786522e+01  -2.0458113e+00
   2.1814682e+01  -1.8623447e+00
   2.1842782e+01  -1.6743789e+00
   2.1870838e+01  -1.4823960e+00
   2.1898867e+01  -1.2868717e+00
   2.1926884e+01  -1.0882783e+00
   2.1954905e+01  -8.8708582e-01
   2.1982944e+01  -6.8376204e-01
   2.2011016e+01  -4.7877354e-01
   2.2039137e+01  -2.7258605e-01
   2.2067322e+01  -6.5664967e-02
   2.2076271e+01  -1.6370377e-12
   2.2076271e+01   3.0683789e-14
   2.2104536e+01   2.6187678e-01
   2.2132052e+01   5.1258950e-01
   2.2159777e+01   7.6033601e-01
   2.2187724e+01   1.0044913e+00
   2.2215920e+01   1.2445087e+00
   2.2244394e+01   1.4798333e+00
   2.2273180e+01   1.7099014e+00
   2.2301823e+01   1.9304300e+00
   2.2330184e+01   2.1399702e+00
   2.2358297e+01   2.3385161e+00
   2.2386193e+01   2.5260551e+00
   2.2413902e+01   2.7025566e+00
   2.2441447e+01   2.8679776e+00
   2.2468851e+01   3.0222683e+00
   2.2496135e+01   3.1653749e+00
   2.2523317e+01   3.2972429e+00
   2.2550414e+01   3.4178187e+00
   2.2577443e+01   3.5270515e+00
   2.2604418e+01   3.6248940e+00
   2.2631356e+01   3.7113039e+00
   2.2658269e+01   3.7862440e+00
   2.2685171e+01   3.8496834e+00
   2.2712076e+01   3.9015970e+00
   2.2738998e+01   3.9419664e+00
   2.2765950e+01   3.9707798e+00
   2.2792945e+01   3.9880320e+00
   2.2819997e+01   3.9937245e+00
   2.2847119e+01   3.9878648e+00
   2.2874327e+01   3.9704668e+00
   2.2901635e+01   3.9415500e+00
   2.2929045e+01   3.9011620e+00
   2.2956441e+01   3.8496272e+00
   2.2983836e+01   3.7871622e+00
   2.3011245e+01   3.7139876e+00
   2.3038681e+01   3.6303289e+00
   2.3066160e+01   3.5364161e+00
   2.3093694e+01   3.4324849e+00
   2.3121300e+01   3.3187758e+00
   2.3148959e+01   3.1956865e+00
   2.3176643e+01   3.0637166e+00
   2.3204366e+01   2.9231991e+00
   2.3232143e+01   2.7744712e+00
   2.3259990e+01   2.6178740e+00
   2.3287921e+01   2.4537529e+00
   2.3315953e+01   2.2824577e+00
   2.3344102e+01   2.1043424e+00
   2.3372315e+01   1.9202476e+00
   2.3400465e+01   1.7315496e+00
   2.3428569e+01   1.5387357e+00
   2.3456643e+01   1.3422860e+00
   2.3484703e+01   1.1426769e+00
   2.3512765e+01   9.4038233e-01
   2.3540842e+01   7.3587420e-01
   2.3568951e+01   5.2962288e-01
   2.3597107e+01   3.2209784e-01
   2.3625325e+01   1.1376815e-01
   2.3640744e+01   2.3869795e-14
   2.3640744e+01  -1.6528723e-12
   2.3669040e+01  -2.6325612e-01
   2.3696609e+01  -5.1545578e-01
   2.3724389e+01  -7.6463649e-01
   2.3752394e+01  -1.0101696e+00
   2.3780651e+01  -1.2515038e+00
   2.3809188e+01  -1.4880796e+00
   2.3838040e+01  -1.7193285e+00
   2.3866734e+01  -1.9408011e+00
   2.3895147e+01  -2.1511852e+00
   2.3923313e+01  -2.3504754e+00
   2.3951263e+01  -2.5386581e+00
   2.3979027e+01  -2.7157012e+00
   2.4006629e+01  -2.8815613e+00
   2.4034091e+01  -3.0361877e+00
   2.4061434e+01  -3.1795263e+00
   2.4088676e+01  -3.3115222e+00
   2.4115834e+01  -3.4321218e+00
   2.4142925e+01  -3.5412743e+00
   2.4169964e+01  -3.6389325e+00
   2.4196966e+01  -3.7250545e+00
   2.4223945e+01  -3.7996036e+00
   2.4250915e+01  -3.8625491e+00
   2.4277889e+01  -3.9138668e+00
   2.4304881e+01  -3.9535390e+00
   2.4331905e+01  -3.9815549e+00
   2.4358974e+01  -3.9979100e+00
   2.4386101e+01  -4.0026069e+00
   2.4413302e+01  -3.9956543e+00
   2.4440590e+01  -3.9770672e+00
   2.4467981e+01  -3.9468661e+00
   2.4495369e+01  -3.9052857e+00
   2.4522744e+01  -3.8525619e+00
   2.4550121e+01  -3.7889122e+00
   2.4577513e+01  -3.7145583e+00
   2.4604935e+01  -3.6297265e+00
   2.4632400e+01  -3.5346482e+00
   2.4659924e+01  -3.4295600e+00
   2.4687520e+01  -3.3147037e+00
   2.4715162e+01  -3.1905259e+00
   2.4742830e+01  -3.0574892e+00
   2.4770540e+01  -2.9159278e+00
   2.4798305e+01  -2.7661798e+00
   2.4826142e+01  -2.6085877e+00
   2.4854065e+01  -2.4434978e+00
   2.4882090e+01  -2.2712612e+00
   2.4910236e+01  -2.0922331e+00
   2.4938432e+01  -1.9073498e+00
   2.4966568e+01  -1.7179057e+00
   2.4994660e+01  -1.5243889e+00
   2.5000000e+01  -1.4871538e+00


==> figuresAndData/relayOutputSixthOrderNumeratorS4MinusS5_startingAtOrigin.csv <==
   0.0000000e+00   0.0000000e+00
   1.2679146e-05  -1.2678985e-05
   7.6074873e-05  -7.6069086e-05
   3.9305351e-04  -3.9289899e-04
   1.9779467e-03  -1.9740306e-03
   8.1573543e-03  -8.0905423e-03
   1.4337024e-02  -1.4130018e-02
   2.0510506e-02  -2.0085585e-02
   2.6724962e-02  -2.6001408e-02
   3.3621642e-02  -3.2472759e-02
   4.1168549e-02  -3.9440015e-02
   4.9336775e-02  -4.6845094e-02
   5.7926035e-02  -5.4478148e-02
   6.7067201e-02  -6.2426850e-02
   7.6740815e-02  -7.0640266e-02
   8.6928908e-02  -7.9067846e-02
   9.7614923e-02  -8.7659409e-02
   1.0878354e-01  -9.6365040e-02
   1.2042052e-01  -1.0513503e-01
   1.3251263e-01  -1.1391983e-01
   1.4504750e-01  -1.2267006e-01
   1.5801358e-01  -1.3133649e-01
   1.7140009e-01  -1.3987007e-01
   1.8519692e-01  -1.4822199e-01
   1.9939465e-01  -1.5634370e-01
   2.1398444e-01  -1.6418696e-01
   2.2895809e-01  -1.7170394e-01
   2.4430792e-01  -1.7884727e-01
   2.6002683e-01  -1.8557010e-01
   2.7610822e-01  -1.9182625e-01
   2.9254604e-01  -1.9757022e-01
   3.0933471e-01  -2.0275735e-01
   3.2646917e-01  -2.0734387e-01
   3.4394486e-01  -2.1128705e-01
   3.6175772e-01  -2.1454527e-01
   3.7990420e-01  -2.1707811e-01
   3.9838124e-01  -2.1884651e-01
   4.1718634e-01  -2.1981283e-01
   4.3631753e-01  -2.1994098e-01
   4.5577343e-01  -2.1919648e-01
   4.7555326e-01  -2.1754662e-01
   4.9565689e-01  -2.1496051e-01
   5.1607826e-01  -2.1141048e-01
   5.3677302e-01  -2.0688147e-01
   5.5773914e-01  -2.0135675e-01
   5.7897500e-01  -1.9482246e-01
   6.0047942e-01  -1.8726772e-01
   6.2225172e-01  -1.7868467e-01
   6.4429168e-01  -1.6906860e-01
   6.6659963e-01  -1.5841801e-01
   6.8917644e-01  -1.4673464e-01
   7.1193536e-01  -1.3407434e-01
   7.3457779e-01  -1.2063916e-01
   7.5711463e-01  -1.0647580e-01
   7.7955808e-01  -9.1628678e-02
   8.0191945e-01  -7.6141399e-02
   8.2420928e-01  -6.0056887e-02
   8.4643747e-01  -4.3417509e-02
   8.6861337e-01  -2.6265166e-02
   8.9074588e-01  -8.6413789e-03
   9.0138919e-01  -5.5545846e-15
   9.0138919e-01   2.4286129e-16
   9.2348686e-01   6.1466231e-02
   9.4322807e-01   1.1500607e-01
   9.6289278e-01   1.6697452e-01
   9.8244118e-01   2.1721633e-01
   1.0018836e+00   2.6571609e-01
   1.0212300e+00   3.1245883e-01
   1.0404893e+00   3.5742919e-01
   1.0596699e+00   4.0061161e-01
   1.0787794e+00   4.4199057e-01
   1.0978252e+00   4.8155076e-01
   1.1168139e+00   5.1927717e-01
   1.1357520e+00   5.5515524e-01
   1.1546456e+00   5.8917093e-01
   1.1735004e+00   6.2131078e-01
   1.1923221e+00   6.5156200e-01
   1.2111158e+00   6.7991245e-01
   1.2298868e+00   7.0635076e-01
   1.2486401e+00   7.3086631e-01
   1.2673806e+00   7.5344925e-01
   1.2861130e+00   7.7409055e-01
   1.3048422e+00   7.9278197e-01
   1.3235727e+00   8.0951612e-01
   1.3423092e+00   8.2428642e-01
   1.3610563e+00   8.3708712e-01
   1.3798187e+00   8.4791331e-01
   1.3986010e+00   8.5676089e-01
   1.4174984e+00   8.6365479e-01
   1.4368660e+00   8.6863505e-01
   1.4563408e+00   8.7152235e-01
   1.4761588e+00   8.7228902e-01
   1.4963877e+00   8.7082795e-01
   1.5165942e+00   8.6712483e-01
   1.5367838e+00   8.6120793e-01
   1.5571699e+00   8.5301164e-01
   1.5779899e+00   8.4236794e-01
   1.5990954e+00   8.2927066e-01
   1.6201624e+00   8.1392101e-01
   1.6411977e+00   7.9637014e-01
   1.6626424e+00   7.7623943e-01
   1.6845017e+00   7.5344982e-01
   1.7067604e+00   7.2795271e-01
   1.7294057e+00   6.9971115e-01
   1.7524270e+00   6.6869968e-01
   1.7758161e+00   6.3490424e-01
   1.7995661e+00   5.9832214e-01
   1.8236722e+00   5.5896200e-01
   1.8481309e+00   5.1684380e-01
   1.8729402e+00   4.7199889e-01
   1.8980996e+00   4.2446999e-01
   1.9232568e+00   3.7501868e-01
   1.9483279e+00   3.2396186e-01
   1.9733263e+00   2.7143371e-01
   1.9982648e+00   2.1756599e-01
   2.0231558e+00   1.6248936e-01
   2.0480111e+00   1.0633354e-01
   2.0728419e+00   4.9227572e-02
   2.0939527e+00   6.6141537e-14
   2.0939527e+00  -5.3429483e-16
   2.1187702e+00  -1.0692051e-01
   2.1421805e+00  -2.0596621e-01
   2.1657878e+00  -3.0386008e-01
   2.1895933e+00  -4.0035913e-01
   2.2136170e+00  -4.9528952e-01
   2.2378810e+00  -5.8847426e-01
   2.2624108e+00  -6.7973359e-01
   2.2871844e+00  -7.6870401e-01
   2.3117767e+00  -8.5366603e-01
   2.3362040e+00  -9.3457894e-01
   2.3604854e+00  -1.0114163e+00
   2.3846379e+00  -1.0841496e+00
   2.4086773e+00  -1.1527489e+00
   2.4326176e+00  -1.2171844e+00
   2.4564721e+00  -1.2774262e+00
   2.4802531e+00  -1.3334455e+00
   2.5039722e+00  -1.3852148e+00
   2.5276403e+00  -1.4327082e+00
   2.5512677e+00  -1.4759014e+00
   2.5748646e+00  -1.5147723e+00
   2.5984407e+00  -1.5493010e+00
   2.6220053e+00  -1.5794699e+00
   2.6455678e+00  -1.6052635e+00
   2.6691374e+00  -1.6266690e+00
   2.6927231e+00  -1.6436758e+00
   2.7163342e+00  -1.6562760e+00
   2.7399797e+00  -1.6644638e+00
   2.7636690e+00  -1.6682360e+00
   2.7874117e+00  -1.6675918e+00
   2.8112176e+00  -1.6625324e+00
   2.8350967e+00  -1.6530614e+00
   2.8590596e+00  -1.6391841e+00
   2.8831175e+00  -1.6209080e+00
   2.9072818e+00  -1.5982419e+00
   2.9315651e+00  -1.5711962e+00
   2.9559805e+00  -1.5397822e+00
   2.9805424e+00  -1.5040119e+00
   3.0052662e+00  -1.4638975e+00
   3.0303446e+00  -1.4191227e+00
   3.0556288e+00  -1.3699538e+00
   3.0809809e+00  -1.3167429e+00
   3.1064136e+00  -1.2595878e+00
   3.1319395e+00  -1.1985895e+00
   3.1575722e+00  -1.1338512e+00
   3.1833258e+00  -1.0654782e+00
   3.2092154e+00  -9.9357760e-01
   3.2352573e+00  -9.1825824e-01
   3.2614691e+00  -8.3963025e-01
   3.2878141e+00  -7.5798108e-01
   3.3142790e+00  -6.7354864e-01
   3.3408799e+00  -5.8648901e-01
   3.3676280e+00  -4.9698088e-01
   3.3943451e+00  -4.0586302e-01
   3.4210444e+00  -3.1335207e-01
   3.4477395e+00  -2.1966253e-01
   3.4744435e+00  -1.2500825e-01
   3.5011696e+00  -2.9602703e-02
   3.5094356e+00  -1.5265567e-16
   3.5094356e+00   1.0168255e-13
   3.5361969e+00   1.4808947e-01
   3.5617991e+00   2.8705066e-01
   3.5876305e+00   4.2424154e-01
   3.6136986e+00   5.5930321e-01
   3.6400297e+00   6.9195855e-01
   3.6666532e+00   8.2192551e-01
   3.6935165e+00   9.4851620e-01
   3.7201534e+00   1.0692410e+00
   3.7465862e+00   1.1840488e+00
   3.7728401e+00   1.2929096e+00
   3.7989374e+00   1.3957881e+00
   3.8248982e+00   1.4926454e+00
   3.8507408e+00   1.5834412e+00
   3.8764818e+00   1.6681350e+00
   3.9021367e+00   1.7466871e+00
   3.9277200e+00   1.8190596e+00
   3.9532452e+00   1.8852167e+00
   3.9787254e+00   1.9451255e+00
   4.0041730e+00   1.9987561e+00
   4.0295999e+00   2.0460821e+00
   4.0550181e+00   2.0870808e+00
   4.0804388e+00   2.1217329e+00
   4.1058737e+00   2.1500232e+00
   4.1313339e+00   2.1719404e+00
   4.1568311e+00   2.1874769e+00
   4.1823768e+00   2.1966290e+00
   4.2079828e+00   2.1993970e+00
   4.2336613e+00   2.1957844e+00
   4.2594249e+00   2.1857985e+00
   4.2852717e+00   2.1694612e+00
   4.3112029e+00   2.1468093e+00
   4.3372319e+00   2.1178797e+00
   4.3633728e+00   2.0827126e+00
   4.3896403e+00   2.0413509e+00
   4.4158930e+00   1.9941404e+00
   4.4421198e+00   1.9412889e+00
   4.4683339e+00   1.8829699e+00
   4.4945479e+00   1.8193580e+00
   4.5207745e+00   1.7506298e+00
   4.5470263e+00   1.6769637e+00
   4.5733159e+00   1.5985401e+00
   4.5996561e+00   1.5155422e+00
   4.6260600e+00   1.4281552e+00
   4.6525410e+00   1.3365672e+00
   4.6791132e+00   1.2409686e+00
   4.7057911e+00   1.1415527e+00
   4.7325902e+00   1.0385153e+00
   4.7595268e+00   9.3205485e-01
   4.7866187e+00   8.2237226e-01
   4.8137650e+00   7.1017033e-01
   4.8408929e+00   5.9607513e-01
   4.8680165e+00   4.8036278e-01
   4.8951494e+00   3.6330789e-01
   4.9223056e+00   2.4518437e-01
   4.9494988e+00   1.2626572e-01
   4.9767428e+00   6.8253043e-03
   4.9782992e+00   2.4750080e-13
   4.9782992e+00  -1.7798263e-15
   5.0056084e+00  -1.7278331e-01
   5.0319255e+00  -3.3599068e-01
   5.0584817e+00  -4.9699616e-01
   5.0852882e+00  -6.5536948e-01
   5.1123731e+00  -8.1076407e-01
   5.1393773e+00  -9.6069210e-01
   5.1661246e+00  -1.1039165e+00
   5.1926444e+00  -1.2404103e+00
   5.2189646e+00  -1.3701488e+00
   5.2451099e+00  -1.4930976e+00
   5.2711021e+00  -1.6092161e+00
   5.2969607e+00  -1.7184601e+00
   5.3227037e+00  -1.8207839e+00
   5.3483474e+00  -1.9161417e+00
   5.3739071e+00  -2.0044889e+00
   5.3993969e+00  -2.0857827e+00
   5.4248303e+00  -2.1599830e+00
   5.4502201e+00  -2.2270528e+00
   5.4755785e+00  -2.2869589e+00
   5.5009174e+00  -2.3396716e+00
   5.5262484e+00  -2.3851656e+00
   5.5515829e+00  -2.4234197e+00
   5.5769321e+00  -2.4544169e+00
   5.6023074e+00  -2.4781449e+00
   5.6277201e+00  -2.4945955e+00
   5.6531816e+00  -2.5037650e+00
   5.6787038e+00  -2.5056539e+00
   5.7042986e+00  -2.5002667e+00
   5.7299293e+00  -2.4876432e+00
   5.7555300e+00  -2.4679081e+00
   5.7811129e+00  -2.4411833e+00
   5.8066900e+00  -2.4075928e+00
   5.8322729e+00  -2.3672631e+00
   5.8578735e+00  -2.3203240e+00
   5.8835034e+00  -2.2669081e+00
   5.9091743e+00  -2.2071515e+00
   5.9348983e+00  -2.1411933e+00
   5.9606877e+00  -2.0691762e+00
   5.9865550e+00  -1.9912461e+00
   6.0125135e+00  -1.9075523e+00
   6.0385200e+00  -1.8184480e+00
   6.0645742e+00  -1.7241757e+00
   6.0906887e+00  -1.6249411e+00
   6.1168766e+00  -1.5209530e+00
   6.1431512e+00  -1.4124228e+00
   6.1695266e+00  -1.2995648e+00
   6.1960175e+00  -1.1825965e+00
   6.2226396e+00  -1.0617381e+00
   6.2494098e+00  -9.3721244e-01
   6.2763460e+00  -8.0924517e-01
   6.3034357e+00  -6.7822218e-01
   6.3305175e+00  -5.4528368e-01
   6.3576051e+00  -4.1074456e-01
   6.3847122e+00  -2.7491818e-01
   6.4118525e+00  -1.3811740e-01
   6.4390399e+00  -6.5485780e-04
   6.4391693e+00  -1.4031354e-13
   6.4391693e+00   1.4726967e-13
   6.4664178e+00   1.9080299e-01
   6.4927972e+00   3.7225630e-01
   6.5193948e+00   5.5150716e-01
   6.5462222e+00   7.2809653e-01
   6.5733052e+00   9.0163980e-01
   6.6006729e+00   1.0717462e+00
   6.6279236e+00   1.2354533e+00
   6.6549142e+00   1.3916281e+00
   6.6816751e+00   1.5402466e+00
   6.7082347e+00   1.6812838e+00
   6.7346180e+00   1.8147038e+00
   6.7608474e+00   1.9404637e+00
   6.7869426e+00   2.0585164e+00
   6.8129220e+00   2.1688132e+00
   6.8388021e+00   2.2713051e+00
   6.8645985e+00   2.3659445e+00
   6.8903257e+00   2.4526856e+00
   6.9159973e+00   2.5314860e+00
   6.9416264e+00   2.6023063e+00
   6.9672256e+00   2.6651114e+00
   6.9928070e+00   2.7198702e+00
   7.0183824e+00   2.7665565e+00
   7.0439635e+00   2.8051483e+00
   7.0695620e+00   2.8356288e+00
   7.0951894e+00   2.8579859e+00
   7.1208573e+00   2.8722121e+00
   7.1465777e+00   2.8783051e+00
   7.1723628e+00   2.8762668e+00
   7.1982249e+00   2.8661039e+00
   7.2241771e+00   2.8478270e+00
   7.2502331e+00   2.8214507e+00
   7.2764072e+00   2.7869931e+00
   7.3027146e+00   2.7444751e+00
   7.3291057e+00   2.6940554e+00
   7.3555194e+00   2.6359997e+00
   7.3819685e+00   2.5704685e+00
   7.4084660e+00   2.4976264e+00
   7.4350251e+00   2.4176421e+00
   7.4616594e+00   2.3306883e+00
   7.4883341e+00   2.2371190e+00
   7.5150396e+00   2.1372415e+00
   7.5417892e+00   2.0312944e+00
   7.5685965e+00   1.9195199e+00
   7.5954753e+00   1.8021630e+00
   7.6224399e+00   1.6794724e+00
   7.6495053e+00   1.5517002e+00
   7.6766871e+00   1.4191017e+00
   7.7040019e+00   1.2819358e+00
   7.7314675e+00   1.1404647e+00
   7.7588957e+00   9.9605611e-01
   7.7862983e+00   8.4908317e-01
   7.8136900e+00   6.9990108e-01
   7.8410851e+00   5.4886341e-01
   7.8684977e+00   3.9632263e-01
   7.8959419e+00   2.4263047e-01
   7.9234322e+00   8.8138354e-02
   7.9391019e+00   1.6726898e-13
   7.9391019e+00  -1.5248913e-13
   7.9666526e+00  -2.0837157e-01
   7.9934331e+00  -4.0735242e-01
   8.0204350e+00  -6.0391428e-01
   8.0476715e+00  -7.9755700e-01
   8.0751693e+00  -9.8785332e-01
   8.1029586e+00  -1.1743693e+00
   8.1309450e+00  -1.3558421e+00
   8.1586606e+00  -1.5288161e+00
   8.1861339e+00  -1.6932387e+00
   8.2133955e+00  -1.8490858e+00
   8.2404724e+00  -1.9963201e+00
   8.2673885e+00  -2.1348959e+00
   8.2941652e+00  -2.2647623e+00
   8.3208219e+00  -2.3858661e+00
   8.3473765e+00  -2.4981541e+00
   8.3738456e+00  -2.6015743e+00
   8.4002447e+00  -2.6960772e+00
   8.4265883e+00  -2.7816167e+00
   8.4528905e+00  -2.8581508e+00
   8.4791647e+00  -2.9256422e+00
   8.5054239e+00  -2.9840586e+00
   8.5316808e+00  -3.0333728e+00
   8.5579481e+00  -3.0735632e+00
   8.5842382e+00  -3.1046141e+00
   8.6105637e+00  -3.1265148e+00
   8.6369372e+00  -3.1392608e+00
   8.6633652e+00  -3.1428530e+00
   8.6898403e+00  -3.1373120e+00
   8.7163757e+00  -3.1226772e+00
   8.7429847e+00  -3.0989930e+00
   8.7696813e+00  -3.0663092e+00
   8.7964798e+00  -3.0246801e+00
   8.8233434e+00  -2.9742708e+00
   8.8502253e+00  -2.9153406e+00
   8.8771388e+00  -2.8480700e+00
   8.9040252e+00  -2.7728555e+00
   8.9308984e+00  -2.6899473e+00
   8.9577721e+00  -2.5995968e+00
   8.9846599e+00  -2.5020580e+00
   9.0115751e+00  -2.3975876e+00
   9.0385315e+00  -2.2864453e+00
   9.0655427e+00  -2.1688942e+00
   9.0926229e+00  -2.0452007e+00
   9.1197864e+00  -1.9156350e+00
   9.1470485e+00  -1.7804708e+00
   9.1744249e+00  -1.6399855e+00
   9.2019324e+00  -1.4944603e+00
   9.2295686e+00  -1.3442912e+00
   9.2571612e+00  -1.1908501e+00
   9.2847250e+00  -1.0345267e+00
   9.3122750e+00  -8.7570587e-01
   9.3398258e+00  -7.1477032e-01
   9.3673917e+00  -5.5210144e-01
   9.3949872e+00  -3.8807966e-01
   9.4226268e+00  -2.2308489e-01
   9.4503251e+00  -5.7496912e-02
   9.4599476e+00  -6.7418293e-13
   9.4599476e+00   4.8780424e-15
   9.4877197e+00   2.1959308e-01
   9.5147517e+00   4.2943625e-01
   9.5420124e+00   6.3661761e-01
   9.5695160e+00   8.4060122e-01
   9.5972905e+00   1.0409269e+00
   9.6253540e+00   1.2370344e+00
   9.6531213e+00   1.4243436e+00
   9.6806219e+00   1.6028015e+00
   9.7078897e+00   1.7723982e+00
   9.7349542e+00   1.9331056e+00
   9.7618411e+00   2.0848825e+00
   9.7885733e+00   2.2276801e+00
   9.8151716e+00   2.3614449e+00
   9.8416546e+00   2.4861217e+00
   9.8680398e+00   2.6016554e+00
   9.8943431e+00   2.7079924e+00
   9.9205796e+00   2.8050820e+00
   9.9467637e+00   2.8928771e+00
   9.9729088e+00   2.9713349e+00
   9.9990282e+00   3.0404175e+00
   1.0025135e+01   3.1000919e+00
   1.0051240e+01   3.1503310e+00
   1.0077358e+01   3.1911130e+00
   1.0103500e+01   3.2224220e+00
   1.0129678e+01   3.2442479e+00
   1.0155905e+01   3.2565862e+00
   1.0182194e+01   3.2594381e+00
   1.0208558e+01   3.2528102e+00
   1.0235010e+01   3.2367144e+00
   1.0261545e+01   3.2111891e+00
   1.0288157e+01   3.1763073e+00
   1.0314762e+01   3.1323169e+00
   1.0341372e+01   3.0793930e+00
   1.0368002e+01   3.0177146e+00
   1.0394664e+01   2.9474650e+00
   1.0421337e+01   2.8689361e+00
   1.0447998e+01   2.7824766e+00
   1.0474660e+01   2.6883441e+00
   1.0501336e+01   2.5867986e+00
   1.0528040e+01   2.4781028e+00
   1.0554784e+01   2.3625228e+00
   1.0581583e+01   2.2403277e+00
   1.0608449e+01   2.1117903e+00
   1.0635397e+01   1.9771873e+00
   1.0662442e+01   1.8367986e+00
   1.0689599e+01   1.6909084e+00
   1.0716885e+01   1.5398043e+00
   1.0744316e+01   1.3837776e+00
   1.0771850e+01   1.2234891e+00
   1.0799355e+01   1.0601674e+00
   1.0826844e+01   8.9421494e-01
   1.0854334e+01   7.2603064e-01
   1.0881838e+01   5.5601196e-01
   1.0909370e+01   3.8455536e-01
   1.0936946e+01   2.1205669e-01
   1.0964578e+01   3.8911702e-02
   1.0970790e+01   1.3600232e-15
   1.0970790e+01  -1.1112083e-12
   1.0998495e+01  -2.2713641e-01
   1.1025487e+01  -4.4459736e-01
   1.1052699e+01  -6.5943714e-01
   1.1080145e+01  -8.7110835e-01
   1.1107851e+01  -1.0791364e+00
   1.1135848e+01  -1.2830393e+00
   1.1163788e+01  -1.4796875e+00
   1.1191451e+01  -1.6671570e+00
   1.1218867e+01  -1.8454213e+00
   1.1246069e+01  -2.0144585e+00
   1.1273082e+01  -2.1742311e+00
   1.1299933e+01  -2.3246919e+00
   1.1326641e+01  -2.4657875e+00
   1.1353227e+01  -2.5974618e+00
   1.1379709e+01  -2.7196579e+00
   1.1406103e+01  -2.8323202e+00
   1.1432424e+01  -2.9353955e+00
   1.1458688e+01  -3.0288338e+00
   1.1484908e+01  -3.1125895e+00
   1.1511097e+01  -3.1866220e+00
   1.1537269e+01  -3.2508954e+00
   1.1563436e+01  -3.3053800e+00
   1.1589611e+01  -3.3500513e+00
   1.1615805e+01  -3.3848910e+00
   1.1642032e+01  -3.4098869e+00
   1.1668304e+01  -3.4250323e+00
   1.1694634e+01  -3.4303268e+00
   1.1721035e+01  -3.4257755e+00
   1.1747519e+01  -3.4113887e+00
   1.1774102e+01  -3.3871822e+00
   1.1800798e+01  -3.3531761e+00
   1.1827621e+01  -3.3093978e+00
   1.1854446e+01  -3.2561830e+00
   1.1881286e+01  -3.1937198e+00
   1.1908154e+01  -3.1222005e+00
   1.1935064e+01  -3.0418224e+00
   1.1962007e+01  -2.9528673e+00
   1.1988947e+01  -2.8557477e+00
   1.2015897e+01  -2.7507399e+00
   1.2042872e+01  -2.6381226e+00
   1.2069885e+01  -2.5181783e+00
   1.2096950e+01  -2.3911925e+00
   1.2124081e+01  -2.2574547e+00
   1.2151292e+01  -2.1172582e+00
   1.2178599e+01  -1.9709004e+00
   1.2206016e+01  -1.8186824e+00
   1.2233562e+01  -1.6609096e+00
   1.2261252e+01  -1.4978910e+00
   1.2288909e+01  -1.3311531e+00
   1.2316533e+01  -1.1611937e+00
   1.2344140e+01  -9.8843190e-01
   1.2371745e+01  -8.1328434e-01
   1.2399362e+01  -6.3616603e-01
   1.2427005e+01  -4.5749083e-01
   1.2454690e+01  -2.7767193e-01
   1.2482431e+01  -9.7122290e-02
   1.2497357e+01  -7.3871465e-13
   1.2497357e+01   6.1062266e-16
   1.2525169e+01   2.3463409e-01
   1.2552313e+01   4.5965138e-01
   1.2579679e+01   6.8193244e-01
   1.2607282e+01   9.0091211e-01
   1.2635149e+01   1.1160966e+00
   1.2663310e+01   1.3269846e+00
   1.2691549e+01   1.5312739e+00
   1.2719507e+01   1.7259340e+00
   1.2747214e+01   1.9109237e+00
   1.2774704e+01   2.0862208e+00
   1.2802003e+01   2.2517872e+00
   1.2829137e+01   2.4075739e+00
   1.2856128e+01   2.5535257e+00
   1.2882995e+01   2.6895846e+00
   1.2909758e+01   2.8156918e+00
   1.2936432e+01   2.9317898e+00
   1.2963034e+01   3.0378236e+00
   1.2989580e+01   3.1337423e+00
   1.3016082e+01   3.2194992e+00
   1.3042556e+01   3.2950529e+00
   1.3069014e+01   3.3603675e+00
   1.3095470e+01   3.4154131e+00
   1.3121935e+01   3.4601660e+00
   1.3148424e+01   3.4946089e+00
   1.3174948e+01   3.5187307e+00
   1.3201521e+01   3.5325266e+00
   1.3228139e+01   3.5359992e+00
   1.3254805e+01   3.5291805e+00
   1.3281533e+01   3.5121157e+00
   1.3308335e+01   3.4848558e+00
   1.3335227e+01   3.4474576e+00
   1.3362111e+01   3.4001992e+00
   1.3389001e+01   3.3432729e+00
   1.3415910e+01   3.2768742e+00
   1.3442851e+01   3.2012034e+00
   1.3469839e+01   3.1164655e+00
   1.3496816e+01   3.0231283e+00
   1.3523794e+01   2.9214780e+00
   1.3550786e+01   2.8117997e+00
   1.3577808e+01   2.6943814e+00
   1.3604871e+01   2.5695145e+00
   1.3631991e+01   2.4374944e+00
   1.3659182e+01   2.2986199e+00
   1.3686457e+01   2.1531940e+00
   1.3713833e+01   2.0015240e+00
   1.3741325e+01   1.8439209e+00
   1.3768951e+01   1.6806999e+00
   1.3796677e+01   1.5124964e+00
   1.3824361e+01   1.3406706e+00
   1.3852017e+01   1.1656580e+00
   1.3879660e+01   9.8788862e-01
   1.3907307e+01   8.0779069e-01
   1.3934969e+01   6.2579065e-01
   1.3962664e+01   4.4231398e-01
   1.3990404e+01   2.5778555e-01
   1.4018206e+01   7.2630125e-02
   1.4029119e+01   7.4469597e-13
   1.4029119e+01  -1.1518564e-14
   1.4056997e+01  -2.3927395e-01
   1.4084213e+01  -4.6876143e-01
   1.4111652e+01  -6.9542319e-01
   1.4139331e+01  -9.1867960e-01
   1.4167275e+01  -1.1380236e+00
   1.4195517e+01  -1.3529401e+00
   1.4223638e+01  -1.5596347e+00
   1.4251479e+01  -1.7565729e+00
   1.4279074e+01  -1.9437337e+00
   1.4306454e+01  -2.1210937e+00
   1.4333646e+01  -2.2886135e+00
   1.4360674e+01  -2.4462431e+00
   1.4387561e+01  -2.5939267e+00
   1.4414326e+01  -2.7316051e+00
   1.4440988e+01  -2.8592191e+00
   1.4467562e+01  -2.9767106e+00
   1.4494065e+01  -3.0840240e+00
   1.4520512e+01  -3.1811077e+00
   1.4546916e+01  -3.2679146e+00
   1.4573292e+01  -3.3444028e+00
   1.4599652e+01  -3.4105360e+00
   1.4626010e+01  -3.4662840e+00
   1.4652378e+01  -3.5116225e+00
   1.4678768e+01  -3.5465339e+00
   1.4705194e+01  -3.5710066e+00
   1.4731668e+01  -3.5850358e+00
   1.4758203e+01  -3.5886225e+00
   1.4784813e+01  -3.5817738e+00
   1.4811500e+01  -3.5645122e+00
   1.4838262e+01  -3.5368903e+00
   1.4865055e+01  -3.4990569e+00
   1.4891840e+01  -3.4512454e+00
   1.4918629e+01  -3.3936483e+00
   1.4945437e+01  -3.3264624e+00
   1.4972277e+01  -3.2498891e+00
   1.4999162e+01  -3.1641344e+00
   1.5026071e+01  -3.0695380e+00
   1.5052980e+01  -2.9664974e+00
   1.5079904e+01  -2.8553006e+00
   1.5106855e+01  -2.7362384e+00
   1.5133847e+01  -2.6096054e+00
   1.5160894e+01  -2.4756995e+00
   1.5188010e+01  -2.3348227e+00
   1.5215210e+01  -2.1872810e+00
   1.5242509e+01  -2.0333845e+00
   1.5269922e+01  -1.8734474e+00
   1.5297467e+01  -1.7077880e+00
   1.5325161e+01  -1.5367285e+00
   1.5352827e+01  -1.3618489e+00
   1.5380464e+01  -1.1836898e+00
   1.5408088e+01  -1.0026886e+00
   1.5435713e+01  -8.1928067e-01
   1.5463354e+01  -6.3389966e-01
   1.5491024e+01  -4.4697805e-01
   1.5518739e+01  -2.5894774e-01
   1.5546514e+01  -7.0240466e-02
   1.5556858e+01  -7.6516571e-13
   1.5556858e+01   6.5225603e-15
   1.5584707e+01   2.4284478e-01
   1.5611906e+01   4.7595645e-01
   1.5639325e+01   7.0627432e-01
   1.5666978e+01   9.3321407e-01
   1.5694893e+01   1.1562626e+00
   1.5723100e+01   1.3748990e+00
   1.5751344e+01   1.5864622e+00
   1.5779302e+01   1.7880979e+00
   1.5807007e+01   1.9797711e+00
   1.5834490e+01   2.1614624e+00
   1.5861780e+01   2.3331343e+00
   1.5888903e+01   2.4947382e+00
   1.5915880e+01   2.6462183e+00
   1.5942731e+01   2.7875152e+00
   1.5969476e+01   2.9185689e+00
   1.5996130e+01   3.0393202e+00
   1.6022711e+01   3.1497125e+00
   1.6049233e+01   3.2496929e+00
   1.6075711e+01   3.3392128e+00
   1.6102157e+01   3.4182292e+00
   1.6128586e+01   3.4867043e+00
   1.6155011e+01   3.5446068e+00
   1.6181445e+01   3.5919113e+00
   1.6207899e+01   3.6285992e+00
   1.6234387e+01   3.6546580e+00
   1.6260923e+01   3.6700820e+00
   1.6287518e+01   3.6748716e+00
   1.6314186e+01   3.6690336e+00
   1.6340942e+01   3.6525804e+00
   1.6367797e+01   3.6255335e+00
   1.6394739e+01   3.5879619e+00
   1.6421742e+01   3.5400118e+00
   1.6448748e+01   3.4819673e+00
   1.6475772e+01   3.4140323e+00
   1.6502826e+01   3.3364154e+00
   1.6529906e+01   3.2493974e+00
   1.6556971e+01   3.1534141e+00
   1.6584035e+01   3.0487592e+00
   1.6611113e+01   2.9357292e+00
   1.6638218e+01   2.8146237e+00
   1.6665364e+01   2.6857457e+00
   1.6692565e+01   2.5494021e+00
   1.6719835e+01   2.4059035e+00
   1.6747189e+01   2.2555651e+00
   1.6774643e+01   2.0987060e+00
   1.6802212e+01   1.9356496e+00
   1.6829914e+01   1.7667235e+00
   1.6857691e+01   1.5927361e+00
   1.6885424e+01   1.4149561e+00
   1.6913129e+01   1.2338346e+00
   1.6940820e+01   1.0498175e+00
   1.6968512e+01   8.6334833e-01
   1.6996219e+01   6.7486905e-01
   1.7023957e+01   4.8482043e-01
   1.7051740e+01   2.9364259e-01
   1.7079583e+01   1.0177547e-01
   1.7094363e+01   1.5552004e-12
   1.7094363e+01  -9.5479180e-15
   1.7122281e+01  -2.4600907e-01
   1.7149571e+01  -4.8228889e-01
   1.7177083e+01  -7.1568314e-01
   1.7204833e+01  -9.4559788e-01
   1.7232848e+01  -1.1715101e+00
   1.7261161e+01  -1.3928888e+00
   1.7289457e+01  -1.6066125e+00
   1.7317469e+01  -1.8102343e+00
   1.7345230e+01  -2.0037232e+00
   1.7372772e+01  -2.1870576e+00
   1.7400122e+01  -2.3601986e+00
   1.7427306e+01  -2.5230959e+00
   1.7454346e+01  -2.6756925e+00
   1.7481261e+01  -2.8179281e+00
   1.7508072e+01  -2.9497419e+00
   1.7534794e+01  -3.0710740e+00
   1.7561444e+01  -3.1818676e+00
   1.7588036e+01  -3.2820695e+00
   1.7614586e+01  -3.3716312e+00
   1.7641107e+01  -3.4505098e+00
   1.7667611e+01  -3.5186680e+00
   1.7694113e+01  -3.5760749e+00
   1.7720626e+01  -3.6227059e+00
   1.7747162e+01  -3.6585430e+00
   1.7773733e+01  -3.6835751e+00
   1.7800354e+01  -3.6977973e+00
   1.7827036e+01  -3.7012114e+00
   1.7853766e+01  -3.6938398e+00
   1.7880558e+01  -3.6757299e+00
   1.7907426e+01  -3.6469355e+00
   1.7934380e+01  -3.6075228e+00
   1.7961326e+01  -3.5577830e+00
   1.7988278e+01  -3.4979171e+00
   1.8015249e+01  -3.4281308e+00
   1.8042253e+01  -3.3486344e+00
   1.8069273e+01  -3.2597532e+00
   1.8096280e+01  -3.1618945e+00
   1.8123289e+01  -3.0553538e+00
   1.8150314e+01  -2.9404294e+00
   1.8177368e+01  -2.8174227e+00
   1.8204464e+01  -2.6866385e+00
   1.8231617e+01  -2.5483857e+00
   1.8258841e+01  -2.4029772e+00
   1.8286152e+01  -2.2507298e+00
   1.8313563e+01  -2.0919647e+00
   1.8341092e+01  -1.9270076e+00
   1.8368755e+01  -1.7561879e+00
   1.8396507e+01  -1.5802462e+00
   1.8424218e+01  -1.4005347e+00
   1.8451902e+01  -1.2175081e+00
   1.8479574e+01  -1.0316160e+00
   1.8507249e+01  -8.4330547e-01
   1.8534942e+01  -6.5302229e-01
   1.8562667e+01  -4.6121099e-01
   1.8590438e+01  -2.6831554e-01
   1.8618272e+01  -7.4779793e-02
   1.8629035e+01  -1.5765306e-12
   1.8629035e+01   2.4702462e-15
   1.8656946e+01   2.4769573e-01
   1.8684223e+01   4.8558610e-01
   1.8711722e+01   7.2059177e-01
   1.8739456e+01   9.5211470e-01
   1.8767455e+01   1.1796281e+00
   1.8795749e+01   1.4025973e+00
   1.8824022e+01   1.6178645e+00
   1.8852010e+01   1.8229826e+00
   1.8879745e+01   2.0179221e+00
   1.8907260e+01   2.2026624e+00
   1.8934582e+01   2.3771652e+00
   1.8961737e+01   2.5413804e+00
   1.8988747e+01   2.6952511e+00
   1.9015632e+01   2.8387168e+00
   1.9042410e+01   2.9717162e+00
   1.9069100e+01   3.0941892e+00
   1.9095716e+01   3.2060784e+00
   1.9122274e+01   3.3073300e+00
   1.9148788e+01   3.3978949e+00
   1.9175272e+01   3.4777295e+00
   1.9201739e+01   3.5467958e+00
   1.9228203e+01   3.6050622e+00
   1.9254676e+01   3.6525034e+00
   1.9281171e+01   3.6891008e+00
   1.9307700e+01   3.7148423e+00
   1.9334278e+01   3.7297225e+00
   1.9360917e+01   3.7337425e+00
   1.9387630e+01   3.7269096e+00
   1.9414410e+01   3.7092560e+00
   1.9441264e+01   3.6808355e+00
   1.9468179e+01   3.6417523e+00
   1.9495086e+01   3.5922759e+00
   1.9521997e+01   3.5326075e+00
   1.9548926e+01   3.4629528e+00
   1.9575888e+01   3.3835221e+00
   1.9602894e+01   3.2945307e+00
   1.9629913e+01   3.1963768e+00
   1.9656932e+01   3.0894390e+00
   1.9683965e+01   2.9740178e+00
   1.9711025e+01   2.8504167e+00
   1.9738128e+01   2.7189428e+00
   1.9765285e+01   2.5799071e+00
   1.9792513e+01   2.4336246e+00
   1.9819825e+01   2.2804145e+00
   1.9847236e+01   2.1206001e+00
   1.9874763e+01   1.9545093e+00
   1.9902423e+01   1.7824739e+00
   1.9930189e+01   1.6051219e+00
   1.9957912e+01   1.4239267e+00
   1.9985606e+01   1.2393473e+00
   2.0013287e+01   1.0518371e+00
   2.0040970e+01   8.6184714e-01
   2.0068669e+01   6.6982678e-01
   2.0096399e+01   4.7622423e-01
   2.0124174e+01   2.8148707e-01
   2.0152010e+01   8.6062709e-02
   2.0164277e+01   9.6589403e-15
   2.0164277e+01  -1.5847601e-12
   2.0192188e+01  -2.4960334e-01
   2.0219475e+01  -4.8944972e-01
   2.0246982e+01  -7.2641961e-01
   2.0274724e+01  -9.5991245e-01
   2.0302729e+01  -1.1893982e+00
   2.0331027e+01  -1.4143390e+00
   2.0359394e+01  -1.6322344e+00
   2.0387472e+01  -1.8398732e+00
   2.0415295e+01  -2.0372168e+00
   2.0442894e+01  -2.2242466e+00
   2.0470298e+01  -2.4009250e+00
   2.0497533e+01  -2.5672026e+00
   2.0524621e+01  -2.7230224e+00
   2.0551583e+01  -2.8683238e+00
   2.0578437e+01  -3.0030452e+00
   2.0605200e+01  -3.1271260e+00
   2.0631890e+01  -3.2405081e+00
   2.0658520e+01  -3.3431374e+00
   2.0685106e+01  -3.4349644e+00
   2.0711661e+01  -3.5159447e+00
   2.0738199e+01  -3.5860402e+00
   2.0764733e+01  -3.6452189e+00
   2.0791276e+01  -3.6934552e+00
   2.0817841e+01  -3.7307303e+00
   2.0844441e+01  -3.7570321e+00
   2.0871089e+01  -3.7723553e+00
   2.0897797e+01  -3.7767009e+00
   2.0924581e+01  -3.7700766e+00
   2.0951434e+01  -3.7525128e+00
   2.0978362e+01  -3.7240643e+00
   2.1005378e+01  -3.6847916e+00
   2.1032417e+01  -3.6349275e+00
   2.1059460e+01  -3.5747168e+00
   2.1086522e+01  -3.5043694e+00
   2.1113616e+01  -3.4241001e+00
   2.1140727e+01  -3.3342268e+00
   2.1167826e+01  -3.2351757e+00
   2.1194925e+01  -3.1272487e+00
   2.1222039e+01  -3.0107508e+00
   2.1249181e+01  -2.8859899e+00
   2.1276365e+01  -2.7532777e+00
   2.1303606e+01  -2.6129295e+00
   2.1330917e+01  -2.4652649e+00
   2.1358314e+01  -2.3106079e+00
   2.1385813e+01  -2.1492865e+00
   2.1413428e+01  -1.9816333e+00
   2.1441178e+01  -1.8079851e+00
   2.1468978e+01  -1.6293473e+00
   2.1496736e+01  -1.4468598e+00
   2.1524467e+01  -1.2609844e+00
   2.1552185e+01  -1.0721785e+00
   2.1579906e+01  -8.8089694e-01
   2.1607645e+01  -6.8759312e-01
   2.1635415e+01  -4.9271915e-01
   2.1663231e+01  -2.9672652e-01
   2.1691110e+01  -1.0006662e-01
   2.1705308e+01  -1.5957652e-12
   2.1705308e+01   5.6760152e-15
   2.1733263e+01   2.5082124e-01
   2.1760604e+01   4.9186084e-01
   2.1788167e+01   7.2995641e-01
   2.1815969e+01   9.6450194e-01
   2.1844036e+01   1.1949622e+00
   2.1872400e+01   1.4207938e+00
   2.1900710e+01   1.6385193e+00
   2.1928734e+01   1.8459500e+00
   2.1956505e+01   2.0430597e+00
   2.1984057e+01   2.2298272e+00
   2.2011417e+01   2.4062135e+00
   2.2038610e+01   2.5721678e+00
   2.2065658e+01   2.7276326e+00
   2.2092582e+01   2.8725467e+00
   2.2119401e+01   3.0068483e+00
   2.2146130e+01   3.1304768e+00
   2.2172787e+01   3.2433743e+00
   2.2199387e+01   3.3454867e+00
   2.2225943e+01   3.4367649e+00
   2.2252470e+01   3.5171650e+00
   2.2278980e+01   3.5866491e+00
   2.2305488e+01   3.6451857e+00
   2.2332007e+01   3.6927498e+00
   2.2358548e+01   3.7293231e+00
   2.2385124e+01   3.7548939e+00
   2.2411750e+01   3.7694575e+00
   2.2438438e+01   3.7730154e+00
   2.2465202e+01   3.7655759e+00
   2.2492033e+01   3.7471726e+00
   2.2518940e+01   3.7178610e+00
   2.2545937e+01   3.6777021e+00
   2.2572949e+01   3.6269497e+00
   2.2599966e+01   3.5658392e+00
   2.2627003e+01   3.4945815e+00
   2.2654073e+01   3.4133920e+00
   2.2681157e+01   3.3226099e+00
   2.2708228e+01   3.2226477e+00
   2.2735301e+01   3.1138083e+00
   2.2762389e+01   2.9963973e+00
   2.2789506e+01   2.8707236e+00
   2.2816667e+01   2.7370997e+00
   2.2843885e+01   2.5958420e+00
   2.2871174e+01   2.4472710e+00
   2.2898549e+01   2.2917115e+00
   2.2926027e+01   2.1294928e+00
   2.2953623e+01   1.9609482e+00
   2.2981354e+01   1.7864157e+00
   2.3009124e+01   1.6069884e+00
   2.3036852e+01   1.4237306e+00
   2.3064554e+01   1.2371048e+00
   2.3092244e+01   1.0475691e+00
   2.3119938e+01   8.5557935e-01
   2.3147650e+01   6.6158961e-01
   2.3175394e+01   4.6605300e-01
   2.3203186e+01   2.6942197e-01
   2.3231040e+01   7.2148889e-02
   2.3241236e+01   1.1671220e-14
   2.3241236e+01  -1.5965701e-12
   2.3269168e+01  -2.5147297e-01
   2.3296476e+01  -4.9311654e-01
   2.3324004e+01  -7.3185275e-01
   2.3351768e+01  -9.6707520e-01
   2.3379795e+01  -1.1982484e+00
   2.3408115e+01  -1.4248289e+00
   2.3436440e+01  -1.6438004e+00
   2.3464476e+01  -1.8524620e+00
   2.3492256e+01  -2.0507827e+00
   2.3519814e+01  -2.2387433e+00
   2.3547178e+01  -2.4163062e+00
   2.3574372e+01  -2.5834216e+00
   2.3601421e+01  -2.7400323e+00
   2.3628343e+01  -2.8860773e+00
   2.3655157e+01  -3.0214947e+00
   2.3681882e+01  -3.1462235e+00
   2.3708532e+01  -3.2602055e+00
   2.3735123e+01  -3.3633862e+00
   2.3761669e+01  -3.4557155e+00
   2.3788185e+01  -3.5371492e+00
   2.3814684e+01  -3.6076486e+00
   2.3841178e+01  -3.6671814e+00
   2.3867681e+01  -3.7157218e+00
   2.3894205e+01  -3.7532507e+00
   2.3920764e+01  -3.7797557e+00
   2.3947371e+01  -3.7952312e+00
   2.3974038e+01  -3.7996781e+00
   2.4000779e+01  -3.7931036e+00
   2.4027608e+01  -3.7755214e+00
   2.4054511e+01  -3.7469871e+00
   2.4081503e+01  -3.7075611e+00
   2.4108501e+01  -3.6575090e+00
   2.4135503e+01  -3.5970563e+00
   2.4162522e+01  -3.5264132e+00
   2.4189574e+01  -3.4457951e+00
   2.4216664e+01  -3.3554447e+00
   2.4243740e+01  -3.2558506e+00
   2.4270817e+01  -3.1473162e+00
   2.4297907e+01  -3.0301476e+00
   2.4325025e+01  -2.9046543e+00
   2.4352185e+01  -2.7711492e+00
   2.4379401e+01  -2.6299493e+00
   2.4406686e+01  -2.4813754e+00
   2.4434056e+01  -2.3257528e+00
   2.4461526e+01  -2.1634111e+00
   2.4489112e+01  -1.9946844e+00
   2.4516832e+01  -1.8199108e+00
   2.4544628e+01  -1.6399344e+00
   2.4572379e+01  -1.4560597e+00
   2.4600103e+01  -1.2687524e+00
   2.4627813e+01  -1.0784727e+00
   2.4655526e+01  -8.8567894e-01
   2.4683255e+01  -6.9082733e-01
   2.4711015e+01  -4.9437311e-01
   2.4738821e+01  -2.9677083e-01
   2.4766687e+01  -9.8474859e-02
   2.4780537e+01  -3.7053693e-15
   2.4780537e+01   1.6119606e-12
   2.4808480e+01   2.5247870e-01
   2.4835812e+01   4.9519857e-01
   2.4863364e+01   7.3499456e-01
   2.4891152e+01   9.7125877e-01
   2.4919205e+01   1.2034535e+00
   2.4947551e+01   1.4310329e+00
   2.4975950e+01   1.6513296e+00
   2.5000000e+01   1.8314380e+00


==> figuresAndData/relayOutputSixthOrderNumeratorS4_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   2.5358291e-03   9.9998393e-01
   1.5214975e-02   9.9942306e-01
   3.6718053e-02   9.9665557e-01
   5.8252128e-02   9.9162409e-01
   7.9865174e-02   9.8433860e-01
   1.0156555e-01   9.7481305e-01
   1.2336230e-01   9.6306218e-01
   1.4526503e-01   9.4910141e-01
   1.6728401e-01   9.3294679e-01
   1.8943029e-01   9.1461480e-01
   2.1171582e-01   8.9412222e-01
   2.3415362e-01   8.7148590e-01
   2.5675798e-01   8.4672246e-01
   2.7954467e-01   8.1984800e-01
   3.0239277e-01   7.9105756e-01
   3.2528421e-01   7.6044815e-01
   3.4822786e-01   7.2808718e-01
   3.7123277e-01   6.9404310e-01
   3.9430831e-01   6.5838532e-01
   4.1746424e-01   6.2118421e-01
   4.4071081e-01   5.8251117e-01
   4.6405881e-01   5.4243860e-01
   4.8751972e-01   5.0103993e-01
   5.1110580e-01   4.5838959e-01
   5.3483026e-01   4.1456301e-01
   5.5870740e-01   3.6963659e-01
   5.8275286e-01   3.2368766e-01
   6.0698385e-01   2.7679440e-01
   6.3141949e-01   2.2903574e-01
   6.5608117e-01   1.8049118e-01
   6.8099311e-01   1.3124064e-01
   7.0618303e-01   8.1364063e-02
   7.3168300e-01   3.0941007e-02
   7.4737970e-01   3.7123082e-16
   7.4737970e-01  -1.3614110e-14
   7.7322736e-01  -5.0020954e-02
   7.9726651e-01  -9.4962299e-02
   8.2106398e-01  -1.3786408e-01
   8.4466529e-01  -1.7877221e-01
   8.6809216e-01  -2.1768905e-01
   8.9136349e-01  -2.5461349e-01
   9.1449619e-01  -2.8954237e-01
   9.3750544e-01  -3.2247116e-01
   9.6040508e-01  -3.5339450e-01
   9.8320776e-01  -3.8230655e-01
   1.0059252e+00  -4.0920140e-01
   1.0285683e+00  -4.3407321e-01
   1.0511473e+00  -4.5691651e-01
   1.0736719e+00  -4.7772629e-01
   1.0961512e+00  -4.9649812e-01
   1.1185941e+00  -5.1322831e-01
   1.1410089e+00  -5.2791392e-01
   1.1634040e+00  -5.4055286e-01
   1.1857872e+00  -5.5114394e-01
   1.2081666e+00  -5.5968687e-01
   1.2305498e+00  -5.6618233e-01
   1.2529445e+00  -5.7063196e-01
   1.2753584e+00  -5.7303837e-01
   1.2980613e+00  -5.7339739e-01
   1.3212173e+00  -5.7162261e-01
   1.3448180e+00  -5.6760772e-01
   1.3688577e+00  -5.6125303e-01
   1.3932182e+00  -5.5251183e-01
   1.4175033e+00  -5.4152674e-01
   1.4417232e+00  -5.2835254e-01
   1.4658898e+00  -5.1304311e-01
   1.4900139e+00  -4.9565226e-01
   1.5141063e+00  -4.7623390e-01
   1.5381773e+00  -4.5484216e-01
   1.5622369e+00  -4.3153156e-01
   1.5866400e+00  -4.0598267e-01
   1.6114413e+00  -3.7812181e-01
   1.6366360e+00  -3.4794130e-01
   1.6622211e+00  -3.1544236e-01
   1.6881952e+00  -2.8063516e-01
   1.7145586e+00  -2.4353891e-01
   1.7413135e+00  -2.0418185e-01
   1.7684636e+00  -1.6260133e-01
   1.7960144e+00  -1.1884378e-01
   1.8238464e+00  -7.3176400e-02
   1.8516087e+00  -2.6297812e-02
   1.8668791e+00  -2.4341640e-14
   1.8668791e+00   3.0184188e-16
   1.8945869e+00   4.7791186e-02
   1.9259627e+00   1.0125491e-01
   1.9576092e+00   1.5433931e-01
   1.9896139e+00   2.0702504e-01
   2.0220235e+00   2.5921299e-01
   2.0548940e+00   3.1080724e-01
   2.0882921e+00   3.6171463e-01
   2.1222999e+00   4.1184600e-01
   2.1558572e+00   4.5949997e-01
   2.1889230e+00   5.0458034e-01
   2.2215720e+00   5.4716582e-01
   2.2538674e+00   5.8731832e-01
   2.2858615e+00   6.2508560e-01
   2.3175987e+00   6.6050579e-01
   2.3491176e+00   6.9361036e-01
   2.3804521e+00   7.2442635e-01
   2.4116323e+00   7.5297782e-01
   2.4426860e+00   7.7928699e-01
   2.4736384e+00   8.0337508e-01
   2.5045132e+00   8.2526287e-01
   2.5353326e+00   8.4497121e-01
   2.5661181e+00   8.6252137e-01
   2.5968901e+00   8.7793528e-01
   2.6276689e+00   8.9123576e-01
   2.6584743e+00   9.0244667e-01
   2.6893264e+00   9.1159300e-01
   2.7202453e+00   9.1870095e-01
   2.7512515e+00   9.2379799e-01
   2.7823665e+00   9.2691284e-01
   2.8136124e+00   9.2807547e-01
   2.8450127e+00   9.2731704e-01
   2.8765925e+00   9.2466980e-01
   2.9083789e+00   9.2016699e-01
   2.9404013e+00   9.1384261e-01
   2.9726926e+00   9.0573122e-01
   3.0049975e+00   8.9596300e-01
   3.0371341e+00   8.8469726e-01
   3.0691317e+00   8.7204089e-01
   3.1010185e+00   8.5809659e-01
   3.1328211e+00   8.4296402e-01
   3.1645640e+00   8.2674032e-01
   3.1962709e+00   8.0952050e-01
   3.2279646e+00   7.9139787e-01
   3.2596674e+00   7.7246420e-01
   3.2914014e+00   7.5281001e-01
   3.3231884e+00   7.3252476e-01
   3.3550510e+00   7.1169698e-01
   3.3870120e+00   6.9041440e-01
   3.4190952e+00   6.6876411e-01
   3.4513254e+00   6.4683264e-01
   3.4837291e+00   6.2470607e-01
   3.5163346e+00   6.0247012e-01
   3.5491729e+00   5.8021025e-01
   3.5822779e+00   5.5801180e-01
   3.6156875e+00   5.3596007e-01
   3.6494445e+00   5.1414045e-01
   3.6835980e+00   4.9263861e-01
   3.7182055e+00   4.7154068e-01
   3.7533351e+00   4.5093344e-01
   3.7890696e+00   4.3090467e-01
   3.8253979e+00   4.1160236e-01
   3.8610852e+00   3.9376582e-01
   3.8962138e+00   3.7737178e-01
   3.9308765e+00   3.6238960e-01
   3.9651484e+00   3.4879634e-01
   3.9990910e+00   3.3657379e-01
   4.0327563e+00   3.2570626e-01
   4.0661891e+00   3.1617921e-01
   4.0994287e+00   3.0797831e-01
   4.1325103e+00   3.0108871e-01
   4.1654660e+00   2.9549462e-01
   4.1983252e+00   2.9117894e-01
   4.2311157e+00   2.8812301e-01
   4.2638637e+00   2.8630641e-01
   4.2965945e+00   2.8570683e-01
   4.3293329e+00   2.8629990e-01
   4.3621031e+00   2.8805915e-01
   4.3949298e+00   2.9095591e-01
   4.4278376e+00   2.9495921e-01
   4.4608520e+00   3.0003575e-01
   4.4939996e+00   3.0614985e-01
   4.5273081e+00   3.1326337e-01
   4.5608073e+00   3.2133567e-01
   4.5945293e+00   3.3032353e-01
   4.6285093e+00   3.4018116e-01
   4.6627862e+00   3.5086009e-01
   4.6971468e+00   3.6222189e-01
   4.7313154e+00   3.7408520e-01
   4.7653269e+00   3.8636465e-01
   4.7992154e+00   3.9897675e-01
   4.8330127e+00   4.1183860e-01
   4.8667487e+00   4.2486763e-01
   4.9004517e+00   4.3798137e-01
   4.9341492e+00   4.5109723e-01
   4.9678683e+00   4.6413225e-01
   5.0016358e+00   4.7700297e-01
   5.0354789e+00   4.8962517e-01
   5.0694253e+00   5.0191369e-01
   5.1035037e+00   5.1378215e-01
   5.1377444e+00   5.2514266e-01
   5.1721796e+00   5.3590552e-01
   5.2068438e+00   5.4597876e-01
   5.2417752e+00   5.5526763e-01
   5.2770160e+00   5.6367393e-01
   5.3126137e+00   5.7109519e-01
   5.3486229e+00   5.7742347e-01
   5.3851073e+00   5.8254384e-01
   5.4221428e+00   5.8633223e-01
   5.4598216e+00   5.8865237e-01
   5.4982595e+00   5.8935115e-01
   5.5361869e+00   5.8832383e-01
   5.5734468e+00   5.8559894e-01
   5.6101517e+00   5.8120741e-01
   5.6463951e+00   5.7517328e-01
   5.6822528e+00   5.6751657e-01
   5.7177876e+00   5.5825502e-01
   5.7530530e+00   5.4740522e-01
   5.7880955e+00   5.3498339e-01
   5.8229563e+00   5.2100589e-01
   5.8576725e+00   5.0548954e-01
   5.8922782e+00   4.8845193e-01
   5.9268054e+00   4.6991155e-01
   5.9612841e+00   4.4988788e-01
   5.9957434e+00   4.2840153e-01
   6.0302113e+00   4.0547416e-01
   6.0647159e+00   3.8112856e-01
   6.0992851e+00   3.5538857e-01
   6.1339473e+00   3.2827900e-01
   6.1687318e+00   2.9982551e-01
   6.2036693e+00   2.7005448e-01
   6.2387920e+00   2.3899275e-01
   6.2741347e+00   2.0666736e-01
   6.3097353e+00   1.7310518e-01
   6.3456354e+00   1.3833233e-01
   6.3816861e+00   1.0256985e-01
   6.4175213e+00   6.6280141e-02
   6.4531795e+00   2.9534846e-02
   6.4814678e+00   5.9615507e-14
   6.4814678e+00  -3.1225023e-17
   6.5169874e+00  -3.6235438e-02
   6.5481169e+00  -6.6282261e-02
   6.5792843e+00  -9.4767877e-02
   6.6105060e+00  -1.2170947e-01
   6.6418034e+00  -1.4713075e-01
   6.6731983e+00  -1.7105773e-01
   6.7047133e+00  -1.9351887e-01
   6.7363721e+00  -2.1454512e-01
   6.7682000e+00  -2.3417008e-01
   6.8002240e+00  -2.5243005e-01
   6.8324734e+00  -2.6936423e-01
   6.8649806e+00  -2.8501480e-01
   6.8977814e+00  -2.9942714e-01
   6.9305550e+00  -3.1251280e-01
   6.9631597e+00  -3.2429982e-01
   6.9956269e+00  -3.3489246e-01
   7.0279867e+00  -3.4439127e-01
   7.0602670e+00  -3.5289340e-01
   7.0924943e+00  -3.6049332e-01
   7.1246937e+00  -3.6728333e-01
   7.1568895e+00  -3.7335402e-01
   7.1891058e+00  -3.7879468e-01
   7.2213662e+00  -3.8369360e-01
   7.2536948e+00  -3.8813836e-01
   7.2861160e+00  -3.9221610e-01
   7.3186549e+00  -3.9601378e-01
   7.3513380e+00  -3.9961844e-01
   7.3841930e+00  -4.0311748e-01
   7.4172498e+00  -4.0659895e-01
   7.4505410e+00  -4.1015195e-01
   7.4841020e+00  -4.1386702e-01
   7.5179728e+00  -4.1783669e-01
   7.5521983e+00  -4.2215617e-01
   7.5868302e+00  -4.2692428e-01
   7.6219289e+00  -4.3224467e-01
   7.6575666e+00  -4.3822752e-01
   7.6938312e+00  -4.4499209e-01
   7.7305783e+00  -4.5261477e-01
   7.7666637e+00  -4.6091619e-01
   7.8021768e+00  -4.6992916e-01
   7.8372142e+00  -4.7968541e-01
   7.8718537e+00  -4.9021015e-01
   7.9061590e+00  -5.0152275e-01
   7.9401837e+00  -5.1363752e-01
   7.9739740e+00  -5.2656416e-01
   8.0075707e+00  -5.4030813e-01
   8.0410099e+00  -5.5487096e-01
   8.0743250e+00  -5.7025043e-01
   8.1075463e+00  -5.8644081e-01
   8.1407025e+00  -6.0343293e-01
   8.1738210e+00  -6.2121437e-01
   8.2069282e+00  -6.3976948e-01
   8.2400497e+00  -6.5907952e-01
   8.2732112e+00  -6.7912265e-01
   8.3064385e+00  -6.9987405e-01
   8.3397576e+00  -7.2130592e-01
   8.3731958e+00  -7.4338750e-01
   8.4067812e+00  -7.6608509e-01
   8.4405439e+00  -7.8936211e-01
   8.4745159e+00  -8.1317905e-01
   8.5087323e+00  -8.3749351e-01
   8.5432317e+00  -8.6226025e-01
   8.5780572e+00  -8.8743116e-01
   8.6127263e+00  -9.1256971e-01
   8.6472153e+00  -9.3756690e-01
   8.6815611e+00  -9.6235811e-01
   8.7157982e+00  -9.8687706e-01
   8.7499586e+00  -1.0110556e+00
   8.7841478e+00  -1.0348755e+00
   8.8184794e+00  -1.0583186e+00
   8.8529767e+00  -1.0812987e+00
   8.8876632e+00  -1.1037255e+00
   8.9225627e+00  -1.1255050e+00
   8.9577003e+00  -1.1465395e+00
   8.9931023e+00  -1.1667268e+00
   9.0287969e+00  -1.1859606e+00
   9.0648147e+00  -1.2041302e+00
   9.1011898e+00  -1.2211196e+00
   9.1379600e+00  -1.2368076e+00
   9.1751685e+00  -1.2510665e+00
   9.2128655e+00  -1.2637612e+00
   9.2511099e+00  -1.2747477e+00
   9.2899726e+00  -1.2838707e+00
   9.3295410e+00  -1.2909606e+00
   9.3691269e+00  -1.2957556e+00
   9.4077823e+00  -1.2981535e+00
   9.4456626e+00  -1.2982596e+00
   9.4829116e+00  -1.2961554e+00
   9.5196392e+00  -1.2919037e+00
   9.5559322e+00  -1.2855552e+00
   9.5918613e+00  -1.2771526e+00
   9.6274859e+00  -1.2667329e+00
   9.6628568e+00  -1.2543296e+00
   9.6980186e+00  -1.2399737e+00
   9.7330113e+00  -1.2236943e+00
   9.7678708e+00  -1.2055197e+00
   9.8026308e+00  -1.1854773e+00
   9.8373224e+00  -1.1635945e+00
   9.8719755e+00  -1.1398982e+00
   9.9066191e+00  -1.1144157e+00
   9.9412812e+00  -1.0871740e+00
   9.9759900e+00  -1.0582005e+00
   1.0010774e+01  -1.0275225e+00
   1.0045662e+01  -9.9516741e-01
   1.0080683e+01  -9.6116224e-01
   1.0115870e+01  -9.2553369e-01
   1.0151255e+01  -8.8830765e-01
   1.0186875e+01  -8.4950876e-01
   1.0222769e+01  -8.0915987e-01
   1.0258981e+01  -7.6728115e-01
   1.0295560e+01  -7.2388901e-01
   1.0332563e+01  -6.7899456e-01
   1.0370056e+01  -6.3260138e-01
   1.0407517e+01  -5.8546277e-01
   1.0444884e+01  -5.3778747e-01
   1.0482195e+01  -4.8966009e-01
   1.0519485e+01  -4.4116432e-01
   1.0556788e+01  -3.9238350e-01
   1.0594139e+01  -3.4340052e-01
   1.0631573e+01  -2.9429781e-01
   1.0669124e+01  -2.4515731e-01
   1.0706830e+01  -1.9606035e-01
   1.0744729e+01  -1.4708759e-01
   1.0782861e+01  -9.8318931e-02
   1.0821273e+01  -4.9833275e-02
   1.0860013e+01  -1.7083669e-03
   1.0861401e+01  -1.3886873e-13
   1.0861401e+01   1.0028870e-15
   1.0890302e+01   3.4470581e-02
   1.0919203e+01   6.6770164e-02
   1.0948126e+01   9.6930338e-02
   1.0977086e+01   1.2497614e-01
   1.1006099e+01   1.5093689e-01
   1.1035183e+01   1.7484404e-01
   1.1064355e+01   1.9673125e-01
   1.1093634e+01   2.1663452e-01
   1.1123037e+01   2.3459220e-01
   1.1152586e+01   2.5064505e-01
   1.1182302e+01   2.6483635e-01
   1.1212207e+01   2.7721189e-01
   1.1242329e+01   2.8782008e-01
   1.1272693e+01   2.9671195e-01
   1.1303332e+01   3.0394122e-01
   1.1334280e+01   3.0956436e-01
   1.1365578e+01   3.1364062e-01
   1.1397207e+01   3.1622826e-01
   1.1428750e+01   3.1739323e-01
   1.1460229e+01   3.1726730e-01
   1.1491667e+01   3.1597960e-01
   1.1523089e+01   3.1365697e-01
   1.1554515e+01   3.1042447e-01
   1.1585967e+01   3.0640576e-01
   1.1617468e+01   3.0172347e-01
   1.1649038e+01   2.9649955e-01
   1.1680702e+01   2.9085552e-01
   1.1712481e+01   2.8491284e-01
   1.1744401e+01   2.7879317e-01
   1.1776486e+01   2.7261870e-01
   1.1808766e+01   2.6651256e-01
   1.1841268e+01   2.6059917e-01
   1.1874028e+01   2.5500484e-01
   1.1907080e+01   2.4985833e-01
   1.1940467e+01   2.4529164e-01
   1.1974234e+01   2.4144111e-01
   1.2008438e+01   2.3844871e-01
   1.2043143e+01   2.3646398e-01
   1.2078118e+01   2.3564826e-01
   1.2112368e+01   2.3610311e-01
   1.2145995e+01   2.3784458e-01
   1.2179107e+01   2.4088827e-01
   1.2211785e+01   2.4524906e-01
   1.2244095e+01   2.5094010e-01
   1.2276094e+01   2.5797228e-01
   1.2307826e+01   2.6635389e-01
   1.2339333e+01   2.7609048e-01
   1.2370648e+01   2.8718477e-01
   1.2401804e+01   2.9963659e-01
   1.2432828e+01   3.1344290e-01
   1.2463746e+01   3.2859775e-01
   1.2494583e+01   3.4509238e-01
   1.2525361e+01   3.6291516e-01
   1.2556103e+01   3.8205166e-01
   1.2586828e+01   4.0248468e-01
   1.2617559e+01   4.2419430e-01
   1.2648314e+01   4.4715785e-01
   1.2679115e+01   4.7135004e-01
   1.2709981e+01   4.9674291e-01
   1.2740935e+01   5.2330593e-01
   1.2771997e+01   5.5100602e-01
   1.2803189e+01   5.7980762e-01
   1.2834538e+01   6.0967276e-01
   1.2866066e+01   6.4056112e-01
   1.2897804e+01   6.7243015e-01
   1.2929780e+01   7.0523525e-01
   1.2962029e+01   7.3892988e-01
   1.2994588e+01   7.7346591e-01
   1.3027500e+01   8.0879397e-01
   1.3060814e+01   8.4486398e-01
   1.3094323e+01   8.8133426e-01
   1.3127744e+01   9.1777379e-01
   1.3161105e+01   9.5408472e-01
   1.3194434e+01   9.9016924e-01
   1.3227758e+01   1.0259281e+00
   1.3261102e+01   1.0612606e+00
   1.3294492e+01   1.0960642e+00
   1.3327956e+01   1.1302351e+00
   1.3361520e+01   1.1636673e+00
   1.3395211e+01   1.1962526e+00
   1.3429060e+01   1.2278809e+00
   1.3463096e+01   1.2584391e+00
   1.3497355e+01   1.2878110e+00
   1.3531872e+01   1.3158770e+00
   1.3566782e+01   1.3425825e+00
   1.3602179e+01   1.3678161e+00
   1.3638110e+01   1.3914126e+00
   1.3674632e+01   1.4131974e+00
   1.3711812e+01   1.4329837e+00
   1.3749710e+01   1.4505585e+00
   1.3786712e+01   1.4650939e+00
   1.3822945e+01   1.4767320e+00
   1.3858550e+01   1.4855980e+00
   1.3893636e+01   1.4917858e+00
   1.3928287e+01   1.4953689e+00
   1.3962570e+01   1.4964069e+00
   1.3996543e+01   1.4949503e+00
   1.4030255e+01   1.4910432e+00
   1.4063746e+01   1.4847251e+00
   1.4097056e+01   1.4760327e+00
   1.4130217e+01   1.4650006e+00
   1.4163260e+01   1.4516623e+00
   1.4196214e+01   1.4360502e+00
   1.4229105e+01   1.4181968e+00
   1.4261960e+01   1.3981341e+00
   1.4294802e+01   1.3758945e+00
   1.4327656e+01   1.3515108e+00
   1.4360547e+01   1.3250158e+00
   1.4393498e+01   1.2964429e+00
   1.4426534e+01   1.2658259e+00
   1.4459680e+01   1.2331987e+00
   1.4492963e+01   1.1985952e+00
   1.4526409e+01   1.1620493e+00
   1.4560050e+01   1.1235944e+00
   1.4593917e+01   1.0832630e+00
   1.4628045e+01   1.0410860e+00
   1.4662473e+01   9.9709210e-01
   1.4697245e+01   9.5130680e-01
   1.4732412e+01   9.0375060e-01
   1.4768031e+01   8.5443723e-01
   1.4803993e+01   8.0362696e-01
   1.4839869e+01   7.5206263e-01
   1.4875691e+01   6.9985499e-01
   1.4911491e+01   6.4711136e-01
   1.4947299e+01   5.9393834e-01
   1.4983147e+01   5.4044185e-01
   1.5019066e+01   4.8672720e-01
   1.5055087e+01   4.3289908e-01
   1.5091242e+01   3.7906162e-01
   1.5127566e+01   3.2531835e-01
   1.5164094e+01   2.7177219e-01
   1.5200865e+01   2.1852538e-01
   1.5237923e+01   1.6567942e-01
   1.5275313e+01   1.1333492e-01
   1.5313090e+01   6.1591415e-02
   1.5351314e+01   1.0547040e-02
   1.5359348e+01   5.4643789e-16
   1.5359348e+01  -1.4824079e-13
   1.5388112e+01  -3.6396401e-02
   1.5416876e+01  -7.0291249e-02
   1.5445631e+01  -1.0167776e-01
   1.5474395e+01  -1.3058654e-01
   1.5503184e+01  -1.5704772e-01
   1.5532016e+01  -1.8109347e-01
   1.5560906e+01  -2.0275808e-01
   1.5589871e+01  -2.2207808e-01
   1.5618930e+01  -2.3909226e-01
   1.5648098e+01  -2.5384176e-01
   1.5677397e+01  -2.6637013e-01
   1.5706846e+01  -2.7672331e-01
   1.5736466e+01  -2.8494972e-01
   1.5766281e+01  -2.9110017e-01
   1.5796317e+01  -2.9522797e-01
   1.5826601e+01  -2.9738878e-01
   1.5857166e+01  -2.9764063e-01
   1.5888046e+01  -2.9604381e-01
   1.5919284e+01  -2.9266067e-01
   1.5950925e+01  -2.8755542e-01
   1.5982601e+01  -2.8089322e-01
   1.6014221e+01  -2.7283909e-01
   1.6045806e+01  -2.6353965e-01
   1.6077381e+01  -2.5313920e-01
   1.6108966e+01  -2.4178026e-01
   1.6140585e+01  -2.2960397e-01
   1.6172259e+01  -2.1675053e-01
   1.6204010e+01  -2.0335946e-01
   1.6235861e+01  -1.8956996e-01
   1.6267836e+01  -1.7552124e-01
   1.6299959e+01  -1.6135281e-01
   1.6332259e+01  -1.4720487e-01
   1.6364762e+01  -1.3321872e-01
   1.6397499e+01  -1.1953719e-01
   1.6430506e+01  -1.0630524e-01
   1.6463820e+01  -9.3670628e-02
   1.6497484e+01  -8.1784835e-02
   1.6531549e+01  -7.0804193e-02
   1.6566072e+01  -6.0891450e-02
   1.6601122e+01  -5.2217904e-02
   1.6635681e+01  -4.5165560e-02
   1.6669545e+01  -3.9812293e-02
   1.6702830e+01  -3.6150052e-02
   1.6735631e+01  -3.4175900e-02
   1.6768026e+01  -3.3890474e-02
   1.6800074e+01  -3.5295673e-02
   1.6831828e+01  -3.8393240e-02
   1.6863330e+01  -4.3183873e-02
   1.6894619e+01  -4.9666659e-02
   1.6925727e+01  -5.7838697e-02
   1.6956685e+01  -6.7694850e-02
   1.6987519e+01  -7.9227581e-02
   1.7018254e+01  -9.2426843e-02
   1.7048915e+01  -1.0728001e-01
   1.7079523e+01  -1.2377183e-01
   1.7110098e+01  -1.4188440e-01
   1.7140663e+01  -1.6159720e-01
   1.7171236e+01  -1.8288701e-01
   1.7201838e+01  -2.0572802e-01
   1.7232488e+01  -2.3009180e-01
   1.7263207e+01  -2.5594734e-01
   1.7294015e+01  -2.8326111e-01
   1.7324935e+01  -3.1199710e-01
   1.7355987e+01  -3.4211690e-01
   1.7387196e+01  -3.7357980e-01
   1.7418588e+01  -4.0634289e-01
   1.7450189e+01  -4.4036123e-01
   1.7482031e+01  -4.7558804e-01
   1.7514146e+01  -5.1197500e-01
   1.7546572e+01  -5.4947260e-01
   1.7579351e+01  -5.8803071e-01
   1.7612533e+01  -6.2759930e-01
   1.7646177e+01  -6.6812957e-01
   1.7679775e+01  -7.0887504e-01
   1.7713315e+01  -7.4967392e-01
   1.7746825e+01  -7.9041280e-01
   1.7780332e+01  -8.3097733e-01
   1.7813862e+01  -8.7125190e-01
   1.7847441e+01  -9.1111962e-01
   1.7881097e+01  -9.5046212e-01
   1.7914857e+01  -9.8915937e-01
   1.7948749e+01  -1.0270895e+00
   1.7982802e+01  -1.0641286e+00
   1.8017049e+01  -1.1001501e+00
   1.8051524e+01  -1.1350247e+00
   1.8086263e+01  -1.1686198e+00
   1.8121310e+01  -1.2007986e+00
   1.8156710e+01  -1.2314192e+00
   1.8192518e+01  -1.2603337e+00
   1.8228795e+01  -1.2873864e+00
   1.8265618e+01  -1.3124117e+00
   1.8302603e+01  -1.3349598e+00
   1.8338733e+01  -1.3543775e+00
   1.8374142e+01  -1.3708161e+00
   1.8408959e+01  -1.3844034e+00
   1.8443284e+01  -1.3952356e+00
   1.8477195e+01  -1.4033875e+00
   1.8510755e+01  -1.4089203e+00
   1.8544017e+01  -1.4118854e+00
   1.8577029e+01  -1.4123277e+00
   1.8609828e+01  -1.4102876e+00
   1.8642451e+01  -1.4058023e+00
   1.8674929e+01  -1.3989070e+00
   1.8707292e+01  -1.3896358e+00
   1.8739566e+01  -1.3780219e+00
   1.8771777e+01  -1.3640982e+00
   1.8803948e+01  -1.3478978e+00
   1.8836105e+01  -1.3294540e+00
   1.8868268e+01  -1.3088005e+00
   1.8900462e+01  -1.2859715e+00
   1.8932708e+01  -1.2610018e+00
   1.8965030e+01  -1.2339268e+00
   1.8997451e+01  -1.2047823e+00
   1.9029996e+01  -1.1736046e+00
   1.9062690e+01  -1.1404302e+00
   1.9095560e+01  -1.1052957e+00
   1.9128637e+01  -1.0682373e+00
   1.9161951e+01  -1.0292903e+00
   1.9195539e+01  -9.8848877e-01
   1.9229440e+01  -9.4586462e-01
   1.9263697e+01  -9.0144637e-01
   1.9298363e+01  -8.5525776e-01
   1.9333498e+01  -8.0731547e-01
   1.9368690e+01  -7.5830511e-01
   1.9403814e+01  -7.0855499e-01
   1.9438899e+01  -6.5817943e-01
   1.9473976e+01  -6.0729116e-01
   1.9509073e+01  -5.5600218e-01
   1.9544221e+01  -5.0442385e-01
   1.9579447e+01  -4.5266701e-01
   1.9614783e+01  -4.0084199e-01
   1.9650259e+01  -3.4905869e-01
   1.9685908e+01  -2.9742665e-01
   1.9721764e+01  -2.4605503e-01
   1.9757867e+01  -1.9505266e-01
   1.9794255e+01  -1.4452805e-01
   1.9830977e+01  -9.4589326e-02
   1.9868084e+01  -4.5344229e-02
   1.9903197e+01   1.5265567e-16
   1.9903197e+01   2.8956698e-13
   1.9931867e+01   3.5221542e-02
   1.9960537e+01   6.7897644e-02
   1.9989183e+01   9.8003297e-02
   2.0017826e+01   1.2556916e-01
   2.0046481e+01   1.5062379e-01
   2.0075165e+01   1.7319768e-01
   2.0103894e+01   1.9332335e-01
   2.0132685e+01   2.1103544e-01
   2.0161554e+01   2.2637080e-01
   2.0190517e+01   2.3936853e-01
   2.0219595e+01   2.5007004e-01
   2.0248805e+01   2.5851903e-01
   2.0278167e+01   2.6476155e-01
   2.0307703e+01   2.6884596e-01
   2.0337438e+01   2.7082293e-01
   2.0367395e+01   2.7074535e-01
   2.0397604e+01   2.6866830e-01
   2.0428096e+01   2.6464887e-01
   2.0458908e+01   2.5874603e-01
   2.0490080e+01   2.5102031e-01
   2.0521661e+01   2.4153341e-01
   2.0553195e+01   2.3053852e-01
   2.0584675e+01   2.1819241e-01
   2.0616126e+01   2.0464138e-01
   2.0647568e+01   1.9002966e-01
   2.0679025e+01   1.7449986e-01
   2.0710518e+01   1.5819341e-01
   2.0742067e+01   1.4125086e-01
   2.0773696e+01   1.2381223e-01
   2.0805428e+01   1.0601726e-01
   2.0837284e+01   8.8005772e-02
   2.0869291e+01   6.9917959e-02
   2.0901475e+01   5.1894718e-02
   2.0933864e+01   3.4078046e-02
   2.0966489e+01   1.6611487e-02
   2.0998671e+01   4.6837534e-16
   2.0998671e+01  -1.1439460e-13
   2.1031566e+01  -1.5128265e-02
   2.1060071e+01  -2.5798646e-02
   2.1088426e+01  -3.4129259e-02
   2.1116678e+01  -4.0139945e-02
   2.1144846e+01  -4.3840982e-02
   2.1172950e+01  -4.5244824e-02
   2.1201005e+01  -4.4366310e-02
   2.1229029e+01  -4.1222762e-02
   2.1257037e+01  -3.5834074e-02
   2.1285044e+01  -2.8222759e-02
   2.1313066e+01  -1.8413984e-02
   2.1341119e+01  -6.4355941e-03
   2.1354448e+01  -5.8980598e-17
   2.1354448e+01   1.1376230e-13
   2.1382546e+01   1.4323817e-02
   2.1419544e+01   3.3959095e-02
   2.1456505e+01   5.4430383e-02
   2.1493443e+01   7.5710926e-02
   2.1530393e+01   9.7783966e-02
   2.1567391e+01   1.2063035e-01
   2.1604471e+01   1.4422861e-01
   2.1641671e+01   1.6855509e-01
   2.1679026e+01   1.9358407e-01
   2.1716578e+01   2.1928789e-01
   2.1754369e+01   2.4563717e-01
   2.1792444e+01   2.7260099e-01
   2.1830855e+01   3.0014722e-01
   2.1869659e+01   3.2824289e-01
   2.1908923e+01   3.5685484e-01
   2.1948724e+01   3.8595050e-01
   2.1989155e+01   4.1549922e-01
   2.2029701e+01   4.4501772e-01
   2.2070164e+01   4.7425285e-01
   2.2110592e+01   5.0313131e-01
   2.2151030e+01   5.3157832e-01
   2.2191527e+01   5.5951709e-01
   2.2232127e+01   5.8686881e-01
   2.2272880e+01   6.1355258e-01
   2.2313834e+01   6.3948531e-01
   2.2355043e+01   6.6458146e-01
   2.2396565e+01   6.8875277e-01
   2.2438464e+01   7.1190775e-01
   2.2480812e+01   7.3395110e-01
   2.2523694e+01   7.5478277e-01
   2.2567208e+01   7.7429676e-01
   2.2611476e+01   7.9237930e-01
   2.2656086e+01   8.0871258e-01
   2.2699468e+01   8.2270600e-01
   2.2741844e+01   8.3451670e-01
   2.2783421e+01   8.4427429e-01
   2.2824357e+01   8.5207350e-01
   2.2864767e+01   8.5798704e-01
   2.2904748e+01   8.6207342e-01
   2.2944377e+01   8.6438161e-01
   2.2983721e+01   8.6495408e-01
   2.3022838e+01   8.6382872e-01
   2.3061780e+01   8.6104028e-01
   2.3100592e+01   8.5662130e-01
   2.3139320e+01   8.5060277e-01
   2.3178005e+01   8.4301464e-01
   2.3216686e+01   8.3388615e-01
   2.3255402e+01   8.2324604e-01
   2.3294192e+01   8.1112270e-01
   2.3333096e+01   7.9754415e-01
   2.3372154e+01   7.8253810e-01
   2.3411410e+01   7.6613170e-01
   2.3450908e+01   7.4835143e-01
   2.3490699e+01   7.2922265e-01
   2.3530837e+01   7.0876913e-01
   2.3571384e+01   6.8701231e-01
   2.3612410e+01   6.6397022e-01
   2.3653998e+01   6.3965597e-01
   2.3696246e+01   6.1407538e-01
   2.3738457e+01   5.8774223e-01
   2.3780585e+01   5.6079933e-01
   2.3822682e+01   5.3332942e-01
   2.3864799e+01   5.0541346e-01
   2.3906983e+01   4.7713098e-01
   2.3949285e+01   4.4856018e-01
   2.3991756e+01   4.1977797e-01
   2.4034449e+01   3.9085993e-01
   2.4077422e+01   3.6188027e-01
   2.4120737e+01   3.3291171e-01
   2.4164462e+01   3.0402532e-01
   2.4208677e+01   2.7529013e-01
   2.4253472e+01   2.4677277e-01
   2.4298957e+01   2.1853665e-01
   2.4345263e+01   1.9064083e-01
   2.4391974e+01   1.6347119e-01
   2.4437425e+01   1.3805880e-01
   2.4481846e+01   1.1427336e-01
   2.4525457e+01   9.1995476e-02
   2.4568420e+01   7.1141061e-02
   2.4610860e+01   5.1647940e-02
   2.4652878e+01   3.3467615e-02
   2.4694557e+01   1.6560357e-02
   2.4735968e+01   8.9213417e-04
   2.4738421e+01   8.9240681e-16
   2.4738421e+01  -8.1644760e-14
   2.4767223e+01  -9.3576347e-03
   2.4796026e+01  -1.6552966e-02
   2.4824945e+01  -2.1657255e-02
   2.4853982e+01  -2.4707425e-02
   2.4883157e+01  -2.5747747e-02
   2.4912491e+01  -2.4825091e-02
   2.4942004e+01  -2.1988936e-02
   2.4971722e+01  -1.7291338e-02
   2.5001671e+01  -1.0786894e-02
   2.5031880e+01  -2.5326579e-03
   2.5040122e+01  -7.0890342e-14
   2.5040122e+01   5.8503549e-16
   2.5070624e+01   9.4407285e-03
   2.5109039e+01   2.0844933e-02
   2.5147845e+01   3.1702565e-02
   2.5187270e+01   4.1933422e-02
   2.5226975e+01   5.1308685e-02
   2.5265746e+01   5.9463680e-02
   2.5303736e+01   6.6408726e-02
   2.5341093e+01   7.2154498e-02
   2.5377930e+01   7.6705257e-02
   2.5414334e+01   8.0062165e-02
   2.5450380e+01   8.2225338e-02
   2.5486126e+01   8.3195066e-02
   2.5521626e+01   8.2972562e-02
   2.5556924e+01   8.1560439e-02
   2.5592061e+01   7.8963011e-02
   2.5627074e+01   7.5186495e-02
   2.5661998e+01   7.0239136e-02
   2.5696865e+01   6.4131286e-02
   2.5731705e+01   5.6875447e-02
   2.5766549e+01   4.8486292e-02
   2.5801426e+01   3.8980662e-02
   2.5836365e+01   2.8377556e-02
   2.5871396e+01   1.6698091e-02
   2.5906550e+01   3.9654640e-03
   2.5916979e+01   8.4186130e-15
   2.5916979e+01  -7.8950735e-14
   2.5952288e+01  -1.2806641e-02
   2.5985646e+01  -2.3531320e-02
   2.6019169e+01  -3.3003583e-02
   2.6052876e+01  -4.1252815e-02
   2.6086797e+01  -4.8315291e-02
   2.6120968e+01  -5.4230020e-02
   2.6155426e+01  -5.9038868e-02
   2.6190215e+01  -6.2786662e-02
   2.6225383e+01  -6.5521310e-02
   2.6260985e+01  -6.7293946e-02
   2.6297089e+01  -6.8159110e-02
   2.6333555e+01  -6.8177231e-02
   2.6369936e+01  -6.7439483e-02
   2.6406267e+01  -6.6052723e-02
   2.6442583e+01  -6.4122147e-02
   2.6478919e+01  -6.1751748e-02
   2.6515309e+01  -5.9044736e-02
   2.6551786e+01  -5.6103911e-02
   2.6588386e+01  -5.3032011e-02
   2.6625146e+01  -4.9932068e-02
   2.6662103e+01  -4.6907783e-02
   2.6699299e+01  -4.4063947e-02
   2.6736778e+01  -4.1506945e-02
   2.6774591e+01  -3.9345368e-02
   2.6812793e+01  -3.7690804e-02
   2.6851448e+01  -3.6658884e-02
   2.6890632e+01  -3.6370707e-02
   2.6930434e+01  -3.6954855e-02
   2.6970642e+01  -3.8533370e-02
   2.7009848e+01  -4.1109164e-02
   2.7048219e+01  -4.4688156e-02
   2.7085915e+01  -4.9278947e-02
   2.7123059e+01  -5.4889406e-02
   2.7159746e+01  -6.1525664e-02
   2.7196054e+01  -6.9191655e-02
   2.7232045e+01  -7.7888873e-02
   2.7267776e+01  -8.7616258e-02
   2.7303293e+01  -9.8370137e-02
   2.7338638e+01  -1.1014420e-01
   2.7373851e+01  -1.2292951e-01
   2.7408967e+01  -1.3671451e-01
   2.7444018e+01  -1.5148503e-01
   2.7479036e+01  -1.6722436e-01
   2.7514053e+01  -1.8391321e-01
   2.7549098e+01  -2.0152981e-01
   2.7584201e+01  -2.2004988e-01
   2.7619393e+01  -2.3944673e-01
   2.7654705e+01  -2.5969125e-01
   2.7690169e+01  -2.8075198e-01
   2.7725820e+01  -3.0259521e-01
   2.7761694e+01  -3.2518498e-01
   2.7797832e+01  -3.4848329e-01
   2.7834279e+01  -3.7245014e-01
   2.7871083e+01  -3.9704387e-01
   2.7908302e+01  -4.2222135e-01
   2.7946002e+01  -4.4793854e-01
   2.7984261e+01  -4.7415114e-01
   2.8022755e+01  -5.0052816e-01
   2.8061164e+01  -5.2673698e-01
   2.8099529e+01  -5.5269110e-01
   2.8137891e+01  -5.7830341e-01
   2.8176289e+01  -6.0348514e-01
   2.8214764e+01  -6.2814579e-01
   2.8253355e+01  -6.5219300e-01
   2.8292105e+01  -6.7553232e-01
   2.8331058e+01  -6.9806693e-01
   2.8370260e+01  -7.1969730e-01
   2.8409763e+01  -7.4032066e-01
   2.8449624e+01  -7.5983036e-01
   2.8489907e+01  -7.7811496e-01
   2.8530687e+01  -7.9505704e-01
   2.8572052e+01  -8.1053150e-01
   2.8614108e+01  -8.2440307e-01
   2.8656402e+01  -8.3637158e-01
   2.8697589e+01  -8.4604074e-01
   2.8737861e+01  -8.5353765e-01
   2.8777401e+01  -8.5896496e-01
   2.8816346e+01  -8.6239853e-01
   2.8854800e+01  -8.6389739e-01
   2.8892848e+01  -8.6350963e-01
   2.8930561e+01  -8.6127617e-01
   2.8967997e+01  -8.5723305e-01
   2.9005209e+01  -8.5141310e-01
   2.9042243e+01  -8.4384699e-01
   2.9079141e+01  -8.3456403e-01
   2.9115942e+01  -8.2359272e-01
   2.9152683e+01  -8.1096114e-01
   2.9189398e+01  -7.9669723e-01
   2.9226121e+01  -7.8082896e-01
   2.9262886e+01  -7.6338443e-01
   2.9299727e+01  -7.4439195e-01
   2.9336676e+01  -7.2387995e-01
   2.9373770e+01  -7.0187692e-01
   2.9411046e+01  -6.7841126e-01
   2.9448543e+01  -6.5351098e-01
   2.9486304e+01  -6.2720337e-01
   2.9524376e+01  -5.9951446e-01
   2.9562811e+01  -5.7046832e-01
   2.9601669e+01  -5.4008605e-01
   2.9641020e+01  -5.0838434e-01
   2.9680944e+01  -4.7537339e-01
   2.9721075e+01  -4.4145150e-01
   2.9761115e+01  -4.0698959e-01
   2.9801109e+01  -3.7207658e-01
   2.9841099e+01  -3.3679937e-01
   2.9881128e+01  -3.0124417e-01
   2.9921238e+01  -2.6549645e-01
   2.9961474e+01  -2.2964102e-01
   3.0001879e+01  -1.9376205e-01
   3.0042502e+01  -1.5794304e-01
   3.0083392e+01  -1.2226679e-01
   3.0124604e+01  -8.6815299e-02
   3.0166201e+01  -5.1669701e-02
   3.0208251e+01  -1.6910029e-02
   3.0229097e+01  -9.0552565e-16
   3.0229097e+01   1.8229862e-13
   3.0258388e+01   2.2515058e-02
   3.0287678e+01   4.2873883e-02
   3.0317020e+01   6.1131072e-02
   3.0346425e+01   7.7312236e-02
   3.0375910e+01   9.1450522e-02
   3.0405494e+01   1.0358156e-01
   3.0435196e+01   1.1374353e-01
   3.0465037e+01   1.2197717e-01
   3.0495037e+01   1.2832584e-01
   3.0525222e+01   1.3283552e-01
   3.0555614e+01   1.3555481e-01
   3.0586244e+01   1.3653494e-01
   3.0617140e+01   1.3582977e-01
   3.0648338e+01   1.3349568e-01
   3.0679877e+01   1.2959156e-01
   3.0711802e+01   1.2417864e-01
   3.0744118e+01   1.1733198e-01
   3.0776358e+01   1.0926387e-01
   3.0808548e+01   1.0011243e-01
   3.0840712e+01   9.0013348e-02
   3.0872874e+01   7.9100716e-02
   3.0905057e+01   6.7507468e-02
   3.0937285e+01   5.5365732e-02
   3.0969581e+01   4.2807160e-02
   3.1001970e+01   2.9963251e-02
   3.1034476e+01   1.6965655e-02
   3.1067125e+01   3.9464995e-03
   3.1077095e+01   8.9685204e-16
   3.1077095e+01  -8.8890700e-14
   3.1109914e+01  -1.1760062e-02
   3.1139722e+01  -2.0326509e-02
   3.1169338e+01  -2.6804121e-02
   3.1198814e+01  -3.1207492e-02
   3.1228173e+01  -3.3545232e-02
   3.1257438e+01  -3.3827839e-02
   3.1286627e+01  -3.2067945e-02
   3.1315762e+01  -2.8280475e-02
   3.1344860e+01  -2.2482753e-02
   3.1373939e+01  -1.4694576e-02
   3.1403016e+01  -4.9382742e-03
   3.1415885e+01  -4.8398785e-16
   3.1415885e+01   9.0096333e-14
   3.1444979e+01   1.1706977e-02
   3.1489333e+01   3.0019010e-02
   3.1533129e+01   4.8675466e-02
   3.1576003e+01   6.7513951e-02
   3.1618133e+01   8.6592752e-02
   3.1659665e+01   1.0595816e-01
   3.1700714e+01   1.2564266e-01
   3.1741371e+01   1.4566843e-01
   3.1781714e+01   1.6604975e-01
   3.1821810e+01   1.8679443e-01
   3.1861719e+01   2.0790486e-01
   3.1901493e+01   2.2937874e-01
   3.1941182e+01   2.5120957e-01
   3.1980833e+01   2.7338708e-01
   3.2020492e+01   2.9589748e-01
   3.2060201e+01   3.1872373e-01
   3.2100008e+01   3.4184572e-01
   3.2139956e+01   3.6524039e-01
   3.2180093e+01   3.8888192e-01
   3.2220471e+01   4.1274179e-01
   3.2261143e+01   4.3678899e-01
   3.2302171e+01   4.6099008e-01
   3.2343623e+01   4.8530948e-01
   3.2385576e+01   5.0970966e-01
   3.2428124e+01   5.3415166e-01
   3.2471377e+01   5.5859570e-01
   3.2514935e+01   5.8270729e-01
   3.2558393e+01   6.0616331e-01
   3.2601809e+01   6.2890407e-01
   3.2645242e+01   6.5086723e-01
   3.2688752e+01   6.7198683e-01
   3.2732398e+01   6.9219342e-01
   3.2776240e+01   7.1141385e-01
   3.2820343e+01   7.2957110e-01
   3.2864778e+01   7.4658371e-01
   3.2909621e+01   7.6236518e-01
   3.2954961e+01   7.7682286e-01
   3.3000901e+01   7.8985651e-01
   3.3047562e+01   8.0135611e-01
   3.3095097e+01   8.1119854e-01
   3.3142612e+01   8.1908537e-01
   3.3188738e+01   8.2482409e-01
   3.3233750e+01   8.2856399e-01
   3.3277889e+01   8.3041865e-01
   3.3321332e+01   8.3047209e-01
   3.3364212e+01   8.2879004e-01
   3.3406636e+01   8.2542630e-01
   3.3448693e+01   8.2042668e-01
   3.3490456e+01   8.1383142e-01
   3.3531991e+01   8.0567683e-01
   3.3573357e+01   7.9599643e-01
   3.3614607e+01   7.8482166e-01
   3.3655792e+01   7.7218246e-01
   3.3696958e+01   7.5810758e-01
   3.3738154e+01   7.4262482e-01
   3.3779425e+01   7.2576114e-01
   3.3820818e+01   7.0754264e-01
   3.3862381e+01   6.8799445e-01
   3.3904165e+01   6.6714053e-01
   3.3946226e+01   6.4500332e-01
   3.3988621e+01   6.2160316e-01
   3.4031418e+01   5.9695756e-01
   3.4074691e+01   5.7108010e-01
   3.4118527e+01   5.4397877e-01
   3.4163031e+01   5.1565362e-01
   3.4207851e+01   4.8640823e-01
   3.4252557e+01   4.5662742e-01
   3.4297209e+01   4.2638596e-01
   3.4341865e+01   3.9575590e-01
   3.4386581e+01   3.6480797e-01
   3.4431417e+01   3.3361163e-01
   3.4476429e+01   3.0223499e-01
   3.4521682e+01   2.7074467e-01
   3.4567239e+01   2.3920563e-01
   3.4613174e+01   2.0768093e-01
   3.4659567e+01   1.7623128e-01
   3.4706510e+01   1.4491452e-01
   3.4754110e+01   1.1378468e-01
   3.4802496e+01   8.2890703e-02
   3.4851829e+01   5.2274254e-02
   3.4901168e+01   2.2641394e-02
   3.4940128e+01   2.5935157e-13
   3.4940128e+01  -8.1185059e-16
   3.4969381e+01  -1.5687363e-02
   3.4998633e+01  -2.9299753e-02
   3.5027999e+01  -4.0922287e-02
   3.5057475e+01  -5.0581922e-02
   3.5087081e+01  -5.8319253e-02
   3.5116838e+01  -6.4177522e-02
   3.5146767e+01  -6.8202684e-02
   3.5176893e+01  -7.0443427e-02
   3.5207243e+01  -7.0951178e-02
   3.5237845e+01  -6.9780099e-02
   3.5268731e+01  -6.6987064e-02
   3.5299940e+01  -6.2631607e-02
   3.5331512e+01  -5.6775838e-02
   3.5363497e+01  -4.9484277e-02
   3.5395569e+01  -4.0933154e-02
   3.5427582e+01  -3.1297403e-02
   3.5459558e+01  -2.0714329e-02
   3.5491523e+01  -9.3195031e-03
   3.5516343e+01  -1.7316183e-13
   3.5516343e+01   9.0032148e-16
   3.5548319e+01   1.1484825e-02
   3.5580820e+01   2.1563080e-02
   3.5612996e+01   2.9888645e-02
   3.5644881e+01   3.6460323e-02
   3.5676520e+01   4.1281191e-02
   3.5707949e+01   4.4354836e-02
   3.5739203e+01   4.5685943e-02
   3.5770309e+01   4.5280729e-02
   3.5801297e+01   4.3147249e-02
   3.5832190e+01   3.9295617e-02
   3.5863012e+01   3.3738147e-02
   3.5893786e+01   2.6489465e-02
   3.5924533e+01   1.7566575e-02
   3.5955273e+01   6.9889072e-03
   3.5973366e+01   8.8060635e-14
   3.5973366e+01  -9.4617890e-14
   3.6004120e+01  -1.2216470e-02
   3.6046040e+01  -2.8452508e-02
   3.6087954e+01  -4.4258274e-02
   3.6129906e+01  -5.9707344e-02
   3.6171949e+01  -7.4877005e-02
   3.6214139e+01  -8.9843966e-02
   3.6256534e+01  -1.0468496e-01
   3.6299192e+01  -1.1947734e-01
   3.6342181e+01  -1.3429982e-01
   3.6385572e+01  -1.4923326e-01
   3.6429448e+01  -1.6436179e-01
   3.6473903e+01  -1.7977429e-01
   3.6519051e+01  -1.9556648e-01
   3.6565030e+01  -2.1184416e-01
   3.6610896e+01  -2.2832225e-01
   3.6655514e+01  -2.4461869e-01
   3.6699131e+01  -2.6083200e-01
   3.6741962e+01  -2.7704523e-01
   3.6784167e+01  -2.9331758e-01
   3.6825868e+01  -3.0969169e-01
   3.6867164e+01  -3.2619823e-01
   3.6908136e+01  -3.4285857e-01
   3.6948855e+01  -3.5968666e-01
   3.6989384e+01  -3.7669019e-01
   3.7029779e+01  -3.9387143e-01
   3.7070091e+01  -4.1122785e-01
   3.7110371e+01  -4.2875256e-01
   3.7150665e+01  -4.4643461e-01
   3.7191022e+01  -4.6425928e-01
   3.7231487e+01  -4.8220819e-01
   3.7272110e+01  -5.0025947e-01
   3.7312942e+01  -5.1838781e-01
   3.7354038e+01  -5.3656455e-01
   3.7395455e+01  -5.5475761e-01
   3.7437261e+01  -5.7293155e-01
   3.7479530e+01  -5.9104754e-01
   3.7522350e+01  -6.0906325e-01
   3.7565823e+01  -6.2693289e-01
   3.7610078e+01  -6.4460724e-01
   3.7654411e+01  -6.6170724e-01
   3.7698659e+01  -6.7808587e-01
   3.7742884e+01  -6.9368608e-01
   3.7787152e+01  -7.0844711e-01
   3.7831524e+01  -7.2230424e-01
   3.7876066e+01  -7.3518870e-01
   3.7920844e+01  -7.4702735e-01
   3.7965931e+01  -7.5774224e-01
   3.8011407e+01  -7.6724977e-01
   3.8057359e+01  -7.7545964e-01
   3.8103890e+01  -7.8227311e-01
   3.8151124e+01  -7.8758064e-01
   3.8199208e+01  -7.9125815e-01
   3.8247988e+01  -7.9315453e-01
   3.8295233e+01  -7.9318563e-01
   3.8341235e+01  -7.9147564e-01
   3.8386275e+01  -7.8811499e-01
   3.8430555e+01  -7.8317047e-01
   3.8474224e+01  -7.7669474e-01
   3.8517401e+01  -7.6873143e-01
   3.8560182e+01  -7.5931822e-01
   3.8602647e+01  -7.4848877e-01
   3.8644867e+01  -7.3627396e-01
   3.8686904e+01  -7.2270276e-01
   3.8728816e+01  -7.0780276e-01
   3.8770656e+01  -6.9160062e-01
   3.8812475e+01  -6.7412226e-01
   3.8854321e+01  -6.5539299e-01
   3.8896244e+01  -6.3543759e-01
   3.8938293e+01  -6.1428020e-01
   3.8980520e+01  -5.9194417e-01
   3.9022978e+01  -5.6845183e-01
   3.9065725e+01  -5.4382400e-01
   3.9108824e+01  -5.1807949e-01
   3.9152345e+01  -4.9123414e-01
   3.9196371e+01  -4.6329968e-01
   3.9240993e+01  -4.3428188e-01
   3.9286326e+01  -4.0417787e-01
   3.9331835e+01  -3.7343004e-01
   3.9377239e+01  -3.4233545e-01
   3.9422599e+01  -3.1096204e-01
   3.9467977e+01  -2.7937617e-01
   3.9513433e+01  -2.4764350e-01
   3.9559029e+01  -2.1582893e-01
   3.9604828e+01  -1.8399644e-01
   3.9650896e+01  -1.5220891e-01
   3.9697304e+01  -1.2052789e-01
   3.9744132e+01  -8.9013325e-02
   3.9791469e+01  -5.7723043e-02
   3.9839418e+01  -2.6712130e-02
   3.9881727e+01  -5.7592819e-16
   3.9881727e+01   2.8300626e-13
   3.9911217e+01   1.7361210e-02
   3.9940706e+01   3.2688393e-02
   3.9970305e+01   4.6067823e-02
   4.0000011e+01   5.7524282e-02
   4.0029844e+01   6.7097013e-02
   4.0059825e+01   7.4827899e-02
   4.0089976e+01   8.0761543e-02
   4.0120322e+01   8.4945297e-02
   4.0150889e+01   8.7429286e-02
   4.0181707e+01   8.8266418e-02
   4.0212807e+01   8.7512386e-02
   4.0244227e+01   8.5225652e-02
   4.0276009e+01   8.1467399e-02
   4.0308203e+01   7.6301435e-02
   4.0340575e+01   6.9856959e-02
   4.0372883e+01   6.2309484e-02
   4.0405151e+01   5.3794640e-02
   4.0437402e+01   4.4446139e-02
   4.0469663e+01   3.4396391e-02
   4.0501955e+01   2.3776899e-02
   4.0534302e+01   1.2718608e-02
   4.0566730e+01   1.3522343e-03
   4.0570554e+01   1.1071873e-15
   4.0570554e+01  -1.5981877e-13
   4.0603085e+01  -1.0504478e-02
   4.0633905e+01  -1.8557803e-02
   4.0664492e+01  -2.4675352e-02
   4.0694894e+01  -2.8866251e-02
   4.0725140e+01  -3.1136373e-02
   4.0755257e+01  -3.1493178e-02
   4.0785268e+01  -2.9946032e-02
   4.0815196e+01  -2.6506417e-02
   4.0845062e+01  -2.1188081e-02
   4.0874887e+01  -1.4007136e-02
   4.0904688e+01  -4.9821367e-03
   4.0918994e+01  -2.0036056e-16
   4.0918994e+01   1.6482475e-13
   4.0948791e+01   1.0834240e-02
   4.0991143e+01   2.6334803e-02
   4.1033743e+01   4.2100155e-02
   4.1076831e+01   5.8281284e-02
   4.1120498e+01   7.4976755e-02
   4.1164855e+01   9.2295245e-02
   4.1210040e+01   1.1035866e-01
   4.1254684e+01   1.2866611e-01
   4.1298156e+01   1.4696751e-01
   4.1340695e+01   1.6535467e-01
   4.1382496e+01   1.8390142e-01
   4.1423705e+01   2.0266008e-01
   4.1464432e+01   2.2166798e-01
   4.1504771e+01   2.4095149e-01
   4.1544797e+01   2.6052842e-01
   4.1584577e+01   2.8040968e-01
   4.1624168e+01   3.0060034e-01
   4.1663623e+01   3.2110041e-01
   4.1702991e+01   3.4190539e-01
   4.1742318e+01   3.6300670e-01
   4.1781648e+01   3.8439199e-01
   4.1821025e+01   4.0604535e-01
   4.1860492e+01   4.2794755e-01
   4.1900094e+01   4.5007613e-01
   4.1939877e+01   4.7240554e-01
   4.1979891e+01   4.9490726e-01
   4.2020187e+01   5.1754984e-01
   4.2060825e+01   5.4029902e-01
   4.2101869e+01   5.6311784e-01
   4.2143396e+01   5.8596676e-01
   4.2185492e+01   6.0880392e-01
   4.2228264e+01   6.3158551e-01
   4.2271540e+01   6.5411169e-01
   4.2314704e+01   6.7596138e-01
   4.2357813e+01   6.9707462e-01
   4.2400927e+01   7.1738918e-01
   4.2444104e+01   7.3683904e-01
   4.2487400e+01   7.5535448e-01
   4.2530876e+01   7.7286195e-01
   4.2574595e+01   7.8928379e-01
   4.2618624e+01   8.0453776e-01
   4.2663037e+01   8.1853632e-01
   4.2707918e+01   8.3118560e-01
   4.2753364e+01   8.4238386e-01
   4.2799491e+01   8.5201930e-01
   4.2846438e+01   8.5996678e-01
   4.2893990e+01   8.6604084e-01
   4.2940095e+01   8.6997926e-01
   4.2985022e+01   8.7192938e-01
   4.3029032e+01   8.7200400e-01
   4.3072312e+01   8.7028589e-01
   4.3115003e+01   8.6683939e-01
   4.3157216e+01   8.6171707e-01
   4.3199043e+01   8.5496360e-01
   4.3240559e+01   8.4661822e-01
   4.3281831e+01   8.3671640e-01
   4.3322918e+01   8.2529090e-01
   4.3363875e+01   8.1237257e-01
   4.3404751e+01   7.9799082e-01
   4.3445594e+01   7.8217401e-01
   4.3486449e+01   7.6494963e-01
   4.3527363e+01   7.4634445e-01
   4.3568381e+01   7.2638447e-01
   4.3609549e+01   7.0509489e-01
   4.3650916e+01   6.8249986e-01
   4.3692535e+01   6.5862218e-01
   4.3734462e+01   6.3348281e-01
   4.3776758e+01   6.0710018e-01
   4.3819494e+01   5.7948918e-01
   4.3862751e+01   5.5065974e-01
   4.3906622e+01   5.2061474e-01
   4.3951160e+01   4.8939036e-01
   4.3995563e+01   4.5764756e-01
   4.4039886e+01   4.2546257e-01
   4.4084190e+01   3.9290745e-01
   4.4128528e+01   3.6005320e-01
   4.4172959e+01   3.2696977e-01
   4.4217539e+01   2.9372595e-01
   4.4262327e+01   2.6038928e-01
   4.4307386e+01   2.2702589e-01
   4.4352784e+01   1.9370024e-01
   4.4398595e+01   1.6047482e-01
   4.4444905e+01   1.2740960e-01
   4.4491810e+01   9.4561371e-02
   4.4539427e+01   6.1982619e-02
   4.4587897e+01   2.9719834e-02
   4.4633946e+01   1.8457458e-15
   4.4633946e+01  -2.8688857e-13
   4.4663249e+01  -1.7552413e-02
   4.4692552e+01  -3.3022287e-02
   4.4721963e+01  -4.6496739e-02
   4.4751479e+01  -5.8000454e-02
   4.4781119e+01  -6.7573198e-02
   4.4810905e+01  -7.5257368e-02
   4.4840857e+01  -8.1098077e-02
   4.4871000e+01  -8.5143177e-02
   4.4901359e+01  -8.7443282e-02
   4.4931963e+01  -8.8051772e-02
   4.4962843e+01  -8.7024794e-02
   4.4994036e+01  -8.4421232e-02
   4.5025581e+01  -8.0302659e-02
   4.5057527e+01  -7.4733226e-02
   4.5089703e+01  -6.7832298e-02
   4.5121812e+01  -5.9789113e-02
   4.5153879e+01  -5.0741542e-02
   4.5185927e+01  -4.0825419e-02
   4.5217981e+01  -3.0175220e-02
   4.5250062e+01  -1.8924460e-02
   4.5282195e+01  -7.2060515e-03
   4.5301525e+01  -1.6953626e-13
   4.5301525e+01   1.0581813e-15
   4.5333733e+01   1.1143520e-02
   4.5364889e+01   2.0093231e-02
   4.5395787e+01   2.7135727e-02
   4.5426473e+01   3.2277479e-02
   4.5456978e+01   3.5522926e-02
   4.5487331e+01   3.6877829e-02
   4.5517558e+01   3.6349661e-02
   4.5547685e+01   3.3947878e-02
   4.5577731e+01   2.9684100e-02
   4.5607720e+01   2.3572243e-02
   4.5637671e+01   1.5628617e-02
   4.5667603e+01   5.8719859e-03
   4.5683397e+01   7.7368667e-16
   4.5683397e+01  -1.7543952e-13
   4.5713329e+01  -1.1594215e-02
   4.5755849e+01  -2.8076488e-02
   4.5798577e+01  -4.4705300e-02
   4.5841717e+01  -6.1617986e-02
   4.5885350e+01  -7.8904664e-02
   4.5929574e+01  -9.6662647e-02
   4.5974504e+01  -1.1499851e-01
   4.6020283e+01  -1.3403224e-01
   4.6065498e+01  -1.5321968e-01
   4.6109514e+01  -1.7230065e-01
   4.6152580e+01  -1.9137618e-01
   4.6194895e+01  -2.1052675e-01
   4.6236609e+01  -2.2980932e-01
   4.6277837e+01  -2.4926459e-01
   4.6318673e+01  -2.6892139e-01
   4.6359196e+01  -2.8879949e-01
   4.6399474e+01  -3.0891130e-01
   4.6439566e+01  -3.2926307e-01
   4.6479526e+01  -3.4985577e-01
   4.6519405e+01  -3.7068568e-01
   4.6559250e+01  -3.9174481e-01
   4.6599107e+01  -4.1302128e-01
   4.6639023e+01  -4.3449956e-01
   4.6679041e+01  -4.5616067e-01
   4.6719210e+01  -4.7798232e-01
   4.6759577e+01  -4.9993902e-01
   4.6800196e+01  -5.2200221e-01
   4.6841122e+01  -5.4414031e-01
   4.6882419e+01  -5.6631883e-01
   4.6924157e+01  -5.8850044e-01
   4.6966419e+01  -6.1064512e-01
   4.7009302e+01  -6.3271040e-01
   4.7052925e+01  -6.5465176e-01
   4.7096737e+01  -6.7608774e-01
   4.7140457e+01  -6.9678743e-01
   4.7184145e+01  -7.1669309e-01
   4.7227862e+01  -7.3574353e-01
   4.7271669e+01  -7.5387363e-01
   4.7315626e+01  -7.7101426e-01
   4.7359797e+01  -7.8709215e-01
   4.7404250e+01  -8.0202949e-01
   4.7449058e+01  -8.1574333e-01
   4.7494304e+01  -8.2814468e-01
   4.7540081e+01  -8.3913717e-01
   4.7586501e+01  -8.4861511e-01
   4.7633696e+01  -8.5646059e-01
   4.7681834e+01  -8.6253910e-01
   4.7729091e+01  -8.6656274e-01
   4.7775028e+01  -8.6858621e-01
   4.7819928e+01  -8.6873469e-01
   4.7864011e+01  -8.6710000e-01
   4.7907441e+01  -8.6375194e-01
   4.7950342e+01  -8.5874655e-01
   4.7992816e+01  -8.5213076e-01
   4.8034945e+01  -8.4394535e-01
   4.8076803e+01  -8.3422675e-01
   4.8118454e+01  -8.2300838e-01
   4.8159954e+01  -8.1032143e-01
   4.8201356e+01  -7.9619551e-01
   4.8242711e+01  -7.8065899e-01
   4.8284066e+01  -7.6373928e-01
   4.8325469e+01  -7.4546297e-01
   4.8366967e+01  -7.2585581e-01
   4.8408608e+01  -7.0494270e-01
   4.8450441e+01  -6.8274745e-01
   4.8492521e+01  -6.5929249e-01
   4.8534905e+01  -6.3459844e-01
   4.8577655e+01  -6.0868336e-01
   4.8620842e+01  -5.8156186e-01
   4.8664549e+01  -5.5324365e-01
   4.8708870e+01  -5.2373150e-01
   4.8753920e+01  -4.9301823e-01
   4.8798872e+01  -4.6176258e-01
   4.8843737e+01  -4.3007070e-01
   4.8888575e+01  -3.9801293e-01
   4.8933446e+01  -3.6565846e-01
   4.8978407e+01  -3.3307537e-01
   4.9023517e+01  -3.0033061e-01
   4.9068838e+01  -2.6748981e-01
   4.9114434e+01  -2.3461712e-01
   4.9160375e+01  -2.0177498e-01
   4.9206739e+01  -1.6902371e-01
   4.9253612e+01  -1.3642100e-01
   4.9301097e+01  -1.0402114e-01
   4.9349313e+01  -7.1873804e-02
   4.9398408e+01  -4.0022272e-02
   4.9448568e+01  -8.5003366e-03
   4.9462403e+01  -8.3266727e-16
   4.9462403e+01   2.7712554e-13
   4.9491715e+01   1.6866097e-02
   4.9521026e+01   3.1657145e-02
   4.9550450e+01   4.4461034e-02
   4.9579982e+01   5.5303539e-02
   4.9609642e+01   6.4225092e-02
   4.9639452e+01   7.1268770e-02
   4.9669434e+01   7.6480371e-02
   4.9699611e+01   7.9908438e-02
   4.9730009e+01   8.1604281e-02
   4.9760659e+01   8.1621976e-02
   4.9791591e+01   8.0018361e-02
   4.9822843e+01   7.6853005e-02
   4.9854458e+01   7.2188146e-02
   4.9886483e+01   6.6088562e-02
   4.9918634e+01   5.8706270e-02
   4.9950724e+01   5.0217016e-02
   4.9982776e+01   4.0758238e-02
   5.0014814e+01   3.0465535e-02
   5.0046862e+01   1.9473247e-02
   5.0078943e+01   7.9148486e-03
   5.0100255e+01   1.6987627e-13
   5.0100255e+01  -6.5052130e-16
   5.0132392e+01  -1.1165064e-02
   5.0163895e+01  -2.0344567e-02
   5.0195124e+01  -2.7660069e-02
   5.0226122e+01  -3.3116078e-02
   5.0256924e+01  -3.6716375e-02
   5.0287561e+01  -3.8465897e-02
   5.0318059e+01  -3.8371168e-02
   5.0348445e+01  -3.6440600e-02
   5.0378742e+01  -3.2684700e-02
   5.0408972e+01  -2.7116224e-02
   5.0439156e+01  -1.9750276e-02
   5.0469314e+01  -1.0604382e-02
   5.0498692e+01  -1.7609698e-13
   5.0498692e+01   8.5868812e-16
   5.0528844e+01   1.1693934e-02
   5.0571031e+01   2.7954044e-02
   5.0613365e+01   4.4203912e-02
   5.0655993e+01   6.0557242e-02
   5.0698984e+01   7.7096570e-02
   5.0742413e+01   9.3908201e-02
   5.0786369e+01   1.1108337e-01
   5.0830953e+01   1.2872031e-01
   5.0876291e+01   1.4692725e-01
   5.0922537e+01   1.6582706e-01
   5.0967496e+01   1.8455662e-01
   5.1011324e+01   2.0318187e-01
   5.1054272e+01   2.2180490e-01
   5.1096522e+01   2.4049827e-01
   5.1138211e+01   2.5931353e-01
   5.1179446e+01   2.7828764e-01
   5.1220318e+01   2.9744670e-01
   5.1260901e+01   3.1680831e-01
   5.1301259e+01   3.3638314e-01
   5.1341452e+01   3.5617596e-01
   5.1381533e+01   3.7618644e-01
   5.1421551e+01   3.9640967e-01
   5.1461554e+01   4.1683659e-01
   5.1501587e+01   4.3745426e-01
   5.1541698e+01   4.5824613e-01
   5.1581932e+01   4.7919220e-01
   5.1622337e+01   5.0026914e-01
   5.1662965e+01   5.2145042e-01
   5.1703870e+01   5.4270635e-01
   5.1745111e+01   5.6400417e-01
   5.1786756e+01   5.8530814e-01
   5.1828881e+01   6.0657955e-01
   5.1871575e+01   6.2777692e-01
   5.1914945e+01   6.4885618e-01
   5.1959023e+01   6.6972419e-01
   5.2002974e+01   6.8988629e-01
   5.2046858e+01   7.0928623e-01
   5.2090739e+01   7.2786566e-01
   5.2134676e+01   7.4556216e-01
   5.2178733e+01   7.6230935e-01
   5.2222971e+01   7.7803673e-01
   5.2267458e+01   7.9266944e-01
   5.2312264e+01   8.0612775e-01
   5.2357468e+01   8.1832630e-01
   5.2403158e+01   8.2917296e-01
   5.2449439e+01   8.3856722e-01
   5.2496432e+01   8.4639769e-01
   5.2544288e+01   8.5253850e-01
   5.2592478e+01   8.5679466e-01
   5.2639201e+01   8.5902812e-01
   5.2684742e+01   8.5937640e-01
   5.2729364e+01   8.5794216e-01
   5.2773256e+01   8.5480139e-01
   5.2816560e+01   8.5001369e-01
   5.2859389e+01   8.4362816e-01
   5.2901834e+01   8.3568686e-01
   5.2943974e+01   8.2622700e-01
   5.2985877e+01   8.1528236e-01
   5.3027604e+01   8.0288433e-01
   5.3069209e+01   7.8906254e-01
   5.3110745e+01   7.7384530e-01
   5.3152261e+01   7.5725992e-01
   5.3193806e+01   7.3933289e-01
   5.3235426e+01   7.2008989e-01
   5.3277170e+01   6.9955581e-01
   5.3319088e+01   6.7775454e-01
   5.3361232e+01   6.5470880e-01
   5.3403659e+01   6.3043962e-01
   5.3446430e+01   6.0496586e-01
   5.3489613e+01   5.7830329e-01
   5.3533286e+01   5.5046339e-01
   5.3577540e+01   5.2145157e-01
   5.3622484e+01   4.9126455e-01
   5.3667666e+01   4.6029030e-01
   5.3712739e+01   4.2887367e-01
   5.3757763e+01   3.9708537e-01
   5.3802799e+01   3.6499395e-01
   5.3847904e+01   3.3266697e-01
   5.3893139e+01   3.0017089e-01
   5.3938565e+01   2.6757097e-01
   5.3984246e+01   2.3493113e-01
   5.4030250e+01   2.0231365e-01
   5.4076653e+01   1.6977890e-01
   5.4123540e+01   1.3738484e-01
   5.4171009e+01   1.0518632e-01
   5.4219175e+01   7.3234069e-02
   5.4268177e+01   4.1573091e-02
   5.4318190e+01   1.0240056e-02
   5.4334914e+01   2.7598930e-13
   5.4334914e+01  -7.6154361e-16
   5.4364249e+01  -1.6805548e-02
   5.4393583e+01  -3.1542533e-02
   5.4423031e+01  -4.4299045e-02
   5.4452588e+01  -5.5100527e-02
   5.4482274e+01  -6.3987406e-02
   5.4512109e+01  -7.1002751e-02
   5.4542117e+01  -7.6192356e-02
   5.4572320e+01  -7.9604761e-02
   5.4602746e+01  -8.1291273e-02
   5.4633424e+01  -8.1305971e-02
   5.4664386e+01  -7.9705698e-02
   5.4695669e+01  -7.6550033e-02
   5.4727315e+01  -7.1901226e-02
   5.4759374e+01  -6.5824082e-02
   5.4791549e+01  -5.8473014e-02
   5.4823663e+01  -5.0021699e-02
   5.4855740e+01  -4.0607315e-02
   5.4887804e+01  -3.0365216e-02
   5.4919878e+01  -1.9429512e-02
   5.4951986e+01  -7.9334548e-03
   5.4973484e+01  -6.3143935e-16
   5.4973484e+01   1.6880247e-13
   5.5005649e+01   1.1093108e-02
   5.5037130e+01   2.0180282e-02
   5.5068339e+01   2.7402037e-02
   5.5099320e+01   3.2763122e-02
   5.5130107e+01   3.6267421e-02
   5.5160731e+01   3.7919998e-02
   5.5191219e+01   3.7727529e-02
   5.5221597e+01   3.5698590e-02
   5.5251887e+01   3.1843866e-02
   5.5282111e+01   2.6176292e-02
   5.5312291e+01   1.8711159e-02
   5.5342447e+01   9.4661814e-03
   5.5368654e+01   1.4849233e-15
   5.5368654e+01  -1.7420267e-13
   5.5398804e+01  -1.1611220e-02
   5.5440947e+01  -2.7743536e-02
   5.5483237e+01  -4.3871524e-02
   5.5525823e+01  -6.0109048e-02
   5.5568772e+01  -7.6538960e-02
   5.5612162e+01  -9.3247913e-02
   5.5656078e+01  -1.1032755e-01
   5.5700625e+01  -1.2787655e-01
   5.5745926e+01  -1.4600372e-01
   5.5792137e+01  -1.6483259e-01
   5.5837017e+01  -1.8348349e-01
   5.5880773e+01  -2.0204242e-01
   5.5923655e+01  -2.2061059e-01
   5.5965843e+01  -2.3925939e-01
   5.6007473e+01  -2.5803961e-01
   5.6048653e+01  -2.7698761e-01
   5.6089470e+01  -2.9612906e-01
   5.6130000e+01  -3.1548121e-01
   5.6170307e+01  -3.3505445e-01
   5.6210449e+01  -3.5485333e-01
   5.6250480e+01  -3.7487733e-01
   5.6290448e+01  -3.9512137e-01
   5.6330401e+01  -4.1557625e-01
   5.6370385e+01  -4.3622892e-01
   5.6410445e+01  -4.5706273e-01
   5.6450629e+01  -4.7805760e-01
   5.6490984e+01  -4.9919013e-01
   5.6531560e+01  -5.2043373e-01
   5.6572411e+01  -5.4175868e-01
   5.6613598e+01  -5.6313223e-01
   5.6655187e+01  -5.8451860e-01
   5.6697254e+01  -6.0587914e-01
   5.6739887e+01  -6.2717240e-01
   5.6783193e+01  -6.4835443e-01
   5.6827217e+01  -6.6933837e-01
   5.6871112e+01  -6.8962175e-01
   5.6914940e+01  -7.0914805e-01
   5.6958763e+01  -7.2785872e-01
   5.7002642e+01  -7.4569119e-01
   5.7046639e+01  -7.6257890e-01
   5.7090815e+01  -7.7845125e-01
   5.7135237e+01  -7.9323330e-01
   5.7179976e+01  -8.0684528e-01
   5.7225109e+01  -8.1920185e-01
   5.7270725e+01  -8.3021097e-01
   5.7316925e+01  -8.3977233e-01
   5.7363832e+01  -8.4777491e-01
   5.7411594e+01  -8.5409342e-01
   5.7459786e+01  -8.5853874e-01
   5.7506505e+01  -8.6094999e-01
   5.7552033e+01  -8.6146635e-01
   5.7596636e+01  -8.6019210e-01
   5.7640504e+01  -8.5720418e-01
   5.7683781e+01  -8.5256282e-01
   5.7726579e+01  -8.4631755e-01
   5.7768991e+01  -8.3851069e-01
   5.7811095e+01  -8.2917965e-01
   5.7852960e+01  -8.1835839e-01
   5.7894647e+01  -8.0607837e-01
   5.7936210e+01  -7.9236930e-01
   5.7977701e+01  -7.7725957e-01
   5.8019171e+01  -7.6077653e-01
   5.8060666e+01  -7.4294670e-01
   5.8102234e+01  -7.2379584e-01
   5.8143924e+01  -7.0334887e-01
   5.8185784e+01  -6.8162979e-01
   5.8227867e+01  -6.5866136e-01
   5.8270229e+01  -6.3446480e-01
   5.8312930e+01  -6.0905910e-01
   5.8356039e+01  -5.8246028e-01
   5.8399632e+01  -5.5468015e-01
   5.8443799e+01  -5.2572460e-01
   5.8488647e+01  -4.9559100e-01
   5.8533789e+01  -4.6462227e-01
   5.8578819e+01  -4.3320327e-01
   5.8623796e+01  -4.0140515e-01
   5.8668780e+01  -3.6929668e-01
   5.8713830e+01  -3.3694563e-01
   5.8759006e+01  -3.0441867e-01
   5.8804367e+01  -2.7178130e-01
   5.8849978e+01  -2.3909764e-01
   5.8895907e+01  -2.0643024e-01
   5.8942229e+01  -1.7383973e-01
   5.8989026e+01  -1.4138437e-01
   5.9036397e+01  -1.0911940e-01
   5.9084454e+01  -7.7096000e-02
   5.9133333e+01  -4.5359790e-02
   5.9183206e+01  -1.3948306e-02
   5.9205908e+01  -1.4051260e-16
   5.9205908e+01   2.7696248e-13
   5.9235238e+01   1.6824469e-02
   5.9264567e+01   3.1579043e-02
   5.9294010e+01   4.4351808e-02
   5.9323561e+01   5.5168177e-02
   5.9353241e+01   6.4068582e-02
   5.9383071e+01   7.1096094e-02
   5.9413072e+01   7.6296511e-02
   5.9443270e+01   7.9718376e-02
   5.9473689e+01   8.1412999e-02
   5.9504360e+01   8.1434462e-02
   5.9535315e+01   7.9839613e-02
   5.9566590e+01   7.6688034e-02
   5.9598228e+01   7.2041981e-02
   5.9630277e+01   6.5966262e-02
   5.9662449e+01   5.8614058e-02
   5.9694558e+01   5.0159898e-02
   5.9726630e+01   4.0741035e-02
   5.9758689e+01   3.0492889e-02
   5.9790758e+01   1.9549633e-02
   5.9822860e+01   8.0445783e-03
   5.9844634e+01   1.6983637e-13
   5.9844634e+01   1.8214596e-16
   5.9876793e+01  -1.1106896e-02
   5.9908276e+01  -2.0210395e-02
   5.9939488e+01  -2.7448044e-02
   5.9970470e+01  -3.2824556e-02
   6.0001258e+01  -3.6343795e-02
   6.0031883e+01  -3.8010805e-02
   6.0062371e+01  -3.7832236e-02
   6.0092748e+01  -3.5816635e-02
   6.0123038e+01  -3.1974656e-02
   6.0153262e+01  -2.6319201e-02
   6.0183442e+01  -1.8865527e-02
   6.0213596e+01  -9.6313156e-03
   6.0240252e+01  -1.0616508e-15
   6.0240252e+01   1.7488094e-13
   6.0270401e+01   1.1627665e-02
   6.0312550e+01   2.7786752e-02
   6.0354846e+01   4.3942589e-02
   6.0397439e+01   6.0209206e-02
   6.0440396e+01   7.6669491e-02
   6.0483793e+01   9.3410157e-02
   6.0527718e+01   1.1052292e-01
   6.0572275e+01   1.2810659e-01
   6.0617587e+01   1.4627010e-01
   6.0663811e+01   1.6513724e-01
   6.0708685e+01   1.8381813e-01
   6.0752437e+01   2.0240696e-01
   6.0795315e+01   2.2100509e-01
   6.0837501e+01   2.3968382e-01
   6.0879131e+01   2.5849385e-01
   6.0920310e+01   2.7747149e-01
   6.0961128e+01   2.9664235e-01
   6.1001659e+01   3.1602367e-01
   6.1041968e+01   3.3562577e-01
   6.1082112e+01   3.5545320e-01
   6.1122145e+01   3.7550539e-01
   6.1162116e+01   3.9577725e-01
   6.1202072e+01   4.1625954e-01
   6.1242060e+01   4.3693920e-01
   6.1282125e+01   4.5779954e-01
   6.1322313e+01   4.7882046e-01
   6.1362672e+01   4.9997854e-01
   6.1403254e+01   5.2124718e-01
   6.1444112e+01   5.4259663e-01
   6.1485306e+01   5.6399410e-01
   6.1526902e+01   5.8540383e-01
   6.1568977e+01   6.0678714e-01
   6.1611620e+01   6.2810259e-01
   6.1654937e+01   6.4930620e-01
   6.1698962e+01   6.7030610e-01
   6.1742859e+01   6.9060428e-01
   6.1786690e+01   7.1014421e-01
   6.1830516e+01   7.2886734e-01
   6.1874400e+01   7.4671105e-01
   6.1918401e+01   7.6360878e-01
   6.1962583e+01   7.7948989e-01
   6.2007011e+01   7.9427939e-01
   6.2051756e+01   8.0789750e-01
   6.2096897e+01   8.2025879e-01
   6.2142522e+01   8.3127118e-01
   6.2188733e+01   8.4083425e-01
   6.2235651e+01   8.4883687e-01
   6.2283426e+01   8.5515356e-01
   6.2331605e+01   8.5959289e-01
   6.2378313e+01   8.6199861e-01
   6.2423834e+01   8.6250965e-01
   6.2468431e+01   8.6123003e-01
   6.2512295e+01   8.5823657e-01
   6.2555569e+01   8.5358943e-01
   6.2598366e+01   8.4733808e-01
   6.2640777e+01   8.3952485e-01
   6.2682882e+01   8.3018711e-01
   6.2724748e+01   8.1935880e-01
   6.2766436e+01   8.0707141e-01
   6.2808001e+01   7.9335462e-01
   6.2849495e+01   7.7823680e-01
   6.2890967e+01   7.6174533e-01
   6.2932466e+01   7.4390671e-01
   6.2974038e+01   7.2474667e-01
   6.3015733e+01   7.0429014e-01
   6.3057599e+01   6.8256107e-01
   6.3099688e+01   6.5958222e-01
   6.3142056e+01   6.3537474e-01
   6.3184765e+01   6.0995760e-01
   6.3227882e+01   5.8334673e-01
   6.3271485e+01   5.5555386e-01
   6.3315663e+01   5.2658476e-01
   6.3360523e+01   4.9643663e-01
   6.3405666e+01   4.6546083e-01
   6.3450698e+01   4.3403473e-01
   6.3495678e+01   4.0222945e-01
   6.3540666e+01   3.7011372e-01
   6.3585720e+01   3.3775528e-01
   6.3630901e+01   3.0522077e-01
   6.3676268e+01   2.7257566e-01
   6.3721886e+01   2.3988403e-01
   6.3767823e+01   2.0720836e-01
   6.3814153e+01   1.7460922e-01
   6.3860960e+01   1.4214480e-01
   6.3908342e+01   1.0987022e-01
   6.3956411e+01   7.7836556e-02
   6.4005305e+01   4.6089243e-02
   6.4055196e+01   1.4665588e-02
   6.4079075e+01   5.4848834e-13
   6.4079075e+01  -5.2544774e-15
   6.4108403e+01  -1.6808348e-02
   6.4137731e+01  -3.1546481e-02
   6.4167171e+01  -4.4302529e-02
   6.4196721e+01  -5.5101939e-02
   6.4226400e+01  -6.3985172e-02
   6.4256228e+01  -7.0995331e-02
   6.4286228e+01  -7.6178242e-02
   6.4316424e+01  -7.9582480e-02
   6.4346842e+01  -8.1259387e-02
   6.4377512e+01  -8.1263075e-02
   6.4408466e+01  -7.9650422e-02
   6.4439740e+01  -7.6481042e-02
   6.4471377e+01  -7.1817223e-02
   6.4503427e+01  -6.5723801e-02
   6.4535595e+01  -5.8354882e-02
   6.4567702e+01  -4.9884660e-02
   6.4599771e+01  -4.0450402e-02
   6.4631827e+01  -3.0187550e-02
   6.4663893e+01  -1.9230300e-02
   6.4695993e+01  -7.7119864e-03
   6.4716852e+01  -3.3774893e-13
   6.4716852e+01   1.6835491e-15
   6.4749009e+01   1.1112096e-02
   6.4780504e+01   2.0227840e-02
   6.4811727e+01   2.7478988e-02
   6.4842720e+01   3.2870177e-02
   6.4873519e+01   3.6405244e-02
   6.4904153e+01   3.8089192e-02
   6.4934650e+01   3.7928630e-02
   6.4965036e+01   3.5932057e-02
   6.4995334e+01   3.2110075e-02
   6.5025566e+01   2.6475536e-02
   6.5055752e+01   1.9043643e-02
   6.5085914e+01   9.8320203e-03
   6.5113148e+01   3.5129712e-13
   6.5113148e+01  -7.9970752e-16
   6.5143304e+01  -1.1636052e-02
   6.5185442e+01  -2.7796071e-02
   6.5227726e+01  -4.3948548e-02
   6.5270303e+01  -6.0206955e-02
   6.5313241e+01  -7.6654046e-02
   6.5356615e+01  -9.3376325e-02
   6.5400513e+01  -1.1046521e-01
   6.5445036e+01  -1.2801909e-01
   6.5490309e+01  -1.4614627e-01
   6.5536485e+01  -1.6496964e-01
   6.5581420e+01  -1.8365038e-01
   6.5625223e+01  -2.0223430e-01
   6.5668142e+01  -2.2082277e-01
   6.5710361e+01  -2.3948837e-01
   6.5752017e+01  -2.5828266e-01
   6.5793218e+01  -2.7724262e-01
   6.5834054e+01  -2.9639435e-01
   6.5874599e+01  -3.1575548e-01
   6.5914918e+01  -3.3533669e-01
   6.5955071e+01  -3.5514280e-01
   6.5995110e+01  -3.7517350e-01
   6.6035084e+01  -3.9542392e-01
   6.6075041e+01  -4.1588506e-01
   6.6115027e+01  -4.3654402e-01
   6.6155089e+01  -4.5738434e-01
   6.6195271e+01  -4.7838606e-01
   6.6235622e+01  -4.9952596e-01
   6.6276193e+01  -5.2077757e-01
   6.6317037e+01  -5.4211133e-01
   6.6358214e+01  -5.6349461e-01
   6.6399790e+01  -5.8489178e-01
   6.6441841e+01  -6.0626429e-01
   6.6484454e+01  -6.2757086e-01
   6.6527736e+01  -6.4876760e-01
   6.6571771e+01  -6.6978702e-01
   6.6615675e+01  -6.9010748e-01
   6.6659509e+01  -7.0967253e-01
   6.6703336e+01  -7.2842382e-01
   6.6747217e+01  -7.4629895e-01
   6.6791213e+01  -7.6323155e-01
   6.6835386e+01  -7.7915119e-01
   6.6879802e+01  -7.9398312e-01
   6.6924532e+01  -8.0764778e-01
   6.6969653e+01  -8.2006009e-01
   6.7015254e+01  -8.3112830e-01
   6.7061435e+01  -8.4075244e-01
   6.7108317e+01  -8.4882199e-01
   6.7156049e+01  -8.5521227e-01
   6.7204310e+01  -8.5974185e-01
   6.7251085e+01  -8.6223073e-01
   6.7296657e+01  -8.6281963e-01
   6.7341296e+01  -8.6161419e-01
   6.7385193e+01  -8.5869218e-01
   6.7428494e+01  -8.5411438e-01
   6.7471313e+01  -8.4793063e-01
   6.7513743e+01  -8.4018352e-01
   6.7555862e+01  -8.3091060e-01
   6.7597740e+01  -8.2014594e-01
   6.7639436e+01  -8.0792109e-01
   6.7681008e+01  -7.9426580e-01
   6.7722506e+01  -7.7920850e-01
   6.7763980e+01  -7.6277656e-01
   6.7805478e+01  -7.4499654e-01
   6.7847048e+01  -7.2589419e-01
   6.7888738e+01  -7.0549445e-01
   6.7930596e+01  -6.8382133e-01
   6.7972675e+01  -6.6089763e-01
   6.8015032e+01  -6.3674458e-01
   6.8057725e+01  -6.1138125e-01
   6.8100823e+01  -5.8482373e-01
   6.8144403e+01  -5.5708395e-01
   6.8188554e+01  -5.2816799e-01
   6.8233382e+01  -4.9807352e-01
   6.8278534e+01  -4.6711923e-01
   6.8323572e+01  -4.3571141e-01
   6.8368555e+01  -4.0392134e-01
   6.8413543e+01  -3.7181778e-01
   6.8458596e+01  -3.3946851e-01
   6.8503772e+01  -3.0694019e-01
   6.8549131e+01  -2.7429833e-01
   6.8594738e+01  -2.4160704e-01
   6.8640661e+01  -2.0892889e-01
   6.8686973e+01  -1.7632450e-01
   6.8733759e+01  -1.4385217e-01
   6.8781115e+01  -1.1156716e-01
   6.8829152e+01  -7.9520709e-02
   6.8878008e+01  -4.7758537e-02
   6.8927850e+01  -1.6318356e-02
   6.8954403e+01  -5.5037225e-13
   6.8954403e+01   3.2161773e-15
   6.8983731e+01   1.6802971e-02
   6.9013058e+01   3.1535670e-02
   6.9042498e+01   4.4286267e-02
   6.9072048e+01   5.5080176e-02
   6.9101726e+01   6.3957870e-02
   6.9131554e+01   7.0962460e-02
   6.9161554e+01   7.6139784e-02
   6.9191750e+01   7.9538427e-02
   6.9222168e+01   8.1209738e-02
   6.9252838e+01   8.1207841e-02
   6.9283791e+01   7.9589624e-02
   6.9315066e+01   7.6414711e-02
   6.9346703e+01   7.1745398e-02
   6.9378752e+01   6.5646533e-02
   6.9410920e+01   5.8272480e-02
   6.9443026e+01   4.9797346e-02
   6.9475095e+01   4.0358403e-02
   6.9507150e+01   3.0091100e-02
   6.9539216e+01   1.9129637e-02
   6.9571315e+01   7.6073587e-03
   6.9591887e+01   3.3967187e-13
   6.9591887e+01   2.0816682e-16
   6.9624043e+01  -1.1113476e-02
   6.9655543e+01  -2.0232708e-02
   6.9686769e+01  -2.7487735e-02
   6.9717766e+01  -3.2883172e-02
   6.9748568e+01  -3.6422844e-02
   6.9779205e+01  -3.8111746e-02
   6.9809705e+01  -3.7956469e-02
   6.9840093e+01  -3.5965502e-02
   6.9870394e+01  -3.2149429e-02
   6.9900628e+01  -2.6521086e-02
   6.9930817e+01  -1.9095660e-02
   6.9960981e+01  -9.8907571e-03
   6.9988385e+01  -3.5077670e-13
   6.9988385e+01   1.3773704e-15
   7.0000000e+01   4.4910982e-03


==> figuresAndData/relayOutputSixthOrder_longTransient.csv <==
   0.0000000e+00   1.0000000e+00
   4.0190183e-03   1.0039706e+00
   2.4114110e-02   1.0223700e+00
   5.6481630e-02   1.0469212e+00
   8.8872341e-02   1.0652393e+00
   1.2133116e-01   1.0773816e+00
   1.5388254e-01   1.0833951e+00
   1.8655182e-01   1.0833347e+00
   2.1936549e-01   1.0772628e+00
   2.5235159e-01   1.0652492e+00
   2.8554019e-01   1.0473706e+00
   3.1896395e-01   1.0237105e+00
   3.5265884e-01   9.9435811e-01
   3.8666495e-01   9.5940761e-01
   4.2102771e-01   9.1895674e-01
   4.5579937e-01   8.7310483e-01
   4.9076339e-01   8.2237047e-01
   5.2584278e-01   7.6718906e-01
   5.6107060e-01   7.0786666e-01
   5.9648128e-01   6.4471725e-01
   6.3211172e-01   5.7806253e-01
   6.6800206e-01   5.0823237e-01
   7.0419661e-01   4.3556518e-01
   7.4074513e-01   3.6040828e-01
   7.7770444e-01   2.8311820e-01
   8.1514064e-01   2.0406091e-01
   8.5313222e-01   1.2361192e-01
   8.9177460e-01   4.2155902e-02
   9.1193894e-01   2.9837244e-16
   9.1193894e-01  -1.4516166e-14
   9.5135129e-01  -1.5698591e-01
   9.8423641e-01  -2.8158482e-01
   1.0165912e+00  -3.9802996e-01
   1.0485932e+00  -5.0681354e-01
   1.0802964e+00  -6.0795946e-01
   1.1117449e+00  -7.0146708e-01
   1.1429771e+00  -7.8732558e-01
   1.1740265e+00  -8.6551915e-01
   1.2049234e+00  -9.3603069e-01
   1.2356950e+00  -9.9884438e-01
   1.2663666e+00  -1.0539476e+00
   1.2973125e+00  -1.1018312e+00
   1.3292431e+00  -1.1430253e+00
   1.3621203e+00  -1.1766580e+00
   1.3959125e+00  -1.2019080e+00
   1.4301420e+00  -1.2178615e+00
   1.4640625e+00  -1.2241663e+00
   1.4977135e+00  -1.2211621e+00
   1.5321008e+00  -1.2086993e+00
   1.5673323e+00  -1.1862696e+00
   1.6033748e+00  -1.1534497e+00
   1.6402021e+00  -1.1099101e+00
   1.6777947e+00  -1.0554153e+00
   1.7161391e+00  -9.8982538e-01
   1.7552274e+00  -9.1309798e-01
   1.7950568e+00  -8.2529077e-01
   1.8356296e+00  -7.2656363e-01
   1.8759422e+00  -6.1995657e-01
   1.9159150e+00  -5.0666597e-01
   1.9556141e+00  -3.8749547e-01
   1.9950991e+00  -2.6322224e-01
   2.0344231e+00  -1.3460775e-01
   2.0736349e+00  -2.4020888e-03
   2.0743382e+00  -1.6306401e-16
   2.0743382e+00   9.6925506e-14
   2.1134833e+00   2.1028948e-01
   2.1518985e+00   4.1261748e-01
   2.1907215e+00   6.1200900e-01
   2.2300025e+00   8.0755192e-01
   2.2698167e+00   9.9840331e-01
   2.3102542e+00   1.1837059e+00
   2.3514251e+00   1.3625849e+00
   2.3943786e+00   1.5377259e+00
   2.4392259e+00   1.7070936e+00
   2.4836620e+00   1.8604089e+00
   2.5277470e+00   1.9974736e+00
   2.5715640e+00   2.1182183e+00
   2.6151861e+00   2.2225758e+00
   2.6586799e+00   2.3104897e+00
   2.7021068e+00   2.3819217e+00
   2.7455132e+00   2.4368432e+00
   2.7888970e+00   2.4752372e+00
   2.8323154e+00   2.4972215e+00
   2.8758249e+00   2.5029394e+00
   2.9194442e+00   2.4925765e+00
   2.9631116e+00   2.4664640e+00
   3.0068842e+00   2.4249935e+00
   3.0508202e+00   2.3685807e+00
   3.0949801e+00   2.2976659e+00
   3.1394285e+00   2.2127140e+00
   3.1842355e+00   2.1142127e+00
   3.2294791e+00   2.0026702e+00
   3.2752484e+00   1.8786113e+00
   3.3212693e+00   1.7437151e+00
   3.3669952e+00   1.6008761e+00
   3.4125031e+00   1.4513082e+00
   3.4578684e+00   1.2961782e+00
   3.5031608e+00   1.1366323e+00
   3.5484465e+00   9.7380148e-01
   3.5937900e+00   8.0880650e-01
   3.6392555e+00   6.4276164e-01
   3.6849089e+00   4.7677820e-01
   3.7308190e+00   3.1196799e-01
   3.7770597e+00   1.4944697e-01
   3.8208309e+00   6.9388939e-16
   3.8208309e+00  -9.4646513e-14
   3.8674832e+00  -2.4224989e-01
   3.9114018e+00  -4.5537761e-01
   3.9546664e+00  -6.5000390e-01
   3.9974404e+00  -8.2648667e-01
   4.0398231e+00  -9.8490481e-01
   4.0818972e+00  -1.1252997e+00
   4.1237344e+00  -1.2477024e+00
   4.1653982e+00  -1.3521487e+00
   4.2069466e+00  -1.4386896e+00
   4.2484336e+00  -1.5073975e+00
   4.2899107e+00  -1.5583711e+00
   4.3314280e+00  -1.5917383e+00
   4.3730355e+00  -1.6076580e+00
   4.4146790e+00  -1.6063461e+00
   4.4563692e+00  -1.5881784e+00
   4.4981560e+00  -1.5535827e+00
   4.5400901e+00  -1.5030167e+00
   4.5822242e+00  -1.4369692e+00
   4.6246144e+00  -1.3559604e+00
   4.6673212e+00  -1.2605414e+00
   4.7104112e+00  -1.1512928e+00
   4.7539599e+00  -1.0288229e+00
   4.7980257e+00  -8.9385325e-01
   4.8417963e+00  -7.5014660e-01
   4.8853389e+00  -5.9905066e-01
   4.9287218e+00  -4.4185398e-01
   4.9720080e+00  -2.7982295e-01
   5.0152568e+00  -1.1420876e-01
   5.0447196e+00  -2.0122792e-15
   5.0447196e+00   2.1900537e-13
   5.0879881e+00   2.5140672e-01
   5.1307489e+00   4.9206082e-01
   5.1740743e+00   7.2634002e-01
   5.2180482e+00   9.5269338e-01
   5.2627924e+00   1.1696277e+00
   5.3073645e+00   1.3708464e+00
   5.3512046e+00   1.5529864e+00
   5.3944450e+00   1.7162062e+00
   5.4372039e+00   1.8606318e+00
   5.4795780e+00   1.9863271e+00
   5.5216487e+00   2.0933263e+00
   5.5634867e+00   2.1816558e+00
   5.6051546e+00   2.2513478e+00
   5.6467100e+00   2.3024495e+00
   5.6882062e+00   2.3350290e+00
   5.7296946e+00   2.3491793e+00
   5.7712248e+00   2.3450209e+00
   5.8128466e+00   2.3227028e+00
   5.8546105e+00   2.2824033e+00
   5.8965689e+00   2.2243294e+00
   5.9387771e+00   2.1487157e+00
   5.9812949e+00   2.0558216e+00
   6.0240316e+00   1.9463582e+00
   6.0670312e+00   1.8208781e+00
   6.1103571e+00   1.6799327e+00
   6.1540787e+00   1.5240976e+00
   6.1982749e+00   1.3539685e+00
   6.2423270e+00   1.1731508e+00
   6.2860861e+00   9.8383458e-01
   6.3296251e+00   7.8731563e-01
   6.3730116e+00   5.8485575e-01
   6.4163078e+00   3.7769919e-01
   6.4595723e+00   1.6707800e-01
   6.4935719e+00   2.7888802e-13
   6.4935719e+00  -1.0824674e-15
   6.5368614e+00  -2.9625548e-01
   6.5796636e+00  -5.8099507e-01
   6.6230436e+00  -8.5959882e-01
   6.6670871e+00  -1.1305468e+00
   6.7119194e+00  -1.3924118e+00
   6.7576980e+00  -1.6437318e+00
   6.8042191e+00  -1.8809981e+00
   6.8501127e+00  -2.0958341e+00
   6.8954836e+00  -2.2883283e+00
   6.9404434e+00  -2.4586442e+00
   6.9850858e+00  -2.6068974e+00
   7.0294924e+00  -2.7331849e+00
   7.0737356e+00  -2.8376057e+00
   7.1178819e+00  -2.9202731e+00
   7.1619940e+00  -2.9813242e+00
   7.2060806e+00  -3.0208916e+00
   7.2500898e+00  -3.0392282e+00
   7.2940817e+00  -3.0367949e+00
   7.3381152e+00  -3.0140782e+00
   7.3822489e+00  -2.9715931e+00
   7.4265422e+00  -2.9098854e+00
   7.4710568e+00  -2.8295327e+00
   7.5158584e+00  -2.7311446e+00
   7.5610184e+00  -2.6153612e+00
   7.6066080e+00  -2.4828753e+00
   7.6523387e+00  -2.3356601e+00
   7.6980662e+00  -2.1756349e+00
   7.7434966e+00  -2.0055293e+00
   7.7887083e+00  -1.8268474e+00
   7.8337754e+00  -1.6410428e+00
   7.8787664e+00  -1.4495412e+00
   7.9237462e+00  -1.2537489e+00
   7.9687781e+00  -1.0550583e+00
   8.0139249e+00  -8.5485277e-01
   8.0592509e+00  -6.5451177e-01
   8.1048231e+00  -4.5541476e-01
   8.1507132e+00  -2.5894607e-01
   8.1969998e+00  -6.6500178e-02
   8.2133979e+00  -4.5534410e-13
   8.2133979e+00   2.3592239e-15
   8.2601690e+00   2.7311930e-01
   8.3058931e+00   5.2209775e-01
   8.3508954e+00   7.4819522e-01
   8.3953272e+00   9.5167545e-01
   8.4393060e+00   1.1326636e+00
   8.4829283e+00   1.2912261e+00
   8.5262768e+00   1.4274088e+00
   8.5694238e+00   1.5412594e+00
   8.6124346e+00   1.6328430e+00
   8.6553697e+00   1.7022518e+00
   8.6982863e+00   1.7496112e+00
   8.7411034e+00   1.7750379e+00
   8.7838586e+00   1.7789430e+00
   8.8266075e+00   1.7617934e+00
   8.8694038e+00   1.7240892e+00
   8.9123016e+00   1.6663665e+00
   8.9553556e+00   1.5891989e+00
   8.9986230e+00   1.4931991e+00
   9.0421645e+00   1.3790184e+00
   9.0860458e+00   1.2473461e+00
   9.1303400e+00   1.0989074e+00
   9.1748250e+00   9.3562392e-01
   9.2193013e+00   7.5973296e-01
   9.2634880e+00   5.7411984e-01
   9.3074585e+00   3.8034739e-01
   9.3512817e+00   1.7993237e-01
   9.3896188e+00   7.3552275e-15
   9.3896188e+00  -5.3132498e-13
   9.4333586e+00  -2.9257151e-01
   9.4765237e+00  -5.7571963e-01
   9.5201226e+00  -8.5414640e-01
   9.5642244e+00  -1.1261473e+00
   9.6089237e+00  -1.3900730e+00
   9.6543334e+00  -1.6442377e+00
   9.7005923e+00  -1.8869047e+00
   9.7472758e+00  -2.1134754e+00
   9.7932139e+00  -2.3169576e+00
   9.8385347e+00  -2.4974991e+00
   9.8833657e+00  -2.6552793e+00
   9.9278116e+00  -2.7904056e+00
   9.9719610e+00  -2.9029524e+00
   1.0015891e+01  -2.9929873e+00
   1.0059671e+01  -3.0605871e+00
   1.0103365e+01  -3.1058489e+00
   1.0147032e+01  -3.1288972e+00
   1.0190683e+01  -3.1298989e+00
   1.0234262e+01  -3.1091980e+00
   1.0277828e+01  -3.0672520e+00
   1.0321439e+01  -3.0045456e+00
   1.0365150e+01  -2.9215936e+00
   1.0409021e+01  -2.8189423e+00
   1.0453110e+01  -2.6971700e+00
   1.0497482e+01  -2.5568863e+00
   1.0542207e+01  -2.3987294e+00
   1.0587361e+01  -2.2233629e+00
   1.0633031e+01  -2.0314695e+00
   1.0678547e+01  -1.8273113e+00
   1.0723767e+01  -1.6133853e+00
   1.0768769e+01  -1.3912094e+00
   1.0813627e+01  -1.1622609e+00
   1.0858408e+01  -9.2799503e-01
   1.0903175e+01  -6.8985176e-01
   1.0947992e+01  -4.4926048e-01
   1.0992920e+01  -2.0764459e-01
   1.1031718e+01  -3.1918912e-15
   1.1031718e+01   6.0268457e-13
   1.1076820e+01   3.2475423e-01
   1.1121704e+01   6.3503450e-01
   1.1167393e+01   9.3573809e-01
   1.1213941e+01   1.2245123e+00
   1.1259700e+01   1.4894205e+00
   1.1304796e+01   1.7306361e+00
   1.1349365e+01   1.9484456e+00
   1.1393516e+01   2.1430261e+00
   1.1437341e+01   2.3144958e+00
   1.1480919e+01   2.4629495e+00
   1.1524322e+01   2.5884807e+00
   1.1567613e+01   2.6911963e+00
   1.1610851e+01   2.7712265e+00
   1.1654095e+01   2.8287307e+00
   1.1697400e+01   2.8639025e+00
   1.1740823e+01   2.8769715e+00
   1.1784273e+01   2.8682713e+00
   1.1827798e+01   2.8383329e+00
   1.1871453e+01   2.7877259e+00
   1.1915297e+01   2.7170546e+00
   1.1959391e+01   2.6269589e+00
   1.2003802e+01   2.5181139e+00
   1.2048602e+01   2.3912279e+00
   1.2093872e+01   2.2470395e+00
   1.2139129e+01   2.0884212e+00
   1.2184054e+01   1.9182979e+00
   1.2228725e+01   1.7382956e+00
   1.2273217e+01   1.5499782e+00
   1.2317600e+01   1.3548760e+00
   1.2361937e+01   1.1544949e+00
   1.2406289e+01   9.5032389e-01
   1.2450717e+01   7.4384058e-01
   1.2495280e+01   5.3651659e-01
   1.2540043e+01   3.2982229e-01
   1.2585070e+01   1.2523173e-01
   1.2613171e+01   4.8572257e-15
   1.2613171e+01  -4.9721338e-13
   1.2658533e+01  -2.8352447e-01
   1.2703842e+01  -5.5036273e-01
   1.2749368e+01  -8.0018955e-01
   1.2794176e+01  -1.0265709e+00
   1.2838391e+01  -1.2296149e+00
   1.2882132e+01  -1.4094533e+00
   1.2925499e+01  -1.5661530e+00
   1.2968575e+01  -1.6997537e+00
   1.3011434e+01  -1.8102936e+00
   1.3054140e+01  -1.8978251e+00
   1.3096754e+01  -1.9624260e+00
   1.3139332e+01  -2.0042060e+00
   1.3181929e+01  -2.0233115e+00
   1.3224599e+01  -2.0199282e+00
   1.3267338e+01  -1.9943321e+00
   1.3310105e+01  -1.9470088e+00
   1.3352954e+01  -1.8784977e+00
   1.3395939e+01  -1.7893760e+00
   1.3439116e+01  -1.6802600e+00
   1.3482544e+01  -1.5518049e+00
   1.3526288e+01  -1.4047043e+00
   1.3570417e+01  -1.2396876e+00
   1.3615009e+01  -1.0575163e+00
   1.3659518e+01  -8.6187433e-01
   1.3703710e+01  -6.5568400e-01
   1.3747660e+01  -4.4056200e-01
   1.3791440e+01  -2.1807565e-01
   1.3833179e+01  -4.4408921e-16
   1.3833179e+01   5.9965921e-13
   1.3876853e+01   3.1616041e-01
   1.3919940e+01   6.2304567e-01
   1.3963430e+01   9.2572890e-01
   1.4007389e+01   1.2224806e+00
   1.4051905e+01   1.5116310e+00
   1.4097084e+01   1.7914807e+00
   1.4143052e+01   2.0602897e+00
   1.4189969e+01   2.3162604e+00
   1.4236400e+01   2.5496355e+00
   1.4282154e+01   2.7587721e+00
   1.4327365e+01   2.9439116e+00
   1.4372148e+01   3.1052250e+00
   1.4416597e+01   3.2428269e+00
   1.4460795e+01   3.3568097e+00
   1.4504815e+01   3.4472652e+00
   1.4548724e+01   3.5142994e+00
   1.4592583e+01   3.5580413e+00
   1.4636452e+01   3.5786489e+00
   1.4680389e+01   3.5763134e+00
   1.4724454e+01   3.5512608e+00
   1.4768705e+01   3.5037523e+00
   1.4813140e+01   3.4342047e+00
   1.4857717e+01   3.3432853e+00
   1.4902500e+01   3.2316107e+00
   1.4947554e+01   3.0998313e+00
   1.4992949e+01   2.9486288e+00
   1.5038766e+01   2.7787129e+00
   1.5085091e+01   2.5908150e+00
   1.5131743e+01   2.3869709e+00
   1.5178068e+01   2.1718392e+00
   1.5224148e+01   1.9471313e+00
   1.5270062e+01   1.7144830e+00
   1.5315884e+01   1.4754999e+00
   1.5361683e+01   1.2317666e+00
   1.5407525e+01   9.8485232e-01
   1.5453476e+01   7.3631697e-01
   1.5499605e+01   4.8771537e-01
   1.5545981e+01   2.4060200e-01
   1.5592007e+01   1.0103030e-14
   1.5592007e+01  -5.7692739e-13
   1.5638705e+01  -3.2650864e-01
   1.5685477e+01  -6.3602808e-01
   1.5731483e+01  -9.2146937e-01
   1.5776750e+01  -1.1822862e+00
   1.5821428e+01  -1.4188195e+00
   1.5865637e+01  -1.6312793e+00
   1.5909479e+01  -1.8197941e+00
   1.5953036e+01  -1.9844558e+00
   1.5996383e+01  -2.1253481e+00
   1.6039587e+01  -2.2425648e+00
   1.6082709e+01  -2.3362215e+00
   1.6125807e+01  -2.4064637e+00
   1.6168936e+01  -2.4534721e+00
   1.6212154e+01  -2.4774665e+00
   1.6255515e+01  -2.4787067e+00
   1.6299078e+01  -2.4574940e+00
   1.6342756e+01  -2.4143550e+00
   1.6386591e+01  -2.3499207e+00
   1.6430646e+01  -2.2648588e+00
   1.6474982e+01  -2.1598771e+00
   1.6519671e+01  -2.0357226e+00
   1.6564787e+01  -1.8931793e+00
   1.6610420e+01  -1.7330642e+00
   1.6656182e+01  -1.5581607e+00
   1.6701644e+01  -1.3720218e+00
   1.6746884e+01  -1.1764204e+00
   1.6791976e+01  -9.7306707e-01
   1.6836990e+01  -7.6364213e-01
   1.6881990e+01  -5.4980498e-01
   1.6927040e+01  -3.3320127e-01
   1.6972204e+01  -1.1546919e-01
   1.6996245e+01  -1.0844103e-12
   1.6996245e+01   4.9404925e-15
   1.7041586e+01   3.0222830e-01
   1.7086684e+01   5.9009920e-01
   1.7132528e+01   8.6759549e-01
   1.7179243e+01   1.1326083e+00
   1.7225206e+01   1.3739860e+00
   1.7270427e+01   1.5911147e+00
   1.7315057e+01   1.7842394e+00
   1.7359216e+01   1.9534964e+00
   1.7403005e+01   2.0989571e+00
   1.7446508e+01   2.2206674e+00
   1.7489798e+01   2.3186726e+00
   1.7532942e+01   2.3930339e+00
   1.7576002e+01   2.4438381e+00
   1.7619035e+01   2.4712048e+00
   1.7662098e+01   2.4752908e+00
   1.7705245e+01   2.4562920e+00
   1.7748533e+01   2.4144453e+00
   1.7792020e+01   2.3500279e+00
   1.7835617e+01   2.2636872e+00
   1.7879368e+01   2.1560488e+00
   1.7923331e+01   2.0277595e+00
   1.7967571e+01   1.8795049e+00
   1.8012156e+01   1.7120077e+00
   1.8057161e+01   1.5260244e+00
   1.8102673e+01   1.3223395e+00
   1.8148374e+01   1.1038108e+00
   1.8193771e+01   8.7472127e-01
   1.8238940e+01   6.3680643e-01
   1.8283958e+01   3.9174033e-01
   1.8328891e+01   1.4117380e-01
   1.8353877e+01   3.5527137e-15
   1.8353877e+01  -1.2857493e-12
   1.8398791e+01  -3.4151876e-01
   1.8443214e+01  -6.7192774e-01
   1.8488138e+01  -9.9642312e-01
   1.8533643e+01  -1.3131031e+00
   1.8579843e+01  -1.6201397e+00
   1.8626874e+01  -1.9156660e+00
   1.8674840e+01  -2.1973752e+00
   1.8721981e+01  -2.4530866e+00
   1.8768432e+01  -2.6830115e+00
   1.8814337e+01  -2.8874689e+00
   1.8859814e+01  -3.0666605e+00
   1.8904961e+01  -3.2207266e+00
   1.8949862e+01  -3.3497835e+00
   1.8994593e+01  -3.4539479e+00
   1.9039223e+01  -3.5333525e+00
   1.9083816e+01  -3.5881554e+00
   1.9128366e+01  -3.6185193e+00
   1.9172835e+01  -3.6247942e+00
   1.9217286e+01  -3.6075073e+00
   1.9261779e+01  -3.5672136e+00
   1.9306375e+01  -3.5045001e+00
   1.9351135e+01  -3.4199872e+00
   1.9396122e+01  -3.3143311e+00
   1.9441404e+01  -3.1882220e+00
   1.9487056e+01  -3.0423831e+00
   1.9533160e+01  -2.8775666e+00
   1.9579808e+01  -2.6945467e+00
   1.9626247e+01  -2.4978963e+00
   1.9672386e+01  -2.2900803e+00
   1.9718309e+01  -2.0728136e+00
   1.9764092e+01  -1.8477629e+00
   1.9809807e+01  -1.6165655e+00
   1.9855520e+01  -1.3808374e+00
   1.9901299e+01  -1.1421797e+00
   1.9947210e+01  -9.0218436e-01
   1.9993319e+01  -6.6243912e-01
   2.0039699e+01  -4.2453239e-01
   2.0086425e+01  -1.9005861e-01
   2.0125366e+01  -2.8310687e-15
   2.0125366e+01   1.0904611e-12
   2.0172523e+01   3.1187529e-01
   2.0219403e+01   6.0232232e-01
   2.0265488e+01   8.6697862e-01
   2.0310931e+01   1.1061302e+00
   2.0355866e+01   1.3199994e+00
   2.0400401e+01   1.5087146e+00
   2.0444627e+01   1.6723615e+00
   2.0488623e+01   1.8110164e+00
   2.0532460e+01   1.9247670e+00
   2.0576203e+01   2.0137260e+00
   2.0619913e+01   2.0780403e+00
   2.0663534e+01   2.1178237e+00
   2.0707079e+01   2.1334920e+00
   2.0750606e+01   2.1255758e+00
   2.0794173e+01   2.0946407e+00
   2.0837836e+01   2.0412907e+00
   2.0881653e+01   1.9661712e+00
   2.0925684e+01   1.8699702e+00
   2.0969992e+01   1.7534186e+00
   2.1014646e+01   1.6172892e+00
   2.1059723e+01   1.4623951e+00
   2.1105309e+01   1.2895848e+00
   2.1150870e+01   1.1024364e+00
   2.1196126e+01   9.0413336e-01
   2.1241156e+01   6.9646966e-01
   2.1286035e+01   4.8118389e-01
   2.1330830e+01   2.5998635e-01
   2.1375607e+01   3.4568104e-02
   2.1382423e+01   1.1394011e-12
   2.1382423e+01  -1.4523105e-14
   2.1427243e+01  -3.1370423e-01
   2.1471615e+01  -6.1608199e-01
   2.1516515e+01  -9.1157334e-01
   2.1562029e+01  -1.1981917e+00
   2.1608275e+01  -1.4740045e+00
   2.1655399e+01  -1.7370190e+00
   2.1702720e+01  -1.9808905e+00
   2.1749271e+01  -2.1993138e+00
   2.1795192e+01  -2.3924684e+00
   2.1840614e+01  -2.5605385e+00
   2.1885647e+01  -2.7036319e+00
   2.1930381e+01  -2.8218234e+00
   2.1974896e+01  -2.9151837e+00
   2.2019263e+01  -2.9837974e+00
   2.2063550e+01  -3.0277751e+00
   2.2107817e+01  -3.0472600e+00
   2.2151995e+01  -3.0424835e+00
   2.2196111e+01  -3.0139092e+00
   2.2240223e+01  -2.9620560e+00
   2.2284392e+01  -2.8874755e+00
   2.2328676e+01  -2.7907552e+00
   2.2373135e+01  -2.6725200e+00
   2.2417834e+01  -2.5334321e+00
   2.2462839e+01  -2.3741900e+00
   2.2508223e+01  -2.1955261e+00
   2.2554071e+01  -1.9982011e+00
   2.2600448e+01  -1.7831252e+00
   2.2646465e+01  -1.5561889e+00
   2.2692201e+01  -1.3191743e+00
   2.2737738e+01  -1.0737662e+00
   2.2783150e+01  -8.2161902e-01
   2.2828506e+01  -5.6436608e-01
   2.2873870e+01  -3.0362602e-01
   2.2919309e+01  -4.1008510e-02
   2.2926404e+01  -1.3017643e-12
   2.2926404e+01   1.2163881e-14
   2.2971981e+01   3.4956936e-01
   2.3017155e+01   6.8476583e-01
   2.3063009e+01   1.0113497e+00
   2.3109654e+01   1.3273243e+00
   2.3157250e+01   1.6307990e+00
   2.3204302e+01   1.9101155e+00
   2.3250637e+01   2.1634494e+00
   2.3296399e+01   2.3911239e+00
   2.3341710e+01   2.5933668e+00
   2.3386671e+01   2.7703313e+00
   2.3431367e+01   2.9221382e+00
   2.3475875e+01   3.0489036e+00
   2.3520265e+01   3.1507563e+00
   2.3564600e+01   3.2278496e+00
   2.3608914e+01   3.2803417e+00
   2.3653130e+01   3.3084541e+00
   2.3697310e+01   3.3127133e+00
   2.3741515e+01   3.2936741e+00
   2.3785803e+01   3.2519230e+00
   2.3830234e+01   3.1880816e+00
   2.3874870e+01   3.1028083e+00
   2.3919777e+01   2.9967988e+00
   2.3965025e+01   2.8707853e+00
   2.4010690e+01   2.7255334e+00
   2.4056863e+01   2.5618381e+00
   2.4103152e+01   2.3824964e+00
   2.4149116e+01   2.1911526e+00
   2.4194838e+01   1.9895876e+00
   2.4240394e+01   1.7795122e+00
   2.4285857e+01   1.5626025e+00
   2.4331295e+01   1.3405095e+00
   2.4376772e+01   1.1148672e+00
   2.4422355e+01   8.8729783e-01
   2.4468107e+01   6.5941848e-01
   2.4514099e+01   4.3284574e-01
   2.4560402e+01   2.0920158e-01
   2.4604955e+01   1.0475787e-12
   2.4604955e+01  -2.0261570e-15
   2.4651650e+01  -3.0013428e-01
   2.4698558e+01  -5.8241035e-01
   2.4744718e+01  -8.3947318e-01
   2.4790198e+01  -1.0710358e+00
   2.4835139e+01  -1.2773094e+00
   2.4879653e+01  -1.4584121e+00
   2.4923835e+01  -1.6144139e+00
   2.4967767e+01  -1.7453723e+00
   2.5011521e+01  -1.8513545e+00
   2.5055163e+01  -1.9324520e+00
   2.5098755e+01  -1.9887900e+00
   2.5142283e+01  -2.0205020e+00
   2.5185718e+01  -2.0279242e+00
   2.5229117e+01  -2.0115703e+00
   2.5272538e+01  -1.9719886e+00
   2.5316037e+01  -1.9097661e+00
   2.5359670e+01  -1.8255312e+00
   2.5403497e+01  -1.7199550e+00
   2.5447578e+01  -1.5937518e+00
   2.5491980e+01  -1.4476785e+00
   2.5536776e+01  -1.2825322e+00
   2.5582049e+01  -1.0991467e+00
   2.5627592e+01  -8.9974163e-01
   2.5672807e+01  -6.8885379e-01
   2.5717771e+01  -4.6830009e-01
   2.5762560e+01  -2.3982350e-01
   2.5807243e+01  -5.1382667e-03
   2.5808210e+01  -1.1800734e-12
   2.5808210e+01   2.8415638e-14
   2.5852852e+01   3.2452178e-01
   2.5896963e+01   6.3967457e-01
   2.5941496e+01   9.5008599e-01
   2.5986525e+01   1.2538451e+00
   2.6032145e+01   1.5490944e+00
   2.6078470e+01   1.8339394e+00
   2.6125639e+01   2.1064344e+00
   2.6173470e+01   2.3627072e+00
   2.6220486e+01   2.5932143e+00
   2.6266827e+01   2.7981540e+00
   2.6312634e+01   2.9777842e+00
   2.6358021e+01   3.1322619e+00
   2.6403087e+01   3.2616951e+00
   2.6447913e+01   3.3661757e+00
   2.6492574e+01   3.4458017e+00
   2.6537139e+01   3.5006908e+00
   2.6581672e+01   3.5309890e+00
   2.6626154e+01   3.5368879e+00
   2.6670558e+01   3.5187931e+00
   2.6714948e+01   3.4772224e+00
   2.6759382e+01   3.4127224e+00
   2.6803922e+01   3.3258728e+00
   2.6848628e+01   3.2172877e+00
   2.6893564e+01   3.0876163e+00
   2.6938799e+01   2.9375420e+00
   2.6984404e+01   2.7677798e+00
   2.7030464e+01   2.5790717e+00
   2.7077071e+01   2.3721788e+00
   2.7123423e+01   2.1523305e+00
   2.7169480e+01   1.9218368e+00
   2.7215324e+01   1.6823861e+00
   2.7261033e+01   1.4356264e+00
   2.7306675e+01   1.1831804e+00
   2.7352320e+01   9.2665341e-01
   2.7398032e+01   6.6763843e-01
   2.7443877e+01   4.0772164e-01
   2.7489922e+01   1.4848672e-01
   2.7516580e+01   1.2539414e-12
   2.7516580e+01  -6.1062266e-15
   2.7562897e+01  -3.4218543e-01
   2.7609057e+01  -6.6757924e-01
   2.7656151e+01  -9.8134842e-01
   2.7703036e+01  -1.2735139e+00
   2.7749190e+01  -1.5397253e+00
   2.7794752e+01  -1.7802619e+00
   2.7839847e+01  -1.9953544e+00
   2.7884577e+01  -2.1851522e+00
   2.7929030e+01  -2.3497683e+00
   2.7973281e+01  -2.4893094e+00
   2.8017402e+01  -2.6038940e+00
   2.8061454e+01  -2.6936656e+00
   2.8105495e+01  -2.7587935e+00
   2.8149426e+01  -2.7993992e+00
   2.8193308e+01  -2.8160052e+00
   2.8237199e+01  -2.8091629e+00
   2.8281158e+01  -2.7794569e+00
   2.8325245e+01  -2.7275085e+00
   2.8369517e+01  -2.6539781e+00
   2.8414039e+01  -2.5595661e+00
   2.8458877e+01  -2.4450125e+00
   2.8504107e+01  -2.3110953e+00
   2.8549810e+01  -2.1586275e+00
   2.8595903e+01  -1.9891444e+00
   2.8641651e+01  -1.8071485e+00
   2.8687133e+01  -1.6144750e+00
   2.8732429e+01  -1.4128723e+00
   2.8777611e+01  -1.2040504e+00
   2.8822746e+01  -9.8969279e-01
   2.8867900e+01  -7.7146388e-01
   2.8913136e+01  -5.5101633e-01
   2.8958517e+01  -3.2999692e-01
   2.9004110e+01  -1.1005215e-01
   2.9027218e+01  -7.1609385e-15
   2.9027218e+01   1.0697832e-12
   2.9073093e+01   3.0190667e-01
   2.9118837e+01   5.8732397e-01
   2.9165488e+01   8.6021476e-01
   2.9212070e+01   1.1124365e+00
   2.9257921e+01   1.3392094e+00
   2.9303176e+01   1.5406868e+00
   2.9347959e+01   1.7170057e+00
   2.9392373e+01   1.8682399e+00
   2.9436505e+01   1.9944405e+00
   2.9480429e+01   2.0956617e+00
   2.9524215e+01   2.1719777e+00
   2.9567927e+01   2.2234932e+00
   2.9611623e+01   2.2503503e+00
   2.9655200e+01   2.2527705e+00
   2.9698719e+01   2.2312476e+00
   2.9742238e+01   2.1863082e+00
   2.9785812e+01   2.1185158e+00
   2.9829500e+01   2.0284734e+00
   2.9873358e+01   1.9168255e+00
   2.9917449e+01   1.7842586e+00
   2.9961836e+01   1.6315002e+00
   3.0006591e+01   1.4593172e+00
   3.0051791e+01   1.2685117e+00
   3.0097528e+01   1.0599156e+00
   3.0142966e+01   8.3908304e-01
   3.0188122e+01   6.0810721e-01
   3.0233076e+01   3.6872412e-01
   3.0277899e+01   1.2263657e-01
   3.0299856e+01   3.0947467e-15
   3.0299856e+01  -1.2727458e-12
   3.0344616e+01  -3.3846372e-01
   3.0388834e+01  -6.6699278e-01
   3.0433489e+01  -9.9065361e-01
   3.0478654e+01  -1.3075448e+00
   3.0524429e+01  -1.6158284e+00
   3.0570930e+01  -1.9136325e+00
   3.0618302e+01  -2.1990382e+00
   3.0666049e+01  -2.4664023e+00
   3.0713004e+01  -2.7077410e+00
   3.0759306e+01  -2.9233105e+00
   3.0805092e+01  -3.1133855e+00
   3.0850476e+01  -3.2781411e+00
   3.0895550e+01  -3.4177033e+00
   3.0940398e+01  -3.5321823e+00
   3.0985092e+01  -3.6216930e+00
   3.1029700e+01  -3.6863696e+00
   3.1074286e+01  -3.7263737e+00
   3.1118895e+01  -3.7418992e+00
   3.1163438e+01  -3.7332739e+00
   3.1207976e+01  -3.7010317e+00
   3.1252571e+01  -3.6457353e+00
   3.1297282e+01  -3.5679798e+00
   3.1342172e+01  -3.4683943e+00
   3.1387306e+01  -3.3476428e+00
   3.1432753e+01  -3.2064228e+00
   3.1478589e+01  -3.0454628e+00
   3.1524900e+01  -2.8655176e+00
   3.1571783e+01  -2.6673598e+00
   3.1618427e+01  -2.4560849e+00
   3.1664790e+01  -2.2340309e+00
   3.1710954e+01  -2.0029240e+00
   3.1756996e+01  -1.7644475e+00
   3.1802987e+01  -1.5202581e+00
   3.1848995e+01  -1.2719933e+00
   3.1895087e+01  -1.0212774e+00
   3.1941331e+01  -7.6972695e-01
   3.1987797e+01  -5.1895564e-01
   3.2034558e+01  -2.7057907e-01
   3.2081695e+01  -2.6220280e-02
   3.2086839e+01  -4.1217030e-15
   3.2086839e+01   2.3095484e-12
   3.2134440e+01   3.2831813e-01
   3.2181634e+01   6.3449139e-01
   3.2227977e+01   9.1448637e-01
   3.2273635e+01   1.1686960e+00
   3.2318750e+01   1.3974088e+00
   3.2363439e+01   1.6007926e+00
   3.2407794e+01   1.7789566e+00
   3.2451900e+01   1.9319900e+00
   3.2495829e+01   2.0599860e+00
   3.2539647e+01   2.1630581e+00
   3.2583416e+01   2.2413502e+00
   3.2627196e+01   2.2950435e+00
   3.2670903e+01   2.3243053e+00
   3.2714578e+01   2.3296375e+00
   3.2758278e+01   2.3116041e+00
   3.2802061e+01   2.2708056e+00
   3.2845984e+01   2.2078831e+00
   3.2890108e+01   2.1235194e+00
   3.2934495e+01   2.0184397e+00
   3.2979215e+01   1.8934118e+00
   3.3024340e+01   1.7492433e+00
   3.3069957e+01   1.5867790e+00
   3.3115954e+01   1.4077412e+00
   3.3161627e+01   1.2167388e+00
   3.3207052e+01   1.0156371e+00
   3.3252309e+01   8.0622116e-01
   3.3297466e+01   5.9024218e-01
   3.3342592e+01   3.6942835e-01
   3.3387751e+01   1.4549258e-01
   3.3416964e+01   2.2601643e-12
   3.3416964e+01  -4.8572257e-15
   3.3462219e+01  -3.1124316e-01
   3.3507168e+01  -6.0962423e-01
   3.3552756e+01  -8.9907464e-01
   3.3599089e+01  -1.1774980e+00
   3.3646314e+01  -1.4428422e+00
   3.3693293e+01  -1.6863832e+00
   3.3739516e+01  -1.9044358e+00
   3.3785128e+01  -2.0972035e+00
   3.3830256e+01  -2.2648429e+00
   3.3875006e+01  -2.4074417e+00
   3.3919466e+01  -2.5250610e+00
   3.3963715e+01  -2.6177619e+00
   3.4007822e+01  -2.6856226e+00
   3.4051852e+01  -2.7287497e+00
   3.4095867e+01  -2.7472851e+00
   3.4139864e+01  -2.7414358e+00
   3.4183801e+01  -2.7116224e+00
   3.4227737e+01  -2.6583696e+00
   3.4271731e+01  -2.5822372e+00
   3.4315842e+01  -2.4838227e+00
   3.4360129e+01  -2.3637627e+00
   3.4404654e+01  -2.2227336e+00
   3.4449485e+01  -2.0614499e+00
   3.4494694e+01  -1.8806621e+00
   3.4540363e+01  -1.6811519e+00
   3.4586586e+01  -1.4637248e+00
   3.4632624e+01  -1.2335515e+00
   3.4678383e+01  -9.9326096e-01
   3.4723942e+01  -7.4459526e-01
   3.4769376e+01  -4.8925793e-01
   3.4814753e+01  -2.2893173e-01
   3.4854183e+01  -2.6432190e-12
   3.4854183e+01   6.3282712e-15
   3.4899569e+01   3.5142289e-01
   3.4944539e+01   6.9065464e-01
   3.4990077e+01   1.0228332e+00
   3.5036275e+01   1.3459811e+00
   3.5083263e+01   1.6582020e+00
   3.5131202e+01   1.9575537e+00
   3.5178598e+01   2.2325539e+00
   3.5225255e+01   2.4812782e+00
   3.5271324e+01   2.7040695e+00
   3.5316929e+01   2.9011705e+00
   3.5362174e+01   3.0727433e+00
   3.5407147e+01   3.2189148e+00
   3.5451927e+01   3.3398050e+00
   3.5496584e+01   3.4355449e+00
   3.5541184e+01   3.5062890e+00
   3.5585708e+01   3.5521616e+00
   3.5630131e+01   3.5735010e+00
   3.5674517e+01   3.5708357e+00
   3.5718925e+01   3.5447205e+00
   3.5763417e+01   3.4957413e+00
   3.5808052e+01   3.4245182e+00
   3.5852894e+01   3.3317071e+00
   3.5898009e+01   3.2179997e+00
   3.5943467e+01   3.0841227e+00
   3.5989347e+01   2.9308345e+00
   3.6035739e+01   2.7589199e+00
   3.6082436e+01   2.5704849e+00
   3.6128806e+01   2.3699536e+00
   3.6174931e+01   2.1591347e+00
   3.6220890e+01   1.9397575e+00
   3.6266758e+01   1.7135166e+00
   3.6312603e+01   1.4820811e+00
   3.6358493e+01   1.2471028e+00
   3.6404493e+01   1.0102215e+00
   3.6450673e+01   7.7307143e-01
   3.6497101e+01   5.3728573e-01
   3.6543855e+01   3.0450238e-01
   3.6591015e+01   7.6370319e-02
   3.6607192e+01   2.1015412e-12
   3.6607192e+01  -3.0309089e-14
   3.6654852e+01  -3.0911766e-01
   3.6701660e+01  -5.9258532e-01
   3.6747680e+01  -8.5001936e-01
   3.6793076e+01  -1.0817604e+00
   3.6837977e+01  -1.2880026e+00
   3.6882491e+01  -1.4688552e+00
   3.6926705e+01  -1.6243922e+00
   3.6970699e+01  -1.7546833e+00
   3.7014542e+01  -1.8598139e+00
   3.7058299e+01  -1.9398970e+00
   3.7101990e+01  -1.9950427e+00
   3.7145552e+01  -2.0254601e+00
   3.7189046e+01  -2.0316545e+00
   3.7232529e+01  -2.0141632e+00
   3.7276059e+01  -1.9735596e+00
   3.7319692e+01  -1.9104571e+00
   3.7363486e+01  -1.8255117e+00
   3.7407501e+01  -1.7194229e+00
   3.7451801e+01  -1.5929335e+00
   3.7496456e+01  -1.4468294e+00
   3.7541541e+01  -1.2819360e+00
   3.7587146e+01  -1.0991146e+00
   3.7632819e+01  -9.0172958e-01
   3.7678195e+01  -6.9339112e-01
   3.7723354e+01  -4.7592769e-01
   3.7768369e+01  -2.5111075e-01
   3.7813308e+01  -2.0685442e-02
   3.7817299e+01  -2.3503040e-12
   3.7817299e+01   8.2434060e-15
   3.7862227e+01   3.2031899e-01
   3.7906654e+01   6.3049726e-01
   3.7951544e+01   9.3503611e-01
   3.7996977e+01   1.2319557e+00
   3.8043056e+01   1.5193288e+00
   3.8089908e+01   1.7951816e+00
   3.8137690e+01   2.0574742e+00
   3.8185118e+01   2.2969285e+00
   3.8231796e+01   2.5106224e+00
   3.8277871e+01   2.6988010e+00
   3.8323469e+01   2.8616454e+00
   3.8368698e+01   2.9992673e+00
   3.8413646e+01   3.1117510e+00
   3.8458393e+01   3.1991795e+00
   3.8503008e+01   3.2616518e+00
   3.8547559e+01   3.2992935e+00
   3.8592041e+01   3.3122628e+00
   3.8636414e+01   3.3009198e+00
   3.8680741e+01   3.2657680e+00
   3.8725083e+01   3.2073401e+00
   3.8769499e+01   3.1262013e+00
   3.8814050e+01   3.0229520e+00
   3.8858797e+01   2.8982294e+00
   3.8903806e+01   2.7527066e+00
   3.8949147e+01   2.5870914e+00
   3.8994898e+01   2.4021225e+00
   3.9041144e+01   2.1985635e+00
   3.9087823e+01   1.9780009e+00
   3.9134164e+01   1.7459111e+00
   3.9180248e+01   1.5040790e+00
   3.9226156e+01   1.2542040e+00
   3.9271963e+01   9.9795697e-01
   3.9317737e+01   7.3698825e-01
   3.9363545e+01   4.7293463e-01
   3.9409454e+01   2.0742451e-01
   3.9445438e+01   6.1617378e-15
   3.9445438e+01  -2.6067482e-12
   3.9491514e+01  -3.5090899e-01
   3.9537375e+01  -6.8679066e-01
   3.9584028e+01  -1.0125700e+00
   3.9631610e+01  -1.3261853e+00
   3.9678804e+01  -1.6166928e+00
   3.9725257e+01  -1.8809532e+00
   3.9771116e+01  -2.1192910e+00
   3.9816506e+01  -2.3319518e+00
   3.9861530e+01  -2.5190969e+00
   3.9906278e+01  -2.6808503e+00
   3.9950827e+01  -2.8173279e+00
   3.9995247e+01  -2.9286573e+00
   4.0039604e+01  -3.0149899e+00
   4.0083884e+01  -3.0764261e+00
   4.0128057e+01  -3.1132613e+00
   4.0172186e+01  -3.1260247e+00
   4.0216331e+01  -3.1152735e+00
   4.0260550e+01  -3.0815972e+00
   4.0304904e+01  -3.0256212e+00
   4.0349453e+01  -2.9480088e+00
   4.0394262e+01  -2.8494621e+00
   4.0439400e+01  -2.7307215e+00
   4.0484943e+01  -2.5925634e+00
   4.0530978e+01  -2.4357965e+00
   4.0577478e+01  -2.2617447e+00
   4.0623640e+01  -2.0752083e+00
   4.0669545e+01  -1.8780412e+00
   4.0715271e+01  -1.6720077e+00
   4.0760894e+01  -1.4588342e+00
   4.0806481e+01  -1.2402201e+00
   4.0852099e+01  -1.0178461e+00
   4.0897813e+01  -7.9338071e-01
   4.0943690e+01  -5.6848660e-01
   4.0989799e+01  -3.4482591e-01
   4.1036211e+01  -1.2406638e-01
   4.1062871e+01  -2.0908275e-12
   4.1062871e+01   5.6482596e-15
   4.1109668e+01   3.0080861e-01
   4.1156467e+01   5.8314514e-01
   4.1203070e+01   8.4392217e-01
   4.1248939e+01   1.0790080e+00
   4.1294215e+01   1.2885757e+00
   4.1339021e+01   1.4727657e+00
   4.1383459e+01   1.6316545e+00
   4.1427616e+01   1.7652959e+00
   4.1471568e+01   1.8737475e+00
   4.1515382e+01   1.9570873e+00
   4.1559124e+01   2.0154253e+00
   4.1602777e+01   2.0488736e+00
   4.1646314e+01   2.0577578e+00
   4.1689794e+01   2.0425804e+00
   4.1733276e+01   2.0038773e+00
   4.1776816e+01   1.9422221e+00
   4.1820471e+01   1.8582294e+00
   4.1864298e+01   1.7525564e+00
   4.1908359e+01   1.6259038e+00
   4.1952719e+01   1.4790148e+00
   4.1997447e+01   1.3126738e+00
   4.2042624e+01   1.1277029e+00
   4.2088339e+01   9.2495603e-01
   4.2133933e+01   7.0903630e-01
   4.2179248e+01   4.8283741e-01
   4.2224361e+01   2.4815194e-01
   4.2269344e+01   6.7299427e-03
   4.2270582e+01   2.1163626e-15
   4.2270582e+01  -2.4704856e-12
   4.2315503e+01  -3.3229755e-01
   4.2359870e+01  -6.5543923e-01
   4.2404646e+01  -9.7420183e-01
   4.2449902e+01  -1.2866554e+00
   4.2495733e+01  -1.5909249e+00
   4.2542251e+01  -1.8851021e+00
   4.2589591e+01  -2.1672319e+00
   4.2637861e+01  -2.4349567e+00
   4.2685274e+01  -2.6765068e+00
   4.2731971e+01  -2.8920975e+00
   4.2778103e+01  -3.0820425e+00
   4.2823790e+01  -3.2465344e+00
   4.2869135e+01  -3.3857027e+00
   4.2914223e+01  -3.4996531e+00
   4.2959131e+01  -3.5884916e+00
   4.3003931e+01  -3.6523402e+00
   4.3048687e+01  -3.6913474e+00
   4.3093349e+01  -3.7056888e+00
   4.3137923e+01  -3.6957926e+00
   4.3182472e+01  -3.6621794e+00
   4.3227058e+01  -3.6053972e+00
   4.3271740e+01  -3.5260258e+00
   4.3316581e+01  -3.4246786e+00
   4.3361644e+01  -3.3020040e+00
   4.3406997e+01  -3.1586840e+00
   4.3452713e+01  -2.9954325e+00
   4.3498876e+01  -2.8129903e+00
   4.3545577e+01  -2.6121187e+00
   4.3592344e+01  -2.3963517e+00
   4.3638804e+01  -2.1694223e+00
   4.3685038e+01  -1.9330750e+00
   4.3731125e+01  -1.6889937e+00
   4.3777139e+01  -1.4388344e+00
   4.3823148e+01  -1.1842327e+00
   4.3869220e+01  -9.2681042e-01
   4.3915421e+01  -6.6818079e-01
   4.3961822e+01  -4.0995307e-01
   4.4008493e+01  -1.5373738e-01
   4.4036965e+01  -2.4178715e-12
   4.4036965e+01   1.9040325e-14
   4.4083985e+01   3.3783569e-01
   4.4130948e+01   6.5748413e-01
   4.4178067e+01   9.5829969e-01
   4.4224418e+01   1.2329639e+00
   4.4270140e+01   1.4817255e+00
   4.4315364e+01   1.7048374e+00
   4.4360199e+01   1.9024579e+00
   4.4404735e+01   2.0747003e+00
   4.4449051e+01   2.2216668e+00
   4.4493218e+01   2.3434690e+00
   4.4537302e+01   2.4402422e+00
   4.4581329e+01   2.5121069e+00
   4.4625231e+01   2.5592261e+00
   4.4669068e+01   2.5821193e+00
   4.4712901e+01   2.5813345e+00
   4.4756787e+01   2.5574534e+00
   4.4800786e+01   2.5110948e+00
   4.4844954e+01   2.4429175e+00
   4.4889356e+01   2.3536216e+00
   4.4934056e+01   2.2439486e+00
   4.4979127e+01   2.1146802e+00
   4.5024648e+01   1.9666359e+00
   4.5070712e+01   1.8006682e+00
   4.5116693e+01   1.6206317e+00
   4.5162388e+01   1.4294051e+00
   4.5207874e+01   1.2288017e+00
   4.5253228e+01   1.0205824e+00
   4.5298519e+01   8.0647880e-01
   4.5343812e+01   5.8820185e-01
   4.5389171e+01   3.6744956e-01
   4.5434661e+01   1.4591330e-01
   4.5464808e+01   2.1602997e-12
   4.5464808e+01  -3.1724623e-14
   4.5510495e+01  -3.0544717e-01
   4.5556011e+01  -5.9601286e-01
   4.5602317e+01  -8.7537344e-01
   4.5649550e+01  -1.1413309e+00
   4.5696271e+01  -1.3836136e+00
   4.5742271e+01  -1.6002891e+00
   4.5787694e+01  -1.7915514e+00
   4.5832662e+01  -1.9575252e+00
   4.5877274e+01  -2.0982798e+00
   4.5921616e+01  -2.2138670e+00
   4.5965764e+01  -2.3043459e+00
   4.6009786e+01  -2.3697976e+00
   4.6053746e+01  -2.4103354e+00
   4.6097608e+01  -2.4261040e+00
   4.6141365e+01  -2.4174902e+00
   4.6185075e+01  -2.3849958e+00
   4.6228799e+01  -2.3291560e+00
   4.6272593e+01  -2.2505431e+00
   4.6316516e+01  -2.1497692e+00
   4.6360626e+01  -2.0274875e+00
   4.6404986e+01  -1.8843925e+00
   4.6449663e+01  -1.7212185e+00
   4.6494730e+01  -1.5387372e+00
   4.6540270e+01  -1.3377527e+00
   4.6586366e+01  -1.1191569e+00
   4.6632121e+01  -8.8900590e-01
   4.6677613e+01  -6.4913665e-01
   4.6722921e+01  -4.0129312e-01
   4.6768117e+01  -1.4719152e-01
   4.6793890e+01  -2.5856539e-12
   4.6793890e+01   2.3037128e-14
   4.6839041e+01   3.4665536e-01
   4.6883672e+01   6.8256734e-01
   4.6928779e+01   1.0129714e+00
   4.6974440e+01   1.3359228e+00
   4.7020762e+01   1.6495473e+00
   4.7067876e+01   1.9519345e+00
   4.7115944e+01   2.2411225e+00
   4.7163666e+01   2.5070356e+00
   4.7210644e+01   2.7465251e+00
   4.7257024e+01   2.9599079e+00
   4.7302934e+01   3.1474272e+00
   4.7348481e+01   3.3092461e+00
   4.7393753e+01   3.4454923e+00
   4.7438830e+01   3.5562864e+00
   4.7483785e+01   3.6417608e+00
   4.7528683e+01   3.7020714e+00
   4.7573419e+01   3.7373181e+00
   4.7618056e+01   3.7480035e+00
   4.7662657e+01   3.7346570e+00
   4.7707285e+01   3.6978340e+00
   4.7751999e+01   3.6381207e+00
   4.7796862e+01   3.5561370e+00
   4.7841938e+01   3.4525377e+00
   4.7887292e+01   3.3280127e+00
   4.7933000e+01   3.1832849e+00
   4.7979140e+01   3.0191071e+00
   4.8025804e+01   2.8362558e+00
   4.8072611e+01   2.6376685e+00
   4.8119095e+01   2.4272753e+00
   4.8165342e+01   2.2068564e+00
   4.8211430e+01   1.9781221e+00
   4.8257433e+01   1.7427502e+00
   4.8303420e+01   1.5023944e+00
   4.8349459e+01   1.2586920e+00
   4.8395618e+01   1.0132691e+00
   4.8441964e+01   7.6774650e-01
   4.8488569e+01   5.2374397e-01
   4.8535510e+01   2.8288600e-01
   4.8582871e+01   4.6807588e-02
   4.8592466e+01   5.0306981e-15
   4.8592466e+01  -2.2046046e-12
   4.8640342e+01  -3.1870734e-01
   4.8687401e+01  -6.1172836e-01
   4.8733669e+01  -8.7841154e-01
   4.8779309e+01  -1.1191222e+00
   4.8824453e+01  -1.3340783e+00
   4.8869208e+01  -1.5234083e+00
   4.8913665e+01  -1.6872020e+00
   4.8957903e+01  -1.8255432e+00
   4.9001992e+01  -1.9385300e+00
   4.9045998e+01  -2.0262877e+00
   4.9089849e+01  -2.0888247e+00
   4.9133573e+01  -2.1265533e+00
   4.9177233e+01  -2.1399908e+00
   4.9220889e+01  -2.1296850e+00
   4.9264596e+01  -2.0962199e+00
   4.9308413e+01  -2.0402193e+00
   4.9352398e+01  -1.9623494e+00
   4.9396612e+01  -1.8633197e+00
   4.9441120e+01  -1.7438837e+00
   4.9485993e+01  -1.6048374e+00
   4.9531310e+01  -1.4470167e+00
   4.9577162e+01  -1.2712933e+00
   4.9622897e+01  -1.0818064e+00
   4.9668345e+01  -8.8138991e-01
   4.9713583e+01  -6.7186505e-01
   4.9758686e+01  -4.5500439e-01
   4.9803722e+01  -2.3255348e-01
   4.9848755e+01  -6.2396978e-03
   4.9849989e+01  -3.1729827e-14
   4.9849989e+01   2.2667970e-12
   4.9895084e+01   3.1454582e-01
   4.9939728e+01   6.1738925e-01
   4.9984916e+01   9.1300435e-01
   5.0030736e+01   1.1993503e+00
   5.0077312e+01   1.4744401e+00
   5.0124793e+01   1.7362208e+00
   5.0172281e+01   1.9772452e+00
   5.0219008e+01   2.1924214e+00
   5.0265118e+01   2.3819369e+00
   5.0310739e+01   2.5459615e+00
   5.0355981e+01   2.6845953e+00
   5.0400933e+01   2.7979105e+00
   5.0445675e+01   2.8859793e+00
   5.0490280e+01   2.9488911e+00
   5.0534814e+01   2.9867637e+00
   5.0579193e+01   2.9997484e+00
   5.0623456e+01   2.9882923e+00
   5.0667667e+01   2.9528971e+00
   5.0711887e+01   2.8940945e+00
   5.0756174e+01   2.8124507e+00
   5.0800589e+01   2.7085690e+00
   5.0845193e+01   2.5830910e+00
   5.0890050e+01   2.4366965e+00
   5.0935229e+01   2.2701023e+00
   5.0980806e+01   2.0840585e+00
   5.1026866e+01   1.8793436e+00
   5.1073394e+01   1.6573118e+00
   5.1119576e+01   1.4236847e+00
   5.1165494e+01   1.1802661e+00
   5.1211226e+01   9.2877036e-01
   5.1256848e+01   6.7088342e-01
   5.1302429e+01   4.0827149e-01
   5.1348034e+01   1.4258766e-01
   5.1372423e+01   3.2474023e-14
   5.1372423e+01  -2.6266211e-12
   5.1418118e+01  -3.5391658e-01
   5.1463443e+01  -6.9422905e-01
   5.1509419e+01  -1.0262864e+00
   5.1556154e+01  -1.3480776e+00
   5.1603800e+01  -1.6576870e+00
   5.1651470e+01  -1.9468216e+00
   5.1698375e+01  -2.2094435e+00
   5.1744657e+01  -2.4458519e+00
   5.1790449e+01  -2.6563207e+00
   5.1835859e+01  -2.8410299e+00
   5.1880979e+01  -3.0001148e+00
   5.1925889e+01  -3.1336988e+00
   5.1970662e+01  -3.2419134e+00
   5.2015365e+01  -3.3249123e+00
   5.2059920e+01  -3.3827361e+00
   5.2104362e+01  -3.4158260e+00
   5.2148755e+01  -3.4247127e+00
   5.2193160e+01  -3.4099525e+00
   5.2237637e+01  -3.3721329e+00
   5.2282247e+01  -3.3118759e+00
   5.2327051e+01  -3.2298401e+00
   5.2372115e+01  -3.1267217e+00
   5.2417509e+01  -3.0032532e+00
   5.2463311e+01  -2.8602015e+00
   5.2509608e+01  -2.6983637e+00
   5.2556306e+01  -2.5193309e+00
   5.2602663e+01  -2.3277821e+00
   5.2648759e+01  -2.1255561e+00
   5.2694676e+01  -1.9144036e+00
   5.2740489e+01  -1.6960374e+00
   5.2786266e+01  -1.4721430e+00
   5.2832074e+01  -1.2443865e+00
   5.2877981e+01  -1.0144215e+00
   5.2924053e+01  -7.8389451e-01
   5.2970360e+01  -5.5445078e-01
   5.3016975e+01  -3.2773969e-01
   5.3063980e+01  -1.0542126e-01
   5.3086873e+01  -2.0539404e-12
   5.3086873e+01   1.9387270e-14
   5.3134357e+01   3.0193069e-01
   5.3181355e+01   5.8061308e-01
   5.3227558e+01   8.3318028e-01
   5.3273124e+01   1.0599078e+00
   5.3318185e+01   1.2609820e+00
   5.3362850e+01   1.4365043e+00
   5.3407210e+01   1.5865410e+00
   5.3451345e+01   1.7111550e+00
   5.3495325e+01   1.8104252e+00
   5.3539215e+01   1.8844602e+00
   5.3582954e+01   1.9333033e+00
   5.3626562e+01   1.9573408e+00
   5.3670098e+01   1.9570767e+00
   5.3713622e+01   1.9330469e+00
   5.3757192e+01   1.8858245e+00
   5.3800862e+01   1.8160234e+00
   5.3844693e+01   1.7243006e+00
   5.3888742e+01   1.6113572e+00
   5.3933076e+01   1.4779382e+00
   5.3977762e+01   1.3248319e+00
   5.4022878e+01   1.1528668e+00
   5.4068512e+01   9.6290698e-01
   5.4114159e+01   7.5864696e-01
   5.4159508e+01   5.4355471e-01
   5.4204638e+01   3.1945379e-01
   5.4249622e+01   8.8113781e-02
   5.4266440e+01   2.3913510e-12
   5.4266440e+01  -1.4432899e-15
   5.4311347e+01  -3.2423512e-01
   5.4355698e+01  -6.3924634e-01
   5.4400464e+01  -9.4969027e-01
   5.4445716e+01  -1.2536209e+00
   5.4491551e+01  -1.5491444e+00
   5.4538080e+01  -1.8343302e+00
   5.4585442e+01  -2.1071960e+00
   5.4633768e+01  -2.3654699e+00
   5.4681249e+01  -2.5975947e+00
   5.4728022e+01  -2.8037472e+00
   5.4774236e+01  -2.9842068e+00
   5.4820012e+01  -3.1391423e+00
   5.4865452e+01  -3.2686665e+00
   5.4910640e+01  -3.3728741e+00
   5.4955655e+01  -3.4518638e+00
   5.5000566e+01  -3.5057541e+00
   5.5045390e+01  -3.5346739e+00
   5.5090066e+01  -3.5389078e+00
   5.5134661e+01  -3.5189530e+00
   5.5179237e+01  -3.4753312e+00
   5.5223855e+01  -3.4085932e+00
   5.5268576e+01  -3.3193232e+00
   5.5313462e+01  -3.2081403e+00
   5.5358578e+01  -3.0756993e+00
   5.5403991e+01  -2.9226895e+00
   5.5449777e+01  -2.7498322e+00
   5.5496017e+01  -2.5578759e+00
   5.5542808e+01  -2.3475889e+00
   5.5589488e+01  -2.1235643e+00
   5.5635867e+01  -1.8887985e+00
   5.5682031e+01  -1.6450178e+00
   5.5728057e+01  -1.3938999e+00
   5.5774016e+01  -1.1370975e+00
   5.5819978e+01  -8.7624517e-01
   5.5866009e+01  -6.1296579e-01
   5.5912177e+01  -3.4887512e-01
   5.5958550e+01  -8.5586681e-02
   5.5973759e+01  -6.4115380e-15
   5.5973759e+01   2.5454777e-12
   5.6020411e+01   3.4802476e-01
   5.6066811e+01   6.7866729e-01
   5.6114137e+01   9.9780799e-01
   5.6161517e+01   1.2969927e+00
   5.6208139e+01   1.5697734e+00
   5.6254143e+01   1.8164235e+00
   5.6299660e+01   2.0372025e+00
   5.6344796e+01   2.2322781e+00
   5.6389643e+01   2.4017752e+00
   5.6434279e+01   2.5458085e+00
   5.6478777e+01   2.6645032e+00
   5.6523202e+01   2.7580080e+00
   5.6567471e+01   2.8263202e+00
   5.6611625e+01   2.8698894e+00
   5.6655727e+01   2.8892465e+00
   5.6699838e+01   2.8849503e+00
   5.6744015e+01   2.8575922e+00
   5.6788319e+01   2.8078008e+00
   5.6832810e+01   2.7362439e+00
   5.6877551e+01   2.6436293e+00
   5.6922612e+01   2.5307052e+00
   5.6968068e+01   2.3982579e+00
   5.7014002e+01   2.2471092e+00
   5.7060449e+01   2.0783488e+00
   5.7106548e+01   1.8968790e+00
   5.7152379e+01   1.7045764e+00
   5.7198023e+01   1.5032232e+00
   5.7243553e+01   1.2945621e+00
   5.7289038e+01   1.0803080e+00
   5.7334545e+01   8.6215608e-01
   5.7380138e+01   6.4178926e-01
   5.7425884e+01   4.2088422e-01
   5.7471849e+01   2.0111734e-01
   5.7514691e+01   2.0854707e-12
   5.7514691e+01  -2.4313884e-14
   5.7560948e+01  -2.9947036e-01
   5.7607264e+01  -5.8248098e-01
   5.7654563e+01  -8.5197803e-01
   5.7701116e+01  -1.0960592e+00
   5.7746979e+01  -1.3143463e+00
   5.7792294e+01  -1.5070334e+00
   5.7837178e+01  -1.6742260e+00
   5.7881726e+01  -1.8159846e+00
   5.7926023e+01  -1.9323596e+00
   5.7970143e+01  -2.0234138e+00
   5.8014151e+01  -2.0892363e+00
   5.8058048e+01  -2.1299109e+00
   5.8101791e+01  -2.1457038e+00
   5.8145443e+01  -2.1371008e+00
   5.8189064e+01  -2.1046177e+00
   5.8232711e+01  -2.0488063e+00
   5.8276442e+01  -1.9702576e+00
   5.8320314e+01  -1.8696045e+00
   5.8364388e+01  -1.7475228e+00
   5.8408725e+01  -1.6047313e+00
   5.8453394e+01  -1.4419904e+00
   5.8498470e+01  -1.2600998e+00
   5.8544037e+01  -1.0598930e+00
   5.8589887e+01  -8.4372126e-01
   5.8635415e+01  -6.1638819e-01
   5.8680699e+01  -3.7972187e-01
   5.8725816e+01  -1.3547816e-01
   5.8750322e+01  -2.5175417e-12
   5.8750322e+01   1.1907142e-14
   5.8795342e+01   3.3862174e-01
   5.8839778e+01   6.6773160e-01
   5.8884626e+01   9.9246991e-01
   5.8929959e+01   1.3109104e+00
   5.8975871e+01   1.6211879e+00
   5.9022475e+01   1.9214052e+00
   5.9069909e+01   2.2096210e+00
   5.9118344e+01   2.4838305e+00
   5.9165968e+01   2.7318225e+00
   5.9212876e+01   2.9535572e+00
   5.9259217e+01   3.1493620e+00
   5.9305115e+01   3.3194447e+00
   5.9350671e+01   3.4639480e+00
   5.9395972e+01   3.5829893e+00
   5.9441097e+01   3.6766852e+00
   5.9486116e+01   3.7451682e+00
   5.9531058e+01   3.7885709e+00
   5.9575849e+01   3.8071271e+00
   5.9620558e+01   3.8013446e+00
   5.9665246e+01   3.7717536e+00
   5.9709976e+01   3.7189115e+00
   5.9754810e+01   3.6434071e+00
   5.9799808e+01   3.5458630e+00
   5.9845037e+01   3.4269364e+00
   5.9890564e+01   3.2873181e+00
   5.9936466e+01   3.1277303e+00
   5.9982825e+01   2.9489220e+00
   6.0029738e+01   2.7516616e+00
   6.0076681e+01   2.5396802e+00
   6.0123323e+01   2.3165106e+00
   6.0169747e+01   2.0839125e+00
   6.0216033e+01   1.8435866e+00
   6.0262254e+01   1.5972051e+00
   6.0308478e+01   1.3464192e+00
   6.0354775e+01   1.0928659e+00
   6.0401213e+01   8.3817303e-01
   6.0447862e+01   5.8396449e-01
   6.0494795e+01   3.3186496e-01
   6.0542094e+01   8.3505173e-02
   6.0558314e+01   1.2434498e-14
   6.0558314e+01  -2.3153979e-12
   6.0606066e+01  -3.3076857e-01
   6.0653575e+01  -6.4020864e-01
   6.0700236e+01  -9.2311917e-01
   6.0746214e+01  -1.1798677e+00
   6.0791652e+01  -1.4107470e+00
   6.0836664e+01  -1.6159308e+00
   6.0881347e+01  -1.7955348e+00
   6.0925784e+01  -1.9496557e+00
   6.0970049e+01  -2.0783960e+00
   6.1014210e+01  -2.1818797e+00
   6.1058256e+01  -2.2601522e+00
   6.1102154e+01  -2.3134467e+00
   6.1145969e+01  -2.3422766e+00
   6.1189760e+01  -2.3471831e+00
   6.1233586e+01  -2.3287404e+00
   6.1277505e+01  -2.2875605e+00
   6.1321574e+01  -2.2242958e+00
   6.1365855e+01  -2.1396412e+00
   6.1410412e+01  -2.0343345e+00
   6.1455315e+01  -1.9091558e+00
   6.1500641e+01  -1.7649257e+00
   6.1546477e+01  -1.6025011e+00
   6.1592600e+01  -1.4240702e+00
   6.1638411e+01  -1.2338859e+00
   6.1683988e+01  -1.0338193e+00
   6.1729408e+01  -8.2566777e-01
   6.1774742e+01  -6.1119646e-01
   6.1820057e+01  -3.9214796e-01
   6.1865417e+01  -1.7025040e-01
   6.1900116e+01  -7.6327833e-15
   6.1900116e+01   2.2218893e-12
   6.1945586e+01   3.0885506e-01
   6.1990795e+01   6.0447609e-01
   6.2036677e+01   8.9058103e-01
   6.2083344e+01   1.1650311e+00
   6.2130956e+01   1.4257253e+00
   6.2178005e+01   1.6622573e+00
   6.2224329e+01   1.8730140e+00
   6.2270074e+01   2.0582003e+00
   6.2315362e+01   2.2179455e+00
   6.2360295e+01   2.3523240e+00
   6.2404960e+01   2.4613932e+00
   6.2449434e+01   2.5452180e+00
   6.2493786e+01   2.6038855e+00
   6.2538057e+01   2.6375046e+00
   6.2582163e+01   2.6462838e+00
   6.2626168e+01   2.6307019e+00
   6.2670134e+01   2.5912656e+00
   6.2714119e+01   2.5285143e+00
   6.2758183e+01   2.4430243e+00
   6.2802384e+01   2.3354114e+00
   6.2846783e+01   2.2063315e+00
   6.2891443e+01   2.0564805e+00
   6.2936435e+01   1.8865930e+00
   6.2981833e+01   1.6974387e+00
   6.3027723e+01   1.4898174e+00
   6.3074090e+01   1.2651235e+00
   6.3120126e+01   1.0291358e+00
   6.3165909e+01   7.8368129e-01
   6.3211519e+01   5.3050100e-01
   6.3257029e+01   2.7130983e-01
   6.3302505e+01   7.8048753e-03
   6.3303844e+01   4.8807312e-14
   6.3303844e+01  -2.6024417e-12
   6.3349354e+01  -3.5299153e-01
   6.3394365e+01  -6.9396311e-01
   6.3439912e+01  -1.0284629e+00
   6.3486081e+01  -1.3545068e+00
   6.3532994e+01  -1.6701942e+00
   6.3580801e+01  -1.9735828e+00
   6.3628927e+01  -2.2583176e+00
   6.3676255e+01  -2.5163334e+00
   6.3722929e+01  -2.7479184e+00
   6.3769088e+01  -2.9533728e+00
   6.3814846e+01  -3.1328918e+00
   6.3860299e+01  -3.2866192e+00
   6.3905528e+01  -3.4146820e+00
   6.3950610e+01  -3.5172124e+00
   6.3995538e+01  -3.5942556e+00
   6.4040275e+01  -3.6460283e+00
   6.4084891e+01  -3.6730397e+00
   6.4129450e+01  -3.6758155e+00
   6.4174015e+01  -3.6549052e+00
   6.4218646e+01  -3.6108878e+00
   6.4263404e+01  -3.5443755e+00
   6.4308352e+01  -3.4560155e+00
   6.4353556e+01  -3.3464910e+00
   6.4399086e+01  -3.2165198e+00
   6.4445019e+01  -3.0668520e+00
   6.4491442e+01  -2.8982655e+00
   6.4538457e+01  -2.7115575e+00
   6.4585146e+01  -2.5120976e+00
   6.4631566e+01  -2.3018357e+00
   6.4677800e+01  -2.0825248e+00
   6.4723923e+01  -1.8558782e+00
   6.4770007e+01  -1.6235813e+00
   6.4816121e+01  -1.3872999e+00
   6.4862332e+01  -1.1486863e+00
   6.4908707e+01  -9.0938503e-01
   6.4955319e+01  -6.7103817e-01
   6.5002242e+01  -4.3529082e-01
   6.5049558e+01  -2.0379704e-01
   6.5092656e+01  -4.1778248e-12
   6.5092656e+01   4.1661119e-14
   6.5140457e+01   3.0741231e-01
   6.5187359e+01   5.8833874e-01
   6.5233510e+01   8.4296657e-01
   6.5279068e+01   1.0716084e+00
   6.5324157e+01   1.2744375e+00
   6.5368881e+01   1.4515558e+00
   6.5413327e+01   1.6030393e+00
   6.5457571e+01   1.7289664e+00
   6.5501684e+01   1.8294353e+00
   6.5545580e+01   1.9043641e+00
   6.5589303e+01   1.9541611e+00
   6.5632917e+01   1.9793212e+00
   6.5676482e+01   1.9803653e+00
   6.5720056e+01   1.9578474e+00
   6.5763697e+01   1.9123598e+00
   6.5807462e+01   1.8445361e+00
   6.5851409e+01   1.7550535e+00
   6.5895600e+01   1.6446334e+00
   6.5940100e+01   1.5140413e+00
   6.5984983e+01   1.3640854e+00
   6.6030328e+01   1.1956136e+00
   6.6076230e+01   1.0095079e+00
   6.6121941e+01   8.1052081e-01
   6.6167382e+01   6.0117279e-01
   6.6212631e+01   3.8328628e-01
   6.6257762e+01   1.5864313e-01
   6.6288989e+01   1.0352830e-14
   6.6288989e+01  -4.6401494e-12
   6.6334068e+01  -3.1810501e-01
   6.6378642e+01  -6.2608046e-01
   6.6423683e+01  -9.2836844e-01
   6.6469268e+01  -1.2229668e+00
   6.6515504e+01  -1.5079245e+00
   6.6562517e+01  -1.7812419e+00
   6.6610466e+01  -2.0408512e+00
   6.6658226e+01  -2.2782901e+00
   6.6705229e+01  -2.4896979e+00
   6.6751621e+01  -2.6752968e+00
   6.6797532e+01  -2.8352652e+00
   6.6843071e+01  -2.9697132e+00
   6.6888328e+01  -3.0787242e+00
   6.6933383e+01  -3.1623819e+00
   6.6978308e+01  -3.2207875e+00
   6.7023043e+01  -3.2540108e+00
   6.7067605e+01  -3.2624333e+00
   6.7112061e+01  -3.2465389e+00
   6.7156475e+01  -3.2068349e+00
   6.7200909e+01  -3.1438577e+00
   6.7245422e+01  -3.0581774e+00
   6.7290074e+01  -2.9504000e+00
   6.7334929e+01  -2.8211685e+00
   6.7380052e+01  -2.6711624e+00
   6.7425515e+01  -2.5010958e+00
   6.7471396e+01  -2.3117139e+00
   6.7517783e+01  -2.1037861e+00
   6.7564588e+01  -1.8790438e+00
   6.7611062e+01  -1.6429585e+00
   6.7657285e+01  -1.3973236e+00
   6.7703339e+01  -1.1438496e+00
   6.7749297e+01  -8.8421947e-01
   6.7795229e+01  -6.2009704e-01
   6.7841203e+01  -3.5313323e-01
   6.7887285e+01  -8.4971403e-02
   6.7901923e+01  -4.2632564e-14
   6.7901923e+01   5.2309546e-12
   6.7948182e+01   3.5500804e-01
   6.7994099e+01   6.9453105e-01
   6.8040783e+01   1.0243554e+00
   6.8088361e+01   1.3424033e+00
   6.8136166e+01   1.6415303e+00
   6.8183189e+01   1.9139948e+00
   6.8229572e+01   2.1600802e+00
   6.8275452e+01   2.3800760e+00
   6.8320938e+01   2.5741702e+00
   6.8366125e+01   2.7425018e+00
   6.8411094e+01   2.8851952e+00
   6.8455919e+01   3.0023820e+00
   6.8500573e+01   3.0940497e+00
   6.8545042e+01   3.1604433e+00
   6.8589391e+01   3.2020750e+00
   6.8633687e+01   3.2194754e+00
   6.8677988e+01   3.2132005e+00
   6.8722356e+01   3.1838379e+00
   6.8766850e+01   3.1320104e+00
   6.8811532e+01   3.0583782e+00
   6.8856466e+01   2.9636403e+00
   6.8901721e+01   2.8485336e+00
   6.8947374e+01   2.7138313e+00
   6.8993509e+01   2.5603395e+00
   6.9040226e+01   2.3888902e+00
   6.9086663e+01   2.2043496e+00
   6.9132830e+01   2.0088521e+00
   6.9178809e+01   1.8041847e+00
   6.9224674e+01   1.5920914e+00
   6.9270497e+01   1.3742871e+00
   6.9316344e+01   1.1524665e+00
   6.9362282e+01   9.2831085e-01
   6.9408378e+01   7.0349434e-01
   6.9454701e+01   4.7968961e-01
   6.9501326e+01   2.5857390e-01
   6.9548333e+01   4.1835610e-02
   6.9557601e+01   4.0489972e-12
   6.9557601e+01  -4.0224768e-14
   6.9605078e+01  -2.9919106e-01
   6.9652422e+01  -5.7771662e-01
   6.9698979e+01  -8.3036355e-01
   6.9744851e+01  -1.0570238e+00
   6.9790179e+01  -1.2579000e+00
   6.9835081e+01  -1.4331010e+00
   6.9879651e+01  -1.5826908e+00
   6.9923973e+01  -1.7067243e+00
   6.9968120e+01  -1.8052696e+00
   7.0012119e+01  -1.8783651e+00
   7.0055901e+01  -1.9261088e+00
   7.0099534e+01  -1.9489688e+00
   7.0143079e+01  -1.9474374e+00
   7.0186597e+01  -1.9220370e+00
   7.0230144e+01  -1.8733264e+00
   7.0273778e+01  -1.8019049e+00
   7.0317556e+01  -1.7084141e+00
   7.0361537e+01  -1.5935399e+00
   7.0405784e+01  -1.4580120e+00
   7.0450364e+01  -1.3026034e+00
   7.0495353e+01  -1.1281278e+00
   7.0540835e+01  -9.3543497e-01
   7.0586711e+01  -7.2632500e-01
   7.0632270e+01  -5.0596643e-01
   7.0677586e+01  -2.7622366e-01
   7.0722737e+01  -3.8883505e-02
   7.0730010e+01  -4.8607507e-12
   7.0730010e+01   1.1157741e-14
   7.0775066e+01   3.2999940e-01
   7.0819539e+01   6.5130365e-01
   7.0864399e+01   9.6867541e-01
   7.0909717e+01   1.2801760e+00
   7.0955584e+01   1.5839186e+00
   7.1002107e+01   1.8779855e+00
   7.1049416e+01   2.1604142e+00
   7.1097672e+01   2.4291789e+00
   7.1145717e+01   2.6754888e+00
   7.1192999e+01   2.8954999e+00
   7.1239665e+01   3.0894901e+00
   7.1285847e+01   3.2576828e+00
   7.1331655e+01   3.4002233e+00
   7.1377180e+01   3.5172237e+00
   7.1422504e+01   3.6087912e+00
   7.1467701e+01   3.6750459e+00
   7.1512715e+01   3.7160555e+00
   7.1557557e+01   3.7321939e+00
   7.1602297e+01   3.7239575e+00
   7.1646997e+01   3.6918633e+00
   7.1691721e+01   3.6364545e+00
   7.1736530e+01   3.5583051e+00
   7.1781486e+01   3.4580231e+00
   7.1826652e+01   3.3362509e+00
   7.1872096e+01   3.1936648e+00
   7.1917891e+01   3.0309733e+00
   7.1964118e+01   2.8489128e+00
   7.2010868e+01   2.6482410e+00
   7.2057927e+01   2.4312586e+00
   7.2104660e+01   2.2027929e+00
   7.2151151e+01   1.9646207e+00
   7.2197480e+01   1.7184419e+00
   7.2243724e+01   1.4659265e+00
   7.2289951e+01   1.2087235e+00
   7.2336230e+01   9.4846703e-01
   7.2382630e+01   6.8678155e-01
   7.2429221e+01   4.2528705e-01
   7.2476074e+01   1.6560351e-01
   7.2506438e+01   6.2505556e-14
   7.2506438e+01  -4.8594462e-12
   7.2553632e+01  -3.4164741e-01
   7.2600770e+01  -6.6516330e-01
   7.2648317e+01  -9.7144205e-01
   7.2695081e+01  -1.2512040e+00
   7.2741199e+01  -1.5046792e+00
   7.2786809e+01  -1.7321417e+00
   7.2832021e+01  -1.9337643e+00
   7.2876927e+01  -2.1096710e+00
   7.2921610e+01  -2.2599726e+00
   7.2966142e+01  -2.3847888e+00
   7.3010502e+01  -2.4840900e+00
   7.3054670e+01  -2.5580855e+00
   7.3098713e+01  -2.6072819e+00
   7.3142694e+01  -2.6322057e+00
   7.3186672e+01  -2.6334108e+00
   7.3230707e+01  -2.6114846e+00
   7.3274857e+01  -2.5670519e+00
   7.3319182e+01  -2.5007775e+00
   7.3363745e+01  -2.4133677e+00
   7.3408612e+01  -2.3055701e+00
   7.3453857e+01  -2.1781730e+00
   7.3499561e+01  -2.0320023e+00
   7.3545818e+01  -1.8679167e+00
   7.3591995e+01  -1.6897703e+00
   7.3637889e+01  -1.5004420e+00
   7.3683579e+01  -1.3017596e+00
   7.3729142e+01  -1.0954984e+00
   7.3774645e+01  -8.8340384e-01
   7.3820158e+01  -6.6720089e-01
   7.3865743e+01  -4.4860132e-01
   7.3911468e+01  -2.2931031e-01
   7.3957399e+01  -1.1032525e-02
   7.3959739e+01  -2.8721817e-14
   7.3959739e+01   4.2562637e-12
   7.4005948e+01   3.0338019e-01
   7.4051849e+01   5.8989613e-01
   7.4098609e+01   8.6436105e-01
   7.4146088e+01   1.1229847e+00
   7.4192763e+01   1.3556635e+00
   7.4238768e+01   1.5624890e+00
   7.4284244e+01   1.7436407e+00
   7.4329304e+01   1.8992124e+00
   7.4374044e+01   2.0292606e+00
   7.4418545e+01   2.1338370e+00
   7.4462880e+01   2.2130091e+00
   7.4507060e+01   2.2668186e+00
   7.4551032e+01   2.2954562e+00
   7.4594863e+01   2.2993864e+00
   7.4638617e+01   2.2790985e+00
   7.4682353e+01   2.2351123e+00
   7.4726128e+01   2.1679838e+00
   7.4770002e+01   2.0783085e+00
   7.4814031e+01   1.9667236e+00
   7.4858278e+01   1.8339082e+00
   7.4902805e+01   1.6805832e+00
   7.4947684e+01   1.5075095e+00
   7.4992991e+01   1.3154845e+00
   7.5038816e+01   1.1053362e+00
   7.5084836e+01   8.8004840e-01
   7.5130552e+01   6.4408098e-01
   7.5176042e+01   3.9924740e-01
   7.5221383e+01   1.4729843e-01
   7.5247392e+01   1.7208457e-15
   7.5247392e+01  -5.1782190e-12
   7.5292652e+01  -3.4611327e-01
   7.5337346e+01  -6.8206148e-01
   7.5382482e+01  -1.0131594e+00
   7.5428134e+01  -1.3374600e+00
   7.5474404e+01  -1.6530839e+00
   7.5521413e+01  -1.9581189e+00
   7.5569310e+01  -2.2506064e+00
   7.5617724e+01  -2.5254722e+00
   7.5665326e+01  -2.7735908e+00
   7.5712259e+01  -2.9952287e+00
   7.5758665e+01  -3.1906889e+00
   7.5804662e+01  -3.3601679e+00
   7.5850345e+01  -3.5038089e+00
   7.5895801e+01  -3.6217373e+00
   7.5941104e+01  -3.7140835e+00
   7.5986242e+01  -3.7808972e+00
   7.6031186e+01  -3.8224338e+00
   7.6076005e+01  -3.8392004e+00
   7.6120764e+01  -3.8317201e+00
   7.6165528e+01  -3.8005392e+00
   7.6210358e+01  -3.7462331e+00
   7.6255315e+01  -3.6694096e+00
   7.6300463e+01  -3.5707107e+00
   7.6345869e+01  -3.4508134e+00
   7.6391603e+01  -3.3104276e+00
   7.6437744e+01  -3.1502943e+00
   7.6484381e+01  -2.9711792e+00
   7.6531615e+01  -2.7738645e+00
   7.6578514e+01  -2.5639899e+00
   7.6625144e+01  -2.3434663e+00
   7.6671588e+01  -2.1140343e+00
   7.6717923e+01  -1.8773970e+00
   7.6764221e+01  -1.6352308e+00
   7.6810552e+01  -1.3891927e+00
   7.6856984e+01  -1.1409271e+00
   7.6903585e+01  -8.9207065e-01
   7.6950429e+01  -6.4425729e-01
   7.6997591e+01  -3.9912368e-01
   7.7045156e+01  -1.5831478e-01
   7.7077340e+01  -7.9380946e-15
   7.7077340e+01   4.4063919e-12
   7.7125400e+01   3.1948435e-01
   7.7172566e+01   6.1239194e-01
   7.7218961e+01   8.7876903e-01
   7.7264748e+01   1.1189748e+00
   7.7310056e+01   1.3332170e+00
   7.7354989e+01   1.5216219e+00
   7.7399637e+01   1.6842829e+00
   7.7444079e+01   1.8212914e+00
   7.7488385e+01   1.9327556e+00
   7.7532462e+01   2.0185512e+00
   7.7576361e+01   2.0791111e+00
   7.7620149e+01   2.1149389e+00
   7.7663886e+01   2.1265624e+00
   7.7707632e+01   2.1145413e+00
   7.7751443e+01   2.0794725e+00
   7.7795378e+01   2.0219933e+00
   7.7839495e+01   1.9427845e+00
   7.7883858e+01   1.8425705e+00
   7.7928533e+01   1.7221198e+00
   7.7973592e+01   1.5822436e+00
   7.8019119e+01   1.4237929e+00
   7.8065206e+01   1.2476536e+00
   7.8111108e+01   1.0583899e+00
   7.8156739e+01   8.5852737e-01
   7.8202178e+01   6.4990105e-01
   7.8247498e+01   4.3430268e-01
   7.8292768e+01   2.1349851e-01
   7.8335890e+01   9.9359410e-13
   7.8335890e+01  -3.5290937e-12
   7.8381175e+01  -3.1197597e-01
   7.8426088e+01  -6.1235840e-01
   7.8471567e+01  -9.0508577e-01
   7.8517704e+01  -1.1880813e+00
   7.8564628e+01  -1.4593126e+00
   7.8612499e+01  -1.7166742e+00
   7.8660027e+01  -1.9509277e+00
   7.8706814e+01  -2.1591774e+00
   7.8753006e+01  -2.3416237e+00
   7.8798731e+01  -2.4984129e+00
   7.8844093e+01  -2.6296322e+00
   7.8889182e+01  -2.7353488e+00
   7.8934077e+01  -2.8156358e+00
   7.8978847e+01  -2.8705874e+00
   7.9023387e+01  -2.9002620e+00
   7.9067759e+01  -2.9051149e+00
   7.9112032e+01  -2.8856291e+00
   7.9156267e+01  -2.8423136e+00
   7.9200525e+01  -2.7757092e+00
   7.9244866e+01  -2.6863927e+00
   7.9289349e+01  -2.5749791e+00
   7.9334036e+01  -2.4421224e+00
   7.9378993e+01  -2.2885154e+00
   7.9424290e+01  -2.1148874e+00
   7.9470006e+01  -1.9220012e+00
   7.9516228e+01  -1.7106462e+00
   7.9562852e+01  -1.4826747e+00
   7.9609149e+01  -1.2435503e+00
   7.9655199e+01  -9.9508345e-01
   7.9701082e+01  -7.3900453e-01
   7.9746873e+01  -4.7701805e-01
   7.9792638e+01  -2.1081097e-01
   7.9828586e+01  -4.0841497e-12
   7.9828586e+01   4.0976111e-12
   7.9874393e+01   3.5647216e-01
   7.9919811e+01   6.9995602e-01
   7.9965847e+01   1.0357266e+00
   8.0012601e+01   1.3617691e+00
   8.0060217e+01   1.6761591e+00
   8.0108529e+01   1.9748458e+00
   8.0156015e+01   2.2466617e+00
   8.0202815e+01   2.4918689e+00
   8.0249076e+01   2.7108039e+00
   8.0294916e+01   2.9036829e+00
   8.0340432e+01   3.0706603e+00
   8.0385710e+01   3.2118675e+00
   8.0430827e+01   3.3274380e+00
   8.0475785e+01   3.4174072e+00
   8.0520539e+01   3.4819388e+00
   8.0565160e+01   3.5215451e+00
   8.0609713e+01   3.5367537e+00
   8.0654260e+01   3.5281149e+00
   8.0698863e+01   3.4962085e+00
   8.0743582e+01   3.4416474e+00
   8.0788480e+01   3.3650805e+00
   8.0833620e+01   3.2671936e+00
   8.0879073e+01   3.1487086e+00
   8.0924915e+01   3.0103825e+00
   8.0971231e+01   2.8530024e+00
   8.1018118e+01   2.6773796e+00
   8.1064871e+01   2.4877808e+00
   8.1111340e+01   2.2869280e+00
   8.1157608e+01   2.0766120e+00
   8.1203752e+01   1.8585725e+00
   8.1249844e+01   1.6345187e+00
   8.1295953e+01   1.4061377e+00
   8.1342146e+01   1.1751021e+00
   8.1388491e+01   9.4307561e-01
   8.1435060e+01   7.1171870e-01
   8.1481926e+01   4.8269429e-01
   8.1529169e+01   2.5767394e-01
   8.1576880e+01   3.8345195e-02
   8.1585437e+01   3.6991243e-14
   8.1585437e+01  -4.0217621e-12
   8.1633718e+01  -3.0177255e-01
   8.1680609e+01  -5.7387596e-01
   8.1726748e+01  -8.1964412e-01
   8.1772299e+01  -1.0394289e+00
   8.1817389e+01  -1.2333816e+00
   8.1862118e+01  -1.4015883e+00
   8.1906573e+01  -1.5441139e+00
   8.1950832e+01  -1.6610292e+00
   8.1994953e+01  -1.7524098e+00
   8.2038835e+01  -1.8182007e+00
   8.2082549e+01  -1.8588737e+00
   8.2126157e+01  -1.8749221e+00
   8.2169720e+01  -1.8668666e+00
   8.2213296e+01  -1.8352630e+00
   8.2256943e+01  -1.7807062e+00
   8.2300717e+01  -1.7038336e+00
   8.2344677e+01  -1.6053269e+00
   8.2388884e+01  -1.4859130e+00
   8.2433406e+01  -1.3463629e+00
   8.2478315e+01  -1.1874908e+00
   8.2523693e+01  -1.0101504e+00
   8.2569633e+01  -8.1522925e-01
   8.2615336e+01  -6.0789183e-01
   8.2660774e+01  -3.9047810e-01
   8.2706025e+01  -1.6481024e-01
   8.2738187e+01  -1.3516965e-14
   8.2738187e+01   4.6905813e-12
   8.2783324e+01   3.2202005e-01
   8.2827863e+01   6.3488053e-01
   8.2872807e+01   9.4337242e-01
   8.2918229e+01   1.2455250e+00
   8.2964223e+01   1.5394198e+00
   8.3010900e+01   1.8231014e+00
   8.3058396e+01   2.0945630e+00
   8.3106882e+01   2.3517228e+00
   8.3154740e+01   2.5839231e+00
   8.3201865e+01   2.7899648e+00
   8.3248407e+01   2.9701167e+00
   8.3294492e+01   3.1245562e+00
   8.3340225e+01   3.2533996e+00
   8.3385696e+01   3.3567415e+00
   8.3430982e+01   3.4346794e+00
   8.3476148e+01   3.4873224e+00
   8.3521087e+01   3.5147710e+00
   8.3565871e+01   3.5175047e+00
   8.3610567e+01   3.4960193e+00
   8.3655239e+01   3.4508339e+00
   8.3699948e+01   3.3824973e+00
   8.3744757e+01   3.2915910e+00
   8.3789726e+01   3.1787319e+00
   8.3834920e+01   3.0445727e+00
   8.3880409e+01   2.8898008e+00
   8.3926265e+01   2.7151358e+00
   8.3972573e+01   2.5213250e+00
   8.4019427e+01   2.3091354e+00
   8.4066388e+01   2.0820727e+00
   8.4113043e+01   1.8441592e+00
   8.4159474e+01   1.5971529e+00
   8.4205762e+01   1.3427516e+00
   8.4251980e+01   1.0826275e+00
   8.4298197e+01   8.1843475e-01
   8.4344482e+01   5.5181537e-01
   8.4390902e+01   2.8440447e-01
   8.4437529e+01   1.7834900e-02
   8.4440670e+01   5.1434516e-12
   8.4440670e+01  -1.7905816e-14
   8.4487577e+01  -3.5309550e-01
   8.4534129e+01  -6.8835353e-01
   8.4581591e+01  -1.0123894e+00
   8.4629431e+01  -1.3187830e+00
   8.4676480e+01  -1.5984688e+00
   8.4722878e+01  -1.8517092e+00
   8.4768764e+01  -2.0788000e+00
   8.4814249e+01  -2.2799309e+00
   8.4859428e+01  -2.4552403e+00
   8.4904384e+01  -2.6048507e+00
   8.4949190e+01  -2.7288917e+00
   8.4993807e+01  -2.8273061e+00
   8.5038232e+01  -2.9003712e+00
   8.5082535e+01  -2.9486009e+00
   8.5126779e+01  -2.9725272e+00
   8.5171024e+01  -2.9727087e+00
   8.5215332e+01  -2.9497357e+00
   8.5259760e+01  -2.9042353e+00
   8.5304372e+01  -2.8368729e+00
   8.5349230e+01  -2.7483544e+00
   8.5394402e+01  -2.6394252e+00
   8.5439966e+01  -2.5108695e+00
   8.5486003e+01  -2.3635065e+00
   8.5532612e+01  -2.1981855e+00
   8.5579038e+01  -2.0192479e+00
   8.5625187e+01  -1.8291921e+00
   8.5671141e+01  -1.6298329e+00
   8.5716975e+01  -1.4229372e+00
   8.5762761e+01  -1.2102419e+00
   8.5808565e+01  -9.9346297e-01
   8.5854454e+01  -7.7430302e-01
   8.5900495e+01  -5.5445738e-01
   8.5946756e+01  -3.3562033e-01
   8.5993312e+01  -1.1949122e-01
   8.6019603e+01  -2.7131075e-14
   8.6019603e+01   4.0689951e-12
   8.6066532e+01   2.9678955e-01
   8.6113448e+01   5.7519190e-01
   8.6160573e+01   8.3433887e-01
   8.6206940e+01   1.0674631e+00
   8.6252685e+01   1.2746879e+00
   8.6297938e+01   1.4561582e+00
   8.6342807e+01   1.6119499e+00
   8.6387382e+01   1.7421139e+00
   8.6431742e+01   1.8467043e+00
   8.6475958e+01   1.9257962e+00
   8.6519955e+01   1.9793668e+00
   8.6563765e+01   2.0077940e+00
   8.6607455e+01   2.0115538e+00
   8.6651085e+01   1.9911495e+00
   8.6694715e+01   1.9471180e+00
   8.6738401e+01   1.8800348e+00
   8.6782201e+01   1.7905172e+00
   8.6826173e+01   1.6792257e+00
   8.6870379e+01   1.5468650e+00
   8.6914884e+01   1.3941830e+00
   8.6959759e+01   1.2219693e+00
   8.7005084e+01   1.0310514e+00
   8.7050950e+01   8.2228872e-01
   8.7096781e+01   5.9996488e-01
   8.7142331e+01   3.6741645e-01
   8.7187676e+01   1.2646035e-01
   8.7210913e+01   3.2529535e-14
   8.7210913e+01  -4.9512894e-12
   8.7256127e+01  -3.3682837e-01
   8.7300713e+01  -6.6473519e-01
   8.7345682e+01  -9.8889876e-01
   8.7391103e+01  -1.3073814e+00
   8.7437067e+01  -1.6183028e+00
   8.7483681e+01  -1.9197537e+00
   8.7531073e+01  -2.2097844e+00
   8.7579402e+01  -2.4863863e+00
   8.7627684e+01  -2.7414668e+00
   8.7675187e+01  -2.9700150e+00
   8.7722058e+01  -3.1723236e+00
   8.7768434e+01  -3.3486458e+00
   8.7814425e+01  -3.4991479e+00
   8.7860126e+01  -3.6239564e+00
   8.7905619e+01  -3.7231890e+00
   8.7950979e+01  -3.7969737e+00
   8.7996145e+01  -3.8453588e+00
   8.8041135e+01  -3.8687277e+00
   8.8086018e+01  -3.8675843e+00
   8.8130859e+01  -3.8424511e+00
   8.8175720e+01  -3.7938755e+00
   8.8220665e+01  -3.7224354e+00
   8.8265755e+01  -3.6287413e+00
   8.8311054e+01  -3.5134379e+00
   8.8356630e+01  -3.3772036e+00
   8.8402558e+01  -3.2207488e+00
   8.8448918e+01  -3.0448114e+00
   8.8495803e+01  -2.8501509e+00
   8.8543102e+01  -2.6385434e+00
   8.8590071e+01  -2.4151796e+00
   8.8636795e+01  -2.1818624e+00
   8.8683355e+01  -1.9403106e+00
   8.8729827e+01  -1.6922111e+00
   8.8776283e+01  -1.4392277e+00
   8.8822793e+01  -1.1830081e+00
   8.8869426e+01  -9.2518921e-01
   8.8916251e+01  -6.6740247e-01
   8.8963343e+01  -4.1127833e-01
   8.9010782e+01  -1.5845147e-01
   8.9041196e+01  -1.9761970e-14
   8.9041196e+01   4.6696258e-12
   8.9089068e+01   3.3334986e-01
   8.9136814e+01   6.4599636e-01
   8.9183716e+01   9.3189450e-01
   8.9229935e+01   1.1913971e+00
   8.9275615e+01   1.4248031e+00
   8.9320872e+01   1.6322926e+00
   8.9365802e+01   1.8139884e+00
   8.9410491e+01   1.9699946e+00
   8.9455011e+01   2.1004218e+00
   8.9499358e+01   2.2052509e+00
   8.9543497e+01   2.2846197e+00
   8.9587494e+01   2.3390300e+00
   8.9631415e+01   2.3690034e+00
   8.9675318e+01   2.3750883e+00
   8.9719263e+01   2.3578664e+00
   8.9763307e+01   2.3179578e+00
   8.9807511e+01   2.2560232e+00
   8.9851936e+01   2.1727662e+00
   8.9896646e+01   2.0689331e+00
   8.9941713e+01   1.9453131e+00
   8.9987216e+01   1.8027353e+00
   9.0033245e+01   1.6420654e+00
   9.0079523e+01   1.4657045e+00
   9.0125497e+01   1.2777232e+00
   9.0171247e+01   1.0800009e+00
   9.0216849e+01   8.7434727e-01
   9.0262374e+01   6.6253984e-01
   9.0307890e+01   4.4633403e-01
   9.0353462e+01   2.2747117e-01
   9.0399155e+01   7.6852549e-03
   9.0400757e+01   3.5878418e-12
   9.0400757e+01  -7.7537195e-13
   9.0446639e+01  -3.0637233e-01
   9.0492156e+01  -5.9788853e-01
   9.0538396e+01  -8.7913536e-01
   9.0585480e+01  -1.1479016e+00
   9.0633225e+01  -1.4002208e+00
   9.0680157e+01  -1.6265380e+00
   9.0726414e+01  -1.8269638e+00
   9.0772136e+01  -2.0016822e+00
   9.0817440e+01  -2.1507909e+00
   9.0862421e+01  -2.2743499e+00
   9.0907164e+01  -2.3724143e+00
   9.0951742e+01  -2.4450545e+00
   9.0996146e+01  -2.4923081e+00
   9.1040342e+01  -2.5144222e+00
   9.1084399e+01  -2.5118633e+00
   9.1128380e+01  -2.4851216e+00
   9.1172347e+01  -2.4347179e+00
   9.1216357e+01  -2.3612086e+00
   9.1260470e+01  -2.2651889e+00
   9.1304744e+01  -2.1472949e+00
   9.1349242e+01  -2.0082036e+00
   9.1394030e+01  -1.8486327e+00
   9.1439179e+01  -1.6693382e+00
   9.1484768e+01  -1.4711103e+00
   9.1530888e+01  -1.2547672e+00
   9.1577195e+01  -1.0234570e+00
   9.1623203e+01  -7.8163651e-01
   9.1668991e+01  -5.3111465e-01
   9.1714635e+01  -2.7363952e-01
   9.1760207e+01  -1.0937084e-02
   9.1762089e+01  -3.3572103e-14
   9.1762089e+01   5.2544878e-12
   9.1807656e+01   3.5324126e-01
   9.1852694e+01   6.9525777e-01
   9.1898227e+01   1.0315308e+00
   9.1944337e+01   1.3600814e+00
   9.1991137e+01   1.6790084e+00
   9.2038764e+01   1.9863739e+00
   9.2087391e+01   2.2801886e+00
   9.2135529e+01   2.5492347e+00
   9.2182932e+01   2.7913214e+00
   9.2229751e+01   3.0067857e+00
   9.2276112e+01   3.1958744e+00
   9.2322121e+01   3.3587586e+00
   9.2367868e+01   3.4955774e+00
   9.2413389e+01   3.6063696e+00
   9.2458609e+01   3.6911231e+00
   9.2503606e+01   3.7503497e+00
   9.2548453e+01   3.7845610e+00
   9.2593219e+01   3.7942791e+00
   9.2637967e+01   3.7800461e+00
   9.2682759e+01   3.7424317e+00
   9.2727657e+01   3.6820368e+00
   9.2772722e+01   3.5994967e+00
   9.2818020e+01   3.4954819e+00
   9.2863621e+01   3.3706976e+00
   9.2909601e+01   3.2258819e+00
   9.2956043e+01   3.0618014e+00
   9.3003043e+01   2.8792445e+00
   9.3050099e+01   2.6816919e+00
   9.3096855e+01   2.4726606e+00
   9.3143397e+01   2.2539454e+00
   9.3189802e+01   2.0272790e+00
   9.3236144e+01   1.7943629e+00
   9.3282495e+01   1.5568759e+00
   9.3328922e+01   1.3164807e+00
   9.3375495e+01   1.0748302e+00
   9.3422284e+01   8.3357278e-01
   9.3469364e+01   5.9435730e-01
   9.3516817e+01   3.5883909e-01
   9.3564732e+01   1.2868658e-01
   9.3592409e+01   4.1456005e-12
   9.3592409e+01  -2.6784130e-14
   9.3640889e+01  -3.0884131e-01
   9.3687909e+01  -5.8694318e-01
   9.3734206e+01  -8.3839975e-01
   9.3779943e+01  -1.0635696e+00
   9.3825241e+01  -1.2626089e+00
   9.3870197e+01  -1.4356154e+00
   9.3914899e+01  -1.5826703e+00
   9.3959331e+01  -1.7036419e+00
   9.4003468e+01  -1.7986282e+00
   9.4047387e+01  -1.8681092e+00
   9.4091156e+01  -1.9125741e+00
   9.4134838e+01  -1.9325315e+00
   9.4178493e+01  -1.9285190e+00
   9.4222180e+01  -1.9011097e+00
   9.4265954e+01  -1.8509166e+00
   9.4309875e+01  -1.7785957e+00
   9.4354002e+01  -1.6848472e+00
   9.4398399e+01  -1.5704164e+00
   9.4443134e+01  -1.4360932e+00
   9.4488283e+01  -1.2827098e+00
   9.4533931e+01  -1.1111378e+00
   9.4580000e+01  -9.2304036e-01
   9.4625751e+01  -7.2333154e-01
   9.4671261e+01  -5.1391238e-01
   9.4716608e+01  -2.9660446e-01
   9.4761863e+01  -7.3198732e-02
   9.4776478e+01  -3.8871684e-14
   9.4776478e+01   4.5294324e-12
   9.4821708e+01   3.1503614e-01
   9.4866436e+01   6.1989528e-01
   9.4911637e+01   9.1893062e-01
   9.4957390e+01   1.2101163e+00
   9.5003804e+01   1.4914757e+00
   9.5051006e+01   1.7609807e+00
   9.5099161e+01   2.0165309e+00
   9.5147219e+01   2.2501140e+00
   9.5194521e+01   2.4574107e+00
   9.5241213e+01   2.6386202e+00
   9.5287426e+01   2.7939116e+00
   9.5333267e+01   2.9233897e+00
   9.5378830e+01   3.0271355e+00
   9.5424184e+01   3.1052176e+00
   9.5469218e+01   3.1575952e+00
   9.5514013e+01   3.1847345e+00
   9.5558641e+01   3.1871073e+00
   9.5603172e+01   3.1652003e+00
   9.5647667e+01   3.1195245e+00
   9.5692189e+01   3.0506219e+00
   9.5736798e+01   2.9590689e+00
   9.5781555e+01   2.8454786e+00
   9.5826523e+01   2.7105018e+00
   9.5871769e+01   2.5548263e+00
   9.5917366e+01   2.3791745e+00
   9.5963393e+01   2.1842994e+00
   9.6009941e+01   1.9709778e+00
   9.6056840e+01   1.7413956e+00
   9.6103417e+01   1.5007686e+00
   9.6149753e+01   1.2508920e+00
   9.6195930e+01   9.9348482e-01
   9.6242022e+01   7.3024023e-01
   9.6288097e+01   4.6283384e-01
   9.6334224e+01   1.9292959e-01
   9.6367161e+01   5.3153315e-12
   9.6367161e+01  -5.8841820e-15
   9.6413408e+01  -3.5775015e-01
   9.6459349e+01  -7.0101844e-01
   9.6506017e+01  -1.0351131e+00
   9.6553535e+01  -1.3579741e+00
   9.6602079e+01  -1.6676258e+00
   9.6649785e+01  -1.9501564e+00
   9.6696789e+01  -2.2057843e+00
   9.6743241e+01  -2.4348651e+00
   9.6789261e+01  -2.6376265e+00
   9.6834950e+01  -2.8142293e+00
   9.6880396e+01  -2.9648095e+00
   9.6925578e+01  -3.0892642e+00
   9.6970476e+01  -3.1877377e+00
   9.7015169e+01  -3.2607440e+00
   9.7059726e+01  -3.3087996e+00
   9.7104212e+01  -3.3324342e+00
   9.7148691e+01  -3.3322010e+00
   9.7193224e+01  -3.3086831e+00
   9.7237869e+01  -3.2624973e+00
   9.7282690e+01  -3.1942978e+00
   9.7327751e+01  -3.1047764e+00
   9.7373120e+01  -2.9946631e+00
   9.7418874e+01  -2.8647246e+00
   9.7465095e+01  -2.7157602e+00
   9.7511882e+01  -2.5485965e+00
   9.7558630e+01  -2.3669643e+00
   9.7605090e+01  -2.1739083e+00
   9.7651345e+01  -1.9712468e+00
   9.7697472e+01  -1.7607416e+00
   9.7743543e+01  -1.5441224e+00
   9.7789627e+01  -1.3230967e+00
   9.7835792e+01  -1.0993564e+00
   9.7882105e+01  -8.7458486e-01
   9.7928637e+01  -6.5046221e-01
   9.7975462e+01  -4.2867156e-01
   9.8022660e+01  -2.1090542e-01
   9.8070061e+01  -3.9233894e-12
   9.8070061e+01   3.6221026e-14
   9.8117721e+01   2.9300307e-01
   9.8164997e+01   5.6286939e-01
   9.8211500e+01   8.0629504e-01
   9.8257383e+01   1.0234984e+00
   9.8302776e+01   1.2146348e+00
   9.8347787e+01   1.3797881e+00
   9.8392507e+01   1.5190166e+00
   9.8437009e+01   1.6323686e+00
   9.8481180e+01   1.7196290e+00
   9.8525099e+01   1.7812568e+00
   9.8568837e+01   1.8177194e+00
   9.8612460e+01   1.8295012e+00
   9.8656028e+01   1.8171138e+00
   9.8699600e+01   1.7811034e+00
   9.8743233e+01   1.7220558e+00
   9.8786983e+01   1.6405992e+00
   9.8830909e+01   1.5374061e+00
   9.8875073e+01   1.4131944e+00
   9.8919540e+01   1.2687263e+00
   9.8964381e+01   1.1048076e+00
   9.9009677e+01   9.2228376e-01
   9.9055518e+01   7.2203454e-01
   9.9101314e+01   5.0832252e-01
   9.9146833e+01   2.8437519e-01
   9.9192153e+01   5.2030564e-02
   9.9202097e+01   4.7306048e-12
   9.9202097e+01  -4.3333392e-14
   9.9247290e+01  -3.2650647e-01
   9.9291866e+01  -6.4484042e-01
   9.9336807e+01  -9.5974275e-01
   9.9382181e+01  -1.2692682e+00
   9.9428076e+01  -1.5715202e+00
   9.9474596e+01  -1.8645733e+00
   9.9521862e+01  -2.1464601e+00
   9.9570027e+01  -2.4151534e+00
   9.9618779e+01  -2.6660540e+00
   9.9666712e+01  -2.8903270e+00
   9.9713971e+01  -3.0881925e+00
   9.9760700e+01  -3.2599127e+00
   9.9807017e+01  -3.4056535e+00
   9.9853022e+01  -3.5255355e+00
   9.9898799e+01  -3.6196673e+00
   9.9944301e+01  -3.6880133e+00
   9.9989535e+01  -3.7308803e+00
   1.0003458e+02  -3.7487550e+00
   1.0007950e+02  -3.7421318e+00
   1.0012436e+02  -3.7115226e+00
   1.0016924e+02  -3.6574644e+00
   1.0021419e+02  -3.5805247e+00
   1.0025927e+02  -3.4813040e+00
   1.0030454e+02  -3.3604375e+00
   1.0035008e+02  -3.2185944e+00
   1.0039596e+02  -3.0564764e+00
   1.0044226e+02  -2.8748139e+00
   1.0048906e+02  -2.6743597e+00
   1.0053642e+02  -2.4561071e+00
   1.0058344e+02  -2.2260367e+00
   1.0063020e+02  -1.9859581e+00
   1.0067677e+02  -1.7375853e+00
   1.0072325e+02  -1.4826010e+00
   1.0076970e+02  -1.2226651e+00
   1.0081619e+02  -9.5942196e-01
   1.0086279e+02  -6.9450560e-01
   1.0090956e+02  -4.2954456e-01
   1.0095659e+02  -1.6616655e-01
   1.0098671e+02  -4.9080184e-12
   1.0098671e+02   7.3219208e-14
   1.0103408e+02   3.4607555e-01
   1.0108136e+02   6.7402781e-01
   1.0112941e+02   9.8722023e-01
   1.0117666e+02   1.2735109e+00
   1.0122324e+02   1.5331000e+00
   1.0126929e+02   1.7662922e+00
   1.0131493e+02   1.9732805e+00
   1.0136025e+02   2.1542029e+00
   1.0140535e+02   2.3091804e+00
   1.0145015e+02   2.4379842e+00
   1.0149468e+02   2.5409064e+00
   1.0153901e+02   2.6184546e+00
   1.0158322e+02   2.6711426e+00
   1.0162737e+02   2.6995018e+00
   1.0167151e+02   2.7040905e+00
   1.0171571e+02   2.6855002e+00
   1.0176002e+02   2.6443596e+00
   1.0180452e+02   2.5813375e+00
   1.0184925e+02   2.4971439e+00
   1.0189429e+02   2.3925307e+00
   1.0193972e+02   2.2682900e+00
   1.0198560e+02   2.1252518e+00
   1.0203205e+02   1.9642788e+00
   1.0207845e+02   1.7890924e+00
   1.0212456e+02   1.6026573e+00
   1.0217047e+02   1.4068162e+00
   1.0221626e+02   1.2033579e+00
   1.0226199e+02   9.9404029e-01
   1.0230773e+02   7.8060025e-01
   1.0235355e+02   5.6476108e-01
   1.0239951e+02   3.4823914e-01
   1.0244569e+02   1.3275014e-01
   1.0247455e+02   6.4948047e-15
   1.0247455e+02  -4.1470438e-12
   1.0252101e+02  -2.9773263e-01
   1.0256739e+02  -5.7873397e-01
   1.0261472e+02  -8.4656751e-01
   1.0266204e+02  -1.0933197e+00
   1.0270862e+02  -1.3138688e+00
   1.0275460e+02  -1.5083438e+00
   1.0280011e+02  -1.6768689e+00
   1.0284525e+02  -1.8195108e+00
   1.0289011e+02  -1.9363184e+00
   1.0293474e+02  -2.0272981e+00
   1.0297905e+02  -2.0923931e+00
   1.0302312e+02  -2.1320535e+00
   1.0306702e+02  -2.1467391e+00
   1.0311082e+02  -2.1369294e+00
   1.0315457e+02  -2.1031326e+00
   1.0319834e+02  -2.0458918e+00
   1.0324218e+02  -1.9657896e+00
   1.0328614e+02  -1.8634501e+00
   1.0333030e+02  -1.7395408e+00
   1.0337471e+02  -1.5947721e+00
   1.0341944e+02  -1.4298967e+00
   1.0346457e+02  -1.2457066e+00
   1.0351017e+02  -1.0430289e+00
   1.0355635e+02  -8.2271818e-01
   1.0360226e+02  -5.9056116e-01
   1.0364791e+02  -3.4879471e-01
   1.0369338e+02  -9.9207122e-02
   1.0371110e+02  -5.0775911e-12
   1.0371110e+02   3.7608805e-14
   1.0375646e+02   3.4422990e-01
   1.0380121e+02   6.7913068e-01
   1.0384636e+02   1.0099941e+00
   1.0389199e+02   1.3348768e+00
   1.0393818e+02   1.6518972e+00
   1.0398505e+02   1.9591451e+00
   1.0403273e+02   2.2546698e+00
   1.0408139e+02   2.5364619e+00
   1.0412978e+02   2.7948817e+00
   1.0417741e+02   3.0264313e+00
   1.0422444e+02   3.2314267e+00
   1.0427099e+02   3.4101181e+00
   1.0431718e+02   3.5626760e+00
   1.0436310e+02   3.6892366e+00
   1.0440883e+02   3.7899306e+00
   1.0445426e+02   3.8646634e+00
   1.0449947e+02   3.9138853e+00
   1.0454451e+02   3.9381031e+00
   1.0458947e+02   3.9378332e+00
   1.0463440e+02   3.9136113e+00
   1.0467937e+02   3.8659997e+00
   1.0472445e+02   3.7955910e+00
   1.0476968e+02   3.7030112e+00
   1.0481515e+02   3.5889206e+00
   1.0486092e+02   3.4540129e+00
   1.0490706e+02   3.2990128e+00
   1.0495366e+02   3.1246720e+00
   1.0500082e+02   2.9317612e+00
   1.0504821e+02   2.7230510e+00
   1.0509529e+02   2.5028806e+00
   1.0514216e+02   2.2730529e+00
   1.0518888e+02   2.0352999e+00
   1.0523553e+02   1.7913231e+00
   1.0528220e+02   1.5428015e+00
   1.0532894e+02   1.2913983e+00
   1.0537582e+02   1.0387669e+00
   1.0542292e+02   7.8655569e-01
   1.0547032e+02   5.3641307e-01
   1.0551810e+02   2.8999313e-01
   1.0556634e+02   4.8961800e-02
   1.0557638e+02   4.3792608e-12
   1.0557638e+02  -3.9378223e-14
   1.0562519e+02  -3.2446581e-01
   1.0567252e+02  -6.1787032e-01
   1.0571908e+02  -8.8444600e-01
   1.0576506e+02  -1.1246291e+00
   1.0581057e+02  -1.3386217e+00
   1.0585572e+02  -1.5265506e+00
   1.0590060e+02  -1.6885149e+00
   1.0594528e+02  -1.8245804e+00
   1.0598964e+02  -1.9345067e+00
   1.0603377e+02  -2.0187855e+00
   1.0607774e+02  -2.0779146e+00
   1.0612162e+02  -2.1124075e+00
   1.0616545e+02  -2.1228034e+00
   1.0620931e+02  -2.1096746e+00
   1.0625325e+02  -2.0736318e+00
   1.0629733e+02  -2.0153270e+00
   1.0634160e+02  -1.9354559e+00
   1.0638614e+02  -1.8347587e+00
   1.0643101e+02  -1.7140196e+00
   1.0647629e+02  -1.5740657e+00
   1.0652206e+02  -1.4157636e+00
   1.0656842e+02  -1.2400136e+00
   1.0661452e+02  -1.0518291e+00
   1.0666037e+02  -8.5339805e-01
   1.0670604e+02  -6.4657011e-01
   1.0675161e+02  -4.3315732e-01
   1.0679715e+02  -2.1494762e-01
   1.0684144e+02  -5.3429483e-14
   1.0684144e+02   4.3755555e-12
   1.0688701e+02   3.0895207e-01
   1.0693225e+02   6.0585919e-01
   1.0697808e+02   8.9449232e-01
   1.0702461e+02   1.1727228e+00
   1.0707198e+02   1.4384616e+00
   1.0712033e+02   1.6893948e+00
   1.0716784e+02   1.9140620e+00
   1.0721463e+02   2.1125635e+00
   1.0726087e+02   2.2851134e+00
   1.0730668e+02   2.4318285e+00
   1.0735214e+02   2.5527811e+00
   1.0739736e+02   2.6480346e+00
   1.0744236e+02   2.7176008e+00
   1.0748706e+02   2.7615719e+00
   1.0753155e+02   2.7804053e+00
   1.0757590e+02   2.7745707e+00
   1.0762016e+02   2.7445585e+00
   1.0766441e+02   2.6908885e+00
   1.0770871e+02   2.6141150e+00
   1.0775311e+02   2.5148297e+00
   1.0779767e+02   2.3936642e+00
   1.0784245e+02   2.2512895e+00
   1.0788753e+02   2.0884160e+00
   1.0793298e+02   1.9057904e+00
   1.0797888e+02   1.7041917e+00
   1.0802531e+02   1.4844239e+00
   1.0807200e+02   1.2493493e+00
   1.0811839e+02   1.0037657e+00
   1.0816455e+02   7.4948468e-01
   1.0821058e+02   4.8825314e-01
   1.0825654e+02   2.2179574e-01
   1.0829432e+02   6.2033712e-14
   1.0829432e+02  -5.2964022e-12
   1.0834028e+02  -3.5892325e-01
   1.0838578e+02  -7.0539223e-01
   1.0843187e+02  -1.0448648e+00
   1.0847862e+02  -1.3753205e+00
   1.0852617e+02  -1.6948272e+00
   1.0857469e+02  -2.0014094e+00
   1.0862292e+02  -2.2847476e+00
   1.0867039e+02  -2.5410495e+00
   1.0871725e+02  -2.7706608e+00
   1.0876363e+02  -2.9738560e+00
   1.0880964e+02  -3.1508214e+00
   1.0885537e+02  -3.3017034e+00
   1.0890091e+02  -3.4266397e+00
   1.0894616e+02  -3.5254472e+00
   1.0899116e+02  -3.5985799e+00
   1.0903601e+02  -3.6465534e+00
   1.0908076e+02  -3.6698920e+00
   1.0912548e+02  -3.6691383e+00
   1.0917023e+02  -3.6448618e+00
   1.0921508e+02  -3.5976632e+00
   1.0926008e+02  -3.5281777e+00
   1.0930531e+02  -3.4370767e+00
   1.0935082e+02  -3.3250675e+00
   1.0939669e+02  -3.1928923e+00
   1.0944301e+02  -3.0413246e+00
   1.0948987e+02  -2.8711636e+00
   1.0953710e+02  -2.6843721e+00
   1.0958402e+02  -2.4855508e+00
   1.0963070e+02  -2.2765511e+00
   1.0967723e+02  -2.0591440e+00
   1.0972368e+02  -1.8350655e+00
   1.0977013e+02  -1.6060261e+00
   1.0981664e+02  -1.3737185e+00
   1.0986329e+02  -1.1398242e+00
   1.0991014e+02  -9.0601895e-01
   1.0995727e+02  -6.7397849e-01
   1.1000475e+02  -4.4538454e-01
   1.1005269e+02  -2.2193175e-01
   1.1010118e+02  -5.3363055e-03
   1.1010240e+02  -8.0838114e-16
   1.1010240e+02   3.9559632e-12
   1.1015156e+02   3.0107347e-01
   1.1019836e+02   5.6587892e-01
   1.1024446e+02   8.0410955e-01
   1.1029003e+02   1.0161809e+00
   1.1033518e+02   1.2022161e+00
   1.1038000e+02   1.3622918e+00
   1.1042459e+02   1.4964774e+00
   1.1046891e+02   1.6046399e+00
   1.1051296e+02   1.6869397e+00
   1.1055680e+02   1.7438499e+00
   1.1060050e+02   1.7758567e+00
   1.1064413e+02   1.7834698e+00
   1.1068774e+02   1.7672307e+00
   1.1073140e+02   1.7277187e+00
   1.1077515e+02   1.6655544e+00
   1.1081906e+02   1.5814028e+00
   1.1086319e+02   1.4759743e+00
   1.1090759e+02   1.3500248e+00
   1.1095235e+02   1.2043551e+00
   1.1099754e+02   1.0398086e+00
   1.1104324e+02   8.5726695e-01
   1.1108933e+02   6.5870640e-01
   1.1113510e+02   4.4902569e-01
   1.1118066e+02   2.3012977e-01
   1.1122606e+02   3.8505584e-03
   1.1122682e+02   4.1804667e-14
   1.1122682e+02  -4.5601478e-12
   1.1127214e+02  -3.1841655e-01
   1.1131689e+02  -6.2820223e-01
   1.1136204e+02  -9.3377666e-01
   1.1140766e+02  -1.2331469e+00
   1.1145384e+02  -1.5243663e+00
   1.1150070e+02  -1.8054515e+00
   1.1154837e+02  -2.0743665e+00
   1.1159701e+02  -2.3289998e+00
   1.1164527e+02  -2.5599118e+00
   1.1169276e+02  -2.7644847e+00
   1.1173966e+02  -2.9429690e+00
   1.1178607e+02  -3.0955477e+00
   1.1183213e+02  -3.2223385e+00
   1.1187790e+02  -3.3234350e+00
   1.1192349e+02  -3.3989330e+00
   1.1196878e+02  -3.4487969e+00
   1.1201383e+02  -3.4734731e+00
   1.1205872e+02  -3.4734407e+00
   1.1210352e+02  -3.4491934e+00
   1.1214829e+02  -3.4012480e+00
   1.1219309e+02  -3.3301511e+00
   1.1223799e+02  -3.2364826e+00
   1.1228305e+02  -3.1208580e+00
   1.1232834e+02  -2.9839286e+00
   1.1237391e+02  -2.8263807e+00
   1.1241986e+02  -2.6489334e+00
   1.1246625e+02  -2.4523330e+00
   1.1251318e+02  -2.2373463e+00
   1.1256043e+02  -2.0064694e+00
   1.1260737e+02  -1.7647040e+00
   1.1265408e+02  -1.5138397e+00
   1.1270064e+02  -1.2555939e+00
   1.1274713e+02  -9.9165872e-01
   1.1279362e+02  -7.2370843e-01
   1.1284017e+02  -4.5340534e-01
   1.1288687e+02  -1.8240508e-01
   1.1291848e+02  -1.4127588e-14
   1.1291848e+02   5.2126636e-12
   1.1296538e+02   3.5676952e-01
   1.1301207e+02   6.9732526e-01
   1.1305964e+02   1.0270410e+00
   1.1310808e+02   1.3428163e+00
   1.1315568e+02   1.6315205e+00
   1.1320258e+02   1.8933887e+00
   1.1324893e+02   2.1287728e+00
   1.1329485e+02   2.3378967e+00
   1.1334044e+02   2.5209183e+00
   1.1338579e+02   2.6779706e+00
   1.1343090e+02   2.8090051e+00
   1.1347573e+02   2.9140529e+00
   1.1352035e+02   2.9936278e+00
   1.1356483e+02   3.0482476e+00
   1.1360925e+02   3.0784444e+00
   1.1365365e+02   3.0847747e+00
   1.1369811e+02   3.0678254e+00
   1.1374268e+02   3.0282190e+00
   1.1378743e+02   2.9666159e+00
   1.1383241e+02   2.8837161e+00
   1.1387770e+02   2.7802595e+00
   1.1392337e+02   2.6570241e+00
   1.1396951e+02   2.5148237e+00
   1.1401620e+02   2.3545024e+00
   1.1406302e+02   2.1790904e+00
   1.1410954e+02   1.9921333e+00
   1.1415586e+02   1.7954880e+00
   1.1420204e+02   1.5909482e+00
   1.1424817e+02   1.3802750e+00
   1.1429430e+02   1.1652061e+00
   1.1434052e+02   9.4746428e-01
   1.1438689e+02   7.2876354e-01
   1.1443347e+02   5.1081547e-01
   1.1448034e+02   2.9533558e-01
   1.1452759e+02   8.4050191e-02
   1.1454687e+02   5.7551186e-14
   1.1454687e+02  -3.8748726e-12
   1.1459458e+02  -2.9234516e-01
   1.1464227e+02  -5.6442251e-01
   1.1468912e+02  -8.1010398e-01
   1.1473529e+02  -1.0295588e+00
   1.1478091e+02  -1.2229770e+00
   1.1482610e+02  -1.3904538e+00
   1.1487097e+02  -1.5320443e+00
   1.1491558e+02  -1.6477983e+00
   1.1495995e+02  -1.7376384e+00
   1.1500403e+02  -1.8016866e+00
   1.1504790e+02  -1.8403986e+00
   1.1509162e+02  -1.8542449e+00
   1.1513526e+02  -1.8437202e+00
   1.1517889e+02  -1.8093516e+00
   1.1522255e+02  -1.7517043e+00
   1.1526630e+02  -1.6713851e+00
   1.1531020e+02  -1.5690446e+00
   1.1535432e+02  -1.4453784e+00
   1.1539871e+02  -1.3011268e+00
   1.1544344e+02  -1.1370739e+00
   1.1548859e+02  -9.5404424e-01
   1.1553426e+02  -7.5289868e-01
   1.1558038e+02  -5.3525710e-01
   1.1562619e+02  -3.0667680e-01
   1.1567176e+02  -6.9048650e-02
   1.1568470e+02  -1.0547119e-15
   1.1568470e+02   4.8729631e-12
   1.1573012e+02   3.3342056e-01
   1.1577488e+02   6.5883657e-01
   1.1581999e+02   9.8126660e-01
   1.1586551e+02   1.2987643e+00
   1.1591154e+02   1.6094340e+00
   1.1595817e+02   1.9113548e+00
   1.1600552e+02   2.2025688e+00
   1.1605374e+02   2.4810657e+00
   1.1610284e+02   2.7439133e+00
   1.1615108e+02   2.9799141e+00
   1.1619860e+02   3.1893070e+00
   1.1624556e+02   3.3724133e+00
   1.1629209e+02   3.5294360e+00
   1.1633827e+02   3.6605180e+00
   1.1638421e+02   3.7657811e+00
   1.1642994e+02   3.8452876e+00
   1.1647538e+02   3.8991136e+00
   1.1652062e+02   3.9277551e+00
   1.1656571e+02   3.9317123e+00
   1.1661074e+02   3.9114988e+00
   1.1665577e+02   3.8676512e+00
   1.1670085e+02   3.8007339e+00
   1.1674605e+02   3.7113434e+00
   1.1679144e+02   3.6001095e+00
   1.1683708e+02   3.4676954e+00
   1.1688305e+02   3.3147969e+00
   1.1692942e+02   3.1421382e+00
   1.1697628e+02   2.9504670e+00
   1.1702374e+02   2.7405444e+00
   1.1707110e+02   2.5170620e+00
   1.1711819e+02   2.2830111e+00
   1.1716508e+02   2.0401425e+00
   1.1721185e+02   1.7901596e+00
   1.1725859e+02   1.5347400e+00
   1.1730535e+02   1.2755429e+00
   1.1735222e+02   1.0142148e+00
   1.1739925e+02   7.5239514e-01
   1.1744653e+02   4.9172020e-01
   1.1749414e+02   2.3382868e-01
   1.1753838e+02   4.6869175e-12
   1.1753838e+02  -5.0931481e-14
   1.1758640e+02  -3.3694117e-01
   1.1763447e+02  -6.5429278e-01
   1.1768169e+02  -9.4463974e-01
   1.1772823e+02  -1.2083188e+00
   1.1777422e+02  -1.4456435e+00
   1.1781978e+02  -1.6568059e+00
   1.1786502e+02  -1.8419385e+00
   1.1791002e+02  -2.0011550e+00
   1.1795477e+02  -2.1343471e+00
   1.1799923e+02  -2.2415900e+00
   1.1804350e+02  -2.3233868e+00
   1.1808762e+02  -2.3802479e+00
   1.1813167e+02  -2.4127012e+00
   1.1817572e+02  -2.4213019e+00
   1.1821980e+02  -2.4066385e+00
   1.1826400e+02  -2.3693382e+00
   1.1830836e+02  -2.3100690e+00
   1.1835295e+02  -2.2295414e+00
   1.1839783e+02  -2.1285096e+00
   1.1844309e+02  -2.0077700e+00
   1.1848878e+02  -1.8681592e+00
   1.1853502e+02  -1.7105502e+00
   1.1858150e+02  -1.5374176e+00
   1.1862769e+02  -1.3527435e+00
   1.1867366e+02  -1.1584193e+00
   1.1871948e+02  -9.5626855e-01
   1.1876524e+02  -7.4808221e-01
   1.1881100e+02  -5.3562944e-01
   1.1885683e+02  -3.2066533e-01
   1.1890278e+02  -1.0493787e-01
   1.1892526e+02  -4.1993908e-12
   1.1892526e+02   3.4264258e-14
   1.1897142e+02   3.0105788e-01
   1.1901735e+02   5.8694305e-01
   1.1906408e+02   8.6149514e-01
   1.1911173e+02   1.1224410e+00
   1.1915924e+02   1.3613951e+00
   1.1920599e+02   1.5742026e+00
   1.1925214e+02   1.7610143e+00
   1.1929781e+02   1.9219554e+00
   1.1934312e+02   2.0570930e+00
   1.1938814e+02   2.1664769e+00
   1.1943296e+02   2.2501651e+00
   1.1947747e+02   2.3080546e+00
   1.1952174e+02   2.3405755e+00
   1.1956584e+02   2.3481867e+00
   1.1960983e+02   2.3313664e+00
   1.1965378e+02   2.2906214e+00
   1.1969775e+02   2.2264928e+00
   1.1974179e+02   2.1395607e+00
   1.1978597e+02   2.0304460e+00
   1.1983034e+02   1.8998119e+00
   1.1987497e+02   1.7483636e+00
   1.1991993e+02   1.5768469e+00
   1.1996529e+02   1.3860452e+00
   1.2001113e+02   1.1767744e+00
   1.2005756e+02   9.4987473e-01
   1.2010378e+02   7.1102120e-01
   1.2014975e+02   4.6269397e-01
   1.2019553e+02   2.0668229e-01
   1.2023165e+02   5.2271243e-12
   1.2023165e+02  -1.9734214e-14
   1.2027733e+02  -3.5271685e-01
   1.2032241e+02  -6.9495264e-01
   1.2036793e+02  -1.0323768e+00
   1.2041397e+02  -1.3630147e+00
   1.2046065e+02  -1.6849654e+00
   1.2050807e+02  -1.9962962e+00
   1.2055640e+02  -2.2950304e+00
   1.2060555e+02  -2.5776447e+00
   1.2065388e+02  -2.8327906e+00
   1.2070152e+02  -3.0607201e+00
   1.2074862e+02  -3.2617670e+00
   1.2079530e+02  -3.4361512e+00
   1.2084167e+02  -3.5840353e+00
   1.2088763e+02  -3.7051459e+00
   1.2093324e+02  -3.7998782e+00
   1.2097859e+02  -3.8687637e+00
   1.2102374e+02  -3.9123187e+00
   1.2106878e+02  -3.9310623e+00
   1.2111377e+02  -3.9255286e+00
   1.2115877e+02  -3.8962754e+00
   1.2120385e+02  -3.8438894e+00
   1.2124906e+02  -3.7689900e+00
   1.2129448e+02  -3.6722310e+00
   1.2134017e+02  -3.5543005e+00
   1.2138621e+02  -3.4159202e+00
   1.2143267e+02  -3.2578411e+00
   1.2147965e+02  -3.0808387e+00
   1.2152717e+02  -2.8860418e+00
   1.2157436e+02  -2.6788818e+00
   1.2162129e+02  -2.4612114e+00
   1.2166804e+02  -2.2347883e+00
   1.2171471e+02  -2.0013333e+00
   1.2176134e+02  -1.7625405e+00
   1.2180803e+02  -1.5200849e+00
   1.2185484e+02  -1.2756285e+00
   1.2190184e+02  -1.0308260e+00
   1.2194910e+02  -7.8732979e-01
   1.2199670e+02  -5.4679551e-01
   1.2204474e+02  -3.1088809e-01
   1.2209330e+02  -8.1289220e-02
   1.2211105e+02  -5.1986193e-14
   1.2211105e+02   4.0753512e-12
   1.2216026e+02   3.1061648e-01
   1.2220743e+02   5.8615152e-01
   1.2225391e+02   8.3468212e-01
   1.2229986e+02   1.0566102e+00
   1.2234541e+02   1.2520799e+00
   1.2239063e+02   1.4211894e+00
   1.2243542e+02   1.5634190e+00
   1.2247986e+02   1.6792752e+00
   1.2252403e+02   1.7692552e+00
   1.2256801e+02   1.8338495e+00
   1.2261186e+02   1.8735597e+00
   1.2265565e+02   1.8889110e+00
   1.2269944e+02   1.8804604e+00
   1.2274328e+02   1.8488030e+00
   1.2278723e+02   1.7945751e+00
   1.2283135e+02   1.7184574e+00
   1.2287571e+02   1.6211760e+00
   1.2292036e+02   1.5035027e+00
   1.2296539e+02   1.3662541e+00
   1.2301087e+02   1.2102892e+00
   1.2305689e+02   1.0365051e+00
   1.2310300e+02   8.4817671e-01
   1.2314883e+02   6.4894058e-01
   1.2319445e+02   4.4068312e-01
   1.2323993e+02   2.2523336e-01
   1.2328535e+02   4.3933049e-03
   1.2328625e+02   8.0941330e-14
   1.2328625e+02  -4.3853020e-12
   1.2333167e+02  -3.1116119e-01
   1.2337660e+02  -6.1188066e-01
   1.2342201e+02  -9.0647711e-01
   1.2346799e+02  -1.1928925e+00
   1.2351465e+02  -1.4691168e+00
   1.2356212e+02  -1.7330835e+00
   1.2361058e+02  -1.9826466e+00
   1.2365888e+02  -2.2094360e+00
   1.2370643e+02  -2.4096942e+00
   1.2375338e+02  -2.5836040e+00
   1.2379986e+02  -2.7313155e+00
   1.2384599e+02  -2.8529225e+00
   1.2389176e+02  -2.9483442e+00
   1.2393713e+02  -3.0176591e+00
   1.2398220e+02  -3.0613442e+00
   1.2402704e+02  -3.0798665e+00
   1.2407173e+02  -3.0736989e+00
   1.2411633e+02  -3.0433326e+00
   1.2416091e+02  -2.9892854e+00
   1.2420553e+02  -2.9121082e+00
   1.2425025e+02  -2.8123876e+00
   1.2429513e+02  -2.6907482e+00
   1.2434024e+02  -2.5478531e+00
   1.2438564e+02  -2.3844027e+00
   1.2443141e+02  -2.2011319e+00
   1.2447763e+02  -1.9988059e+00
   1.2452439e+02  -1.7782122e+00
   1.2457136e+02  -1.5424968e+00
   1.2461802e+02  -1.2962179e+00
   1.2466446e+02  -1.0411661e+00
   1.2471075e+02  -7.7906886e-01
   1.2475698e+02  -5.1163073e-01
   1.2480320e+02  -2.4054060e-01
   1.2484399e+02  -5.3309301e-12
   1.2484399e+02   3.6304293e-14
   1.2489028e+02   3.6096586e-01
   1.2493623e+02   7.0813671e-01
   1.2498286e+02   1.0468553e+00
   1.2503028e+02   1.3750720e+00
   1.2507865e+02   1.6908384e+00
   1.2512721e+02   1.9863683e+00
   1.2517499e+02   2.2545150e+00
   1.2522215e+02   2.4955729e+00
   1.2526882e+02   2.7098334e+00
   1.2531511e+02   2.8974941e+00
   1.2536107e+02   3.0585488e+00
   1.2540662e+02   3.1927898e+00
   1.2545185e+02   3.3007714e+00
   1.2549684e+02   3.3830234e+00
   1.2554167e+02   3.4400669e+00
   1.2558640e+02   3.4724307e+00
   1.2563110e+02   3.4806631e+00
   1.2567584e+02   3.4653397e+00
   1.2572067e+02   3.4270680e+00
   1.2576566e+02   3.3664916e+00
   1.2581086e+02   3.2842910e+00
   1.2585636e+02   3.1811847e+00
   1.2590221e+02   3.0579276e+00
   1.2594852e+02   2.9153084e+00
   1.2599535e+02   2.7541442e+00
   1.2604250e+02   2.5765936e+00
   1.2608934e+02   2.3869327e+00
   1.2613594e+02   2.1870237e+00
   1.2618239e+02   1.9786510e+00
   1.2622876e+02   1.7635627e+00
   1.2627513e+02   1.5434809e+00
   1.2632156e+02   1.3201098e+00
   1.2636812e+02   1.0951421e+00
   1.2641488e+02   8.7026507e-01
   1.2646192e+02   6.4716656e-01
   1.2650932e+02   4.2754118e-01
   1.2655716e+02   2.1309765e-01
   1.2660555e+02   5.5679605e-03
   1.2660688e+02   1.8626593e-14
   1.2660688e+02  -3.7759830e-12
   1.2665593e+02  -2.9171891e-01
   1.2670307e+02  -5.4999470e-01
   1.2674950e+02  -7.8145315e-01
   1.2679538e+02  -9.8643747e-01
   1.2684084e+02  -1.1650589e+00
   1.2688597e+02  -1.3173848e+00
   1.2693068e+02  -1.4430188e+00
   1.2697502e+02  -1.5423230e+00
   1.2701908e+02  -1.6157698e+00
   1.2706293e+02  -1.6638280e+00
   1.2710665e+02  -1.6869789e+00
   1.2715030e+02  -1.6857287e+00
   1.2719392e+02  -1.6606170e+00
   1.2723759e+02  -1.6122219e+00
   1.2728136e+02  -1.5411643e+00
   1.2732529e+02  -1.4481097e+00
   1.2736943e+02  -1.3337700e+00
   1.2741386e+02  -1.1989030e+00
   1.2745863e+02  -1.0443119e+00
   1.2750384e+02  -8.7084221e-01
   1.2754956e+02  -6.7937803e-01
   1.2759559e+02  -4.7228939e-01
   1.2764131e+02  -2.5431583e-01
   1.2768681e+02  -2.7351485e-02
   1.2769218e+02  -4.6274824e-12
   1.2769218e+02   1.4370449e-14
   1.2773753e+02   3.2145177e-01
   1.2778224e+02   6.3542964e-01
   1.2782729e+02   9.4652535e-01
   1.2787274e+02   1.2527870e+00
   1.2791869e+02   1.5523068e+00
   1.2796523e+02   1.8431500e+00
   1.2801248e+02   2.1233428e+00
   1.2806058e+02   2.3908549e+00
   1.2810971e+02   2.6435745e+00
   1.2815837e+02   2.8715960e+00
   1.2820630e+02   3.0728610e+00
   1.2825364e+02   3.2476339e+00
   1.2830053e+02   3.3961062e+00
   1.2834707e+02   3.5184094e+00
   1.2839325e+02   3.6144693e+00
   1.2843904e+02   3.6844350e+00
   1.2848453e+02   3.7288083e+00
   1.2852981e+02   3.7480779e+00
   1.2857495e+02   3.7427349e+00
   1.2862002e+02   3.7132859e+00
   1.2866508e+02   3.6602611e+00
   1.2871020e+02   3.5842203e+00
   1.2875543e+02   3.4857561e+00
   1.2880085e+02   3.3654953e+00
   1.2884652e+02   3.2240994e+00
   1.2889250e+02   3.0622626e+00
   1.2893889e+02   2.8807087e+00
   1.2898577e+02   2.6801850e+00
   1.2903323e+02   2.4614529e+00
   1.2908058e+02   2.2294546e+00
   1.2912764e+02   1.9871254e+00
   1.2917451e+02   1.7362053e+00
   1.2922125e+02   1.4783898e+00
   1.2926796e+02   1.2153507e+00
   1.2931469e+02   9.4874295e-01
   1.2936151e+02   6.8021040e-01
   1.2940851e+02   4.1139068e-01
   1.2945574e+02   1.4391982e-01
   1.2948149e+02   1.0095952e-11
   1.2948149e+02  -1.4183099e-14
   1.2952905e+02  -3.5156701e-01
   1.2957646e+02  -6.8488303e-01
   1.2962492e+02  -1.0056956e+00
   1.2967276e+02  -1.3006428e+00
   1.2971990e+02  -1.5684536e+00
   1.2976648e+02  -1.8094495e+00
   1.2981263e+02  -2.0238536e+00
   1.2985845e+02  -2.2118232e+00
   1.2990385e+02  -2.3729645e+00
   1.2994890e+02  -2.5075805e+00
   1.2999366e+02  -2.6162052e+00
   1.3003822e+02  -2.6993566e+00
   1.3008264e+02  -2.7575542e+00
   1.3012700e+02  -2.7913339e+00
   1.3017135e+02  -2.8012569e+00
   1.3021576e+02  -2.7879169e+00
   1.3026028e+02  -2.7519447e+00
   1.3030497e+02  -2.6940103e+00
   1.3034991e+02  -2.6148255e+00
   1.3039515e+02  -2.5151433e+00
   1.3044078e+02  -2.3957573e+00
   1.3048687e+02  -2.2574992e+00
   1.3053352e+02  -2.1012336e+00
   1.3058020e+02  -1.9303148e+00
   1.3062660e+02  -1.7479601e+00
   1.3067279e+02  -1.5560328e+00
   1.3071885e+02  -1.3563367e+00
   1.3076485e+02  -1.1506439e+00
   1.3081086e+02  -9.4070371e-01
   1.3085696e+02  -7.2825108e-01
   1.3090320e+02  -5.1501323e-01
   1.3094966e+02  -3.0271604e-01
   1.3099641e+02  -9.3090646e-02
   1.3101759e+02  -7.9131979e-12
   1.3101759e+02   2.5132674e-14
   1.3106471e+02   2.9156394e-01
   1.3111176e+02   5.6457789e-01
   1.3115964e+02   8.2165809e-01
   1.3120673e+02   1.0522266e+00
   1.3125316e+02   1.2563257e+00
   1.3129907e+02   1.4341051e+00
   1.3134458e+02   1.5856407e+00
   1.3138978e+02   1.7109623e+00
   1.3143454e+02   1.8097381e+00
   1.3147895e+02   1.8824355e+00
   1.3152309e+02   1.9295100e+00
   1.3156705e+02   1.9514191e+00
   1.3161089e+02   1.9486375e+00
   1.3165466e+02   1.9216674e+00
   1.3169843e+02   1.8710460e+00
   1.3174226e+02   1.7973500e+00
   1.3178621e+02   1.7011987e+00
   1.3183032e+02   1.5832553e+00
   1.3187468e+02   1.4442278e+00
   1.3191933e+02   1.2848682e+00
   1.3196436e+02   1.1059702e+00
   1.3200984e+02   9.0836588e-01
   1.3205586e+02   6.9291895e-01
   1.3210194e+02   4.6361340e-01
   1.3214773e+02   2.2422430e-01
   1.3218907e+02   1.0009493e-11
   1.3218907e+02  -1.6653345e-15
   1.3223466e+02  -3.4120344e-01
   1.3227949e+02  -6.7348171e-01
   1.3232468e+02  -1.0027524e+00
   1.3237028e+02  -1.3270713e+00
   1.3241640e+02  -1.6445559e+00
   1.3246313e+02  -1.9532993e+00
   1.3251058e+02  -2.2513601e+00
   1.3255891e+02  -2.5367472e+00
   1.3260831e+02  -2.8073970e+00
   1.3265695e+02  -3.0512423e+00
   1.3270486e+02  -3.2679750e+00
   1.3275221e+02  -3.4579298e+00
   1.3279912e+02  -3.6213299e+00
   1.3284570e+02  -3.7583361e+00
   1.3289190e+02  -3.8688040e+00
   1.3293773e+02  -3.9529781e+00
   1.3298328e+02  -4.0113838e+00
   1.3302863e+02  -4.0445310e+00
   1.3307384e+02  -4.0529302e+00
   1.3311900e+02  -4.0371055e+00
   1.3316416e+02  -3.9976034e+00
   1.3320939e+02  -3.9349984e+00
   1.3325474e+02  -3.8498966e+00
   1.3330030e+02  -3.7429369e+00
   1.3334611e+02  -3.6147920e+00
   1.3339227e+02  -3.4661659e+00
   1.3343884e+02  -3.2977910e+00
   1.3348592e+02  -3.1104217e+00
   1.3353362e+02  -2.9048247e+00
   1.3358128e+02  -2.6854524e+00
   1.3362866e+02  -2.4554842e+00
   1.3367587e+02  -2.2167010e+00
   1.3372297e+02  -1.9708337e+00
   1.3377004e+02  -1.7195866e+00
   1.3381716e+02  -1.4646448e+00
   1.3386439e+02  -1.2076804e+00
   1.3391181e+02  -9.5035776e-01
   1.3395949e+02  -6.9433824e-01
   1.3400752e+02  -4.4128567e-01
   1.3405599e+02  -1.9287194e-01
   1.3409486e+02  -8.8065943e-12
   1.3409486e+02   6.9416695e-14
   1.3414387e+02   3.2661458e-01
   1.3419150e+02   6.2256026e-01
   1.3423839e+02   8.9136381e-01
   1.3428470e+02   1.1334377e+00
   1.3433056e+02   1.3489850e+00
   1.3437607e+02   1.5381389e+00
   1.3442118e+02   1.7005713e+00
   1.3446592e+02   1.8364279e+00
   1.3451036e+02   1.9462267e+00
   1.3455458e+02   2.0304713e+00
   1.3459865e+02   2.0896679e+00
   1.3464264e+02   2.1243401e+00
   1.3468661e+02   2.1350386e+00
   1.3473061e+02   2.1223485e+00
   1.3477471e+02   2.0868939e+00
   1.3481896e+02   2.0293412e+00
   1.3486343e+02   1.9504008e+00
   1.3490817e+02   1.8508279e+00
   1.3495327e+02   1.7314219e+00
   1.3499880e+02   1.5930252e+00
   1.3504485e+02   1.4365193e+00
   1.3509152e+02   1.2628184e+00
   1.3513788e+02   1.0772206e+00
   1.3518401e+02   8.8169579e-01
   1.3522998e+02   6.7811363e-01
   1.3527587e+02   4.6830959e-01
   1.3532174e+02   2.5409617e-01
   1.3536767e+02   3.7271366e-02
   1.3537555e+02   8.5766116e-12
   1.3537555e+02  -2.9892755e-14
   1.3542160e+02  -3.0527441e-01
   1.3546726e+02  -5.9709517e-01
   1.3551358e+02  -8.7970689e-01
   1.3556065e+02  -1.1508981e+00
   1.3560864e+02  -1.4085010e+00
   1.3565689e+02  -1.6462344e+00
   1.3570436e+02  -1.8574823e+00
   1.3575118e+02  -2.0423793e+00
   1.3579749e+02  -2.2010778e+00
   1.3584341e+02  -2.3336616e+00
   1.3588901e+02  -2.4401462e+00
   1.3593418e+02  -2.5203418e+00
   1.3597902e+02  -2.5747171e+00
   1.3602360e+02  -2.6037296e+00
   1.3606800e+02  -2.6078394e+00
   1.3611230e+02  -2.5875234e+00
   1.3615654e+02  -2.5432855e+00
   1.3620080e+02  -2.4756628e+00
   1.3624513e+02  -2.3852299e+00
   1.3628960e+02  -2.2726012e+00
   1.3633426e+02  -2.1384318e+00
   1.3637917e+02  -1.9834179e+00
   1.3642442e+02  -1.8082943e+00
   1.3647007e+02  -1.6138320e+00
   1.3651621e+02  -1.4008319e+00
   1.3656295e+02  -1.1701163e+00
   1.3660967e+02  -9.2635731e-01
   1.3665613e+02  -6.7303989e-01
   1.3670241e+02  -4.1197287e-01
   1.3674859e+02  -1.4492307e-01
   1.3677331e+02  -1.3514190e-13
   1.3677331e+02   1.0568102e-11
   1.3681945e+02   3.6073829e-01
   1.3686505e+02   7.0974850e-01
   1.3691118e+02   1.0527346e+00
   1.3695791e+02   1.3876716e+00
   1.3700537e+02   1.7126200e+00
   1.3705371e+02   2.0256030e+00
   1.3710311e+02   2.3245927e+00
   1.3715170e+02   2.5962326e+00
   1.3719957e+02   2.8403717e+00
   1.3724688e+02   3.0573865e+00
   1.3729374e+02   3.2475274e+00
   1.3734021e+02   3.4107829e+00
   1.3738620e+02   3.5469485e+00
   1.3743182e+02   3.6566103e+00
   1.3747716e+02   3.7403128e+00
   1.3752230e+02   3.7985789e+00
   1.3756731e+02   3.8319302e+00
   1.3761225e+02   3.8409012e+00
   1.3765720e+02   3.8260488e+00
   1.3770221e+02   3.7879580e+00
   1.3774735e+02   3.7272463e+00
   1.3779268e+02   3.6445660e+00
   1.3783827e+02   3.5406047e+00
   1.3788419e+02   3.4160846e+00
   1.3793051e+02   3.2717599e+00
   1.3797734e+02   3.1084121e+00
   1.3802477e+02   2.9268420e+00
   1.3807224e+02   2.7307418e+00
   1.3811944e+02   2.5235153e+00
   1.3816645e+02   2.3069883e+00
   1.3821335e+02   2.0829292e+00
   1.3826022e+02   1.8530760e+00
   1.3830712e+02   1.6191449e+00
   1.3835412e+02   1.3828374e+00
   1.3840131e+02   1.1458459e+00
   1.3844875e+02   9.0985986e-01
   1.3849653e+02   6.7657103e-01
   1.3854472e+02   4.4768030e-01
   1.3859344e+02   2.2490529e-01
   1.3864279e+02   9.9904731e-03
   1.3864515e+02   2.1108115e-14
   1.3864515e+02  -7.6553989e-12
   1.3869527e+02  -2.9973882e-01
   1.3874223e+02  -5.5755881e-01
   1.3878853e+02  -7.8832468e-01
   1.3883436e+02  -9.9248321e-01
   1.3887981e+02  -1.1701145e+00
   1.3892474e+02  -1.3206319e+00
   1.3896928e+02  -1.4445696e+00
   1.3901349e+02  -1.5424270e+00
   1.3905748e+02  -1.6146850e+00
   1.3910130e+02  -1.6618279e+00
   1.3914501e+02  -1.6843589e+00
   1.3918869e+02  -1.6828101e+00
   1.3923239e+02  -1.6577494e+00
   1.3927616e+02  -1.6097854e+00
   1.3932007e+02  -1.5395704e+00
   1.3936417e+02  -1.4478024e+00
   1.3940852e+02  -1.3352259e+00
   1.3945320e+02  -1.2026316e+00
   1.3949828e+02  -1.0508552e+00
   1.3954384e+02  -8.8077385e-01
   1.3958997e+02  -6.9330105e-01
   1.3963613e+02  -4.9237475e-01
   1.3968203e+02  -2.8137745e-01
   1.3972774e+02  -6.2205341e-02
   1.3974045e+02  -3.2404635e-14
   1.3974045e+02   8.9114202e-12
   1.3978605e+02   3.1401891e-01
   1.3983106e+02   6.1945073e-01
   1.3987647e+02   9.2073443e-01
   1.3992234e+02   1.2158433e+00
   1.3996878e+02   1.5027959e+00
   1.4001589e+02   1.7795725e+00
   1.4006382e+02   2.0440989e+00
   1.4011272e+02   2.2942218e+00
   1.4016158e+02   2.5221624e+00
   1.4020966e+02   2.7233762e+00
   1.4025711e+02   2.8980751e+00
   1.4030408e+02   3.0464431e+00
   1.4035067e+02   3.1685972e+00
   1.4039678e+02   3.2642697e+00
   1.4044247e+02   3.3338715e+00
   1.4048785e+02   3.3778950e+00
   1.4053300e+02   3.3968148e+00
   1.4057798e+02   3.3911073e+00
   1.4062288e+02   3.3612641e+00
   1.4066775e+02   3.3078016e+00
   1.4071265e+02   3.2312665e+00
   1.4075766e+02   3.1322394e+00
   1.4080283e+02   3.0113372e+00
   1.4084822e+02   2.8692128e+00
   1.4089391e+02   2.7065546e+00
   1.4093997e+02   2.5240836e+00
   1.4098649e+02   2.3225482e+00
   1.4103356e+02   2.1027162e+00
   1.4108109e+02   1.8663790e+00
   1.4112832e+02   1.6193038e+00
   1.4117532e+02   1.3633067e+00
   1.4122217e+02   1.1001255e+00
   1.4126896e+02   8.3147306e-01
   1.4131575e+02   5.5904561e-01
   1.4136262e+02   2.8452835e-01
   1.4140963e+02   9.6006199e-03
   1.4141128e+02   9.1478266e-12
   1.4141128e+02  -1.4508273e-12
   1.4145851e+02  -3.6346565e-01
   1.4150532e+02  -7.0993600e-01
   1.4155296e+02  -1.0461972e+00
   1.4160159e+02  -1.3700917e+00
   1.4165013e+02  -1.6720347e+00
   1.4169792e+02  -1.9465051e+00
   1.4174509e+02  -2.1938240e+00
   1.4179177e+02  -2.4142754e+00
   1.4183809e+02  -2.6080530e+00
   1.4188391e+02  -2.7745556e+00
   1.4192932e+02  -2.9143486e+00
   1.4197443e+02  -3.0279905e+00
   1.4201930e+02  -3.1160094e+00
   1.4206402e+02  -3.1789270e+00
   1.4210865e+02  -3.2172747e+00
   1.4215326e+02  -3.2316048e+00
   1.4219791e+02  -3.2224984e+00
   1.4224265e+02  -3.1905701e+00
   1.4228755e+02  -3.1364715e+00
   1.4233268e+02  -3.0608929e+00
   1.4237811e+02  -2.9645640e+00
   1.4242389e+02  -2.8482525e+00
   1.4247013e+02  -2.7127622e+00
   1.4251691e+02  -2.5589275e+00
   1.4256422e+02  -2.3881085e+00
   1.4261121e+02  -2.2051491e+00
   1.4265797e+02  -2.0119598e+00
   1.4270458e+02  -1.8103660e+00
   1.4275112e+02  -1.6021563e+00
   1.4279766e+02  -1.3890931e+00
   1.4284427e+02  -1.1729210e+00
   1.4289102e+02  -9.5537381e-01
   1.4293798e+02  -7.3818095e-01
   1.4298523e+02  -5.2307382e-01
   1.4303284e+02  -3.1179274e-01
   1.4308091e+02  -1.0609511e-01
   1.4310660e+02  -2.3356317e-14
   1.4310660e+02   7.3863415e-12
   1.4315523e+02   2.8483363e-01
   1.4320274e+02   5.4135219e-01
   1.4324949e+02   7.7103726e-01
   1.4329566e+02   9.7415010e-01
   1.4334137e+02   1.1508062e+00
   1.4338668e+02   1.3009368e+00
   1.4343150e+02   1.4242196e+00
   1.4347592e+02   1.5211493e+00
   1.4352005e+02   1.5921935e+00
   1.4356395e+02   1.6378107e+00
   1.4360769e+02   1.6584690e+00
   1.4365134e+02   1.6546603e+00
   1.4369496e+02   1.6269080e+00
   1.4373861e+02   1.5757742e+00
   1.4378234e+02   1.5018628e+00
   1.4382621e+02   1.4058222e+00
   1.4387028e+02   1.2883471e+00
   1.4391461e+02   1.1501781e+00
   1.4395927e+02   9.9210120e-01
   1.4400434e+02   8.1494550e-01
   1.4404990e+02   6.1957895e-01
   1.4409605e+02   4.0690166e-01
   1.4414210e+02   1.8181941e-01
   1.4417778e+02   9.3421659e-12
   1.4417778e+02  -7.5467410e-14
   1.4422359e+02  -3.2862885e-01
   1.4426858e+02  -6.4951454e-01
   1.4431388e+02  -9.6835229e-01
   1.4435955e+02  -1.2831792e+00
   1.4440567e+02  -1.5920832e+00
   1.4445235e+02  -1.8931302e+00
   1.4449968e+02  -2.1843539e+00
   1.4454780e+02  -2.4637415e+00
   1.4459688e+02  -2.7292123e+00
   1.4464628e+02  -2.9746110e+00
   1.4469487e+02  -3.1928658e+00
   1.4474279e+02  -3.3842418e+00
   1.4479020e+02  -3.5490067e+00
   1.4483720e+02  -3.6873368e+00
   1.4488377e+02  -3.7990677e+00
   1.4492990e+02  -3.8844285e+00
   1.4497569e+02  -3.9439512e+00
   1.4502123e+02  -3.9781401e+00
   1.4506660e+02  -3.9874918e+00
   1.4511187e+02  -3.9725110e+00
   1.4515711e+02  -3.9337211e+00
   1.4520237e+02  -3.8716713e+00
   1.4524773e+02  -3.7869407e+00
   1.4529324e+02  -3.6801410e+00
   1.4533898e+02  -3.5519173e+00
   1.4538501e+02  -3.4029469e+00
   1.4543142e+02  -3.2339369e+00
   1.4547828e+02  -3.0456192e+00
   1.4552569e+02  -2.8387425e+00
   1.4557362e+02  -2.6147626e+00
   1.4562124e+02  -2.3794641e+00
   1.4566862e+02  -2.1346634e+00
   1.4571586e+02  -1.8820909e+00
   1.4576302e+02  -1.6234477e+00
   1.4581019e+02  -1.3604134e+00
   1.4585743e+02  -1.0946533e+00
   1.4590481e+02  -8.2782279e-01
   1.4595242e+02  -5.6157273e-01
   1.4600034e+02  -2.9755396e-01
   1.4604863e+02  -3.7422447e-02
   1.4605570e+02  -3.8226367e-14
   1.4605570e+02   9.5752573e-12
   1.4610447e+02   3.4595312e-01
   1.4615302e+02   6.7008931e-01
   1.4620088e+02   9.6797128e-01
   1.4624804e+02   1.2386455e+00
   1.4629464e+02   1.4824313e+00
   1.4634081e+02   1.6995438e+00
   1.4638655e+02   1.8897658e+00
   1.4643182e+02   2.0529666e+00
   1.4647673e+02   2.1897152e+00
   1.4652135e+02   2.3005426e+00
   1.4656578e+02   2.3859625e+00
   1.4661007e+02   2.4464920e+00
   1.4665430e+02   2.4826657e+00
   1.4669852e+02   2.4950451e+00
   1.4674279e+02   2.4842253e+00
   1.4678718e+02   2.4508398e+00
   1.4683174e+02   2.3955628e+00
   1.4687653e+02   2.3191116e+00
   1.4692163e+02   2.2222465e+00
   1.4696711e+02   2.1057701e+00
   1.4701305e+02   1.9705256e+00
   1.4705954e+02   1.8173916e+00
   1.4710637e+02   1.6485308e+00
   1.4715291e+02   1.4681448e+00
   1.4719923e+02   1.2781513e+00
   1.4724543e+02   1.0803976e+00
   1.4729156e+02   8.7669797e-01
   1.4733771e+02   6.6884449e-01
   1.4738393e+02   4.5861500e-01
   1.4743030e+02   2.4778031e-01
   1.4747689e+02   3.8110996e-02
   1.4748544e+02   3.5825509e-14
   1.4748544e+02  -8.0501716e-12
   1.4753232e+02  -2.9502410e-01
   1.4757894e+02  -5.7276774e-01
   1.4762648e+02  -8.3760725e-01
   1.4767463e+02  -1.0848960e+00
   1.4772199e+02  -1.3055962e+00
   1.4776869e+02  -1.4997781e+00
   1.4781488e+02  -1.6675849e+00
   1.4786066e+02  -1.8090887e+00
   1.4790597e+02  -1.9239786e+00
   1.4795085e+02  -2.0124836e+00
   1.4799539e+02  -2.0750707e+00
   1.4803967e+02  -2.1121907e+00
   1.4808376e+02  -2.1242974e+00
   1.4812773e+02  -2.1118627e+00
   1.4817165e+02  -2.0753868e+00
   1.4821557e+02  -2.0154046e+00
   1.4825956e+02  -1.9324903e+00
   1.4830366e+02  -1.8272601e+00
   1.4834795e+02  -1.7003735e+00
   1.4839248e+02  -1.5525336e+00
   1.4843731e+02  -1.3844860e+00
   1.4848253e+02  -1.1970162e+00
   1.4852822e+02  -9.9094530e-01
   1.4857447e+02  -7.6712295e-01
   1.4862092e+02  -5.2887870e-01
   1.4866710e+02  -2.8076461e-01
   1.4871308e+02  -2.4634206e-02
   1.4871743e+02  -1.0306866e-11
   1.4871743e+02   2.9108660e-15
   1.4876329e+02   3.5033620e-01
   1.4880851e+02   6.9172196e-01
   1.4885412e+02   1.0295182e+00
   1.4890018e+02   1.3617542e+00
   1.4894680e+02   1.6865205e+00
   1.4899408e+02   2.0018824e+00
   1.4904215e+02   2.3058685e+00
   1.4909118e+02   2.5964549e+00
   1.4914075e+02   2.8682351e+00
   1.4918952e+02   3.1122017e+00
   1.4923761e+02   3.3286363e+00
   1.4928519e+02   3.5178544e+00
   1.4933232e+02   3.6798955e+00
   1.4937890e+02   3.8145082e+00
   1.4942505e+02   3.9223203e+00
   1.4947086e+02   4.0038989e+00
   1.4951643e+02   4.0597743e+00
   1.4956183e+02   4.0904661e+00
   1.4960714e+02   4.0964999e+00
   1.4965242e+02   4.0784189e+00
   1.4969773e+02   4.0367908e+00
   1.4974313e+02   3.9722134e+00
   1.4978871e+02   3.8853168e+00
   1.4983451e+02   3.7767650e+00
   1.4988061e+02   3.6472551e+00
   1.4992709e+02   3.4975152e+00
   1.4997403e+02   3.3282997e+00
   1.5002153e+02   3.1403822e+00
   1.5006948e+02   2.9355777e+00
   1.5011712e+02   2.7190171e+00
   1.5016453e+02   2.4925499e+00
   1.5021180e+02   2.2579431e+00
   1.5025900e+02   2.0169301e+00
   1.5030621e+02   1.7712202e+00
   1.5035350e+02   1.5225052e+00
   1.5040094e+02   1.2724660e+00
   1.5044861e+02   1.0227770e+00
   1.5049659e+02   7.7511236e-01
   1.5054497e+02   5.3115071e-01
   1.5059383e+02   2.9258227e-01
   1.5064330e+02   6.1116846e-02
   1.5065679e+02   8.1640111e-12
   1.5065679e+02  -1.5779045e-14
   1.5070698e+02  -3.1425960e-01
   1.5075438e+02  -5.8795980e-01
   1.5080112e+02  -8.3424924e-01
   1.5084736e+02  -1.0535916e+00
   1.5089308e+02  -1.2455680e+00
   1.5093828e+02  -1.4102247e+00
   1.5098307e+02  -1.5481365e+00
   1.5102755e+02  -1.6598275e+00
   1.5107179e+02  -1.7457981e+00
   1.5111586e+02  -1.8065492e+00
   1.5115984e+02  -1.8425979e+00
   1.5120377e+02  -1.8544888e+00
   1.5124773e+02  -1.8428008e+00
   1.5129177e+02  -1.8081528e+00
   1.5133594e+02  -1.7512069e+00
   1.5138032e+02  -1.6726704e+00
   1.5142496e+02  -1.5732972e+00
   1.5146993e+02  -1.4538874e+00
   1.5151531e+02  -1.3152860e+00
   1.5156118e+02  -1.1583804e+00
   1.5160764e+02  -9.8409448e-01
   1.5165404e+02  -7.9664396e-01
   1.5170018e+02  -5.9896047e-01
   1.5174614e+02  -3.9294858e-01
   1.5179200e+02  -1.8046821e-01
   1.5183015e+02  -3.3945069e-14
   1.5183015e+02   8.6308738e-12
   1.5187598e+02   3.0685959e-01
   1.5192135e+02   6.0284092e-01
   1.5196723e+02   8.9203137e-01
   1.5201373e+02   1.1723056e+00
   1.5206095e+02   1.4415814e+00
   1.5210905e+02   1.6977102e+00
   1.5215821e+02   1.9384477e+00
   1.5220662e+02   2.1528187e+00
   1.5225432e+02   2.3403915e+00
   1.5230146e+02   2.5013637e+00
   1.5234817e+02   2.6358520e+00
   1.5239431e+02   2.7434413e+00
   1.5243998e+02   2.8246277e+00
   1.5248529e+02   2.8799074e+00
   1.5253033e+02   2.9097481e+00
   1.5257516e+02   2.9146137e+00
   1.5261987e+02   2.8949809e+00
   1.5266452e+02   2.8513497e+00
   1.5270917e+02   2.7842513e+00
   1.5275388e+02   2.6942520e+00
   1.5279872e+02   2.5819566e+00
   1.5284374e+02   2.4480089e+00
   1.5288902e+02   2.2930921e+00
   1.5293462e+02   2.1179271e+00
   1.5298062e+02   1.9232688e+00
   1.5302711e+02   1.7099005e+00
   1.5307419e+02   1.4786251e+00
   1.5312135e+02   1.2335853e+00
   1.5316823e+02   9.7875520e-01
   1.5321493e+02   7.1594021e-01
   1.5326151e+02   4.4689646e-01
   1.5330804e+02   1.7336101e-01
   1.5333729e+02   3.9912518e-14
   1.5333729e+02  -1.0763140e-11
   1.5338386e+02  -3.6557458e-01
   1.5342997e+02  -7.1785121e-01
   1.5347671e+02  -1.0626273e+00
   1.5352417e+02  -1.3978386e+00
   1.5357250e+02  -1.7215231e+00
   1.5362188e+02  -2.0316747e+00
   1.5367071e+02  -2.3158903e+00
   1.5371881e+02  -2.5723472e+00
   1.5376633e+02  -2.8014092e+00
   1.5381340e+02  -3.0033414e+00
   1.5385991e+02  -3.1776055e+00
   1.5390595e+02  -3.3246560e+00
   1.5395162e+02  -3.4450982e+00
   1.5399700e+02  -3.5394854e+00
   1.5404219e+02  -3.6083479e+00
   1.5408724e+02  -3.6522147e+00
   1.5413223e+02  -3.6716278e+00
   1.5417722e+02  -3.6671517e+00
   1.5422228e+02  -3.6393801e+00
   1.5426746e+02  -3.5889403e+00
   1.5431283e+02  -3.5164952e+00
   1.5435847e+02  -3.4227448e+00
   1.5440443e+02  -3.3084255e+00
   1.5445081e+02  -3.1743076e+00
   1.5449768e+02  -3.0211917e+00
   1.5454516e+02  -2.8499007e+00
   1.5459267e+02  -2.6640691e+00
   1.5463991e+02  -2.4669929e+00
   1.5468696e+02  -2.2605215e+00
   1.5473390e+02  -2.0464467e+00
   1.5478081e+02  -1.8265288e+00
   1.5482775e+02  -1.6025052e+00
   1.5487480e+02  -1.3760986e+00
   1.5492203e+02  -1.1490224e+00
   1.5496952e+02  -9.2298742e-01
   1.5501734e+02  -6.9970776e-01
   1.5506559e+02  -4.8090770e-01
   1.5511435e+02  -2.6833021e-01
   1.5516376e+02  -6.3747826e-02
   1.5517979e+02  -6.8306472e-14
   1.5517979e+02   7.0855821e-12
   1.5522997e+02   2.8543848e-01
   1.5527699e+02   5.2936727e-01
   1.5532337e+02   7.4614476e-01
   1.5536929e+02   9.3615906e-01
   1.5541465e+02   1.0988112e+00
   1.5545952e+02   1.2344722e+00
   1.5550401e+02   1.3436622e+00
   1.5554820e+02   1.4268641e+00
   1.5559217e+02   1.4845502e+00
   1.5563599e+02   1.5172029e+00
   1.5567972e+02   1.5253282e+00
   1.5572342e+02   1.5094641e+00
   1.5576716e+02   1.4701875e+00
   1.5581098e+02   1.4081182e+00
   1.5585495e+02   1.3239214e+00
   1.5589912e+02   1.2183095e+00
   1.5594357e+02   1.0920423e+00
   1.5598835e+02   9.4592682e-01
   1.5603355e+02   7.8081479e-01
   1.5607926e+02   5.9759941e-01
   1.5612556e+02   3.9720880e-01
   1.5617167e+02   1.8491450e-01
   1.5621006e+02   1.0075274e-14
   1.5621006e+02  -8.9063756e-12
   1.5625593e+02  -3.1631077e-01
   1.5630099e+02  -6.2491359e-01
   1.5634637e+02  -9.3118918e-01
   1.5639213e+02  -1.2331461e+00
   1.5643836e+02  -1.5288408e+00
   1.5648516e+02  -1.8163036e+00
   1.5653263e+02  -2.0935276e+00
   1.5658091e+02  -2.3584516e+00
   1.5663019e+02  -2.6089352e+00
   1.5667966e+02  -2.8383327e+00
   1.5672834e+02  -3.0406804e+00
   1.5677638e+02  -3.2162026e+00
   1.5682391e+02  -3.3651174e+00
   1.5687097e+02  -3.4873643e+00
   1.5691749e+02  -3.5829165e+00
   1.5696359e+02  -3.6523312e+00
   1.5700937e+02  -3.6961188e+00
   1.5705492e+02  -3.7147670e+00
   1.5710031e+02  -3.7087630e+00
   1.5714560e+02  -3.6786068e+00
   1.5719087e+02  -3.6248215e+00
   1.5723619e+02  -3.5479586e+00
   1.5728160e+02  -3.4486024e+00
   1.5732719e+02  -3.3273713e+00
   1.5737302e+02  -3.1849187e+00
   1.5741915e+02  -3.0219310e+00
   1.5746567e+02  -2.8391249e+00
   1.5751266e+02  -2.6372417e+00
   1.5756022e+02  -2.4170381e+00
   1.5760812e+02  -2.1810881e+00
   1.5765572e+02  -1.9344998e+00
   1.5770310e+02  -1.6790703e+00
   1.5775034e+02  -1.4165267e+00
   1.5779753e+02  -1.1485707e+00
   1.5784473e+02  -8.7688673e-01
   1.5789202e+02  -6.0314758e-01
   1.5793947e+02  -3.2901921e-01
   1.5798716e+02  -5.6165610e-02
   1.5799707e+02  -3.3660574e-14
   1.5799707e+02   1.0257836e-11
   1.5804508e+02   3.6000752e-01
   1.5809277e+02   7.0105312e-01
   1.5814150e+02   1.0300657e+00
   1.5819012e+02   1.3367913e+00
   1.5823799e+02   1.6159060e+00
   1.5828525e+02   1.8677176e+00
   1.5833205e+02   2.0924982e+00
   1.5837831e+02   2.2897286e+00
   1.5842407e+02   2.4596730e+00
   1.5846944e+02   2.6029429e+00
   1.5851451e+02   2.7200937e+00
   1.5855936e+02   2.8116542e+00
   1.5860406e+02   2.8781501e+00
   1.5864869e+02   2.9201197e+00
   1.5869330e+02   2.9381248e+00
   1.5873795e+02   2.9327578e+00
   1.5878272e+02   2.9046470e+00
   1.5882765e+02   2.8544594e+00
   1.5887281e+02   2.7829029e+00
   1.5891828e+02   2.6907269e+00
   1.5896412e+02   2.5787209e+00
   1.5901043e+02   2.4477129e+00
   1.5905729e+02   2.2985643e+00
   1.5910454e+02   2.1331876e+00
   1.5915150e+02   1.9559162e+00
   1.5919823e+02   1.7686705e+00
   1.5924482e+02   1.5732940e+00
   1.5929136e+02   1.3715947e+00
   1.5933790e+02   1.1653555e+00
   1.5938452e+02   9.5634278e-01
   1.5943129e+02   7.4631347e-01
   1.5947827e+02   5.3702196e-01
   1.5952556e+02   3.3022676e-01
   1.5957322e+02   1.2769801e-01
   1.5960425e+02   7.3422934e-12
   1.5960425e+02  -3.4833247e-14
   1.5965238e+02  -2.8178155e-01
   1.5970066e+02  -5.4339784e-01
   1.5974811e+02  -7.7810743e-01
   1.5979489e+02  -9.8598091e-01
   1.5984114e+02  -1.1671711e+00
   1.5988691e+02  -1.3215872e+00
   1.5993213e+02  -1.4488867e+00
   1.5997690e+02  -1.5495897e+00
   1.6002133e+02  -1.6241723e+00
   1.6006548e+02  -1.6730888e+00
   1.6010945e+02  -1.6967963e+00
   1.6015329e+02  -1.6957699e+00
   1.6019707e+02  -1.6705142e+00
   1.6024084e+02  -1.6215695e+00
   1.6028467e+02  -1.5495172e+00
   1.6032861e+02  -1.4549826e+00
   1.6037273e+02  -1.3386369e+00
   1.6041707e+02  -1.2011974e+00
   1.6046172e+02  -1.0434273e+00
   1.6050674e+02  -8.6613345e-01
   1.6055221e+02  -6.7016355e-01
   1.6059822e+02  -4.5639971e-01
   1.6064457e+02  -2.2736783e-01
   1.6068839e+02  -9.5129737e-12
   1.6068839e+02   1.1535217e-13
   1.6073445e+02   3.3600255e-01
   1.6077961e+02   6.6395569e-01
   1.6082505e+02   9.9023575e-01
   1.6087086e+02   1.3128838e+00
   1.6091710e+02   1.6299960e+00
   1.6096388e+02   1.9396494e+00
   1.6101130e+02   2.2398927e+00
   1.6105948e+02   2.5287337e+00
   1.6110860e+02   2.8041202e+00
   1.6115859e+02   3.0626746e+00
   1.6120772e+02   3.2936107e+00
   1.6125616e+02   3.4971825e+00
   1.6130403e+02   3.6737171e+00
   1.6135149e+02   3.8234299e+00
   1.6139838e+02   3.9459085e+00
   1.6144481e+02   4.0417290e+00
   1.6149088e+02   4.1114551e+00
   1.6153669e+02   4.1556104e+00
   1.6158232e+02   4.1747049e+00
   1.6162783e+02   4.1692524e+00
   1.6167331e+02   4.1397829e+00
   1.6171880e+02   4.0868498e+00
   1.6176438e+02   4.0110354e+00
   1.6181011e+02   3.9129532e+00
   1.6185607e+02   3.7932493e+00
   1.6190231e+02   3.6526018e+00
   1.6194892e+02   3.4917184e+00
   1.6199598e+02   3.3113316e+00
   1.6204359e+02   3.1121911e+00
   1.6209186e+02   2.8950513e+00
   1.6213992e+02   2.6656439e+00
   1.6218773e+02   2.4263072e+00
   1.6223539e+02   2.1788087e+00
   1.6228297e+02   1.9248787e+00
   1.6233055e+02   1.6662238e+00
   1.6237820e+02   1.4045333e+00
   1.6242600e+02   1.1414853e+00
   1.6247403e+02   8.7875158e-01
   1.6252236e+02   6.1800223e-01
   1.6257108e+02   3.6091117e-01
   1.6262029e+02   1.0916202e-01
   1.6264223e+02   8.8858504e-12
   1.6264223e+02  -7.6938456e-14
   1.6269205e+02  -3.3419723e-01
   1.6274011e+02  -6.3466439e-01
   1.6278743e+02  -9.0756664e-01
   1.6283418e+02  -1.1533785e+00
   1.6288049e+02  -1.3723128e+00
   1.6292622e+02  -1.5635823e+00
   1.6297148e+02  -1.7277695e+00
   1.6301636e+02  -1.8654501e+00
   1.6306097e+02  -1.9771525e+00
   1.6310537e+02  -2.0633890e+00
   1.6314964e+02  -2.1246763e+00
   1.6319383e+02  -2.1615504e+00
   1.6323802e+02  -2.1745756e+00
   1.6328225e+02  -2.1643512e+00
   1.6332660e+02  -2.1315165e+00
   1.6337112e+02  -2.0767537e+00
   1.6341587e+02  -2.0007892e+00
   1.6346092e+02  -1.9043950e+00
   1.6350634e+02  -1.7883876e+00
   1.6355222e+02  -1.6536261e+00
   1.6359865e+02  -1.5010086e+00
   1.6364563e+02  -1.3318874e+00
   1.6369232e+02  -1.1511911e+00
   1.6373879e+02  -9.6088956e-01
   1.6378512e+02  -7.6287336e-01
   1.6383139e+02  -5.5900005e-01
   1.6387766e+02  -3.5110513e-01
   1.6392402e+02  -1.4101056e-01
   1.6395513e+02  -2.0150548e-14
   1.6395513e+02   8.2071294e-12
   1.6400163e+02   2.9771839e-01
   1.6404788e+02   5.8118314e-01
   1.6409487e+02   8.5393165e-01
   1.6414274e+02   1.1136566e+00
   1.6419157e+02   1.3576135e+00
   1.6423956e+02   1.5747908e+00
   1.6428685e+02   1.7652444e+00
   1.6433359e+02   1.9291431e+00
   1.6437989e+02   2.0665435e+00
   1.6442561e+02   2.1770063e+00
   1.6447088e+02   2.2610548e+00
   1.6451578e+02   2.3191672e+00
   1.6456042e+02   2.3517972e+00
   1.6460486e+02   2.3593986e+00
   1.6464917e+02   2.3424414e+00
   1.6469342e+02   2.3014223e+00
   1.6473766e+02   2.2368716e+00
   1.6478197e+02   2.1493578e+00
   1.6482639e+02   2.0394906e+00
   1.6487099e+02   1.9079219e+00
   1.6491583e+02   1.7553463e+00
   1.6496098e+02   1.5824994e+00
   1.6500652e+02   1.3901554e+00
   1.6505253e+02   1.1791224e+00
   1.6509911e+02   9.5023403e-01
   1.6514607e+02   7.0585939e-01
   1.6519276e+02   4.5154610e-01
   1.6523924e+02   1.8916799e-01
   1.6527198e+02   3.7109205e-14
   1.6527198e+02  -1.0553308e-11
   1.6531834e+02  -3.6058793e-01
   1.6536405e+02  -7.1054504e-01
   1.6541020e+02  -1.0558928e+00
   1.6545688e+02  -1.3946102e+00
   1.6550419e+02  -1.7247552e+00
   1.6555225e+02  -2.0443567e+00
   1.6560122e+02  -2.3514021e+00
   1.6565131e+02  -2.6438198e+00
   1.6570064e+02  -2.9085872e+00
   1.6574925e+02  -3.1452659e+00
   1.6579729e+02  -3.3542314e+00
   1.6584463e+02  -3.5347695e+00
   1.6589137e+02  -3.6875720e+00
   1.6593765e+02  -3.8133265e+00
   1.6598357e+02  -3.9126278e+00
   1.6602923e+02  -3.9860227e+00
   1.6607470e+02  -4.0340396e+00
   1.6612006e+02  -4.0572081e+00
   1.6616536e+02  -4.0560720e+00
   1.6621069e+02  -4.0311981e+00
   1.6625610e+02  -3.9831819e+00
   1.6630165e+02  -3.9126510e+00
   1.6634741e+02  -3.8202672e+00
   1.6639346e+02  -3.7067263e+00
   1.6643986e+02  -3.5727569e+00
   1.6648671e+02  -3.4191169e+00
   1.6653409e+02  -3.2465871e+00
   1.6658212e+02  -3.0559616e+00
   1.6663001e+02  -2.8521015e+00
   1.6667764e+02  -2.6376357e+00
   1.6672511e+02  -2.4143799e+00
   1.6677249e+02  -2.1841038e+00
   1.6681986e+02  -1.9485494e+00
   1.6686730e+02  -1.7094382e+00
   1.6691487e+02  -1.4684781e+00
   1.6696266e+02  -1.2273692e+00
   1.6701074e+02  -9.8780938e-01
   1.6705919e+02  -7.5149987e-01
   1.6710812e+02  -5.2015230e-01
   1.6715762e+02  -2.9549683e-01
   1.6720783e+02  -7.9293070e-02
   1.6722706e+02  -5.3290705e-15
   1.6722706e+02   7.3986373e-12
   1.6727812e+02   2.9701691e-01
   1.6732534e+02   5.4732249e-01
   1.6737188e+02   7.6976530e-01
   1.6741773e+02   9.6405271e-01
   1.6746302e+02   1.1308988e+00
   1.6750786e+02   1.2709011e+00
   1.6755235e+02   1.3845844e+00
   1.6759658e+02   1.4724425e+00
   1.6764063e+02   1.5349656e+00
   1.6768455e+02   1.5726578e+00
   1.6772841e+02   1.5860493e+00
   1.6777227e+02   1.5757043e+00
   1.6781619e+02   1.5422271e+00
   1.6786022e+02   1.4862654e+00
   1.6790444e+02   1.4085132e+00
   1.6794889e+02   1.3097119e+00
   1.6799364e+02   1.1906506e+00
   1.6803877e+02   1.0521654e+00
   1.6808437e+02   8.9513713e-01
   1.6813051e+02   7.2048681e-01
   1.6817707e+02   5.3021990e-01
   1.6822334e+02   3.2918654e-01
   1.6826941e+02   1.1934991e-01
   1.6829487e+02   3.0114800e-14
   1.6829487e+02  -8.5691593e-12
   1.6834081e+02  -3.0756105e-01
   1.6838612e+02  -6.0635042e-01
   1.6843184e+02  -9.0083547e-01
   1.6847803e+02  -1.1889478e+00
   1.6852480e+02  -1.4686635e+00
   1.6857227e+02  -1.7379168e+00
   1.6862056e+02  -1.9945821e+00
   1.6866986e+02  -2.2364470e+00
   1.6871929e+02  -2.4565328e+00
   1.6876794e+02  -2.6495062e+00
   1.6881596e+02  -2.8155397e+00
   1.6886335e+02  -2.9543881e+00
   1.6891008e+02  -3.0661579e+00
   1.6895629e+02  -3.1514564e+00
   1.6900211e+02  -3.2108100e+00
   1.6904762e+02  -3.2447018e+00
   1.6909290e+02  -3.2536012e+00
   1.6913803e+02  -3.2379838e+00
   1.6918309e+02  -3.1983436e+00
   1.6922813e+02  -3.1352018e+00
   1.6927321e+02  -3.0491119e+00
   1.6931841e+02  -2.9406631e+00
   1.6936378e+02  -2.8104817e+00
   1.6940939e+02  -2.6592313e+00
   1.6945531e+02  -2.4876113e+00
   1.6950162e+02  -2.2963536e+00
   1.6954841e+02  -2.0862170e+00
   1.6959577e+02  -1.8579782e+00
   1.6964354e+02  -1.6139222e+00
   1.6969101e+02  -1.3596201e+00
   1.6973828e+02  -1.0968965e+00
   1.6978541e+02  -8.2750544e-01
   1.6983249e+02  -5.5317899e-01
   1.6987959e+02  -2.7563476e-01
   1.6992620e+02  -9.0394914e-12
   1.6992620e+02   1.7081891e-12
   1.6997339e+02   3.6778424e-01
   1.7002028e+02   7.2079282e-01
   1.7006792e+02   1.0645504e+00
   1.7011646e+02   1.3969419e+00
   1.7016607e+02   1.7159714e+00
   1.7021509e+02   2.0085163e+00
   1.7026339e+02   2.2730552e+00
   1.7031112e+02   2.5099526e+00
   1.7035812e+02   2.7182835e+00
   1.7040453e+02   2.8988217e+00
   1.7045048e+02   3.0522677e+00
   1.7049608e+02   3.1792235e+00
   1.7054140e+02   3.2802405e+00
   1.7058653e+02   3.3558509e+00
   1.7063155e+02   3.4065879e+00
   1.7067651e+02   3.4330000e+00
   1.7072148e+02   3.4356601e+00
   1.7076652e+02   3.4151719e+00
   1.7081170e+02   3.3721741e+00
   1.7085708e+02   3.3073428e+00
   1.7090273e+02   3.2213926e+00
   1.7094872e+02   3.1150762e+00
   1.7099513e+02   2.9891826e+00
   1.7104206e+02   2.8445327e+00
   1.7108960e+02   2.6819727e+00
   1.7113719e+02   2.5050691e+00
   1.7118451e+02   2.3170569e+00
   1.7123166e+02   2.1198121e+00
   1.7127870e+02   1.9151537e+00
   1.7132572e+02   1.7048696e+00
   1.7137279e+02   1.4907255e+00
   1.7141997e+02   1.2744728e+00
   1.7146735e+02   1.0578548e+00
   1.7151500e+02   8.4261391e-01
   1.7156300e+02   6.3049764e-01
   1.7161144e+02   4.2326680e-01
   1.7166042e+02   2.2270489e-01
   1.7171007e+02   3.0630599e-02
   1.7171830e+02   3.0621339e-14
   1.7171830e+02  -6.6965739e-12
   1.7176875e+02  -2.7505106e-01
   1.7181606e+02  -5.0916341e-01
   1.7186273e+02  -7.1591517e-01
   1.7190869e+02  -8.9478758e-01
   1.7195403e+02  -1.0462161e+00
   1.7199889e+02  -1.1707839e+00
   1.7204337e+02  -1.2689957e+00
   1.7208755e+02  -1.3413201e+00
   1.7213151e+02  -1.3882190e+00
   1.7217532e+02  -1.4101670e+00
   1.7221904e+02  -1.4076641e+00
   1.7226274e+02  -1.3812445e+00
   1.7230647e+02  -1.3314824e+00
   1.7235030e+02  -1.2589960e+00
   1.7239426e+02  -1.1644496e+00
   1.7243844e+02  -1.0485557e+00
   1.7248289e+02  -9.1207457e-01
   1.7252767e+02  -7.5581381e-01
   1.7257288e+02  -5.8062607e-01
   1.7261859e+02  -3.8740508e-01
   1.7266490e+02  -1.7707894e-01
   1.7270187e+02  -8.7975183e-12
   1.7270187e+02   9.2731378e-14
   1.7274811e+02   3.1915078e-01
   1.7279339e+02   6.3154004e-01
   1.7283893e+02   9.4309132e-01
   1.7288479e+02   1.2518352e+00
   1.7293105e+02   1.5558463e+00
   1.7297780e+02   1.8531813e+00
   1.7302512e+02   2.1418702e+00
   1.7307315e+02   2.4199033e+00
   1.7312203e+02   2.6852136e+00
   1.7317193e+02   2.9356509e+00
   1.7322194e+02   3.1639592e+00
   1.7327116e+02   3.3648047e+00
   1.7331974e+02   3.5384481e+00
   1.7336769e+02   3.6847720e+00
   1.7341499e+02   3.8038004e+00
   1.7346176e+02   3.8961988e+00
   1.7350812e+02   3.9625414e+00
   1.7355418e+02   4.0033479e+00
   1.7360001e+02   4.0191166e+00
   1.7364570e+02   4.0103450e+00
   1.7369131e+02   3.9775435e+00
   1.7373691e+02   3.9212446e+00
   1.7378257e+02   3.8420084e+00
   1.7382835e+02   3.7404260e+00
   1.7387431e+02   3.6171216e+00
   1.7392054e+02   3.4727517e+00
   1.7396709e+02   3.3080038e+00
   1.7401406e+02   3.1235921e+00
   1.7406154e+02   2.9202512e+00
   1.7410963e+02   2.6987251e+00
   1.7415791e+02   2.4625096e+00
   1.7420590e+02   2.2159642e+00
   1.7425371e+02   1.9608710e+00
   1.7430139e+02   1.6989526e+00
   1.7434905e+02   1.4319071e+00
   1.7439674e+02   1.1614150e+00
   1.7444455e+02   8.8914503e-01
   1.7449255e+02   6.1675870e-01
   1.7454083e+02   3.4591524e-01
   1.7458945e+02   7.8276203e-02
   1.7460391e+02   9.8034081e-12
   1.7460391e+02  -1.7069679e-15
   1.7465298e+02  -3.5346881e-01
   1.7470187e+02  -6.8571909e-01
   1.7475062e+02  -9.9528810e-01
   1.7479864e+02  -1.2770582e+00
   1.7484606e+02  -1.5313194e+00
   1.7489278e+02  -1.7571815e+00
   1.7493888e+02  -1.9552142e+00
   1.7498451e+02  -2.1261226e+00
   1.7502976e+02  -2.2705087e+00
   1.7507472e+02  -2.3889192e+00
   1.7511948e+02  -2.4818800e+00
   1.7516410e+02  -2.5499174e+00
   1.7520865e+02  -2.5935740e+00
   1.7525320e+02  -2.6134180e+00
   1.7529780e+02  -2.6100509e+00
   1.7534251e+02  -2.5841116e+00
   1.7538740e+02  -2.5362801e+00
   1.7543253e+02  -2.4672791e+00
   1.7547798e+02  -2.3778744e+00
   1.7552381e+02  -2.2688745e+00
   1.7557011e+02  -2.1411282e+00
   1.7561698e+02  -1.9955207e+00
   1.7566426e+02  -1.8339550e+00
   1.7571125e+02  -1.6607483e+00
   1.7575803e+02  -1.4778446e+00
   1.7580468e+02  -1.2871142e+00
   1.7585127e+02  -1.0903930e+00
   1.7589789e+02  -8.8949316e-01
   1.7594459e+02  -6.8621179e-01
   1.7599145e+02  -4.8233837e-01
   1.7603854e+02  -2.7966179e-01
   1.7608594e+02  -7.9977672e-02
   1.7610534e+02  -1.7985613e-14
   1.7610534e+02   7.4288631e-12
   1.7615313e+02   2.8262400e-01
   1.7620085e+02   5.4604217e-01
   1.7624940e+02   7.9268927e-01
   1.7629716e+02   1.0123009e+00
   1.7634427e+02   1.2048933e+00
   1.7639074e+02   1.3702169e+00
   1.7643655e+02   1.5080811e+00
   1.7648181e+02   1.6190778e+00
   1.7652664e+02   1.7037146e+00
   1.7657115e+02   1.7624522e+00
   1.7661541e+02   1.7957370e+00
   1.7665949e+02   1.8040236e+00
   1.7670346e+02   1.7877881e+00
   1.7674738e+02   1.7475384e+00
   1.7679131e+02   1.6838197e+00
   1.7683532e+02   1.5972192e+00
   1.7687945e+02   1.4883681e+00
   1.7692377e+02   1.3579436e+00
   1.7696834e+02   1.2066681e+00
   1.7701323e+02   1.0353089e+00
   1.7705852e+02   8.4467512e-01
   1.7710429e+02   6.3561360e-01
   1.7715063e+02   4.0900134e-01
   1.7719717e+02   1.6829670e-01
   1.7722850e+02   9.8769604e-12
   1.7722850e+02  -2.8171909e-14
   1.7727478e+02  -3.4456229e-01
   1.7732020e+02  -6.8113338e-01
   1.7736593e+02  -1.0159139e+00
   1.7741203e+02  -1.3469372e+00
   1.7745858e+02  -1.6722923e+00
   1.7750568e+02  -1.9900503e+00
   1.7755344e+02  -2.2982550e+00
   1.7760199e+02  -2.5949106e+00
   1.7765150e+02  -2.8779634e+00
   1.7770194e+02  -3.1440766e+00
   1.7775153e+02  -3.3819858e+00
   1.7780042e+02  -3.5919576e+00
   1.7784871e+02  -3.7741158e+00
   1.7789627e+02  -3.9281013e+00
   1.7794327e+02  -4.0546896e+00
   1.7798983e+02  -4.1545353e+00
   1.7803604e+02  -4.2282123e+00
   1.7808201e+02  -4.2762553e+00
   1.7812780e+02  -4.2991864e+00
   1.7817349e+02  -4.2975326e+00
   1.7821915e+02  -4.2718369e+00
   1.7826485e+02  -4.2226663e+00
   1.7831065e+02  -4.1506163e+00
   1.7835661e+02  -4.0563138e+00
   1.7840281e+02  -3.9404179e+00
   1.7844932e+02  -3.8036191e+00
   1.7849622e+02  -3.6466370e+00
   1.7854360e+02  -3.4702144e+00
   1.7859155e+02  -3.2751096e+00
   1.7864020e+02  -3.0620822e+00
   1.7868857e+02  -2.8372409e+00
   1.7873672e+02  -2.6025946e+00
   1.7878472e+02  -2.3599330e+00
   1.7883267e+02  -2.1110115e+00
   1.7888063e+02  -1.8575609e+00
   1.7892870e+02  -1.6012948e+00
   1.7897693e+02  -1.3439153e+00
   1.7902541e+02  -1.0871181e+00
   1.7907423e+02  -8.3259744e-01
   1.7912348e+02  -5.8205231e-01
   1.7917325e+02  -3.3719247e-01
   1.7922368e+02  -9.9746982e-02
   1.7924568e+02  -2.6964542e-14
   1.7924568e+02   8.1177287e-12
   1.7929689e+02   3.1921643e-01
   1.7934462e+02   5.9279710e-01
   1.7939168e+02   8.3850369e-01
   1.7943799e+02   1.0556543e+00
   1.7948370e+02   1.2450564e+00
   1.7952894e+02   1.4073761e+00
   1.7957380e+02   1.5431822e+00
   1.7961838e+02   1.6529975e+00
   1.7966275e+02   1.7373302e+00
   1.7970698e+02   1.7966950e+00
   1.7975114e+02   1.8316275e+00
   1.7979529e+02   1.8426935e+00
   1.7983949e+02   1.8304957e+00
   1.7988380e+02   1.7956783e+00
   1.7992827e+02   1.7389302e+00
   1.7997297e+02   1.6609866e+00
   1.8001797e+02   1.5626299e+00
   1.8006334e+02   1.4446894e+00
   1.8010917e+02   1.3080393e+00
   1.8015554e+02   1.1535956e+00
   1.8020256e+02   9.8230928e-01
   1.8024939e+02   7.9910489e-01
   1.8029600e+02   6.0636684e-01
   1.8034247e+02   4.0602973e-01
   1.8038887e+02   1.9999268e-01
   1.8043311e+02   1.8695323e-12
   1.8043311e+02  -6.3988814e-12
   1.8047952e+02  -2.9989662e-01
   1.8052553e+02  -5.8793161e-01
   1.8057213e+02  -8.6784769e-01
   1.8061942e+02  -1.1374153e+00
   1.8066754e+02  -1.3944388e+00
   1.8071666e+02  -1.6366325e+00
   1.8076572e+02  -1.8561188e+00
   1.8081402e+02  -2.0485306e+00
   1.8086169e+02  -2.2140073e+00
   1.8090866e+02  -2.3520531e+00
   1.8095498e+02  -2.4630460e+00
   1.8100080e+02  -2.5475611e+00
   1.8104622e+02  -2.6060975e+00
   1.8109134e+02  -2.6391179e+00
   1.8113624e+02  -2.6470773e+00
   1.8118100e+02  -2.6304417e+00
   1.8122567e+02  -2.5897000e+00
   1.8127032e+02  -2.5253719e+00
   1.8131501e+02  -2.4380134e+00
   1.8135982e+02  -2.3282194e+00
   1.8140478e+02  -2.1966260e+00
   1.8144998e+02  -2.0439102e+00
   1.8149548e+02  -1.8707888e+00
   1.8154136e+02  -1.6780158e+00
   1.8158770e+02  -1.4663776e+00
   1.8163459e+02  -1.2366847e+00
   1.8168215e+02  -9.8975993e-01
   1.8172948e+02  -7.3218936e-01
   1.8177658e+02  -4.6621149e-01
   1.8182354e+02  -1.9364414e-01
   1.8185636e+02  -1.3530843e-13
   1.8185636e+02   1.0655032e-11
   1.8190326e+02   3.6900088e-01
   1.8194958e+02   7.2586229e-01
   1.8199644e+02   1.0767342e+00
   1.8204392e+02   1.4195440e+00
   1.8209215e+02   1.7523146e+00
   1.8214129e+02   2.0730344e+00
   1.8219152e+02   2.3796445e+00
   1.8224104e+02   2.6588616e+00
   1.8228982e+02   2.9098395e+00
   1.8233800e+02   3.1328746e+00
   1.8238542e+02   3.3272076e+00
   1.8243224e+02   3.4936951e+00
   1.8247859e+02   3.6330499e+00
   1.8252458e+02   3.7458822e+00
   1.8257029e+02   3.8327493e+00
   1.8261581e+02   3.8941874e+00
   1.8266122e+02   3.9307319e+00
   1.8270657e+02   3.9429319e+00
   1.8275193e+02   3.9313588e+00
   1.8279737e+02   3.8966129e+00
   1.8284296e+02   3.8393270e+00
   1.8288875e+02   3.7601688e+00
   1.8293482e+02   3.6598416e+00
   1.8298125e+02   3.5390827e+00
   1.8302811e+02   3.3986610e+00
   1.8307551e+02   3.2393715e+00
   1.8312355e+02   3.0620263e+00
   1.8317172e+02   2.8701013e+00
   1.8321963e+02   2.6672202e+00
   1.8326737e+02   2.4552548e+00
   1.8331502e+02   2.2360182e+00
   1.8336266e+02   2.0112933e+00
   1.8341035e+02   1.7828404e+00
   1.8345819e+02   1.5524056e+00
   1.8350624e+02   1.3217263e+00
   1.8355458e+02   1.0925373e+00
   1.8360331e+02   8.6657771e-01
   1.8365250e+02   6.4559761e-01
   1.8370229e+02   4.3136751e-01
   1.8375279e+02   2.2569026e-01
   1.8380416e+02   3.0417801e-02
   1.8381254e+02   6.4886985e-12
   1.8381254e+02  -6.2783112e-14
   1.8386497e+02  -2.7940705e-01
   1.8391190e+02  -5.0410279e-01
   1.8395797e+02  -7.0002961e-01
   1.8400342e+02  -8.6839003e-01
   1.8404838e+02  -1.0098105e+00
   1.8409296e+02  -1.1248193e+00
   1.8413724e+02  -1.2139043e+00
   1.8418131e+02  -1.2775435e+00
   1.8422523e+02  -1.3162259e+00
   1.8426906e+02  -1.3304648e+00
   1.8431287e+02  -1.3208068e+00
   1.8435671e+02  -1.2878380e+00
   1.8440065e+02  -1.2321888e+00
   1.8444474e+02  -1.1545360e+00
   1.8448904e+02  -1.0556051e+00
   1.8453361e+02  -9.3617059e-01
   1.8457853e+02  -7.9705552e-01
   1.8462388e+02  -6.3912997e-01
   1.8466974e+02  -4.6330753e-01
   1.8471621e+02  -2.7053948e-01
   1.8476275e+02  -6.4790995e-02
   1.8477692e+02  -8.3741070e-12
   1.8477692e+02   6.8139938e-15
   1.8482323e+02   3.0613671e-01
   1.8486877e+02   6.0586176e-01
   1.8491461e+02   9.0378439e-01
   1.8496081e+02   1.1978760e+00
   1.8500746e+02   1.4861457e+00
   1.8505466e+02   1.7665775e+00
   1.8510251e+02   2.0371188e+00
   1.8515114e+02   2.2956624e+00
   1.8520073e+02   2.5400233e+00
   1.8525111e+02   2.7663323e+00
   1.8530063e+02   2.9653883e+00
   1.8534944e+02   3.1373714e+00
   1.8539762e+02   3.2822932e+00
   1.8544507e+02   3.3999557e+00
   1.8549196e+02   3.4910338e+00
   1.8553839e+02   3.5560995e+00
   1.8558448e+02   3.5956613e+00
   1.8563031e+02   3.6102015e+00
   1.8567596e+02   3.6001994e+00
   1.8572151e+02   3.5661464e+00
   1.8576702e+02   3.5085564e+00
   1.8581257e+02   3.4279717e+00
   1.8585820e+02   3.3249673e+00
   1.8590400e+02   3.2001528e+00
   1.8595002e+02   3.0541729e+00
   1.8599635e+02   2.8877062e+00
   1.8604305e+02   2.7014617e+00
   1.8609021e+02   2.4961739e+00
   1.8613794e+02   2.2725940e+00
   1.8618635e+02   2.0314757e+00
   1.8623459e+02   1.7788375e+00
   1.8628259e+02   1.5172716e+00
   1.8633045e+02   1.2485453e+00
   1.8637824e+02   9.7439434e-01
   1.8642604e+02   6.9653719e-01
   1.8647393e+02   4.1668065e-01
   1.8652197e+02   1.3652503e-01
   1.8654554e+02   5.1625371e-15
   1.8654554e+02  -1.0501294e-11
   1.8659382e+02  -3.6845879e-01
   1.8664182e+02  -7.1922628e-01
   1.8669077e+02  -1.0587965e+00
   1.8674055e+02  -1.3829477e+00
   1.8678948e+02  -1.6789213e+00
   1.8683772e+02  -1.9469833e+00
   1.8688528e+02  -2.1868374e+00
   1.8693214e+02  -2.3983326e+00
   1.8697844e+02  -2.5822808e+00
   1.8702431e+02  -2.7393578e+00
   1.8706984e+02  -2.8701529e+00
   1.8711511e+02  -2.9752128e+00
   1.8716021e+02  -3.0550707e+00
   1.8720521e+02  -3.1102656e+00
   1.8725017e+02  -3.1413545e+00
   1.8729516e+02  -3.1489219e+00
   1.8734023e+02  -3.1335853e+00
   1.8738546e+02  -3.0959991e+00
   1.8743090e+02  -3.0368575e+00
   1.8747663e+02  -2.9568950e+00
   1.8752271e+02  -2.8568861e+00
   1.8756924e+02  -2.7376438e+00
   1.8761631e+02  -2.6000153e+00
   1.8766402e+02  -2.4448752e+00
   1.8771176e+02  -2.2758448e+00
   1.8775927e+02  -2.0960428e+00
   1.8780660e+02  -1.9073760e+00
   1.8785386e+02  -1.7116983e+00
   1.8790111e+02  -1.5108332e+00
   1.8794843e+02  -1.3065836e+00
   1.8799588e+02  -1.1007397e+00
   1.8804355e+02  -8.9508606e-01
   1.8809151e+02  -6.9140849e-01
   1.8813985e+02  -4.9150188e-01
   1.8818866e+02  -2.9717902e-01
   1.8823806e+02  -1.1028194e-01
   1.8826873e+02  -6.2176653e-12
   1.8826873e+02   1.7930102e-13
   1.8831883e+02   2.6436463e-01
   1.8836639e+02   4.9181392e-01
   1.8841330e+02   6.9199523e-01
   1.8845945e+02   8.6429985e-01
   1.8850496e+02   1.0092033e+00
   1.8854995e+02   1.1272881e+00
   1.8859455e+02   1.2190522e+00
   1.8863884e+02   1.2849541e+00
   1.8868289e+02   1.3254445e+00
   1.8872678e+02   1.3409862e+00
   1.8877057e+02   1.3320674e+00
   1.8881432e+02   1.2992104e+00
   1.8885810e+02   1.2429780e+00
   1.8890196e+02   1.1639772e+00
   1.8894595e+02   1.0628620e+00
   1.8899014e+02   9.4033448e-01
   1.8903459e+02   7.9714511e-01
   1.8907938e+02   6.3409208e-01
   1.8912456e+02   4.5201905e-01
   1.8917024e+02   2.5181123e-01
   1.8921650e+02   3.4388804e-02
   1.8922357e+02   8.8676635e-12
   1.8922357e+02  -1.9720336e-14
   1.8927011e+02  -3.2202735e-01
   1.8931579e+02  -6.3932209e-01
   1.8936168e+02  -9.5692972e-01
   1.8940783e+02  -1.2728928e+00
   1.8945433e+02  -1.5852857e+00
   1.8950127e+02  -1.8921703e+00
   1.8954872e+02  -2.1915888e+00
   1.8959680e+02  -2.4815525e+00
   1.8964565e+02  -2.7600280e+00
   1.8969541e+02  -3.0249176e+00
   1.8974629e+02  -3.2740294e+00
   1.8979643e+02  -3.4961569e+00
   1.8984582e+02  -3.6906561e+00
   1.8989461e+02  -3.8578723e+00
   1.8994265e+02  -3.9972712e+00
   1.8999008e+02  -4.1095428e+00
   1.9003702e+02  -4.1953453e+00
   1.9008359e+02  -4.2552481e+00
   1.9012988e+02  -4.2897759e+00
   1.9017598e+02  -4.2994372e+00
   1.9022196e+02  -4.2847428e+00
   1.9026789e+02  -4.2462182e+00
   1.9031384e+02  -4.1844112e+00
   1.9035987e+02  -4.0998973e+00
   1.9040606e+02  -3.9932820e+00
   1.9045246e+02  -3.8652023e+00
   1.9049916e+02  -3.7163254e+00
   1.9054624e+02  -3.5473461e+00
   1.9059378e+02  -3.3589814e+00
   1.9064187e+02  -3.1519625e+00
   1.9069065e+02  -2.9270203e+00
   1.9073935e+02  -2.6893757e+00
   1.9078780e+02  -2.4420077e+00
   1.9083610e+02  -2.1866840e+00
   1.9088432e+02  -1.9251304e+00
   1.9093255e+02  -1.6590494e+00
   1.9098086e+02  -1.3901268e+00
   1.9102933e+02  -1.1200372e+00
   1.9107804e+02  -8.5044860e-01
   1.9112707e+02  -5.8302690e-01
   1.9117652e+02  -3.1944115e-01
   1.9122650e+02  -6.1369121e-02
   1.9123867e+02  -9.9781294e-15
   1.9123867e+02   9.1147923e-12
   1.9128928e+02   3.4404802e-01
   1.9133799e+02   6.5293422e-01
   1.9138595e+02   9.3385983e-01
   1.9143326e+02   1.1869623e+00
   1.9147983e+02   1.4116167e+00
   1.9152581e+02   1.6086467e+00
   1.9157133e+02   1.7787348e+00
   1.9161649e+02   1.9224667e+00
   1.9166137e+02   2.0403808e+00
   1.9170606e+02   2.1329998e+00
   1.9175063e+02   2.2008516e+00
   1.9179513e+02   2.2444832e+00
   1.9183964e+02   2.2644703e+00
   1.9188421e+02   2.2614242e+00
   1.9192890e+02   2.2359957e+00
   1.9197377e+02   2.1888790e+00
   1.9201890e+02   2.1208128e+00
   1.9206435e+02   2.0325812e+00
   1.9211019e+02   1.9250132e+00
   1.9215652e+02   1.7989805e+00
   1.9220344e+02   1.6553936e+00
   1.9225085e+02   1.4959114e+00
   1.9229797e+02   1.3250779e+00
   1.9234490e+02   1.1448736e+00
   1.9239171e+02   9.5720579e-01
   1.9243848e+02   7.6394880e-01
   1.9248528e+02   5.6695493e-01
   1.9253217e+02   3.6806322e-01
   1.9257923e+02   1.6910720e-01
   1.9261974e+02   4.2632564e-14
   1.9261974e+02  -7.4840967e-12
   1.9266705e+02  -2.8317992e-01
   1.9271431e+02  -5.5010108e-01
   1.9276250e+02  -8.0358963e-01
   1.9281142e+02  -1.0393888e+00
   1.9285953e+02  -1.2482023e+00
   1.9290697e+02  -1.4300632e+00
   1.9295372e+02  -1.5845783e+00
   1.9299978e+02  -1.7118098e+00
   1.9304530e+02  -1.8123452e+00
   1.9309038e+02  -1.8866852e+00
   1.9313514e+02  -1.9352843e+00
   1.9317964e+02  -1.9585842e+00
   1.9322397e+02  -1.9570350e+00
   1.9326818e+02  -1.9311095e+00
   1.9331235e+02  -1.8813115e+00
   1.9335653e+02  -1.8081830e+00
   1.9340079e+02  -1.7123071e+00
   1.9344518e+02  -1.5943110e+00
   1.9348976e+02  -1.4548667e+00
   1.9353460e+02  -1.2946912e+00
   1.9357977e+02  -1.1145443e+00
   1.9362535e+02  -9.1522627e-01
   1.9367141e+02  -6.9757257e-01
   1.9371807e+02  -4.6244533e-01
   1.9376506e+02  -2.1274469e-01
   1.9380356e+02  -7.0249362e-14
   1.9380356e+02   1.0131174e-11
   1.9385029e+02   3.5513555e-01
   1.9389614e+02   7.0122514e-01
   1.9394232e+02   1.0450078e+00
   1.9398891e+02   1.3844846e+00
   1.9403599e+02   1.7177238e+00
   1.9408367e+02   2.0427744e+00
   1.9413206e+02   2.3576574e+00
   1.9418131e+02   2.6603527e+00
   1.9423161e+02   2.9487803e+00
   1.9428243e+02   3.2168762e+00
   1.9433244e+02   3.4561114e+00
   1.9438145e+02   3.6654143e+00
   1.9442963e+02   3.8457048e+00
   1.9447715e+02   3.9979498e+00
   1.9452416e+02   4.1229061e+00
   1.9457076e+02   4.2212083e+00
   1.9461707e+02   4.2934264e+00
   1.9466316e+02   4.3401012e+00
   1.9470911e+02   4.3617681e+00
   1.9475499e+02   4.3589712e+00
   1.9480087e+02   4.3322743e+00
   1.9484682e+02   4.2822666e+00
   1.9489291e+02   4.2095677e+00
   1.9493919e+02   4.1148288e+00
   1.9498575e+02   3.9987338e+00
   1.9503266e+02   3.8619972e+00
   1.9508000e+02   3.7053611e+00
   1.9512788e+02   3.5295881e+00
   1.9517640e+02   3.3354518e+00
   1.9522513e+02   3.1262041e+00
   1.9527360e+02   2.9059912e+00
   1.9532188e+02   2.6766660e+00
   1.9537007e+02   2.4400177e+00
   1.9541823e+02   2.1978047e+00
   1.9546646e+02   1.9517632e+00
   1.9551483e+02   1.7036139e+00
   1.9556341e+02   1.4550673e+00
   1.9561229e+02   1.2078295e+00
   1.9566156e+02   9.6360747e-01
   1.9571131e+02   7.2411556e-01
   1.9576167e+02   4.9108309e-01
   1.9581276e+02   2.6626438e-01
   1.9586474e+02   5.1452735e-02
   1.9587778e+02   7.0327841e-12
   1.9587778e+02  -7.5203732e-14
   1.9593085e+02  -2.9904243e-01
   1.9597805e+02  -5.3943035e-01
   1.9602436e+02  -7.5066810e-01
   1.9607007e+02  -9.3423156e-01
   1.9611531e+02  -1.0907789e+00
   1.9616018e+02  -1.2208654e+00
   1.9620476e+02  -1.3250045e+00
   1.9624914e+02  -1.4036994e+00
   1.9629338e+02  -1.4574631e+00
   1.9633755e+02  -1.4868321e+00
   1.9638172e+02  -1.4923758e+00
   1.9642593e+02  -1.4747031e+00
   1.9647025e+02  -1.4344666e+00
   1.9651474e+02  -1.3723657e+00
   1.9655946e+02  -1.2891482e+00
   1.9660448e+02  -1.1856115e+00
   1.9664988e+02  -1.0626017e+00
   1.9669573e+02  -9.2101261e-01
   1.9674213e+02  -7.6178185e-01
   1.9678918e+02  -5.8588500e-01
   1.9683601e+02  -3.9851353e-01
   1.9688263e+02  -2.0195280e-01
   1.9692869e+02  -4.7267745e-13
   1.9692869e+02   7.6260109e-12
   1.9697516e+02   2.9793468e-01
   1.9702100e+02   5.8629628e-01
   1.9706727e+02   8.6953988e-01
   1.9711407e+02   1.1455184e+00
   1.9716151e+02   1.4121287e+00
   1.9720970e+02   1.6672145e+00
   1.9725881e+02   1.9085433e+00
   1.9730903e+02   2.1337712e+00
   1.9735883e+02   2.3336186e+00
   1.9740775e+02   2.5054877e+00
   1.9745572e+02   2.6492030e+00
   1.9750295e+02   2.7656282e+00
   1.9754959e+02   2.8554315e+00
   1.9759577e+02   2.9191590e+00
   1.9764160e+02   2.9572962e+00
   1.9768716e+02   2.9703062e+00
   1.9773253e+02   2.9586527e+00
   1.9777779e+02   2.9228157e+00
   1.9782300e+02   2.8633011e+00
   1.9786823e+02   2.7806472e+00
   1.9791354e+02   2.6754287e+00
   1.9795900e+02   2.5482593e+00
   1.9800467e+02   2.3997917e+00
   1.9805061e+02   2.2307171e+00
   1.9809692e+02   2.0417627e+00
   1.9814366e+02   1.8336873e+00
   1.9819093e+02   1.6072735e+00
   1.9823885e+02   1.3633164e+00
   1.9828685e+02   1.1064428e+00
   1.9833459e+02   8.4058266e-01
   1.9838216e+02   5.6755731e-01
   1.9842965e+02   2.8914567e-01
   1.9847712e+02   7.1108539e-03
   1.9847832e+02   1.3747423e-13
   1.9847832e+02  -1.3933100e-11
   1.9852586e+02  -3.7440709e-01
   1.9857285e+02  -7.3452836e-01
   1.9862050e+02  -1.0871009e+00
   1.9866890e+02  -1.4300079e+00
   1.9871823e+02  -1.7612594e+00
   1.9876867e+02  -2.0788264e+00
   1.9881877e+02  -2.3709797e+00
   1.9886798e+02  -2.6336467e+00
   1.9891624e+02  -2.8664377e+00
   1.9896374e+02  -3.0705201e+00
   1.9901066e+02  -3.2467915e+00
   1.9905711e+02  -3.3959673e+00
   1.9910321e+02  -3.5186621e+00
   1.9914904e+02  -3.6154393e+00
   1.9919469e+02  -3.6868430e+00
   1.9924022e+02  -3.7334178e+00
   1.9928571e+02  -3.7557232e+00
   1.9933123e+02  -3.7543425e+00
   1.9937683e+02  -3.7298891e+00
   1.9942258e+02  -3.6830106e+00
   1.9946855e+02  -3.6143911e+00
   1.9951481e+02  -3.5247515e+00
   1.9956144e+02  -3.4148493e+00
   1.9960853e+02  -3.2854752e+00
   1.9965616e+02  -3.1374487e+00
   1.9970446e+02  -2.9716085e+00
   1.9975274e+02  -2.7919777e+00
   1.9980077e+02  -2.6015442e+00
   1.9984864e+02  -2.4021920e+00
   1.9989643e+02  -2.1957531e+00
   1.9994423e+02  -1.9840285e+00
   1.9999210e+02  -1.7687976e+00
   2.0004011e+02  -1.5518254e+00
   2.0008836e+02  -1.3348696e+00
   2.0013692e+02  -1.1196867e+00
   2.0018588e+02  -9.0803916e-01
   2.0023534e+02  -7.0170373e-01
   2.0028541e+02  -5.0248171e-01
   2.0033622e+02  -3.1221289e-01
   2.0038795e+02  -1.3279533e-01
   2.0042960e+02  -3.5006165e-12
   2.0042960e+02   2.0576041e-12
   2.0048244e+02   2.5207628e-01
   2.0052897e+02   4.4809373e-01
   2.0057470e+02   6.1587639e-01
   2.0061989e+02   7.5661940e-01
   2.0066467e+02   8.7086525e-01
   2.0070911e+02   9.5909643e-01
   2.0075330e+02   1.0217800e+00
   2.0079732e+02   1.0593908e+00
   2.0084124e+02   1.0724261e+00
   2.0088510e+02   1.0614166e+00
   2.0092898e+02   1.0269326e+00
   2.0097293e+02   9.6958904e-01
   2.0101700e+02   8.9004888e-01
   2.0106127e+02   7.8902466e-01
   2.0110579e+02   6.6727958e-01
   2.0115063e+02   5.2562735e-01
   2.0119586e+02   3.6493091e-01
   2.0124157e+02   1.8609967e-01
   2.0128559e+02   3.8108405e-14
   2.0128559e+02  -7.9088125e-12
   2.0133188e+02  -2.9665375e-01
   2.0137774e+02  -5.9263418e-01
   2.0142378e+02  -8.8944733e-01
   2.0147008e+02  -1.1851360e+00
   2.0151669e+02  -1.4777542e+00
   2.0156372e+02  -1.7653438e+00
   2.0161123e+02  -2.0459262e+00
   2.0165935e+02  -2.3174915e+00
   2.0170819e+02  -2.5779835e+00
   2.0175791e+02  -2.8252794e+00
   2.0180869e+02  -3.0571591e+00
   2.0185982e+02  -3.2675451e+00
   2.0191014e+02  -3.4502475e+00
   2.0195946e+02  -3.6045380e+00
   2.0200794e+02  -3.7311547e+00
   2.0205576e+02  -3.8309221e+00
   2.0210305e+02  -3.9044923e+00
   2.0214994e+02  -3.9524208e+00
   2.0219652e+02  -3.9752160e+00
   2.0224290e+02  -3.9733697e+00
   2.0228913e+02  -3.9473764e+00
   2.0233530e+02  -3.8977462e+00
   2.0238147e+02  -3.8250127e+00
   2.0242771e+02  -3.7297381e+00
   2.0247409e+02  -3.6125166e+00
   2.0252068e+02  -3.4739746e+00
   2.0256755e+02  -3.3147703e+00
   2.0261478e+02  -3.1355910e+00
   2.0266246e+02  -2.9371482e+00
   2.0271069e+02  -2.7201687e+00
   2.0275958e+02  -2.4853818e+00
   2.0280857e+02  -2.2371538e+00
   2.0285729e+02  -1.9794277e+00
   2.0290584e+02  -1.7139733e+00
   2.0295430e+02  -1.4425116e+00
   2.0300276e+02  -1.1667428e+00
   2.0305129e+02  -8.8835204e-01
   2.0309997e+02  -6.0901517e-01
   2.0314888e+02  -3.3040288e-01
   2.0319810e+02  -5.4185291e-02
   2.0320788e+02  -8.4376950e-14
   2.0320788e+02   9.9718706e-12
   2.0325751e+02   3.6490871e-01
   2.0330682e+02   7.0859204e-01
   2.0335696e+02   1.0364520e+00
   2.0340628e+02   1.3358583e+00
   2.0345458e+02   1.6050887e+00
   2.0350203e+02   1.8452685e+00
   2.0354883e+02   2.0574204e+00
   2.0359510e+02   2.2423284e+00
   2.0364097e+02   2.4006400e+00
   2.0368653e+02   2.5329311e+00
   2.0373186e+02   2.6397459e+00
   2.0377704e+02   2.7216222e+00
   2.0382214e+02   2.7791092e+00
   2.0386722e+02   2.8127787e+00
   2.0391234e+02   2.8232332e+00
   2.0395758e+02   2.8111114e+00
   2.0400299e+02   2.7770918e+00
   2.0404864e+02   2.7218951e+00
   2.0409461e+02   2.6462848e+00
   2.0414096e+02   2.5510672e+00
   2.0418779e+02   2.4370889e+00
   2.0423520e+02   2.3052335e+00
   2.0428327e+02   2.1564906e+00
   2.0433105e+02   1.9956962e+00
   2.0437861e+02   1.8248403e+00
   2.0442604e+02   1.6458268e+00
   2.0447341e+02   1.4605203e+00
   2.0452080e+02   1.2707589e+00
   2.0456829e+02   1.0783630e+00
   2.0461594e+02   8.8514300e-01
   2.0466384e+02   6.9290743e-01
   2.0471206e+02   5.0347014e-01
   2.0476071e+02   3.1865921e-01
   2.0480986e+02   1.4032740e-01
   2.0485071e+02   5.9693916e-12
   2.0485071e+02  -1.0247359e-13
   2.0490050e+02  -2.5426983e-01
   2.0494890e+02  -4.7806951e-01
   2.0499631e+02  -6.7315459e-01
   2.0504285e+02  -8.4003599e-01
   2.0508869e+02  -9.7949769e-01
   2.0513399e+02  -1.0921389e+00
   2.0517886e+02  -1.1784567e+00
   2.0522339e+02  -1.2389028e+00
   2.0526767e+02  -1.2739175e+00
   2.0531176e+02  -1.2839517e+00
   2.0535575e+02  -1.2694811e+00
   2.0539968e+02  -1.2310157e+00
   2.0544362e+02  -1.1691059e+00
   2.0548763e+02  -1.0843471e+00
   2.0553176e+02  -9.7738182e-01
   2.0557608e+02  -8.4890175e-01
   2.0562064e+02  -6.9964752e-01
   2.0566553e+02  -5.3040814e-01
   2.0571080e+02  -3.4201888e-01
   2.0575655e+02  -1.3535741e-01
   2.0578488e+02  -8.7901908e-14
   2.0578488e+02   8.7728713e-12
   2.0583120e+02   3.2040532e-01
   2.0587721e+02   6.4124075e-01
   2.0592337e+02   9.6338991e-01
   2.0596977e+02   1.2849347e+00
   2.0601647e+02   1.6039661e+00
   2.0606354e+02   1.9185675e+00
   2.0611109e+02   2.2268073e+00
   2.0615920e+02   2.5267305e+00
   2.0620800e+02   2.8163475e+00
   2.0625763e+02   3.0936181e+00
   2.0630826e+02   3.3564291e+00
   2.0635988e+02   3.6014175e+00
   2.0641064e+02   3.8179254e+00
   2.0646047e+02   4.0055316e+00
   2.0650939e+02   4.1644168e+00
   2.0655759e+02   4.2955763e+00
   2.0660523e+02   4.3997882e+00
   2.0665242e+02   4.4776929e+00
   2.0669929e+02   4.5298573e+00
   2.0674591e+02   4.5568139e+00
   2.0679238e+02   4.5590846e+00
   2.0683876e+02   4.5371980e+00
   2.0688512e+02   4.4916988e+00
   2.0693154e+02   4.4231553e+00
   2.0697809e+02   4.3321632e+00
   2.0702482e+02   4.2193477e+00
   2.0707182e+02   4.0853633e+00
   2.0711917e+02   3.9308924e+00
   2.0716694e+02   3.7566404e+00
   2.0721524e+02   3.5633294e+00
   2.0726418e+02   3.3516857e+00
   2.0731389e+02   3.1224479e+00
   2.0736331e+02   2.8823429e+00
   2.0741254e+02   2.6332452e+00
   2.0746166e+02   2.3769393e+00
   2.0751075e+02   2.1151801e+00
   2.0755991e+02   1.8497006e+00
   2.0760920e+02   1.5822177e+00
   2.0765872e+02   1.3144381e+00
   2.0770855e+02   1.0480626e+00
   2.0775879e+02   7.8479117e-01
   2.0780953e+02   5.2632829e-01
   2.0786091e+02   2.7438976e-01
   2.0791306e+02   3.0711154e-02
   2.0791985e+02   8.1363943e-12
   2.0791985e+02  -6.4261096e-14
   2.0797294e+02  -3.3211487e-01
   2.0802111e+02  -6.0887232e-01
   2.0806827e+02  -8.5576374e-01
   2.0811474e+02  -1.0745107e+00
   2.0816064e+02  -1.2659231e+00
   2.0820612e+02  -1.4306456e+00
   2.0825125e+02  -1.5692433e+00
   2.0829614e+02  -1.6822463e+00
   2.0834085e+02  -1.7701773e+00
   2.0838545e+02  -1.8335710e+00
   2.0843001e+02  -1.8729856e+00
   2.0847459e+02  -1.8890124e+00
   2.0851925e+02  -1.8822815e+00
   2.0856405e+02  -1.8534658e+00
   2.0860905e+02  -1.8032842e+00
   2.0865433e+02  -1.7325029e+00
   2.0869995e+02  -1.6419359e+00
   2.0874599e+02  -1.5324447e+00
   2.0879255e+02  -1.4049359e+00
   2.0883972e+02  -1.2603571e+00
   2.0888752e+02  -1.1000882e+00
   2.0893506e+02  -9.2905708e-01
   2.0898243e+02  -7.4930482e-01
   2.0902970e+02  -5.6280133e-01
   2.0907694e+02  -3.7148686e-01
   2.0912424e+02  -1.7728281e-01
   2.0916731e+02  -7.0582429e-14
   2.0916731e+02   7.4019402e-12
   2.0921473e+02   2.8397464e-01
   2.0926193e+02   5.5362656e-01
   2.0930991e+02   8.1202578e-01
   2.0935880e+02   1.0567324e+00
   2.0940879e+02   1.2852639e+00
   2.0945792e+02   1.4864547e+00
   2.0950611e+02   1.6595830e+00
   2.0955339e+02   1.8047692e+00
   2.0959995e+02   1.9228047e+00
   2.0964594e+02   2.0142991e+00
   2.0969148e+02   2.0797552e+00
   2.0973668e+02   2.1196264e+00
   2.0978162e+02   2.1343518e+00
   2.0982637e+02   2.1243781e+00
   2.0987101e+02   2.0901738e+00
   2.0991560e+02   2.0322387e+00
   2.0996020e+02   1.9511096e+00
   2.1000487e+02   1.8473645e+00
   2.1004968e+02   1.7216250e+00
   2.1009468e+02   1.5745567e+00
   2.1013995e+02   1.4068689e+00
   2.1018556e+02   1.2193132e+00
   2.1023157e+02   1.0126795e+00
   2.1027810e+02   7.8779026e-01
   2.1032522e+02   5.4549154e-01
   2.1037305e+02   2.8680218e-01
   2.1042061e+02   1.8950782e-02
   2.1042392e+02   1.0412431e-11
   2.1042392e+02  -2.6673108e-14
   2.1047129e+02  -3.6575196e-01
   2.1051793e+02  -7.2237487e-01
   2.1056496e+02  -1.0759356e+00
   2.1061243e+02  -1.4243813e+00
   2.1066047e+02  -1.7657287e+00
   2.1070918e+02  -2.0979744e+00
   2.1075869e+02  -2.4190847e+00
   2.1080919e+02  -2.7269818e+00
   2.1086090e+02  -3.0195231e+00
   2.1091170e+02  -3.2826472e+00
   2.1096131e+02  -3.5146795e+00
   2.1100997e+02  -3.7171540e+00
   2.1105791e+02  -3.8912134e+00
   2.1110528e+02  -4.0377124e+00
   2.1115220e+02  -4.1573436e+00
   2.1119878e+02  -4.2507112e+00
   2.1124512e+02  -4.3183751e+00
   2.1129128e+02  -4.3608794e+00
   2.1133735e+02  -4.3787706e+00
   2.1138340e+02  -4.3726104e+00
   2.1142949e+02  -4.3429831e+00
   2.1147570e+02  -4.2905016e+00
   2.1152208e+02  -4.2158099e+00
   2.1156871e+02  -4.1195845e+00
   2.1161566e+02  -4.0025340e+00
   2.1166302e+02  -3.8653965e+00
   2.1171089e+02  -3.7089345e+00
   2.1175936e+02  -3.5339271e+00
   2.1180857e+02  -3.3411554e+00
   2.1185768e+02  -3.1356450e+00
   2.1190657e+02  -2.9201039e+00
   2.1195533e+02  -2.6963903e+00
   2.1200406e+02  -2.4663183e+00
   2.1205282e+02  -2.2316747e+00
   2.1210170e+02  -1.9942268e+00
   2.1215077e+02  -1.7557284e+00
   2.1220014e+02  -1.5179264e+00
   2.1224987e+02  -1.2825663e+00
   2.1230008e+02  -1.0513989e+00
   2.1235088e+02  -8.2618815e-01
   2.1240239e+02  -6.0872122e-01
   2.1245479e+02  -4.0082252e-01
   2.1250826e+02  -2.0437389e-01
   2.1256307e+02  -2.1345350e-02
   2.1256987e+02  -5.6574433e-12
   2.1256987e+02   6.3213323e-15
   2.1262369e+02   2.5923412e-01
   2.1266992e+02   4.5556979e-01
   2.1271546e+02   6.2415736e-01
   2.1276056e+02   7.6617755e-01
   2.1280531e+02   8.8215888e-01
   2.1284980e+02   9.7259514e-01
   2.1289410e+02   1.0379798e+00
   2.1293828e+02   1.0788238e+00
   2.1298241e+02   1.0956671e+00
   2.1302655e+02   1.0890869e+00
   2.1307075e+02   1.0597035e+00
   2.1311507e+02   1.0081839e+00
   2.1315958e+02   9.3524444e-01
   2.1320434e+02   8.4165240e-01
   2.1324942e+02   7.2822642e-01
   2.1329489e+02   5.9583603e-01
   2.1334084e+02   4.4539985e-01
   2.1338736e+02   2.7788188e-01
   2.1343458e+02   9.4284887e-02
   2.1345771e+02   7.4529410e-12
   2.1345771e+02  -6.4365180e-14
   2.1350480e+02  -2.8914016e-01
   2.1355103e+02  -5.7193842e-01
   2.1359757e+02  -8.5303385e-01
   2.1364447e+02  -1.1303333e+00
   2.1369182e+02  -1.4017796e+00
   2.1373973e+02  -1.6652878e+00
   2.1378831e+02  -1.9187312e+00
   2.1383769e+02  -2.1599228e+00
   2.1388805e+02  -2.3865862e+00
   2.1393961e+02  -2.5963134e+00
   2.1399026e+02  -2.7784805e+00
   2.1403972e+02  -2.9319516e+00
   2.1408824e+02  -3.0578803e+00
   2.1413603e+02  -3.1571205e+00
   2.1418325e+02  -3.2303177e+00
   2.1423002e+02  -3.2780079e+00
   2.1427645e+02  -3.3006743e+00
   2.1432263e+02  -3.2987815e+00
   2.1436864e+02  -3.2727972e+00
   2.1441455e+02  -3.2232058e+00
   2.1446044e+02  -3.1505177e+00
   2.1450636e+02  -3.0552744e+00
   2.1455239e+02  -2.9380527e+00
   2.1459859e+02  -2.7994656e+00
   2.1464504e+02  -2.6401625e+00
   2.1469180e+02  -2.4608271e+00
   2.1473896e+02  -2.2621741e+00
   2.1478662e+02  -2.0449429e+00
   2.1483487e+02  -1.8098870e+00
   2.1488383e+02  -1.5577588e+00
   2.1493277e+02  -1.2941986e+00
   2.1498150e+02  -1.0224940e+00
   2.1503008e+02  -7.4444307e-01
   2.1507862e+02  -4.6181183e-01
   2.1512719e+02  -1.7635252e-01
   2.1515714e+02  -1.0585754e-11
   2.1515714e+02   1.2104207e-13
   2.1520582e+02   3.7826899e-01
   2.1525407e+02   7.4038458e-01
   2.1530314e+02   1.0932015e+00
   2.1535318e+02   1.4345391e+00
   2.1540441e+02   1.7623830e+00
   2.1545473e+02   2.0610828e+00
   2.1550387e+02   2.3288505e+00
   2.1555210e+02   2.5672333e+00
   2.1559961e+02   2.7773822e+00
   2.1564656e+02   2.9601559e+00
   2.1569308e+02   3.1162481e+00
   2.1573926e+02   3.2462632e+00
   2.1578519e+02   3.3507617e+00
   2.1583096e+02   3.4302896e+00
   2.1587663e+02   3.4853972e+00
   2.1592228e+02   3.5166522e+00
   2.1596796e+02   3.5246483e+00
   2.1601375e+02   3.5100116e+00
   2.1605972e+02   3.4734035e+00
   2.1610592e+02   3.4155241e+00
   2.1615244e+02   3.3371118e+00
   2.1619935e+02   3.2389430e+00
   2.1624674e+02   3.1218298e+00
   2.1629472e+02   2.9866142e+00
   2.1634341e+02   2.8341600e+00
   2.1639216e+02   2.6681663e+00
   2.1644068e+02   2.4917284e+00
   2.1648906e+02   2.3067695e+00
   2.1653738e+02   2.1151613e+00
   2.1658574e+02   1.9187452e+00
   2.1663419e+02   1.7193420e+00
   2.1668283e+02   1.5187596e+00
   2.1673173e+02   1.3188005e+00
   2.1678098e+02   1.1212691e+00
   2.1683068e+02   9.2798004e-01
   2.1688093e+02   7.4076809e-01
   2.1693187e+02   5.6150135e-01
   2.1698363e+02   3.9209925e-01
   2.1703641e+02   2.3455899e-01
   2.1709044e+02   9.0996323e-02
   2.1712920e+02   1.1754486e-14
   2.1712920e+02  -4.0139281e-12
   2.1718289e+02  -2.0996009e-01
   2.1722873e+02  -3.6260383e-01
   2.1727390e+02  -4.8821923e-01
   2.1731866e+02  -5.8777213e-01
   2.1736309e+02  -6.6172305e-01
   2.1740727e+02  -7.1051906e-01
   2.1745129e+02  -7.3462051e-01
   2.1749520e+02  -7.3451494e-01
   2.1753907e+02  -7.1072645e-01
   2.1758295e+02  -6.6382197e-01
   2.1762691e+02  -5.9441564e-01
   2.1767100e+02  -5.0317157e-01
   2.1771529e+02  -3.9080557e-01
   2.1775983e+02  -2.5808582e-01
   2.1780469e+02  -1.0583265e-01
   2.1783323e+02  -2.6700864e-14
   2.1783323e+02   6.9307615e-12
   2.1787849e+02   2.6737334e-01
   2.1792540e+02   5.5076467e-01
   2.1797233e+02   8.3841378e-01
   2.1801937e+02   1.1283871e+00
   2.1806657e+02   1.4187581e+00
   2.1811402e+02   1.7076000e+00
   2.1816179e+02   1.9929792e+00
   2.1820997e+02   2.2729486e+00
   2.1825865e+02   2.5455376e+00
   2.1830795e+02   2.8087418e+00
   2.1835800e+02   3.0605063e+00
   2.1840894e+02   3.2987043e+00
   2.1846100e+02   3.5211038e+00
   2.1851353e+02   3.7221332e+00
   2.1856487e+02   3.8941729e+00
   2.1861507e+02   4.0377677e+00
   2.1866440e+02   4.1540864e+00
   2.1871304e+02   4.2439879e+00
   2.1876116e+02   4.3081442e+00
   2.1880886e+02   4.3471266e+00
   2.1885627e+02   4.3614562e+00
   2.1890345e+02   4.3516344e+00
   2.1895051e+02   4.3181626e+00
   2.1899750e+02   4.2615550e+00
   2.1904452e+02   4.1823465e+00
   2.1909162e+02   4.0810975e+00
   2.1913888e+02   3.9583967e+00
   2.1918637e+02   3.8148614e+00
   2.1923417e+02   3.6511361e+00
   2.1928237e+02   3.4678887e+00
   2.1933105e+02   3.2658042e+00
   2.1938034e+02   3.0455740e+00
   2.1943035e+02   2.8078787e+00
   2.1948049e+02   2.5572353e+00
   2.1953039e+02   2.2975951e+00
   2.1958014e+02   2.0307077e+00
   2.1962983e+02   1.7582762e+00
   2.1967955e+02   1.4819823e+00
   2.1972938e+02   1.2034928e+00
   2.1977941e+02   9.2446394e-01
   2.1982972e+02   6.4654543e-01
   2.1988041e+02   3.7138481e-01
   2.1993159e+02   1.0063183e-01
   2.1995104e+02   1.3637702e-13
   2.1995104e+02  -9.2092167e-12
   2.2000282e+02  -3.5878848e-01
   2.2005319e+02  -6.8558669e-01
   2.2010228e+02  -9.8109332e-01
   2.2015038e+02  -1.2471574e+00
   2.2019772e+02  -1.4850467e+00
   2.2024446e+02  -1.6956744e+00
   2.2029072e+02  -1.8797583e+00
   2.2033662e+02  -2.0379097e+00
   2.2038225e+02  -2.1706871e+00
   2.2042768e+02  -2.2786295e+00
   2.2047300e+02  -2.3622785e+00
   2.2051826e+02  -2.4221930e+00
   2.2056353e+02  -2.4589594e+00
   2.2060888e+02  -2.4731983e+00
   2.2065436e+02  -2.4655701e+00
   2.2070006e+02  -2.4367775e+00
   2.2074603e+02  -2.3875677e+00
   2.2079235e+02  -2.3187336e+00
   2.2083911e+02  -2.2311128e+00
   2.2088640e+02  -2.1255859e+00
   2.2093432e+02  -2.0030724e+00
   2.2098281e+02  -1.8651269e+00
   2.2103103e+02  -1.7160253e+00
   2.2107908e+02  -1.5577713e+00
   2.2112703e+02  -1.3922969e+00
   2.2117496e+02  -1.2214993e+00
   2.2122296e+02  -1.0472527e+00
   2.2127109e+02  -8.7141740e-01
   2.2131944e+02  -6.9584813e-01
   2.2136808e+02  -5.2240273e-01
   2.2141712e+02  -3.5295104e-01
   2.2146663e+02  -1.8938573e-01
   2.2151675e+02  -3.3636060e-02
   2.2152808e+02  -5.3050411e-12
   2.2152808e+02   4.6650184e-14
   2.2157892e+02   2.3941848e-01
   2.2162753e+02   4.4475315e-01
   2.2167500e+02   6.2130795e-01
   2.2172160e+02   7.7027087e-01
   2.2176751e+02   8.9236917e-01
   2.2181289e+02   9.8815056e-01
   2.2185785e+02   1.0580761e+00
   2.2190248e+02   1.1025716e+00
   2.2194686e+02   1.1220593e+00
   2.2199106e+02   1.1169771e+00
   2.2203516e+02   1.0877915e+00
   2.2207921e+02   1.0350066e+00
   2.2212328e+02   9.5916899e-01
   2.2216742e+02   8.6087219e-01
   2.2221170e+02   7.4075839e-01
   2.2225617e+02   5.9951970e-01
   2.2230089e+02   4.3789808e-01
   2.2234595e+02   2.5668423e-01
   2.2239141e+02   5.6715066e-02
   2.2240368e+02   8.1171181e-14
   2.2240368e+02  -8.4066296e-12
   2.2244963e+02  -3.0936619e-01
   2.2249647e+02  -6.2945239e-01
   2.2254339e+02  -9.5248789e-01
   2.2259047e+02  -1.2765696e+00
   2.2263777e+02  -1.5997878e+00
   2.2268538e+02  -1.9202302e+00
   2.2273337e+02  -2.2359756e+00
   2.2278185e+02  -2.5450877e+00
   2.2283091e+02  -2.8456056e+00
   2.2288068e+02  -3.1355323e+00
   2.2293131e+02  -3.4128188e+00
   2.2298299e+02  -3.6753408e+00
   2.2303597e+02  -3.9208639e+00
   2.2308763e+02  -4.1355375e+00
   2.2313809e+02  -4.3201186e+00
   2.2318762e+02  -4.4760671e+00
   2.2323643e+02  -4.6044308e+00
   2.2328467e+02  -4.7060073e+00
   2.2333248e+02  -4.7814547e+00
   2.2337996e+02  -4.8313564e+00
   2.2342721e+02  -4.8562597e+00
   2.2347431e+02  -4.8567001e+00
   2.2352133e+02  -4.8332179e+00
   2.2356836e+02  -4.7863683e+00
   2.2361546e+02  -4.7167281e+00
   2.2366269e+02  -4.6248996e+00
   2.2371015e+02  -4.5115122e+00
   2.2375790e+02  -4.3772219e+00
   2.2380602e+02  -4.2227092e+00
   2.2385461e+02  -4.0486731e+00
   2.2390378e+02  -3.8558229e+00
   2.2395365e+02  -3.6448639e+00
   2.2400436e+02  -3.4164744e+00
   2.2405488e+02  -3.1771870e+00
   2.2410522e+02  -2.9292153e+00
   2.2415549e+02  -2.6743703e+00
   2.2420577e+02  -2.4144299e+00
   2.2425615e+02  -2.1511495e+00
   2.2430671e+02  -1.8862673e+00
   2.2435755e+02  -1.6215099e+00
   2.2440877e+02  -1.3585968e+00
   2.2446046e+02  -1.0992456e+00
   2.2451276e+02  -8.4517745e-01
   2.2456579e+02  -5.9812369e-01
   2.2461974e+02  -3.5983533e-01
   2.2467481e+02  -1.3209536e-01
   2.2470883e+02  -6.3784811e-12
   2.2470883e+02   4.9724114e-13
   2.2476530e+02   3.0987793e-01
   2.2481238e+02   5.4205660e-01
   2.2485868e+02   7.4605962e-01
   2.2490449e+02   9.2348232e-01
   2.2494993e+02   1.0749215e+00
   2.2499508e+02   1.2009136e+00
   2.2504004e+02   1.3019806e+00
   2.2508486e+02   1.3786518e+00
   2.2512961e+02   1.4314786e+00
   2.2517437e+02   1.4610441e+00
   2.2521918e+02   1.4679704e+00
   2.2526412e+02   1.4529235e+00
   2.2530924e+02   1.4166163e+00
   2.2535462e+02   1.3598113e+00
   2.2540031e+02   1.2833215e+00
   2.2544641e+02   1.1880110e+00
   2.2549300e+02   1.0747934e+00
   2.2554017e+02   9.4462987e-01
   2.2558806e+02   7.9852368e-01
   2.2563634e+02   6.3906138e-01
   2.2568442e+02   4.7038171e-01
   2.2573237e+02   2.9455527e-01
   2.2578029e+02   1.1360250e-01
   2.2580993e+02   6.9690642e-12
   2.2580993e+02  -2.5673907e-14
   2.2585788e+02  -2.7601824e-01
   2.2590538e+02  -5.3937837e-01
   2.2595355e+02  -7.9359474e-01
   2.2600248e+02  -1.0362469e+00
   2.2605236e+02  -1.2649306e+00
   2.2610337e+02  -1.4771143e+00
   2.2615340e+02  -1.6618251e+00
   2.2620222e+02  -1.8180454e+00
   2.2625008e+02  -1.9468716e+00
   2.2629721e+02  -2.0490972e+00
   2.2634376e+02  -2.1253128e+00
   2.2638985e+02  -2.1760059e+00
   2.2643558e+02  -2.2016176e+00
   2.2648105e+02  -2.2025775e+00
   2.2652634e+02  -2.1793246e+00
   2.2657152e+02  -2.1323210e+00
   2.2661664e+02  -2.0620609e+00
   2.2666179e+02  -1.9690762e+00
   2.2670701e+02  -1.8539402e+00
   2.2675239e+02  -1.7172693e+00
   2.2679797e+02  -1.5597239e+00
   2.2684383e+02  -1.3820068e+00
   2.2689004e+02  -1.1848613e+00
   2.2693670e+02  -9.6906708e-01
   2.2698388e+02  -7.3543271e-01
   2.2703171e+02  -4.8478501e-01
   2.2708031e+02  -2.1795122e-01
   2.2711870e+02  -1.3780643e-13
   2.2711870e+02   1.0318496e-11
   2.2716726e+02   3.7512268e-01
   2.2721489e+02   7.3918934e-01
   2.2726294e+02   1.0999276e+00
   2.2731148e+02   1.4552270e+00
   2.2736063e+02   1.8030717e+00
   2.2741052e+02   2.1414268e+00
   2.2746129e+02   2.4682293e+00
   2.2751314e+02   2.7813746e+00
   2.2756537e+02   3.0735130e+00
   2.2761618e+02   3.3335215e+00
   2.2766587e+02   3.5631356e+00
   2.2771468e+02   3.7638423e+00
   2.2776282e+02   3.9366972e+00
   2.2781043e+02   4.0825094e+00
   2.2785764e+02   4.2019500e+00
   2.2790453e+02   4.2956159e+00
   2.2795121e+02   4.3640686e+00
   2.2799775e+02   4.4078592e+00
   2.2804422e+02   4.4275449e+00
   2.2809070e+02   4.4237001e+00
   2.2813726e+02   4.3969234e+00
   2.2818396e+02   4.3478424e+00
   2.2823088e+02   4.2771161e+00
   2.2827808e+02   4.1854355e+00
   2.2832566e+02   4.0735229e+00
   2.2837370e+02   3.9421278e+00
   2.2842230e+02   3.7920216e+00
   2.2847159e+02   3.6239869e+00
   2.2852170e+02   3.4388005e+00
   2.2857167e+02   3.2418335e+00
   2.2862147e+02   3.0355045e+00
   2.2867119e+02   2.8217013e+00
   2.2872092e+02   2.6022720e+00
   2.2877073e+02   2.3790388e+00
   2.2882072e+02   2.1538052e+00
   2.2887097e+02   1.9283628e+00
   2.2892158e+02   1.7044980e+00
   2.2897265e+02   1.4839986e+00
   2.2902429e+02   1.2686615e+00
   2.2907663e+02   1.0603034e+00
   2.2912985e+02   8.6077326e-01
   2.2918413e+02   6.7197263e-01
   2.2923974e+02   4.9588464e-01
   2.2929434e+02   3.4167924e-01
   2.2934751e+02   2.1069352e-01
   2.2939957e+02   1.0176510e-01
   2.2945078e+02   1.4035500e-02
   2.2946023e+02   1.1031332e-12
   2.2946023e+02  -1.5331278e-12
   2.2951080e+02  -1.5946531e-01
   2.2955588e+02  -2.7606445e-01
   2.2960062e+02  -3.6761677e-01
   2.2964514e+02  -4.3474732e-01
   2.2968952e+02  -4.7794595e-01
   2.2973382e+02  -4.9773101e-01
   2.2977810e+02  -4.9465916e-01
   2.2982243e+02  -4.6933149e-01
   2.2986686e+02  -4.2239786e-01
   2.2991146e+02  -3.5455977e-01
   2.2995628e+02  -2.6657235e-01
   2.3000141e+02  -1.5924535e-01
   2.3004690e+02  -3.3443328e-02
   2.3005808e+02  -1.9083693e-12
   2.3005808e+02   3.6100151e-12
   2.3010403e+02   2.3469286e-01
   2.3015182e+02   4.8451600e-01
   2.3019966e+02   7.3807084e-01
   2.3024764e+02   9.9336186e-01
   2.3029583e+02   1.2483913e+00
   2.3034430e+02   1.5011584e+00
   2.3039315e+02   1.7496516e+00
   2.3044247e+02   1.9918385e+00
   2.3049237e+02   2.2256540e+00
   2.3054297e+02   2.4489841e+00
   2.3059443e+02   2.6596431e+00
   2.3064693e+02   2.8553403e+00
   2.3070073e+02   3.0336282e+00
   2.3075300e+02   3.1835204e+00
   2.3080398e+02   3.3061593e+00
   2.3085398e+02   3.4027294e+00
   2.3090322e+02   3.4740559e+00
   2.3095188e+02   3.5207657e+00
   2.3100007e+02   3.5433831e+00
   2.3104793e+02   3.5423836e+00
   2.3109554e+02   3.5182261e+00
   2.3114298e+02   3.4713730e+00
   2.3119035e+02   3.4023027e+00
   2.3123771e+02   3.3115177e+00
   2.3128514e+02   3.1995495e+00
   2.3133270e+02   3.0669610e+00
   2.3138048e+02   2.9143471e+00
   2.3142856e+02   2.7423335e+00
   2.3147701e+02   2.5515732e+00
   2.3152594e+02   2.3427406e+00
   2.3157544e+02   2.1165219e+00
   2.3162565e+02   1.8735999e+00
   2.3167672e+02   1.6146299e+00
   2.3172759e+02   1.3467976e+00
   2.3177830e+02   1.0723019e+00
   2.3182892e+02   7.9287165e-01
   2.3187956e+02   5.1021665e-01
   2.3193030e+02   2.2603569e-01
   2.3197080e+02   1.0042966e-11
   2.3197080e+02  -7.5855988e-14
   2.3202173e+02  -3.7806801e-01
   2.3207225e+02  -7.3740062e-01
   2.3212389e+02  -1.0860688e+00
   2.3217582e+02  -1.4154551e+00
   2.3222637e+02  -1.7137357e+00
   2.3227582e+02  -1.9825991e+00
   2.3232441e+02  -2.2235114e+00
   2.3237235e+02  -2.4375090e+00
   2.3241976e+02  -2.6253835e+00
   2.3246677e+02  -2.7877908e+00
   2.3251349e+02  -2.9253152e+00
   2.3255999e+02  -3.0385085e+00
   2.3260636e+02  -3.1279156e+00
   2.3265267e+02  -3.1940914e+00
   2.3269898e+02  -3.2376119e+00
   2.3274538e+02  -3.2590825e+00
   2.3279192e+02  -3.2591430e+00
   2.3283868e+02  -3.2384714e+00
   2.3288573e+02  -3.1977855e+00
   2.3293315e+02  -3.1378434e+00
   2.3298103e+02  -3.0594433e+00
   2.3302948e+02  -2.9634198e+00
   2.3307861e+02  -2.8506393e+00
   2.3312856e+02  -2.7219896e+00
   2.3317840e+02  -2.5816350e+00
   2.3322806e+02  -2.4319417e+00
   2.3327765e+02  -2.2748374e+00
   2.3332723e+02  -2.1122084e+00
   2.3337691e+02  -1.9459141e+00
   2.3342676e+02  -1.7777959e+00
   2.3347687e+02  -1.6096866e+00
   2.3352734e+02  -1.4434187e+00
   2.3357826e+02  -1.2808333e+00
   2.3362975e+02  -1.1237918e+00
   2.3368195e+02  -9.7418988e-01
   2.3373501e+02  -8.3397819e-01
   2.3378913e+02  -7.0519173e-01
   2.3384457e+02  -5.8999674e-01
   2.3389900e+02  -4.9496677e-01
   2.3395198e+02  -4.2090304e-01
   2.3400387e+02  -3.6699785e-01
   2.3405492e+02  -3.3265739e-01
   2.3410532e+02  -3.1742110e-01
   2.3415522e+02  -3.2088527e-01
   2.3420476e+02  -3.4266088e-01
   2.3425403e+02  -3.8234913e-01
   2.3430313e+02  -4.3952665e-01
   2.3435216e+02  -5.1373609e-01
   2.3440119e+02  -6.0448024e-01
   2.3445031e+02  -7.1121826e-01
   2.3449959e+02  -8.3336345e-01
   2.3454913e+02  -9.7028226e-01
   2.3459900e+02  -1.1212944e+00
   2.3464932e+02  -1.2856742e+00
   2.3470018e+02  -1.4626532e+00
   2.3475171e+02  -1.6514260e+00
   2.3480407e+02  -1.8511589e+00
   2.3485686e+02  -2.0586725e+00
   2.3490941e+02  -2.2694115e+00
   2.3496183e+02  -2.4817264e+00
   2.3501422e+02  -2.6939900e+00
   2.3506669e+02  -2.9045689e+00
   2.3511933e+02  -3.1118168e+00
   2.3517225e+02  -3.3140684e+00
   2.3522556e+02  -3.5096316e+00
   2.3527936e+02  -3.6967769e+00
   2.3533380e+02  -3.8737238e+00
   2.3538904e+02  -4.0386206e+00
   2.3544527e+02  -4.1895155e+00
   2.3550272e+02  -4.3243106e+00
   2.3556139e+02  -4.4400921e+00
   2.3561839e+02  -4.5300809e+00
   2.3567390e+02  -4.5953529e+00
   2.3572829e+02  -4.6371437e+00
   2.3578185e+02  -4.6563306e+00
   2.3583476e+02  -4.6535902e+00
   2.3588719e+02  -4.6294912e+00
   2.3593928e+02  -4.5845462e+00
   2.3599114e+02  -4.5192421e+00
   2.3604288e+02  -4.4340584e+00
   2.3609460e+02  -4.3294780e+00
   2.3614638e+02  -4.2059941e+00
   2.3619833e+02  -4.0641125e+00
   2.3625054e+02  -3.9043519e+00
   2.3630312e+02  -3.7272405e+00
   2.3635617e+02  -3.5333098e+00
   2.3640981e+02  -3.3230836e+00
   2.3646421e+02  -3.0970603e+00
   2.3651953e+02  -2.8556843e+00
   2.3657506e+02  -2.6036050e+00
   2.3663035e+02  -2.3447801e+00
   2.3668553e+02  -2.0806877e+00
   2.3674071e+02  -1.8127645e+00
   2.3679602e+02  -1.5424277e+00
   2.3685155e+02  -1.2710779e+00
   2.3690744e+02  -1.0000998e+00
   2.3696381e+02  -7.3086318e-01
   2.3702080e+02  -4.6472243e-01
   2.3707859e+02  -2.0301553e-01
   2.3712499e+02  -4.1577852e-14
   2.3712499e+02   7.7797213e-12
   2.3718376e+02   3.5709287e-01
   2.3723399e+02   6.4036656e-01
   2.3728325e+02   8.9727362e-01
   2.3733189e+02   1.1298073e+00
   2.3738006e+02   1.3386996e+00
   2.3742787e+02   1.5245566e+00
   2.3747542e+02   1.6879316e+00
   2.3752280e+02   1.8293587e+00
   2.3757009e+02   1.9493746e+00
   2.3761736e+02   2.0485334e+00
   2.3766468e+02   2.1274173e+00
   2.3771214e+02   2.1866432e+00
   2.3775980e+02   2.2268686e+00
   2.3780774e+02   2.2487951e+00
   2.3785605e+02   2.2531712e+00
   2.3790482e+02   2.2407940e+00
   2.3795415e+02   2.2125105e+00
   2.3800417e+02   2.1692170e+00
   2.3805502e+02   2.1118576e+00
   2.3810597e+02   2.0427456e+00
   2.3815673e+02   1.9642516e+00
   2.3820739e+02   1.8782735e+00
   2.3825805e+02   1.7866594e+00
   2.3830879e+02   1.6912250e+00
   2.3835970e+02   1.5937664e+00
   2.3841089e+02   1.4960702e+00
   2.3846244e+02   1.3999242e+00
   2.3851448e+02   1.3071292e+00
   2.3856711e+02   1.2195126e+00
   2.3862049e+02   1.1389476e+00
   2.3867479e+02   1.0673790e+00
   2.3873022e+02   1.0068639e+00
   2.3878707e+02   9.5963525e-01
   2.3884239e+02   9.2950444e-01
   2.3889626e+02   9.1627444e-01
   2.3894905e+02   9.1955713e-01
   2.3900101e+02   9.3907122e-01
   2.3905234e+02   9.7457225e-01
   2.3910318e+02   1.0258121e+00
   2.3915368e+02   1.0925177e+00
   2.3920393e+02   1.1743785e+00
   2.3925405e+02   1.2710403e+00
   2.3930411e+02   1.3821001e+00
   2.3935421e+02   1.5071045e+00
   2.3940444e+02   1.6455482e+00
   2.3945488e+02   1.7968739e+00
   2.3950562e+02   1.9604723e+00
   2.3955677e+02   2.1356842e+00
   2.3960843e+02   2.3218025e+00
   2.3966073e+02   2.5180772e+00
   2.3971381e+02   2.7237222e+00
   2.3976787e+02   2.9379288e+00
   2.3982163e+02   3.1539093e+00
   2.3987522e+02   3.3701197e+00
   2.3992875e+02   3.5850600e+00
   2.3998231e+02   3.7972124e+00
   2.4003603e+02   4.0050371e+00
   2.4009000e+02   4.2069674e+00
   2.4014434e+02   4.4014029e+00
   2.4019918e+02   4.5866998e+00
   2.4025465e+02   4.7611577e+00
   2.4031092e+02   4.9230000e+00
   2.4036833e+02   5.0707185e+00
   2.4042734e+02   5.2025120e+00
   2.4048769e+02   5.3147261e+00
   2.4054601e+02   5.4001827e+00
   2.4060273e+02   5.4606449e+00
   2.4065827e+02   5.4975009e+00
   2.4071292e+02   5.5117160e+00
   2.4076691e+02   5.5040272e+00
   2.4082040e+02   5.4750469e+00
   2.4087353e+02   5.4253191e+00
   2.4092643e+02   5.3553523e+00
   2.4097921e+02   5.2656395e+00
   2.4103198e+02   5.1566698e+00
   2.4108483e+02   5.0289351e+00
   2.4113786e+02   4.8829329e+00
   2.4119118e+02   4.7191653e+00
   2.4124489e+02   4.5381351e+00
   2.4129912e+02   4.3403376e+00
   2.4135401e+02   4.1262467e+00
   2.4140971e+02   3.8962928e+00
   2.4146642e+02   3.6508260e+00
   2.4152439e+02   3.3900558e+00
   2.4158217e+02   3.1222413e+00
   2.4163987e+02   2.8490488e+00
   2.4169762e+02   2.5719533e+00
   2.4175555e+02   2.2924035e+00
   2.4181380e+02   2.0118230e+00
   2.4187250e+02   1.7316100e+00
   2.4193180e+02   1.4531354e+00
   2.4199189e+02   1.1777386e+00
   2.4205297e+02   9.0672049e-01
   2.4211531e+02   6.4133039e-01
   2.4217924e+02   3.8274202e-01
   2.4224167e+02   1.4509855e-01
   2.4228202e+02   6.2052585e-12
   2.4228202e+02  -1.8066104e-13
   2.4234249e+02  -3.1775248e-01
   2.4239121e+02  -5.5054337e-01
   2.4243931e+02  -7.5942424e-01
   2.4248708e+02  -9.4582398e-01
   2.4253461e+02  -1.1103066e+00
   2.4258198e+02  -1.2534155e+00
   2.4262928e+02  -1.3757018e+00
   2.4267659e+02  -1.4777383e+00
   2.4272396e+02  -1.5601291e+00
   2.4277148e+02  -1.6235170e+00
   2.4281922e+02  -1.6685885e+00
   2.4286727e+02  -1.6960779e+00
   2.4291570e+02  -1.7067706e+00
   2.4296461e+02  -1.7015060e+00
   2.4301412e+02  -1.6811789e+00
   2.4306434e+02  -1.6467417e+00
   2.4311544e+02  -1.5992044e+00
   2.4316760e+02  -1.5396337e+00
   2.4321965e+02  -1.4711364e+00
   2.4327163e+02  -1.3958372e+00
   2.4332362e+02  -1.3157366e+00
   2.4337573e+02  -1.2328049e+00
   2.4342806e+02  -1.1489971e+00
   2.4348071e+02  -1.0662648e+00
   2.4353379e+02  -9.8657036e-01
   2.4358742e+02  -9.1190208e-01
   2.4364175e+02  -8.4429430e-01
   2.4369694e+02  -7.8585508e-01
   2.4375320e+02  -7.3880731e-01
   2.4381079e+02  -7.0555367e-01
   2.4386688e+02  -6.8921217e-01
   2.4392134e+02  -6.8971844e-01
   2.4397456e+02  -7.0671282e-01
   2.4402685e+02  -7.3995444e-01
   2.4407843e+02  -7.8924249e-01
   2.4412947e+02  -8.5437210e-01
   2.4418011e+02  -9.3511198e-01
   2.4423045e+02  -1.0311923e+00
   2.4428062e+02  -1.1422978e+00
   2.4433069e+02  -1.2680642e+00
   2.4438077e+02  -1.4080762e+00
   2.4443093e+02  -1.5618663e+00
   2.4448127e+02  -1.7289156e+00
   2.4453187e+02  -1.9086540e+00
   2.4458283e+02  -2.1004624e+00
   2.4463425e+02  -2.3036757e+00
   2.4468625e+02  -2.5175876e+00
   2.4473897e+02  -2.7414583e+00
   2.4479258e+02  -2.9745275e+00
   2.4484727e+02  -3.2160368e+00
   2.4490229e+02  -3.4606829e+00
   2.4495719e+02  -3.7043936e+00
   2.4501208e+02  -3.9455521e+00
   2.4506709e+02  -4.1825277e+00
   2.4512233e+02  -4.4136610e+00
   2.4517791e+02  -4.6372580e+00
   2.4523397e+02  -4.8515814e+00
   2.4529064e+02  -5.0548389e+00
   2.4534811e+02  -5.2451645e+00
   2.4540656e+02  -5.4205915e+00
   2.4546625e+02  -5.5790097e+00
   2.4552706e+02  -5.7171624e+00
   2.4558570e+02  -5.8267844e+00
   2.4564265e+02  -5.9100137e+00
   2.4569837e+02  -5.9685093e+00
   2.4575315e+02  -6.0033990e+00
   2.4580724e+02  -6.0155240e+00
   2.4586081e+02  -6.0055670e+00
   2.4591400e+02  -5.9741207e+00
   2.4596694e+02  -5.9217286e+00
   2.4601974e+02  -5.8489081e+00
   2.4607251e+02  -5.7561656e+00
   2.4612534e+02  -5.6440047e+00
   2.4617835e+02  -5.5129303e+00
   2.4623162e+02  -5.3634491e+00
   2.4628527e+02  -5.1960661e+00
   2.4633942e+02  -5.0112774e+00
   2.4639420e+02  -4.8095577e+00
   2.4644976e+02  -4.5913392e+00
   2.4650630e+02  -4.3569780e+00
   2.4656406e+02  -4.1066979e+00
   2.4662290e+02  -3.8424799e+00
   2.4668163e+02  -3.5716214e+00
   2.4674040e+02  -3.2957178e+00
   2.4679933e+02  -3.0163049e+00
   2.4685857e+02  -2.7348850e+00
   2.4691826e+02  -2.4529269e+00
   2.4697856e+02  -2.1718637e+00
   2.4703966e+02  -1.8930872e+00
   2.4710177e+02  -1.6179396e+00
   2.4716517e+02  -1.3476966e+00
   2.4723021e+02  -1.0835375e+00
   2.4729267e+02  -8.4396998e-01
   2.4735313e+02  -6.2652233e-01
   2.4741216e+02  -4.2890094e-01
   2.4747014e+02  -2.4964256e-01
   2.4752735e+02  -8.7720791e-02
   2.4756082e+02  -3.8050813e-12
   2.4756082e+02   8.2034379e-13
   2.4761746e+02   2.4327366e-01
   2.4766536e+02   4.2682219e-01
   2.4771294e+02   5.8879825e-01
   2.4776037e+02   7.3003639e-01
   2.4780771e+02   8.5108725e-01
   2.4785505e+02   9.5252381e-01
   2.4790247e+02   1.0349527e+00
   2.4795002e+02   1.0990213e+00
   2.4799779e+02   1.1454234e+00
   2.4804587e+02   1.1749037e+00
   2.4809432e+02   1.1882610e+00
   2.4814325e+02   1.1863520e+00
   2.4819278e+02   1.1700943e+00
   2.4824301e+02   1.1404691e+00
   2.4829412e+02   1.0985239e+00
   2.4834629e+02   1.0453748e+00
   2.4839932e+02   9.8277182e-01
   2.4845226e+02   9.1384566e-01
   2.4850522e+02   8.4071013e-01
   2.4855830e+02   7.6544640e-01
   2.4861161e+02   6.9012277e-01
   2.4866525e+02   6.1680927e-01
   2.4871935e+02   5.4759329e-01
   2.4877403e+02   4.8459820e-01
   2.4882945e+02   4.3000766e-01
   2.4888578e+02   3.8610010e-01
   2.4894325e+02   3.5530069e-01
   2.4900111e+02   3.4037596e-01
   2.4905692e+02   3.4274599e-01
   2.4911114e+02   3.6195364e-01
   2.4916419e+02   3.9771315e-01
   2.4921636e+02   4.4982735e-01
   2.4926785e+02   5.1811663e-01
   2.4931882e+02   6.0238548e-01
   2.4936941e+02   7.0240535e-01
   2.4941973e+02   8.1790546e-01
   2.4946988e+02   9.4856776e-01
   2.4951997e+02   1.0940243e+00
   2.4957006e+02   1.2538559e+00
   2.4962026e+02   1.4275925e+00
   2.4967065e+02   1.6147131e+00
   2.4972132e+02   1.8146483e+00
   2.4977236e+02   2.0267822e+00
   2.4982389e+02   2.2504572e+00
   2.4987601e+02   2.4849800e+00
   2.4992889e+02   2.7296320e+00
   2.4998268e+02   2.9836860e+00
   2.5003760e+02   3.2464349e+00
   2.5009355e+02   3.5154578e+00
   2.5014940e+02   3.7830729e+00
   2.5020528e+02   4.0475743e+00
   2.5026129e+02   4.3072518e+00
   2.5031756e+02   4.5603628e+00
   2.5037423e+02   4.8051265e+00
   2.5043142e+02   5.0397152e+00
   2.5048929e+02   5.2622404e+00
   2.5054803e+02   5.4707330e+00
   2.5060786e+02   5.6631124e+00
   2.5066907e+02   5.8371375e+00
   2.5072940e+02   5.9844338e+00
   2.5078768e+02   6.1026012e+00
   2.5084443e+02   6.1938937e+00
   2.5090007e+02   6.2598936e+00
   2.5095486e+02   6.3017061e+00
   2.5100901e+02   6.3201760e+00
   2.5106269e+02   6.3160009e+00
   2.5111604e+02   6.2897938e+00
   2.5116919e+02   6.2421198e+00
   2.5122224e+02   6.1735185e+00
   2.5127529e+02   6.0845175e+00
   2.5132845e+02   5.9756404e+00
   2.5138182e+02   5.8474093e+00
   2.5143551e+02   5.7003450e+00
   2.5148963e+02   5.5349619e+00
   2.5154430e+02   5.3517587e+00
   2.5159967e+02   5.1512031e+00
   2.5165591e+02   4.9337052e+00
   2.5171323e+02   4.6995755e+00
   2.5177190e+02   4.4489525e+00
   2.5183128e+02   4.1861919e+00
   2.5189060e+02   3.9167135e+00
   2.5195002e+02   3.6421423e+00
   2.5200968e+02   3.3640514e+00
   2.5206971e+02   3.0839743e+00
   2.5213028e+02   2.8034036e+00
   2.5219156e+02   2.5237871e+00
   2.5225376e+02   2.2465200e+00
   2.5231712e+02   1.9729310e+00
   2.5238197e+02   1.7042569e+00
   2.5244591e+02   1.4523520e+00
   2.5250756e+02   1.2232171e+00
   2.5256752e+02   1.0144012e+00
   2.5262627e+02   8.2413969e-01
   2.5268412e+02   6.5125351e-01
   2.5274130e+02   4.9486766e-01
   2.5279801e+02   3.5426769e-01
   2.5285441e+02   2.2882241e-01
   2.5291064e+02   1.1793886e-01
   2.5296681e+02   2.1034164e-02
   2.5298017e+02   2.6858411e-12
   2.5298017e+02  -1.2745360e-13
   2.5303642e+02  -1.8644636e-01
   2.5308462e+02  -3.2541593e-01
   2.5313270e+02  -4.4511327e-01
   2.5318078e+02  -5.4620529e-01
   2.5322893e+02  -6.2930286e-01
   2.5327723e+02  -6.9506038e-01
   2.5332576e+02  -7.4418174e-01
   2.5337460e+02  -7.7742524e-01
   2.5342384e+02  -7.9560792e-01
   2.5347359e+02  -7.9960977e-01
   2.5352396e+02  -7.9037804e-01
   2.5357508e+02  -7.6893205e-01
   2.5362712e+02  -7.3636853e-01
   2.5368030e+02  -6.9386806e-01
   2.5373441e+02  -6.4316751e-01
   2.5378845e+02  -5.8723976e-01
   2.5384253e+02  -5.2821385e-01
   2.5389677e+02  -4.6819239e-01
   2.5395126e+02  -4.0927132e-01
   2.5400614e+02  -3.5355614e-01
   2.5406152e+02  -3.0318013e-01
   2.5411756e+02  -2.6032691e-01
   2.5417443e+02  -2.2726109e-01
   2.5423232e+02  -2.0637327e-01
   2.5429151e+02  -2.0025032e-01
   2.5434934e+02  -2.1077551e-01
   2.5440524e+02  -2.3774458e-01
   2.5445972e+02  -2.8086715e-01
   2.5451313e+02  -3.3997260e-01
   2.5456573e+02  -4.1491615e-01
   2.5461772e+02  -5.0553789e-01
   2.5466925e+02  -6.1164372e-01
   2.5472044e+02  -7.3299553e-01
   2.5477141e+02  -8.6930608e-01
   2.5482226e+02  -1.0202365e+00
   2.5487309e+02  -1.1853952e+00
   2.5492399e+02  -1.3643380e+00
   2.5497504e+02  -1.5565692e+00
   2.5502633e+02  -1.7615427e+00
   2.5507798e+02  -1.9786656e+00
   2.5513008e+02  -2.2073016e+00
   2.5518276e+02  -2.4467776e+00
   2.5523614e+02  -2.6963933e+00
   2.5529041e+02  -2.9554369e+00
   2.5534576e+02  -3.2232118e+00
   2.5540247e+02  -3.4990826e+00
   2.5545944e+02  -3.7755754e+00
   2.5551640e+02  -4.0489899e+00
   2.5557348e+02  -4.3176133e+00
   2.5563079e+02  -4.5797014e+00
   2.5568848e+02  -4.8334703e+00
   2.5574668e+02  -5.0770889e+00
   2.5580557e+02  -5.3086658e+00
   2.5586533e+02  -5.5262310e+00
   2.5592618e+02  -5.7277061e+00
   2.5598842e+02  -5.9108578e+00
   2.5604975e+02  -6.0669374e+00
   2.5610891e+02  -6.1932395e+00
   2.5616648e+02  -6.2922360e+00
   2.5622288e+02  -6.3656470e+00
   2.5627840e+02  -6.4146588e+00
   2.5633326e+02  -6.4401679e+00
   2.5638763e+02  -6.4429067e+00
   2.5644166e+02  -6.4235121e+00
   2.5649549e+02  -6.3825661e+00
   2.5654921e+02  -6.3206196e+00
   2.5660294e+02  -6.2382074e+00
   2.5665679e+02  -6.1358563e+00
   2.5671086e+02  -6.0140885e+00
   2.5676526e+02  -5.8734213e+00
   2.5682011e+02  -5.7143617e+00
   2.5687554e+02  -5.5373967e+00
   2.5693171e+02  -5.3429760e+00
   2.5698879e+02  -5.1314836e+00
   2.5704700e+02  -4.9031909e+00
   2.5710664e+02  -4.6581762e+00
   2.5716680e+02  -4.4017980e+00
   2.5722694e+02  -4.1385089e+00
   2.5728719e+02  -3.8699136e+00
   2.5734772e+02  -3.5975644e+00
   2.5740866e+02  -3.3229683e+00
   2.5747019e+02  -3.0475848e+00
   2.5753250e+02  -2.7728202e+00
   2.5759580e+02  -2.5000167e+00
   2.5766037e+02  -2.2304331e+00
   2.5772656e+02  -1.9652099e+00
   2.5779063e+02  -1.7209590e+00
   2.5785252e+02  -1.4980539e+00
   2.5791284e+02  -1.2941427e+00
   2.5797203e+02  -1.1076803e+00
   2.5803039e+02  -9.3760868e-01
   2.5808814e+02  -7.8312000e-01
   2.5814547e+02  -6.4353687e-01
   2.5820253e+02  -5.1824678e-01
   2.5825946e+02  -4.0666302e-01
   2.5831640e+02  -3.0819979e-01
   2.5837347e+02  -2.2225534e-01
   2.5843079e+02  -1.4819960e-01
   2.5848850e+02  -8.5364579e-02
   2.5854675e+02  -3.3035792e-02
   2.5859121e+02  -2.4464944e-12
   2.5859121e+02   2.6416369e-14
   2.5865015e+02   1.4624949e-01
   2.5869985e+02   2.5165037e-01
   2.5874964e+02   3.4124506e-01
   2.5879959e+02   4.1565944e-01
   2.5884978e+02   4.7558650e-01
   2.5890032e+02   5.2177687e-01
   2.5895130e+02   5.5504459e-01
   2.5900283e+02   5.7627298e-01
   2.5905505e+02   5.8642158e-01
   2.5910812e+02   5.8653461e-01
   2.5916222e+02   5.7775230e-01
   2.5921761e+02   5.6132660e-01
   2.5927361e+02   5.3909005e-01
   2.5932956e+02   5.1328252e-01
   2.5938561e+02   4.8593159e-01
   2.5944186e+02   4.5904898e-01
   2.5949846e+02   4.3464916e-01
   2.5955552e+02   4.1476831e-01
   2.5961322e+02   4.0148688e-01
   2.5967172e+02   3.9695961e-01
   2.5973124e+02   4.0345875e-01
   2.5979203e+02   4.2344123e-01
   2.5985250e+02   4.5826492e-01
   2.5991075e+02   5.0715959e-01
   2.5996734e+02   5.7000983e-01
   2.6002272e+02   6.4679993e-01
   2.6007719e+02   7.3749058e-01
   2.6013098e+02   8.4199627e-01
   2.6018426e+02   9.6017767e-01
   2.6023717e+02   1.0918386e+00
   2.6028983e+02   1.2367248e+00
   2.6034237e+02   1.3945243e+00
   2.6039489e+02   1.5648679e+00
   2.6044747e+02   1.7473306e+00
   2.6050024e+02   1.9414335e+00
   2.6055328e+02   2.1466459e+00
   2.6060670e+02   2.3623887e+00
   2.6066064e+02   2.5880396e+00
   2.6071521e+02   2.8229396e+00
   2.6077059e+02   3.0664047e+00
   2.6082696e+02   3.3177437e+00
   2.6088458e+02   3.5762903e+00
   2.6094354e+02   3.8405425e+00
   2.6100242e+02   4.1017609e+00
   2.6106133e+02   4.3583190e+00
   2.6112043e+02   4.6085777e+00
   2.6117985e+02   4.8508539e+00
   2.6123975e+02   5.0834149e+00
   2.6130029e+02   5.3044676e+00
   2.6136167e+02   5.5121418e+00
   2.6142413e+02   5.7044637e+00
   2.6148795e+02   5.8793132e+00
   2.6155190e+02   6.0308238e+00
   2.6161336e+02   6.1527423e+00
   2.6167298e+02   6.2477653e+00
   2.6173126e+02   6.3178284e+00
   2.6178856e+02   6.3642223e+00
   2.6184513e+02   6.3878943e+00
   2.6190115e+02   6.3896002e+00
   2.6195680e+02   6.3699839e+00
   2.6201222e+02   6.3296233e+00
   2.6206752e+02   6.2690574e+00
   2.6212283e+02   6.1888018e+00
   2.6217827e+02   6.0893584e+00
   2.6223394e+02   5.9712184e+00
   2.6228996e+02   5.8348612e+00
   2.6234648e+02   5.6807484e+00
   2.6240362e+02   5.5093122e+00
   2.6246157e+02   5.3209349e+00
   2.6252051e+02   5.1159155e+00
   2.6258072e+02   4.8944129e+00
   2.6264250e+02   4.6563474e+00
   2.6270439e+02   4.4091462e+00
   2.6276629e+02   4.1552554e+00
   2.6282837e+02   3.8961570e+00
   2.6289078e+02   3.6332801e+00
   2.6295370e+02   3.3680003e+00
   2.6301731e+02   3.1016338e+00
   2.6308184e+02   2.8354268e+00
   2.6314753e+02   2.5705355e+00
   2.6321473e+02   2.3079925e+00
   2.6328206e+02   2.0552909e+00
   2.6334676e+02   1.8237128e+00
   2.6340953e+02   1.6107682e+00
   2.6347093e+02   1.4145173e+00
   2.6353132e+02   1.2337065e+00
   2.6359099e+02   1.0674318e+00
   2.6365016e+02   9.1496882e-01
   2.6370900e+02   7.7568434e-01
   2.6376766e+02   6.4898599e-01
   2.6382630e+02   5.3429121e-01
   2.6388505e+02   4.3100651e-01
   2.6394405e+02   3.3851258e-01
   2.6400345e+02   2.5615241e-01
   2.6406339e+02   1.8322073e-01
   2.6412406e+02   1.1895319e-01
   2.6418565e+02   6.2513674e-02
   2.6424842e+02   1.2977522e-02
   2.6426654e+02   2.4337823e-12
   2.6426654e+02  -1.1650056e-13
   2.6431781e+02  -1.3111402e-01
   2.6436909e+02  -2.4767309e-01
   2.6442045e+02  -3.5024193e-01
   2.6447199e+02  -4.3943390e-01
   2.6452381e+02  -5.1592714e-01
   2.6457600e+02  -5.8045950e-01
   2.6462869e+02  -6.3383567e-01
   2.6468200e+02  -6.7693521e-01
   2.6473608e+02  -7.1072254e-01
   2.6479111e+02  -7.3626016e-01
   2.6484733e+02  -7.5472766e-01
   2.6490502e+02  -7.6745086e-01
   2.6496278e+02  -7.7573889e-01
   2.6502055e+02  -7.8148353e-01
   2.6507848e+02  -7.8659939e-01
   2.6513669e+02  -7.9299180e-01
   2.6519534e+02  -8.0257672e-01
   2.6525457e+02  -8.1730307e-01
   2.6531458e+02  -8.3918103e-01
   2.6537558e+02  -8.7032187e-01
   2.6543783e+02  -9.1299878e-01
   2.6550104e+02  -9.6909547e-01
   2.6556169e+02  -1.0362282e+00
   2.6562041e+02  -1.1145219e+00
   2.6567774e+02  -1.2042010e+00
   2.6573406e+02  -1.3053837e+00
   2.6578961e+02  -1.4180929e+00
   2.6584459e+02  -1.5422683e+00
   2.6589917e+02  -1.6777741e+00
   2.6595348e+02  -1.8244036e+00
   2.6600766e+02  -1.9818835e+00
   2.6606180e+02  -2.1498765e+00
   2.6611603e+02  -2.3279843e+00
   2.6617045e+02  -2.5157501e+00
   2.6622518e+02  -2.7126619e+00
   2.6628034e+02  -2.9181556e+00
   2.6633605e+02  -3.1316202e+00
   2.6639248e+02  -3.3524045e+00
   2.6644981e+02  -3.5798284e+00
   2.6650825e+02  -3.8132016e+00
   2.6656809e+02  -4.0518571e+00
   2.6662884e+02  -4.2917092e+00
   2.6668953e+02  -4.5268479e+00
   2.6675033e+02  -4.7557509e+00
   2.6681138e+02  -4.9768568e+00
   2.6687284e+02  -5.1885489e+00
   2.6693490e+02  -5.3891466e+00
   2.6699774e+02  -5.5768899e+00
   2.6706159e+02  -5.7499157e+00
   2.6712676e+02  -5.9062172e+00
   2.6719360e+02  -6.0435782e+00
   2.6725779e+02  -6.1521883e+00
   2.6731976e+02  -6.2343705e+00
   2.6738017e+02  -6.2922941e+00
   2.6743944e+02  -6.3273613e+00
   2.6749787e+02  -6.3405656e+00
   2.6755569e+02  -6.3326781e+00
   2.6761307e+02  -6.3043413e+00
   2.6767019e+02  -6.2561215e+00
   2.6772717e+02  -6.1885380e+00
   2.6778414e+02  -6.1020813e+00
   2.6784123e+02  -5.9972218e+00
   2.6789857e+02  -5.8744137e+00
   2.6795628e+02  -5.7340926e+00
   2.6801451e+02  -5.5766690e+00
   2.6807342e+02  -5.4025137e+00
   2.6813319e+02  -5.2119342e+00
   2.6819404e+02  -5.0051352e+00
   2.6825626e+02  -4.7821513e+00
   2.6832008e+02  -4.5432538e+00
   2.6838379e+02  -4.2965737e+00
   2.6844756e+02  -4.0435527e+00
   2.6851155e+02  -3.7855462e+00
   2.6857594e+02  -3.5238529e+00
   2.6864093e+02  -3.2597098e+00
   2.6870673e+02  -2.9942812e+00
   2.6877358e+02  -2.7286405e+00
   2.6884179e+02  -2.4637386e+00
   2.6891176e+02  -2.2003478e+00
   2.6897984e+02  -1.9538470e+00
   2.6904547e+02  -1.7266070e+00
   2.6910937e+02  -1.5161749e+00
   2.6917204e+02  -1.3209058e+00
   2.6923383e+02  -1.1396935e+00
   2.6929498e+02  -9.7170432e-01
   2.6935572e+02  -8.1624552e-01
   2.6941623e+02  -6.7269354e-01
   2.6947666e+02  -5.4045211e-01
   2.6953716e+02  -4.1892520e-01
   2.6959790e+02  -3.0749802e-01
   2.6965901e+02  -2.0552229e-01
   2.6972068e+02  -1.1230326e-01
   2.6978309e+02  -2.7086415e-02
   2.6980434e+02  -4.4842741e-12
   2.6980434e+02   7.1425504e-14
   2.6986770e+02   1.9393265e-01
   2.6991858e+02   3.3223264e-01
   2.6996946e+02   4.5525568e-01
   2.7002044e+02   5.6364690e-01
   2.7007160e+02   6.5804841e-01
   2.7012306e+02   7.3915500e-01
   2.7017491e+02   8.0772098e-01
   2.7022726e+02   8.6456720e-01
   2.7028023e+02   9.1058902e-01
   2.7033399e+02   9.4676611e-01
   2.7038871e+02   9.7417554e-01
   2.7044462e+02   9.9401055e-01
   2.7050201e+02   1.0076075e+00
   2.7055930e+02   1.0162600e+00
   2.7061662e+02   1.0219445e+00
   2.7067409e+02   1.0266078e+00
   2.7073186e+02   1.0321855e+00
   2.7079006e+02   1.0406221e+00
   2.7084885e+02   1.0538926e+00
   2.7090842e+02   1.0740306e+00
   2.7096896e+02   1.1031677e+00
   2.7103075e+02   1.1435927e+00
   2.7109342e+02   1.1971767e+00
   2.7115359e+02   1.2617805e+00
   2.7121186e+02   1.3375561e+00
   2.7126877e+02   1.4247387e+00
   2.7132467e+02   1.5234583e+00
   2.7137982e+02   1.6337490e+00
   2.7143441e+02   1.7555603e+00
   2.7148859e+02   1.8887649e+00
   2.7154251e+02   2.0331632e+00
   2.7159628e+02   2.1884871e+00
   2.7165002e+02   2.3544030e+00
   2.7170384e+02   2.5305147e+00
   2.7175784e+02   2.7163659e+00
   2.7181214e+02   2.9114426e+00
   2.7186684e+02   3.1151769e+00
   2.7192209e+02   3.3269510e+00
   2.7197802e+02   3.5461034e+00
   2.7203482e+02   3.7719388e+00
   2.7209269e+02   4.0037445e+00
   2.7215191e+02   4.2408195e+00
   2.7221224e+02   4.4801223e+00
   2.7227250e+02   4.7148234e+00
   2.7233283e+02   4.9433783e+00
   2.7239339e+02   5.1642083e+00
   2.7245434e+02   5.3756789e+00
   2.7251584e+02   5.5760918e+00
   2.7257809e+02   5.7636699e+00
   2.7264129e+02   5.9365341e+00
   2.7270573e+02   6.0926653e+00
   2.7277175e+02   6.2298410e+00
   2.7283595e+02   6.3396523e+00
   2.7289785e+02   6.4224182e+00
   2.7295810e+02   6.4803895e+00
   2.7301715e+02   6.5150571e+00
   2.7307531e+02   6.5274613e+00
   2.7313283e+02   6.5183985e+00
   2.7318988e+02   6.4885264e+00
   2.7324662e+02   6.4384200e+00
   2.7330320e+02   6.3686049e+00
   2.7335974e+02   6.2795760e+00
   2.7341637e+02   6.1718082e+00
   2.7347321e+02   6.0457608e+00
   2.7353038e+02   5.9018769e+00
   2.7358802e+02   5.7405773e+00
   2.7364627e+02   5.5622483e+00
   2.7370532e+02   5.3672215e+00
   2.7376537e+02   5.1557389e+00
   2.7382666e+02   4.9278958e+00
   2.7388955e+02   4.6835404e+00
   2.7395298e+02   4.4282615e+00
   2.7401640e+02   4.1662597e+00
   2.7408000e+02   3.8989381e+00
   2.7414393e+02   3.6276406e+00
   2.7420838e+02   3.3536523e+00
   2.7427355e+02   3.0781910e+00
   2.7433968e+02   2.8023921e+00
   2.7440704e+02   2.5272818e+00
   2.7447598e+02   2.2537321e+00
   2.7454463e+02   1.9912115e+00
   2.7461059e+02   1.7497006e+00
   2.7467459e+02   1.5265078e+00
   2.7473722e+02   1.3196125e+00
   2.7479885e+02   1.1277066e+00
   2.7485976e+02   9.4984465e-01
   2.7492018e+02   7.8526852e-01
   2.7498030e+02   6.3331659e-01
   2.7504028e+02   4.9337163e-01
   2.7510026e+02   3.6482842e-01
   2.7516041e+02   2.4707178e-01
   2.7522086e+02   1.3946036e-01
   2.7528177e+02   4.1313294e-02
   2.7530941e+02   5.0789858e-12
   2.7530941e+02  -2.3236274e-13
   2.7537096e+02  -2.0066103e-01
   2.7542129e+02  -3.4653847e-01
   2.7547158e+02  -4.7618316e-01
   2.7552193e+02  -5.9026196e-01
   2.7557245e+02  -6.8941415e-01
   2.7562322e+02  -7.7432890e-01
   2.7567433e+02  -8.4575207e-01
   2.7572589e+02  -9.0449277e-01
   2.7577802e+02  -9.5143051e-01
   2.7583085e+02  -9.8752353e-01
   2.7588455e+02  -1.0138195e+00
   2.7593931e+02  -1.0314702e+00
   2.7599539e+02  -1.0417530e+00
   2.7605220e+02  -1.0460727e+00
   2.7610897e+02  -1.0462695e+00
   2.7616585e+02  -1.0443625e+00
   2.7622294e+02  -1.0423505e+00
   2.7628040e+02  -1.0422310e+00
   2.7633837e+02  -1.0460207e+00
   2.7639700e+02  -1.0557801e+00
   2.7645648e+02  -1.0736455e+00
   2.7651704e+02  -1.1018767e+00
   2.7657897e+02  -1.1429308e+00
   2.7663970e+02  -1.1966160e+00
   2.7669827e+02  -1.2621154e+00
   2.7675524e+02  -1.3395960e+00
   2.7681106e+02  -1.4292099e+00
   2.7686600e+02  -1.5310219e+00
   2.7692028e+02  -1.6450152e+00
   2.7697409e+02  -1.7710971e+00
   2.7702755e+02  -1.9091027e+00
   2.7708081e+02  -2.0587987e+00
   2.7713396e+02  -2.2198854e+00
   2.7718712e+02  -2.3920000e+00
   2.7724038e+02  -2.5747183e+00
   2.7729387e+02  -2.7675572e+00
   2.7734767e+02  -2.9699779e+00
   2.7740192e+02  -3.1813890e+00
   2.7745674e+02  -3.4011516e+00
   2.7751227e+02  -3.6285864e+00
   2.7756870e+02  -3.8629851e+00
   2.7762625e+02  -4.1036302e+00
   2.7768520e+02  -4.3498300e+00
   2.7774499e+02  -4.5970958e+00
   2.7780474e+02  -4.8395880e+00
   2.7786460e+02  -5.0757098e+00
   2.7792471e+02  -5.3038237e+00
   2.7798524e+02  -5.5222368e+00
   2.7804635e+02  -5.7291910e+00
   2.7810822e+02  -5.9228472e+00
   2.7817108e+02  -6.1012605e+00
   2.7823520e+02  -6.2623384e+00
   2.7830095e+02  -6.4037743e+00
   2.7836407e+02  -6.5155246e+00
   2.7842503e+02  -6.5999917e+00
   2.7848444e+02  -6.6593815e+00
   2.7854272e+02  -6.6951194e+00
   2.7860018e+02  -6.7082148e+00
   2.7865701e+02  -6.6994511e+00
   2.7871341e+02  -6.6694808e+00
   2.7876953e+02  -6.6188796e+00
   2.7882549e+02  -6.5481764e+00
   2.7888142e+02  -6.4578718e+00
   2.7893744e+02  -6.3484481e+00
   2.7899368e+02  -6.2203732e+00
   2.7905024e+02  -6.0741001e+00
   2.7910727e+02  -5.9100608e+00
   2.7916491e+02  -5.7286544e+00
   2.7922332e+02  -5.5302268e+00
   2.7928270e+02  -5.3150369e+00
   2.7934331e+02  -5.0832009e+00
   2.7940547e+02  -4.8345949e+00
   2.7946857e+02  -4.5730836e+00
   2.7953166e+02  -4.3046085e+00
   2.7959491e+02  -4.0306380e+00
   2.7965848e+02  -3.7525761e+00
   2.7972255e+02  -3.4717688e+00
   2.7978732e+02  -3.1894955e+00
   2.7985302e+02  -2.9069551e+00
   2.7991991e+02  -2.6252411e+00
   2.7998835e+02  -2.3452995e+00
   2.8005653e+02  -2.0765209e+00
   2.8012199e+02  -1.8295231e+00
   2.8018546e+02  -1.6014853e+00
   2.8024753e+02  -1.3902914e+00
   2.8030860e+02  -1.1945829e+00
   2.8036893e+02  -1.0133854e+00
   2.8042875e+02  -8.4592342e-01
   2.8048824e+02  -6.9152459e-01
   2.8054758e+02  -5.4956489e-01
   2.8060689e+02  -4.1943510e-01
   2.8066634e+02  -3.0051811e-01
   2.8072605e+02  -1.9217253e-01
   2.8078619e+02  -9.3719366e-02
   2.8084691e+02  -4.4297955e-03
   2.8085010e+02  -5.0318855e-12
   2.8085010e+02   3.5301623e-16
   2.8091158e+02   1.9571238e-01
   2.8096183e+02   3.3749751e-01
   2.8101207e+02   4.6322261e-01
   2.8106240e+02   5.7354450e-01
   2.8111292e+02   6.6911928e-01
   2.8116370e+02   7.5065520e-01
   2.8121486e+02   8.1891932e-01
   2.8126650e+02   8.7474430e-01
   2.8131874e+02   9.1903585e-01
   2.8137171e+02   9.5278171e-01
   2.8142560e+02   9.7706351e-01
   2.8148061e+02   9.9307315e-01
   2.8153702e+02   1.0021374e+00
   2.8159405e+02   1.0057278e+00
   2.8165108e+02   1.0057677e+00
   2.8170824e+02   1.0043101e+00
   2.8176566e+02   1.0033926e+00
   2.8182348e+02   1.0050574e+00
   2.8188186e+02   1.0113737e+00
   2.8194095e+02   1.0244642e+00
   2.8200097e+02   1.0465422e+00
   2.8206215e+02   1.0799672e+00
   2.8212475e+02   1.1272885e+00
   2.8218472e+02   1.1864357e+00
   2.8224267e+02   1.2574902e+00
   2.8229918e+02   1.3406714e+00
   2.8235463e+02   1.4361100e+00
   2.8240928e+02   1.5438476e+00
   2.8246334e+02   1.6638453e+00
   2.8251695e+02   1.7959892e+00
   2.8257027e+02   1.9400941e+00
   2.8262342e+02   2.0959072e+00
   2.8267649e+02   2.2631100e+00
   2.8272960e+02   2.4413215e+00
   2.8278285e+02   2.6301004e+00
   2.8283634e+02   2.8289474e+00
   2.8289019e+02   3.0373087e+00
   2.8294452e+02   3.2545797e+00
   2.8299945e+02   3.4801106e+00
   2.8305514e+02   3.7132149e+00
   2.8311179e+02   3.9531831e+00
   2.8316962e+02   4.1993061e+00
   2.8322894e+02   4.4509188e+00
   2.8328895e+02   4.7023757e+00
   2.8334896e+02   4.9485466e+00
   2.8340912e+02   5.1877967e+00
   2.8346959e+02   5.4184439e+00
   2.8353051e+02   5.6387471e+00
   2.8359207e+02   5.8468955e+00
   2.8365446e+02   6.0409896e+00
   2.8371793e+02   6.2190127e+00
   2.8378276e+02   6.3787822e+00
   2.8384770e+02   6.5147084e+00
   2.8391000e+02   6.6211203e+00
   2.8397035e+02   6.7007960e+00
   2.8402932e+02   6.7556852e+00
   2.8408725e+02   6.7870749e+00
   2.8414443e+02   6.7959035e+00
   2.8420104e+02   6.7829155e+00
   2.8425727e+02   6.7487420e+00
   2.8431326e+02   6.6939464e+00
   2.8436913e+02   6.6190512e+00
   2.8442501e+02   6.5245535e+00
   2.8448101e+02   6.4109330e+00
   2.8453726e+02   6.2786552e+00
   2.8459388e+02   6.1281687e+00
   2.8465099e+02   5.9598982e+00
   2.8470876e+02   5.7742301e+00
   2.8476736e+02   5.5714894e+00
   2.8482699e+02   5.3519005e+00
   2.8488792e+02   5.1155221e+00
   2.8495051e+02   4.8621321e+00
   2.8501368e+02   4.5976654e+00
   2.8507688e+02   4.3264844e+00
   2.8514029e+02   4.0500513e+00
   2.8520407e+02   3.7697687e+00
   2.8526841e+02   3.4869771e+00
   2.8533351e+02   3.2029458e+00
   2.8539961e+02   2.9188554e+00
   2.8546699e+02   2.6357688e+00
   2.8553604e+02   2.3545801e+00
   2.8560327e+02   2.0911843e+00
   2.8566799e+02   1.8487125e+00
   2.8573093e+02   1.6244202e+00
   2.8579261e+02   1.4164708e+00
   2.8585336e+02   1.2236487e+00
   2.8591345e+02   1.0450529e+00
   2.8597309e+02   8.7994607e-01
   2.8603246e+02   7.2767451e-01
   2.8609170e+02   5.8762090e-01
   2.8615097e+02   4.5917463e-01
   2.8621041e+02   3.4171136e-01
   2.8627016e+02   2.3457764e-01
   2.8633038e+02   1.3707804e-01
   2.8639122e+02   4.8462739e-02
   2.8642751e+02   3.9233269e-12
   2.8642751e+02  -7.8024393e-13
   2.8648917e+02  -1.9110549e-01
   2.8653967e+02  -3.2993403e-01
   2.8659018e+02  -4.5324572e-01
   2.8664082e+02  -5.6168431e-01
   2.8669167e+02  -6.5591800e-01
   2.8674282e+02  -7.3666945e-01
   2.8679437e+02  -8.0472268e-01
   2.8684644e+02  -8.6093031e-01
   2.8689916e+02  -9.0622187e-01
   2.8695268e+02  -9.4161417e-01
   2.8700718e+02  -9.6822536e-01
   2.8706289e+02  -9.8729512e-01
   2.8712013e+02  -1.0002158e+00
   2.8717759e+02  -1.0083906e+00
   2.8723510e+02  -1.0138056e+00
   2.8729279e+02  -1.0185061e+00
   2.8735079e+02  -1.0245286e+00
   2.8740926e+02  -1.0339223e+00
   2.8746834e+02  -1.0487734e+00
   2.8752823e+02  -1.0712358e+00
   2.8758914e+02  -1.1035752e+00
   2.8765134e+02  -1.1482375e+00
   2.8771310e+02  -1.2057497e+00
   2.8777246e+02  -1.2746225e+00
   2.8783007e+02  -1.3550651e+00
   2.8788639e+02  -1.4473028e+00
   2.8794176e+02  -1.5514543e+00
   2.8799641e+02  -1.6675443e+00
   2.8805054e+02  -1.7955143e+00
   2.8810428e+02  -1.9352289e+00
   2.8815778e+02  -2.0864807e+00
   2.8821114e+02  -2.2489943e+00
   2.8826449e+02  -2.4224288e+00
   2.8831792e+02  -2.6063809e+00
   2.8837154e+02  -2.8003874e+00
   2.8842545e+02  -3.0039282e+00
   2.8847978e+02  -3.2164296e+00
   2.8853465e+02  -3.4372695e+00
   2.8859021e+02  -3.6657834e+00
   2.8864662e+02  -3.9012756e+00
   2.8870410e+02  -4.1430365e+00
   2.8876292e+02  -4.3903741e+00
   2.8882343e+02  -4.6426647e+00
   2.8888388e+02  -4.8902498e+00
   2.8894440e+02  -5.1315051e+00
   2.8900516e+02  -5.3647791e+00
   2.8906631e+02  -5.5883626e+00
   2.8912802e+02  -5.8004802e+00
   2.8919047e+02  -5.9992752e+00
   2.8925390e+02  -6.1827856e+00
   2.8931858e+02  -6.3489044e+00
   2.8938485e+02  -6.4953145e+00
   2.8944851e+02  -6.6117375e+00
   2.8950989e+02  -6.7004202e+00
   2.8956966e+02  -6.7637264e+00
   2.8962826e+02  -6.8031699e+00
   2.8968600e+02  -6.8198088e+00
   2.8974309e+02  -6.8144545e+00
   2.8979973e+02  -6.7877769e+00
   2.8985607e+02  -6.7403614e+00
   2.8991225e+02  -6.6727420e+00
   2.8996838e+02  -6.5854213e+00
   2.9002460e+02  -6.4788808e+00
   2.9008102e+02  -6.3535859e+00
   2.9013776e+02  -6.2099852e+00
   2.9019496e+02  -6.0485050e+00
   2.9025276e+02  -5.8695378e+00
   2.9031134e+02  -5.6734217e+00
   2.9037088e+02  -5.4604076e+00
   2.9043163e+02  -5.2306037e+00
   2.9049392e+02  -4.9838791e+00
   2.9055746e+02  -4.7227315e+00
   2.9062099e+02  -4.4542902e+00
   2.9068466e+02  -4.1800304e+00
   2.9074865e+02  -3.9013564e+00
   2.9081315e+02  -3.6196110e+00
   2.9087836e+02  -3.3360664e+00
   2.9094449e+02  -3.0519093e+00
   2.9101184e+02  -2.7682144e+00
   2.9108074e+02  -2.4858992e+00
   2.9114917e+02  -2.2153025e+00
   2.9121484e+02  -1.9662678e+00
   2.9127854e+02  -1.7359202e+00
   2.9134083e+02  -1.5221424e+00
   2.9140210e+02  -1.3235773e+00
   2.9146265e+02  -1.1392515e+00
   2.9152269e+02  -9.6838960e-01
   2.9158241e+02  -8.1031856e-01
   2.9164197e+02  -6.6441285e-01
   2.9170152e+02  -5.3006067e-01
   2.9176120e+02  -4.0664120e-01
   2.9182117e+02  -2.9350781e-01
   2.9188157e+02  -1.8997435e-01
   2.9194257e+02  -9.5302275e-02
   2.9200435e+02  -8.6867837e-03
   2.9201091e+02  -4.7376894e-12
   2.9201091e+02   5.3755611e-14
   2.9207371e+02   1.9615070e-01
   2.9212439e+02   3.3693118e-01
   2.9217510e+02   4.6241652e-01
   2.9222594e+02   5.7325163e-01
   2.9227698e+02   6.7010487e-01
   2.9232834e+02   7.5369938e-01
   2.9238011e+02   8.2482019e-01
   2.9243241e+02   8.8432171e-01
   2.9248536e+02   9.3313646e-01
   2.9253913e+02   9.7228613e-01
   2.9259390e+02   1.0028966e+00
   2.9264991e+02   1.0262197e+00
   2.9270748e+02   1.0436677e+00
   2.9276521e+02   1.0565110e+00
   2.9282299e+02   1.0667309e+00
   2.9288096e+02   1.0763638e+00
   2.9293926e+02   1.0874384e+00
   2.9299804e+02   1.1019981e+00
   2.9305746e+02   1.1221252e+00
   2.9311771e+02   1.1499738e+00
   2.9317902e+02   1.1878162e+00
   2.9324167e+02   1.2381155e+00
   2.9330335e+02   1.3006125e+00
   2.9336270e+02   1.3740494e+00
   2.9342034e+02   1.4587008e+00
   2.9347674e+02   1.5548126e+00
   2.9353221e+02   1.6625128e+00
   2.9358699e+02   1.7818299e+00
   2.9364126e+02   1.9127057e+00
   2.9369516e+02   2.0550031e+00
   2.9374883e+02   2.2085118e+00
   2.9380239e+02   2.3729519e+00
   2.9385594e+02   2.5479779e+00
   2.9390960e+02   2.7331810e+00
   2.9396346e+02   2.9280924e+00
   2.9401763e+02   3.1321861e+00
   2.9407225e+02   3.3448825e+00
   2.9412743e+02   3.5655534e+00
   2.9418333e+02   3.7935293e+00
   2.9424013e+02   4.0281102e+00
   2.9429805e+02   4.2685855e+00
   2.9435738e+02   4.5142676e+00
   2.9441814e+02   4.7630911e+00
   2.9447885e+02   5.0067153e+00
   2.9453968e+02   5.2435244e+00
   2.9460078e+02   5.4718645e+00
   2.9466230e+02   5.6900207e+00
   2.9472442e+02   5.8962076e+00
   2.9478734e+02   6.0885520e+00
   2.9485130e+02   6.2650657e+00
   2.9491659e+02   6.4236001e+00
   2.9498274e+02   6.5601869e+00
   2.9504604e+02   6.6668245e+00
   2.9510722e+02   6.7464956e+00
   2.9516690e+02   6.8013295e+00
   2.9522548e+02   6.8326997e+00
   2.9528325e+02   6.8415882e+00
   2.9534042e+02   6.8287623e+00
   2.9539718e+02   6.7948642e+00
   2.9545367e+02   6.7404612e+00
   2.9551002e+02   6.6660748e+00
   2.9556637e+02   6.5721976e+00
   2.9562284e+02   6.4593022e+00
   2.9567953e+02   6.3278444e+00
   2.9573659e+02   6.1782615e+00
   2.9579415e+02   6.0109647e+00
   2.9585236e+02   5.8263250e+00
   2.9591139e+02   5.6246500e+00
   2.9597147e+02   5.4061443e+00
   2.9603285e+02   5.1708443e+00
   2.9609590e+02   4.9185021e+00
   2.9615968e+02   4.6543165e+00
   2.9622350e+02   4.3832687e+00
   2.9628752e+02   4.1067949e+00
   2.9635192e+02   3.8262680e+00
   2.9641689e+02   3.5429958e+00
   2.9648263e+02   3.2582096e+00
   2.9654940e+02   2.9730459e+00
   2.9661748e+02   2.6885135e+00
   2.9668728e+02   2.4054366e+00
   2.9675496e+02   2.1409607e+00
   2.9682012e+02   1.8970463e+00
   2.9688351e+02   1.6709146e+00
   2.9694564e+02   1.4607447e+00
   2.9700686e+02   1.2653283e+00
   2.9706743e+02   1.0837669e+00
   2.9712756e+02   9.1532281e-01
   2.9718742e+02   7.5934017e-01
   2.9724718e+02   6.1519811e-01
   2.9730698e+02   4.8228122e-01
   2.9736697e+02   3.5995896e-01
   2.9742731e+02   2.4756988e-01
   2.9748814e+02   1.4440812e-01
   2.9754964e+02   4.9709983e-02
   2.9758450e+02   4.7071999e-12
   2.9758450e+02  -3.3957559e-13
   2.9764687e+02  -1.9926698e-01
   2.9769756e+02  -3.4364615e-01
   2.9774826e+02  -4.7261591e-01
   2.9779907e+02  -5.8682672e-01
   2.9785009e+02  -6.8694232e-01
   2.9790141e+02  -7.7368030e-01
   2.9795312e+02  -8.4781924e-01
   2.9800536e+02  -9.1020620e-01
   2.9805823e+02  -9.6176534e-01
   2.9811190e+02  -1.0035087e+00
   2.9816654e+02  -1.0365507e+00
   2.9822240e+02  -1.0621294e+00
   2.9827977e+02  -1.0816391e+00
   2.9833754e+02  -1.0963363e+00
   2.9839534e+02  -1.1081052e+00
   2.9845332e+02  -1.1189901e+00
   2.9851161e+02  -1.1310246e+00
   2.9857036e+02  -1.1462539e+00
   2.9862974e+02  -1.1667589e+00
   2.9868992e+02  -1.1946880e+00
   2.9875114e+02  -1.2323010e+00
   2.9881366e+02  -1.2820390e+00
   2.9887565e+02  -1.3441606e+00
   2.9893522e+02  -1.4170877e+00
   2.9899302e+02  -1.5010994e+00
   2.9904954e+02  -1.5964665e+00
   2.9910510e+02  -1.7033366e+00
   2.9915994e+02  -1.8217538e+00
   2.9921425e+02  -1.9516726e+00
   2.9926819e+02  -2.0929673e+00
   2.9932188e+02  -2.2454376e+00
   2.9937545e+02  -2.4088127e+00
   2.9942900e+02  -2.5827553e+00
   2.9948263e+02  -2.7668643e+00
   2.9953647e+02  -2.9606776e+00
   2.9959061e+02  -3.1636752e+00
   2.9964517e+02  -3.3752828e+00
   2.9970029e+02  -3.5948766e+00
   2.9975610e+02  -3.8217895e+00
   2.9981280e+02  -4.0553225e+00
   2.9987059e+02  -4.2947617e+00
   2.9992975e+02  -4.5394110e+00
   2.9999056e+02  -4.7882707e+00
   3.0005131e+02  -5.0320358e+00
   3.0011216e+02  -5.2690885e+00
   3.0017326e+02  -5.4977774e+00
   3.0023477e+02  -5.7163902e+00
   3.0029687e+02  -5.9231446e+00
   3.0035974e+02  -6.1161720e+00
   3.0042362e+02  -6.2934904e+00
   3.0048881e+02  -6.4529616e+00
   3.0055533e+02  -6.5916036e+00
   3.0061892e+02  -6.6999020e+00
   3.0068030e+02  -6.7809382e+00
   3.0074013e+02  -6.8369454e+00
   3.0079883e+02  -6.8693479e+00
   3.0085669e+02  -6.8791544e+00
   3.0091395e+02  -6.8671473e+00
   3.0097076e+02  -6.8339777e+00
   3.0102730e+02  -6.7802182e+00
   3.0108369e+02  -6.7063937e+00
   3.0114006e+02  -6.6129986e+00
   3.0119654e+02  -6.5005070e+00
   3.0125324e+02  -6.3693757e+00
   3.0131029e+02  -6.2200432e+00
   3.0136783e+02  -6.0529225e+00
   3.0142600e+02  -5.8683874e+00
   3.0148499e+02  -5.6667503e+00
   3.0154499e+02  -5.4482239e+00
   3.0160628e+02  -5.2128583e+00
   3.0166919e+02  -4.9604303e+00
   3.0173305e+02  -4.6951440e+00
   3.0179693e+02  -4.4228545e+00
   3.0186100e+02  -4.1450078e+00
   3.0192543e+02  -3.8629841e+00
   3.0199041e+02  -3.5780986e+00
   3.0205616e+02  -3.2915907e+00
   3.0212290e+02  -3.0046058e+00
   3.0219095e+02  -2.7181635e+00
   3.0226066e+02  -2.4331021e+00
   3.0232861e+02  -2.1652891e+00
   3.0239397e+02  -1.9183481e+00
   3.0245751e+02  -1.6894428e+00
   3.0251975e+02  -1.4766717e+00
   3.0258106e+02  -1.2787836e+00
   3.0264170e+02  -1.0948561e+00
   3.0270188e+02  -9.2413738e-01
   3.0276178e+02  -7.6596304e-01
   3.0282157e+02  -6.1970710e-01
   3.0288140e+02  -4.8475122e-01
   3.0294140e+02  -3.6046345e-01
   3.0300174e+02  -2.4618205e-01
   3.0306256e+02  -1.4120176e-01
   3.0312403e+02  -4.4760333e-02
   3.0315472e+02  -5.0004376e-12
   3.0315472e+02   1.7993246e-13
   3.0321705e+02   2.0135704e-01
   3.0326772e+02   3.4735780e-01
   3.0331839e+02   4.7783405e-01
   3.0336918e+02   5.9344117e-01
   3.0342016e+02   6.9484374e-01
   3.0347144e+02   7.8275997e-01
   3.0352311e+02   8.5796885e-01
   3.0357530e+02   9.2131764e-01
   3.0362812e+02   9.7373039e-01
   3.0368172e+02   1.0162187e+00
   3.0373629e+02   1.0498960e+00
   3.0379207e+02   1.0759983e+00
   3.0384934e+02   1.0959166e+00
   3.0390711e+02   1.1109246e+00
   3.0396491e+02   1.1228697e+00
   3.0402289e+02   1.1338087e+00
   3.0408117e+02   1.1457866e+00
   3.0413990e+02   1.1608590e+00
   3.0419925e+02   1.1811156e+00
   3.0425940e+02   1.2087124e+00
   3.0432057e+02   1.2459146e+00
   3.0438304e+02   1.2951654e+00
   3.0444512e+02   1.3569321e+00
   3.0450476e+02   1.4295250e+00
   3.0456260e+02   1.5132217e+00
   3.0461914e+02   1.6083014e+00
   3.0467471e+02   1.7149183e+00
   3.0472956e+02   1.8331215e+00
   3.0478387e+02   1.9628705e+00
   3.0483780e+02   2.1040432e+00
   3.0489148e+02   2.2564427e+00
   3.0494502e+02   2.4198013e+00
   3.0499854e+02   2.5937841e+00
   3.0505215e+02   2.7779922e+00
   3.0510595e+02   2.9719653e+00
   3.0516005e+02   3.1751849e+00
   3.0521456e+02   3.3870778e+00
   3.0526962e+02   3.6070205e+00
   3.0532537e+02   3.8343463e+00
   3.0538199e+02   4.0683549e+00
   3.0543969e+02   4.3083306e+00
   3.0549874e+02   4.5535726e+00
   3.0555952e+02   4.8034549e+00
   3.0562028e+02   5.0485318e+00
   3.0568113e+02   5.2869548e+00
   3.0574222e+02   5.5170674e+00
   3.0580371e+02   5.7371520e+00
   3.0586578e+02   5.9454213e+00
   3.0592862e+02   6.1400022e+00
   3.0599245e+02   6.3189096e+00
   3.0605756e+02   6.4800040e+00
   3.0612429e+02   6.6208495e+00
   3.0618802e+02   6.7310078e+00
   3.0624951e+02   6.8136289e+00
   3.0630941e+02   6.8710156e+00
   3.0636818e+02   6.9046276e+00
   3.0642609e+02   6.9154934e+00
   3.0648337e+02   6.9044073e+00
   3.0654022e+02   6.8720284e+00
   3.0659678e+02   6.8189349e+00
   3.0665318e+02   6.7456559e+00
   3.0670957e+02   6.6526894e+00
   3.0676604e+02   6.5405125e+00
   3.0682274e+02   6.4095851e+00
   3.0687979e+02   6.2603486e+00
   3.0693731e+02   6.0932193e+00
   3.0699546e+02   5.9085753e+00
   3.0705441e+02   5.7067338e+00
   3.0711437e+02   5.4879143e+00
   3.0717561e+02   5.2521766e+00
   3.0723845e+02   4.9993123e+00
   3.0730232e+02   4.7331044e+00
   3.0736620e+02   4.4597925e+00
   3.0743026e+02   4.1808336e+00
   3.0749468e+02   3.8976171e+00
   3.0755964e+02   3.6114673e+00
   3.0762536e+02   3.3236334e+00
   3.0769206e+02   3.0352705e+00
   3.0776005e+02   2.7474095e+00
   3.0782969e+02   2.4609021e+00
   3.0789778e+02   2.1907747e+00
   3.0796325e+02   1.9417489e+00
   3.0802687e+02   1.7109574e+00
   3.0808917e+02   1.4964472e+00
   3.0815053e+02   1.2969397e+00
   3.0821120e+02   1.1114965e+00
   3.0827141e+02   9.3935614e-01
   3.0833134e+02   7.7984767e-01
   3.0839114e+02   6.3234051e-01
   3.0845097e+02   4.9621286e-01
   3.0851098e+02   3.7082998e-01
   3.0857130e+02   2.5552782e-01
   3.0863211e+02   1.4959909e-01
   3.0869357e+02   5.2279731e-02
   3.0872920e+02   4.8110405e-12
   3.0872920e+02  -3.7865544e-13
   3.0879151e+02  -2.0142968e-01
   3.0884223e+02  -3.4773094e-01
   3.0889296e+02  -4.7849259e-01
   3.0894381e+02  -5.9437187e-01
   3.0899485e+02  -6.9603802e-01
   3.0904620e+02  -7.8421439e-01
   3.0909794e+02  -8.5968565e-01
   3.0915020e+02  -9.2330536e-01
   3.0920310e+02  -9.7600470e-01
   3.0925680e+02  -1.0188034e+00
   3.0931147e+02  -1.0528243e+00
   3.0936735e+02  -1.0793150e+00
   3.0942475e+02  -1.0996806e+00
   3.0948258e+02  -1.1151802e+00
   3.0954045e+02  -1.1276927e+00
   3.0959849e+02  -1.1392815e+00
   3.0965685e+02  -1.1519993e+00
   3.0971566e+02  -1.1679099e+00
   3.0977511e+02  -1.1891131e+00
   3.0983536e+02  -1.2177764e+00
   3.0989664e+02  -1.2561802e+00
   3.0995924e+02  -1.3067875e+00
   3.1002126e+02  -1.3698039e+00
   3.1008086e+02  -1.4436518e+00
   3.1013870e+02  -1.5286214e+00
   3.1019525e+02  -1.6249906e+00
   3.1025084e+02  -1.7329114e+00
   3.1030571e+02  -1.8524303e+00
   3.1036006e+02  -1.9835031e+00
   3.1041403e+02  -2.1260044e+00
   3.1046776e+02  -2.2797331e+00
   3.1052136e+02  -2.4444173e+00
   3.1057494e+02  -2.6197175e+00
   3.1062862e+02  -2.8052299e+00
   3.1068249e+02  -3.0004894e+00
   3.1073667e+02  -3.2049722e+00
   3.1079127e+02  -3.4181000e+00
   3.1084643e+02  -3.6392441e+00
   3.1090229e+02  -3.8677329e+00
   3.1095904e+02  -4.1028620e+00
   3.1101688e+02  -4.3439130e+00
   3.1107610e+02  -4.5901853e+00
   3.1113698e+02  -4.8406702e+00
   3.1119781e+02  -5.0859804e+00
   3.1125874e+02  -5.3244843e+00
   3.1131991e+02  -5.5545160e+00
   3.1138150e+02  -5.7743478e+00
   3.1144368e+02  -5.9821810e+00
   3.1150665e+02  -6.1761290e+00
   3.1157063e+02  -6.3541901e+00
   3.1163593e+02  -6.5142031e+00
   3.1170242e+02  -6.6528627e+00
   3.1176599e+02  -6.7610551e+00
   3.1182737e+02  -6.8418640e+00
   3.1188722e+02  -6.8975113e+00
   3.1194594e+02  -6.9294179e+00
   3.1200383e+02  -6.9385925e+00
   3.1206111e+02  -6.9258188e+00
   3.1211796e+02  -6.8917499e+00
   3.1217453e+02  -6.8369609e+00
   3.1223097e+02  -6.7619794e+00
   3.1228739e+02  -6.6673023e+00
   3.1234391e+02  -6.5534062e+00
   3.1240067e+02  -6.4207504e+00
   3.1245778e+02  -6.2697751e+00
   3.1251538e+02  -6.1008943e+00
   3.1257363e+02  -5.9144821e+00
   3.1263270e+02  -5.7108486e+00
   3.1269279e+02  -5.4902020e+00
   3.1275418e+02  -5.2525825e+00
   3.1281722e+02  -4.9977483e+00
   3.1288113e+02  -4.7303430e+00
   3.1294506e+02  -4.4559316e+00
   3.1300918e+02  -4.1759659e+00
   3.1307369e+02  -3.8918320e+00
   3.1313875e+02  -3.6048497e+00
   3.1320458e+02  -3.3162615e+00
   3.1327143e+02  -3.0272137e+00
   3.1333959e+02  -2.7387229e+00
   3.1340946e+02  -2.4516190e+00
   3.1347731e+02  -2.1828308e+00
   3.1354262e+02  -1.9349128e+00
   3.1360613e+02  -1.7050239e+00
   3.1366837e+02  -1.4912894e+00
   3.1372969e+02  -1.2924692e+00
   3.1379035e+02  -1.1076445e+00
   3.1385056e+02  -9.3606299e-01
   3.1391050e+02  -7.7705714e-01
   3.1397034e+02  -6.2999637e-01
   3.1403022e+02  -4.9425639e-01
   3.1409028e+02  -3.6919806e-01
   3.1415069e+02  -2.5415130e-01
   3.1421159e+02  -1.4840120e-01
   3.1427316e+02  -5.1174249e-02
   3.1430811e+02  -4.8880899e-12
   3.1430811e+02   2.9688751e-13
   3.1437055e+02   2.0181903e-01
   3.1442134e+02   3.4830136e-01
   3.1447214e+02   4.7928508e-01
   3.1452305e+02   5.9542800e-01
   3.1457417e+02   6.9740241e-01
   3.1462559e+02   7.8593512e-01
   3.1467742e+02   8.6181470e-01
   3.1472977e+02   9.2589921e-01
   3.1478276e+02   9.7912509e-01
   3.1483655e+02   1.0225183e+00
   3.1489134e+02   1.0572094e+00
   3.1494734e+02   1.0844557e+00
   3.1500489e+02   1.1056754e+00
   3.1506279e+02   1.1220976e+00
   3.1512074e+02   1.1356261e+00
   3.1517888e+02   1.1483260e+00
   3.1523733e+02   1.1622526e+00
   3.1529625e+02   1.1794732e+00
   3.1535581e+02   1.2020926e+00
   3.1541619e+02   1.2322858e+00
   3.1547762e+02   1.2723436e+00
   3.1554038e+02   1.3247455e+00
   3.1560232e+02   1.3893561e+00
   3.1566189e+02   1.4647410e+00
   3.1571971e+02   1.5512084e+00
   3.1577626e+02   1.6490365e+00
   3.1583188e+02   1.7583757e+00
   3.1588679e+02   1.8792700e+00
   3.1594117e+02   2.0116722e+00
   3.1599519e+02   2.1554534e+00
   3.1604897e+02   2.3104089e+00
   3.1610264e+02   2.4762627e+00
   3.1615629e+02   2.6526713e+00
   3.1621004e+02   2.8392264e+00
   3.1626400e+02   3.0354584e+00
   3.1631827e+02   3.2408392e+00
   3.1637298e+02   3.4547859e+00
   3.1642826e+02   3.6766658e+00
   3.1648426e+02   3.9058031e+00
   3.1654115e+02   4.1414906e+00
   3.1659916e+02   4.3830081e+00
   3.1665858e+02   4.6296572e+00
   3.1671953e+02   4.8797468e+00
   3.1678044e+02   5.1244841e+00
   3.1684146e+02   5.3622360e+00
   3.1690274e+02   5.5913306e+00
   3.1696446e+02   5.8100333e+00
   3.1702678e+02   6.0165366e+00
   3.1708990e+02   6.2089427e+00
   3.1715407e+02   6.3852348e+00
   3.1721958e+02   6.5432309e+00
   3.1728583e+02   6.6786587e+00
   3.1734921e+02   6.7839493e+00
   3.1741049e+02   6.8621020e+00
   3.1747026e+02   6.9152422e+00
   3.1752895e+02   6.9447427e+00
   3.1758682e+02   6.9515868e+00
   3.1764410e+02   6.9365438e+00
   3.1770097e+02   6.9002584e+00
   3.1775757e+02   6.8433004e+00
   3.1781404e+02   6.7661937e+00
   3.1787051e+02   6.6694330e+00
   3.1792710e+02   6.5534927e+00
   3.1798394e+02   6.4188295e+00
   3.1804114e+02   6.2658808e+00
   3.1809884e+02   6.0950562e+00
   3.1815721e+02   5.9067229e+00
   3.1821642e+02   5.7011810e+00
   3.1827668e+02   5.4786224e+00
   3.1833828e+02   5.2390615e+00
   3.1840156e+02   4.9822131e+00
   3.1846553e+02   4.7137485e+00
   3.1852953e+02   4.4384144e+00
   3.1859375e+02   4.1576527e+00
   3.1865837e+02   3.8728412e+00
   3.1872357e+02   3.5852902e+00
   3.1878956e+02   3.2962306e+00
   3.1885661e+02   3.0067930e+00
   3.1892501e+02   2.7179728e+00
   3.1899516e+02   2.4305680e+00
   3.1906275e+02   2.1638199e+00
   3.1912786e+02   1.9176312e+00
   3.1919126e+02   1.6891946e+00
   3.1925342e+02   1.4767269e+00
   3.1931470e+02   1.2790351e+00
   3.1937534e+02   1.0952237e+00
   3.1943556e+02   9.2455242e-01
   3.1949554e+02   7.6635883e-01
   3.1955542e+02   6.2001328e-01
   3.1961537e+02   4.8488955e-01
   3.1967552e+02   3.6034440e-01
   3.1973603e+02   2.4570177e-01
   3.1979706e+02   1.4023894e-01
   3.1985878e+02   4.3172479e-02
   3.1988823e+02   5.0546789e-12
   3.1988823e+02  -1.5853291e-13
   3.1995086e+02  -2.0288832e-01
   3.2000168e+02  -3.4987560e-01
   3.2005252e+02  -4.8138474e-01
   3.2010347e+02  -5.9807466e-01
   3.2015462e+02  -7.0061847e-01
   3.2020608e+02  -7.8974387e-01
   3.2025795e+02  -8.6624047e-01
   3.2031034e+02  -9.3096759e-01
   3.2036337e+02  -9.8486316e-01
   3.2041721e+02  -1.0289550e+00
   3.2047204e+02  -1.0643764e+00
   3.2052810e+02  -1.0923878e+00
   3.2058571e+02  -1.1144127e+00
   3.2064366e+02  -1.1316593e+00
   3.2070166e+02  -1.1460312e+00
   3.2075985e+02  -1.1595943e+00
   3.2081836e+02  -1.1744050e+00
   3.2087734e+02  -1.1925319e+00
   3.2093696e+02  -1.2160818e+00
   3.2099741e+02  -1.2472321e+00
   3.2105891e+02  -1.2882777e+00
   3.2112175e+02  -1.3417038e+00
   3.2118369e+02  -1.4072244e+00
   3.2124325e+02  -1.4834580e+00
   3.2130108e+02  -1.5707247e+00
   3.2135765e+02  -1.6693061e+00
   3.2141328e+02  -1.7793540e+00
   3.2146821e+02  -1.9009130e+00
   3.2152263e+02  -2.0339360e+00
   3.2157668e+02  -2.1782934e+00
   3.2163049e+02  -2.3337798e+00
   3.2168419e+02  -2.5001182e+00
   3.2173788e+02  -2.6769638e+00
   3.2179167e+02  -2.8639072e+00
   3.2184568e+02  -3.0604771e+00
   3.2190000e+02  -3.2661440e+00
   3.2195476e+02  -3.4803233e+00
   3.2201009e+02  -3.7023807e+00
   3.2206615e+02  -3.9316388e+00
   3.2212311e+02  -4.1673891e+00
   3.2218121e+02  -4.4089107e+00
   3.2224072e+02  -4.6555053e+00
   3.2230172e+02  -4.9052297e+00
   3.2236268e+02  -5.1495101e+00
   3.2242376e+02  -5.3867130e+00
   3.2248511e+02  -5.6151639e+00
   3.2254689e+02  -5.8331252e+00
   3.2260929e+02  -6.0387854e+00
   3.2267251e+02  -6.2302413e+00
   3.2273678e+02  -6.4054690e+00
   3.2280240e+02  -6.5622756e+00
   3.2286855e+02  -6.6959711e+00
   3.2293188e+02  -6.7996795e+00
   3.2299311e+02  -6.8763628e+00
   3.2305287e+02  -6.9281036e+00
   3.2311155e+02  -6.9562529e+00
   3.2316943e+02  -6.9617828e+00
   3.2322672e+02  -6.9454557e+00
   3.2328361e+02  -6.9079123e+00
   3.2334024e+02  -6.8497198e+00
   3.2339674e+02  -6.7714005e+00
   3.2345325e+02  -6.6734475e+00
   3.2350988e+02  -6.5563341e+00
   3.2356677e+02  -6.4205156e+00
   3.2362402e+02  -6.2664274e+00
   3.2368179e+02  -6.0944764e+00
   3.2374023e+02  -5.9050260e+00
   3.2379952e+02  -5.6983704e+00
   3.2385988e+02  -5.4746926e+00
   3.2392159e+02  -5.2339925e+00
   3.2398501e+02  -4.9759607e+00
   3.2404902e+02  -4.7067774e+00
   3.2411308e+02  -4.4307914e+00
   3.2417737e+02  -4.1494396e+00
   3.2424206e+02  -3.8640951e+00
   3.2430734e+02  -3.5760628e+00
   3.2437344e+02  -3.2865666e+00
   3.2444060e+02  -2.9967285e+00
   3.2450914e+02  -2.7075316e+00
   3.2457945e+02  -2.4197550e+00
   3.2464692e+02  -2.1538539e+00
   3.2471196e+02  -1.9083646e+00
   3.2477531e+02  -1.6804930e+00
   3.2483744e+02  -1.4684991e+00
   3.2489871e+02  -1.2712115e+00
   3.2495936e+02  -1.0877458e+00
   3.2501960e+02  -9.1736672e-01
   3.2507960e+02  -7.5941387e-01
   3.2513952e+02  -6.1325748e-01
   3.2519951e+02  -4.7826982e-01
   3.2525972e+02  -3.5380502e-01
   3.2532029e+02  -2.3918346e-01
   3.2538140e+02  -1.3367778e-01
   3.2544322e+02  -3.6498823e-02
   3.2546803e+02  -5.1394722e-12
   3.2546803e+02   1.1256968e-13
   3.2553076e+02   2.0389649e-01
   3.2558160e+02   3.5143477e-01
   3.2563244e+02   4.8348606e-01
   3.2568341e+02   6.0071077e-01
   3.2573457e+02   7.0378227e-01
   3.2578604e+02   7.9342850e-01
   3.2583792e+02   8.7043932e-01
   3.2589032e+02   9.3567431e-01
   3.2594336e+02   9.9007170e-01
   3.2599721e+02   1.0346598e+00
   3.2605205e+02   1.0705721e+00
   3.2610812e+02   1.0990702e+00
   3.2616573e+02   1.1215782e+00
   3.2622371e+02   1.1392978e+00
   3.2628173e+02   1.1541236e+00
   3.2633994e+02   1.1681235e+00
   3.2639847e+02   1.1833555e+00
   3.2645748e+02   1.2018902e+00
   3.2651712e+02   1.2258358e+00
   3.2657759e+02   1.2573713e+00
   3.2663912e+02   1.2987933e+00
   3.2670198e+02   1.3525886e+00
   3.2676393e+02   1.4184522e+00
   3.2682351e+02   1.4949984e+00
   3.2688136e+02   1.5825521e+00
   3.2693794e+02   1.6813988e+00
   3.2699359e+02   1.7916924e+00
   3.2704853e+02   1.9134789e+00
   3.2710296e+02   2.0467123e+00
   3.2715702e+02   2.1912637e+00
   3.2721085e+02   2.3469281e+00
   3.2726456e+02   2.5134289e+00
   3.2731827e+02   2.6904211e+00
   3.2737207e+02   2.8774954e+00
   3.2742609e+02   3.0741805e+00
   3.2748043e+02   3.2799464e+00
   3.2753520e+02   3.4942082e+00
   3.2759055e+02   3.7163310e+00
   3.2764663e+02   3.9456370e+00
   3.2770361e+02   4.1814168e+00
   3.2776172e+02   4.4229488e+00
   3.2782126e+02   4.6695340e+00
   3.2788228e+02   4.9192226e+00
   3.2794327e+02   5.1634385e+00
   3.2800437e+02   5.4005468e+00
   3.2806575e+02   5.6288718e+00
   3.2812756e+02   5.8466741e+00
   3.2818999e+02   6.0521400e+00
   3.2825323e+02   6.2433639e+00
   3.2831754e+02   6.4183185e+00
   3.2838321e+02   6.5748070e+00
   3.2844935e+02   6.7080535e+00
   3.2851267e+02   6.8113273e+00
   3.2857391e+02   6.8875847e+00
   3.2863368e+02   6.9389002e+00
   3.2869237e+02   6.9666212e+00
   3.2875026e+02   6.9717177e+00
   3.2880757e+02   6.9549512e+00
   3.2886447e+02   6.9169617e+00
   3.2892111e+02   6.8583162e+00
   3.2897764e+02   6.7795366e+00
   3.2903416e+02   6.6811162e+00
   3.2909082e+02   6.5635277e+00
   3.2914772e+02   6.4272265e+00
   3.2920500e+02   6.2726474e+00
   3.2926280e+02   6.1001968e+00
   3.2932126e+02   5.9102367e+00
   3.2938059e+02   5.7030597e+00
   3.2944098e+02   5.4788458e+00
   3.2950273e+02   5.2375903e+00
   3.2956620e+02   4.9789760e+00
   3.2963023e+02   4.7093236e+00
   3.2969432e+02   4.4328819e+00
   3.2975863e+02   4.1510868e+00
   3.2982336e+02   3.8653106e+00
   3.2988868e+02   3.5768573e+00
   3.2995481e+02   3.2869492e+00
   3.3002202e+02   2.9967058e+00
   3.3009061e+02   2.7071061e+00
   3.3016099e+02   2.4189236e+00
   3.3022843e+02   2.1530056e+00
   3.3029345e+02   1.9074713e+00
   3.3035679e+02   1.6795271e+00
   3.3041893e+02   1.4674436e+00
   3.3048020e+02   1.2700545e+00
   3.3054086e+02   1.0864774e+00
   3.3060111e+02   9.1597791e-01
   3.3066113e+02   7.5789532e-01
   3.3072107e+02   6.1159913e-01
   3.3078108e+02   4.7646043e-01
   3.3084131e+02   3.5183184e-01
   3.3090192e+02   2.3703183e-01
   3.3096306e+02   1.3133082e-01
   3.3102492e+02   3.3936925e-02
   3.3104791e+02   5.2442495e-12
   3.3104791e+02  -3.2314429e-14
   3.3111069e+02  -2.0445218e-01
   3.3116153e+02  -3.5234232e-01
   3.3121239e+02  -4.8473346e-01
   3.3126336e+02  -6.0228711e-01
   3.3131454e+02  -7.0567734e-01
   3.3136602e+02  -7.9563278e-01
   3.3141791e+02  -8.7294403e-01
   3.3147032e+02  -9.3847148e-01
   3.3152337e+02  -9.9315430e-01
   3.3157723e+02  -1.0380218e+00
   3.3163208e+02  -1.0742087e+00
   3.3168816e+02  -1.1029780e+00
   3.3174578e+02  -1.1257557e+00
   3.3180378e+02  -1.1437397e+00
   3.3186182e+02  -1.1588226e+00
   3.3192004e+02  -1.1730746e+00
   3.3197859e+02  -1.1885558e+00
   3.3203761e+02  -1.2073389e+00
   3.3209727e+02  -1.2315344e+00
   3.3215776e+02  -1.2633233e+00
   3.3221930e+02  -1.3050049e+00
   3.3228219e+02  -1.3590689e+00
   3.3234415e+02  -1.4251861e+00
   3.3240373e+02  -1.5019753e+00
   3.3246159e+02  -1.5897648e+00
   3.3251818e+02  -1.6888416e+00
   3.3257384e+02  -1.7993609e+00
   3.3262879e+02  -1.9213691e+00
   3.3268323e+02  -2.0548206e+00
   3.3273730e+02  -2.1995867e+00
   3.3279114e+02  -2.3554621e+00
   3.3284486e+02  -2.5221699e+00
   3.3289858e+02  -2.6993652e+00
   3.3295240e+02  -2.8866379e+00
   3.3300643e+02  -3.0835162e+00
   3.3306078e+02  -3.2894695e+00
   3.3311557e+02  -3.5039124e+00
   3.3317093e+02  -3.7262089e+00
   3.3322703e+02  -3.9556807e+00
   3.3328403e+02  -4.1916175e+00
   3.3334216e+02  -4.4332969e+00
   3.3340172e+02  -4.6800193e+00
   3.3346276e+02  -4.9297931e+00
   3.3352376e+02  -5.1740698e+00
   3.3358488e+02  -5.4112133e+00
   3.3364627e+02  -5.6395457e+00
   3.3370811e+02  -5.8573257e+00
   3.3377056e+02  -6.0627373e+00
   3.3383383e+02  -6.2538720e+00
   3.3389816e+02  -6.4286994e+00
   3.3396386e+02  -6.5850182e+00
   3.3402999e+02  -6.7179589e+00
   3.3409330e+02  -6.8209373e+00
   3.3415454e+02  -6.8969038e+00
   3.3421431e+02  -6.9479256e+00
   3.3427300e+02  -6.9753464e+00
   3.3433089e+02  -6.9801342e+00
   3.3438821e+02  -6.9630498e+00
   3.3444512e+02  -6.9247328e+00
   3.3450177e+02  -6.8657499e+00
   3.3455831e+02  -6.7866230e+00
   3.3461485e+02  -6.6878454e+00
   3.3467151e+02  -6.5698900e+00
   3.3472843e+02  -6.4332120e+00
   3.3478573e+02  -6.2782461e+00
   3.3484354e+02  -6.1053982e+00
   3.3490203e+02  -5.9150297e+00
   3.3496138e+02  -5.7074319e+00
   3.3502180e+02  -5.4827823e+00
   3.3508358e+02  -5.2410729e+00
   3.3514709e+02  -4.9819797e+00
   3.3521113e+02  -4.7119568e+00
   3.3527524e+02  -4.4351552e+00
   3.3533957e+02  -4.1530107e+00
   3.3540431e+02  -3.8668956e+00
   3.3546966e+02  -3.5781130e+00
   3.3553582e+02  -3.2878844e+00
   3.3560306e+02  -2.9973277e+00
   3.3567169e+02  -2.7074195e+00
   3.3574212e+02  -2.4189284e+00
   3.3580953e+02  -2.1530226e+00
   3.3587453e+02  -1.9074779e+00
   3.3593786e+02  -1.6795021e+00
   3.3600000e+02  -1.4673746e+00
   3.3606127e+02  -1.2699337e+00
   3.3612193e+02  -1.0862990e+00
   3.3618219e+02  -9.1573657e-01
   3.3624222e+02  -7.5758567e-01
   3.3630217e+02  -6.1121518e-01
   3.3636220e+02  -4.7599521e-01
   3.3642245e+02  -3.5127708e-01
   3.3648308e+02  -2.3637768e-01
   3.3654424e+02  -1.3056554e-01
   3.3660612e+02  -3.3046448e-02
   3.3662848e+02  -5.2304411e-12
   3.3662848e+02   5.6725458e-14
   3.3669129e+02   2.0473707e-01
   3.3674215e+02   3.5281196e-01
   3.3679302e+02   4.8538594e-01
   3.3684401e+02   6.0312115e-01
   3.3689520e+02   7.0669249e-01
   3.3694670e+02   7.9682950e-01
   3.3699860e+02   8.7432380e-01
   3.3705103e+02   9.4003689e-01
   3.3710410e+02   9.9490923e-01
   3.3715798e+02   1.0399716e+00
   3.3721285e+02   1.0763606e+00
   3.3726895e+02   1.1053413e+00
   3.3732660e+02   1.1283426e+00
   3.3738461e+02   1.1465564e+00
   3.3744267e+02   1.1618792e+00
   3.3750091e+02   1.1763826e+00
   3.3755948e+02   1.1921283e+00
   3.3761852e+02   1.2111906e+00
   3.3767821e+02   1.2356819e+00
   3.3773872e+02   1.2677858e+00
   3.3780029e+02   1.3098043e+00
   3.3786321e+02   1.3642312e+00
   3.3792516e+02   1.4306771e+00
   3.3798474e+02   1.5077852e+00
   3.3804260e+02   1.5958878e+00
   3.3809920e+02   1.6952726e+00
   3.3815486e+02   1.8060946e+00
   3.3820982e+02   1.9284004e+00
   3.3826427e+02   2.0621437e+00
   3.3831835e+02   2.2071955e+00
   3.3837221e+02   2.3633499e+00
   3.3842594e+02   2.5303292e+00
   3.3847967e+02   2.7077877e+00
   3.3853351e+02   2.8953145e+00
   3.3858756e+02   3.0924368e+00
   3.3864193e+02   3.2986231e+00
   3.3869674e+02   3.5132867e+00
   3.3875213e+02   3.7357911e+00
   3.3880824e+02   3.9654566e+00
   3.3886527e+02   4.2015722e+00
   3.3892344e+02   4.4434149e+00
   3.3898304e+02   4.6902852e+00
   3.3904409e+02   4.9400733e+00
   3.3910511e+02   5.1843288e+00
   3.3916626e+02   5.4214144e+00
   3.3922767e+02   5.6496504e+00
   3.3928953e+02   5.8672932e+00
   3.3935201e+02   6.0725244e+00
   3.3941532e+02   6.2634325e+00
   3.3947969e+02   6.4379830e+00
   3.3954543e+02   6.5939696e+00
   3.3961152e+02   6.7263539e+00
   3.3967480e+02   6.8288210e+00
   3.3973603e+02   6.9043081e+00
   3.3979578e+02   6.9548666e+00
   3.3985447e+02   6.9818326e+00
   3.3991237e+02   6.9861700e+00
   3.3996968e+02   6.9686373e+00
   3.4002660e+02   6.9298729e+00
   3.4008326e+02   6.8704427e+00
   3.4013980e+02   6.7908683e+00
   3.4019635e+02   6.6916427e+00
   3.4025304e+02   6.5732385e+00
   3.4030997e+02   6.4361107e+00
   3.4036729e+02   6.2806933e+00
   3.4042512e+02   6.1073916e+00
   3.4048364e+02   5.9165658e+00
   3.4054302e+02   5.7085049e+00
   3.4060347e+02   5.4833833e+00
   3.4066530e+02   5.2411872e+00
   3.4072886e+02   4.9815833e+00
   3.4079292e+02   4.7112369e+00
   3.4085704e+02   4.4341348e+00
   3.4092139e+02   4.1517116e+00
   3.4098616e+02   3.8653383e+00
   3.4105154e+02   3.5763168e+00
   3.4111774e+02   3.2858664e+00
   3.4118502e+02   2.9951022e+00
   3.4125369e+02   2.7049964e+00
   3.4132418e+02   2.4163111e+00
   3.4139155e+02   2.1506761e+00
   3.4145652e+02   1.9053528e+00
   3.4151983e+02   1.6775538e+00
   3.4158195e+02   1.4655741e+00
   3.4164322e+02   1.2682597e+00
   3.4170388e+02   1.0847341e+00
   3.4176414e+02   9.1426515e-01
   3.4182417e+02   7.5619259e-01
   3.4188414e+02   6.0988504e-01
   3.4194418e+02   4.7471179e-01
   3.4200446e+02   3.5002292e-01
   3.4206511e+02   2.3513366e-01
   3.4212630e+02   1.2931045e-01
   3.4218821e+02   3.1756545e-02
   3.4220969e+02   1.6292523e-14
   3.4220969e+02  -5.2780419e-12
   3.4227254e+02  -2.0499113e-01
   3.4232341e+02  -3.5320483e-01
   3.4237429e+02  -4.8592089e-01
   3.4242529e+02  -6.0380189e-01
   3.4247650e+02  -7.0752329e-01
   3.4252801e+02  -7.9781530e-01
   3.4257993e+02  -8.7547027e-01
   3.4263237e+02  -9.4135053e-01
   3.4268546e+02  -9.9639750e-01
   3.4273936e+02  -1.0416431e+00
   3.4279425e+02  -1.0782254e+00
   3.4285037e+02  -1.1074112e+00
   3.4290804e+02  -1.1306317e+00
   3.4296607e+02  -1.1490726e+00
   3.4302414e+02  -1.1646333e+00
   3.4308240e+02  -1.1793862e+00
   3.4314099e+02  -1.1953940e+00
   3.4320006e+02  -1.2147319e+00
   3.4325976e+02  -1.2395137e+00
   3.4332030e+02  -1.2719247e+00
   3.4338190e+02  -1.3142689e+00
   3.4344484e+02  -1.3690433e+00
   3.4350679e+02  -1.4357991e+00
   3.4356637e+02  -1.5132043e+00
   3.4362422e+02  -1.6015946e+00
   3.4368082e+02  -1.7012584e+00
   3.4373649e+02  -1.8123508e+00
   3.4379146e+02  -1.9349181e+00
   3.4384592e+02  -2.0689139e+00
   3.4390002e+02  -2.2142086e+00
   3.4395388e+02  -2.3705958e+00
   3.4400763e+02  -2.5377972e+00
   3.4406137e+02  -2.7154664e+00
   3.4411522e+02  -2.9031918e+00
   3.4416929e+02  -3.1004999e+00
   3.4422367e+02  -3.3068583e+00
   3.4427851e+02  -3.5216796e+00
   3.4433392e+02  -3.7443263e+00
   3.4439006e+02  -3.9741181e+00
   3.4444711e+02  -4.2103433e+00
   3.4450531e+02  -4.4522786e+00
   3.4456494e+02  -4.6992245e+00
   3.4462601e+02  -4.9489610e+00
   3.4468705e+02  -5.1931316e+00
   3.4474821e+02  -5.4300985e+00
   3.4480965e+02  -5.6581805e+00
   3.4487154e+02  -5.8756325e+00
   3.4493405e+02  -6.0806341e+00
   3.4499738e+02  -6.2712714e+00
   3.4506179e+02  -6.4455067e+00
   3.4512757e+02  -6.6011293e+00
   3.4519362e+02  -6.7329448e+00
   3.4525688e+02  -6.8348923e+00
   3.4531808e+02  -6.9098957e+00
   3.4537783e+02  -6.9599912e+00
   3.4543652e+02  -6.9865074e+00
   3.4549441e+02  -6.9904041e+00
   3.4555173e+02  -6.9724377e+00
   3.4560865e+02  -6.9332451e+00
   3.4566532e+02  -6.8733915e+00
   3.4572187e+02  -6.7933979e+00
   3.4577844e+02  -6.6937570e+00
   3.4583513e+02  -6.5749409e+00
   3.4589208e+02  -6.4374043e+00
   3.4594942e+02  -6.2815808e+00
   3.4600728e+02  -6.1078746e+00
   3.4606582e+02  -5.9166446e+00
   3.4612522e+02  -5.7081778e+00
   3.4618571e+02  -5.4826454e+00
   3.4624758e+02  -5.2400281e+00
   3.4631118e+02  -4.9799838e+00
   3.4637526e+02  -4.7093749e+00
   3.4643940e+02  -4.4320335e+00
   3.4650377e+02  -4.1493928e+00
   3.4656856e+02  -3.8628224e+00
   3.4663397e+02  -3.5736223e+00
   3.4670020e+02  -3.2830098e+00
   3.4676752e+02  -2.9920970e+00
   3.4683625e+02  -2.7018517e+00
   3.4690679e+02  -2.4130332e+00
   3.4697411e+02  -2.1476973e+00
   3.4703905e+02  -1.9026231e+00
   3.4710234e+02  -1.6750281e+00
   3.4716445e+02  -1.4632223e+00
   3.4722572e+02  -1.2660591e+00
   3.4728638e+02  -1.0826656e+00
   3.4734664e+02  -9.1231154e-01
   3.4740669e+02  -7.5433720e-01
   3.4746666e+02  -6.0811111e-01
   3.4752672e+02  -4.7300191e-01
   3.4758701e+02  -3.4835863e-01
   3.4764768e+02  -2.3349509e-01
   3.4770890e+02  -1.2767595e-01
   3.4777085e+02  -3.0102206e-02
   3.4779119e+02  -4.0269871e-14
   3.4779119e+02   5.2624398e-12
   3.4785408e+02   2.0525736e-01
   3.4790496e+02   3.5361061e-01
   3.4795585e+02   4.8646777e-01
   3.4800686e+02   6.0449181e-01
   3.4805808e+02   7.0835851e-01
   3.4810960e+02   7.9879843e-01
   3.4816152e+02   8.7660429e-01
   3.4821397e+02   9.4263889e-01
   3.4826707e+02   9.9784416e-01
   3.4832098e+02   1.0432527e+00
   3.4837588e+02   1.0800032e+00
   3.4843202e+02   1.1093636e+00
   3.4848970e+02   1.1327665e+00
   3.4854774e+02   1.1513931e+00
   3.4860583e+02   1.1671431e+00
   3.4866410e+02   1.1820896e+00
   3.4872270e+02   1.1982958e+00
   3.4878178e+02   1.2178377e+00
   3.4884150e+02   1.2428300e+00
   3.4890205e+02   1.2754586e+00
   3.4896367e+02   1.3180292e+00
   3.4902664e+02   1.3730405e+00
   3.4908858e+02   1.4400083e+00
   3.4914816e+02   1.5176139e+00
   3.4920602e+02   1.6061956e+00
   3.4926262e+02   1.7060425e+00
   3.4931830e+02   1.8173102e+00
   3.4937327e+02   1.9400451e+00
   3.4942774e+02   2.0742006e+00
   3.4948184e+02   2.2196470e+00
   3.4953571e+02   2.3761778e+00
   3.4958946e+02   2.5435144e+00
   3.4964322e+02   2.7213099e+00
   3.4969708e+02   2.9091524e+00
   3.4975115e+02   3.1065679e+00
   3.4980555e+02   3.3130237e+00
   3.4986040e+02   3.5279319e+00
   3.4991582e+02   3.7506545e+00
   3.4997198e+02   3.9805107e+00
   3.5002905e+02   4.2167885e+00
   3.5008727e+02   4.4587642e+00
   3.5014692e+02   4.7057383e+00
   3.5020800e+02   4.9554305e+00
   3.5026905e+02   5.1995352e+00
   3.5033023e+02   5.4364139e+00
   3.5039168e+02   5.6643849e+00
   3.5045359e+02   5.8817019e+00
   3.5051611e+02   6.0865434e+00
   3.5057947e+02   6.2769937e+00
   3.5064390e+02   6.4510132e+00
   3.5070971e+02   6.6063883e+00
   3.5077574e+02   6.7378306e+00
   3.5083898e+02   6.8394345e+00
   3.5090018e+02   6.9141156e+00
   3.5095993e+02   6.9639010e+00
   3.5101861e+02   6.9901148e+00
   3.5107650e+02   6.9937143e+00
   3.5113383e+02   6.9754545e+00
   3.5119075e+02   6.9359714e+00
   3.5124743e+02   6.8758299e+00
   3.5130399e+02   6.7955505e+00
   3.5136056e+02   6.6956256e+00
   3.5141726e+02   6.5765273e+00
   3.5147423e+02   6.4387099e+00
   3.5153157e+02   6.2826066e+00
   3.5158945e+02   6.1086210e+00
   3.5164801e+02   5.9171112e+00
   3.5170743e+02   5.7083628e+00
   3.5176794e+02   5.4825447e+00
   3.5182983e+02   5.2396343e+00
   3.5189348e+02   4.9792832e+00
   3.5195756e+02   4.7084794e+00
   3.5202171e+02   4.4309577e+00
   3.5208610e+02   4.1481502e+00
   3.5215091e+02   3.8614257e+00
   3.5221633e+02   3.5720830e+00
   3.5228259e+02   3.2813381e+00
   3.5234994e+02   2.9903009e+00
   3.5241870e+02   2.6999364e+00
   3.5248920e+02   2.4113274e+00
   3.5255649e+02   2.1461505e+00
   3.5262141e+02   1.9011897e+00
   3.5268470e+02   1.6736819e+00
   3.5274680e+02   1.4619459e+00
   3.5280806e+02   1.2648395e+00
   3.5286873e+02   1.0814918e+00
   3.5292900e+02   9.1117333e-01
   3.5298905e+02   7.5322474e-01
   3.5304903e+02   6.0701436e-01
   3.5310910e+02   4.7191037e-01
   3.5316941e+02   3.4726109e-01
   3.5323009e+02   2.3237941e-01
   3.5329133e+02   1.2652881e-01
   3.5335330e+02   2.8908841e-02
   3.5337282e+02   5.2651147e-12
   3.5337282e+02  -4.5571186e-14
   3.5343573e+02  -2.0547423e-01
   3.5348662e+02  -3.5395018e-01
   3.5353752e+02  -4.8692907e-01
   3.5358853e+02  -6.0507420e-01
   3.5363975e+02  -7.0906158e-01
   3.5369127e+02  -7.9962199e-01
   3.5374321e+02  -8.7754842e-01
   3.5379566e+02  -9.4370393e-01
   3.5384877e+02  -9.9903080e-01
   3.5390268e+02  -1.0445620e+00
   3.5395759e+02  -1.0814367e+00
   3.5401373e+02  -1.1109235e+00
   3.5407142e+02  -1.1344557e+00
   3.5412947e+02  -1.1532120e+00
   3.5418757e+02  -1.1690916e+00
   3.5424585e+02  -1.1841681e+00
   3.5430446e+02  -1.2005053e+00
   3.5436354e+02  -1.2201798e+00
   3.5442327e+02  -1.2453068e+00
   3.5448384e+02  -1.2780732e+00
   3.5454546e+02  -1.3207854e+00
   3.5460844e+02  -1.3759432e+00
   3.5467038e+02  -1.4430441e+00
   3.5472996e+02  -1.5207751e+00
   3.5478782e+02  -1.6094764e+00
   3.5484443e+02  -1.7094378e+00
   3.5490011e+02  -1.8208151e+00
   3.5495509e+02  -1.9436550e+00
   3.5500956e+02  -2.0779110e+00
   3.5506366e+02  -2.2234533e+00
   3.5511754e+02  -2.3800752e+00
   3.5517130e+02  -2.5474982e+00
   3.5522506e+02  -2.7253751e+00
   3.5527893e+02  -2.9132939e+00
   3.5533301e+02  -3.1107802e+00
   3.5538742e+02  -3.3173012e+00
   3.5544227e+02  -3.5322686e+00
   3.5549770e+02  -3.7550441e+00
   3.5555386e+02  -3.9849466e+00
   3.5561095e+02  -4.2212638e+00
   3.5566918e+02  -4.4632718e+00
   3.5572884e+02  -4.7102711e+00
   3.5578993e+02  -4.9599509e+00
   3.5585099e+02  -5.2040301e+00
   3.5591218e+02  -5.4408698e+00
   3.5597364e+02  -5.6687877e+00
   3.5603555e+02  -5.8860368e+00
   3.5609809e+02  -6.0907945e+00
   3.5616146e+02  -6.2811443e+00
   3.5622591e+02  -6.4550451e+00
   3.5629174e+02  -6.6102815e+00
   3.5635775e+02  -6.7415120e+00
   3.5642099e+02  -6.8429182e+00
   3.5648218e+02  -6.9174115e+00
   3.5654193e+02  -6.9670141e+00
   3.5660061e+02  -6.9930474e+00
   3.5665851e+02  -6.9964676e+00
   3.5671583e+02  -6.9780288e+00
   3.5677276e+02  -6.9383667e+00
   3.5682944e+02  -6.8780458e+00
   3.5688600e+02  -6.7975867e+00
   3.5694258e+02  -6.6974815e+00
   3.5699929e+02  -6.5782023e+00
   3.5705626e+02  -6.4402031e+00
   3.5711362e+02  -6.2839170e+00
   3.5717150e+02  -6.1097474e+00
   3.5723007e+02  -5.9180517e+00
   3.5728951e+02  -5.7091147e+00
   3.5735004e+02  -5.4831041e+00
   3.5741194e+02  -5.2399950e+00
   3.5747561e+02  -4.9794355e+00
   3.5753970e+02  -4.7084880e+00
   3.5760386e+02  -4.4308305e+00
   3.5766826e+02  -4.1478947e+00
   3.5773308e+02  -3.8610488e+00
   3.5779851e+02  -3.5715912e+00
   3.5786479e+02  -3.2807369e+00
   3.5793215e+02  -2.9895947e+00
   3.5800093e+02  -2.6991280e+00
   3.5807141e+02  -2.4106132e+00
   3.5813869e+02  -2.1455024e+00
   3.5820360e+02  -1.9005824e+00
   3.5826687e+02  -1.6731013e+00
   3.5832898e+02  -1.4613828e+00
   3.5839024e+02  -1.2642872e+00
   3.5845091e+02  -1.0809446e+00
   3.5851118e+02  -9.1062605e-01
   3.5857123e+02  -7.5267231e-01
   3.5863123e+02  -6.0645150e-01
   3.5869130e+02  -4.7133143e-01
   3.5875162e+02  -3.4665991e-01
   3.5881231e+02  -2.3174919e-01
   3.5887356e+02  -1.2586196e-01
   3.5893554e+02  -2.8196779e-02
   3.5895457e+02  -5.2264304e-12
   3.5895457e+02   8.9948882e-14
   3.5901750e+02   2.0562314e-01
   3.5906839e+02   3.5418781e-01
   3.5911929e+02   4.8725420e-01
   3.5917031e+02   6.0548590e-01
   3.5922153e+02   7.0955911e-01
   3.5927306e+02   8.0020485e-01
   3.5932500e+02   8.7821634e-01
   3.5937746e+02   9.4445693e-01
   3.5943057e+02   9.9986921e-01
   3.5948449e+02   1.0454865e+00
   3.5953940e+02   1.0824485e+00
   3.5959555e+02   1.1120242e+00
   3.5965325e+02   1.1356478e+00
   3.5971130e+02   1.1544959e+00
   3.5976940e+02   1.1704679e+00
   3.5982769e+02   1.1856379e+00
   3.5988631e+02   1.2020702e+00
   3.5994540e+02   1.2218419e+00
   3.6000513e+02   1.2470688e+00
   3.6006570e+02   1.2799384e+00
   3.6012734e+02   1.3227579e+00
   3.6019033e+02   1.3780282e+00
   3.6025227e+02   1.4452315e+00
   3.6031185e+02   1.5230601e+00
   3.6036971e+02   1.6118557e+00
   3.6042632e+02   1.7119083e+00
   3.6048201e+02   1.8233740e+00
   3.6053699e+02   1.9462996e+00
   3.6059146e+02   2.0806386e+00
   3.6064557e+02   2.2262611e+00
   3.6069945e+02   2.3829605e+00
   3.6075322e+02   2.5504578e+00
   3.6080698e+02   2.7284059e+00
   3.6086085e+02   2.9163925e+00
   3.6091494e+02   3.1139431e+00
   3.6096935e+02   3.3205245e+00
   3.6102421e+02   3.5355482e+00
   3.6107964e+02   3.7583756e+00
   3.6113582e+02   3.9883254e+00
   3.6119291e+02   4.2246850e+00
   3.6125115e+02   4.4667304e+00
   3.6131082e+02   4.7137619e+00
   3.6137192e+02   4.9634419e+00
   3.6143298e+02   5.2075108e+00
   3.6149418e+02   5.4443296e+00
   3.6155565e+02   5.6722152e+00
   3.6161757e+02   5.8894201e+00
   3.6168012e+02   6.0941209e+00
   3.6174350e+02   6.2844003e+00
   3.6180795e+02   6.4582159e+00
   3.6187380e+02   6.6133508e+00
   3.6193980e+02   6.7444200e+00
   3.6200303e+02   6.8456759e+00
   3.6206422e+02   6.9200263e+00
   3.6212397e+02   6.9694896e+00
   3.6218265e+02   6.9953851e+00
   3.6224055e+02   6.9986679e+00
   3.6229787e+02   6.9800916e+00
   3.6235480e+02   6.9402917e+00
   3.6241149e+02   6.8798324e+00
   3.6246806e+02   6.7992341e+00
   3.6252464e+02   6.6989890e+00
   3.6258135e+02   6.5795690e+00
   3.6263833e+02   6.4414281e+00
   3.6269569e+02   6.2849992e+00
   3.6275358e+02   6.1106855e+00
   3.6281216e+02   5.9188439e+00
   3.6287161e+02   5.7097587e+00
   3.6293215e+02   5.4835965e+00
   3.6299407e+02   5.2403308e+00
   3.6305774e+02   4.9796067e+00
   3.6312184e+02   4.7085469e+00
   3.6318601e+02   4.4307833e+00
   3.6325041e+02   4.1477472e+00
   3.6331524e+02   3.8608066e+00
   3.6338069e+02   3.5712595e+00
   3.6344697e+02   3.2803202e+00
   3.6351435e+02   2.9890967e+00
   3.6358315e+02   2.6985509e+00
   3.6365360e+02   2.4101119e+00
   3.6372087e+02   2.1450550e+00
   3.6378577e+02   1.9001692e+00
   3.6384904e+02   1.6727110e+00
   3.6391115e+02   1.4610086e+00
   3.6397241e+02   1.2639238e+00
   3.6403308e+02   1.0805879e+00
   3.6409335e+02   9.1027217e-01
   3.6415341e+02   7.5231739e-01
   3.6421341e+02   6.0609159e-01
   3.6427349e+02   4.7096227e-01
   3.6433381e+02   3.4627687e-01
   3.6439451e+02   2.3134709e-01
   3.6445577e+02   1.2543499e-01
   3.6451776e+02   2.7738367e-02
   3.6453647e+02   5.2967492e-12
   3.6453647e+02  -2.3321622e-14
   3.6459941e+02  -2.0572625e-01
   3.6465030e+02  -3.5435223e-01
   3.6470121e+02  -4.8747964e-01
   3.6475223e+02  -6.0577225e-01
   3.6480346e+02  -7.0990646e-01
   3.6485499e+02  -8.0061348e-01
   3.6490694e+02  -8.7868677e-01
   3.6495940e+02  -9.4498994e-01
   3.6501252e+02  -1.0004659e+00
   3.6506644e+02  -1.0461482e+00
   3.6512136e+02  -1.0831770e+00
   3.6517751e+02  -1.1128220e+00
   3.6523522e+02  -1.1365179e+00
   3.6529327e+02  -1.1554396e+00
   3.6535138e+02  -1.1714869e+00
   3.6540967e+02  -1.1867344e+00
   3.6546829e+02  -1.2032468e+00
   3.6552739e+02  -1.2231015e+00
   3.6558714e+02  -1.2484149e+00
   3.6564771e+02  -1.2813750e+00
   3.6570935e+02  -1.3242897e+00
   3.6577235e+02  -1.3796609e+00
   3.6583429e+02  -1.4469551e+00
   3.6589387e+02  -1.5248709e+00
   3.6595174e+02  -1.6137510e+00
   3.6600835e+02  -1.7138856e+00
   3.6606403e+02  -1.8254311e+00
   3.6611902e+02  -1.9484341e+00
   3.6617349e+02  -2.0828482e+00
   3.6622761e+02  -2.2285433e+00
   3.6628149e+02  -2.3853128e+00
   3.6633526e+02  -2.5528774e+00
   3.6638903e+02  -2.7308900e+00
   3.6644290e+02  -2.9189379e+00
   3.6649699e+02  -3.1165465e+00
   3.6655141e+02  -3.3231823e+00
   3.6660627e+02  -3.5382567e+00
   3.6666172e+02  -3.7611307e+00
   3.6671790e+02  -3.9911229e+00
   3.6677500e+02  -4.2275204e+00
   3.6683324e+02  -4.4695989e+00
   3.6689293e+02  -4.7166590e+00
   3.6695403e+02  -4.9663345e+00
   3.6701510e+02  -5.2103894e+00
   3.6707630e+02  -5.4471844e+00
   3.6713778e+02  -5.6750359e+00
   3.6719970e+02  -5.8921959e+00
   3.6726226e+02  -6.0968404e+00
   3.6732565e+02  -6.2870512e+00
   3.6739012e+02  -6.4607850e+00
   3.6745597e+02  -6.6158235e+00
   3.6752197e+02  -6.7467403e+00
   3.6758519e+02  -6.8478552e+00
   3.6764638e+02  -6.9220727e+00
   3.6770612e+02  -6.9714071e+00
   3.6776480e+02  -6.9971757e+00
   3.6782270e+02  -7.0003328e+00
   3.6788003e+02  -6.9816314e+00
   3.6793696e+02  -6.9417065e+00
   3.6799365e+02  -6.8811223e+00
   3.6805022e+02  -6.8003990e+00
   3.6810681e+02  -6.7000287e+00
   3.6816353e+02  -6.5804834e+00
   3.6822051e+02  -6.4422168e+00
   3.6827788e+02  -6.2856618e+00
   3.6833578e+02  -6.1112213e+00
   3.6839436e+02  -5.9192519e+00
   3.6845381e+02  -5.7100372e+00
   3.6851437e+02  -5.4837429e+00
   3.6857630e+02  -5.2403410e+00
   3.6863999e+02  -4.9794738e+00
   3.6870409e+02  -4.7083229e+00
   3.6876826e+02  -4.4304744e+00
   3.6883267e+02  -4.1473594e+00
   3.6889751e+02  -3.8603455e+00
   3.6896296e+02  -3.5707301e+00
   3.6902926e+02  -3.2797270e+00
   3.6909665e+02  -2.9884433e+00
   3.6916546e+02  -2.6978400e+00
   3.6923590e+02  -2.4094873e+00
   3.6930315e+02  -2.1444951e+00
   3.6936805e+02  -1.8996549e+00
   3.6943132e+02  -1.6722315e+00
   3.6949342e+02  -1.4605568e+00
   3.6955468e+02  -1.2634946e+00
   3.6961535e+02  -1.0801769e+00
   3.6967562e+02  -9.0987549e-01
   3.6973568e+02  -7.5193123e-01
   3.6979568e+02  -6.0571200e-01
   3.6985577e+02  -4.7058510e-01
   3.6991610e+02  -3.4589757e-01
   3.6997681e+02  -2.3096069e-01
   3.7003807e+02  -1.2503596e-01
   3.7010008e+02  -2.7320456e-02
   3.7011849e+02  -5.2575479e-12
   3.7011849e+02   6.5322747e-14
   3.7018145e+02   2.0581061e-01
   3.7023235e+02   3.5448443e-01
   3.7028325e+02   4.8765972e-01
   3.7033428e+02   6.0600039e-01
   3.7038551e+02   7.1018299e-01
   3.7043705e+02   8.0093891e-01
   3.7048899e+02   8.7906180e-01
   3.7054146e+02   9.4541547e-01
   3.7059458e+02   1.0009430e+00
   3.7064851e+02   1.0466784e+00
   3.7070343e+02   1.0837622e+00
   3.7075959e+02   1.1134642e+00
   3.7081730e+02   1.1372201e+00
   3.7087536e+02   1.1562028e+00
   3.7093347e+02   1.1723130e+00
   3.7099177e+02   1.1876255e+00
   3.7105040e+02   1.2042051e+00
   3.7110950e+02   1.2241297e+00
   3.7116925e+02   1.2495159e+00
   3.7122983e+02   1.2825523e+00
   3.7129148e+02   1.3255472e+00
   3.7135448e+02   1.3810033e+00
   3.7141642e+02   1.4483740e+00
   3.7147601e+02   1.5263629e+00
   3.7153387e+02   1.6153137e+00
   3.7159048e+02   1.7155170e+00
   3.7164617e+02   1.8271291e+00
   3.7170116e+02   1.9501965e+00
   3.7175563e+02   2.0846729e+00
   3.7180975e+02   2.2304282e+00
   3.7186363e+02   2.3872554e+00
   3.7191741e+02   2.5548754e+00
   3.7197118e+02   2.7329406e+00
   3.7202506e+02   2.9210384e+00
   3.7207916e+02   3.1186939e+00
   3.7213358e+02   3.3253734e+00
   3.7218844e+02   3.5404880e+00
   3.7224389e+02   3.7633988e+00
   3.7230008e+02   3.9934238e+00
   3.7235719e+02   4.2298501e+00
   3.7241544e+02   4.4719535e+00
   3.7247514e+02   4.7190342e+00
   3.7253624e+02   4.9687000e+00
   3.7259732e+02   5.2127371e+00
   3.7265852e+02   5.4495058e+00
   3.7272000e+02   5.6773225e+00
   3.7278193e+02   5.8944384e+00
   3.7284450e+02   6.0990292e+00
   3.7290789e+02   6.2891761e+00
   3.7297237e+02   6.4628348e+00
   3.7303824e+02   6.6177860e+00
   3.7310422e+02   6.7485678e+00
   3.7316744e+02   6.8495581e+00
   3.7322863e+02   6.9236586e+00
   3.7328837e+02   6.9728800e+00
   3.7334705e+02   6.9985380e+00
   3.7340495e+02   7.0015860e+00
   3.7346228e+02   6.9827764e+00
   3.7351921e+02   6.9427440e+00
   3.7357590e+02   6.8820526e+00
   3.7363247e+02   6.8012226e+00
   3.7368906e+02   6.7007459e+00
   3.7374579e+02   6.5810944e+00
   3.7380277e+02   6.4427217e+00
   3.7386015e+02   6.2860607e+00
   3.7391805e+02   6.1115138e+00
   3.7397664e+02   5.9194377e+00
   3.7403610e+02   5.7101152e+00
   3.7409666e+02   5.4837113e+00
   3.7415860e+02   5.2401965e+00
   3.7422231e+02   4.9792110e+00
   3.7428642e+02   4.7079870e+00
   3.7435059e+02   4.4300711e+00
   3.7441501e+02   4.1468938e+00
   3.7447985e+02   3.8598225e+00
   3.7454531e+02   3.5701543e+00
   3.7461162e+02   3.2791024e+00
   3.7467902e+02   2.9877731e+00
   3.7474784e+02   2.6971264e+00
   3.7481826e+02   2.4088539e+00
   3.7488550e+02   2.1439231e+00
   3.7495039e+02   1.8991274e+00
   3.7501366e+02   1.6717389e+00
   3.7507576e+02   1.4600928e+00
   3.7513702e+02   1.2630546e+00
   3.7519769e+02   1.0797570e+00
   3.7525797e+02   9.0947216e-01
   3.7531803e+02   7.5154095e-01
   3.7537803e+02   6.0533124e-01
   3.7543812e+02   4.7021010e-01
   3.7549845e+02   3.4552433e-01
   3.7555917e+02   2.3058482e-01
   3.7562044e+02   1.2465259e-01
   3.7568245e+02   2.6924161e-02
   3.7570060e+02   2.7595981e-14
   3.7570060e+02  -5.2976790e-12
   3.7576357e+02  -2.0588284e-01
   3.7581446e+02  -3.5459662e-01
   3.7586538e+02  -4.8781180e-01
   3.7591640e+02  -6.0619238e-01
   3.7596764e+02  -7.1041505e-01
   3.7601918e+02  -8.0121131e-01
   3.7607113e+02  -8.7937493e-01
   3.7612360e+02  -9.4576988e-01
   3.7617672e+02  -1.0013395e+00
   3.7623065e+02  -1.0471178e+00
   3.7628558e+02  -1.0842456e+00
   3.7634174e+02  -1.1139933e+00
   3.7639945e+02  -1.1377966e+00
   3.7645752e+02  -1.1568276e+00
   3.7651563e+02  -1.1729870e+00
   3.7657393e+02  -1.1883499e+00
   3.7663256e+02  -1.2049813e+00
   3.7669167e+02  -1.2249595e+00
   3.7675142e+02  -1.2504011e+00
   3.7681201e+02  -1.2834950e+00
   3.7687366e+02  -1.3265501e+00
   3.7693667e+02  -1.3820695e+00
   3.7699861e+02  -1.4494973e+00
   3.7705819e+02  -1.5275408e+00
   3.7711606e+02  -1.6165441e+00
   3.7717267e+02  -1.7167981e+00
   3.7722836e+02  -1.8284592e+00
   3.7728335e+02  -1.9515741e+00
   3.7733783e+02  -2.0860961e+00
   3.7739195e+02  -2.2318953e+00
   3.7744583e+02  -2.3887646e+00
   3.7749961e+02  -2.5564248e+00
   3.7755339e+02  -2.7345281e+00
   3.7760727e+02  -2.9226619e+00
   3.7766137e+02  -3.1203511e+00
   3.7771579e+02  -3.3270619e+00
   3.7777066e+02  -3.5422052e+00
   3.7782612e+02  -3.7651419e+00
   3.7788231e+02  -3.9951900e+00
   3.7793942e+02  -4.2316365e+00
   3.7799767e+02  -4.4737568e+00
   3.7805738e+02  -4.7208514e+00
   3.7811848e+02  -4.9705091e+00
   3.7817956e+02  -5.2145321e+00
   3.7824077e+02  -5.4512806e+00
   3.7830226e+02  -5.6790705e+00
   3.7836420e+02  -5.8961530e+00
   3.7842676e+02  -6.1007033e+00
   3.7849017e+02  -6.2908020e+00
   3.7855465e+02  -6.4644043e+00
   3.7862052e+02  -6.6192901e+00
   3.7868650e+02  -6.7499718e+00
   3.7874972e+02  -6.8508696e+00
   3.7881090e+02  -6.9248829e+00
   3.7887064e+02  -6.9740201e+00
   3.7892932e+02  -6.9995955e+00
   3.7898722e+02  -7.0025619e+00
   3.7904455e+02  -6.9836713e+00
   3.7910149e+02  -6.9435583e+00
   3.7915817e+02  -6.8827867e+00
   3.7921475e+02  -6.8018766e+00
   3.7927134e+02  -6.7013200e+00
   3.7932807e+02  -6.5815886e+00
   3.7938506e+02  -6.4431362e+00
   3.7944244e+02  -6.2863953e+00
   3.7950035e+02  -6.1117684e+00
   3.7955894e+02  -5.9196118e+00
   3.7961841e+02  -5.7102080e+00
   3.7967898e+02  -5.4837214e+00
   3.7974093e+02  -5.2401214e+00
   3.7980464e+02  -4.9790465e+00
   3.7986875e+02  -4.7077663e+00
   3.7993293e+02  -4.4297982e+00
   3.7999735e+02  -4.1465726e+00
   3.8006220e+02  -3.8594566e+00
   3.8012766e+02  -3.5697469e+00
   3.8019397e+02  -3.2786565e+00
   3.8026138e+02  -2.9872910e+00
   3.8033021e+02  -2.6966096e+00
   3.8040062e+02  -2.4083937e+00
   3.8046786e+02  -2.1435057e+00
   3.8053274e+02  -1.8987406e+00
   3.8059600e+02  -1.6713757e+00
   3.8065810e+02  -1.4597486e+00
   3.8071936e+02  -1.2627260e+00
   3.8078003e+02  -1.0794412e+00
   3.8084031e+02  -9.0916656e-01
   3.8090038e+02  -7.5124302e-01
   3.8096038e+02  -6.0503837e-01
   3.8102048e+02  -4.6991956e-01
   3.8108081e+02  -3.4523315e-01
   3.8114154e+02  -2.3028977e-01
   3.8120281e+02  -1.2435008e-01
   3.8126483e+02  -2.6610168e-02
   3.8128276e+02  -5.3031537e-12
   3.8128276e+02   2.4112656e-14
   3.8134573e+02   2.0594024e-01
   3.8139663e+02   3.5468624e-01
   3.8144755e+02   4.8793337e-01
   3.8149858e+02   6.0634576e-01
   3.8154981e+02   7.1060018e-01
   3.8160135e+02   8.0142821e-01
   3.8165330e+02   8.7962373e-01
   3.8170578e+02   9.4605081e-01
   3.8175890e+02   1.0016529e+00
   3.8181283e+02   1.0474642e+00
   3.8186776e+02   1.0846258e+00
   3.8192393e+02   1.1144081e+00
   3.8198165e+02   1.1382473e+00
   3.8203971e+02   1.1573144e+00
   3.8209783e+02   1.1735106e+00
   3.8215613e+02   1.1889109e+00
   3.8221477e+02   1.2055806e+00
   3.8227388e+02   1.2255981e+00
   3.8233363e+02   1.2510803e+00
   3.8239422e+02   1.2842163e+00
   3.8245588e+02   1.3273152e+00
   3.8251889e+02   1.3828807e+00
   3.8258083e+02   1.4503502e+00
   3.8264041e+02   1.5284334e+00
   3.8269828e+02   1.6174750e+00
   3.8275489e+02   1.7177661e+00
   3.8281058e+02   1.8294630e+00
   3.8286557e+02   1.9526125e+00
   3.8292005e+02   2.0871680e+00
   3.8297417e+02   2.2329994e+00
   3.8302806e+02   2.3898996e+00
   3.8308184e+02   2.5575894e+00
   3.8313562e+02   2.7357209e+00
   3.8318950e+02   2.9238814e+00
   3.8324360e+02   3.1215957e+00
   3.8329803e+02   3.3283298e+00
   3.8335290e+02   3.5434947e+00
   3.8340836e+02   3.7664510e+00
   3.8346455e+02   3.9965167e+00
   3.8352167e+02   4.2329785e+00
   3.8357993e+02   4.4751120e+00
   3.8363964e+02   4.7222176e+00
   3.8370075e+02   4.9718710e+00
   3.8376183e+02   5.2158853e+00
   3.8382303e+02   5.4526206e+00
   3.8388453e+02   5.6803927e+00
   3.8394647e+02   5.8974524e+00
   3.8400904e+02   6.1019747e+00
   3.8407245e+02   6.2920399e+00
   3.8413694e+02   6.4656027e+00
   3.8420281e+02   6.6204423e+00
   3.8426879e+02   6.7510529e+00
   3.8433200e+02   6.8518849e+00
   3.8439318e+02   6.9258359e+00
   3.8445292e+02   6.9749127e+00
   3.8451160e+02   7.0004287e+00
   3.8456950e+02   7.0033362e+00
   3.8462683e+02   6.9843869e+00
   3.8468377e+02   6.9442154e+00
   3.8474046e+02   6.8833853e+00
   3.8479704e+02   6.8024167e+00
   3.8485363e+02   6.7018016e+00
   3.8491036e+02   6.5820116e+00
   3.8496736e+02   6.4435004e+00
   3.8502474e+02   6.2867006e+00
   3.8508265e+02   6.1120145e+00
   3.8514125e+02   5.9197982e+00
   3.8520072e+02   5.7103340e+00
   3.8526129e+02   5.4837857e+00
   3.8532324e+02   5.2401222e+00
   3.8538696e+02   4.9789806e+00
   3.8545107e+02   4.7076574e+00
   3.8551525e+02   4.4296492e+00
   3.8557968e+02   4.1463862e+00
   3.8564453e+02   3.8592352e+00
   3.8571000e+02   3.5694930e+00
   3.8577632e+02   3.2783721e+00
   3.8584373e+02   2.9869778e+00
   3.8591257e+02   2.6962686e+00
   3.8598297e+02   2.4080907e+00
   3.8605020e+02   2.1432310e+00
   3.8611508e+02   1.8984855e+00
   3.8617834e+02   1.6711353e+00
   3.8624044e+02   1.4595198e+00
   3.8630170e+02   1.2625064e+00
   3.8636237e+02   1.0792289e+00
   3.8642265e+02   9.0895966e-01
   3.8648272e+02   7.5103983e-01
   3.8654272e+02   6.0483710e-01
   3.8660282e+02   4.6971830e-01
   3.8666316e+02   3.4502982e-01
   3.8672388e+02   2.3008208e-01
   3.8678517e+02   1.2413548e-01
   3.8684719e+02   2.6385795e-02
   3.8686497e+02   5.2466052e-12
   3.8686497e+02  -8.2163443e-14
   3.8692794e+02  -2.0598308e-01
   3.8697884e+02  -3.5475352e-01
   3.8702976e+02  -4.8802486e-01
   3.8708079e+02  -6.0646132e-01
   3.8713203e+02  -7.1073973e-01
   3.8718357e+02  -8.0159174e-01
   3.8723552e+02  -8.7981132e-01
   3.8728800e+02  -9.4626263e-01
   3.8734112e+02  -1.0018892e+00
   3.8739506e+02  -1.0477254e+00
   3.8744999e+02  -1.0849124e+00
   3.8750615e+02  -1.1147208e+00
   3.8756387e+02  -1.1385871e+00
   3.8762194e+02  -1.1576816e+00
   3.8768006e+02  -1.1739057e+00
   3.8773837e+02  -1.1893344e+00
   3.8779700e+02  -1.2060334e+00
   3.8785611e+02  -1.2260809e+00
   3.8791587e+02  -1.2515942e+00
   3.8797646e+02  -1.2847626e+00
   3.8803812e+02  -1.3278953e+00
   3.8810114e+02  -1.3834964e+00
   3.8816308e+02  -1.4509982e+00
   3.8822266e+02  -1.5291123e+00
   3.8828053e+02  -1.6181837e+00
   3.8833714e+02  -1.7185038e+00
   3.8839283e+02  -1.8302287e+00
   3.8844782e+02  -1.9534054e+00
   3.8850230e+02  -2.0879873e+00
   3.8855643e+02  -2.2338442e+00
   3.8861032e+02  -2.3907689e+00
   3.8866410e+02  -2.5584822e+00
   3.8871788e+02  -2.7366363e+00
   3.8877176e+02  -2.9248181e+00
   3.8882586e+02  -3.1225525e+00
   3.8888029e+02  -3.3293056e+00
   3.8893517e+02  -3.5444880e+00
   3.8899063e+02  -3.7674604e+00
   3.8904682e+02  -3.9975406e+00
   3.8910394e+02  -4.2340154e+00
   3.8916221e+02  -4.4761601e+00
   3.8922192e+02  -4.7232752e+00
   3.8928303e+02  -4.9729261e+00
   3.8934411e+02  -5.2169345e+00
   3.8940532e+02  -5.4536605e+00
   3.8946682e+02  -5.6814195e+00
   3.8952876e+02  -5.8984623e+00
   3.8959133e+02  -6.1029637e+00
   3.8965474e+02  -6.2930035e+00
   3.8971924e+02  -6.4665363e+00
   3.8978512e+02  -6.6213407e+00
   3.8985109e+02  -6.7518966e+00
   3.8991430e+02  -6.8526777e+00
   3.8997548e+02  -6.9265808e+00
   3.9003522e+02  -6.9756110e+00
   3.9009390e+02  -7.0010811e+00
   3.9015180e+02  -7.0039431e+00
   3.9020913e+02  -6.9849486e+00
   3.9026607e+02  -6.9447318e+00
   3.9032276e+02  -6.8838565e+00
   3.9037934e+02  -6.8028427e+00
   3.9043594e+02  -6.7021821e+00
   3.9049267e+02  -6.5823467e+00
   3.9054966e+02  -6.4437900e+00
   3.9060704e+02  -6.2869444e+00
   3.9066496e+02  -6.1122123e+00
   3.9072356e+02  -5.9199496e+00
   3.9078304e+02  -5.7104383e+00
   3.9084361e+02  -5.4838421e+00
   3.9090557e+02  -5.2401291e+00
   3.9096930e+02  -4.9789356e+00
   3.9103341e+02  -4.7075789e+00
   3.9109759e+02  -4.4295395e+00
   3.9116202e+02  -4.1462474e+00
   3.9122687e+02  -3.8590694e+00
   3.9129235e+02  -3.5693018e+00
   3.9135866e+02  -3.2781572e+00
   3.9142608e+02  -2.9867405e+00
   3.9149492e+02  -2.6960098e+00
   3.9156532e+02  -2.4078614e+00
   3.9163255e+02  -2.1430238e+00
   3.9169743e+02  -1.8982937e+00
   3.9176068e+02  -1.6709550e+00
   3.9182278e+02  -1.4593486e+00
   3.9188404e+02  -1.2623425e+00
   3.9194471e+02  -1.0790707e+00
   3.9200499e+02  -9.0880594e-01
   3.9206506e+02  -7.5088920e-01
   3.9212507e+02  -6.0468816e-01
   3.9218517e+02  -4.6956958e-01
   3.9224551e+02  -3.4487972e-01
   3.9230623e+02  -2.2992883e-01
   3.9236752e+02  -1.2397712e-01
   3.9242954e+02  -2.6220097e-02
   3.9244721e+02  -1.8179902e-14
   3.9244721e+02   5.3117094e-12
   3.9251019e+02   2.0601529e-01
   3.9256109e+02   3.5480407e-01
   3.9261201e+02   4.8809364e-01
   3.9266304e+02   6.0654827e-01
   3.9271428e+02   7.1084484e-01
   3.9276582e+02   8.0171507e-01
   3.9281778e+02   8.7995298e-01
   3.9287025e+02   9.4642282e-01
   3.9292338e+02   1.0020682e+00
   3.9297732e+02   1.0479236e+00
   3.9303225e+02   1.0851302e+00
   3.9308842e+02   1.1149590e+00
   3.9314614e+02   1.1388465e+00
   3.9320421e+02   1.1579624e+00
   3.9326233e+02   1.1742085e+00
   3.9332064e+02   1.1896598e+00
   3.9337927e+02   1.2063819e+00
   3.9343838e+02   1.2264535e+00
   3.9349814e+02   1.2519918e+00
   3.9355874e+02   1.2851862e+00
   3.9362040e+02   1.3283462e+00
   3.9368342e+02   1.3839761e+00
   3.9374536e+02   1.4515040e+00
   3.9380494e+02   1.5296430e+00
   3.9386280e+02   1.6187387e+00
   3.9391942e+02   1.7190821e+00
   3.9397511e+02   1.8308299e+00
   3.9403011e+02   1.9540287e+00
   3.9408459e+02   2.0886319e+00
   3.9413871e+02   2.2345094e+00
   3.9419260e+02   2.3914541e+00
   3.9424638e+02   2.5591865e+00
   3.9430016e+02   2.7373588e+00
   3.9435405e+02   2.9255580e+00
   3.9440815e+02   3.1233088e+00
   3.9446258e+02   3.3300772e+00
   3.9451746e+02   3.5452738e+00
   3.9457292e+02   3.7682593e+00
   3.9462912e+02   3.9983513e+00
   3.9468624e+02   4.2348365e+00
   3.9474451e+02   4.4769903e+00
   3.9480422e+02   4.7241131e+00
   3.9486533e+02   4.9737616e+00
   3.9492642e+02   5.2177649e+00
   3.9498763e+02   5.4544829e+00
   3.9504913e+02   5.6822311e+00
   3.9511107e+02   5.8992598e+00
   3.9517365e+02   6.1037438e+00
   3.9523706e+02   6.2937628e+00
   3.9530156e+02   6.4672709e+00
   3.9536744e+02   6.6220464e+00
   3.9543341e+02   6.7525574e+00
   3.9549662e+02   6.8532970e+00
   3.9555780e+02   6.9271609e+00
   3.9561754e+02   6.9761531e+00
   3.9567622e+02   7.0015860e+00
   3.9573412e+02   7.0044111e+00
   3.9579145e+02   6.9853798e+00
   3.9584839e+02   6.9451264e+00
   3.9590508e+02   6.8842145e+00
   3.9596166e+02   6.8031641e+00
   3.9601826e+02   6.7024670e+00
   3.9607499e+02   6.5825950e+00
   3.9613199e+02   6.4440016e+00
   3.9618937e+02   6.2871193e+00
   3.9624729e+02   6.1123503e+00
   3.9630589e+02   5.9200504e+00
   3.9636537e+02   5.7105016e+00
   3.9642595e+02   5.4838670e+00
   3.9648791e+02   5.2401146e+00
   3.9655164e+02   4.9788796e+00
   3.9661575e+02   4.7074967e+00
   3.9667994e+02   4.4294328e+00
   3.9674436e+02   4.1461180e+00
   3.9680922e+02   3.8589190e+00
   3.9687470e+02   3.5691319e+00
   3.9694102e+02   3.2779690e+00
   3.9700844e+02   2.9865352e+00
   3.9707729e+02   2.6957881e+00
   3.9714768e+02   2.4076650e+00
   3.9721490e+02   2.1428464e+00
   3.9727978e+02   1.8981298e+00
   3.9734303e+02   1.6708014e+00
   3.9740513e+02   1.4592033e+00
   3.9746639e+02   1.2622041e+00
   3.9752706e+02   1.0789379e+00
   3.9758735e+02   9.0867752e-01
   3.9764741e+02   7.5076408e-01
   3.9770742e+02   6.0456519e-01
   3.9776752e+02   4.6944753e-01
   3.9782786e+02   3.4475728e-01
   3.9788859e+02   2.2980454e-01
   3.9794988e+02   1.2384936e-01
   3.9801191e+02   2.6087060e-02
   3.9802948e+02   5.3059640e-12
   3.9802948e+02  -2.4771851e-14
   3.9809246e+02  -2.0604059e-01
   3.9814337e+02  -3.5484361e-01
   3.9819429e+02  -4.8814736e-01
   3.9824532e+02  -6.0661616e-01
   3.9829656e+02  -7.1092693e-01
   3.9834810e+02  -8.0181143e-01
   3.9840006e+02  -8.8006373e-01
   3.9845253e+02  -9.4654814e-01
   3.9850566e+02  -1.0022083e+00
   3.9855960e+02  -1.0480789e+00
   3.9861453e+02  -1.0853011e+00
   3.9867070e+02  -1.1151460e+00
   3.9872843e+02  -1.1390502e+00
   3.9878650e+02  -1.1581833e+00
   3.9884462e+02  -1.1744467e+00
   3.9890293e+02  -1.1899160e+00
   3.9896157e+02  -1.2066566e+00
   3.9902068e+02  -1.2267473e+00
   3.9908044e+02  -1.2523054e+00
   3.9914104e+02  -1.2855205e+00
   3.9920270e+02  -1.3287022e+00
   3.9926572e+02  -1.3843550e+00
   3.9932766e+02  -1.4519036e+00
   3.9938724e+02  -1.5300624e+00
   3.9944511e+02  -1.6191772e+00
   3.9950173e+02  -1.7195391e+00
   3.9955742e+02  -1.8313048e+00
   3.9961241e+02  -1.9545210e+00
   3.9966689e+02  -2.0891411e+00
   3.9972101e+02  -2.2350349e+00
   3.9977491e+02  -2.3919952e+00
   3.9982869e+02  -2.5597425e+00
   3.9988247e+02  -2.7379291e+00
   3.9993636e+02  -2.9261418e+00
   3.9999046e+02  -3.1239054e+00
   4.0000000e+02  -3.1596021e+00


==> figuresAndData/relayOutputThirdOrderNumerator+1+1.csv <==
   0.0000000e+00   1.0000000e+00
   2.8707274e-03   9.9426267e-01
   1.7224364e-02   9.6569964e-01
   5.6666169e-02   8.8827607e-01
   9.6239857e-02   8.1217455e-01
   1.3709561e-01   7.3529893e-01
   1.7940096e-01   6.5755283e-01
   2.2344849e-01   5.7867712e-01
   2.6890623e-01   4.9957482e-01
   3.1551629e-01   4.2099005e-01
   3.6301923e-01   3.4363905e-01
   4.1151178e-01   2.6764984e-01
   4.6110016e-01   1.9317844e-01
   5.1191550e-01   1.2039165e-01
   5.6412276e-01   4.9465693e-02
   6.0241684e-01   9.1870955e-15
   6.0241684e-01   2.1510571e-16
   6.5622914e-01  -6.2961732e-02
   7.0410713e-01  -1.1083797e-01
   7.5144969e-01  -1.5100448e-01
   7.9850183e-01  -1.8420192e-01
   8.4539418e-01  -2.1096219e-01
   8.9223695e-01  -2.3173430e-01
   9.3912820e-01  -2.4690805e-01
   9.8615899e-01  -2.5682908e-01
   1.0334172e+00  -2.6180909e-01
   1.0809909e+00  -2.6213295e-01
   1.1289712e+00  -2.5806367e-01
   1.1774558e+00  -2.4984572e-01
   1.2265527e+00  -2.3770698e-01
   1.2763849e+00  -2.2185944e-01
   1.3270975e+00  -2.0249832e-01
   1.3788674e+00  -1.7979930e-01
   1.4319191e+00  -1.5391244e-01
   1.4865504e+00  -1.2495038e-01
   1.5406361e+00  -9.4437856e-02
   1.5934501e+00  -6.3302909e-02
   1.6452304e+00  -3.1875805e-02
   1.6961825e+00  -4.2527494e-04
   1.6968681e+00   2.1732833e-16
   1.6968681e+00   9.0323799e-15
   1.7471522e+00   2.8794227e-02
   1.7985790e+00   5.3435044e-02
   1.8497366e+00   7.3355789e-02
   1.9007562e+00   8.8900176e-02
   1.9517634e+00   1.0036791e-01
   2.0028718e+00   1.0802160e-01
   2.0541882e+00   1.1209649e-01
   2.1058176e+00   1.1280710e-01
   2.1578673e+00   1.1035168e-01
   2.2104508e+00   1.0491526e-01
   2.2636924e+00   9.6671519e-02
   2.3177334e+00   8.5783621e-02
   2.3727393e+00   7.2403908e-02
   2.4289123e+00   5.6672159e-02
   2.4865087e+00   3.8711547e-02
   2.5458701e+00   1.8620465e-02
   2.5978306e+00   1.0554058e-14
   2.5978306e+00   1.7000290e-16
   2.6592064e+00  -1.9291305e-02
   2.7133440e+00  -3.1320509e-02
   2.7676051e+00  -3.9071934e-02
   2.8221491e+00  -4.2886970e-02
   2.8771366e+00  -4.3065249e-02
   2.9327347e+00  -3.9872906e-02
   2.9891261e+00  -3.3548358e-02
   3.0465217e+00  -2.4305136e-02
   3.1051777e+00  -1.2331781e-02
   3.1567745e+00  -4.8572257e-17
   3.1567745e+00   7.1626732e-15
   3.2164575e+00   1.2587913e-02
   3.2717395e+00   1.9969089e-02
   3.3273271e+00   2.3608126e-02
   3.3833689e+00   2.3793864e-02
   3.4400423e+00   2.0785352e-02
   3.4975417e+00   1.4813996e-02
   3.5560919e+00   6.0865010e-03
   3.5897739e+00   5.6551985e-15
   3.5897739e+00   2.1857516e-16
   3.6496494e+00  -9.0424330e-03
   3.7057720e+00  -1.3410481e-02
   3.7623835e+00  -1.4182381e-02
   3.8196402e+00  -1.1635756e-02
   3.8777538e+00  -6.0194621e-03
   3.9215656e+00   1.6306401e-16
   3.9215656e+00   4.5284956e-15
   3.9807815e+00   6.8927348e-03
   4.0373484e+00   9.6392304e-03
   4.0944807e+00   8.9889311e-03
   4.1523455e+00   5.2013214e-03
   4.1998574e+00   2.4633073e-16
   4.1998574e+00  -7.0100176e-15
   4.2586796e+00  -5.4048558e-03
   4.3156386e+00  -6.8866398e-03
   4.3732493e+00  -5.0238127e-03
   4.4316972e+00  -7.1498362e-05
   4.4323522e+00   1.3953682e-16
   4.4323522e+00   6.3591981e-15
   4.4918866e+00   4.4396276e-03
   4.5490682e+00   5.0636387e-03
   4.6069599e+00   2.4514190e-03
   4.6363205e+00   2.4936650e-16
   4.6363205e+00  -5.1833537e-15
   4.6951031e+00  -3.6249224e-03
   4.7525124e+00  -3.5831924e-03
   4.8106742e+00  -3.2660868e-04
   4.8145982e+00   2.1412993e-16
   4.8145982e+00   5.0387754e-15
   4.8737156e+00   3.0524267e-03
   4.9312580e+00   2.5137033e-03
   4.9753121e+00   5.5433089e-15
   4.9753121e+00   1.9038590e-16
   5.0000000e+00  -1.5364141e-03


==> figuresAndData/relayOutputThirdOrderNumerator+1_triplePole.csv <==
   0.0000000e+00   1.0000000e-01
   1.8268265e-03   9.9635300e-02
   1.0960959e-02   9.7831466e-02
   4.3787758e-02   9.1602752e-02
   7.6610543e-02   8.5730049e-02
   1.0981690e-01   8.0097196e-02
   1.4341223e-01   7.4663820e-02
   1.7740870e-01   6.9389578e-02
   2.1181905e-01   6.4235281e-02
   2.4665679e-01   5.9162852e-02
   2.8193623e-01   5.4135298e-02
   3.1767257e-01   4.9116690e-02
   3.5388200e-01   4.4072128e-02
   3.9058176e-01   3.8967711e-02
   4.2779030e-01   3.3770502e-02
   4.6552738e-01   2.8448492e-02
   5.0381419e-01   2.2970550e-02
   5.4267359e-01   1.7306381e-02
   5.8213024e-01   1.1426466e-02
   6.2345729e-01   5.1089112e-03
   6.5605295e-01   2.2291197e-16
   6.5605295e-01  -9.0032148e-16
   6.8944389e-01  -5.3449659e-03
   7.2283483e-01  -1.0751006e-02
   7.5663121e-01  -1.6224855e-02
   7.9079784e-01  -2.1704767e-02
   8.2534554e-01  -2.7138256e-02
   8.6028493e-01  -3.2474605e-02
   8.9562715e-01  -3.7664953e-02
   9.3138390e-01  -4.2662273e-02
   9.6756751e-01  -4.7421335e-02
   1.0041909e+00  -5.1898686e-02
   1.0412678e+00  -5.6052614e-02
   1.0788126e+00  -5.9843120e-02
   1.1168406e+00  -6.3231882e-02
   1.1553679e+00  -6.6182225e-02
   1.1944117e+00  -6.8659082e-02
   1.2339901e+00  -7.0628953e-02
   1.2741227e+00  -7.2059867e-02
   1.3148300e+00  -7.2921338e-02
   1.3561343e+00  -7.3184308e-02
   1.3980591e+00  -7.2821105e-02
   1.4406300e+00  -7.1805373e-02
   1.4838745e+00  -7.0112014e-02
   1.5278221e+00  -6.7717109e-02
   1.5725050e+00  -6.4597834e-02
   1.6179580e+00  -6.0732365e-02
   1.6642195e+00  -5.6099764e-02
   1.7113311e+00  -5.0679843e-02
   1.7593388e+00  -4.4453013e-02
   1.8082938e+00  -3.7400086e-02
   1.8582526e+00  -2.9502046e-02
   1.9092788e+00  -2.0739760e-02
   1.9614441e+00  -1.1093609e-02
   2.0148302e+00  -5.4302901e-04
   2.0174909e+00  -2.2876666e-17
   2.0174909e+00   5.7861702e-15
   2.0496851e+00   6.6842229e-03
   2.0818793e+00   1.3528884e-02
   2.1145043e+00   2.0560017e-02
   2.1474705e+00   2.7696785e-02
   2.1807880e+00   3.4881361e-02
   2.2144662e+00   4.2057571e-02
   2.2485149e+00   4.9171183e-02
   2.2829440e+00   5.6169877e-02
   2.3177645e+00   6.3003221e-02
   2.3529874e+00   6.9622645e-02
   2.3886246e+00   7.5981407e-02
   2.4246884e+00   8.2034574e-02
   2.4611920e+00   8.7738983e-02
   2.4981490e+00   9.3053214e-02
   2.5355741e+00   9.7937559e-02
   2.5734827e+00   1.0235399e-01
   2.6120702e+00   1.0628300e-01
   2.6514720e+00   1.0969074e-01
   2.6916696e+00   1.1252711e-01
   2.7326470e+00   1.1474532e-01
   2.7743870e+00   1.1630202e-01
   2.8168710e+00   1.1715776e-01
   2.8600785e+00   1.1727743e-01
   2.9039866e+00   1.1663066e-01
   2.9486186e+00   1.1519025e-01
   2.9940084e+00   1.1293035e-01
   3.0401925e+00   1.0982631e-01
   3.0872107e+00   1.0585448e-01
   3.1351070e+00   1.0099212e-01
   3.1839297e+00   9.5217206e-02
   3.2337324e+00   8.8508184e-02
   3.2845750e+00   8.0843724e-02
   3.3365246e+00   7.2202379e-02
   3.3896572e+00   6.2562160e-02
   3.4440594e+00   5.1899989e-02
   3.4998312e+00   4.0190980e-02
   3.5570890e+00   2.7407476e-02
   3.6159701e+00   1.3517712e-02
   3.6706452e+00   7.3274720e-15
   3.6706452e+00   1.5439039e-16
   3.7036855e+00  -8.4246729e-03
   3.7367258e+00  -1.6969567e-02
   3.7702403e+00  -2.5685290e-02
   3.8041151e+00  -3.4473832e-02
   3.8383618e+00  -4.3271644e-02
   3.8729904e+00  -5.2016926e-02
   3.9080117e+00  -6.0650092e-02
   3.9434366e+00  -6.9113733e-02
   3.9792771e+00  -7.7352587e-02
   4.0155453e+00  -8.5313506e-02
   4.0522543e+00  -9.2945426e-02
   4.0894178e+00  -1.0019933e-01
   4.1270501e+00  -1.0702820e-01
   4.1651666e+00  -1.1338702e-01
   4.2037834e+00  -1.1923267e-01
   4.2430473e+00  -1.2454042e-01
   4.2831962e+00  -1.2928832e-01
   4.3242125e+00  -1.3341661e-01
   4.3660836e+00  -1.3686932e-01
   4.4087966e+00  -1.3959401e-01
   4.4523380e+00  -1.4154228e-01
   4.4966934e+00  -1.4267019e-01
   4.5418469e+00  -1.4293867e-01
   4.5877811e+00  -1.4231403e-01
   4.6345167e+00  -1.4076653e-01
   4.6820940e+00  -1.3826807e-01
   4.7305566e+00  -1.3479178e-01
   4.7799524e+00  -1.3031186e-01
   4.8303346e+00  -1.2480336e-01
   4.8817623e+00  -1.1824190e-01
   4.9343016e+00  -1.1060334e-01
   4.9880271e+00  -1.0186340e-01
   5.0430238e+00  -9.1997093e-02
   5.0993890e+00  -8.0978054e-02
   5.1572354e+00  -6.8777637e-02
   5.2166959e+00  -5.5363663e-02
   5.2779284e+00  -4.0698683e-02
   5.3411247e+00  -2.4737469e-02
   5.4065225e+00  -7.4232409e-03
   5.4337373e+00   4.8572257e-17
   5.4337373e+00   1.5680165e-14
   5.4680082e+00   9.5033546e-03
   5.5022792e+00   1.9107347e-02
   5.5370832e+00   2.8880648e-02
   5.5722756e+00   3.8705600e-02
   5.6078699e+00   4.8511149e-02
   5.6438773e+00   5.8228167e-02
   5.6803098e+00   6.7790117e-02
   5.7171802e+00   7.7133010e-02
   5.7545016e+00   8.6195360e-02
   5.7922880e+00   9.4918150e-02
   5.8305542e+00   1.0324479e-01
   5.8693158e+00   1.1112107e-01
   5.9085893e+00   1.1849514e-01
   5.9483923e+00   1.2531740e-01
   5.9887432e+00   1.3154054e-01
   6.0296620e+00   1.3711943e-01
   6.0711697e+00   1.4201105e-01
   6.1132889e+00   1.4617449e-01
   6.1562355e+00   1.4958419e-01
   6.2000470e+00   1.5219226e-01
   6.2447101e+00   1.5394996e-01
   6.2902119e+00   1.5481356e-01
   6.3365380e+00   1.5474466e-01
   6.3836765e+00   1.5371050e-01
   6.4316693e+00   1.5168123e-01
   6.4805607e+00   1.4862832e-01
   6.5303997e+00   1.4452445e-01
   6.5812405e+00   1.3934323e-01
   6.6331435e+00   1.3305895e-01
   6.6861761e+00   1.2564620e-01
   6.7404147e+00   1.1707949e-01
   6.7959460e+00   1.0733266e-01
   6.8528697e+00   9.6378160e-02
   6.9113014e+00   8.4186116e-02
   6.9713770e+00   7.0723007e-02
   7.0332589e+00   5.5949835e-02
   7.0971442e+00   3.9819474e-02
   7.1632778e+00   2.2272673e-02
   7.2319725e+00   3.2317858e-03
   7.2433679e+00   2.9750508e-16
   7.2433679e+00  -1.5872720e-14
   7.2781461e+00  -9.9690149e-03
   7.3129244e+00  -2.0028777e-02
   7.3482643e+00  -3.0257310e-02
   7.3840048e+00  -4.0527065e-02
   7.4201598e+00  -5.0763757e-02
   7.4567414e+00  -6.0895086e-02
   7.4937621e+00  -7.0851514e-02
   7.5312351e+00  -8.0566212e-02
   7.5691746e+00  -8.9975020e-02
   7.6075951e+00  -9.9016402e-02
   7.6465122e+00  -1.0763140e-01
   7.6859425e+00  -1.1576361e-01
   7.7259033e+00  -1.2335908e-01
   7.7664131e+00  -1.3036632e-01
   7.8074917e+00  -1.3673621e-01
   7.8491601e+00  -1.4242197e-01
   7.8914406e+00  -1.4737906e-01
   7.9343573e+00  -1.5156516e-01
   7.9779358e+00  -1.5494005e-01
   8.0222111e+00  -1.5746593e-01
   8.0673515e+00  -1.5910975e-01
   8.1133406e+00  -1.5982782e-01
   8.1601647e+00  -1.5958225e-01
   8.2078232e+00  -1.5834056e-01
   8.2563593e+00  -1.5607277e-01
   8.3058198e+00  -1.5275022e-01
   8.3562562e+00  -1.4834540e-01
   8.4077255e+00  -1.4283165e-01
   8.4602916e+00  -1.3618290e-01
   8.5140261e+00  -1.2837325e-01
   8.5690102e+00  -1.1937649e-01
   8.6253366e+00  -1.0916549e-01
   8.6831124e+00  -9.7711354e-02
   8.7424623e+00  -8.4982316e-02
   8.8035342e+00  -7.0942206e-02
   8.8665058e+00  -5.5548267e-02
   8.9315951e+00  -3.8747941e-02
   8.9990760e+00  -2.0473952e-02
   9.0693040e+00  -6.3635915e-04
   9.0715129e+00  -3.2296756e-14
   9.0715129e+00   4.7271215e-16
   9.1064952e+00   1.0157338e-02
   9.1414774e+00   2.0401222e-02
   9.1770343e+00   3.0813935e-02
   9.2129965e+00   4.1263442e-02
   9.2493785e+00   5.1674141e-02
   9.2861926e+00   6.1972427e-02
   9.3234516e+00   7.2087530e-02
   9.3611689e+00   8.1951457e-02
   9.3993588e+00   9.1498951e-02
   9.4380364e+00   1.0066745e-01
   9.4772176e+00   1.0939702e-01
   9.5169191e+00   1.1763035e-01
   9.5571588e+00   1.2531267e-01
   9.5979557e+00   1.3239168e-01
   9.6393299e+00   1.3881755e-01
   9.6813029e+00   1.4454282e-01
   9.7238976e+00   1.4952233e-01
   9.7671387e+00   1.5371319e-01
   9.8110525e+00   1.5707467e-01
   9.8556673e+00   1.5956813e-01
   9.9010139e+00   1.6115692e-01
   9.9472019e+00   1.6180659e-01
   9.9942293e+00   1.6148001e-01
   1.0042100e+01   1.6014483e-01
   1.0090859e+01   1.5777103e-01
   1.0140552e+01   1.5432991e-01
   1.0191233e+01   1.4979387e-01
   1.0242960e+01   1.4413617e-01
   1.0295799e+01   1.3733058e-01
   1.0349822e+01   1.2935099e-01
   1.0405113e+01   1.2017088e-01
   1.0461768e+01   1.0976268e-01
   1.0519896e+01   9.8096898e-02
   1.0579627e+01   8.5140911e-02
   1.0641114e+01   7.0857344e-02
   1.0704540e+01   5.5201720e-02
   1.0770135e+01   3.8118977e-02
   1.0838184e+01   1.9538086e-02
   1.0906867e+01   3.2956277e-14
   1.0906867e+01   0.0000000e+00
   1.0941943e+01  -1.0235233e-02
   1.0977019e+01  -2.0555368e-02
   1.1012660e+01  -3.1039996e-02
   1.1048708e+01  -4.1559662e-02
   1.1085179e+01  -5.2038177e-02
   1.1122083e+01  -6.2401434e-02
   1.1159435e+01  -7.2578182e-02
   1.1197247e+01  -8.2499977e-02
   1.1235535e+01  -9.2101138e-02
   1.1274313e+01  -1.0131870e-01
   1.1313597e+01  -1.1009236e-01
   1.1353404e+01  -1.1836446e-01
   1.1393753e+01  -1.2607988e-01
   1.1434662e+01  -1.3318605e-01
   1.1476151e+01  -1.3963285e-01
   1.1518243e+01  -1.4537254e-01
   1.1560960e+01  -1.5035975e-01
   1.1604328e+01  -1.5455135e-01
   1.1648373e+01  -1.5790642e-01
   1.1693123e+01  -1.6038613e-01
   1.1738610e+01  -1.6195368e-01
   1.1784875e+01  -1.6257418e-01
   1.1831984e+01  -1.6221350e-01
   1.1879939e+01  -1.6083929e-01
   1.1928785e+01  -1.5842154e-01
   1.1978571e+01  -1.5493153e-01
   1.2029350e+01  -1.5034163e-01
   1.2081180e+01  -1.4462507e-01
   1.2134127e+01  -1.3775554e-01
   1.2188265e+01  -1.2970685e-01
   1.2243679e+01  -1.2045236e-01
   1.2300464e+01  -1.0996433e-01
   1.2358734e+01  -9.8213002e-02
   1.2418617e+01  -8.5165408e-02
   1.2480269e+01  -7.0783674e-02
   1.2543878e+01  -5.5022602e-02
   1.2609675e+01  -3.7826082e-02
   1.2677954e+01  -1.9121510e-02
   1.2745003e+01  -3.2713415e-14
   1.2745003e+01   2.9143354e-16
   1.2780110e+01   1.0263699e-02
   1.2815216e+01   2.0611643e-02
   1.2850889e+01   3.1124064e-02
   1.2886971e+01   4.1670836e-02
   1.2923476e+01   5.2175572e-02
   1.2960415e+01   6.2563966e-02
   1.2997802e+01   7.2764585e-02
   1.3035651e+01   8.2708808e-02
   1.3073976e+01   9.2330788e-02
   1.3112793e+01   1.0156740e-01
   1.3152116e+01   1.1035822e-01
   1.3191964e+01   1.1864541e-01
   1.3232354e+01   1.2637377e-01
   1.3273306e+01   1.3349058e-01
   1.3314840e+01   1.3994562e-01
   1.3356977e+01   1.4569106e-01
   1.3399742e+01   1.5068143e-01
   1.3443158e+01   1.5487351e-01
   1.3487253e+01   1.5822631e-01
   1.3532056e+01   1.6070092e-01
   1.3577596e+01   1.6226047e-01
   1.3623909e+01   1.6287000e-01
   1.3671048e+01   1.6249604e-01
   1.3719036e+01   1.6110665e-01
   1.3767917e+01   1.5867182e-01
   1.3817739e+01   1.5516281e-01
   1.3868555e+01   1.5055201e-01
   1.3920424e+01   1.4481260e-01
   1.3973413e+01   1.3791827e-01
   1.4027596e+01   1.2984279e-01
   1.4083057e+01   1.2055947e-01
   1.4139893e+01   1.1004050e-01
   1.4198217e+01   9.8256020e-02
   1.4258159e+01   8.5172930e-02
   1.4319876e+01   7.0753155e-02
   1.4383555e+01   5.4951218e-02
   1.4449431e+01   3.7710595e-02
   1.4517798e+01   1.8958060e-02
   1.4584210e+01   3.2626679e-14
   1.4584210e+01  -3.9898640e-16
   1.4619328e+01  -1.0274655e-02
   1.4654447e+01  -2.0633302e-02
   1.4690133e+01  -3.1156420e-02
   1.4726227e+01  -4.1713624e-02
   1.4762745e+01  -5.2228451e-02
   1.4799697e+01  -6.2626519e-02
   1.4837098e+01  -7.2836322e-02
   1.4874961e+01  -8.2789173e-02
   1.4913301e+01  -9.2419162e-02
   1.4952132e+01  -1.0166311e-01
   1.4991471e+01  -1.1046051e-01
   1.5031334e+01  -1.1875352e-01
   1.5071740e+01  -1.2648685e-01
   1.5112709e+01  -1.3360775e-01
   1.5154260e+01  -1.4006596e-01
   1.5196415e+01  -1.4581360e-01
   1.5239197e+01  -1.5080517e-01
   1.5282632e+01  -1.5499743e-01
   1.5326746e+01  -1.5834934e-01
   1.5371569e+01  -1.6082198e-01
   1.5417130e+01  -1.6237845e-01
   1.5463465e+01  -1.6298376e-01
   1.5510616e+01  -1.6260461e-01
   1.5558616e+01  -1.6120931e-01
   1.5607510e+01  -1.5876783e-01
   1.5657345e+01  -1.5525143e-01
   1.5708176e+01  -1.5063250e-01
   1.5760061e+01  -1.4488422e-01
   1.5813066e+01  -1.3798027e-01
   1.5867266e+01  -1.2989439e-01
   1.5922745e+01  -1.2059989e-01
   1.5979601e+01  -1.1006892e-01
   1.6037946e+01  -9.8271599e-02
   1.6097911e+01  -8.5174756e-02
   1.6159652e+01  -7.0740246e-02
   1.6223360e+01  -5.4922482e-02
   1.6289266e+01  -3.7664778e-02
   1.6357667e+01  -1.8893667e-02
   1.6423829e+01  -1.7694179e-16
   1.6423829e+01   6.5909084e-14
   1.6458952e+01   1.0278865e-02
   1.6494074e+01   2.0641626e-02
   1.6529765e+01   3.1168855e-02
   1.6565864e+01   4.1730068e-02
   1.6602387e+01   5.2248773e-02
   1.6639345e+01   6.2650559e-02
   1.6676751e+01   7.2863892e-02
   1.6714620e+01   8.2820059e-02
   1.6752965e+01   9.2453125e-02
   1.6791801e+01   1.0169989e-01
   1.6831146e+01   1.1049983e-01
   1.6871015e+01   1.1879506e-01
   1.6911428e+01   1.2653030e-01
   1.6952403e+01   1.3365278e-01
   1.6993960e+01   1.4011220e-01
   1.7036122e+01   1.4586069e-01
   1.7078911e+01   1.5085272e-01
   1.7122353e+01   1.5504505e-01
   1.7166475e+01   1.5839662e-01
   1.7211305e+01   1.6086850e-01
   1.7256875e+01   1.6242378e-01
   1.7303218e+01   1.6302747e-01
   1.7350373e+01   1.6264632e-01
   1.7398378e+01   1.6124875e-01
   1.7447277e+01   1.5880471e-01
   1.7497118e+01   1.5528548e-01
   1.7547954e+01   1.5066342e-01
   1.7599844e+01   1.4491173e-01
   1.7652856e+01   1.3800407e-01
   1.7707062e+01   1.2991420e-01
   1.7762549e+01   1.2061541e-01
   1.7819412e+01   1.1007983e-01
   1.7877765e+01   9.8277565e-02
   1.7937739e+01   8.5175435e-02
   1.7999490e+01   7.0735262e-02
   1.8063208e+01   5.4911414e-02
   1.8129126e+01   3.7647144e-02
   1.8197540e+01   1.8868892e-02
   1.8263606e+01   6.3143935e-16
   1.8263606e+01  -6.5423361e-14
   1.8298730e+01  -1.0280483e-02
   1.8333855e+01  -2.0644823e-02
   1.8369547e+01  -3.1173632e-02
   1.8405648e+01  -4.1736385e-02
   1.8442173e+01  -5.2256580e-02
   1.8479133e+01  -6.2659793e-02
   1.8516541e+01  -7.2874482e-02
   1.8554412e+01  -8.2831923e-02
   1.8592759e+01  -9.2466171e-02
   1.8631598e+01  -1.0171401e-01
   1.8670944e+01  -1.1051493e-01
   1.8710816e+01  -1.1881102e-01
   1.8751231e+01  -1.2654699e-01
   1.8792208e+01  -1.3367007e-01
   1.8833768e+01  -1.4012996e-01
   1.8875932e+01  -1.4587877e-01
   1.8918725e+01  -1.5087098e-01
   1.8962170e+01  -1.5506334e-01
   1.9006294e+01  -1.5841477e-01
   1.9051127e+01  -1.6088636e-01
   1.9096700e+01  -1.6244119e-01
   1.9143046e+01  -1.6304425e-01
   1.9190203e+01  -1.6266234e-01
   1.9238210e+01  -1.6126389e-01
   1.9287111e+01  -1.5881887e-01
   1.9336954e+01  -1.5529855e-01
   1.9387792e+01  -1.5067529e-01
   1.9439685e+01  -1.4492229e-01
   1.9492698e+01  -1.3801322e-01
   1.9546907e+01  -1.2992181e-01
   1.9602397e+01  -1.2062136e-01
   1.9659263e+01  -1.1008401e-01
   1.9717619e+01  -9.8279854e-02
   1.9777596e+01  -8.5175693e-02
   1.9839351e+01  -7.0733344e-02
   1.9903073e+01  -5.4907159e-02
   1.9968995e+01  -3.7640367e-02
   2.0000000e+01  -2.9232012e-02


==> figuresAndData/relayOutputThirdOrderNumerator000+1_startingAtOrigin.csv <==
   0.0000000e+00   0.0000000e+00
   1.1003521e-05   2.2204460e-16
   1.1003521e-05   2.2204460e-16
   2.3682667e-05   1.5343420e-15
   5.2720448e-05   2.2204460e-16
   5.2720448e-05   2.2204460e-16
   1.1611618e-04  -4.1253317e-14
   1.6379421e-04   2.2204460e-16
   1.6379421e-04   2.2204460e-16
   2.2718993e-04   2.7179117e-13
   2.9058566e-04   6.1147925e-13
   4.1737712e-04   4.7615149e-13
   4.5451616e-04   2.2204460e-16
   4.5451616e-04   2.2204460e-16
   7.0809907e-04  -8.2245180e-12
   9.6168198e-04  -1.3663708e-11
   1.2154369e-03   2.2204460e-16
   1.2154369e-03   2.2204461e-16
   1.7226027e-03   1.0627365e-10
   2.2297685e-03   2.2352185e-10
   3.2061825e-03   2.2204465e-16
   3.2061825e-03   2.2204460e-16
   3.2061825e-03   2.2204458e-16
   4.2205142e-03  -1.3487780e-09
   5.2348458e-03  -3.1306695e-09
   7.2635091e-03  -3.8235555e-09
   8.4086433e-03   2.2204414e-16
   8.4086433e-03   2.2204481e-16
   1.2465970e-02   4.0986845e-08
   1.6523296e-02   7.6579479e-08
   2.1964879e-02   2.2204536e-16
   2.1964879e-02   2.2203070e-16
   3.0079532e-02  -5.1686000e-07
   3.8194185e-02  -1.1292902e-06
   4.6717758e-02  -1.2949547e-06
   5.5244326e-02  -3.8110705e-07
   5.7022356e-02   2.2203767e-16
   5.7022356e-02   2.2215546e-16
   6.5552264e-02   2.7932376e-06
   7.4066759e-02   6.7079261e-06
   8.2584106e-02   1.1109957e-05
   9.1104423e-02   1.5375641e-05
   9.9627839e-02   1.8895781e-05
   1.0815448e-01   2.1075454e-05
   1.1668449e-01   2.1333792e-05
   1.2521801e-01   1.9103773e-05
   1.3375516e-01   1.3832003e-05
   1.4229611e-01   4.9785140e-06
   1.4592841e-01   2.2665416e-16
   1.4592841e-01   2.2202682e-16
   1.5486575e-01  -1.5419895e-05
   1.6380309e-01  -3.4736122e-05
   1.7375027e-01  -5.9822564e-05
   1.8371104e-01  -8.7671263e-05
   1.9368742e-01  -1.1722925e-04
   2.0367917e-01  -1.4745882e-04
   2.1368610e-01  -1.7734306e-04
   2.2370799e-01  -2.0588614e-04
   2.3374465e-01  -2.3211344e-04
   2.4379589e-01  -2.5507182e-04
   2.5386152e-01  -2.7382977e-04
   2.6394137e-01  -2.8747754e-04
   2.7403527e-01  -2.9512731e-04
   2.8414306e-01  -2.9591324e-04
   2.9426457e-01  -2.8899160e-04
   3.0439968e-01  -2.7354084e-04
   3.1454823e-01  -2.4876157e-04
   3.2471010e-01  -2.1387664e-04
   3.3488516e-01  -1.6813113e-04
   3.4507331e-01  -1.1079233e-04
   3.5527443e-01  -4.1149669e-05
   3.6056483e-01   2.2186165e-16
   3.6056483e-01   2.5066754e-16
   3.7077883e-01   8.9214737e-05
   3.8061063e-01   1.8620292e-04
   3.9046009e-01   2.9297352e-04
   4.0032599e-01   4.0828614e-04
   4.1020806e-01   5.3092855e-04
   4.2010605e-01   6.5970814e-04
   4.3001970e-01   7.9345230e-04
   4.3994875e-01   9.3100887e-04
   4.4989298e-01   1.0712465e-03
   4.5999016e-01   1.2150247e-03
   4.7036010e-01   1.3629523e-03
   4.8098652e-01   1.5135809e-03
   4.9185402e-01   1.6653378e-03
   5.0294758e-01   1.8165356e-03
   5.1425240e-01   1.9653881e-03
   5.2575380e-01   2.1100278e-03
   5.3743711e-01   2.2485245e-03
   5.4928755e-01   2.3789054e-03
   5.6129017e-01   2.4991768e-03
   5.7342975e-01   2.6073458e-03
   5.8569073e-01   2.7014443e-03
   5.9805714e-01   2.7795523e-03
   6.1051245e-01   2.8398232e-03
   6.2303952e-01   2.8805094e-03
   6.3562044e-01   2.8999882e-03
   6.4823643e-01   2.8967898e-03
   6.6087042e-01   2.8696163e-03
   6.7352229e-01   2.8172639e-03
   6.8619192e-01   2.7385818e-03
   6.9887921e-01   2.6324716e-03
   7.1158409e-01   2.4978869e-03
   7.2430648e-01   2.3338326e-03
   7.3704636e-01   2.1393648e-03
   7.4980372e-01   1.9135896e-03
   7.6257855e-01   1.6556626e-03
   7.7537089e-01   1.3647886e-03
   7.8818078e-01   1.0402203e-03
   8.0100830e-01   6.8125790e-04
   8.1385355e-01   2.8724846e-04
   8.2256874e-01   2.6633426e-16
   8.2256874e-01   2.5478751e-17
   8.3543182e-01  -4.5299982e-04
   8.4742809e-01  -9.0405223e-04
   8.5945251e-01  -1.3807623e-03
   8.7150175e-01  -1.8802216e-03
   8.8357518e-01  -2.3996645e-03
   8.9567220e-01  -2.9363708e-03
   9.0782246e-01  -3.4890594e-03
   9.2042231e-01  -4.0737508e-03
   9.3344175e-01  -4.6872266e-03
   9.4685557e-01  -5.3259523e-03
   9.6064120e-01  -5.9860313e-03
   9.7477802e-01  -6.6632202e-03
   9.8924687e-01  -7.3529534e-03
   1.0040297e+00  -8.0503738e-03
   1.0191093e+00  -8.7503699e-03
   1.0344690e+00  -9.4476157e-03
   1.0500927e+00  -1.0136615e-02
   1.0659646e+00  -1.0811749e-02
   1.0820693e+00  -1.1467321e-02
   1.0983915e+00  -1.2097608e-02
   1.1149158e+00  -1.2696911e-02
   1.1316273e+00  -1.3259604e-02
   1.1485107e+00  -1.3780178e-02
   1.1655511e+00  -1.4253298e-02
   1.1827331e+00  -1.4673842e-02
   1.2000415e+00  -1.5036947e-02
   1.2174609e+00  -1.5338056e-02
   1.2349756e+00  -1.5572951e-02
   1.2525698e+00  -1.5737800e-02
   1.2702272e+00  -1.5829184e-02
   1.2879313e+00  -1.5844138e-02
   1.3056652e+00  -1.5780176e-02
   1.3234256e+00  -1.5635177e-02
   1.3412127e+00  -1.5407227e-02
   1.3590269e+00  -1.5094608e-02
   1.3768686e+00  -1.4695789e-02
   1.3947382e+00  -1.4209424e-02
   1.4126362e+00  -1.3634346e-02
   1.4305632e+00  -1.2969559e-02
   1.4485200e+00  -1.2214236e-02
   1.4665074e+00  -1.1367710e-02
   1.4845261e+00  -1.0429474e-02
   1.5025771e+00  -9.3991700e-03
   1.5206614e+00  -8.2765867e-03
   1.5387800e+00  -7.0616549e-03
   1.5569341e+00  -5.7544415e-03
   1.5751249e+00  -4.3551452e-03
   1.5933537e+00  -2.8640912e-03
   1.6116219e+00  -1.2817274e-03
   1.6257316e+00  -1.0972126e-15
   1.6257316e+00   2.2291197e-16
   1.6440406e+00   1.7374198e-03
   1.6607124e+00   3.3831882e-03
   1.6774346e+00   5.0847695e-03
   1.6941985e+00   6.8321896e-03
   1.7110020e+00   8.6163054e-03
   1.7278431e+00   1.0428193e-02
   1.7447198e+00   1.2259161e-02
   1.7616301e+00   1.4100768e-02
   1.7785721e+00   1.5944827e-02
   1.7955657e+00   1.7785743e-02
   1.8129636e+00   1.9653645e-02
   1.8307401e+00   2.1536782e-02
   1.8488721e+00   2.3423172e-02
   1.8673377e+00   2.5300592e-02
   1.8861162e+00   2.7156666e-02
   1.9051878e+00   2.8978962e-02
   1.9245332e+00   3.0755094e-02
   1.9441340e+00   3.2472817e-02
   1.9639722e+00   3.4120125e-02
   1.9840304e+00   3.5685345e-02
   2.0042916e+00   3.7157226e-02
   2.0247390e+00   3.8525020e-02
   2.0453563e+00   3.9778561e-02
   2.0661275e+00   4.0908333e-02
   2.0870369e+00   4.1905535e-02
   2.1080688e+00   4.2762131e-02
   2.1292080e+00   4.3470900e-02
   2.1504393e+00   4.4025476e-02
   2.1717475e+00   4.4420379e-02
   2.1931177e+00   4.4651042e-02
   2.2145349e+00   4.4713829e-02
   2.2359839e+00   4.4606050e-02
   2.2574600e+00   4.4325789e-02
   2.2789646e+00   4.3871597e-02
   2.3004990e+00   4.3242426e-02
   2.3220650e+00   4.2437614e-02
   2.3436643e+00   4.1456867e-02
   2.3652989e+00   4.0300243e-02
   2.3869707e+00   3.8968132e-02
   2.4086820e+00   3.7461246e-02
   2.4304352e+00   3.5780598e-02
   2.4522326e+00   3.3927493e-02
   2.4740769e+00   3.1903508e-02
   2.4959709e+00   2.9710485e-02
   2.5179174e+00   2.7350515e-02
   2.5399195e+00   2.4825926e-02
   2.5619804e+00   2.2139273e-02
   2.5841034e+00   1.9293324e-02
   2.6062920e+00   1.6291053e-02
   2.6285499e+00   1.3135628e-02
   2.6508809e+00   9.8304012e-03
   2.6732892e+00   6.3789016e-03
   2.6957790e+00   2.7848240e-03
   2.7126905e+00   4.9548039e-15
   2.7126905e+00   2.1770780e-16
   2.7352662e+00  -3.8187826e-03
   2.7557126e+00  -7.3576666e-03
   2.7762183e+00  -1.0962370e-02
   2.7967706e+00  -1.4611535e-02
   2.8173650e+00  -1.8285849e-02
   2.8379973e+00  -2.1966693e-02
   2.8586635e+00  -2.5636186e-02
   2.8793599e+00  -2.9277221e-02
   2.9000831e+00  -3.2873487e-02
   2.9208298e+00  -3.6409489e-02
   2.9415971e+00  -3.9870562e-02
   2.9623826e+00  -4.3242872e-02
   2.9831837e+00  -4.6513422e-02
   3.0041635e+00  -4.9694560e-02
   3.0254350e+00  -5.2788076e-02
   3.0469759e+00  -5.5774527e-02
   3.0687651e+00  -5.8635184e-02
   3.0907825e+00  -6.1352146e-02
   3.1130089e+00  -6.3908452e-02
   3.1354258e+00  -6.6288188e-02
   3.1580155e+00  -6.8476572e-02
   3.1807607e+00  -7.0460034e-02
   3.2036451e+00  -7.2226280e-02
   3.2266528e+00  -7.3764337e-02
   3.2497682e+00  -7.5064598e-02
   3.2729764e+00  -7.6118841e-02
   3.2962628e+00  -7.6920246e-02
   3.3196131e+00  -7.7463402e-02
   3.3430134e+00  -7.7744300e-02
   3.3664497e+00  -7.7760321e-02
   3.3899086e+00  -7.7510219e-02
   3.4133915e+00  -7.6993677e-02
   3.4369011e+00  -7.6210972e-02
   3.4604403e+00  -7.5162934e-02
   3.4840121e+00  -7.3850918e-02
   3.5076196e+00  -7.2276773e-02
   3.5312662e+00  -7.0442815e-02
   3.5549555e+00  -6.8351801e-02
   3.5786912e+00  -6.6006904e-02
   3.6024770e+00  -6.3411691e-02
   3.6263171e+00  -6.0570099e-02
   3.6502156e+00  -5.7486416e-02
   3.6741770e+00  -5.4165264e-02
   3.6982058e+00  -5.0611574e-02
   3.7223069e+00  -4.6830577e-02
   3.7464853e+00  -4.2827778e-02
   3.7707463e+00  -3.8608952e-02
   3.7950954e+00  -3.4180118e-02
   3.8195384e+00  -2.9547531e-02
   3.8440814e+00  -2.4717670e-02
   3.8687309e+00  -1.9697220e-02
   3.8934936e+00  -1.4493062e-02
   3.9183767e+00  -9.1122624e-03
   3.9433878e+00  -3.5620592e-03
   3.9591342e+00  -6.0615575e-15
   3.9591342e+00   4.1286419e-16
   3.9842815e+00   5.7838560e-03
   4.0071208e+00   1.1109718e-02
   4.0300141e+00   1.6486524e-02
   4.0529471e+00   2.1882388e-02
   4.0759135e+00   2.7268440e-02
   4.0989074e+00   3.2617193e-02
   4.1219232e+00   3.7902606e-02
   4.1449560e+00   4.3100124e-02
   4.1680016e+00   4.8186703e-02
   4.1910559e+00   5.3140817e-02
   4.2141158e+00   5.7942448e-02
   4.2371783e+00   6.2573075e-02
   4.2602413e+00   6.7015639e-02
   4.2833028e+00   7.1254509e-02
   4.3063615e+00   7.5275436e-02
   4.3294165e+00   7.9065507e-02
   4.3525440e+00   8.2624502e-02
   4.3758716e+00   8.5956947e-02
   4.3993801e+00   8.9043916e-02
   4.4230511e+00   9.1868143e-02
   4.4468674e+00   9.4414083e-02
   4.4708123e+00   9.6667961e-02
   4.4948701e+00   9.8617794e-02
   4.5190254e+00   1.0025341e-01
   4.5432639e+00   1.0156644e-01
   4.5675713e+00   1.0255031e-01
   4.5919342e+00   1.0320023e-01
   4.6163391e+00   1.0351313e-01
   4.6407733e+00   1.0348767e-01
   4.6652252e+00   1.0312410e-01
   4.6896983e+00   1.0242372e-01
   4.7141962e+00   1.0138849e-01
   4.7387227e+00   1.0002101e-01
   4.7632817e+00   9.8324485e-02
   4.7878775e+00   9.6302666e-02
   4.8125143e+00   9.3959845e-02
   4.8371966e+00   9.1300805e-02
   4.8619290e+00   8.8330798e-02
   4.8867165e+00   8.5055512e-02
   4.9115641e+00   8.1481052e-02
   4.9364769e+00   7.7613908e-02
   4.9614605e+00   7.3460940e-02
   4.9865207e+00   6.9029348e-02
   5.0116632e+00   6.4326661e-02
   5.0368944e+00   5.9360711e-02
   5.0622207e+00   5.4139618e-02
   5.0876491e+00   4.8671770e-02
   5.1131867e+00   4.2965812e-02
   5.1388411e+00   3.7030624e-02
   5.1646203e+00   3.0875311e-02
   5.1905329e+00   2.4509183e-02
   5.2165878e+00   1.7941744e-02
   5.2427948e+00   1.1182678e-02
   5.2691641e+00   4.2418299e-03
   5.2850466e+00   3.0444397e-16
   5.2850466e+00  -1.4956786e-14
   5.3115893e+00  -7.1747477e-03
   5.3357899e+00  -1.3774999e-02
   5.3600354e+00  -2.0405181e-02
   5.3843114e+00  -2.7026201e-02
   5.4086103e+00  -3.3602537e-02
   5.4329252e+00  -4.0100676e-02
   5.4572500e+00  -4.6489179e-02
   5.4815791e+00  -5.2738712e-02
   5.5059079e+00  -5.8822051e-02
   5.5302326e+00  -6.4714064e-02
   5.5545497e+00  -7.0391676e-02
   5.5788568e+00  -7.5833812e-02
   5.6031519e+00  -8.1021338e-02
   5.6274337e+00  -8.5936982e-02
   5.6517014e+00  -9.0565257e-02
   5.6759547e+00  -9.4892373e-02
   5.7001938e+00  -9.8906155e-02
   5.7244193e+00  -1.0259595e-01
   5.7486323e+00  -1.0595255e-01
   5.7729470e+00  -1.0898137e-01
   5.7973896e+00  -1.1167342e-01
   5.8219441e+00  -1.1401554e-01
   5.8465953e+00  -1.1599669e-01
   5.8713287e+00  -1.1760789e-01
   5.8961304e+00  -1.1884221e-01
   5.9209871e+00  -1.1969474e-01
   5.9458858e+00  -1.2016252e-01
   5.9708141e+00  -1.2024450e-01
   5.9957596e+00  -1.1994149e-01
   6.0207230e+00  -1.1925562e-01
   6.0457084e+00  -1.1818980e-01
   6.0707202e+00  -1.1674766e-01
   6.0957627e+00  -1.1493344e-01
   6.1208407e+00  -1.1275201e-01
   6.1459589e+00  -1.1020881e-01
   6.1711223e+00  -1.0730983e-01
   6.1963361e+00  -1.0406152e-01
   6.2216056e+00  -1.0047084e-01
   6.2469364e+00  -9.6545192e-02
   6.2723342e+00  -9.2292371e-02
   6.2978050e+00  -8.7720581e-02
   6.3233550e+00  -8.2838390e-02
   6.3489908e+00  -7.7654711e-02
   6.3747192e+00  -7.2178784e-02
   6.4005472e+00  -6.6420151e-02
   6.4264823e+00  -6.0388642e-02
   6.4525325e+00  -5.4094357e-02
   6.4787059e+00  -4.7547645e-02
   6.5050114e+00  -4.0759088e-02
   6.5314584e+00  -3.3739488e-02
   6.5580566e+00  -2.6499846e-02
   6.5848168e+00  -1.9051349e-02
   6.6117502e+00  -1.1405351e-02
   6.6388692e+00  -3.5733598e-03
   6.6511074e+00   6.5052130e-17
   6.6511074e+00   1.6714928e-14
   6.6784252e+00   8.0463173e-03
   6.7033763e+00   1.5442353e-02
   6.7283650e+00   2.2851494e-02
   6.7533770e+00   3.0230291e-02
   6.7784040e+00   3.7539174e-02
   6.8034387e+00   4.4741029e-02
   6.8284744e+00   5.1801256e-02
   6.8535057e+00   5.8687783e-02
   6.8785278e+00   6.5371052e-02
   6.9035368e+00   7.1823978e-02
   6.9285297e+00   7.8021881e-02
   6.9535043e+00   8.3942412e-02
   6.9784590e+00   8.9565452e-02
   7.0033928e+00   9.4873016e-02
   7.0283054e+00   9.9849142e-02
   7.0531970e+00   1.0447978e-01
   7.0780685e+00   1.0875270e-01
   7.1029208e+00   1.1265734e-01
   7.1277557e+00   1.1618476e-01
   7.1525750e+00   1.1932748e-01
   7.1773810e+00   1.2207945e-01
   7.2022515e+00   1.2444243e-01
   7.2272095e+00   1.2641066e-01
   7.2522411e+00   1.2797609e-01
   7.2773328e+00   1.2913284e-01
   7.3024716e+00   1.2987715e-01
   7.3276450e+00   1.3020733e-01
   7.3528411e+00   1.3012367e-01
   7.3780511e+00   1.2962830e-01
   7.4032795e+00   1.2872438e-01
   7.4285308e+00   1.2741588e-01
   7.4538096e+00   1.2570740e-01
   7.4791209e+00   1.2360424e-01
   7.5044696e+00   1.2111229e-01
   7.5298609e+00   1.1823802e-01
   7.5553002e+00   1.1498843e-01
   7.5807930e+00   1.1137103e-01
   7.6063451e+00   1.0739379e-01
   7.6319623e+00   1.0306513e-01
   7.6576509e+00   9.8393893e-02
   7.6834172e+00   9.3389302e-02
   7.7092681e+00   8.8060954e-02
   7.7352103e+00   8.2418786e-02
   7.7612513e+00   7.6473062e-02
   7.7873986e+00   7.0234348e-02
   7.8136603e+00   6.3713493e-02
   7.8400450e+00   5.6921613e-02
   7.8665615e+00   4.9870070e-02
   7.8932193e+00   4.2570459e-02
   7.9200287e+00   3.5034585e-02
   7.9470003e+00   2.7274448e-02
   7.9741458e+00   1.9302227e-02
   8.0014776e+00   1.1130261e-02
   8.0290093e+00   2.7710262e-03
   8.0380548e+00   2.3852448e-16
   8.0380548e+00  -3.4659775e-14
   8.0658009e+00  -8.5584729e-03
   8.0911621e+00  -1.6420252e-02
   8.1165559e+00  -2.4284073e-02
   8.1419684e+00  -3.2104000e-02
   8.1673908e+00  -3.9838141e-02
   8.1928155e+00  -4.7447343e-02
   8.2182359e+00  -5.4895235e-02
   8.2436464e+00  -6.2148237e-02
   8.2690422e+00  -6.9175528e-02
   8.2944197e+00  -7.5948982e-02
   8.3197760e+00  -8.2443092e-02
   8.3451089e+00  -8.8634868e-02
   8.3704172e+00  -9.4503722e-02
   8.3957003e+00  -1.0003135e-01
   8.4209581e+00  -1.0520162e-01
   8.4461911e+00  -1.1000041e-01
   8.4714004e+00  -1.1441553e-01
   8.4965876e+00  -1.1843658e-01
   8.5217545e+00  -1.2205483e-01
   8.5469034e+00  -1.2526311e-01
   8.5720370e+00  -1.2805571e-01
   8.5971580e+00  -1.3042828e-01
   8.6222782e+00  -1.3237832e-01
   8.6474671e+00  -1.3390694e-01
   8.6727116e+00  -1.3500893e-01
   8.6979989e+00  -1.3568125e-01
   8.7233168e+00  -1.3592297e-01
   8.7486535e+00  -1.3573519e-01
   8.7740044e+00  -1.3512073e-01
   8.7993740e+00  -1.3408337e-01
   8.8247672e+00  -1.3262765e-01
   8.8501888e+00  -1.3075880e-01
   8.8756438e+00  -1.2848268e-01
   8.9011375e+00  -1.2580580e-01
   8.9266753e+00  -1.2273521e-01
   8.9522627e+00  -1.1927852e-01
   8.9779055e+00  -1.1544382e-01
   9.0036097e+00  -1.1123968e-01
   9.0293813e+00  -1.0667512e-01
   9.0552269e+00  -1.0175957e-01
   9.0811530e+00  -9.6502836e-02
   9.1071666e+00  -9.0915115e-02
   9.1332750e+00  -8.5006932e-02
   9.1594856e+00  -7.8789136e-02
   9.1858066e+00  -7.2272879e-02
   9.2122462e+00  -6.5469595e-02
   9.2388133e+00  -5.8390982e-02
   9.2655172e+00  -5.1048982e-02
   9.2923679e+00  -4.3455766e-02
   9.3193760e+00  -3.5623713e-02
   9.3465527e+00  -2.7565392e-02
   9.3739103e+00  -1.9293548e-02
   9.4014619e+00  -1.0821076e-02
   9.4292217e+00  -2.1610052e-03
   9.4360950e+00  -5.0306981e-17
   9.4360950e+00   3.5744845e-14
   9.4640784e+00   8.8499984e-03
   9.4896641e+00   1.6975952e-02
   9.5152797e+00   2.5097295e-02
   9.5409110e+00   3.3166697e-02
   9.5665492e+00   4.1140965e-02
   9.5921867e+00   4.8979809e-02
   9.6178167e+00   5.6645882e-02
   9.6434336e+00   6.4104777e-02
   9.6690328e+00   7.1324984e-02
   9.6946105e+00   7.8277825e-02
   9.7201641e+00   8.4937355e-02
   9.7456915e+00   9.1280252e-02
   9.7711916e+00   9.7285697e-02
   9.7966639e+00   1.0293524e-01
   9.8221087e+00   1.0821266e-01
   9.8475266e+00   1.1310385e-01
   9.8729189e+00   1.1759666e-01
   9.8982873e+00   1.2168080e-01
   9.9236339e+00   1.2534769e-01
   9.9489611e+00   1.2859033e-01
   9.9742718e+00   1.3140325e-01
   9.9995691e+00   1.3378235e-01
   1.0024856e+01   1.3572481e-01
   1.0050137e+01   1.3722904e-01
   1.0075463e+01   1.3829615e-01
   1.0100830e+01   1.3892405e-01
   1.0126225e+01   1.3911223e-01
   1.0151637e+01   1.3886228e-01
   1.0177063e+01   1.3817741e-01
   1.0202509e+01   1.3706173e-01
   1.0227978e+01   1.3552011e-01
   1.0253476e+01   1.3355813e-01
   1.0279008e+01   1.3118200e-01
   1.0304579e+01   1.2839854e-01
   1.0330196e+01   1.2521516e-01
   1.0355863e+01   1.2163978e-01
   1.0381587e+01   1.1768085e-01
   1.0407373e+01   1.1334727e-01
   1.0433228e+01   1.0864838e-01
   1.0459158e+01   1.0359394e-01
   1.0485171e+01   9.8194117e-02
   1.0511272e+01   9.2459413e-02
   1.0537471e+01   8.6400689e-02
   1.0563773e+01   8.0029125e-02
   1.0590189e+01   7.3356200e-02
   1.0616725e+01   6.6393676e-02
   1.0643391e+01   5.9153576e-02
   1.0670197e+01   5.1648166e-02
   1.0697153e+01   4.3889939e-02
   1.0724270e+01   3.5891593e-02
   1.0751558e+01   2.7666017e-02
   1.0779032e+01   1.9226268e-02
   1.0806704e+01   1.0585553e-02
   1.0834589e+01   1.7572066e-03
   1.0840100e+01   4.9005938e-16
   1.0840100e+01  -3.5801223e-14
   1.0868214e+01  -9.0127953e-03
   1.0893922e+01  -1.7285823e-02
   1.0919658e+01  -2.5550415e-02
   1.0945408e+01  -3.3758477e-02
   1.0971164e+01  -4.1866096e-02
   1.0996917e+01  -4.9832358e-02
   1.1022660e+01  -5.7619382e-02
   1.1048389e+01  -6.5192310e-02
   1.1074098e+01  -7.2519264e-02
   1.1099785e+01  -7.9571266e-02
   1.1125445e+01  -8.6322140e-02
   1.1151078e+01  -9.2748391e-02
   1.1176681e+01  -9.8829079e-02
   1.1202256e+01  -1.0454568e-01
   1.1227802e+01  -1.0988195e-01
   1.1253320e+01  -1.1482378e-01
   1.1278811e+01  -1.1935906e-01
   1.1304277e+01  -1.2347756e-01
   1.1329721e+01  -1.2717079e-01
   1.1355144e+01  -1.3043187e-01
   1.1380551e+01  -1.3325545e-01
   1.1405943e+01  -1.3563757e-01
   1.1431325e+01  -1.3757558e-01
   1.1456700e+01  -1.3906805e-01
   1.1482072e+01  -1.4011468e-01
   1.1507482e+01  -1.4071674e-01
   1.1532919e+01  -1.4087410e-01
   1.1558371e+01  -1.4058857e-01
   1.1583838e+01  -1.3986360e-01
   1.1609324e+01  -1.3870349e-01
   1.1634834e+01  -1.3711330e-01
   1.1660374e+01  -1.3509878e-01
   1.1685948e+01  -1.3266634e-01
   1.1711561e+01  -1.2982299e-01
   1.1737220e+01  -1.2657632e-01
   1.1762931e+01  -1.2293445e-01
   1.1788698e+01  -1.1890599e-01
   1.1814529e+01  -1.1450004e-01
   1.1840429e+01  -1.0972614e-01
   1.1866405e+01  -1.0459422e-01
   1.1892464e+01  -9.9114622e-02
   1.1918614e+01  -9.3298044e-02
   1.1944861e+01  -8.7155528e-02
   1.1971214e+01  -8.0698433e-02
   1.1997681e+01  -7.3938423e-02
   1.2024269e+01  -6.6887438e-02
   1.2050990e+01  -5.9557682e-02
   1.2077852e+01  -5.1961601e-02
   1.2104865e+01  -4.4111865e-02
   1.2132041e+01  -3.6021349e-02
   1.2159391e+01  -2.7703117e-02
   1.2186928e+01  -1.9170399e-02
   1.2214666e+01  -1.0436575e-02
   1.2242620e+01  -1.5151465e-03
   1.2247335e+01  -3.6258540e-14
   1.2247335e+01   3.0661237e-16
   1.2275520e+01   9.1027994e-03
   1.2301295e+01   1.7456995e-02
   1.2327097e+01   2.5800610e-02
   1.2352912e+01   3.4085127e-02
   1.2378731e+01   4.2266240e-02
   1.2404547e+01   5.0302694e-02
   1.2430353e+01   5.8156315e-02
   1.2456142e+01   6.5792000e-02
   1.2481911e+01   7.3177670e-02
   1.2507656e+01   8.0284186e-02
   1.2533375e+01   8.7085248e-02
   1.2559065e+01   9.3557269e-02
   1.2584725e+01   9.9679246e-02
   1.2610355e+01   1.0543262e-01
   1.2635956e+01   1.1080113e-01
   1.2661528e+01   1.1577067e-01
   1.2687072e+01   1.2032916e-01
   1.2712592e+01   1.2446640e-01
   1.2738088e+01   1.2817395e-01
   1.2763564e+01   1.3144500e-01
   1.2789022e+01   1.3427427e-01
   1.2814466e+01   1.3665788e-01
   1.2839900e+01   1.3859328e-01
   1.2865326e+01   1.4007912e-01
   1.2890749e+01   1.4111520e-01
   1.2916182e+01   1.4170250e-01
   1.2941642e+01   1.4184234e-01
   1.2967116e+01   1.4153672e-01
   1.2992605e+01   1.4078917e-01
   1.3018113e+01   1.3960411e-01
   1.3043646e+01   1.3798670e-01
   1.3069208e+01   1.3594280e-01
   1.3094804e+01   1.3347893e-01
   1.3120441e+01   1.3060219e-01
   1.3146123e+01   1.2732028e-01
   1.3171857e+01   1.2364141e-01
   1.3197648e+01   1.1957432e-01
   1.3223503e+01   1.1512820e-01
   1.3249427e+01   1.1031267e-01
   1.3275429e+01   1.0513779e-01
   1.3301514e+01   9.9613995e-02
   1.3327689e+01   9.3752082e-02
   1.3353963e+01   8.7563192e-02
   1.3380344e+01   8.1058789e-02
   1.3406838e+01   7.4250634e-02
   1.3433456e+01   6.7150768e-02
   1.3460206e+01   5.9771493e-02
   1.3487098e+01   5.2125354e-02
   1.3514143e+01   4.4225119e-02
   1.3541351e+01   3.6083760e-02
   1.3568735e+01   2.7714437e-02
   1.3596307e+01   1.9130477e-02
   1.3624081e+01   1.0345352e-02
   1.3652072e+01   1.3726576e-03
   1.3656326e+01   2.4286129e-16
   1.3656326e+01  -3.6472344e-14
   1.3684550e+01  -9.1523218e-03
   1.3710345e+01  -1.7545807e-02
   1.3736183e+01  -2.5932848e-02
   1.3762033e+01  -3.4259395e-02
   1.3787887e+01  -4.2480929e-02
   1.3813737e+01  -5.0556005e-02
   1.3839577e+01  -5.8446289e-02
   1.3865400e+01  -6.6116542e-02
   1.3891201e+01  -7.3534575e-02
   1.3916979e+01  -8.0671159e-02
   1.3942729e+01  -8.7499924e-02
   1.3968450e+01  -9.3997232e-02
   1.3994140e+01  -1.0014205e-01
   1.4019801e+01  -1.0591578e-01
   1.4045432e+01  -1.1130218e-01
   1.4071033e+01  -1.1628712e-01
   1.4096607e+01  -1.2085856e-01
   1.4122155e+01  -1.2500629e-01
   1.4147680e+01  -1.2872192e-01
   1.4173185e+01  -1.3199867e-01
   1.4198671e+01  -1.3483129e-01
   1.4224143e+01  -1.3721595e-01
   1.4249605e+01  -1.3915015e-01
   1.4275059e+01  -1.4063259e-01
   1.4300510e+01  -1.4166312e-01
   1.4325962e+01  -1.4224266e-01
   1.4351434e+01  -1.4237305e-01
   1.4376920e+01  -1.4205655e-01
   1.4402421e+01  -1.4129676e-01
   1.4427941e+01  -1.4009817e-01
   1.4453486e+01  -1.3846599e-01
   1.4479060e+01  -1.3640613e-01
   1.4504669e+01  -1.3392517e-01
   1.4530318e+01  -1.3103027e-01
   1.4556013e+01  -1.2772918e-01
   1.4581759e+01  -1.2403018e-01
   1.4607563e+01  -1.1994205e-01
   1.4633431e+01  -1.1547404e-01
   1.4659369e+01  -1.1063583e-01
   1.4685385e+01  -1.0543754e-01
   1.4711483e+01  -9.9889647e-02
   1.4737673e+01  -9.4003012e-02
   1.4763962e+01  -8.7788832e-02
   1.4790357e+01  -8.1258622e-02
   1.4816866e+01  -7.4424199e-02
   1.4843500e+01  -6.7297659e-02
   1.4870266e+01  -5.9891357e-02
   1.4897175e+01  -5.2217893e-02
   1.4924236e+01  -4.4290088e-02
   1.4951462e+01  -3.6120968e-02
   1.4978864e+01  -2.7723745e-02
   1.5000000e+01  -2.1139581e-02


==> figuresAndData/relayOutputThirdOrderNumeratorPlus1triplePole.csv <==
   0.0000000e+00
   2.6440910e-03
   1.5864546e-02
   5.4567586e-02
   9.3362304e-02
   1.3339799e-01
   1.7482885e-01
   2.1792592e-01
   2.6308098e-01
   3.0964188e-01
   3.5711878e-01
   4.0561884e-01
   4.5525294e-01
   5.0615872e-01
   5.5851020e-01
   5.9019780e-01
   5.9019780e-01
   6.4422117e-01
   6.9245047e-01
   7.4010032e-01
   7.8742862e-01
   8.3457245e-01
   8.8164622e-01
   9.2875087e-01
   9.7597936e-01
   1.0234208e+00
   1.0711639e+00
   1.1192999e+00
   1.1679259e+00
   1.2171490e+00
   1.2670904e+00
   1.3178921e+00
   1.3697265e+00
   1.4228109e+00
   1.4774314e+00
   1.5319449e+00
   1.5851264e+00
   1.6372163e+00
   1.6884351e+00
   1.7144891e+00
   1.7144891e+00
   1.7650070e+00
   1.8170247e+00
   1.8687258e+00
   1.9202435e+00
   1.9717088e+00
   2.0232386e+00
   2.0749413e+00
   2.1269225e+00
   2.1792881e+00
   2.2321492e+00
   2.2856260e+00
   2.3398531e+00
   2.3949864e+00
   2.4512131e+00
   2.5087668e+00
   2.5679522e+00
   2.6291894e+00
   2.6620229e+00
   2.6620229e+00
   2.7233492e+00
   2.7783249e+00
   2.8333884e+00
   2.8887127e+00
   2.9444640e+00
   3.0008134e+00
   3.0579470e+00
   3.1160779e+00
   3.1754634e+00
   3.2364059e+00
   3.2435682e+00
   3.2435682e+00
   3.3032671e+00
   3.3595014e+00
   3.4160237e+00
   3.4729972e+00
   3.5306072e+00
   3.5890556e+00
   3.6485756e+00
   3.6894616e+00
   3.6894616e+00
   3.7503381e+00
   3.8074646e+00
   3.8650817e+00
   3.9233563e+00
   3.9825097e+00
   4.0296815e+00
   4.0296815e+00
   4.0899708e+00
   4.1475755e+00
   4.2057574e+00
   4.2646935e+00
   4.3135152e+00
   4.3135152e+00
   4.3734428e+00
   4.4314569e+00
   4.4901396e+00
   4.5496873e+00
   4.5501860e+00
   4.5501860e+00
   4.6108612e+00
   4.6691128e+00
   4.7280967e+00
   4.7571729e+00
   4.7571729e+00
   4.8170810e+00
   4.8755678e+00
   4.9348317e+00
   4.9379082e+00
   4.9379082e+00
   4.9981637e+00
   5.0567919e+00
   5.1005086e+00
   5.1005086e+00
   5.1599516e+00
   5.2187334e+00
   5.2464897e+00
   5.2464897e+00
   5.3061088e+00
   5.3649839e+00
   5.3802853e+00
   5.3802853e+00
   5.4400218e+00
   5.4990010e+00
   5.5026471e+00
   5.5026471e+00
   5.5625185e+00
   5.6162706e+00
   5.6162706e+00
   5.6753152e+00
   5.7215586e+00
   5.7215586e+00
   5.7806853e+00
   5.8202786e+00
   5.8202786e+00
   5.8794539e+00
   5.9126579e+00
   5.9126579e+00
   5.9718928e+00
   5.9999222e+00
   5.9999222e+00
   6.0000000e+00
   1.1000000e+00
   1.0939235e+00
   1.0636875e+00
   9.7657349e-01
   8.9135023e-01
   8.0561389e-01
   7.1928301e-01
   6.3210552e-01
   5.4369689e-01
   4.5575401e-01
   3.6953521e-01
   2.8515913e-01
   2.0278882e-01
   1.2259894e-01
   4.4774824e-02
   2.3592239e-16
  -1.3322676e-14
  -6.9400836e-02
  -1.2248697e-01
  -1.6710962e-01
  -2.0410396e-01
  -2.3406415e-01
  -2.5748862e-01
  -2.7480811e-01
  -2.8640313e-01
  -2.9261595e-01
  -2.9375877e-01
  -2.9011944e-01
  -2.8196540e-01
  -2.6954599e-01
  -2.5309344e-01
  -2.3282232e-01
  -2.0892688e-01
  -1.8157522e-01
  -1.5089788e-01
  -1.1822240e-01
  -8.4830849e-02
  -5.1095243e-02
  -1.7308091e-02
  -9.0899510e-15
   3.6776138e-16
   3.1122663e-02
   5.8145983e-02
   8.0183140e-02
   9.7596410e-02
   1.1070281e-01
   1.1977874e-01
   1.2507098e-01
   1.2680422e-01
   1.2518605e-01
   1.2041049e-01
   1.1266014e-01
   1.0210737e-01
   8.8914415e-02
   7.3232170e-02
   5.5197101e-02
   3.4924849e-02
   1.2497426e-02
   2.6714742e-16
  -1.0663345e-14
  -2.0370540e-02
  -3.3435433e-02
  -4.1998165e-02
  -4.6426885e-02
  -4.7042000e-02
  -4.4127480e-02
  -3.7937567e-02
  -2.8700270e-02
  -1.6617758e-02
  -1.8696307e-03
  -7.1587701e-15
   3.1268391e-16
   1.3118502e-02
   2.1031655e-02
   2.5025092e-02
   2.5409098e-02
   2.2460115e-02
   1.6424701e-02
   7.5229805e-03
   5.8130584e-15
   2.1076890e-16
  -9.4684451e-03
  -1.4075662e-02
  -1.4940924e-02
  -1.2359467e-02
  -6.5952674e-03
  -8.6935667e-15
   2.2898350e-16
   7.1777173e-03
   1.0039336e-02
   9.3696067e-03
   5.4442231e-03
   7.5607923e-15
   1.6393137e-16
  -5.6070577e-03
  -7.1356828e-03
  -5.1949970e-03
  -5.5368556e-05
  -6.0859521e-15
   2.3615956e-16
   4.5877718e-03
   5.2084399e-03
   2.4722408e-03
   2.4719810e-16
  -5.2640184e-15
  -3.7352192e-03
  -3.6631957e-03
  -2.6051787e-04
   2.0486000e-16
   5.0913592e-15
   3.1350724e-03
   2.5409082e-03
   2.3028454e-16
  -4.1576985e-15
  -2.6153573e-03
  -1.6038669e-03
  -1.7845968e-15
   2.2575258e-15
   2.2254781e-03
   8.7709074e-04
   2.3462135e-16
  -4.7721159e-15
  -1.8827944e-03
  -2.0934833e-04
   1.0863706e-16
   3.4643241e-15
   1.6074787e-03
   1.2719860e-15
  -1.8385900e-15
  -1.3651907e-03
  -7.1795868e-16
   2.1824990e-15
   1.1636940e-03
   2.8989398e-15
   1.8344701e-16
  -9.7722083e-04
  -2.3310347e-15
   2.2291197e-16
   8.2192174e-04
   2.4589705e-16
  -2.1642844e-15
  -3.2950056e-06


==> figuresAndData/relayOutputThirdOrderNumeratorS.csv <==
   0.0000000e+00   0.0000000e+00
   5.0476588e-04  -1.2733000e-07
   3.0285953e-03  -4.5723189e-06
   1.5647742e-02  -1.2052020e-04
   5.9845162e-02  -1.6856747e-03
   1.0404288e-01  -4.8685691e-03
   1.4852561e-01  -9.4710962e-03
   1.9327705e-01  -1.5294265e-02
   2.3828648e-01  -2.2144886e-02
   2.8463438e-01  -3.0029880e-02
   3.3609430e-01  -3.9528021e-02
   3.9277817e-01  -5.0600624e-02
   4.5480726e-01  -6.3096258e-02
   5.2228972e-01  -7.6730371e-02
   5.9532647e-01  -9.1077230e-02
   6.7401967e-01  -1.0557197e-01
   7.5848440e-01  -1.1952402e-01
   8.4886441e-01  -1.3214217e-01
   9.4535329e-01  -1.4257029e-01
   1.0482238e+00  -1.4993158e-01
   1.1578707e+00  -1.5337861e-01
   1.2748785e+00  -1.5214477e-01
   1.3940625e+00  -1.4602543e-01
   1.5133618e+00  -1.3555922e-01
   1.6333874e+00  -1.2138785e-01
   1.7547964e+00  -1.0420193e-01
   1.8783270e+00  -8.4726340e-02
   2.0048635e+00  -6.3709923e-02
   2.1355463e+00  -4.1918210e-02
   2.2719835e+00  -2.0128431e-02
   2.4102994e+00   1.9428903e-16
   2.4102994e+00   4.0661918e-15
   2.5091534e+00   2.1577694e-02
   2.6080073e+00   5.5720552e-02
   2.7085402e+00   9.8321309e-02
   2.8102730e+00   1.4511676e-01
   2.9132008e+00   1.9245028e-01
   3.0173908e+00   2.3719788e-01
   3.1229900e+00   2.7677542e-01
   3.2302268e+00   3.0911473e-01
   3.3394178e+00   3.3262488e-01
   3.4509842e+00   3.4614674e-01
   3.5654841e+00   3.4890545e-01
   3.6836721e+00   3.4045997e-01
   3.8028725e+00   3.2139748e-01
   3.9224786e+00   2.9314344e-01
   4.0431286e+00   2.5722567e-01
   4.1655170e+00   2.1526337e-01
   4.2904475e+00   1.6893959e-01
   4.4189172e+00   1.1998200e-01
   4.5522677e+00   7.0149312e-02
   4.6924977e+00   2.1222261e-02
   4.7585995e+00   1.7878060e-14
   4.7585995e+00   2.1163626e-16
   4.8605535e+00  -3.9236678e-02
   4.9625075e+00  -8.9468401e-02
   5.0659383e+00  -1.4602439e-01
   5.1705441e+00  -2.0410790e-01
   5.2763799e+00  -2.5971837e-01
   5.3835827e+00  -3.0954027e-01
   5.4923762e+00  -3.5091804e-01
   5.6030755e+00  -3.8180635e-01
   5.7161018e+00  -4.0071130e-01
   5.8320128e+00  -4.0662895e-01
   5.9515594e+00  -3.9898185e-01
   6.0708762e+00  -3.7863442e-01
   6.1904701e+00  -3.4722714e-01
   6.3109860e+00  -3.0655050e-01
   6.4331164e+00  -2.5849937e-01
   6.5576515e+00  -2.0504198e-01
   6.6855587e+00  -1.4819790e-01
   6.8181214e+00  -9.0022449e-02
   6.9572196e+00  -3.2596121e-02
   7.0433018e+00  -2.0310142e-14
   7.0433018e+00   3.4000580e-16
   7.1460224e+00   4.4658220e-02
   7.2487429e+00   9.9765877e-02
   7.3528945e+00   1.6049508e-01
   7.4582126e+00   2.2190407e-01
   7.5647698e+00   2.7990313e-01
   7.6727230e+00   3.3113080e-01
   7.7823174e+00   3.7291916e-01
   7.8938928e+00   4.0323668e-01
   8.0079009e+00   4.2062381e-01
   8.1249401e+00   4.2412675e-01
   8.2444993e+00   4.1342303e-01
   8.3638333e+00   3.8974157e-01
   8.4835593e+00   3.5484635e-01
   8.6043328e+00   3.1064203e-01
   8.7268642e+00   2.5913182e-01
   8.8519740e+00   2.0238829e-01
   8.9806807e+00   1.4253254e-01
   9.1143600e+00   8.1719494e-02
   9.2550749e+00   2.2127869e-02
   9.3117346e+00   6.8695050e-16
   9.3117346e+00  -4.2462561e-14
   9.4146720e+00  -4.6373010e-02
   9.5176094e+00  -1.0301590e-01
   9.6219770e+00  -1.6506142e-01
   9.7275080e+00  -2.2751644e-01
   9.8342809e+00  -2.8626413e-01
   9.9424588e+00  -3.3792919e-01
   1.0052293e+01  -3.7984026e-01
   1.0164132e+01  -4.0997050e-01
   1.0278436e+01  -4.2687141e-01
   1.0395817e+01  -4.2960512e-01
   1.0515351e+01  -4.1794657e-01
   1.0634690e+01  -3.9322341e-01
   1.0754454e+01  -3.5723812e-01
   1.0875303e+01  -3.1193110e-01
   1.0997954e+01  -2.5933953e-01
   1.1123237e+01  -2.0156879e-01
   1.1252185e+01  -1.4077198e-01
   1.1386205e+01  -7.9135410e-02
   1.1527419e+01  -1.8868787e-02
   1.1575272e+01  -4.3236248e-14
   1.1575272e+01   5.2041704e-16
   1.1678283e+01   4.6925738e-02
   1.1781295e+01   1.0406427e-01
   1.1885731e+01   1.6653115e-01
   1.1991329e+01   2.2932024e-01
   1.2098170e+01   2.8830614e-01
   1.2206419e+01   3.4010931e-01
   1.2316329e+01   3.8205742e-01
   1.2428251e+01   4.1212526e-01
   1.2542649e+01   4.2886797e-01
   1.2660138e+01   4.3135283e-01
   1.2779665e+01   4.1938748e-01
   1.2899004e+01   3.9433009e-01
   1.3018780e+01   3.5799543e-01
   1.3139654e+01   3.1233531e-01
   1.3262343e+01   2.5939778e-01
   1.3387680e+01   2.0129872e-01
   1.3516705e+01   1.4020145e-01
   1.3650833e+01   7.8302318e-02
   1.3792208e+01   1.7820953e-02
   1.3837265e+01   3.6082248e-16
   1.3837265e+01  -4.3593601e-14
   1.3940301e+01  -4.7103368e-02
   1.4043337e+01  -1.0440113e-01
   1.4147794e+01  -1.6700335e-01
   1.4253414e+01  -2.2989970e-01
   1.4360276e+01  -2.8896205e-01
   1.4468548e+01  -3.4080949e-01
   1.4578482e+01  -3.8276941e-01
   1.4690431e+01  -4.1281712e-01
   1.4804859e+01  -4.2950891e-01
   1.4922382e+01  -4.3191375e-01
   1.5000000e+01  -4.2566503e-01


==> figuresAndData/relayWithZeroMinus1.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -3.9371312e-07
   1.0000000e-01   8.8206555e-06
   1.5000000e-01  -2.7764412e-05
   2.0000000e-01  -5.2603355e-05
   2.5000000e-01   7.7125367e-06
   3.0000000e-01   1.2098540e-04
   3.5000000e-01   1.6416025e-04
   4.0000000e-01   9.2330777e-05
   4.5000000e-01  -8.0894997e-05
   5.0000000e-01  -2.4969443e-04
   5.5000000e-01  -3.0091181e-04
   6.0000000e-01  -2.1391922e-04
   6.5000000e-01  -1.3290959e-05
   7.0000000e-01   2.3385534e-04
   7.5000000e-01   3.8508281e-04
   8.0000000e-01   3.8223554e-04
   8.5000000e-01   2.3679719e-04
   9.0000000e-01  -1.2603575e-05
   9.5000000e-01  -2.8568058e-04
   1.0000000e+00  -4.4172266e-04
   1.0500000e+00  -4.3344288e-04
   1.1000000e+00  -2.7836635e-04
   1.1500000e+00  -1.8357993e-05
   1.2000000e+00   2.7388000e-04
   1.2500000e+00   4.5531722e-04
   1.3000000e+00   4.6900233e-04
   1.3500000e+00   3.2894915e-04
   1.4000000e+00   7.6619689e-05
   1.4500000e+00  -2.2705499e-04
   1.5000000e+00  -4.4208992e-04
   1.5500000e+00  -4.9104202e-04
   1.6000000e+00  -3.7885455e-04
   1.6500000e+00  -1.4432136e-04
   1.7000000e+00   1.6047464e-04
   1.7500000e+00   4.0941070e-04
   1.8000000e+00   4.9960993e-04
   1.8500000e+00   4.2246215e-04
   1.9000000e+00   2.1203365e-04
   1.9500000e+00  -8.4109933e-05
   2.0000000e+00  -3.6221048e-04
   2.0500000e+00  -4.9563761e-04
   2.1000000e+00  -4.5794392e-04
   2.1500000e+00  -2.7632515e-04
   2.2000000e+00   3.6754622e-06
   2.2500000e+00   3.0252131e-04
   2.3000000e+00   4.7878312e-04
   2.3500000e+00   4.8343577e-04
   2.4000000e+00   3.3437349e-04
   2.4500000e+00   7.4701164e-05
   2.5000000e+00  -2.3358129e-04
   2.5500000e+00  -4.5009604e-04
   2.6000000e+00  -4.9884975e-04
   2.6500000e+00  -3.8567021e-04
   2.7000000e+00  -1.4984484e-04
   2.7500000e+00   1.5669481e-04
   2.8000000e+00   4.0904175e-04
   2.8500000e+00   5.0275016e-04
   2.9000000e+00   4.2831343e-04
   2.9500000e+00   2.1954570e-04
   3.0000000e+00  -7.6119806e-05
   3.0500000e+00  -3.5744362e-04
   3.1000000e+00  -4.9573931e-04
   3.1500000e+00  -4.6250449e-04
   3.2000000e+00  -2.8414036e-04
   3.2500000e+00  -6.0368313e-06
   3.3000000e+00   2.9487433e-04
   3.3500000e+00   4.7632652e-04
   3.4000000e+00   4.8629298e-04
   3.4500000e+00   3.4138293e-04
   3.5000000e+00   8.4337804e-05
   3.5500000e+00  -2.2446010e-04
   3.6000000e+00  -4.4586850e-04
   3.6500000e+00  -5.0031875e-04
   3.7000000e+00  -3.9191393e-04
   3.7500000e+00  -1.5935661e-04
   3.8000000e+00   1.4626780e-04
   3.8500000e+00   4.0285520e-04
   3.9000000e+00   5.0242116e-04
   3.9500000e+00   4.3319776e-04
   4.0000000e+00   2.2815395e-04
   4.0500000e+00  -6.5598611e-05
   4.1000000e+00  -3.5008454e-04
   4.1500000e+00  -4.9410598e-04
   4.2000000e+00  -4.6640120e-04
   4.2500000e+00  -2.9225085e-04
   4.3000000e+00  -1.6768578e-05
   4.3500000e+00   2.8583652e-04
   4.4000000e+00   4.7278117e-04
   4.4500000e+00   4.8853912e-04
   4.5000000e+00   3.4822945e-04
   4.5500000e+00   9.4149279e-05
   4.6000000e+00  -2.1487165e-04
   4.6500000e+00  -4.4117876e-04
   4.7000000e+00  -5.0149782e-04
   4.7500000e+00  -3.9808851e-04
   4.8000000e+00  -1.6901012e-04
   4.8500000e+00   1.3543851e-04
   4.9000000e+00   3.9618091e-04
   4.9500000e+00   5.0168503e-04
   5.0000000e+00   4.3779319e-04
   5.0500000e+00   2.3657203e-04
   5.1000000e+00  -5.5155918e-05
   5.1500000e+00  -3.4263499e-04
   5.2000000e+00  -4.9235490e-04
   5.2500000e+00  -4.7023345e-04
   5.3000000e+00  -3.0039137e-04
   5.3500000e+00  -2.7641349e-05
   5.4000000e+00   2.7642928e-04
   5.4500000e+00   4.6884559e-04
   5.5000000e+00   4.9044719e-04
   5.5500000e+00   3.5479156e-04
   5.6000000e+00   1.0370395e-04
   5.6500000e+00  -2.0538614e-04
   5.7000000e+00  -4.3647977e-04
   5.7500000e+00  -5.0265309e-04
   5.8000000e+00  -4.0429226e-04
   5.8500000e+00  -1.7878783e-04
   5.9000000e+00   1.2427825e-04
   5.9500000e+00   3.8906727e-04
   6.0000000e+00   5.0053810e-04
   6.0500000e+00   4.4202880e-04
   6.1000000e+00   2.4465638e-04
   6.1500000e+00  -4.5013582e-05
   6.2000000e+00  -3.3531065e-04
   6.2500000e+00  -4.9065300e-04
   6.3000000e+00  -4.7412747e-04
   6.3500000e+00  -3.0867350e-04
   6.4000000e+00  -3.8779903e-05
   6.4500000e+00   2.6651564e-04
   6.5000000e+00   4.6438035e-04
   6.5500000e+00   4.9187562e-04
   6.6000000e+00   3.6092058e-04
   6.6500000e+00   1.1281997e-04
   6.7000000e+00  -1.9622348e-04
   6.7500000e+00  -4.3195952e-04
   6.8000000e+00  -5.0393891e-04
   6.8500000e+00  -4.1067280e-04
   6.9000000e+00  -1.8886298e-04
   6.9500000e+00   1.1257020e-04
   7.0000000e+00   3.8130078e-04
   7.0500000e+00   4.9879272e-04
   7.1000000e+00   4.4572165e-04
   7.1500000e+00   2.5219567e-04
   7.2000000e+00  -3.5450388e-05
   7.2500000e+00  -3.2838566e-04
   7.3000000e+00  -4.8922842e-04
   7.3500000e+00  -4.7828667e-04
   7.4000000e+00  -3.1731749e-04
   7.4500000e+00  -5.0461884e-05
   7.5000000e+00   2.5577991e-04
   7.5500000e+00   4.5913164e-04
   7.6000000e+00   4.9261995e-04
   7.6500000e+00   3.6638236e-04
   7.7000000e+00   1.2119464e-04
   7.7500000e+00  -1.8776491e-04
   7.8000000e+00  -4.2796337e-04
   7.8500000e+00  -5.0565764e-04
   7.9000000e+00  -4.1753423e-04
   7.9500000e+00  -1.9959633e-04
   8.0000000e+00   9.9861991e-05
   8.0500000e+00   3.7245124e-04
   8.1000000e+00   4.9609374e-04
   8.1500000e+00   4.4855030e-04
   8.2000000e+00   2.5883348e-04
   8.2500000e+00  -2.6931696e-05
   8.3000000e+00  -3.2234407e-04
   8.3500000e+00  -4.8850514e-04
   8.4000000e+00  -4.8311226e-04
   8.4500000e+00  -3.2677370e-04
   8.5000000e+00  -6.3255883e-05
   8.5500000e+00   2.4357537e-04
   8.6000000e+00   4.5253757e-04
   8.6500000e+00   4.9220702e-04
   8.7000000e+00   3.7071876e-04
   8.7500000e+00   1.2828560e-04
   8.8000000e+00  -1.8067820e-04
   8.8500000e+00  -4.2510330e-04
   8.9000000e+00  -5.0835771e-04
   8.9500000e+00  -4.2544502e-04
   9.0000000e+00  -2.1167639e-04
   9.0500000e+00   8.5271416e-05
   9.1000000e+00   3.6166804e-04
   9.1500000e+00   4.9174783e-04
   9.2000000e+00   4.4990528e-04
   9.2500000e+00   2.6391213e-04
   9.3000000e+00  -2.0299192e-05
   9.3500000e+00  -3.1806916e-04
   9.4000000e+00  -4.8926828e-04
   9.4500000e+00  -4.8936011e-04
   9.5000000e+00  -3.3790095e-04
   9.5500000e+00  -7.8250439e-05
   9.6000000e+00   2.2863670e-04
   9.6500000e+00   4.4352370e-04
   9.7000000e+00   4.8974668e-04
   9.7500000e+00   3.7309312e-04
   9.8000000e+00   1.3311757e-04
   9.8500000e+00  -1.7616286e-04
   9.9000000e+00  -4.2449932e-04
   9.9500000e+00  -5.1307111e-04
   1.0000000e+01  -4.3550243e-04
   1.0050000e+01  -2.2644638e-04
   1.0100000e+01   6.7059176e-05
   1.0150000e+01   3.4727000e-04
   1.0200000e+01   4.8441729e-04
   1.0250000e+01   4.4866851e-04
   1.0300000e+01   2.6627549e-04
   1.0350000e+01  -1.7010220e-05
   1.0400000e+01  -3.1711477e-04
   1.0450000e+01  -4.9295282e-04
   1.0500000e+01  -4.9848001e-04
   1.0550000e+01  -3.5239952e-04
   1.0600000e+01  -9.7616234e-05
   1.0650000e+01   2.0838813e-04
   1.0700000e+01   4.2993332e-04
   1.0750000e+01   4.8359828e-04
   1.0800000e+01   3.7206768e-04
   1.0850000e+01   1.3407117e-04
   1.0900000e+01  -1.7621671e-04
   1.0950000e+01  -4.2809934e-04
   1.1000000e+01  -5.2172885e-04
   1.1050000e+01  -4.4989694e-04
   1.1100000e+01  -2.4666037e-04
   1.1150000e+01   4.1631781e-05
   1.1200000e+01   3.2572888e-04
   1.1250000e+01   4.7141580e-04
   1.1300000e+01   4.4283565e-04
   1.1350000e+01   2.6407046e-04
   1.1400000e+01  -1.9324682e-05
   1.1450000e+01  -3.2196044e-04
   1.1500000e+01  -5.0204182e-04
   1.1550000e+01  -5.1327369e-04
   1.1600000e+01  -3.7378194e-04
   1.1650000e+01  -1.2591352e-04
   1.1700000e+01   1.7726132e-04
   1.1750000e+01   4.0719113e-04
   1.1800000e+01   4.7060357e-04
   1.1850000e+01   3.6533632e-04
   1.1900000e+01   1.2885278e-04
   1.1950000e+01  -1.8364793e-04
   1.2000000e+01  -4.3892801e-04
   1.2050000e+01  -5.3783960e-04
   1.2100000e+01  -4.7311403e-04
   1.2150000e+01  -2.7823243e-04
   1.2200000e+01   1.2456451e-06
   1.2250000e+01   2.8910729e-04
   1.2300000e+01   4.4718110e-04
   1.2350000e+01   4.2901558e-04
   1.2400000e+01   2.5497046e-04
   1.2450000e+01  -2.9779806e-05
   1.2500000e+01  -3.3566342e-04
   1.2550000e+01  -5.2055926e-04
   1.2600000e+01  -5.3929521e-04
   1.2650000e+01  -4.0972435e-04
   1.2700000e+01  -1.7332879e-04
   1.2750000e+01   1.2223320e-04
   1.2800000e+01   3.6462067e-04
   1.2850000e+01   4.4446381e-04
   1.2900000e+01   3.5000351e-04
   1.2950000e+01   1.1599363e-04
   1.3000000e+01  -2.0021726e-04
   1.3050000e+01  -4.6027779e-04
   1.3100000e+01  -5.6740125e-04
   1.3150000e+01  -5.1468018e-04
   1.3200000e+01  -3.3465522e-04
   1.3250000e+01  -7.1557977e-05
   1.3300000e+01   2.1730804e-04
   1.3350000e+01   3.9812711e-04
   1.3400000e+01   4.0146596e-04
   1.3450000e+01   2.3867469e-04
   1.3500000e+01  -4.6596456e-05
   1.3550000e+01  -3.5793904e-04
   1.3600000e+01  -5.5272491e-04
   1.3650000e+01  -5.8695003e-04
   1.3700000e+01  -4.7738416e-04
   1.3750000e+01  -2.6366945e-04
   1.3800000e+01   1.0837657e-05
   1.3850000e+01   2.7237652e-04
   1.3900000e+01   3.8964095e-04
   1.3950000e+01   3.2461832e-04
   1.4000000e+01   1.0322267e-04
   1.4050000e+01  -2.1593893e-04
   1.4100000e+01  -4.8860994e-04
   1.4150000e+01  -6.1765655e-04
   1.4200000e+01  -5.9393074e-04
   1.4250000e+01  -4.4697989e-04
   1.4300000e+01  -2.1819691e-04
   1.4350000e+01   5.1985856e-05
   1.4400000e+01   2.7972403e-04
   1.4450000e+01   3.4534394e-04
   1.4500000e+01   2.2731945e-04
   1.4550000e+01  -4.0592401e-05
   1.4600000e+01  -3.6253763e-04
   1.4650000e+01  -5.8938084e-04
   1.4700000e+01  -6.6905376e-04
   1.4750000e+01  -6.1152769e-04
   1.4800000e+01  -4.5123774e-04
   1.4850000e+01  -2.2780168e-04
   1.4900000e+01   2.2941491e-05
   1.4950000e+01   2.3188527e-04
   1.5000000e+01   2.7885090e-04
   1.5050000e+01   1.3815654e-04
   1.5100000e+01  -1.5263931e-04
   1.5150000e+01  -4.6085697e-04
   1.5200000e+01  -6.6200593e-04
   1.5250000e+01  -7.2619003e-04
   1.5300000e+01  -6.6995125e-04
   1.5350000e+01  -5.2683012e-04
   1.5400000e+01  -3.3256780e-04
   1.5450000e+01  -1.1840462e-04
   1.5500000e+01   8.8041191e-05
   1.5550000e+01   1.9302218e-04
   1.5600000e+01   1.1102493e-04
   1.5650000e+01  -1.4651557e-04
   1.5700000e+01  -4.5051696e-04
   1.5750000e+01  -6.7479053e-04
   1.5800000e+01  -7.8333267e-04
   1.5850000e+01  -7.8520782e-04
   1.5900000e+01  -7.0699049e-04
   1.5950000e+01  -5.7872755e-04
   1.6000000e+01  -4.2741544e-04
   1.6050000e+01  -2.7453162e-04
   1.6100000e+01  -1.3564210e-04
   1.6150000e+01  -2.0977966e-05
   1.6200000e+01   4.7286192e-05
   1.6250000e+01  -3.2702854e-05
   1.6300000e+01  -2.4846321e-04
   1.6350000e+01  -4.7498891e-04
   1.6400000e+01  -6.5262293e-04
   1.6450000e+01  -7.6739276e-04
   1.6500000e+01  -8.2623022e-04
   1.6550000e+01  -8.4377078e-04
   1.6600000e+01  -8.3570814e-04
   1.6650000e+01  -8.1578341e-04
   1.6700000e+01  -7.9471882e-04
   1.6750000e+01  -7.8013360e-04
   1.6800000e+01  -7.7690629e-04
   1.6850000e+01  -7.8769528e-04
   1.6900000e+01  -8.1347098e-04
   1.6950000e+01  -8.5399193e-04
   1.7000000e+01  -9.0820013e-04
   1.7050000e+01  -9.7453309e-04
   1.7100000e+01  -1.0511600e-03
   1.7150000e+01  -1.1361537e-03
   1.7200000e+01  -1.2276116e-03
   1.7250000e+01  -1.3237350e-03
   1.7300000e+01  -1.4228786e-03
   1.7350000e+01  -1.5235776e-03
   1.7400000e+01  -1.6245572e-03
   1.7450000e+01  -1.7247327e-03
   1.7500000e+01  -1.8232006e-03
   1.7550000e+01  -1.9192255e-03
   1.7600000e+01  -2.0122250e-03
   1.7650000e+01  -2.1017525e-03
   1.7700000e+01  -2.1874803e-03
   1.7750000e+01  -2.2691837e-03
   1.7800000e+01  -2.3467250e-03
   1.7850000e+01  -2.4200403e-03
   1.7900000e+01  -2.4891260e-03
   1.7950000e+01  -2.5540282e-03
   1.8000000e+01  -2.6148323e-03
   1.8050000e+01  -2.6716547e-03
   1.8100000e+01  -2.7246353e-03
   1.8150000e+01  -2.7739313e-03
   1.8200000e+01  -2.8197117e-03
   1.8250000e+01  -2.8621532e-03
   1.8300000e+01  -2.9014363e-03
   1.8350000e+01  -2.9377426e-03
   1.8400000e+01  -2.9712519e-03
   1.8450000e+01  -3.0021409e-03
   1.8500000e+01  -3.0305815e-03
   1.8550000e+01  -3.0567396e-03
   1.8600000e+01  -3.0807743e-03
   1.8650000e+01  -3.1028375e-03
   1.8700000e+01  -3.1230736e-03
   1.8750000e+01  -3.1416188e-03
   1.8800000e+01  -3.1586017e-03
   1.8850000e+01  -3.1741432e-03
   1.8900000e+01  -3.1883562e-03
   1.8950000e+01  -3.2013464e-03
   1.9000000e+01  -3.2132123e-03
   1.9050000e+01  -3.2240453e-03
   1.9100000e+01  -3.2339304e-03
   1.9150000e+01  -3.2429463e-03
   1.9200000e+01  -3.2511659e-03
   1.9250000e+01  -3.2586563e-03
   1.9300000e+01  -3.2654796e-03
   1.9350000e+01  -3.2716929e-03
   1.9400000e+01  -3.2773489e-03
   1.9450000e+01  -3.2824958e-03
   1.9500000e+01  -3.2871781e-03
   1.9550000e+01  -3.2914364e-03
   1.9600000e+01  -3.2953081e-03
   1.9650000e+01  -3.2988274e-03
   1.9700000e+01  -3.3020256e-03
   1.9750000e+01  -3.3049314e-03
   1.9800000e+01  -3.3075709e-03
   1.9850000e+01  -3.3099680e-03
   1.9900000e+01  -3.3121446e-03
   1.9950000e+01  -3.3141205e-03
   2.0000000e+01  -3.3159141e-03
   2.0050000e+01  -3.3175418e-03
   2.0100000e+01  -3.3190188e-03
   2.0150000e+01  -3.3203589e-03
   2.0200000e+01  -3.3215745e-03
   2.0250000e+01  -3.3226770e-03
   2.0300000e+01  -3.3236770e-03
   2.0350000e+01  -3.3245837e-03
   2.0400000e+01  -3.3254059e-03
   2.0450000e+01  -3.3261513e-03
   2.0500000e+01  -3.3268270e-03
   2.0550000e+01  -3.3274394e-03
   2.0600000e+01  -3.3279946e-03
   2.0650000e+01  -3.3284977e-03
   2.0700000e+01  -3.3289536e-03
   2.0750000e+01  -3.3293667e-03
   2.0800000e+01  -3.3297410e-03
   2.0850000e+01  -3.3300802e-03
   2.0900000e+01  -3.3303874e-03
   2.0950000e+01  -3.3306657e-03
   2.1000000e+01  -3.3309179e-03
   2.1050000e+01  -3.3311462e-03
   2.1100000e+01  -3.3313531e-03
   2.1150000e+01  -3.3315404e-03
   2.1200000e+01  -3.3317101e-03
   2.1250000e+01  -3.3318637e-03
   2.1300000e+01  -3.3320029e-03
   2.1350000e+01  -3.3321289e-03
   2.1400000e+01  -3.3322430e-03
   2.1450000e+01  -3.3323463e-03
   2.1500000e+01  -3.3324398e-03
   2.1550000e+01  -3.3325245e-03
   2.1600000e+01  -3.3326012e-03
   2.1650000e+01  -3.3326706e-03
   2.1700000e+01  -3.3327335e-03
   2.1750000e+01  -3.3327904e-03
   2.1800000e+01  -3.3328419e-03
   2.1850000e+01  -3.3328885e-03
   2.1900000e+01  -3.3329307e-03
   2.1950000e+01  -3.3329690e-03
   2.2000000e+01  -3.3330035e-03
   2.2050000e+01  -3.3330349e-03
   2.2100000e+01  -3.3330632e-03
   2.2150000e+01  -3.3330888e-03
   2.2200000e+01  -3.3331121e-03
   2.2250000e+01  -3.3331331e-03
   2.2300000e+01  -3.3331521e-03
   2.2350000e+01  -3.3331693e-03
   2.2400000e+01  -3.3331849e-03
   2.2450000e+01  -3.3331990e-03
   2.2500000e+01  -3.3332118e-03
   2.2550000e+01  -3.3332233e-03
   2.2600000e+01  -3.3332338e-03
   2.2650000e+01  -3.3332432e-03
   2.2700000e+01  -3.3332518e-03
   2.2750000e+01  -3.3332595e-03
   2.2800000e+01  -3.3332666e-03
   2.2850000e+01  -3.3332729e-03
   2.2900000e+01  -3.3332787e-03
   2.2950000e+01  -3.3332839e-03
   2.3000000e+01  -3.3332886e-03
   2.3050000e+01  -3.3332928e-03
   2.3100000e+01  -3.3332967e-03
   2.3150000e+01  -3.3333002e-03
   2.3200000e+01  -3.3333033e-03
   2.3250000e+01  -3.3333062e-03
   2.3300000e+01  -3.3333087e-03
   2.3350000e+01  -3.3333111e-03
   2.3400000e+01  -3.3333132e-03
   2.3450000e+01  -3.3333151e-03
   2.3500000e+01  -3.3333168e-03
   2.3550000e+01  -3.3333184e-03
   2.3600000e+01  -3.3333198e-03
   2.3650000e+01  -3.3333211e-03
   2.3700000e+01  -3.3333223e-03
   2.3750000e+01  -3.3333233e-03
   2.3800000e+01  -3.3333243e-03
   2.3850000e+01  -3.3333251e-03
   2.3900000e+01  -3.3333259e-03
   2.3950000e+01  -3.3333266e-03
   2.4000000e+01  -3.3333273e-03
   2.4050000e+01  -3.3333278e-03
   2.4100000e+01  -3.3333284e-03
   2.4150000e+01  -3.3333288e-03
   2.4200000e+01  -3.3333293e-03
   2.4250000e+01  -3.3333297e-03
   2.4300000e+01  -3.3333300e-03
   2.4350000e+01  -3.3333303e-03
   2.4400000e+01  -3.3333306e-03
   2.4450000e+01  -3.3333309e-03
   2.4500000e+01  -3.3333311e-03
   2.4550000e+01  -3.3333313e-03
   2.4600000e+01  -3.3333315e-03
   2.4650000e+01  -3.3333317e-03
   2.4700000e+01  -3.3333318e-03
   2.4750000e+01  -3.3333320e-03
   2.4800000e+01  -3.3333321e-03
   2.4850000e+01  -3.3333322e-03
   2.4900000e+01  -3.3333323e-03
   2.4950000e+01  -3.3333324e-03
   2.5000000e+01  -3.3333325e-03


==> figuresAndData/relayWithZeroMinus1DCgainNegative.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -1.6476601e-05
   1.0000000e-01  -1.0484224e-04
   1.5000000e-01  -2.8303529e-04
   2.0000000e-01  -5.3955406e-04
   2.5000000e-01  -8.5202204e-04
   3.0000000e-01  -1.1965533e-03
   3.5000000e-01  -1.5520646e-03
   4.0000000e-01  -1.9018397e-03
   4.5000000e-01  -2.2336981e-03
   5.0000000e-01  -2.5395181e-03
   5.5000000e-01  -2.8145209e-03
   6.0000000e-01  -3.0565251e-03
   6.5000000e-01  -3.2652700e-03
   7.0000000e-01  -3.4418445e-03
   7.5000000e-01  -3.5882301e-03
   8.0000000e-01  -3.7069473e-03
   8.5000000e-01  -3.8007914e-03
   9.0000000e-01  -3.8726411e-03
   9.5000000e-01  -3.9253262e-03
   1.0000000e+00  -3.9615384e-03
   1.0500000e+00  -3.9837769e-03
   1.1000000e+00  -3.9943181e-03
   1.1500000e+00  -3.9952039e-03
   1.2000000e+00  -3.9882414e-03
   1.2500000e+00  -3.9750116e-03
   1.3000000e+00  -3.9568835e-03
   1.3500000e+00  -3.9350304e-03
   1.4000000e+00  -3.9104487e-03
   1.4500000e+00  -3.8839767e-03
   1.5000000e+00  -3.8563120e-03
   1.5500000e+00  -3.8280299e-03
   1.6000000e+00  -3.7995985e-03
   1.6500000e+00  -3.7713941e-03
   1.7000000e+00  -3.7437142e-03
   1.7500000e+00  -3.7167892e-03
   1.8000000e+00  -3.6907931e-03
   1.8500000e+00  -3.6658527e-03
   1.9000000e+00  -3.6420554e-03
   1.9500000e+00  -3.6194563e-03
   2.0000000e+00  -3.5980840e-03
   2.0500000e+00  -3.5779459e-03
   2.1000000e+00  -3.5590324e-03
   2.1500000e+00  -3.5413206e-03
   2.2000000e+00  -3.5247772e-03
   2.2500000e+00  -3.5093614e-03
   2.3000000e+00  -3.4950269e-03
   2.3500000e+00  -3.4817235e-03
   2.4000000e+00  -3.4693985e-03
   2.4500000e+00  -3.4579984e-03
   2.5000000e+00  -3.4474693e-03
   2.5500000e+00  -3.4377575e-03
   2.6000000e+00  -3.4288108e-03
   2.6500000e+00  -3.4205784e-03
   2.7000000e+00  -3.4130111e-03
   2.7500000e+00  -3.4060620e-03
   2.8000000e+00  -3.3996864e-03
   2.8500000e+00  -3.3938418e-03
   2.9000000e+00  -3.3884882e-03
   2.9500000e+00  -3.3835879e-03
   3.0000000e+00  -3.3791055e-03
   3.0500000e+00  -3.3750080e-03
   3.1000000e+00  -3.3712646e-03
   3.1500000e+00  -3.3678464e-03
   3.2000000e+00  -3.3647269e-03
   3.2500000e+00  -3.3618814e-03
   3.3000000e+00  -3.3592869e-03
   3.3500000e+00  -3.3569223e-03
   3.4000000e+00  -3.3547681e-03
   3.4500000e+00  -3.3528063e-03
   3.5000000e+00  -3.3510203e-03
   3.5500000e+00  -3.3493949e-03
   3.6000000e+00  -3.3479162e-03
   3.6500000e+00  -3.3465713e-03
   3.7000000e+00  -3.3453484e-03
   3.7500000e+00  -3.3442367e-03
   3.8000000e+00  -3.3432264e-03
   3.8500000e+00  -3.3423085e-03
   3.9000000e+00  -3.3414746e-03
   3.9500000e+00  -3.3407173e-03
   4.0000000e+00  -3.3400296e-03
   4.0500000e+00  -3.3394053e-03
   4.1000000e+00  -3.3388386e-03
   4.1500000e+00  -3.3383242e-03
   4.2000000e+00  -3.3378575e-03
   4.2500000e+00  -3.3374341e-03
   4.3000000e+00  -3.3370499e-03
   4.3500000e+00  -3.3367015e-03
   4.4000000e+00  -3.3363855e-03
   4.4500000e+00  -3.3360989e-03
   4.5000000e+00  -3.3358391e-03
   4.5500000e+00  -3.3356035e-03
   4.6000000e+00  -3.3353900e-03
   4.6500000e+00  -3.3351964e-03
   4.7000000e+00  -3.3350209e-03
   4.7500000e+00  -3.3348619e-03
   4.8000000e+00  -3.3347178e-03
   4.8500000e+00  -3.3345872e-03
   4.9000000e+00  -3.3344689e-03
   4.9500000e+00  -3.3343617e-03
   5.0000000e+00  -3.3342646e-03
   5.0500000e+00  -3.3341766e-03
   5.1000000e+00  -3.3340969e-03
   5.1500000e+00  -3.3340247e-03
   5.2000000e+00  -3.3339593e-03
   5.2500000e+00  -3.3339001e-03
   5.3000000e+00  -3.3338465e-03
   5.3500000e+00  -3.3337979e-03
   5.4000000e+00  -3.3337539e-03
   5.4500000e+00  -3.3337141e-03
   5.5000000e+00  -3.3336780e-03
   5.5500000e+00  -3.3336454e-03
   5.6000000e+00  -3.3336158e-03
   5.6500000e+00  -3.3335890e-03
   5.7000000e+00  -3.3335648e-03
   5.7500000e+00  -3.3335428e-03
   5.8000000e+00  -3.3335230e-03
   5.8500000e+00  -3.3335050e-03
   5.9000000e+00  -3.3334887e-03
   5.9500000e+00  -3.3334740e-03
   6.0000000e+00  -3.3334606e-03
   6.0500000e+00  -3.3334485e-03
   6.1000000e+00  -3.3334376e-03
   6.1500000e+00  -3.3334277e-03
   6.2000000e+00  -3.3334187e-03
   6.2500000e+00  -3.3334106e-03
   6.3000000e+00  -3.3334033e-03
   6.3500000e+00  -3.3333966e-03
   6.4000000e+00  -3.3333906e-03
   6.4500000e+00  -3.3333852e-03
   6.5000000e+00  -3.3333803e-03
   6.5500000e+00  -3.3333758e-03
   6.6000000e+00  -3.3333718e-03
   6.6500000e+00  -3.3333681e-03
   6.7000000e+00  -3.3333648e-03
   6.7500000e+00  -3.3333618e-03
   6.8000000e+00  -3.3333591e-03
   6.8500000e+00  -3.3333567e-03
   6.9000000e+00  -3.3333544e-03
   6.9500000e+00  -3.3333524e-03
   7.0000000e+00  -3.3333506e-03
   7.0500000e+00  -3.3333490e-03
   7.1000000e+00  -3.3333475e-03
   7.1500000e+00  -3.3333461e-03
   7.2000000e+00  -3.3333449e-03
   7.2500000e+00  -3.3333438e-03
   7.3000000e+00  -3.3333428e-03
   7.3500000e+00  -3.3333419e-03
   7.4000000e+00  -3.3333411e-03
   7.4500000e+00  -3.3333404e-03
   7.5000000e+00  -3.3333397e-03
   7.5500000e+00  -3.3333391e-03
   7.6000000e+00  -3.3333385e-03
   7.6500000e+00  -3.3333380e-03
   7.7000000e+00  -3.3333376e-03
   7.7500000e+00  -3.3333372e-03
   7.8000000e+00  -3.3333368e-03
   7.8500000e+00  -3.3333365e-03
   7.9000000e+00  -3.3333362e-03
   7.9500000e+00  -3.3333359e-03
   8.0000000e+00  -3.3333357e-03
   8.0500000e+00  -3.3333355e-03
   8.1000000e+00  -3.3333353e-03
   8.1500000e+00  -3.3333351e-03
   8.2000000e+00  -3.3333349e-03
   8.2500000e+00  -3.3333348e-03
   8.3000000e+00  -3.3333346e-03
   8.3500000e+00  -3.3333345e-03
   8.4000000e+00  -3.3333344e-03
   8.4500000e+00  -3.3333343e-03
   8.5000000e+00  -3.3333342e-03
   8.5500000e+00  -3.3333341e-03
   8.6000000e+00  -3.3333340e-03
   8.6500000e+00  -3.3333340e-03
   8.7000000e+00  -3.3333339e-03
   8.7500000e+00  -3.3333339e-03
   8.8000000e+00  -3.3333338e-03
   8.8500000e+00  -3.3333338e-03
   8.9000000e+00  -3.3333337e-03
   8.9500000e+00  -3.3333337e-03
   9.0000000e+00  -3.3333337e-03
   9.0500000e+00  -3.3333336e-03
   9.1000000e+00  -3.3333336e-03
   9.1500000e+00  -3.3333336e-03
   9.2000000e+00  -3.3333335e-03
   9.2500000e+00  -3.3333335e-03
   9.3000000e+00  -3.3333335e-03
   9.3500000e+00  -3.3333335e-03
   9.4000000e+00  -3.3333335e-03
   9.4500000e+00  -3.3333335e-03
   9.5000000e+00  -3.3333335e-03
   9.5500000e+00  -3.3333334e-03
   9.6000000e+00  -3.3333334e-03
   9.6500000e+00  -3.3333334e-03
   9.7000000e+00  -3.3333334e-03
   9.7500000e+00  -3.3333334e-03
   9.8000000e+00  -3.3333334e-03
   9.8500000e+00  -3.3333334e-03
   9.9000000e+00  -3.3333334e-03
   9.9500000e+00  -3.3333334e-03
   1.0000000e+01  -3.3333334e-03
   1.0050000e+01  -3.3333334e-03
   1.0100000e+01  -3.3333334e-03
   1.0150000e+01  -3.3333334e-03
   1.0200000e+01  -3.3333334e-03
   1.0250000e+01  -3.3333334e-03
   1.0300000e+01  -3.3333334e-03
   1.0350000e+01  -3.3333334e-03
   1.0400000e+01  -3.3333334e-03
   1.0450000e+01  -3.3333334e-03
   1.0500000e+01  -3.3333333e-03
   1.0550000e+01  -3.3333333e-03
   1.0600000e+01  -3.3333333e-03
   1.0650000e+01  -3.3333333e-03
   1.0700000e+01  -3.3333333e-03
   1.0750000e+01  -3.3333333e-03
   1.0800000e+01  -3.3333333e-03
   1.0850000e+01  -3.3333333e-03
   1.0900000e+01  -3.3333333e-03
   1.0950000e+01  -3.3333333e-03
   1.1000000e+01  -3.3333333e-03
   1.1050000e+01  -3.3333333e-03
   1.1100000e+01  -3.3333333e-03
   1.1150000e+01  -3.3333333e-03
   1.1200000e+01  -3.3333333e-03
   1.1250000e+01  -3.3333333e-03
   1.1300000e+01  -3.3333333e-03
   1.1350000e+01  -3.3333333e-03
   1.1400000e+01  -3.3333333e-03
   1.1450000e+01  -3.3333333e-03
   1.1500000e+01  -3.3333333e-03
   1.1550000e+01  -3.3333333e-03
   1.1600000e+01  -3.3333333e-03
   1.1650000e+01  -3.3333333e-03
   1.1700000e+01  -3.3333333e-03
   1.1750000e+01  -3.3333333e-03
   1.1800000e+01  -3.3333333e-03
   1.1850000e+01  -3.3333333e-03
   1.1900000e+01  -3.3333333e-03
   1.1950000e+01  -3.3333333e-03
   1.2000000e+01  -3.3333333e-03
   1.2050000e+01  -3.3333333e-03
   1.2100000e+01  -3.3333333e-03
   1.2150000e+01  -3.3333333e-03
   1.2200000e+01  -3.3333333e-03
   1.2250000e+01  -3.3333333e-03
   1.2300000e+01  -3.3333333e-03
   1.2350000e+01  -3.3333333e-03
   1.2400000e+01  -3.3333333e-03
   1.2450000e+01  -3.3333333e-03
   1.2500000e+01  -3.3333333e-03
   1.2550000e+01  -3.3333333e-03
   1.2600000e+01  -3.3333333e-03
   1.2650000e+01  -3.3333333e-03
   1.2700000e+01  -3.3333333e-03
   1.2750000e+01  -3.3333333e-03
   1.2800000e+01  -3.3333333e-03
   1.2850000e+01  -3.3333333e-03
   1.2900000e+01  -3.3333333e-03
   1.2950000e+01  -3.3333333e-03
   1.3000000e+01  -3.3333333e-03
   1.3050000e+01  -3.3333333e-03
   1.3100000e+01  -3.3333333e-03
   1.3150000e+01  -3.3333333e-03
   1.3200000e+01  -3.3333333e-03
   1.3250000e+01  -3.3333333e-03
   1.3300000e+01  -3.3333333e-03
   1.3350000e+01  -3.3333333e-03
   1.3400000e+01  -3.3333333e-03
   1.3450000e+01  -3.3333333e-03
   1.3500000e+01  -3.3333333e-03
   1.3550000e+01  -3.3333333e-03
   1.3600000e+01  -3.3333333e-03
   1.3650000e+01  -3.3333333e-03
   1.3700000e+01  -3.3333333e-03
   1.3750000e+01  -3.3333333e-03
   1.3800000e+01  -3.3333333e-03
   1.3850000e+01  -3.3333333e-03
   1.3900000e+01  -3.3333333e-03
   1.3950000e+01  -3.3333333e-03
   1.4000000e+01  -3.3333333e-03
   1.4050000e+01  -3.3333333e-03
   1.4100000e+01  -3.3333333e-03
   1.4150000e+01  -3.3333333e-03
   1.4200000e+01  -3.3333333e-03
   1.4250000e+01  -3.3333333e-03
   1.4300000e+01  -3.3333333e-03
   1.4350000e+01  -3.3333333e-03
   1.4400000e+01  -3.3333333e-03
   1.4450000e+01  -3.3333333e-03
   1.4500000e+01  -3.3333333e-03
   1.4550000e+01  -3.3333333e-03
   1.4600000e+01  -3.3333333e-03
   1.4650000e+01  -3.3333333e-03
   1.4700000e+01  -3.3333333e-03
   1.4750000e+01  -3.3333333e-03
   1.4800000e+01  -3.3333333e-03
   1.4850000e+01  -3.3333333e-03
   1.4900000e+01  -3.3333333e-03
   1.4950000e+01  -3.3333333e-03
   1.5000000e+01  -3.3333333e-03
   1.5050000e+01  -3.3333333e-03
   1.5100000e+01  -3.3333333e-03
   1.5150000e+01  -3.3333333e-03
   1.5200000e+01  -3.3333333e-03
   1.5250000e+01  -3.3333333e-03
   1.5300000e+01  -3.3333333e-03
   1.5350000e+01  -3.3333333e-03
   1.5400000e+01  -3.3333333e-03
   1.5450000e+01  -3.3333333e-03
   1.5500000e+01  -3.3333333e-03
   1.5550000e+01  -3.3333333e-03
   1.5600000e+01  -3.3333333e-03
   1.5650000e+01  -3.3333333e-03
   1.5700000e+01  -3.3333333e-03
   1.5750000e+01  -3.3333333e-03
   1.5800000e+01  -3.3333333e-03
   1.5850000e+01  -3.3333333e-03
   1.5900000e+01  -3.3333333e-03
   1.5950000e+01  -3.3333333e-03
   1.6000000e+01  -3.3333333e-03
   1.6050000e+01  -3.3333333e-03
   1.6100000e+01  -3.3333333e-03
   1.6150000e+01  -3.3333333e-03
   1.6200000e+01  -3.3333333e-03
   1.6250000e+01  -3.3333333e-03
   1.6300000e+01  -3.3333333e-03
   1.6350000e+01  -3.3333333e-03
   1.6400000e+01  -3.3333333e-03
   1.6450000e+01  -3.3333333e-03
   1.6500000e+01  -3.3333333e-03
   1.6550000e+01  -3.3333333e-03
   1.6600000e+01  -3.3333333e-03
   1.6650000e+01  -3.3333333e-03
   1.6700000e+01  -3.3333333e-03
   1.6750000e+01  -3.3333333e-03
   1.6800000e+01  -3.3333333e-03
   1.6850000e+01  -3.3333333e-03
   1.6900000e+01  -3.3333333e-03
   1.6950000e+01  -3.3333333e-03
   1.7000000e+01  -3.3333333e-03
   1.7050000e+01  -3.3333333e-03
   1.7100000e+01  -3.3333333e-03
   1.7150000e+01  -3.3333333e-03
   1.7200000e+01  -3.3333333e-03
   1.7250000e+01  -3.3333333e-03
   1.7300000e+01  -3.3333333e-03
   1.7350000e+01  -3.3333333e-03
   1.7400000e+01  -3.3333333e-03
   1.7450000e+01  -3.3333333e-03
   1.7500000e+01  -3.3333333e-03
   1.7550000e+01  -3.3333333e-03
   1.7600000e+01  -3.3333333e-03
   1.7650000e+01  -3.3333333e-03
   1.7700000e+01  -3.3333333e-03
   1.7750000e+01  -3.3333333e-03
   1.7800000e+01  -3.3333333e-03
   1.7850000e+01  -3.3333333e-03
   1.7900000e+01  -3.3333333e-03
   1.7950000e+01  -3.3333333e-03
   1.8000000e+01  -3.3333333e-03
   1.8050000e+01  -3.3333333e-03
   1.8100000e+01  -3.3333333e-03
   1.8150000e+01  -3.3333333e-03
   1.8200000e+01  -3.3333333e-03
   1.8250000e+01  -3.3333333e-03
   1.8300000e+01  -3.3333333e-03
   1.8350000e+01  -3.3333333e-03
   1.8400000e+01  -3.3333333e-03
   1.8450000e+01  -3.3333333e-03
   1.8500000e+01  -3.3333333e-03
   1.8550000e+01  -3.3333333e-03
   1.8600000e+01  -3.3333333e-03
   1.8650000e+01  -3.3333333e-03
   1.8700000e+01  -3.3333333e-03
   1.8750000e+01  -3.3333333e-03
   1.8800000e+01  -3.3333333e-03
   1.8850000e+01  -3.3333333e-03
   1.8900000e+01  -3.3333333e-03
   1.8950000e+01  -3.3333333e-03
   1.9000000e+01  -3.3333333e-03
   1.9050000e+01  -3.3333333e-03
   1.9100000e+01  -3.3333333e-03
   1.9150000e+01  -3.3333333e-03
   1.9200000e+01  -3.3333333e-03
   1.9250000e+01  -3.3333333e-03
   1.9300000e+01  -3.3333333e-03
   1.9350000e+01  -3.3333333e-03
   1.9400000e+01  -3.3333333e-03
   1.9450000e+01  -3.3333333e-03
   1.9500000e+01  -3.3333333e-03
   1.9550000e+01  -3.3333333e-03
   1.9600000e+01  -3.3333333e-03
   1.9650000e+01  -3.3333333e-03
   1.9700000e+01  -3.3333333e-03
   1.9750000e+01  -3.3333333e-03
   1.9800000e+01  -3.3333333e-03
   1.9850000e+01  -3.3333333e-03
   1.9900000e+01  -3.3333333e-03
   1.9950000e+01  -3.3333333e-03
   2.0000000e+01  -3.3333333e-03
   2.0050000e+01  -3.3333333e-03
   2.0100000e+01  -3.3333333e-03
   2.0150000e+01  -3.3333333e-03
   2.0200000e+01  -3.3333333e-03
   2.0250000e+01  -3.3333333e-03
   2.0300000e+01  -3.3333333e-03
   2.0350000e+01  -3.3333333e-03
   2.0400000e+01  -3.3333333e-03
   2.0450000e+01  -3.3333333e-03
   2.0500000e+01  -3.3333333e-03
   2.0550000e+01  -3.3333333e-03
   2.0600000e+01  -3.3333333e-03
   2.0650000e+01  -3.3333333e-03
   2.0700000e+01  -3.3333333e-03
   2.0750000e+01  -3.3333333e-03
   2.0800000e+01  -3.3333333e-03
   2.0850000e+01  -3.3333333e-03
   2.0900000e+01  -3.3333333e-03
   2.0950000e+01  -3.3333333e-03
   2.1000000e+01  -3.3333333e-03
   2.1050000e+01  -3.3333333e-03
   2.1100000e+01  -3.3333333e-03
   2.1150000e+01  -3.3333333e-03
   2.1200000e+01  -3.3333333e-03
   2.1250000e+01  -3.3333333e-03
   2.1300000e+01  -3.3333333e-03
   2.1350000e+01  -3.3333333e-03
   2.1400000e+01  -3.3333333e-03
   2.1450000e+01  -3.3333333e-03
   2.1500000e+01  -3.3333333e-03
   2.1550000e+01  -3.3333333e-03
   2.1600000e+01  -3.3333333e-03
   2.1650000e+01  -3.3333333e-03
   2.1700000e+01  -3.3333333e-03
   2.1750000e+01  -3.3333333e-03
   2.1800000e+01  -3.3333333e-03
   2.1850000e+01  -3.3333333e-03
   2.1900000e+01  -3.3333333e-03
   2.1950000e+01  -3.3333333e-03
   2.2000000e+01  -3.3333333e-03
   2.2050000e+01  -3.3333333e-03
   2.2100000e+01  -3.3333333e-03
   2.2150000e+01  -3.3333333e-03
   2.2200000e+01  -3.3333333e-03
   2.2250000e+01  -3.3333333e-03
   2.2300000e+01  -3.3333333e-03
   2.2350000e+01  -3.3333333e-03
   2.2400000e+01  -3.3333333e-03
   2.2450000e+01  -3.3333333e-03
   2.2500000e+01  -3.3333333e-03
   2.2550000e+01  -3.3333333e-03
   2.2600000e+01  -3.3333333e-03
   2.2650000e+01  -3.3333333e-03
   2.2700000e+01  -3.3333333e-03
   2.2750000e+01  -3.3333333e-03
   2.2800000e+01  -3.3333333e-03
   2.2850000e+01  -3.3333333e-03
   2.2900000e+01  -3.3333333e-03
   2.2950000e+01  -3.3333333e-03
   2.3000000e+01  -3.3333333e-03
   2.3050000e+01  -3.3333333e-03
   2.3100000e+01  -3.3333333e-03
   2.3150000e+01  -3.3333333e-03
   2.3200000e+01  -3.3333333e-03
   2.3250000e+01  -3.3333333e-03
   2.3300000e+01  -3.3333333e-03
   2.3350000e+01  -3.3333333e-03
   2.3400000e+01  -3.3333333e-03
   2.3450000e+01  -3.3333333e-03
   2.3500000e+01  -3.3333333e-03
   2.3550000e+01  -3.3333333e-03
   2.3600000e+01  -3.3333333e-03
   2.3650000e+01  -3.3333333e-03
   2.3700000e+01  -3.3333333e-03
   2.3750000e+01  -3.3333333e-03
   2.3800000e+01  -3.3333333e-03
   2.3850000e+01  -3.3333333e-03
   2.3900000e+01  -3.3333333e-03
   2.3950000e+01  -3.3333333e-03
   2.4000000e+01  -3.3333333e-03
   2.4050000e+01  -3.3333333e-03
   2.4100000e+01  -3.3333333e-03
   2.4150000e+01  -3.3333333e-03
   2.4200000e+01  -3.3333333e-03
   2.4250000e+01  -3.3333333e-03
   2.4300000e+01  -3.3333333e-03
   2.4350000e+01  -3.3333333e-03
   2.4400000e+01  -3.3333333e-03
   2.4450000e+01  -3.3333333e-03
   2.4500000e+01  -3.3333333e-03
   2.4550000e+01  -3.3333333e-03
   2.4600000e+01  -3.3333333e-03
   2.4650000e+01  -3.3333333e-03
   2.4700000e+01  -3.3333333e-03
   2.4750000e+01  -3.3333333e-03
   2.4800000e+01  -3.3333333e-03
   2.4850000e+01  -3.3333333e-03
   2.4900000e+01  -3.3333333e-03
   2.4950000e+01  -3.3333333e-03
   2.5000000e+01  -3.3333333e-03


==> figuresAndData/relayWithZeroMinus1DCgainPositive.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -4.6621845e-07
   1.0000000e-01   9.8681193e-06
   1.5000000e-01  -2.7422913e-05
   2.0000000e-01  -6.3098755e-05
   2.5000000e-01  -1.4051635e-05
   3.0000000e-01   1.1623384e-04
   3.5000000e-01   2.0535831e-04
   4.0000000e-01   1.8096422e-04
   4.5000000e-01   3.4629131e-05
   5.0000000e-01  -1.9377451e-04
   5.5000000e-01  -3.6645131e-04
   6.0000000e-01  -4.0306389e-04
   6.5000000e-01  -2.9471219e-04
   7.0000000e-01  -6.4304118e-05
   7.5000000e-01   2.3823697e-04
   8.0000000e-01   4.7328678e-04
   8.5000000e-01   5.5547563e-04
   9.0000000e-01   4.7581062e-04
   9.5000000e-01   2.5947281e-04
   1.0000000e+00  -5.6747257e-05
   1.0500000e+00  -3.8669872e-04
   1.1000000e+00  -5.9219665e-04
   1.1500000e+00  -6.2545229e-04
   1.2000000e+00  -4.9635735e-04
   1.2500000e+00  -2.3834103e-04
   1.3000000e+00   1.0836634e-04
   1.3500000e+00   4.4343036e-04
   1.4000000e+00   6.3752063e-04
   1.4500000e+00   6.5412673e-04
   1.5000000e+00   5.0863826e-04
   1.5500000e+00   2.3686513e-04
   1.6000000e+00  -1.1997955e-04
   1.6500000e+00  -4.5896418e-04
   1.7000000e+00  -6.5293814e-04
   1.7500000e+00  -6.6759058e-04
   1.8000000e+00  -5.1953774e-04
   1.8500000e+00  -2.4519923e-04
   1.9000000e+00   1.1412845e-04
   1.9500000e+00   4.5738464e-04
   2.0000000e+00   6.5613912e-04
   2.0500000e+00   6.7493615e-04
   2.1000000e+00   5.2994565e-04
   2.1500000e+00   2.5755057e-04
   2.2000000e+00  -1.0113682e-04
   2.2500000e+00  -4.4870650e-04
   2.3000000e+00  -6.5423079e-04
   2.3500000e+00  -6.7961830e-04
   2.4000000e+00  -5.3996827e-04
   2.4500000e+00  -2.7135274e-04
   2.5000000e+00   8.5332779e-05
   2.5500000e+00   4.3702966e-04
   2.6000000e+00   6.5002893e-04
   2.6500000e+00   6.8300555e-04
   2.7000000e+00   5.4965361e-04
   2.7500000e+00   2.8560528e-04
   2.8000000e+00  -6.8418864e-05
   2.8500000e+00  -4.2395997e-04
   2.9000000e+00  -6.4466677e-04
   2.9500000e+00  -6.8564542e-04
   3.0000000e+00  -5.5901752e-04
   3.0500000e+00  -2.9990097e-04
   3.1000000e+00   5.1104669e-05
   3.1500000e+00   4.1016601e-04
   3.2000000e+00   6.3859783e-04
   3.2500000e+00   6.8776407e-04
   3.3000000e+00   5.6807882e-04
   3.3500000e+00   3.1409461e-04
   3.4000000e+00  -3.3666054e-05
   3.4500000e+00  -3.9590047e-04
   3.5000000e+00  -6.3204317e-04
   3.5500000e+00  -6.8947040e-04
   3.6000000e+00  -5.7685071e-04
   3.6500000e+00  -3.2812512e-04
   3.7000000e+00   1.6237166e-05
   3.7500000e+00   3.8128436e-04
   3.8000000e+00   6.2503992e-04
   3.8500000e+00   6.9078231e-04
   3.9000000e+00   5.8532889e-04
   3.9500000e+00   3.4196925e-04
   4.0000000e+00   1.1226132e-06
   4.0500000e+00  -3.6639014e-04
   4.1000000e+00  -6.1764475e-04
   4.1500000e+00  -6.9172536e-04
   4.2000000e+00  -5.9351680e-04
   4.2500000e+00  -3.5561503e-04
   4.3000000e+00  -1.8372291e-05
   4.3500000e+00   3.5117706e-04
   4.4000000e+00   6.0983363e-04
   4.4500000e+00   6.9228365e-04
   4.5000000e+00   6.0140249e-04
   4.5500000e+00   3.6905266e-04
   4.6000000e+00   3.5500460e-05
   4.6500000e+00  -3.3569994e-04
   4.7000000e+00  -6.0162277e-04
   4.7500000e+00  -6.9244895e-04
   4.8000000e+00  -6.0897501e-04
   4.8500000e+00  -3.8226978e-04
   4.9000000e+00  -5.2494095e-05
   4.9500000e+00   3.1997799e-04
   5.0000000e+00   5.9303495e-04
   5.0500000e+00   6.9225283e-04
   5.1000000e+00   6.1624730e-04
   5.1500000e+00   3.9526868e-04
   5.2000000e+00   6.9349875e-05
   5.2500000e+00  -3.0402589e-04
   5.3000000e+00  -5.8407099e-04
   5.3500000e+00  -6.9169249e-04
   5.4000000e+00  -6.2321668e-04
   5.4500000e+00  -4.0804694e-04
   5.5000000e+00  -8.6065554e-05
   5.5500000e+00   2.8785541e-04
   5.6000000e+00   5.7473401e-04
   5.6500000e+00   6.9074674e-04
   5.7000000e+00   6.2987026e-04
   5.7500000e+00   4.2059756e-04
   5.8000000e+00   1.0263828e-04
   5.8500000e+00  -2.7147674e-04
   5.9000000e+00  -5.6502323e-04
   5.9500000e+00  -6.8942093e-04
   6.0000000e+00  -6.3620724e-04
   6.0500000e+00  -4.3291700e-04
   6.1000000e+00  -1.1906358e-04
   6.1500000e+00   2.5490488e-04
   6.2000000e+00   5.5494308e-04
   6.2500000e+00   6.8771432e-04
   6.3000000e+00   6.4222467e-04
   6.3500000e+00   4.4500173e-04
   6.4000000e+00   1.3533815e-04
   6.4500000e+00  -2.3815396e-04
   6.5000000e+00  -5.4449691e-04
   6.5500000e+00  -6.8562530e-04
   6.6000000e+00  -6.4791900e-04
   6.6500000e+00  -4.5684776e-04
   6.7000000e+00  -1.5145828e-04
   6.7500000e+00   2.2123914e-04
   6.8000000e+00   5.3368879e-04
   6.8500000e+00   6.8315274e-04
   6.9000000e+00   6.5328707e-04
   6.9500000e+00   4.6845156e-04
   7.0000000e+00   1.6742085e-04
   7.0500000e+00  -2.0417564e-04
   7.1000000e+00  -5.2252253e-04
   7.1500000e+00  -6.8029520e-04
   7.2000000e+00  -6.5832546e-04
   7.2500000e+00  -4.7980934e-04
   7.3000000e+00  -1.8322244e-04
   7.3500000e+00   1.8697970e-04
   7.4000000e+00   5.1100259e-04
   7.4500000e+00   6.7705164e-04
   7.5000000e+00   6.6303097e-04
   7.5500000e+00   4.9091750e-04
   7.6000000e+00   1.9885986e-04
   7.6500000e+00  -1.6966802e-04
   7.7000000e+00  -4.9913351e-04
   7.7500000e+00  -6.7342094e-04
   7.8000000e+00  -6.6740030e-04
   7.8500000e+00  -5.0177231e-04
   7.9000000e+00  -2.1432974e-04
   7.9500000e+00   1.5225825e-04
   8.0000000e+00   4.8692038e-04
   8.0500000e+00   6.6940224e-04
   8.1000000e+00   6.7143027e-04
   8.1500000e+00   5.1237010e-04
   8.2000000e+00   2.2962882e-04
   8.2500000e+00  -1.3476871e-04
   8.3000000e+00  -4.7436855e-04
   8.3500000e+00  -6.6499475e-04
   8.4000000e+00  -6.7511764e-04
   8.4500000e+00  -5.2270711e-04
   8.5000000e+00  -2.4475368e-04
   8.5500000e+00   1.1721870e-04
   8.6000000e+00   4.6148261e-04
   8.6500000e+00   6.6018162e-04
   8.7000000e+00   6.7844977e-04
   8.7500000e+00   5.3277412e-04
   8.8000000e+00   2.5969779e-04
   8.8500000e+00  -9.9630031e-05
   8.9000000e+00  -4.4826956e-04
   8.9500000e+00  -6.5500808e-04
   9.0000000e+00  -6.8144848e-04
   9.0500000e+00  -5.4257987e-04
   9.1000000e+00  -2.7446290e-04
   9.1500000e+00   8.2022843e-05
   9.2000000e+00   4.3473884e-04
   9.2500000e+00   6.4943180e-04
   9.3000000e+00   6.8408910e-04
   9.3500000e+00   5.5211102e-04
   9.4000000e+00   2.8904287e-04
   9.4500000e+00  -6.4417996e-05
   9.5000000e+00  -4.2089445e-04
   9.5500000e+00  -6.4346454e-04
   9.6000000e+00  -6.8637397e-04
   9.6500000e+00  -5.6136566e-04
   9.7000000e+00  -3.0343424e-04
   9.7500000e+00   4.6839234e-05
   9.8000000e+00   4.0674420e-04
   9.8500000e+00   6.3709008e-04
   9.9000000e+00   6.8829034e-04
   9.9500000e+00   5.7033392e-04
   1.0000000e+01   3.1762950e-04
   1.0050000e+01  -2.9313357e-05
   1.0100000e+01  -3.9229751e-04
   1.0150000e+01  -6.3035774e-04
   1.0200000e+01  -6.8986218e-04
   1.0250000e+01  -5.7902548e-04
   1.0300000e+01  -3.3163059e-04
   1.0350000e+01   1.1864538e-05
   1.0400000e+01   3.7756541e-04
   1.0450000e+01   6.2322277e-04
   1.0500000e+01   6.9106276e-04
   1.0550000e+01   5.8742517e-04
   1.0600000e+01   3.4542967e-04
   1.0650000e+01   5.4809146e-06
   1.0700000e+01  -3.6258353e-04
   1.0750000e+01  -6.1571613e-04
   1.0800000e+01  -6.9190518e-04
   1.0850000e+01  -5.9553672e-04
   1.0900000e+01  -3.5902593e-04
   1.0950000e+01  -2.2705363e-05
   1.1000000e+01   3.4729720e-04
   1.1050000e+01   6.0780208e-04
   1.1100000e+01   6.9236626e-04
   1.1150000e+01   6.0334534e-04
   1.1200000e+01   3.7241016e-04
   1.1250000e+01   3.9802111e-05
   1.1300000e+01  -3.3175526e-04
   1.1350000e+01  -5.9949229e-04
   1.1400000e+01  -6.9243595e-04
   1.1450000e+01  -6.1084075e-04
   1.1500000e+01  -3.8557279e-04
   1.1550000e+01  -5.6762732e-05
   1.1600000e+01   3.1597219e-04
   1.1650000e+01   5.9080772e-04
   1.1700000e+01   6.9214525e-04
   1.1750000e+01   6.1803540e-04
   1.1800000e+01   3.9851575e-04
   1.1850000e+01   7.3583451e-05
   1.1900000e+01  -2.9996345e-04
   1.1950000e+01  -5.8174885e-04
   1.2000000e+01  -6.9148927e-04
   1.2050000e+01  -6.2492607e-04
   1.2100000e+01  -4.1123716e-04
   1.2150000e+01  -9.0263427e-05
   1.2200000e+01   2.8373919e-04
   1.2250000e+01   5.7231725e-04
   1.2300000e+01   6.9044774e-04
   1.2350000e+01   6.3150001e-04
   1.2400000e+01   4.2372968e-04
   1.2450000e+01   1.0679911e-04
   1.2500000e+01  -2.6731061e-04
   1.2550000e+01  -5.6251307e-04
   1.2600000e+01  -6.8902605e-04
   1.2650000e+01  -6.3775671e-04
   1.2700000e+01  -4.3599027e-04
   1.2750000e+01  -1.2318671e-04
   1.2800000e+01   2.5069216e-04
   1.2850000e+01   5.5234015e-04
   1.2900000e+01   6.8722301e-04
   1.2950000e+01   6.4369285e-04
   1.3000000e+01   4.4801504e-04
   1.3050000e+01   1.3942254e-04
   1.3100000e+01  -2.3389851e-04
   1.3150000e+01  -5.4180230e-04
   1.3200000e+01  -6.8503733e-04
   1.3250000e+01  -6.4930516e-04
   1.3300000e+01  -4.5980029e-04
   1.3350000e+01  -1.5550323e-04
   1.3400000e+01   2.1694465e-04
   1.3450000e+01   5.3090335e-04
   1.3500000e+01   6.8246767e-04
   1.3550000e+01   6.5459029e-04
   1.3600000e+01   4.7134230e-04
   1.3650000e+01   1.7142545e-04
   1.3700000e+01  -1.9984620e-04
   1.3750000e+01  -5.1964740e-04
   1.3800000e+01  -6.7951281e-04
   1.3850000e+01  -6.5954497e-04
   1.3900000e+01  -4.8263742e-04
   1.3950000e+01  -1.8718591e-04
   1.4000000e+01   1.8261941e-04
   1.4050000e+01   5.0803885e-04
   1.4100000e+01   6.7617159e-04
   1.4150000e+01   6.6416590e-04
   1.4200000e+01   4.9368196e-04
   1.4250000e+01   2.0278133e-04
   1.4300000e+01  -1.6528128e-04
   1.4350000e+01  -4.9608243e-04
   1.4400000e+01  -6.7244302e-04
   1.4450000e+01  -6.6844987e-04
   1.4500000e+01  -5.0447224e-04
   1.4550000e+01  -2.1820842e-04
   1.4600000e+01   1.4784959e-04
   1.4650000e+01   4.8378326e-04
   1.4700000e+01   6.6832623e-04
   1.4750000e+01   6.7239364e-04
   1.4800000e+01   5.1500455e-04
   1.4850000e+01   2.3346383e-04
   1.4900000e+01  -1.3034295e-04
   1.4950000e+01  -4.7114684e-04
   1.5000000e+01  -6.6382049e-04
   1.5050000e+01  -6.7599402e-04
   1.5100000e+01  -5.2527513e-04
   1.5150000e+01  -2.4854417e-04
   1.5200000e+01   1.1278082e-04
   1.5250000e+01   4.5817732e-04
   1.5300000e+01   6.5890837e-04
   1.5350000e+01   6.7923800e-04
   1.5400000e+01   5.3527454e-04
   1.5450000e+01   2.6344275e-04
   1.5500000e+01  -9.5185344e-05
   1.5550000e+01  -4.4488293e-04
   1.5600000e+01  -6.5363668e-04
   1.5650000e+01  -6.8214826e-04
   1.5700000e+01  -5.4501193e-04
   1.5750000e+01  -2.7816150e-04
   1.5800000e+01   7.7576868e-05
   1.5850000e+01   4.3127261e-04
   1.5900000e+01   6.4796192e-04
   1.5950000e+01   6.8469947e-04
   1.6000000e+01   5.5447366e-04
   1.6050000e+01   2.9269412e-04
   1.6100000e+01  -5.9976532e-05
   1.6150000e+01  -4.1735062e-04
   1.6200000e+01  -6.4189623e-04
   1.6250000e+01  -6.8689417e-04
   1.6300000e+01  -5.6365786e-04
   1.6350000e+01  -3.0703717e-04
   1.6400000e+01   4.2408348e-05
   1.6450000e+01   4.0312438e-04
   1.6500000e+01   6.3543963e-04
   1.6550000e+01   6.8872905e-04
   1.6600000e+01   5.7256007e-04
   1.6650000e+01   3.2118616e-04
   1.6700000e+01  -2.4897729e-05
   1.6750000e+01  -3.8860427e-04
   1.6800000e+01  -6.2859371e-04
   1.6850000e+01  -6.9020162e-04
   1.6900000e+01  -5.8117629e-04
   1.6950000e+01  -3.3513688e-04
   1.7000000e+01   7.4709032e-06
   1.7050000e+01   3.7379827e-04
   1.7100000e+01   6.2135857e-04
   1.7150000e+01   6.9130843e-04
   1.7200000e+01   5.8950184e-04
   1.7250000e+01   3.4888462e-04
   1.7300000e+01   9.8452425e-06
   1.7350000e+01  -3.5874528e-04
   1.7400000e+01  -6.1375241e-04
   1.7450000e+01  -6.9205646e-04
   1.7500000e+01  -5.9753793e-04
   1.7550000e+01  -3.6242785e-04
   1.7600000e+01  -2.7037661e-05
   1.7650000e+01   3.4339354e-04
   1.7700000e+01   6.0574109e-04
   1.7750000e+01   6.9242348e-04
   1.7800000e+01   6.0527042e-04
   1.7850000e+01   3.7575793e-04
   1.7900000e+01   4.4101098e-05
   1.7950000e+01  -3.2778939e-04
   1.8000000e+01  -5.9733395e-04
   1.8050000e+01  -6.9239826e-04
   1.8100000e+01  -6.1268849e-04
   1.8150000e+01  -3.8886514e-04
   1.8200000e+01  -6.1027208e-05
   1.8250000e+01   3.1194732e-04
   1.8300000e+01   5.8855383e-04
   1.8350000e+01   6.9201386e-04
   1.8400000e+01   6.1980208e-04
   1.8450000e+01   4.0174606e-04
   1.8500000e+01   7.7809303e-05
   1.8550000e+01  -2.9588404e-04
   1.8600000e+01  -5.7939931e-04
   1.8650000e+01  -6.9125883e-04
   1.8700000e+01  -6.2661297e-04
   1.8750000e+01  -4.1441101e-04
   1.8800000e+01  -9.4450839e-05
   1.8850000e+01   2.7961058e-04
   1.8900000e+01   5.6987653e-04
   1.8950000e+01   6.9012349e-04
   1.9000000e+01   6.3310787e-04
   1.9050000e+01   4.2684493e-04
   1.9100000e+01   1.1094817e-04
   1.9150000e+01  -2.6313448e-04
   1.9200000e+01  -5.5998042e-04
   1.9250000e+01  -6.8860663e-04
   1.9300000e+01  -6.3928438e-04
   1.9350000e+01  -4.3904628e-04
   1.9400000e+01  -1.2729737e-04
   1.9450000e+01   2.4647105e-04
   1.9500000e+01   5.4971560e-04
   1.9550000e+01   6.8670751e-04
   1.9600000e+01   6.4513926e-04
   1.9650000e+01   4.5101090e-04
   1.9700000e+01   1.4349416e-04
   1.9750000e+01  -2.2963584e-04
   1.9800000e+01  -5.3908654e-04
   1.9850000e+01  -6.8442525e-04
   1.9900000e+01  -6.5066942e-04
   1.9950000e+01  -4.6273514e-04
   2.0000000e+01  -1.5953513e-04
   2.0050000e+01   2.1264408e-04
   2.0100000e+01   5.2809719e-04
   2.0150000e+01   6.8175857e-04
   2.0200000e+01   6.5587151e-04
   2.0250000e+01   4.7421520e-04
   2.0300000e+01   1.7541681e-04
   2.0350000e+01  -1.9551175e-04
   2.0400000e+01  -5.1675192e-04
   2.0450000e+01  -6.7870638e-04
   2.0500000e+01  -6.6074231e-04
   2.0550000e+01  -4.8544746e-04
   2.0600000e+01  -1.9113595e-04
   2.0650000e+01   1.7825524e-04
   2.0700000e+01   5.0505515e-04
   2.0750000e+01   6.7526753e-04
   2.0800000e+01   6.6527854e-04
   2.0850000e+01   4.9642820e-04
   2.0900000e+01   2.0668920e-04
   2.0950000e+01  -1.6089182e-04
   2.1000000e+01  -4.9301178e-04
   2.1050000e+01  -6.7144111e-04
   2.1100000e+01  -6.6947699e-04
   2.1150000e+01  -5.0715376e-04
   2.1200000e+01  -2.2207330e-04
   2.1250000e+01   1.4343942e-04
   2.1300000e+01   4.8062699e-04
   2.1350000e+01   6.6722625e-04
   2.1400000e+01   6.7333443e-04
   2.1450000e+01   5.1762039e-04
   2.1500000e+01   2.3728486e-04
   2.1550000e+01  -1.2591691e-04
   2.1600000e+01  -4.6790642e-04
   2.1650000e+01  -6.6262231e-04
   2.1700000e+01  -6.7684769e-04
   2.1750000e+01  -5.2782435e-04
   2.1800000e+01  -2.5232049e-04
   2.1850000e+01   1.0834397e-04
   2.1900000e+01   4.5485380e-04
   2.1950000e+01   6.5761316e-04
   2.2000000e+01   6.8000450e-04
   2.2050000e+01   5.3775660e-04
   2.2100000e+01   2.6717371e-04
   2.2150000e+01  -9.0742873e-05
   2.2200000e+01  -4.4147851e-04
   2.2250000e+01  -6.5224158e-04
   2.2300000e+01  -6.8282531e-04
   2.2350000e+01  -5.4742516e-04
   2.2400000e+01  -2.8184594e-04
   2.2450000e+01   7.3134305e-05
   2.2500000e+01   4.2778887e-04
   2.2550000e+01   6.4646821e-04
   2.2600000e+01   6.8528688e-04
   2.2650000e+01   5.5681724e-04
   2.2700000e+01   2.9633107e-04
   2.2750000e+01  -5.5539861e-05
   2.2800000e+01  -4.1378975e-04
   2.2850000e+01  -6.4030411e-04
   2.2900000e+01  -6.8739123e-04
   2.2950000e+01  -5.6593076e-04
   2.3000000e+01  -3.1062559e-04
   2.3050000e+01   3.7983792e-05
   2.3100000e+01   3.9948806e-04
   2.3150000e+01   6.3374897e-04
   2.3200000e+01   6.8913486e-04
   2.3250000e+01   5.7476116e-04
   2.3300000e+01   3.2472494e-04
   2.3350000e+01  -2.0491798e-05
   2.3400000e+01  -3.8489477e-04
   2.3450000e+01  -6.2680466e-04
   2.3500000e+01  -6.9051537e-04
   2.3550000e+01  -5.8330443e-04
   2.3600000e+01  -3.3862486e-04
   2.3650000e+01   3.0904655e-06
   2.3700000e+01   3.7001906e-04
   2.3750000e+01   6.1947198e-04
   2.3800000e+01   6.9152968e-04
   2.3850000e+01   5.9155605e-04
   2.3900000e+01   3.5232068e-04
   2.3950000e+01   1.4194623e-05
   2.4000000e+01  -3.5489631e-04
   2.4050000e+01  -6.1176711e-04
   2.4100000e+01  -6.9218365e-04
   2.4150000e+01  -5.9951664e-04
   2.4200000e+01  -3.6581058e-04
   2.4250000e+01  -3.1354529e-05
   2.4300000e+01   3.3948030e-04
   2.4350000e+01   6.0365905e-04
   2.4400000e+01   6.9245678e-04
   2.4450000e+01   6.0717291e-04
   2.4500000e+01   3.7908627e-04
   2.4550000e+01   4.8384339e-05
   2.4600000e+01  -3.2381493e-04
   2.4650000e+01  -5.9515506e-04
   2.4700000e+01  -6.9233692e-04
   2.4750000e+01  -6.1451367e-04
   2.4800000e+01  -3.9213794e-04
   2.4850000e+01  -6.5275768e-05
   2.4900000e+01   3.0791476e-04
   2.4950000e+01   5.8627973e-04
   2.5000000e+01   6.9185939e-04


==> figuresAndData/relayWithZeroPlus1DCgainNegative.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -1.6049120e-05
   1.0000000e-01  -9.9203520e-05
   1.5000000e-01  -2.5939110e-04
   2.0000000e-01  -4.7739250e-04
   2.5000000e-01  -7.2525215e-04
   3.0000000e-01  -9.7608449e-04
   3.5000000e-01  -1.2081662e-03
   4.0000000e-01  -1.4060196e-03
   4.5000000e-01  -1.5600478e-03
   5.0000000e-01  -1.6655698e-03
   5.5000000e-01  -1.7217015e-03
   6.0000000e-01  -1.7302989e-03
   6.5000000e-01  -1.6950546e-03
   7.0000000e-01  -1.6207734e-03
   7.5000000e-01  -1.5128178e-03
   8.0000000e-01  -1.3767021e-03
   8.5000000e-01  -1.2178081e-03
   9.0000000e-01  -1.0411975e-03
   9.5000000e-01  -8.5149639e-04
   1.0000000e+00  -6.5283600e-04
   1.0500000e+00  -4.4883117e-04
   1.1000000e+00  -2.4258678e-04
   1.1500000e+00  -3.6721943e-05
   1.2000000e+00   1.8516459e-04
   1.2500000e+00   5.2229074e-04
   1.3000000e+00   1.0101655e-03
   1.3500000e+00   1.6159159e-03
   1.4000000e+00   2.2840540e-03
   1.4500000e+00   2.9590205e-03
   1.5000000e+00   3.5948778e-03
   1.5500000e+00   4.1582387e-03
   1.6000000e+00   4.6278711e-03
   1.6500000e+00   4.9928744e-03
   1.7000000e+00   5.2504328e-03
   1.7500000e+00   5.4036403e-03
   1.8000000e+00   5.4596168e-03
   1.8500000e+00   5.4279802e-03
   1.9000000e+00   5.3196674e-03
   1.9500000e+00   5.1460635e-03
   2.0000000e+00   4.9183851e-03
   2.0500000e+00   4.6472667e-03
   2.1000000e+00   4.3425029e-03
   2.1500000e+00   4.0129068e-03
   2.2000000e+00   3.6662526e-03
   2.2500000e+00   3.3092773e-03
   2.3000000e+00   2.9477220e-03
   2.3500000e+00   2.5863982e-03
   2.4000000e+00   2.2292691e-03
   2.4500000e+00   1.8795359e-03
   2.5000000e+00   1.5397273e-03
   2.5500000e+00   1.2117849e-03
   2.6000000e+00   8.9714474e-04
   2.6500000e+00   5.9681200e-04
   2.7000000e+00   3.1142918e-04
   2.7500000e+00   4.1336868e-05
   2.8000000e+00  -2.3330445e-04
   2.8500000e+00  -6.1413988e-04
   2.9000000e+00  -1.1362443e-03
   2.9500000e+00  -1.7673611e-03
   3.0000000e+00  -2.4531086e-03
   3.0500000e+00  -3.1391771e-03
   3.1000000e+00  -3.7808438e-03
   3.1500000e+00  -4.3458176e-03
   3.2000000e+00  -4.8138133e-03
   3.2500000e+00  -5.1747251e-03
   3.3000000e+00  -5.4263905e-03
   3.3500000e+00  -5.5724327e-03
   3.4000000e+00  -5.6203938e-03
   3.4500000e+00  -5.5802249e-03
   3.5000000e+00  -5.4631226e-03
   3.5500000e+00  -5.2806715e-03
   3.6000000e+00  -5.0442394e-03
   3.6500000e+00  -4.7645730e-03
   3.7000000e+00  -4.4515482e-03
   3.7500000e+00  -4.1140346e-03
   3.8000000e+00  -3.7598437e-03
   3.8500000e+00  -3.3957348e-03
   3.9000000e+00  -3.0274594e-03
   3.9500000e+00  -2.6598309e-03
   4.0000000e+00  -2.2968069e-03
   4.0500000e+00  -1.9415790e-03
   4.1000000e+00  -1.5966618e-03
   4.1500000e+00  -1.2639810e-03
   4.2000000e+00  -9.4495444e-04
   4.2500000e+00  -6.4056865e-04
   4.3000000e+00  -3.5144680e-04
   4.3500000e+00  -7.7910131e-05
   4.4000000e+00   1.9206774e-04
   4.4500000e+00   5.5473406e-04
   4.5000000e+00   1.0590453e-03
   4.5500000e+00   1.6786733e-03
   4.6000000e+00   2.3606052e-03
   4.6500000e+00   3.0497739e-03
   4.7000000e+00   3.6998839e-03
   4.7500000e+00   4.2769280e-03
   4.8000000e+00   4.7590741e-03
   4.8500000e+00   5.1349589e-03
   4.9000000e+00   5.4014706e-03
   4.9500000e+00   5.5615633e-03
   5.0000000e+00   5.6223450e-03
   5.0500000e+00   5.5935176e-03
   5.1000000e+00   5.4861683e-03
   5.1500000e+00   5.3118732e-03
   5.2000000e+00   5.0820608e-03
   5.2500000e+00   4.8075837e-03
   5.3000000e+00   4.4984495e-03
   5.3500000e+00   4.1636725e-03
   5.4000000e+00   3.8112115e-03
   5.4500000e+00   3.4479694e-03
   5.5000000e+00   3.0798331e-03
   5.5500000e+00   2.7117408e-03
   5.6000000e+00   2.3477628e-03
   5.6500000e+00   1.9911905e-03
   5.7000000e+00   1.6446267e-03
   5.7500000e+00   1.3100727e-03
   5.8000000e+00   9.8901152e-04
   5.8500000e+00   6.8248453e-04
   5.9000000e+00   3.9116082e-04
   5.9500000e+00   1.1539953e-04
   6.0000000e+00  -1.5113464e-04
   6.0500000e+00  -4.9528581e-04
   6.1000000e+00  -9.8022941e-04
   6.1500000e+00  -1.5866024e-03
   6.2000000e+00  -2.2632272e-03
   6.2500000e+00  -2.9544410e-03
   6.3000000e+00  -3.6123856e-03
   6.3500000e+00  -4.2012787e-03
   6.4000000e+00  -4.6976597e-03
   6.4500000e+00  -5.0888243e-03
   6.5000000e+00  -5.3706382e-03
   6.5500000e+00  -5.5453266e-03
   6.6000000e+00  -5.6195165e-03
   6.6500000e+00  -5.6026263e-03
   6.7000000e+00  -5.5056094e-03
   6.7500000e+00  -5.3400172e-03
   6.8000000e+00  -5.1173291e-03
   6.8500000e+00  -4.8484979e-03
   6.9000000e+00  -4.5436615e-03
   6.9500000e+00  -4.2119791e-03
   7.0000000e+00  -3.8615591e-03
   7.0500000e+00  -3.4994508e-03
   7.1000000e+00  -3.1316806e-03
   7.1500000e+00  -2.7633151e-03
   7.2000000e+00  -2.3985413e-03
   7.2500000e+00  -2.0407547e-03
   7.3000000e+00  -1.6926493e-03
   7.3500000e+00  -1.3563057e-03
   7.4000000e+00  -1.0332752e-03
   7.4500000e+00  -7.2465667e-04
   7.5000000e+00  -4.3116759e-04
   7.5500000e+00  -1.5320717e-04
   7.6000000e+00   1.1191397e-04
   7.6500000e+00   4.3869348e-04
   7.7000000e+00   9.0378520e-04
   7.7500000e+00   1.4958378e-03
   7.8000000e+00   2.1660300e-03
   7.8500000e+00   2.8583347e-03
   7.9000000e+00   3.5234081e-03
   7.9500000e+00   4.1236933e-03
   8.0000000e+00   4.6340673e-03
   8.0500000e+00   5.0404405e-03
   8.1000000e+00   5.3376110e-03
   8.1500000e+00   5.5270360e-03
   8.2000000e+00   5.6148296e-03
   8.2500000e+00   5.6101015e-03
   8.3000000e+00   5.5236529e-03
   8.3500000e+00   5.3669970e-03
   8.4000000e+00   5.1516554e-03
   8.4500000e+00   4.8886757e-03
   8.5000000e+00   4.5883224e-03
   8.5500000e+00   4.2598986e-03
   8.6000000e+00   3.9116619e-03
   8.6500000e+00   3.5508093e-03
   8.7000000e+00   3.1835075e-03
   8.7500000e+00   2.8149535e-03
   8.8000000e+00   2.4494526e-03
   8.8500000e+00   2.0905062e-03
   8.9000000e+00   1.7409014e-03
   8.9500000e+00   1.4027999e-03
   9.0000000e+00   1.0778225e-03
   9.0500000e+00   7.6712720e-04
   9.1000000e+00   4.7148112e-04
   9.1500000e+00   1.9132465e-04
   9.2000000e+00  -7.4045192e-05
   9.2500000e+00  -3.8497701e-04
   9.3000000e+00  -8.2990096e-04
   9.3500000e+00  -1.4066229e-03
   9.4000000e+00  -2.0692551e-03
   9.4500000e+00  -2.7616689e-03
   9.5000000e+00  -3.4331288e-03
   9.5500000e+00  -4.0443126e-03
   9.6000000e+00  -4.5684050e-03
   9.6500000e+00  -4.9898878e-03
   9.7000000e+00  -5.3024471e-03
   9.7500000e+00  -5.5067323e-03
   9.8000000e+00  -5.6083116e-03
   9.8500000e+00  -5.6159606e-03
   9.9000000e+00  -5.5403089e-03
   9.9500000e+00  -5.3928179e-03
   1.0000000e+01  -5.1850416e-03
   1.0050000e+01  -4.9281163e-03
   1.0100000e+01  -4.6324301e-03
   1.0150000e+01  -4.3074281e-03
   1.0200000e+01  -3.9615169e-03
   1.0250000e+01  -3.6020418e-03
   1.0300000e+01  -3.2353110e-03
   1.0350000e+01  -2.8666533e-03
   1.0400000e+01  -2.5004944e-03
   1.0450000e+01  -2.1404432e-03
   1.0500000e+01  -1.7893815e-03
   1.0550000e+01  -1.4495540e-03
   1.0600000e+01  -1.1226525e-03
   1.0650000e+01  -8.0989544e-04
   1.0700000e+01  -5.1210099e-04
   1.0750000e+01  -2.2975176e-04
   1.0800000e+01   3.7062015e-05
   1.0850000e+01   3.3410375e-04
   1.0900000e+01   7.5870249e-04
   1.0950000e+01   1.3191284e-03
   1.1000000e+01   1.9730638e-03
   1.1050000e+01   2.6645731e-03
   1.1100000e+01   3.3416401e-03
   1.1150000e+01   3.9631942e-03
   1.1200000e+01   4.5007017e-03
   1.1250000e+01   4.9371727e-03
   1.1300000e+01   5.2651369e-03
   1.1350000e+01   5.4843949e-03
   1.1400000e+01   5.5999355e-03
   1.1450000e+01   5.6201733e-03
   1.1500000e+01   5.5555460e-03
   1.1550000e+01   5.4174488e-03
   1.1600000e+01   5.2174583e-03
   1.1650000e+01   4.9667929e-03
   1.1700000e+01   4.6759605e-03
   1.1750000e+01   4.3545463e-03
   1.1800000e+01   4.0111057e-03
   1.1850000e+01   3.6531325e-03
   1.1900000e+01   3.2870778e-03
   1.1950000e+01   2.9184038e-03
   1.2000000e+01   2.5516580e-03
   1.2050000e+01   2.1905586e-03
   1.2100000e+01   1.8380844e-03
   1.2150000e+01   1.4965642e-03
   1.2200000e+01   1.1677624e-03
   1.2250000e+01   8.5295972e-04
   1.2300000e+01   5.5302632e-04
   1.2350000e+01   2.6848832e-04
   1.2400000e+01  -4.1312264e-07
   1.2450000e+01  -2.8590190e-04
   1.2500000e+01  -6.9024157e-04
   1.2550000e+01  -1.2334875e-03
   1.2600000e+01  -1.8775999e-03
   1.2650000e+01  -2.5671699e-03
   1.2700000e+01  -3.2490326e-03
   1.2750000e+01  -3.8803962e-03
   1.2800000e+01  -4.4309871e-03
   1.2850000e+01  -4.8823029e-03
   1.2900000e+01  -5.2256714e-03
   1.2950000e+01  -5.4600038e-03
   1.3000000e+01  -5.5896742e-03
   1.3050000e+01  -5.6227084e-03
   1.3100000e+01  -5.5693319e-03
   1.3150000e+01  -5.4408580e-03
   1.3200000e+01  -5.2488754e-03
   1.3250000e+01  -5.0046778e-03
   1.3300000e+01  -4.7188887e-03
   1.3350000e+01  -4.4012312e-03
   1.3400000e+01  -4.0604092e-03
   1.3450000e+01  -3.7040652e-03
   1.3500000e+01  -3.3387944e-03
   1.3550000e+01  -2.9701937e-03
   1.3600000e+01  -2.6029343e-03
   1.3650000e+01  -2.2408455e-03
   1.3700000e+01  -1.8870045e-03
   1.3750000e+01  -1.5438262e-03
   1.3800000e+01  -1.2131495e-03
   1.3850000e+01  -8.9631821e-04
   1.3900000e+01  -5.9425617e-04
   1.3950000e+01  -3.0753407e-04
   1.4000000e+01  -3.6429830e-05
   1.4050000e+01   2.4024666e-04
   1.4100000e+01   6.2460522e-04
   1.4150000e+01   1.1498597e-03
   1.4200000e+01   1.7830262e-03
   1.4250000e+01   2.4695957e-03
   1.4300000e+01   3.1554064e-03
   1.4350000e+01   3.7959836e-03
   1.4400000e+01   4.3592959e-03
   1.4450000e+01   4.8252889e-03
   1.4500000e+01   5.1840438e-03
   1.4550000e+01   5.4335399e-03
   1.4600000e+01   5.5775008e-03
   1.4650000e+01   5.6235353e-03
   1.4700000e+01   5.5816342e-03
   1.4750000e+01   5.4630135e-03
   1.4800000e+01   5.2792624e-03
   1.4850000e+01   5.0417428e-03
   1.4900000e+01   4.7611891e-03
   1.4950000e+01   4.4474604e-03
   1.5000000e+01   4.1094078e-03
   1.5050000e+01   3.7548232e-03
   1.5100000e+01   3.3904467e-03
   1.5150000e+01   3.0220115e-03
   1.5200000e+01   2.6543140e-03
   1.5250000e+01   2.2912964e-03
   1.5300000e+01   1.9361362e-03
   1.5350000e+01   1.5913360e-03
   1.5400000e+01   1.2588107e-03
   1.5450000e+01   9.3996897e-04
   1.5500000e+01   6.3578945e-04
   1.5550000e+01   3.4688866e-04
   1.5600000e+01   7.3582301e-05
   1.5650000e+01  -1.9696616e-04
   1.5700000e+01  -5.6186138e-04
   1.5750000e+01  -1.0683996e-03
   1.5800000e+01  -1.6895077e-03
   1.5850000e+01  -2.3719915e-03
   1.5900000e+01  -3.0608672e-03
   1.5950000e+01  -3.7100258e-03
   1.6000000e+01  -4.2856664e-03
   1.6050000e+01  -4.7661443e-03
   1.6100000e+01  -5.1402492e-03
   1.6150000e+01  -5.4049854e-03
   1.6200000e+01  -5.5633895e-03
   1.6250000e+01  -5.6226235e-03
   1.6300000e+01  -5.5924208e-03
   1.6350000e+01  -5.4838830e-03
   1.6400000e+01  -5.3085884e-03
   1.6450000e+01  -5.0779592e-03
   1.6500000e+01  -4.8028359e-03
   1.6550000e+01  -4.4932109e-03
   1.6600000e+01  -4.1580816e-03
   1.6650000e+01  -3.8053895e-03
   1.6700000e+01  -3.4420204e-03
   1.6750000e+01  -3.0738452e-03
   1.6800000e+01  -2.7057873e-03
   1.6850000e+01  -2.3419035e-03
   1.6900000e+01  -1.9854734e-03
   1.6950000e+01  -1.6390891e-03
   1.7000000e+01  -1.3047428e-03
   1.7050000e+01  -9.8390990e-04
   1.7100000e+01  -6.7762499e-04
   1.7150000e+01  -3.8655165e-04
   1.7200000e+01  -1.1104445e-04
   1.7250000e+01   1.5577945e-04
   1.7300000e+01   5.0202297e-04
   1.7350000e+01   9.8923678e-04
   1.7400000e+01   1.5972000e-03
   1.7450000e+01   2.2744969e-03
   1.7500000e+01   2.9655226e-03
   1.7550000e+01   3.6225960e-03
   1.7600000e+01   4.2101404e-03
   1.7650000e+01   4.7048856e-03
   1.7700000e+01   5.0942848e-03
   1.7750000e+01   5.3743243e-03
   1.7800000e+01   5.5473157e-03
   1.7850000e+01   5.6199433e-03
   1.7900000e+01   5.6016596e-03
   1.7950000e+01   5.5034344e-03
   1.8000000e+01   5.3368227e-03
   1.8050000e+01   5.1132984e-03
   1.8100000e+01   4.8438030e-03
   1.8150000e+01   4.5384595e-03
   1.8200000e+01   4.2064103e-03
   1.8250000e+01   3.8557466e-03
   1.8300000e+01   3.4935007e-03
   1.8350000e+01   3.1256827e-03
   1.8400000e+01   2.7573443e-03
   1.8450000e+01   2.3926590e-03
   1.8500000e+01   2.0350100e-03
   1.8550000e+01   1.6870807e-03
   1.8600000e+01   1.3509426e-03
   1.8650000e+01   1.0281388e-03
   1.8700000e+01   7.1976146e-04
   1.8750000e+01   4.2652249e-04
   1.8800000e+01   1.4881636e-04
   1.8850000e+01  -1.1637523e-04
   1.8900000e+01  -4.4509416e-04
   1.8950000e+01  -9.1250230e-04
   1.9000000e+01  -1.5062646e-03
   1.9050000e+01  -2.1772587e-03
   1.9100000e+01  -2.8694869e-03
   1.9150000e+01  -3.5337726e-03
   1.9200000e+01  -4.1327642e-03
   1.9250000e+01  -4.6415325e-03
   1.9300000e+01  -5.0461505e-03
   1.9350000e+01  -5.3415420e-03
   1.9400000e+01  -5.5292552e-03
   1.9450000e+01  -5.6154652e-03
   1.9500000e+01  -5.6093186e-03
   1.9550000e+01  -5.5216354e-03
   1.9600000e+01  -5.3639338e-03
   1.9650000e+01  -5.1477309e-03
   1.9700000e+01  -4.8840637e-03
   1.9750000e+01  -4.5831823e-03
   1.9800000e+01  -4.2543731e-03
   1.9850000e+01  -3.9058765e-03
   1.9900000e+01  -3.5448725e-03
   1.9950000e+01  -3.1775113e-03
   2.0000000e+01  -2.8089748e-03
   2.0050000e+01  -2.4435545e-03
   2.0100000e+01  -2.0847396e-03
   2.0150000e+01  -1.7353061e-03
   2.0200000e+01  -1.3974064e-03
   2.0250000e+01  -1.0726532e-03
   2.0300000e+01  -7.6219741e-04
   2.0350000e+01  -4.6680051e-04
   2.0400000e+01  -1.8689800e-04
   2.0450000e+01   7.8372298e-05
   2.0500000e+01   3.9104749e-04
   2.0550000e+01   8.3831601e-04
   2.0600000e+01   1.4168620e-03
   2.0650000e+01   2.0804269e-03
   2.0700000e+01   2.7728792e-03
   2.0750000e+01   3.4436392e-03
   2.0800000e+01   4.0535882e-03
   2.0850000e+01   4.5761082e-03
   2.0900000e+01   4.9958483e-03
   2.0950000e+01   5.3066257e-03
   2.1000000e+01   5.5091854e-03
   2.1050000e+01   5.6091604e-03
   2.1100000e+01   5.6153663e-03
   2.1150000e+01   5.5384535e-03
   2.1200000e+01   5.3898903e-03
   2.1250000e+01   5.1812273e-03
   2.1300000e+01   4.9235910e-03
   2.1350000e+01   4.6273552e-03
   2.1400000e+01   4.3019488e-03
   2.1450000e+01   3.9557612e-03
   2.1500000e+01   3.5961203e-03
   2.1550000e+01   3.2293181e-03
   2.1600000e+01   2.8606680e-03
   2.1650000e+01   2.4945817e-03
   2.1700000e+01   2.1346554e-03
   2.1750000e+01   1.7837601e-03
   2.1800000e+01   1.4441307e-03
   2.1850000e+01   1.1174505e-03
   2.1900000e+01   8.0493129e-04
   2.1950000e+01   5.0738497e-04
   2.2000000e+01   2.2528929e-04
   2.2050000e+01  -4.1313168e-05
   2.2100000e+01  -3.3984951e-04
   2.2150000e+01  -7.6680163e-04
   2.2200000e+01  -1.3291603e-03
   2.2250000e+01  -1.9841601e-03
   2.2300000e+01  -2.6758267e-03
   2.2350000e+01  -3.3522858e-03
   2.2400000e+01  -3.9726680e-03
   2.2450000e+01  -4.5086395e-03
   2.2500000e+01  -4.9433831e-03
   2.2550000e+01  -5.2695644e-03
   2.2600000e+01  -5.4870844e-03
   2.2650000e+01  -5.6010007e-03
   2.2700000e+01  -5.6197710e-03
   2.2750000e+01  -5.5538564e-03
   2.2800000e+01  -5.4146606e-03
   2.2850000e+01  -5.2137577e-03
   2.2900000e+01  -4.9623574e-03
   2.2950000e+01  -4.6709537e-03
   2.3000000e+01  -4.3491157e-03
   2.3050000e+01  -4.0053817e-03
   2.3100000e+01  -3.6472282e-03
   2.3150000e+01  -3.2810898e-03
   2.3200000e+01  -2.9124132e-03
   2.3250000e+01  -2.5457317e-03
   2.3300000e+01  -2.1847506e-03
   2.3350000e+01  -1.8324375e-03
   2.3400000e+01  -1.4911114e-03
   2.3450000e+01  -1.1625282e-03
   2.3500000e+01  -8.4796141e-04
   2.3550000e+01  -5.4827501e-04
   2.3600000e+01  -2.6399006e-04
   2.3650000e+01   4.6567083e-06
   2.3700000e+01   2.9135101e-04
   2.3750000e+01   6.9802317e-04
   2.3800000e+01   1.2432990e-03
   2.3850000e+01   1.8886050e-03
   2.3900000e+01   2.5784529e-03
   2.3950000e+01   3.2598030e-03
   2.4000000e+01   3.8900613e-03
   2.4050000e+01   4.4391561e-03
   2.4100000e+01   4.8887622e-03
   2.4150000e+01   5.2303487e-03
   2.4200000e+01   5.4629320e-03
   2.4250000e+01   5.5909589e-03
   2.4300000e+01   5.6225019e-03
   2.4350000e+01   5.5678119e-03
   2.4400000e+01   5.4382128e-03
   2.4450000e+01   5.2452920e-03
   2.4500000e+01   5.0003353e-03
   2.4550000e+01   4.7139528e-03
   2.4600000e+01   4.3958519e-03
   2.4650000e+01   4.0547192e-03
   2.4700000e+01   3.6981801e-03
   2.4750000e+01   3.3328129e-03
   2.4800000e+01   2.9641992e-03
   2.4850000e+01   2.5969954e-03
   2.4900000e+01   2.2350180e-03
   2.4950000e+01   1.8813328e-03
   2.5000000e+01   1.5383445e-03


==> figuresAndData/relayWithZeroPlus1DCgainPositive.csv <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -3.9371312e-07
   1.0000000e-01   8.8206555e-06
   1.5000000e-01  -2.7764412e-05
   2.0000000e-01  -5.2603355e-05
   2.5000000e-01   7.7125367e-06
   3.0000000e-01   1.2098540e-04
   3.5000000e-01   1.6416025e-04
   4.0000000e-01   9.2330777e-05
   4.5000000e-01  -8.0894997e-05
   5.0000000e-01  -2.4969443e-04
   5.5000000e-01  -3.0091181e-04
   6.0000000e-01  -2.1391922e-04
   6.5000000e-01  -1.3290959e-05
   7.0000000e-01   2.3385534e-04
   7.5000000e-01   3.8508281e-04
   8.0000000e-01   3.8223554e-04
   8.5000000e-01   2.3679719e-04
   9.0000000e-01  -1.2603575e-05
   9.5000000e-01  -2.8568058e-04
   1.0000000e+00  -4.4172266e-04
   1.0500000e+00  -4.3344288e-04
   1.1000000e+00  -2.7836635e-04
   1.1500000e+00  -1.8357993e-05
   1.2000000e+00   2.7388000e-04
   1.2500000e+00   4.5531722e-04
   1.3000000e+00   4.6900233e-04
   1.3500000e+00   3.2894915e-04
   1.4000000e+00   7.6619689e-05
   1.4500000e+00  -2.2705499e-04
   1.5000000e+00  -4.4208992e-04
   1.5500000e+00  -4.9104202e-04
   1.6000000e+00  -3.7885455e-04
   1.6500000e+00  -1.4432136e-04
   1.7000000e+00   1.6047464e-04
   1.7500000e+00   4.0941070e-04
   1.8000000e+00   4.9960993e-04
   1.8500000e+00   4.2246215e-04
   1.9000000e+00   2.1203365e-04
   1.9500000e+00  -8.4109933e-05
   2.0000000e+00  -3.6221048e-04
   2.0500000e+00  -4.9563761e-04
   2.1000000e+00  -4.5794392e-04
   2.1500000e+00  -2.7632515e-04
   2.2000000e+00   3.6754622e-06
   2.2500000e+00   3.0252131e-04
   2.3000000e+00   4.7878312e-04
   2.3500000e+00   4.8343577e-04
   2.4000000e+00   3.3437349e-04
   2.4500000e+00   7.4701164e-05
   2.5000000e+00  -2.3358129e-04
   2.5500000e+00  -4.5009604e-04
   2.6000000e+00  -4.9884975e-04
   2.6500000e+00  -3.8567021e-04
   2.7000000e+00  -1.4984484e-04
   2.7500000e+00   1.5669481e-04
   2.8000000e+00   4.0904175e-04
   2.8500000e+00   5.0275016e-04
   2.9000000e+00   4.2831343e-04
   2.9500000e+00   2.1954570e-04
   3.0000000e+00  -7.6119806e-05
   3.0500000e+00  -3.5744362e-04
   3.1000000e+00  -4.9573931e-04
   3.1500000e+00  -4.6250449e-04
   3.2000000e+00  -2.8414036e-04
   3.2500000e+00  -6.0368313e-06
   3.3000000e+00   2.9487433e-04
   3.3500000e+00   4.7632652e-04
   3.4000000e+00   4.8629298e-04
   3.4500000e+00   3.4138293e-04
   3.5000000e+00   8.4337804e-05
   3.5500000e+00  -2.2446010e-04
   3.6000000e+00  -4.4586850e-04
   3.6500000e+00  -5.0031875e-04
   3.7000000e+00  -3.9191393e-04
   3.7500000e+00  -1.5935661e-04
   3.8000000e+00   1.4626780e-04
   3.8500000e+00   4.0285520e-04
   3.9000000e+00   5.0242116e-04
   3.9500000e+00   4.3319776e-04
   4.0000000e+00   2.2815395e-04
   4.0500000e+00  -6.5598611e-05
   4.1000000e+00  -3.5008454e-04
   4.1500000e+00  -4.9410598e-04
   4.2000000e+00  -4.6640120e-04
   4.2500000e+00  -2.9225085e-04
   4.3000000e+00  -1.6768578e-05
   4.3500000e+00   2.8583652e-04
   4.4000000e+00   4.7278117e-04
   4.4500000e+00   4.8853912e-04
   4.5000000e+00   3.4822945e-04
   4.5500000e+00   9.4149279e-05
   4.6000000e+00  -2.1487165e-04
   4.6500000e+00  -4.4117876e-04
   4.7000000e+00  -5.0149782e-04
   4.7500000e+00  -3.9808851e-04
   4.8000000e+00  -1.6901012e-04
   4.8500000e+00   1.3543851e-04
   4.9000000e+00   3.9618091e-04
   4.9500000e+00   5.0168503e-04
   5.0000000e+00   4.3779319e-04
   5.0500000e+00   2.3657203e-04
   5.1000000e+00  -5.5155918e-05
   5.1500000e+00  -3.4263499e-04
   5.2000000e+00  -4.9235490e-04
   5.2500000e+00  -4.7023345e-04
   5.3000000e+00  -3.0039137e-04
   5.3500000e+00  -2.7641349e-05
   5.4000000e+00   2.7642928e-04
   5.4500000e+00   4.6884559e-04
   5.5000000e+00   4.9044719e-04
   5.5500000e+00   3.5479156e-04
   5.6000000e+00   1.0370395e-04
   5.6500000e+00  -2.0538614e-04
   5.7000000e+00  -4.3647977e-04
   5.7500000e+00  -5.0265309e-04
   5.8000000e+00  -4.0429226e-04
   5.8500000e+00  -1.7878783e-04
   5.9000000e+00   1.2427825e-04
   5.9500000e+00   3.8906727e-04
   6.0000000e+00   5.0053810e-04
   6.0500000e+00   4.4202880e-04
   6.1000000e+00   2.4465638e-04
   6.1500000e+00  -4.5013582e-05
   6.2000000e+00  -3.3531065e-04
   6.2500000e+00  -4.9065300e-04
   6.3000000e+00  -4.7412747e-04
   6.3500000e+00  -3.0867350e-04
   6.4000000e+00  -3.8779903e-05
   6.4500000e+00   2.6651564e-04
   6.5000000e+00   4.6438035e-04
   6.5500000e+00   4.9187562e-04
   6.6000000e+00   3.6092058e-04
   6.6500000e+00   1.1281997e-04
   6.7000000e+00  -1.9622348e-04
   6.7500000e+00  -4.3195952e-04
   6.8000000e+00  -5.0393891e-04
   6.8500000e+00  -4.1067280e-04
   6.9000000e+00  -1.8886298e-04
   6.9500000e+00   1.1257020e-04
   7.0000000e+00   3.8130078e-04
   7.0500000e+00   4.9879272e-04
   7.1000000e+00   4.4572165e-04
   7.1500000e+00   2.5219567e-04
   7.2000000e+00  -3.5450388e-05
   7.2500000e+00  -3.2838566e-04
   7.3000000e+00  -4.8922842e-04
   7.3500000e+00  -4.7828667e-04
   7.4000000e+00  -3.1731749e-04
   7.4500000e+00  -5.0461884e-05
   7.5000000e+00   2.5577991e-04
   7.5500000e+00   4.5913164e-04
   7.6000000e+00   4.9261995e-04
   7.6500000e+00   3.6638236e-04
   7.7000000e+00   1.2119464e-04
   7.7500000e+00  -1.8776491e-04
   7.8000000e+00  -4.2796337e-04
   7.8500000e+00  -5.0565764e-04
   7.9000000e+00  -4.1753423e-04
   7.9500000e+00  -1.9959633e-04
   8.0000000e+00   9.9861991e-05
   8.0500000e+00   3.7245124e-04
   8.1000000e+00   4.9609374e-04
   8.1500000e+00   4.4855030e-04
   8.2000000e+00   2.5883348e-04
   8.2500000e+00  -2.6931696e-05
   8.3000000e+00  -3.2234407e-04
   8.3500000e+00  -4.8850514e-04
   8.4000000e+00  -4.8311226e-04
   8.4500000e+00  -3.2677370e-04
   8.5000000e+00  -6.3255883e-05
   8.5500000e+00   2.4357537e-04
   8.6000000e+00   4.5253757e-04
   8.6500000e+00   4.9220702e-04
   8.7000000e+00   3.7071876e-04
   8.7500000e+00   1.2828560e-04
   8.8000000e+00  -1.8067820e-04
   8.8500000e+00  -4.2510330e-04
   8.9000000e+00  -5.0835771e-04
   8.9500000e+00  -4.2544502e-04
   9.0000000e+00  -2.1167639e-04
   9.0500000e+00   8.5271416e-05
   9.1000000e+00   3.6166804e-04
   9.1500000e+00   4.9174783e-04
   9.2000000e+00   4.4990528e-04
   9.2500000e+00   2.6391213e-04
   9.3000000e+00  -2.0299192e-05
   9.3500000e+00  -3.1806916e-04
   9.4000000e+00  -4.8926828e-04
   9.4500000e+00  -4.8936011e-04
   9.5000000e+00  -3.3790095e-04
   9.5500000e+00  -7.8250439e-05
   9.6000000e+00   2.2863670e-04
   9.6500000e+00   4.4352370e-04
   9.7000000e+00   4.8974668e-04
   9.7500000e+00   3.7309312e-04
   9.8000000e+00   1.3311757e-04
   9.8500000e+00  -1.7616286e-04
   9.9000000e+00  -4.2449932e-04
   9.9500000e+00  -5.1307111e-04
   1.0000000e+01  -4.3550243e-04
   1.0050000e+01  -2.2644638e-04
   1.0100000e+01   6.7059176e-05
   1.0150000e+01   3.4727000e-04
   1.0200000e+01   4.8441729e-04
   1.0250000e+01   4.4866851e-04
   1.0300000e+01   2.6627549e-04
   1.0350000e+01  -1.7010220e-05
   1.0400000e+01  -3.1711477e-04
   1.0450000e+01  -4.9295282e-04
   1.0500000e+01  -4.9848001e-04
   1.0550000e+01  -3.5239952e-04
   1.0600000e+01  -9.7616234e-05
   1.0650000e+01   2.0838813e-04
   1.0700000e+01   4.2993332e-04
   1.0750000e+01   4.8359828e-04
   1.0800000e+01   3.7206768e-04
   1.0850000e+01   1.3407117e-04
   1.0900000e+01  -1.7621671e-04
   1.0950000e+01  -4.2809934e-04
   1.1000000e+01  -5.2172885e-04
   1.1050000e+01  -4.4989694e-04
   1.1100000e+01  -2.4666037e-04
   1.1150000e+01   4.1631781e-05
   1.1200000e+01   3.2572888e-04
   1.1250000e+01   4.7141580e-04
   1.1300000e+01   4.4283565e-04
   1.1350000e+01   2.6407046e-04
   1.1400000e+01  -1.9324682e-05
   1.1450000e+01  -3.2196044e-04
   1.1500000e+01  -5.0204182e-04
   1.1550000e+01  -5.1327369e-04
   1.1600000e+01  -3.7378194e-04
   1.1650000e+01  -1.2591352e-04
   1.1700000e+01   1.7726132e-04
   1.1750000e+01   4.0719113e-04
   1.1800000e+01   4.7060357e-04
   1.1850000e+01   3.6533632e-04
   1.1900000e+01   1.2885278e-04
   1.1950000e+01  -1.8364793e-04
   1.2000000e+01  -4.3892801e-04
   1.2050000e+01  -5.3783960e-04
   1.2100000e+01  -4.7311403e-04
   1.2150000e+01  -2.7823243e-04
   1.2200000e+01   1.2456451e-06
   1.2250000e+01   2.8910729e-04
   1.2300000e+01   4.4718110e-04
   1.2350000e+01   4.2901558e-04
   1.2400000e+01   2.5497046e-04
   1.2450000e+01  -2.9779806e-05
   1.2500000e+01  -3.3566342e-04
   1.2550000e+01  -5.2055926e-04
   1.2600000e+01  -5.3929521e-04
   1.2650000e+01  -4.0972435e-04
   1.2700000e+01  -1.7332879e-04
   1.2750000e+01   1.2223320e-04
   1.2800000e+01   3.6462067e-04
   1.2850000e+01   4.4446381e-04
   1.2900000e+01   3.5000351e-04
   1.2950000e+01   1.1599363e-04
   1.3000000e+01  -2.0021726e-04
   1.3050000e+01  -4.6027779e-04
   1.3100000e+01  -5.6740125e-04
   1.3150000e+01  -5.1468018e-04
   1.3200000e+01  -3.3465522e-04
   1.3250000e+01  -7.1557977e-05
   1.3300000e+01   2.1730804e-04
   1.3350000e+01   3.9812711e-04
   1.3400000e+01   4.0146596e-04
   1.3450000e+01   2.3867469e-04
   1.3500000e+01  -4.6596456e-05
   1.3550000e+01  -3.5793904e-04
   1.3600000e+01  -5.5272491e-04
   1.3650000e+01  -5.8695003e-04
   1.3700000e+01  -4.7738416e-04
   1.3750000e+01  -2.6366945e-04
   1.3800000e+01   1.0837657e-05
   1.3850000e+01   2.7237652e-04
   1.3900000e+01   3.8964095e-04
   1.3950000e+01   3.2461832e-04
   1.4000000e+01   1.0322267e-04
   1.4050000e+01  -2.1593893e-04
   1.4100000e+01  -4.8860994e-04
   1.4150000e+01  -6.1765655e-04
   1.4200000e+01  -5.9393074e-04
   1.4250000e+01  -4.4697989e-04
   1.4300000e+01  -2.1819691e-04
   1.4350000e+01   5.1985856e-05
   1.4400000e+01   2.7972403e-04
   1.4450000e+01   3.4534394e-04
   1.4500000e+01   2.2731945e-04
   1.4550000e+01  -4.0592401e-05
   1.4600000e+01  -3.6253763e-04
   1.4650000e+01  -5.8938084e-04
   1.4700000e+01  -6.6905376e-04
   1.4750000e+01  -6.1152769e-04
   1.4800000e+01  -4.5123774e-04
   1.4850000e+01  -2.2780168e-04
   1.4900000e+01   2.2941491e-05
   1.4950000e+01   2.3188527e-04
   1.5000000e+01   2.7885090e-04
   1.5050000e+01   1.3815654e-04
   1.5100000e+01  -1.5263931e-04
   1.5150000e+01  -4.6085697e-04
   1.5200000e+01  -6.6200593e-04
   1.5250000e+01  -7.2619003e-04
   1.5300000e+01  -6.6995125e-04
   1.5350000e+01  -5.2683012e-04
   1.5400000e+01  -3.3256780e-04
   1.5450000e+01  -1.1840462e-04
   1.5500000e+01   8.8041191e-05
   1.5550000e+01   1.9302218e-04
   1.5600000e+01   1.1102493e-04
   1.5650000e+01  -1.4651557e-04
   1.5700000e+01  -4.5051696e-04
   1.5750000e+01  -6.7479053e-04
   1.5800000e+01  -7.8333267e-04
   1.5850000e+01  -7.8520782e-04
   1.5900000e+01  -7.0699049e-04
   1.5950000e+01  -5.7872755e-04
   1.6000000e+01  -4.2741544e-04
   1.6050000e+01  -2.7453162e-04
   1.6100000e+01  -1.3564210e-04
   1.6150000e+01  -2.0977966e-05
   1.6200000e+01   4.7286192e-05
   1.6250000e+01  -3.2702854e-05
   1.6300000e+01  -2.4846321e-04
   1.6350000e+01  -4.7498891e-04
   1.6400000e+01  -6.5262293e-04
   1.6450000e+01  -7.6739276e-04
   1.6500000e+01  -8.2623022e-04
   1.6550000e+01  -8.4377078e-04
   1.6600000e+01  -8.3570814e-04
   1.6650000e+01  -8.1578341e-04
   1.6700000e+01  -7.9471882e-04
   1.6750000e+01  -7.8013360e-04
   1.6800000e+01  -7.7690629e-04
   1.6850000e+01  -7.8769528e-04
   1.6900000e+01  -8.1347098e-04
   1.6950000e+01  -8.5399193e-04
   1.7000000e+01  -9.0820013e-04
   1.7050000e+01  -9.7453309e-04
   1.7100000e+01  -1.0511600e-03
   1.7150000e+01  -1.1361537e-03
   1.7200000e+01  -1.2276116e-03
   1.7250000e+01  -1.3237350e-03
   1.7300000e+01  -1.4228786e-03
   1.7350000e+01  -1.5235776e-03
   1.7400000e+01  -1.6245572e-03
   1.7450000e+01  -1.7247327e-03
   1.7500000e+01  -1.8232006e-03
   1.7550000e+01  -1.9192255e-03
   1.7600000e+01  -2.0122250e-03
   1.7650000e+01  -2.1017525e-03
   1.7700000e+01  -2.1874803e-03
   1.7750000e+01  -2.2691837e-03
   1.7800000e+01  -2.3467250e-03
   1.7850000e+01  -2.4200403e-03
   1.7900000e+01  -2.4891260e-03
   1.7950000e+01  -2.5540282e-03
   1.8000000e+01  -2.6148323e-03
   1.8050000e+01  -2.6716547e-03
   1.8100000e+01  -2.7246353e-03
   1.8150000e+01  -2.7739313e-03
   1.8200000e+01  -2.8197117e-03
   1.8250000e+01  -2.8621532e-03
   1.8300000e+01  -2.9014363e-03
   1.8350000e+01  -2.9377426e-03
   1.8400000e+01  -2.9712519e-03
   1.8450000e+01  -3.0021409e-03
   1.8500000e+01  -3.0305815e-03
   1.8550000e+01  -3.0567396e-03
   1.8600000e+01  -3.0807743e-03
   1.8650000e+01  -3.1028375e-03
   1.8700000e+01  -3.1230736e-03
   1.8750000e+01  -3.1416188e-03
   1.8800000e+01  -3.1586017e-03
   1.8850000e+01  -3.1741432e-03
   1.8900000e+01  -3.1883562e-03
   1.8950000e+01  -3.2013464e-03
   1.9000000e+01  -3.2132123e-03
   1.9050000e+01  -3.2240453e-03
   1.9100000e+01  -3.2339304e-03
   1.9150000e+01  -3.2429463e-03
   1.9200000e+01  -3.2511659e-03
   1.9250000e+01  -3.2586563e-03
   1.9300000e+01  -3.2654796e-03
   1.9350000e+01  -3.2716929e-03
   1.9400000e+01  -3.2773489e-03
   1.9450000e+01  -3.2824958e-03
   1.9500000e+01  -3.2871781e-03
   1.9550000e+01  -3.2914364e-03
   1.9600000e+01  -3.2953081e-03
   1.9650000e+01  -3.2988274e-03
   1.9700000e+01  -3.3020256e-03
   1.9750000e+01  -3.3049314e-03
   1.9800000e+01  -3.3075709e-03
   1.9850000e+01  -3.3099680e-03
   1.9900000e+01  -3.3121446e-03
   1.9950000e+01  -3.3141205e-03
   2.0000000e+01  -3.3159141e-03
   2.0050000e+01  -3.3175418e-03
   2.0100000e+01  -3.3190188e-03
   2.0150000e+01  -3.3203589e-03
   2.0200000e+01  -3.3215745e-03
   2.0250000e+01  -3.3226770e-03
   2.0300000e+01  -3.3236770e-03
   2.0350000e+01  -3.3245837e-03
   2.0400000e+01  -3.3254059e-03
   2.0450000e+01  -3.3261513e-03
   2.0500000e+01  -3.3268270e-03
   2.0550000e+01  -3.3274394e-03
   2.0600000e+01  -3.3279946e-03
   2.0650000e+01  -3.3284977e-03
   2.0700000e+01  -3.3289536e-03
   2.0750000e+01  -3.3293667e-03
   2.0800000e+01  -3.3297410e-03
   2.0850000e+01  -3.3300802e-03
   2.0900000e+01  -3.3303874e-03
   2.0950000e+01  -3.3306657e-03
   2.1000000e+01  -3.3309179e-03
   2.1050000e+01  -3.3311462e-03
   2.1100000e+01  -3.3313531e-03
   2.1150000e+01  -3.3315404e-03
   2.1200000e+01  -3.3317101e-03
   2.1250000e+01  -3.3318637e-03
   2.1300000e+01  -3.3320029e-03
   2.1350000e+01  -3.3321289e-03
   2.1400000e+01  -3.3322430e-03
   2.1450000e+01  -3.3323463e-03
   2.1500000e+01  -3.3324398e-03
   2.1550000e+01  -3.3325245e-03
   2.1600000e+01  -3.3326012e-03
   2.1650000e+01  -3.3326706e-03
   2.1700000e+01  -3.3327335e-03
   2.1750000e+01  -3.3327904e-03
   2.1800000e+01  -3.3328419e-03
   2.1850000e+01  -3.3328885e-03
   2.1900000e+01  -3.3329307e-03
   2.1950000e+01  -3.3329690e-03
   2.2000000e+01  -3.3330035e-03
   2.2050000e+01  -3.3330349e-03
   2.2100000e+01  -3.3330632e-03
   2.2150000e+01  -3.3330888e-03
   2.2200000e+01  -3.3331121e-03
   2.2250000e+01  -3.3331331e-03
   2.2300000e+01  -3.3331521e-03
   2.2350000e+01  -3.3331693e-03
   2.2400000e+01  -3.3331849e-03
   2.2450000e+01  -3.3331990e-03
   2.2500000e+01  -3.3332118e-03
   2.2550000e+01  -3.3332233e-03
   2.2600000e+01  -3.3332338e-03
   2.2650000e+01  -3.3332432e-03
   2.2700000e+01  -3.3332518e-03
   2.2750000e+01  -3.3332595e-03
   2.2800000e+01  -3.3332666e-03
   2.2850000e+01  -3.3332729e-03
   2.2900000e+01  -3.3332787e-03
   2.2950000e+01  -3.3332839e-03
   2.3000000e+01  -3.3332886e-03
   2.3050000e+01  -3.3332928e-03
   2.3100000e+01  -3.3332967e-03
   2.3150000e+01  -3.3333002e-03
   2.3200000e+01  -3.3333033e-03
   2.3250000e+01  -3.3333062e-03
   2.3300000e+01  -3.3333087e-03
   2.3350000e+01  -3.3333111e-03
   2.3400000e+01  -3.3333132e-03
   2.3450000e+01  -3.3333151e-03
   2.3500000e+01  -3.3333168e-03
   2.3550000e+01  -3.3333184e-03
   2.3600000e+01  -3.3333198e-03
   2.3650000e+01  -3.3333211e-03
   2.3700000e+01  -3.3333223e-03
   2.3750000e+01  -3.3333233e-03
   2.3800000e+01  -3.3333243e-03
   2.3850000e+01  -3.3333251e-03
   2.3900000e+01  -3.3333259e-03
   2.3950000e+01  -3.3333266e-03
   2.4000000e+01  -3.3333273e-03
   2.4050000e+01  -3.3333278e-03
   2.4100000e+01  -3.3333284e-03
   2.4150000e+01  -3.3333288e-03
   2.4200000e+01  -3.3333293e-03
   2.4250000e+01  -3.3333297e-03
   2.4300000e+01  -3.3333300e-03
   2.4350000e+01  -3.3333303e-03
   2.4400000e+01  -3.3333306e-03
   2.4450000e+01  -3.3333309e-03
   2.4500000e+01  -3.3333311e-03
   2.4550000e+01  -3.3333313e-03
   2.4600000e+01  -3.3333315e-03
   2.4650000e+01  -3.3333317e-03
   2.4700000e+01  -3.3333318e-03
   2.4750000e+01  -3.3333320e-03
   2.4800000e+01  -3.3333321e-03
   2.4850000e+01  -3.3333322e-03
   2.4900000e+01  -3.3333323e-03
   2.4950000e+01  -3.3333324e-03
   2.5000000e+01  -3.3333325e-03


==> figuresAndData/second_limitCycle_sixthOrderRelay_WithNumeratorMinusSpower4plusMinusSpower2_startingAtAllOnes.csv <==
   0.0000000e+00   1.0000000e+00
   3.1554436e-30   1.0000000e+00
   2.0095091e-04   9.9999994e-01
   1.2057055e-03   9.9999782e-01
   6.2294784e-03   9.9994183e-01
   1.7262091e-02   9.9955393e-01
   2.9425356e-02   9.9870581e-01
   4.2652466e-02   9.9728559e-01
   5.5956248e-02   9.9533701e-01
   6.9348206e-02   9.9285233e-01
   8.2830933e-02   9.8982460e-01
   9.6407180e-02   9.8624689e-01
   1.1007978e-01   9.8211225e-01
   1.2385164e-01   9.7741375e-01
   1.3772578e-01   9.7214449e-01
   1.5170531e-01   9.6629761e-01
   1.6579345e-01   9.5986629e-01
   1.7999351e-01   9.5284375e-01
   1.9447651e-01   9.4513091e-01
   2.0943502e-01   9.3659065e-01
   2.2486445e-01   9.2718086e-01
   2.4076327e-01   9.1685888e-01
   2.5713070e-01   9.0558284e-01
   2.7396677e-01   8.9331181e-01
   2.9127231e-01   8.8000597e-01
   3.0904901e-01   8.6562675e-01
   3.2729939e-01   8.5013707e-01
   3.4602689e-01   8.3350148e-01
   3.6523592e-01   8.1568640e-01
   3.8493187e-01   7.9666032e-01
   4.0484629e-01   7.7667504e-01
   4.2496583e-01   7.5575575e-01
   4.4529996e-01   7.3390760e-01
   4.6585824e-01   7.1113738e-01
   4.8665069e-01   6.8745336e-01
   5.0768787e-01   6.6286542e-01
   5.2898091e-01   6.3738518e-01
   5.5054157e-01   6.1102618e-01
   5.7238232e-01   5.8380406e-01
   5.9451640e-01   5.5573672e-01
   6.1695792e-01   5.2684458e-01
   6.3972195e-01   4.9715077e-01
   6.6282465e-01   4.6668142e-01
   6.8628338e-01   4.3546591e-01
   7.1011683e-01   4.0353724e-01
   7.3434526e-01   3.7093234e-01
   7.5899064e-01   3.3769248e-01
   7.8407692e-01   3.0386375e-01
   8.0963033e-01   2.6949753e-01
   8.3567968e-01   2.3465108e-01
   8.6225683e-01   1.9938821e-01
   8.8939720e-01   1.6378009e-01
   9.1714038e-01   1.2790604e-01
   9.4553092e-01   9.1854692e-02
   9.7461943e-01   5.5725151e-02
   1.0044638e+00   1.9628521e-02
   1.0210824e+00   1.6674162e-14
   1.0210824e+00   3.8163916e-17
   1.0517497e+00  -3.6182802e-02
   1.0838542e+00  -7.4547597e-02
   1.1169882e+00  -1.1444175e-01
   1.1512999e+00  -1.5582818e-01
   1.1869448e+00  -1.9863094e-01
   1.2241243e+00  -2.4276611e-01
   1.2631074e+00  -2.8814394e-01
   1.3042729e+00  -3.3467907e-01
   1.3481943e+00  -3.8231832e-01
   1.3936770e+00  -4.2897509e-01
   1.4375301e+00  -4.7092849e-01
   1.4800445e+00  -5.0836517e-01
   1.5215398e+00  -5.4149521e-01
   1.5622349e+00  -5.7042555e-01
   1.6022872e+00  -5.9520644e-01
   1.6418162e+00  -6.1585820e-01
   1.6817186e+00  -6.3268248e-01
   1.7222536e+00  -6.4546821e-01
   1.7634245e+00  -6.5386732e-01
   1.8052341e+00  -6.5754537e-01
   1.8476891e+00  -6.5618603e-01
   1.8907992e+00  -6.4949399e-01
   1.9337644e+00  -6.3747677e-01
   1.9765183e+00  -6.2023456e-01
   2.0191238e+00  -5.9786017e-01
   2.0616398e+00  -5.7045264e-01
   2.1041216e+00  -5.3811858e-01
   2.1466231e+00  -5.0097293e-01
   2.1891970e+00  -4.5913936e-01
   2.2318967e+00  -4.1275045e-01
   2.2747771e+00  -3.6194768e-01
   2.3178960e+00  -3.0688112e-01
   2.3613152e+00  -2.4770894e-01
   2.4051026e+00  -1.8459655e-01
   2.4493342e+00  -1.1771525e-01
   2.4940973e+00  -4.7240227e-02
   2.5232737e+00  -4.5810578e-14
   2.5232737e+00   6.3143935e-16
   2.5693453e+00   7.8433286e-02
   2.6120387e+00   1.5624971e-01
   2.6545874e+00   2.3811116e-01
   2.6969219e+00   3.2322425e-01
   2.7391035e+00   4.1104953e-01
   2.7811897e+00   5.0105691e-01
   2.8232348e+00   5.9272138e-01
   2.8652907e+00   6.8552111e-01
   2.9074086e+00   7.7893594e-01
   2.9496400e+00   8.7244589e-01
   2.9920375e+00   9.6552985e-01
   3.0346561e+00   1.0576641e+00
   3.0780384e+00   1.1493287e+00
   3.1224998e+00   1.2403910e+00
   3.1680797e+00   1.3300313e+00
   3.2148377e+00   1.4173805e+00
   3.2628559e+00   1.5015111e+00
   3.3122454e+00   1.5814314e+00
   3.3631584e+00   1.6560763e+00
   3.4145936e+00   1.7228245e+00
   3.4653496e+00   1.7795612e+00
   3.5155618e+00   1.8262717e+00
   3.5653642e+00   1.8629535e+00
   3.6148708e+00   1.8895940e+00
   3.6640183e+00   1.9061428e+00
   3.7127112e+00   1.9126892e+00
   3.7610608e+00   1.9094482e+00
   3.8091658e+00   1.8966266e+00
   3.8571144e+00   1.8744305e+00
   3.9049882e+00   1.8430704e+00
   3.9528642e+00   1.8027649e+00
   4.0008179e+00   1.7537429e+00
   4.0489247e+00   1.6962444e+00
   4.0972624e+00   1.6305209e+00
   4.1459133e+00   1.5568346e+00
   4.1949665e+00   1.4754566e+00
   4.2445216e+00   1.3866644e+00
   4.2946923e+00   1.2907369e+00
   4.3456131e+00   1.1879471e+00
   4.3966794e+00   1.0802011e+00
   4.4474977e+00   9.6920031e-01
   4.4981659e+00   8.5564336e-01
   4.5487786e+00   7.4021119e-01
   4.5994262e+00   6.2357779e-01
   4.6501975e+00   5.0641221e-01
   4.7011828e+00   3.8938024e-01
   4.7524763e+00   2.7314585e-01
   4.8041798e+00   1.5837276e-01
   4.8564057e+00   4.5726171e-02
   4.8781475e+00   1.5473733e-15
   4.8781475e+00  -1.1701057e-13
   4.9310246e+00  -1.1062546e-01
   4.9803935e+00  -2.1387851e-01
   5.0300547e+00  -3.1680711e-01
   5.0800755e+00  -4.1865646e-01
   5.1305558e+00  -5.1871892e-01
   5.1816083e+00  -6.1628031e-01
   5.2333637e+00  -7.1061661e-01
   5.2859788e+00  -8.0098874e-01
   5.3396483e+00  -8.8663504e-01
   5.3944200e+00  -9.6647756e-01
   5.4481400e+00  -1.0367081e+00
   5.5010046e+00  -1.0974677e+00
   5.5529765e+00  -1.1486990e+00
   5.6041148e+00  -1.1905612e+00
   5.6546081e+00  -1.2233539e+00
   5.7046086e+00  -1.2473274e+00
   5.7542422e+00  -1.2627045e+00
   5.8036167e+00  -1.2696967e+00
   5.8528282e+00  -1.2685139e+00
   5.9019650e+00  -1.2593710e+00
   5.9511109e+00  -1.2424915e+00
   6.0003476e+00  -1.2181107e+00
   6.0497575e+00  -1.1864771e+00
   6.0994256e+00  -1.1478534e+00
   6.1494425e+00  -1.1025162e+00
   6.1999071e+00  -1.0507560e+00
   6.2509306e+00  -9.9287537e-01
   6.3026422e+00  -9.2918620e-01
   6.3551959e+00  -8.6000487e-01
   6.4075599e+00  -7.8737712e-01
   6.4596965e+00  -7.1218977e-01
   6.5117126e+00  -6.3511547e-01
   6.5637095e+00  -5.5681565e-01
   6.6157850e+00  -4.7794541e-01
   6.6680363e+00  -3.9915640e-01
   6.7205641e+00  -3.2109941e-01
   6.7734749e+00  -2.4442708e-01
   6.8268859e+00  -1.6979702e-01
   6.8809295e+00  -9.7875681e-02
   6.9357607e+00  -2.9343570e-02
   6.9605644e+00  -2.5531660e-14
   6.9605644e+00   4.0453751e-14
   7.0163713e+00   6.4895835e-02
   7.0676834e+00   1.2419154e-01
   7.1193799e+00   1.8276750e-01
   7.1715299e+00   2.3990366e-01
   7.2242545e+00   2.9491656e-01
   7.2776932e+00   3.4710804e-01
   7.3320126e+00   3.9575798e-01
   7.3874197e+00   4.4011272e-01
   7.4441821e+00   4.7936683e-01
   7.5000264e+00   5.1129651e-01
   7.5549250e+00   5.3574552e-01
   7.6087672e+00   5.5267903e-01
   7.6617074e+00   5.6226561e-01
   7.7139585e+00   5.6468899e-01
   7.7656890e+00   5.6011046e-01
   7.8170374e+00   5.4868486e-01
   7.8681223e+00   5.3057033e-01
   7.9190491e+00   5.0593431e-01
   7.9699150e+00   4.7495705e-01
   8.0208125e+00   4.3783392e-01
   8.0718327e+00   3.9477670e-01
   8.1230677e+00   3.4601421e-01
   8.1746142e+00   2.9179245e-01
   8.2265759e+00   2.3237408e-01
   8.2790681e+00   1.6803728e-01
   8.3322228e+00   9.9073650e-02
   8.3861960e+00   2.5784448e-02
   8.4047194e+00   1.2975732e-15
   8.4047194e+00  -1.5783208e-13
   8.4590682e+00  -8.0026587e-02
   8.5076055e+00  -1.5758811e-01
   8.5565316e+00  -2.4071664e-01
   8.6052183e+00  -3.2749848e-01
   8.6537514e+00  -4.1715074e-01
   8.7022154e+00  -5.0891163e-01
   8.7506906e+00  -6.0202665e-01
   8.7992556e+00  -6.9574514e-01
   8.8479895e+00  -7.8931746e-01
   8.8969738e+00  -8.8199211e-01
   8.9462953e+00  -9.7301270e-01
   8.9960487e+00  -1.0616144e+00
   9.0463401e+00  -1.1470197e+00
   9.0972920e+00  -1.2284320e+00
   9.1490501e+00  -1.3050282e+00
   9.2017937e+00  -1.3759455e+00
   9.2557521e+00  -1.4402640e+00
   9.3088648e+00  -1.4947590e+00
   9.3611073e+00  -1.5392615e+00
   9.4126467e+00  -1.5738702e+00
   9.4633175e+00  -1.5985542e+00
   9.5133089e+00  -1.6135891e+00
   9.5627767e+00  -1.6192057e+00
   9.6118485e+00  -1.6156084e+00
   9.6606324e+00  -1.6029911e+00
   9.7092240e+00  -1.5815462e+00
   9.7577101e+00  -1.5514712e+00
   9.8061721e+00  -1.5129723e+00
   9.8546887e+00  -1.4662663e+00
   9.9033382e+00  -1.4115824e+00
   9.9522004e+00  -1.3491622e+00
   1.0001359e+01  -1.2792591e+00
   1.0050905e+01  -1.2021378e+00
   1.0100938e+01  -1.1180709e+00
   1.0151572e+01  -1.0273354e+00
   1.0202940e+01  -9.3020674e-01
   1.0254718e+01  -8.2792931e-01
   1.0306221e+01  -7.2266771e-01
   1.0357550e+01  -6.1510381e-01
   1.0408804e+01  -5.0589765e-01
   1.0460078e+01  -3.9570371e-01
   1.0511464e+01  -2.8517282e-01
   1.0563057e+01  -1.7495382e-01
   1.0614954e+01  -6.5695050e-02
   1.0646704e+01  -3.4694470e-16
   1.0646704e+01   2.3306357e-13
   1.0699009e+01   1.0843348e-01
   1.0747873e+01   2.1101993e-01
   1.0796883e+01   3.1424400e-01
   1.0846110e+01   4.1736854e-01
   1.0895643e+01   5.1967619e-01
   1.0945572e+01   6.2044667e-01
   1.0996002e+01   7.1895403e-01
   1.1047049e+01   8.1446305e-01
   1.1098853e+01   9.0622444e-01
   1.1151581e+01   9.9346802e-01
   1.1205444e+01   1.0753926e+00
   1.1259451e+01   1.1495075e+00
   1.1312498e+01   1.2138644e+00
   1.1364785e+01   1.2686122e+00
   1.1416133e+01   1.3135973e+00
   1.1466731e+01   1.3491307e+00
   1.1516749e+01   1.3754877e+00
   1.1566327e+01   1.3929029e+00
   1.1615581e+01   1.4015913e+00
   1.1664614e+01   1.4017605e+00
   1.1713515e+01   1.3936197e+00
   1.1762371e+01   1.3773845e+00
   1.1811263e+01   1.3532804e+00
   1.1860270e+01   1.3215450e+00
   1.1909475e+01   1.2824292e+00
   1.1958962e+01   1.2361973e+00
   1.2008822e+01   1.1831274e+00
   1.2059157e+01   1.1235096e+00
   1.2110079e+01   1.0576442e+00
   1.2161723e+01   9.8583752e-01
   1.2214016e+01   9.0874559e-01
   1.2266010e+01   8.2851531e-01
   1.2317808e+01   7.4584414e-01
   1.2369514e+01   6.6140247e-01
   1.2421226e+01   5.7585219e-01
   1.2473040e+01   4.8984978e-01
   1.2525052e+01   4.0404879e-01
   1.2577362e+01   3.1910221e-01
   1.2630076e+01   2.3566500e-01
   1.2683314e+01   1.5439701e-01
   1.2737208e+01   7.5966645e-02
   1.2791918e+01   1.0559155e-03
   1.2792717e+01   1.4915044e-13
   1.2792717e+01  -9.2222237e-16
   1.2848436e+01  -7.3646634e-02
   1.2899411e+01  -1.4060456e-01
   1.2950766e+01  -2.0683797e-01
   1.3002568e+01  -2.7161448e-01
   1.3054935e+01  -3.3424751e-01
   1.3108003e+01  -3.9403686e-01
   1.3161934e+01  -4.5026233e-01
   1.3216930e+01  -5.0217316e-01
   1.3273249e+01  -5.4897175e-01
   1.3328775e+01  -5.8820905e-01
   1.3383357e+01  -6.1960796e-01
   1.3436926e+01  -6.4313101e-01
   1.3489588e+01  -6.5893616e-01
   1.3541555e+01  -6.6723281e-01
   1.3592995e+01  -6.6820111e-01
   1.3644046e+01  -6.6200969e-01
   1.3694826e+01  -6.4882708e-01
   1.3745439e+01  -6.2882866e-01
   1.3795981e+01  -6.0220095e-01
   1.3846544e+01  -5.6914427e-01
   1.3897216e+01  -5.2987448e-01
   1.3948088e+01  -4.8462375e-01
   1.3999253e+01  -4.3364099e-01
   1.4050812e+01  -3.7719146e-01
   1.4102877e+01  -3.1555590e-01
   1.4155573e+01  -2.4902858e-01
   1.4209049e+01  -1.7791407e-01
   1.4263112e+01  -1.0304741e-01
   1.4316867e+01  -2.6390128e-02
   1.4335115e+01  -8.5001450e-16
   1.4335115e+01   1.6400770e-13
   1.4388678e+01   8.0954102e-02
   1.4437707e+01   1.6018071e-01
   1.4486470e+01   2.4294477e-01
   1.4535092e+01   3.2852900e-01
   1.4583657e+01   4.1617501e-01
   1.4632246e+01   5.0513140e-01
   1.4680937e+01   5.9465073e-01
   1.4729812e+01   6.8398658e-01
   1.4778952e+01   7.7239057e-01
   1.4828446e+01   8.5910929e-01
   1.4878392e+01   9.4338056e-01
   1.4928898e+01   1.0244288e+00
   1.4980092e+01   1.1014587e+00
   1.5032125e+01   1.1736465e+00
   1.5085186e+01   1.2401268e+00
   1.5139281e+01   1.2997315e+00
   1.5192349e+01   1.3495297e+00
   1.5244578e+01   1.3896129e+00
   1.5296038e+01   1.4200183e+00
   1.5346666e+01   1.4408131e+00
   1.5396645e+01   1.4522504e+00
   1.5446126e+01   1.4545453e+00
   1.5495232e+01   1.4478924e+00
   1.5544070e+01   1.4324798e+00
   1.5592734e+01   1.4084968e+00
   1.5641309e+01   1.3761400e+00
   1.5689877e+01   1.3356157e+00
   1.5738517e+01   1.2871424e+00
   1.5787308e+01   1.2309515e+00
   1.5836330e+01   1.1672879e+00
   1.5885670e+01   1.0964089e+00
   1.5935421e+01   1.0185833e+00
   1.5985686e+01   9.3408817e-01
   1.6036583e+01   8.4320549e-01
   1.6088254e+01   7.4621480e-01
   1.6140069e+01   6.4497369e-01
   1.6191631e+01   5.4109874e-01
   1.6243043e+01   4.3525933e-01
   1.6294403e+01   3.2811042e-01
   1.6345807e+01   2.2030286e-01
   1.6397346e+01   1.1248515e-01
   1.6449117e+01   5.3051535e-03
   1.6451700e+01   4.6496140e-13
   1.6451700e+01  -1.6497220e-15
   1.6503802e+01  -1.0843951e-01
   1.6552272e+01  -2.1140232e-01
   1.6600809e+01  -3.1558457e-01
   1.6649488e+01  -4.2024829e-01
   1.6698389e+01  -5.2466187e-01
   1.6747598e+01  -6.2809241e-01
   1.6797206e+01  -7.2980324e-01
   1.6847315e+01  -8.2905078e-01
   1.6898041e+01  -9.2508064e-01
   1.6949520e+01  -1.0171223e+00
   1.7001920e+01  -1.1043815e+00
   1.7055450e+01  -1.1860290e+00
   1.7109013e+01  -1.2594167e+00
   1.7161637e+01  -1.3228019e+00
   1.7213519e+01  -1.3763311e+00
   1.7264492e+01  -1.4198684e+00
   1.7314727e+01  -1.4537071e+00
   1.7364390e+01  -1.4781205e+00
   1.7413618e+01  -1.4933427e+00
   1.7462525e+01  -1.4995878e+00
   1.7511210e+01  -1.4970632e+00
   1.7559763e+01  -1.4859777e+00
   1.7608268e+01  -1.4665466e+00
   1.7656803e+01  -1.4389950e+00
   1.7705447e+01  -1.4035596e+00
   1.7754281e+01  -1.3604906e+00
   1.7803386e+01  -1.3100511e+00
   1.7852852e+01  -1.2525177e+00
   1.7902775e+01  -1.1881782e+00
   1.7953266e+01  -1.1173302e+00
   1.8004453e+01  -1.0402764e+00
   1.8056404e+01  -9.5745537e-01
   1.8108048e+01  -8.7131960e-01
   1.8159486e+01  -7.8257802e-01
   1.8210821e+01  -6.9190882e-01
   1.8262148e+01  -5.9998151e-01
   1.8313562e+01  -5.0745988e-01
   1.8365157e+01  -4.1500442e-01
   1.8417028e+01  -3.2327449e-01
   1.8469279e+01  -2.3293069e-01
   1.8522024e+01  -1.4463740e-01
   1.8575389e+01  -5.9066039e-02
   1.8613961e+01  -3.2347736e-13
   1.8613961e+01   1.7132129e-14
   1.8668097e+01   8.1264539e-02
   1.8718499e+01   1.5661259e-01
   1.8769246e+01   2.3133190e-01
   1.8820408e+01   3.0468713e-01
   1.8872098e+01   3.7598144e-01
   1.8924442e+01   4.4450642e-01
   1.8977592e+01   5.0953637e-01
   1.9031731e+01   5.7031945e-01
   1.9087095e+01   6.2606411e-01
   1.9142311e+01   6.7455410e-01
   1.9196549e+01   7.1473617e-01
   1.9249882e+01   7.4662083e-01
   1.9302256e+01   7.7025110e-01
   1.9353890e+01   7.8587206e-01
   1.9404958e+01   7.9368863e-01
   1.9455603e+01   7.9388507e-01
   1.9505945e+01   7.8663970e-01
   1.9556088e+01   7.7213379e-01
   1.9606128e+01   7.5055709e-01
   1.9656154e+01   7.2211133e-01
   1.9706254e+01   6.8701238e-01
   1.9756513e+01   6.4549160e-01
   1.9807022e+01   5.9779642e-01
   1.9857874e+01   5.4419037e-01
   1.9909173e+01   4.8495245e-01
   1.9961033e+01   4.2037569e-01
   2.0013588e+01   3.5076447e-01
   2.0066997e+01   2.7643006e-01
   2.0120331e+01   1.9933589e-01
   2.0173421e+01   1.2051951e-01
   2.0226381e+01   4.0611557e-02
   2.0253137e+01   3.4524467e-13
   2.0253137e+01  -1.6653345e-16
   2.0306073e+01  -8.3085054e-02
   2.0354869e+01  -1.6378667e-01
   2.0403513e+01  -2.4726732e-01
   2.0452108e+01  -3.3280208e-01
   2.0500737e+01  -4.1964147e-01
   2.0549477e+01  -5.0703999e-01
   2.0598409e+01  -5.9425324e-01
   2.0647617e+01  -6.8053497e-01
   2.0697191e+01  -7.6513388e-01
   2.0747228e+01  -8.4728989e-01
   2.0797840e+01  -9.2622936e-01
   2.0849158e+01  -1.0011587e+00
   2.0901335e+01  -1.0712550e+00
   2.0954568e+01  -1.1356529e+00
   2.1008584e+01  -1.1929112e+00
   2.1061594e+01  -1.2405417e+00
   2.1113788e+01  -1.2786310e+00
   2.1165167e+01  -1.3071792e+00
   2.1215737e+01  -1.3263083e+00
   2.1265678e+01  -1.3362598e+00
   2.1315137e+01  -1.3372405e+00
   2.1364235e+01  -1.3294406e+00
   2.1413076e+01  -1.3130454e+00
   2.1461755e+01  -1.2882437e+00
   2.1510356e+01  -1.2552319e+00
   2.1558960e+01  -1.2142177e+00
   2.1607646e+01  -1.1654216e+00
   2.1656494e+01  -1.1090777e+00
   2.1705586e+01  -1.0454340e+00
   2.1755007e+01  -9.7475158e-01
   2.1804853e+01  -8.9730340e-01
   2.1855230e+01  -8.1337154e-01
   2.1906258e+01  -7.2324307e-01
   2.1958082e+01  -6.2720321e-01
   2.2009893e+01  -5.2745527e-01
   2.2061464e+01  -4.2528877e-01
   2.2112899e+01  -3.2136792e-01
   2.2164296e+01  -2.1634649e-01
   2.2215750e+01  -1.1087493e-01
   2.2267353e+01  -5.6022666e-03
   2.2270114e+01  -4.5781174e-13
   2.2270114e+01   3.3731698e-15
   2.2321963e+01   1.0696934e-01
   2.2370218e+01   2.0911411e-01
   2.2418490e+01   3.1285743e-01
   2.2466858e+01   4.1745995e-01
   2.2515400e+01   5.2217995e-01
   2.2564198e+01   6.2627550e-01
   2.2613336e+01   7.2900192e-01
   2.2662911e+01   8.2960887e-01
   2.2713026e+01   9.2733685e-01
   2.2763804e+01   1.0214124e+00
   2.2815391e+01   1.1110419e+00
   2.2867966e+01   1.1954016e+00
   2.2921758e+01   1.2736242e+00
   2.2974682e+01   1.3419023e+00
   2.3026745e+01   1.4000856e+00
   2.3078043e+01   1.4482378e+00
   2.3128487e+01   1.4863545e+00
   2.3178264e+01   1.5147404e+00
   2.3227527e+01   1.5336490e+00
   2.3276402e+01   1.5433035e+00
   2.3324994e+01   1.5439130e+00
   2.3373398e+01   1.5356838e+00
   2.3421700e+01   1.5188259e+00
   2.3469981e+01   1.4935572e+00
   2.3518318e+01   1.4601063e+00
   2.3566789e+01   1.4187143e+00
   2.3615473e+01   1.3696354e+00
   2.3664453e+01   1.3131371e+00
   2.3713819e+01   1.2494992e+00
   2.3763670e+01   1.1790122e+00
   2.3814120e+01   1.1019744e+00
   2.3865300e+01   1.0186869e+00
   2.3916906e+01   9.3026356e-01
   2.3968236e+01   8.3870385e-01
   2.4019392e+01   7.4470987e-01
   2.4070473e+01   6.4896081e-01
   2.4121572e+01   5.5212842e-01
   2.4172781e+01   4.5487964e-01
   2.4224194e+01   3.5787881e-01
   2.4275907e+01   2.6178981e-01
   2.4328023e+01   1.6727825e-01
   2.4380657e+01   7.5014126e-02
   2.4425211e+01   3.7143899e-13
   2.4425211e+01  -3.3861802e-15
   2.4478494e+01  -8.8122993e-02
   2.4528342e+01  -1.7050300e-01
   2.4578492e+01  -2.5245499e-01
   2.4629014e+01  -3.3323723e-01
   2.4680012e+01  -4.1214274e-01
   2.4731604e+01  -4.8845500e-01
   2.4783926e+01  -5.6144310e-01
   2.4837143e+01  -6.3035443e-01
   2.4891461e+01  -6.9440365e-01
   2.4946604e+01  -7.5222125e-01
   2.5000702e+01  -8.0128513e-01
   2.5053960e+01  -8.4168437e-01
   2.5106242e+01  -8.7333737e-01
   2.5157707e+01  -8.9647183e-01
   2.5208544e+01  -9.1132370e-01
   2.5258903e+01  -9.1809602e-01
   2.5308910e+01  -9.1697757e-01
   2.5358673e+01  -9.0815474e-01
   2.5408290e+01  -8.9181882e-01
   2.5457848e+01  -8.6817062e-01
   2.5507435e+01  -8.3742343e-01
   2.5557133e+01  -7.9980485e-01
   2.5607029e+01  -7.5555781e-01
   2.5657210e+01  -7.0494092e-01
   2.5707771e+01  -6.4822824e-01
   2.5758817e+01  -5.8570819e-01
   2.5810467e+01  -5.1768165e-01
   2.5862860e+01  -4.4445844e-01
   2.5915894e+01  -3.6675417e-01
   2.5968624e+01  -2.8669403e-01
   2.6021157e+01  -2.0494061e-01
   2.6073603e+01  -1.2213453e-01
   2.6126062e+01  -3.8912386e-02
   2.6150647e+01  -3.2682190e-15
   2.6150647e+01   3.5594444e-13
   2.6203221e+01   8.5258978e-02
   2.6251914e+01   1.6751520e-01
   2.6300541e+01   2.5191951e-01
   2.6349196e+01   3.3774101e-01
   2.6397957e+01   4.2423620e-01
   2.6446905e+01   5.1066323e-01
   2.6496123e+01   5.9627894e-01
   2.6545701e+01   6.8033576e-01
   2.6595736e+01   7.6207803e-01
   2.6646339e+01   8.4073744e-01
   2.6697639e+01   9.1552680e-01
   2.6749789e+01   9.8563134e-01
   2.6802982e+01   1.0501958e+00
   2.6857120e+01   1.1079636e+00
   2.6910237e+01   1.1562063e+00
   2.6962522e+01   1.1950059e+00
   2.7013986e+01   1.2243638e+00
   2.7064629e+01   1.2443913e+00
   2.7114633e+01   1.2553301e+00
   2.7164146e+01   1.2573870e+00
   2.7213292e+01   1.2507515e+00
   2.7262177e+01   1.2356085e+00
   2.7310893e+01   1.2121459e+00
   2.7359527e+01   1.1805599e+00
   2.7408161e+01   1.1410580e+00
   2.7456873e+01   1.0938607e+00
   2.7505743e+01   1.0392024e+00
   2.7554854e+01   9.7733199e-01
   2.7604290e+01   9.0851204e-01
   2.7654147e+01   8.3301750e-01
   2.7704531e+01   7.5113343e-01
   2.7755561e+01   6.6315101e-01
   2.7807383e+01   5.6936124e-01
   2.7859243e+01   4.7181904e-01
   2.7910858e+01   3.7190132e-01
   2.7962333e+01   2.7027332e-01
   2.8013767e+01   1.6758909e-01
   2.8065253e+01   6.4499613e-02
   2.8097576e+01   4.4736437e-13
   2.8097576e+01  -5.0792703e-15
   2.8149209e+01  -1.0470335e-01
   2.8197377e+01  -2.0525000e-01
   2.8245534e+01  -3.0760848e-01
   2.8293763e+01  -4.1103782e-01
   2.8342141e+01  -5.1479064e-01
   2.8390747e+01  -6.1811992e-01
   2.8439664e+01  -7.2027641e-01
   2.8488983e+01  -8.2050584e-01
   2.8538806e+01  -9.1804548e-01
   2.8589247e+01  -1.0121197e+00
   2.8640442e+01  -1.1019338e+00
   2.8692558e+01  -1.1866657e+00
   2.8745802e+01  -1.2654524e+00
   2.8798933e+01  -1.3355012e+00
   2.8851148e+01  -1.3953809e+00
   2.8902640e+01  -1.4452292e+00
   2.8953248e+01  -1.4849303e+00
   2.9003132e+01  -1.5147625e+00
   2.9052454e+01  -1.5349912e+00
   2.9101347e+01  -1.5458447e+00
   2.9149923e+01  -1.5475333e+00
   2.9198280e+01  -1.5402618e+00
   2.9246505e+01  -1.5242369e+00
   2.9294679e+01  -1.4996721e+00
   2.9342881e+01  -1.4667913e+00
   2.9391189e+01  -1.4258303e+00
   2.9439678e+01  -1.3770379e+00
   2.9488431e+01  -1.3206763e+00
   2.9537534e+01  -1.2570204e+00
   2.9587081e+01  -1.1863566e+00
   2.9637179e+01  -1.1089798e+00
   2.9687951e+01  -1.0251896e+00
   2.9739547e+01  -9.3528305e-01
   2.9790857e+01  -8.4193285e-01
   2.9841954e+01  -7.4590306e-01
   2.9892939e+01  -6.4787764e-01
   2.9943906e+01  -5.4853202e-01
   2.9994947e+01  -4.4853620e-01
   3.0046154e+01  -3.4855701e-01
   3.0097621e+01  -2.4926016e-01
   3.0149447e+01  -1.5131232e-01
   3.0201741e+01  -5.5383522e-02
   3.0232867e+01  -4.4686477e-15
   3.0232867e+01   3.9492021e-13
   3.0285752e+01   9.3377130e-02
   3.0335159e+01   1.8087297e-01
   3.0384825e+01   2.6819356e-01
   3.0434818e+01   3.5459147e-01
   3.0485235e+01   4.3935137e-01
   3.0536186e+01   5.2175021e-01
   3.0587795e+01   6.0105302e-01
   3.0640210e+01   6.7650670e-01
   3.0693612e+01   7.4733113e-01
   3.0748235e+01   8.1270548e-01
   3.0802389e+01   8.6979405e-01
   3.0855619e+01   9.1785514e-01
   3.0908003e+01   9.5691466e-01
   3.0959478e+01   9.8700005e-01
   3.1010246e+01   1.0083821e+00
   3.1060472e+01   1.0212866e+00
   3.1110291e+01   1.0259148e+00
   3.1159815e+01   1.0224587e+00
   3.1209146e+01   1.0111107e+00
   3.1258373e+01   9.9207026e-01
   3.1307582e+01   9.6554693e-01
   3.1356855e+01   9.3176343e-01
   3.1406276e+01   8.9095687e-01
   3.1455928e+01   8.4337956e-01
   3.1505901e+01   7.8929902e-01
   3.1556290e+01   7.2899742e-01
   3.1607204e+01   6.6277010e-01
   3.1658765e+01   5.9092296e-01
   3.1711121e+01   5.1376792e-01
   3.1763646e+01   4.3287479e-01
   3.1815912e+01   3.4970502e-01
   3.1868025e+01   2.6492154e-01
   3.1920090e+01   1.7917375e-01
   3.1972204e+01   9.3107274e-02
   3.2024465e+01   7.3664583e-03
   3.2028987e+01   1.0443035e-15
   3.2028987e+01  -7.3916654e-13
   3.2081496e+01  -8.7320979e-02
   3.2130170e+01  -1.7094054e-01
   3.2178844e+01  -2.5622777e-01
   3.2227601e+01  -3.4244751e-01
   3.2276522e+01  -4.2886044e-01
   3.2325689e+01  -5.1472707e-01
   3.2375190e+01  -5.9930470e-01
   3.2425119e+01  -6.8184411e-01
   3.2475585e+01  -7.6158527e-01
   3.2526710e+01  -8.3775188e-01
   3.2578639e+01  -9.0954362e-01
   3.2631554e+01  -9.7612495e-01
   3.2685684e+01  -1.0366078e+00
   3.2739117e+01  -1.0880726e+00
   3.2791662e+01  -1.1301366e+00
   3.2843431e+01  -1.1628473e+00
   3.2894318e+01  -1.1862180e+00
   3.2944518e+01  -1.2005041e+00
   3.2994189e+01  -1.2059208e+00
   3.3043461e+01  -1.2026610e+00
   3.3092443e+01  -1.1909102e+00
   3.3141232e+01  -1.1708553e+00
   3.3189916e+01  -1.1426905e+00
   3.3238578e+01  -1.1066207e+00
   3.3287297e+01  -1.0628635e+00
   3.3336153e+01  -1.0116506e+00
   3.3385227e+01  -9.5322827e-01
   3.3434605e+01  -8.8785710e-01
   3.3484378e+01  -8.1581086e-01
   3.3534649e+01  -7.3737466e-01
   3.3585534e+01  -6.5284167e-01
   3.3637171e+01  -5.6250773e-01
   3.3689152e+01  -4.6772799e-01
   3.3740862e+01  -3.7043243e-01
   3.3792405e+01  -2.7129411e-01
   3.3843880e+01  -1.7096856e-01
   3.3895384e+01  -7.0107703e-02
   3.3931265e+01  -3.0808689e-15
   3.3931265e+01   8.8318242e-13
   3.3982892e+01   1.0262832e-01
   3.4031045e+01   2.0133541e-01
   3.4079176e+01   3.0194172e-01
   3.4127368e+01   4.0370537e-01
   3.4175699e+01   5.0587649e-01
   3.4224247e+01   6.0770580e-01
   3.4273094e+01   7.0844202e-01
   3.4322331e+01   8.0732899e-01
   3.4372056e+01   9.0360226e-01
   3.4422383e+01   9.9648468e-01
   3.4473444e+01   1.0851805e+00
   3.4525399e+01   1.1688666e+00
   3.4578451e+01   1.2466802e+00
   3.4631690e+01   1.3162641e+00
   3.4683988e+01   1.3756918e+00
   3.4735538e+01   1.4250920e+00
   3.4786233e+01   1.4643866e+00
   3.4836180e+01   1.4937969e+00
   3.4885544e+01   1.5135900e+00
   3.4934464e+01   1.5239943e+00
   3.4983051e+01   1.5252193e+00
   3.5031407e+01   1.5174677e+00
   3.5079618e+01   1.5009440e+00
   3.5127768e+01   1.4758593e+00
   3.5175935e+01   1.4424349e+00
   3.5224195e+01   1.4009038e+00
   3.5272626e+01   1.3515124e+00
   3.5321309e+01   1.2945203e+00
   3.5370327e+01   1.2302003e+00
   3.5419775e+01   1.1588364e+00
   3.5469757e+01   1.0807222e+00
   3.5520393e+01   9.9615632e-01
   3.5571826e+01   9.0543583e-01
   3.5623146e+01   8.1088703e-01
   3.5674239e+01   7.1359610e-01
   3.5725204e+01   6.1424994e-01
   3.5776138e+01   5.1352433e-01
   3.5827132e+01   4.1208960e-01
   3.5878278e+01   3.1061290e-01
   3.5929668e+01   2.0976021e-01
   3.5981401e+01   1.1019838e-01
   3.6033585e+01   1.2597396e-02
   3.6040456e+01   8.3019529e-13
   3.6040456e+01  -1.3739010e-15
   3.6093210e+01  -9.7152975e-02
   3.6142286e+01  -1.8813610e-01
   3.6191581e+01  -2.7920717e-01
   3.6241162e+01  -3.6961483e-01
   3.6291121e+01  -4.5863709e-01
   3.6341561e+01  -5.4554572e-01
   3.6392596e+01  -6.2960250e-01
   3.6444362e+01  -7.1005389e-01
   3.6497020e+01  -7.8612351e-01
   3.6550775e+01  -8.5700095e-01
   3.6605112e+01  -9.2096621e-01
   3.6658449e+01  -9.7562220e-01
   3.6710982e+01  -1.0210759e+00
   3.6762589e+01  -1.0572394e+00
   3.6813405e+01  -1.0843418e+00
   3.6863612e+01  -1.1026347e+00
   3.6913354e+01  -1.1123339e+00
   3.6962751e+01  -1.1136383e+00
   3.7011909e+01  -1.1067424e+00
   3.7060920e+01  -1.0918443e+00
   3.7109870e+01  -1.0691503e+00
   3.7158843e+01  -1.0388782e+00
   3.7207918e+01  -1.0012592e+00
   3.7257178e+01  -9.5653926e-01
   3.7306707e+01  -9.0497914e-01
   3.7356596e+01  -8.4685434e-01
   3.7406945e+01  -7.8245403e-01
   3.7457865e+01  -7.1207898e-01
   3.7509487e+01  -6.3603806e-01
   3.7561927e+01  -5.5470721e-01
   3.7614051e+01  -4.7057627e-01
   3.7665964e+01  -3.8433425e-01
   3.7717770e+01  -2.9664168e-01
   3.7769569e+01  -2.0815318e-01
   3.7821457e+01  -1.1952022e-01
   3.7873531e+01  -3.1393460e-02
   3.7892293e+01  -7.5675577e-13
   3.7892293e+01   1.2975732e-15
   3.7944653e+01   8.8876812e-02
   3.7993341e+01   1.7375115e-01
   3.8042075e+01   2.5994969e-01
   3.8090934e+01   3.4673374e-01
   3.8139999e+01   4.3336679e-01
   3.8189354e+01   5.1911084e-01
   3.8239091e+01   6.0322331e-01
   3.8289312e+01   6.8495342e-01
   3.8340130e+01   7.6353739e-01
   3.8391680e+01   8.3819216e-01
   3.8444125e+01   9.0810627e-01
   3.8497667e+01   9.7242624e-01
   3.8551633e+01   1.0293190e+00
   3.8604621e+01   1.0768105e+00
   3.8656824e+01   1.1149897e+00
   3.8708138e+01   1.1438016e+00
   3.8758674e+01   1.1634484e+00
   3.8808610e+01   1.1741636e+00
   3.8858086e+01   1.1761497e+00
   3.8907223e+01   1.1695954e+00
   3.8956121e+01   1.1546871e+00
   3.9004873e+01   1.1316158e+00
   3.9053564e+01   1.1005818e+00
   3.9102274e+01   1.0617973e+00
   3.9151084e+01   1.0154883e+00
   3.9200074e+01   9.6189526e-01
   3.9249326e+01   9.0127316e-01
   3.9298930e+01   8.3389118e-01
   3.9348983e+01   7.6003114e-01
   3.9399594e+01   6.7998508e-01
   3.9450890e+01   5.9405112e-01
   3.9503023e+01   5.0252670e-01
   3.9554881e+01   4.0810326e-01
   3.9606520e+01   3.1154468e-01
   3.9658047e+01   2.1351017e-01
   3.9709558e+01   1.1465360e-01
   3.9761148e+01   1.5626348e-02
   3.9769317e+01   8.6878768e-13
   3.9769317e+01  -5.2388649e-16
   3.9821081e+01  -1.0097459e-01
   3.9869255e+01  -1.9793005e-01
   3.9917406e+01  -2.9678278e-01
   3.9965619e+01  -3.9679071e-01
   4.0013970e+01  -4.9720353e-01
   4.0062537e+01  -5.9727147e-01
   4.0111405e+01  -6.9624274e-01
   4.0160662e+01  -7.9336050e-01
   4.0210408e+01  -8.8785946e-01
   4.0260755e+01  -9.7896132e-01
   4.0311838e+01  -1.0658687e+00
   4.0363816e+01  -1.1477564e+00
   4.0416893e+01  -1.2237585e+00
   4.0470149e+01  -1.2915430e+00
   4.0522465e+01  -1.3492335e+00
   4.0574032e+01  -1.3969536e+00
   4.0624743e+01  -1.4346280e+00
   4.0674705e+01  -1.4624771e+00
   4.0724086e+01  -1.4807632e+00
   4.0773021e+01  -1.4897112e+00
   4.0821624e+01  -1.4895277e+00
   4.0869996e+01  -1.4804137e+00
   4.0918224e+01  -1.4625719e+00
   4.0966391e+01  -1.4362122e+00
   4.1014575e+01  -1.4015547e+00
   4.1062853e+01  -1.3588319e+00
   4.1111303e+01  -1.3082894e+00
   4.1160005e+01  -1.2501865e+00
   4.1209043e+01  -1.1847953e+00
   4.1258512e+01  -1.1123998e+00
   4.1308516e+01  -1.0332933e+00
   4.1359177e+01  -9.4777394e-01
   4.1410636e+01  -8.5613870e-01
   4.1461971e+01  -7.6075580e-01
   4.1513079e+01  -6.6269175e-01
   4.1564061e+01  -5.6263124e-01
   4.1615012e+01  -4.6124840e-01
   4.1666025e+01  -3.5921231e-01
   4.1717190e+01  -2.5718918e-01
   4.1768601e+01  -1.5584433e-01
   4.1820357e+01  -5.5844281e-02
   4.1849893e+01  -8.4019597e-13
   4.1849893e+01   1.1712853e-14
   4.1902101e+01   9.8663872e-02
   4.1950937e+01   1.9188881e-01
   4.1999953e+01   2.8545454e-01
   4.2049218e+01   3.7861161e-01
   4.2098822e+01   4.7063274e-01
   4.2148861e+01   5.6078562e-01
   4.2199441e+01   6.4832951e-01
   4.2250689e+01   7.3251048e-01
   4.2302751e+01   8.1255497e-01
   4.2355810e+01   8.8766024e-01
   4.2410100e+01   9.5698000e-01
   4.2463626e+01   1.0171945e+00
   4.2516265e+01   1.0679791e+00
   4.2568083e+01   1.1093580e+00
   4.2619028e+01   1.1413737e+00
   4.2669294e+01   1.1643041e+00
   4.2719037e+01   1.1783819e+00
   4.2768388e+01   1.1838145e+00
   4.2817454e+01   1.1807993e+00
   4.2866334e+01   1.1695340e+00
   4.2915115e+01   1.1502218e+00
   4.2963880e+01   1.1230764e+00
   4.3012710e+01   1.0883236e+00
   4.3061683e+01   1.0462031e+00
   4.3110883e+01   9.9696945e-01
   4.3160396e+01   9.4089163e-01
   4.3210316e+01   8.7825264e-01
   4.3260745e+01   8.0934783e-01
   4.3311805e+01   7.3448206e-01
   4.3363635e+01   6.5396500e-01
   4.3415704e+01   5.6927075e-01
   4.3467510e+01   4.8202197e-01
   4.3519158e+01   3.9289718e-01
   4.3570749e+01   3.0255874e-01
   4.3622379e+01   2.1166422e-01
   4.3674143e+01   1.2086885e-01
   4.3726137e+01   3.0827778e-02
   4.3744181e+01   1.2208984e-14
   4.3744181e+01  -7.6147422e-13
   4.3796507e+01  -9.0445902e-02
   4.3845211e+01  -1.7655629e-01
   4.3893993e+01  -2.6375499e-01
   4.3942927e+01  -3.5130067e-01
   4.3992098e+01  -4.3845852e-01
   4.4041591e+01  -5.2449139e-01
   4.4091501e+01  -6.0865656e-01
   4.4141934e+01  -6.9020189e-01
   4.4193010e+01  -7.6836066e-01
   4.4244873e+01  -8.4234460e-01
   4.4297697e+01  -9.1133363e-01
   4.4351707e+01  -9.7446037e-01
   4.4405320e+01  -1.0290272e+00
   4.4458020e+01  -1.0742281e+00
   4.4509955e+01  -1.1101293e+00
   4.4560979e+01  -1.1366967e+00
   4.4611294e+01  -1.1541969e+00
   4.4661062e+01  -1.1628527e+00
   4.4710416e+01  -1.1628614e+00
   4.4759468e+01  -1.1544114e+00
   4.4808317e+01  -1.1376912e+00
   4.4857050e+01  -1.1128959e+00
   4.4905753e+01  -1.0802308e+00
   4.4954504e+01  -1.0399139e+00
   4.5003384e+01  -9.9217736e-01
   4.5052474e+01  -9.3726795e-01
   4.5101858e+01  -8.7544708e-01
   4.5151628e+01  -8.0698998e-01
   4.5201886e+01  -7.3218403e-01
   4.5252746e+01  -6.5132583e-01
   4.5304345e+01  -5.6471641e-01
   4.5356408e+01  -4.7343450e-01
   4.5408189e+01  -3.7957858e-01
   4.5459792e+01  -2.8382644e-01
   4.5511317e+01  -1.8683563e-01
   4.5562862e+01  -8.9259681e-02
   4.5610134e+01  -8.4514340e-13
   4.5610134e+01   1.0241807e-14
   4.5661792e+01   9.9150249e-02
   4.5710003e+01   1.9458685e-01
   4.5758199e+01   2.9186553e-01
   4.5806461e+01   3.9024335e-01
   4.5854867e+01   4.8897072e-01
   4.5903497e+01   5.8729845e-01
   4.5952434e+01   6.8447503e-01
   4.6001768e+01   7.7974366e-01
   4.6051601e+01   8.7233862e-01
   4.6102047e+01   9.6148060e-01
   4.6153241e+01   1.0463704e+00
   4.6205348e+01   1.1261795e+00
   4.6258574e+01   1.2000370e+00
   4.6311788e+01   1.2654027e+00
   4.6364076e+01   1.3207583e+00
   4.6415631e+01   1.3662250e+00
   4.6466309e+01   1.4017117e+00
   4.6516254e+01   1.4274690e+00
   4.6565629e+01   1.4437514e+00
   4.6614569e+01   1.4507786e+00
   4.6663186e+01   1.4487539e+00
   4.6711580e+01   1.4378762e+00
   4.6759838e+01   1.4183474e+00
   4.6808042e+01   1.3903771e+00
   4.6856271e+01   1.3541855e+00
   4.6904602e+01   1.3100056e+00
   4.6953111e+01   1.2580837e+00
   4.7001881e+01   1.1986798e+00
   4.7050998e+01   1.1320671e+00
   4.7100556e+01   1.0585304e+00
   4.7150660e+01   9.7836335e-01
   4.7201435e+01   8.9186469e-01
   4.7253028e+01   7.9933077e-01
   4.7304376e+01   7.0340687e-01
   4.7355507e+01   6.0493071e-01
   4.7406522e+01   5.0458200e-01
   4.7457517e+01   4.0303237e-01
   4.7508583e+01   3.0094900e-01
   4.7559811e+01   1.9899666e-01
   4.7611296e+01   9.7839726e-02
   4.7662159e+01   7.6605389e-15
   4.7662159e+01  -8.5532970e-13
   4.7714001e+01  -9.9414999e-02
   4.7762667e+01  -1.9396460e-01
   4.7811480e+01  -2.8907994e-01
   4.7860512e+01  -3.8401275e-01
   4.7909850e+01  -4.7803151e-01
   4.7959585e+01  -5.7040070e-01
   4.8009820e+01  -6.6037747e-01
   4.8060671e+01  -7.4720739e-01
   4.8112276e+01  -8.3011869e-01
   4.8164802e+01  -9.0831389e-01
   4.8218460e+01  -9.8095745e-01
   4.8272201e+01  -1.0456667e+00
   4.8324993e+01  -1.1007851e+00
   4.8377035e+01  -1.1464310e+00
   4.8428148e+01  -1.1824853e+00
   4.8478515e+01  -1.2092299e+00
   4.8528307e+01  -1.2269153e+00
   4.8577660e+01  -1.2357581e+00
   4.8626691e+01  -1.2359597e+00
   4.8675499e+01  -1.2277177e+00
   4.8724175e+01  -1.2112337e+00
   4.8772802e+01  -1.1867174e+00
   4.8821461e+01  -1.1543901e+00
   4.8870230e+01  -1.1144864e+00
   4.8919192e+01  -1.0672550e+00
   4.8968428e+01  -1.0129592e+00
   4.9018028e+01  -9.5187653e-01
   4.9068091e+01  -8.8429704e-01
   4.9118728e+01  -8.1052150e-01
   4.9170069e+01  -7.3085722e-01
   4.9222136e+01  -6.4583376e-01
   4.9273898e+01  -5.5788687e-01
   4.9325458e+01  -4.6771300e-01
   4.9376918e+01  -3.7598101e-01
   4.9428375e+01  -2.8335349e-01
   4.9479924e+01  -1.9048951e-01
   4.9531659e+01  -9.8046819e-02
   4.9583678e+01  -6.6841345e-03
   4.9587533e+01  -9.5539895e-15
   4.9587533e+01   7.7824292e-13
   4.9639940e+01   9.2106874e-02
   4.9688648e+01   1.7944059e-01
   4.9737454e+01   2.6771089e-01
   4.9786431e+01   3.5617404e-01
   4.9835664e+01   4.4409613e-01
   4.9885241e+01   5.3074030e-01
   4.9935258e+01   6.1536354e-01
   4.9985823e+01   6.9721259e-01
   5.0000000e+01   7.1937888e-01


==> figuresAndData/stableEquilibrium_fourthOrderRelay_WithNumeratorPlus1plus2plus1plus1_startingAtAllTens.csv <==
   0.0000000e+00
   9.1341325e-03
   5.4804795e-02
   1.3063727e-01
   2.0704289e-01
   2.8464178e-01
   3.6329204e-01
   4.4283455e-01
   5.2308286e-01
   6.0383468e-01
   6.8488599e-01
   7.6604559e-01
   8.4714741e-01
   9.2805863e-01
   1.0086831e+00
   1.0889603e+00
   1.1312322e+00
   1.1312322e+00
   1.2111343e+00
   1.2806296e+00
   1.3492241e+00
   1.4171734e+00
   1.4845732e+00
   1.5515097e+00
   1.6180631e+00
   1.6843089e+00
   1.7503189e+00
   1.8161625e+00
   1.8819077e+00
   1.9476217e+00
   2.0133721e+00
   2.0792280e+00
   2.1452605e+00
   2.2115448e+00
   2.2781608e+00
   2.3451954e+00
   2.4127444e+00
   2.4809155e+00
   2.5498324e+00
   2.6196398e+00
   2.6899743e+00
   2.7607401e+00
   2.7980661e+00
   2.7980661e+00
   2.8693886e+00
   2.9492399e+00
   3.0313426e+00
   3.1129466e+00
   3.1928322e+00
   3.2713194e+00
   3.3486914e+00
   3.4251735e+00
   3.5009513e+00
   3.5758505e+00
   3.6491260e+00
   3.7210937e+00
   3.7920182e+00
   3.8621065e+00
   3.9315275e+00
   4.0004234e+00
   4.0689180e+00
   4.1371221e+00
   4.2051376e+00
   4.2730602e+00
   4.3409824e+00
   4.4089955e+00
   4.4771917e+00
   4.5456664e+00
   4.6145202e+00
   4.6838621e+00
   4.7538125e+00
   4.8245080e+00
   4.8956107e+00
   4.9670596e+00
   5.0285744e+00
   5.0285744e+00
   5.1004887e+00
   5.1815971e+00
   5.2649457e+00
   5.3502189e+00
   5.4334837e+00
   5.5150705e+00
   5.5953442e+00
   5.6745877e+00
   5.7530283e+00
   5.8295147e+00
   5.9043653e+00
   5.9779305e+00
   6.0504760e+00
   6.1222114e+00
   6.1933085e+00
   6.2639137e+00
   6.3341555e+00
   6.4041502e+00
   6.4740058e+00
   6.5438253e+00
   6.6137095e+00
   6.6837594e+00
   6.7540788e+00
   6.8247771e+00
   6.8959719e+00
   6.9677935e+00
   7.0403896e+00
   7.1133850e+00
   7.1867350e+00
   7.2437947e+00
   7.2437947e+00
   7.3176292e+00
   7.4025105e+00
   7.4898691e+00
   7.5751286e+00
   7.6586160e+00
   7.7407155e+00
   7.8217246e+00
   7.9018821e+00
   7.9804189e+00
   8.0571866e+00
   8.1325595e+00
   8.2068313e+00
   8.2802306e+00
   8.3529438e+00
   8.4251283e+00
   8.4969217e+00
   8.5684480e+00
   8.6398218e+00
   8.7111524e+00
   8.7825466e+00
   8.8541112e+00
   8.9259560e+00
   8.9981970e+00
   9.0709591e+00
   9.1443811e+00
   9.2186206e+00
   9.2932777e+00
   9.3683181e+00
   9.3954414e+00
   9.3954414e+00
   9.4710050e+00
   9.5591194e+00
   9.6471382e+00
   9.7331674e+00
   9.8175868e+00
   9.9007437e+00
   9.9829123e+00
   1.0064239e+01
   1.0143500e+01
   1.0221125e+01
   1.0297470e+01
   1.0372805e+01
   1.0447347e+01
   1.0521274e+01
   1.0594739e+01
   1.0667879e+01
   1.0740819e+01
   1.0813676e+01
   1.0886564e+01
   1.0959596e+01
   1.1032888e+01
   1.1106560e+01
   1.1180743e+01
   1.1255579e+01
   1.1331231e+01
   1.1407458e+01
   1.1484061e+01
   1.1499125e+01
   1.1499125e+01
   1.1576253e+01
   1.1666683e+01
   1.1755337e+01
   1.1842144e+01
   1.1927496e+01
   1.2011708e+01
   1.2095033e+01
   1.2176916e+01
   1.2256899e+01
   1.2335389e+01
   1.2412710e+01
   1.2489113e+01
   1.2564801e+01
   1.2639948e+01
   1.2714704e+01
   1.2789206e+01
   1.2863579e+01
   1.2937945e+01
   1.3012424e+01
   1.3087137e+01
   1.3162210e+01
   1.3237778e+01
   1.3313987e+01
   1.3391005e+01
   1.3468774e+01
   1.3546907e+01
   1.3550401e+01
   1.3550401e+01
   1.3629055e+01
   1.3719895e+01
   1.3809112e+01
   1.3896673e+01
   1.3982929e+01
   1.4068164e+01
   1.4152615e+01
   1.4235072e+01
   1.4315783e+01
   1.4395134e+01
   1.4473421e+01
   1.4550879e+01
   1.4627703e+01
   1.4704060e+01
   1.4780099e+01
   1.4855957e+01
   1.4931763e+01
   1.5007644e+01
   1.5083727e+01
   1.5160142e+01
   1.5237028e+01
   1.5314537e+01
   1.5392838e+01
   1.5472094e+01
   1.5545107e+01
   1.5545107e+01
   1.5624708e+01
   1.5715928e+01
   1.5805685e+01
   1.5893965e+01
   1.5981082e+01
   1.6067295e+01
   1.6152335e+01
   1.6235352e+01
   1.6316780e+01
   1.6396973e+01
   1.6476203e+01
   1.6554691e+01
   1.6632626e+01
   1.6710170e+01
   1.6787471e+01
   1.6864668e+01
   1.6941895e+01
   1.7019284e+01
   1.7096971e+01
   1.7175098e+01
   1.7253820e+01
   1.7333308e+01
   1.7413760e+01
   1.7480148e+01
   1.7480148e+01
   1.7561140e+01
   1.7652722e+01
   1.7742977e+01
   1.7831924e+01
   1.7919843e+01
   1.8006975e+01
   1.8092362e+01
   1.8175905e+01
   1.8258011e+01
   1.8339001e+01
   1.8419130e+01
   1.8498605e+01
   1.8577608e+01
   1.8656300e+01
   1.8734829e+01
   1.8813336e+01
   1.8891959e+01
   1.8970840e+01
   1.9050124e+01
   1.9129967e+01
   1.9210544e+01
   1.9292051e+01
   1.9353232e+01
   1.9353232e+01
   1.9435527e+01
   1.9527451e+01
   1.9618174e+01
   1.9707743e+01
   1.9796413e+01
   1.9884266e+01
   1.9969988e+01
   2.0054034e+01
   2.0136783e+01
   2.0218529e+01
   2.0299511e+01
   2.0379926e+01
   2.0459951e+01
   2.0539746e+01
   2.0619459e+01
   2.0699236e+01
   2.0779222e+01
   2.0859565e+01
   2.0940425e+01
   2.1021974e+01
   2.1104410e+01
   2.1163057e+01
   2.1163057e+01
   2.1246557e+01
   2.1338802e+01
   2.1429966e+01
   2.1520114e+01
   2.1609483e+01
   2.1697465e+01
   2.1783508e+01
   2.1868038e+01
   2.1951397e+01
   2.2033859e+01
   2.2115646e+01
   2.2196952e+01
   2.2277948e+01
   2.2358793e+01
   2.2439639e+01
   2.2520636e+01
   2.2601936e+01
   2.2683699e+01
   2.2766098e+01
   2.2849326e+01
   2.2909388e+01
   2.2909388e+01
   2.2993668e+01
   2.3086217e+01
   2.3177796e+01
   2.3268485e+01
   2.3358503e+01
   2.3446633e+01
   2.3532990e+01
   2.3617977e+01
   2.3701908e+01
   2.3785037e+01
   2.3867579e+01
   2.3949719e+01
   2.4031628e+01
   2.4113466e+01
   2.4195386e+01
   2.4277546e+01
   2.4360105e+01
   2.4443236e+01
   2.4527127e+01
   2.4593010e+01
   2.4593010e+01
   2.4677879e+01
   2.4770713e+01
   2.4862682e+01
   2.4953871e+01
   2.5044216e+01
   2.5132498e+01
   2.5219160e+01
   2.5304576e+01
   2.5389039e+01
   2.5472790e+01
   2.5556033e+01
   2.5638951e+01
   2.5721713e+01
   2.5804481e+01
   2.5887413e+01
   2.5970671e+01
   2.6054426e+01
   2.6138864e+01
   2.6215590e+01
   2.6215590e+01
   2.6300918e+01
   2.6394022e+01
   2.6486352e+01
   2.6578003e+01
   2.6668337e+01
   2.6756771e+01
   2.6843724e+01
   2.6929542e+01
   2.7014499e+01
   2.7098823e+01
   2.7182714e+01
   2.7266353e+01
   2.7349907e+01
   2.7433541e+01
   2.7517419e+01
   2.7601709e+01
   2.7686593e+01
   2.7772271e+01
   2.7779484e+01
   2.7779484e+01
   2.7866185e+01
   2.7959545e+01
   2.8052205e+01
   2.8144274e+01
   2.8234597e+01
   2.8323165e+01
   2.8410378e+01
   2.8496555e+01
   2.8581956e+01
   2.8666802e+01
   2.8751286e+01
   2.8835587e+01
   2.8919875e+01
   2.9004315e+01
   2.9089078e+01
   2.9174340e+01
   2.9260296e+01
   2.9287528e+01
   2.9287528e+01
   2.9374392e+01
   2.9467989e+01
   2.9560961e+01
   2.9653391e+01
   2.9743743e+01
   2.9832461e+01
   2.9919929e+01
   3.0006447e+01
   3.0092264e+01
   3.0177592e+01
   3.0262624e+01
   3.0347536e+01
   3.0432499e+01
   3.0517684e+01
   3.0603265e+01
   3.0689430e+01
   3.0742838e+01
   3.0742838e+01
   3.0829791e+01
   3.0923608e+01
   3.1016868e+01
   3.1109201e+01
   3.1199589e+01
   3.1288457e+01
   3.1376165e+01
   3.1462999e+01
   3.1549198e+01
   3.1634970e+01
   3.1720504e+01
   3.1805976e+01
   3.1891561e+01
   3.1977431e+01
   3.2063769e+01
   3.2148650e+01
   3.2148650e+01
   3.2235651e+01
   3.2329673e+01
   3.2423200e+01
   3.2515459e+01
   3.2605889e+01
   3.2694898e+01
   3.2782827e+01
   3.2869950e+01
   3.2956497e+01
   3.3042674e+01
   3.3128666e+01
   3.3214653e+01
   3.3300808e+01
   3.3387311e+01
   3.3474349e+01
   3.3508192e+01
   3.3508192e+01
   3.3595970e+01
   3.3690185e+01
   3.3783954e+01
   3.3876142e+01
   3.3966604e+01
   3.4055736e+01
   3.4143861e+01
   3.4231242e+01
   3.4318103e+01
   3.4404648e+01
   3.4491060e+01
   3.4577519e+01
   3.4664202e+01
   3.4751293e+01
   3.4824594e+01
   3.4824594e+01
   3.4912287e+01
   3.5006679e+01
   3.5100675e+01
   3.5192824e+01
   3.5283334e+01
   3.5372591e+01
   3.5460903e+01
   3.5548525e+01
   3.5635678e+01
   3.5722561e+01
   3.5809358e+01
   3.5896250e+01
   3.5983417e+01
   3.6071047e+01
   3.6100840e+01
   3.6100840e+01
   3.6189133e+01
   3.6283692e+01
   3.6377783e+01
   3.6469890e+01
   3.6560439e+01
   3.6649805e+01
   3.6738284e+01
   3.6826124e+01
   3.6913542e+01
   3.7000733e+01
   3.7087885e+01
   3.7175177e+01
   3.7262793e+01
   3.7339728e+01
   3.7339728e+01
   3.7427860e+01
   3.7522570e+01
   3.7616555e+01
   3.7708640e+01
   3.7799242e+01
   3.7888719e+01
   3.7977359e+01
   3.8065404e+01
   3.8153067e+01
   3.8240544e+01
   3.8328021e+01
   3.8415679e+01
   3.8503706e+01
   3.8543858e+01
   3.8543858e+01
   3.8632449e+01
   3.8727303e+01
   3.8821183e+01
   3.8913242e+01
   3.9003885e+01
   3.9093459e+01
   3.9182242e+01
   3.9270473e+01
   3.9358360e+01
   3.9446099e+01
   3.9533876e+01
   3.9621874e+01
   3.9710284e+01
   3.9715632e+01
   3.9715632e+01
   3.9804655e+01
   3.9899641e+01
   3.9993431e+01
   4.0085469e+01
   4.0176153e+01
   4.0265816e+01
   4.0354732e+01
   4.0443133e+01
   4.0531227e+01
   4.0619208e+01
   4.0707262e+01
   4.0795575e+01
   4.0857256e+01
   4.0857256e+01
   4.0946022e+01
   4.1041131e+01
   4.1134855e+01
   4.1226887e+01
   4.1317618e+01
   4.1407371e+01
   4.1496413e+01
   4.1584974e+01
   4.1673260e+01
   4.1761465e+01
   4.1849775e+01
   4.1938379e+01
   4.1970751e+01
   4.1970751e+01
   4.2059843e+01
   4.2155068e+01
   4.2248724e+01
   4.2340743e+01
   4.2431511e+01
   4.2521342e+01
   4.2610497e+01
   4.2699205e+01
   4.2787668e+01
   4.2876080e+01
   4.2964629e+01
   4.3053504e+01
   4.3057964e+01
   4.3057964e+01
   4.3147365e+01
   4.3242696e+01
   4.3336292e+01
   4.3428302e+01
   4.3519105e+01
   4.3609009e+01
   4.3698270e+01
   4.3787113e+01
   4.3875740e+01
   4.3964345e+01
   4.4053117e+01
   4.4120584e+01
   4.4120584e+01
   4.4209713e+01
   4.4305021e+01
   4.4398572e+01
   4.4490584e+01
   4.4581428e+01
   4.4671405e+01
   4.4760769e+01
   4.4849740e+01
   4.4938521e+01
   4.5027305e+01
   4.5116282e+01
   4.5160154e+01
   4.5160154e+01
   4.5249516e+01
   4.5344734e+01
   4.5438236e+01
   4.5530245e+01
   4.5621123e+01
   4.5711165e+01
   4.5800621e+01
   4.5889710e+01
   4.5978634e+01
   4.6067586e+01
   4.6156756e+01
   4.6178083e+01
   4.6178083e+01
   4.6267667e+01
   4.6362802e+01
   4.6456260e+01
   4.6548267e+01
   4.6639177e+01
   4.6729280e+01
   4.6818822e+01
   4.6908022e+01
   4.6997080e+01
   4.7086188e+01
   4.7175539e+01
   4.7175662e+01
   4.7175662e+01
   4.7265453e+01
   4.7360513e+01
   4.7453931e+01
   4.7545937e+01
   4.7636877e+01
   4.7727038e+01
   4.7816661e+01
   4.7905964e+01
   4.7995147e+01
   4.8084402e+01
   4.8154072e+01
   4.8154072e+01
   4.8243593e+01
   4.8338581e+01
   4.8431970e+01
   4.8523982e+01
   4.8614955e+01
   4.8705172e+01
   4.8794873e+01
   4.8884274e+01
   4.8973574e+01
   4.9062967e+01
   4.9114395e+01
   4.9114395e+01
   4.9204075e+01
   4.9298999e+01
   4.9392356e+01
   4.9484368e+01
   4.9575368e+01
   4.9665635e+01
   4.9755408e+01
   4.9844900e+01
   4.9934311e+01
   5.0023834e+01
   5.0057628e+01
   5.0057628e+01
   5.0147458e+01
   5.0242324e+01
   5.0335651e+01
   5.0427663e+01
   5.0518689e+01
   5.0609004e+01
   5.0698844e+01
   5.0788422e+01
   5.0877937e+01
   5.0967583e+01
   5.0984684e+01
   5.0984684e+01
   5.1074656e+01
   5.1169468e+01
   5.1262767e+01
   5.1354780e+01
   5.1445831e+01
   5.1536191e+01
   5.1626094e+01
   5.1715753e+01
   5.1805366e+01
   5.1895128e+01
   5.1896406e+01
   5.1896406e+01
   5.1986513e+01
   5.2081275e+01
   5.2174549e+01
   5.2266562e+01
   5.2357636e+01
   5.2448038e+01
   5.2538002e+01
   5.2627737e+01
   5.2717443e+01
   5.2793572e+01
   5.2793572e+01
   5.2883443e+01
   5.2978156e+01
   5.3071411e+01
   5.3163430e+01
   5.3254529e+01
   5.3344974e+01
   5.3434995e+01
   5.3524803e+01
   5.3614598e+01
   5.3676900e+01
   5.3676900e+01
   5.3766875e+01
   5.3861543e+01
   5.3954777e+01
   5.4046798e+01
   5.4137918e+01
   5.4228400e+01
   5.4318475e+01
   5.4408353e+01
   5.4498230e+01
   5.4547056e+01
   5.4547056e+01
   5.4637130e+01
   5.4731757e+01
   5.4824970e+01
   5.4916993e+01
   5.5008133e+01
   5.5098652e+01
   5.5188778e+01
   5.5278720e+01
   5.5368678e+01
   5.5404656e+01
   5.5404656e+01
   5.5494824e+01
   5.5589413e+01
   5.5682607e+01
   5.5774631e+01
   5.5865791e+01
   5.5956344e+01
   5.6046519e+01
   5.6136523e+01
   5.6226556e+01
   5.6250274e+01
   5.6250274e+01
   5.6340532e+01
   5.6435085e+01
   5.6528261e+01
   5.6620287e+01
   5.6711465e+01
   5.6802051e+01
   5.6892272e+01
   5.6982336e+01
   5.7072441e+01
   5.7084443e+01
   5.7084443e+01
   5.7174787e+01
   5.7269305e+01
   5.7362464e+01
   5.7454492e+01
   5.7545687e+01
   5.7636305e+01
   5.7726570e+01
   5.7816690e+01
   5.7906864e+01
   5.7907660e+01
   5.7907660e+01
   5.7998085e+01
   5.8092570e+01
   5.8185714e+01
   5.8277744e+01
   5.8368956e+01
   5.8459603e+01
   5.8549910e+01
   5.8640085e+01
   5.8720387e+01
   5.8720387e+01
   5.8810626e+01
   5.8905080e+01
   5.8998212e+01
   5.9090246e+01
   5.9181476e+01
   5.9272153e+01
   5.9362502e+01
   5.9452728e+01
   5.9523058e+01
   5.9523058e+01
   5.9613360e+01
   5.9707784e+01
   5.9800903e+01
   5.9892939e+01
   5.9984184e+01
   6.0000000e+01
   1.0000000e+01
   9.9086182e+00
   9.4507216e+00
   8.6887156e+00
   7.9223435e+00
   7.1494447e+00
   6.3756034e+00
   5.6065806e+00
   4.8483051e+00
   4.1066428e+00
   3.3871499e+00
   2.6948522e+00
   2.0340851e+00
   1.4084142e+00
   8.2063421e-01
   2.7282740e-01
   8.9594998e-14
  -1.1102230e-16
  -4.7885030e-01
  -8.5174621e-01
  -1.1794390e+00
  -1.4641843e+00
  -1.7073348e+00
  -1.9101984e+00
  -2.0740597e+00
  -2.2001898e+00
  -2.2898534e+00
  -2.3443152e+00
  -2.3648456e+00
  -2.3527243e+00
  -2.3092444e+00
  -2.2357151e+00
  -2.1334640e+00
  -2.0038383e+00
  -1.8482062e+00
  -1.6679569e+00
  -1.4644995e+00
  -1.2392614e+00
  -9.9368337e-01
  -7.2921297e-01
  -4.4947248e-01
  -1.5738865e-01
  -2.4980018e-16
   1.2032042e-13
   3.0017569e-01
   6.2825593e-01
   9.5292136e-01
   1.2590906e+00
   1.5394578e+00
   1.7933236e+00
   2.0201078e+00
   2.2192285e+00
   2.3901462e+00
   2.5318218e+00
   2.6430721e+00
   2.7251864e+00
   2.7792461e+00
   2.8061746e+00
   2.8068110e+00
   2.7819549e+00
   2.7323941e+00
   2.6589226e+00
   2.5623528e+00
   2.4435232e+00
   2.3033038e+00
   2.1426003e+00
   1.9623556e+00
   1.7635514e+00
   1.5472083e+00
   1.3143848e+00
   1.0661749e+00
   8.0370419e-01
   5.3006245e-01
   2.4754960e-01
   1.5820678e-15
  -2.2859492e-13
  -2.8722571e-01
  -5.9989841e-01
  -9.0558669e-01
  -1.1986633e+00
  -1.4626653e+00
  -1.6975372e+00
  -1.9034772e+00
  -2.0805190e+00
  -2.2286237e+00
  -2.3459253e+00
  -2.4340060e+00
  -2.4943103e+00
  -2.5280069e+00
  -2.5361047e+00
  -2.5195240e+00
  -2.4791393e+00
  -2.4158067e+00
  -2.3303814e+00
  -2.2237305e+00
  -2.0967405e+00
  -1.9503235e+00
  -1.7854210e+00
  -1.6030059e+00
  -1.4040840e+00
  -1.1896936e+00
  -9.6090401e-01
  -7.1881173e-01
  -4.6645331e-01
  -2.0598670e-01
  -1.0269563e-15
   2.0516921e-13
   2.6362129e-01
   5.5409327e-01
   8.3580775e-01
   1.0908944e+00
   1.3190773e+00
   1.5204394e+00
   1.6949279e+00
   1.8424346e+00
   1.9615425e+00
   2.0528133e+00
   2.1176710e+00
   2.1572709e+00
   2.1725988e+00
   2.1645461e+00
   2.1339560e+00
   2.0816514e+00
   2.0084538e+00
   1.9151952e+00
   1.8027271e+00
   1.6719257e+00
   1.5236960e+00
   1.3589740e+00
   1.1787283e+00
   9.8395931e-01
   7.7569805e-01
   5.5500258e-01
   3.2478166e-01
   8.7069226e-02
   3.6509684e-13
  -8.7430063e-16
  -2.3892083e-01
  -5.0471201e-01
  -7.5347293e-01
  -9.7770369e-01
  -1.1772358e+00
  -1.3519738e+00
  -1.5017585e+00
  -1.6263156e+00
  -1.7240528e+00
  -1.7964535e+00
  -1.8447277e+00
  -1.8698712e+00
  -1.8727617e+00
  -1.8542150e+00
  -1.8150193e+00
  -1.7559560e+00
  -1.6778143e+00
  -1.5814005e+00
  -1.4675445e+00
  -1.3371039e+00
  -1.1909669e+00
  -1.0300534e+00
  -8.5531594e-01
  -6.6773760e-01
  -4.6832982e-01
  -2.5932813e-01
  -4.3084196e-02
  -3.2442105e-13
   1.3183898e-15
   2.1662456e-01
   4.5769835e-01
   6.7776189e-01
   8.7514314e-01
   1.0496646e+00
   1.2011131e+00
   1.3292647e+00
   1.4330544e+00
   1.5124382e+00
   1.5686664e+00
   1.6027633e+00
   1.6156044e+00
   1.6079860e+00
   1.5806668e+00
   1.5343932e+00
   1.4699154e+00
   1.3879983e+00
   1.2894287e+00
   1.1750201e+00
   1.0456157e+00
   9.0209037e-01
   7.4535084e-01
   5.7633534e-01
   3.9601110e-01
   2.0599633e-01
   8.9277169e-03
   4.6143644e-16
  -2.9011862e-13
  -1.9664283e-01
  -4.1114150e-01
  -6.0615572e-01
  -7.8023201e-01
  -9.3305422e-01
  -1.0643251e+00
  -1.1737780e+00
  -1.2599063e+00
  -1.3237043e+00
  -1.3662382e+00
  -1.3883927e+00
  -1.3909508e+00
  -1.3746459e+00
  -1.3401918e+00
  -1.2883019e+00
  -1.2197016e+00
  -1.1351365e+00
  -1.0353774e+00
  -9.2122452e-01
  -7.9350884e-01
  -6.5309350e-01
  -5.0087327e-01
  -3.3777287e-01
  -1.6481872e-01
  -2.5890401e-13
   1.1657342e-15
   1.7764939e-01
   3.6894264e-01
   5.4209265e-01
   6.9578648e-01
   8.2961601e-01
   9.4323016e-01
   1.0358592e+00
   1.1068688e+00
   1.1573517e+00
   1.1882159e+00
   1.2002396e+00
   1.1941353e+00
   1.1705874e+00
   1.1302748e+00
   1.0738852e+00
   1.0021246e+00
   9.1572297e-01
   8.1543873e-01
   7.0206091e-01
   5.7641047e-01
   4.3934036e-01
   2.9173429e-01
   1.3450373e-01
   2.6367797e-15
  -4.6426751e-13
  -1.6187340e-01
  -3.3287558e-01
  -4.8683414e-01
  -6.2258458e-01
  -7.3966344e-01
  -8.3768934e-01
  -9.1542625e-01
  -9.7326955e-01
  -1.0121494e+00
  -1.0328483e+00
  -1.0360636e+00
  -1.0224536e+00
  -9.9266508e-01
  -9.4735027e-01
  -8.8717727e-01
  -8.1283718e-01
  -7.2504857e-01
  -6.2456028e-01
  -5.1215301e-01
  -3.8863968e-01
  -2.5486477e-01
  -1.1170195e-01
  -4.1722181e-13
   3.7053693e-15
   1.4789956e-01
   3.0128883e-01
   4.3856530e-01
   5.5868435e-01
   6.6115298e-01
   7.4545420e-01
   8.1038770e-01
   8.5689851e-01
   8.8578775e-01
   8.9774507e-01
   8.9340710e-01
   8.7339141e-01
   8.3831655e-01
   7.8881462e-01
   7.2553922e-01
   6.4917056e-01
   5.6041873e-01
   4.6002558e-01
   3.4876544e-01
   2.2744484e-01
   9.6900842e-02
   3.7790604e-13
  -3.4555692e-15
  -1.3556573e-01
  -2.7372111e-01
  -3.9654971e-01
  -5.0310422e-01
  -5.9288018e-01
  -6.6489127e-01
  -7.1892687e-01
  -7.5579524e-01
  -7.7618956e-01
  -7.8073107e-01
  -7.7001160e-01
  -7.4461840e-01
  -7.0514912e-01
  -6.5222109e-01
  -5.8647727e-01
  -5.0859001e-01
  -4.1926327e-01
  -3.1923373e-01
  -2.0927083e-01
  -9.0175720e-02
  -3.4663938e-13
   5.9674488e-16
   1.2426373e-01
   2.4931715e-01
   3.5971754e-01
   4.5458832e-01
   5.3342526e-01
   5.9497873e-01
   6.3972072e-01
   6.6835640e-01
   6.8150060e-01
   6.7972445e-01
   6.6358679e-01
   6.3365264e-01
   5.9050438e-01
   5.3474876e-01
   4.6702127e-01
   3.8798881e-01
   2.9835113e-01
   1.9884125e-01
   9.0224909e-02
   3.1720460e-13
  -7.6327833e-16
  -1.1426181e-01
  -2.2803933e-01
  -3.2773249e-01
  -4.1252308e-01
  -4.8172888e-01
  -5.3439622e-01
  -5.7123328e-01
  -5.9286220e-01
  -5.9984080e-01
  -5.9270356e-01
  -5.7198520e-01
  -5.3823460e-01
  -4.9202325e-01
  -4.3395048e-01
  -3.6464668e-01
  -2.8477513e-01
  -1.9503281e-01
  -9.6150202e-02
  -2.3314684e-15
   2.9055924e-13
   1.0548746e-01
   2.0955402e-01
   3.0001503e-01
   3.7610238e-01
   4.3683916e-01
   4.8195037e-01
   5.1206045e-01
   5.2772510e-01
   5.2946048e-01
   5.1777429e-01
   4.9318374e-01
   4.5622611e-01
   4.0746525e-01
   3.4749547e-01
   2.7694386e-01
   1.9647145e-01
   1.0677348e-01
   8.5787077e-03
   4.1425197e-15
  -2.6700517e-13
  -9.8913047e-02
  -1.9447490e-01
  -2.7681244e-01
  -3.4521773e-01
  -3.9853463e-01
  -4.3699622e-01
  -4.6116303e-01
  -4.7154171e-01
  -4.6861779e-01
  -4.5287960e-01
  -4.2483197e-01
  -3.8500443e-01
  -3.3395604e-01
  -2.7227835e-01
  -2.0059699e-01
  -1.1957226e-01
  -2.9898933e-02
  -3.9024339e-14
   2.1341262e-13
   9.1998738e-02
   1.8032843e-01
   2.5577977e-01
   3.1766115e-01
   3.6477054e-01
   3.9766742e-01
   4.1686367e-01
   4.2283034e-01
   4.1603071e-01
   3.9693898e-01
   3.6605110e-01
   3.2389110e-01
   2.7101480e-01
   2.0801202e-01
   1.3550756e-01
   5.4161380e-02
   1.0824674e-14
  -2.2533364e-13
  -8.5932454e-02
  -1.6798463e-01
  -2.3745186e-01
  -2.9343179e-01
  -3.3524133e-01
  -3.6338760e-01
  -3.7833935e-01
  -3.8054122e-01
  -3.7044002e-01
  -3.4849973e-01
  -3.1520996e-01
  -2.7109101e-01
  -2.1669672e-01
  -1.5261602e-01
  -7.9473486e-02
  -4.4220183e-13
   1.9706459e-15
   8.0615616e-02
   1.5719238e-01
   2.2143383e-01
   2.7229880e-01
   3.0950217e-01
   3.3351060e-01
   3.4476045e-01
   3.4367660e-01
   3.3069375e-01
   3.0626851e-01
   2.7088621e-01
   2.2506486e-01
   1.6935734e-01
   1.0435248e-01
   3.0675238e-02
   1.3239410e-13
  -2.8694755e-13
  -7.6562691e-02
  -1.4824975e-01
  -2.0780458e-01
  -2.5410086e-01
  -2.8717316e-01
  -3.0745635e-01
  -3.1536216e-01
  -3.1130071e-01
  -2.9569797e-01
  -2.6900559e-01
  -2.3170637e-01
  -1.8431740e-01
  -1.2739168e-01
  -6.1518796e-02
  -6.0368377e-16
   3.9698800e-13
   7.2334409e-02
   1.3980395e-01
   1.9532685e-01
   2.3772674e-01
   2.6727536e-01
   2.8438268e-01
   2.8944179e-01
   2.8285169e-01
   2.6503186e-01
   2.3643037e-01
   1.9752833e-01
   1.4884238e-01
   9.0925877e-02
   2.4369239e-02
   3.3751127e-13
  -4.0807635e-14
  -6.9098469e-02
  -1.3275165e-01
  -1.8455649e-01
  -2.2343819e-01
  -2.4979551e-01
  -2.6401720e-01
  -2.6648198e-01
  -2.5758062e-01
  -2.3772807e-01
  -2.0737024e-01
  -1.6698760e-01
  -1.1709716e-01
  -5.8253281e-02
  -3.5976777e-13
   1.4432899e-15
   6.5697674e-02
   1.2603401e-01
   1.7453063e-01
   2.1041025e-01
   2.3404929e-01
   2.4581743e-01
   2.4608227e-01
   2.3522818e-01
   2.1366669e-01
   1.8184212e-01
   1.4023457e-01
   8.9361449e-02
   2.9778018e-02
   1.8769708e-15
  -3.4408240e-13
  -6.3069878e-02
  -1.2036744e-01
  -1.6583619e-01
  -1.9895735e-01
  -2.2008930e-01
  -2.2958657e-01
  -2.2780817e-01
  -2.1513386e-01
  -1.9197295e-01
  -1.5876910e-01
  -1.1600276e-01
  -6.4192311e-02
  -3.8943684e-03
  -1.7296884e-13
   1.5929098e-13
   6.0697042e-02
   1.1526010e-01
   1.5801645e-01
   1.8866190e-01
   2.0754012e-01
   2.1499363e-01
   2.1137483e-01
   1.9706007e-01
   1.7245727e-01
   1.3800994e-01
   9.4199216e-02
   4.1544677e-02
   5.8605898e-14
  -2.6129099e-13
  -5.8144907e-02
  -1.1031130e-01
  -1.5070980e-01
  -1.7920450e-01
  -1.9612691e-01
  -2.0180997e-01
  -1.9660080e-01
  -1.8087309e-01
  -1.5503373e-01
  -1.1952623e-01
  -7.4832371e-02
  -2.1472814e-02
  -3.0675115e-13
   1.9775848e-15
   5.6170056e-02
   1.0609746e-01
   1.4429192e-01
   1.7076880e-01
   1.8584959e-01
   1.8985958e-01
   1.8314191e-01
   1.6606853e-01
   1.3904599e-01
   1.0251832e-01
   5.6968385e-02
   2.9182796e-03
   2.6422484e-13
  -3.4311963e-14
  -5.4365791e-02
  -1.0225180e-01
  -1.3844328e-01
  -1.6308386e-01
  -1.7648671e-01
  -1.7897096e-01
  -1.7087672e-01
  -1.5257479e-01
  -1.2447171e-01
  -8.7012260e-02
  -4.0680536e-02
  -3.8552495e-14
   2.5073693e-13
   5.2408279e-02
   9.8436255e-02
   1.3288271e-01
   1.5592749e-01
   1.6787536e-01
   1.6904036e-01
   1.5976007e-01
   1.4040433e-01
   1.1137970e-01
   7.3131593e-02
   2.6145102e-02
   2.7992192e-13
  -7.9450335e-16
  -5.0874153e-02
  -9.5116653e-02
  -1.2791344e-01
  -1.4944532e-01
  -1.6000941e-01
  -1.5991568e-01
  -1.4949990e-01
  -1.2913149e-01
  -9.9217392e-02
  -6.0203949e-02
  -1.2577524e-02
  -2.7022481e-13
   2.6645353e-15
   4.9457933e-02
   9.2060302e-02
   1.2333995e-01
   1.4347875e-01
   1.5276743e-01
   1.5151268e-01
   1.4004895e-01
   1.1874548e-01
   8.8009801e-02
   4.8289268e-02
   7.1551734e-05
   2.5410988e-16
  -2.6539205e-13
  -4.8145511e-02
  -8.9236114e-02
  -1.1911591e-01
  -1.3796785e-01
  -1.4607735e-01
  -1.4374845e-01
  -1.3131464e-01
  -1.0914523e-01
  -7.7648442e-02
  -3.7272729e-02
  -5.1340876e-14
   2.0759783e-13
   4.6706175e-02
   8.6448388e-02
   1.1508728e-01
   1.3280041e-01
   1.3986856e-01
   1.3659349e-01
   1.2330789e-01
   1.0038111e-01
   6.8221980e-02
   2.7279878e-02
   2.1857516e-15
  -2.5054264e-13
  -4.5563924e-02
  -8.4011761e-02
  -1.1145003e-01
  -1.2805737e-01
  -1.3411079e-01
  -1.2991036e-01
  -1.1578835e-01
  -9.2114491e-02
  -5.9298449e-02
  -1.7790763e-02
  -3.0600522e-15
   2.4387437e-13
   4.4497709e-02
   8.1741190e-02
   1.0806135e-01
   1.2363796e-01
   1.2874485e-01
   1.2368076e-01
   1.0877772e-01
   8.4405977e-02
   5.0976091e-02
   8.9397717e-03
   2.3956184e-13
  -1.9550334e-15
  -4.3499322e-02
  -7.9619311e-02
  -1.0489560e-01
  -1.1950911e-01
  -1.2373100e-01
  -1.1785893e-01
  -1.0222493e-01
  -7.7199779e-02
  -4.3195015e-02
  -6.6351155e-04
  -1.1752773e-13
   1.1892321e-13
   4.2562277e-02
   7.7631535e-02
   1.0193084e-01
   1.1564223e-01
   1.1903464e-01
   1.1240491e-01
   9.6085159e-02
   7.0446831e-02
   3.5902424e-02
   1.3579415e-14
  -2.1811719e-13
  -4.1530751e-02
  -7.5653211e-02
  -9.9077359e-02
  -1.1198228e-01
  -1.1463485e-01
  -1.0733119e-01
  -9.0403478e-02
  -6.4223692e-02
  -2.9205162e-02
  -2.2300217e-13
   4.2292558e-15
   4.0696213e-02
   7.3894946e-02
   9.6459152e-02
   1.0856900e-01
   1.1048975e-01
   1.0251710e-01
   8.4983519e-02
   5.8261712e-02
   2.2766005e-02
   2.2165603e-13
  -1.3600232e-15
  -3.9908684e-02
  -7.2237570e-02
  -9.3991466e-02
  -1.0535162e-01
  -1.0658198e-01
  -9.7977911e-02
  -7.9872276e-02
  -5.2638541e-02
  -1.6692026e-02
  -2.1697921e-13
   2.0677904e-15
   3.9163784e-02
   7.0672015e-02
   9.1660966e-02
   1.0231297e-01
   1.0289084e-01
   9.3689797e-02
   7.5043122e-02
   4.7325069e-02
   1.0951955e-02
   3.2092384e-16
  -2.1496173e-13
  -3.8457974e-02
  -6.9190498e-02
  -8.9455991e-02
  -9.9437856e-02
  -9.9397974e-02
  -8.9631513e-02
  -7.0472228e-02
  -4.2295175e-02
  -5.5176680e-03
  -3.1537273e-15
   2.0856927e-13
   3.7788094e-02
   6.7786093e-02
   8.7366168e-02
   9.6712776e-02
   9.6087037e-02
   8.5784144e-02
   6.6138376e-02
   3.7525602e-02
   3.6412003e-04
   9.8842267e-14
  -1.0950317e-13
  -3.7151318e-02
  -6.6452618e-02
  -8.5382237e-02
  -9.4125676e-02
  -9.2943431e-02
  -8.2130801e-02
  -6.2022618e-02
  -3.2995571e-02
  -7.0707329e-15
   1.9807073e-13
   3.6451456e-02
   6.5118185e-02
   8.3458548e-02
   9.1656723e-02
   8.9972590e-02
   7.8701510e-02
   5.8178776e-02
   2.8781779e-02
   2.7768066e-13
  -2.0816682e-16
  -3.5870983e-02
  -6.3909202e-02
  -8.1662303e-02
  -8.9315435e-02
  -8.7128080e-02
  -8.5763543e-02


==> figuresAndData/stationaryInflectionWithDelay.csv <==
0,0
0.04,0.000789229220816378
0.08,0.00311304153539836
0.12,0.00690397758483045
0.16,0.0120926222170101
0.2,0.0186078988609018
0.24,0.0263773575684349
0.28,0.0353274560690398
0.32,0.0453838332294105
0.36,0.0564715743587164
0.4,0.0685154678470104
0.44,0.0814402526718404
0.48,0.0951708563549467
0.52,0.109632622997268
0.56,0.124751531066169
0.6,0.140454400653734
0.64,0.156669089969
0.68,0.173324680870079
0.72,0.190351653284082
0.76,0.207682048403597
0.8,0.225249620587982
0.84,0.242989977936029
0.88,0.260840711533354
0.92,0.27874151341325
0.96,0.296634283303652
1,0.314463224265133
1.04,0.332174927355618
1.08,0.349718445486565
1.12,0.367045356662805
1.16,0.384109816824009
1.2,0.400868602529771
1.24,0.417281143752717
1.28,0.433309547064632
1.32,0.448918609519626
1.36,0.464075823555547
1.4,0.478751373250463
1.44,0.492918122284925
1.48,0.506551593972978
1.52,0.519629943735537
1.56,0.532133924398782
1.6,0.544046844707746
1.64,0.555354521451216
1.68,0.566045225598605
1.72,0.576109622852491
1.76,0.585540709022222
1.8,0.594333740624325
1.84,0.602486161114516
1.88,0.609997523153926
1.92,0.616869407308841
1.96,0.623105337578726
2,0.628710694141835
2.04,0.633692623701108
2.08,0.638059947805633
2.12,0.641823069514531
2.16,0.644993878760983
2.2,0.647585656764129
2.24,0.649612979825952
2.28,0.651091622838946
2.32,0.652038462818514
2.36,0.652471382761643
2.4,0.652409176120579
2.44,0.652302267439737
2.48,0.653236785348104
2.52,0.655222112669418
2.56,0.658210820573925
2.6,0.662154193332858
2.64,0.667002431551413
2.68,0.672704850831224
2.72,0.679210075418555
2.76,0.686466226427527
2.8,0.694421104260843
2.84,0.70302236488344
2.88,0.712217689637313
2.92,0.721954948318223
2.96,0.732182355267082
3,0.742848618260409
3.04,0.753903080015294
3.08,0.765295852154689
3.12,0.776977941508553
3.16,0.788901368655279
3.2,0.801019278635926
3.24,0.813286043800951
3.28,0.82565735877542
3.32,0.838090327553907
3.36,0.850543542760568
3.4,0.862977157133013
3.44,0.875352947310746
3.48,0.887634370029837
3.52,0.89978661084538
3.56,0.911776625521927
3.6,0.923573174249582
3.64,0.935146848859775
3.68,0.946470093229843
3.72,0.957517217079504
3.76,0.968264403375072
3.8,0.978689709568825
3.84,0.988773062911372
3.88,0.998496250084129
3.92,1.00784290140712
3.96,1.0167984698843
4,1.02535020535465


==> figuresAndData/stepResponseFifthOrderNumSplus1WholeSqDenSplus0pt7wholeCuSplus7wholeSq.csv <==
0	0
0.01	1.60913219991802e-07
0.02	1.24316383510493e-06
0.03	4.05277424631904e-06
0.04	9.28159075095656e-06
0.05	1.75190141186347e-05
0.06	2.92626662187837e-05
0.07	4.49280829400995e-05
0.08	6.48575163035861e-05
0.09	8.93279219119612e-05
0.1	0.000118558201654294
0.11	0.000152715765854368
0.12	0.000191922473776126
0.13	0.00023626000654433
0.14	0.000285774722070504
0.15	0.000340482037463306
0.16	0.000400370380620653
0.17	0.000465404749222658
0.18	0.000535529912145855
0.19	0.000610673285378416
0.2	0.000690747511812867
0.21	0.000775652771808482
0.22	0.000865278849132859
0.23	0.000959506974795232
0.24	0.00105821146935819
0.25	0.00116126120254605
0.26	0.00126852088734488
0.27	0.00137985222429904
0.28	0.00149511491034244
0.29	0.00161416752524837
0.3	0.00173686830763214
0.31	0.00186307583138627
0.32	0.00199264959246181
0.33	0.00212545051502409
0.34	0.00226134138520008
0.35	0.00240018721989224
0.36	0.00254185557745377
0.37	0.00268621681639835
0.38	0.00283314430774862
0.39	0.00298251460610709
0.4	0.00313420758405815
0.41	0.00328810653407499
0.42	0.00344409824170877
0.43	0.00360207303347494
0.44	0.00376192480252154
0.45	0.00392355101486228
0.46	0.00408685269868312
0.47	0.00425173441898024
0.48	0.00441810423955964
0.49	0.00458587367422101
0.5	0.00475495762876002
0.51	0.00492527433525137
0.52	0.00509674527991965
0.53	0.00526929512576306
0.54	0.00544285163096748
0.55	0.00561734556403143
0.56	0.00579271061641781
0.57	0.00596888331345273
0.58	0.0061458029241057
0.59	0.00632341137020782
0.6	0.0065016531355944
0.61	0.00668047517559519
0.62	0.00685982682723881
0.63	0.00703965972048635
0.64	0.00721992769076383
0.65	0.00740058669302159
0.66	0.00758159471751226
0.67	0.00776291170744581
0.68	0.0079444994786511
0.69	0.00812632164134725
0.7	0.00830834352410489
0.71	0.00849053210005715
0.72	0.00867285591540182
0.73	0.00885528502022064
0.74	0.00903779090162735
0.75	0.00922034641924418
0.76	0.00940292574299583
0.77	0.00958550429320088
0.78	0.00976805868293255
0.79	0.0099505666626143
0.8	0.0101330070668098
0.81	0.0103153597631622
0.82	0.0104976056034338
0.83	0.0106797263765937
0.84	0.0108617047638995
0.85	0.0110435242959142
0.86	0.0112251693114039
0.87	0.0114066249180531
0.88	0.011587876954941
0.89	0.0117689119567175
0.9	0.0119497171194191
0.91	0.0121302802678658
0.92	0.0123105898245793
0.93	0.012490634780165
0.94	0.0126704046651001
0.95	0.0128498895228715
0.96	0.0130290798844094
0.97	0.0132079667437614
0.98	0.013386541534956
0.99	0.013564796110004
1	0.013742722717988
1.01	0.0139203139851931
1.02	0.0140975628962308
1.03	0.0142744627761129
1.04	0.0144510072732301
1.05	0.0146271903431953
1.06	0.0148030062335101
1.07	0.0149784494690161
1.08	0.0151535148380939
1.09	0.0153281973795732
1.1	0.0155024923703207
1.11	0.0156763953134717
1.12	0.0158499019272748
1.13	0.0160230081345186
1.14	0.0161957100525121
1.15	0.0163680039835903
1.16	0.0165398864061195
1.17	0.0167113539659759
1.18	0.0168824034684751
1.19	0.0170530318707268
1.2	0.0172232362743954
1.21	0.0173930139188442
1.22	0.0175623621746431
1.23	0.0177312785374217
1.24	0.0178997606220489
1.25	0.0180678061571223
1.26	0.0182354129797507
1.27	0.0184025790306144
1.28	0.0185693023492884
1.29	0.0187355810698146
1.3	0.0189014134165096
1.31	0.0190667976999948
1.32	0.0192317323134382
1.33	0.0193962157289953
1.34	0.0195602464944383
1.35	0.0197238232299647
1.36	0.0198869446251733
1.37	0.0200496094362006
1.38	0.0202118164830076
1.39	0.0203735646468094
1.4	0.0205348528676386
1.41	0.0206956801420368
1.42	0.0208560455208662
1.43	0.0210159481072339
1.44	0.0211753870545246
1.45	0.0213343615645342
1.46	0.0214928708856983
1.47	0.0216509143114127
1.48	0.0218084911784377
1.49	0.021965600865384
1.5	0.0221222427912738
1.51	0.0222784164141751
1.52	0.0224341212299024
1.53	0.0225893567707821
1.54	0.0227441226044786
1.55	0.0228984183328773
1.56	0.0230522435910209
1.57	0.0232055980460978
1.58	0.0233584813964772
1.59	0.0235108933707908
1.6	0.0236628337270562
1.61	0.0238143022518414
1.62	0.0239652987594676
1.63	0.0241158230912473
1.64	0.024265875114757
1.65	0.0244154547231421
1.66	0.0245645618344516
1.67	0.024713196391002
1.68	0.0248613583587683
1.69	0.0250090477267997
1.7	0.0251562645066608
1.71	0.0253030087318946
1.72	0.0254492804575073
1.73	0.0255950797594738
1.74	0.0257404067342623
1.75	0.025885261498377
1.76	0.0260296441879179
1.77	0.0261735549581577
1.78	0.0263169939831329
1.79	0.0264599614552508
1.8	0.026602457584909
1.81	0.026744482600129
1.82	0.0268860367462018
1.83	0.0270271202853453
1.84	0.0271677334963723
1.85	0.0273078766743701
1.86	0.0274475501303891
1.87	0.0275867541911412
1.88	0.0277254891987077
1.89	0.0278637555102545
1.9	0.028001553497757
1.91	0.0281388835477315
1.92	0.028275746060974
1.93	0.0284121414523067
1.94	0.0285480701503308
1.95	0.0286835325971847
1.96	0.0288185292483098
1.97	0.0289530605722208
1.98	0.0290871270502818
1.99	0.029220729176488
2	0.0293538674572514
2.01	0.0294865424111925
2.02	0.0296187545689353
2.03	0.0297505044729077
2.04	0.0298817926771451
2.05	0.0300126197470987
2.06	0.0301429862594473
2.07	0.0302728928019126
2.08	0.0304023399730782
2.09	0.030531328382212
2.1	0.0306598586490918
2.11	0.0307879314038336
2.12	0.0309155472867234
2.13	0.031042706948052
2.14	0.0311694110479517
2.15	0.0312956602562367
2.16	0.0314214552522451
2.17	0.0315467967246846
2.18	0.0316716853714792
2.19	0.0317961218996192
2.2	0.0319201070250134
2.21	0.0320436414723429
2.22	0.0321667259749174
2.23	0.0322893612745338
2.24	0.0324115481213363
2.25	0.0325332872736785
2.26	0.0326545794979878
2.27	0.0327754255686313
2.28	0.0328958262677833
2.29	0.0330157823852953
2.3	0.0331352947185663
2.31	0.0332543640724165
2.32	0.0333729912589611
2.33	0.0334911770974868
2.34	0.0336089224143287
2.35	0.0337262280427498
2.36	0.0338430948228217
2.37	0.0339595236013058
2.38	0.0340755152315373
2.39	0.0341910705733098
2.4	0.0343061904927611
2.41	0.0344208758622611
2.42	0.0345351275603002
2.43	0.0346489464713792
2.44	0.0347623334859012
2.45	0.0348752895000631
2.46	0.0349878154157505
2.47	0.0350999121404316
2.48	0.0352115805870539
2.49	0.0353228216739414
2.5	0.0354336363246926
2.51	0.0355440254680807
2.52	0.0356539900379536
2.53	0.0357635309731361
2.54	0.0358726492173323
2.55	0.0359813457190299
2.56	0.0360896214314049
2.57	0.0361974773122274
2.58	0.0363049143237689
2.59	0.0364119334327101
2.6	0.0365185356100499
2.61	0.0366247218310154
2.62	0.0367304930749728
2.63	0.0368358503253394
2.64	0.0369407945694963
2.65	0.0370453267987022
2.66	0.0371494480080083
2.67	0.0372531591961738
2.68	0.0373564613655822
2.69	0.0374593555221591
2.7	0.0375618426752906
2.71	0.0376639238377419
2.72	0.037765600025578
2.73	0.0378668722580843
2.74	0.0379677415576884
2.75	0.0380682089498828
2.76	0.0381682754631483
2.77	0.0382679421288784
2.78	0.0383672099813042
2.79	0.0384660800574203
2.8	0.0385645533969117
2.81	0.038662631042081
2.82	0.0387603140377772
2.83	0.0388576034313241
2.84	0.0389545002724506
2.85	0.039051005613221
2.86	0.0391471205079665
2.87	0.0392428460132175
2.88	0.0393381831876359
2.89	0.0394331330919492
2.9	0.0395276967888844
2.91	0.0396218753431032
2.92	0.0397156698211379
2.93	0.0398090812913275
2.94	0.0399021108237551
2.95	0.0399947594901855
2.96	0.0400870283640041
2.97	0.0401789185201557
2.98	0.0402704310350846
2.99	0.0403615669866751
3	0.0404523274541929
3.01	0.0405427135182266
3.02	0.0406327262606305
3.03	0.0407223667644678
3.04	0.0408116361139543
3.05	0.0409005353944028
3.06	0.0409890656921684
3.07	0.0410772280945939
3.08	0.0411650236899566
3.09	0.0412524535674145
3.1	0.0413395188169546
3.11	0.0414262205293406
3.12	0.0415125597960618
3.13	0.0415985377092822
3.14	0.0416841553617907
3.15	0.0417694138469517
3.16	0.0418543142586556
3.17	0.0419388576912711
3.18	0.042023045239597
3.19	0.0421068779988149
3.2	0.0421903570644431
3.21	0.0422734835322897
3.22	0.0423562584984076
3.23	0.0424386830590492
3.24	0.042520758310622
3.25	0.0426024853496444
3.26	0.0426838652727027
3.27	0.0427648991764076
3.28	0.0428455881573524
3.29	0.0429259333120704
3.3	0.0430059357369943
3.31	0.0430855965284147
3.32	0.0431649167824399
3.33	0.0432438975949561
3.34	0.043322540061588
3.35	0.0434008452776596
3.36	0.0434788143381562
3.37	0.0435564483376861
3.38	0.0436337483704432
3.39	0.0437107155301701
3.4	0.0437873509101212
3.41	0.0438636556030272
3.42	0.0439396307010588
3.43	0.0440152772957919
3.44	0.044090596478173
3.45	0.0441655893384843
3.46	0.0442402569663105
3.47	0.0443146004505049
3.48	0.0443886208791567
3.49	0.0444623193395584
3.5	0.0445356969181734
3.51	0.0446087547006047
3.52	0.0446814937715631
3.53	0.0447539152148369
3.54	0.0448260201132606
3.55	0.0448978095486858
3.56	0.0449692846019508
3.57	0.0450404463528515
3.58	0.0451112958801125
3.59	0.045181834261359
3.6	0.0452520625730878
3.61	0.0453219818906406
3.62	0.0453915932881759
3.63	0.0454608978386423
3.64	0.0455298966137519
3.65	0.045598590683954
3.66	0.0456669811184095
3.67	0.0457350689849647
3.68	0.0458028553501272
3.69	0.04587034127904
3.7	0.045937527835458
3.71	0.0460044160817232
3.72	0.0460710070787414
3.73	0.0461373018859585
3.74	0.0462033015613377
3.75	0.0462690071613367
3.76	0.0463344197408851
3.77	0.0463995403533625
3.78	0.0464643700505768
3.79	0.0465289098827427
3.8	0.0465931608984604
3.81	0.0466571241446955
3.82	0.0467208006667577
3.83	0.046784191508281
3.84	0.0468472977112041
3.85	0.0469101203157505
3.86	0.0469726603604093
3.87	0.0470349188819164
3.88	0.0470968969152358
3.89	0.0471585954935413
3.9	0.0472200156481983
3.91	0.0472811584087461
3.92	0.0473420248028805
3.93	0.0474026158564363
3.94	0.0474629325933709
3.95	0.0475229760357472
3.96	0.0475827472037173
3.97	0.0476422471155065
3.98	0.0477014767873975
3.99	0.0477604372337148
4	0.0478191294668091
4.01	0.0478775544970429
4.02	0.0479357133327749
4.03	0.0479936069803464
4.04	0.0480512364440662
4.05	0.0481086027261969
4.06	0.0481657068269414
4.07	0.0482225497444288
4.08	0.0482791324747017
4.09	0.0483354560117026
4.1	0.0483915213472616
4.11	0.0484473294710836
4.12	0.0485028813707359
4.13	0.0485581780316361
4.14	0.0486132204370405
4.15	0.048668009568032
4.16	0.0487225464035092
4.17	0.0487768319201747
4.18	0.0488308670925245
4.19	0.0488846528928371
4.2	0.0489381902911628
4.21	0.0489914802553137
4.22	0.0490445237508533
4.23	0.0490973217410866
4.24	0.0491498751870508
4.25	0.0492021850475051
4.26	0.049254252278922
4.27	0.049306077835478
4.28	0.0493576626690447
4.29	0.0494090077291799
4.3	0.0494601139631196
4.31	0.0495109823157692
4.32	0.0495616137296956
4.33	0.0496120091451193
4.34	0.0496621694999064
4.35	0.0497120957295614
4.36	0.0497617887672197
4.37	0.04981124954364
4.38	0.0498604789871981
4.39	0.0499094780238792
4.4	0.0499582475772718
4.41	0.050006788568561
4.42	0.0500551019165222
4.43	0.0501031885375149
4.44	0.0501510493454769
4.45	0.0501986852519183
4.46	0.0502460971659158
4.47	0.0502932859941073
4.48	0.0503402526406867
4.49	0.0503869980073986
4.5	0.0504335229935332
4.51	0.0504798284959215
4.52	0.0505259154089307
4.53	0.0505717846244595
4.54	0.0506174370319339
4.55	0.0506628735183028
4.56	0.0507080949680336
4.57	0.050753102263109
4.58	0.0507978962830224
4.59	0.0508424779047747
4.6	0.0508868480028706
4.61	0.0509310074493153
4.62	0.0509749571136109
4.63	0.0510186978627539
4.64	0.0510622305612317
4.65	0.05110555607102
4.66	0.0511486752515797
4.67	0.0511915889598551
4.68	0.0512342980502704
4.69	0.0512768033747285
4.7	0.0513191057826076
4.71	0.0513612061207601
4.72	0.0514031052335102
4.73	0.0514448039626521
4.74	0.0514863031474481
4.75	0.0515276036246275
4.76	0.0515687062283845
4.77	0.0516096117903775
4.78	0.0516503211397272
4.79	0.0516908351030158
4.8	0.051731154504286
4.81	0.0517712801650399
4.82	0.0518112129042385
4.83	0.0518509535383005
4.84	0.0518905028811023
4.85	0.051929861743977
4.86	0.0519690309357144
4.87	0.0520080112625603
4.88	0.0520468035282168
4.89	0.0520854085338419
4.9	0.0521238270780498
4.91	0.0521620599569105
4.92	0.0522001079639506
4.93	0.0522379718901534
4.94	0.052275652523959
4.95	0.0523131506512653
4.96	0.0523504670554284
4.97	0.052387602517263
4.98	0.0524245578150437
4.99	0.0524613337245055
5	0.0524979310188447
5.01	0.0525343504687202
5.02	0.0525705928422545
5.03	0.0526066589050348
5.04	0.0526425494201144
5.05	0.0526782651480143
5.06	0.0527138068467241
5.07	0.0527491752717041
5.08	0.0527843711758864
5.09	0.0528193953096771
5.1	0.0528542484209577
5.11	0.0528889312550872
5.12	0.0529234445549037
5.13	0.0529577890607267
5.14	0.052991965510359
5.15	0.053025974639089
5.16	0.0530598171796928
5.17	0.0530934938624362
5.18	0.0531270054150778
5.19	0.0531603525628706
5.2	0.053193536028565
5.21	0.0532265565324111
5.22	0.0532594147921615
5.23	0.0532921115230739
5.24	0.0533246474379138
5.25	0.0533570232469575
5.26	0.0533892396579945
5.27	0.0534212973763312
5.28	0.0534531971047932
5.29	0.0534849395437286
5.3	0.0535165253910113
5.31	0.0535479553420439
5.32	0.053579230089761
5.33	0.0536103503246327
5.34	0.0536413167346675
5.35	0.0536721300054161
5.36	0.0537027908199747
5.37	0.0537332998589886
5.38	0.0537636578006554
5.39	0.0537938653207292
5.4	0.0538239230925235
5.41	0.0538538317869158
5.42	0.0538835920723505
5.43	0.0539132046148434
5.44	0.053942670077985
5.45	0.0539719891229447
5.46	0.0540011624084748
5.47	0.0540301905909143
5.48	0.0540590743241931
5.49	0.0540878142598357
5.5	0.0541164110469661
5.51	0.054144865332311
5.52	0.0541731777602049
5.53	0.0542013489725938
5.54	0.0542293796090394
5.55	0.054257270306724
5.56	0.0542850217004545
5.57	0.0543126344226667
5.58	0.0543401091034299
5.59	0.0543674463704516
5.6	0.0543946468490816
5.61	0.0544217111623169
5.62	0.054448639930806
5.63	0.0544754337728538
5.64	0.0545020933044261
5.65	0.0545286191391545
5.66	0.0545550118883408
5.67	0.054581272160962
5.68	0.0546074005636751
5.69	0.0546333977008218
5.7	0.0546592641744334
5.71	0.0546850005842359
5.72	0.0547106075276545
5.73	0.0547360855998189
5.74	0.0547614353935682
5.75	0.0547866574994557
5.76	0.0548117525057544
5.77	0.0548367209984613
5.78	0.0548615635613035
5.79	0.0548862807757422
5.8	0.0549108732209789
5.81	0.0549353414739595
5.82	0.0549596861093806
5.83	0.0549839076996939
5.84	0.0550080068151115
5.85	0.0550319840236116
5.86	0.0550558398909436
5.87	0.055079574980633
5.88	0.0551031898539874
5.89	0.0551266850701012
5.9	0.0551500611858615
5.91	0.0551733187559532
5.92	0.0551964583328642
5.93	0.0552194804668916
5.94	0.055242385706146
5.95	0.0552651745965581
5.96	0.0552878476818835
5.97	0.0553104055037082
5.98	0.0553328486014545
5.99	0.0553551775123863
6	0.0553773927716145
6.01	0.0553994949121029
6.02	0.0554214844646735
6.03	0.0554433619580122
6.04	0.0554651279186746
6.05	0.0554867828710911
6.06	0.0555083273375731
6.07	0.0555297618383184
6.08	0.0555510868914169
6.09	0.0555723030128562
6.1	0.0555934107165273
6.11	0.0556144105142304
6.12	0.0556353029156808
6.13	0.0556560884285139
6.14	0.055676767558292
6.15	0.0556973408085089
6.16	0.0557178086805967
6.17	0.0557381716739308
6.18	0.0557584302858361
6.19	0.0557785850115926
6.2	0.0557986363444412
6.21	0.0558185847755896
6.22	0.055838430794218
6.23	0.0558581748874851
6.24	0.0558778175405337
6.25	0.0558973592364965
6.26	0.0559168004565024
6.27	0.0559361416796816
6.28	0.0559553833831722
6.29	0.0559745260421256
6.3	0.0559935701297123
6.31	0.0560125161171283
6.32	0.0560313644736003
6.33	0.0560501156663922
6.34	0.0560687701608103
6.35	0.05608732842021
6.36	0.056105790906001
6.37	0.0561241580776535
6.38	0.0561424303927041
6.39	0.0561606083067616
6.4	0.0561786922735129
6.41	0.0561966827447292
6.42	0.0562145801702715
6.43	0.0562323849980967
6.44	0.0562500976742635
6.45	0.0562677186429383
6.46	0.0562852483464012
6.47	0.0563026872250518
6.48	0.0563200357174151
6.49	0.0563372942601475
6.5	0.0563544632880427
6.51	0.0563715432340378
6.52	0.0563885345292188
6.53	0.0564054376028268
6.54	0.0564222528822639
6.55	0.056438980793099
6.56	0.0564556217590739
6.57	0.0564721762021092
6.58	0.0564886445423098
6.59	0.0565050271979715
6.6	0.0565213245855863
6.61	0.0565375371198486
6.62	0.0565536652136612
6.63	0.0565697092781408
6.64	0.0565856697226244
6.65	0.0566015469546748
6.66	0.0566173413800866
6.67	0.0566330534028924
6.68	0.0566486834253681
6.69	0.0566642318480393
6.7	0.0566796990696869
6.71	0.0566950854873531
6.72	0.0567103914963471
6.73	0.0567256174902514
6.74	0.0567407638609271
6.75	0.05675583099852
6.76	0.0567708192914665
6.77	0.0567857291264996
6.78	0.0568005608886542
6.79	0.0568153149612736
6.8	0.0568299917260149
6.81	0.056844591562855
6.82	0.0568591148500961
6.83	0.0568735619643722
6.84	0.0568879332806542
6.85	0.056902229172256
6.86	0.0569164500108403
6.87	0.0569305961664245
6.88	0.0569446680073862
6.89	0.0569586659004692
6.9	0.056972590210789
6.91	0.0569864413018389
6.92	0.0570002195354958
6.93	0.0570139252720253
6.94	0.0570275588700881
6.95	0.0570411206867457
6.96	0.0570546110774655
6.97	0.0570680303961274
6.98	0.0570813789950286
6.99	0.0570946572248901
7	0.057107865434862
7.01	0.0571210039725289
7.02	0.0571340731839162
7.03	0.0571470734134954
7.04	0.0571600050041896
7.05	0.0571728682973797
7.06	0.0571856636329093
7.07	0.057198391349091
7.08	0.0572110517827115
7.09	0.0572236452690376
7.1	0.0572361721418216
7.11	0.0572486327333069
7.12	0.0572610273742336
7.13	0.0572733563938441
7.14	0.0572856201198886
7.15	0.0572978188786306
7.16	0.0573099529948527
7.17	0.0573220227918619
7.18	0.057334028591495
7.19	0.0573459707141245
7.2	0.0573578494786638
7.21	0.0573696652025727
7.22	0.0573814182018631
7.23	0.057393108791104
7.24	0.0574047372834277
7.25	0.0574163039905345
7.26	0.0574278092226985
7.27	0.0574392532887729
7.28	0.0574506364961958
7.29	0.0574619591509949
7.3	0.0574732215577934
7.31	0.0574844240198154
7.32	0.057495566838891
7.33	0.0575066503154616
7.34	0.0575176747485857
7.35	0.0575286404359437
7.36	0.0575395476738438
7.37	0.0575503967572267
7.38	0.0575611879796711
7.39	0.0575719216333994
7.4	0.0575825980092823
7.41	0.0575932173968446
7.42	0.0576037800842702
7.43	0.0576142863584074
7.44	0.0576247365047739
7.45	0.0576351308075626
7.46	0.0576454695496461
7.47	0.0576557530125823
7.48	0.0576659814766195
7.49	0.0576761552207017
7.5	0.0576862745224733
7.51	0.0576963396582849
7.52	0.0577063509031976
7.53	0.057716308530989
7.54	0.0577262128141577
7.55	0.0577360640239287
7.56	0.0577458624302581
7.57	0.0577556083018385
7.58	0.0577653019061042
7.59	0.0577749435092357
7.6	0.0577845333761651
7.61	0.0577940717705811
7.62	0.0578035589549339
7.63	0.0578129951904401
7.64	0.0578223807370879
7.65	0.057831715853642
7.66	0.0578410007976484
7.67	0.0578502358254394
7.68	0.0578594211921386
7.69	0.0578685571516658
7.7	0.0578776439567417
7.71	0.0578866818588931
7.72	0.0578956711084573
7.73	0.0579046119545877
7.74	0.0579135046452578
7.75	0.0579223494272666
7.76	0.0579311465462431
7.77	0.0579398962466513
7.78	0.057948598771795
7.79	0.0579572543638222
7.8	0.0579658632637305
7.81	0.0579744257113713
7.82	0.0579829419454547
7.83	0.0579914122035543
7.84	0.0579998367221119
7.85	0.0580082157364419
7.86	0.0580165494807366
7.87	0.0580248381880702
7.88	0.0580330820904038
7.89	0.05804128141859
7.9	0.0580494364023774
7.91	0.0580575472704154
7.92	0.0580656142502587
7.93	0.0580736375683719
7.94	0.058081617450134
7.95	0.058089554119843
7.96	0.0580974478007204
7.97	0.058105298714916
7.98	0.0581131070835119
7.99	0.0581208731265274
8	0.0581285970629235
8.01	0.0581362791106072
8.02	0.0581439194864359
8.03	0.0581515184062219
8.04	0.0581590760847372
8.05	0.0581665927357172
8.06	0.0581740685718659
8.07	0.0581815038048596
8.08	0.0581888986453517
8.09	0.0581962533029769
8.1	0.0582035679863556
8.11	0.0582108429030983
8.12	0.0582180782598097
8.13	0.0582252742620931
8.14	0.058232431114555
8.15	0.0582395490208089
8.16	0.0582466281834798
8.17	0.0582536688042086
8.18	0.058260671083656
8.19	0.058267635221507
8.2	0.0582745614164749
8.21	0.0582814498663057
8.22	0.0582883007677822
8.23	0.0582951143167281
8.24	0.0583018907080123
8.25	0.0583086301355529
8.26	0.0583153327923213
8.27	0.0583219988703466
8.28	0.0583286285607194
8.29	0.0583352220535959
8.3	0.0583417795382021
8.31	0.058348301202838
8.32	0.0583547872348812
8.33	0.0583612378207914
8.34	0.0583676531461141
8.35	0.0583740333954847
8.36	0.0583803787526327
8.37	0.0583866894003852
8.38	0.0583929655206715
8.39	0.0583992072945263
8.4	0.0584054149020944
8.41	0.0584115885226341
8.42	0.0584177283345212
8.43	0.0584238345152531
8.44	0.0584299072414525
8.45	0.0584359466888713
8.46	0.0584419530323945
8.47	0.058447926446044
8.48	0.0584538671029825
8.49	0.0584597751755171
8.5	0.0584656508351035
8.51	0.0584714942523493
8.52	0.0584773055970181
8.53	0.0584830850380333
8.54	0.0584888327434816
8.55	0.0584945488806169
8.56	0.058500233615864
8.57	0.0585058871148222
8.58	0.0585115095422693
8.59	0.0585171010621648
8.6	0.058522661837654
8.61	0.0585281920310715
8.62	0.0585336918039447
8.63	0.0585391613169977
8.64	0.0585446007301546
8.65	0.0585500102025435
8.66	0.0585553898924996
8.67	0.0585607399575693
8.68	0.0585660605545132
8.69	0.0585713518393103
8.7	0.0585766139671609
8.71	0.0585818470924905
8.72	0.0585870513689532
8.73	0.0585922269494353
8.74	0.0585973739860585
8.75	0.0586024926301838
8.76	0.0586075830324146
8.77	0.0586126453426002
8.78	0.0586176797098394
8.79	0.0586226862824838
8.8	0.0586276652081413
8.81	0.0586326166336792
8.82	0.058637540705228
8.83	0.0586424375681845
8.84	0.0586473073672153
8.85	0.0586521502462599
8.86	0.0586569663485343
8.87	0.0586617558165343
8.88	0.0586665187920385
8.89	0.0586712554161119
8.9	0.0586759658291093
8.91	0.058680650170678
8.92	0.0586853085797616
8.93	0.058689941194603
8.94	0.0586945481527478
8.95	0.0586991295910473
8.96	0.0587036856456616
8.97	0.0587082164520634
8.98	0.0587127221450405
8.99	0.0587172028586993
9	0.0587216587264679
9.01	0.0587260898810991
9.02	0.058730496454674
9.03	0.0587348785786044
9.04	0.0587392363836365
9.05	0.0587435699998539
9.06	0.0587478795566802
9.07	0.0587521651828827
9.08	0.0587564270065752
9.09	0.058760665155221
9.1	0.0587648797556358
9.11	0.0587690709339911
9.12	0.058773238815817
9.13	0.058777383526005
9.14	0.0587815051888114
9.15	0.05878560392786
9.16	0.058789679866145
9.17	0.0587937331260341
9.18	0.0587977638292716
9.19	0.0588017720969808
9.2	0.0588057580496676
9.21	0.0588097218072228
9.22	0.0588136634889254
9.23	0.058817583213445
9.24	0.0588214810988455
9.25	0.058825357262587
9.26	0.0588292118215292
9.27	0.0588330448919344
9.28	0.0588368565894695
9.29	0.0588406470292099
9.3	0.0588444163256414
9.31	0.0588481645926635
9.32	0.0588518919435919
9.33	0.0588555984911615
9.34	0.058859284347529
9.35	0.0588629496242755
9.36	0.0588665944324097
9.37	0.05887021888237
9.38	0.0588738230840279
9.39	0.05887740714669
9.4	0.0588809711791012
9.41	0.0588845152894471
9.42	0.0588880395853568
9.43	0.0588915441739056
9.44	0.0588950291616173
9.45	0.0588984946544672
9.46	0.0589019407578848
9.47	0.0589053675767559
9.48	0.0589087752154257
9.49	0.0589121637777011
9.5	0.0589155333668535
9.51	0.058918884085621
9.52	0.0589222160362114
9.53	0.0589255293203045
9.54	0.0589288240390546
9.55	0.0589321002930931
9.56	0.0589353581825312
9.57	0.0589385978069618
9.58	0.0589418192654629
9.59	0.0589450226565992
9.6	0.058948208078425
9.61	0.0589513756284869
9.62	0.0589545254038255
9.63	0.0589576575009788
9.64	0.0589607720159836
9.65	0.0589638690443789
9.66	0.0589669486812076
9.67	0.0589700110210193
9.68	0.0589730561578723
9.69	0.0589760841853365
9.7	0.0589790951964954
9.71	0.0589820892839484
9.72	0.0589850665398133
9.73	0.058988027055729
9.74	0.0589909709228569
9.75	0.0589938982318841
9.76	0.0589968090730254
9.77	0.0589997035360254
9.78	0.059002581710161
9.79	0.0590054436842438
9.8	0.059008289546622
9.81	0.059011119385183
9.82	0.0590139332873553
9.83	0.0590167313401113
9.84	0.0590195136299689
9.85	0.0590222802429941
9.86	0.059025031264803
9.87	0.0590277667805642
9.88	0.059030486875001
9.89	0.0590331916323932
9.9	0.0590358811365797
9.91	0.0590385554709606
9.92	0.0590412147184992
9.93	0.059043858961724
9.94	0.0590464882827312
9.95	0.0590491027631868
9.96	0.0590517024843283
9.97	0.0590542875269672
9.98	0.0590568579714911
9.99	0.0590594138978653
10	0.0590619553856357
10.01	0.0590644825139301
10.02	0.0590669953614605
10.03	0.0590694940065255
10.04	0.0590719785270119
10.05	0.0590744490003969
10.06	0.0590769055037499
10.07	0.0590793481137352
10.08	0.0590817769066131
10.09	0.0590841919582425
10.1	0.0590865933440827
10.11	0.0590889811391954
10.12	0.0590913554182466
10.13	0.0590937162555087
10.14	0.0590960637248622
10.15	0.0590983978997982
10.16	0.0591007188534195
10.17	0.0591030266584432
10.18	0.0591053213872024
10.19	0.0591076031116481
10.2	0.059109871903351
10.21	0.0591121278335036
10.22	0.0591143709729219
10.23	0.0591166013920475
10.24	0.0591188191609491
10.25	0.0591210243493247
10.26	0.0591232170265034
10.27	0.059125397261447
10.28	0.0591275651227521
10.29	0.0591297206786517
10.3	0.0591318639970174
10.31	0.0591339951453607
10.32	0.059136114190835
10.33	0.0591382212002378
10.34	0.0591403162400118
10.35	0.0591423993762469
10.36	0.0591444706746825
10.37	0.0591465302007085
10.38	0.0591485780193674
10.39	0.059150614195356
10.4	0.0591526387930273
10.41	0.059154651876392
10.42	0.0591566535091202
10.43	0.0591586437545434
10.44	0.0591606226756559
10.45	0.0591625903351166
10.46	0.0591645467952506
10.47	0.0591664921180513
10.48	0.0591684263651814
10.49	0.0591703495979752
10.5	0.0591722618774397
10.51	0.0591741632642568
10.52	0.0591760538187843
10.53	0.0591779336010584
10.54	0.0591798026707944
10.55	0.0591816610873889
10.56	0.0591835089099212
10.57	0.0591853461971552
10.58	0.0591871730075404
10.59	0.059188989399214
10.6	0.0591907954300025
10.61	0.0591925911574229
10.62	0.0591943766386845
10.63	0.0591961519306904
10.64	0.0591979170900393
10.65	0.0591996721730266
10.66	0.0592014172356462
10.67	0.0592031523335922
10.68	0.0592048775222599
10.69	0.0592065928567479
10.7	0.0592082983918594
10.71	0.0592099941821034
10.72	0.0592116802816966
10.73	0.0592133567445647
10.74	0.0592150236243441
10.75	0.0592166809743829
10.76	0.0592183288477429
10.77	0.0592199672972008
10.78	0.0592215963752496
10.79	0.0592232161341001
10.8	0.0592248266256824
10.81	0.0592264279016476
10.82	0.0592280200133684
10.83	0.0592296030119415
10.84	0.0592311769481883
10.85	0.0592327418726568
10.86	0.0592342978356225
10.87	0.0592358448870903
10.88	0.0592373830767956
10.89	0.0592389124542056
10.9	0.0592404330685211
10.91	0.0592419449686773
10.92	0.0592434482033456
10.93	0.0592449428209347
10.94	0.0592464288695921
10.95	0.0592479063972053
10.96	0.0592493754514035
10.97	0.0592508360795582
10.98	0.0592522883287854
10.99	0.0592537322459462
11	0.0592551678776486
11.01	0.0592565952702484
11.02	0.059258014469851
11.03	0.059259425522312
11.04	0.0592608284732393
11.05	0.0592622233679936
11.06	0.0592636102516902
11.07	0.0592649891692002
11.08	0.0592663601651514
11.09	0.0592677232839301
11.1	0.0592690785696818
11.11	0.0592704260663129
11.12	0.0592717658174917
11.13	0.0592730978666497
11.14	0.0592744222569826
11.15	0.059275739031452
11.16	0.0592770482327862
11.17	0.0592783499034815
11.18	0.0592796440858035
11.19	0.0592809308217884
11.2	0.0592822101532437
11.21	0.0592834821217499
11.22	0.0592847467686615
11.23	0.0592860041351082
11.24	0.059287254261996
11.25	0.0592884971900082
11.26	0.059289732959607
11.27	0.0592909616110344
11.28	0.0592921831843133
11.29	0.0592933977192485
11.3	0.0592946052554283
11.31	0.0592958058322252
11.32	0.0592969994887972
11.33	0.0592981862640889
11.34	0.0592993661968326
11.35	0.0593005393255493
11.36	0.0593017056885502
11.37	0.0593028653239372
11.38	0.0593040182696044
11.39	0.0593051645632392
11.4	0.059306304242323
11.41	0.0593074373441328
11.42	0.0593085639057418
11.43	0.0593096839640208
11.44	0.0593107975556392
11.45	0.0593119047170657
11.46	0.0593130054845699
11.47	0.0593140998942229
11.48	0.0593151879818987
11.49	0.0593162697832749
11.5	0.0593173453338338
11.51	0.0593184146688638
11.52	0.0593194778234597
11.53	0.0593205348325245
11.54	0.0593215857307699
11.55	0.0593226305527173
11.56	0.0593236693326991
11.57	0.0593247021048596
11.58	0.0593257289031557
11.59	0.0593267497613583
11.6	0.0593277647130529
11.61	0.0593287737916409
11.62	0.0593297770303404
11.63	0.0593307744621872
11.64	0.0593317661200356
11.65	0.0593327520365598
11.66	0.0593337322442542
11.67	0.059334706775435
11.68	0.0593356756622407
11.69	0.0593366389366332
11.7	0.0593375966303986
11.71	0.0593385487751484
11.72	0.0593394954023203
11.73	0.0593404365431788
11.74	0.0593413722288167
11.75	0.0593423024901554
11.76	0.0593432273579464
11.77	0.0593441468627716
11.78	0.0593450610350448
11.79	0.0593459699050121
11.8	0.059346873502753
11.81	0.0593477718581812
11.82	0.0593486650010456
11.83	0.0593495529609311
11.84	0.0593504357672595
11.85	0.0593513134492902
11.86	0.0593521860361215
11.87	0.0593530535566908
11.88	0.0593539160397759
11.89	0.059354773513996
11.9	0.0593556260078119
11.91	0.0593564735495275
11.92	0.0593573161672904
11.93	0.0593581538890925
11.94	0.0593589867427711
11.95	0.0593598147560097
11.96	0.0593606379563387
11.97	0.0593614563711363
11.98	0.0593622700276294
11.99	0.0593630789528941
12	0.0593638831738567
12.01	0.0593646827172948
12.02	0.0593654776098373
12.03	0.0593662678779661
12.04	0.0593670535480162
12.05	0.0593678346461769
12.06	0.0593686111984923
12.07	0.0593693832308623
12.08	0.0593701507690431
12.09	0.0593709138386484
12.1	0.0593716724651496
12.11	0.0593724266738771
12.12	0.0593731764900205
12.13	0.05937392193863
12.14	0.0593746630446165
12.15	0.059375399832753
12.16	0.0593761323276745
12.17	0.0593768605538797
12.18	0.0593775845357309
12.19	0.0593783042974553
12.2	0.0593790198631454
12.21	0.0593797312567598
12.22	0.059380438502124
12.23	0.0593811416229311
12.24	0.0593818406427424
12.25	0.059382535584988
12.26	0.0593832264729681
12.27	0.0593839133298528
12.28	0.0593845961786836
12.29	0.0593852750423737
12.3	0.0593859499437086
12.31	0.059386620905347
12.32	0.0593872879498215
12.33	0.0593879510995392
12.34	0.0593886103767821
12.35	0.0593892658037085
12.36	0.0593899174023527
12.37	0.0593905651946266
12.38	0.0593912092023196
12.39	0.0593918494470998
12.4	0.0593924859505144
12.41	0.0593931187339903
12.42	0.0593937478188349
12.43	0.0593943732262368
12.44	0.0593949949772661
12.45	0.0593956130928755
12.46	0.0593962275939004
12.47	0.0593968385010601
12.48	0.0593974458349581
12.49	0.0593980496160827
12.5	0.0593986498648076
12.51	0.059399246601393
12.52	0.0593998398459854
12.53	0.059400429618619
12.54	0.0594010159392156
12.55	0.0594015988275859
12.56	0.0594021783034295
12.57	0.059402754386336
12.58	0.0594033270957852
12.59	0.0594038964511478
12.6	0.0594044624716862
12.61	0.0594050251765548
12.62	0.0594055845848009
12.63	0.0594061407153648
12.64	0.0594066935870809
12.65	0.059407243218678
12.66	0.0594077896287798
12.67	0.0594083328359058
12.68	0.0594088728584715
12.69	0.0594094097147892
12.7	0.0594099434230683
12.71	0.0594104740014163
12.72	0.0594110014678389
12.73	0.0594115258402408
12.74	0.0594120471364262
12.75	0.0594125653740993
12.76	0.0594130805708649
12.77	0.0594135927442289
12.78	0.0594141019115989
12.79	0.0594146080902847
12.8	0.0594151112974988
12.81	0.0594156115503568
12.82	0.0594161088658784
12.83	0.0594166032609874
12.84	0.0594170947525123
12.85	0.0594175833571872
12.86	0.059418069091652
12.87	0.0594185519724528
12.88	0.0594190320160427
12.89	0.0594195092387823
12.9	0.0594199836569398
12.91	0.0594204552866922
12.92	0.059420924144125
12.93	0.0594213902452333
12.94	0.059421853605922
12.95	0.0594223142420065
12.96	0.059422772169213
12.97	0.059423227403179
12.98	0.0594236799594539
12.99	0.0594241298534993
13	0.0594245771006899
13.01	0.0594250217163133
13.02	0.0594254637155712
13.03	0.0594259031135791
13.04	0.0594263399253677
13.05	0.0594267741658825
13.06	0.0594272058499847
13.07	0.0594276349924516
13.08	0.0594280616079771
13.09	0.059428485711172
13.1	0.0594289073165646
13.11	0.0594293264386011
13.12	0.0594297430916461
13.13	0.059430157289983
13.14	0.0594305690478144
13.15	0.0594309783792626
13.16	0.0594313852983701
13.17	0.0594317898190998
13.18	0.0594321919553358
13.19	0.0594325917208836
13.2	0.0594329891294705
13.21	0.0594333841947462
13.22	0.059433776930283
13.23	0.0594341673495764
13.24	0.0594345554660456
13.25	0.0594349412930336
13.26	0.059435324843808
13.27	0.059435706131561
13.28	0.0594360851694103
13.29	0.0594364619703991
13.3	0.0594368365474966
13.31	0.0594372089135987
13.32	0.0594375790815279
13.33	0.0594379470640342
13.34	0.0594383128737952
13.35	0.0594386765234165
13.36	0.0594390380254322
13.37	0.0594393973923054
13.38	0.0594397546364284
13.39	0.059440109770123
13.4	0.0594404628056411
13.41	0.0594408137551652
13.42	0.0594411626308084
13.43	0.0594415094446151
13.44	0.0594418542085612
13.45	0.0594421969345546
13.46	0.0594425376344355
13.47	0.0594428763199767
13.48	0.0594432130028842
13.49	0.0594435476947975
13.5	0.0594438804072897
13.51	0.0594442111518681
13.52	0.0594445399399748
13.53	0.0594448667829864
13.54	0.0594451916922151
13.55	0.0594455146789085
13.56	0.0594458357542502
13.57	0.0594461549293603
13.58	0.0594464722152953
13.59	0.059446787623049
13.6	0.0594471011635524
13.61	0.0594474128476743
13.62	0.0594477226862215
13.63	0.0594480306899393
13.64	0.0594483368695116
13.65	0.0594486412355617
13.66	0.059448943798652
13.67	0.0594492445692849
13.68	0.0594495435579027
13.69	0.0594498407748883
13.7	0.0594501362305653
13.71	0.0594504299351984
13.72	0.0594507218989936
13.73	0.059451012132099
13.74	0.0594513006446043
13.75	0.059451587446542
13.76	0.0594518725478871
13.77	0.0594521559585575
13.78	0.0594524376884148
13.79	0.059452717747264
13.8	0.0594529961448542
13.81	0.0594532728908786
13.82	0.0594535479949752
13.83	0.0594538214667269
13.84	0.0594540933156617
13.85	0.059454363551253
13.86	0.0594546321829205
13.87	0.0594548992200294
13.88	0.0594551646718917
13.89	0.0594554285477662
13.9	0.0594556908568583
13.91	0.0594559516083212
13.92	0.0594562108112554
13.93	0.0594564684747092
13.94	0.0594567246076795
13.95	0.0594569792191114
13.96	0.0594572323178987
13.97	0.0594574839128843
13.98	0.0594577340128607
13.99	0.0594579826265697
14	0.059458229762703
14.01	0.0594584754299027
14.02	0.0594587196367613
14.03	0.0594589623918218
14.04	0.0594592037035785
14.05	0.0594594435804769
14.06	0.0594596820309139
14.07	0.0594599190632384
14.08	0.0594601546857514
14.09	0.0594603889067061
14.1	0.0594606217343085
14.11	0.0594608531767175
14.12	0.0594610832420449
14.13	0.0594613119383563
14.14	0.0594615392736707
14.15	0.0594617652559612
14.16	0.059461989893155
14.17	0.0594622131931337
14.18	0.0594624351637338
14.19	0.0594626558127466
14.2	0.0594628751479187
14.21	0.0594630931769522
14.22	0.0594633099075048
14.23	0.0594635253471903
14.24	0.0594637395035785
14.25	0.0594639523841959
14.26	0.0594641639965257
14.27	0.0594643743480077
14.28	0.0594645834460394
14.29	0.0594647912979753
14.3	0.0594649979111277
14.31	0.059465203292767
14.32	0.0594654074501214
14.33	0.0594656103903778
14.34	0.0594658121206815
14.35	0.0594660126481367
14.36	0.0594662119798066
14.37	0.0594664101227139
14.38	0.0594666070838407
14.39	0.0594668028701288
14.4	0.0594669974884801
14.41	0.0594671909457567
14.42	0.0594673832487812
14.43	0.0594675744043365
14.44	0.0594677644191669
14.45	0.0594679532999774
14.46	0.0594681410534346
14.47	0.0594683276861663
14.48	0.0594685132047625
14.49	0.0594686976157747
14.5	0.059468880925717
14.51	0.0594690631410656
14.52	0.0594692442682595
14.53	0.0594694243137003
14.54	0.0594696032837529
14.55	0.0594697811847452
14.56	0.0594699580229688
14.57	0.0594701338046786
14.58	0.0594703085360936
14.59	0.059470482223397
14.6	0.0594706548727358
14.61	0.059470826490222
14.62	0.0594709970819318
14.63	0.0594711666539067
14.64	0.0594713352121528
14.65	0.0594715027626418
14.66	0.0594716693113108
14.67	0.0594718348640625
14.68	0.0594719994267655
14.69	0.0594721630052542
14.7	0.0594723256053296
14.71	0.0594724872327589
14.72	0.0594726478932761
14.73	0.0594728075925816
14.74	0.0594729663363433
14.75	0.0594731241301958
14.76	0.0594732809797416
14.77	0.0594734368905502
14.78	0.0594735918681591
14.79	0.0594737459180738
14.8	0.0594738990457677
14.81	0.0594740512566825
14.82	0.0594742025562286
14.83	0.0594743529497847
14.84	0.0594745024426985
14.85	0.0594746510402867
14.86	0.059474798747835
14.87	0.0594749455705987
14.88	0.0594750915138023
14.89	0.0594752365826403
14.9	0.0594753807822769
14.91	0.0594755241178463
14.92	0.059475666594453
14.93	0.0594758082171717
14.94	0.0594759489910479
14.95	0.0594760889210976
14.96	0.0594762280123076
14.97	0.0594763662696361
14.98	0.0594765036980121
14.99	0.0594766403023362
15	0.0594767760874804
15.01	0.0594769110582885
15.02	0.059477045219576
15.03	0.0594771785761307
15.04	0.0594773111327122
15.05	0.0594774428940527
15.06	0.0594775738648568
15.07	0.0594777040498016
15.08	0.0594778334535373
15.09	0.0594779620806868
15.1	0.0594780899358461
15.11	0.0594782170235848
15.12	0.0594783433484454
15.13	0.0594784689149443
15.14	0.0594785937275716
15.15	0.0594787177907911
15.16	0.0594788411090408
15.17	0.0594789636867328
15.18	0.0594790855282533
15.19	0.0594792066379634
15.2	0.0594793270201983
15.21	0.0594794466792682
15.22	0.0594795656194583
15.23	0.0594796838450287
15.24	0.0594798013602145
15.25	0.0594799181692264
15.26	0.0594800342762505
15.27	0.0594801496854483
15.28	0.0594802644009573
15.29	0.0594803784268907
15.3	0.0594804917673378
15.31	0.059480604426364
15.32	0.059480716408011
15.33	0.0594808277162969
15.34	0.0594809383552164
15.35	0.0594810483287409
15.36	0.0594811576408185
15.37	0.0594812662953744
15.38	0.0594813742963109
15.39	0.0594814816475073
15.4	0.0594815883528206
15.41	0.0594816944160849
15.42	0.0594817998411122
15.43	0.0594819046316921
15.44	0.0594820087915921
15.45	0.0594821123245576
15.46	0.0594822152343122
15.47	0.0594823175245578
15.48	0.0594824191989745
15.49	0.0594825202612212
15.5	0.0594826207149349
15.51	0.0594827205637318
15.52	0.0594828198112068
15.53	0.0594829184609338
15.54	0.0594830165164656
15.55	0.0594831139813345
15.56	0.059483210859052
15.57	0.0594833071531091
15.58	0.0594834028669763
15.59	0.0594834980041039
15.6	0.0594835925679219
15.61	0.0594836865618402
15.62	0.059483779989249
15.63	0.0594838728535184
15.64	0.0594839651579987
15.65	0.0594840569060208
15.66	0.059484148100896
15.67	0.0594842387459162
15.68	0.059484328844354
15.69	0.0594844183994629
15.7	0.0594845074144773
15.71	0.0594845958926125
15.72	0.0594846838370652
15.73	0.0594847712510133
15.74	0.0594848581376159
15.75	0.0594849445000137
15.76	0.0594850303413291
15.77	0.059485115664666
15.78	0.0594852004731102
15.79	0.0594852847697294
15.8	0.0594853685575731
15.81	0.0594854518396733
15.82	0.059485534619044
15.83	0.0594856168986813
15.84	0.0594856986815642
15.85	0.0594857799706537
15.86	0.0594858607688938
15.87	0.0594859410792111
15.88	0.0594860209045149
15.89	0.0594861002476976
15.9	0.0594861791116344
15.91	0.0594862574991839
15.92	0.0594863354131877
15.93	0.0594864128564707
15.94	0.0594864898318413
15.95	0.0594865663420914
15.96	0.0594866423899964
15.97	0.0594867179783154
15.98	0.0594867931097914
15.99	0.0594868677871511
16	0.0594869420131054
16.01	0.059487015790349
16.02	0.059487089121561
16.03	0.0594871620094045
16.04	0.0594872344565272
16.05	0.059487306465561
16.06	0.0594873780391224
16.07	0.0594874491798125
16.08	0.0594875198902171
16.09	0.0594875901729069
16.1	0.0594876600304372
16.11	0.0594877294653486
16.12	0.0594877984801664
16.13	0.0594878670774012
16.14	0.0594879352595488
16.15	0.0594880030290904
16.16	0.0594880703884925
16.17	0.059488137340207
16.18	0.0594882038866714
16.19	0.059488270030309
16.2	0.0594883357735286
16.21	0.0594884011187249
16.22	0.0594884660682785
16.23	0.0594885306245559
16.24	0.0594885947899098
16.25	0.0594886585666789
16.26	0.0594887219571881
16.27	0.0594887849637487
16.28	0.0594888475886582
16.29	0.0594889098342008
16.3	0.059488971702647
16.31	0.059489033196254
16.32	0.0594890943172657
16.33	0.0594891550679127
16.34	0.0594892154504126
16.35	0.0594892754669696
16.36	0.0594893351197752
16.37	0.0594893944110078
16.38	0.059489453342833
16.39	0.0594895119174036
16.4	0.0594895701368598
16.41	0.0594896280033288
16.42	0.0594896855189257
16.43	0.0594897426857528
16.44	0.0594897995059
16.45	0.0594898559814452
16.46	0.0594899121144535
16.47	0.0594899679069781
16.48	0.0594900233610602
16.49	0.0594900784787285
16.5	0.0594901332620001
16.51	0.0594901877128801
16.52	0.0594902418333616
16.53	0.059490295625426
16.54	0.059490349091043
16.55	0.0594904022321707
16.56	0.0594904550507554
16.57	0.0594905075487323
16.58	0.0594905597280248
16.59	0.0594906115905449
16.6	0.0594906631381935
16.61	0.0594907143728602
16.62	0.0594907652964234
16.63	0.0594908159107503
16.64	0.0594908662176971
16.65	0.0594909162191091
16.66	0.0594909659168205
16.67	0.0594910153126548
16.68	0.0594910644084246
16.69	0.0594911132059319
16.7	0.0594911617069678
16.71	0.0594912099133131
16.72	0.0594912578267377
16.73	0.0594913054490013
16.74	0.0594913527818531
16.75	0.0594913998270318
16.76	0.0594914465862659
16.77	0.0594914930612737
16.78	0.0594915392537633
16.79	0.0594915851654326
16.8	0.0594916307979695
16.81	0.0594916761530518
16.82	0.0594917212323475
16.83	0.0594917660375146
16.84	0.0594918105702013
16.85	0.059491854832046
16.86	0.0594918988246774
16.87	0.0594919425497146
16.88	0.059491986008767
16.89	0.0594920292034344
16.9	0.0594920721353073


==> figuresAndData/stepResponseForIllustratingGrazing+0pt3+7+1over+10+6+11+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   9.4663309e-32
   2.0095091e-04   6.0422970e-06
   1.2057055e-03   3.6666785e-05
   6.2294784e-03   2.0010351e-04
   3.1348343e-02   1.2737784e-03
   6.0268320e-02   3.0338716e-03
   8.9256933e-02   5.3524122e-03
   1.1833131e-01   8.2258721e-03
   1.4749374e-01   1.1649634e-02
   1.7674685e-01   1.5618797e-02
   2.0609358e-01   2.0128193e-02
   2.3553714e-01   2.5172408e-02
   2.6508109e-01   3.0745811e-02
   2.9472931e-01   3.6842567e-02
   3.2448603e-01   4.3456669e-02
   3.5435588e-01   5.0581956e-02
   3.8434388e-01   5.8212141e-02
   4.1445547e-01   6.6340832e-02
   4.4469658e-01   7.4961558e-02
   4.7507362e-01   8.4067800e-02
   5.0559355e-01   9.3653014e-02
   5.3626393e-01   1.0371066e-01
   5.6709297e-01   1.1423426e-01
   5.9808958e-01   1.2521738e-01
   6.2926348e-01   1.3665372e-01
   6.6062530e-01   1.4853715e-01
   6.9218662e-01   1.6086173e-01
   7.2396018e-01   1.7362182e-01
   7.5595999e-01   1.8681208e-01
   7.8820152e-01   2.0042764e-01
   8.2153924e-01   2.1482968e-01
   8.5617862e-01   2.3012021e-01
   8.9218940e-01   2.4634347e-01
   9.2965272e-01   2.6354711e-01
   9.6866183e-01   2.8178224e-01
   1.0093254e+00   3.0110439e-01
   1.0517722e+00   3.2157507e-01
   1.0961576e+00   3.4326414e-01
   1.1426736e+00   3.6625344e-01
   1.1915637e+00   3.9064276e-01
   1.2425649e+00   4.1626602e-01
   1.2944432e+00   4.4244806e-01
   1.3471975e+00   4.6912057e-01
   1.4008317e+00   4.9621195e-01
   1.4553532e+00   5.2364718e-01
   1.5107740e+00   5.5134816e-01
   1.5662742e+00   5.7882224e-01
   1.6218317e+00   6.0598182e-01
   1.6775327e+00   6.3279435e-01
   1.7334655e+00   6.5922787e-01
   1.7897232e+00   6.8525129e-01
   1.8464067e+00   7.1083464e-01
   1.9036284e+00   7.3594936e-01
   1.9623507e+00   7.6091698e-01
   2.0211899e+00   7.8505637e-01
   2.0793024e+00   8.0798091e-01
   2.1367937e+00   8.2971623e-01
   2.1937698e+00   8.5028831e-01
   2.2503231e+00   8.6971784e-01
   2.3065360e+00   8.8802152e-01
   2.3624832e+00   9.0521313e-01
   2.4182343e+00   9.2130411e-01
   2.4738547e+00   9.3630413e-01
   2.5294075e+00   9.5022139e-01
   2.5849545e+00   9.6306285e-01
   2.6405574e+00   9.7483439e-01
   2.6962789e+00   9.8554089e-01
   2.7521837e+00   9.9518618e-01
   2.8083401e+00   1.0037731e+00
   2.8648214e+00   1.0113031e+00
   2.9217076e+00   1.0177765e+00
   2.9790880e+00   1.0231916e+00
   3.0377850e+00   1.0275918e+00
   3.0980202e+00   1.0309335e+00
   3.1598800e+00   1.0331576e+00
   3.2217920e+00   1.0341926e+00
   3.2829048e+00   1.0340832e+00
   3.3433549e+00   1.0329090e+00
   3.4032734e+00   1.0307400e+00
   3.4627734e+00   1.0276386e+00
   3.5219547e+00   1.0236612e+00
   3.5809081e+00   1.0188593e+00
   3.6397178e+00   1.0132807e+00
   3.6984644e+00   1.0069695e+00
   3.7572262e+00   9.9996723e-01
   3.8160814e+00   9.9231274e-01
   3.8751098e+00   9.8404251e-01
   3.9343945e+00   9.7519081e-01
   3.9940246e+00   9.6578968e-01
   4.0540967e+00   9.5586885e-01
   4.1147194e+00   9.4545553e-01
   4.1760166e+00   9.3457398e-01
   4.2381342e+00   9.2324487e-01
   4.3012486e+00   9.1148416e-01
   4.3654003e+00   8.9933560e-01
   4.4286899e+00   8.8722003e-01
   4.4912563e+00   8.7517457e-01
   4.5532506e+00   8.6322777e-01
   4.6148019e+00   8.5140752e-01
   4.6760235e+00   8.3974106e-01
   4.7370178e+00   8.2825484e-01
   4.7978799e+00   8.1697455e-01
   4.8587006e+00   8.0592512e-01
   4.9195686e+00   7.9513083e-01
   4.9805732e+00   7.8461535e-01
   5.0418061e+00   7.7440182e-01
   5.1033641e+00   7.6451301e-01
   5.1653520e+00   7.5497140e-01
   5.2278860e+00   7.4579930e-01
   5.2910983e+00   7.3701910e-01
   5.3551440e+00   7.2865340e-01
   5.4195469e+00   7.2080315e-01
   5.4828908e+00   7.1365214e-01
   5.5453547e+00   7.0717078e-01
   5.6071144e+00   7.0133246e-01
   5.6683152e+00   6.9611617e-01
   5.7290811e+00   6.9150492e-01
   5.7895210e+00   6.8748465e-01
   5.8497335e+00   6.8404352e-01
   5.9098100e+00   6.8117142e-01
   5.9698377e+00   6.7885972e-01
   6.0299019e+00   6.7710101e-01
   6.0900879e+00   6.7588905e-01
   6.1504833e+00   6.7521869e-01
   6.2111802e+00   6.7508597e-01
   6.2722775e+00   6.7548823e-01
   6.3338847e+00   6.7642431e-01
   6.3961254e+00   6.7789494e-01
   6.4591434e+00   6.7990325e-01
   6.5231109e+00   6.8245564e-01
   6.5877808e+00   6.8553934e-01
   6.6515105e+00   6.8904920e-01
   6.7144559e+00   6.9295029e-01
   6.7767782e+00   6.9721335e-01
   6.8386136e+00   7.0181206e-01
   6.9000805e+00   7.0672242e-01
   6.9612849e+00   7.1192229e-01
   7.0223241e+00   7.1739116e-01
   7.0832906e+00   7.2310987e-01
   7.1442738e+00   7.2906052e-01
   7.2053630e+00   7.3522633e-01
   7.2666490e+00   7.4159167e-01
   7.3282272e+00   7.4814196e-01
   7.3901997e+00   7.5486380e-01
   7.4526788e+00   7.6174507e-01
   7.5157915e+00   7.6877510e-01
   7.5796848e+00   7.7594506e-01
   7.6445347e+00   7.8324845e-01
   7.7083740e+00   7.9043638e-01
   7.7712639e+00   7.9749029e-01
   7.8333917e+00   8.0440862e-01
   7.8949127e+00   8.1118830e-01
   7.9559579e+00   8.1782511e-01
   8.0166414e+00   8.2431412e-01
   8.0770651e+00   8.3065002e-01
   8.1373232e+00   8.3682726e-01
   8.1975046e+00   8.4284018e-01
   8.2576954e+00   8.4868309e-01
   8.3179814e+00   8.5435034e-01
   8.3784497e+00   8.5983631e-01
   8.4391915e+00   8.6513544e-01
   8.5003038e+00   8.7024224e-01
   8.5618932e+00   8.7515130e-01
   8.6240794e+00   8.7985725e-01
   8.6870003e+00   8.8435477e-01
   8.7508194e+00   8.8863857e-01
   8.8157371e+00   8.9270340e-01
   8.8798812e+00   8.9642570e-01
   8.9431881e+00   8.9981007e-01
   9.0058250e+00   9.0287435e-01
   9.0679356e+00   9.0563351e-01
   9.1296435e+00   9.0810021e-01
   9.1910584e+00   9.1028540e-01
   9.2522807e+00   9.1219875e-01
   9.3134043e+00   9.1384886e-01
   9.3745201e+00   9.1524352e-01
   9.4357175e+00   9.1638981e-01
   9.4970876e+00   9.1729419e-01
   9.5587248e+00   9.1796254e-01
   9.6207298e+00   9.1840019e-01
   9.6832125e+00   9.1861192e-01
   9.7462963e+00   9.1860184e-01
   9.8101234e+00   9.1837334e-01
   9.8748622e+00   9.1792886e-01
   9.9391268e+00   9.1728789e-01
   1.0002395e+01   9.1647464e-01
   1.0064853e+01   9.1550656e-01
   1.0126665e+01   9.1439881e-01
   1.0187967e+01   9.1316492e-01
   1.0248879e+01   9.1181719e-01
   1.0309506e+01   9.1036692e-01
   1.0369943e+01   9.0882461e-01
   1.0430283e+01   9.0720009e-01
   1.0490612e+01   9.0550263e-01
   1.0551016e+01   9.0374100e-01
   1.0611583e+01   9.0192356e-01
   1.0672403e+01   9.0005827e-01
   1.0733572e+01   8.9815278e-01
   1.0795196e+01   8.9621439e-01
   1.0857391e+01   8.9425010e-01
   1.0920292e+01   8.9226658e-01
   1.0984057e+01   8.9027016e-01
   1.1048878e+01   8.8826671e-01
   1.1113380e+01   8.8631011e-01
   1.1177010e+01   8.8442621e-01
   1.1239932e+01   8.8261766e-01
   1.1302296e+01   8.8088699e-01
   1.1364232e+01   8.7923692e-01
   1.1425851e+01   8.7767027e-01
   1.1487257e+01   8.7618996e-01
   1.1548546e+01   8.7479889e-01
   1.1609809e+01   8.7350003e-01
   1.1671136e+01   8.7229634e-01
   1.1732620e+01   8.7119085e-01
   1.1794353e+01   8.7018667e-01
   1.1856437e+01   8.6928700e-01
   1.1918979e+01   8.6849522e-01
   1.1982103e+01   8.6781494e-01
   1.2045946e+01   8.6725012e-01
   1.2110673e+01   8.6680523e-01
   1.2175287e+01   8.6649002e-01
   1.2238870e+01   8.6630563e-01
   1.2301607e+01   8.6624551e-01
   1.2363669e+01   8.6630413e-01
   1.2425198e+01   8.6647681e-01
   1.2486317e+01   8.6675950e-01
   1.2547132e+01   8.6714864e-01
   1.2607744e+01   8.6764105e-01
   1.2668243e+01   8.6823388e-01
   1.2728717e+01   8.6892457e-01
   1.2789255e+01   8.6971083e-01
   1.2849943e+01   8.7059064e-01
   1.2910872e+01   8.7156224e-01
   1.2972138e+01   8.7262418e-01
   1.3033845e+01   8.7377534e-01
   1.3096110e+01   8.7501503e-01
   1.3159064e+01   8.7634307e-01
   1.3222865e+01   8.7775995e-01
   1.3287699e+01   8.7926710e-01
   1.3352481e+01   8.8083465e-01
   1.3416367e+01   8.8243477e-01
   1.3479523e+01   8.8406356e-01
   1.3542101e+01   8.8571778e-01
   1.3604233e+01   8.8739427e-01
   1.3666036e+01   8.8908999e-01
   1.3727613e+01   8.9080202e-01
   1.3789062e+01   8.9252760e-01
   1.3850474e+01   8.9426407e-01
   1.3911943e+01   8.9600893e-01
   1.3973559e+01   8.9775982e-01
   1.4035416e+01   8.9951454e-01
   1.4097615e+01   9.0127106e-01
   1.4160264e+01   9.0302754e-01
   1.4223485e+01   9.0478240e-01
   1.4287416e+01   9.0653433e-01
   1.4352220e+01   9.0828241e-01
   1.4417089e+01   9.0999989e-01
   1.4480907e+01   9.1165394e-01
   1.4543860e+01   9.1324735e-01
   1.4606122e+01   9.1478275e-01
   1.4667839e+01   9.1626204e-01
   1.4729135e+01   9.1768663e-01
   1.4790119e+01   9.1905758e-01
   1.4850891e+01   9.2037573e-01
   1.4911544e+01   9.2164171e-01
   1.4972168e+01   9.2285603e-01
   1.5032849e+01   9.2401911e-01
   1.5093677e+01   9.2513131e-01
   1.5154741e+01   9.2619293e-01
   1.5216139e+01   9.2720422e-01
   1.5277975e+01   9.2816544e-01
   1.5340365e+01   9.2907681e-01
   1.5403442e+01   9.2993854e-01
   1.5467362e+01   9.3075084e-01
   1.5532312e+01   9.3151395e-01
   1.5597291e+01   9.3221531e-01
   1.5661364e+01   9.3284710e-01
   1.5724697e+01   9.3341439e-01
   1.5787445e+01   9.3392168e-01
   1.5849742e+01   9.3437285e-01
   1.5911705e+01   9.3477131e-01
   1.5973438e+01   9.3512012e-01
   1.6035041e+01   9.3542207e-01
   1.6096606e+01   9.3567971e-01
   1.6158225e+01   9.3589546e-01
   1.6219991e+01   9.3607153e-01
   1.6281999e+01   9.3621008e-01
   1.6344350e+01   9.3631311e-01
   1.6407152e+01   9.3638255e-01
   1.6470528e+01   9.3642027e-01
   1.6534618e+01   9.3642803e-01
   1.6599585e+01   9.3640754e-01
   1.6664609e+01   9.3636133e-01
   1.6728578e+01   9.3629360e-01
   1.6791679e+01   9.3620786e-01
   1.6854088e+01   9.3610716e-01
   1.6915950e+01   9.3599424e-01
   1.6977391e+01   9.3587159e-01
   1.7038521e+01   9.3574148e-01
   1.7099440e+01   9.3560606e-01
   1.7160242e+01   9.3546732e-01
   1.7221016e+01   9.3532719e-01
   1.7281851e+01   9.3518750e-01
   1.7342836e+01   9.3505002e-01
   1.7404062e+01   9.3491649e-01
   1.7465627e+01   9.3478862e-01
   1.7527636e+01   9.3466811e-01
   1.7590207e+01   9.3455668e-01
   1.7653475e+01   9.3445611e-01
   1.7717598e+01   9.3436822e-01
   1.7782766e+01   9.3429498e-01
   1.7847855e+01   9.3423950e-01
   1.7912041e+01   9.3420339e-01
   1.7975493e+01   9.3418701e-01
   1.8038366e+01   9.3419070e-01
   1.8100794e+01   9.3421485e-01
   1.8162892e+01   9.3425982e-01
   1.8224767e+01   9.3432601e-01
   1.8286516e+01   9.3441381e-01
   1.8348235e+01   9.3452365e-01
   1.8410015e+01   9.3465596e-01
   1.8471949e+01   9.3481121e-01
   1.8534134e+01   9.3498992e-01
   1.8596672e+01   9.3519266e-01
   1.8659674e+01   9.3542011e-01
   1.8723264e+01   9.3567303e-01
   1.8787584e+01   9.3595236e-01
   1.8852803e+01   9.3625925e-01
   1.8917880e+01   9.3658865e-01
   1.8981915e+01   9.3693470e-01
   1.9045096e+01   9.3729675e-01
   1.9107597e+01   9.3767430e-01
   1.9169563e+01   9.3806687e-01
   1.9231118e+01   9.3847399e-01
   1.9292372e+01   9.3889523e-01
   1.9353424e+01   9.3933017e-01
   1.9414369e+01   9.3977845e-01
   1.9475296e+01   9.4023971e-01
   1.9536295e+01   9.4071367e-01
   1.9597455e+01   9.4120007e-01
   1.9658870e+01   9.4169870e-01
   1.9720638e+01   9.4220946e-01
   1.9782867e+01   9.4273230e-01
   1.9845677e+01   9.4326729e-01
   1.9909207e+01   9.4381466e-01
   1.9973619e+01   9.4437483e-01
   2.0039113e+01   9.4494848e-01
   2.0104226e+01   9.4552161e-01
   2.0168454e+01   9.4608849e-01
   2.0231969e+01   9.4664941e-01
   2.0294923e+01   9.4720463e-01
   2.0357447e+01   9.4775427e-01
   2.0419658e+01   9.4829841e-01
   2.0481660e+01   9.4883705e-01
   2.0543551e+01   9.4937018e-01
   2.0605426e+01   9.4989777e-01
   2.0667379e+01   9.5041980e-01
   2.0729502e+01   9.5093623e-01
   2.0791894e+01   9.5144708e-01
   2.0854659e+01   9.5195237e-01
   2.0917910e+01   9.5245218e-01
   2.0981777e+01   9.5294663e-01
   2.1046404e+01   9.5343595e-01
   2.1111969e+01   9.5392046e-01
   2.1177002e+01   9.5438871e-01
   2.1241019e+01   9.5483724e-01
   2.1304215e+01   9.5526759e-01
   2.1366758e+01   9.5568106e-01
   2.1428787e+01   9.5607870e-01
   2.1490427e+01   9.5646141e-01
   2.1551784e+01   9.5682995e-01
   2.1612958e+01   9.5718498e-01
   2.1674043e+01   9.5752711e-01
   2.1735129e+01   9.5785690e-01
   2.1796306e+01   9.5817487e-01
   2.1857664e+01   9.5848149e-01
   2.1919298e+01   9.5877727e-01
   2.1981310e+01   9.5906267e-01
   2.2043811e+01   9.5933817e-01
   2.2106925e+01   9.5960427e-01
   2.2170796e+01   9.5986149e-01
   2.2235596e+01   9.6011040e-01
   2.2301535e+01   9.6035165e-01
   2.2366589e+01   9.6057821e-01
   2.2430792e+01   9.6079110e-01
   2.2494316e+01   9.6099175e-01
   2.2557310e+01   9.6118139e-01
   2.2619902e+01   9.6136109e-01
   2.2682206e+01   9.6153180e-01
   2.2744325e+01   9.6169441e-01
   2.2806356e+01   9.6184972e-01
   2.2868396e+01   9.6199850e-01
   2.2930536e+01   9.6214145e-01
   2.2992874e+01   9.6227929e-01
   2.3055508e+01   9.6241269e-01
   2.3118547e+01   9.6254234e-01
   2.3182107e+01   9.6266892e-01
   2.3246322e+01   9.6279313e-01
   2.3311347e+01   9.6291571e-01
   2.3377368e+01   9.6303747e-01
   2.3442263e+01   9.6315504e-01
   2.3506187e+01   9.6326934e-01
   2.3569336e+01   9.6338126e-01
   2.3631872e+01   9.6349158e-01
   2.3693930e+01   9.6360098e-01
   2.3755628e+01   9.6371006e-01
   2.3817073e+01   9.6381939e-01
   2.3878363e+01   9.6392949e-01
   2.3939590e+01   9.6404084e-01
   2.4000845e+01   9.6415393e-01
   2.4062219e+01   9.6426922e-01
   2.4123805e+01   9.6438717e-01
   2.4185698e+01   9.6450825e-01
   2.4248005e+01   9.6463295e-01
   2.4310840e+01   9.6476178e-01
   2.4374335e+01   9.6489530e-01
   2.4438643e+01   9.6503411e-01
   2.4503947e+01   9.6517895e-01
   2.4569829e+01   9.6532915e-01
   2.4634747e+01   9.6548127e-01
   2.4698867e+01   9.6563562e-01
   2.4762358e+01   9.6579251e-01
   2.4825361e+01   9.6595222e-01
   2.4887999e+01   9.6611499e-01
   2.4950383e+01   9.6628101e-01
   2.5012616e+01   9.6645050e-01
   2.5074793e+01   9.6662364e-01
   2.5137011e+01   9.6680063e-01
   2.5199363e+01   9.6698165e-01
   2.5261948e+01   9.6716691e-01
   2.5324868e+01   9.6735666e-01
   2.5388234e+01   9.6755113e-01
   2.5452170e+01   9.6775065e-01
   2.5516817e+01   9.6795556e-01
   2.5582342e+01   9.6816631e-01
   2.5648108e+01   9.6838073e-01
   2.5712785e+01   9.6859420e-01
   2.5776563e+01   9.6880700e-01
   2.5839625e+01   9.6901945e-01
   2.5902123e+01   9.6923177e-01
   2.5964187e+01   9.6944414e-01
   2.6025930e+01   9.6965671e-01
   2.6087457e+01   9.6986960e-01
   2.6148864e+01   9.7008292e-01
   2.6210243e+01   9.7029677e-01
   2.6271686e+01   9.7051125e-01
   2.6333283e+01   9.7072647e-01
   2.6395130e+01   9.7094253e-01
   2.6457327e+01   9.7115959e-01
   2.6519983e+01   9.7137780e-01
   2.6583221e+01   9.7159735e-01
   2.6647180e+01   9.7181848e-01
   2.6712026e+01   9.7204153e-01
   2.6777959e+01   9.7226690e-01
   2.6843589e+01   9.7248960e-01
   2.6908318e+01   9.7270744e-01
   2.6972318e+01   9.7292088e-01
   2.7035747e+01   9.7313035e-01
   2.7098739e+01   9.7333617e-01
   2.7161413e+01   9.7353864e-01
   2.7223875e+01   9.7373799e-01
   2.7286227e+01   9.7393445e-01
   2.7348564e+01   9.7412821e-01
   2.7410982e+01   9.7431948e-01
   2.7473578e+01   9.7450844e-01
   2.7536450e+01   9.7469529e-01
   2.7599708e+01   9.7488022e-01
   2.7663466e+01   9.7506346e-01
   2.7727857e+01   9.7524524e-01
   2.7793034e+01   9.7542586e-01
   2.7859177e+01   9.7560565e-01
   2.7924592e+01   9.7577997e-01
   2.7988995e+01   9.7594819e-01
   2.8052583e+01   9.7611098e-01
   2.8115525e+01   9.7626891e-01
   2.8177962e+01   9.7642244e-01
   2.8240018e+01   9.7657198e-01
   2.8301801e+01   9.7671787e-01
   2.8363412e+01   9.7686043e-01
   2.8424947e+01   9.7699996e-01
   2.8486497e+01   9.7713673e-01
   2.8548154e+01   9.7727100e-01
   2.8610011e+01   9.7740303e-01
   2.8672167e+01   9.7753308e-01
   2.8734727e+01   9.7766140e-01
   2.8797805e+01   9.7778826e-01
   2.8861534e+01   9.7791397e-01
   2.8926065e+01   9.7803884e-01
   2.8991581e+01   9.7816323e-01
   2.9057894e+01   9.7828682e-01
   2.9123217e+01   9.7840642e-01
   2.9187718e+01   9.7852253e-01
   2.9251570e+01   9.7863565e-01
   2.9314919e+01   9.7874621e-01
   2.9377890e+01   9.7885458e-01
   2.9440598e+01   9.7896108e-01
   2.9503145e+01   9.7906602e-01
   2.9565632e+01   9.7916968e-01
   2.9628154e+01   9.7927233e-01
   2.9690808e+01   9.7937422e-01
   2.9753691e+01   9.7947560e-01
   2.9816909e+01   9.7957675e-01
   2.9880574e+01   9.7967792e-01
   2.9944810e+01   9.7977940e-01
   3.0000000e+01   9.7986617e-01


==> figuresAndData/stepResponseKalleMultipleSwitches.csv <==
0	0
0.01	1.64496791777851e-07
0.02	1.29882896636421e-06
0.03	4.32639459941842e-06
0.04	1.01213521531467e-05
0.05	1.95101478126024e-05
0.06	3.32730064416457e-05
0.07	5.21453868960847e-05
0.08	7.68194024181218e-05
0.09	0.000107945206823057
0.1	0.00014613234717625
0.11	0.000191951083645612
0.12	0.000245933677202369
0.13	0.000308575645830548
0.14	0.000380336989893517
0.15	0.000461643387294028
0.16	0.000552887359052505
0.17	0.000654429405916835
0.18	0.0007665991166056
0.19	0.000889696248275587
0.2	0.00102399177979349
0.21	0.00116972893838097
0.22	0.00132712420019171
0.23	0.00149636826536866
0.24	0.00167762700811956
0.25	0.00187104240233877
0.26	0.00207673342329353
0.27	0.00229479692588307
0.28	0.00252530849996973
0.29	0.00276832330327146
0.3	0.00302387687229623
0.31	0.00329198591178967
0.32	0.00357264906315852
0.33	0.00386584765232344
0.34	0.00417154641744656
0.35	0.00448969421697044
0.36	0.00482022471839675
0.37	0.00516305706822527
0.38	0.00551809654346524
0.39	0.00588523518512368
0.4	0.00626435241406728
0.41	0.00665531562964706
0.42	0.0070579807914675
0.43	0.00747219298467429
0.44	0.00789778696912805
0.45	0.00833458771282393
0.46	0.00878241090991023
0.47	0.00924106348365227
0.48	0.00971034407468115
0.49	0.0101900435148602
0.5	0.0106799452870958
0.51	0.0111798259714126
0.52	0.0116894556776066
0.53	0.0122085984647848
0.54	0.012737012748092
0.55	0.0132744516929211
0.56	0.0138206635968967
0.57	0.0143753922599164
0.58	0.0149383773425279
0.59	0.0155093547129155
0.6	0.0160880567827634
0.61	0.0166742128322581
0.62	0.0172675493244871
0.63	0.0178677902094859
0.64	0.0184746572181798
0.65	0.0190878701464637
0.66	0.0197071471296548
0.67	0.0203322049075531
0.68	0.0209627590803351
0.69	0.0215985243555055
0.7	0.0222392147861241
0.71	0.0228845440005225
0.72	0.0235342254237209
0.73	0.0241879724907485
0.74	0.0248454988520714
0.75	0.0255065185713231
0.76	0.0261707463155307
0.77	0.0268378975380276
0.78	0.0275076886542354
0.79	0.028179837210498
0.8	0.0288540620461456
0.81	0.0295300834489605
0.82	0.0302076233042177
0.83	0.0308864052374643
0.84	0.0315661547512027
0.85	0.0322465993556367
0.86	0.0329274686936365
0.87	0.0336084946600766
0.88	0.0342894115156949
0.89	0.0349699559956218
0.9	0.0356498674127204
0.91	0.0363288877558803
0.92	0.0370067617834007
0.93	0.0376832371115988
0.94	0.0383580642987742
0.95	0.0390309969246578
0.96	0.0397017916654721
0.97	0.0403702083647252
0.98	0.0410360100998598
0.99	0.0416989632448738
1	0.0423588375290295
1.01	0.0430154060917632
1.02	0.0436684455339051
1.03	0.0443177359653179
1.04	0.0449630610490601
1.05	0.045604208042176
1.06	0.0462409678332128
1.07	0.0468731349765659
1.08	0.0475005077237455
1.09	0.0481228880516602
1.1	0.0487400816880105
1.11	0.0493518981338801
1.12	0.0499581506836138
1.13	0.0505586564420687
1.14	0.0511532363393211
1.15	0.051741715142912
1.16	0.0523239214677104
1.17	0.0528996877834742
1.18	0.0534688504201832
1.19	0.0540312495712196
1.2	0.0545867292944691
1.21	0.0551351375114136
1.22	0.055676326004284
1.23	0.0562101504113427
1.24	0.0567364702203598
1.25	0.0572551487603497
1.26	0.0577660531916291
1.27	0.0582690544942599
1.28	0.0587640274549351
1.29	0.0592508506523679
1.3	0.0597294064412397
1.31	0.060199580934764
1.32	0.0606612639859195
1.33	0.0611143491674059
1.34	0.0615587337503739
1.35	0.0619943186819804
1.36	0.0624210085618162
1.37	0.0628387116172569
1.38	0.0632473396777806
1.39	0.0636468081483003
1.4	0.064037035981554
1.41	0.0644179456495954
1.42	0.0647894631144292
1.43	0.0651515177978288
1.44	0.065504042550379
1.45	0.0658469736197817
1.46	0.0661802506184611
1.47	0.0665038164905073
1.48	0.0668176174779925
1.49	0.0671216030866952
1.5	0.0674157260512666
1.51	0.0676999422998709
1.52	0.0679742109183336
1.53	0.0682384941138268
1.54	0.0684927571781236
1.55	0.0687369684504491
1.56	0.0689710992799595
1.57	0.0691951239878733
1.58	0.0694090198292855
1.59	0.0696127669546879
1.6	0.0698063483712228
1.61	0.0699897499036947
1.62	0.0701629601553623
1.63	0.0703259704685371
1.64	0.0704787748850079
1.65	0.0706213701063157
1.66	0.0707537554538987
1.67	0.0708759328291288
1.68	0.070987906673259
1.69	0.0710896839273016
1.7	0.0711812739918554
1.71	0.0712626886869002
1.72	0.0713339422115766
1.73	0.0713950511039672
1.74	0.0714460342008962
1.75	0.0714869125977639
1.76	0.0715177096084296
1.77	0.0715384507251596
1.78	0.0715491635786541
1.79	0.071549877898166
1.8	0.0715406254717261
1.81	0.0715214401064869
1.82	0.0714923575891978
1.83	0.0714534156468233
1.84	0.0714046539073159
1.85	0.0713461138605549
1.86	0.071277838819462
1.87	0.0711998738813029
1.88	0.0711122658891869
1.89	0.0710150633937711
1.9	0.0709083166151812
1.91	0.0707920774051553
1.92	0.0706663992094214
1.93	0.0705313370303137
1.94	0.0703869473896383
1.95	0.0702332882917944
1.96	0.0700704191871568
1.97	0.0698984009357287
1.98	0.0697172957710704
1.99	0.0695271672645083
2	0.0693280802896328
2.01	0.0691201009870887
2.02	0.0689032967296635
2.03	0.06867773608768
2.04	0.0684434887946952
2.05	0.0682006257135134
2.06	0.0679492188025142
2.07	0.0676893410823024
2.08	0.067421066602681
2.09	0.0671444704099524
2.1	0.0668596285145503
2.11	0.0665666178590061
2.12	0.0662655162862511
2.13	0.0659564025082589
2.14	0.065639356075029
2.15	0.0653144573439149
2.16	0.0649817874492973
2.17	0.0646414282726067
2.18	0.0642934624126932
2.19	0.0639379731565496
2.2	0.0635750444503849
2.21	0.0632047608710522
2.22	0.0628272075978309
2.23	0.0624424703845634
2.24	0.0620506355321485
2.25	0.0616517898613904
2.26	0.0612460206862055
2.27	0.0608334157871852
2.28	0.0604140633855161
2.29	0.0599880521172578
2.3	0.0595554710079774
2.31	0.0591164094477402
2.32	0.0586709571664576
2.33	0.0582192042095905
2.34	0.0577612409142076
2.35	0.0572971578853988
2.36	0.0568270459730419
2.37	0.0563509962489226
2.38	0.0558690999842057
2.39	0.0553814486272577
2.4	0.0548881337818182
2.41	0.0543892471855204
2.42	0.0538848806887575
2.43	0.053375126233896
2.44	0.052860075834831
2.45	0.0523398215568861
2.46	0.0518144554970521
2.47	0.0512840697645658
2.48	0.0507487564618257
2.49	0.0502086076656432
2.5	0.0496637154088265
2.51	0.0491141716620975
2.52	0.0485600683163361
2.53	0.0480014971651536
2.54	0.0474385498877904
2.55	0.0468713180323368
2.56	0.0462998929992752
2.57	0.0457243660253396
2.58	0.0451448281676926
2.59	0.0445613702884156
2.6	0.0439740830393104
2.61	0.04338305684701
2.62	0.0427883818983959
2.63	0.0421901481263194
2.64	0.0415884451956247
2.65	0.0409833624894703
2.66	0.0403749890959474
2.67	0.0397634137949919
2.68	0.0391487250455875
2.69	0.0385310109732567
2.7	0.0379103593578388
2.71	0.0372868576215496
2.72	0.0366605928173225
2.73	0.0360316516174266
2.74	0.03540012030236
2.75	0.0347660847500149
2.76	0.0341296304251123
2.77	0.0334908423689032
2.78	0.0328498051891329
2.79	0.0322066030502677
2.8	0.0315613196639777
2.81	0.0309140382798765
2.82	0.0302648416765127
2.83	0.029613812152611
2.84	0.0289610315185598
2.85	0.0283065810881439
2.86	0.0276505416705162
2.87	0.0269929935624101
2.88	0.0263340165405852
2.89	0.0256736898545066
2.9	0.0250120922192542
2.91	0.0243493018086576
2.92	0.0236853962486565
2.93	0.0230204526108811
2.94	0.0223545474064521
2.95	0.0216877565799947
2.96	0.021020155503867
2.97	0.0203518189725971
2.98	0.0196828211975279
2.99	0.0190132358016666
3	0.0183431358147345
3.01	0.0176725936684174
3.02	0.0170016811918102
3.03	0.0163304696070564
3.04	0.0156590295251773
3.05	0.0149874309420887
3.06	0.014315743234804
3.07	0.0136440351578181
3.08	0.0129723748396726
3.09	0.0123008297796967
3.1	0.0116294668449236
3.11	0.0109583522671776
3.12	0.0102875516403316
3.13	0.00961712991772959
3.14	0.00894715140977458
3.15	0.00827767978167662
3.16	0.00760877805136027
3.17	0.00694050858752808
3.18	0.00627293310787777
3.19	0.00560611267747054
3.2	0.00494010770724805
3.21	0.00427497795269565
3.22	0.00361078251264927
3.23	0.00294757982824354
3.24	0.00228542768199895
3.25	0.00162438319704526
3.26	0.000964502836479029
3.27	0.000305842402852913
3.28	-0.000351542962205781
3.29	-0.00100759877824946
3.3	-0.00166227122613998
3.31	-0.0023155071480559
3.32	-0.00296725404737962
3.33	-0.00361746008846661
3.34	-0.00426607409629896
3.35	-0.00491304555602553
3.36	-0.00555832461239079
3.37	-0.00620186206905454
3.38	-0.00684360938780472
3.39	-0.00748351868766536
3.4	-0.00812154274390192
3.41	-0.0087576349869258
3.42	-0.0093917495011005
3.43	-0.0100238410234511
3.44	-0.0106538649422793
3.45	-0.011281777295686
3.46	-0.0119075347700035
3.47	-0.0125310946981387
3.48	-0.01315241505783
3.49	-0.0137714544698198
3.5	-0.0143881721959438
3.51	-0.0150025281371392
3.52	-0.0156144828313743
3.53	-0.016223997451501
3.54	-0.016831033803031
3.55	-0.0174355543218397
3.56	-0.0180375220717968
3.57	-0.0186369007423283
3.58	-0.0192336546459087
3.59	-0.0198277487154877
3.6	-0.0204191485018517
3.61	-0.0210078201709211
3.62	-0.0215937305009874
3.63	-0.0221768468798894
3.64	-0.022757137302131
3.65	-0.0233345703659424
3.66	-0.0239091152702866
3.67	-0.0244807418118109
3.68	-0.0250494203817475
3.69	-0.025615121962763
3.7	-0.0261778181257583
3.71	-0.0267374810266218
3.72	-0.0272940834029352
3.73	-0.0278475985706355
3.74	-0.028398000420633
3.75	-0.0289452634153874
3.76	-0.0294893625854434
3.77	-0.0300302735259271
3.78	-0.0305679723930041
3.79	-0.0311024359003012
3.8	-0.0316336413152929
3.81	-0.0321615664556532
3.82	-0.032686189685576
3.83	-0.0332074899120621
3.84	-0.0337254465811773
3.85	-0.0342400396742809
3.86	-0.0347512497042259
3.87	-0.0352590577115332
3.88	-0.0357634452605393
3.89	-0.0362643944355206
3.9	-0.036761887836793
3.91	-0.0372559085767903
3.92	-0.0377464402761213
3.93	-0.0382334670596059
3.94	-0.0387169735522934
3.95	-0.0391969448754617
3.96	-0.0396733666426
3.97	-0.0401462249553755
3.98	-0.0406155063995849
3.99	-0.0410811980410914
4	-0.0415432874217498
4.01	-0.042001762555318
4.02	-0.0424566119233579
4.03	-0.0429078244711261
4.04	-0.0433553896034548
4.05	-0.0437992971806237
4.06	-0.0442395375142254
4.07	-0.0446761013630224
4.08	-0.0451089799287986
4.09	-0.0455381648522063
4.1	-0.0459636482086072
4.11	-0.0463854225039108
4.12	-0.0468034806704095
4.13	-0.0472178160626118
4.14	-0.0476284224530732
4.15	-0.0480352940282276
4.16	-0.0484384253842178
4.17	-0.0488378115227268
4.18	-0.0492334478468111
4.19	-0.049625330156735
4.2	-0.0500134546458086
4.21	-0.0503978178962287
4.22	-0.0507784168749233
4.23	-0.0511552489294019
4.24	-0.0515283117836093
4.25	-0.0518976035337867
4.26	-0.0522631226443384
4.27	-0.0526248679437058
4.28	-0.0529828386202485
4.29	-0.0533370342181338
4.3	-0.0536874546332351
4.31	-0.0540341001090381
4.32	-0.0543769712325586
4.33	-0.0547160689302685
4.34	-0.0550513944640337
4.35	-0.0553829494270625
4.36	-0.0557107357398658
4.37	-0.0560347556462291
4.38	-0.056355011709197
4.39	-0.0566715068070708
4.4	-0.0569842441294192
4.41	-0.0572932271731027
4.42	-0.0575984597383122
4.43	-0.0578999459246221
4.44	-0.0581976901270584
4.45	-0.058491697032182
4.46	-0.0587819716141874
4.47	-0.0590685191310178
4.48	-0.0593513451204965
4.49	-0.0596304553964744
4.5	-0.0599058560449953
4.51	-0.0601775534204779
4.52	-0.0604455541419158
4.53	-0.0607098650890953
4.54	-0.0609704933988311
4.55	-0.0612274464612213
4.56	-0.0614807319159201
4.57	-0.0617303576484307
4.58	-0.0619763317864163
4.59	-0.0622186626960317
4.6	-0.0624573589782739
4.61	-0.0626924294653533
4.62	-0.0629238832170846
4.63	-0.0631517295172988
4.64	-0.0633759778702753
4.65	-0.0635966379971949
4.66	-0.0638137198326146
4.67	-0.0640272335209627
4.68	-0.0642371894130561
4.69	-0.0644435980626385
4.7	-0.0646464702229412
4.71	-0.0648458168432651
4.72	-0.0650416490655855
4.73	-0.0652339782211786
4.74	-0.0654228158272704
4.75	-0.0656081735837089
4.76	-0.0657900633696577
4.77	-0.0659684972403136
4.78	-0.0661434874236463
4.79	-0.0663150463171615
4.8	-0.0664831864846872
4.81	-0.0666479206531823
4.82	-0.0668092617095703
4.83	-0.0669672226975946
4.84	-0.067121816814698
4.85	-0.0672730574089265
4.86	-0.0674209579758551
4.87	-0.0675655321555391
4.88	-0.0677067937294875
4.89	-0.0678447566176618
4.9	-0.0679794348754974
4.91	-0.0681108426909494
4.92	-0.0682389943815628
4.93	-0.068363904391566
4.94	-0.0684855872889888
4.95	-0.068604057762804
4.96	-0.068719330620094
4.97	-0.0688314207832404
4.98	-0.0689403432871384
4.99	-0.0690461132764355
5	-0.0691487460027937
5.01	-0.0692482568221763
5.02	-0.0693446611921592
5.03	-0.0694379746692653
5.04	-0.0695282129063241
5.05	-0.0696153916498549
5.06	-0.0696995267374743
5.07	-0.069780634095328
5.08	-0.0698587297355458
5.09	-0.0699338297537222
5.1	-0.0700059503264193
5.11	-0.0700751077086951
5.12	-0.0701413182316551
5.13	-0.0702045983000278
5.14	-0.0702649643897643
5.15	-0.0703224330456619
5.16	-0.070377020879011
5.17	-0.070428744565266
5.18	-0.0704776208417403
5.19	-0.0705236665053242
5.2	-0.070566898410227
5.21	-0.0706073334657421
5.22	-0.0706449886340364
5.23	-0.0706798809279618
5.24	-0.0707120274088915
5.25	-0.0707414451845782
5.26	-0.0707681514070369
5.27	-0.0707921632704491
5.28	-0.0708134980090918
5.29	-0.0708321728952882
5.3	-0.0708482052373818
5.31	-0.0708616123777335
5.32	-0.0708724116907404
5.33	-0.0708806205808789
5.34	-0.0708862564807687
5.35	-0.07088933684926
5.36	-0.0708898791695433
5.37	-0.0708879009472809
5.38	-0.0708834197087608
5.39	-0.0708764529990727
5.4	-0.0708670183803059
5.41	-0.0708551334297692
5.42	-0.0708408157382323
5.43	-0.070824082908189
5.44	-0.0708049525521423
5.45	-0.0707834422909102
5.46	-0.0707595697519533
5.47	-0.0707333525677239
5.48	-0.0707048083740358
5.49	-0.0706739548084549
5.5	-0.0706408095087115
5.51	-0.0706053901111325
5.52	-0.070567714249095
5.53	-0.0705277995514999
5.54	-0.0704856636412662
5.55	-0.0704413241338458
5.56	-0.070394798635758
5.57	-0.0703461047431445
5.58	-0.0702952600403443
5.59	-0.0702422820984884
5.6	-0.0701871884741138
5.61	-0.0701299967077982
5.62	-0.0700707243228127
5.63	-0.0700093888237953
5.64	-0.0699460076954425
5.65	-0.0698805984012204
5.66	-0.0698131783820951
5.67	-0.0697437650552817
5.68	-0.0696723758130115
5.69	-0.0695990280213187
5.7	-0.0695237390188452
5.71	-0.0694465261156633
5.72	-0.069367406592117
5.73	-0.0692863976976819
5.74	-0.0692035166498419
5.75	-0.0691187806329846
5.76	-0.0690322067973141
5.77	-0.0689438122577812
5.78	-0.0688536140930317
5.79	-0.0687616293443707
5.8	-0.0686678750147456
5.81	-0.0685723680677449
5.82	-0.0684751254266149
5.83	-0.0683761639732921
5.84	-0.0682755005474531
5.85	-0.0681731519455808
5.86	-0.0680691349200468
5.87	-0.0679634661782101
5.88	-0.0678561623815319
5.89	-0.0677472401447067
5.9	-0.0676367160348085
5.91	-0.0675246065704539
5.92	-0.0674109282209792
5.93	-0.0672956974056347
5.94	-0.0671789304927928
5.95	-0.0670606437991723
5.96	-0.0669408535890772
5.97	-0.0668195760736508
5.98	-0.0666968274101443
5.99	-0.0665726237012003
6	-0.0664469809941505
6.01	-0.0663199152803284
6.02	-0.0661914424943953
6.03	-0.0660615785136819
6.04	-0.0659303391575421
6.05	-0.0657977401867224
6.06	-0.0656637973027437
6.07	-0.065528526147298
6.08	-0.0653919423016571
6.09	-0.0652540612860963
6.1	-0.0651148985593296
6.11	-0.06497446951796
6.12	-0.0648327894959407
6.13	-0.064689873764051
6.14	-0.0645457375293835
6.15	-0.0644003959348449
6.16	-0.0642538640586686
6.17	-0.0641061569139403
6.18	-0.0639572894481352
6.19	-0.0638072765426675
6.2	-0.0636561330124525
6.21	-0.0635038736054793
6.22	-0.0633505130023965
6.23	-0.0631960658161086
6.24	-0.0630405465913847
6.25	-0.0628839698044777
6.26	-0.0627263498627553
6.27	-0.0625677011043422
6.28	-0.0624080377977728
6.29	-0.0622473741416554
6.3	-0.0620857242643466
6.31	-0.0619231022236368
6.32	-0.0617595220064461
6.33	-0.0615949975285301
6.34	-0.0614295426341971
6.35	-0.0612631710960346
6.36	-0.0610958966146458
6.37	-0.0609277328183968
6.38	-0.0607586932631732
6.39	-0.0605887914321457
6.4	-0.0604180407355473
6.41	-0.0602464545104573
6.42	-0.0600740460205974
6.43	-0.0599008284561348
6.44	-0.0597268149334961
6.45	-0.0595520184951893
6.46	-0.0593764521096352
6.47	-0.0592001286710071
6.48	-0.0590230609990804
6.49	-0.0588452618390892
6.5	-0.0586667438615926
6.51	-0.0584875196623492
6.52	-0.0583076017621994
6.53	-0.0581270026069566
6.54	-0.0579457345673059
6.55	-0.0577638099387109
6.56	-0.0575812409413291
6.57	-0.0573980397199337
6.58	-0.0572142183438444
6.59	-0.0570297888068651
6.6	-0.0568447630272292
6.61	-0.0566591528475523
6.62	-0.0564729700347924
6.63	-0.0562862262802166
6.64	-0.0560989331993758
6.65	-0.0559111023320859
6.66	-0.0557227451424156
6.67	-0.0555338730186818
6.68	-0.0553444972734506
6.69	-0.0551546291435463
6.7	-0.0549642797900656
6.71	-0.054773460298399
6.72	-0.0545821816782582
6.73	-0.0543904548637099
6.74	-0.0541982907132157
6.75	-0.0540057000096779
6.76	-0.0538126934604916
6.77	-0.0536192816976026
6.78	-0.0534254752775704
6.79	-0.0532312846816381
6.8	-0.053036720315807
6.81	-0.0528417925109172
6.82	-0.0526465115227332
6.83	-0.0524508875320355
6.84	-0.0522549306447166
6.85	-0.0520586508918833
6.86	-0.0518620582299632
6.87	-0.0516651625408164
6.88	-0.0514679736318528
6.89	-0.051270501236153
6.9	-0.0510727550125955
6.91	-0.0508747445459877
6.92	-0.0506764793472011
6.93	-0.0504779688533124
6.94	-0.0502792224277481
6.95	-0.0500802493604333
6.96	-0.0498810588679459
6.97	-0.049681660093674
6.98	-0.049482062107978
6.99	-0.0492822739083564
7	-0.0490823044196164
7.01	-0.0488821624940476
7.02	-0.0486818569116001
7.03	-0.0484813963800659
7.04	-0.0482807895352651
7.05	-0.0480800449412343
7.06	-0.0478791710904199
7.07	-0.0476781764038744
7.08	-0.0474770692314556
7.09	-0.0472758578520306
7.1	-0.0470745504736817
7.11	-0.0468731552339165
7.12	-0.0466716801998807
7.13	-0.0464701333685742
7.14	-0.0462685226670708
7.15	-0.0460668559527397
7.16	-0.045865141013471
7.17	-0.0456633855679038
7.18	-0.0454615972656571
7.19	-0.0452597836875631
7.2	-0.045057952345904
7.21	-0.0448561106846508
7.22	-0.0446542660797046
7.23	-0.0444524258391413
7.24	-0.0442505972034575
7.25	-0.04404878734582
7.26	-0.0438470033723171
7.27	-0.0436452523222117
7.28	-0.0434435411681981
7.29	-0.0432418768166591
7.3	-0.0430402661079269
7.31	-0.0428387158165453
7.32	-0.0426372326515339
7.33	-0.0424358232566542
7.34	-0.0422344942106782
7.35	-0.0420332520276586
7.36	-0.0418321031572001
7.37	-0.0416310539847338
7.38	-0.0414301108317923
7.39	-0.0412292799562867
7.4	-0.0410285675527856
7.41	-0.0408279797527954
7.42	-0.0406275226250419
7.43	-0.0404272021757537
7.44	-0.0402270243489472
7.45	-0.0400269950267125
7.46	-0.039827120029501
7.47	-0.0396274051164143
7.48	-0.0394278559854941
7.49	-0.0392284782740136
7.5	-0.0390292775587699
7.51	-0.0388302593563778
7.52	-0.0386314291235639
7.53	-0.0384327922574632
7.54	-0.038234354095915
7.55	-0.0380361199177611
7.56	-0.0378380949431443
7.57	-0.0376402843338078
7.58	-0.0374426931933956
7.59	-0.0372453265677537
7.6	-0.0370481894452321
7.61	-0.0368512867569872
7.62	-0.0366546233772856
7.63	-0.0364582041238076
7.64	-0.0362620337579522
7.65	-0.0360661169851423
7.66	-0.0358704584551302
7.67	-0.0356750627623042
7.68	-0.0354799344459954
7.69	-0.0352850779907847
7.7	-0.0350904978268105
7.71	-0.0348961983300769
7.72	-0.0347021838227618
7.73	-0.034508458573526
7.74	-0.0343150267978219
7.75	-0.0341218926582026
7.76	-0.0339290602646318
7.77	-0.0337365336747931
7.78	-0.0335443168944001
7.79	-0.0333524138775059
7.8	-0.0331608285268141
7.81	-0.0329695646939877
7.82	-0.0327786261799604
7.83	-0.0325880167352462
7.84	-0.0323977400602499
7.85	-0.0322077998055771
7.86	-0.0320181995723446
7.87	-0.0318289429124901
7.88	-0.0316400333290823
7.89	-0.031451474276631
7.9	-0.0312632691613962
7.91	-0.0310754213416978
7.92	-0.0308879341282251
7.93	-0.0307008107843454
7.94	-0.0305140545264131
7.95	-0.0303276685240779
7.96	-0.0301416559005931
7.97	-0.0299560197331236
7.98	-0.0297707630530532
7.99	-0.0295858888462918
8	-0.0294014000535822
8.01	-0.0292172995708064
8.02	-0.0290335902492916
8.03	-0.0288502748961155
8.04	-0.0286673562744112
8.05	-0.0284848371036722
8.06	-0.0283027200600559
8.07	-0.0281210077766871
8.08	-0.0279397028439612
8.09	-0.0277588078098462
8.1	-0.0275783251801848
8.11	-0.0273982574189954
8.12	-0.0272186069487724
8.13	-0.0270393761507865
8.14	-0.0268605673653839
8.15	-0.0266821828922845
8.16	-0.0265042249908803
8.17	-0.0263266958805325
8.18	-0.0261495977408674
8.19	-0.0259729327120731
8.2	-0.0257967028951937
8.21	-0.0256209103524242
8.22	-0.0254455571074032
8.23	-0.0252706451455064
8.24	-0.0250961764141379
8.25	-0.0249221528230215
8.26	-0.0247485762444909
8.27	-0.0245754485137792
8.28	-0.0244027714293072
8.29	-0.024230546752971
8.3	-0.0240587762104293
8.31	-0.0238874614913888
8.32	-0.0237166042498892
8.33	-0.0235462061045878
8.34	-0.023376268639042
8.35	-0.0232067934019917
8.36	-0.0230377819076408
8.37	-0.0228692356359375
8.38	-0.0227011560328532
8.39	-0.0225335445106612
8.4	-0.0223664024482141
8.41	-0.0221997311912202
8.42	-0.0220335320525185
8.43	-0.0218678063123534
8.44	-0.0217025552186481
8.45	-0.0215377799872764
8.46	-0.0213734818023346
8.47	-0.0212096618164111
8.48	-0.021046321150856
8.49	-0.020883460896049
8.5	-0.0207210821116661
8.51	-0.0205591858269463
8.52	-0.0203977730409555
8.53	-0.020236844722851
8.54	-0.0200764018121438
8.55	-0.01991644521896
8.56	-0.0197569758243016
8.57	-0.0195979944803055
8.58	-0.0194395020105017
8.59	-0.0192814992100706
8.6	-0.0191239868460986
8.61	-0.0189669656578329
8.62	-0.0188104363569353
8.63	-0.0186543996277347
8.64	-0.0184988561274779
8.65	-0.0183438064865805
8.66	-0.0181892513088752
8.67	-0.01803519117186
8.68	-0.0178816266269447
8.69	-0.0177285581996963
8.7	-0.0175759863900835
8.71	-0.0174239116727195
8.72	-0.017272334497104
8.73	-0.0171212552878638
8.74	-0.0169706744449927
8.75	-0.0168205923440891
8.76	-0.0166710093365937
8.77	-0.0165219257500254
8.78	-0.0163733418882152
8.79	-0.0162252580315409
8.8	-0.0160776744371581
8.81	-0.0159305913392323
8.82	-0.0157840089491679
8.83	-0.0156379274558374
8.84	-0.0154923470258085
8.85	-0.0153472678035704
8.86	-0.0152026899117584
8.87	-0.0150586134513782
8.88	-0.0149150385020278
8.89	-0.0147719651221192
8.9	-0.0146293933490982
8.91	-0.0144873231996631
8.92	-0.0143457546699827
8.93	-0.0142046877359122
8.94	-0.0140641223532084
8.95	-0.0139240584577438
8.96	-0.0137844959657191
8.97	-0.0136454347738743
8.98	-0.0135068747596996
8.99	-0.0133688157816437
9	-0.0132312576793217
9.01	-0.0130942002737217
9.02	-0.01295764336741
9.03	-0.0128215867447349
9.04	-0.0126860301720299
9.05	-0.0125509733978149
9.06	-0.0124164161529966
9.07	-0.0122823581510679
9.08	-0.0121487990883053
9.09	-0.0120157386439658
9.1	-0.0118831764804823
9.11	-0.0117511122436578
9.12	-0.0116195455628583
9.13	-0.0114884760512048
9.14	-0.0113579033057634
9.15	-0.0112278269077348
9.16	-0.0110982464226427
9.17	-0.0109691614005203
9.18	-0.0108405713760959
9.19	-0.0107124758689778
9.2	-0.010584874383837
9.21	-0.0104577664105898
9.22	-0.0103311514245782
9.23	-0.0102050288867497
9.24	-0.0100793982438355
9.25	-0.00995425892852813
9.26	-0.0098296103596573
9.27	-0.00970545194236457
9.28	-0.00958178306827717
9.29	-0.00945860311568044
9.3	-0.00933591144968906
9.31	-0.00921370742241714
9.32	-0.00909199037314713
9.33	-0.00897075962849756
9.34	-0.00885001450258959
9.35	-0.00872975429721236
9.36	-0.00860997830198725
9.37	-0.00849068579453086
9.38	-0.00837187604061695
9.39	-0.00825354829433712
9.4	-0.0081357017982604
9.41	-0.00801833578359166
9.42	-0.00790144947032885
9.43	-0.00778504206741912
9.44	-0.0076691127729138
9.45	-0.00755366077412226
9.46	-0.00743868524776452
9.47	-0.00732418536012291
9.48	-0.00721016026719243
9.49	-0.00709660911483009
9.5	-0.0069835310389031
9.51	-0.00687092516543591
9.52	-0.0067587906107562
9.53	-0.00664712648163968
9.54	-0.00653593187545386
9.55	-0.00642520588030067
9.56	-0.00631494757515799
9.57	-0.00620515603002009
9.58	-0.00609583030603698
9.59	-0.00598696945565267
9.6	-0.00587857252274236
9.61	-0.00577063854274851
9.62	-0.00566316654281589
9.63	-0.00555615554192552
9.64	-0.00544960455102757
9.65	-0.00534351257317316
9.66	-0.00523787860364517
9.67	-0.00513270163008791
9.68	-0.00502798063263578
9.69	-0.00492371458404094
9.7	-0.00481990244979986
9.71	-0.00471654318827884
9.72	-0.00461363575083853
9.73	-0.00451117908195744
9.74	-0.00440917211935438
9.75	-0.00430761379410987
9.76	-0.00420650303078661
9.77	-0.00410583874754889
9.78	-0.00400561985628096
9.79	-0.00390584526270448
9.8	-0.00380651386649493
9.81	-0.00370762456139701
9.82	-0.0036091762353391
9.83	-0.00351116777054667
9.84	-0.0034135980436548
9.85	-0.00331646592581967
9.86	-0.00321977028282906
9.87	-0.00312350997521195
9.88	-0.00302768385834714
9.89	-0.00293229078257086
9.9	-0.0028373295932835
9.91	-0.00274279913105536
9.92	-0.0026486982317315
9.93	-0.00255502572653556
9.94	-0.00246178044217275
9.95	-0.0023689612009319
9.96	-0.00227656682078649
9.97	-0.00218459611549491
9.98	-0.00209304789469968
9.99	-0.00200192096402584
10	-0.0019112141251784
10.01	-0.00182092617603893
10.02	-0.00173105591076121
10.03	-0.00164160211986601
10.04	-0.00155256359033501
10.05	-0.00146393910570379
10.06	-0.00137572744615403
10.07	-0.00128792738860471
10.08	-0.00120053770680261
10.09	-0.00111355717141179
10.1	-0.00102698455010234
10.11	-0.000940818607638197
10.12	-0.000855058105964166
10.13	-0.000769701804292074
10.14	-0.000684748459186103
10.15	-0.000600196824647283
10.16	-0.000516045652197165
10.17	-0.000432293690960666
10.18	-0.000348939687748109
10.19	-0.000265982387136436
10.2	-0.000183420531549627
10.21	-0.000101252861338309
10.22	-1.9478114858576e-05
10.23	6.19049714499994e-05
10.24	0.000142897662987122
10.25	0.000223501226915327
10.26	0.000303716932084306
10.27	0.000383546048956003
10.28	0.0004629898495305
10.29	0.000542049607272636
10.3	0.000620726597039399
10.31	0.000699022095008086
10.32	0.000776937378605188
10.33	0.000854473726436036
10.34	0.00093163241821519
10.35	0.00100841473469755
10.36	0.0010848219576102
10.37	0.00116085536958501
10.38	0.00123651625409192
10.39	0.00131180589537291
10.4	0.00138672557837682
10.41	0.00146127658869471
10.42	0.00153546021249602
10.43	0.00160927773646541
10.44	0.00168273044774028
10.45	0.00175581963384902
10.46	0.00182854658264988
10.47	0.00190091258227056
10.48	0.00197291892104848
10.49	0.00204456688747172
10.5	0.00211585777012057
10.51	0.00218679285760986
10.52	0.00225737343853182
10.53	0.00232760080139967
10.54	0.00239747623459184
10.55	0.00246700102629681
10.56	0.00253617646445866
10.57	0.00260500383672313
10.58	0.00267348443038446
10.59	0.00274161953233272
10.6	0.00280941042900189
10.61	0.00287685840631842
10.62	0.00294396474965052
10.63	0.00301073074375799
10.64	0.00307715767274269
10.65	0.00314324681999958
10.66	0.00320899946816838
10.67	0.00327441689908582
10.68	0.00333950039373844
10.69	0.00340425123221604
10.7	0.00346867069366562
10.71	0.00353276005624598
10.72	0.00359652059708285
10.73	0.00365995359222457
10.74	0.00372306031659836
10.75	0.00378584204396712
10.76	0.00384830004688684
10.77	0.00391043559666444
10.78	0.00397224996331633
10.79	0.00403374441552732
10.8	0.00409492022061021
10.81	0.00415577864446586
10.82	0.00421632095154377
10.83	0.00427654840480318
10.84	0.00433646226567477
10.85	0.00439606379402277
10.86	0.00445535424810765
10.87	0.0045143348845493
10.88	0.00457300695829068
10.89	0.00463137172256203
10.9	0.00468943042884555
10.91	0.00474718432684055
10.92	0.00480463466442911
10.93	0.00486178268764223
10.94	0.00491862964062645
10.95	0.00497517676561092
10.96	0.00503142530287502
10.97	0.00508737649071635
10.98	0.00514303156541926
10.99	0.00519839176122381
11	0.00525345831029518
11.01	0.00530823244269358
11.02	0.00536271538634452
11.03	0.00541690836700962
11.04	0.00547081260825783
11.05	0.00552442933143704
11.06	0.00557775975564621
11.07	0.00563080509770788
11.08	0.00568356657214109
11.09	0.00573604539113478
11.1	0.00578824276452158
11.11	0.00584015989975198
11.12	0.00589179800186901
11.13	0.00594315827348322
11.14	0.00599424191474816
11.15	0.00604505012333618
11.16	0.00609558409441468
11.17	0.00614584502062279
11.18	0.00619583409204834
11.19	0.00624555249620529
11.2	0.00629500141801156
11.21	0.00634418203976718
11.22	0.0063930955411329
11.23	0.00644174309910905
11.24	0.00649012588801495
11.25	0.00653824507946851
11.26	0.00658610184236631
11.27	0.00663369734286401
11.28	0.00668103274435711
11.29	0.00672810920746206
11.3	0.00677492788999775
11.31	0.00682148994696733
11.32	0.00686779653054038
11.33	0.00691384879003543
11.34	0.00695964787190279
11.35	0.00700519491970777
11.36	0.00705049107411415
11.37	0.00709553747286812
11.38	0.00714033525078235
11.39	0.00718488553972061
11.4	0.0072291894685825
11.41	0.00727324816328863
11.42	0.00731706274676611
11.43	0.00736063433893425
11.44	0.00740396405669072
11.45	0.00744705301389785
11.46	0.00748990232136942
11.47	0.00753251308685754
11.48	0.00757488641504003
11.49	0.00761702340750795
11.5	0.00765892516275347
11.51	0.00770059277615809
11.52	0.007742027339981
11.53	0.00778322994334788
11.54	0.0078242016722399
11.55	0.00786494360948297
11.56	0.00790545683473735
11.57	0.00794574242448747
11.58	0.00798580145203203
11.59	0.00802563498747438
11.6	0.00806524409771314
11.61	0.00810462984643311
11.62	0.00814379329409646
11.63	0.00818273549793407
11.64	0.00822145751193724
11.65	0.00825996038684962
11.66	0.00829824517015935
11.67	0.00833631290609145
11.68	0.00837416463560054
11.69	0.00841180139636366
11.7	0.00844922422277345
11.71	0.0084864341459315
11.72	0.00852343219364197
11.73	0.00856021939040538
11.74	0.00859679675741272
11.75	0.00863316531253968
11.76	0.00866932607034123
11.77	0.00870528004204626
11.78	0.00874102823555263
11.79	0.00877657165542223
11.8	0.00881191130287646
11.81	0.00884704817579174
11.82	0.00888198326869533
11.83	0.00891671757276137
11.84	0.00895125207580705
11.85	0.00898558776228905
11.86	0.00901972561330012
11.87	0.00905366660656593
11.88	0.00908741171644204
11.89	0.00912096191391115
11.9	0.00915431816658043
11.91	0.00918748143867914
11.92	0.00922045269105638
11.93	0.00925323288117907
11.94	0.00928582296313003
11.95	0.00931822388760637
11.96	0.0093504366019179
11.97	0.00938246204998589
11.98	0.00941430117234183
11.99	0.00944595490612651
12	0.00947742418508916
12.01	0.00950870993958686
12.02	0.009539813096584
12.03	0.00957073457965202
12.04	0.00960147530896922
12.05	0.00963203620132079
12.06	0.00966241817009898
12.07	0.0096926221253034
12.08	0.00972264897354154
12.09	0.00975249961802934
12.1	0.00978217495859205
12.11	0.0098116758916651
12.12	0.00984100331029518
12.13	0.00987015810414151
12.14	0.00989914115947718
12.15	0.00992795335919063
12.16	0.00995659558278736
12.17	0.00998506870639166
12.18	0.0100133736027486
12.19	0.0100415111412259
12.2	0.0100694821878166
12.21	0.0100972876051406
12.22	0.0101249282524479
12.23	0.0101524049856207
12.24	0.0101797186571762
12.25	0.0102068701162697
12.26	0.0102338602086971
12.27	0.0102606897768983
12.28	0.0102873596599601
12.29	0.0103138706936201
12.3	0.0103402237102694
12.31	0.0103664195389566
12.32	0.0103924590053912
12.33	0.0104183429319477
12.34	0.0104440721376692
12.35	0.0104696474382714
12.36	0.0104950696461467
12.37	0.0105203395703686
12.38	0.0105454580166958
12.39	0.0105704257875767
12.4	0.0105952436821536
12.41	0.0106199124962679
12.42	0.0106444330224643
12.43	0.0106688060499958
12.44	0.0106930323648286
12.45	0.010717112749647
12.46	0.0107410479838584
12.47	0.010764838843599
12.48	0.0107884861017382
12.49	0.0108119905278848
12.5	0.0108353528883918
12.51	0.0108585739463624
12.52	0.0108816544616551
12.53	0.01090459519089
12.54	0.010927396887454
12.55	0.0109500603015071
12.56	0.0109725861799881
12.57	0.0109949752666204
12.58	0.0110172283019187
12.59	0.0110393460231947
12.6	0.0110613291645632
12.61	0.0110831784569489
12.62	0.0111048946280925
12.63	0.0111264784025571
12.64	0.0111479305017349
12.65	0.0111692516438535
12.66	0.011190442543983
12.67	0.0112115039140423
12.68	0.0112324364628061
12.69	0.0112532408959119
12.7	0.0112739179158664
12.71	0.011294468222053
12.72	0.0113148925107387
12.73	0.0113351914750809
12.74	0.011355365805135
12.75	0.0113754161878614
12.76	0.0113953433071327
12.77	0.011415147843741
12.78	0.0114348304754054
12.79	0.0114543918767796
12.8	0.011473832719459
12.81	0.0114931536719883
12.82	0.0115123553998694
12.83	0.0115314385655687
12.84	0.011550403828525
12.85	0.0115692518451569
12.86	0.011587983268871
12.87	0.0116065987500694
12.88	0.0116250989361577
12.89	0.0116434844715529
12.9	0.0116617559976912
12.91	0.0116799141530364
12.92	0.0116979595730872
12.93	0.011715892890386
12.94	0.0117337147345266
12.95	0.0117514257321625
12.96	0.0117690265070149
12.97	0.0117865176798813
12.98	0.0118038998686433
12.99	0.011821173688275
13	0.0118383397508516
13.01	0.0118553986655575
13.02	0.0118723510386947
13.03	0.0118891974736913
13.04	0.0119059385711098
13.05	0.0119225749286558
13.06	0.0119391071411863
13.07	0.0119555358007183
13.08	0.0119718614964375
13.09	0.0119880848147066
13.1	0.0120042063390742
13.11	0.0120202266502831
13.12	0.0120361463262794
13.13	0.0120519659422209
13.14	0.0120676860704856
13.15	0.0120833072806811
13.16	0.0120988301396526
13.17	0.0121142552114922
13.18	0.0121295830575473
13.19	0.0121448142364298
13.2	0.0121599493040245
13.21	0.0121749888134986
13.22	0.0121899333153096
13.23	0.0122047833572151
13.24	0.0122195394842812
13.25	0.0122342022388915
13.26	0.0122487721607561
13.27	0.0122632497869206
13.28	0.0122776356517746
13.29	0.0122919302870615
13.3	0.0123061342218866
13.31	0.0123202479827267
13.32	0.0123342720934387
13.33	0.0123482070752691
13.34	0.0123620534468625
13.35	0.0123758117242708
13.36	0.0123894824209625
13.37	0.0124030660478314
13.38	0.0124165631132059
13.39	0.0124299741228578
13.4	0.0124432995800117
13.41	0.0124565399853539
13.42	0.0124696958370413
13.43	0.012482767630711
13.44	0.0124957558594887
13.45	0.0125086610139986
13.46	0.0125214835823716
13.47	0.0125342240502552
13.48	0.0125468829008222
13.49	0.0125594606147797
13.5	0.0125719576703788
13.51	0.0125843745434228
13.52	0.0125967117072771
13.53	0.012608969632878
13.54	0.0126211487887419
13.55	0.0126332496409741
13.56	0.0126452726532783
13.57	0.0126572182869655
13.58	0.0126690870009634
13.59	0.0126808792518249
13.6	0.0126925954937379
13.61	0.0127042361785337
13.62	0.0127158017556969
13.63	0.0127272926723736
13.64	0.0127387093733812
13.65	0.0127500523012172
13.66	0.0127613218960683
13.67	0.0127725185958193
13.68	0.0127836428360624
13.69	0.0127946950501062
13.7	0.0128056756689848
13.71	0.0128165851214667
13.72	0.0128274238340639
13.73	0.0128381922310409
13.74	0.0128488907344238
13.75	0.0128595197640094
13.76	0.0128700797373738
13.77	0.0128805710698819
13.78	0.0128909941746961
13.79	0.0129013494627853
13.8	0.0129116373429339
13.81	0.0129218582217507
13.82	0.012932012503678
13.83	0.0129421005910004
13.84	0.0129521228838537
13.85	0.0129620797802339
13.86	0.0129719716760061
13.87	0.0129817989649132
13.88	0.0129915620385851
13.89	0.0130012612865472
13.9	0.0130108970962297
13.91	0.0130204698529759
13.92	0.0130299799400513
13.93	0.0130394277386527
13.94	0.0130488136279163
13.95	0.0130581379849271
13.96	0.0130674011847274
13.97	0.0130766036003256
13.98	0.0130857456027048
13.99	0.0130948275608318
14	0.0131038498416656
14.01	0.0131128128101661
14.02	0.0131217168293028
14.03	0.0131305622600635
14.04	0.0131393494614629
14.05	0.0131480787905514
14.06	0.0131567506024231
14.07	0.0131653652502254
14.08	0.0131739230851665
14.09	0.0131824244565247
14.1	0.0131908697116567
14.11	0.0131992591960062
14.12	0.013207593253112
14.13	0.0132158722246171
14.14	0.0132240964502769
14.15	0.0132322662679673
14.16	0.0132403820136937
14.17	0.0132484440215992
14.18	0.0132564526239727
14.19	0.0132644081512578
14.2	0.0132723109320606
14.21	0.0132801612931585
14.22	0.0132879595595082
14.23	0.0132957060542543
14.24	0.013303401098737
14.25	0.0133110450125012
14.26	0.0133186381133039
14.27	0.0133261807171229
14.28	0.0133336731381649
14.29	0.0133411156888736
14.3	0.0133485086799379
14.31	0.0133558524203001
14.32	0.0133631472171637
14.33	0.0133703933760019
14.34	0.0133775912005654
14.35	0.0133847409928907
14.36	0.0133918430533075
14.37	0.0133988976804476
14.38	0.0134059051712523
14.39	0.0134128658209802
14.4	0.0134197799232157
14.41	0.0134266477698766
14.42	0.0134334696512218
14.43	0.0134402458558596
14.44	0.0134469766707552
14.45	0.0134536623812387
14.46	0.0134603032710127
14.47	0.0134668996221605
14.48	0.0134734517151532
14.49	0.0134799598288581
14.5	0.0134864242405459
14.51	0.0134928452258988
14.52	0.0134992230590178
14.53	0.0135055580124305
14.54	0.0135118503570988
14.55	0.0135181003624262
14.56	0.0135243082962659
14.57	0.0135304744249275
14.58	0.0135365990131856
14.59	0.0135426823242863
14.6	0.0135487246199554
14.61	0.0135547261604052
14.62	0.0135606872043426
14.63	0.0135666080089759
14.64	0.0135724888300228
14.65	0.013578329921717
14.66	0.0135841315368162
14.67	0.0135898939266091
14.68	0.0135956173409226
14.69	0.0136013020281293
14.7	0.0136069482351545
14.71	0.0136125562074837
14.72	0.0136181261891693
14.73	0.0136236584228383
14.74	0.0136291531496991
14.75	0.0136346106095487
14.76	0.0136400310407799
14.77	0.013645414680388
14.78	0.0136507617639784
14.79	0.013656072525773
14.8	0.0136613471986177
14.81	0.013666586013989
14.82	0.0136717892020011
14.83	0.0136769569914129
14.84	0.0136820896096348
14.85	0.0136871872827354
14.86	0.0136922502354485
14.87	0.01369727869118
14.88	0.0137022728720146
14.89	0.0137072329987225
14.9	0.0137121592907663
14.91	0.0137170519663073
14.92	0.0137219112422128
14.93	0.0137267373340625
14.94	0.0137315304561549
14.95	0.0137362908215142
14.96	0.0137410186418969
14.97	0.0137457141277981
14.98	0.0137503774884584
14.99	0.0137550089318701
15	0.013759608664784
15.01	0.0137641768927155
15.02	0.0137687138199513
15.03	0.0137732196495559
15.04	0.0137776945833775
15.05	0.0137821388220551
15.06	0.0137865525650242
15.07	0.0137909360105234
15.08	0.0137952893556009
15.09	0.0137996127961201
15.1	0.0138039065267667
15.11	0.0138081707410542
15.12	0.0138124056313306
15.13	0.0138166113887841
15.14	0.0138207882034498
15.15	0.0138249362642153
15.16	0.013829055758827
15.17	0.0138331468738964
15.18	0.0138372097949058
15.19	0.0138412447062143
15.2	0.0138452517910643
15.21	0.0138492312315867
15.22	0.0138531832088076
15.23	0.0138571079026537
15.24	0.0138610054919584
15.25	0.0138648761544679
15.26	0.0138687200668465
15.27	0.0138725374046828
15.28	0.0138763283424956
15.29	0.0138800930537393
15.3	0.0138838317108101
15.31	0.0138875444850513
15.32	0.0138912315467591
15.33	0.0138948930651888
15.34	0.0138985292085596
15.35	0.0139021401440608
15.36	0.0139057260378573
15.37	0.0139092870550953
15.38	0.0139128233599073
15.39	0.0139163351154185
15.4	0.0139198224837515
15.41	0.0139232856260324
15.42	0.0139267247023959
15.43	0.0139301398719908
15.44	0.0139335312929856
15.45	0.0139368991225735
15.46	0.0139402435169784
15.47	0.0139435646314595
15.48	0.0139468626203171
15.49	0.0139501376368981
15.5	0.0139533898336004
15.51	0.0139566193618792
15.52	0.0139598263722515
15.53	0.0139630110143015
15.54	0.013966173436686
15.55	0.0139693137871393
15.56	0.0139724322124785
15.57	0.0139755288586082
15.58	0.0139786038705263
15.59	0.0139816573923286
15.6	0.0139846895672138
15.61	0.0139877005374886
15.62	0.0139906904445729
15.63	0.0139936594290047
15.64	0.0139966076304446
15.65	0.0139995351876814
15.66	0.0140024422386365
15.67	0.0140053289203692
15.68	0.0140081953690812
15.69	0.0140110417201215
15.7	0.0140138681079914
15.71	0.0140166746663492
15.72	0.0140194615280149
15.73	0.014022228824975
15.74	0.0140249766883873
15.75	0.0140277052485853
15.76	0.0140304146350835
15.77	0.0140331049765814
15.78	0.0140357764009684
15.79	0.0140384290353285
15.8	0.0140410630059449
15.81	0.0140436784383043
15.82	0.0140462754571018
15.83	0.0140488541862453
15.84	0.0140514147488598
15.85	0.0140539572672922
15.86	0.0140564818631156
15.87	0.0140589886571337
15.88	0.0140614777693854
15.89	0.014063949319149
15.9	0.0140664034249468
15.91	0.0140688402045492
15.92	0.0140712597749792
15.93	0.0140736622525167
15.94	0.0140760477527027
15.95	0.0140784163903438
15.96	0.0140807682795161
15.97	0.0140831035335698
15.98	0.0140854222651331
15.99	0.0140877245861167
16	0.0140900106077177
16.01	0.0140922804404239
16.02	0.0140945341940177
16.03	0.0140967719775806
16.04	0.0140989938994971
16.05	0.0141012000674586
16.06	0.0141033905884676
16.07	0.0141055655688418
16.08	0.014107725114218
16.09	0.0141098693295561
16.1	0.0141119983191431
16.11	0.0141141121865969
16.12	0.0141162110348707
16.13	0.0141182949662562
16.14	0.0141203640823879
16.15	0.0141224184842472
16.16	0.0141244582721658
16.17	0.0141264835458295
16.18	0.0141284944042825
16.19	0.0141304909459308
16.2	0.0141324732685461
16.21	0.0141344414692694
16.22	0.0141363956446151
16.23	0.0141383358904743
16.24	0.0141402623021186
16.25	0.0141421749742041
16.26	0.0141440740007745
16.27	0.0141459594752653
16.28	0.0141478314905071
16.29	0.0141496901387291
16.3	0.0141515355115631
16.31	0.0141533677000466
16.32	0.0141551867946267


==> figuresAndData/stepResponseWithInverseReaction_12thOrder_numeratorTentupleMinusOne.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   4.9784122e-60
   8.0000000e-05   3.2006827e-09
   4.8000000e-04   1.1534750e-07
   2.4800000e-03   3.0955673e-06
   7.0155161e-03   2.5071030e-05
   1.1553841e-02   6.8816157e-05
   1.6211568e-02   1.3714287e-04
   2.1198259e-02   2.3754352e-04
   2.6461644e-02   3.7520126e-04
   3.1966202e-02   5.5529424e-04
   3.7685716e-02   7.8305708e-04
   4.3538557e-02   1.0606723e-03
   4.9413035e-02   1.3863752e-03
   5.5309928e-02   1.7625472e-03
   6.1229417e-02   2.1916155e-03
   6.7171688e-02   2.6760809e-03
   7.3136930e-02   3.2185201e-03
   7.9125336e-02   3.8215870e-03
   8.5137099e-02   4.4880152e-03
   9.1172416e-02   5.2206197e-03
   9.7231487e-02   6.0222993e-03
   1.0331451e-01   6.8960383e-03
   1.0942170e-01   7.8449092e-03
   1.1555326e-01   8.8720747e-03
   1.2170940e-01   9.9807901e-03
   1.2789033e-01   1.1174405e-02
   1.3409627e-01   1.2456368e-02
   1.4032744e-01   1.3830226e-02
   1.4658407e-01   1.5299629e-02
   1.5286637e-01   1.6868330e-02
   1.5917458e-01   1.8540195e-02
   1.6550893e-01   2.0319194e-02
   1.7192601e-01   2.2226631e-02
   1.7845521e-01   2.4279049e-02
   1.8509659e-01   2.6485415e-02
   1.9185038e-01   2.8855228e-02
   1.9871689e-01   3.1398492e-02
   2.0569643e-01   3.4125745e-02
   2.1278936e-01   3.7048079e-02
   2.1999608e-01   4.0177173e-02
   2.2731701e-01   4.3525317e-02
   2.3475263e-01   4.7105444e-02
   2.4230344e-01   5.0931162e-02
   2.4996998e-01   5.5016782e-02
   2.5775283e-01   5.9377361e-02
   2.6565261e-01   6.4028727e-02
   2.7366997e-01   6.8987525e-02
   2.8180560e-01   7.4271252e-02
   2.9006023e-01   7.9898300e-02
   2.9843464e-01   8.5887997e-02
   3.0692963e-01   9.2260652e-02
   3.1554606e-01   9.9037607e-02
   3.2428483e-01   1.0624128e-01
   3.3314686e-01   1.1389522e-01
   3.4213314e-01   1.2202415e-01
   3.5124469e-01   1.3065407e-01
   3.6048259e-01   1.3981223e-01
   3.6984795e-01   1.4952728e-01
   3.7934194e-01   1.5982929e-01
   3.8896577e-01   1.7074983e-01
   3.9872072e-01   1.8232203e-01
   4.0860811e-01   1.9458066e-01
   4.1861589e-01   2.0754449e-01
   4.2868777e-01   2.2116965e-01
   4.3882517e-01   2.3548325e-01
   4.4902898e-01   2.5051262e-01
   4.5930016e-01   2.6628603e-01
   4.6963965e-01   2.8283272e-01
   4.8004843e-01   3.0018293e-01
   4.9052751e-01   3.1836792e-01
   5.0107791e-01   3.3742001e-01
   5.1170069e-01   3.5737262e-01
   5.2239691e-01   3.7826029e-01
   5.3316767e-01   4.0011872e-01
   5.4401411e-01   4.2298484e-01
   5.5493737e-01   4.4689681e-01
   5.6592152e-01   4.7185441e-01
   5.7694318e-01   4.9783495e-01
   5.8800499e-01   5.2487291e-01
   5.9910965e-01   5.5300409e-01
   6.1025997e-01   5.8226607e-01
   6.2145897e-01   6.1269837e-01
   6.3270987e-01   6.4434266e-01
   6.4401608e-01   6.7724293e-01
   6.5538131e-01   7.1144584e-01
   6.6680953e-01   7.4700093e-01
   6.7830504e-01   7.8396107e-01
   6.8984300e-01   8.2228307e-01
   7.0139765e-01   8.6191044e-01
   7.1297039e-01   9.0287307e-01
   7.2456260e-01   9.4520132e-01
   7.3617569e-01   9.8892631e-01
   7.4781109e-01   1.0340799e+00
   7.5953693e-01   1.0809651e+00
   7.7128422e-01   1.1293449e+00
   7.8300549e-01   1.1790417e+00
   7.9470249e-01   1.2300719e+00
   8.0637705e-01   1.2824529e+00
   8.1803094e-01   1.3362020e+00
   8.2966586e-01   1.3913365e+00
   8.4128347e-01   1.4478741e+00
   8.5288540e-01   1.5058322e+00
   8.6447320e-01   1.5652287e+00
   8.7604843e-01   1.6260813e+00
   8.8761257e-01   1.6884081e+00
   8.9916711e-01   1.7522273e+00
   9.1071349e-01   1.8175569e+00
   9.2225313e-01   1.8844156e+00
   9.3378746e-01   1.9528218e+00
   9.4531786e-01   2.0227943e+00
   9.5684570e-01   2.0943521e+00
   9.6837726e-01   2.1675457e+00
   9.8004659e-01   2.2432671e+00
   9.9185025e-01   2.3215630e+00
   1.0037852e+00   2.4024817e+00
   1.0158485e+00   2.4860723e+00
   1.0280379e+00   2.5723852e+00
   1.0403511e+00   2.6614718e+00
   1.0527861e+00   2.7533844e+00
   1.0653413e+00   2.8481761e+00
   1.0780150e+00   2.9459012e+00
   1.0908061e+00   3.0466144e+00
   1.1037135e+00   3.1503716e+00
   1.1166629e+00   3.2566221e+00
   1.1296519e+00   3.3653699e+00
   1.1426805e+00   3.4766404e+00
   1.1557489e+00   3.5904582e+00
   1.1688572e+00   3.7068470e+00
   1.1820057e+00   3.8258298e+00
   1.1951946e+00   3.9474288e+00
   1.2084240e+00   4.0716654e+00
   1.2216942e+00   4.1985600e+00
   1.2350082e+00   4.3281598e+00
   1.2483696e+00   4.4605172e+00
   1.2617624e+00   4.5954894e+00
   1.2750341e+00   4.7315066e+00
   1.2881923e+00   4.8685795e+00
   1.3012458e+00   5.0067344e+00
   1.3142024e+00   5.1459929e+00
   1.3270691e+00   5.2863723e+00
   1.3398521e+00   5.4278863e+00
   1.3525571e+00   5.5705459e+00
   1.3651895e+00   5.7143590e+00
   1.3777538e+00   5.8593319e+00
   1.3902545e+00   6.0054685e+00
   1.4026956e+00   6.1527712e+00
   1.4151418e+00   6.3019750e+00
   1.4277023e+00   6.4543952e+00
   1.4403729e+00   6.6100123e+00
   1.4531496e+00   6.7688003e+00
   1.4660286e+00   6.9307346e+00
   1.4790066e+00   7.0957912e+00
   1.4920807e+00   7.2639469e+00
   1.5052482e+00   7.4351782e+00
   1.5185066e+00   7.6094617e+00
   1.5318539e+00   7.7867735e+00
   1.5452881e+00   7.9670887e+00
   1.5588076e+00   8.1503818e+00
   1.5724107e+00   8.3366260e+00
   1.5860961e+00   8.5257935e+00
   1.5998627e+00   8.7178548e+00
   1.6137093e+00   8.9127790e+00
   1.6276351e+00   9.1105334e+00
   1.6416392e+00   9.3110838e+00
   1.6557209e+00   9.5143939e+00
   1.6698798e+00   9.7204254e+00
   1.6841153e+00   9.9291381e+00
   1.6984270e+00   1.0140489e+01
   1.7128148e+00   1.0354435e+01
   1.7272786e+00   1.0570928e+01
   1.7418181e+00   1.0789918e+01
   1.7564336e+00   1.1011355e+01
   1.7710779e+00   1.1234462e+01
   1.7857404e+00   1.1459006e+01
   1.8004247e+00   1.1684965e+01
   1.8151343e+00   1.1912316e+01
   1.8298728e+00   1.2141037e+01
   1.8446441e+00   1.2371105e+01
   1.8594521e+00   1.2602498e+01
   1.8743009e+00   1.2835195e+01
   1.8891949e+00   1.3069175e+01
   1.9041385e+00   1.3304420e+01
   1.9189299e+00   1.3537649e+01
   1.9335786e+00   1.3768905e+01
   1.9482832e+00   1.4001225e+01
   1.9630448e+00   1.4234531e+01
   1.9778618e+00   1.4468695e+01
   1.9927327e+00   1.4703593e+01
   2.0076563e+00   1.4939098e+01
   2.0226316e+00   1.5175084e+01
   2.0376578e+00   1.5411426e+01
   2.0527343e+00   1.5647995e+01
   2.0678604e+00   1.5884664e+01
   2.0830358e+00   1.6121301e+01
   2.0982602e+00   1.6357776e+01
   2.1135331e+00   1.6593955e+01
   2.1288375e+00   1.6829439e+01
   2.1440521e+00   1.7062249e+01
   2.1591825e+00   1.7292372e+01
   2.1742347e+00   1.7519802e+01
   2.1892145e+00   1.7744529e+01
   2.2041269e+00   1.7966535e+01
   2.2189769e+00   1.8185799e+01
   2.2337690e+00   1.8402294e+01
   2.2485074e+00   1.8615991e+01
   2.2631962e+00   1.8826857e+01
   2.2778392e+00   1.9034854e+01
   2.2924399e+00   1.9239942e+01
   2.3070018e+00   1.9442079e+01
   2.3215282e+00   1.9641220e+01
   2.3360223e+00   1.9837318e+01
   2.3504871e+00   2.0030324e+01
   2.3649254e+00   2.0220185e+01
   2.3793402e+00   2.0406848e+01
   2.3937343e+00   2.0590257e+01
   2.4081102e+00   2.0770356e+01
   2.4224707e+00   2.0947086e+01
   2.4368944e+00   2.1121297e+01
   2.4514402e+00   2.1293530e+01
   2.4661058e+00   2.1463567e+01
   2.4808894e+00   2.1631191e+01
   2.4957892e+00   2.1796183e+01
   2.5108038e+00   2.1958323e+01
   2.5259321e+00   2.2117394e+01
   2.5411732e+00   2.2273174e+01
   2.5565263e+00   2.2425443e+01
   2.5719910e+00   2.2573978e+01
   2.5875670e+00   2.2718555e+01
   2.6032544e+00   2.2858948e+01
   2.6190532e+00   2.2994928e+01
   2.6349639e+00   2.3126267e+01
   2.6509871e+00   2.3252730e+01
   2.6671237e+00   2.3374082e+01
   2.6833748e+00   2.3490085e+01
   2.6997418e+00   2.3600496e+01
   2.7162263e+00   2.3705070e+01
   2.7328302e+00   2.3803558e+01
   2.7495559e+00   2.3895705e+01
   2.7664058e+00   2.3981252e+01
   2.7833272e+00   2.4059688e+01
   2.8000912e+00   2.4129898e+01
   2.8167082e+00   2.4192025e+01
   2.8331902e+00   2.4246205e+01
   2.8495478e+00   2.4292556e+01
   2.8657908e+00   2.4331181e+01
   2.8819278e+00   2.4362169e+01
   2.8979667e+00   2.4385600e+01
   2.9139145e+00   2.4401542e+01
   2.9297780e+00   2.4410056e+01
   2.9455631e+00   2.4411198e+01
   2.9612756e+00   2.4405013e+01
   2.9769206e+00   2.4391546e+01
   2.9925031e+00   2.4370832e+01
   3.0080278e+00   2.4342906e+01
   3.0234988e+00   2.4307797e+01
   3.0389205e+00   2.4265530e+01
   3.0542966e+00   2.4216129e+01
   3.0696310e+00   2.4159613e+01
   3.0849272e+00   2.4096001e+01
   3.1002865e+00   2.4024829e+01
   3.1157609e+00   2.3945711e+01
   3.1313481e+00   2.3858477e+01
   3.1470457e+00   2.3762966e+01
   3.1628518e+00   2.3659020e+01
   3.1787646e+00   2.3546485e+01
   3.1947828e+00   2.3425213e+01
   3.2109051e+00   2.3295057e+01
   3.2271306e+00   2.3155878e+01
   3.2434585e+00   2.3007537e+01
   3.2598883e+00   2.2849902e+01
   3.2764198e+00   2.2682841e+01
   3.2930527e+00   2.2506228e+01
   3.3097872e+00   2.2319940e+01
   3.3266236e+00   2.2123854e+01
   3.3435622e+00   2.1917854e+01
   3.3606039e+00   2.1701823e+01
   3.3777495e+00   2.1475647e+01
   3.3950001e+00   2.1239217e+01
   3.4123571e+00   2.0992420e+01
   3.4298220e+00   2.0735149e+01
   3.4473968e+00   2.0467296e+01
   3.4650834e+00   2.0188753e+01
   3.4828843e+00   1.9899411e+01
   3.5008022e+00   1.9599161e+01
   3.5188402e+00   1.9287891e+01
   3.5369653e+00   1.8966142e+01
   3.5549172e+00   1.8638734e+01
   3.5727071e+00   1.8305836e+01
   3.5903485e+00   1.7967559e+01
   3.6078533e+00   1.7624009e+01
   3.6252322e+00   1.7275297e+01
   3.6424947e+00   1.6921533e+01
   3.6596495e+00   1.6562828e+01
   3.6767046e+00   1.6199294e+01
   3.6936673e+00   1.5831041e+01
   3.7105444e+00   1.5458180e+01
   3.7273420e+00   1.5080821e+01
   3.7440659e+00   1.4699074e+01
   3.7607217e+00   1.4313049e+01
   3.7773144e+00   1.3922854e+01
   3.7938488e+00   1.3528597e+01
   3.8103295e+00   1.3130387e+01
   3.8267608e+00   1.2728331e+01
   3.8432966e+00   1.2318806e+01
   3.8599466e+00   1.1901647e+01
   3.8767083e+00   1.1476997e+01
   3.8934982e+00   1.1047098e+01
   3.9102461e+00   1.0613940e+01
   3.9269558e+00   1.0177641e+01
   3.9436315e+00   9.7383085e+00
   3.9602771e+00   9.2960522e+00
   3.9768965e+00   8.8509802e+00
   3.9934934e+00   8.4032004e+00
   4.0100715e+00   7.9528203e+00
   4.0266342e+00   7.4999471e+00
   4.0431852e+00   7.0446873e+00
   4.0597279e+00   6.5871472e+00
   4.0762657e+00   6.1274320e+00
   4.0928020e+00   5.6656469e+00
   4.1093404e+00   5.2018961e+00
   4.1258841e+00   4.7362830e+00
   4.1424365e+00   4.2689106e+00
   4.1590013e+00   3.7998806e+00
   4.1755818e+00   3.3292943e+00
   4.1922000e+00   2.8567305e+00
   4.2089611e+00   2.3793862e+00
   4.2258649e+00   1.8974669e+00
   4.2429116e+00   1.4111737e+00
   4.2601016e+00   9.2070803e-01
   4.2774358e+00   4.2627203e-01
   4.2949156e+00  -7.1931767e-02
   4.3125426e+00  -5.7370073e-01
   4.3303188e+00  -1.0788325e+00
   4.3482467e+00  -1.5871252e+00
   4.3663293e+00  -2.0983784e+00
   4.3845701e+00  -2.6123933e+00
   4.4029732e+00  -3.1289738e+00
   4.4215432e+00  -3.6479273e+00
   4.4401668e+00  -4.1657757e+00
   4.4586772e+00  -4.6776219e+00
   4.4770814e+00  -5.1834524e+00
   4.4953874e+00  -5.6832838e+00
   4.5136025e+00  -6.1771223e+00
   4.5317336e+00  -6.6649647e+00
   4.5497871e+00  -7.1467998e+00
   4.5677689e+00  -7.6226100e+00
   4.5856847e+00  -8.0923717e+00
   4.6035398e+00  -8.5560566e+00
   4.6213393e+00  -9.0136321e+00
   4.6390879e+00  -9.4650622e+00
   4.6568050e+00  -9.9106723e+00
   4.6746386e+00  -1.0353962e+01
   4.6924212e+00  -1.0790541e+01
   4.7101567e+00  -1.1220375e+01
   4.7278502e+00  -1.1643443e+01
   4.7455060e+00  -1.2059723e+01
   4.7631288e+00  -1.2469187e+01
   4.7807227e+00  -1.2871806e+01
   4.7982919e+00  -1.3267550e+01
   4.8158405e+00  -1.3656385e+01
   4.8333725e+00  -1.4038277e+01
   4.8508919e+00  -1.4413188e+01
   4.8684025e+00  -1.4781081e+01
   4.8859082e+00  -1.5141919e+01
   4.9034127e+00  -1.5495660e+01
   4.9209200e+00  -1.5842264e+01
   4.9384338e+00  -1.6181690e+01
   4.9559580e+00  -1.6513896e+01
   4.9734965e+00  -1.6838839e+01
   4.9910532e+00  -1.7156474e+01
   5.0086322e+00  -1.7466759e+01
   5.0262549e+00  -1.7769944e+01
   5.0440306e+00  -1.8067698e+01
   5.0619597e+00  -1.8359738e+01
   5.0800429e+00  -1.8645792e+01
   5.0982815e+00  -1.8925595e+01
   5.1166773e+00  -1.9198884e+01
   5.1352324e+00  -1.9465405e+01
   5.1539493e+00  -1.9724906e+01
   5.1728313e+00  -1.9977140e+01
   5.1918821e+00  -2.0221864e+01
   5.2111059e+00  -2.0458839e+01
   5.2305078e+00  -2.0687828e+01
   5.2500934e+00  -2.0908598e+01
   5.2698695e+00  -2.1120919e+01
   5.2896424e+00  -2.1322562e+01
   5.3092549e+00  -2.1512067e+01
   5.3287191e+00  -2.1689819e+01
   5.3480478e+00  -2.1856186e+01
   5.3672525e+00  -2.2011506e+01
   5.3863436e+00  -2.2156090e+01
   5.4053307e+00  -2.2290225e+01
   5.4242224e+00  -2.2414181e+01
   5.4430267e+00  -2.2528208e+01
   5.4617511e+00  -2.2632543e+01
   5.4804027e+00  -2.2727411e+01
   5.4989879e+00  -2.2813024e+01
   5.5175129e+00  -2.2889585e+01
   5.5359835e+00  -2.2957287e+01
   5.5544053e+00  -2.3016316e+01
   5.5727837e+00  -2.3066851e+01
   5.5911236e+00  -2.3109065e+01
   5.6094301e+00  -2.3143123e+01
   5.6277079e+00  -2.3169188e+01
   5.6459615e+00  -2.3187415e+01
   5.6641957e+00  -2.3197957e+01
   5.6824146e+00  -2.3200963e+01
   5.7006229e+00  -2.3196577e+01
   5.7188246e+00  -2.3184939e+01
   5.7370242e+00  -2.3166188e+01
   5.7552258e+00  -2.3140458e+01
   5.7734337e+00  -2.3107883e+01
   5.7916523e+00  -2.3068590e+01
   5.8098857e+00  -2.3022706e+01
   5.8281384e+00  -2.2970357e+01
   5.8464148e+00  -2.2911663e+01
   5.8647194e+00  -2.2846744e+01
   5.8830568e+00  -2.2775717e+01
   5.9014318e+00  -2.2698696e+01
   5.9198492e+00  -2.2615793e+01
   5.9383142e+00  -2.2527119e+01
   5.9568320e+00  -2.2432780e+01
   5.9754082e+00  -2.2332880e+01
   5.9940486e+00  -2.2227520e+01
   6.0127592e+00  -2.2116800e+01
   6.0315465e+00  -2.2000813e+01
   6.0504174e+00  -2.1879650e+01
   6.0693793e+00  -2.1753399e+01
   6.0884400e+00  -2.1622142e+01
   6.1076081e+00  -2.1485957e+01
   6.1268927e+00  -2.1344914e+01
   6.1463039e+00  -2.1199078e+01
   6.1658623e+00  -2.1048432e+01
   6.1856653e+00  -2.0892340e+01
   6.2057233e+00  -2.0730816e+01
   6.2258826e+00  -2.0565246e+01
   6.2459300e+00  -2.0397620e+01
   6.2658736e+00  -2.0228150e+01
   6.2857223e+00  -2.0057028e+01
   6.3054846e+00  -1.9884436e+01
   6.3251683e+00  -1.9710550e+01
   6.3447808e+00  -1.9535542e+01
   6.3643290e+00  -1.9359576e+01
   6.3838194e+00  -1.9182810e+01
   6.4032583e+00  -1.9005399e+01
   6.4226515e+00  -1.8827490e+01
   6.4420048e+00  -1.8649229e+01
   6.4613236e+00  -1.8470754e+01
   6.4806132e+00  -1.8292200e+01
   6.4998789e+00  -1.8113698e+01
   6.5191256e+00  -1.7935375e+01
   6.5383584e+00  -1.7757354e+01
   6.5575821e+00  -1.7579754e+01
   6.5768015e+00  -1.7402690e+01
   6.5960214e+00  -1.7226274e+01
   6.6152467e+00  -1.7050615e+01
   6.6344820e+00  -1.6875816e+01
   6.6537323e+00  -1.6701980e+01
   6.6730023e+00  -1.6529204e+01
   6.6922971e+00  -1.6357583e+01
   6.7116216e+00  -1.6187209e+01
   6.7309811e+00  -1.6018170e+01
   6.7503807e+00  -1.5850551e+01
   6.7698260e+00  -1.5684434e+01
   6.7893226e+00  -1.5519896e+01
   6.8088764e+00  -1.5357015e+01
   6.8284935e+00  -1.5195861e+01
   6.8481804e+00  -1.5036503e+01
   6.8679439e+00  -1.4879007e+01
   6.8877912e+00  -1.4723434e+01
   6.9077299e+00  -1.4569844e+01
   6.9277683e+00  -1.4418290e+01
   6.9479152e+00  -1.4268823e+01
   6.9681800e+00  -1.4121490e+01
   6.9885733e+00  -1.3976334e+01
   7.0091063e+00  -1.3833393e+01
   7.0295413e+00  -1.3694381e+01
   7.0498408e+00  -1.3559540e+01
   7.0700165e+00  -1.3428767e+01
   7.0900794e+00  -1.3301961e+01
   7.1100396e+00  -1.3179027e+01
   7.1299064e+00  -1.3059876e+01
   7.1496884e+00  -1.2944422e+01
   7.1693935e+00  -1.2832583e+01
   7.1890293e+00  -1.2724279e+01
   7.2086028e+00  -1.2619429e+01
   7.2281205e+00  -1.2517959e+01
   7.2475890e+00  -1.2419791e+01
   7.2670141e+00  -1.2324850e+01
   7.2864018e+00  -1.2233060e+01
   7.3057576e+00  -1.2144347e+01
   7.3250869e+00  -1.2058635e+01
   7.3443950e+00  -1.1975848e+01
   7.3636872e+00  -1.1895910e+01
   7.3829684e+00  -1.1818744e+01
   7.4022436e+00  -1.1744273e+01
   7.4215179e+00  -1.1672416e+01
   7.4407961e+00  -1.1603095e+01
   7.4600832e+00  -1.1536228e+01
   7.4793841e+00  -1.1471733e+01
   7.4987039e+00  -1.1409524e+01
   7.5180475e+00  -1.1349516e+01
   7.5374200e+00  -1.1291623e+01
   7.5568268e+00  -1.1235753e+01
   7.5762731e+00  -1.1181815e+01
   7.5957646e+00  -1.1129716e+01
   7.6153068e+00  -1.1079360e+01
   7.6349058e+00  -1.1030646e+01
   7.6545678e+00  -1.0983475e+01
   7.6742992e+00  -1.0937741e+01
   7.6941069e+00  -1.0893336e+01
   7.7139980e+00  -1.0850150e+01
   7.7339804e+00  -1.0808067e+01
   7.7540621e+00  -1.0766968e+01
   7.7742520e+00  -1.0726729e+01
   7.7945595e+00  -1.0687220e+01
   7.8149951e+00  -1.0648308e+01
   7.8355700e+00  -1.0609851e+01
   7.8562965e+00  -1.0571702e+01
   7.8771885e+00  -1.0533702e+01
   7.8982611e+00  -1.0495688e+01
   7.9195315e+00  -1.0457482e+01
   7.9406704e+00  -1.0419522e+01
   7.9616853e+00  -1.0381641e+01
   7.9825880e+00  -1.0343671e+01
   8.0033889e+00  -1.0305448e+01
   8.0240980e+00  -1.0266816e+01
   8.0447241e+00  -1.0227622e+01
   8.0652759e+00  -1.0187717e+01
   8.0857613e+00  -1.0146955e+01
   8.1061876e+00  -1.0105194e+01
   8.1265621e+00  -1.0062296e+01
   8.1468914e+00  -1.0018122e+01
   8.1671822e+00  -9.9725385e+00
   8.1874405e+00  -9.9254107e+00
   8.2076726e+00  -9.8766068e+00
   8.2278842e+00  -9.8259961e+00
   8.2480812e+00  -9.7734483e+00
   8.2682691e+00  -9.7188341e+00
   8.2884536e+00  -9.6620244e+00
   8.3086402e+00  -9.6028903e+00
   8.3288344e+00  -9.5413026e+00
   8.3490416e+00  -9.4771320e+00
   8.3692675e+00  -9.4102483e+00
   8.3895175e+00  -9.3405206e+00
   8.4097975e+00  -9.2678164e+00
   8.4301131e+00  -9.1920021e+00
   8.4504702e+00  -9.1129416e+00
   8.4708749e+00  -9.0304971e+00
   8.4913336e+00  -8.9445275e+00
   8.5118525e+00  -8.8548887e+00
   8.5324387e+00  -8.7614331e+00
   8.5530990e+00  -8.6640082e+00
   8.5738411e+00  -8.5624568e+00
   8.5946727e+00  -8.4566159e+00
   8.6156022e+00  -8.3463154e+00
   8.6366387e+00  -8.2313777e+00
   8.6577917e+00  -8.1116160e+00
   8.6790715e+00  -7.9868329e+00
   8.7004097e+00  -7.8573112e+00
   8.7215877e+00  -7.7243517e+00
   8.7426187e+00  -7.5879148e+00
   8.7635169e+00  -7.4479497e+00
   8.7842949e+00  -7.3044087e+00
   8.8049644e+00  -7.1572469e+00
   8.8255359e+00  -7.0064215e+00
   8.8460192e+00  -6.8518918e+00
   8.8664234e+00  -6.6936186e+00
   8.8867568e+00  -6.5315639e+00
   8.9070275e+00  -6.3656908e+00
   8.9272429e+00  -6.1959630e+00
   8.9474102e+00  -6.0223448e+00
   8.9675361e+00  -5.8448008e+00
   8.9876272e+00  -5.6632958e+00
   9.0076897e+00  -5.4777944e+00
   9.0277298e+00  -5.2882609e+00
   9.0477534e+00  -5.0946591e+00
   9.0677664e+00  -4.8969523e+00
   9.0877745e+00  -4.6951026e+00
   9.1077834e+00  -4.4890713e+00
   9.1277987e+00  -4.2788180e+00
   9.1478260e+00  -4.0643011e+00
   9.1678711e+00  -3.8454769e+00
   9.1879396e+00  -3.6222995e+00
   9.2080373e+00  -3.3947205e+00
   9.2281700e+00  -3.1626890e+00
   9.2483438e+00  -2.9261506e+00
   9.2685649e+00  -2.6850473e+00
   9.2888395e+00  -2.4393169e+00
   9.3091744e+00  -2.1888928e+00
   9.3295764e+00  -1.9337027e+00
   9.3500527e+00  -1.6736687e+00
   9.3706109e+00  -1.4087056e+00
   9.3912589e+00  -1.1387208e+00
   9.4120053e+00  -8.6361248e-01
   9.4328593e+00  -5.8326884e-01
   9.4538305e+00  -2.9756614e-01
   9.4749295e+00  -6.3670920e-03
   9.4961678e+00   2.9048142e-01
   9.5175579e+00   5.9315105e-01
   9.5391137e+00   9.0183523e-01
   9.5608506e+00   1.2167533e+00
   9.5827855e+00   1.5381556e+00
   9.6049379e+00   1.8663298e+00
   9.6273299e+00   2.2016096e+00
   9.6497245e+00   2.5404000e+00
   9.6719788e+00   2.8803961e+00
   9.6941063e+00   3.2216355e+00
   9.7161205e+00   3.5641664e+00
   9.7380339e+00   3.9080279e+00
   9.7598577e+00   4.2532517e+00
   9.7816026e+00   4.5998635e+00
   9.8032785e+00   4.9478837e+00
   9.8248945e+00   5.2973286e+00
   9.8464596e+00   5.6482112e+00
   9.8679820e+00   6.0005419e+00
   9.8894698e+00   6.3543286e+00
   9.9109306e+00   6.7095779e+00
   9.9323720e+00   7.0662948e+00
   9.9538013e+00   7.4244838e+00
   9.9752256e+00   7.7841484e+00
   9.9966519e+00   8.1452923e+00
   1.0018087e+01   8.5079193e+00
   1.0039539e+01   8.8720333e+00
   1.0061014e+01   9.2376393e+00
   1.0082518e+01   9.6047430e+00
   1.0104061e+01   9.9733518e+00
   1.0125647e+01   1.0343475e+01
   1.0147286e+01   1.0715122e+01
   1.0168985e+01   1.1088308e+01
   1.0190751e+01   1.1463049e+01
   1.0212594e+01   1.1839364e+01
   1.0234521e+01   1.2217277e+01
   1.0256543e+01   1.2596817e+01
   1.0278668e+01   1.2978016e+01
   1.0300907e+01   1.3360917e+01
   1.0323271e+01   1.3745565e+01
   1.0345772e+01   1.4132018e+01
   1.0368422e+01   1.4520342e+01
   1.0390929e+01   1.4905349e+01
   1.0413268e+01   1.5286516e+01
   1.0435457e+01   1.5664028e+01
   1.0457513e+01   1.6038044e+01
   1.0479450e+01   1.6408699e+01
   1.0501282e+01   1.6776105e+01
   1.0523020e+01   1.7140354e+01
   1.0544677e+01   1.7501524e+01
   1.0566262e+01   1.7859678e+01
   1.0587786e+01   1.8214867e+01
   1.0609257e+01   1.8567132e+01
   1.0630685e+01   1.8916504e+01
   1.0652078e+01   1.9263005e+01
   1.0673445e+01   1.9606650e+01
   1.0694793e+01   1.9947448e+01
   1.0716130e+01   2.0285400e+01
   1.0737464e+01   2.0620501e+01
   1.0758802e+01   2.0952742e+01
   1.0780152e+01   2.1282108e+01
   1.0801521e+01   2.1608577e+01
   1.0822917e+01   2.1932126e+01
   1.0844348e+01   2.2252725e+01
   1.0865820e+01   2.2570340e+01
   1.0887343e+01   2.2884932e+01
   1.0908925e+01   2.3196459e+01
   1.0930573e+01   2.3504875e+01
   1.0952296e+01   2.3810128e+01
   1.0974105e+01   2.4112164e+01
   1.0996009e+01   2.4410923e+01
   1.1018018e+01   2.4706342e+01
   1.1040143e+01   2.4998353e+01
   1.1062397e+01   2.5286884e+01
   1.1084791e+01   2.5571861e+01
   1.1107341e+01   2.5853201e+01
   1.1130062e+01   2.6130821e+01
   1.1152971e+01   2.6404632e+01
   1.1176086e+01   2.6674542e+01
   1.1199431e+01   2.6940454e+01
   1.1223028e+01   2.7202270e+01
   1.1246907e+01   2.7459886e+01
   1.1271100e+01   2.7713201e+01
   1.1295646e+01   2.7962112e+01
   1.1320036e+01   2.8201164e+01
   1.1344269e+01   2.8430325e+01
   1.1368366e+01   2.8649760e+01
   1.1392344e+01   2.8859594e+01
   1.1416222e+01   2.9059919e+01
   1.1440014e+01   2.9250800e+01
   1.1463736e+01   2.9432272e+01
   1.1487399e+01   2.9604352e+01
   1.1511019e+01   2.9767031e+01
   1.1534606e+01   2.9920284e+01
   1.1558173e+01   3.0064068e+01
   1.1581731e+01   3.0198321e+01
   1.1605292e+01   3.0322966e+01
   1.1628866e+01   3.0437911e+01
   1.1652465e+01   3.0543045e+01
   1.1676101e+01   3.0638244e+01
   1.1699784e+01   3.0723367e+01
   1.1723526e+01   3.0798255e+01
   1.1747339e+01   3.0862732e+01
   1.1771237e+01   3.0916605e+01
   1.1795230e+01   3.0959658e+01
   1.1819334e+01   3.0991657e+01
   1.1843564e+01   3.1012341e+01
   1.1867934e+01   3.1021426e+01
   1.1892462e+01   3.1018595e+01
   1.1917166e+01   3.1003500e+01
   1.1941644e+01   3.0976330e+01
   1.1965878e+01   3.0937371e+01
   1.1989899e+01   3.0886837e+01
   1.2013732e+01   3.0824905e+01
   1.2037401e+01   3.0751715e+01
   1.2060927e+01   3.0667379e+01
   1.2084328e+01   3.0571987e+01
   1.2107621e+01   3.0465607e+01
   1.2130820e+01   3.0348287e+01
   1.2153942e+01   3.0220062e+01
   1.2176997e+01   3.0080948e+01
   1.2200001e+01   2.9930950e+01
   1.2222963e+01   2.9770058e+01
   1.2245897e+01   2.9598250e+01
   1.2268813e+01   2.9415493e+01
   1.2291722e+01   2.9221738e+01
   1.2314634e+01   2.9016929e+01
   1.2337562e+01   2.8800992e+01
   1.2360515e+01   2.8573843e+01
   1.2383504e+01   2.8335385e+01
   1.2406541e+01   2.8085503e+01
   1.2429636e+01   2.7824070e+01
   1.2452803e+01   2.7550939e+01
   1.2476052e+01   2.7265945e+01
   1.2499397e+01   2.6968901e+01
   1.2522853e+01   2.6659595e+01
   1.2546432e+01   2.6337789e+01
   1.2570153e+01   2.6003212e+01
   1.2594031e+01   2.5655555e+01
   1.2618087e+01   2.5294465e+01
   1.2642341e+01   2.4919538e+01
   1.2666817e+01   2.4530302e+01
   1.2691543e+01   2.4126212e+01
   1.2716549e+01   2.3706620e+01
   1.2741872e+01   2.3270759e+01
   1.2767556e+01   2.2817701e+01
   1.2793651e+01   2.2346307e+01
   1.2819919e+01   2.1860850e+01
   1.2845999e+01   2.1368295e+01
   1.2871917e+01   2.0868710e+01
   1.2897697e+01   2.0362104e+01
   1.2923364e+01   1.9848493e+01
   1.2948938e+01   1.9327899e+01
   1.2974441e+01   1.8800349e+01
   1.2999890e+01   1.8265868e+01
   1.3025303e+01   1.7724483e+01
   1.3050699e+01   1.7176216e+01
   1.3076095e+01   1.6621081e+01
   1.3101507e+01   1.6059088e+01
   1.3126952e+01   1.5490236e+01
   1.3152449e+01   1.4914511e+01
   1.3178014e+01   1.4331884e+01
   1.3203667e+01   1.3742308e+01
   1.3229427e+01   1.3145711e+01
   1.3255315e+01   1.2541996e+01
   1.3281353e+01   1.1931030e+01
   1.3307567e+01   1.1312638e+01
   1.3333916e+01   1.0688210e+01
   1.3359842e+01   1.0071462e+01
   1.3385395e+01   9.4618190e+00
   1.3410625e+01   8.8585882e+00
   1.3435575e+01   8.2612466e+00
   1.3460278e+01   7.6693992e+00
   1.3484767e+01   7.0827469e+00
   1.3509065e+01   6.5010641e+00
   1.3533198e+01   5.9241821e+00
   1.3557184e+01   5.3519773e+00
   1.3581043e+01   4.7843625e+00
   1.3604792e+01   4.2212796e+00
   1.3628445e+01   3.6626945e+00
   1.3652019e+01   3.1085926e+00
   1.3675526e+01   2.5589759e+00
   1.3698979e+01   2.0138597e+00
   1.3722391e+01   1.4732707e+00
   1.3745775e+01   9.3724508e-01
   1.3769140e+01   4.0582656e-01
   1.3792501e+01  -1.2093457e-01
   1.3815867e+01  -6.4298291e-01
   1.3839250e+01  -1.1602589e+00
   1.3862662e+01  -1.6727000e+00
   1.3886115e+01  -2.1802415e+00
   1.3909621e+01  -2.6828173e+00
   1.3933193e+01  -3.1803612e+00
   1.3956843e+01  -3.6728075e+00
   1.3980586e+01  -4.1600924e+00
   1.4004436e+01  -4.6421548e+00
   1.4028410e+01  -5.1189378e+00
   1.4052525e+01  -5.5903906e+00
   1.4076799e+01  -6.0564699e+00
   1.4101253e+01  -6.5171427e+00
   1.4125912e+01  -6.9723895e+00
   1.4150800e+01  -7.4222083e+00
   1.4175949e+01  -7.8666201e+00
   1.4201393e+01  -8.3056769e+00
   1.4226829e+01  -8.7337240e+00
   1.4252086e+01  -9.1478259e+00
   1.4277185e+01  -9.5483374e+00
   1.4302145e+01  -9.9355980e+00
   1.4326984e+01  -1.0309907e+01
   1.4351719e+01  -1.0671530e+01
   1.4376366e+01  -1.1020703e+01
   1.4400939e+01  -1.1357641e+01
   1.4425452e+01  -1.1682536e+01
   1.4449918e+01  -1.1995563e+01
   1.4474351e+01  -1.2296884e+01
   1.4498763e+01  -1.2586646e+01
   1.4523168e+01  -1.2864985e+01
   1.4547576e+01  -1.3132028e+01
   1.4572002e+01  -1.3387891e+01
   1.4596457e+01  -1.3632684e+01
   1.4620956e+01  -1.3866509e+01
   1.4645510e+01  -1.4089461e+01
   1.4670135e+01  -1.4301631e+01
   1.4694845e+01  -1.4503101e+01
   1.4719656e+01  -1.4693948e+01
   1.4744584e+01  -1.4874245e+01
   1.4769647e+01  -1.5044056e+01
   1.4794866e+01  -1.5203443e+01
   1.4820262e+01  -1.5352456e+01
   1.4845536e+01  -1.5489459e+01
   1.4870468e+01  -1.5613734e+01
   1.4895095e+01  -1.5726056e+01
   1.4919451e+01  -1.5827128e+01
   1.4943568e+01  -1.5917568e+01
   1.4967471e+01  -1.5997933e+01
   1.4991183e+01  -1.6068724e+01
   1.5014723e+01  -1.6130401e+01
   1.5038111e+01  -1.6183387e+01
   1.5061361e+01  -1.6228077e+01
   1.5084489e+01  -1.6264839e+01
   1.5107508e+01  -1.6294021e+01
   1.5130432e+01  -1.6315950e+01
   1.5153270e+01  -1.6330938e+01
   1.5176036e+01  -1.6339284e+01
   1.5198739e+01  -1.6341273e+01
   1.5221389e+01  -1.6337179e+01
   1.5243996e+01  -1.6327267e+01
   1.5266569e+01  -1.6311792e+01
   1.5289118e+01  -1.6291004e+01
   1.5311651e+01  -1.6265142e+01
   1.5334178e+01  -1.6234442e+01
   1.5356706e+01  -1.6199132e+01
   1.5379245e+01  -1.6159437e+01
   1.5401804e+01  -1.6115575e+01
   1.5424392e+01  -1.6067761e+01
   1.5447018e+01  -1.6016205e+01
   1.5469692e+01  -1.5961115e+01
   1.5492422e+01  -1.5902694e+01
   1.5515221e+01  -1.5841141e+01
   1.5538097e+01  -1.5776656e+01
   1.5561064e+01  -1.5709431e+01
   1.5584132e+01  -1.5639659e+01
   1.5607316e+01  -1.5567528e+01
   1.5630628e+01  -1.5493226e+01
   1.5654085e+01  -1.5416936e+01
   1.5677703e+01  -1.5338839e+01
   1.5701501e+01  -1.5259114e+01
   1.5725500e+01  -1.5177936e+01
   1.5749667e+01  -1.5095674e+01
   1.5773663e+01  -1.5013740e+01
   1.5797502e+01  -1.4932351e+01
   1.5821201e+01  -1.4851697e+01
   1.5844773e+01  -1.4771960e+01
   1.5868231e+01  -1.4693315e+01
   1.5891588e+01  -1.4615925e+01
   1.5914856e+01  -1.4539947e+01
   1.5938044e+01  -1.4465533e+01
   1.5961164e+01  -1.4392824e+01
   1.5984225e+01  -1.4321958e+01
   1.6007236e+01  -1.4253064e+01
   1.6030207e+01  -1.4186268e+01
   1.6053147e+01  -1.4121688e+01
   1.6076063e+01  -1.4059438e+01
   1.6098964e+01  -1.3999627e+01
   1.6121860e+01  -1.3942356e+01
   1.6144758e+01  -1.3887726e+01
   1.6167666e+01  -1.3835830e+01
   1.6190594e+01  -1.3786758e+01
   1.6213549e+01  -1.3740594e+01
   1.6236541e+01  -1.3697419e+01
   1.6259578e+01  -1.3657312e+01
   1.6282671e+01  -1.3620344e+01
   1.6305828e+01  -1.3586586e+01
   1.6329061e+01  -1.3556104e+01
   1.6352379e+01  -1.3528959e+01
   1.6375794e+01  -1.3505213e+01
   1.6399319e+01  -1.3484920e+01
   1.6422967e+01  -1.3468136e+01
   1.6446751e+01  -1.3454911e+01
   1.6470689e+01  -1.3445297e+01
   1.6494791e+01  -1.3439342e+01
   1.6518635e+01  -1.3437098e+01
   1.6542241e+01  -1.3438412e+01
   1.6565634e+01  -1.3443134e+01
   1.6588835e+01  -1.3451125e+01
   1.6611863e+01  -1.3462247e+01
   1.6634735e+01  -1.3476371e+01
   1.6657465e+01  -1.3493365e+01
   1.6680069e+01  -1.3513105e+01
   1.6702557e+01  -1.3535463e+01
   1.6724943e+01  -1.3560315e+01
   1.6747236e+01  -1.3587536e+01
   1.6769447e+01  -1.3617000e+01
   1.6791586e+01  -1.3648584e+01
   1.6813661e+01  -1.3682159e+01
   1.6835680e+01  -1.3717600e+01
   1.6857653e+01  -1.3754776e+01
   1.6879587e+01  -1.3793559e+01
   1.6901490e+01  -1.3833816e+01
   1.6923369e+01  -1.3875414e+01
   1.6945231e+01  -1.3918217e+01
   1.6967085e+01  -1.3962087e+01
   1.6988936e+01  -1.4006883e+01
   1.7010793e+01  -1.4052462e+01
   1.7032662e+01  -1.4098678e+01
   1.7054551e+01  -1.4145382e+01
   1.7076467e+01  -1.4192422e+01
   1.7098417e+01  -1.4239641e+01
   1.7120410e+01  -1.4286880e+01
   1.7142453e+01  -1.4333975e+01
   1.7164554e+01  -1.4380757e+01
   1.7186722e+01  -1.4427054e+01
   1.7208965e+01  -1.4472685e+01
   1.7231295e+01  -1.4517468e+01
   1.7253719e+01  -1.4561212e+01
   1.7276250e+01  -1.4603717e+01
   1.7298898e+01  -1.4644780e+01
   1.7321677e+01  -1.4684185e+01
   1.7344599e+01  -1.4721709e+01
   1.7367680e+01  -1.4757116e+01
   1.7390936e+01  -1.4790158e+01
   1.7414385e+01  -1.4820572e+01
   1.7437989e+01  -1.4848015e+01
   1.7461430e+01  -1.4871892e+01
   1.7484721e+01  -1.4892063e+01
   1.7507876e+01  -1.4908391e+01
   1.7530910e+01  -1.4920739e+01
   1.7553833e+01  -1.4928971e+01
   1.7576658e+01  -1.4932949e+01
   1.7599394e+01  -1.4932537e+01
   1.7622051e+01  -1.4927599e+01
   1.7644640e+01  -1.4917996e+01
   1.7667168e+01  -1.4903593e+01
   1.7689644e+01  -1.4884252e+01
   1.7712077e+01  -1.4859836e+01
   1.7734473e+01  -1.4830207e+01
   1.7756841e+01  -1.4795226e+01
   1.7779188e+01  -1.4754754e+01
   1.7801521e+01  -1.4708650e+01
   1.7823848e+01  -1.4656774e+01
   1.7846176e+01  -1.4598981e+01
   1.7868512e+01  -1.4535128e+01
   1.7890862e+01  -1.4465066e+01
   1.7913235e+01  -1.4388646e+01
   1.7935637e+01  -1.4305717e+01
   1.7958077e+01  -1.4216121e+01
   1.7980561e+01  -1.4119700e+01
   1.8003098e+01  -1.4016289e+01
   1.8025696e+01  -1.3905719e+01
   1.8048364e+01  -1.3787813e+01
   1.8071110e+01  -1.3662389e+01
   1.8093943e+01  -1.3529257e+01
   1.8116875e+01  -1.3388216e+01
   1.8139915e+01  -1.3239055e+01
   1.8163075e+01  -1.3081551e+01
   1.8186368e+01  -1.2915464e+01
   1.8209806e+01  -1.2740537e+01
   1.8233405e+01  -1.2556495e+01
   1.8256878e+01  -1.2365544e+01
   1.8280154e+01  -1.2168439e+01
   1.8303251e+01  -1.1965219e+01
   1.8326186e+01  -1.1755919e+01
   1.8348976e+01  -1.1540573e+01
   1.8371636e+01  -1.1319214e+01
   1.8394177e+01  -1.1091879e+01
   1.8416612e+01  -1.0858602e+01
   1.8438951e+01  -1.0619419e+01
   1.8461206e+01  -1.0374367e+01
   1.8483386e+01  -1.0123481e+01
   1.8505500e+01  -9.8667969e+00
   1.8527556e+01  -9.6043516e+00
   1.8549563e+01  -9.3361806e+00
   1.8571528e+01  -9.0623193e+00
   1.8593460e+01  -8.7828030e+00
   1.8615365e+01  -8.4976666e+00
   1.8637250e+01  -8.2069441e+00
   1.8659124e+01  -7.9106690e+00
   1.8680992e+01  -7.6088738e+00
   1.8702862e+01  -7.3015899e+00
   1.8724740e+01  -6.9888476e+00
   1.8746634e+01  -6.6706755e+00
   1.8768551e+01  -6.3471005e+00
   1.8790496e+01  -6.0181474e+00
   1.8812479e+01  -5.6838386e+00
   1.8834505e+01  -5.3441938e+00
   1.8856583e+01  -4.9992294e+00
   1.8878720e+01  -4.6489581e+00
   1.8900924e+01  -4.2933880e+00
   1.8923205e+01  -3.9325225e+00
   1.8945570e+01  -3.5663590e+00
   1.8968029e+01  -3.1948879e+00
   1.8990593e+01  -2.8180918e+00
   1.9013272e+01  -2.4359437e+00
   1.9036077e+01  -2.0484059e+00
   1.9059021e+01  -1.6554274e+00
   1.9082118e+01  -1.2569418e+00
   1.9105383e+01  -8.5286419e-01
   1.9128831e+01  -4.4308719e-01
   1.9152482e+01  -2.7476489e-02
   1.9176356e+01   3.9413556e-01
   1.9200285e+01   8.1852828e-01
   1.9224050e+01   1.2415785e+00
   1.9247666e+01   1.6632509e+00
   1.9271149e+01   2.0835351e+00
   1.9294513e+01   2.5024070e+00
   1.9317770e+01   2.9198310e+00
   1.9340931e+01   3.3357617e+00
   1.9364008e+01   3.7501458e+00
   1.9387011e+01   4.1629231e+00
   1.9409949e+01   4.5740275e+00
   1.9432832e+01   4.9833879e+00
   1.9455669e+01   5.3909291e+00
   1.9478467e+01   5.7965720e+00
   1.9501235e+01   6.2002344e+00
   1.9523980e+01   6.6018310e+00
   1.9546711e+01   7.0012743e+00
   1.9569434e+01   7.3984744e+00
   1.9592158e+01   7.7933397e+00
   1.9614890e+01   8.1857764e+00
   1.9637637e+01   8.5756896e+00
   1.9660407e+01   8.9629825e+00
   1.9683206e+01   9.3475575e+00
   1.9706043e+01   9.7293153e+00
   1.9728926e+01   1.0108156e+01
   1.9751862e+01   1.0483978e+01
   1.9774860e+01   1.0856680e+01
   1.9797928e+01   1.1226159e+01
   1.9821076e+01   1.1592310e+01
   1.9844312e+01   1.1955030e+01
   1.9867646e+01   1.2314214e+01
   1.9891089e+01   1.2669756e+01
   1.9914652e+01   1.3021551e+01
   1.9938347e+01   1.3369492e+01
   1.9962187e+01   1.3713474e+01
   1.9986185e+01   1.4053390e+01
   2.0010288e+01   1.4388168e+01
   2.0034201e+01   1.4713582e+01
   2.0057941e+01   1.5029842e+01
   2.0081527e+01   1.5337169e+01
   2.0104975e+01   1.5635748e+01
   2.0128299e+01   1.5925739e+01
   2.0151514e+01   1.6207275e+01
   2.0174632e+01   1.6480470e+01
   2.0197665e+01   1.6745420e+01
   2.0220623e+01   1.7002206e+01
   2.0243516e+01   1.7250896e+01
   2.0266355e+01   1.7491545e+01
   2.0289148e+01   1.7724200e+01
   2.0311904e+01   1.7948896e+01
   2.0334632e+01   1.8165662e+01
   2.0357339e+01   1.8374516e+01
   2.0380035e+01   1.8575471e+01
   2.0402727e+01   1.8768534e+01
   2.0425423e+01   1.8953702e+01
   2.0448130e+01   1.9130969e+01
   2.0470857e+01   1.9300322e+01
   2.0493610e+01   1.9461741e+01
   2.0516400e+01   1.9615202e+01
   2.0539232e+01   1.9760674e+01
   2.0562116e+01   1.9898121e+01
   2.0585060e+01   2.0027498e+01
   2.0608073e+01   2.0148756e+01
   2.0631164e+01   2.0261840e+01
   2.0654342e+01   2.0366685e+01
   2.0677618e+01   2.0463221e+01
   2.0701003e+01   2.0551366e+01
   2.0724507e+01   2.0631033e+01
   2.0748143e+01   2.0702122e+01
   2.0771924e+01   2.0764521e+01
   2.0795865e+01   2.0818107e+01
   2.0819981e+01   2.0862741e+01
   2.0844289e+01   2.0898267e+01
   2.0868808e+01   2.0924510e+01
   2.0893560e+01   2.0941271e+01
   2.0918570e+01   2.0948323e+01
   2.0943865e+01   2.0945405e+01
   2.0969265e+01   2.0932369e+01
   2.0994483e+01   2.0909475e+01
   2.1019538e+01   2.0876985e+01
   2.1044448e+01   2.0835130e+01
   2.1069231e+01   2.0784120e+01
   2.1093903e+01   2.0724144e+01
   2.1118478e+01   2.0655374e+01
   2.1142969e+01   2.0577966e+01
   2.1167389e+01   2.0492064e+01
   2.1191750e+01   2.0397798e+01
   2.1216062e+01   2.0295287e+01
   2.1240337e+01   2.0184643e+01
   2.1264585e+01   2.0065964e+01
   2.1288815e+01   1.9939342e+01
   2.1313037e+01   1.9804861e+01
   2.1337261e+01   1.9662596e+01
   2.1361496e+01   1.9512614e+01
   2.1385752e+01   1.9354976e+01
   2.1410037e+01   1.9189734e+01
   2.1434362e+01   1.9016933e+01
   2.1458736e+01   1.8836613e+01
   2.1483168e+01   1.8648802e+01
   2.1507670e+01   1.8453522e+01
   2.1532249e+01   1.8250788e+01
   2.1556919e+01   1.8040605e+01
   2.1581690e+01   1.7822967e+01
   2.1606573e+01   1.7597859e+01
   2.1631582e+01   1.7365254e+01
   2.1656729e+01   1.7125113e+01
   2.1682029e+01   1.6877381e+01
   2.1707498e+01   1.6621988e+01
   2.1733152e+01   1.6358845e+01
   2.1758814e+01   1.6089916e+01
   2.1784286e+01   1.5817533e+01
   2.1809591e+01   1.5541792e+01
   2.1834749e+01   1.5262764e+01
   2.1859779e+01   1.4980522e+01
   2.1884700e+01   1.4695142e+01
   2.1909526e+01   1.4406698e+01
   2.1934272e+01   1.4115267e+01
   2.1958953e+01   1.3820922e+01
   2.1983582e+01   1.3523738e+01
   2.2008170e+01   1.3223788e+01
   2.2032729e+01   1.2921143e+01
   2.2057272e+01   1.2615874e+01
   2.2081809e+01   1.2308048e+01
   2.2106352e+01   1.1997732e+01
   2.2130910e+01   1.1684991e+01
   2.2155496e+01   1.1369887e+01
   2.2180121e+01   1.1052478e+01
   2.2204794e+01   1.0732822e+01
   2.2229528e+01   1.0410971e+01
   2.2254335e+01   1.0086977e+01
   2.2279225e+01   9.7608852e+00
   2.2304213e+01   9.4327364e+00
   2.2329310e+01   9.1025670e+00
   2.2354532e+01   8.7704072e+00
   2.2379892e+01   8.4362800e+00
   2.2405407e+01   8.1002000e+00
   2.2431093e+01   7.7621723e+00
   2.2456971e+01   7.4221900e+00
   2.2483060e+01   7.0802320e+00
   2.2509384e+01   6.7362598e+00
   2.2535968e+01   6.3902134e+00
   2.2562842e+01   6.0420061e+00
   2.2590040e+01   5.6915168e+00
   2.2617561e+01   5.3390681e+00
   2.2645255e+01   4.9869446e+00
   2.2673139e+01   4.6352250e+00
   2.2701233e+01   4.2840036e+00
   2.2729558e+01   3.9333712e+00
   2.2757745e+01   3.5881722e+00
   2.2785771e+01   3.2488922e+00
   2.2813664e+01   2.9153972e+00
   2.2841447e+01   2.5875825e+00
   2.2869144e+01   2.2653715e+00
   2.2896776e+01   1.9487111e+00
   2.2924362e+01   1.6375676e+00
   2.2951921e+01   1.3319239e+00
   2.2979471e+01   1.0317772e+00
   2.3007030e+01   7.3713669e-01
   2.3034615e+01   4.4802235e-01
   2.3062243e+01   1.6446366e-01
   2.3089932e+01  -1.1350144e-01
   2.3117698e+01  -3.8582738e-01
   2.3145560e+01  -6.5246156e-01
   2.3173537e+01  -9.1334493e-01
   2.3201647e+01  -1.1684124e+00
   2.3229912e+01  -1.4175931e+00
   2.3258354e+01  -1.6608107e+00
   2.3286995e+01  -1.8979835e+00
   2.3315862e+01  -2.1290249e+00
   2.3344791e+01  -2.3523840e+00
   2.3373428e+01  -2.5653343e+00
   2.3401816e+01  -2.7683179e+00
   2.3429993e+01  -2.9617393e+00
   2.3457995e+01  -3.1459369e+00
   2.3485853e+01  -3.3211966e+00
   2.3513594e+01  -3.4877628e+00
   2.3541243e+01  -3.6458458e+00
   2.3568825e+01  -3.7956279e+00
   2.3596362e+01  -3.9372677e+00
   2.3623874e+01  -4.0709043e+00
   2.3651383e+01  -4.1966593e+00
   2.3678909e+01  -4.3146395e+00
   2.3706472e+01  -4.4249386e+00
   2.3734092e+01  -4.5276381e+00
   2.3761791e+01  -4.6228088e+00
   2.3789589e+01  -4.7105108e+00
   2.3817510e+01  -4.7907948e+00
   2.3845578e+01  -4.8637013e+00
   2.3873817e+01  -4.9292610e+00
   2.3902256e+01  -4.9874938e+00
   2.3930926e+01  -5.0384084e+00
   2.3959862e+01  -5.0820004e+00
   2.3989102e+01  -5.1182503e+00
   2.4018693e+01  -5.1471206e+00
   2.4048686e+01  -5.1685511e+00
   2.4079147e+01  -5.1824527e+00
   2.4110153e+01  -5.1886980e+00
   2.4141804e+01  -5.1871062e+00
   2.4174214e+01  -5.1774259e+00
   2.4206641e+01  -5.1599005e+00
   2.4239093e+01  -5.1348403e+00
   2.4271573e+01  -5.1025641e+00
   2.4304089e+01  -5.0633996e+00
   2.4336645e+01  -5.0176829e+00
   2.4369248e+01  -4.9657588e+00
   2.4401903e+01  -4.9079800e+00
   2.4434616e+01  -4.8447074e+00
   2.4467392e+01  -4.7763094e+00
   2.4500239e+01  -4.7031618e+00
   2.4533161e+01  -4.6256472e+00
   2.4566167e+01  -4.5441546e+00
   2.4599262e+01  -4.4590792e+00
   2.4631885e+01  -4.3723547e+00
   2.4663758e+01  -4.2852950e+00
   2.4695015e+01  -4.1980672e+00
   2.4725767e+01  -4.1108262e+00
   2.4756101e+01  -4.0237409e+00
   2.4786084e+01  -3.9369871e+00
   2.4815774e+01  -3.8507428e+00
   2.4845217e+01  -3.7651859e+00
   2.4874454e+01  -3.6804929e+00
   2.4903523e+01  -3.5968382e+00
   2.4932456e+01  -3.5143943e+00
   2.4961284e+01  -3.4333310e+00
   2.4990033e+01  -3.3538164e+00
   2.5018732e+01  -3.2760164e+00
   2.5047406e+01  -3.2000953e+00
   2.5076080e+01  -3.1262161e+00
   2.5104779e+01  -3.0545411e+00
   2.5133530e+01  -2.9852319e+00
   2.5162358e+01  -2.9184504e+00
   2.5191290e+01  -2.8543591e+00
   2.5220356e+01  -2.7931224e+00
   2.5249588e+01  -2.7349066e+00
   2.5279019e+01  -2.6798821e+00
   2.5308688e+01  -2.6282240e+00
   2.5338639e+01  -2.5801145e+00
   2.5368923e+01  -2.5357452e+00
   2.5399599e+01  -2.4953203e+00
   2.5430686e+01  -2.4591200e+00
   2.5461500e+01  -2.4280821e+00
   2.5492071e+01  -2.4021428e+00
   2.5522439e+01  -2.3812349e+00
   2.5552635e+01  -2.3652975e+00
   2.5582692e+01  -2.3542742e+00
   2.5612638e+01  -2.3481115e+00
   2.5642501e+01  -2.3467577e+00
   2.5672306e+01  -2.3501625e+00
   2.5702080e+01  -2.3582760e+00
   2.5731848e+01  -2.3710485e+00
   2.5761635e+01  -2.3884306e+00
   2.5791467e+01  -2.4103726e+00
   2.5821372e+01  -2.4368252e+00
   2.5851377e+01  -2.4677393e+00
   2.5881514e+01  -2.5030667e+00
   2.5911814e+01  -2.5427610e+00
   2.5942313e+01  -2.5867787e+00
   2.5972789e+01  -2.6346492e+00
   2.6003003e+01  -2.6857496e+00
   2.6032980e+01  -2.7398262e+00
   2.6062554e+01  -2.7962621e+00
   2.6091680e+01  -2.8546230e+00
   2.6120416e+01  -2.9146892e+00
   2.6148812e+01  -2.9762525e+00
   2.6176909e+01  -3.0391098e+00
   2.6204744e+01  -3.1030621e+00
   2.6232348e+01  -3.1679136e+00
   2.6259749e+01  -3.2334709e+00
   2.6286971e+01  -3.2995425e+00
   2.6314036e+01  -3.3659382e+00
   2.6340966e+01  -3.4324685e+00
   2.6367778e+01  -3.4989441e+00
   2.6394492e+01  -3.5651758e+00
   2.6421123e+01  -3.6309735e+00
   2.6447687e+01  -3.6961466e+00
   2.6474200e+01  -3.7605028e+00
   2.6500677e+01  -3.8238482e+00
   2.6527132e+01  -3.8859868e+00
   2.6553581e+01  -3.9467198e+00
   2.6580036e+01  -4.0058457e+00
   2.6606514e+01  -4.0631589e+00
   2.6633028e+01  -4.1184500e+00
   2.6659594e+01  -4.1715045e+00
   2.6686228e+01  -4.2221024e+00
   2.6712947e+01  -4.2700172e+00
   2.6739768e+01  -4.3150146e+00
   2.6766709e+01  -4.3568519e+00
   2.6793791e+01  -4.3952759e+00
   2.6821036e+01  -4.4300213e+00
   2.6848468e+01  -4.4608086e+00
   2.6876114e+01  -4.4873410e+00
   2.6904005e+01  -4.5093013e+00
   2.6931703e+01  -4.5261049e+00
   2.6959190e+01  -4.5376336e+00
   2.6986488e+01  -4.5438050e+00
   2.7013618e+01  -4.5445348e+00
   2.7040597e+01  -4.5397380e+00
   2.7067444e+01  -4.5293282e+00
   2.7094175e+01  -4.5132187e+00
   2.7120804e+01  -4.4913223e+00
   2.7147346e+01  -4.4635517e+00
   2.7173814e+01  -4.4298191e+00
   2.7200223e+01  -4.3900364e+00
   2.7226583e+01  -4.3441151e+00
   2.7252909e+01  -4.2919663e+00
   2.7279211e+01  -4.2335002e+00
   2.7305503e+01  -4.1686260e+00
   2.7331795e+01  -4.0972515e+00
   2.7358102e+01  -4.0192829e+00
   2.7384434e+01  -3.9346241e+00
   2.7410804e+01  -3.8431762e+00
   2.7437225e+01  -3.7448367e+00
   2.7463712e+01  -3.6394991e+00
   2.7490277e+01  -3.5270513e+00
   2.7516936e+01  -3.4073748e+00
   2.7543705e+01  -3.2803432e+00
   2.7570600e+01  -3.1458204e+00
   2.7597640e+01  -3.0036583e+00
   2.7624845e+01  -2.8536941e+00
   2.7652237e+01  -2.6957472e+00
   2.7679841e+01  -2.5296141e+00
   2.7707317e+01  -2.3574075e+00
   2.7734469e+01  -2.1806443e+00
   2.7761330e+01  -1.9994529e+00
   2.7787932e+01  -1.8139407e+00
   2.7814303e+01  -1.6242184e+00
   2.7840468e+01  -1.4303991e+00
   2.7866449e+01  -1.2325984e+00
   2.7892264e+01  -1.0309336e+00
   2.7917932e+01  -8.2552352e-01
   2.7943470e+01  -6.1648834e-01
   2.7968892e+01  -4.0394951e-01
   2.7994211e+01  -1.8802968e-01
   2.8019442e+01   3.1147417e-02
   2.8044597e+01   2.5345693e-01
   2.8069687e+01   4.7877296e-01
   2.8094724e+01   7.0696857e-01
   2.8119719e+01   9.3791578e-01
   2.8144682e+01   1.1714856e+00
   2.8169624e+01   1.4075480e+00
   2.8194555e+01   1.6459721e+00
   2.8219486e+01   1.8866259e+00
   2.8244426e+01   2.1293765e+00
   2.8269387e+01   2.3740901e+00
   2.8294378e+01   2.6206322e+00
   2.8319410e+01   2.8688674e+00
   2.8344494e+01   3.1186595e+00
   2.8369641e+01   3.3698720e+00
   2.8394864e+01   3.6223678e+00
   2.8420175e+01   3.8760096e+00
   2.8445587e+01   4.1306602e+00
   2.8471113e+01   4.3861825e+00
   2.8496770e+01   4.6424403e+00
   2.8522573e+01   4.8992986e+00
   2.8548540e+01   5.1566244e+00
   2.8574691e+01   5.4142873e+00
   2.8601047e+01   5.6721610e+00
   2.8627633e+01   5.9301250e+00
   2.8654198e+01   6.1854123e+00
   2.8680565e+01   6.4360214e+00
   2.8706751e+01   6.6818856e+00
   2.8732775e+01   6.9229455e+00
   2.8758654e+01   7.1591302e+00
   2.8784403e+01   7.3903593e+00
   2.8810038e+01   7.6165441e+00
   2.8835572e+01   7.8375895e+00
   2.8861016e+01   8.0533944e+00
   2.8886384e+01   8.2638527e+00
   2.8911686e+01   8.4688540e+00
   2.8936934e+01   8.6682838e+00
   2.8962137e+01   8.8620242e+00
   2.8987306e+01   9.0499539e+00
   2.9012451e+01   9.2319484e+00
   2.9037581e+01   9.4078801e+00
   2.9062707e+01   9.5776187e+00
   2.9087838e+01   9.7410304e+00
   2.9112983e+01   9.8979787e+00
   2.9138152e+01   1.0048323e+01
   2.9163356e+01   1.0191921e+01
   2.9188603e+01   1.0328625e+01
   2.9213906e+01   1.0458282e+01
   2.9239273e+01   1.0580738e+01
   2.9264718e+01   1.0695831e+01
   2.9290250e+01   1.0803394e+01
   2.9315883e+01   1.0903254e+01
   2.9341630e+01   1.0995228e+01
   2.9367504e+01   1.1079129e+01
   2.9393522e+01   1.1154755e+01
   2.9419699e+01   1.1221896e+01
   2.9446053e+01   1.1280326e+01
   2.9472605e+01   1.1329805e+01
   2.9499110e+01   1.1369717e+01
   2.9525368e+01   1.1399854e+01
   2.9551404e+01   1.1420440e+01
   2.9577242e+01   1.1431676e+01
   2.9602903e+01   1.1433740e+01
   2.9628404e+01   1.1426791e+01
   2.9653765e+01   1.1410972e+01
   2.9679000e+01   1.1386412e+01
   2.9704124e+01   1.1353230e+01
   2.9729149e+01   1.1311534e+01
   2.9754090e+01   1.1261424e+01
   2.9778957e+01   1.1202992e+01
   2.9803761e+01   1.1136323e+01
   2.9828513e+01   1.1061497e+01
   2.9853224e+01   1.0978588e+01
   2.9877904e+01   1.0887664e+01
   2.9902562e+01   1.0788789e+01
   2.9927208e+01   1.0682024e+01
   2.9951850e+01   1.0567421e+01
   2.9976500e+01   1.0445033e+01
   3.0001165e+01   1.0314906e+01
   3.0025855e+01   1.0177080e+01
   3.0050581e+01   1.0031592e+01
   3.0075351e+01   9.8784760e+00
   3.0100175e+01   9.7177571e+00
   3.0125065e+01   9.5494569e+00
   3.0150030e+01   9.3735903e+00
   3.0175081e+01   9.1901653e+00
   3.0200232e+01   8.9991820e+00
   3.0225493e+01   8.8006320e+00
   3.0250879e+01   8.5944966e+00
   3.0276403e+01   8.3807457e+00
   3.0302081e+01   8.1593354e+00
   3.0327931e+01   7.9302064e+00
   3.0353970e+01   7.6932800e+00
   3.0380219e+01   7.4484554e+00
   3.0406700e+01   7.1956042e+00
   3.0433441e+01   6.9345645e+00
   3.0460191e+01   6.6679460e+00
   3.0486740e+01   6.3981637e+00
   3.0513107e+01   6.1253883e+00
   3.0539313e+01   5.8497658e+00
   3.0565375e+01   5.5714420e+00
   3.0591309e+01   5.2905622e+00
   3.0617131e+01   5.0072710e+00
   3.0642854e+01   4.7217120e+00
   3.0668492e+01   4.4340275e+00
   3.0694056e+01   4.1443587e+00
   3.0719559e+01   3.8528453e+00
   3.0745011e+01   3.5596254e+00
   3.0770423e+01   3.2648359e+00
   3.0795806e+01   2.9686118e+00
   3.0821168e+01   2.6710870e+00
   3.0846521e+01   2.3723933e+00
   3.0871874e+01   2.0726613e+00
   3.0897236e+01   1.7720199e+00
   3.0922617e+01   1.4705962e+00
   3.0948027e+01   1.1685156e+00
   3.0973476e+01   8.6590175e-01
   3.0998973e+01   5.6287653e-01
   3.1024530e+01   2.5955974e-01
   3.1050155e+01  -4.3930893e-02
   3.1075860e+01  -3.4747985e-01
   3.1101657e+01  -6.5097410e-01
   3.1127558e+01  -9.5430327e-01
   3.1153575e+01  -1.2573600e+00
   3.1179722e+01  -1.5600404e+00
   3.1206013e+01  -1.8622444e+00
   3.1232463e+01  -2.1638764e+00
   3.1259090e+01  -2.4648462e+00
   3.1285913e+01  -2.7650699e+00
   3.1312903e+01  -3.0639413e+00
   3.1339671e+01  -3.3569248e+00
   3.1366238e+01  -3.6441119e+00
   3.1392627e+01  -3.9256190e+00
   3.1418859e+01  -4.2015376e+00
   3.1444952e+01  -4.4719383e+00
   3.1470924e+01  -4.7368746e+00
   3.1496789e+01  -4.9963857e+00
   3.1522563e+01  -5.2504992e+00
   3.1548258e+01  -5.4992323e+00
   3.1573888e+01  -5.7425939e+00
   3.1599465e+01  -5.9805853e+00
   3.1625001e+01  -6.2132015e+00
   3.1650505e+01  -6.4404317e+00
   3.1675990e+01  -6.6622600e+00
   3.1701466e+01  -6.8786663e+00
   3.1726943e+01  -7.0896258e+00
   3.1752432e+01  -7.2951104e+00
   3.1777942e+01  -7.4950879e+00
   3.1803485e+01  -7.6895232e+00
   3.1829070e+01  -7.8783773e+00
   3.1854709e+01  -8.0616083e+00
   3.1880412e+01  -8.2391710e+00
   3.1906190e+01  -8.4110166e+00
   3.1932056e+01  -8.5770931e+00
   3.1958020e+01  -8.7373447e+00
   3.1984097e+01  -8.8917119e+00
   3.2010299e+01  -9.0401309e+00
   3.2036642e+01  -9.1825332e+00
   3.2063140e+01  -9.3188455e+00
   3.2089811e+01  -9.4489888e+00
   3.2116672e+01  -9.5728774e+00
   3.2143744e+01  -9.6904186e+00
   3.2170984e+01  -9.8012533e+00
   3.2198381e+01  -9.9051921e+00
   3.2225950e+01  -1.0002158e+01
   3.2253710e+01  -1.0092065e+01
   3.2281679e+01  -1.0174820e+01
   3.2309867e+01  -1.0250289e+01
   3.2337851e+01  -1.0317362e+01
   3.2365653e+01  -1.0376285e+01
   3.2393295e+01  -1.0427289e+01
   3.2420798e+01  -1.0470581e+01
   3.2448180e+01  -1.0506347e+01
   3.2475459e+01  -1.0534757e+01
   3.2502651e+01  -1.0555966e+01
   3.2529771e+01  -1.0570116e+01
   3.2556832e+01  -1.0577338e+01
   3.2583849e+01  -1.0577752e+01
   3.2610833e+01  -1.0571470e+01
   3.2637798e+01  -1.0558596e+01
   3.2664756e+01  -1.0539226e+01
   3.2691717e+01  -1.0513449e+01
   3.2718695e+01  -1.0481348e+01
   3.2745699e+01  -1.0442999e+01
   3.2772743e+01  -1.0398474e+01
   3.2799837e+01  -1.0347838e+01
   3.2826994e+01  -1.0291149e+01
   3.2854225e+01  -1.0228463e+01
   3.2881544e+01  -1.0159827e+01
   3.2908962e+01  -1.0085283e+01
   3.2936494e+01  -1.0004867e+01
   3.2964153e+01  -9.9186092e+00
   3.2991954e+01  -9.8265312e+00
   3.3019913e+01  -9.7286476e+00
   3.3048048e+01  -9.6249644e+00
   3.3076376e+01  -9.5154775e+00
   3.3104918e+01  -9.4001719e+00
   3.3133694e+01  -9.2790197e+00
   3.3162433e+01  -9.1533006e+00
   3.3190985e+01  -9.0239071e+00
   3.3219375e+01  -8.8909884e+00
   3.3247627e+01  -8.7546788e+00
   3.3275762e+01  -8.6151054e+00
   3.3303801e+01  -8.4723894e+00
   3.3331763e+01  -8.3266460e+00
   3.3359664e+01  -8.1779849e+00
   3.3387521e+01  -8.0265112e+00
   3.3415351e+01  -7.8723251e+00
   3.3443168e+01  -7.7155222e+00
   3.3470987e+01  -7.5561939e+00
   3.3498822e+01  -7.3944272e+00
   3.3526688e+01  -7.2303052e+00
   3.3554600e+01  -7.0639066e+00
   3.3582572e+01  -6.8953057e+00
   3.3610618e+01  -6.7245728e+00
   3.3638754e+01  -6.5517735e+00
   3.3666996e+01  -6.3769683e+00
   3.3695359e+01  -6.2002131e+00
   3.3723860e+01  -6.0215577e+00
   3.3752518e+01  -5.8410460e+00
   3.3781352e+01  -5.6587148e+00
   3.3810383e+01  -5.4745931e+00
   3.3839611e+01  -5.2888357e+00
   3.3868905e+01  -5.1024453e+00
   3.3898279e+01  -4.9155062e+00
   3.3927745e+01  -4.7281026e+00
   3.3957317e+01  -4.5403161e+00
   3.3987009e+01  -4.3522256e+00
   3.4016833e+01  -4.1639069e+00
   3.4046806e+01  -3.9754327e+00
   3.4076942e+01  -3.7868720e+00
   3.4107257e+01  -3.5982905e+00
   3.4137635e+01  -3.4105700e+00
   3.4168062e+01  -3.2239425e+00
   3.4198549e+01  -3.0384846e+00
   3.4229106e+01  -2.8542695e+00
   3.4259743e+01  -2.6713667e+00
   3.4290473e+01  -2.4898418e+00
   3.4321304e+01  -2.3097560e+00
   3.4352250e+01  -2.1311664e+00
   3.4383321e+01  -1.9541251e+00
   3.4414530e+01  -1.7786791e+00
   3.4445889e+01  -1.6048704e+00
   3.4477279e+01  -1.4334535e+00
   3.4508704e+01  -1.2644740e+00
   3.4540185e+01  -1.0978870e+00
   3.4571743e+01  -9.3364639e-01
   3.4603397e+01  -7.7170468e-01
   3.4635167e+01  -6.1201150e-01
   3.4667076e+01  -4.5451288e-01
   3.4699143e+01  -2.9915028e-01
   3.4731392e+01  -1.4585968e-01
   3.4763845e+01   5.4295233e-03
   3.4796527e+01   1.5479553e-01
   3.4829307e+01   3.0162923e-01
   3.4862035e+01   4.4530394e-01
   3.4894726e+01   5.8594767e-01
   3.4927392e+01   7.2369100e-01
   3.4960046e+01   8.5866611e-01
   3.4992699e+01   9.9100758e-01
   3.5025361e+01   1.1208530e+00
   3.5058044e+01   1.2483438e+00
   3.5090756e+01   1.3736253e+00
   3.5123506e+01   1.4968475e+00
   3.5156304e+01   1.6181657e+00
   3.5189157e+01   1.7377402e+00
   3.5221997e+01   1.8554654e+00
   3.5254784e+01   1.9713581e+00
   3.5287530e+01   2.0856244e+00
   3.5320244e+01   2.1984723e+00
   3.5352937e+01   2.3101117e+00
   3.5385619e+01   2.4207542e+00
   3.5418301e+01   2.5306135e+00
   3.5450991e+01   2.6399062e+00
   3.5483699e+01   2.7488509e+00
   3.5516435e+01   2.8576696e+00
   3.5549208e+01   2.9665870e+00
   3.5582028e+01   3.0758308e+00
   3.5614904e+01   3.1856324e+00
   3.5647847e+01   3.2962262e+00
   3.5680865e+01   3.4078506e+00
   3.5713970e+01   3.5207476e+00
   3.5747172e+01   3.6351633e+00
   3.5780482e+01   3.7513482e+00
   3.5813912e+01   3.8695573e+00
   3.5847474e+01   3.9900506e+00
   3.5881182e+01   4.1130938e+00
   3.5915048e+01   4.2389584e+00
   3.5949089e+01   4.3679228e+00
   3.5983319e+01   4.5002731e+00
   3.6017757e+01   4.6363041e+00
   3.6052422e+01   4.7763207e+00
   3.6087335e+01   4.9206401e+00
   3.6122301e+01   5.0686595e+00
   3.6157015e+01   5.2192031e+00
   3.6191495e+01   5.3723998e+00
   3.6225759e+01   5.5283740e+00
   3.6259823e+01   5.6872325e+00
   3.6293703e+01   5.8490660e+00
   3.6327412e+01   6.0139494e+00
   3.6360964e+01   6.1819430e+00
   3.6394370e+01   6.3530927e+00
   3.6427643e+01   6.5274309e+00
   3.6460791e+01   6.7049767e+00
   3.6493827e+01   6.8857367e+00
   3.6526758e+01   7.0697046e+00
   3.6559595e+01   7.2568626e+00
   3.6592347e+01   7.4471806e+00
   3.6625022e+01   7.6406175e+00
   3.6657630e+01   7.8371204e+00
   3.6690178e+01   8.0366257e+00
   3.6722675e+01   8.2390589e+00
   3.6755130e+01   8.4443348e+00
   3.6787550e+01   8.6523577e+00
   3.6819945e+01   8.8630218e+00
   3.6852324e+01   9.0762109e+00
   3.6884694e+01   9.2917989e+00
   3.6917065e+01   9.5096496e+00
   3.6949446e+01   9.7296172e+00
   3.6981847e+01   9.9515460e+00
   3.7014278e+01   1.0175271e+01
   3.7046748e+01   1.0400616e+01
   3.7079270e+01   1.0627398e+01
   3.7111853e+01   1.0855421e+01
   3.7144511e+01   1.1084482e+01
   3.7177256e+01   1.1314367e+01
   3.7210102e+01   1.1544853e+01
   3.7243064e+01   1.1775705e+01
   3.7276055e+01   1.2005967e+01
   3.7308999e+01   1.2234752e+01
   3.7341913e+01   1.2461810e+01
   3.7374769e+01   1.2686582e+01
   3.7407333e+01   1.2907126e+01
   3.7439641e+01   1.3123367e+01
   3.7471728e+01   1.3335225e+01
   3.7503626e+01   1.3542599e+01
   3.7535364e+01   1.3745370e+01
   3.7566970e+01   1.3943397e+01
   3.7598471e+01   1.4136527e+01
   3.7629890e+01   1.4324592e+01
   3.7661253e+01   1.4507408e+01
   3.7692584e+01   1.4684779e+01
   3.7723906e+01   1.4856493e+01
   3.7755243e+01   1.5022326e+01
   3.7786620e+01   1.5182038e+01
   3.7818063e+01   1.5335376e+01
   3.7849598e+01   1.5482065e+01
   3.7881253e+01   1.5621817e+01
   3.7912861e+01   1.5753520e+01
   3.7944344e+01   1.5876578e+01
   3.7975716e+01   1.5990808e+01
   3.8006991e+01   1.6096029e+01
   3.8038183e+01   1.6192055e+01
   3.8069304e+01   1.6278697e+01
   3.8100368e+01   1.6355766e+01
   3.8131311e+01   1.6422913e+01
   3.8162077e+01   1.6479895e+01
   3.8192686e+01   1.6526668e+01
   3.8223158e+01   1.6563175e+01
   3.8253512e+01   1.6589351e+01
   3.8283765e+01   1.6605120e+01
   3.8313935e+01   1.6610398e+01
   3.8344039e+01   1.6605093e+01
   3.8374092e+01   1.6589102e+01
   3.8404111e+01   1.6562316e+01
   3.8434113e+01   1.6524616e+01
   3.8464113e+01   1.6475871e+01
   3.8494127e+01   1.6415944e+01
   3.8524173e+01   1.6344681e+01
   3.8554267e+01   1.6261921e+01
   3.8584428e+01   1.6167483e+01
   3.8614674e+01   1.6061174e+01
   3.8645025e+01   1.5942779e+01
   3.8675503e+01   1.5812063e+01
   3.8706129e+01   1.5668763e+01
   3.8736930e+01   1.5512585e+01
   3.8767933e+01   1.5343200e+01
   3.8798929e+01   1.5161684e+01
   3.8829653e+01   1.4969814e+01
   3.8860129e+01   1.4767823e+01
   3.8890382e+01   1.4555908e+01
   3.8920436e+01   1.4334256e+01
   3.8950310e+01   1.4103045e+01
   3.8980025e+01   1.3862445e+01
   3.9009597e+01   1.3612621e+01
   3.9039043e+01   1.3353730e+01
   3.9068380e+01   1.3085924e+01
   3.9097535e+01   1.2810182e+01
   3.9126527e+01   1.2526692e+01
   3.9155375e+01   1.2235602e+01
   3.9184098e+01   1.1937056e+01
   3.9212714e+01   1.1631193e+01
   3.9241240e+01   1.1318146e+01
   3.9269689e+01   1.0998045e+01
   3.9298079e+01   1.0671012e+01
   3.9326424e+01   1.0337168e+01
   3.9354737e+01   9.9966269e+00
   3.9383033e+01   9.6494972e+00
   3.9411327e+01   9.2958826e+00
   3.9439631e+01   8.9358807e+00
   3.9467962e+01   8.5695823e+00
   3.9496332e+01   8.1970711e+00
   3.9524757e+01   7.8184227e+00
   3.9553252e+01   7.4337035e+00
   3.9581834e+01   7.0429696e+00
   3.9610520e+01   6.6462646e+00
   3.9639327e+01   6.2436185e+00
   3.9668275e+01   5.8350442e+00
   3.9697385e+01   5.4205354e+00
   3.9726680e+01   5.0000617e+00
   3.9756185e+01   4.5735643e+00
   3.9785930e+01   4.1409490e+00
   3.9815816e+01   3.7039589e+00
   3.9845445e+01   3.2688453e+00
   3.9874839e+01   2.8357006e+00
   3.9904025e+01   2.4045600e+00
   3.9933024e+01   1.9754755e+00
   3.9961858e+01   1.5485136e+00
   3.9990546e+01   1.1237514e+00
   4.0019105e+01   7.0127523e-01
   4.0047552e+01   2.8117817e-01
   4.0075902e+01  -1.3644112e-01
   4.0104170e+01  -5.5147963e-01
   4.0132370e+01  -9.6383100e-01
   4.0160516e+01  -1.3733862e+00
   4.0188620e+01  -1.7800345e+00
   4.0216695e+01  -2.1836634e+00
   4.0244755e+01  -2.5841598e+00
   4.0272811e+01  -2.9814100e+00
   4.0300875e+01  -3.3753002e+00
   4.0328961e+01  -3.7657167e+00
   4.0357082e+01  -4.1525466e+00
   4.0385250e+01  -4.5356773e+00
   4.0413478e+01  -4.9149979e+00
   4.0441781e+01  -5.2903984e+00
   4.0470173e+01  -5.6617709e+00
   4.0498669e+01  -6.0290093e+00
   4.0527285e+01  -6.3920102e+00
   4.0556040e+01  -6.7506734e+00
   4.0584950e+01  -7.1049019e+00
   4.0614038e+01  -7.4546034e+00
   4.0643324e+01  -7.7996910e+00
   4.0672834e+01  -8.1400841e+00
   4.0702594e+01  -8.4757104e+00
   4.0732170e+01  -8.8014218e+00
   4.0761456e+01  -9.1160725e+00
   4.0790484e+01  -9.4200521e+00
   4.0819283e+01  -9.7137112e+00
   4.0847880e+01  -9.9973515e+00
   4.0876297e+01  -1.0271235e+01
   4.0904556e+01  -1.0535592e+01
   4.0932675e+01  -1.0790624e+01
   4.0960673e+01  -1.1036512e+01
   4.0988565e+01  -1.1273417e+01
   4.1016368e+01  -1.1501484e+01
   4.1044095e+01  -1.1720844e+01
   4.1071761e+01  -1.1931616e+01
   4.1099379e+01  -1.2133909e+01
   4.1126962e+01  -1.2327821e+01
   4.1154522e+01  -1.2513445e+01
   4.1182073e+01  -1.2690862e+01
   4.1209626e+01  -1.2860151e+01
   4.1237193e+01  -1.3021381e+01
   4.1264788e+01  -1.3174617e+01
   4.1292422e+01  -1.3319918e+01
   4.1320108e+01  -1.3457337e+01
   4.1347859e+01  -1.3586924e+01
   4.1375690e+01  -1.3708722e+01
   4.1403614e+01  -1.3822769e+01
   4.1431646e+01  -1.3929096e+01
   4.1459801e+01  -1.4027732e+01
   4.1488098e+01  -1.4118697e+01
   4.1516553e+01  -1.4202005e+01
   4.1545187e+01  -1.4277662e+01
   4.1574021e+01  -1.4345666e+01
   4.1603080e+01  -1.4406005e+01
   4.1632389e+01  -1.4458655e+01
   4.1661979e+01  -1.4503580e+01
   4.1691687e+01  -1.4540507e+01
   4.1721144e+01  -1.4569181e+01
   4.1750374e+01  -1.4589967e+01
   4.1779404e+01  -1.4603204e+01
   4.1808257e+01  -1.4609201e+01
   4.1836954e+01  -1.4608243e+01
   4.1865513e+01  -1.4600592e+01
   4.1893953e+01  -1.4586493e+01
   4.1922290e+01  -1.4566174e+01
   4.1950539e+01  -1.4539850e+01
   4.1978715e+01  -1.4507721e+01
   4.2006832e+01  -1.4469976e+01
   4.2034902e+01  -1.4426795e+01
   4.2062940e+01  -1.4378346e+01
   4.2090957e+01  -1.4324789e+01
   4.2118965e+01  -1.4266277e+01
   4.2146977e+01  -1.4202952e+01
   4.2175005e+01  -1.4134950e+01
   4.2203061e+01  -1.4062400e+01
   4.2231157e+01  -1.3985422e+01
   4.2259305e+01  -1.3904130e+01
   4.2287519e+01  -1.3818632e+01
   4.2315811e+01  -1.3729026e+01
   4.2344196e+01  -1.3635404e+01
   4.2372687e+01  -1.3537850e+01
   4.2401299e+01  -1.3436441e+01
   4.2430048e+01  -1.3331244e+01
   4.2458952e+01  -1.3222318e+01
   4.2488029e+01  -1.3109709e+01
   4.2517299e+01  -1.2993455e+01
   4.2546783e+01  -1.2873579e+01
   4.2576507e+01  -1.2750090e+01
   4.2606394e+01  -1.2623420e+01
   4.2636028e+01  -1.2495511e+01
   4.2665434e+01  -1.2366468e+01
   4.2694641e+01  -1.2236361e+01
   4.2723673e+01  -1.2105262e+01
   4.2752552e+01  -1.1973235e+01
   4.2781299e+01  -1.1840338e+01
   4.2809933e+01  -1.1706628e+01
   4.2838471e+01  -1.1572153e+01
   4.2866930e+01  -1.1436960e+01
   4.2895324e+01  -1.1301088e+01
   4.2923668e+01  -1.1164572e+01
   4.2951976e+01  -1.1027442e+01
   4.2980263e+01  -1.0889724e+01
   4.3008541e+01  -1.0751438e+01
   4.3036824e+01  -1.0612598e+01
   4.3065124e+01  -1.0473212e+01
   4.3093455e+01  -1.0333286e+01
   4.3121830e+01  -1.0192816e+01
   4.3150261e+01  -1.0051793e+01
   4.3178763e+01  -9.9102038e+00
   4.3207350e+01  -9.7680256e+00
   4.3236035e+01  -9.6252294e+00
   4.3264835e+01  -9.4817782e+00
   4.3293765e+01  -9.3376263e+00
   4.3322790e+01  -9.1929809e+00
   4.3351910e+01  -9.0478610e+00
   4.3381139e+01  -8.9022166e+00
   4.3410493e+01  -8.7559897e+00
   4.3439987e+01  -8.6091131e+00
   4.3469637e+01  -8.4615099e+00
   4.3499461e+01  -8.3130918e+00
   4.3529478e+01  -8.1637586e+00
   4.3559708e+01  -8.0133957e+00
   4.3590175e+01  -7.8618731e+00
   4.3620903e+01  -7.7090422e+00
   4.3651642e+01  -7.5561213e+00
   4.3682166e+01  -7.4041965e+00
   4.3712502e+01  -7.2531052e+00
   4.3742674e+01  -7.1026827e+00
   4.3772705e+01  -6.9527731e+00
   4.3802615e+01  -6.8032272e+00
   4.3832423e+01  -6.6539008e+00
   4.3862148e+01  -6.5046533e+00
   4.3891805e+01  -6.3553464e+00
   4.3921411e+01  -6.2058433e+00
   4.3950981e+01  -6.0560077e+00
   4.3980530e+01  -5.9057034e+00
   4.4010071e+01  -5.7547930e+00
   4.4039618e+01  -5.6031376e+00
   4.4069185e+01  -5.4505962e+00
   4.4098786e+01  -5.2970251e+00
   4.4128434e+01  -5.1422769e+00
   4.4158143e+01  -4.9862004e+00
   4.4187927e+01  -4.8286395e+00
   4.4217801e+01  -4.6694323e+00
   4.4247778e+01  -4.5084109e+00
   4.4277874e+01  -4.3453998e+00
   4.4308106e+01  -4.1802152e+00
   4.4338490e+01  -4.0126638e+00
   4.4369043e+01  -3.8425411e+00
   4.4399732e+01  -3.6699367e+00
   4.4430518e+01  -3.4949573e+00
   4.4461416e+01  -3.3174225e+00
   4.4492441e+01  -3.1371461e+00
   4.4523608e+01  -2.9539338e+00
   4.4554934e+01  -2.7675824e+00
   4.4586435e+01  -2.5778780e+00
   4.4617821e+01  -2.3864911e+00
   4.4649068e+01  -2.1935238e+00
   4.4680202e+01  -1.9987912e+00
   4.4711244e+01  -1.8021161e+00
   4.4742216e+01  -1.6033288e+00
   4.4773137e+01  -1.4022657e+00
   4.4804027e+01  -1.1987679e+00
   4.4834903e+01  -9.9268003e-01
   4.4865783e+01  -7.8384895e-01
   4.4896684e+01  -5.7212300e-01
   4.4927624e+01  -3.5735101e-01
   4.4958618e+01  -1.3938141e-01
   4.4989684e+01   8.1938638e-02
   4.5020840e+01   3.0676415e-01
   4.5052048e+01   5.3485749e-01
   4.5083237e+01   7.6569898e-01
   4.5114421e+01   9.9938213e-01
   4.5145615e+01   1.2359968e+00
   4.5176832e+01   1.4756291e+00
   4.5208084e+01   1.7183613e+00
   4.5239386e+01   1.9642728e+00
   4.5270750e+01   2.2134401e+00
   4.5302189e+01   2.4659370e+00
   4.5333718e+01   2.7218352e+00
   4.5365350e+01   2.9812045e+00
   4.5397098e+01   3.2441129e+00
   4.5428977e+01   3.5106273e+00
   4.5460925e+01   3.7801551e+00
   4.5492917e+01   4.0524135e+00
   4.5524967e+01   4.3274098e+00
   4.5557087e+01   4.6051456e+00
   4.5589289e+01   4.8856184e+00
   4.5621586e+01   5.1688209e+00
   4.5653991e+01   5.4547417e+00
   4.5686517e+01   5.7433654e+00
   4.5719180e+01   6.0346727e+00
   4.5751994e+01   6.3286408e+00
   4.5784975e+01   6.6252437e+00
   4.5818140e+01   6.9244526e+00
   4.5851505e+01   7.2262360e+00
   4.5885092e+01   7.5305612e+00
   4.5918921e+01   7.8373941e+00
   4.5952908e+01   8.1457448e+00
   4.5986900e+01   8.4539506e+00
   4.6020915e+01   8.7619105e+00
   4.6054969e+01   9.0695076e+00
   4.6089080e+01   9.3766093e+00
   4.6123119e+01   9.6817712e+00
   4.6157036e+01   9.9842536e+00
   4.6190847e+01   1.0283937e+01
   4.6224571e+01   1.0580690e+01
   4.6258222e+01   1.0874365e+01
   4.6291816e+01   1.1164802e+01
   4.6325366e+01   1.1451826e+01
   4.6358885e+01   1.1735253e+01
   4.6392387e+01   1.2014884e+01
   4.6425882e+01   1.2290513e+01
   4.6459384e+01   1.2561920e+01
   4.6492902e+01   1.2828877e+01
   4.6526448e+01   1.3091146e+01
   4.6560034e+01   1.3348478e+01
   4.6593669e+01   1.3600615e+01
   4.6627364e+01   1.3847291e+01
   4.6661131e+01   1.4088228e+01
   4.6694980e+01   1.4323141e+01
   4.6728921e+01   1.4551734e+01
   4.6762966e+01   1.4773701e+01
   4.6797127e+01   1.4988727e+01
   4.6831415e+01   1.5196487e+01
   4.6865843e+01   1.5396646e+01
   4.6900423e+01   1.5588856e+01
   4.6935168e+01   1.5772759e+01
   4.6970075e+01   1.5947894e+01
   4.7005119e+01   1.6113718e+01
   4.7040319e+01   1.6269890e+01
   4.7075693e+01   1.6416056e+01
   4.7111260e+01   1.6551844e+01
   4.7147041e+01   1.6676866e+01
   4.7183060e+01   1.6790715e+01
   4.7219341e+01   1.6892960e+01
   4.7255705e+01   1.6982669e+01
   4.7291755e+01   1.7058757e+01
   4.7327519e+01   1.7121396e+01
   4.7363028e+01   1.7170745e+01
   4.7398308e+01   1.7206936e+01
   4.7433383e+01   1.7230084e+01
   4.7468275e+01   1.7240290e+01
   4.7503002e+01   1.7237643e+01
   4.7537584e+01   1.7222224e+01
   4.7572036e+01   1.7194105e+01
   4.7606374e+01   1.7153357e+01
   4.7640613e+01   1.7100043e+01
   4.7674768e+01   1.7034226e+01
   4.7708850e+01   1.6955967e+01
   4.7742873e+01   1.6865325e+01
   4.7776849e+01   1.6762359e+01
   4.7810791e+01   1.6647128e+01
   4.7844710e+01   1.6519690e+01
   4.7878618e+01   1.6380105e+01
   4.7912526e+01   1.6228432e+01
   4.7946447e+01   1.6064731e+01
   4.7980392e+01   1.5889062e+01
   4.8014373e+01   1.5701485e+01
   4.8048403e+01   1.5502060e+01
   4.8082494e+01   1.5290844e+01
   4.8116659e+01   1.5067897e+01
   4.8150913e+01   1.4833271e+01
   4.8185269e+01   1.4587020e+01
   4.8219742e+01   1.4329191e+01
   4.8254350e+01   1.4059825e+01
   4.8289109e+01   1.3778958e+01
   4.8324039e+01   1.3486615e+01
   4.8359159e+01   1.3182807e+01
   4.8394493e+01   1.2867532e+01
   4.8430065e+01   1.2540769e+01
   4.8465903e+01   1.2202470e+01
   4.8502032e+01   1.1852612e+01
   4.8538340e+01   1.1492576e+01
   4.8574588e+01   1.1125152e+01
   4.8610509e+01   1.0753644e+01
   4.8646129e+01   1.0378444e+01
   4.8681477e+01   9.9998988e+00
   4.8716577e+01   9.6183508e+00
   4.8751451e+01   9.2341368e+00
   4.8786121e+01   8.8475880e+00
   4.8820605e+01   8.4590300e+00
   4.8854922e+01   8.0687827e+00
   4.8889088e+01   7.6771599e+00
   4.8923120e+01   7.2844697e+00
   4.8957032e+01   6.8910142e+00
   4.8990841e+01   6.4970897e+00
   4.9024560e+01   6.1029865e+00
   4.9058203e+01   5.7089890e+00
   4.9091784e+01   5.3153757e+00
   4.9125317e+01   4.9224191e+00
   4.9158815e+01   4.5303860e+00
   4.9192292e+01   4.1395370e+00
   4.9225761e+01   3.7501269e+00
   4.9259236e+01   3.3624044e+00
   4.9292732e+01   2.9766119e+00
   4.9326263e+01   2.5929858e+00
   4.9359844e+01   2.2117559e+00
   4.9393491e+01   1.8331456e+00
   4.9427180e+01   1.4578116e+00
   4.9460837e+01   1.0869586e+00
   4.9494480e+01   7.2074066e-01
   4.9528127e+01   3.5930465e-01
   4.9561797e+01   2.7912495e-03
   4.9595510e+01  -3.4866487e-01
   4.9629285e+01  -6.9493526e-01
   4.9663144e+01  -1.0358979e+00
   4.9697110e+01  -1.3714377e+00
   4.9731208e+01  -1.7014468e+00
   4.9765465e+01  -2.0258251e+00
   4.9799793e+01  -2.3434291e+00
   4.9833884e+01  -2.6512109e+00
   4.9867759e+01  -2.9493011e+00
   4.9901442e+01  -3.2378439e+00
   4.9934919e+01  -3.5166748e+00
   4.9968149e+01  -3.7854670e+00
   5.0001159e+01  -4.0444439e+00
   5.0033969e+01  -4.2938140e+00
   5.0066602e+01  -4.5337691e+00
   5.0099078e+01  -4.7644865e+00
   5.0131415e+01  -4.9861319e+00
   5.0163631e+01  -5.1988613e+00
   5.0195743e+01  -5.4028225e+00
   5.0227766e+01  -5.5981563e+00
   5.0259717e+01  -5.7849976e+00
   5.0291611e+01  -5.9634765e+00
   5.0323463e+01  -6.1337187e+00
   5.0355287e+01  -6.2958462e+00
   5.0387099e+01  -6.4499778e+00
   5.0418913e+01  -6.5962296e+00
   5.0450745e+01  -6.7347149e+00
   5.0482609e+01  -6.8655420e+00
   5.0514442e+01  -6.9885199e+00
   5.0546259e+01  -7.1038190e+00
   5.0578081e+01  -7.2116029e+00
   5.0609925e+01  -7.3120288e+00
   5.0641809e+01  -7.4052475e+00
   5.0673754e+01  -7.4914046e+00
   5.0705779e+01  -7.5706398e+00
   5.0737904e+01  -7.6430878e+00
   5.0770154e+01  -7.7088778e+00
   5.0802550e+01  -7.7681337e+00
   5.0835119e+01  -7.8209735e+00
   5.0867890e+01  -7.8675093e+00
   5.0900894e+01  -7.9078463e+00
   5.0934023e+01  -7.9419500e+00
   5.0966926e+01  -7.9696918e+00
   5.0999623e+01  -7.9914182e+00
   5.1032081e+01  -8.0074343e+00
   5.1064303e+01  -8.0180690e+00
   5.1096313e+01  -8.0236465e+00
   5.1128136e+01  -8.0244677e+00
   5.1159796e+01  -8.0208138e+00
   5.1191313e+01  -8.0129482e+00
   5.1222705e+01  -8.0011188e+00
   5.1253993e+01  -7.9855595e+00
   5.1285192e+01  -7.9664916e+00
   5.1316320e+01  -7.9441251e+00
   5.1347393e+01  -7.9186592e+00
   5.1378427e+01  -7.8902835e+00
   5.1409437e+01  -7.8591787e+00
   5.1440439e+01  -7.8255167e+00
   5.1471448e+01  -7.7894614e+00
   5.1502480e+01  -7.7511689e+00
   5.1533550e+01  -7.7107881e+00
   5.1564674e+01  -7.6684603e+00
   5.1595870e+01  -7.6243201e+00
   5.1627155e+01  -7.5784947e+00
   5.1658546e+01  -7.5311048e+00
   5.1690063e+01  -7.4822635e+00
   5.1721727e+01  -7.4320769e+00
   5.1753559e+01  -7.3806438e+00
   5.1785585e+01  -7.3280549e+00
   5.1817831e+01  -7.2743925e+00
   5.1850326e+01  -7.2197301e+00
   5.1883103e+01  -7.1641308e+00
   5.1915709e+01  -7.1084878e+00
   5.1948024e+01  -7.0531254e+00
   5.1980080e+01  -6.9981000e+00
   5.2011906e+01  -6.9434569e+00
   5.2043528e+01  -6.8892351e+00
   5.2074969e+01  -6.8354665e+00
   5.2106252e+01  -6.7821768e+00
   5.2137395e+01  -6.7293852e+00
   5.2168419e+01  -6.6771051e+00
   5.2199340e+01  -6.6253437e+00
   5.2230160e+01  -6.5741271e+00
   5.2260890e+01  -6.5234575e+00
   5.2291547e+01  -6.4733204e+00
   5.2322150e+01  -6.4236959e+00
   5.2352713e+01  -6.3745593e+00
   5.2383253e+01  -6.3258802e+00
   5.2413785e+01  -6.2776231e+00
   5.2444325e+01  -6.2297471e+00
   5.2474888e+01  -6.1822054e+00
   5.2505491e+01  -6.1349456e+00
   5.2536150e+01  -6.0879093e+00
   5.2566880e+01  -6.0410317e+00
   5.2597700e+01  -5.9942411e+00
   5.2628626e+01  -5.9474589e+00
   5.2659678e+01  -5.9005988e+00
   5.2690877e+01  -5.8535660e+00
   5.2722243e+01  -5.8062568e+00
   5.2753800e+01  -5.7585573e+00
   5.2785574e+01  -5.7103421e+00
   5.2817593e+01  -5.6614731e+00
   5.2849888e+01  -5.6117973e+00
   5.2882496e+01  -5.5611445e+00
   5.2915094e+01  -5.5098993e+00
   5.2947395e+01  -5.4584086e+00
   5.2979432e+01  -5.4065284e+00
   5.3011236e+01  -5.3541141e+00
   5.3042835e+01  -5.3010265e+00
   5.3074254e+01  -5.2471301e+00
   5.3105517e+01  -5.1922922e+00
   5.3136645e+01  -5.1363827e+00
   5.3167658e+01  -5.0792729e+00
   5.3198573e+01  -5.0208350e+00
   5.3229409e+01  -4.9609422e+00
   5.3260182e+01  -4.8994675e+00
   5.3290907e+01  -4.8362840e+00
   5.3321601e+01  -4.7712639e+00
   5.3352279e+01  -4.7042789e+00
   5.3382954e+01  -4.6351990e+00
   5.3413643e+01  -4.5638925e+00
   5.3444360e+01  -4.4902258e+00
   5.3475119e+01  -4.4140625e+00
   5.3505937e+01  -4.3352631e+00
   5.3536828e+01  -4.2536845e+00
   5.3567809e+01  -4.1691792e+00
   5.3598897e+01  -4.0815947e+00
   5.3630109e+01  -3.9907722e+00
   5.3661463e+01  -3.8965460e+00
   5.3692980e+01  -3.7987423e+00
   5.3724682e+01  -3.6971769e+00
   5.3756591e+01  -3.5916541e+00
   5.3788732e+01  -3.4819641e+00
   5.3821135e+01  -3.3678799e+00
   5.3853831e+01  -3.2491537e+00
   5.3886585e+01  -3.1265398e+00
   5.3919056e+01  -3.0013207e+00
   5.3951276e+01  -2.8734397e+00
   5.3983277e+01  -2.7428322e+00
   5.4015089e+01  -2.6094411e+00
   5.4046737e+01  -2.4732165e+00
   5.4078244e+01  -2.3341138e+00
   5.4109634e+01  -2.1920936e+00
   5.4140925e+01  -2.0471208e+00
   5.4172138e+01  -1.8991638e+00
   5.4203289e+01  -1.7481943e+00
   5.4234397e+01  -1.5941866e+00
   5.4265478e+01  -1.4371178e+00
   5.4296550e+01  -1.2769666e+00
   5.4327626e+01  -1.1137138e+00
   5.4358725e+01  -9.4734122e-01
   5.4389820e+01  -7.7805915e-01
   5.4420923e+01  -6.0588756e-01
   5.4452048e+01  -4.3083387e-01
   5.4483209e+01  -2.5290740e-01
   5.4514422e+01  -7.2119093e-02
   5.4545701e+01   1.1151871e-01
   5.4577060e+01   2.9799262e-01
   5.4608516e+01   4.8728849e-01
   5.4640085e+01   6.7939184e-01
   5.4671783e+01   8.7428830e-01
   5.4703629e+01   1.0719641e+00
   5.4735641e+01   1.2724070e+00
   5.4767841e+01   1.4756066e+00
   5.4800249e+01   1.6815558e+00
   5.4832892e+01   1.8902519e+00
   5.4865794e+01   2.1016982e+00
   5.4898986e+01   2.3159063e+00
   5.4932484e+01   2.5327893e+00
   5.4965723e+01   2.7484652e+00
   5.4998730e+01   2.9628825e+00
   5.5031537e+01   3.1760148e+00
   5.5064170e+01   3.3878198e+00
   5.5096656e+01   3.5982413e+00
   5.5129016e+01   3.8072114e+00
   5.5161273e+01   4.0146520e+00
   5.5193447e+01   4.2204760e+00
   5.5225555e+01   4.4245883e+00
   5.5257615e+01   4.6268867e+00
   5.5289646e+01   4.8272621e+00
   5.5321663e+01   5.0255991e+00
   5.5353683e+01   5.2217765e+00
   5.5385721e+01   5.4156670e+00
   5.5417794e+01   5.6071380e+00
   5.5449917e+01   5.7960511e+00
   5.5482106e+01   5.9822621e+00
   5.5514378e+01   6.1656213e+00
   5.5546749e+01   6.3459730e+00
   5.5579237e+01   6.5231554e+00
   5.5611860e+01   6.6970003e+00
   5.5644608e+01   6.8671898e+00
   5.5677442e+01   7.0332572e+00
   5.5710379e+01   7.1950280e+00
   5.5743436e+01   7.3523201e+00
   5.5776628e+01   7.5049451e+00
   5.5809976e+01   7.6527072e+00
   5.5843499e+01   7.7954029e+00
   5.5877216e+01   7.9328201e+00
   5.5911152e+01   8.0647369e+00
   5.5945330e+01   8.1909209e+00
   5.5979465e+01   8.3100729e+00
   5.6013445e+01   8.4216746e+00
   5.6047295e+01   8.5257320e+00
   5.6081041e+01   8.6222376e+00
   5.6114707e+01   8.7111693e+00
   5.6148315e+01   8.7924924e+00
   5.6181886e+01   8.8661608e+00
   5.6215440e+01   8.9321187e+00
   5.6248910e+01   8.9901630e+00
   5.6282281e+01   9.0402309e+00
   5.6315571e+01   9.0823285e+00
   5.6348799e+01   9.1164539e+00
   5.6381982e+01   9.1425988e+00
   5.6415136e+01   9.1607484e+00
   5.6448278e+01   9.1708832e+00
   5.6481423e+01   9.1729784e+00
   5.6514586e+01   9.1670055e+00
   5.6547783e+01   9.1529315e+00
   5.6581028e+01   9.1307200e+00
   5.6614336e+01   9.1003307e+00
   5.6647723e+01   9.0617197e+00
   5.6681204e+01   9.0148394e+00
   5.6714794e+01   8.9596383e+00
   5.6748511e+01   8.8960604e+00
   5.6782370e+01   8.8240455e+00
   5.6816391e+01   8.7435279e+00
   5.6850591e+01   8.6544360e+00
   5.6884924e+01   8.5568855e+00
   5.6919383e+01   8.4509317e+00
   5.6953984e+01   8.3365601e+00
   5.6988748e+01   8.2137514e+00
   5.7023694e+01   8.0824802e+00
   5.7058844e+01   7.9427138e+00
   5.7094222e+01   7.7944105e+00
   5.7129852e+01   7.6375175e+00
   5.7165764e+01   7.4719687e+00
   5.7201690e+01   7.2991448e+00
   5.7237495e+01   7.1199773e+00
   5.7273203e+01   6.9346769e+00
   5.7308835e+01   6.7434486e+00
   5.7344411e+01   6.5464969e+00
   5.7379951e+01   6.3440267e+00
   5.7415343e+01   6.1370087e+00
   5.7450597e+01   5.9257509e+00
   5.7485733e+01   5.7104841e+00
   5.7520772e+01   5.4914378e+00
   5.7555732e+01   5.2688409e+00
   5.7590631e+01   5.0429219e+00
   5.7625483e+01   4.8139093e+00
   5.7660307e+01   4.5820317e+00
   5.7695116e+01   4.3475181e+00
   5.7729926e+01   4.1105981e+00
   5.7764751e+01   3.8715020e+00
   5.7799607e+01   3.6304607e+00
   5.7834507e+01   3.3877065e+00
   5.7869465e+01   3.1434721e+00
   5.7904498e+01   2.8979918e+00
   5.7939619e+01   2.6515008e+00
   5.7974844e+01   2.4042353e+00
   5.8010189e+01   2.1564330e+00
   5.8045670e+01   1.9083324e+00
   5.8081304e+01   1.6601732e+00
   5.8117111e+01   1.4121963e+00
   5.8153109e+01   1.1646431e+00
   5.8189320e+01   9.1775628e-01
   5.8225766e+01   6.7177859e-01
   5.8262472e+01   4.2695328e-01
   5.8299466e+01   1.8352337e-01
   5.8336777e+01  -5.8268760e-02
   5.8374439e+01  -2.9818218e-01
   5.8411921e+01  -5.3244299e-01
   5.8449161e+01  -7.6041208e-01
   5.8486186e+01  -9.8201993e-01
   5.8523019e+01  -1.1971928e+00
   5.8559629e+01  -1.4055410e+00
   5.8596017e+01  -1.6069082e+00
   5.8632209e+01  -1.8012868e+00
   5.8668229e+01  -1.9886612e+00
   5.8704100e+01  -2.1690086e+00
   5.8739842e+01  -2.3423010e+00
   5.8775474e+01  -2.5085065e+00
   5.8811015e+01  -2.6675910e+00
   5.8846481e+01  -2.8195188e+00
   5.8881889e+01  -2.9642534e+00
   5.8917255e+01  -3.1017582e+00
   5.8952595e+01  -3.2319970e+00
   5.8987923e+01  -3.3549344e+00
   5.9023255e+01  -3.4705361e+00
   5.9058607e+01  -3.5787688e+00
   5.9093992e+01  -3.6796006e+00
   5.9129426e+01  -3.7730013e+00
   5.9164926e+01  -3.8589417e+00
   5.9200506e+01  -3.9373940e+00
   5.9236185e+01  -4.0083317e+00
   5.9271979e+01  -4.0717288e+00
   5.9307907e+01  -4.1275602e+00
   5.9343988e+01  -4.1758005e+00
   5.9380243e+01  -4.2164240e+00
   5.9416695e+01  -4.2494035e+00
   5.9453369e+01  -4.2747095e+00
   5.9490292e+01  -4.2923092e+00
   5.9527493e+01  -4.3021645e+00
   5.9565006e+01  -4.3042302e+00
   5.9602870e+01  -4.2984517e+00
   5.9640675e+01  -4.2849680e+00
   5.9678142e+01  -4.2641795e+00
   5.9715301e+01  -4.2364468e+00
   5.9752186e+01  -4.2021070e+00
   5.9788825e+01  -4.1614783e+00
   5.9825244e+01  -4.1148631e+00
   5.9861466e+01  -4.0625500e+00
   5.9897513e+01  -4.0048163e+00
   5.9933406e+01  -3.9419287e+00
   5.9969162e+01  -3.8741449e+00
   6.0004800e+01  -3.8017143e+00
   6.0040337e+01  -3.7248789e+00
   6.0075790e+01  -3.6438738e+00
   6.0111173e+01  -3.5589277e+00
   6.0146503e+01  -3.4702634e+00
   6.0181794e+01  -3.3780977e+00
   6.0217061e+01  -3.2826422e+00
   6.0252320e+01  -3.1841030e+00
   6.0287585e+01  -3.0826809e+00
   6.0322871e+01  -2.9785717e+00
   6.0358194e+01  -2.8719657e+00
   6.0393570e+01  -2.7630482e+00
   6.0429015e+01  -2.6519991e+00
   6.0464546e+01  -2.5389928e+00
   6.0500181e+01  -2.4241977e+00
   6.0535940e+01  -2.3077767e+00
   6.0571842e+01  -2.1898859e+00
   6.0607910e+01  -2.0706748e+00
   6.0644167e+01  -1.9502855e+00
   6.0680639e+01  -1.8288518e+00
   6.0717356e+01  -1.7064987e+00
   6.0754348e+01  -1.5833408e+00
   6.0791494e+01  -1.4600048e+00
   6.0828291e+01  -1.3383690e+00
   6.0864769e+01  -1.2185070e+00
   6.0900963e+01  -1.1004666e+00
   6.0936904e+01  -9.8429287e-01
   6.0972621e+01  -8.7002800e-01
   6.1008138e+01  -7.5771051e-01
   6.1043478e+01  -6.4737477e-01
   6.1078663e+01  -5.3905061e-01
   6.1113714e+01  -4.3276305e-01
   6.1148648e+01  -3.2853217e-01
   6.1183485e+01  -2.2637287e-01
   6.1218241e+01  -1.2629480e-01
   6.1252883e+01  -2.8442401e-02
   6.1287424e+01   6.7183766e-02
   6.1321881e+01   1.6060339e-01
   6.1356270e+01   2.5184089e-01
   6.1390609e+01   3.4092543e-01
   6.1424914e+01   4.2789102e-01
   6.1459201e+01   5.1277656e-01
   6.1493485e+01   5.9562598e-01
   6.1527785e+01   6.7648831e-01
   6.1562116e+01   7.5541780e-01
   6.1596495e+01   8.3247413e-01
   6.1630941e+01   9.0772251e-01
   6.1665472e+01   9.8123398e-01
   6.1700107e+01   1.0530856e+00
   6.1734867e+01   1.1233610e+00
   6.1769775e+01   1.1921504e+00
   6.1804854e+01   1.2595515e+00
   6.1840130e+01   1.3256702e+00
   6.1875631e+01   1.3906210e+00
   6.1911390e+01   1.4545284e+00
   6.1947396e+01   1.5174479e+00
   6.1983625e+01   1.5794265e+00
   6.2019557e+01   1.6396950e+00
   6.2055192e+01   1.6984050e+00
   6.2090564e+01   1.7557572e+00
   6.2125703e+01   1.8119408e+00
   6.2160634e+01   1.8671358e+00
   6.2195384e+01   1.9215137e+00
   6.2229974e+01   1.9752389e+00
   6.2264426e+01   2.0284700e+00
   6.2298760e+01   2.0813601e+00
   6.2332996e+01   2.1340578e+00
   6.2367151e+01   2.1867075e+00
   6.2401242e+01   2.2394501e+00
   6.2435288e+01   2.2924230e+00
   6.2469261e+01   2.3456933e+00
   6.2503177e+01   2.3993906e+00
   6.2537057e+01   2.4536449e+00
   6.2570916e+01   2.5085834e+00
   6.2604774e+01   2.5643305e+00
   6.2638649e+01   2.6210087e+00
   6.2672560e+01   2.6787385e+00
   6.2706524e+01   2.7376391e+00
   6.2740562e+01   2.7978289e+00
   6.2774694e+01   2.8594257e+00
   6.2808941e+01   2.9225474e+00
   6.2843325e+01   2.9873129e+00
   6.2877872e+01   3.0538424e+00
   6.2912607e+01   3.1222586e+00
   6.2947558e+01   3.1926878e+00
   6.2982758e+01   3.2652613e+00
   6.3018241e+01   3.3401173e+00
   6.3053912e+01   3.4171083e+00
   6.3089221e+01   3.4950462e+00
   6.3124205e+01   3.5739587e+00
   6.3158899e+01   3.6538796e+00
   6.3193340e+01   3.7348310e+00
   6.3227556e+01   3.8168255e+00
   6.3261575e+01   3.8998664e+00
   6.3295422e+01   3.9839490e+00
   6.3329120e+01   4.0690614e+00
   6.3362691e+01   4.1551845e+00
   6.3396154e+01   4.2422932e+00
   6.3429528e+01   4.3303560e+00
   6.3462832e+01   4.4193356e+00
   6.3496083e+01   4.5091891e+00
   6.3529300e+01   4.5998683e+00
   6.3562497e+01   4.6913194e+00
   6.3595693e+01   4.7834834e+00
   6.3628904e+01   4.8762962e+00
   6.3662147e+01   4.9696884e+00
   6.3695439e+01   5.0635852e+00
   6.3728798e+01   5.1579068e+00
   6.3762241e+01   5.2525680e+00
   6.3795787e+01   5.3474779e+00
   6.3829456e+01   5.4425404e+00
   6.3863270e+01   5.5376532e+00
   6.3897250e+01   5.6327085e+00
   6.3931421e+01   5.7275920e+00
   6.3965808e+01   5.8221829e+00
   6.4000442e+01   5.9163537e+00
   6.4035353e+01   6.0099695e+00
   6.4070579e+01   6.1028879e+00
   6.4106160e+01   6.1949580e+00
   6.4141486e+01   6.2843757e+00
   6.4176489e+01   6.3708057e+00
   6.4211210e+01   6.4541886e+00
   6.4245684e+01   6.5344556e+00
   6.4279941e+01   6.6115271e+00
   6.4314012e+01   6.6853143e+00
   6.4347921e+01   6.7557204e+00
   6.4381693e+01   6.8226418e+00
   6.4415350e+01   6.8859687e+00
   6.4448914e+01   6.9455855e+00
   6.4482404e+01   7.0013713e+00
   6.4515840e+01   7.0532001e+00
   6.4549240e+01   7.1009405e+00
   6.4582622e+01   7.1444565e+00
   6.4616006e+01   7.1836066e+00
   6.4649408e+01   7.2182440e+00
   6.4682846e+01   7.2482161e+00
   6.4716339e+01   7.2733643e+00
   6.4749905e+01   7.2935233e+00
   6.4783564e+01   7.3085205e+00
   6.4817336e+01   7.3181751e+00
   6.4851241e+01   7.3222973e+00
   6.4885302e+01   7.3206868e+00
   6.4919543e+01   7.3131311e+00
   6.4953989e+01   7.2994042e+00
   6.4988669e+01   7.2792637e+00
   6.5023612e+01   7.2524479e+00
   6.5058854e+01   7.2186723e+00
   6.5094434e+01   7.1776243e+00
   6.5130214e+01   7.1292191e+00
   6.5165664e+01   7.0741437e+00
   6.5200820e+01   7.0124690e+00
   6.5235721e+01   6.9442441e+00
   6.5270403e+01   6.8695084e+00
   6.5304886e+01   6.7883187e+00
   6.5339177e+01   6.7007646e+00
   6.5373302e+01   6.6068839e+00
   6.5407286e+01   6.5067100e+00
   6.5441151e+01   6.4002726e+00
   6.5474919e+01   6.2875981e+00
   6.5508608e+01   6.1687104e+00
   6.5542239e+01   6.0436308e+00
   6.5575829e+01   5.9123781e+00
   6.5609397e+01   5.7749691e+00
   6.5642960e+01   5.6314183e+00
   6.5676536e+01   5.4817376e+00
   6.5710141e+01   5.3259366e+00
   6.5743792e+01   5.1640221e+00
   6.5777509e+01   4.9959977e+00
   6.5811308e+01   4.8218634e+00
   6.5845208e+01   4.6416148e+00
   6.5879229e+01   4.4552429e+00
   6.5913390e+01   4.2627325e+00
   6.5947715e+01   4.0640614e+00
   6.5982224e+01   3.8591990e+00
   6.6016943e+01   3.6481042e+00
   6.6051900e+01   3.4307234e+00
   6.6087123e+01   3.2069873e+00
   6.6122646e+01   2.9768074e+00
   6.6158505e+01   2.7400706e+00
   6.6194665e+01   2.4971582e+00
   6.6230522e+01   2.2523988e+00
   6.6266110e+01   2.0059284e+00
   6.6301464e+01   1.7578410e+00
   6.6336618e+01   1.5082405e+00
   6.6371602e+01   1.2572389e+00
   6.6406442e+01   1.0049549e+00
   6.6441162e+01   7.5151249e-01
   6.6475787e+01   4.9704032e-01
   6.6510338e+01   2.4167082e-01
   6.6544836e+01  -1.4460208e-02
   6.6579300e+01  -2.7121405e-01
   6.6613750e+01  -5.2844937e-01
   6.6648205e+01  -7.8602249e-01
   6.6682684e+01  -1.0437876e+00
   6.6717205e+01  -1.3015969e+00
   6.6751788e+01  -1.5593007e+00
   6.6786450e+01  -1.8167477e+00
   6.6821212e+01  -2.0737851e+00
   6.6856094e+01  -2.3302585e+00
   6.6891117e+01  -2.5860123e+00
   6.6926244e+01  -2.8404716e+00
   6.6961488e+01  -3.0934010e+00
   6.6996868e+01  -3.3446294e+00
   6.7032405e+01  -3.5939843e+00
   6.7068124e+01  -3.8412912e+00
   6.7104049e+01  -4.0863747e+00
   6.7140206e+01  -4.3290581e+00
   6.7176625e+01  -4.5691637e+00
   6.7213338e+01  -4.8065129e+00
   6.7250287e+01  -5.0403406e+00
   6.7287010e+01  -5.2674371e+00
   6.7323537e+01  -5.4878197e+00
   6.7359890e+01  -5.7014456e+00
   6.7395999e+01  -5.9077550e+00
   6.7431895e+01  -6.1068173e+00
   6.7467608e+01  -6.2986843e+00
   6.7503166e+01  -6.4833886e+00
   6.7538594e+01  -6.6609466e+00
   6.7573914e+01  -6.8313621e+00
   6.7609149e+01  -6.9946276e+00
   6.7644318e+01  -7.1507263e+00
   6.7679442e+01  -7.2996336e+00
   6.7714539e+01  -7.4413177e+00
   6.7749628e+01  -7.5757409e+00
   6.7784726e+01  -7.7028598e+00
   6.7819850e+01  -7.8226258e+00
   6.7855019e+01  -7.9349857e+00
   6.7890250e+01  -8.0398815e+00
   6.7925561e+01  -8.1372509e+00
   6.7960971e+01  -8.2270265e+00
   6.7996497e+01  -8.3091364e+00
   6.8032161e+01  -8.3835035e+00
   6.8067981e+01  -8.4500449e+00
   6.8103981e+01  -8.5086715e+00
   6.8140182e+01  -8.5592870e+00
   6.8176611e+01  -8.6017870e+00
   6.8213292e+01  -8.6360574e+00
   6.8250257e+01  -8.6619728e+00
   6.8287518e+01  -8.6793872e+00
   6.8325050e+01  -8.6881521e+00
   6.8362889e+01  -8.6881485e+00
   6.8401035e+01  -8.6792517e+00
   6.8438941e+01  -8.6616706e+00
   6.8476635e+01  -8.6356621e+00
   6.8514149e+01  -8.6014614e+00
   6.8551513e+01  -8.5592861e+00
   6.8588752e+01  -8.5093390e+00
   6.8625794e+01  -8.4519684e+00
   6.8662664e+01  -8.3874116e+00
   6.8699386e+01  -8.3158852e+00
   6.8735984e+01  -8.2375935e+00
   6.8772480e+01  -8.1527303e+00
   6.8808896e+01  -8.0614800e+00
   6.8845250e+01  -7.9640186e+00
   6.8881562e+01  -7.8605150e+00
   6.8917851e+01  -7.7511306e+00
   6.8954133e+01  -7.6360209e+00
   6.8990428e+01  -7.5153347e+00
   6.9026752e+01  -7.3892153e+00
   6.9063123e+01  -7.2577999e+00
   6.9099558e+01  -7.1212198e+00
   6.9136076e+01  -6.9796003e+00
   6.9172695e+01  -6.8330604e+00
   6.9209434e+01  -6.6817124e+00
   6.9246314e+01  -6.5256616e+00
   6.9283354e+01  -6.3650052e+00
   6.9320579e+01  -6.1998317e+00
   6.9358010e+01  -6.0302198e+00
   6.9395675e+01  -5.8562370e+00
   6.9433601e+01  -5.6779375e+00
   6.9471819e+01  -5.4953603e+00
   6.9510364e+01  -5.3085263e+00
   6.9549274e+01  -5.1174341e+00
   6.9588103e+01  -4.9245115e+00
   6.9626623e+01  -4.7311629e+00
   6.9664870e+01  -4.5374956e+00
   6.9702878e+01  -4.3436020e+00
   6.9740676e+01  -4.1495730e+00
   6.9778292e+01  -3.9554975e+00
   6.9815735e+01  -3.7615337e+00
   6.9852998e+01  -3.5679229e+00
   6.9890106e+01  -3.3747255e+00
   6.9927082e+01  -3.1819975e+00
   6.9963947e+01  -2.9897913e+00
   7.0000721e+01  -2.7981549e+00
   7.0037424e+01  -2.6071318e+00
   7.0074074e+01  -2.4167606e+00
   7.0110690e+01  -2.2270745e+00
   7.0147288e+01  -2.0381014e+00
   7.0183887e+01  -1.8498633e+00
   7.0220504e+01  -1.6623759e+00
   7.0257156e+01  -1.4756487e+00
   7.0293860e+01  -1.2896844e+00
   7.0330635e+01  -1.1044782e+00
   7.0367499e+01  -9.2001791e-01
   7.0404470e+01  -7.3628325e-01
   7.0441569e+01  -5.5324503e-01
   7.0478817e+01  -3.7086468e-01
   7.0516236e+01  -1.8909326e-01
   7.0553850e+01  -7.8705207e-03
   7.0591684e+01   1.7287645e-01
   7.0629768e+01   3.5323474e-01
   7.0668131e+01   5.3330760e-01
   7.0706810e+01   7.1321697e-01
   7.0745842e+01   8.9310665e-01
   7.0785196e+01   1.0727978e+00
   7.0824188e+01   1.2491934e+00
   7.0862852e+01   1.4225153e+00
   7.0901226e+01   1.5930049e+00
   7.0939343e+01   1.7608827e+00
   7.0977234e+01   1.9263523e+00
   7.1014927e+01   2.0896035e+00
   7.1052446e+01   2.2508148e+00
   7.1089815e+01   2.4101550e+00
   7.1127055e+01   2.5677854e+00
   7.1164188e+01   2.7238606e+00
   7.1201231e+01   2.8785295e+00
   7.1238206e+01   3.0319363e+00
   7.1275128e+01   3.1842211e+00
   7.1312017e+01   3.3355205e+00
   7.1348889e+01   3.4859682e+00
   7.1385762e+01   3.6356953e+00
   7.1422654e+01   3.7848310e+00
   7.1459581e+01   3.9335025e+00
   7.1496561e+01   4.0818359e+00
   7.1533614e+01   4.2299564e+00
   7.1570757e+01   4.3779886e+00
   7.1608010e+01   4.5260573e+00
   7.1645395e+01   4.6742874e+00
   7.1682934e+01   4.8228053e+00
   7.1720649e+01   4.9717389e+00
   7.1758567e+01   5.1212190e+00
   7.1796715e+01   5.2713801e+00
   7.1835124e+01   5.4223619e+00
   7.1873828e+01   5.5743111e+00
   7.1912865e+01   5.7273838e+00
   7.1952090e+01   5.8810057e+00
   7.1990927e+01   6.0329240e+00
   7.2029415e+01   6.1832793e+00
   7.2067596e+01   6.3322154e+00
   7.2105505e+01   6.4798494e+00
   7.2143175e+01   6.6262755e+00
   7.2180636e+01   6.7715679e+00
   7.2217913e+01   6.9157835e+00
   7.2255032e+01   7.0589636e+00
   7.2292017e+01   7.2011354e+00
   7.2328888e+01   7.3423133e+00
   7.2365666e+01   7.4825000e+00
   7.2402371e+01   7.6216869e+00
   7.2439023e+01   7.7598548e+00
   7.2475618e+01   7.8968932e+00
   7.2512172e+01   8.0327566e+00
   7.2548703e+01   8.1674001e+00
   7.2585231e+01   8.3007696e+00
   7.2621772e+01   8.4328021e+00
   7.2658347e+01   8.5634261e+00
   7.2694974e+01   8.6925610e+00
   7.2731672e+01   8.8201178e+00
   7.2768463e+01   8.9459983e+00
   7.2805368e+01   9.0700953e+00
   7.2842409e+01   9.1922923e+00
   7.2879611e+01   9.3124627e+00
   7.2916999e+01   9.4304699e+00
   7.2954603e+01   9.5461665e+00
   7.2992454e+01   9.6593930e+00
   7.3030586e+01   9.7699776e+00
   7.3069039e+01   9.8777346e+00
   7.3107856e+01   9.9824628e+00
   7.3146571e+01   1.0082630e+01
   7.3184929e+01   1.0177430e+01
   7.3222969e+01   1.0266855e+01
   7.3260731e+01   1.0350886e+01
   7.3298247e+01   1.0429485e+01
   7.3335549e+01   1.0502601e+01
   7.3372666e+01   1.0570167e+01
   7.3409623e+01   1.0632106e+01
   7.3446444e+01   1.0688331e+01
   7.3483153e+01   1.0738745e+01
   7.3519772e+01   1.0783244e+01
   7.3556321e+01   1.0821713e+01
   7.3592820e+01   1.0854033e+01
   7.3629291e+01   1.0880076e+01
   7.3665752e+01   1.0899707e+01
   7.3702222e+01   1.0912782e+01
   7.3738723e+01   1.0919151e+01
   7.3775273e+01   1.0918655e+01
   7.3811893e+01   1.0911126e+01
   7.3848605e+01   1.0896386e+01
   7.3885431e+01   1.0874248e+01
   7.3922365e+01   1.0844537e+01
   7.3959434e+01   1.0807055e+01
   7.3996664e+01   1.0761590e+01
   7.4034083e+01   1.0707913e+01
   7.4071722e+01   1.0645773e+01
   7.4109616e+01   1.0574895e+01
   7.4147804e+01   1.0494974e+01
   7.4186327e+01   1.0405669e+01
   7.4224738e+01   1.0307915e+01
   7.4262746e+01   1.0202617e+01
   7.4300397e+01   1.0089905e+01
   7.4337733e+01   9.9698856e+00
   7.4374795e+01   9.8426551e+00
   7.4411617e+01   9.7083014e+00
   7.4448230e+01   9.5669060e+00
   7.4484664e+01   9.4185451e+00
   7.4520943e+01   9.2632894e+00
   7.4557094e+01   9.1012058e+00
   7.4593139e+01   8.9323570e+00
   7.4629101e+01   8.7568019e+00
   7.4665000e+01   8.5745959e+00
   7.4700857e+01   8.3857910e+00
   7.4736693e+01   8.1904354e+00
   7.4772528e+01   7.9885733e+00
   7.4808382e+01   7.7802450e+00
   7.4844275e+01   7.5654860e+00
   7.4880228e+01   7.3443268e+00
   7.4916261e+01   7.1167917e+00
   7.4952397e+01   6.8828983e+00
   7.4988659e+01   6.6426561e+00
   7.5025071e+01   6.3960647e+00
   7.5061659e+01   6.1431126e+00
   7.5098451e+01   5.8837741e+00
   7.5135477e+01   5.6180069e+00
   7.5172771e+01   5.3457478e+00
   7.5210371e+01   5.0669077e+00
   7.5248317e+01   4.7813653e+00
   7.5286659e+01   4.4889578e+00
   7.5324988e+01   4.1930790e+00
   7.5362942e+01   3.8969006e+00
   7.5400565e+01   3.6005009e+00
   7.5437901e+01   3.3039349e+00
   7.5474988e+01   3.0072744e+00
   7.5511859e+01   2.7106046e+00
   7.5548548e+01   2.4140208e+00
   7.5585081e+01   2.1176263e+00
   7.5621486e+01   1.8215306e+00
   7.5657787e+01   1.5258482e+00
   7.5694010e+01   1.2306972e+00
   7.5730176e+01   9.3619862e-01
   7.5766307e+01   6.4247578e-01
   7.5802427e+01   3.4965346e-01
   7.5838555e+01   5.7857544e-02
   7.5874714e+01  -2.3278554e-01
   7.5910926e+01  -5.2214920e-01
   7.5947213e+01  -8.1010716e-01
   7.5983598e+01  -1.0965339e+00
   7.6020104e+01  -1.3813051e+00
   7.6056757e+01  -1.6642982e+00
   7.6093583e+01  -1.9453931e+00
   7.6130612e+01  -2.2244727e+00
   7.6167873e+01  -2.5014240e+00
   7.6205402e+01  -2.7761395e+00
   7.6243235e+01  -3.0485182e+00
   7.6281415e+01  -3.3184682e+00
   7.6319991e+01  -3.5859094e+00
   7.6358408e+01  -3.8466792e+00
   7.6396428e+01  -4.0990336e+00
   7.6434099e+01  -4.3432276e+00
   7.6471468e+01  -4.5794913e+00
   7.6508575e+01  -4.8080110e+00
   7.6545454e+01  -5.0289386e+00
   7.6582140e+01  -5.2423985e+00
   7.6618660e+01  -5.4484929e+00
   7.6655041e+01  -5.6473057e+00
   7.6691310e+01  -5.8389059e+00
   7.6727489e+01  -6.0233497e+00
   7.6763602e+01  -6.2006827e+00
   7.6799670e+01  -6.3709411e+00
   7.6835714e+01  -6.5341533e+00
   7.6871756e+01  -6.6903407e+00
   7.6907815e+01  -6.8395179e+00
   7.6943913e+01  -6.9816942e+00
   7.6980071e+01  -7.1168731e+00
   7.7016309e+01  -7.2450528e+00
   7.7052651e+01  -7.3662266e+00
   7.7089117e+01  -7.4803821e+00
   7.7125734e+01  -7.5875018e+00
   7.7162525e+01  -7.6875622e+00
   7.7199519e+01  -7.7805334e+00
   7.7236745e+01  -7.8663782e+00
   7.7274234e+01  -7.9450513e+00
   7.7312024e+01  -8.0164978e+00
   7.7350152e+01  -8.0806513e+00
   7.7388665e+01  -8.1374317e+00
   7.7427500e+01  -8.1866080e+00
   7.7465980e+01  -8.2274297e+00
   7.7504148e+01  -8.2602457e+00
   7.7542045e+01  -8.2853774e+00
   7.7579711e+01  -8.3031130e+00
   7.7617181e+01  -8.3137127e+00
   7.7654485e+01  -8.3174138e+00
   7.7691654e+01  -8.3144339e+00
   7.7728713e+01  -8.3049736e+00
   7.7765688e+01  -8.2892185e+00
   7.7802604e+01  -8.2673412e+00
   7.7839483e+01  -8.2395021e+00
   7.7876348e+01  -8.2058508e+00
   7.7913222e+01  -8.1665268e+00
   7.7950125e+01  -8.1216597e+00
   7.7987081e+01  -8.0713701e+00
   7.8024112e+01  -8.0157693e+00
   7.8061213e+01  -7.9550036e+00
   7.8098389e+01  -7.8892144e+00
   7.8135660e+01  -7.8185067e+00
   7.8173051e+01  -7.7429762e+00
   7.8210585e+01  -7.6627090e+00
   7.8248287e+01  -7.5777808e+00
   7.8286185e+01  -7.4882564e+00
   7.8324307e+01  -7.3941879e+00
   7.8362685e+01  -7.2956142e+00
   7.8401353e+01  -7.1925579e+00
   7.8440350e+01  -7.0850237e+00
   7.8479720e+01  -6.9729943e+00
   7.8518931e+01  -6.8581488e+00
   7.8557769e+01  -6.7413697e+00
   7.8596283e+01  -6.6227781e+00
   7.8634515e+01  -6.5024773e+00
   7.8672505e+01  -6.3805632e+00
   7.8710287e+01  -6.2571244e+00
   7.8747893e+01  -6.1322428e+00
   7.8785351e+01  -6.0059930e+00
   7.8822687e+01  -5.8784428e+00
   7.8859926e+01  -5.7496531e+00
   7.8897092e+01  -5.6196781e+00
   7.8934207e+01  -5.4885651e+00
   7.8971293e+01  -5.3563545e+00
   7.9008371e+01  -5.2230798e+00
   7.9045460e+01  -5.0887672e+00
   7.9082583e+01  -4.9534360e+00
   7.9119759e+01  -4.8170977e+00
   7.9157009e+01  -4.6797559e+00
   7.9194355e+01  -4.5414060e+00
   7.9231818e+01  -4.4020346e+00
   7.9269421e+01  -4.2616189e+00
   7.9307188e+01  -4.1201260e+00
   7.9345145e+01  -3.9775118e+00
   7.9383317e+01  -3.8337197e+00
   7.9421735e+01  -3.6886795e+00
   7.9460431e+01  -3.5423054e+00
   7.9499384e+01  -3.3947005e+00
   7.9538624e+01  -3.2457810e+00
   7.9578188e+01  -3.0954238e+00
   7.9618119e+01  -2.9434822e+00
   7.9658225e+01  -2.7906893e+00
   7.9698045e+01  -2.6388163e+00
   7.9737614e+01  -2.4877298e+00
   7.9776896e+01  -2.3375737e+00
   7.9815918e+01  -2.1882332e+00
   7.9854717e+01  -2.0395642e+00
   7.9893324e+01  -1.8914319e+00
   7.9931770e+01  -1.7437091e+00
   7.9970081e+01  -1.5962743e+00
   8.0008281e+01  -1.4490105e+00
   8.0046396e+01  -1.3018040e+00
   8.0084448e+01  -1.1545438e+00
   8.0122458e+01  -1.0071206e+00
   8.0160448e+01  -8.5942617e-01
   8.0198438e+01  -7.1135271e-01
   8.0236449e+01  -5.6279253e-01
   8.0274502e+01  -4.1363733e-01
   8.0312616e+01  -2.6377776e-01
   8.0350813e+01  -1.1310283e-01
   8.0389115e+01   3.8500621e-02
   8.0427544e+01   1.9114862e-01
   8.0466122e+01   3.4496077e-01
   8.0504876e+01   5.0006114e-01
   8.0543830e+01   6.5657928e-01
   8.0583014e+01   8.1465150e-01
   8.0622458e+01   9.7442241e-01
   8.0662195e+01   1.1360469e+00
   8.0702264e+01   1.2996927e+00
   8.0742705e+01   1.4655434e+00
   8.0783444e+01   1.6333000e+00
   8.0823813e+01   1.8001872e+00
   8.0863851e+01   1.9663286e+00
   8.0903601e+01   2.1318591e+00
   8.0943101e+01   2.2968902e+00
   8.0982386e+01   2.4615128e+00
   8.1021485e+01   2.6258007e+00
   8.1060428e+01   2.7898129e+00
   8.1099239e+01   2.9535949e+00
   8.1137945e+01   3.1171806e+00
   8.1176566e+01   3.2805932e+00
   8.1215124e+01   3.4438352e+00
   8.1253604e+01   3.6067648e+00
   8.1292028e+01   3.7693837e+00
   8.1330418e+01   3.9316853e+00
   8.1368794e+01   4.0936544e+00
   8.1407177e+01   4.2552683e+00
   8.1445588e+01   4.4164963e+00
   8.1484046e+01   4.5773006e+00
   8.1522572e+01   4.7376363e+00
   8.1561189e+01   4.8974515e+00
   8.1599917e+01   5.0566875e+00
   8.1638780e+01   5.2152790e+00
   8.1677802e+01   5.3731538e+00
   8.1717009e+01   5.5302334e+00
   8.1756427e+01   5.6864324e+00
   8.1796087e+01   5.8416590e+00
   8.1836020e+01   5.9958149e+00
   8.1876264e+01   6.1487953e+00
   8.1916857e+01   6.3004892e+00
   8.1957845e+01   6.4507793e+00
   8.1999039e+01   6.5986832e+00
   8.2039855e+01   6.7419096e+00
   8.2080336e+01   6.8804689e+00
   8.2120523e+01   7.0143745e+00
   8.2160455e+01   7.1436164e+00
   8.2200168e+01   7.2681657e+00
   8.2239691e+01   7.3879772e+00
   8.2279054e+01   7.5029919e+00
   8.2318283e+01   7.6131390e+00
   8.2357403e+01   7.7183372e+00
   8.2396439e+01   7.8184957e+00
   8.2435413e+01   7.9135151e+00
   8.2474347e+01   8.0032882e+00
   8.2513262e+01   8.0877002e+00
   8.2552181e+01   8.1666291e+00
   8.2591125e+01   8.2399456e+00
   8.2630115e+01   8.3075134e+00
   8.2669172e+01   8.3691887e+00
   8.2708321e+01   8.4248204e+00
   8.2747582e+01   8.4742488e+00
   8.2786982e+01   8.5173057e+00
   8.2826546e+01   8.5538130e+00
   8.2866301e+01   8.5835817e+00
   8.2906277e+01   8.6064105e+00
   8.2946507e+01   8.6220835e+00
   8.2987024e+01   8.6303681e+00
   8.3027870e+01   8.6310115e+00
   8.3069089e+01   8.6237365e+00
   8.3110730e+01   8.6082362e+00
   8.3152031e+01   8.5847181e+00
   8.3192929e+01   8.5533975e+00
   8.3233475e+01   8.5144351e+00
   8.3273712e+01   8.4679726e+00
   8.3313679e+01   8.4141371e+00
   8.3353411e+01   8.3530445e+00
   8.3392940e+01   8.2848010e+00
   8.3432296e+01   8.2095055e+00
   8.3471506e+01   8.1272505e+00
   8.3510595e+01   8.0381232e+00
   8.3549588e+01   7.9422064e+00
   8.3588508e+01   7.8395787e+00
   8.3627377e+01   7.7303153e+00
   8.3666219e+01   7.6144877e+00
   8.3705055e+01   7.4921645e+00
   8.3743908e+01   7.3634108e+00
   8.3782798e+01   7.2282883e+00
   8.3821749e+01   7.0868547e+00
   8.3860785e+01   6.9391636e+00
   8.3899929e+01   6.7852639e+00
   8.3939206e+01   6.6251982e+00
   8.3978644e+01   6.4590028e+00
   8.4018271e+01   6.2867053e+00
   8.4058119e+01   6.1083232e+00
   8.4098221e+01   5.9238615e+00
   8.4138615e+01   5.7333095e+00
   8.4179343e+01   5.5366367e+00
   8.4220452e+01   5.3337874e+00
   8.4261999e+01   5.1246735e+00
   8.4303429e+01   4.9123521e+00
   8.4344455e+01   4.6986914e+00
   8.4385127e+01   4.4838546e+00
   8.4425490e+01   4.2679877e+00
   8.4465586e+01   4.0512430e+00
   8.4505453e+01   3.8337769e+00
   8.4545123e+01   3.6157486e+00
   8.4584629e+01   3.3973192e+00
   8.4623999e+01   3.1786509e+00
   8.4663261e+01   2.9599065e+00
   8.4702441e+01   2.7412487e+00
   8.4741564e+01   2.5228401e+00
   8.4780654e+01   2.3048426e+00
   8.4819737e+01   2.0874173e+00
   8.4858835e+01   1.8707243e+00
   8.4897973e+01   1.6549225e+00
   8.4937176e+01   1.4401691e+00
   8.4976469e+01   1.2266199e+00
   8.5015879e+01   1.0144287e+00
   8.5055432e+01   8.0374702e-01
   8.5095160e+01   5.9472394e-01
   8.5135092e+01   3.8750561e-01
   8.5175263e+01   1.8223467e-01
   8.5215686e+01  -2.0828939e-02
   8.5256399e+01  -2.2154358e-01
   8.5297448e+01  -4.1978238e-01
   8.5338883e+01  -6.1542578e-01
   8.5380063e+01  -8.0517794e-01
   8.5420787e+01  -9.8801366e-01
   8.5461113e+01  -1.1641279e+00
   8.5501093e+01  -1.3336930e+00
   8.5540771e+01  -1.4968491e+00
   8.5580190e+01  -1.6537111e+00
   8.5619384e+01  -1.8043741e+00
   8.5658388e+01  -1.9489180e+00
   8.5697231e+01  -2.0874098e+00
   8.5735942e+01  -2.2199071e+00
   8.5774549e+01  -2.3464588e+00
   8.5813076e+01  -2.4671074e+00
   8.5851550e+01  -2.5818897e+00
   8.5889993e+01  -2.6908378e+00
   8.5928431e+01  -2.7939798e+00
   8.5966887e+01  -2.8913399e+00
   8.6005384e+01  -2.9829394e+00
   8.6043948e+01  -3.0687963e+00
   8.6082603e+01  -3.1489258e+00
   8.6121377e+01  -3.2233400e+00
   8.6160295e+01  -3.2920477e+00
   8.6199387e+01  -3.3550544e+00
   8.6238685e+01  -3.4123614e+00
   8.6278223e+01  -3.4639654e+00
   8.6318037e+01  -3.5098578e+00
   8.6358169e+01  -3.5500228e+00
   8.6398666e+01  -3.5844367e+00
   8.6439581e+01  -3.6130651e+00
   8.6480976e+01  -3.6358599e+00
   8.6521972e+01  -3.6524406e+00
   8.6562569e+01  -3.6631096e+00
   8.6602820e+01  -3.6681709e+00
   8.6642775e+01  -3.6678994e+00
   8.6682474e+01  -3.6625453e+00
   8.6721955e+01  -3.6523386e+00
   8.6761254e+01  -3.6374925e+00
   8.6800401e+01  -3.6182052e+00
   8.6839428e+01  -3.5946624e+00
   8.6878362e+01  -3.5670385e+00
   8.6917231e+01  -3.5354976e+00
   8.6956060e+01  -3.5001949e+00
   8.6994876e+01  -3.4612770e+00
   8.7033703e+01  -3.4188822e+00
   8.7072569e+01  -3.3731417e+00
   8.7111498e+01  -3.3241789e+00
   8.7150517e+01  -3.2721102e+00
   8.7189653e+01  -3.2170442e+00
   8.7228936e+01  -3.1590824e+00
   8.7268396e+01  -3.0983181e+00
   8.7308064e+01  -3.0348362e+00
   8.7347978e+01  -2.9687124e+00
   8.7388175e+01  -2.9000121e+00
   8.7428698e+01  -2.8287888e+00
   8.7469596e+01  -2.7550823e+00
   8.7510919e+01  -2.6789242e+00
   8.7551933e+01  -2.6018336e+00
   8.7592502e+01  -2.5242697e+00
   8.7632684e+01  -2.4463143e+00
   8.7672532e+01  -2.3680394e+00
   8.7712091e+01  -2.2895119e+00
   8.7751403e+01  -2.2107940e+00
   8.7790504e+01  -2.1319430e+00
   8.7829427e+01  -2.0530109e+00
   8.7868203e+01  -1.9740447e+00
   8.7906861e+01  -1.8950862e+00
   8.7945428e+01  -1.8161720e+00
   8.7983929e+01  -1.7373339e+00
   8.8022390e+01  -1.6585980e+00
   8.8060836e+01  -1.5799856e+00
   8.8099290e+01  -1.5015125e+00
   8.8137777e+01  -1.4231892e+00
   8.8176320e+01  -1.3450206e+00
   8.8214945e+01  -1.2670057e+00
   8.8253676e+01  -1.1891377e+00
   8.8292541e+01  -1.1114032e+00
   8.8331568e+01  -1.0337823e+00
   8.8370784e+01  -9.5624758e-01
   8.8410224e+01  -8.7876365e-01
   8.8449920e+01  -8.0128631e-01
   8.8489910e+01  -7.2376134e-01
   8.8530238e+01  -6.4612311e-01
   8.8570949e+01  -5.6829269e-01
   8.8612099e+01  -4.9017529e-01
   8.8653544e+01  -4.1204529e-01
   8.8694594e+01  -3.3517988e-01
   8.8735298e+01  -2.5945460e-01
   8.8775704e+01  -1.8473852e-01
   8.8815857e+01  -1.1091117e-01
   8.8855797e+01  -3.7860347e-02
   8.8895559e+01   3.4519750e-02
   8.8935176e+01   1.0632991e-01
   8.8974656e+01   1.7762596e-01
   8.9014021e+01   2.4848648e-01
   8.9053296e+01   3.1900268e-01
   8.9092508e+01   3.8926341e-01
   8.9131683e+01   4.5935558e-01
   8.9170845e+01   5.2936462e-01
   8.9210019e+01   5.9937488e-01
   8.9249229e+01   6.6947002e-01
   8.9288498e+01   7.3973330e-01
   8.9327853e+01   8.1024801e-01
   8.9367319e+01   8.8109776e-01
   8.9406922e+01   9.5236697e-01
   8.9446691e+01   1.0241413e+00
   8.9486654e+01   1.0965080e+00
   8.9526844e+01   1.1695571e+00
   8.9567295e+01   1.2433815e+00
   8.9608046e+01   1.3180786e+00
   8.9649137e+01   1.3937511e+00
   8.9690617e+01   1.4705091e+00
   8.9732381e+01   1.5481771e+00
   8.9773710e+01   1.6254209e+00
   8.9814656e+01   1.7023205e+00
   8.9855271e+01   1.7789588e+00
   8.9895603e+01   1.8554024e+00
   8.9935693e+01   1.9317039e+00
   8.9975578e+01   2.0079044e+00
   9.0015293e+01   2.0840345e+00
   9.0054867e+01   2.1601160e+00
   9.0094331e+01   2.2361622e+00
   9.0133712e+01   2.3121790e+00
   9.0173036e+01   2.3881650e+00
   9.0212329e+01   2.4641126e+00
   9.0251614e+01   2.5400075e+00
   9.0290917e+01   2.6158294e+00
   9.0330261e+01   2.6915521e+00
   9.0369672e+01   2.7671436e+00
   9.0409173e+01   2.8425659e+00
   9.0448791e+01   2.9177753e+00
   9.0488552e+01   2.9927222e+00
   9.0528483e+01   3.0673512e+00
   9.0568615e+01   3.1416005e+00
   9.0608968e+01   3.2153814e+00
   9.0649526e+01   3.2885328e+00
   9.0690322e+01   3.3609700e+00
   9.0731392e+01   3.4326005e+00
   9.0772773e+01   3.5033237e+00
   9.0814508e+01   3.5730311e+00
   9.0856645e+01   3.6416049e+00
   9.0899005e+01   3.7085520e+00
   9.0941037e+01   3.7728501e+00
   9.0982784e+01   3.8344505e+00
   9.1024280e+01   3.8932888e+00
   9.1065502e+01   3.9492213e+00
   9.1106490e+01   4.0021958e+00
   9.1147281e+01   4.0521511e+00
   9.1187909e+01   4.0990170e+00
   9.1228405e+01   4.1427162e+00
   9.1268798e+01   4.1831643e+00
   9.1309116e+01   4.2202707e+00
   9.1349386e+01   4.2539390e+00
   9.1389634e+01   4.2840672e+00
   9.1429884e+01   4.3105478e+00
   9.1470163e+01   4.3332680e+00
   9.1510495e+01   4.3521092e+00
   9.1550905e+01   4.3669471e+00
   9.1591420e+01   4.3776513e+00
   9.1632067e+01   4.3840846e+00
   9.1672873e+01   4.3861026e+00
   9.1713868e+01   4.3835525e+00
   9.1755085e+01   4.3762723e+00
   9.1796557e+01   4.3640891e+00
   9.1838321e+01   4.3468173e+00
   9.1880419e+01   4.3242564e+00
   9.1922898e+01   4.2961875e+00
   9.1965809e+01   4.2623694e+00
   9.2008698e+01   4.2230377e+00
   9.2051175e+01   4.1786047e+00
   9.2093291e+01   4.1291461e+00
   9.2135096e+01   4.0747239e+00
   9.2176636e+01   4.0153938e+00
   9.2217950e+01   3.9512072e+00
   9.2259074e+01   3.8822119e+00
   9.2300042e+01   3.8084535e+00
   9.2340883e+01   3.7299757e+00
   9.2381627e+01   3.6468208e+00
   9.2422301e+01   3.5590305e+00
   9.2462931e+01   3.4666459e+00
   9.2503543e+01   3.3697074e+00
   9.2544161e+01   3.2682554e+00
   9.2584812e+01   3.1623298e+00
   9.2625520e+01   3.0519702e+00
   9.2666310e+01   2.9372156e+00
   9.2707208e+01   2.8181042e+00
   9.2748242e+01   2.6946728e+00
   9.2789439e+01   2.5669566e+00
   9.2830831e+01   2.4349882e+00
   9.2872448e+01   2.2987968e+00
   9.2914325e+01   2.1584069e+00
   9.2956501e+01   2.0138368e+00
   9.2999018e+01   1.8650960e+00
   9.3041916e+01   1.7122094e+00
   9.3085204e+01   1.5553219e+00
   9.3128939e+01   1.3944240e+00
   9.3172819e+01   1.2308661e+00
   9.3216247e+01   1.0671831e+00
   9.3259277e+01   9.0350863e-01
   9.3301966e+01   7.3995347e-01
   9.3344362e+01   5.7663955e-01
   9.3386509e+01   4.1369780e-01
   9.3428447e+01   2.5126624e-01
   9.3470210e+01   8.9488594e-02
   9.3511833e+01  -7.1486769e-02
   9.3553346e+01  -2.3150753e-01
   9.3594780e+01  -3.9041797e-01
   9.3636161e+01  -5.4805939e-01
   9.3677519e+01  -7.0427036e-01
   9.3718881e+01  -8.5888690e-01
   9.3760272e+01  -1.0117426e+00
   9.3801722e+01  -1.1626687e+00
   9.3843257e+01  -1.3114939e+00
   9.3884907e+01  -1.4580445e+00
   9.3926700e+01  -1.6021441e+00
   9.3968669e+01  -1.7436135e+00
   9.4010847e+01  -1.8822702e+00
   9.4053269e+01  -2.0179283e+00
   9.4095977e+01  -2.1503981e+00
   9.4139012e+01  -2.2794850e+00
   9.4182424e+01  -2.4049896e+00
   9.4226269e+01  -2.5267063e+00
   9.4270363e+01  -2.6437796e+00
   9.4313962e+01  -2.7540693e+00
   9.4357123e+01  -2.8576967e+00
   9.4399905e+01  -2.9547841e+00
   9.4442360e+01  -3.0454268e+00
   9.4484534e+01  -3.1296988e+00
   9.4526467e+01  -3.2076579e+00
   9.4568196e+01  -3.2793490e+00
   9.4609756e+01  -3.3448064e+00
   9.4651178e+01  -3.4040563e+00
   9.4692491e+01  -3.4571180e+00
   9.4733725e+01  -3.5040048e+00
   9.4774907e+01  -3.5447251e+00
   9.4816064e+01  -3.5792828e+00
   9.4857223e+01  -3.6076778e+00
   9.4898409e+01  -3.6299057e+00
   9.4939650e+01  -3.6459582e+00
   9.4980973e+01  -3.6558230e+00
   9.5022407e+01  -3.6594830e+00
   9.5063980e+01  -3.6569160e+00
   9.5105725e+01  -3.6480939e+00
   9.5147674e+01  -3.6329815e+00
   9.5189863e+01  -3.6115353e+00
   9.5232333e+01  -3.5837014e+00
   9.5275125e+01  -3.5494132e+00
   9.5318289e+01  -3.5085883e+00
   9.5361882e+01  -3.4611240e+00
   9.5405967e+01  -3.4068917e+00
   9.5449846e+01  -3.3468398e+00
   9.5493280e+01  -3.2815926e+00
   9.5536325e+01  -3.2113945e+00
   9.5579036e+01  -3.1364656e+00
   9.5621460e+01  -3.0570105e+00
   9.5663640e+01  -2.9732207e+00
   9.5705614e+01  -2.8852769e+00
   9.5747419e+01  -2.7933496e+00
   9.5789088e+01  -2.6976006e+00
   9.5830651e+01  -2.5981837e+00
   9.5872139e+01  -2.4952451e+00
   9.5913581e+01  -2.3889241e+00
   9.5955005e+01  -2.2793530e+00
   9.5996439e+01  -2.1666575e+00
   9.6037912e+01  -2.0509564e+00
   9.6079453e+01  -1.9323615e+00
   9.6121089e+01  -1.8109777e+00
   9.6162853e+01  -1.6869019e+00
   9.6204776e+01  -1.5602227e+00
   9.6246892e+01  -1.4310195e+00
   9.6289237e+01  -1.2993614e+00
   9.6331851e+01  -1.1653054e+00
   9.6374779e+01  -1.0288947e+00
   9.6418068e+01  -8.9015562e-01
   9.6461775e+01  -7.4909448e-01
   9.6505910e+01  -6.0586924e-01
   9.6549503e+01  -4.6383771e-01
   9.6592613e+01  -3.2302535e-01
   9.6635307e+01  -1.8341270e-01
   9.6677641e+01  -4.4992230e-02
   9.6719666e+01   9.2235014e-02
   9.6761427e+01   2.2826247e-01
   9.6802962e+01   3.6308026e-01
   9.6844310e+01   4.9667679e-01
   9.6885502e+01   6.2903995e-01
   9.6926572e+01   7.6015804e-01
   9.6967549e+01   8.9002054e-01
   9.7008463e+01   1.0186186e+00
   9.7049340e+01   1.1459458e+00
   9.7090210e+01   1.2719980e+00
   9.7131100e+01   1.3967746e+00
   9.7172037e+01   1.5202782e+00
   9.7213050e+01   1.6425153e+00
   9.7254167e+01   1.7634966e+00
   9.7295420e+01   1.8832377e+00
   9.7336839e+01   2.0017594e+00
   9.7378459e+01   2.1190884e+00
   9.7420317e+01   2.2352582e+00
   9.7462452e+01   2.3503100e+00
   9.7504909e+01   2.4642939e+00
   9.7547738e+01   2.5772708e+00
   9.7590995e+01   2.6893146e+00
   9.7634744e+01   2.8005150e+00
   9.7678354e+01   2.9092290e+00
   9.7721521e+01   3.0147446e+00
   9.7764302e+01   3.1172648e+00
   9.7806751e+01   3.2169790e+00
   9.7848917e+01   3.3140550e+00
   9.7890841e+01   3.4086430e+00
   9.7932563e+01   3.5008790e+00
   9.7974118e+01   3.5908875e+00
   9.8015539e+01   3.6787827e+00
   9.8056857e+01   3.7646706e+00
   9.8098103e+01   3.8486501e+00
   9.8139306e+01   3.9308133e+00
   9.8180493e+01   4.0112470e+00
   9.8221693e+01   4.0900328e+00
   9.8262934e+01   4.1672477e+00
   9.8304244e+01   4.2429645e+00
   9.8345652e+01   4.3172522e+00
   9.8387189e+01   4.3901763e+00
   9.8428885e+01   4.4617987e+00
   9.8470775e+01   4.5321784e+00
   9.8512894e+01   4.6013714e+00
   9.8555281e+01   4.6694311e+00
   9.8597980e+01   4.7364084e+00
   9.8641037e+01   4.8023521e+00
   9.8684507e+01   4.8673096e+00
   9.8728448e+01   4.9313221e+00
   9.8771871e+01   4.9929507e+00
   9.8814834e+01   5.0523271e+00
   9.8857403e+01   5.1095784e+00
   9.8899634e+01   5.1648065e+00
   9.8941576e+01   5.2180916e+00
   9.8983274e+01   5.2694958e+00
   9.9024767e+01   5.3190657e+00
   9.9066091e+01   5.3668341e+00
   9.9107281e+01   5.4128213e+00
   9.9148368e+01   5.4570366e+00
   9.9189382e+01   5.4994785e+00
   9.9230354e+01   5.5401356e+00
   9.9271312e+01   5.5789869e+00
   9.9312283e+01   5.6160021e+00
   9.9353297e+01   5.6511414e+00
   9.9394381e+01   5.6843557e+00
   9.9435566e+01   5.7155864e+00
   9.9476881e+01   5.7447649e+00
   9.9518357e+01   5.7718123e+00
   9.9560030e+01   5.7966384e+00
   9.9601933e+01   5.8191412e+00
   9.9644107e+01   5.8392054e+00
   9.9686594e+01   5.8567013e+00
   9.9729443e+01   5.8714822e+00
   9.9772705e+01   5.8833824e+00
   9.9816445e+01   5.8922139e+00
   9.9860658e+01   5.8977547e+00
   9.9904534e+01   5.8997705e+00
   9.9948013e+01   5.8982303e+00
   9.9991152e+01   5.8931091e+00
   1.0000000e+02   5.8916063e+00


==> figuresAndData/stepResponseWithInverseReaction_6thOrder_numerator+1+2+3+3+2.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   4.9784122e-60
   8.0000000e-05   3.2000853e-09
   4.8000000e-04   1.1521843e-07
   2.4800000e-03   3.0777374e-06
   7.0155161e-03   2.4665978e-05
   1.1553841e-02   6.7000448e-05
   1.6211568e-02   1.3210892e-04
   2.1198259e-02   2.2624541e-04
   2.6461644e-02   3.5313596e-04
   3.1966202e-02   5.1623201e-04
   3.7685716e-02   7.1877356e-04
   4.3538557e-02   9.6110663e-04
   4.9413035e-02   1.2401823e-03
   5.5309928e-02   1.5566166e-03
   6.1229417e-02   1.9110089e-03
   6.7171688e-02   2.3039651e-03
   7.3136930e-02   2.7360980e-03
   7.9125336e-02   3.2080266e-03
   8.5137099e-02   3.7203770e-03
   9.1172416e-02   4.2737819e-03
   9.7231487e-02   4.8688808e-03
   1.0331451e-01   5.5063200e-03
   1.0942170e-01   6.1867530e-03
   1.1555326e-01   6.9108400e-03
   1.2170940e-01   7.6792485e-03
   1.2789033e-01   8.4926530e-03
   1.3409627e-01   9.3517353e-03
   1.4032744e-01   1.0257184e-02
   1.4658407e-01   1.1209697e-02
   1.5286637e-01   1.2209976e-02
   1.5917458e-01   1.3258733e-02
   1.6550893e-01   1.4356687e-02
   1.7192601e-01   1.5514935e-02
   1.7845521e-01   1.6741025e-02
   1.8509659e-01   1.8037568e-02
   1.9185038e-01   1.9407269e-02
   1.9871689e-01   2.0852899e-02
   2.0569643e-01   2.2377294e-02
   2.1278936e-01   2.3983356e-02
   2.1999608e-01   2.5674058e-02
   2.2731701e-01   2.7452440e-02
   2.3475263e-01   2.9321614e-02
   2.4230344e-01   3.1284764e-02
   2.4996998e-01   3.3345148e-02
   2.5775283e-01   3.5506098e-02
   2.6565261e-01   3.7771024e-02
   2.7366997e-01   4.0143409e-02
   2.8180560e-01   4.2626819e-02
   2.9006023e-01   4.5224899e-02
   2.9843464e-01   4.7941374e-02
   3.0692963e-01   5.0780053e-02
   3.1554606e-01   5.3744828e-02
   3.2428483e-01   5.6839679e-02
   3.3314686e-01   6.0068671e-02
   3.4213314e-01   6.3435958e-02
   3.5124469e-01   6.6945782e-02
   3.6048259e-01   7.0602480e-02
   3.6984795e-01   7.4410478e-02
   3.7934194e-01   7.8374298e-02
   3.8896577e-01   8.2498559e-02
   3.9872072e-01   8.6787973e-02
   4.0860811e-01   9.1247354e-02
   4.1861589e-01   9.5875337e-02
   4.2868777e-01   1.0064877e-01
   4.3882517e-01   1.0557025e-01
   4.4902898e-01   1.1064214e-01
   4.5930016e-01   1.1586685e-01
   4.6963965e-01   1.2124680e-01
   4.8004843e-01   1.2678443e-01
   4.9052751e-01   1.3248221e-01
   5.0107791e-01   1.3834263e-01
   5.1170069e-01   1.4436821e-01
   5.2239691e-01   1.5056147e-01
   5.3316767e-01   1.5692497e-01
   5.4401411e-01   1.6346130e-01
   5.5493737e-01   1.7017304e-01
   5.6593865e-01   1.7706282e-01
   5.7701915e-01   1.8413329e-01
   5.8818011e-01   1.9138711e-01
   5.9942282e-01   1.9882695e-01
   6.1074857e-01   2.0645552e-01
   6.2215871e-01   2.1427555e-01
   6.3363339e-01   2.2227484e-01
   6.4511852e-01   2.3041576e-01
   6.5661541e-01   2.3869830e-01
   6.6812532e-01   2.4712245e-01
   6.7964952e-01   2.5568822e-01
   6.9118930e-01   2.6439562e-01
   7.0274599e-01   2.7324474e-01
   7.1432094e-01   2.8223566e-01
   7.2591551e-01   2.9136851e-01
   7.3753112e-01   3.0064347e-01
   7.4916922e-01   3.1006073e-01
   7.6091360e-01   3.1968848e-01
   7.7281878e-01   3.2957384e-01
   7.8488808e-01   3.3972287e-01
   7.9712521e-01   3.5014194e-01
   8.0953406e-01   3.6083761e-01
   8.2211880e-01   3.7181671e-01
   8.3488382e-01   3.8308630e-01
   8.4783382e-01   3.9465372e-01
   8.6097382e-01   4.0652662e-01
   8.7430916e-01   4.1871299e-01
   8.8784561e-01   4.3122120e-01
   9.0157750e-01   4.4404890e-01
   9.1543796e-01   4.5713522e-01
   9.2943070e-01   4.7048406e-01
   9.4355860e-01   4.8409851e-01
   9.5782467e-01   4.9798166e-01
   9.7220428e-01   5.1210921e-01
   9.8650013e-01   5.2628380e-01
   1.0007165e+00   5.4050355e-01
   1.0148590e+00   5.5476810e-01
   1.0289326e+00   5.6907691e-01
   1.0429420e+00   5.8342936e-01
   1.0568916e+00   5.9782471e-01
   1.0707856e+00   6.1226211e-01
   1.0846277e+00   6.2674067e-01
   1.0984214e+00   6.4125941e-01
   1.1121702e+00   6.5581734e-01
   1.1259567e+00   6.7049818e-01
   1.1398590e+00   6.8538280e-01
   1.1538798e+00   7.0047241e-01
   1.1680217e+00   7.1576779e-01
   1.1822871e+00   7.3126971e-01
   1.1966788e+00   7.4697884e-01
   1.2111995e+00   7.6289581e-01
   1.2258518e+00   7.7902120e-01
   1.2406386e+00   7.9535552e-01
   1.2555630e+00   8.1189924e-01
   1.2706278e+00   8.2865280e-01
   1.2858364e+00   8.4561658e-01
   1.3011920e+00   8.6279092e-01
   1.3166979e+00   8.8017615e-01
   1.3322982e+00   8.9770543e-01
   1.3479160e+00   9.1528806e-01
   1.3635543e+00   9.3292247e-01
   1.3792157e+00   9.5060702e-01
   1.3949031e+00   9.6834020e-01
   1.4106193e+00   9.8612057e-01
   1.4263674e+00   1.0039468e+00
   1.4421503e+00   1.0218178e+00
   1.4579711e+00   1.0397323e+00
   1.4738331e+00   1.0576896e+00
   1.4897396e+00   1.0756887e+00
   1.5056941e+00   1.0937292e+00
   1.5217001e+00   1.1118104e+00
   1.5378386e+00   1.1300190e+00
   1.5541758e+00   1.1484247e+00
   1.5707124e+00   1.1670228e+00
   1.5874499e+00   1.1858092e+00
   1.6043905e+00   1.2047806e+00
   1.6215370e+00   1.2239337e+00
   1.6388928e+00   1.2432661e+00
   1.6564620e+00   1.2627757e+00
   1.6742382e+00   1.2824487e+00
   1.6921022e+00   1.3021469e+00
   1.7100576e+00   1.3218689e+00
   1.7281090e+00   1.3416141e+00
   1.7462608e+00   1.3613819e+00
   1.7643694e+00   1.3810116e+00
   1.7823747e+00   1.4004353e+00
   1.8002846e+00   1.4196598e+00
   1.8181072e+00   1.4386920e+00
   1.8358497e+00   1.4575381e+00
   1.8535190e+00   1.4762040e+00
   1.8711213e+00   1.4946950e+00
   1.8886626e+00   1.5130162e+00
   1.9061483e+00   1.5311725e+00
   1.9235837e+00   1.5491682e+00
   1.9409737e+00   1.5670080e+00
   1.9583231e+00   1.5846958e+00
   1.9756363e+00   1.6022359e+00
   1.9929178e+00   1.6196322e+00
   2.0101715e+00   1.6368885e+00
   2.0274017e+00   1.6540087e+00
   2.0446121e+00   1.6709966e+00
   2.0618066e+00   1.6878558e+00
   2.0789889e+00   1.7045902e+00
   2.0961626e+00   1.7212035e+00
   2.1133315e+00   1.7376994e+00
   2.1304990e+00   1.7540817e+00
   2.1476686e+00   1.7703542e+00
   2.1648440e+00   1.7865207e+00
   2.1820285e+00   1.8025851e+00
   2.1992258e+00   1.8185515e+00
   2.2164393e+00   1.8344239e+00
   2.2336727e+00   1.8502063e+00
   2.2509295e+00   1.8659031e+00
   2.2682136e+00   1.8815186e+00
   2.2855286e+00   1.8970573e+00
   2.3028783e+00   1.9125238e+00
   2.3202668e+00   1.9279228e+00
   2.3378266e+00   1.9433720e+00
   2.3555771e+00   1.9588874e+00
   2.3735194e+00   1.9744692e+00
   2.3916549e+00   1.9901180e+00
   2.4099859e+00   2.0058353e+00
   2.4285149e+00   2.0216231e+00
   2.4472451e+00   2.0374843e+00
   2.4661805e+00   2.0534225e+00
   2.4853257e+00   2.0694421e+00
   2.5046859e+00   2.0855484e+00
   2.5242675e+00   2.1017477e+00
   2.5440774e+00   2.1180472e+00
   2.5639310e+00   2.1342976e+00
   2.5836592e+00   2.1503661e+00
   2.6032718e+00   2.1662667e+00
   2.6227793e+00   2.1820139e+00
   2.6421912e+00   2.1976213e+00
   2.6615162e+00   2.2131014e+00
   2.6807625e+00   2.2284662e+00
   2.6999376e+00   2.2437270e+00
   2.7190486e+00   2.2588944e+00
   2.7381020e+00   2.2739788e+00
   2.7571041e+00   2.2889899e+00
   2.7760609e+00   2.3039372e+00
   2.7949780e+00   2.3188299e+00
   2.8138609e+00   2.3336767e+00
   2.8327147e+00   2.3484862e+00
   2.8515446e+00   2.3632667e+00
   2.8703555e+00   2.3780264e+00
   2.8891521e+00   2.3927732e+00
   2.9079392e+00   2.4075148e+00
   2.9267214e+00   2.4222589e+00
   2.9455033e+00   2.4370130e+00
   2.9642894e+00   2.4517845e+00
   2.9830842e+00   2.4665808e+00
   3.0018922e+00   2.4814091e+00
   3.0207181e+00   2.4962766e+00
   3.0395664e+00   2.5111904e+00
   3.0584416e+00   2.5261578e+00
   3.0773487e+00   2.5411858e+00
   3.0962923e+00   2.5562816e+00
   3.1152774e+00   2.5714524e+00
   3.1343091e+00   2.5867053e+00
   3.1533927e+00   2.6020479e+00
   3.1725337e+00   2.6174873e+00
   3.1917376e+00   2.6330312e+00
   3.2110106e+00   2.6486873e+00
   3.2303587e+00   2.6644633e+00
   3.2497887e+00   2.6803675e+00
   3.2693076e+00   2.6964081e+00
   3.2889227e+00   2.7125938e+00
   3.3086422e+00   2.7289336e+00
   3.3284745e+00   2.7454371e+00
   3.3484290e+00   2.7621141e+00
   3.3685158e+00   2.7789754e+00
   3.3887460e+00   2.7960324e+00
   3.4091316e+00   2.8132971e+00
   3.4296862e+00   2.8307829e+00
   3.4504249e+00   2.8485045e+00
   3.4713645e+00   2.8664778e+00
   3.4925244e+00   2.8847209e+00
   3.5139264e+00   2.9032543e+00
   3.5353749e+00   2.9219084e+00
   3.5567176e+00   2.9405487e+00
   3.5779643e+00   2.9591801e+00
   3.5991248e+00   2.9778079e+00
   3.6202084e+00   2.9964365e+00
   3.6412238e+00   3.0150698e+00
   3.6621790e+00   3.0337109e+00
   3.6830818e+00   3.0523626e+00
   3.7039396e+00   3.0710270e+00
   3.7247592e+00   3.0897058e+00
   3.7455475e+00   3.1084004e+00
   3.7663109e+00   3.1271117e+00
   3.7870559e+00   3.1458403e+00
   3.8077886e+00   3.1645866e+00
   3.8285151e+00   3.1833504e+00
   3.8492415e+00   3.2021315e+00
   3.8699735e+00   3.2209292e+00
   3.8907173e+00   3.2397428e+00
   3.9114787e+00   3.2585711e+00
   3.9322637e+00   3.2774129e+00
   3.9530783e+00   3.2962666e+00
   3.9739288e+00   3.3151305e+00
   3.9948213e+00   3.3340027e+00
   4.0157624e+00   3.3528812e+00
   4.0367585e+00   3.3717637e+00
   4.0578167e+00   3.3906477e+00
   4.0789440e+00   3.4095308e+00
   4.1001479e+00   3.4284104e+00
   4.1214363e+00   3.4472835e+00
   4.1428175e+00   3.4661475e+00
   4.1643001e+00   3.4849992e+00
   4.1858938e+00   3.5038358e+00
   4.2074251e+00   3.5224958e+00
   4.2287653e+00   3.5408600e+00
   4.2499320e+00   3.5589373e+00
   4.2709421e+00   3.5767358e+00
   4.2918107e+00   3.5942621e+00
   4.3125514e+00   3.6115213e+00
   4.3331762e+00   3.6285171e+00
   4.3536962e+00   3.6452525e+00
   4.3741216e+00   3.6617294e+00
   4.3944616e+00   3.6779491e+00
   4.4147250e+00   3.6939121e+00
   4.4349198e+00   3.7096185e+00
   4.4550536e+00   3.7250676e+00
   4.4751335e+00   3.7402586e+00
   4.4951663e+00   3.7551902e+00
   4.5151586e+00   3.7698606e+00
   4.5351164e+00   3.7842677e+00
   4.5550459e+00   3.7984094e+00
   4.5749528e+00   3.8122829e+00
   4.5948428e+00   3.8258854e+00
   4.6147214e+00   3.8392138e+00
   4.6345939e+00   3.8522648e+00
   4.6544658e+00   3.8650348e+00
   4.6743423e+00   3.8775202e+00
   4.6942288e+00   3.8897170e+00
   4.7141305e+00   3.9016210e+00
   4.7340527e+00   3.9132280e+00
   4.7540007e+00   3.9245334e+00
   4.7739801e+00   3.9355326e+00
   4.7939964e+00   3.9462207e+00
   4.8140551e+00   3.9565926e+00
   4.8341622e+00   3.9666430e+00
   4.8543236e+00   3.9763666e+00
   4.8745455e+00   3.9857575e+00
   4.8948345e+00   3.9948098e+00
   4.9151974e+00   4.0035175e+00
   4.9356411e+00   4.0118740e+00
   4.9561734e+00   4.0198727e+00
   4.9768021e+00   4.0275065e+00
   4.9975358e+00   4.0347680e+00
   5.0183836e+00   4.0416495e+00
   5.0393554e+00   4.0481427e+00
   5.0604619e+00   4.0542391e+00
   5.0817147e+00   4.0599295e+00
   5.1031265e+00   4.0652039e+00
   5.1247116e+00   4.0700520e+00
   5.1464856e+00   4.0744622e+00
   5.1684662e+00   4.0784223e+00
   5.1906734e+00   4.0819189e+00
   5.2131300e+00   4.0849370e+00
   5.2358624e+00   4.0874600e+00
   5.2586016e+00   4.0894469e+00
   5.2812215e+00   4.0908895e+00
   5.3037342e+00   4.0917961e+00
   5.3261515e+00   4.0921742e+00
   5.3484845e+00   4.0920304e+00
   5.3707435e+00   4.0913709e+00
   5.3929382e+00   4.0902013e+00
   5.4150777e+00   4.0885266e+00
   5.4371707e+00   4.0863515e+00
   5.4592254e+00   4.0836801e+00
   5.4812499e+00   4.0805162e+00
   5.5032518e+00   4.0768635e+00
   5.5252387e+00   4.0727250e+00
   5.5472178e+00   4.0681036e+00
   5.5691966e+00   4.0630018e+00
   5.5911821e+00   4.0574220e+00
   5.6131814e+00   4.0513661e+00
   5.6352018e+00   4.0448358e+00
   5.6572504e+00   4.0378325e+00
   5.6793345e+00   4.0303573e+00
   5.7014615e+00   4.0224110e+00
   5.7236390e+00   4.0139940e+00
   5.7458748e+00   4.0051064e+00
   5.7681770e+00   3.9957479e+00
   5.7905540e+00   3.9859178e+00
   5.8130146e+00   3.9756150e+00
   5.8355679e+00   3.9648377e+00
   5.8582238e+00   3.9535837e+00
   5.8809927e+00   3.9418501e+00
   5.9038856e+00   3.9296334e+00
   5.9267092e+00   3.9170440e+00
   5.9493200e+00   3.9041779e+00
   5.9717387e+00   3.8910426e+00
   5.9939853e+00   3.8776446e+00
   6.0160776e+00   3.8639899e+00
   6.0380312e+00   3.8500846e+00
   6.0598603e+00   3.8359345e+00
   6.0815776e+00   3.8215453e+00
   6.1031949e+00   3.8069223e+00
   6.1247229e+00   3.7920710e+00
   6.1461716e+00   3.7769963e+00
   6.1675502e+00   3.7617031e+00
   6.1888676e+00   3.7461961e+00
   6.2101320e+00   3.7304799e+00
   6.2313511e+00   3.7145587e+00
   6.2525326e+00   3.6984367e+00
   6.2736837e+00   3.6821177e+00
   6.2948112e+00   3.6656056e+00
   6.3159221e+00   3.6489038e+00
   6.3370229e+00   3.6320156e+00
   6.3581202e+00   3.6149441e+00
   6.3792204e+00   3.5976922e+00
   6.4003299e+00   3.5802625e+00
   6.4214551e+00   3.5626575e+00
   6.4426025e+00   3.5448792e+00
   6.4637785e+00   3.5269295e+00
   6.4849897e+00   3.5088101e+00
   6.5062428e+00   3.4905221e+00
   6.5275446e+00   3.4720666e+00
   6.5489022e+00   3.4534442e+00
   6.5703228e+00   3.4346551e+00
   6.5918142e+00   3.4156991e+00
   6.6133842e+00   3.3965757e+00
   6.6350412e+00   3.3772836e+00
   6.6567940e+00   3.3578212e+00
   6.6786519e+00   3.3381863e+00
   6.7006250e+00   3.3183759e+00
   6.7227241e+00   3.2983862e+00
   6.7449607e+00   3.2782127e+00
   6.7673476e+00   3.2578496e+00
   6.7898985e+00   3.2372903e+00
   6.8126289e+00   3.2165266e+00
   6.8355557e+00   3.1955488e+00
   6.8586979e+00   3.1743453e+00
   6.8820772e+00   3.1529020e+00
   6.9057182e+00   3.1312024e+00
   6.9296494e+00   3.1092262e+00
   6.9539041e+00   3.0869490e+00
   6.9781218e+00   3.0647081e+00
   7.0022068e+00   3.0425972e+00
   7.0261740e+00   3.0206081e+00
   7.0500377e+00   2.9987325e+00
   7.0738113e+00   2.9769626e+00
   7.0975072e+00   2.9552913e+00
   7.1211370e+00   2.9337117e+00
   7.1447116e+00   2.9122172e+00
   7.1682415e+00   2.8908016e+00
   7.1917365e+00   2.8694586e+00
   7.2152065e+00   2.8481822e+00
   7.2386607e+00   2.8269662e+00
   7.2621083e+00   2.8058046e+00
   7.2855584e+00   2.7846912e+00
   7.3090197e+00   2.7636197e+00
   7.3325014e+00   2.7425837e+00
   7.3560124e+00   2.7215765e+00
   7.3795617e+00   2.7005914e+00
   7.4031585e+00   2.6796211e+00
   7.4268123e+00   2.6586582e+00
   7.4505328e+00   2.6376950e+00
   7.4743302e+00   2.6167231e+00
   7.4982149e+00   2.5957337e+00
   7.5221980e+00   2.5747176e+00
   7.5462912e+00   2.5536647e+00
   7.5705070e+00   2.5325645e+00
   7.5948588e+00   2.5114052e+00
   7.6192372e+00   2.4902814e+00
   7.6433599e+00   2.4694358e+00
   7.6672521e+00   2.4488435e+00
   7.6909397e+00   2.4284793e+00
   7.7144452e+00   2.4083212e+00
   7.7377883e+00   2.3883496e+00
   7.7609867e+00   2.3685469e+00
   7.7840561e+00   2.3488971e+00
   7.8070109e+00   2.3293858e+00
   7.8298641e+00   2.3099995e+00
   7.8526278e+00   2.2907258e+00
   7.8753132e+00   2.2715532e+00
   7.8979307e+00   2.2524706e+00
   7.9204903e+00   2.2334677e+00
   7.9430012e+00   2.2145348e+00
   7.9654725e+00   2.1956623e+00
   7.9879128e+00   2.1768414e+00
   8.0103303e+00   2.1580632e+00
   8.0327332e+00   2.1393193e+00
   8.0551295e+00   2.1206015e+00
   8.0775268e+00   2.1019017e+00
   8.0999331e+00   2.0832119e+00
   8.1223559e+00   2.0645243e+00
   8.1448032e+00   2.0458312e+00
   8.1672826e+00   2.0271249e+00
   8.1898021e+00   2.0083974e+00
   8.2123699e+00   1.9896412e+00
   8.2349943e+00   1.9708483e+00
   8.2576838e+00   1.9520106e+00
   8.2804474e+00   1.9331202e+00
   8.3032944e+00   1.9141685e+00
   8.3262346e+00   1.8951469e+00
   8.3492784e+00   1.8760465e+00
   8.3724367e+00   1.8568579e+00
   8.3957215e+00   1.8375711e+00
   8.4191455e+00   1.8181758e+00
   8.4427224e+00   1.7986607e+00
   8.4664673e+00   1.7790138e+00
   8.4903969e+00   1.7592220e+00
   8.5145296e+00   1.7392708e+00
   8.5388860e+00   1.7191444e+00
   8.5634897e+00   1.6988249e+00
   8.5883671e+00   1.6782921e+00
   8.6135492e+00   1.6575225e+00
   8.6390723e+00   1.6364890e+00
   8.6647327e+00   1.6153621e+00
   8.6902407e+00   1.5943830e+00
   8.7156124e+00   1.5735408e+00
   8.7408652e+00   1.5528240e+00
   8.7660150e+00   1.5322226e+00
   8.7910762e+00   1.5117275e+00
   8.8160628e+00   1.4913310e+00
   8.8409874e+00   1.4710261e+00
   8.8658623e+00   1.4508066e+00
   8.8906993e+00   1.4306671e+00
   8.9155096e+00   1.4106028e+00
   8.9403041e+00   1.3906092e+00
   8.9650935e+00   1.3706825e+00
   8.9898885e+00   1.3508192e+00
   9.0146995e+00   1.3310164e+00
   9.0395369e+00   1.3112712e+00
   9.0644115e+00   1.2915812e+00
   9.0893339e+00   1.2719440e+00
   9.1143151e+00   1.2523578e+00
   9.1393664e+00   1.2328206e+00
   9.1644996e+00   1.2133306e+00
   9.1897268e+00   1.1938861e+00
   9.2150609e+00   1.1744856e+00
   9.2405156e+00   1.1551272e+00
   9.2661055e+00   1.1358093e+00
   9.2918461e+00   1.1165299e+00
   9.3176174e+00   1.0973883e+00
   9.3431036e+00   1.0786242e+00
   9.3683343e+00   1.0602181e+00
   9.3933394e+00   1.0421506e+00
   9.4181449e+00   1.0244055e+00
   9.4427735e+00   1.0069696e+00
   9.4672454e+00   9.8983194e-01
   9.4915784e+00   9.7298315e-01
   9.5157890e+00   9.5641557e-01
   9.5398918e+00   9.4012275e-01
   9.5639006e+00   9.2409932e-01
   9.5878280e+00   9.0834086e-01
   9.6116860e+00   8.9284372e-01
   9.6354857e+00   8.7760497e-01
   9.6592377e+00   8.6262229e-01
   9.6829523e+00   8.4789388e-01
   9.7066393e+00   8.3341846e-01
   9.7303082e+00   8.1919515e-01
   9.7539684e+00   8.0522349e-01
   9.7776289e+00   7.9150335e-01
   9.8012989e+00   7.7803494e-01
   9.8249874e+00   7.6481877e-01
   9.8487035e+00   7.5185564e-01
   9.8724563e+00   7.3914660e-01
   9.8962552e+00   7.2669295e-01
   9.9201097e+00   7.1449623e-01
   9.9440297e+00   7.0255820e-01
   9.9680252e+00   6.9088087e-01
   9.9921069e+00   6.7946643e-01
   1.0016286e+01   6.6831731e-01
   1.0040574e+01   6.5743616e-01
   1.0064984e+01   6.4682583e-01
   1.0089528e+01   6.3648942e-01
   1.0114223e+01   6.2643025e-01
   1.0139082e+01   6.1665189e-01
   1.0164123e+01   6.0715818e-01
   1.0189366e+01   5.9795322e-01
   1.0214832e+01   5.8904143e-01
   1.0240544e+01   5.8042759e-01
   1.0266529e+01   5.7211680e-01
   1.0292819e+01   5.6411463e-01
   1.0319450e+01   5.5642708e-01
   1.0346465e+01   5.4906075e-01
   1.0373450e+01   5.4213817e-01
   1.0400272e+01   5.3569012e-01
   1.0426950e+01   5.2970511e-01
   1.0453505e+01   5.2417271e-01
   1.0479952e+01   5.1908369e-01
   1.0506310e+01   5.1442989e-01
   1.0532592e+01   5.1020400e-01
   1.0558814e+01   5.0639953e-01
   1.0584989e+01   5.0301069e-01
   1.0611129e+01   5.0003231e-01
   1.0637249e+01   4.9745981e-01
   1.0663360e+01   4.9528911e-01
   1.0689475e+01   4.9351665e-01
   1.0715605e+01   4.9213934e-01
   1.0741762e+01   4.9115454e-01
   1.0767960e+01   4.9056004e-01
   1.0794209e+01   4.9035410e-01
   1.0820523e+01   4.9053540e-01
   1.0846914e+01   4.9110311e-01
   1.0873396e+01   4.9205687e-01
   1.0899984e+01   4.9339681e-01
   1.0926691e+01   4.9512366e-01
   1.0953535e+01   4.9723870e-01
   1.0980531e+01   4.9974392e-01
   1.1007698e+01   5.0264204e-01
   1.1034781e+01   5.0590172e-01
   1.1061564e+01   5.0948294e-01
   1.1088080e+01   5.1337294e-01
   1.1114362e+01   5.1756080e-01
   1.1140439e+01   5.2203672e-01
   1.1166333e+01   5.2679187e-01
   1.1192069e+01   5.3181823e-01
   1.1217664e+01   5.3710851e-01
   1.1243137e+01   5.4265605e-01
   1.1268503e+01   5.4845475e-01
   1.1293779e+01   5.5449904e-01
   1.1318977e+01   5.6078380e-01
   1.1344111e+01   5.6730439e-01
   1.1369193e+01   5.7405656e-01
   1.1394236e+01   5.8103647e-01
   1.1419250e+01   5.8824068e-01
   1.1444247e+01   5.9566609e-01
   1.1469237e+01   6.0331000e-01
   1.1494232e+01   6.1117007e-01
   1.1519241e+01   6.1924433e-01
   1.1544276e+01   6.2753121e-01
   1.1569347e+01   6.3602950e-01
   1.1594465e+01   6.4473842e-01
   1.1619641e+01   6.5365761e-01
   1.1644886e+01   6.6278716e-01
   1.1670212e+01   6.7212766e-01
   1.1695632e+01   6.8168021e-01
   1.1721158e+01   6.9144650e-01
   1.1746803e+01   7.0142883e-01
   1.1772583e+01   7.1163022e-01
   1.1798514e+01   7.2205449e-01
   1.1824611e+01   7.3270632e-01
   1.1850893e+01   7.4359146e-01
   1.1877381e+01   7.5471683e-01
   1.1904097e+01   7.6609076e-01
   1.1931067e+01   7.7772323e-01
   1.1958319e+01   7.8962625e-01
   1.1985887e+01   8.0181426e-01
   1.2013808e+01   8.1430476e-01
   1.2042129e+01   8.2711913e-01
   1.2070793e+01   8.4023380e-01
   1.2099265e+01   8.5339935e-01
   1.2127565e+01   8.6661854e-01
   1.2155717e+01   8.7989633e-01
   1.2183743e+01   8.9323747e-01
   1.2211661e+01   9.0664653e-01
   1.2239492e+01   9.2012801e-01
   1.2267253e+01   9.3368643e-01
   1.2294959e+01   9.4732639e-01
   1.2322626e+01   9.6105261e-01
   1.2350270e+01   9.7486999e-01
   1.2377905e+01   9.8878366e-01
   1.2405546e+01   1.0027990e+00
   1.2433207e+01   1.0169218e+00
   1.2460902e+01   1.0311581e+00
   1.2488646e+01   1.0455144e+00
   1.2516453e+01   1.0599977e+00
   1.2544339e+01   1.0746156e+00
   1.2572319e+01   1.0893763e+00
   1.2600410e+01   1.1042886e+00
   1.2628628e+01   1.1193623e+00
   1.2656992e+01   1.1346080e+00
   1.2685522e+01   1.1500372e+00
   1.2714238e+01   1.1656632e+00
   1.2742952e+01   1.1813838e+00
   1.2771327e+01   1.1970125e+00
   1.2799402e+01   1.2125679e+00
   1.2827215e+01   1.2280687e+00
   1.2854801e+01   1.2435313e+00
   1.2882187e+01   1.2589700e+00
   1.2909399e+01   1.2743974e+00
   1.2936461e+01   1.2898250e+00
   1.2963392e+01   1.3052635e+00
   1.2990211e+01   1.3207227e+00
   1.3016935e+01   1.3362115e+00
   1.3043582e+01   1.3517389e+00
   1.3070165e+01   1.3673130e+00
   1.3096699e+01   1.3829418e+00
   1.3123198e+01   1.3986331e+00
   1.3149675e+01   1.4143946e+00
   1.3176143e+01   1.4302337e+00
   1.3202616e+01   1.4461579e+00
   1.3229105e+01   1.4621748e+00
   1.3255623e+01   1.4782919e+00
   1.3282183e+01   1.4945169e+00
   1.3308798e+01   1.5108578e+00
   1.3335482e+01   1.5273225e+00
   1.3362246e+01   1.5439196e+00
   1.3389107e+01   1.5606579e+00
   1.3416079e+01   1.5775466e+00
   1.3443177e+01   1.5945956e+00
   1.3470418e+01   1.6118154e+00
   1.3497820e+01   1.6292174e+00
   1.3525403e+01   1.6468138e+00
   1.3553187e+01   1.6646182e+00
   1.3581198e+01   1.6826456e+00
   1.3609460e+01   1.7009125e+00
   1.3638003e+01   1.7194380e+00
   1.3666861e+01   1.7382435e+00
   1.3696073e+01   1.7573543e+00
   1.3725685e+01   1.7767997e+00
   1.3755751e+01   1.7966150e+00
   1.3786129e+01   1.8167042e+00
   1.3816293e+01   1.8367168e+00
   1.3846270e+01   1.8566640e+00
   1.3876087e+01   1.8765587e+00
   1.3905771e+01   1.8964122e+00
   1.3935344e+01   1.9162343e+00
   1.3964828e+01   1.9360340e+00
   1.3994243e+01   1.9558190e+00
   1.4023609e+01   1.9755965e+00
   1.4052944e+01   1.9953732e+00
   1.4082265e+01   2.0151549e+00
   1.4111590e+01   2.0349475e+00
   1.4140936e+01   2.0547562e+00
   1.4170321e+01   2.0745863e+00
   1.4199762e+01   2.0944429e+00
   1.4229277e+01   2.1143308e+00
   1.4258884e+01   2.1342554e+00
   1.4288601e+01   2.1542218e+00
   1.4318449e+01   2.1742354e+00
   1.4348449e+01   2.1943023e+00
   1.4378623e+01   2.2144287e+00
   1.4408997e+01   2.2346218e+00
   1.4439593e+01   2.2548881e+00
   1.4469791e+01   2.2748073e+00
   1.4499634e+01   2.2944043e+00
   1.4529172e+01   2.3137063e+00
   1.4558446e+01   2.3327352e+00
   1.4587492e+01   2.3515090e+00
   1.4616341e+01   2.3700428e+00
   1.4645020e+01   2.3883488e+00
   1.4673553e+01   2.4064377e+00
   1.4701963e+01   2.4243184e+00
   1.4730270e+01   2.4419984e+00
   1.4758493e+01   2.4594843e+00
   1.4786650e+01   2.4767817e+00
   1.4814758e+01   2.4938953e+00
   1.4842834e+01   2.5108295e+00
   1.4870892e+01   2.5275877e+00
   1.4898949e+01   2.5441732e+00
   1.4927020e+01   2.5605888e+00
   1.4955119e+01   2.5768369e+00
   1.4983263e+01   2.5929197e+00
   1.5011465e+01   2.6088391e+00
   1.5039743e+01   2.6245970e+00
   1.5068112e+01   2.6401949e+00
   1.5096589e+01   2.6556346e+00
   1.5125192e+01   2.6709174e+00
   1.5153940e+01   2.6860452e+00
   1.5182854e+01   2.7010194e+00
   1.5211954e+01   2.7158419e+00
   1.5241266e+01   2.7305148e+00
   1.5270815e+01   2.7450405e+00
   1.5300631e+01   2.7594217e+00
   1.5330747e+01   2.7736619e+00
   1.5361201e+01   2.7877653e+00
   1.5392037e+01   2.8017373e+00
   1.5423307e+01   2.8155845e+00
   1.5455074e+01   2.8293159e+00
   1.5487305e+01   2.8428986e+00
   1.5519295e+01   2.8560273e+00
   1.5551072e+01   2.8687180e+00
   1.5582671e+01   2.8809877e+00
   1.5614122e+01   2.8928509e+00
   1.5645451e+01   2.9043203e+00
   1.5676686e+01   2.9154066e+00
   1.5707850e+01   2.9261197e+00
   1.5738964e+01   2.9364679e+00
   1.5770052e+01   2.9464587e+00
   1.5801135e+01   2.9560986e+00
   1.5832232e+01   2.9653935e+00
   1.5863365e+01   2.9743483e+00
   1.5894555e+01   2.9829677e+00
   1.5925822e+01   2.9912553e+00
   1.5957188e+01   2.9992145e+00
   1.5988677e+01   3.0068481e+00
   1.6020311e+01   3.0141584e+00
   1.6052115e+01   3.0211470e+00
   1.6084118e+01   3.0278152e+00
   1.6116348e+01   3.0341637e+00
   1.6148663e+01   3.0401612e+00
   1.6180539e+01   3.0457186e+00
   1.6212032e+01   3.0508619e+00
   1.6243198e+01   3.0556141e+00
   1.6274082e+01   3.0599946e+00
   1.6304726e+01   3.0640201e+00
   1.6335162e+01   3.0677046e+00
   1.6365423e+01   3.0710604e+00
   1.6395536e+01   3.0740983e+00
   1.6425525e+01   3.0768275e+00
   1.6455415e+01   3.0792563e+00
   1.6485225e+01   3.0813918e+00
   1.6514977e+01   3.0832403e+00
   1.6544691e+01   3.0848073e+00
   1.6574384e+01   3.0860974e+00
   1.6604075e+01   3.0871147e+00
   1.6633782e+01   3.0878625e+00
   1.6663523e+01   3.0883436e+00
   1.6693316e+01   3.0885599e+00
   1.6723179e+01   3.0885130e+00
   1.6753131e+01   3.0882037e+00
   1.6783192e+01   3.0876321e+00
   1.6813382e+01   3.0867977e+00
   1.6843722e+01   3.0856993e+00
   1.6874235e+01   3.0843348e+00
   1.6904948e+01   3.0827014e+00
   1.6935886e+01   3.0807951e+00
   1.6967081e+01   3.0786110e+00
   1.6998565e+01   3.0761428e+00
   1.7030378e+01   3.0733826e+00
   1.7062562e+01   3.0703210e+00
   1.7095170e+01   3.0669459e+00
   1.7128262e+01   3.0632427e+00
   1.7161912e+01   3.0591929e+00
   1.7195890e+01   3.0548160e+00
   1.7229607e+01   3.0501899e+00
   1.7263099e+01   3.0453188e+00
   1.7296403e+01   3.0402047e+00
   1.7329554e+01   3.0348490e+00
   1.7362582e+01   3.0292523e+00
   1.7395518e+01   3.0234143e+00
   1.7428387e+01   3.0173342e+00
   1.7461216e+01   3.0110103e+00
   1.7494030e+01   3.0044403e+00
   1.7526853e+01   2.9976211e+00
   1.7559709e+01   2.9905489e+00
   1.7592622e+01   2.9832191e+00
   1.7625617e+01   2.9756260e+00
   1.7658719e+01   2.9677634e+00
   1.7691954e+01   2.9596236e+00
   1.7725349e+01   2.9511981e+00
   1.7758935e+01   2.9424768e+00
   1.7792742e+01   2.9334482e+00
   1.7826806e+01   2.9240991e+00
   1.7860854e+01   2.9145029e+00
   1.7894429e+01   2.9047949e+00
   1.7927596e+01   2.8949674e+00
   1.7960415e+01   2.8850115e+00
   1.7992940e+01   2.8749192e+00
   1.8025213e+01   2.8646838e+00
   1.8057275e+01   2.8542990e+00
   1.8089157e+01   2.8437590e+00
   1.8120892e+01   2.8330581e+00
   1.8152506e+01   2.8221909e+00
   1.8184027e+01   2.8111519e+00
   1.8215477e+01   2.7999358e+00
   1.8246880e+01   2.7885368e+00
   1.8278258e+01   2.7769493e+00
   1.8309633e+01   2.7651673e+00
   1.8341024e+01   2.7531843e+00
   1.8372455e+01   2.7409939e+00
   1.8403945e+01   2.7285887e+00
   1.8435516e+01   2.7159613e+00
   1.8467191e+01   2.7031033e+00
   1.8498992e+01   2.6900056e+00
   1.8530943e+01   2.6766585e+00
   1.8563071e+01   2.6630510e+00
   1.8595403e+01   2.6491709e+00
   1.8627971e+01   2.6350046e+00
   1.8660806e+01   2.6205366e+00
   1.8693947e+01   2.6057493e+00
   1.8727436e+01   2.5906224e+00
   1.8761321e+01   2.5751318e+00
   1.8795661e+01   2.5592494e+00
   1.8830522e+01   2.5429408e+00
   1.8865988e+01   2.5261642e+00
   1.8901914e+01   2.5089849e+00
   1.8937547e+01   2.4917689e+00
   1.8972928e+01   2.4745070e+00
   1.9008100e+01   2.4571872e+00
   1.9043105e+01   2.4397993e+00
   1.9077978e+01   2.4223339e+00
   1.9112753e+01   2.4047828e+00
   1.9147462e+01   2.3871382e+00
   1.9182134e+01   2.3693928e+00
   1.9216798e+01   2.3515395e+00
   1.9251483e+01   2.3335714e+00
   1.9286216e+01   2.3154813e+00
   1.9321027e+01   2.2972621e+00
   1.9355943e+01   2.2789062e+00
   1.9390996e+01   2.2604054e+00
   1.9426216e+01   2.2417508e+00
   1.9461638e+01   2.2229327e+00
   1.9497296e+01   2.2039401e+00
   1.9533231e+01   2.1847604e+00
   1.9569304e+01   2.1654771e+00
   1.9604846e+01   2.1464569e+00
   1.9639933e+01   2.1276706e+00
   1.9674636e+01   2.1090888e+00
   1.9709015e+01   2.0906879e+00
   1.9743123e+01   2.0724487e+00
   1.9777004e+01   2.0543555e+00
   1.9810696e+01   2.0363952e+00
   1.9844236e+01   2.0185566e+00
   1.9877655e+01   2.0008299e+00
   1.9910982e+01   1.9832068e+00
   1.9944246e+01   1.9656798e+00
   1.9977474e+01   1.9482420e+00
   2.0010690e+01   1.9308874e+00
   2.0043921e+01   1.9136101e+00
   2.0077191e+01   1.8964046e+00
   2.0110525e+01   1.8792656e+00
   2.0143949e+01   1.8621878e+00
   2.0177489e+01   1.8451658e+00
   2.0211172e+01   1.8281940e+00
   2.0245028e+01   1.8112666e+00
   2.0279087e+01   1.7943771e+00
   2.0313384e+01   1.7775186e+00
   2.0347954e+01   1.7606829e+00
   2.0382840e+01   1.7438610e+00
   2.0418087e+01   1.7270422e+00
   2.0453749e+01   1.7102137e+00
   2.0489888e+01   1.6933601e+00
   2.0526578e+01   1.6764623e+00
   2.0563911e+01   1.6594959e+00
   2.0601999e+01   1.6424297e+00
   2.0639937e+01   1.6256814e+00
   2.0677576e+01   1.6093191e+00
   2.0714969e+01   1.5933200e+00
   2.0752167e+01   1.5776638e+00
   2.0789215e+01   1.5623333e+00
   2.0826152e+01   1.5473138e+00
   2.0863017e+01   1.5325921e+00
   2.0899847e+01   1.5181570e+00
   2.0936676e+01   1.5039981e+00
   2.0973539e+01   1.4901064e+00
   2.1010471e+01   1.4764735e+00
   2.1047505e+01   1.4630917e+00
   2.1084679e+01   1.4499538e+00
   2.1122028e+01   1.4370532e+00
   2.1159595e+01   1.4243832e+00
   2.1197420e+01   1.4119376e+00
   2.1235552e+01   1.3997101e+00
   2.1273852e+01   1.3877528e+00
   2.1311546e+01   1.3763036e+00
   2.1348722e+01   1.3653228e+00
   2.1385469e+01   1.3547740e+00
   2.1421858e+01   1.3446276e+00
   2.1457949e+01   1.3348597e+00
   2.1493795e+01   1.3254502e+00
   2.1529441e+01   1.3163822e+00
   2.1564927e+01   1.3076413e+00
   2.1600292e+01   1.2992152e+00
   2.1635569e+01   1.2910934e+00
   2.1670791e+01   1.2832669e+00
   2.1705989e+01   1.2757277e+00
   2.1741194e+01   1.2684692e+00
   2.1776436e+01   1.2614856e+00
   2.1811744e+01   1.2547721e+00
   2.1847148e+01   1.2483247e+00
   2.1882681e+01   1.2421403e+00
   2.1918374e+01   1.2362164e+00
   2.1954263e+01   1.2305513e+00
   2.1990385e+01   1.2251439e+00
   2.2026779e+01   1.2199942e+00
   2.2063492e+01   1.2151027e+00
   2.2100574e+01   1.2104709e+00
   2.2138083e+01   1.2061010e+00
   2.2176086e+01   1.2019966e+00
   2.2214663e+01   1.1981623e+00
   2.2253913e+01   1.1946042e+00
   2.2293956e+01   1.1913302e+00
   2.2334158e+01   1.1884046e+00
   2.2374014e+01   1.1858611e+00
   2.2413587e+01   1.1836869e+00
   2.2452936e+01   1.1818717e+00
   2.2492112e+01   1.1804075e+00
   2.2531166e+01   1.1792881e+00
   2.2570141e+01   1.1785095e+00
   2.2609081e+01   1.1780687e+00
   2.2648026e+01   1.1779648e+00
   2.2687017e+01   1.1781977e+00
   2.2726095e+01   1.1787692e+00
   2.2765300e+01   1.1796822e+00
   2.2804676e+01   1.1809411e+00
   2.2844267e+01   1.1825519e+00
   2.2884122e+01   1.1845223e+00
   2.2924294e+01   1.1868619e+00
   2.2964842e+01   1.1895827e+00
   2.3004904e+01   1.1926246e+00
   2.3044358e+01   1.1959630e+00
   2.3083309e+01   1.1995915e+00
   2.3121845e+01   1.2035056e+00
   2.3160039e+01   1.2077023e+00
   2.3197955e+01   1.2121795e+00
   2.3235645e+01   1.2169363e+00
   2.3273159e+01   1.2219723e+00
   2.3310539e+01   1.2272884e+00
   2.3347827e+01   1.2328861e+00
   2.3385060e+01   1.2387674e+00
   2.3422274e+01   1.2449356e+00
   2.3459507e+01   1.2513945e+00
   2.3496791e+01   1.2581489e+00
   2.3534163e+01   1.2652044e+00
   2.3571659e+01   1.2725678e+00
   2.3609316e+01   1.2802471e+00
   2.3647175e+01   1.2882514e+00
   2.3685276e+01   1.2965915e+00
   2.3723668e+01   1.3052803e+00
   2.3762400e+01   1.3143325e+00
   2.3801530e+01   1.3237658e+00
   2.3841126e+01   1.3336013e+00
   2.3881263e+01   1.3438647e+00
   2.3922036e+01   1.3545873e+00
   2.3963557e+01   1.3658084e+00
   2.4005971e+01   1.3775786e+00
   2.4048367e+01   1.3896478e+00
   2.4090392e+01   1.4019039e+00
   2.4132117e+01   1.4143535e+00
   2.4173610e+01   1.4270038e+00
   2.4214930e+01   1.4398616e+00
   2.4256132e+01   1.4529336e+00
   2.4297268e+01   1.4662264e+00
   2.4338387e+01   1.4797468e+00
   2.4379535e+01   1.4935022e+00
   2.4420760e+01   1.5075007e+00
   2.4462110e+01   1.5217512e+00
   2.4503634e+01   1.5362637e+00
   2.4545383e+01   1.5510497e+00
   2.4587413e+01   1.5661227e+00
   2.4629783e+01   1.5814984e+00
   2.4672562e+01   1.5971953e+00
   2.4714957e+01   1.6129123e+00
   2.4756678e+01   1.6285258e+00
   2.4797844e+01   1.6440640e+00
   2.4838560e+01   1.6595514e+00
   2.4878909e+01   1.6750069e+00
   2.4918963e+01   1.6904461e+00
   2.4958783e+01   1.7058820e+00
   2.4998426e+01   1.7213257e+00
   2.5037941e+01   1.7367868e+00
   2.5077375e+01   1.7522745e+00
   2.5116772e+01   1.7677970e+00
   2.5156174e+01   1.7833624e+00
   2.5195624e+01   1.7989787e+00
   2.5235162e+01   1.8146542e+00
   2.5274832e+01   1.8303973e+00
   2.5314678e+01   1.8462172e+00
   2.5354747e+01   1.8621241e+00
   2.5395088e+01   1.8781291e+00
   2.5435757e+01   1.8942452e+00
   2.5476815e+01   1.9104872e+00
   2.5518331e+01   1.9268730e+00
   2.5560387e+01   1.9434240e+00
   2.5603078e+01   1.9601666e+00
   2.5646522e+01   1.9771342e+00
   2.5690864e+01   1.9943701e+00
   2.5736159e+01   2.0118799e+00
   2.5780993e+01   2.0291056e+00
   2.5825446e+01   2.0460706e+00
   2.5869603e+01   2.0628018e+00
   2.5913543e+01   2.0793214e+00
   2.5957333e+01   2.0956487e+00
   2.6001038e+01   2.1118003e+00
   2.6044717e+01   2.1277911e+00
   2.6088428e+01   2.1436348e+00
   2.6132228e+01   2.1593442e+00
   2.6176176e+01   2.1749316e+00
   2.6220333e+01   2.1904093e+00
   2.6264761e+01   2.2057897e+00
   2.6309530e+01   2.2210860e+00
   2.6354717e+01   2.2363124e+00
   2.6400063e+01   2.2513715e+00
   2.6444579e+01   2.2659329e+00
   2.6488408e+01   2.2800489e+00
   2.6531684e+01   2.2937672e+00
   2.6574517e+01   2.3071247e+00
   2.6616996e+01   2.3201509e+00
   2.6659198e+01   2.3328698e+00
   2.6701191e+01   2.3453012e+00
   2.6743034e+01   2.3574618e+00
   2.6784784e+01   2.3693658e+00
   2.6826493e+01   2.3810256e+00
   2.6868211e+01   2.3924518e+00
   2.6909988e+01   2.4036538e+00
   2.6951875e+01   2.4146400e+00
   2.6993921e+01   2.4254179e+00
   2.7036180e+01   2.4359944e+00
   2.7078709e+01   2.4463759e+00
   2.7121571e+01   2.4565684e+00
   2.7164832e+01   2.4665778e+00
   2.7208570e+01   2.4764101e+00
   2.7252877e+01   2.4860716e+00
   2.7297857e+01   2.4955693e+00
   2.7343642e+01   2.5049115e+00
   2.7390395e+01   2.5141089e+00
   2.7438185e+01   2.5231487e+00
   2.7485465e+01   2.5317284e+00
   2.7532326e+01   2.5398714e+00
   2.7578867e+01   2.5476000e+00
   2.7625177e+01   2.5549318e+00
   2.7671333e+01   2.5618804e+00
   2.7717409e+01   2.5684564e+00
   2.7763472e+01   2.5746677e+00
   2.7809589e+01   2.5805198e+00
   2.7855827e+01   2.5860166e+00
   2.7902254e+01   2.5911595e+00
   2.7948940e+01   2.5959486e+00
   2.7995961e+01   2.6003820e+00
   2.8043401e+01   2.6044557e+00
   2.8091354e+01   2.6081639e+00
   2.8138678e+01   2.6114180e+00
   2.8185189e+01   2.6142220e+00
   2.8231051e+01   2.6166029e+00
   2.8276397e+01   2.6185811e+00
   2.8321336e+01   2.6201720e+00
   2.8365960e+01   2.6213871e+00
   2.8410349e+01   2.6222349e+00
   2.8454574e+01   2.6227215e+00
   2.8498699e+01   2.6228509e+00
   2.8542787e+01   2.6226251e+00
   2.8586896e+01   2.6220447e+00
   2.8631085e+01   2.6211085e+00
   2.8675412e+01   2.6198135e+00
   2.8719939e+01   2.6181552e+00
   2.8764728e+01   2.6161272e+00
   2.8809849e+01   2.6137212e+00
   2.8855377e+01   2.6109263e+00
   2.8901398e+01   2.6077289e+00
   2.8948011e+01   2.6041119e+00
   2.8995333e+01   2.6000536e+00
   2.9043506e+01   2.5955267e+00
   2.9092711e+01   2.5904952e+00
   2.9143184e+01   2.5849113e+00
   2.9193314e+01   2.5789477e+00
   2.9242962e+01   2.5726371e+00
   2.9292246e+01   2.5659812e+00
   2.9341271e+01   2.5589801e+00
   2.9390130e+01   2.5516322e+00
   2.9438909e+01   2.5439347e+00
   2.9487688e+01   2.5358833e+00
   2.9536547e+01   2.5274718e+00
   2.9585564e+01   2.5186925e+00
   2.9634821e+01   2.5095351e+00
   2.9684404e+01   2.4999870e+00
   2.9734407e+01   2.4900321e+00
   2.9784933e+01   2.4796507e+00
   2.9835425e+01   2.4689630e+00
   2.9884952e+01   2.4581857e+00
   2.9933703e+01   2.4473030e+00
   2.9981848e+01   2.4362986e+00
   3.0029521e+01   2.4251597e+00
   3.0076835e+01   2.4138759e+00
   3.0123886e+01   2.4024382e+00
   3.0170760e+01   2.3908384e+00
   3.0217533e+01   2.3790683e+00
   3.0264279e+01   2.3671199e+00
   3.0311069e+01   2.3549842e+00
   3.0357973e+01   2.3426517e+00
   3.0405062e+01   2.3301118e+00
   3.0452410e+01   2.3173521e+00
   3.0500097e+01   2.3043583e+00
   3.0548210e+01   2.2911133e+00
   3.0596847e+01   2.2775965e+00
   3.0646122e+01   2.2637826e+00
   3.0696169e+01   2.2496396e+00
   3.0747154e+01   2.2351268e+00
   3.0799288e+01   2.2201899e+00
   3.0852852e+01   2.2047541e+00
   3.0906187e+01   2.1893080e+00
   3.0958984e+01   2.1739557e+00
   3.1011383e+01   2.1586704e+00
   3.1063512e+01   2.1434283e+00
   3.1115484e+01   2.1282087e+00
   3.1167402e+01   2.1129929e+00
   3.1219365e+01   2.0977636e+00
   3.1271470e+01   2.0825033e+00
   3.1323819e+01   2.0671945e+00
   3.1376515e+01   2.0518181e+00
   3.1429672e+01   2.0363534e+00
   3.1483419e+01   2.0207762e+00
   3.1536966e+01   2.0053271e+00
   3.1589405e+01   1.9902766e+00
   3.1640970e+01   1.9755640e+00
   3.1691860e+01   1.9611375e+00
   3.1742236e+01   1.9469581e+00
   3.1792226e+01   1.9329954e+00
   3.1841942e+01   1.9192248e+00
   3.1891482e+01   1.9056259e+00
   3.1940937e+01   1.8921810e+00
   3.1990392e+01   1.8788749e+00
   3.2039929e+01   1.8656933e+00
   3.2089631e+01   1.8526233e+00
   3.2139585e+01   1.8396522e+00
   3.2189882e+01   1.8267673e+00
   3.2240620e+01   1.8139554e+00
   3.2291911e+01   1.8012019e+00
   3.2343883e+01   1.7884904e+00
   3.2396690e+01   1.7758015e+00
   3.2450522e+01   1.7631106e+00
   3.2505620e+01   1.7503854e+00
   3.2562107e+01   1.7376274e+00
   3.2617898e+01   1.7253220e+00
   3.2673140e+01   1.7134370e+00
   3.2727987e+01   1.7019398e+00
   3.2782577e+01   1.6908052e+00
   3.2837030e+01   1.6800134e+00
   3.2891459e+01   1.6695488e+00
   3.2945972e+01   1.6593988e+00
   3.3000678e+01   1.6495534e+00
   3.3055688e+01   1.6400048e+00
   3.3111121e+01   1.6307465e+00
   3.3167108e+01   1.6217736e+00
   3.3223799e+01   1.6130823e+00
   3.3279588e+01   1.6049231e+00
   3.3334320e+01   1.5973044e+00
   3.3388240e+01   1.5901777e+00
   3.3441548e+01   1.5835070e+00
   3.3494400e+01   1.5772655e+00
   3.3546932e+01   1.5714335e+00
   3.3599259e+01   1.5659959e+00
   3.3651487e+01   1.5609419e+00
   3.3703715e+01   1.5562638e+00
   3.3756041e+01   1.5519563e+00
   3.3808561e+01   1.5480171e+00
   3.3861375e+01   1.5444458e+00
   3.3914592e+01   1.5412445e+00
   3.3968328e+01   1.5384177e+00
   3.4022719e+01   1.5359724e+00
   3.4077921e+01   1.5339190e+00
   3.4134126e+01   1.5322715e+00
   3.4191576e+01   1.5310491e+00
   3.4250593e+01   1.5302782e+00
   3.4310313e+01   1.5299964e+00
   3.4369324e+01   1.5302077e+00
   3.4427805e+01   1.5308945e+00
   3.4485935e+01   1.5320446e+00
   3.4543869e+01   1.5336506e+00
   3.4601747e+01   1.5357088e+00
   3.4659704e+01   1.5382193e+00
   3.4717871e+01   1.5411856e+00
   3.4776384e+01   1.5446151e+00
   3.4835391e+01   1.5485192e+00
   3.4895051e+01   1.5529141e+00
   3.4955316e+01   1.5578025e+00
   3.5014176e+01   1.5630041e+00
   3.5071936e+01   1.5685105e+00
   3.5128879e+01   1.5743206e+00
   3.5185222e+01   1.5804342e+00
   3.5241142e+01   1.5868522e+00
   3.5296787e+01   1.5935766e+00
   3.5352290e+01   1.6006112e+00
   3.5407775e+01   1.6079612e+00
   3.5463359e+01   1.6156342e+00
   3.5519160e+01   1.6236397e+00
   3.5575302e+01   1.6319905e+00
   3.5631916e+01   1.6407024e+00
   3.5689149e+01   1.6497961e+00
   3.5747168e+01   1.6592982e+00
   3.5806178e+01   1.6692432e+00
   3.5866431e+01   1.6796775e+00
   3.5928260e+01   1.6906651e+00
   3.5992127e+01   1.7022983e+00
   3.6055290e+01   1.7140711e+00
   3.6117770e+01   1.7259640e+00
   3.6179799e+01   1.7379994e+00
   3.6241576e+01   1.7501975e+00
   3.6303278e+01   1.7625774e+00
   3.6365075e+01   1.7751585e+00
   3.6427133e+01   1.7879616e+00
   3.6489625e+01   1.8010103e+00
   3.6552740e+01   1.8143324e+00
   3.6616691e+01   1.8279623e+00
   3.6679815e+01   1.8415300e+00
   3.6741488e+01   1.8548796e+00
   3.6802076e+01   1.8680709e+00
   3.6861872e+01   1.8811507e+00
   3.6921106e+01   1.8941539e+00
   3.6979965e+01   1.9071077e+00
   3.7038610e+01   1.9200348e+00
   3.7097188e+01   1.9329550e+00
   3.7155838e+01   1.9458866e+00
   3.7214698e+01   1.9588476e+00
   3.7273909e+01   1.9718562e+00
   3.7333623e+01   1.9849324e+00
   3.7394007e+01   1.9980987e+00
   3.7455258e+01   2.0113819e+00
   3.7517609e+01   2.0248154e+00
   3.7581359e+01   2.0384432e+00
   3.7646905e+01   2.0523261e+00
   3.7713176e+01   2.0662133e+00
   3.7778591e+01   2.0797580e+00
   3.7843387e+01   2.0929988e+00
   3.7907792e+01   2.1059714e+00
   3.7972004e+01   2.1187035e+00
   3.8036203e+01   2.1312177e+00
   3.8100563e+01   2.1435328e+00
   3.8165258e+01   2.1556658e+00
   3.8230472e+01   2.1676322e+00
   3.8296406e+01   2.1794476e+00
   3.8363294e+01   2.1911287e+00
   3.8429014e+01   2.2022933e+00
   3.8493385e+01   2.2129158e+00
   3.8556773e+01   2.2230625e+00
   3.8619467e+01   2.2327813e+00
   3.8681697e+01   2.2421071e+00
   3.8743658e+01   2.2510655e+00
   3.8805524e+01   2.2596759e+00
   3.8867457e+01   2.2679532e+00
   3.8929618e+01   2.2759085e+00
   3.8992171e+01   2.2835502e+00
   3.9055292e+01   2.2908845e+00
   3.9119180e+01   2.2979156e+00
   3.9184064e+01   2.3046461e+00
   3.9250227e+01   2.3110775e+00
   3.9318034e+01   2.3172103e+00
   3.9387985e+01   2.3230453e+00
   3.9459038e+01   2.3284558e+00
   3.9529135e+01   2.3332793e+00
   3.9598576e+01   2.3375508e+00
   3.9667649e+01   2.3412969e+00
   3.9736607e+01   2.3445348e+00
   3.9805681e+01   2.3472748e+00
   3.9875103e+01   2.3495208e+00
   3.9945110e+01   2.3512711e+00
   4.0015966e+01   2.3525178e+00
   4.0087731e+01   2.3532450e+00
   4.0157507e+01   2.3534383e+00
   4.0225797e+01   2.3531408e+00
   4.0293054e+01   2.3523812e+00
   4.0359612e+01   2.3511783e+00
   4.0425741e+01   2.3495436e+00
   4.0491669e+01   2.3474830e+00
   4.0557605e+01   2.3449978e+00
   4.0623748e+01   2.3420848e+00
   4.0690301e+01   2.3387360e+00
   4.0757482e+01   2.3349382e+00
   4.0825533e+01   2.3306719e+00
   4.0894743e+01   2.3259092e+00
   4.0965471e+01   2.3206105e+00
   4.1038197e+01   2.3147189e+00
   4.1113605e+01   2.3081484e+00
   4.1188501e+01   2.3011713e+00
   4.1262487e+01   2.2938519e+00
   4.1335927e+01   2.2861810e+00
   4.1409143e+01   2.2781461e+00
   4.1482422e+01   2.2697319e+00
   4.1556046e+01   2.2609184e+00
   4.1630306e+01   2.2516800e+00
   4.1705524e+01   2.2419824e+00
   4.1781236e+01   2.2318937e+00
   4.1854702e+01   2.2218076e+00
   4.1926524e+01   2.2116817e+00
   4.1997217e+01   2.2014746e+00
   4.2067160e+01   2.1911570e+00
   4.2136652e+01   2.1807058e+00
   4.2205949e+01   2.1701008e+00
   4.2275283e+01   2.1593226e+00
   4.2344882e+01   2.1483508e+00
   4.2414975e+01   2.1371629e+00
   4.2485812e+01   2.1257322e+00
   4.2557679e+01   2.1140255e+00
   4.2630918e+01   2.1020000e+00
   4.2705972e+01   2.0895968e+00
   4.2783445e+01   2.0767311e+00
   4.2861127e+01   2.0637891e+00
   4.2937737e+01   2.0510074e+00
   4.3013644e+01   2.0383469e+00
   4.3089180e+01   2.0257732e+00
   4.3164636e+01   2.0132584e+00
   4.3240287e+01   2.0007780e+00
   4.3316403e+01   1.9883088e+00
   4.3393272e+01   1.9758268e+00
   4.3471217e+01   1.9633053e+00
   4.3549686e+01   1.9508586e+00
   4.3626186e+01   1.9388984e+00
   4.3701275e+01   1.9273450e+00
   4.3775437e+01   1.9161331e+00
   4.3849045e+01   1.9052171e+00
   4.3922410e+01   1.8945636e+00
   4.3995809e+01   1.8841468e+00
   4.4069509e+01   1.8739453e+00
   4.4143785e+01   1.8639406e+00
   4.4218935e+01   1.8541155e+00
   4.4295301e+01   1.8444519e+00
   4.4373309e+01   1.8349291e+00
   4.4453514e+01   1.8255202e+00
   4.4536712e+01   1.8161852e+00
   4.4621854e+01   1.8070957e+00
   4.4705709e+01   1.7986170e+00
   4.4788789e+01   1.7906929e+00
   4.4871588e+01   1.7832793e+00
   4.4954542e+01   1.7763466e+00
   4.5038072e+01   1.7698758e+00
   4.5122627e+01   1.7638557e+00
   4.5208725e+01   1.7582816e+00
   4.5291983e+01   1.7534312e+00
   4.5373083e+01   1.7492218e+00
   4.5452797e+01   1.7455833e+00
   4.5531671e+01   1.7424726e+00
   4.5610134e+01   1.7398626e+00
   4.5688552e+01   1.7377376e+00
   4.5767270e+01   1.7360904e+00
   4.5846636e+01   1.7349214e+00
   4.5927034e+01   1.7342388e+00
   4.6008911e+01   1.7340593e+00
   4.6092839e+01   1.7344115e+00
   4.6179608e+01   1.7353407e+00
   4.6268824e+01   1.7368877e+00
   4.6356557e+01   1.7389857e+00
   4.6443356e+01   1.7416148e+00
   4.6529763e+01   1.7447685e+00
   4.6616254e+01   1.7484501e+00
   4.6703281e+01   1.7526725e+00
   4.6791326e+01   1.7574592e+00
   4.6880943e+01   1.7628480e+00
   4.6968320e+01   1.7685881e+00
   4.7053264e+01   1.7746128e+00
   4.7136614e+01   1.7809348e+00
   4.7218984e+01   1.7875664e+00
   4.7300844e+01   1.7945195e+00
   4.7382591e+01   1.8018075e+00
   4.7464592e+01   1.8094474e+00
   4.7547214e+01   1.8174612e+00
   4.7630853e+01   1.8258781e+00
   4.7715968e+01   1.8347382e+00
   4.7803134e+01   1.8440982e+00
   4.7893134e+01   1.8540424e+00
   4.7984694e+01   1.8644243e+00
   4.8074722e+01   1.8748669e+00
   4.8163770e+01   1.8853982e+00
   4.8252356e+01   1.8960487e+00
   4.8340926e+01   1.9068446e+00
   4.8429898e+01   1.9178115e+00
   4.8519693e+01   1.9289771e+00
   4.8610606e+01   1.9403534e+00
   4.8701741e+01   1.9518014e+00
   4.8792182e+01   1.9631780e+00
   4.8880896e+01   1.9743260e+00
   4.8968571e+01   1.9853070e+00
   4.9055776e+01   1.9961691e+00
   4.9142997e+01   2.0069492e+00
   4.9230687e+01   2.0176793e+00
   4.9319316e+01   2.0283904e+00
   4.9409409e+01   2.0391166e+00
   4.9501614e+01   2.0499004e+00
   4.9596801e+01   2.0608008e+00
   4.9696273e+01   2.0719116e+00
   4.9799768e+01   2.0831367e+00
   4.9901502e+01   2.0938078e+00
   5.0002434e+01   2.1040112e+00
   5.0103504e+01   2.1138191e+00
   5.0205588e+01   2.1232844e+00
   5.0309644e+01   2.1324518e+00
   5.0409929e+01   2.1408058e+00
   5.0506743e+01   2.1484040e+00
   5.0601508e+01   2.1553819e+00
   5.0695181e+01   2.1618190e+00
   5.0788472e+01   2.1677630e+00
   5.0881992e+01   2.1732434e+00
   5.0976336e+01   2.1782775e+00
   5.1072152e+01   2.1828732e+00
   5.1170229e+01   2.1870301e+00
   5.1271636e+01   2.1907397e+00
   5.1374482e+01   2.1938856e+00
   5.1476578e+01   2.1963913e+00
   5.1577552e+01   2.1982629e+00
   5.1678154e+01   2.1995281e+00
   5.1779065e+01   2.2001979e+00
   5.1880580e+01   2.2002699e+00
   5.1981323e+01   2.1997500e+00
   5.2081399e+01   2.1986572e+00
   5.2180925e+01   2.1970091e+00
   5.2278845e+01   2.1948510e+00
   5.2375511e+01   2.1922089e+00
   5.2471629e+01   2.1890894e+00
   5.2567803e+01   2.1854895e+00
   5.2664603e+01   2.1813969e+00
   5.2762622e+01   2.1767886e+00
   5.2861315e+01   2.1716940e+00
   5.2960290e+01   2.1661456e+00
   5.3059646e+01   2.1601533e+00
   5.3159485e+01   2.1537268e+00
   5.3259906e+01   2.1468760e+00
   5.3361013e+01   2.1396105e+00
   5.3462910e+01   2.1319404e+00
   5.3565704e+01   2.1238760e+00
   5.3669505e+01   2.1154280e+00
   5.3773716e+01   2.1066687e+00
   5.3877544e+01   2.0976947e+00
   5.3981217e+01   2.0885192e+00
   5.4084927e+01   2.0791563e+00
   5.4188833e+01   2.0696227e+00
   5.4293058e+01   2.0599375e+00
   5.4397694e+01   2.0501230e+00
   5.4502800e+01   2.0402049e+00
   5.4608402e+01   2.0302127e+00
   5.4714488e+01   2.0201800e+00
   5.4821012e+01   2.0101442e+00
   5.4927894e+01   2.0001460e+00
   5.5035025e+01   1.9902285e+00
   5.5142279e+01   1.9804360e+00
   5.5249517e+01   1.9708124e+00
   5.5356606e+01   1.9613993e+00
   5.5463426e+01   1.9522351e+00
   5.5569883e+01   1.9433536e+00
   5.5675914e+01   1.9347836e+00
   5.5781487e+01   1.9265488e+00
   5.5886606e+01   1.9186684e+00
   5.5991306e+01   1.9111575e+00
   5.6095649e+01   1.9040282e+00
   5.6199722e+01   1.8972901e+00
   5.6303634e+01   1.8909511e+00
   5.6407511e+01   1.8850182e+00
   5.6511499e+01   1.8794982e+00
   5.6615761e+01   1.8743978e+00
   5.6720479e+01   1.8697246e+00
   5.6825858e+01   1.8654870e+00
   5.6932127e+01   1.8616951e+00
   5.7039551e+01   1.8583613e+00
   5.7148440e+01   1.8555005e+00
   5.7258479e+01   1.8531442e+00
   5.7367391e+01   1.8513440e+00
   5.7475334e+01   1.8500828e+00
   5.7582482e+01   1.8493448e+00
   5.7688990e+01   1.8491159e+00
   5.7794997e+01   1.8493834e+00
   5.7900628e+01   1.8501357e+00
   5.8005996e+01   1.8513620e+00
   5.8111209e+01   1.8530519e+00
   5.8216362e+01   1.8551954e+00
   5.8321548e+01   1.8577828e+00
   5.8426851e+01   1.8608042e+00
   5.8532353e+01   1.8642496e+00
   5.8638129e+01   1.8681090e+00
   5.8744253e+01   1.8723716e+00
   5.8850794e+01   1.8770265e+00
   5.8957819e+01   1.8820618e+00
   5.9065396e+01   1.8874653e+00
   5.9173589e+01   1.8932238e+00
   5.9282465e+01   1.8993235e+00
   5.9392092e+01   1.9057497e+00
   5.9502541e+01   1.9124869e+00
   5.9613890e+01   1.9195191e+00
   5.9726225e+01   1.9268293e+00
   5.9839642e+01   1.9344004e+00
   5.9954254e+01   1.9422148e+00
   6.0069973e+01   1.9502395e+00
   6.0184937e+01   1.9583139e+00
   6.0299108e+01   1.9664015e+00
   6.0412472e+01   1.9744689e+00
   6.0525025e+01   1.9824852e+00
   6.0636778e+01   1.9904218e+00
   6.0747759e+01   1.9982531e+00
   6.0858013e+01   2.0059563e+00
   6.0967600e+01   2.0135108e+00
   6.1076593e+01   2.0208987e+00
   6.1185078e+01   2.0281037e+00
   6.1293151e+01   2.0351113e+00
   6.1400916e+01   2.0419081e+00
   6.1508488e+01   2.0484818e+00
   6.1615984e+01   2.0548206e+00
   6.1723533e+01   2.0609131e+00
   6.1831266e+01   2.0667483e+00
   6.1939326e+01   2.0723148e+00
   6.2047860e+01   2.0776012e+00
   6.2157028e+01   2.0825956e+00
   6.2267001e+01   2.0872852e+00
   6.2377963e+01   2.0916565e+00
   6.2490116e+01   2.0956948e+00
   6.2603686e+01   2.0993840e+00
   6.2718924e+01   2.1027064e+00
   6.2836121e+01   2.1056418e+00
   6.2954144e+01   2.1081393e+00
   6.3070911e+01   2.1101525e+00
   6.3186614e+01   2.1116956e+00
   6.3301444e+01   2.1127813e+00
   6.3415564e+01   2.1134212e+00
   6.3529113e+01   2.1136259e+00
   6.3642213e+01   2.1134052e+00
   6.3754970e+01   2.1127690e+00
   6.3867481e+01   2.1117268e+00
   6.3979831e+01   2.1102882e+00
   6.4092099e+01   2.1084633e+00
   6.4204358e+01   2.1062621e+00
   6.4316677e+01   2.1036952e+00
   6.4429122e+01   2.1007738e+00
   6.4541758e+01   2.0975091e+00
   6.4654651e+01   2.0939130e+00
   6.4767867e+01   2.0899979e+00
   6.4881474e+01   2.0857765e+00
   6.4995547e+01   2.0812618e+00
   6.5110166e+01   2.0764673e+00
   6.5225417e+01   2.0714066e+00
   6.5341398e+01   2.0660935e+00
   6.5458220e+01   2.0605419e+00
   6.5576009e+01   2.0547655e+00
   6.5694911e+01   2.0487782e+00
   6.5815095e+01   2.0425932e+00
   6.5935685e+01   2.0362804e+00
   6.6054833e+01   2.0299651e+00
   6.6172700e+01   2.0236677e+00
   6.6289466e+01   2.0174056e+00
   6.6405301e+01   2.0111951e+00
   6.6520367e+01   2.0050513e+00
   6.6634815e+01   1.9989888e+00
   6.6748792e+01   1.9930214e+00
   6.6862439e+01   1.9871627e+00
   6.6975891e+01   1.9814258e+00
   6.7089282e+01   1.9758240e+00
   6.7202742e+01   1.9703701e+00
   6.7316400e+01   1.9650773e+00
   6.7430385e+01   1.9599589e+00
   6.7544825e+01   1.9550283e+00
   6.7659850e+01   1.9502994e+00
   6.7775590e+01   1.9457865e+00
   6.7892181e+01   1.9415042e+00
   6.8009761e+01   1.9374678e+00
   6.8128475e+01   1.9336932e+00
   6.8248475e+01   1.9301969e+00
   6.8369927e+01   1.9269962e+00
   6.8493007e+01   1.9241092e+00
   6.8617914e+01   1.9215550e+00
   6.8744448e+01   1.9193604e+00
   6.8869473e+01   1.9175856e+00
   6.8993189e+01   1.9162178e+00
   6.9115807e+01   1.9152448e+00
   6.9237506e+01   1.9146553e+00
   6.9358439e+01   1.9144392e+00
   6.9478739e+01   1.9145862e+00
   6.9598524e+01   1.9150866e+00
   6.9717902e+01   1.9159306e+00
   6.9836973e+01   1.9171085e+00
   6.9955832e+01   1.9186101e+00
   7.0074570e+01   1.9204255e+00
   7.0193278e+01   1.9225445e+00
   7.0312044e+01   1.9249564e+00
   7.0430961e+01   1.9276509e+00
   7.0550121e+01   1.9306170e+00
   7.0669623e+01   1.9338439e+00
   7.0789570e+01   1.9373205e+00
   7.0910073e+01   1.9410357e+00
   7.1031251e+01   1.9449782e+00
   7.1153237e+01   1.9491367e+00
   7.1276174e+01   1.9534998e+00
   7.1400226e+01   1.9580564e+00
   7.1525579e+01   1.9627952e+00
   7.1652445e+01   1.9677052e+00
   7.1778252e+01   1.9726636e+00
   7.1902738e+01   1.9776342e+00
   7.2026147e+01   1.9826021e+00
   7.2148695e+01   1.9875528e+00
   7.2270576e+01   1.9924723e+00
   7.2391961e+01   1.9973466e+00
   7.2513003e+01   2.0021616e+00
   7.2633846e+01   2.0069033e+00
   7.2754618e+01   2.0115580e+00
   7.2875443e+01   2.0161115e+00
   7.2996436e+01   2.0205498e+00
   7.3117705e+01   2.0248587e+00
   7.3239358e+01   2.0290242e+00
   7.3361496e+01   2.0330319e+00
   7.3484223e+01   2.0368674e+00
   7.3607642e+01   2.0405165e+00
   7.3731859e+01   2.0439648e+00
   7.3856985e+01   2.0471978e+00
   7.3983141e+01   2.0502012e+00
   7.4110458e+01   2.0529605e+00
   7.4239085e+01   2.0554614e+00
   7.4369197e+01   2.0576892e+00
   7.4500995e+01   2.0596291e+00
   7.4634730e+01   2.0612658e+00
   7.4766912e+01   2.0625511e+00
   7.4897592e+01   2.0634948e+00
   7.5027016e+01   2.0641083e+00
   7.5155395e+01   2.0644022e+00
   7.5282913e+01   2.0643864e+00
   7.5409732e+01   2.0640702e+00
   7.5536001e+01   2.0634628e+00
   7.5661855e+01   2.0625733e+00
   7.5787424e+01   2.0614106e+00
   7.5912830e+01   2.0599836e+00
   7.6038194e+01   2.0583013e+00
   7.6163634e+01   2.0563728e+00
   7.6289269e+01   2.0542073e+00
   7.6415219e+01   2.0518140e+00
   7.6541608e+01   2.0492023e+00
   7.6668566e+01   2.0463817e+00
   7.6796231e+01   2.0433621e+00
   7.6924750e+01   2.0401531e+00
   7.7054283e+01   2.0367647e+00
   7.7185008e+01   2.0332071e+00
   7.7317123e+01   2.0294904e+00
   7.7450859e+01   2.0256246e+00
   7.7584561e+01   2.0216770e+00
   7.7716934e+01   2.0177082e+00
   7.7848218e+01   2.0137333e+00
   7.7978634e+01   2.0097667e+00
   7.8108371e+01   2.0058225e+00
   7.8237593e+01   2.0019148e+00
   7.8366447e+01   1.9980575e+00
   7.8495064e+01   1.9942645e+00
   7.8623566e+01   1.9905493e+00
   7.8752066e+01   1.9869255e+00
   7.8880675e+01   1.9834062e+00
   7.9009498e+01   1.9800044e+00
   7.9138644e+01   1.9767331e+00
   7.9268222e+01   1.9736047e+00
   7.9398346e+01   1.9706317e+00
   7.9529141e+01   1.9678260e+00
   7.9660739e+01   1.9651997e+00
   7.9793289e+01   1.9627644e+00
   7.9926960e+01   1.9605318e+00
   8.0000000e+01   1.9594098e+00


==> figuresAndData/stepResponseWithInverseReaction_6thOrder_numeratorFourTupleMinusOne.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   4.9784122e-60
   8.0000000e-05   3.2002560e-09
   4.8000000e-04   1.1525529e-07
   2.4800000e-03   3.0828233e-06
   7.0155161e-03   2.4781172e-05
   1.1553841e-02   6.7515286e-05
   1.6211568e-02   1.3353191e-04
   2.1198259e-02   2.2942873e-04
   2.6461644e-02   3.5933162e-04
   3.1966202e-02   5.2716082e-04
   3.7685716e-02   7.3669184e-04
   4.3538557e-02   9.8875394e-04
   4.9413035e-02   1.2806226e-03
   5.5309928e-02   1.6133645e-03
   6.1229417e-02   1.9880399e-03
   6.7171688e-02   2.4057262e-03
   7.3136930e-02   2.8675188e-03
   7.9125336e-02   3.3745307e-03
   8.5137099e-02   3.9278930e-03
   9.1172416e-02   4.5287556e-03
   9.7231487e-02   5.1782865e-03
   1.0331451e-01   5.8776731e-03
   1.0942170e-01   6.6281216e-03
   1.1555326e-01   7.4308579e-03
   1.2170940e-01   8.2871275e-03
   1.2789033e-01   9.1981960e-03
   1.3409627e-01   1.0165349e-02
   1.4032744e-01   1.1189893e-02
   1.4658407e-01   1.2273156e-02
   1.5286637e-01   1.3416486e-02
   1.5917458e-01   1.4621252e-02
   1.6550893e-01   1.5888846e-02
   1.7192601e-01   1.7232746e-02
   1.7845521e-01   1.8662532e-02
   1.8509659e-01   2.0182165e-02
   1.9185038e-01   2.1795777e-02
   1.9871689e-01   2.3507643e-02
   2.0569643e-01   2.5322185e-02
   2.1278936e-01   2.7243973e-02
   2.1999608e-01   2.9277735e-02
   2.2731701e-01   3.1428357e-02
   2.3475263e-01   3.3700891e-02
   2.4230344e-01   3.6100557e-02
   2.4996998e-01   3.8632747e-02
   2.5775283e-01   4.1303034e-02
   2.6565261e-01   4.4117174e-02
   2.7366997e-01   4.7081113e-02
   2.8180560e-01   5.0200990e-02
   2.9006023e-01   5.3483143e-02
   2.9843464e-01   5.6934117e-02
   3.0692963e-01   6.0560666e-02
   3.1554606e-01   6.4369763e-02
   3.2428483e-01   6.8368602e-02
   3.3314686e-01   7.2564604e-02
   3.4213314e-01   7.6965428e-02
   3.5124469e-01   8.1578972e-02
   3.6048259e-01   8.6413382e-02
   3.6984795e-01   9.1477057e-02
   3.7934194e-01   9.6778660e-02
   3.8896577e-01   1.0232712e-01
   3.9872072e-01   1.0813163e-01
   4.0860811e-01   1.1420169e-01
   4.1861589e-01   1.2053845e-01
   4.2868777e-01   1.2711291e-01
   4.3882517e-01   1.3393111e-01
   4.4902898e-01   1.4099881e-01
   4.5930016e-01   1.4832193e-01
   4.6963965e-01   1.5590644e-01
   4.8004843e-01   1.6375844e-01
   4.9052751e-01   1.7188413e-01
   5.0107791e-01   1.8028979e-01
   5.1170069e-01   1.8898183e-01
   5.2239691e-01   1.9796675e-01
   5.3316767e-01   2.0725115e-01
   5.4401411e-01   2.1684174e-01
   5.5493737e-01   2.2674535e-01
   5.6593865e-01   2.3696889e-01
   5.7701915e-01   2.4751940e-01
   5.8818011e-01   2.5840400e-01
   5.9942282e-01   2.6962995e-01
   6.1074857e-01   2.8120460e-01
   6.2215871e-01   2.9313540e-01
   6.3363339e-01   3.0540695e-01
   6.4511852e-01   3.1796407e-01
   6.5661541e-01   3.3080881e-01
   6.6812532e-01   3.4394320e-01
   6.7964952e-01   3.5736928e-01
   6.9118930e-01   3.7108915e-01
   7.0274599e-01   3.8510491e-01
   7.1432094e-01   3.9941872e-01
   7.2591551e-01   4.1403279e-01
   7.3753112e-01   4.2894937e-01
   7.4916922e-01   4.4417078e-01
   7.6091360e-01   4.5980998e-01
   7.7281878e-01   4.7594770e-01
   7.8488808e-01   4.9259861e-01
   7.9712521e-01   5.0977810e-01
   8.0953406e-01   5.2750209e-01
   8.2211880e-01   5.4578709e-01
   8.3488382e-01   5.6465025e-01
   8.4783382e-01   5.8410941e-01
   8.6097382e-01   6.0418313e-01
   8.7430916e-01   6.2489078e-01
   8.8784561e-01   6.4625263e-01
   9.0157750e-01   6.6827075e-01
   9.1543796e-01   6.9084582e-01
   9.2943070e-01   7.1398903e-01
   9.4355860e-01   7.3771010e-01
   9.5782467e-01   7.6201887e-01
   9.7220428e-01   7.8687685e-01
   9.8650013e-01   8.1193792e-01
   1.0007165e+00   8.3719735e-01
   1.0148590e+00   8.6265305e-01
   1.0289326e+00   8.8830267e-01
   1.0429420e+00   9.1414365e-01
   1.0568916e+00   9.4017319e-01
   1.0707856e+00   9.6638834e-01
   1.0846277e+00   9.9278595e-01
   1.0984214e+00   1.0193628e+00
   1.1121702e+00   1.0461154e+00
   1.1259567e+00   1.0731970e+00
   1.1398590e+00   1.1007577e+00
   1.1538798e+00   1.1288014e+00
   1.1680217e+00   1.1573312e+00
   1.1822871e+00   1.1863499e+00
   1.1966788e+00   1.2158600e+00
   1.2111995e+00   1.2458638e+00
   1.2258518e+00   1.2763633e+00
   1.2406386e+00   1.3073602e+00
   1.2555630e+00   1.3388559e+00
   1.2706278e+00   1.3708514e+00
   1.2858364e+00   1.4033474e+00
   1.3011920e+00   1.4363444e+00
   1.3166979e+00   1.4698423e+00
   1.3322982e+00   1.5037110e+00
   1.3479160e+00   1.5377720e+00
   1.3635543e+00   1.5720186e+00
   1.3792157e+00   1.6064434e+00
   1.3949031e+00   1.6410391e+00
   1.4106193e+00   1.6757984e+00
   1.4263674e+00   1.7107139e+00
   1.4421503e+00   1.7457783e+00
   1.4579711e+00   1.7809841e+00
   1.4738331e+00   1.8163240e+00
   1.4897396e+00   1.8517906e+00
   1.5056941e+00   1.8873765e+00
   1.5217001e+00   1.9230745e+00
   1.5378386e+00   1.9590488e+00
   1.5541758e+00   1.9954303e+00
   1.5707124e+00   2.0322022e+00
   1.5874499e+00   2.0693486e+00
   1.6043905e+00   2.1068533e+00
   1.6215370e+00   2.1447003e+00
   1.6388928e+00   2.1828736e+00
   1.6564620e+00   2.2213573e+00
   1.6742382e+00   2.2601107e+00
   1.6921022e+00   2.2988484e+00
   1.7100576e+00   2.3375538e+00
   1.7281090e+00   2.3762116e+00
   1.7462608e+00   2.4148058e+00
   1.7643694e+00   2.4530080e+00
   1.7823747e+00   2.4906739e+00
   1.8002846e+00   2.5278053e+00
   1.8181072e+00   2.5644039e+00
   1.8358497e+00   2.6004704e+00
   1.8535190e+00   2.6360045e+00
   1.8711213e+00   2.6710051e+00
   1.8886626e+00   2.7054706e+00
   1.9061483e+00   2.7393986e+00
   1.9235837e+00   2.7727863e+00
   1.9409737e+00   2.8056306e+00
   1.9583231e+00   2.8379278e+00
   1.9756363e+00   2.8696740e+00
   1.9929178e+00   2.9008651e+00
   2.0101715e+00   2.9314965e+00
   2.0274017e+00   2.9615635e+00
   2.0446121e+00   2.9910614e+00
   2.0618066e+00   3.0199851e+00
   2.0789889e+00   3.0483294e+00
   2.0961626e+00   3.0760891e+00
   2.1133315e+00   3.1032585e+00
   2.1304990e+00   3.1298323e+00
   2.1476686e+00   3.1558048e+00
   2.1648440e+00   3.1811702e+00
   2.1820285e+00   3.2059228e+00
   2.1992258e+00   3.2300566e+00
   2.2164393e+00   3.2535657e+00
   2.2336727e+00   3.2764440e+00
   2.2509295e+00   3.2986854e+00
   2.2682136e+00   3.3202836e+00
   2.2855286e+00   3.3412325e+00
   2.3028783e+00   3.3615256e+00
   2.3202668e+00   3.3811564e+00
   2.3378266e+00   3.4002555e+00
   2.3555771e+00   3.4188156e+00
   2.3735194e+00   3.4368078e+00
   2.3916549e+00   3.4542038e+00
   2.4099859e+00   3.4709754e+00
   2.4285149e+00   3.4870944e+00
   2.4472451e+00   3.5025330e+00
   2.4661805e+00   3.5172634e+00
   2.4853257e+00   3.5312576e+00
   2.5046859e+00   3.5444876e+00
   2.5242675e+00   3.5569255e+00
   2.5440774e+00   3.5685427e+00
   2.5639310e+00   3.5792115e+00
   2.5836592e+00   3.5888487e+00
   2.6032718e+00   3.5974788e+00
   2.6227793e+00   3.6051253e+00
   2.6421912e+00   3.6118103e+00
   2.6615162e+00   3.6175540e+00
   2.6807625e+00   3.6223757e+00
   2.6999376e+00   3.6262933e+00
   2.7190486e+00   3.6293240e+00
   2.7381020e+00   3.6314841e+00
   2.7571041e+00   3.6327891e+00
   2.7760609e+00   3.6332539e+00
   2.7949780e+00   3.6328928e+00
   2.8138609e+00   3.6317197e+00
   2.8327147e+00   3.6297479e+00
   2.8515446e+00   3.6269903e+00
   2.8703555e+00   3.6234595e+00
   2.8891521e+00   3.6191677e+00
   2.9079392e+00   3.6141269e+00
   2.9267214e+00   3.6083486e+00
   2.9455033e+00   3.6018442e+00
   2.9642894e+00   3.5946248e+00
   2.9830842e+00   3.5867012e+00
   3.0018922e+00   3.5780839e+00
   3.0207181e+00   3.5687835e+00
   3.0395664e+00   3.5588100e+00
   3.0584416e+00   3.5481733e+00
   3.0773487e+00   3.5368832e+00
   3.0962923e+00   3.5249492e+00
   3.1152774e+00   3.5123804e+00
   3.1343091e+00   3.4991859e+00
   3.1533927e+00   3.4853744e+00
   3.1725337e+00   3.4709543e+00
   3.1917376e+00   3.4559339e+00
   3.2110106e+00   3.4403208e+00
   3.2303587e+00   3.4241226e+00
   3.2497887e+00   3.4073463e+00
   3.2693076e+00   3.3899986e+00
   3.2889227e+00   3.3720856e+00
   3.3086422e+00   3.3536127e+00
   3.3284745e+00   3.3345850e+00
   3.3484290e+00   3.3150065e+00
   3.3685158e+00   3.2948807e+00
   3.3887460e+00   3.2742096e+00
   3.4091316e+00   3.2529945e+00
   3.4296862e+00   3.2312351e+00
   3.4504249e+00   3.2089294e+00
   3.4713645e+00   3.1860734e+00
   3.4925244e+00   3.1626606e+00
   3.5139264e+00   3.1386816e+00
   3.5353749e+00   3.1143752e+00
   3.5567176e+00   3.0899400e+00
   3.5779643e+00   3.0653933e+00
   3.5991248e+00   3.0407502e+00
   3.6202084e+00   3.0160258e+00
   3.6412238e+00   2.9912344e+00
   3.6621790e+00   2.9663900e+00
   3.6830818e+00   2.9415060e+00
   3.7039396e+00   2.9165955e+00
   3.7247592e+00   2.8916712e+00
   3.7455475e+00   2.8667451e+00
   3.7663109e+00   2.8418290e+00
   3.7870559e+00   2.8169342e+00
   3.8077886e+00   2.7920716e+00
   3.8285151e+00   2.7672515e+00
   3.8492415e+00   2.7424840e+00
   3.8699735e+00   2.7177786e+00
   3.8907173e+00   2.6931445e+00
   3.9114787e+00   2.6685902e+00
   3.9322637e+00   2.6441239e+00
   3.9530783e+00   2.6197535e+00
   3.9739288e+00   2.5954862e+00
   3.9948213e+00   2.5713288e+00
   4.0157624e+00   2.5472875e+00
   4.0367585e+00   2.5233683e+00
   4.0578167e+00   2.4995762e+00
   4.0789440e+00   2.4759162e+00
   4.1001479e+00   2.4523922e+00
   4.1214363e+00   2.4290078e+00
   4.1428175e+00   2.4057658e+00
   4.1643001e+00   2.3826686e+00
   4.1858938e+00   2.3597174e+00
   4.2074251e+00   2.3371045e+00
   4.2287653e+00   2.3149663e+00
   4.2499320e+00   2.2932829e+00
   4.2709421e+00   2.2720348e+00
   4.2918107e+00   2.2512045e+00
   4.3125514e+00   2.2307761e+00
   4.3331762e+00   2.2107349e+00
   4.3536962e+00   2.1910674e+00
   4.3741216e+00   2.1717607e+00
   4.3944616e+00   2.1528026e+00
   4.4147250e+00   2.1341817e+00
   4.4349198e+00   2.1158868e+00
   4.4550536e+00   2.0979071e+00
   4.4751335e+00   2.0802320e+00
   4.4951663e+00   2.0628514e+00
   4.5151586e+00   2.0457551e+00
   4.5351164e+00   2.0289330e+00
   4.5550459e+00   2.0123752e+00
   4.5749528e+00   1.9960719e+00
   4.5948428e+00   1.9800131e+00
   4.6147214e+00   1.9641890e+00
   4.6345939e+00   1.9485895e+00
   4.6544658e+00   1.9332047e+00
   4.6743423e+00   1.9180244e+00
   4.6942288e+00   1.9030384e+00
   4.7141305e+00   1.8882363e+00
   4.7340527e+00   1.8736076e+00
   4.7540007e+00   1.8591415e+00
   4.7739801e+00   1.8448271e+00
   4.7939964e+00   1.8306534e+00
   4.8140551e+00   1.8166088e+00
   4.8341622e+00   1.8026819e+00
   4.8543236e+00   1.7888605e+00
   4.8745455e+00   1.7751325e+00
   4.8948345e+00   1.7614851e+00
   4.9151974e+00   1.7479054e+00
   4.9356411e+00   1.7343799e+00
   4.9561734e+00   1.7208947e+00
   4.9768021e+00   1.7074352e+00
   4.9975358e+00   1.6939865e+00
   5.0183836e+00   1.6805327e+00
   5.0393554e+00   1.6670573e+00
   5.0604619e+00   1.6535431e+00
   5.0817147e+00   1.6399716e+00
   5.1031265e+00   1.6263235e+00
   5.1247116e+00   1.6125781e+00
   5.1464856e+00   1.5987131e+00
   5.1684662e+00   1.5847044e+00
   5.1906734e+00   1.5705260e+00
   5.2131300e+00   1.5561491e+00
   5.2358624e+00   1.5415418e+00
   5.2586016e+00   1.5268623e+00
   5.2812215e+00   1.5121794e+00
   5.3037342e+00   1.4974736e+00
   5.3261515e+00   1.4827261e+00
   5.3484845e+00   1.4679191e+00
   5.3707435e+00   1.4530356e+00
   5.3929382e+00   1.4380595e+00
   5.4150777e+00   1.4229751e+00
   5.4371707e+00   1.4077678e+00
   5.4592254e+00   1.3924233e+00
   5.4812499e+00   1.3769277e+00
   5.5032518e+00   1.3612678e+00
   5.5252387e+00   1.3454307e+00
   5.5472178e+00   1.3294038e+00
   5.5691966e+00   1.3131751e+00
   5.5911821e+00   1.2967325e+00
   5.6131814e+00   1.2800645e+00
   5.6352018e+00   1.2631596e+00
   5.6572504e+00   1.2460067e+00
   5.6793345e+00   1.2285946e+00
   5.7014615e+00   1.2109125e+00
   5.7236390e+00   1.1929495e+00
   5.7458748e+00   1.1746947e+00
   5.7681770e+00   1.1561373e+00
   5.7905540e+00   1.1372664e+00
   5.8130146e+00   1.1180710e+00
   5.8355679e+00   1.0985399e+00
   5.8582238e+00   1.0786617e+00
   5.8809927e+00   1.0584245e+00
   5.9038856e+00   1.0378161e+00
   5.9267092e+00   1.0170122e+00
   5.9493200e+00   9.9615123e-01
   5.9717387e+00   9.7522440e-01
   5.9939853e+00   9.5422301e-01
   6.0160776e+00   9.3314014e-01
   6.0380312e+00   9.1197036e-01
   6.0598603e+00   8.9070951e-01
   6.0815776e+00   8.6935451e-01
   6.1031949e+00   8.4790319e-01
   6.1247229e+00   8.2635420e-01
   6.1461716e+00   8.0470691e-01
   6.1675502e+00   7.8296130e-01
   6.1888676e+00   7.6111791e-01
   6.2101320e+00   7.3917780e-01
   6.2313511e+00   7.1714249e-01
   6.2525326e+00   6.9501388e-01
   6.2736837e+00   6.7279429e-01
   6.2948112e+00   6.5048636e-01
   6.3159221e+00   6.2809306e-01
   6.3370229e+00   6.0561766e-01
   6.3581202e+00   5.8306368e-01
   6.3792204e+00   5.6043491e-01
   6.4003299e+00   5.3773536e-01
   6.4214551e+00   5.1496928e-01
   6.4426025e+00   4.9214107e-01
   6.4637785e+00   4.6925536e-01
   6.4849897e+00   4.4631692e-01
   6.5062428e+00   4.2333066e-01
   6.5275446e+00   4.0030163e-01
   6.5489022e+00   3.7723502e-01
   6.5703228e+00   3.5413608e-01
   6.5918142e+00   3.3101016e-01
   6.6133842e+00   3.0786265e-01
   6.6350412e+00   2.8469900e-01
   6.6567940e+00   2.6152464e-01
   6.6786519e+00   2.3834499e-01
   6.7006250e+00   2.1516541e-01
   6.7227241e+00   1.9199115e-01
   6.7449607e+00   1.6882730e-01
   6.7673476e+00   1.4567876e-01
   6.7898985e+00   1.2255010e-01
   6.8126289e+00   9.9445535e-02
   6.8355557e+00   7.6368748e-02
   6.8586979e+00   5.3322762e-02
   6.8820772e+00   3.0309730e-02
   6.9057182e+00   7.3306687e-03
   6.9296494e+00  -1.5614907e-02
   6.9539041e+00  -3.8529481e-02
   6.9781218e+00  -6.1049170e-02
   7.0022068e+00  -8.3072142e-02
   7.0261740e+00  -1.0460181e-01
   7.0500377e+00  -1.2564113e-01
   7.0738113e+00  -1.4619196e-01
   7.0975072e+00  -1.6625522e-01
   7.1211370e+00  -1.8583110e-01
   7.1447116e+00  -2.0491911e-01
   7.1682415e+00  -2.2351822e-01
   7.1917365e+00  -2.4162694e-01
   7.2152065e+00  -2.5924337e-01
   7.2386607e+00  -2.7636527e-01
   7.2621083e+00  -2.9299010e-01
   7.2855584e+00  -3.0911505e-01
   7.3090197e+00  -3.2473710e-01
   7.3325014e+00  -3.3985301e-01
   7.3560124e+00  -3.5445936e-01
   7.3795617e+00  -3.6855256e-01
   7.4031585e+00  -3.8212886e-01
   7.4268123e+00  -3.9518437e-01
   7.4505328e+00  -4.0771503e-01
   7.4743302e+00  -4.1971664e-01
   7.4982149e+00  -4.3118482e-01
   7.5221980e+00  -4.4211504e-01
   7.5462912e+00  -4.5250256e-01
   7.5705070e+00  -4.6234244e-01
   7.5948588e+00  -4.7162947e-01
   7.6192372e+00  -4.8031567e-01
   7.6433599e+00  -4.8830949e-01
   7.6672521e+00  -4.9563861e-01
   7.6909397e+00  -5.0232883e-01
   7.7144452e+00  -5.0840307e-01
   7.7377883e+00  -5.1388183e-01
   7.7609867e+00  -5.1878375e-01
   7.7840561e+00  -5.2312583e-01
   7.8070109e+00  -5.2692379e-01
   7.8298641e+00  -5.3019221e-01
   7.8526278e+00  -5.3294476e-01
   7.8753132e+00  -5.3519428e-01
   7.8979307e+00  -5.3695292e-01
   7.9204903e+00  -5.3823223e-01
   7.9430012e+00  -5.3904325e-01
   7.9654725e+00  -5.3939654e-01
   7.9879128e+00  -5.3930226e-01
   8.0103303e+00  -5.3877020e-01
   8.0327332e+00  -5.3780983e-01
   8.0551295e+00  -5.3643031e-01
   8.0775268e+00  -5.3464055e-01
   8.0999331e+00  -5.3244919e-01
   8.1223559e+00  -5.2986465e-01
   8.1448032e+00  -5.2689511e-01
   8.1672826e+00  -5.2354855e-01
   8.1898021e+00  -5.1983274e-01
   8.2123699e+00  -5.1575525e-01
   8.2349943e+00  -5.1132344e-01
   8.2576838e+00  -5.0654445e-01
   8.2804474e+00  -5.0142522e-01
   8.3032944e+00  -4.9597244e-01
   8.3262346e+00  -4.9019258e-01
   8.3492784e+00  -4.8409180e-01
   8.3724367e+00  -4.7767602e-01
   8.3957215e+00  -4.7095077e-01
   8.4191455e+00  -4.6392125e-01
   8.4427224e+00  -4.5659222e-01
   8.4664673e+00  -4.4896792e-01
   8.4903969e+00  -4.4105204e-01
   8.5145296e+00  -4.3284757e-01
   8.5388860e+00  -4.2435665e-01
   8.5634897e+00  -4.1558042e-01
   8.5883671e+00  -4.0651879e-01
   8.6135492e+00  -3.9717009e-01
   8.6390723e+00  -3.8753066e-01
   8.6647327e+00  -3.7768946e-01
   8.6902407e+00  -3.6777422e-01
   8.7156124e+00  -3.5779677e-01
   8.7408652e+00  -3.4776739e-01
   8.7660150e+00  -3.3769585e-01
   8.7910762e+00  -3.2759146e-01
   8.8160628e+00  -3.1746306e-01
   8.8409874e+00  -3.0731904e-01
   8.8658623e+00  -2.9716734e-01
   8.8906993e+00  -2.8701547e-01
   8.9155096e+00  -2.7687051e-01
   8.9403041e+00  -2.6673908e-01
   8.9650935e+00  -2.5662740e-01
   8.9898885e+00  -2.4654125e-01
   9.0146995e+00  -2.3648597e-01
   9.0395369e+00  -2.2646646e-01
   9.0644115e+00  -2.1648718e-01
   9.0893339e+00  -2.0655212e-01
   9.1143151e+00  -1.9666480e-01
   9.1393664e+00  -1.8682827e-01
   9.1644996e+00  -1.7704505e-01
   9.1897268e+00  -1.6731714e-01
   9.2150609e+00  -1.5764599e-01
   9.2405156e+00  -1.4803243e-01
   9.2661055e+00  -1.3847667e-01
   9.2918461e+00  -1.2897823e-01
   9.3176174e+00  -1.1958552e-01
   9.3431036e+00  -1.1041404e-01
   9.3683343e+00  -1.0145094e-01
   9.3933394e+00  -9.2683049e-02
   9.4181449e+00  -8.4098546e-02
   9.4427735e+00  -7.5686645e-02
   9.4672454e+00  -6.7437345e-02
   9.4915784e+00  -5.9341233e-02
   9.5157890e+00  -5.1389343e-02
   9.5398918e+00  -4.3573039e-02
   9.5639006e+00  -3.5883920e-02
   9.5878280e+00  -2.8313751e-02
   9.6116860e+00  -2.0854399e-02
   9.6354857e+00  -1.3497784e-02
   9.6592377e+00  -6.2358341e-03
   9.6829523e+00   9.3955154e-04
   9.7066393e+00   8.0365351e-03
   9.7303082e+00   1.5063371e-02
   9.7539684e+00   2.2028431e-02
   9.7776289e+00   2.8940237e-02
   9.8012989e+00   3.5807476e-02
   9.8249874e+00   4.2639034e-02
   9.8487035e+00   4.9444019e-02
   9.8724563e+00   5.6231785e-02
   9.8962552e+00   6.3011962e-02
   9.9201097e+00   6.9794486e-02
   9.9440297e+00   7.6589632e-02
   9.9680252e+00   8.3408051e-02
   9.9921069e+00   9.0260810e-02
   1.0016286e+01   9.7159443e-02
   1.0040574e+01   1.0411600e-01
   1.0064984e+01   1.1114312e-01
   1.0089528e+01   1.1825410e-01
   1.0114223e+01   1.2546297e-01
   1.0139082e+01   1.3278464e-01
   1.0164123e+01   1.4023499e-01
   1.0189366e+01   1.4783105e-01
   1.0214832e+01   1.5559121e-01
   1.0240544e+01   1.6353547e-01
   1.0266529e+01   1.7168572e-01
   1.0292819e+01   1.8006626e-01
   1.0319450e+01   1.8870426e-01
   1.0346465e+01   1.9763060e-01
   1.0373450e+01   2.0672278e-01
   1.0400272e+01   2.1594417e-01
   1.0426950e+01   2.2530833e-01
   1.0453505e+01   2.3482853e-01
   1.0479952e+01   2.4451746e-01
   1.0506310e+01   2.5438724e-01
   1.0532592e+01   2.6444957e-01
   1.0558814e+01   2.7471578e-01
   1.0584989e+01   2.8519686e-01
   1.0611129e+01   2.9590356e-01
   1.0637249e+01   3.0684642e-01
   1.0663360e+01   3.1803581e-01
   1.0689475e+01   3.2948200e-01
   1.0715605e+01   3.4119517e-01
   1.0741762e+01   3.5318550e-01
   1.0767960e+01   3.6546318e-01
   1.0794209e+01   3.7803848e-01
   1.0820523e+01   3.9092181e-01
   1.0846914e+01   4.0412377e-01
   1.0873396e+01   4.1765526e-01
   1.0899984e+01   4.3152750e-01
   1.0926691e+01   4.4575218e-01
   1.0953535e+01   4.6034155e-01
   1.0980531e+01   4.7530858e-01
   1.1007698e+01   4.9066709e-01
   1.1034781e+01   5.0627213e-01
   1.1061564e+01   5.2198964e-01
   1.1088080e+01   5.3782719e-01
   1.1114362e+01   5.5379251e-01
   1.1140439e+01   5.6989167e-01
   1.1166333e+01   5.8612933e-01
   1.1192069e+01   6.0250906e-01
   1.1217664e+01   6.1903353e-01
   1.1243137e+01   6.3570467e-01
   1.1268503e+01   6.5252375e-01
   1.1293779e+01   6.6949155e-01
   1.1318977e+01   6.8660840e-01
   1.1344111e+01   7.0387423e-01
   1.1369193e+01   7.2128867e-01
   1.1394236e+01   7.3885105e-01
   1.1419250e+01   7.5656051e-01
   1.1444247e+01   7.7441596e-01
   1.1469237e+01   7.9241616e-01
   1.1494232e+01   8.1055975e-01
   1.1519241e+01   8.2884528e-01
   1.1544276e+01   8.4727123e-01
   1.1569347e+01   8.6583607e-01
   1.1594465e+01   8.8453825e-01
   1.1619641e+01   9.0337628e-01
   1.1644886e+01   9.2234873e-01
   1.1670212e+01   9.4145431e-01
   1.1695632e+01   9.6069188e-01
   1.1721158e+01   9.8006053e-01
   1.1746803e+01   9.9955965e-01
   1.1772583e+01   1.0191890e+00
   1.1798514e+01   1.0389487e+00
   1.1824611e+01   1.0588395e+00
   1.1850893e+01   1.0788629e+00
   1.1877381e+01   1.0990212e+00
   1.1904097e+01   1.1193177e+00
   1.1931067e+01   1.1397572e+00
   1.1958319e+01   1.1603459e+00
   1.1985887e+01   1.1810925e+00
   1.2013808e+01   1.2020081e+00
   1.2042129e+01   1.2231078e+00
   1.2070793e+01   1.2443311e+00
   1.2099265e+01   1.2652636e+00
   1.2127565e+01   1.2859089e+00
   1.2155717e+01   1.3062730e+00
   1.2183743e+01   1.3263607e+00
   1.2211661e+01   1.3461753e+00
   1.2239492e+01   1.3657196e+00
   1.2267253e+01   1.3849955e+00
   1.2294959e+01   1.4040041e+00
   1.2322626e+01   1.4227464e+00
   1.2350270e+01   1.4412229e+00
   1.2377905e+01   1.4594335e+00
   1.2405546e+01   1.4773784e+00
   1.2433207e+01   1.4950571e+00
   1.2460902e+01   1.5124694e+00
   1.2488646e+01   1.5296148e+00
   1.2516453e+01   1.5464928e+00
   1.2544339e+01   1.5631031e+00
   1.2572319e+01   1.5794451e+00
   1.2600410e+01   1.5955186e+00
   1.2628628e+01   1.6113234e+00
   1.2656992e+01   1.6268596e+00
   1.2685522e+01   1.6421272e+00
   1.2714238e+01   1.6571269e+00
   1.2742952e+01   1.6717529e+00
   1.2771327e+01   1.6858370e+00
   1.2799402e+01   1.6994089e+00
   1.2827215e+01   1.7124967e+00
   1.2854801e+01   1.7251244e+00
   1.2882187e+01   1.7373130e+00
   1.2909399e+01   1.7490807e+00
   1.2936461e+01   1.7604442e+00
   1.2963392e+01   1.7714182e+00
   1.2990211e+01   1.7820162e+00
   1.3016935e+01   1.7922506e+00
   1.3043582e+01   1.8021329e+00
   1.3070165e+01   1.8116736e+00
   1.3096699e+01   1.8208829e+00
   1.3123198e+01   1.8297702e+00
   1.3149675e+01   1.8383443e+00
   1.3176143e+01   1.8466138e+00
   1.3202616e+01   1.8545869e+00
   1.3229105e+01   1.8622712e+00
   1.3255623e+01   1.8696744e+00
   1.3282183e+01   1.8768037e+00
   1.3308798e+01   1.8836662e+00
   1.3335482e+01   1.8902687e+00
   1.3362246e+01   1.8966179e+00
   1.3389107e+01   1.9027203e+00
   1.3416079e+01   1.9085823e+00
   1.3443177e+01   1.9142101e+00
   1.3470418e+01   1.9196098e+00
   1.3497820e+01   1.9247876e+00
   1.3525403e+01   1.9297492e+00
   1.3553187e+01   1.9345006e+00
   1.3581198e+01   1.9390475e+00
   1.3609460e+01   1.9433956e+00
   1.3638003e+01   1.9475506e+00
   1.3666861e+01   1.9515180e+00
   1.3696073e+01   1.9553035e+00
   1.3725685e+01   1.9589126e+00
   1.3755751e+01   1.9623509e+00
   1.3786129e+01   1.9656024e+00
   1.3816293e+01   1.9686189e+00
   1.3846270e+01   1.9714157e+00
   1.3876087e+01   1.9740071e+00
   1.3905771e+01   1.9764060e+00
   1.3935344e+01   1.9786239e+00
   1.3964828e+01   1.9806713e+00
   1.3994243e+01   1.9825577e+00
   1.4023609e+01   1.9842917e+00
   1.4052944e+01   1.9858810e+00
   1.4082265e+01   1.9873326e+00
   1.4111590e+01   1.9886527e+00
   1.4140936e+01   1.9898468e+00
   1.4170321e+01   1.9909198e+00
   1.4199762e+01   1.9918760e+00
   1.4229277e+01   1.9927190e+00
   1.4258884e+01   1.9934517e+00
   1.4288601e+01   1.9940764e+00
   1.4318449e+01   1.9945948e+00
   1.4348449e+01   1.9950079e+00
   1.4378623e+01   1.9953159e+00
   1.4408997e+01   1.9955185e+00
   1.4439593e+01   1.9956144e+00
   1.4469791e+01   1.9956028e+00
   1.4499634e+01   1.9954877e+00
   1.4529172e+01   1.9952716e+00
   1.4558446e+01   1.9949562e+00
   1.4587492e+01   1.9945423e+00
   1.4616341e+01   1.9940301e+00
   1.4645020e+01   1.9934190e+00
   1.4673553e+01   1.9927079e+00
   1.4701963e+01   1.9918951e+00
   1.4730270e+01   1.9909785e+00
   1.4758493e+01   1.9899554e+00
   1.4786650e+01   1.9888228e+00
   1.4814758e+01   1.9875771e+00
   1.4842834e+01   1.9862144e+00
   1.4870892e+01   1.9847303e+00
   1.4898949e+01   1.9831199e+00
   1.4927020e+01   1.9813780e+00
   1.4955119e+01   1.9794988e+00
   1.4983263e+01   1.9774763e+00
   1.5011465e+01   1.9753037e+00
   1.5039743e+01   1.9729737e+00
   1.5068112e+01   1.9704787e+00
   1.5096589e+01   1.9678102e+00
   1.5125192e+01   1.9649591e+00
   1.5153940e+01   1.9619159e+00
   1.5182854e+01   1.9586697e+00
   1.5211954e+01   1.9552091e+00
   1.5241266e+01   1.9515215e+00
   1.5270815e+01   1.9475931e+00
   1.5300631e+01   1.9434086e+00
   1.5330747e+01   1.9389511e+00
   1.5361201e+01   1.9342013e+00
   1.5392037e+01   1.9291378e+00
   1.5423307e+01   1.9237357e+00
   1.5455074e+01   1.9179659e+00
   1.5487305e+01   1.9118150e+00
   1.5519295e+01   1.9054089e+00
   1.5551072e+01   1.8987426e+00
   1.5582671e+01   1.8918094e+00
   1.5614122e+01   1.8846030e+00
   1.5645451e+01   1.8771166e+00
   1.5676686e+01   1.8693438e+00
   1.5707850e+01   1.8612777e+00
   1.5738964e+01   1.8529115e+00
   1.5770052e+01   1.8442381e+00
   1.5801135e+01   1.8352502e+00
   1.5832232e+01   1.8259404e+00
   1.5863365e+01   1.8163007e+00
   1.5894555e+01   1.8063229e+00
   1.5925822e+01   1.7959981e+00
   1.5957188e+01   1.7853172e+00
   1.5988677e+01   1.7742702e+00
   1.6020311e+01   1.7628463e+00
   1.6052115e+01   1.7510337e+00
   1.6084118e+01   1.7388197e+00
   1.6116348e+01   1.7261900e+00
   1.6148663e+01   1.7131997e+00
   1.6180539e+01   1.7000694e+00
   1.6212032e+01   1.6867934e+00
   1.6243198e+01   1.6733640e+00
   1.6274082e+01   1.6597754e+00
   1.6304726e+01   1.6460231e+00
   1.6335162e+01   1.6321038e+00
   1.6365423e+01   1.6180151e+00
   1.6395536e+01   1.6037551e+00
   1.6425525e+01   1.5893222e+00
   1.6455415e+01   1.5747156e+00
   1.6485225e+01   1.5599343e+00
   1.6514977e+01   1.5449777e+00
   1.6544691e+01   1.5298454e+00
   1.6574384e+01   1.5145369e+00
   1.6604075e+01   1.4990516e+00
   1.6633782e+01   1.4833892e+00
   1.6663523e+01   1.4675488e+00
   1.6693316e+01   1.4515297e+00
   1.6723179e+01   1.4353308e+00
   1.6753131e+01   1.4189506e+00
   1.6783192e+01   1.4023874e+00
   1.6813382e+01   1.3856389e+00
   1.6843722e+01   1.3687022e+00
   1.6874235e+01   1.3515735e+00
   1.6904948e+01   1.3342484e+00
   1.6935886e+01   1.3167212e+00
   1.6967081e+01   1.2989847e+00
   1.6998565e+01   1.2810302e+00
   1.7030378e+01   1.2628467e+00
   1.7062562e+01   1.2444206e+00
   1.7095170e+01   1.2257344e+00
   1.7128262e+01   1.2067663e+00
   1.7161912e+01   1.1874879e+00
   1.7195890e+01   1.1680450e+00
   1.7229607e+01   1.1487895e+00
   1.7263099e+01   1.1297140e+00
   1.7296403e+01   1.1108089e+00
   1.7329554e+01   1.0920665e+00
   1.7362582e+01   1.0734802e+00
   1.7395518e+01   1.0550446e+00
   1.7428387e+01   1.0367551e+00
   1.7461216e+01   1.0186074e+00
   1.7494030e+01   1.0005978e+00
   1.7526853e+01   9.8272286e-01
   1.7559709e+01   9.6497916e-01
   1.7592622e+01   9.4736338e-01
   1.7625617e+01   9.2987207e-01
   1.7658719e+01   9.1250161e-01
   1.7691954e+01   8.9524806e-01
   1.7725349e+01   8.7810705e-01
   1.7758935e+01   8.6107365e-01
   1.7792742e+01   8.4414222e-01
   1.7826806e+01   8.2730617e-01
   1.7860854e+01   8.1070813e-01
   1.7894429e+01   7.9457103e-01
   1.7927596e+01   7.7885931e-01
   1.7960415e+01   7.6353966e-01
   1.7992940e+01   7.4858441e-01
   1.8025213e+01   7.3397018e-01
   1.8057275e+01   7.1967688e-01
   1.8089157e+01   7.0568693e-01
   1.8120892e+01   6.9198477e-01
   1.8152506e+01   6.7855647e-01
   1.8184027e+01   6.6538936e-01
   1.8215477e+01   6.5247183e-01
   1.8246880e+01   6.3979315e-01
   1.8278258e+01   6.2734327e-01
   1.8309633e+01   6.1511271e-01
   1.8341024e+01   6.0309249e-01
   1.8372455e+01   5.9127395e-01
   1.8403945e+01   5.7964875e-01
   1.8435516e+01   5.6820876e-01
   1.8467191e+01   5.5694596e-01
   1.8498992e+01   5.4585244e-01
   1.8530943e+01   5.3492025e-01
   1.8563071e+01   5.2414140e-01
   1.8595403e+01   5.1350770e-01
   1.8627971e+01   5.0301074e-01
   1.8660806e+01   4.9264171e-01
   1.8693947e+01   4.8239131e-01
   1.8727436e+01   4.7224951e-01
   1.8761321e+01   4.6220536e-01
   1.8795661e+01   4.5224661e-01
   1.8830522e+01   4.4235926e-01
   1.8865988e+01   4.3252688e-01
   1.8901914e+01   4.2279547e-01
   1.8937547e+01   4.1336709e-01
   1.8972928e+01   4.0422209e-01
   1.9008100e+01   3.9534120e-01
   1.9043105e+01   3.8670771e-01
   1.9077978e+01   3.7830699e-01
   1.9112753e+01   3.7012617e-01
   1.9147462e+01   3.6215393e-01
   1.9182134e+01   3.5438020e-01
   1.9216798e+01   3.4679609e-01
   1.9251483e+01   3.3939370e-01
   1.9286216e+01   3.3216606e-01
   1.9321027e+01   3.2510703e-01
   1.9355943e+01   3.1821125e-01
   1.9390996e+01   3.1147405e-01
   1.9426216e+01   3.0489147e-01
   1.9461638e+01   2.9846016e-01
   1.9497296e+01   2.9217741e-01
   1.9533231e+01   2.8604108e-01
   1.9569304e+01   2.8007944e-01
   1.9604846e+01   2.7440083e-01
   1.9639933e+01   2.6898712e-01
   1.9674636e+01   2.6382210e-01
   1.9709015e+01   2.5889312e-01
   1.9743123e+01   2.5419030e-01
   1.9777004e+01   2.4970593e-01
   1.9810696e+01   2.4543409e-01
   1.9844236e+01   2.4137034e-01
   1.9877655e+01   2.3751151e-01
   1.9910982e+01   2.3385553e-01
   1.9944246e+01   2.3040131e-01
   1.9977474e+01   2.2714865e-01
   2.0010690e+01   2.2409816e-01
   2.0043921e+01   2.2125125e-01
   2.0077191e+01   2.1861003e-01
   2.0110525e+01   2.1617739e-01
   2.0143949e+01   2.1395690e-01
   2.0177489e+01   2.1195290e-01
   2.0211172e+01   2.1017047e-01
   2.0245028e+01   2.0861554e-01
   2.0279087e+01   2.0729488e-01
   2.0313384e+01   2.0621622e-01
   2.0347954e+01   2.0538841e-01
   2.0382840e+01   2.0482149e-01
   2.0418087e+01   2.0452697e-01
   2.0453749e+01   2.0451808e-01
   2.0489888e+01   2.0481014e-01
   2.0526578e+01   2.0542112e-01
   2.0563911e+01   2.0637242e-01
   2.0601999e+01   2.0768996e-01
   2.0639937e+01   2.0935486e-01
   2.0677576e+01   2.1135806e-01
   2.0714969e+01   2.1369810e-01
   2.0752167e+01   2.1637476e-01
   2.0789215e+01   2.1938880e-01
   2.0826152e+01   2.2274184e-01
   2.0863017e+01   2.2643634e-01
   2.0899847e+01   2.3047549e-01
   2.0936676e+01   2.3486330e-01
   2.0973539e+01   2.3960452e-01
   2.1010471e+01   2.4470475e-01
   2.1047505e+01   2.5017049e-01
   2.1084679e+01   2.5600922e-01
   2.1122028e+01   2.6222955e-01
   2.1159595e+01   2.6884137e-01
   2.1197420e+01   2.7585614e-01
   2.1235552e+01   2.8328714e-01
   2.1273852e+01   2.9111002e-01
   2.1311546e+01   2.9915601e-01
   2.1348722e+01   3.0742372e-01
   2.1385469e+01   3.1591481e-01
   2.1421858e+01   3.2463024e-01
   2.1457949e+01   3.3357046e-01
   2.1493795e+01   3.4273572e-01
   2.1529441e+01   3.5212611e-01
   2.1564927e+01   3.6174177e-01
   2.1600292e+01   3.7158290e-01
   2.1635569e+01   3.8164986e-01
   2.1670791e+01   3.9194325e-01
   2.1705989e+01   4.0246394e-01
   2.1741194e+01   4.1321315e-01
   2.1776436e+01   4.2419252e-01
   2.1811744e+01   4.3540420e-01
   2.1847148e+01   4.4685092e-01
   2.1882681e+01   4.5853612e-01
   2.1918374e+01   4.7046407e-01
   2.1954263e+01   4.8264004e-01
   2.1990385e+01   4.9507054e-01
   2.2026779e+01   5.0776352e-01
   2.2063492e+01   5.2072876e-01
   2.2100574e+01   5.3397835e-01
   2.2138083e+01   5.4752722e-01
   2.2176086e+01   5.6139409e-01
   2.2214663e+01   5.7560259e-01
   2.2253913e+01   5.9018307e-01
   2.2293956e+01   6.0517529e-01
   2.2334158e+01   6.2033217e-01
   2.2374014e+01   6.3545106e-01
   2.2413587e+01   6.5054056e-01
   2.2452936e+01   6.6561007e-01
   2.2492112e+01   6.8066761e-01
   2.2531166e+01   6.9572022e-01
   2.2570141e+01   7.1077434e-01
   2.2609081e+01   7.2583609e-01
   2.2648026e+01   7.4091148e-01
   2.2687017e+01   7.5600665e-01
   2.2726095e+01   7.7112805e-01
   2.2765300e+01   7.8628263e-01
   2.2804676e+01   8.0147809e-01
   2.2844267e+01   8.1672308e-01
   2.2884122e+01   8.3202753e-01
   2.2924294e+01   8.4740296e-01
   2.2964842e+01   8.6286296e-01
   2.3004904e+01   8.7807201e-01
   2.3044358e+01   8.9298000e-01
   2.3083309e+01   9.0762366e-01
   2.3121845e+01   9.2203371e-01
   2.3160039e+01   9.3623511e-01
   2.3197955e+01   9.5024874e-01
   2.3235645e+01   9.6409243e-01
   2.3273159e+01   9.7778175e-01
   2.3310539e+01   9.9133058e-01
   2.3347827e+01   1.0047515e+00
   2.3385060e+01   1.0180561e+00
   2.3422274e+01   1.0312554e+00
   2.3459507e+01   1.0443597e+00
   2.3496791e+01   1.0573792e+00
   2.3534163e+01   1.0703238e+00
   2.3571659e+01   1.0832036e+00
   2.3609316e+01   1.0960286e+00
   2.3647175e+01   1.1088094e+00
   2.3685276e+01   1.1215571e+00
   2.3723668e+01   1.1342836e+00
   2.3762400e+01   1.1470018e+00
   2.3801530e+01   1.1597260e+00
   2.3841126e+01   1.1724727e+00
   2.3881263e+01   1.1852608e+00
   2.3922036e+01   1.1981129e+00
   2.3963557e+01   1.2110567e+00
   2.4005971e+01   1.2241272e+00
   2.4048367e+01   1.2370380e+00
   2.4090392e+01   1.2496819e+00
   2.4132117e+01   1.2620826e+00
   2.4173610e+01   1.2742617e+00
   2.4214930e+01   1.2862373e+00
   2.4256132e+01   1.2980252e+00
   2.4297268e+01   1.3096390e+00
   2.4338387e+01   1.3210909e+00
   2.4379535e+01   1.3323917e+00
   2.4420760e+01   1.3435512e+00
   2.4462110e+01   1.3545783e+00
   2.4503634e+01   1.3654812e+00
   2.4545383e+01   1.3762678e+00
   2.4587413e+01   1.3869455e+00
   2.4629783e+01   1.3975216e+00
   2.4672562e+01   1.4080038e+00
   2.4714957e+01   1.4181930e+00
   2.4756678e+01   1.4280226e+00
   2.4797844e+01   1.4375249e+00
   2.4838560e+01   1.4467261e+00
   2.4878909e+01   1.4556465e+00
   2.4918963e+01   1.4643022e+00
   2.4958783e+01   1.4727057e+00
   2.4998426e+01   1.4808670e+00
   2.5037941e+01   1.4887941e+00
   2.5077375e+01   1.4964930e+00
   2.5116772e+01   1.5039683e+00
   2.5156174e+01   1.5112235e+00
   2.5195624e+01   1.5182608e+00
   2.5235162e+01   1.5250814e+00
   2.5274832e+01   1.5316857e+00
   2.5314678e+01   1.5380731e+00
   2.5354747e+01   1.5442423e+00
   2.5395088e+01   1.5501912e+00
   2.5435757e+01   1.5559167e+00
   2.5476815e+01   1.5614151e+00
   2.5518331e+01   1.5666816e+00
   2.5560387e+01   1.5717105e+00
   2.5603078e+01   1.5764953e+00
   2.5646522e+01   1.5810279e+00
   2.5690864e+01   1.5852990e+00
   2.5736159e+01   1.5892859e+00
   2.5780993e+01   1.5928533e+00
   2.5825446e+01   1.5960136e+00
   2.5869603e+01   1.5987776e+00
   2.5913543e+01   1.6011532e+00
   2.5957333e+01   1.6031459e+00
   2.6001038e+01   1.6047592e+00
   2.6044717e+01   1.6059948e+00
   2.6088428e+01   1.6068528e+00
   2.6132228e+01   1.6073317e+00
   2.6176176e+01   1.6074285e+00
   2.6220333e+01   1.6071389e+00
   2.6264761e+01   1.6064566e+00
   2.6309530e+01   1.6053736e+00
   2.6354717e+01   1.6038796e+00
   2.6400063e+01   1.6019779e+00
   2.6444579e+01   1.5997217e+00
   2.6488408e+01   1.5971267e+00
   2.6531684e+01   1.5942042e+00
   2.6574517e+01   1.5909632e+00
   2.6616996e+01   1.5874108e+00
   2.6659198e+01   1.5835526e+00
   2.6701191e+01   1.5793930e+00
   2.6743034e+01   1.5749350e+00
   2.6784784e+01   1.5701810e+00
   2.6826493e+01   1.5651320e+00
   2.6868211e+01   1.5597881e+00
   2.6909988e+01   1.5541486e+00
   2.6951875e+01   1.5482114e+00
   2.6993921e+01   1.5419734e+00
   2.7036180e+01   1.5354299e+00
   2.7078709e+01   1.5285749e+00
   2.7121571e+01   1.5214004e+00
   2.7164832e+01   1.5138962e+00
   2.7208570e+01   1.5060493e+00
   2.7252877e+01   1.4978430e+00
   2.7297857e+01   1.4892560e+00
   2.7343642e+01   1.4802607e+00
   2.7390395e+01   1.4708205e+00
   2.7438185e+01   1.4609161e+00
   2.7485465e+01   1.4508752e+00
   2.7532326e+01   1.4406968e+00
   2.7578867e+01   1.4303750e+00
   2.7625177e+01   1.4199046e+00
   2.7671333e+01   1.4092805e+00
   2.7717409e+01   1.3984973e+00
   2.7763472e+01   1.3875492e+00
   2.7809589e+01   1.3764295e+00
   2.7855827e+01   1.3651309e+00
   2.7902254e+01   1.3536443e+00
   2.7948940e+01   1.3419594e+00
   2.7995961e+01   1.3300635e+00
   2.8043401e+01   1.3179413e+00
   2.8091354e+01   1.3055745e+00
   2.8138678e+01   1.2932664e+00
   2.8185189e+01   1.2810773e+00
   2.8231051e+01   1.2689763e+00
   2.8276397e+01   1.2569380e+00
   2.8321336e+01   1.2449421e+00
   2.8365960e+01   1.2329718e+00
   2.8410349e+01   1.2210126e+00
   2.8454574e+01   1.2090514e+00
   2.8498699e+01   1.1970764e+00
   2.8542787e+01   1.1850762e+00
   2.8586896e+01   1.1730396e+00
   2.8631085e+01   1.1609556e+00
   2.8675412e+01   1.1488126e+00
   2.8719939e+01   1.1365985e+00
   2.8764728e+01   1.1243003e+00
   2.8809849e+01   1.1119035e+00
   2.8855377e+01   1.0993918e+00
   2.8901398e+01   1.0867467e+00
   2.8948011e+01   1.0739459e+00
   2.8995333e+01   1.0609630e+00
   2.9043506e+01   1.0477648e+00
   2.9092711e+01   1.0343090e+00
   2.9143184e+01   1.0205389e+00
   2.9193314e+01   1.0069016e+00
   2.9242962e+01   9.9344023e-01
   2.9292246e+01   9.8012818e-01
   2.9341271e+01   9.6694269e-01
   2.9390130e+01   9.5386447e-01
   2.9438909e+01   9.4087673e-01
   2.9487688e+01   9.2796448e-01
   2.9536547e+01   9.1511396e-01
   2.9585564e+01   9.0231210e-01
   2.9634821e+01   8.8954617e-01
   2.9684404e+01   8.7680327e-01
   2.9734407e+01   8.6406985e-01
   2.9784933e+01   8.5133114e-01
   2.9835425e+01   8.3873838e-01
   2.9884952e+01   8.2652822e-01
   2.9933703e+01   8.1465507e-01
   2.9981848e+01   8.0307950e-01
   3.0029521e+01   7.9177189e-01
   3.0076835e+01   7.8070945e-01
   3.0123886e+01   7.6987425e-01
   3.0170760e+01   7.5925198e-01
   3.0217533e+01   7.4883103e-01
   3.0264279e+01   7.3860191e-01
   3.0311069e+01   7.2855676e-01
   3.0357973e+01   7.1868903e-01
   3.0405062e+01   7.0899316e-01
   3.0452410e+01   6.9946437e-01
   3.0500097e+01   6.9009841e-01
   3.0548210e+01   6.8089133e-01
   3.0596847e+01   6.7183924e-01
   3.0646122e+01   6.6293797e-01
   3.0696169e+01   6.5418264e-01
   3.0747154e+01   6.4556700e-01
   3.0799288e+01   6.3708236e-01
   3.0852852e+01   6.2871577e-01
   3.0906187e+01   6.2074627e-01
   3.0958984e+01   6.1321973e-01
   3.1011383e+01   6.0611330e-01
   3.1063512e+01   5.9940901e-01
   3.1115484e+01   5.9309344e-01
   3.1167402e+01   5.8715673e-01
   3.1219365e+01   5.8159190e-01
   3.1271470e+01   5.7639444e-01
   3.1323819e+01   5.7156204e-01
   3.1376515e+01   5.6709447e-01
   3.1429672e+01   5.6299351e-01
   3.1483419e+01   5.5926313e-01
   3.1536966e+01   5.5596363e-01
   3.1589405e+01   5.5313622e-01
   3.1640970e+01   5.5074553e-01
   3.1691860e+01   5.4876408e-01
   3.1742236e+01   5.4717136e-01
   3.1792226e+01   5.4595182e-01
   3.1841942e+01   5.4509364e-01
   3.1891482e+01   5.4458794e-01
   3.1940937e+01   5.4442831e-01
   3.1990392e+01   5.4461049e-01
   3.2039929e+01   5.4513217e-01
   3.2089631e+01   5.4599300e-01
   3.2139585e+01   5.4719455e-01
   3.2189882e+01   5.4874050e-01
   3.2240620e+01   5.5063687e-01
   3.2291911e+01   5.5289244e-01
   3.2343883e+01   5.5551937e-01
   3.2396690e+01   5.5853419e-01
   3.2450522e+01   5.6195927e-01
   3.2505620e+01   5.6582526e-01
   3.2562107e+01   5.7015875e-01
   3.2617898e+01   5.7479826e-01
   3.2673140e+01   5.7973535e-01
   3.2727987e+01   5.8496695e-01
   3.2782577e+01   5.9049188e-01
   3.2837030e+01   5.9631072e-01
   3.2891459e+01   6.0242595e-01
   3.2945972e+01   6.0884204e-01
   3.3000678e+01   6.1556567e-01
   3.3055688e+01   6.2260609e-01
   3.3111121e+01   6.2997560e-01
   3.3167108e+01   6.3769027e-01
   3.3223799e+01   6.4577095e-01
   3.3279588e+01   6.5397883e-01
   3.3334320e+01   6.6226940e-01
   3.3388240e+01   6.7066007e-01
   3.3441548e+01   6.7916542e-01
   3.3494400e+01   6.8779736e-01
   3.3546932e+01   6.9656632e-01
   3.3599259e+01   7.0548210e-01
   3.3651487e+01   7.1455443e-01
   3.3703715e+01   7.2379341e-01
   3.3756041e+01   7.3320990e-01
   3.3808561e+01   7.4281596e-01
   3.3861375e+01   7.5262524e-01
   3.3914592e+01   7.6265358e-01
   3.3968328e+01   7.7291974e-01
   3.4022719e+01   7.8344640e-01
   3.4077921e+01   7.9426159e-01
   3.4134126e+01   8.0540090e-01
   3.4191576e+01   8.1691101e-01
   3.4250593e+01   8.2885560e-01
   3.4310313e+01   8.4105662e-01
   3.4369324e+01   8.5321424e-01
   3.4427805e+01   8.6535203e-01
   3.4485935e+01   8.7749417e-01
   3.4543869e+01   8.8966121e-01
   3.4601747e+01   9.0187147e-01
   3.4659704e+01   9.1414220e-01
   3.4717871e+01   9.2649044e-01
   3.4776384e+01   9.3893390e-01
   3.4835391e+01   9.5149190e-01
   3.4895051e+01   9.6418643e-01
   3.4955316e+01   9.7699370e-01
   3.5014176e+01   9.8947409e-01
   3.5071936e+01   1.0016813e+00
   3.5128879e+01   1.0136653e+00
   3.5185222e+01   1.0254622e+00
   3.5241142e+01   1.0370990e+00
   3.5296787e+01   1.0485970e+00
   3.5352290e+01   1.0599735e+00
   3.5407775e+01   1.0712432e+00
   3.5463359e+01   1.0824190e+00
   3.5519160e+01   1.0935127e+00
   3.5575302e+01   1.1045358e+00
   3.5631916e+01   1.1155000e+00
   3.5689149e+01   1.1264181e+00
   3.5747168e+01   1.1373046e+00
   3.5806178e+01   1.1481774e+00
   3.5866431e+01   1.1590596e+00
   3.5928260e+01   1.1699829e+00
   3.5992127e+01   1.1809939e+00
   3.6055290e+01   1.1915983e+00
   3.6117770e+01   1.2017967e+00
   3.6179799e+01   1.2116234e+00
   3.6241576e+01   1.2211041e+00
   3.6303278e+01   1.2302589e+00
   3.6365075e+01   1.2391030e+00
   3.6427133e+01   1.2476487e+00
   3.6489625e+01   1.2559060e+00
   3.6552740e+01   1.2638828e+00
   3.6616691e+01   1.2715863e+00
   3.6679815e+01   1.2788095e+00
   3.6741488e+01   1.2854955e+00
   3.6802076e+01   1.2917022e+00
   3.6861872e+01   1.2974725e+00
   3.6921106e+01   1.3028372e+00
   3.6979965e+01   1.3078191e+00
   3.7038610e+01   1.3124350e+00
   3.7097188e+01   1.3166973e+00
   3.7155838e+01   1.3206152e+00
   3.7214698e+01   1.3241946e+00
   3.7273909e+01   1.3274387e+00
   3.7333623e+01   1.3303483e+00
   3.7394007e+01   1.3329215e+00
   3.7455258e+01   1.3351535e+00
   3.7517609e+01   1.3370358e+00
   3.7581359e+01   1.3385560e+00
   3.7646905e+01   1.3396951e+00
   3.7713176e+01   1.3404133e+00
   3.7778591e+01   1.3406981e+00
   3.7843387e+01   1.3405688e+00
   3.7907792e+01   1.3400385e+00
   3.7972004e+01   1.3391154e+00
   3.8036203e+01   1.3378035e+00
   3.8100563e+01   1.3361026e+00
   3.8165258e+01   1.3340089e+00
   3.8230472e+01   1.3315144e+00
   3.8296406e+01   1.3286062e+00
   3.8363294e+01   1.3252656e+00
   3.8429014e+01   1.3216070e+00
   3.8493385e+01   1.3176682e+00
   3.8556773e+01   1.3134523e+00
   3.8619467e+01   1.3089597e+00
   3.8681697e+01   1.3041890e+00
   3.8743658e+01   1.2991371e+00
   3.8805524e+01   1.2937991e+00
   3.8867457e+01   1.2881676e+00
   3.8929618e+01   1.2822329e+00
   3.8992171e+01   1.2759825e+00
   3.9055292e+01   1.2693998e+00
   3.9119180e+01   1.2624637e+00
   3.9184064e+01   1.2551463e+00
   3.9250227e+01   1.2474109e+00
   3.9318034e+01   1.2392070e+00
   3.9387985e+01   1.2304623e+00
   3.9459038e+01   1.2213004e+00
   3.9529135e+01   1.2119991e+00
   3.9598576e+01   1.2025411e+00
   3.9667649e+01   1.1929061e+00
   3.9736607e+01   1.1830752e+00
   3.9805681e+01   1.1730293e+00
   3.9875103e+01   1.1627479e+00
   3.9945110e+01   1.1522073e+00
   4.0015966e+01   1.1413786e+00
   4.0087731e+01   1.1302640e+00
   4.0157507e+01   1.1193323e+00
   4.0225797e+01   1.1085302e+00
   4.0293054e+01   1.0978074e+00
   4.0359612e+01   1.0871284e+00
   4.0425741e+01   1.0764669e+00
   4.0491669e+01   1.0658013e+00
   4.0557605e+01   1.0551127e+00
   4.0623748e+01   1.0443833e+00
   4.0690301e+01   1.0335951e+00
   4.0757482e+01   1.0227282e+00
   4.0825533e+01   1.0117597e+00
   4.0894743e+01   1.0006610e+00
   4.0965471e+01   9.8939483e-01
   4.1038197e+01   9.7790863e-01
   4.1113605e+01   9.6612331e-01
   4.1188501e+01   9.5456285e-01
   4.1262487e+01   9.4330359e-01
   4.1335927e+01   9.3230297e-01
   4.1409143e+01   9.2152718e-01
   4.1482422e+01   9.1094928e-01
   4.1556046e+01   9.0054629e-01
   4.1630306e+01   8.9029704e-01
   4.1705524e+01   8.8018015e-01
   4.1781236e+01   8.7028071e-01
   4.1854702e+01   8.6096048e-01
   4.1926524e+01   8.5213275e-01
   4.1997217e+01   8.4372848e-01
   4.2067160e+01   8.3570101e-01
   4.2136652e+01   8.2801732e-01
   4.2205949e+01   8.2065310e-01
   4.2275283e+01   8.1359004e-01
   4.2344882e+01   8.0681412e-01
   4.2414975e+01   8.0031454e-01
   4.2485812e+01   7.9408293e-01
   4.2557679e+01   7.8811278e-01
   4.2630918e+01   7.8239883e-01
   4.2705972e+01   7.7693645e-01
   4.2783445e+01   7.7172040e-01
   4.2861127e+01   7.6692565e-01
   4.2937737e+01   7.6262792e-01
   4.3013644e+01   7.5879475e-01
   4.3089180e+01   7.5540277e-01
   4.3164636e+01   7.5243695e-01
   4.3240287e+01   7.4988877e-01
   4.3316403e+01   7.4775537e-01
   4.3393272e+01   7.4603921e-01
   4.3471217e+01   7.4474841e-01
   4.3549686e+01   7.4390494e-01
   4.3626186e+01   7.4352145e-01
   4.3701275e+01   7.4356428e-01
   4.3775437e+01   7.4401171e-01
   4.3849045e+01   7.4485094e-01
   4.3922410e+01   7.4607566e-01
   4.3995809e+01   7.4768493e-01
   4.4069509e+01   7.4968279e-01
   4.4143785e+01   7.5207842e-01
   4.4218935e+01   7.5488689e-01
   4.4295301e+01   7.5813059e-01
   4.4373309e+01   7.6184198e-01
   4.4453514e+01   7.6606837e-01
   4.4536712e+01   7.7088153e-01
   4.4621854e+01   7.7624715e-01
   4.4705709e+01   7.8195318e-01
   4.4788789e+01   7.8800515e-01
   4.4871588e+01   7.9441691e-01
   4.4954542e+01   8.0120599e-01
   4.5038072e+01   8.0839547e-01
   4.5122627e+01   8.1601658e-01
   4.5208725e+01   8.2411269e-01
   4.5291983e+01   8.3224515e-01
   4.5373083e+01   8.4043514e-01
   4.5452797e+01   8.4872545e-01
   4.5531671e+01   8.5714565e-01
   4.5610134e+01   8.6571886e-01
   4.5688552e+01   8.7446597e-01
   4.5767270e+01   8.8340843e-01
   4.5846636e+01   8.9257046e-01
   4.5927034e+01   9.0198169e-01
   4.6008911e+01   9.1168072e-01
   4.6092839e+01   9.2172112e-01
   4.6179608e+01   9.3218257e-01
   4.6268824e+01   9.4299962e-01
   4.6356557e+01   9.5367107e-01
   4.6443356e+01   9.6423787e-01
   4.6529763e+01   9.7474205e-01
   4.6616254e+01   9.8521798e-01
   4.6703281e+01   9.9569728e-01
   4.6791326e+01   1.0062129e+00
   4.6880943e+01   1.0168034e+00
   4.6968320e+01   1.0269974e+00
   4.7053264e+01   1.0367622e+00
   4.7136614e+01   1.0461861e+00
   4.7218984e+01   1.0553286e+00
   4.7300844e+01   1.0642306e+00
   4.7382591e+01   1.0729220e+00
   4.7464592e+01   1.0814265e+00
   4.7547214e+01   1.0897643e+00
   4.7630853e+01   1.0979543e+00
   4.7715968e+01   1.1060159e+00
   4.7803134e+01   1.1139721e+00
   4.7893134e+01   1.1218537e+00
   4.7984694e+01   1.1295095e+00
   4.8074722e+01   1.1366668e+00
   4.8163770e+01   1.1433720e+00
   4.8252356e+01   1.1496618e+00
   4.8340926e+01   1.1555600e+00
   4.8429898e+01   1.1610821e+00
   4.8519693e+01   1.1662368e+00
   4.8610606e+01   1.1710189e+00
   4.8701741e+01   1.1753637e+00
   4.8792182e+01   1.1792246e+00
   4.8880896e+01   1.1825699e+00
   4.8968571e+01   1.1854418e+00
   4.9055776e+01   1.1878670e+00
   4.9142997e+01   1.1898600e+00
   4.9230687e+01   1.1914263e+00
   4.9319316e+01   1.1925632e+00
   4.9409409e+01   1.1932598e+00
   4.9501614e+01   1.1934952e+00
   4.9596801e+01   1.1932346e+00
   4.9696273e+01   1.1924207e+00
   4.9799768e+01   1.1909936e+00
   4.9901502e+01   1.1890232e+00
   5.0002434e+01   1.1865230e+00
   5.0103504e+01   1.1834874e+00
   5.0205588e+01   1.1798953e+00
   5.0309644e+01   1.1757061e+00
   5.0409929e+01   1.1711819e+00
   5.0506743e+01   1.1663780e+00
   5.0601508e+01   1.1612776e+00
   5.0695181e+01   1.1558660e+00
   5.0788472e+01   1.1501282e+00
   5.0881992e+01   1.1440459e+00
   5.0976336e+01   1.1375940e+00
   5.1072152e+01   1.1307372e+00
   5.1170229e+01   1.1234238e+00
   5.1271636e+01   1.1155736e+00
   5.1374482e+01   1.1073400e+00
   5.1476578e+01   1.0989234e+00
   5.1577552e+01   1.0903892e+00
   5.1678154e+01   1.0817062e+00
   5.1779065e+01   1.0728436e+00
   5.1880580e+01   1.0638015e+00
   5.1981323e+01   1.0547308e+00
   5.2081399e+01   1.0456515e+00
   5.2180925e+01   1.0365807e+00
   5.2278845e+01   1.0276417e+00
   5.2375511e+01   1.0188272e+00
   5.2471629e+01   1.0100957e+00
   5.2567803e+01   1.0014149e+00
   5.2664603e+01   9.9275668e-01
   5.2762622e+01   9.8409277e-01
   5.2861315e+01   9.7549721e-01
   5.2960290e+01   9.6702880e-01
   5.3059646e+01   9.5870264e-01
   5.3159485e+01   9.5053447e-01
   5.3259906e+01   9.4254069e-01
   5.3361013e+01   9.3473843e-01
   5.3462910e+01   9.2714572e-01
   5.3565704e+01   9.1978161e-01
   5.3669505e+01   9.1266626e-01
   5.3773716e+01   9.0586629e-01
   5.3877544e+01   8.9945140e-01
   5.3981217e+01   8.9342136e-01
   5.4084927e+01   8.8777965e-01
   5.4188833e+01   8.8253312e-01
   5.4293058e+01   8.7769131e-01
   5.4397694e+01   8.7326589e-01
   5.4502800e+01   8.6927004e-01
   5.4608402e+01   8.6571780e-01
   5.4714488e+01   8.6262325e-01
   5.4821012e+01   8.5999965e-01
   5.4927894e+01   8.5785847e-01
   5.5035025e+01   8.5620843e-01
   5.5142279e+01   8.5505469e-01
   5.5249517e+01   8.5439836e-01
   5.5356606e+01   8.5423626e-01
   5.5463426e+01   8.5456116e-01
   5.5569883e+01   8.5536233e-01
   5.5675914e+01   8.5662636e-01
   5.5781487e+01   8.5833804e-01
   5.5886606e+01   8.6048124e-01
   5.5991306e+01   8.6303964e-01
   5.6095649e+01   8.6599739e-01
   5.6199722e+01   8.6933954e-01
   5.6303634e+01   8.7305238e-01
   5.6407511e+01   8.7712367e-01
   5.6511499e+01   8.8154279e-01
   5.6615761e+01   8.8630093e-01
   5.6720479e+01   8.9139115e-01
   5.6825858e+01   8.9680864e-01
   5.6932127e+01   9.0255090e-01
   5.7039551e+01   9.0861819e-01
   5.7148440e+01   9.1501404e-01
   5.7258479e+01   9.2170413e-01
   5.7367391e+01   9.2852468e-01
   5.7475334e+01   9.3545494e-01
   5.7582482e+01   9.4247726e-01
   5.7688990e+01   9.4957449e-01
   5.7794997e+01   9.5672988e-01
   5.7900628e+01   9.6392690e-01
   5.8005996e+01   9.7114914e-01
   5.8111209e+01   9.7838020e-01
   5.8216362e+01   9.8560358e-01
   5.8321548e+01   9.9280263e-01
   5.8426851e+01   9.9996047e-01
   5.8532353e+01   1.0070599e+00
   5.8638129e+01   1.0140835e+00
   5.8744253e+01   1.0210133e+00
   5.8850794e+01   1.0278311e+00
   5.8957819e+01   1.0345183e+00
   5.9065396e+01   1.0410559e+00
   5.9173589e+01   1.0474245e+00
   5.9282465e+01   1.0536046e+00
   5.9392092e+01   1.0595762e+00
   5.9502541e+01   1.0653194e+00
   5.9613890e+01   1.0708137e+00
   5.9726225e+01   1.0760390e+00
   5.9839642e+01   1.0809748e+00
   5.9954254e+01   1.0856006e+00
   6.0069973e+01   1.0898879e+00
   6.0184937e+01   1.0937536e+00
   6.0299108e+01   1.0971940e+00
   6.0412472e+01   1.1002082e+00
   6.0525025e+01   1.1027981e+00
   6.0636778e+01   1.1049673e+00
   6.0747759e+01   1.1067216e+00
   6.0858013e+01   1.1080676e+00
   6.0967600e+01   1.1090134e+00
   6.1076593e+01   1.1095672e+00
   6.1185078e+01   1.1097376e+00
   6.1293151e+01   1.1095331e+00
   6.1400916e+01   1.1089621e+00
   6.1508488e+01   1.1080323e+00
   6.1615984e+01   1.1067512e+00
   6.1723533e+01   1.1051253e+00
   6.1831266e+01   1.1031607e+00
   6.1939326e+01   1.1008626e+00
   6.2047860e+01   1.0982357e+00
   6.2157028e+01   1.0952837e+00
   6.2267001e+01   1.0920093e+00
   6.2377963e+01   1.0884147e+00
   6.2490116e+01   1.0845008e+00
   6.2603686e+01   1.0802675e+00
   6.2718924e+01   1.0757134e+00
   6.2836121e+01   1.0708357e+00
   6.2954144e+01   1.0656948e+00
   6.3070911e+01   1.0604054e+00
   6.3186614e+01   1.0549875e+00
   6.3301444e+01   1.0494593e+00
   6.3415564e+01   1.0438383e+00
   6.3529113e+01   1.0381423e+00
   6.3642213e+01   1.0323887e+00
   6.3754970e+01   1.0265949e+00
   6.3867481e+01   1.0207785e+00
   6.3979831e+01   1.0149567e+00
   6.4092099e+01   1.0091471e+00
   6.4204358e+01   1.0033670e+00
   6.4316677e+01   9.9763370e-01
   6.4429122e+01   9.9196454e-01
   6.4541758e+01   9.8637668e-01
   6.4654651e+01   9.8088716e-01
   6.4767867e+01   9.7551288e-01
   6.4881474e+01   9.7027051e-01
   6.4995547e+01   9.6517654e-01
   6.5110166e+01   9.6024724e-01
   6.5225417e+01   9.5549863e-01
   6.5341398e+01   9.5094659e-01
   6.5458220e+01   9.4660682e-01
   6.5576009e+01   9.4249493e-01
   6.5694911e+01   9.3862656e-01
   6.5815095e+01   9.3501752e-01
   6.5935685e+01   9.3171210e-01
   6.6054833e+01   9.2876681e-01
   6.6172700e+01   9.2617503e-01
   6.6289466e+01   9.2392967e-01
   6.6405301e+01   9.2202420e-01
   6.6520367e+01   9.2045263e-01
   6.6634815e+01   9.1920945e-01
   6.6748792e+01   9.1828963e-01
   6.6862439e+01   9.1768859e-01
   6.6975891e+01   9.1740214e-01
   6.7089282e+01   9.1742650e-01
   6.7202742e+01   9.1775820e-01
   6.7316400e+01   9.1839407e-01
   6.7430385e+01   9.1933120e-01
   6.7544825e+01   9.2056688e-01
   6.7659850e+01   9.2209853e-01
   6.7775590e+01   9.2392369e-01
   6.7892181e+01   9.2603994e-01
   6.8009761e+01   9.2844483e-01
   6.8128475e+01   9.3113584e-01
   6.8248475e+01   9.3411035e-01
   6.8369927e+01   9.3736557e-01
   6.8493007e+01   9.4089859e-01
   6.8617914e+01   9.4470635e-01
   6.8744448e+01   9.4877179e-01
   6.8869473e+01   9.5297367e-01
   6.8993189e+01   9.5729153e-01
   6.9115807e+01   9.6170738e-01
   6.9237506e+01   9.6620369e-01
   6.9358439e+01   9.7076328e-01
   6.9478739e+01   9.7536931e-01
   6.9598524e+01   9.8000527e-01
   6.9717902e+01   9.8465498e-01
   6.9836973e+01   9.8930254e-01
   6.9955832e+01   9.9393239e-01
   7.0074570e+01   9.9852925e-01
   7.0193278e+01   1.0030782e+00
   7.0312044e+01   1.0075645e+00
   7.0430961e+01   1.0119738e+00
   7.0550121e+01   1.0162919e+00
   7.0669623e+01   1.0205051e+00
   7.0789570e+01   1.0245995e+00
   7.0910073e+01   1.0285617e+00
   7.1031251e+01   1.0323783e+00
   7.1153237e+01   1.0360359e+00
   7.1276174e+01   1.0395213e+00
   7.1400226e+01   1.0428208e+00
   7.1525579e+01   1.0459209e+00
   7.1652445e+01   1.0488074e+00
   7.1778252e+01   1.0514103e+00
   7.1902738e+01   1.0537231e+00
   7.2026147e+01   1.0557505e+00
   7.2148695e+01   1.0574967e+00
   7.2270576e+01   1.0589651e+00
   7.2391961e+01   1.0601583e+00
   7.2513003e+01   1.0610788e+00
   7.2633846e+01   1.0617287e+00
   7.2754618e+01   1.0621098e+00
   7.2875443e+01   1.0622242e+00
   7.2996436e+01   1.0620739e+00
   7.3117705e+01   1.0616610e+00
   7.3239358e+01   1.0609878e+00
   7.3361496e+01   1.0600568e+00
   7.3484223e+01   1.0588711e+00
   7.3607642e+01   1.0574338e+00
   7.3731859e+01   1.0557486e+00
   7.3856985e+01   1.0538195e+00
   7.3983141e+01   1.0516511e+00
   7.4110458e+01   1.0492480e+00
   7.4239085e+01   1.0466153e+00
   7.4369197e+01   1.0437583e+00
   7.4500995e+01   1.0406821e+00
   7.4634730e+01   1.0373916e+00
   7.4766912e+01   1.0339906e+00
   7.4897592e+01   1.0305018e+00
   7.5027016e+01   1.0269411e+00
   7.5155395e+01   1.0233240e+00
   7.5282913e+01   1.0196654e+00
   7.5409732e+01   1.0159796e+00
   7.5536001e+01   1.0122808e+00
   7.5661855e+01   1.0085826e+00
   7.5787424e+01   1.0048985e+00
   7.5912830e+01   1.0012414e+00
   7.6038194e+01   9.9762417e-01
   7.6163634e+01   9.9405950e-01
   7.6289269e+01   9.9055976e-01
   7.6415219e+01   9.8713720e-01
   7.6541608e+01   9.8380396e-01
   7.6668566e+01   9.8057209e-01
   7.6796231e+01   9.7745361e-01
   7.6924750e+01   9.7446054e-01
   7.7054283e+01   9.7160497e-01
   7.7185008e+01   9.6889913e-01
   7.7317123e+01   9.6635545e-01
   7.7450859e+01   9.6398669e-01
   7.7584561e+01   9.6183533e-01
   7.7716934e+01   9.5992712e-01
   7.7848218e+01   9.5825933e-01
   7.7978634e+01   9.5682961e-01
   7.8108371e+01   9.5563604e-01
   7.8237593e+01   9.5467691e-01
   7.8366447e+01   9.5395058e-01
   7.8495064e+01   9.5345533e-01
   7.8623566e+01   9.5318931e-01
   7.8752066e+01   9.5315041e-01
   7.8880675e+01   9.5333627e-01
   7.9009498e+01   9.5374419e-01
   7.9138644e+01   9.5437118e-01
   7.9268222e+01   9.5521391e-01
   7.9398346e+01   9.5626873e-01
   7.9529141e+01   9.5753170e-01
   7.9660739e+01   9.5899864e-01
   7.9793289e+01   9.6066517e-01
   7.9926960e+01   9.6252679e-01
   8.0000000e+01   9.6361655e-01


==> figuresAndData/stepResponseWithInverseResponse_3rdthOrder_numerator+4+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   1.9913649e-59
   8.0000000e-05   1.2799061e-08
   4.8000000e-04   4.6059728e-07
   2.4800000e-03   1.2272857e-05
   7.0155161e-03   9.7803219e-05
   1.1553841e-02   2.6416451e-04
   1.6211568e-02   5.1785601e-04
   2.1198259e-02   8.8137755e-04
   2.6461644e-02   1.3667322e-03
   3.1966202e-02   1.9843550e-03
   3.7685716e-02   2.7433908e-03
   4.3538557e-02   3.6418395e-03
   4.9413035e-02   4.6653159e-03
   5.5309928e-02   5.8132056e-03
   6.1229417e-02   7.0847960e-03
   6.7171688e-02   8.4793621e-03
   7.3136930e-02   9.9961661e-03
   7.9125336e-02   1.1634457e-02
   8.5137099e-02   1.3393471e-02
   9.1172416e-02   1.5272430e-02
   9.7231487e-02   1.7270543e-02
   1.0331451e-01   1.9387005e-02
   1.0942170e-01   2.1620996e-02
   1.1555326e-01   2.3971682e-02
   1.2170940e-01   2.6438215e-02
   1.2789033e-01   2.9019732e-02
   1.3409627e-01   3.1715354e-02
   1.4032744e-01   3.4524189e-02
   1.4658407e-01   3.7445327e-02
   1.5286637e-01   4.0477843e-02
   1.5917458e-01   4.3620797e-02
   1.6550893e-01   4.6873232e-02
   1.7192601e-01   5.0264363e-02
   1.7845521e-01   5.3811733e-02
   1.8509659e-01   5.7517884e-02
   1.9185038e-01   6.1385334e-02
   1.9871689e-01   6.5416477e-02
   2.0569643e-01   6.9613585e-02
   2.1278936e-01   7.3978795e-02
   2.1999608e-01   7.8514113e-02
   2.2731701e-01   8.3221398e-02
   2.3475263e-01   8.8102369e-02
   2.4230344e-01   9.3158590e-02
   2.4996998e-01   9.8391469e-02
   2.5775283e-01   1.0380225e-01
   2.6565261e-01   1.0939202e-01
   2.7366997e-01   1.1516167e-01
   2.8180560e-01   1.2111194e-01
   2.9006023e-01   1.2724337e-01
   2.9843464e-01   1.3355630e-01
   3.0692963e-01   1.4005090e-01
   3.1554606e-01   1.4672713e-01
   3.2428483e-01   1.5358472e-01
   3.3314686e-01   1.6062322e-01
   3.4213314e-01   1.6784194e-01
   3.5124469e-01   1.7523996e-01
   3.6048259e-01   1.8281614e-01
   3.6984795e-01   1.9056909e-01
   3.7934194e-01   1.9849720e-01
   3.8896577e-01   2.0659857e-01
   3.9872072e-01   2.1487106e-01
   4.0860811e-01   2.2331228e-01
   4.1861589e-01   2.3190798e-01
   4.2868777e-01   2.4060506e-01
   4.3882517e-01   2.4939943e-01
   4.4902898e-01   2.5828646e-01
   4.5930016e-01   2.6726142e-01
   4.6963965e-01   2.7631951e-01
   4.8004843e-01   2.8545582e-01
   4.9052751e-01   2.9466535e-01
   5.0107791e-01   3.0394299e-01
   5.1170069e-01   3.1328354e-01
   5.2239691e-01   3.2268171e-01
   5.3316767e-01   3.3213207e-01
   5.4401411e-01   3.4162913e-01
   5.5493737e-01   3.5116725e-01
   5.6593865e-01   3.6074073e-01
   5.7701915e-01   3.7034372e-01
   5.8818011e-01   3.7997028e-01
   5.9942282e-01   3.8961435e-01
   6.1074857e-01   3.9926975e-01
   6.2215871e-01   4.0893021e-01
   6.3363339e-01   4.1857153e-01
   6.4511852e-01   4.2814162e-01
   6.5661541e-01   4.3763555e-01
   6.6812532e-01   4.4704842e-01
   6.7964952e-01   4.5637544e-01
   6.9118930e-01   4.6561195e-01
   7.0274599e-01   4.7475333e-01
   7.1432094e-01   4.8379510e-01
   7.2591551e-01   4.9273284e-01
   7.3753112e-01   5.0156221e-01
   7.4916922e-01   5.1027896e-01
   7.6091360e-01   5.1893914e-01
   7.7281878e-01   5.2757370e-01
   7.8488808e-01   5.3617456e-01
   7.9712521e-01   5.4473345e-01
   8.0953406e-01   5.5324178e-01
   8.2211880e-01   5.6169061e-01
   8.3488382e-01   5.7007069e-01
   8.4783382e-01   5.7837238e-01
   8.6097382e-01   5.8658569e-01
   8.7430916e-01   5.9470025e-01
   8.8784561e-01   6.0270527e-01
   9.0157750e-01   6.1058286e-01
   9.1543796e-01   6.1828187e-01
   9.2943070e-01   6.2579322e-01
   9.4355860e-01   6.3310713e-01
   9.5782467e-01   6.4021369e-01
   9.7220428e-01   6.4708981e-01
   9.8650013e-01   6.5363720e-01
   1.0007165e+00   6.5985999e-01
   1.0148590e+00   6.6576285e-01
   1.0289326e+00   6.7135016e-01
   1.0429420e+00   6.7662604e-01
   1.0568916e+00   6.8159441e-01
   1.0707856e+00   6.8625901e-01
   1.0846277e+00   6.9062343e-01
   1.0984214e+00   6.9469111e-01
   1.1121702e+00   6.9846538e-01
   1.1259567e+00   7.0196886e-01
   1.1398590e+00   7.0521662e-01
   1.1538798e+00   7.0820221e-01
   1.1680217e+00   7.1091908e-01
   1.1822871e+00   7.1336065e-01
   1.1966788e+00   7.1552036e-01
   1.2111995e+00   7.1739161e-01
   1.2258518e+00   7.1896782e-01
   1.2406386e+00   7.2024244e-01
   1.2555630e+00   7.2120889e-01
   1.2706278e+00   7.2186064e-01
   1.2858364e+00   7.2219119e-01
   1.3011920e+00   7.2219405e-01
   1.3166979e+00   7.2186280e-01
   1.3322982e+00   7.2119423e-01
   1.3479160e+00   7.2019184e-01
   1.3635543e+00   7.1885833e-01
   1.3792157e+00   7.1719641e-01
   1.3949031e+00   7.1520883e-01
   1.4106193e+00   7.1289836e-01
   1.4263674e+00   7.1026779e-01
   1.4421503e+00   7.0731990e-01
   1.4579711e+00   7.0405750e-01
   1.4738331e+00   7.0048339e-01
   1.4897396e+00   6.9660036e-01
   1.5056941e+00   6.9241118e-01
   1.5217001e+00   6.8791860e-01
   1.5378386e+00   6.8310168e-01
   1.5541758e+00   6.7793886e-01
   1.5707124e+00   6.7242691e-01
   1.5874499e+00   6.6656285e-01
   1.6043905e+00   6.6034394e-01
   1.6215370e+00   6.5376772e-01
   1.6388928e+00   6.4683193e-01
   1.6564620e+00   6.3953448e-01
   1.6742382e+00   6.3187838e-01
   1.6921022e+00   6.2391887e-01
   1.7100576e+00   6.1566130e-01
   1.7281090e+00   6.0711081e-01
   1.7462608e+00   5.9827271e-01
   1.7643694e+00   5.8922747e-01
   1.7823747e+00   5.8001946e-01
   1.8002846e+00   5.7065953e-01
   1.8181072e+00   5.6115788e-01
   1.8358497e+00   5.5152437e-01
   1.8535190e+00   5.4176860e-01
   1.8711213e+00   5.3189989e-01
   1.8886626e+00   5.2192729e-01
   1.9061483e+00   5.1185965e-01
   1.9235837e+00   5.0170556e-01
   1.9409737e+00   4.9147343e-01
   1.9583231e+00   4.8117145e-01
   1.9756363e+00   4.7080764e-01
   1.9929178e+00   4.6038985e-01
   2.0101715e+00   4.4992573e-01
   2.0274017e+00   4.3942280e-01
   2.0446121e+00   4.2888842e-01
   2.0618066e+00   4.1832979e-01
   2.0789889e+00   4.0775398e-01
   2.0961626e+00   3.9716793e-01
   2.1133315e+00   3.8657844e-01
   2.1304990e+00   3.7599220e-01
   2.1476686e+00   3.6541574e-01
   2.1648440e+00   3.5485553e-01
   2.1820285e+00   3.4431788e-01
   2.1992258e+00   3.3380903e-01
   2.2164393e+00   3.2333507e-01
   2.2336727e+00   3.1290204e-01
   2.2509295e+00   3.0251583e-01
   2.2682136e+00   2.9218227e-01
   2.2855286e+00   2.8190709e-01
   2.3028783e+00   2.7169593e-01
   2.3202668e+00   2.6155433e-01
   2.3378266e+00   2.5141395e-01
   2.3555771e+00   2.4127401e-01
   2.3735194e+00   2.3114482e-01
   2.3916549e+00   2.2103672e-01
   2.4099859e+00   2.1096003e-01
   2.4285149e+00   2.0092511e-01
   2.4472451e+00   1.9094232e-01
   2.4661805e+00   1.8102204e-01
   2.4853257e+00   1.7117464e-01
   2.5046859e+00   1.6141049e-01
   2.5242675e+00   1.5173999e-01
   2.5440774e+00   1.4217349e-01
   2.5639310e+00   1.3281127e-01
   2.5836592e+00   1.2373776e-01
   2.6032718e+00   1.1494989e-01
   2.6227793e+00   1.0644428e-01
   2.6421912e+00   9.8217942e-02
   2.6615162e+00   9.0268174e-02
   2.6807625e+00   8.2592540e-02
   2.6999376e+00   7.5188811e-02
   2.7190486e+00   6.8054925e-02
   2.7381020e+00   6.1188956e-02
   2.7571041e+00   5.4589089e-02
   2.7760609e+00   4.8253599e-02
   2.7949780e+00   4.2180830e-02
   2.8138609e+00   3.6369182e-02
   2.8327147e+00   3.0817098e-02
   2.8515446e+00   2.5523055e-02
   2.8703555e+00   2.0485551e-02
   2.8891521e+00   1.5703103e-02
   2.9079392e+00   1.1174237e-02
   2.9267214e+00   6.8974867e-03
   2.9455033e+00   2.8713855e-03
   2.9642894e+00  -9.0553305e-04
   2.9830842e+00  -4.4347387e-03
   3.0018922e+00  -7.7177062e-03
   3.0207181e+00  -1.0755916e-02
   3.0395664e+00  -1.3550853e-02
   3.0584416e+00  -1.6104011e-02
   3.0773487e+00  -1.8416883e-02
   3.0962923e+00  -2.0490971e-02
   3.1152774e+00  -2.2327773e-02
   3.1343091e+00  -2.3928787e-02
   3.1533927e+00  -2.5295505e-02
   3.1725337e+00  -2.6429410e-02
   3.1917376e+00  -2.7331969e-02
   3.2110106e+00  -2.8004628e-02
   3.2303587e+00  -2.8448806e-02
   3.2497887e+00  -2.8665884e-02
   3.2693076e+00  -2.8657195e-02
   3.2889227e+00  -2.8424017e-02
   3.3086422e+00  -2.7967552e-02
   3.3284745e+00  -2.7288914e-02
   3.3484290e+00  -2.6389105e-02
   3.3685158e+00  -2.5268997e-02
   3.3887460e+00  -2.3929294e-02
   3.4091316e+00  -2.2370503e-02
   3.4296862e+00  -2.0592886e-02
   3.4504249e+00  -1.8596404e-02
   3.4713645e+00  -1.6380649e-02
   3.4925244e+00  -1.3944749e-02
   3.5139264e+00  -1.1287254e-02
   3.5353749e+00  -8.4363469e-03
   3.5567176e+00  -5.4208849e-03
   3.5779643e+00  -2.2498828e-03
   3.5991248e+00   1.0681701e-03
   3.6202084e+00   4.5251195e-03
   3.6412238e+00   8.1131114e-03
   3.6621790e+00   1.1824564e-02
   3.6830818e+00   1.5652143e-02
   3.7039396e+00   1.9588740e-02
   3.7247592e+00   2.3627457e-02
   3.7455475e+00   2.7761588e-02
   3.7663109e+00   3.1984605e-02
   3.7870559e+00   3.6290148e-02
   3.8077886e+00   4.0672013e-02
   3.8285151e+00   4.5124142e-02
   3.8492415e+00   4.9640615e-02
   3.8699735e+00   5.4215642e-02
   3.8907173e+00   5.8843557e-02
   3.9114787e+00   6.3518811e-02
   3.9322637e+00   6.8235968e-02
   3.9530783e+00   7.2989698e-02
   3.9739288e+00   7.7774774e-02
   3.9948213e+00   8.2586066e-02
   4.0157624e+00   8.7418542e-02
   4.0367585e+00   9.2267260e-02
   4.0578167e+00   9.7127366e-02
   4.0789440e+00   1.0199409e-01
   4.1001479e+00   1.0686276e-01
   4.1214363e+00   1.1172877e-01
   4.1428175e+00   1.1658760e-01
   4.1643001e+00   1.2143482e-01
   4.1858938e+00   1.2626606e-01
   4.2074251e+00   1.3103661e-01
   4.2287653e+00   1.3571331e-01
   4.2499320e+00   1.4029611e-01
   4.2709421e+00   1.4478508e-01
   4.2918107e+00   1.4918013e-01
   4.3125514e+00   1.5348097e-01
   4.3331762e+00   1.5768722e-01
   4.3536962e+00   1.6179840e-01
   4.3741216e+00   1.6581399e-01
   4.3944616e+00   1.6973340e-01
   4.4147250e+00   1.7355604e-01
   4.4349198e+00   1.7728130e-01
   4.4550536e+00   1.8090857e-01
   4.4751335e+00   1.8443725e-01
   4.4951663e+00   1.8786672e-01
   4.5151586e+00   1.9119642e-01
   4.5351164e+00   1.9442579e-01
   4.5550459e+00   1.9755427e-01
   4.5749528e+00   2.0058136e-01
   4.5948428e+00   2.0350657e-01
   4.6147214e+00   2.0632943e-01
   4.6345939e+00   2.0904950e-01
   4.6544658e+00   2.1166639e-01
   4.6743423e+00   2.1417971e-01
   4.6942288e+00   2.1658911e-01
   4.7141305e+00   2.1889426e-01
   4.7340527e+00   2.2109488e-01
   4.7540007e+00   2.2319068e-01
   4.7739801e+00   2.2518143e-01
   4.7939964e+00   2.2706690e-01
   4.8140551e+00   2.2884688e-01
   4.8341622e+00   2.3052120e-01
   4.8543236e+00   2.3208970e-01
   4.8745455e+00   2.3355221e-01
   4.8948345e+00   2.3490860e-01
   4.9151974e+00   2.3615875e-01
   4.9356411e+00   2.3730252e-01
   4.9561734e+00   2.3833980e-01
   4.9768021e+00   2.3927045e-01
   4.9975358e+00   2.4009433e-01
   5.0183836e+00   2.4081129e-01
   5.0393554e+00   2.4142113e-01
   5.0604619e+00   2.4192364e-01
   5.0817147e+00   2.4231855e-01
   5.1031265e+00   2.4260552e-01
   5.1247116e+00   2.4278414e-01
   5.1464856e+00   2.4285390e-01
   5.1684662e+00   2.4281415e-01
   5.1906734e+00   2.4266408e-01
   5.2131300e+00   2.4240269e-01
   5.2358624e+00   2.4202867e-01
   5.2586016e+00   2.4154745e-01
   5.2812215e+00   2.4096560e-01
   5.3037342e+00   2.4028753e-01
   5.3261515e+00   2.3951739e-01
   5.3484845e+00   2.3865917e-01
   5.3707435e+00   2.3771671e-01
   5.3929382e+00   2.3669369e-01
   5.4150777e+00   2.3559366e-01
   5.4371707e+00   2.3442008e-01
   5.4592254e+00   2.3317627e-01
   5.4812499e+00   2.3186550e-01
   5.5032518e+00   2.3049091e-01
   5.5252387e+00   2.2905561e-01
   5.5472178e+00   2.2756259e-01
   5.5691966e+00   2.2601481e-01
   5.5911821e+00   2.2441515e-01
   5.6131814e+00   2.2276642e-01
   5.6352018e+00   2.2107140e-01
   5.6572504e+00   2.1933280e-01
   5.6793345e+00   2.1755328e-01
   5.7014615e+00   2.1573547e-01
   5.7236390e+00   2.1388193e-01
   5.7458748e+00   2.1199519e-01
   5.7681770e+00   2.1007773e-01
   5.7905540e+00   2.0813199e-01
   5.8130146e+00   2.0616037e-01
   5.8355679e+00   2.0416522e-01
   5.8582238e+00   2.0214885e-01
   5.8809927e+00   2.0011354e-01
   5.9038856e+00   1.9806150e-01
   5.9267092e+00   1.9601336e-01
   5.9493200e+00   1.9398518e-01
   5.9717387e+00   1.9197810e-01
   5.9939853e+00   1.8999312e-01
   6.0160776e+00   1.8803124e-01
   6.0380312e+00   1.8609349e-01
   6.0598603e+00   1.8418092e-01
   6.0815776e+00   1.8229455e-01
   6.1031949e+00   1.8043541e-01
   6.1247229e+00   1.7860448e-01
   6.1461716e+00   1.7680276e-01
   6.1675502e+00   1.7503120e-01
   6.1888676e+00   1.7329073e-01
   6.2101320e+00   1.7158228e-01
   6.2313511e+00   1.6990671e-01
   6.2525326e+00   1.6826489e-01
   6.2736837e+00   1.6665765e-01
   6.2948112e+00   1.6508579e-01
   6.3159221e+00   1.6355010e-01
   6.3370229e+00   1.6205131e-01
   6.3581202e+00   1.6059017e-01
   6.3792204e+00   1.5916737e-01
   6.4003299e+00   1.5778358e-01
   6.4214551e+00   1.5643948e-01
   6.4426025e+00   1.5513567e-01
   6.4637785e+00   1.5387278e-01
   6.4849897e+00   1.5265140e-01
   6.5062428e+00   1.5147209e-01
   6.5275446e+00   1.5033540e-01
   6.5489022e+00   1.4924188e-01
   6.5703228e+00   1.4819203e-01
   6.5918142e+00   1.4718636e-01
   6.6133842e+00   1.4622537e-01
   6.6350412e+00   1.4530953e-01
   6.6567940e+00   1.4443931e-01
   6.6786519e+00   1.4361518e-01
   6.7006250e+00   1.4283762e-01
   6.7227241e+00   1.4210707e-01
   6.7449607e+00   1.4142400e-01
   6.7673476e+00   1.4078890e-01
   6.7898985e+00   1.4020226e-01
   6.8126289e+00   1.3966459e-01
   6.8355557e+00   1.3917642e-01
   6.8586979e+00   1.3873835e-01
   6.8820772e+00   1.3835100e-01
   6.9057182e+00   1.3801507e-01
   6.9296494e+00   1.3773136e-01
   6.9539041e+00   1.3750078e-01
   6.9781218e+00   1.3732679e-01
   7.0022068e+00   1.3720847e-01
   7.0261740e+00   1.3714380e-01
   7.0500377e+00   1.3713087e-01
   7.0738113e+00   1.3716787e-01
   7.0975072e+00   1.3725306e-01
   7.1211370e+00   1.3738479e-01
   7.1447116e+00   1.3756144e-01
   7.1682415e+00   1.3778148e-01
   7.1917365e+00   1.3804339e-01
   7.2152065e+00   1.3834571e-01
   7.2386607e+00   1.3868703e-01
   7.2621083e+00   1.3906596e-01
   7.2855584e+00   1.3948114e-01
   7.3090197e+00   1.3993125e-01
   7.3325014e+00   1.4041498e-01
   7.3560124e+00   1.4093106e-01
   7.3795617e+00   1.4147824e-01
   7.4031585e+00   1.4205528e-01
   7.4268123e+00   1.4266098e-01
   7.4505328e+00   1.4329416e-01
   7.4743302e+00   1.4395364e-01
   7.4982149e+00   1.4463829e-01
   7.5221980e+00   1.4534697e-01
   7.5462912e+00   1.4607859e-01
   7.5705070e+00   1.4683207e-01
   7.5948588e+00   1.4760636e-01
   7.6192372e+00   1.4839639e-01
   7.6433599e+00   1.4919109e-01
   7.6672521e+00   1.4998923e-01
   7.6909397e+00   1.5078979e-01
   7.7144452e+00   1.5159178e-01
   7.7377883e+00   1.5239424e-01
   7.7609867e+00   1.5319623e-01
   7.7840561e+00   1.5399683e-01
   7.8070109e+00   1.5479519e-01
   7.8298641e+00   1.5559044e-01
   7.8526278e+00   1.5638177e-01
   7.8753132e+00   1.5716839e-01
   7.8979307e+00   1.5794953e-01
   7.9204903e+00   1.5872443e-01
   7.9430012e+00   1.5949239e-01
   7.9654725e+00   1.6025270e-01
   7.9879128e+00   1.6100469e-01
   8.0103303e+00   1.6174770e-01
   8.0327332e+00   1.6248110e-01
   8.0551295e+00   1.6320427e-01
   8.0775268e+00   1.6391661e-01
   8.0999331e+00   1.6461753e-01
   8.1223559e+00   1.6530649e-01
   8.1448032e+00   1.6598292e-01
   8.1672826e+00   1.6664631e-01
   8.1898021e+00   1.6729612e-01
   8.2123699e+00   1.6793185e-01
   8.2349943e+00   1.6855302e-01
   8.2576838e+00   1.6915915e-01
   8.2804474e+00   1.6974977e-01
   8.3032944e+00   1.7032442e-01
   8.3262346e+00   1.7088265e-01
   8.3492784e+00   1.7142404e-01
   8.3724367e+00   1.7194815e-01
   8.3957215e+00   1.7245455e-01
   8.4191455e+00   1.7294283e-01
   8.4427224e+00   1.7341258e-01
   8.4664673e+00   1.7386337e-01
   8.4903969e+00   1.7429480e-01
   8.5145296e+00   1.7470644e-01
   8.5388860e+00   1.7509789e-01
   8.5634897e+00   1.7546869e-01
   8.5883671e+00   1.7581840e-01
   8.6135492e+00   1.7614656e-01
   8.6390723e+00   1.7645266e-01
   8.6647327e+00   1.7673360e-01
   8.6902407e+00   1.7698637e-01
   8.7156124e+00   1.7721174e-01
   8.7408652e+00   1.7741048e-01
   8.7660150e+00   1.7758332e-01
   8.7910762e+00   1.7773093e-01
   8.8160628e+00   1.7785398e-01
   8.8409874e+00   1.7795308e-01
   8.8658623e+00   1.7802884e-01
   8.8906993e+00   1.7808184e-01
   8.9155096e+00   1.7811267e-01
   8.9403041e+00   1.7812186e-01
   8.9650935e+00   1.7810997e-01
   8.9898885e+00   1.7807753e-01
   9.0146995e+00   1.7802506e-01
   9.0395369e+00   1.7795307e-01
   9.0644115e+00   1.7786208e-01
   9.0893339e+00   1.7775257e-01
   9.1143151e+00   1.7762503e-01
   9.1393664e+00   1.7747996e-01
   9.1644996e+00   1.7731781e-01
   9.1897268e+00   1.7713907e-01
   9.2150609e+00   1.7694418e-01
   9.2405156e+00   1.7673360e-01
   9.2661055e+00   1.7650777e-01
   9.2918461e+00   1.7626711e-01
   9.3176174e+00   1.7601342e-01
   9.3431036e+00   1.7575080e-01
   9.3683343e+00   1.7548011e-01
   9.3933394e+00   1.7520210e-01
   9.4181449e+00   1.7491746e-01
   9.4427735e+00   1.7462688e-01
   9.4672454e+00   1.7433097e-01
   9.4915784e+00   1.7403035e-01
   9.5157890e+00   1.7372559e-01
   9.5398918e+00   1.7341724e-01
   9.5639006e+00   1.7310585e-01
   9.5878280e+00   1.7279191e-01
   9.6116860e+00   1.7247592e-01
   9.6354857e+00   1.7215836e-01
   9.6592377e+00   1.7183970e-01
   9.6829523e+00   1.7152036e-01
   9.7066393e+00   1.7120079e-01
   9.7303082e+00   1.7088140e-01
   9.7539684e+00   1.7056261e-01
   9.7776289e+00   1.7024479e-01
   9.8012989e+00   1.6992835e-01
   9.8249874e+00   1.6961364e-01
   9.8487035e+00   1.6930104e-01
   9.8724563e+00   1.6899090e-01
   9.8962552e+00   1.6868355e-01
   9.9201097e+00   1.6837935e-01
   9.9440297e+00   1.6807861e-01
   9.9680252e+00   1.6778165e-01
   9.9921069e+00   1.6748880e-01
   1.0016286e+01   1.6720035e-01
   1.0040574e+01   1.6691661e-01
   1.0064984e+01   1.6663786e-01
   1.0089528e+01   1.6636441e-01
   1.0114223e+01   1.6609652e-01
   1.0139082e+01   1.6583449e-01
   1.0164123e+01   1.6557858e-01
   1.0189366e+01   1.6532906e-01
   1.0214832e+01   1.6508620e-01
   1.0240544e+01   1.6485027e-01
   1.0266529e+01   1.6462153e-01
   1.0292819e+01   1.6440024e-01
   1.0319450e+01   1.6418667e-01
   1.0346465e+01   1.6398107e-01
   1.0373450e+01   1.6378696e-01
   1.0400272e+01   1.6360529e-01
   1.0426950e+01   1.6343582e-01
   1.0453505e+01   1.6327834e-01
   1.0479952e+01   1.6313262e-01
   1.0506310e+01   1.6299846e-01
   1.0532592e+01   1.6287567e-01
   1.0558814e+01   1.6276406e-01
   1.0584989e+01   1.6266346e-01
   1.0611129e+01   1.6257368e-01
   1.0637249e+01   1.6249456e-01
   1.0663360e+01   1.6242593e-01
   1.0689475e+01   1.6236762e-01
   1.0715605e+01   1.6231947e-01
   1.0741762e+01   1.6228132e-01
   1.0767960e+01   1.6225299e-01
   1.0794209e+01   1.6223434e-01
   1.0820523e+01   1.6222520e-01
   1.0846914e+01   1.6222542e-01
   1.0873396e+01   1.6223484e-01
   1.0899984e+01   1.6225330e-01
   1.0926691e+01   1.6228066e-01
   1.0953535e+01   1.6231675e-01
   1.0980531e+01   1.6236145e-01
   1.1007698e+01   1.6241459e-01
   1.1034781e+01   1.6247540e-01
   1.1061564e+01   1.6254289e-01
   1.1088080e+01   1.6261657e-01
   1.1114362e+01   1.6269602e-01
   1.1140439e+01   1.6278083e-01
   1.1166333e+01   1.6287064e-01
   1.1192069e+01   1.6296508e-01
   1.1217664e+01   1.6306383e-01
   1.1243137e+01   1.6316658e-01
   1.1268503e+01   1.6327301e-01
   1.1293779e+01   1.6338284e-01
   1.1318977e+01   1.6349579e-01
   1.1344111e+01   1.6361160e-01
   1.1369193e+01   1.6373000e-01
   1.1394236e+01   1.6385075e-01
   1.1419250e+01   1.6397360e-01
   1.1444247e+01   1.6409832e-01
   1.1469237e+01   1.6422468e-01
   1.1494232e+01   1.6435247e-01
   1.1519241e+01   1.6448146e-01
   1.1544276e+01   1.6461144e-01
   1.1569347e+01   1.6474222e-01
   1.1594465e+01   1.6487359e-01
   1.1619641e+01   1.6500535e-01
   1.1644886e+01   1.6513731e-01
   1.1670212e+01   1.6526930e-01
   1.1695632e+01   1.6540112e-01
   1.1721158e+01   1.6553260e-01
   1.1746803e+01   1.6566357e-01
   1.1772583e+01   1.6579385e-01
   1.1798514e+01   1.6592327e-01
   1.1824611e+01   1.6605168e-01
   1.1850893e+01   1.6617890e-01
   1.1877381e+01   1.6630480e-01
   1.1904097e+01   1.6642920e-01
   1.1931067e+01   1.6655197e-01
   1.1958319e+01   1.6667295e-01
   1.1985887e+01   1.6679201e-01
   1.2013808e+01   1.6690901e-01
   1.2042129e+01   1.6702382e-01
   1.2070793e+01   1.6713590e-01
   1.2099265e+01   1.6724296e-01
   1.2127565e+01   1.6734503e-01
   1.2155717e+01   1.6744214e-01
   1.2183743e+01   1.6753433e-01
   1.2211661e+01   1.6762164e-01
   1.2239492e+01   1.6770409e-01
   1.2267253e+01   1.6778170e-01
   1.2294959e+01   1.6785452e-01
   1.2322626e+01   1.6792255e-01
   1.2350270e+01   1.6798583e-01
   1.2377905e+01   1.6804438e-01
   1.2405546e+01   1.6809824e-01
   1.2433207e+01   1.6814743e-01
   1.2460902e+01   1.6819197e-01
   1.2488646e+01   1.6823191e-01
   1.2516453e+01   1.6826726e-01
   1.2544339e+01   1.6829806e-01
   1.2572319e+01   1.6832434e-01
   1.2600410e+01   1.6834614e-01
   1.2628628e+01   1.6836348e-01
   1.2656992e+01   1.6837640e-01
   1.2685522e+01   1.6838492e-01
   1.2714238e+01   1.6838908e-01
   1.2742952e+01   1.6838893e-01
   1.2771327e+01   1.6838466e-01
   1.2799402e+01   1.6837652e-01
   1.2827215e+01   1.6836475e-01
   1.2854801e+01   1.6834956e-01
   1.2882187e+01   1.6833114e-01
   1.2909399e+01   1.6830966e-01
   1.2936461e+01   1.6828531e-01
   1.2963392e+01   1.6825824e-01
   1.2990211e+01   1.6822861e-01
   1.3016935e+01   1.6819654e-01
   1.3043582e+01   1.6816220e-01
   1.3070165e+01   1.6812570e-01
   1.3096699e+01   1.6808718e-01
   1.3123198e+01   1.6804677e-01
   1.3149675e+01   1.6800458e-01
   1.3176143e+01   1.6796073e-01
   1.3202616e+01   1.6791533e-01
   1.3229105e+01   1.6786850e-01
   1.3255623e+01   1.6782035e-01
   1.3282183e+01   1.6777097e-01
   1.3308798e+01   1.6772048e-01
   1.3335482e+01   1.6766897e-01
   1.3362246e+01   1.6761655e-01
   1.3389107e+01   1.6756330e-01
   1.3416079e+01   1.6750933e-01
   1.3443177e+01   1.6745473e-01
   1.3470418e+01   1.6739958e-01
   1.3497820e+01   1.6734398e-01
   1.3525403e+01   1.6728801e-01
   1.3553187e+01   1.6723176e-01
   1.3581198e+01   1.6717530e-01
   1.3609460e+01   1.6711872e-01
   1.3638003e+01   1.6706210e-01
   1.3666861e+01   1.6700550e-01
   1.3696073e+01   1.6694900e-01
   1.3725685e+01   1.6689266e-01
   1.3755751e+01   1.6683653e-01
   1.3786129e+01   1.6678106e-01
   1.3816293e+01   1.6672731e-01
   1.3846270e+01   1.6667531e-01
   1.3876087e+01   1.6662509e-01
   1.3905771e+01   1.6657667e-01
   1.3935344e+01   1.6653007e-01
   1.3964828e+01   1.6648531e-01
   1.3994243e+01   1.6644242e-01
   1.4023609e+01   1.6640141e-01
   1.4052944e+01   1.6636231e-01
   1.4082265e+01   1.6632512e-01
   1.4111590e+01   1.6628988e-01
   1.4140936e+01   1.6625659e-01
   1.4170321e+01   1.6622526e-01
   1.4199762e+01   1.6619592e-01
   1.4229277e+01   1.6616856e-01
   1.4258884e+01   1.6614321e-01
   1.4288601e+01   1.6611987e-01
   1.4318449e+01   1.6609855e-01
   1.4348449e+01   1.6607927e-01
   1.4378623e+01   1.6606202e-01
   1.4408997e+01   1.6604682e-01
   1.4439593e+01   1.6603367e-01
   1.4469791e+01   1.6602280e-01
   1.4499634e+01   1.6601408e-01
   1.4529172e+01   1.6600739e-01
   1.4558446e+01   1.6600264e-01
   1.4587492e+01   1.6599971e-01
   1.4616341e+01   1.6599854e-01
   1.4645020e+01   1.6599904e-01
   1.4673553e+01   1.6600113e-01
   1.4701963e+01   1.6600474e-01
   1.4730270e+01   1.6600982e-01
   1.4758493e+01   1.6601628e-01
   1.4786650e+01   1.6602408e-01
   1.4814758e+01   1.6603316e-01
   1.4842834e+01   1.6604345e-01
   1.4870892e+01   1.6605489e-01
   1.4898949e+01   1.6606745e-01
   1.4927020e+01   1.6608106e-01
   1.4955119e+01   1.6609568e-01
   1.4983263e+01   1.6611125e-01
   1.5011465e+01   1.6612772e-01
   1.5039743e+01   1.6614505e-01
   1.5068112e+01   1.6616319e-01
   1.5096589e+01   1.6618209e-01
   1.5125192e+01   1.6620171e-01
   1.5153940e+01   1.6622201e-01
   1.5182854e+01   1.6624294e-01
   1.5211954e+01   1.6626446e-01
   1.5241266e+01   1.6628653e-01
   1.5270815e+01   1.6630911e-01
   1.5300631e+01   1.6633217e-01
   1.5330747e+01   1.6635566e-01
   1.5361201e+01   1.6637955e-01
   1.5392037e+01   1.6640381e-01
   1.5423307e+01   1.6642842e-01
   1.5455074e+01   1.6645334e-01
   1.5487305e+01   1.6647848e-01
   1.5519295e+01   1.6650322e-01
   1.5551072e+01   1.6652751e-01
   1.5582671e+01   1.6655132e-01
   1.5614122e+01   1.6657462e-01
   1.5645451e+01   1.6659738e-01
   1.5676686e+01   1.6661957e-01
   1.5707850e+01   1.6664117e-01
   1.5738964e+01   1.6666215e-01
   1.5770052e+01   1.6668248e-01
   1.5801135e+01   1.6670214e-01
   1.5832232e+01   1.6672110e-01
   1.5863365e+01   1.6673935e-01
   1.5894555e+01   1.6675686e-01
   1.5925822e+01   1.6677362e-01
   1.5957188e+01   1.6678960e-01
   1.5988677e+01   1.6680479e-01
   1.6020311e+01   1.6681917e-01
   1.6052115e+01   1.6683271e-01
   1.6084118e+01   1.6684542e-01
   1.6116348e+01   1.6685726e-01
   1.6148663e+01   1.6686817e-01
   1.6180539e+01   1.6687799e-01
   1.6212032e+01   1.6688676e-01
   1.6243198e+01   1.6689454e-01
   1.6274082e+01   1.6690137e-01
   1.6304726e+01   1.6690728e-01
   1.6335162e+01   1.6691232e-01
   1.6365423e+01   1.6691652e-01
   1.6395536e+01   1.6691989e-01
   1.6425525e+01   1.6692248e-01
   1.6455415e+01   1.6692431e-01
   1.6485225e+01   1.6692541e-01
   1.6514977e+01   1.6692579e-01
   1.6544691e+01   1.6692548e-01
   1.6574384e+01   1.6692451e-01
   1.6604075e+01   1.6692289e-01
   1.6633782e+01   1.6692066e-01
   1.6663523e+01   1.6691782e-01
   1.6693316e+01   1.6691440e-01
   1.6723179e+01   1.6691042e-01
   1.6753131e+01   1.6690591e-01
   1.6783192e+01   1.6690087e-01
   1.6813382e+01   1.6689533e-01
   1.6843722e+01   1.6688932e-01
   1.6874235e+01   1.6688283e-01
   1.6904948e+01   1.6687590e-01
   1.6935886e+01   1.6686855e-01
   1.6967081e+01   1.6686078e-01
   1.6998565e+01   1.6685261e-01
   1.7030378e+01   1.6684407e-01
   1.7062562e+01   1.6683516e-01
   1.7095170e+01   1.6682589e-01
   1.7128262e+01   1.6681628e-01
   1.7161912e+01   1.6680633e-01
   1.7195890e+01   1.6679615e-01
   1.7229607e+01   1.6678594e-01
   1.7263099e+01   1.6677575e-01
   1.7296403e+01   1.6676558e-01
   1.7329554e+01   1.6675547e-01
   1.7362582e+01   1.6674544e-01
   1.7395518e+01   1.6673551e-01
   1.7428387e+01   1.6672570e-01
   1.7461216e+01   1.6671603e-01
   1.7494030e+01   1.6670652e-01
   1.7526853e+01   1.6669719e-01
   1.7559709e+01   1.6668806e-01
   1.7592622e+01   1.6667913e-01
   1.7625617e+01   1.6667044e-01
   1.7658719e+01   1.6666198e-01
   1.7691954e+01   1.6665379e-01
   1.7725349e+01   1.6664587e-01
   1.7758935e+01   1.6663823e-01
   1.7792742e+01   1.6663089e-01
   1.7826806e+01   1.6662387e-01
   1.7860854e+01   1.6661723e-01
   1.7894429e+01   1.6661107e-01
   1.7927596e+01   1.6660536e-01
   1.7960415e+01   1.6660009e-01
   1.7992940e+01   1.6659525e-01
   1.8025213e+01   1.6659082e-01
   1.8057275e+01   1.6658678e-01
   1.8089157e+01   1.6658314e-01
   1.8120892e+01   1.6657987e-01
   1.8152506e+01   1.6657698e-01
   1.8184027e+01   1.6657444e-01
   1.8215477e+01   1.6657227e-01
   1.8246880e+01   1.6657043e-01
   1.8278258e+01   1.6656894e-01
   1.8309633e+01   1.6656777e-01
   1.8341024e+01   1.6656693e-01
   1.8372455e+01   1.6656640e-01
   1.8403945e+01   1.6656618e-01
   1.8435516e+01   1.6656627e-01
   1.8467191e+01   1.6656664e-01
   1.8498992e+01   1.6656731e-01
   1.8530943e+01   1.6656826e-01
   1.8563071e+01   1.6656948e-01
   1.8595403e+01   1.6657097e-01
   1.8627971e+01   1.6657272e-01
   1.8660806e+01   1.6657472e-01
   1.8693947e+01   1.6657698e-01
   1.8727436e+01   1.6657947e-01
   1.8761321e+01   1.6658221e-01
   1.8795661e+01   1.6658519e-01
   1.8830522e+01   1.6658839e-01
   1.8865988e+01   1.6659183e-01
   1.8901914e+01   1.6659547e-01
   1.8937547e+01   1.6659922e-01
   1.8972928e+01   1.6660307e-01
   1.9008100e+01   1.6660699e-01
   1.9043105e+01   1.6661098e-01
   1.9077978e+01   1.6661501e-01
   1.9112753e+01   1.6661908e-01
   1.9147462e+01   1.6662317e-01
   1.9182134e+01   1.6662727e-01
   1.9216798e+01   1.6663138e-01
   1.9251483e+01   1.6663547e-01
   1.9286216e+01   1.6663953e-01
   1.9321027e+01   1.6664356e-01
   1.9355943e+01   1.6664755e-01
   1.9390996e+01   1.6665149e-01
   1.9426216e+01   1.6665536e-01
   1.9461638e+01   1.6665917e-01
   1.9497296e+01   1.6666289e-01
   1.9533231e+01   1.6666652e-01
   1.9569304e+01   1.6667004e-01
   1.9604846e+01   1.6667337e-01
   1.9639933e+01   1.6667652e-01
   1.9674636e+01   1.6667950e-01
   1.9709015e+01   1.6668230e-01
   1.9743123e+01   1.6668493e-01
   1.9777004e+01   1.6668740e-01
   1.9810696e+01   1.6668970e-01
   1.9844236e+01   1.6669184e-01
   1.9877655e+01   1.6669382e-01
   1.9910982e+01   1.6669563e-01
   1.9944246e+01   1.6669729e-01
   1.9977474e+01   1.6669880e-01
   2.0010690e+01   1.6670015e-01
   2.0043921e+01   1.6670135e-01
   2.0077191e+01   1.6670239e-01
   2.0110525e+01   1.6670329e-01
   2.0143949e+01   1.6670404e-01
   2.0177489e+01   1.6670465e-01
   2.0211172e+01   1.6670511e-01
   2.0245028e+01   1.6670542e-01
   2.0279087e+01   1.6670560e-01
   2.0313384e+01   1.6670564e-01
   2.0347954e+01   1.6670553e-01
   2.0382840e+01   1.6670530e-01
   2.0418087e+01   1.6670492e-01
   2.0453749e+01   1.6670442e-01
   2.0489888e+01   1.6670378e-01
   2.0526578e+01   1.6670301e-01
   2.0563911e+01   1.6670210e-01
   2.0601999e+01   1.6670107e-01
   2.0639937e+01   1.6669993e-01
   2.0677576e+01   1.6669870e-01
   2.0714969e+01   1.6669739e-01
   2.0752167e+01   1.6669601e-01
   2.0789215e+01   1.6669456e-01
   2.0826152e+01   1.6669307e-01
   2.0863017e+01   1.6669152e-01
   2.0899847e+01   1.6668993e-01
   2.0936676e+01   1.6668830e-01
   2.0973539e+01   1.6668665e-01
   2.1010471e+01   1.6668497e-01
   2.1047505e+01   1.6668328e-01
   2.1084679e+01   1.6668157e-01
   2.1122028e+01   1.6667986e-01
   2.1159595e+01   1.6667815e-01
   2.1197420e+01   1.6667644e-01
   2.1235552e+01   1.6667473e-01
   2.1273852e+01   1.6667305e-01
   2.1311546e+01   1.6667144e-01
   2.1348722e+01   1.6666988e-01
   2.1385469e+01   1.6666838e-01
   2.1421858e+01   1.6666695e-01
   2.1457949e+01   1.6666557e-01
   2.1493795e+01   1.6666426e-01
   2.1529441e+01   1.6666301e-01
   2.1564927e+01   1.6666183e-01
   2.1600292e+01   1.6666070e-01
   2.1635569e+01   1.6665964e-01
   2.1670791e+01   1.6665864e-01
   2.1705989e+01   1.6665771e-01
   2.1741194e+01   1.6665684e-01
   2.1776436e+01   1.6665604e-01
   2.1811744e+01   1.6665531e-01
   2.1847148e+01   1.6665463e-01
   2.1882681e+01   1.6665403e-01
   2.1918374e+01   1.6665349e-01
   2.1954263e+01   1.6665302e-01
   2.1990385e+01   1.6665261e-01
   2.2026779e+01   1.6665227e-01
   2.2063492e+01   1.6665199e-01
   2.2100574e+01   1.6665178e-01
   2.2138083e+01   1.6665164e-01
   2.2176086e+01   1.6665157e-01
   2.2214663e+01   1.6665156e-01
   2.2253913e+01   1.6665162e-01
   2.2293956e+01   1.6665175e-01
   2.2334158e+01   1.6665194e-01
   2.2374014e+01   1.6665220e-01
   2.2413587e+01   1.6665251e-01
   2.2452936e+01   1.6665287e-01
   2.2492112e+01   1.6665328e-01
   2.2531166e+01   1.6665373e-01
   2.2570141e+01   1.6665422e-01
   2.2609081e+01   1.6665475e-01
   2.2648026e+01   1.6665531e-01
   2.2687017e+01   1.6665590e-01
   2.2726095e+01   1.6665652e-01
   2.2765300e+01   1.6665716e-01
   2.2804676e+01   1.6665782e-01
   2.2844267e+01   1.6665850e-01
   2.2884122e+01   1.6665920e-01
   2.2924294e+01   1.6665991e-01
   2.2964842e+01   1.6666063e-01
   2.3004904e+01   1.6666134e-01
   2.3044358e+01   1.6666204e-01
   2.3083309e+01   1.6666273e-01
   2.3121845e+01   1.6666340e-01
   2.3160039e+01   1.6666405e-01
   2.3197955e+01   1.6666468e-01
   2.3235645e+01   1.6666530e-01
   2.3273159e+01   1.6666590e-01
   2.3310539e+01   1.6666647e-01
   2.3347827e+01   1.6666702e-01
   2.3385060e+01   1.6666755e-01
   2.3422274e+01   1.6666806e-01
   2.3459507e+01   1.6666855e-01
   2.3496791e+01   1.6666900e-01
   2.3534163e+01   1.6666944e-01
   2.3571659e+01   1.6666985e-01
   2.3609316e+01   1.6667023e-01
   2.3647175e+01   1.6667058e-01
   2.3685276e+01   1.6667091e-01
   2.3723668e+01   1.6667120e-01
   2.3762400e+01   1.6667147e-01
   2.3801530e+01   1.6667171e-01
   2.3841126e+01   1.6667192e-01
   2.3881263e+01   1.6667210e-01
   2.3922036e+01   1.6667225e-01
   2.3963557e+01   1.6667237e-01
   2.4005971e+01   1.6667246e-01
   2.4048367e+01   1.6667251e-01
   2.4090392e+01   1.6667253e-01
   2.4132117e+01   1.6667252e-01
   2.4173610e+01   1.6667247e-01
   2.4214930e+01   1.6667241e-01
   2.4256132e+01   1.6667231e-01
   2.4297268e+01   1.6667219e-01
   2.4338387e+01   1.6667205e-01
   2.4379535e+01   1.6667189e-01
   2.4420760e+01   1.6667171e-01
   2.4462110e+01   1.6667151e-01
   2.4503634e+01   1.6667129e-01
   2.4545383e+01   1.6667105e-01
   2.4587413e+01   1.6667081e-01
   2.4629783e+01   1.6667054e-01
   2.4672562e+01   1.6667027e-01
   2.4714957e+01   1.6666999e-01
   2.4756678e+01   1.6666971e-01
   2.4797844e+01   1.6666943e-01
   2.4838560e+01   1.6666915e-01
   2.4878909e+01   1.6666887e-01
   2.4918963e+01   1.6666860e-01
   2.4958783e+01   1.6666832e-01
   2.4998426e+01   1.6666805e-01
   2.5037941e+01   1.6666779e-01
   2.5077375e+01   1.6666753e-01
   2.5116772e+01   1.6666728e-01
   2.5156174e+01   1.6666704e-01
   2.5195624e+01   1.6666680e-01
   2.5235162e+01   1.6666657e-01
   2.5274832e+01   1.6666635e-01
   2.5314678e+01   1.6666614e-01
   2.5354747e+01   1.6666593e-01
   2.5395088e+01   1.6666574e-01
   2.5435757e+01   1.6666556e-01
   2.5476815e+01   1.6666539e-01
   2.5518331e+01   1.6666523e-01
   2.5560387e+01   1.6666509e-01
   2.5603078e+01   1.6666495e-01
   2.5646522e+01   1.6666483e-01
   2.5690864e+01   1.6666472e-01
   2.5736159e+01   1.6666463e-01
   2.5780993e+01   1.6666455e-01
   2.5825446e+01   1.6666449e-01
   2.5869603e+01   1.6666444e-01
   2.5913543e+01   1.6666441e-01
   2.5957333e+01   1.6666440e-01
   2.6001038e+01   1.6666439e-01
   2.6044717e+01   1.6666440e-01
   2.6088428e+01   1.6666443e-01
   2.6132228e+01   1.6666446e-01
   2.6176176e+01   1.6666451e-01
   2.6220333e+01   1.6666456e-01
   2.6264761e+01   1.6666463e-01
   2.6309530e+01   1.6666470e-01
   2.6354717e+01   1.6666479e-01
   2.6400063e+01   1.6666488e-01
   2.6444579e+01   1.6666498e-01
   2.6488408e+01   1.6666508e-01
   2.6531684e+01   1.6666518e-01
   2.6574517e+01   1.6666529e-01
   2.6616996e+01   1.6666540e-01
   2.6659198e+01   1.6666551e-01
   2.6701191e+01   1.6666562e-01
   2.6743034e+01   1.6666573e-01
   2.6784784e+01   1.6666584e-01
   2.6826493e+01   1.6666595e-01
   2.6868211e+01   1.6666606e-01
   2.6909988e+01   1.6666617e-01
   2.6951875e+01   1.6666628e-01
   2.6993921e+01   1.6666639e-01
   2.7036180e+01   1.6666649e-01
   2.7078709e+01   1.6666659e-01
   2.7121571e+01   1.6666669e-01
   2.7164832e+01   1.6666678e-01
   2.7208570e+01   1.6666687e-01
   2.7252877e+01   1.6666696e-01
   2.7297857e+01   1.6666704e-01
   2.7343642e+01   1.6666712e-01
   2.7390395e+01   1.6666719e-01
   2.7438185e+01   1.6666726e-01
   2.7485465e+01   1.6666732e-01
   2.7532326e+01   1.6666737e-01
   2.7578867e+01   1.6666742e-01
   2.7625177e+01   1.6666745e-01
   2.7671333e+01   1.6666749e-01
   2.7717409e+01   1.6666751e-01
   2.7763472e+01   1.6666753e-01
   2.7809589e+01   1.6666754e-01
   2.7855827e+01   1.6666755e-01
   2.7902254e+01   1.6666755e-01
   2.7948940e+01   1.6666754e-01
   2.7995961e+01   1.6666753e-01
   2.8043401e+01   1.6666752e-01
   2.8091354e+01   1.6666750e-01
   2.8138678e+01   1.6666747e-01
   2.8185189e+01   1.6666744e-01
   2.8231051e+01   1.6666741e-01
   2.8276397e+01   1.6666737e-01
   2.8321336e+01   1.6666734e-01
   2.8365960e+01   1.6666730e-01
   2.8410349e+01   1.6666726e-01
   2.8454574e+01   1.6666722e-01
   2.8498699e+01   1.6666717e-01
   2.8542787e+01   1.6666713e-01
   2.8586896e+01   1.6666708e-01
   2.8631085e+01   1.6666704e-01
   2.8675412e+01   1.6666699e-01
   2.8719939e+01   1.6666694e-01
   2.8764728e+01   1.6666690e-01
   2.8809849e+01   1.6666685e-01
   2.8855377e+01   1.6666681e-01
   2.8901398e+01   1.6666676e-01
   2.8948011e+01   1.6666672e-01
   2.8995333e+01   1.6666668e-01
   2.9043506e+01   1.6666664e-01
   2.9092711e+01   1.6666660e-01
   2.9143184e+01   1.6666656e-01
   2.9193314e+01   1.6666652e-01
   2.9242962e+01   1.6666649e-01
   2.9292246e+01   1.6666646e-01
   2.9341271e+01   1.6666643e-01
   2.9390130e+01   1.6666641e-01
   2.9438909e+01   1.6666639e-01
   2.9487688e+01   1.6666637e-01
   2.9536547e+01   1.6666636e-01
   2.9585564e+01   1.6666634e-01
   2.9634821e+01   1.6666634e-01
   2.9684404e+01   1.6666633e-01
   2.9734407e+01   1.6666633e-01
   2.9784933e+01   1.6666632e-01
   2.9835425e+01   1.6666633e-01
   2.9884952e+01   1.6666633e-01
   2.9933703e+01   1.6666634e-01
   2.9981848e+01   1.6666634e-01
   3.0029521e+01   1.6666635e-01
   3.0076835e+01   1.6666637e-01
   3.0123886e+01   1.6666638e-01
   3.0170760e+01   1.6666639e-01
   3.0217533e+01   1.6666641e-01
   3.0264279e+01   1.6666642e-01
   3.0311069e+01   1.6666644e-01
   3.0357973e+01   1.6666646e-01
   3.0405062e+01   1.6666648e-01
   3.0452410e+01   1.6666649e-01
   3.0500097e+01   1.6666651e-01
   3.0548210e+01   1.6666653e-01
   3.0596847e+01   1.6666655e-01
   3.0646122e+01   1.6666657e-01
   3.0696169e+01   1.6666659e-01
   3.0747154e+01   1.6666661e-01
   3.0799288e+01   1.6666663e-01
   3.0852852e+01   1.6666665e-01
   3.0906187e+01   1.6666667e-01
   3.0958984e+01   1.6666669e-01
   3.1011383e+01   1.6666670e-01
   3.1063512e+01   1.6666672e-01
   3.1115484e+01   1.6666673e-01
   3.1167402e+01   1.6666674e-01
   3.1219365e+01   1.6666675e-01
   3.1271470e+01   1.6666676e-01
   3.1323819e+01   1.6666677e-01
   3.1376515e+01   1.6666678e-01
   3.1429672e+01   1.6666679e-01
   3.1483419e+01   1.6666679e-01
   3.1536966e+01   1.6666680e-01
   3.1589405e+01   1.6666680e-01
   3.1640970e+01   1.6666680e-01
   3.1691860e+01   1.6666680e-01
   3.1742236e+01   1.6666680e-01
   3.1792226e+01   1.6666680e-01
   3.1841942e+01   1.6666679e-01
   3.1891482e+01   1.6666679e-01
   3.1940937e+01   1.6666679e-01
   3.1990392e+01   1.6666678e-01
   3.2039929e+01   1.6666678e-01
   3.2089631e+01   1.6666677e-01
   3.2139585e+01   1.6666676e-01
   3.2189882e+01   1.6666676e-01
   3.2240620e+01   1.6666675e-01
   3.2291911e+01   1.6666674e-01
   3.2343883e+01   1.6666673e-01
   3.2396690e+01   1.6666673e-01
   3.2450522e+01   1.6666672e-01
   3.2505620e+01   1.6666671e-01
   3.2562107e+01   1.6666670e-01
   3.2617898e+01   1.6666669e-01
   3.2673140e+01   1.6666668e-01
   3.2727987e+01   1.6666668e-01
   3.2782577e+01   1.6666667e-01
   3.2837030e+01   1.6666666e-01
   3.2891459e+01   1.6666665e-01
   3.2945972e+01   1.6666665e-01
   3.3000678e+01   1.6666664e-01
   3.3055688e+01   1.6666664e-01
   3.3111121e+01   1.6666663e-01
   3.3167108e+01   1.6666663e-01
   3.3223799e+01   1.6666663e-01
   3.3279588e+01   1.6666662e-01
   3.3334320e+01   1.6666662e-01
   3.3388240e+01   1.6666662e-01
   3.3441548e+01   1.6666662e-01
   3.3494400e+01   1.6666662e-01
   3.3546932e+01   1.6666662e-01
   3.3599259e+01   1.6666662e-01
   3.3651487e+01   1.6666662e-01
   3.3703715e+01   1.6666662e-01
   3.3756041e+01   1.6666662e-01
   3.3808561e+01   1.6666662e-01
   3.3861375e+01   1.6666662e-01
   3.3914592e+01   1.6666662e-01
   3.3968328e+01   1.6666663e-01
   3.4022719e+01   1.6666663e-01
   3.4077921e+01   1.6666663e-01
   3.4134126e+01   1.6666663e-01
   3.4191576e+01   1.6666664e-01
   3.4250593e+01   1.6666664e-01
   3.4310313e+01   1.6666664e-01
   3.4369324e+01   1.6666665e-01
   3.4427805e+01   1.6666665e-01
   3.4485935e+01   1.6666666e-01
   3.4543869e+01   1.6666666e-01
   3.4601747e+01   1.6666666e-01
   3.4659704e+01   1.6666667e-01
   3.4717871e+01   1.6666667e-01
   3.4776384e+01   1.6666667e-01
   3.4835391e+01   1.6666667e-01
   3.4895051e+01   1.6666668e-01
   3.4955316e+01   1.6666668e-01
   3.5014176e+01   1.6666668e-01
   3.5071936e+01   1.6666668e-01
   3.5128879e+01   1.6666668e-01
   3.5185222e+01   1.6666668e-01
   3.5241142e+01   1.6666669e-01
   3.5296787e+01   1.6666669e-01
   3.5352290e+01   1.6666669e-01
   3.5407775e+01   1.6666669e-01
   3.5463359e+01   1.6666669e-01
   3.5519160e+01   1.6666669e-01
   3.5575302e+01   1.6666669e-01
   3.5631916e+01   1.6666669e-01
   3.5689149e+01   1.6666669e-01
   3.5747168e+01   1.6666668e-01
   3.5806178e+01   1.6666668e-01
   3.5866431e+01   1.6666668e-01
   3.5928260e+01   1.6666668e-01
   3.5992127e+01   1.6666668e-01
   3.6055290e+01   1.6666668e-01
   3.6117770e+01   1.6666668e-01
   3.6179799e+01   1.6666668e-01
   3.6241576e+01   1.6666667e-01
   3.6303278e+01   1.6666667e-01
   3.6365075e+01   1.6666667e-01
   3.6427133e+01   1.6666667e-01
   3.6489625e+01   1.6666667e-01
   3.6552740e+01   1.6666667e-01
   3.6616691e+01   1.6666667e-01
   3.6679815e+01   1.6666666e-01
   3.6741488e+01   1.6666666e-01
   3.6802076e+01   1.6666666e-01
   3.6861872e+01   1.6666666e-01
   3.6921106e+01   1.6666666e-01
   3.6979965e+01   1.6666666e-01
   3.7038610e+01   1.6666666e-01
   3.7097188e+01   1.6666666e-01
   3.7155838e+01   1.6666666e-01
   3.7214698e+01   1.6666666e-01
   3.7273909e+01   1.6666666e-01
   3.7333623e+01   1.6666666e-01
   3.7394007e+01   1.6666666e-01
   3.7455258e+01   1.6666666e-01
   3.7517609e+01   1.6666666e-01
   3.7581359e+01   1.6666666e-01
   3.7646905e+01   1.6666666e-01
   3.7713176e+01   1.6666666e-01
   3.7778591e+01   1.6666666e-01
   3.7843387e+01   1.6666666e-01
   3.7907792e+01   1.6666666e-01
   3.7972004e+01   1.6666666e-01
   3.8036203e+01   1.6666666e-01
   3.8100563e+01   1.6666666e-01
   3.8165258e+01   1.6666666e-01
   3.8230472e+01   1.6666666e-01
   3.8296406e+01   1.6666667e-01
   3.8363294e+01   1.6666667e-01
   3.8429014e+01   1.6666667e-01
   3.8493385e+01   1.6666667e-01
   3.8556773e+01   1.6666667e-01
   3.8619467e+01   1.6666667e-01
   3.8681697e+01   1.6666667e-01
   3.8743658e+01   1.6666667e-01
   3.8805524e+01   1.6666667e-01
   3.8867457e+01   1.6666667e-01
   3.8929618e+01   1.6666667e-01
   3.8992171e+01   1.6666667e-01
   3.9055292e+01   1.6666667e-01
   3.9119180e+01   1.6666667e-01
   3.9184064e+01   1.6666667e-01
   3.9250227e+01   1.6666667e-01
   3.9318034e+01   1.6666667e-01
   3.9387985e+01   1.6666667e-01
   3.9459038e+01   1.6666667e-01
   3.9529135e+01   1.6666667e-01
   3.9598576e+01   1.6666667e-01
   3.9667649e+01   1.6666667e-01
   3.9736607e+01   1.6666667e-01
   3.9805681e+01   1.6666667e-01
   3.9875103e+01   1.6666667e-01
   3.9945110e+01   1.6666667e-01
   4.0015966e+01   1.6666667e-01
   4.0087731e+01   1.6666667e-01
   4.0157507e+01   1.6666667e-01
   4.0225797e+01   1.6666667e-01
   4.0293054e+01   1.6666667e-01
   4.0359612e+01   1.6666667e-01
   4.0425741e+01   1.6666667e-01
   4.0491669e+01   1.6666667e-01
   4.0557605e+01   1.6666667e-01
   4.0623748e+01   1.6666667e-01
   4.0690301e+01   1.6666667e-01
   4.0757482e+01   1.6666667e-01
   4.0825533e+01   1.6666667e-01
   4.0894743e+01   1.6666667e-01
   4.0965471e+01   1.6666667e-01
   4.1038197e+01   1.6666667e-01
   4.1113605e+01   1.6666667e-01
   4.1188501e+01   1.6666667e-01
   4.1262487e+01   1.6666667e-01
   4.1335927e+01   1.6666667e-01
   4.1409143e+01   1.6666667e-01
   4.1482422e+01   1.6666667e-01
   4.1556046e+01   1.6666667e-01
   4.1630306e+01   1.6666667e-01
   4.1705524e+01   1.6666667e-01
   4.1781236e+01   1.6666667e-01
   4.1854702e+01   1.6666667e-01
   4.1926524e+01   1.6666667e-01
   4.1997217e+01   1.6666667e-01
   4.2067160e+01   1.6666667e-01
   4.2136652e+01   1.6666667e-01
   4.2205949e+01   1.6666667e-01
   4.2275283e+01   1.6666667e-01
   4.2344882e+01   1.6666667e-01
   4.2414975e+01   1.6666667e-01
   4.2485812e+01   1.6666667e-01
   4.2557679e+01   1.6666667e-01
   4.2630918e+01   1.6666667e-01
   4.2705972e+01   1.6666667e-01
   4.2783445e+01   1.6666667e-01
   4.2861127e+01   1.6666667e-01
   4.2937737e+01   1.6666667e-01
   4.3013644e+01   1.6666667e-01
   4.3089180e+01   1.6666667e-01
   4.3164636e+01   1.6666667e-01
   4.3240287e+01   1.6666667e-01
   4.3316403e+01   1.6666667e-01
   4.3393272e+01   1.6666667e-01
   4.3471217e+01   1.6666667e-01
   4.3549686e+01   1.6666667e-01
   4.3626186e+01   1.6666667e-01
   4.3701275e+01   1.6666667e-01
   4.3775437e+01   1.6666667e-01
   4.3849045e+01   1.6666667e-01
   4.3922410e+01   1.6666667e-01
   4.3995809e+01   1.6666667e-01
   4.4069509e+01   1.6666667e-01
   4.4143785e+01   1.6666667e-01
   4.4218935e+01   1.6666667e-01
   4.4295301e+01   1.6666667e-01
   4.4373309e+01   1.6666667e-01
   4.4453514e+01   1.6666667e-01
   4.4536712e+01   1.6666667e-01
   4.4621854e+01   1.6666667e-01
   4.4705709e+01   1.6666667e-01
   4.4788789e+01   1.6666667e-01
   4.4871588e+01   1.6666667e-01
   4.4954542e+01   1.6666667e-01
   4.5038072e+01   1.6666667e-01
   4.5122627e+01   1.6666667e-01
   4.5208725e+01   1.6666667e-01
   4.5291983e+01   1.6666667e-01
   4.5373083e+01   1.6666667e-01
   4.5452797e+01   1.6666667e-01
   4.5531671e+01   1.6666667e-01
   4.5610134e+01   1.6666667e-01
   4.5688552e+01   1.6666667e-01
   4.5767270e+01   1.6666667e-01
   4.5846636e+01   1.6666667e-01
   4.5927034e+01   1.6666667e-01
   4.6008911e+01   1.6666667e-01
   4.6092839e+01   1.6666667e-01
   4.6179608e+01   1.6666667e-01
   4.6268824e+01   1.6666667e-01
   4.6356557e+01   1.6666667e-01
   4.6443356e+01   1.6666667e-01
   4.6529763e+01   1.6666667e-01
   4.6616254e+01   1.6666667e-01
   4.6703281e+01   1.6666667e-01
   4.6791326e+01   1.6666667e-01
   4.6880943e+01   1.6666667e-01
   4.6968320e+01   1.6666667e-01
   4.7053264e+01   1.6666667e-01
   4.7136614e+01   1.6666667e-01
   4.7218984e+01   1.6666667e-01
   4.7300844e+01   1.6666667e-01
   4.7382591e+01   1.6666667e-01
   4.7464592e+01   1.6666667e-01
   4.7547214e+01   1.6666667e-01
   4.7630853e+01   1.6666667e-01
   4.7715968e+01   1.6666667e-01
   4.7803134e+01   1.6666667e-01
   4.7893134e+01   1.6666667e-01
   4.7984694e+01   1.6666667e-01
   4.8074722e+01   1.6666667e-01
   4.8163770e+01   1.6666667e-01
   4.8252356e+01   1.6666667e-01
   4.8340926e+01   1.6666667e-01
   4.8429898e+01   1.6666667e-01
   4.8519693e+01   1.6666667e-01
   4.8610606e+01   1.6666667e-01
   4.8701741e+01   1.6666667e-01
   4.8792182e+01   1.6666667e-01
   4.8880896e+01   1.6666667e-01
   4.8968571e+01   1.6666667e-01
   4.9055776e+01   1.6666667e-01
   4.9142997e+01   1.6666667e-01
   4.9230687e+01   1.6666667e-01
   4.9319316e+01   1.6666667e-01
   4.9409409e+01   1.6666667e-01
   4.9501614e+01   1.6666667e-01
   4.9596801e+01   1.6666667e-01
   4.9696273e+01   1.6666667e-01
   4.9799768e+01   1.6666667e-01
   4.9901502e+01   1.6666667e-01
   5.0000000e+01   1.6666667e-01


==> figuresAndData/stepResponseWithInverseResponse_3rdthOrder_numerator+4+1_scientific.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   1.9913649e-59
   8.0000000e-05   1.2799061e-08
   4.8000000e-04   4.6059728e-07
   2.4800000e-03   1.2272857e-05
   7.0155161e-03   9.7803219e-05
   1.1553841e-02   2.6416451e-04
   1.6211568e-02   5.1785601e-04
   2.1198259e-02   8.8137755e-04
   2.6461644e-02   1.3667322e-03
   3.1966202e-02   1.9843550e-03
   3.7685716e-02   2.7433908e-03
   4.3538557e-02   3.6418395e-03
   4.9413035e-02   4.6653159e-03
   5.5309928e-02   5.8132056e-03
   6.1229417e-02   7.0847960e-03
   6.7171688e-02   8.4793621e-03
   7.3136930e-02   9.9961661e-03
   7.9125336e-02   1.1634457e-02
   8.5137099e-02   1.3393471e-02
   9.1172416e-02   1.5272430e-02
   9.7231487e-02   1.7270543e-02
   1.0331451e-01   1.9387005e-02
   1.0942170e-01   2.1620996e-02
   1.1555326e-01   2.3971682e-02
   1.2170940e-01   2.6438215e-02
   1.2789033e-01   2.9019732e-02
   1.3409627e-01   3.1715354e-02
   1.4032744e-01   3.4524189e-02
   1.4658407e-01   3.7445327e-02
   1.5286637e-01   4.0477843e-02
   1.5917458e-01   4.3620797e-02
   1.6550893e-01   4.6873232e-02
   1.7192601e-01   5.0264363e-02
   1.7845521e-01   5.3811733e-02
   1.8509659e-01   5.7517884e-02
   1.9185038e-01   6.1385334e-02
   1.9871689e-01   6.5416477e-02
   2.0569643e-01   6.9613585e-02
   2.1278936e-01   7.3978795e-02
   2.1999608e-01   7.8514113e-02
   2.2731701e-01   8.3221398e-02
   2.3475263e-01   8.8102369e-02
   2.4230344e-01   9.3158590e-02
   2.4996998e-01   9.8391469e-02
   2.5775283e-01   1.0380225e-01
   2.6565261e-01   1.0939202e-01
   2.7366997e-01   1.1516167e-01
   2.8180560e-01   1.2111194e-01
   2.9006023e-01   1.2724337e-01
   2.9843464e-01   1.3355630e-01
   3.0692963e-01   1.4005090e-01
   3.1554606e-01   1.4672713e-01
   3.2428483e-01   1.5358472e-01
   3.3314686e-01   1.6062322e-01
   3.4213314e-01   1.6784194e-01
   3.5124469e-01   1.7523996e-01
   3.6048259e-01   1.8281614e-01
   3.6984795e-01   1.9056909e-01
   3.7934194e-01   1.9849720e-01
   3.8896577e-01   2.0659857e-01
   3.9872072e-01   2.1487106e-01
   4.0860811e-01   2.2331228e-01
   4.1861589e-01   2.3190798e-01
   4.2868777e-01   2.4060506e-01
   4.3882517e-01   2.4939943e-01
   4.4902898e-01   2.5828646e-01
   4.5930016e-01   2.6726142e-01
   4.6963965e-01   2.7631951e-01
   4.8004843e-01   2.8545582e-01
   4.9052751e-01   2.9466535e-01
   5.0107791e-01   3.0394299e-01
   5.1170069e-01   3.1328354e-01
   5.2239691e-01   3.2268171e-01
   5.3316767e-01   3.3213207e-01
   5.4401411e-01   3.4162913e-01
   5.5493737e-01   3.5116725e-01
   5.6593865e-01   3.6074073e-01
   5.7701915e-01   3.7034372e-01
   5.8818011e-01   3.7997028e-01
   5.9942282e-01   3.8961435e-01
   6.1074857e-01   3.9926975e-01
   6.2215871e-01   4.0893021e-01
   6.3363339e-01   4.1857153e-01
   6.4511852e-01   4.2814162e-01
   6.5661541e-01   4.3763555e-01
   6.6812532e-01   4.4704842e-01
   6.7964952e-01   4.5637544e-01
   6.9118930e-01   4.6561195e-01
   7.0274599e-01   4.7475333e-01
   7.1432094e-01   4.8379510e-01
   7.2591551e-01   4.9273284e-01
   7.3753112e-01   5.0156221e-01
   7.4916922e-01   5.1027896e-01
   7.6091360e-01   5.1893914e-01
   7.7281878e-01   5.2757370e-01
   7.8488808e-01   5.3617456e-01
   7.9712521e-01   5.4473345e-01
   8.0953406e-01   5.5324178e-01
   8.2211880e-01   5.6169061e-01
   8.3488382e-01   5.7007069e-01
   8.4783382e-01   5.7837238e-01
   8.6097382e-01   5.8658569e-01
   8.7430916e-01   5.9470025e-01
   8.8784561e-01   6.0270527e-01
   9.0157750e-01   6.1058286e-01
   9.1543796e-01   6.1828187e-01
   9.2943070e-01   6.2579322e-01
   9.4355860e-01   6.3310713e-01
   9.5782467e-01   6.4021369e-01
   9.7220428e-01   6.4708981e-01
   9.8650013e-01   6.5363720e-01
   1.0007165e+00   6.5985999e-01
   1.0148590e+00   6.6576285e-01
   1.0289326e+00   6.7135016e-01
   1.0429420e+00   6.7662604e-01
   1.0568916e+00   6.8159441e-01
   1.0707856e+00   6.8625901e-01
   1.0846277e+00   6.9062343e-01
   1.0984214e+00   6.9469111e-01
   1.1121702e+00   6.9846538e-01
   1.1259567e+00   7.0196886e-01
   1.1398590e+00   7.0521662e-01
   1.1538798e+00   7.0820221e-01
   1.1680217e+00   7.1091908e-01
   1.1822871e+00   7.1336065e-01
   1.1966788e+00   7.1552036e-01
   1.2111995e+00   7.1739161e-01
   1.2258518e+00   7.1896782e-01
   1.2406386e+00   7.2024244e-01
   1.2555630e+00   7.2120889e-01
   1.2706278e+00   7.2186064e-01
   1.2858364e+00   7.2219119e-01
   1.3011920e+00   7.2219405e-01
   1.3166979e+00   7.2186280e-01
   1.3322982e+00   7.2119423e-01
   1.3479160e+00   7.2019184e-01
   1.3635543e+00   7.1885833e-01
   1.3792157e+00   7.1719641e-01
   1.3949031e+00   7.1520883e-01
   1.4106193e+00   7.1289836e-01
   1.4263674e+00   7.1026779e-01
   1.4421503e+00   7.0731990e-01
   1.4579711e+00   7.0405750e-01
   1.4738331e+00   7.0048339e-01
   1.4897396e+00   6.9660036e-01
   1.5056941e+00   6.9241118e-01
   1.5217001e+00   6.8791860e-01
   1.5378386e+00   6.8310168e-01
   1.5541758e+00   6.7793886e-01
   1.5707124e+00   6.7242691e-01
   1.5874499e+00   6.6656285e-01
   1.6043905e+00   6.6034394e-01
   1.6215370e+00   6.5376772e-01
   1.6388928e+00   6.4683193e-01
   1.6564620e+00   6.3953448e-01
   1.6742382e+00   6.3187838e-01
   1.6921022e+00   6.2391887e-01
   1.7100576e+00   6.1566130e-01
   1.7281090e+00   6.0711081e-01
   1.7462608e+00   5.9827271e-01
   1.7643694e+00   5.8922747e-01
   1.7823747e+00   5.8001946e-01
   1.8002846e+00   5.7065953e-01
   1.8181072e+00   5.6115788e-01
   1.8358497e+00   5.5152437e-01
   1.8535190e+00   5.4176860e-01
   1.8711213e+00   5.3189989e-01
   1.8886626e+00   5.2192729e-01
   1.9061483e+00   5.1185965e-01
   1.9235837e+00   5.0170556e-01
   1.9409737e+00   4.9147343e-01
   1.9583231e+00   4.8117145e-01
   1.9756363e+00   4.7080764e-01
   1.9929178e+00   4.6038985e-01
   2.0101715e+00   4.4992573e-01
   2.0274017e+00   4.3942280e-01
   2.0446121e+00   4.2888842e-01
   2.0618066e+00   4.1832979e-01
   2.0789889e+00   4.0775398e-01
   2.0961626e+00   3.9716793e-01
   2.1133315e+00   3.8657844e-01
   2.1304990e+00   3.7599220e-01
   2.1476686e+00   3.6541574e-01
   2.1648440e+00   3.5485553e-01
   2.1820285e+00   3.4431788e-01
   2.1992258e+00   3.3380903e-01
   2.2164393e+00   3.2333507e-01
   2.2336727e+00   3.1290204e-01
   2.2509295e+00   3.0251583e-01
   2.2682136e+00   2.9218227e-01
   2.2855286e+00   2.8190709e-01
   2.3028783e+00   2.7169593e-01
   2.3202668e+00   2.6155433e-01
   2.3378266e+00   2.5141395e-01
   2.3555771e+00   2.4127401e-01
   2.3735194e+00   2.3114482e-01
   2.3916549e+00   2.2103672e-01
   2.4099859e+00   2.1096003e-01
   2.4285149e+00   2.0092511e-01
   2.4472451e+00   1.9094232e-01
   2.4661805e+00   1.8102204e-01
   2.4853257e+00   1.7117464e-01
   2.5046859e+00   1.6141049e-01
   2.5242675e+00   1.5173999e-01
   2.5440774e+00   1.4217349e-01
   2.5639310e+00   1.3281127e-01
   2.5836592e+00   1.2373776e-01
   2.6032718e+00   1.1494989e-01
   2.6227793e+00   1.0644428e-01
   2.6421912e+00   9.8217942e-02
   2.6615162e+00   9.0268174e-02
   2.6807625e+00   8.2592540e-02
   2.6999376e+00   7.5188811e-02
   2.7190486e+00   6.8054925e-02
   2.7381020e+00   6.1188956e-02
   2.7571041e+00   5.4589089e-02
   2.7760609e+00   4.8253599e-02
   2.7949780e+00   4.2180830e-02
   2.8138609e+00   3.6369182e-02
   2.8327147e+00   3.0817098e-02
   2.8515446e+00   2.5523055e-02
   2.8703555e+00   2.0485551e-02
   2.8891521e+00   1.5703103e-02
   2.9079392e+00   1.1174237e-02
   2.9267214e+00   6.8974867e-03
   2.9455033e+00   2.8713855e-03
   2.9642894e+00  -9.0553305e-04
   2.9830842e+00  -4.4347387e-03
   3.0018922e+00  -7.7177062e-03
   3.0207181e+00  -1.0755916e-02
   3.0395664e+00  -1.3550853e-02
   3.0584416e+00  -1.6104011e-02
   3.0773487e+00  -1.8416883e-02
   3.0962923e+00  -2.0490971e-02
   3.1152774e+00  -2.2327773e-02
   3.1343091e+00  -2.3928787e-02
   3.1533927e+00  -2.5295505e-02
   3.1725337e+00  -2.6429410e-02
   3.1917376e+00  -2.7331969e-02
   3.2110106e+00  -2.8004628e-02
   3.2303587e+00  -2.8448806e-02
   3.2497887e+00  -2.8665884e-02
   3.2693076e+00  -2.8657195e-02
   3.2889227e+00  -2.8424017e-02
   3.3086422e+00  -2.7967552e-02
   3.3284745e+00  -2.7288914e-02
   3.3484290e+00  -2.6389105e-02
   3.3685158e+00  -2.5268997e-02
   3.3887460e+00  -2.3929294e-02
   3.4091316e+00  -2.2370503e-02
   3.4296862e+00  -2.0592886e-02
   3.4504249e+00  -1.8596404e-02
   3.4713645e+00  -1.6380649e-02
   3.4925244e+00  -1.3944749e-02
   3.5139264e+00  -1.1287254e-02
   3.5353749e+00  -8.4363469e-03
   3.5567176e+00  -5.4208849e-03
   3.5779643e+00  -2.2498828e-03
   3.5991248e+00   1.0681701e-03
   3.6202084e+00   4.5251195e-03
   3.6412238e+00   8.1131114e-03
   3.6621790e+00   1.1824564e-02
   3.6830818e+00   1.5652143e-02
   3.7039396e+00   1.9588740e-02
   3.7247592e+00   2.3627457e-02
   3.7455475e+00   2.7761588e-02
   3.7663109e+00   3.1984605e-02
   3.7870559e+00   3.6290148e-02
   3.8077886e+00   4.0672013e-02
   3.8285151e+00   4.5124142e-02
   3.8492415e+00   4.9640615e-02
   3.8699735e+00   5.4215642e-02
   3.8907173e+00   5.8843557e-02
   3.9114787e+00   6.3518811e-02
   3.9322637e+00   6.8235968e-02
   3.9530783e+00   7.2989698e-02
   3.9739288e+00   7.7774774e-02
   3.9948213e+00   8.2586066e-02
   4.0157624e+00   8.7418542e-02
   4.0367585e+00   9.2267260e-02
   4.0578167e+00   9.7127366e-02
   4.0789440e+00   1.0199409e-01
   4.1001479e+00   1.0686276e-01
   4.1214363e+00   1.1172877e-01
   4.1428175e+00   1.1658760e-01
   4.1643001e+00   1.2143482e-01
   4.1858938e+00   1.2626606e-01
   4.2074251e+00   1.3103661e-01
   4.2287653e+00   1.3571331e-01
   4.2499320e+00   1.4029611e-01
   4.2709421e+00   1.4478508e-01
   4.2918107e+00   1.4918013e-01
   4.3125514e+00   1.5348097e-01
   4.3331762e+00   1.5768722e-01
   4.3536962e+00   1.6179840e-01
   4.3741216e+00   1.6581399e-01
   4.3944616e+00   1.6973340e-01
   4.4147250e+00   1.7355604e-01
   4.4349198e+00   1.7728130e-01
   4.4550536e+00   1.8090857e-01
   4.4751335e+00   1.8443725e-01
   4.4951663e+00   1.8786672e-01
   4.5151586e+00   1.9119642e-01
   4.5351164e+00   1.9442579e-01
   4.5550459e+00   1.9755427e-01
   4.5749528e+00   2.0058136e-01
   4.5948428e+00   2.0350657e-01
   4.6147214e+00   2.0632943e-01
   4.6345939e+00   2.0904950e-01
   4.6544658e+00   2.1166639e-01
   4.6743423e+00   2.1417971e-01
   4.6942288e+00   2.1658911e-01
   4.7141305e+00   2.1889426e-01
   4.7340527e+00   2.2109488e-01
   4.7540007e+00   2.2319068e-01
   4.7739801e+00   2.2518143e-01
   4.7939964e+00   2.2706690e-01
   4.8140551e+00   2.2884688e-01
   4.8341622e+00   2.3052120e-01
   4.8543236e+00   2.3208970e-01
   4.8745455e+00   2.3355221e-01
   4.8948345e+00   2.3490860e-01
   4.9151974e+00   2.3615875e-01
   4.9356411e+00   2.3730252e-01
   4.9561734e+00   2.3833980e-01
   4.9768021e+00   2.3927045e-01
   4.9975358e+00   2.4009433e-01
   5.0183836e+00   2.4081129e-01
   5.0393554e+00   2.4142113e-01
   5.0604619e+00   2.4192364e-01
   5.0817147e+00   2.4231855e-01
   5.1031265e+00   2.4260552e-01
   5.1247116e+00   2.4278414e-01
   5.1464856e+00   2.4285390e-01
   5.1684662e+00   2.4281415e-01
   5.1906734e+00   2.4266408e-01
   5.2131300e+00   2.4240269e-01
   5.2358624e+00   2.4202867e-01
   5.2586016e+00   2.4154745e-01
   5.2812215e+00   2.4096560e-01
   5.3037342e+00   2.4028753e-01
   5.3261515e+00   2.3951739e-01
   5.3484845e+00   2.3865917e-01
   5.3707435e+00   2.3771671e-01
   5.3929382e+00   2.3669369e-01
   5.4150777e+00   2.3559366e-01
   5.4371707e+00   2.3442008e-01
   5.4592254e+00   2.3317627e-01
   5.4812499e+00   2.3186550e-01
   5.5032518e+00   2.3049091e-01
   5.5252387e+00   2.2905561e-01
   5.5472178e+00   2.2756259e-01
   5.5691966e+00   2.2601481e-01
   5.5911821e+00   2.2441515e-01
   5.6131814e+00   2.2276642e-01
   5.6352018e+00   2.2107140e-01
   5.6572504e+00   2.1933280e-01
   5.6793345e+00   2.1755328e-01
   5.7014615e+00   2.1573547e-01
   5.7236390e+00   2.1388193e-01
   5.7458748e+00   2.1199519e-01
   5.7681770e+00   2.1007773e-01
   5.7905540e+00   2.0813199e-01
   5.8130146e+00   2.0616037e-01
   5.8355679e+00   2.0416522e-01
   5.8582238e+00   2.0214885e-01
   5.8809927e+00   2.0011354e-01
   5.9038856e+00   1.9806150e-01
   5.9267092e+00   1.9601336e-01
   5.9493200e+00   1.9398518e-01
   5.9717387e+00   1.9197810e-01
   5.9939853e+00   1.8999312e-01
   6.0160776e+00   1.8803124e-01
   6.0380312e+00   1.8609349e-01
   6.0598603e+00   1.8418092e-01
   6.0815776e+00   1.8229455e-01
   6.1031949e+00   1.8043541e-01
   6.1247229e+00   1.7860448e-01
   6.1461716e+00   1.7680276e-01
   6.1675502e+00   1.7503120e-01
   6.1888676e+00   1.7329073e-01
   6.2101320e+00   1.7158228e-01
   6.2313511e+00   1.6990671e-01
   6.2525326e+00   1.6826489e-01
   6.2736837e+00   1.6665765e-01
   6.2948112e+00   1.6508579e-01
   6.3159221e+00   1.6355010e-01
   6.3370229e+00   1.6205131e-01
   6.3581202e+00   1.6059017e-01
   6.3792204e+00   1.5916737e-01
   6.4003299e+00   1.5778358e-01
   6.4214551e+00   1.5643948e-01
   6.4426025e+00   1.5513567e-01
   6.4637785e+00   1.5387278e-01
   6.4849897e+00   1.5265140e-01
   6.5062428e+00   1.5147209e-01
   6.5275446e+00   1.5033540e-01
   6.5489022e+00   1.4924188e-01
   6.5703228e+00   1.4819203e-01
   6.5918142e+00   1.4718636e-01
   6.6133842e+00   1.4622537e-01
   6.6350412e+00   1.4530953e-01
   6.6567940e+00   1.4443931e-01
   6.6786519e+00   1.4361518e-01
   6.7006250e+00   1.4283762e-01
   6.7227241e+00   1.4210707e-01
   6.7449607e+00   1.4142400e-01
   6.7673476e+00   1.4078890e-01
   6.7898985e+00   1.4020226e-01
   6.8126289e+00   1.3966459e-01
   6.8355557e+00   1.3917642e-01
   6.8586979e+00   1.3873835e-01
   6.8820772e+00   1.3835100e-01
   6.9057182e+00   1.3801507e-01
   6.9296494e+00   1.3773136e-01
   6.9539041e+00   1.3750078e-01
   6.9781218e+00   1.3732679e-01
   7.0022068e+00   1.3720847e-01
   7.0261740e+00   1.3714380e-01
   7.0500377e+00   1.3713087e-01
   7.0738113e+00   1.3716787e-01
   7.0975072e+00   1.3725306e-01
   7.1211370e+00   1.3738479e-01
   7.1447116e+00   1.3756144e-01
   7.1682415e+00   1.3778148e-01
   7.1917365e+00   1.3804339e-01
   7.2152065e+00   1.3834571e-01
   7.2386607e+00   1.3868703e-01
   7.2621083e+00   1.3906596e-01
   7.2855584e+00   1.3948114e-01
   7.3090197e+00   1.3993125e-01
   7.3325014e+00   1.4041498e-01
   7.3560124e+00   1.4093106e-01
   7.3795617e+00   1.4147824e-01
   7.4031585e+00   1.4205528e-01
   7.4268123e+00   1.4266098e-01
   7.4505328e+00   1.4329416e-01
   7.4743302e+00   1.4395364e-01
   7.4982149e+00   1.4463829e-01
   7.5221980e+00   1.4534697e-01
   7.5462912e+00   1.4607859e-01
   7.5705070e+00   1.4683207e-01
   7.5948588e+00   1.4760636e-01
   7.6192372e+00   1.4839639e-01
   7.6433599e+00   1.4919109e-01
   7.6672521e+00   1.4998923e-01
   7.6909397e+00   1.5078979e-01
   7.7144452e+00   1.5159178e-01
   7.7377883e+00   1.5239424e-01
   7.7609867e+00   1.5319623e-01
   7.7840561e+00   1.5399683e-01
   7.8070109e+00   1.5479519e-01
   7.8298641e+00   1.5559044e-01
   7.8526278e+00   1.5638177e-01
   7.8753132e+00   1.5716839e-01
   7.8979307e+00   1.5794953e-01
   7.9204903e+00   1.5872443e-01
   7.9430012e+00   1.5949239e-01
   7.9654725e+00   1.6025270e-01
   7.9879128e+00   1.6100469e-01
   8.0103303e+00   1.6174770e-01
   8.0327332e+00   1.6248110e-01
   8.0551295e+00   1.6320427e-01
   8.0775268e+00   1.6391661e-01
   8.0999331e+00   1.6461753e-01
   8.1223559e+00   1.6530649e-01
   8.1448032e+00   1.6598292e-01
   8.1672826e+00   1.6664631e-01
   8.1898021e+00   1.6729612e-01
   8.2123699e+00   1.6793185e-01
   8.2349943e+00   1.6855302e-01
   8.2576838e+00   1.6915915e-01
   8.2804474e+00   1.6974977e-01
   8.3032944e+00   1.7032442e-01
   8.3262346e+00   1.7088265e-01
   8.3492784e+00   1.7142404e-01
   8.3724367e+00   1.7194815e-01
   8.3957215e+00   1.7245455e-01
   8.4191455e+00   1.7294283e-01
   8.4427224e+00   1.7341258e-01
   8.4664673e+00   1.7386337e-01
   8.4903969e+00   1.7429480e-01
   8.5145296e+00   1.7470644e-01
   8.5388860e+00   1.7509789e-01
   8.5634897e+00   1.7546869e-01
   8.5883671e+00   1.7581840e-01
   8.6135492e+00   1.7614656e-01
   8.6390723e+00   1.7645266e-01
   8.6647327e+00   1.7673360e-01
   8.6902407e+00   1.7698637e-01
   8.7156124e+00   1.7721174e-01
   8.7408652e+00   1.7741048e-01
   8.7660150e+00   1.7758332e-01
   8.7910762e+00   1.7773093e-01
   8.8160628e+00   1.7785398e-01
   8.8409874e+00   1.7795308e-01
   8.8658623e+00   1.7802884e-01
   8.8906993e+00   1.7808184e-01
   8.9155096e+00   1.7811267e-01
   8.9403041e+00   1.7812186e-01
   8.9650935e+00   1.7810997e-01
   8.9898885e+00   1.7807753e-01
   9.0146995e+00   1.7802506e-01
   9.0395369e+00   1.7795307e-01
   9.0644115e+00   1.7786208e-01
   9.0893339e+00   1.7775257e-01
   9.1143151e+00   1.7762503e-01
   9.1393664e+00   1.7747996e-01
   9.1644996e+00   1.7731781e-01
   9.1897268e+00   1.7713907e-01
   9.2150609e+00   1.7694418e-01
   9.2405156e+00   1.7673360e-01
   9.2661055e+00   1.7650777e-01
   9.2918461e+00   1.7626711e-01
   9.3176174e+00   1.7601342e-01
   9.3431036e+00   1.7575080e-01
   9.3683343e+00   1.7548011e-01
   9.3933394e+00   1.7520210e-01
   9.4181449e+00   1.7491746e-01
   9.4427735e+00   1.7462688e-01
   9.4672454e+00   1.7433097e-01
   9.4915784e+00   1.7403035e-01
   9.5157890e+00   1.7372559e-01
   9.5398918e+00   1.7341724e-01
   9.5639006e+00   1.7310585e-01
   9.5878280e+00   1.7279191e-01
   9.6116860e+00   1.7247592e-01
   9.6354857e+00   1.7215836e-01
   9.6592377e+00   1.7183970e-01
   9.6829523e+00   1.7152036e-01
   9.7066393e+00   1.7120079e-01
   9.7303082e+00   1.7088140e-01
   9.7539684e+00   1.7056261e-01
   9.7776289e+00   1.7024479e-01
   9.8012989e+00   1.6992835e-01
   9.8249874e+00   1.6961364e-01
   9.8487035e+00   1.6930104e-01
   9.8724563e+00   1.6899090e-01
   9.8962552e+00   1.6868355e-01
   9.9201097e+00   1.6837935e-01
   9.9440297e+00   1.6807861e-01
   9.9680252e+00   1.6778165e-01
   9.9921069e+00   1.6748880e-01
   1.0016286e+01   1.6720035e-01
   1.0040574e+01   1.6691661e-01
   1.0064984e+01   1.6663786e-01
   1.0089528e+01   1.6636441e-01
   1.0114223e+01   1.6609652e-01
   1.0139082e+01   1.6583449e-01
   1.0164123e+01   1.6557858e-01
   1.0189366e+01   1.6532906e-01
   1.0214832e+01   1.6508620e-01
   1.0240544e+01   1.6485027e-01
   1.0266529e+01   1.6462153e-01
   1.0292819e+01   1.6440024e-01
   1.0319450e+01   1.6418667e-01
   1.0346465e+01   1.6398107e-01
   1.0373450e+01   1.6378696e-01
   1.0400272e+01   1.6360529e-01
   1.0426950e+01   1.6343582e-01
   1.0453505e+01   1.6327834e-01
   1.0479952e+01   1.6313262e-01
   1.0506310e+01   1.6299846e-01
   1.0532592e+01   1.6287567e-01
   1.0558814e+01   1.6276406e-01
   1.0584989e+01   1.6266346e-01
   1.0611129e+01   1.6257368e-01
   1.0637249e+01   1.6249456e-01
   1.0663360e+01   1.6242593e-01
   1.0689475e+01   1.6236762e-01
   1.0715605e+01   1.6231947e-01
   1.0741762e+01   1.6228132e-01
   1.0767960e+01   1.6225299e-01
   1.0794209e+01   1.6223434e-01
   1.0820523e+01   1.6222520e-01
   1.0846914e+01   1.6222542e-01
   1.0873396e+01   1.6223484e-01
   1.0899984e+01   1.6225330e-01
   1.0926691e+01   1.6228066e-01
   1.0953535e+01   1.6231675e-01
   1.0980531e+01   1.6236145e-01
   1.1007698e+01   1.6241459e-01
   1.1034781e+01   1.6247540e-01
   1.1061564e+01   1.6254289e-01
   1.1088080e+01   1.6261657e-01
   1.1114362e+01   1.6269602e-01
   1.1140439e+01   1.6278083e-01
   1.1166333e+01   1.6287064e-01
   1.1192069e+01   1.6296508e-01
   1.1217664e+01   1.6306383e-01
   1.1243137e+01   1.6316658e-01
   1.1268503e+01   1.6327301e-01
   1.1293779e+01   1.6338284e-01
   1.1318977e+01   1.6349579e-01
   1.1344111e+01   1.6361160e-01
   1.1369193e+01   1.6373000e-01
   1.1394236e+01   1.6385075e-01
   1.1419250e+01   1.6397360e-01
   1.1444247e+01   1.6409832e-01
   1.1469237e+01   1.6422468e-01
   1.1494232e+01   1.6435247e-01
   1.1519241e+01   1.6448146e-01
   1.1544276e+01   1.6461144e-01
   1.1569347e+01   1.6474222e-01
   1.1594465e+01   1.6487359e-01
   1.1619641e+01   1.6500535e-01
   1.1644886e+01   1.6513731e-01
   1.1670212e+01   1.6526930e-01
   1.1695632e+01   1.6540112e-01
   1.1721158e+01   1.6553260e-01
   1.1746803e+01   1.6566357e-01
   1.1772583e+01   1.6579385e-01
   1.1798514e+01   1.6592327e-01
   1.1824611e+01   1.6605168e-01
   1.1850893e+01   1.6617890e-01
   1.1877381e+01   1.6630480e-01
   1.1904097e+01   1.6642920e-01
   1.1931067e+01   1.6655197e-01
   1.1958319e+01   1.6667295e-01
   1.1985887e+01   1.6679201e-01
   1.2013808e+01   1.6690901e-01
   1.2042129e+01   1.6702382e-01
   1.2070793e+01   1.6713590e-01
   1.2099265e+01   1.6724296e-01
   1.2127565e+01   1.6734503e-01
   1.2155717e+01   1.6744214e-01
   1.2183743e+01   1.6753433e-01
   1.2211661e+01   1.6762164e-01
   1.2239492e+01   1.6770409e-01
   1.2267253e+01   1.6778170e-01
   1.2294959e+01   1.6785452e-01
   1.2322626e+01   1.6792255e-01
   1.2350270e+01   1.6798583e-01
   1.2377905e+01   1.6804438e-01
   1.2405546e+01   1.6809824e-01
   1.2433207e+01   1.6814743e-01
   1.2460902e+01   1.6819197e-01
   1.2488646e+01   1.6823191e-01
   1.2516453e+01   1.6826726e-01
   1.2544339e+01   1.6829806e-01
   1.2572319e+01   1.6832434e-01
   1.2600410e+01   1.6834614e-01
   1.2628628e+01   1.6836348e-01
   1.2656992e+01   1.6837640e-01
   1.2685522e+01   1.6838492e-01
   1.2714238e+01   1.6838908e-01
   1.2742952e+01   1.6838893e-01
   1.2771327e+01   1.6838466e-01
   1.2799402e+01   1.6837652e-01
   1.2827215e+01   1.6836475e-01
   1.2854801e+01   1.6834956e-01
   1.2882187e+01   1.6833114e-01
   1.2909399e+01   1.6830966e-01
   1.2936461e+01   1.6828531e-01
   1.2963392e+01   1.6825824e-01
   1.2990211e+01   1.6822861e-01
   1.3016935e+01   1.6819654e-01
   1.3043582e+01   1.6816220e-01
   1.3070165e+01   1.6812570e-01
   1.3096699e+01   1.6808718e-01
   1.3123198e+01   1.6804677e-01
   1.3149675e+01   1.6800458e-01
   1.3176143e+01   1.6796073e-01
   1.3202616e+01   1.6791533e-01
   1.3229105e+01   1.6786850e-01
   1.3255623e+01   1.6782035e-01
   1.3282183e+01   1.6777097e-01
   1.3308798e+01   1.6772048e-01
   1.3335482e+01   1.6766897e-01
   1.3362246e+01   1.6761655e-01
   1.3389107e+01   1.6756330e-01
   1.3416079e+01   1.6750933e-01
   1.3443177e+01   1.6745473e-01
   1.3470418e+01   1.6739958e-01
   1.3497820e+01   1.6734398e-01
   1.3525403e+01   1.6728801e-01
   1.3553187e+01   1.6723176e-01
   1.3581198e+01   1.6717530e-01
   1.3609460e+01   1.6711872e-01
   1.3638003e+01   1.6706210e-01
   1.3666861e+01   1.6700550e-01
   1.3696073e+01   1.6694900e-01
   1.3725685e+01   1.6689266e-01
   1.3755751e+01   1.6683653e-01
   1.3786129e+01   1.6678106e-01
   1.3816293e+01   1.6672731e-01
   1.3846270e+01   1.6667531e-01
   1.3876087e+01   1.6662509e-01
   1.3905771e+01   1.6657667e-01
   1.3935344e+01   1.6653007e-01
   1.3964828e+01   1.6648531e-01
   1.3994243e+01   1.6644242e-01
   1.4023609e+01   1.6640141e-01
   1.4052944e+01   1.6636231e-01
   1.4082265e+01   1.6632512e-01
   1.4111590e+01   1.6628988e-01
   1.4140936e+01   1.6625659e-01
   1.4170321e+01   1.6622526e-01
   1.4199762e+01   1.6619592e-01
   1.4229277e+01   1.6616856e-01
   1.4258884e+01   1.6614321e-01
   1.4288601e+01   1.6611987e-01
   1.4318449e+01   1.6609855e-01
   1.4348449e+01   1.6607927e-01
   1.4378623e+01   1.6606202e-01
   1.4408997e+01   1.6604682e-01
   1.4439593e+01   1.6603367e-01
   1.4469791e+01   1.6602280e-01
   1.4499634e+01   1.6601408e-01
   1.4529172e+01   1.6600739e-01
   1.4558446e+01   1.6600264e-01
   1.4587492e+01   1.6599971e-01
   1.4616341e+01   1.6599854e-01
   1.4645020e+01   1.6599904e-01
   1.4673553e+01   1.6600113e-01
   1.4701963e+01   1.6600474e-01
   1.4730270e+01   1.6600982e-01
   1.4758493e+01   1.6601628e-01
   1.4786650e+01   1.6602408e-01
   1.4814758e+01   1.6603316e-01
   1.4842834e+01   1.6604345e-01
   1.4870892e+01   1.6605489e-01
   1.4898949e+01   1.6606745e-01
   1.4927020e+01   1.6608106e-01
   1.4955119e+01   1.6609568e-01
   1.4983263e+01   1.6611125e-01
   1.5011465e+01   1.6612772e-01
   1.5039743e+01   1.6614505e-01
   1.5068112e+01   1.6616319e-01
   1.5096589e+01   1.6618209e-01
   1.5125192e+01   1.6620171e-01
   1.5153940e+01   1.6622201e-01
   1.5182854e+01   1.6624294e-01
   1.5211954e+01   1.6626446e-01
   1.5241266e+01   1.6628653e-01
   1.5270815e+01   1.6630911e-01
   1.5300631e+01   1.6633217e-01
   1.5330747e+01   1.6635566e-01
   1.5361201e+01   1.6637955e-01
   1.5392037e+01   1.6640381e-01
   1.5423307e+01   1.6642842e-01
   1.5455074e+01   1.6645334e-01
   1.5487305e+01   1.6647848e-01
   1.5519295e+01   1.6650322e-01
   1.5551072e+01   1.6652751e-01
   1.5582671e+01   1.6655132e-01
   1.5614122e+01   1.6657462e-01
   1.5645451e+01   1.6659738e-01
   1.5676686e+01   1.6661957e-01
   1.5707850e+01   1.6664117e-01
   1.5738964e+01   1.6666215e-01
   1.5770052e+01   1.6668248e-01
   1.5801135e+01   1.6670214e-01
   1.5832232e+01   1.6672110e-01
   1.5863365e+01   1.6673935e-01
   1.5894555e+01   1.6675686e-01
   1.5925822e+01   1.6677362e-01
   1.5957188e+01   1.6678960e-01
   1.5988677e+01   1.6680479e-01
   1.6020311e+01   1.6681917e-01
   1.6052115e+01   1.6683271e-01
   1.6084118e+01   1.6684542e-01
   1.6116348e+01   1.6685726e-01
   1.6148663e+01   1.6686817e-01
   1.6180539e+01   1.6687799e-01
   1.6212032e+01   1.6688676e-01
   1.6243198e+01   1.6689454e-01
   1.6274082e+01   1.6690137e-01
   1.6304726e+01   1.6690728e-01
   1.6335162e+01   1.6691232e-01
   1.6365423e+01   1.6691652e-01
   1.6395536e+01   1.6691989e-01
   1.6425525e+01   1.6692248e-01
   1.6455415e+01   1.6692431e-01
   1.6485225e+01   1.6692541e-01
   1.6514977e+01   1.6692579e-01
   1.6544691e+01   1.6692548e-01
   1.6574384e+01   1.6692451e-01
   1.6604075e+01   1.6692289e-01
   1.6633782e+01   1.6692066e-01
   1.6663523e+01   1.6691782e-01
   1.6693316e+01   1.6691440e-01
   1.6723179e+01   1.6691042e-01
   1.6753131e+01   1.6690591e-01
   1.6783192e+01   1.6690087e-01
   1.6813382e+01   1.6689533e-01
   1.6843722e+01   1.6688932e-01
   1.6874235e+01   1.6688283e-01
   1.6904948e+01   1.6687590e-01
   1.6935886e+01   1.6686855e-01
   1.6967081e+01   1.6686078e-01
   1.6998565e+01   1.6685261e-01
   1.7030378e+01   1.6684407e-01
   1.7062562e+01   1.6683516e-01
   1.7095170e+01   1.6682589e-01
   1.7128262e+01   1.6681628e-01
   1.7161912e+01   1.6680633e-01
   1.7195890e+01   1.6679615e-01
   1.7229607e+01   1.6678594e-01
   1.7263099e+01   1.6677575e-01
   1.7296403e+01   1.6676558e-01
   1.7329554e+01   1.6675547e-01
   1.7362582e+01   1.6674544e-01
   1.7395518e+01   1.6673551e-01
   1.7428387e+01   1.6672570e-01
   1.7461216e+01   1.6671603e-01
   1.7494030e+01   1.6670652e-01
   1.7526853e+01   1.6669719e-01
   1.7559709e+01   1.6668806e-01
   1.7592622e+01   1.6667913e-01
   1.7625617e+01   1.6667044e-01
   1.7658719e+01   1.6666198e-01
   1.7691954e+01   1.6665379e-01
   1.7725349e+01   1.6664587e-01
   1.7758935e+01   1.6663823e-01
   1.7792742e+01   1.6663089e-01
   1.7826806e+01   1.6662387e-01
   1.7860854e+01   1.6661723e-01
   1.7894429e+01   1.6661107e-01
   1.7927596e+01   1.6660536e-01
   1.7960415e+01   1.6660009e-01
   1.7992940e+01   1.6659525e-01
   1.8025213e+01   1.6659082e-01
   1.8057275e+01   1.6658678e-01
   1.8089157e+01   1.6658314e-01
   1.8120892e+01   1.6657987e-01
   1.8152506e+01   1.6657698e-01
   1.8184027e+01   1.6657444e-01
   1.8215477e+01   1.6657227e-01
   1.8246880e+01   1.6657043e-01
   1.8278258e+01   1.6656894e-01
   1.8309633e+01   1.6656777e-01
   1.8341024e+01   1.6656693e-01
   1.8372455e+01   1.6656640e-01
   1.8403945e+01   1.6656618e-01
   1.8435516e+01   1.6656627e-01
   1.8467191e+01   1.6656664e-01
   1.8498992e+01   1.6656731e-01
   1.8530943e+01   1.6656826e-01
   1.8563071e+01   1.6656948e-01
   1.8595403e+01   1.6657097e-01
   1.8627971e+01   1.6657272e-01
   1.8660806e+01   1.6657472e-01
   1.8693947e+01   1.6657698e-01
   1.8727436e+01   1.6657947e-01
   1.8761321e+01   1.6658221e-01
   1.8795661e+01   1.6658519e-01
   1.8830522e+01   1.6658839e-01
   1.8865988e+01   1.6659183e-01
   1.8901914e+01   1.6659547e-01
   1.8937547e+01   1.6659922e-01
   1.8972928e+01   1.6660307e-01
   1.9008100e+01   1.6660699e-01
   1.9043105e+01   1.6661098e-01
   1.9077978e+01   1.6661501e-01
   1.9112753e+01   1.6661908e-01
   1.9147462e+01   1.6662317e-01
   1.9182134e+01   1.6662727e-01
   1.9216798e+01   1.6663138e-01
   1.9251483e+01   1.6663547e-01
   1.9286216e+01   1.6663953e-01
   1.9321027e+01   1.6664356e-01
   1.9355943e+01   1.6664755e-01
   1.9390996e+01   1.6665149e-01
   1.9426216e+01   1.6665536e-01
   1.9461638e+01   1.6665917e-01
   1.9497296e+01   1.6666289e-01
   1.9533231e+01   1.6666652e-01
   1.9569304e+01   1.6667004e-01
   1.9604846e+01   1.6667337e-01
   1.9639933e+01   1.6667652e-01
   1.9674636e+01   1.6667950e-01
   1.9709015e+01   1.6668230e-01
   1.9743123e+01   1.6668493e-01
   1.9777004e+01   1.6668740e-01
   1.9810696e+01   1.6668970e-01
   1.9844236e+01   1.6669184e-01
   1.9877655e+01   1.6669382e-01
   1.9910982e+01   1.6669563e-01
   1.9944246e+01   1.6669729e-01
   1.9977474e+01   1.6669880e-01
   2.0010690e+01   1.6670015e-01
   2.0043921e+01   1.6670135e-01
   2.0077191e+01   1.6670239e-01
   2.0110525e+01   1.6670329e-01
   2.0143949e+01   1.6670404e-01
   2.0177489e+01   1.6670465e-01
   2.0211172e+01   1.6670511e-01
   2.0245028e+01   1.6670542e-01
   2.0279087e+01   1.6670560e-01
   2.0313384e+01   1.6670564e-01
   2.0347954e+01   1.6670553e-01
   2.0382840e+01   1.6670530e-01
   2.0418087e+01   1.6670492e-01
   2.0453749e+01   1.6670442e-01
   2.0489888e+01   1.6670378e-01
   2.0526578e+01   1.6670301e-01
   2.0563911e+01   1.6670210e-01
   2.0601999e+01   1.6670107e-01
   2.0639937e+01   1.6669993e-01
   2.0677576e+01   1.6669870e-01
   2.0714969e+01   1.6669739e-01
   2.0752167e+01   1.6669601e-01
   2.0789215e+01   1.6669456e-01
   2.0826152e+01   1.6669307e-01
   2.0863017e+01   1.6669152e-01
   2.0899847e+01   1.6668993e-01
   2.0936676e+01   1.6668830e-01
   2.0973539e+01   1.6668665e-01
   2.1010471e+01   1.6668497e-01
   2.1047505e+01   1.6668328e-01
   2.1084679e+01   1.6668157e-01
   2.1122028e+01   1.6667986e-01
   2.1159595e+01   1.6667815e-01
   2.1197420e+01   1.6667644e-01
   2.1235552e+01   1.6667473e-01
   2.1273852e+01   1.6667305e-01
   2.1311546e+01   1.6667144e-01
   2.1348722e+01   1.6666988e-01
   2.1385469e+01   1.6666838e-01
   2.1421858e+01   1.6666695e-01
   2.1457949e+01   1.6666557e-01
   2.1493795e+01   1.6666426e-01
   2.1529441e+01   1.6666301e-01
   2.1564927e+01   1.6666183e-01
   2.1600292e+01   1.6666070e-01
   2.1635569e+01   1.6665964e-01
   2.1670791e+01   1.6665864e-01
   2.1705989e+01   1.6665771e-01
   2.1741194e+01   1.6665684e-01
   2.1776436e+01   1.6665604e-01
   2.1811744e+01   1.6665531e-01
   2.1847148e+01   1.6665463e-01
   2.1882681e+01   1.6665403e-01
   2.1918374e+01   1.6665349e-01
   2.1954263e+01   1.6665302e-01
   2.1990385e+01   1.6665261e-01
   2.2026779e+01   1.6665227e-01
   2.2063492e+01   1.6665199e-01
   2.2100574e+01   1.6665178e-01
   2.2138083e+01   1.6665164e-01
   2.2176086e+01   1.6665157e-01
   2.2214663e+01   1.6665156e-01
   2.2253913e+01   1.6665162e-01
   2.2293956e+01   1.6665175e-01
   2.2334158e+01   1.6665194e-01
   2.2374014e+01   1.6665220e-01
   2.2413587e+01   1.6665251e-01
   2.2452936e+01   1.6665287e-01
   2.2492112e+01   1.6665328e-01
   2.2531166e+01   1.6665373e-01
   2.2570141e+01   1.6665422e-01
   2.2609081e+01   1.6665475e-01
   2.2648026e+01   1.6665531e-01
   2.2687017e+01   1.6665590e-01
   2.2726095e+01   1.6665652e-01
   2.2765300e+01   1.6665716e-01
   2.2804676e+01   1.6665782e-01
   2.2844267e+01   1.6665850e-01
   2.2884122e+01   1.6665920e-01
   2.2924294e+01   1.6665991e-01
   2.2964842e+01   1.6666063e-01
   2.3004904e+01   1.6666134e-01
   2.3044358e+01   1.6666204e-01
   2.3083309e+01   1.6666273e-01
   2.3121845e+01   1.6666340e-01
   2.3160039e+01   1.6666405e-01
   2.3197955e+01   1.6666468e-01
   2.3235645e+01   1.6666530e-01
   2.3273159e+01   1.6666590e-01
   2.3310539e+01   1.6666647e-01
   2.3347827e+01   1.6666702e-01
   2.3385060e+01   1.6666755e-01
   2.3422274e+01   1.6666806e-01
   2.3459507e+01   1.6666855e-01
   2.3496791e+01   1.6666900e-01
   2.3534163e+01   1.6666944e-01
   2.3571659e+01   1.6666985e-01
   2.3609316e+01   1.6667023e-01
   2.3647175e+01   1.6667058e-01
   2.3685276e+01   1.6667091e-01
   2.3723668e+01   1.6667120e-01
   2.3762400e+01   1.6667147e-01
   2.3801530e+01   1.6667171e-01
   2.3841126e+01   1.6667192e-01
   2.3881263e+01   1.6667210e-01
   2.3922036e+01   1.6667225e-01
   2.3963557e+01   1.6667237e-01
   2.4005971e+01   1.6667246e-01
   2.4048367e+01   1.6667251e-01
   2.4090392e+01   1.6667253e-01
   2.4132117e+01   1.6667252e-01
   2.4173610e+01   1.6667247e-01
   2.4214930e+01   1.6667241e-01
   2.4256132e+01   1.6667231e-01
   2.4297268e+01   1.6667219e-01
   2.4338387e+01   1.6667205e-01
   2.4379535e+01   1.6667189e-01
   2.4420760e+01   1.6667171e-01
   2.4462110e+01   1.6667151e-01
   2.4503634e+01   1.6667129e-01
   2.4545383e+01   1.6667105e-01
   2.4587413e+01   1.6667081e-01
   2.4629783e+01   1.6667054e-01
   2.4672562e+01   1.6667027e-01
   2.4714957e+01   1.6666999e-01
   2.4756678e+01   1.6666971e-01
   2.4797844e+01   1.6666943e-01
   2.4838560e+01   1.6666915e-01
   2.4878909e+01   1.6666887e-01
   2.4918963e+01   1.6666860e-01
   2.4958783e+01   1.6666832e-01
   2.4998426e+01   1.6666805e-01
   2.5037941e+01   1.6666779e-01
   2.5077375e+01   1.6666753e-01
   2.5116772e+01   1.6666728e-01
   2.5156174e+01   1.6666704e-01
   2.5195624e+01   1.6666680e-01
   2.5235162e+01   1.6666657e-01
   2.5274832e+01   1.6666635e-01
   2.5314678e+01   1.6666614e-01
   2.5354747e+01   1.6666593e-01
   2.5395088e+01   1.6666574e-01
   2.5435757e+01   1.6666556e-01
   2.5476815e+01   1.6666539e-01
   2.5518331e+01   1.6666523e-01
   2.5560387e+01   1.6666509e-01
   2.5603078e+01   1.6666495e-01
   2.5646522e+01   1.6666483e-01
   2.5690864e+01   1.6666472e-01
   2.5736159e+01   1.6666463e-01
   2.5780993e+01   1.6666455e-01
   2.5825446e+01   1.6666449e-01
   2.5869603e+01   1.6666444e-01
   2.5913543e+01   1.6666441e-01
   2.5957333e+01   1.6666440e-01
   2.6001038e+01   1.6666439e-01
   2.6044717e+01   1.6666440e-01
   2.6088428e+01   1.6666443e-01
   2.6132228e+01   1.6666446e-01
   2.6176176e+01   1.6666451e-01
   2.6220333e+01   1.6666456e-01
   2.6264761e+01   1.6666463e-01
   2.6309530e+01   1.6666470e-01
   2.6354717e+01   1.6666479e-01
   2.6400063e+01   1.6666488e-01
   2.6444579e+01   1.6666498e-01
   2.6488408e+01   1.6666508e-01
   2.6531684e+01   1.6666518e-01
   2.6574517e+01   1.6666529e-01
   2.6616996e+01   1.6666540e-01
   2.6659198e+01   1.6666551e-01
   2.6701191e+01   1.6666562e-01
   2.6743034e+01   1.6666573e-01
   2.6784784e+01   1.6666584e-01
   2.6826493e+01   1.6666595e-01
   2.6868211e+01   1.6666606e-01
   2.6909988e+01   1.6666617e-01
   2.6951875e+01   1.6666628e-01
   2.6993921e+01   1.6666639e-01
   2.7036180e+01   1.6666649e-01
   2.7078709e+01   1.6666659e-01
   2.7121571e+01   1.6666669e-01
   2.7164832e+01   1.6666678e-01
   2.7208570e+01   1.6666687e-01
   2.7252877e+01   1.6666696e-01
   2.7297857e+01   1.6666704e-01
   2.7343642e+01   1.6666712e-01
   2.7390395e+01   1.6666719e-01
   2.7438185e+01   1.6666726e-01
   2.7485465e+01   1.6666732e-01
   2.7532326e+01   1.6666737e-01
   2.7578867e+01   1.6666742e-01
   2.7625177e+01   1.6666745e-01
   2.7671333e+01   1.6666749e-01
   2.7717409e+01   1.6666751e-01
   2.7763472e+01   1.6666753e-01
   2.7809589e+01   1.6666754e-01
   2.7855827e+01   1.6666755e-01
   2.7902254e+01   1.6666755e-01
   2.7948940e+01   1.6666754e-01
   2.7995961e+01   1.6666753e-01
   2.8043401e+01   1.6666752e-01
   2.8091354e+01   1.6666750e-01
   2.8138678e+01   1.6666747e-01
   2.8185189e+01   1.6666744e-01
   2.8231051e+01   1.6666741e-01
   2.8276397e+01   1.6666737e-01
   2.8321336e+01   1.6666734e-01
   2.8365960e+01   1.6666730e-01
   2.8410349e+01   1.6666726e-01
   2.8454574e+01   1.6666722e-01
   2.8498699e+01   1.6666717e-01
   2.8542787e+01   1.6666713e-01
   2.8586896e+01   1.6666708e-01
   2.8631085e+01   1.6666704e-01
   2.8675412e+01   1.6666699e-01
   2.8719939e+01   1.6666694e-01
   2.8764728e+01   1.6666690e-01
   2.8809849e+01   1.6666685e-01
   2.8855377e+01   1.6666681e-01
   2.8901398e+01   1.6666676e-01
   2.8948011e+01   1.6666672e-01
   2.8995333e+01   1.6666668e-01
   2.9043506e+01   1.6666664e-01
   2.9092711e+01   1.6666660e-01
   2.9143184e+01   1.6666656e-01
   2.9193314e+01   1.6666652e-01
   2.9242962e+01   1.6666649e-01
   2.9292246e+01   1.6666646e-01
   2.9341271e+01   1.6666643e-01
   2.9390130e+01   1.6666641e-01
   2.9438909e+01   1.6666639e-01
   2.9487688e+01   1.6666637e-01
   2.9536547e+01   1.6666636e-01
   2.9585564e+01   1.6666634e-01
   2.9634821e+01   1.6666634e-01
   2.9684404e+01   1.6666633e-01
   2.9734407e+01   1.6666633e-01
   2.9784933e+01   1.6666632e-01
   2.9835425e+01   1.6666633e-01
   2.9884952e+01   1.6666633e-01
   2.9933703e+01   1.6666634e-01
   2.9981848e+01   1.6666634e-01
   3.0029521e+01   1.6666635e-01
   3.0076835e+01   1.6666637e-01
   3.0123886e+01   1.6666638e-01
   3.0170760e+01   1.6666639e-01
   3.0217533e+01   1.6666641e-01
   3.0264279e+01   1.6666642e-01
   3.0311069e+01   1.6666644e-01
   3.0357973e+01   1.6666646e-01
   3.0405062e+01   1.6666648e-01
   3.0452410e+01   1.6666649e-01
   3.0500097e+01   1.6666651e-01
   3.0548210e+01   1.6666653e-01
   3.0596847e+01   1.6666655e-01
   3.0646122e+01   1.6666657e-01
   3.0696169e+01   1.6666659e-01
   3.0747154e+01   1.6666661e-01
   3.0799288e+01   1.6666663e-01
   3.0852852e+01   1.6666665e-01
   3.0906187e+01   1.6666667e-01
   3.0958984e+01   1.6666669e-01
   3.1011383e+01   1.6666670e-01
   3.1063512e+01   1.6666672e-01
   3.1115484e+01   1.6666673e-01
   3.1167402e+01   1.6666674e-01
   3.1219365e+01   1.6666675e-01
   3.1271470e+01   1.6666676e-01
   3.1323819e+01   1.6666677e-01
   3.1376515e+01   1.6666678e-01
   3.1429672e+01   1.6666679e-01
   3.1483419e+01   1.6666679e-01
   3.1536966e+01   1.6666680e-01
   3.1589405e+01   1.6666680e-01
   3.1640970e+01   1.6666680e-01
   3.1691860e+01   1.6666680e-01
   3.1742236e+01   1.6666680e-01
   3.1792226e+01   1.6666680e-01
   3.1841942e+01   1.6666679e-01
   3.1891482e+01   1.6666679e-01
   3.1940937e+01   1.6666679e-01
   3.1990392e+01   1.6666678e-01
   3.2039929e+01   1.6666678e-01
   3.2089631e+01   1.6666677e-01
   3.2139585e+01   1.6666676e-01
   3.2189882e+01   1.6666676e-01
   3.2240620e+01   1.6666675e-01
   3.2291911e+01   1.6666674e-01
   3.2343883e+01   1.6666673e-01
   3.2396690e+01   1.6666673e-01
   3.2450522e+01   1.6666672e-01
   3.2505620e+01   1.6666671e-01
   3.2562107e+01   1.6666670e-01
   3.2617898e+01   1.6666669e-01
   3.2673140e+01   1.6666668e-01
   3.2727987e+01   1.6666668e-01
   3.2782577e+01   1.6666667e-01
   3.2837030e+01   1.6666666e-01
   3.2891459e+01   1.6666665e-01
   3.2945972e+01   1.6666665e-01
   3.3000678e+01   1.6666664e-01
   3.3055688e+01   1.6666664e-01
   3.3111121e+01   1.6666663e-01
   3.3167108e+01   1.6666663e-01
   3.3223799e+01   1.6666663e-01
   3.3279588e+01   1.6666662e-01
   3.3334320e+01   1.6666662e-01
   3.3388240e+01   1.6666662e-01
   3.3441548e+01   1.6666662e-01
   3.3494400e+01   1.6666662e-01
   3.3546932e+01   1.6666662e-01
   3.3599259e+01   1.6666662e-01
   3.3651487e+01   1.6666662e-01
   3.3703715e+01   1.6666662e-01
   3.3756041e+01   1.6666662e-01
   3.3808561e+01   1.6666662e-01
   3.3861375e+01   1.6666662e-01
   3.3914592e+01   1.6666662e-01
   3.3968328e+01   1.6666663e-01
   3.4022719e+01   1.6666663e-01
   3.4077921e+01   1.6666663e-01
   3.4134126e+01   1.6666663e-01
   3.4191576e+01   1.6666664e-01
   3.4250593e+01   1.6666664e-01
   3.4310313e+01   1.6666664e-01
   3.4369324e+01   1.6666665e-01
   3.4427805e+01   1.6666665e-01
   3.4485935e+01   1.6666666e-01
   3.4543869e+01   1.6666666e-01
   3.4601747e+01   1.6666666e-01
   3.4659704e+01   1.6666667e-01
   3.4717871e+01   1.6666667e-01
   3.4776384e+01   1.6666667e-01
   3.4835391e+01   1.6666667e-01
   3.4895051e+01   1.6666668e-01
   3.4955316e+01   1.6666668e-01
   3.5014176e+01   1.6666668e-01
   3.5071936e+01   1.6666668e-01
   3.5128879e+01   1.6666668e-01
   3.5185222e+01   1.6666668e-01
   3.5241142e+01   1.6666669e-01
   3.5296787e+01   1.6666669e-01
   3.5352290e+01   1.6666669e-01
   3.5407775e+01   1.6666669e-01
   3.5463359e+01   1.6666669e-01
   3.5519160e+01   1.6666669e-01
   3.5575302e+01   1.6666669e-01
   3.5631916e+01   1.6666669e-01
   3.5689149e+01   1.6666669e-01
   3.5747168e+01   1.6666668e-01
   3.5806178e+01   1.6666668e-01
   3.5866431e+01   1.6666668e-01
   3.5928260e+01   1.6666668e-01
   3.5992127e+01   1.6666668e-01
   3.6055290e+01   1.6666668e-01
   3.6117770e+01   1.6666668e-01
   3.6179799e+01   1.6666668e-01
   3.6241576e+01   1.6666667e-01
   3.6303278e+01   1.6666667e-01
   3.6365075e+01   1.6666667e-01
   3.6427133e+01   1.6666667e-01
   3.6489625e+01   1.6666667e-01
   3.6552740e+01   1.6666667e-01
   3.6616691e+01   1.6666667e-01
   3.6679815e+01   1.6666666e-01
   3.6741488e+01   1.6666666e-01
   3.6802076e+01   1.6666666e-01
   3.6861872e+01   1.6666666e-01
   3.6921106e+01   1.6666666e-01
   3.6979965e+01   1.6666666e-01
   3.7038610e+01   1.6666666e-01
   3.7097188e+01   1.6666666e-01
   3.7155838e+01   1.6666666e-01
   3.7214698e+01   1.6666666e-01
   3.7273909e+01   1.6666666e-01
   3.7333623e+01   1.6666666e-01
   3.7394007e+01   1.6666666e-01
   3.7455258e+01   1.6666666e-01
   3.7517609e+01   1.6666666e-01
   3.7581359e+01   1.6666666e-01
   3.7646905e+01   1.6666666e-01
   3.7713176e+01   1.6666666e-01
   3.7778591e+01   1.6666666e-01
   3.7843387e+01   1.6666666e-01
   3.7907792e+01   1.6666666e-01
   3.7972004e+01   1.6666666e-01
   3.8036203e+01   1.6666666e-01
   3.8100563e+01   1.6666666e-01
   3.8165258e+01   1.6666666e-01
   3.8230472e+01   1.6666666e-01
   3.8296406e+01   1.6666667e-01
   3.8363294e+01   1.6666667e-01
   3.8429014e+01   1.6666667e-01
   3.8493385e+01   1.6666667e-01
   3.8556773e+01   1.6666667e-01
   3.8619467e+01   1.6666667e-01
   3.8681697e+01   1.6666667e-01
   3.8743658e+01   1.6666667e-01
   3.8805524e+01   1.6666667e-01
   3.8867457e+01   1.6666667e-01
   3.8929618e+01   1.6666667e-01
   3.8992171e+01   1.6666667e-01
   3.9055292e+01   1.6666667e-01
   3.9119180e+01   1.6666667e-01
   3.9184064e+01   1.6666667e-01
   3.9250227e+01   1.6666667e-01
   3.9318034e+01   1.6666667e-01
   3.9387985e+01   1.6666667e-01
   3.9459038e+01   1.6666667e-01
   3.9529135e+01   1.6666667e-01
   3.9598576e+01   1.6666667e-01
   3.9667649e+01   1.6666667e-01
   3.9736607e+01   1.6666667e-01
   3.9805681e+01   1.6666667e-01
   3.9875103e+01   1.6666667e-01
   3.9945110e+01   1.6666667e-01
   4.0015966e+01   1.6666667e-01
   4.0087731e+01   1.6666667e-01
   4.0157507e+01   1.6666667e-01
   4.0225797e+01   1.6666667e-01
   4.0293054e+01   1.6666667e-01
   4.0359612e+01   1.6666667e-01
   4.0425741e+01   1.6666667e-01
   4.0491669e+01   1.6666667e-01
   4.0557605e+01   1.6666667e-01
   4.0623748e+01   1.6666667e-01
   4.0690301e+01   1.6666667e-01
   4.0757482e+01   1.6666667e-01
   4.0825533e+01   1.6666667e-01
   4.0894743e+01   1.6666667e-01
   4.0965471e+01   1.6666667e-01
   4.1038197e+01   1.6666667e-01
   4.1113605e+01   1.6666667e-01
   4.1188501e+01   1.6666667e-01
   4.1262487e+01   1.6666667e-01
   4.1335927e+01   1.6666667e-01
   4.1409143e+01   1.6666667e-01
   4.1482422e+01   1.6666667e-01
   4.1556046e+01   1.6666667e-01
   4.1630306e+01   1.6666667e-01
   4.1705524e+01   1.6666667e-01
   4.1781236e+01   1.6666667e-01
   4.1854702e+01   1.6666667e-01
   4.1926524e+01   1.6666667e-01
   4.1997217e+01   1.6666667e-01
   4.2067160e+01   1.6666667e-01
   4.2136652e+01   1.6666667e-01
   4.2205949e+01   1.6666667e-01
   4.2275283e+01   1.6666667e-01
   4.2344882e+01   1.6666667e-01
   4.2414975e+01   1.6666667e-01
   4.2485812e+01   1.6666667e-01
   4.2557679e+01   1.6666667e-01
   4.2630918e+01   1.6666667e-01
   4.2705972e+01   1.6666667e-01
   4.2783445e+01   1.6666667e-01
   4.2861127e+01   1.6666667e-01
   4.2937737e+01   1.6666667e-01
   4.3013644e+01   1.6666667e-01
   4.3089180e+01   1.6666667e-01
   4.3164636e+01   1.6666667e-01
   4.3240287e+01   1.6666667e-01
   4.3316403e+01   1.6666667e-01
   4.3393272e+01   1.6666667e-01
   4.3471217e+01   1.6666667e-01
   4.3549686e+01   1.6666667e-01
   4.3626186e+01   1.6666667e-01
   4.3701275e+01   1.6666667e-01
   4.3775437e+01   1.6666667e-01
   4.3849045e+01   1.6666667e-01
   4.3922410e+01   1.6666667e-01
   4.3995809e+01   1.6666667e-01
   4.4069509e+01   1.6666667e-01
   4.4143785e+01   1.6666667e-01
   4.4218935e+01   1.6666667e-01
   4.4295301e+01   1.6666667e-01
   4.4373309e+01   1.6666667e-01
   4.4453514e+01   1.6666667e-01
   4.4536712e+01   1.6666667e-01
   4.4621854e+01   1.6666667e-01
   4.4705709e+01   1.6666667e-01
   4.4788789e+01   1.6666667e-01
   4.4871588e+01   1.6666667e-01
   4.4954542e+01   1.6666667e-01
   4.5038072e+01   1.6666667e-01
   4.5122627e+01   1.6666667e-01
   4.5208725e+01   1.6666667e-01
   4.5291983e+01   1.6666667e-01
   4.5373083e+01   1.6666667e-01
   4.5452797e+01   1.6666667e-01
   4.5531671e+01   1.6666667e-01
   4.5610134e+01   1.6666667e-01
   4.5688552e+01   1.6666667e-01
   4.5767270e+01   1.6666667e-01
   4.5846636e+01   1.6666667e-01
   4.5927034e+01   1.6666667e-01
   4.6008911e+01   1.6666667e-01
   4.6092839e+01   1.6666667e-01
   4.6179608e+01   1.6666667e-01
   4.6268824e+01   1.6666667e-01
   4.6356557e+01   1.6666667e-01
   4.6443356e+01   1.6666667e-01
   4.6529763e+01   1.6666667e-01
   4.6616254e+01   1.6666667e-01
   4.6703281e+01   1.6666667e-01
   4.6791326e+01   1.6666667e-01
   4.6880943e+01   1.6666667e-01
   4.6968320e+01   1.6666667e-01
   4.7053264e+01   1.6666667e-01
   4.7136614e+01   1.6666667e-01
   4.7218984e+01   1.6666667e-01
   4.7300844e+01   1.6666667e-01
   4.7382591e+01   1.6666667e-01
   4.7464592e+01   1.6666667e-01
   4.7547214e+01   1.6666667e-01
   4.7630853e+01   1.6666667e-01
   4.7715968e+01   1.6666667e-01
   4.7803134e+01   1.6666667e-01
   4.7893134e+01   1.6666667e-01
   4.7984694e+01   1.6666667e-01
   4.8074722e+01   1.6666667e-01
   4.8163770e+01   1.6666667e-01
   4.8252356e+01   1.6666667e-01
   4.8340926e+01   1.6666667e-01
   4.8429898e+01   1.6666667e-01
   4.8519693e+01   1.6666667e-01
   4.8610606e+01   1.6666667e-01
   4.8701741e+01   1.6666667e-01
   4.8792182e+01   1.6666667e-01
   4.8880896e+01   1.6666667e-01
   4.8968571e+01   1.6666667e-01
   4.9055776e+01   1.6666667e-01
   4.9142997e+01   1.6666667e-01
   4.9230687e+01   1.6666667e-01
   4.9319316e+01   1.6666667e-01
   4.9409409e+01   1.6666667e-01
   4.9501614e+01   1.6666667e-01
   4.9596801e+01   1.6666667e-01
   4.9696273e+01   1.6666667e-01
   4.9799768e+01   1.6666667e-01
   4.9901502e+01   1.6666667e-01
   5.0000000e+01   1.6666667e-01

==> figuresAndData/stepResponseWithInverseResponse_4thOrder_numerator+1+5+6.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   4.9784122e-60
   8.0000000e-05   3.2002560e-09
   4.8000000e-04   1.1525529e-07
   2.4800000e-03   3.0828218e-06
   7.0155161e-03   2.4781072e-05
   1.1553841e-02   6.7514554e-05
   1.6211568e-02   1.3352909e-04
   2.1198259e-02   2.2942053e-04
   2.6461644e-02   3.5931184e-04
   3.1966202e-02   5.2711899e-04
   3.7685716e-02   7.3661160e-04
   4.3538557e-02   9.8861205e-04
   4.9413035e-02   1.2803889e-03
   5.5309928e-02   1.6130005e-03
   6.1229417e-02   1.9874973e-03
   6.7171688e-02   2.4049464e-03
   7.3136930e-02   2.8664314e-03
   7.9125336e-02   3.3730527e-03
   8.5137099e-02   3.9259279e-03
   9.1172416e-02   4.5261919e-03
   9.7231487e-02   5.1749975e-03
   1.0331451e-01   5.8735152e-03
   1.0942170e-01   6.6229337e-03
   1.1555326e-01   7.4244604e-03
   1.2170940e-01   8.2793214e-03
   1.2789033e-01   9.1887618e-03
   1.3409627e-01   1.0154046e-02
   1.4032744e-01   1.1176459e-02
   1.4658407e-01   1.2257305e-02
   1.5286637e-01   1.3397909e-02
   1.5917458e-01   1.4599616e-02
   1.6550893e-01   1.5863792e-02
   1.7192601e-01   1.7203853e-02
   1.7845521e-01   1.8629324e-02
   1.8509659e-01   2.0144118e-02
   1.9185038e-01   2.1752321e-02
   1.9871689e-01   2.3458155e-02
   2.0569643e-01   2.5265989e-02
   2.1278936e-01   2.7180336e-02
   2.1999608e-01   2.9205866e-02
   2.2731701e-01   3.1347401e-02
   2.3475263e-01   3.3609927e-02
   2.4230344e-01   3.5998597e-02
   2.4996998e-01   3.8518733e-02
   2.5775283e-01   4.1175835e-02
   2.6565261e-01   4.3975585e-02
   2.7366997e-01   4.6923849e-02
   2.8180560e-01   5.0026690e-02
   2.9006023e-01   5.3290366e-02
   2.9843464e-01   5.6721339e-02
   3.0692963e-01   6.0326285e-02
   3.1554606e-01   6.4112092e-02
   3.2428483e-01   6.8085873e-02
   3.3314686e-01   7.2254973e-02
   3.4213314e-01   7.6626970e-02
   3.5124469e-01   8.1209688e-02
   3.6048259e-01   8.6011202e-02
   3.6984795e-01   9.1039844e-02
   3.7934194e-01   9.6304216e-02
   3.8896577e-01   1.0181319e-01
   3.9872072e-01   1.0757593e-01
   4.0860811e-01   1.1360188e-01
   4.1861589e-01   1.1989224e-01
   4.2868777e-01   1.2641830e-01
   4.3882517e-01   1.3318611e-01
   4.4902898e-01   1.4020153e-01
   4.5930016e-01   1.4747052e-01
   4.6963965e-01   1.5499918e-01
   4.8004843e-01   1.6279369e-01
   4.9052751e-01   1.7086039e-01
   5.0107791e-01   1.7920572e-01
   5.1170069e-01   1.8783627e-01
   5.2239691e-01   1.9675874e-01
   5.3316767e-01   2.0597997e-01
   5.4401411e-01   2.1550694e-01
   5.5493737e-01   2.2534676e-01
   5.6593865e-01   2.3550668e-01
   5.7701915e-01   2.4599410e-01
   5.8818011e-01   2.5681656e-01
   5.9942282e-01   2.6798175e-01
   6.1074857e-01   2.7949752e-01
   6.2215871e-01   2.9137187e-01
   6.3363339e-01   3.0359009e-01
   6.4511852e-01   3.1609784e-01
   6.5661541e-01   3.2889778e-01
   6.6812532e-01   3.4199259e-01
   6.7964952e-01   3.5538497e-01
   6.9118930e-01   3.6907772e-01
   7.0274599e-01   3.8307372e-01
   7.1432094e-01   3.9737590e-01
   7.2591551e-01   4.1198730e-01
   7.3753112e-01   4.2691104e-01
   7.4916922e-01   4.4215036e-01
   7.6091360e-01   4.5781943e-01
   7.7281878e-01   4.7400050e-01
   7.8488808e-01   4.9070983e-01
   7.9712521e-01   5.0796453e-01
   8.0953406e-01   5.2578244e-01
   8.2211880e-01   5.4418214e-01
   8.3488382e-01   5.6318303e-01
   8.4783382e-01   5.8280542e-01
   8.6097382e-01   6.0307057e-01
   8.7430916e-01   6.2400078e-01
   8.8784561e-01   6.4561954e-01
   9.0157750e-01   6.6793215e-01
   9.1543796e-01   6.9084118e-01
   9.2943070e-01   7.1436112e-01
   9.4355860e-01   7.3850528e-01
   9.5782467e-01   7.6328724e-01
   9.7220428e-01   7.8867150e-01
   9.8650013e-01   8.1430748e-01
   1.0007165e+00   8.4019236e-01
   1.0148590e+00   8.6632605e-01
   1.0289326e+00   8.9270825e-01
   1.0429420e+00   9.1933844e-01
   1.0568916e+00   9.4621592e-01
   1.0707856e+00   9.7333984e-01
   1.0846277e+00   1.0007092e+00
   1.0984214e+00   1.0283230e+00
   1.1121702e+00   1.0561798e+00
   1.1259567e+00   1.0844423e+00
   1.1398590e+00   1.1132711e+00
   1.1538798e+00   1.1426751e+00
   1.1680217e+00   1.1726628e+00
   1.1822871e+00   1.2032423e+00
   1.1966788e+00   1.2344220e+00
   1.2111995e+00   1.2662102e+00
   1.2258518e+00   1.2986152e+00
   1.2406386e+00   1.3316454e+00
   1.2555630e+00   1.3653089e+00
   1.2706278e+00   1.3996142e+00
   1.2858364e+00   1.4345695e+00
   1.3011920e+00   1.4701832e+00
   1.3166979e+00   1.5064636e+00
   1.3322982e+00   1.5432776e+00
   1.3479160e+00   1.5804380e+00
   1.3635543e+00   1.6179429e+00
   1.3792157e+00   1.6557901e+00
   1.3949031e+00   1.6939774e+00
   1.4106193e+00   1.7325029e+00
   1.4263674e+00   1.7713648e+00
   1.4421503e+00   1.8105611e+00
   1.4579711e+00   1.8500904e+00
   1.4738331e+00   1.8899510e+00
   1.4897396e+00   1.9301417e+00
   1.5056941e+00   1.9706614e+00
   1.5217001e+00   2.0115091e+00
   1.5378386e+00   2.0528822e+00
   1.5541758e+00   2.0949434e+00
   1.5707124e+00   2.1376876e+00
   1.5874499e+00   2.1811108e+00
   1.6043905e+00   2.2252097e+00
   1.6215370e+00   2.2699815e+00
   1.6388928e+00   2.3154238e+00
   1.6564620e+00   2.3615353e+00
   1.6742382e+00   2.4082855e+00
   1.6921022e+00   2.4553452e+00
   1.7100576e+00   2.5027064e+00
   1.7281090e+00   2.5503633e+00
   1.7462608e+00   2.5983091e+00
   1.7643694e+00   2.6461450e+00
   1.7823747e+00   2.6936926e+00
   1.8002846e+00   2.7409545e+00
   1.8181072e+00   2.7879334e+00
   1.8358497e+00   2.8346307e+00
   1.8535190e+00   2.8810469e+00
   1.8711213e+00   2.9271813e+00
   1.8886626e+00   2.9730325e+00
   1.9061483e+00   3.0185987e+00
   1.9235837e+00   3.0638769e+00
   1.9409737e+00   3.1088640e+00
   1.9583231e+00   3.1535562e+00
   1.9756363e+00   3.1979493e+00
   1.9929178e+00   3.2420385e+00
   2.0101715e+00   3.2858190e+00
   2.0274017e+00   3.3292853e+00
   2.0446121e+00   3.3724318e+00
   2.0618066e+00   3.4152525e+00
   2.0789889e+00   3.4577412e+00
   2.0961626e+00   3.4998912e+00
   2.1133315e+00   3.5416960e+00
   2.1304990e+00   3.5831484e+00
   2.1476686e+00   3.6242413e+00
   2.1648440e+00   3.6649672e+00
   2.1820285e+00   3.7053186e+00
   2.1992258e+00   3.7452875e+00
   2.2164393e+00   3.7848659e+00
   2.2336727e+00   3.8240455e+00
   2.2509295e+00   3.8628180e+00
   2.2682136e+00   3.9011747e+00
   2.2855286e+00   3.9391068e+00
   2.3028783e+00   3.9766051e+00
   2.3202668e+00   4.0136605e+00
   2.3378266e+00   4.0505311e+00
   2.3555771e+00   4.0872260e+00
   2.3735194e+00   4.1237133e+00
   2.3916549e+00   4.1599615e+00
   2.4099859e+00   4.1959387e+00
   2.4285149e+00   4.2316130e+00
   2.4472451e+00   4.2669525e+00
   2.4661805e+00   4.3019246e+00
   2.4853257e+00   4.3364969e+00
   2.5046859e+00   4.3706361e+00
   2.5242675e+00   4.4043090e+00
   2.5440774e+00   4.4374815e+00
   2.5639310e+00   4.4698093e+00
   2.5836592e+00   4.5010073e+00
   2.6032718e+00   4.5310928e+00
   2.6227793e+00   4.5600833e+00
   2.6421912e+00   4.5879937e+00
   2.6615162e+00   4.6148371e+00
   2.6807625e+00   4.6406246e+00
   2.6999376e+00   4.6653659e+00
   2.7190486e+00   4.6890690e+00
   2.7381020e+00   4.7117411e+00
   2.7571041e+00   4.7333881e+00
   2.7760609e+00   4.7540150e+00
   2.7949780e+00   4.7736258e+00
   2.8138609e+00   4.7922239e+00
   2.8327147e+00   4.8098117e+00
   2.8515446e+00   4.8263913e+00
   2.8703555e+00   4.8419638e+00
   2.8891521e+00   4.8565300e+00
   2.9079392e+00   4.8700899e+00
   2.9267214e+00   4.8826432e+00
   2.9455033e+00   4.8941891e+00
   2.9642894e+00   4.9047260e+00
   2.9830842e+00   4.9142522e+00
   3.0018922e+00   4.9227654e+00
   3.0207181e+00   4.9302626e+00
   3.0395664e+00   4.9367408e+00
   3.0584416e+00   4.9421961e+00
   3.0773487e+00   4.9466243e+00
   3.0962923e+00   4.9500208e+00
   3.1152774e+00   4.9523802e+00
   3.1343091e+00   4.9536968e+00
   3.1533927e+00   4.9539642e+00
   3.1725337e+00   4.9531755e+00
   3.1917376e+00   4.9513228e+00
   3.2110106e+00   4.9483980e+00
   3.2303587e+00   4.9443917e+00
   3.2497887e+00   4.9392940e+00
   3.2693076e+00   4.9330938e+00
   3.2889227e+00   4.9257791e+00
   3.3086422e+00   4.9173367e+00
   3.3284745e+00   4.9077518e+00
   3.3484290e+00   4.8970083e+00
   3.3685158e+00   4.8850884e+00
   3.3887460e+00   4.8719721e+00
   3.4091316e+00   4.8576372e+00
   3.4296862e+00   4.8420584e+00
   3.4504249e+00   4.8252077e+00
   3.4713645e+00   4.8070528e+00
   3.4925244e+00   4.7875568e+00
   3.5139264e+00   4.7666772e+00
   3.5353749e+00   4.7445980e+00
   3.5567176e+00   4.7214980e+00
   3.5779643e+00   4.6974005e+00
   3.5991248e+00   4.6723267e+00
   3.6202084e+00   4.6462969e+00
   3.6412238e+00   4.6193303e+00
   3.6621790e+00   4.5914455e+00
   3.6830818e+00   4.5626604e+00
   3.7039396e+00   4.5329922e+00
   3.7247592e+00   4.5024576e+00
   3.7455475e+00   4.4710728e+00
   3.7663109e+00   4.4388535e+00
   3.7870559e+00   4.4058148e+00
   3.8077886e+00   4.3719716e+00
   3.8285151e+00   4.3373383e+00
   3.8492415e+00   4.3019289e+00
   3.8699735e+00   4.2657572e+00
   3.8907173e+00   4.2288364e+00
   3.9114787e+00   4.1911794e+00
   3.9322637e+00   4.1527991e+00
   3.9530783e+00   4.1137075e+00
   3.9739288e+00   4.0739167e+00
   3.9948213e+00   4.0334382e+00
   4.0157624e+00   3.9922833e+00
   4.0367585e+00   3.9504626e+00
   4.0578167e+00   3.9079865e+00
   4.0789440e+00   3.8648649e+00
   4.1001479e+00   3.8211071e+00
   4.1214363e+00   3.7767219e+00
   4.1428175e+00   3.7317174e+00
   4.1643001e+00   3.6861010e+00
   4.1858938e+00   3.6398792e+00
   4.2074251e+00   3.5934546e+00
   4.2287653e+00   3.5471426e+00
   4.2499320e+00   3.5009446e+00
   4.2709421e+00   3.4548607e+00
   4.2918107e+00   3.4088931e+00
   4.3125514e+00   3.3630458e+00
   4.3331762e+00   3.3173242e+00
   4.3536962e+00   3.2717350e+00
   4.3741216e+00   3.2262858e+00
   4.3944616e+00   3.1809850e+00
   4.4147250e+00   3.1358417e+00
   4.4349198e+00   3.0908655e+00
   4.4550536e+00   3.0460668e+00
   4.4751335e+00   3.0014562e+00
   4.4951663e+00   2.9570447e+00
   4.5151586e+00   2.9128436e+00
   4.5351164e+00   2.8688647e+00
   4.5550459e+00   2.8251199e+00
   4.5749528e+00   2.7816214e+00
   4.5948428e+00   2.7383816e+00
   4.6147214e+00   2.6954133e+00
   4.6345939e+00   2.6527292e+00
   4.6544658e+00   2.6103425e+00
   4.6743423e+00   2.5682663e+00
   4.6942288e+00   2.5265142e+00
   4.7141305e+00   2.4850997e+00
   4.7340527e+00   2.4440367e+00
   4.7540007e+00   2.4033393e+00
   4.7739801e+00   2.3630215e+00
   4.7939964e+00   2.3230978e+00
   4.8140551e+00   2.2835829e+00
   4.8341622e+00   2.2444916e+00
   4.8543236e+00   2.2058389e+00
   4.8745455e+00   2.1676402e+00
   4.8948345e+00   2.1299110e+00
   4.9151974e+00   2.0926671e+00
   4.9356411e+00   2.0559248e+00
   4.9561734e+00   2.0197004e+00
   4.9768021e+00   1.9840107e+00
   4.9975358e+00   1.9488728e+00
   5.0183836e+00   1.9143044e+00
   5.0393554e+00   1.8803233e+00
   5.0604619e+00   1.8469481e+00
   5.0817147e+00   1.8141976e+00
   5.1031265e+00   1.7820913e+00
   5.1247116e+00   1.7506495e+00
   5.1464856e+00   1.7198928e+00
   5.1684662e+00   1.6898429e+00
   5.1906734e+00   1.6605220e+00
   5.2131300e+00   1.6319534e+00
   5.2358624e+00   1.6041614e+00
   5.2586016e+00   1.5775150e+00
   5.2812215e+00   1.5521713e+00
   5.3037342e+00   1.5281165e+00
   5.3261515e+00   1.5053377e+00
   5.3484845e+00   1.4838242e+00
   5.3707435e+00   1.4635673e+00
   5.3929382e+00   1.4445596e+00
   5.4150777e+00   1.4267951e+00
   5.4371707e+00   1.4102694e+00
   5.4592254e+00   1.3949789e+00
   5.4812499e+00   1.3809211e+00
   5.5032518e+00   1.3680945e+00
   5.5252387e+00   1.3564984e+00
   5.5472178e+00   1.3461328e+00
   5.5691966e+00   1.3369988e+00
   5.5911821e+00   1.3290980e+00
   5.6131814e+00   1.3224327e+00
   5.6352018e+00   1.3170061e+00
   5.6572504e+00   1.3128219e+00
   5.6793345e+00   1.3098847e+00
   5.7014615e+00   1.3081997e+00
   5.7236390e+00   1.3077730e+00
   5.7458748e+00   1.3086114e+00
   5.7681770e+00   1.3107227e+00
   5.7905540e+00   1.3141153e+00
   5.8130146e+00   1.3187991e+00
   5.8355679e+00   1.3247848e+00
   5.8582238e+00   1.3320842e+00
   5.8809927e+00   1.3407108e+00
   5.9038856e+00   1.3506794e+00
   5.9267092e+00   1.3618999e+00
   5.9493200e+00   1.3742668e+00
   5.9717387e+00   1.3877460e+00
   5.9939853e+00   1.4023074e+00
   6.0160776e+00   1.4179234e+00
   6.0380312e+00   1.4345686e+00
   6.0598603e+00   1.4522192e+00
   6.0815776e+00   1.4708531e+00
   6.1031949e+00   1.4904492e+00
   6.1247229e+00   1.5109878e+00
   6.1461716e+00   1.5324502e+00
   6.1675502e+00   1.5548185e+00
   6.1888676e+00   1.5780756e+00
   6.2101320e+00   1.6022051e+00
   6.2313511e+00   1.6271914e+00
   6.2525326e+00   1.6530192e+00
   6.2736837e+00   1.6796740e+00
   6.2948112e+00   1.7071417e+00
   6.3159221e+00   1.7354086e+00
   6.3370229e+00   1.7644614e+00
   6.3581202e+00   1.7942874e+00
   6.3792204e+00   1.8248742e+00
   6.4003299e+00   1.8562096e+00
   6.4214551e+00   1.8882820e+00
   6.4426025e+00   1.9210800e+00
   6.4637785e+00   1.9545928e+00
   6.4849897e+00   1.9888097e+00
   6.5062428e+00   2.0237205e+00
   6.5275446e+00   2.0593155e+00
   6.5489022e+00   2.0955852e+00
   6.5703228e+00   2.1325207e+00
   6.5918142e+00   2.1701137e+00
   6.6133842e+00   2.2083561e+00
   6.6350412e+00   2.2472407e+00
   6.6567940e+00   2.2867609e+00
   6.6786519e+00   2.3269108e+00
   6.7006250e+00   2.3676854e+00
   6.7227241e+00   2.4090808e+00
   6.7449607e+00   2.4510941e+00
   6.7673476e+00   2.4937238e+00
   6.7898985e+00   2.5369702e+00
   6.8126289e+00   2.5808353e+00
   6.8355557e+00   2.6253236e+00
   6.8586979e+00   2.6704424e+00
   6.8820772e+00   2.7162026e+00
   6.9057182e+00   2.7626194e+00
   6.9296494e+00   2.8097138e+00
   6.9539041e+00   2.8575137e+00
   6.9781218e+00   2.9052675e+00
   7.0022068e+00   2.9527444e+00
   7.0261740e+00   2.9999326e+00
   7.0500377e+00   3.0468209e+00
   7.0738113e+00   3.0933967e+00
   7.0975072e+00   3.1396465e+00
   7.1211370e+00   3.1855558e+00
   7.1447116e+00   3.2311095e+00
   7.1682415e+00   3.2762917e+00
   7.1917365e+00   3.3210859e+00
   7.2152065e+00   3.3654752e+00
   7.2386607e+00   3.4094422e+00
   7.2621083e+00   3.4529688e+00
   7.2855584e+00   3.4960368e+00
   7.3090197e+00   3.5386273e+00
   7.3325014e+00   3.5807212e+00
   7.3560124e+00   3.6222989e+00
   7.3795617e+00   3.6633403e+00
   7.4031585e+00   3.7038251e+00
   7.4268123e+00   3.7437324e+00
   7.4505328e+00   3.7830409e+00
   7.4743302e+00   3.8217288e+00
   7.4982149e+00   3.8597739e+00
   7.5221980e+00   3.8971532e+00
   7.5462912e+00   3.9338435e+00
   7.5705070e+00   3.9698205e+00
   7.5948588e+00   4.0050597e+00
   7.6192372e+00   4.0393639e+00
   7.6433599e+00   4.0723211e+00
   7.6672521e+00   4.1039693e+00
   7.6909397e+00   4.1343448e+00
   7.7144452e+00   4.1634774e+00
   7.7377883e+00   4.1913919e+00
   7.7609867e+00   4.2181086e+00
   7.7840561e+00   4.2436443e+00
   7.8070109e+00   4.2680128e+00
   7.8298641e+00   4.2912255e+00
   7.8526278e+00   4.3132916e+00
   7.8753132e+00   4.3342186e+00
   7.8979307e+00   4.3540124e+00
   7.9204903e+00   4.3726772e+00
   7.9430012e+00   4.3902165e+00
   7.9654725e+00   4.4066321e+00
   7.9879128e+00   4.4219253e+00
   8.0103303e+00   4.4360963e+00
   8.0327332e+00   4.4491442e+00
   8.0551295e+00   4.4610676e+00
   8.0775268e+00   4.4718642e+00
   8.0999331e+00   4.4815311e+00
   8.1223559e+00   4.4900645e+00
   8.1448032e+00   4.4974600e+00
   8.1672826e+00   4.5037124e+00
   8.1898021e+00   4.5088159e+00
   8.2123699e+00   4.5127637e+00
   8.2349943e+00   4.5155485e+00
   8.2576838e+00   4.5171620e+00
   8.2804474e+00   4.5175950e+00
   8.3032944e+00   4.5168375e+00
   8.3262346e+00   4.5148781e+00
   8.3492784e+00   4.5117045e+00
   8.3724367e+00   4.5073030e+00
   8.3957215e+00   4.5016585e+00
   8.4191455e+00   4.4947540e+00
   8.4427224e+00   4.4865709e+00
   8.4664673e+00   4.4770880e+00
   8.4903969e+00   4.4662817e+00
   8.5145296e+00   4.4541252e+00
   8.5388860e+00   4.4405882e+00
   8.5634897e+00   4.4256356e+00
   8.5883671e+00   4.4092271e+00
   8.6135492e+00   4.3913154e+00
   8.6390723e+00   4.3718450e+00
   8.6647327e+00   4.3509559e+00
   8.6902407e+00   4.3289088e+00
   8.7156124e+00   4.3057353e+00
   8.7408652e+00   4.2814636e+00
   8.7660150e+00   4.2561200e+00
   8.7910762e+00   4.2297297e+00
   8.8160628e+00   4.2023167e+00
   8.8409874e+00   4.1739040e+00
   8.8658623e+00   4.1445135e+00
   8.8906993e+00   4.1141665e+00
   8.9155096e+00   4.0828834e+00
   8.9403041e+00   4.0506840e+00
   8.9650935e+00   4.0175873e+00
   8.9898885e+00   3.9836118e+00
   9.0146995e+00   3.9487754e+00
   9.0395369e+00   3.9130953e+00
   9.0644115e+00   3.8765882e+00
   9.0893339e+00   3.8392702e+00
   9.1143151e+00   3.8011567e+00
   9.1393664e+00   3.7622626e+00
   9.1644996e+00   3.7226018e+00
   9.1897268e+00   3.6821878e+00
   9.2150609e+00   3.6410329e+00
   9.2405156e+00   3.5991488e+00
   9.2661055e+00   3.5565458e+00
   9.2918461e+00   3.5132329e+00
   9.3176174e+00   3.4694518e+00
   9.3431036e+00   3.4257887e+00
   9.3683343e+00   3.3822476e+00
   9.3933394e+00   3.3388275e+00
   9.4181449e+00   3.2955313e+00
   9.4427735e+00   3.2523644e+00
   9.4672454e+00   3.2093347e+00
   9.4915784e+00   3.1664520e+00
   9.5157890e+00   3.1237272e+00
   9.5398918e+00   3.0811726e+00
   9.5639006e+00   3.0388014e+00
   9.5878280e+00   2.9966276e+00
   9.6116860e+00   2.9546658e+00
   9.6354857e+00   2.9129314e+00
   9.6592377e+00   2.8714400e+00
   9.6829523e+00   2.8302079e+00
   9.7066393e+00   2.7892516e+00
   9.7303082e+00   2.7485883e+00
   9.7539684e+00   2.7082350e+00
   9.7776289e+00   2.6682096e+00
   9.8012989e+00   2.6285300e+00
   9.8249874e+00   2.5892144e+00
   9.8487035e+00   2.5502813e+00
   9.8724563e+00   2.5117498e+00
   9.8962552e+00   2.4736390e+00
   9.9201097e+00   2.4359683e+00
   9.9440297e+00   2.3987578e+00
   9.9680252e+00   2.3620275e+00
   9.9921069e+00   2.3257981e+00
   1.0016286e+01   2.2900906e+00
   1.0040574e+01   2.2549266e+00
   1.0064984e+01   2.2203278e+00
   1.0089528e+01   2.1863168e+00
   1.0114223e+01   2.1529167e+00
   1.0139082e+01   2.1201510e+00
   1.0164123e+01   2.0880441e+00
   1.0189366e+01   2.0566210e+00
   1.0214832e+01   2.0259079e+00
   1.0240544e+01   1.9959314e+00
   1.0266529e+01   1.9667196e+00
   1.0292819e+01   1.9383015e+00
   1.0319450e+01   1.9107075e+00
   1.0346465e+01   1.8839697e+00
   1.0373450e+01   1.8585476e+00
   1.0400272e+01   1.8345784e+00
   1.0426950e+01   1.8120451e+00
   1.0453505e+01   1.7909326e+00
   1.0479952e+01   1.7712291e+00
   1.0506310e+01   1.7529255e+00
   1.0532592e+01   1.7360145e+00
   1.0558814e+01   1.7204912e+00
   1.0584989e+01   1.7063521e+00
   1.0611129e+01   1.6935953e+00
   1.0637249e+01   1.6822205e+00
   1.0663360e+01   1.6722283e+00
   1.0689475e+01   1.6636210e+00
   1.0715605e+01   1.6564017e+00
   1.0741762e+01   1.6505749e+00
   1.0767960e+01   1.6461460e+00
   1.0794209e+01   1.6431218e+00
   1.0820523e+01   1.6415102e+00
   1.0846914e+01   1.6413204e+00
   1.0873396e+01   1.6425628e+00
   1.0899984e+01   1.6452495e+00
   1.0926691e+01   1.6493940e+00
   1.0953535e+01   1.6550118e+00
   1.0980531e+01   1.6621203e+00
   1.1007698e+01   1.6707393e+00
   1.1034781e+01   1.6807822e+00
   1.1061564e+01   1.6921236e+00
   1.1088080e+01   1.7047179e+00
   1.1114362e+01   1.7185261e+00
   1.1140439e+01   1.7335124e+00
   1.1166333e+01   1.7496445e+00
   1.1192069e+01   1.7668925e+00
   1.1217664e+01   1.7852284e+00
   1.1243137e+01   1.8046263e+00
   1.1268503e+01   1.8250617e+00
   1.1293779e+01   1.8465116e+00
   1.1318977e+01   1.8689539e+00
   1.1344111e+01   1.8923679e+00
   1.1369193e+01   1.9167335e+00
   1.1394236e+01   1.9420316e+00
   1.1419250e+01   1.9682439e+00
   1.1444247e+01   1.9953527e+00
   1.1469237e+01   2.0233409e+00
   1.1494232e+01   2.0521921e+00
   1.1519241e+01   2.0818906e+00
   1.1544276e+01   2.1124211e+00
   1.1569347e+01   2.1437690e+00
   1.1594465e+01   2.1759201e+00
   1.1619641e+01   2.2088611e+00
   1.1644886e+01   2.2425789e+00
   1.1670212e+01   2.2770615e+00
   1.1695632e+01   2.3122973e+00
   1.1721158e+01   2.3482758e+00
   1.1746803e+01   2.3849872e+00
   1.1772583e+01   2.4224227e+00
   1.1798514e+01   2.4605749e+00
   1.1824611e+01   2.4994377e+00
   1.1850893e+01   2.5390066e+00
   1.1877381e+01   2.5792792e+00
   1.1904097e+01   2.6202556e+00
   1.1931067e+01   2.6619387e+00
   1.1958319e+01   2.7043353e+00
   1.1985887e+01   2.7474571e+00
   1.2013808e+01   2.7913216e+00
   1.2042129e+01   2.8359547e+00
   1.2070793e+01   2.8812212e+00
   1.2099265e+01   2.9262174e+00
   1.2127565e+01   2.9709211e+00
   1.2155717e+01   3.0153172e+00
   1.2183743e+01   3.0593884e+00
   1.2211661e+01   3.1031162e+00
   1.2239492e+01   3.1464806e+00
   1.2267253e+01   3.1894608e+00
   1.2294959e+01   3.2320349e+00
   1.2322626e+01   3.2741801e+00
   1.2350270e+01   3.3158732e+00
   1.2377905e+01   3.3570900e+00
   1.2405546e+01   3.3978058e+00
   1.2433207e+01   3.4379954e+00
   1.2460902e+01   3.4776329e+00
   1.2488646e+01   3.5166917e+00
   1.2516453e+01   3.5551447e+00
   1.2544339e+01   3.5929642e+00
   1.2572319e+01   3.6301217e+00
   1.2600410e+01   3.6665881e+00
   1.2628628e+01   3.7023335e+00
   1.2656992e+01   3.7373270e+00
   1.2685522e+01   3.7715369e+00
   1.2714238e+01   3.8049305e+00
   1.2742952e+01   3.8372393e+00
   1.2771327e+01   3.8680664e+00
   1.2799402e+01   3.8974572e+00
   1.2827215e+01   3.9254537e+00
   1.2854801e+01   3.9520893e+00
   1.2882187e+01   3.9773905e+00
   1.2909399e+01   4.0013785e+00
   1.2936461e+01   4.0240699e+00
   1.2963392e+01   4.0454779e+00
   1.2990211e+01   4.0656127e+00
   1.3016935e+01   4.0844819e+00
   1.3043582e+01   4.1020910e+00
   1.3070165e+01   4.1184436e+00
   1.3096699e+01   4.1335417e+00
   1.3123198e+01   4.1473857e+00
   1.3149675e+01   4.1599748e+00
   1.3176143e+01   4.1713068e+00
   1.3202616e+01   4.1813785e+00
   1.3229105e+01   4.1901854e+00
   1.3255623e+01   4.1977220e+00
   1.3282183e+01   4.2039818e+00
   1.3308798e+01   4.2089570e+00
   1.3335482e+01   4.2126388e+00
   1.3362246e+01   4.2150170e+00
   1.3389107e+01   4.2160805e+00
   1.3416079e+01   4.2158163e+00
   1.3443177e+01   4.2142102e+00
   1.3470418e+01   4.2112460e+00
   1.3497820e+01   4.2069057e+00
   1.3525403e+01   4.2011690e+00
   1.3553187e+01   4.1940129e+00
   1.3581198e+01   4.1854110e+00
   1.3609460e+01   4.1753336e+00
   1.3638003e+01   4.1637462e+00
   1.3666861e+01   4.1506086e+00
   1.3696073e+01   4.1358737e+00
   1.3725685e+01   4.1194856e+00
   1.3755247e+01   4.1016926e+00
   1.3784742e+01   4.0825407e+00
   1.3814178e+01   4.0620618e+00
   1.3843564e+01   4.0402875e+00
   1.3872908e+01   4.0172496e+00
   1.3902219e+01   3.9929796e+00
   1.3931505e+01   3.9675094e+00
   1.3960772e+01   3.9408709e+00
   1.3990029e+01   3.9130961e+00
   1.4019284e+01   3.8842173e+00
   1.4048544e+01   3.8542669e+00
   1.4077816e+01   3.8232775e+00
   1.4107108e+01   3.7912821e+00
   1.4136428e+01   3.7583138e+00
   1.4165784e+01   3.7244061e+00
   1.4195183e+01   3.6895926e+00
   1.4224633e+01   3.6539073e+00
   1.4254142e+01   3.6173846e+00
   1.4283720e+01   3.5800589e+00
   1.4313374e+01   3.5419653e+00
   1.4343115e+01   3.5031388e+00
   1.4372950e+01   3.4636149e+00
   1.4402891e+01   3.4234295e+00
   1.4432948e+01   3.3826185e+00
   1.4463132e+01   3.3412183e+00
   1.4493048e+01   3.2998305e+00
   1.4522649e+01   3.2585841e+00
   1.4551979e+01   3.2174847e+00
   1.4581073e+01   3.1765402e+00
   1.4609963e+01   3.1357620e+00
   1.4638677e+01   3.0951638e+00
   1.4667240e+01   3.0547615e+00
   1.4695676e+01   3.0145727e+00
   1.4724004e+01   2.9746160e+00
   1.4752244e+01   2.9349113e+00
   1.4780414e+01   2.8954792e+00
   1.4808532e+01   2.8563412e+00
   1.4836613e+01   2.8175193e+00
   1.4864674e+01   2.7790363e+00
   1.4892730e+01   2.7409155e+00
   1.4920797e+01   2.7031807e+00
   1.4948888e+01   2.6658561e+00
   1.4977021e+01   2.6289665e+00
   1.5005209e+01   2.5925373e+00
   1.5033468e+01   2.5565944e+00
   1.5061815e+01   2.5211640e+00
   1.5090267e+01   2.4862731e+00
   1.5118841e+01   2.4519493e+00
   1.5147555e+01   2.4182208e+00
   1.5176430e+01   2.3851167e+00
   1.5205487e+01   2.3526666e+00
   1.5234750e+01   2.3209013e+00
   1.5264244e+01   2.2898524e+00
   1.5293998e+01   2.2595526e+00
   1.5324044e+01   2.2300361e+00
   1.5354119e+01   2.2016166e+00
   1.5384206e+01   2.1743478e+00
   1.5414313e+01   2.1482583e+00
   1.5444448e+01   2.1233764e+00
   1.5474621e+01   2.0997299e+00
   1.5504838e+01   2.0773467e+00
   1.5535110e+01   2.0562540e+00
   1.5565444e+01   2.0364792e+00
   1.5595851e+01   2.0180491e+00
   1.5626340e+01   2.0009908e+00
   1.5656919e+01   1.9853310e+00
   1.5687601e+01   1.9710964e+00
   1.5718396e+01   1.9583140e+00
   1.5749315e+01   1.9470106e+00
   1.5780371e+01   1.9372135e+00
   1.5811456e+01   1.9289789e+00
   1.5842563e+01   1.9223206e+00
   1.5873712e+01   1.9172445e+00
   1.5904925e+01   1.9137583e+00
   1.5936223e+01   1.9118721e+00
   1.5967627e+01   1.9115976e+00
   1.5999161e+01   1.9129488e+00
   1.6030616e+01   1.9159144e+00
   1.6061879e+01   1.9204540e+00
   1.6092966e+01   1.9265313e+00
   1.6123894e+01   1.9341113e+00
   1.6154678e+01   1.9431602e+00
   1.6185331e+01   1.9536450e+00
   1.6215866e+01   1.9655338e+00
   1.6246295e+01   1.9787949e+00
   1.6276630e+01   1.9933971e+00
   1.6306881e+01   2.0093097e+00
   1.6337057e+01   2.0265020e+00
   1.6367170e+01   2.0449437e+00
   1.6397228e+01   2.0646043e+00
   1.6427211e+01   2.0854327e+00
   1.6457095e+01   2.1073707e+00
   1.6486902e+01   2.1303911e+00
   1.6516652e+01   2.1544681e+00
   1.6546364e+01   2.1795772e+00
   1.6576056e+01   2.2056952e+00
   1.6605748e+01   2.2327996e+00
   1.6635456e+01   2.2608692e+00
   1.6665200e+01   2.2898834e+00
   1.6694996e+01   2.3198229e+00
   1.6724864e+01   2.3506690e+00
   1.6754821e+01   2.3824041e+00
   1.6784889e+01   2.4150118e+00
   1.6815059e+01   2.4484461e+00
   1.6845300e+01   2.4826298e+00
   1.6875621e+01   2.5175298e+00
   1.6906032e+01   2.5531123e+00
   1.6936544e+01   2.5893434e+00
   1.6967166e+01   2.6261887e+00
   1.6997911e+01   2.6636137e+00
   1.7028790e+01   2.7015836e+00
   1.7059816e+01   2.7400633e+00
   1.7091002e+01   2.7790176e+00
   1.7122363e+01   2.8184110e+00
   1.7153916e+01   2.8582080e+00
   1.7185677e+01   2.8983729e+00
   1.7217666e+01   2.9388701e+00
   1.7249904e+01   2.9796640e+00
   1.7282414e+01   3.0207194e+00
   1.7314929e+01   3.0616322e+00
   1.7347225e+01   3.1020587e+00
   1.7379321e+01   3.1419640e+00
   1.7411235e+01   3.1813155e+00
   1.7442985e+01   3.2200810e+00
   1.7474587e+01   3.2582280e+00
   1.7506054e+01   3.2957241e+00
   1.7537402e+01   3.3325372e+00
   1.7568642e+01   3.3686354e+00
   1.7599787e+01   3.4039870e+00
   1.7630848e+01   3.4385607e+00
   1.7661835e+01   3.4723254e+00
   1.7692759e+01   3.5052505e+00
   1.7723630e+01   3.5373056e+00
   1.7754458e+01   3.5684609e+00
   1.7785252e+01   3.5986867e+00
   1.7816021e+01   3.6279539e+00
   1.7846774e+01   3.6562337e+00
   1.7877519e+01   3.6834976e+00
   1.7908267e+01   3.7097175e+00
   1.7939025e+01   3.7348659e+00
   1.7969802e+01   3.7589152e+00
   1.8000608e+01   3.7818384e+00
   1.8031450e+01   3.8036089e+00
   1.8062338e+01   3.8242000e+00
   1.8093282e+01   3.8435857e+00
   1.8124290e+01   3.8617399e+00
   1.8155374e+01   3.8786368e+00
   1.8186541e+01   3.8942508e+00
   1.8217805e+01   3.9085562e+00
   1.8249174e+01   3.9215276e+00
   1.8280552e+01   3.9331010e+00
   1.8311927e+01   3.9432592e+00
   1.8343321e+01   3.9519966e+00
   1.8374755e+01   3.9593060e+00
   1.8406250e+01   3.9651783e+00
   1.8437828e+01   3.9696029e+00
   1.8469511e+01   3.9725670e+00
   1.8501322e+01   3.9740561e+00
   1.8533285e+01   3.9740535e+00
   1.8565427e+01   3.9725400e+00
   1.8597553e+01   3.9695201e+00
   1.8629481e+01   3.9650343e+00
   1.8661230e+01   3.9591173e+00
   1.8692815e+01   3.9518025e+00
   1.8724253e+01   3.9431219e+00
   1.8755559e+01   3.9331069e+00
   1.8786745e+01   3.9217881e+00
   1.8817823e+01   3.9091956e+00
   1.8848807e+01   3.8953591e+00
   1.8879707e+01   3.8803080e+00
   1.8910534e+01   3.8640717e+00
   1.8941298e+01   3.8466792e+00
   1.8972008e+01   3.8281595e+00
   1.9002675e+01   3.8085419e+00
   1.9033307e+01   3.7878552e+00
   1.9063913e+01   3.7661288e+00
   1.9094503e+01   3.7433920e+00
   1.9125086e+01   3.7196742e+00
   1.9155668e+01   3.6950051e+00
   1.9186261e+01   3.6694145e+00
   1.9216871e+01   3.6429326e+00
   1.9247508e+01   3.6155896e+00
   1.9278180e+01   3.5874160e+00
   1.9308897e+01   3.5584428e+00
   1.9339667e+01   3.5287010e+00
   1.9370500e+01   3.4982220e+00
   1.9401405e+01   3.4670374e+00
   1.9432392e+01   3.4351792e+00
   1.9463472e+01   3.4026797e+00
   1.9494656e+01   3.3695714e+00
   1.9525954e+01   3.3358870e+00
   1.9557379e+01   3.3016597e+00
   1.9588943e+01   3.2669227e+00
   1.9620661e+01   3.2317097e+00
   1.9652545e+01   3.1960545e+00
   1.9684614e+01   3.1599909e+00
   1.9716882e+01   3.1235530e+00
   1.9749370e+01   3.0867751e+00
   1.9782097e+01   3.0496913e+00
   1.9815086e+01   3.0123356e+00
   1.9848363e+01   2.9747418e+00
   1.9881572e+01   2.9373746e+00
   1.9914555e+01   2.9004706e+00
   1.9947333e+01   2.8640623e+00
   1.9979925e+01   2.8281809e+00
   2.0012348e+01   2.7928570e+00
   2.0044621e+01   2.7581218e+00
   2.0076758e+01   2.7240059e+00
   2.0108773e+01   2.6905401e+00
   2.0140680e+01   2.6577548e+00
   2.0172492e+01   2.6256801e+00
   2.0204219e+01   2.5943457e+00
   2.0235874e+01   2.5637812e+00
   2.0267468e+01   2.5340158e+00
   2.0299011e+01   2.5050783e+00
   2.0330512e+01   2.4769969e+00
   2.0361983e+01   2.4498000e+00
   2.0393432e+01   2.4235150e+00
   2.0424870e+01   2.3981693e+00
   2.0456305e+01   2.3737899e+00
   2.0487747e+01   2.3504035e+00
   2.0519206e+01   2.3280361e+00
   2.0550690e+01   2.3067139e+00
   2.0582209e+01   2.2864625e+00
   2.0613774e+01   2.2673071e+00
   2.0645393e+01   2.2492729e+00
   2.0677077e+01   2.2323848e+00
   2.0708836e+01   2.2166674e+00
   2.0740681e+01   2.2021453e+00
   2.0772623e+01   2.1888429e+00
   2.0804674e+01   2.1767846e+00
   2.0836846e+01   2.1659948e+00
   2.0869152e+01   2.1564980e+00
   2.0901605e+01   2.1483191e+00
   2.0934222e+01   2.1414829e+00
   2.0967017e+01   2.1360152e+00
   2.1000008e+01   2.1319419e+00
   2.1033213e+01   2.1292903e+00
   2.1066654e+01   2.1280883e+00
   2.1099931e+01   2.1283527e+00
   2.1132961e+01   2.1300514e+00
   2.1165766e+01   2.1331481e+00
   2.1198367e+01   2.1376083e+00
   2.1230785e+01   2.1433992e+00
   2.1263037e+01   2.1504893e+00
   2.1295138e+01   2.1588479e+00
   2.1327106e+01   2.1684454e+00
   2.1358953e+01   2.1792525e+00
   2.1390692e+01   2.1912404e+00
   2.1422336e+01   2.2043810e+00
   2.1453898e+01   2.2186459e+00
   2.1485387e+01   2.2340073e+00
   2.1516814e+01   2.2504373e+00
   2.1548191e+01   2.2679080e+00
   2.1579527e+01   2.2863916e+00
   2.1610831e+01   2.3058602e+00
   2.1642114e+01   2.3262857e+00
   2.1673384e+01   2.3476400e+00
   2.1704652e+01   2.3698947e+00
   2.1735925e+01   2.3930214e+00
   2.1767214e+01   2.4169913e+00
   2.1798527e+01   2.4417755e+00
   2.1829875e+01   2.4673447e+00
   2.1861266e+01   2.4936695e+00
   2.1892709e+01   2.5207203e+00
   2.1924216e+01   2.5484670e+00
   2.1955796e+01   2.5768794e+00
   2.1987460e+01   2.6059269e+00
   2.2019218e+01   2.6355787e+00
   2.2051082e+01   2.6658037e+00
   2.2083064e+01   2.6965706e+00
   2.2115177e+01   2.7278476e+00
   2.2147434e+01   2.7596030e+00
   2.2179850e+01   2.7918045e+00
   2.2212440e+01   2.8244198e+00
   2.2245221e+01   2.8574163e+00
   2.2278210e+01   2.8907615e+00
   2.2311428e+01   2.9244226e+00
   2.2344898e+01   2.9583669e+00
   2.2378642e+01   2.9925616e+00
   2.2412689e+01   3.0269745e+00
   2.2446619e+01   3.0611220e+00
   2.2480315e+01   3.0948301e+00
   2.2513800e+01   3.1280681e+00
   2.2547092e+01   3.1608066e+00
   2.2580213e+01   3.1930159e+00
   2.2613179e+01   3.2246667e+00
   2.2646006e+01   3.2557294e+00
   2.2678709e+01   3.2861750e+00
   2.2711303e+01   3.3159744e+00
   2.2743801e+01   3.3450990e+00
   2.2776214e+01   3.3735204e+00
   2.2808556e+01   3.4012105e+00
   2.2840838e+01   3.4281417e+00
   2.2873070e+01   3.4542865e+00
   2.2905264e+01   3.4796180e+00
   2.2937430e+01   3.5041095e+00
   2.2969577e+01   3.5277347e+00
   2.3001718e+01   3.5504678e+00
   2.3033860e+01   3.5722831e+00
   2.3066015e+01   3.5931555e+00
   2.3098192e+01   3.6130599e+00
   2.3130402e+01   3.6319718e+00
   2.3162654e+01   3.6498669e+00
   2.3194960e+01   3.6667211e+00
   2.3227329e+01   3.6825107e+00
   2.3259773e+01   3.6972119e+00
   2.3292303e+01   3.7108014e+00
   2.3324931e+01   3.7232558e+00
   2.3357669e+01   3.7345518e+00
   2.3390531e+01   3.7446661e+00
   2.3423529e+01   3.7535754e+00
   2.3456678e+01   3.7612561e+00
   2.3489994e+01   3.7676843e+00
   2.3523495e+01   3.7728358e+00
   2.3557197e+01   3.7766858e+00
   2.3591120e+01   3.7792085e+00
   2.3625287e+01   3.7803774e+00
   2.3659330e+01   3.7801745e+00
   2.3693112e+01   3.7786283e+00
   2.3726658e+01   3.7757736e+00
   2.3759992e+01   3.7716433e+00
   2.3793133e+01   3.7662690e+00
   2.3826101e+01   3.7596809e+00
   2.3858914e+01   3.7519082e+00
   2.3891587e+01   3.7429795e+00
   2.3924135e+01   3.7329225e+00
   2.3956573e+01   3.7217650e+00
   2.3988913e+01   3.7095338e+00
   2.4021168e+01   3.6962561e+00
   2.4053350e+01   3.6819585e+00
   2.4085470e+01   3.6666678e+00
   2.4117539e+01   3.6504106e+00
   2.4149568e+01   3.6332136e+00
   2.4181567e+01   3.6151036e+00
   2.4213547e+01   3.5961075e+00
   2.4245516e+01   3.5762524e+00
   2.4277486e+01   3.5555653e+00
   2.4309465e+01   3.5340737e+00
   2.4341465e+01   3.5118052e+00
   2.4373494e+01   3.4887876e+00
   2.4405563e+01   3.4650490e+00
   2.4437682e+01   3.4406176e+00
   2.4469861e+01   3.4155222e+00
   2.4502111e+01   3.3897915e+00
   2.4534444e+01   3.3634546e+00
   2.4566870e+01   3.3365409e+00
   2.4599402e+01   3.3090802e+00
   2.4632052e+01   3.2811023e+00
   2.4664833e+01   3.2526375e+00
   2.4697760e+01   3.2237163e+00
   2.4730848e+01   3.1943693e+00
   2.4764112e+01   3.1646274e+00
   2.4797570e+01   3.1345219e+00
   2.4831241e+01   3.1040840e+00
   2.4865145e+01   3.0733449e+00
   2.4899307e+01   3.0423362e+00
   2.4933750e+01   3.0110890e+00
   2.4968504e+01   2.9796346e+00
   2.5003234e+01   2.9483337e+00
   2.5037716e+01   2.9174414e+00
   2.5071973e+01   2.8869878e+00
   2.5106029e+01   2.8570012e+00
   2.5139903e+01   2.8275096e+00
   2.5173614e+01   2.7985413e+00
   2.5207180e+01   2.7701242e+00
   2.5240616e+01   2.7422863e+00
   2.5273938e+01   2.7150551e+00
   2.5307160e+01   2.6884582e+00
   2.5340295e+01   2.6625225e+00
   2.5373356e+01   2.6372748e+00
   2.5406355e+01   2.6127415e+00
   2.5439303e+01   2.5889487e+00
   2.5472214e+01   2.5659222e+00
   2.5505097e+01   2.5436872e+00
   2.5537963e+01   2.5222690e+00
   2.5570823e+01   2.5016920e+00
   2.5603689e+01   2.4819807e+00
   2.5636570e+01   2.4631591e+00
   2.5669478e+01   2.4452509e+00
   2.5702422e+01   2.4282794e+00
   2.5735415e+01   2.4122678e+00
   2.5768468e+01   2.3972390e+00
   2.5801591e+01   2.3832157e+00
   2.5834797e+01   2.3702202e+00
   2.5868098e+01   2.3582750e+00
   2.5901508e+01   2.3474023e+00
   2.5935038e+01   2.3376242e+00
   2.5968704e+01   2.3289631e+00
   2.6002521e+01   2.3214414e+00
   2.6036504e+01   2.3150815e+00
   2.6070671e+01   2.3099066e+00
   2.6105041e+01   2.3059400e+00
   2.6139635e+01   2.3032059e+00
   2.6174473e+01   2.3017293e+00
   2.6209377e+01   2.3015337e+00
   2.6244001e+01   2.3026059e+00
   2.6278370e+01   2.3049118e+00
   2.6312509e+01   2.3084191e+00
   2.6346442e+01   2.3130974e+00
   2.6380189e+01   2.3189175e+00
   2.6413770e+01   2.3258511e+00
   2.6447201e+01   2.3338707e+00
   2.6480500e+01   2.3429495e+00
   2.6513680e+01   2.3530612e+00
   2.6546757e+01   2.3641796e+00
   2.6579743e+01   2.3762790e+00
   2.6612652e+01   2.3893337e+00
   2.6645496e+01   2.4033181e+00
   2.6678285e+01   2.4182066e+00
   2.6711033e+01   2.4339737e+00
   2.6743749e+01   2.4505938e+00
   2.6776445e+01   2.4680410e+00
   2.6809131e+01   2.4862894e+00
   2.6841818e+01   2.5053131e+00
   2.6874516e+01   2.5250857e+00
   2.6907237e+01   2.5455809e+00
   2.6939989e+01   2.5667718e+00
   2.6972786e+01   2.5886316e+00
   2.7005636e+01   2.6111332e+00
   2.7038552e+01   2.6342490e+00
   2.7071544e+01   2.6579515e+00
   2.7104626e+01   2.6822126e+00
   2.7137808e+01   2.7070041e+00
   2.7171105e+01   2.7322975e+00
   2.7204530e+01   2.7580641e+00
   2.7238097e+01   2.7842748e+00
   2.7271821e+01   2.8109004e+00
   2.7305720e+01   2.8379113e+00
   2.7339810e+01   2.8652779e+00
   2.7374111e+01   2.8929702e+00
   2.7408645e+01   2.9209583e+00
   2.7443433e+01   2.9492121e+00
   2.7478503e+01   2.9777015e+00
   2.7513883e+01   3.0063966e+00
   2.7549512e+01   3.0351933e+00
   2.7584873e+01   3.0636194e+00
   2.7619989e+01   3.0916438e+00
   2.7654885e+01   3.1192395e+00
   2.7689583e+01   3.1463798e+00
   2.7724104e+01   3.1730377e+00
   2.7758467e+01   3.1991865e+00
   2.7792690e+01   3.2247995e+00
   2.7826789e+01   3.2498502e+00
   2.7860780e+01   3.2743124e+00
   2.7894677e+01   3.2981602e+00
   2.7928493e+01   3.3213681e+00
   2.7962243e+01   3.3439106e+00
   2.7995938e+01   3.3657629e+00
   2.8029591e+01   3.3869003e+00
   2.8063213e+01   3.4072986e+00
   2.8096818e+01   3.4269338e+00
   2.8130415e+01   3.4457824e+00
   2.8164017e+01   3.4638210e+00
   2.8197635e+01   3.4810268e+00
   2.8231281e+01   3.4973772e+00
   2.8264965e+01   3.5128497e+00
   2.8298701e+01   3.5274223e+00
   2.8332499e+01   3.5410733e+00
   2.8366372e+01   3.5537809e+00
   2.8400333e+01   3.5655238e+00
   2.8434395e+01   3.5762807e+00
   2.8468572e+01   3.5860303e+00
   2.8502878e+01   3.5947514e+00
   2.8537329e+01   3.6024228e+00
   2.8571941e+01   3.6090232e+00
   2.8606731e+01   3.6145308e+00
   2.8641718e+01   3.6189237e+00
   2.8676923e+01   3.6221793e+00
   2.8712368e+01   3.6242744e+00
   2.8748078e+01   3.6251848e+00
   2.8783659e+01   3.6248955e+00
   2.8818957e+01   3.6234327e+00
   2.8853999e+01   3.6208283e+00
   2.8888812e+01   3.6171124e+00
   2.8923418e+01   3.6123137e+00
   2.8957840e+01   3.6064598e+00
   2.8992096e+01   3.5995773e+00
   2.9026205e+01   3.5916924e+00
   2.9060183e+01   3.5828303e+00
   2.9094047e+01   3.5730163e+00
   2.9127810e+01   3.5622752e+00
   2.9161486e+01   3.5506316e+00
   2.9195089e+01   3.5381100e+00
   2.9228632e+01   3.5247350e+00
   2.9262127e+01   3.5105310e+00
   2.9295585e+01   3.4955226e+00
   2.9329019e+01   3.4797344e+00
   2.9362440e+01   3.4631912e+00
   2.9395858e+01   3.4459179e+00
   2.9429287e+01   3.4279397e+00
   2.9462736e+01   3.4092818e+00
   2.9496217e+01   3.3899698e+00
   2.9529741e+01   3.3700293e+00
   2.9563320e+01   3.3494865e+00
   2.9596967e+01   3.3283675e+00
   2.9630693e+01   3.3066988e+00
   2.9664510e+01   3.2845072e+00
   2.9698433e+01   3.2618198e+00
   2.9732475e+01   3.2386638e+00
   2.9766651e+01   3.2150667e+00
   2.9800975e+01   3.1910564e+00
   2.9835465e+01   3.1666610e+00
   2.9870138e+01   3.1419086e+00
   2.9905014e+01   3.1168279e+00
   2.9940112e+01   3.0914474e+00
   2.9975456e+01   3.0657958e+00
   3.0011070e+01   3.0399021e+00
   3.0046983e+01   3.0137950e+00
   3.0083226e+01   2.9875032e+00
   3.0119589e+01   2.9612325e+00
   3.0155677e+01   2.9353177e+00
   3.0191516e+01   2.9097876e+00
   3.0227132e+01   2.8846676e+00
   3.0262548e+01   2.8599835e+00
   3.0297785e+01   2.8357609e+00
   3.0332865e+01   2.8120254e+00
   3.0367804e+01   2.7888022e+00
   3.0402621e+01   2.7661166e+00
   3.0437330e+01   2.7439934e+00
   3.0471948e+01   2.7224574e+00
   3.0506488e+01   2.7015327e+00
   3.0540965e+01   2.6812434e+00
   3.0575391e+01   2.6616132e+00
   3.0609781e+01   2.6426654e+00
   3.0644145e+01   2.6244229e+00
   3.0678497e+01   2.6069084e+00
   3.0712850e+01   2.5901443e+00
   3.0747214e+01   2.5741526e+00
   3.0781604e+01   2.5589549e+00
   3.0816029e+01   2.5445727e+00
   3.0850505e+01   2.5310270e+00
   3.0885042e+01   2.5183389e+00
   3.0919654e+01   2.5065290e+00
   3.0954355e+01   2.4956177e+00
   3.0989159e+01   2.4856255e+00
   3.1024079e+01   2.4765726e+00
   3.1059132e+01   2.4684791e+00
   3.1094334e+01   2.4613654e+00
   3.1129701e+01   2.4552519e+00
   3.1165253e+01   2.4501591e+00
   3.1201010e+01   2.4461080e+00
   3.1236992e+01   2.4431201e+00
   3.1273225e+01   2.4412175e+00
   3.1309733e+01   2.4404233e+00
   3.1346107e+01   2.4407509e+00
   3.1382187e+01   2.4421752e+00
   3.1418000e+01   2.4446655e+00
   3.1453575e+01   2.4481931e+00
   3.1488936e+01   2.4527306e+00
   3.1524107e+01   2.4582517e+00
   3.1559108e+01   2.4647309e+00
   3.1593957e+01   2.4721434e+00
   3.1628673e+01   2.4804648e+00
   3.1663272e+01   2.4896711e+00
   3.1697769e+01   2.4997386e+00
   3.1732180e+01   2.5106436e+00
   3.1766518e+01   2.5223628e+00
   3.1800796e+01   2.5348727e+00
   3.1835028e+01   2.5481497e+00
   3.1869227e+01   2.5621703e+00
   3.1903404e+01   2.5769109e+00
   3.1937572e+01   2.5923476e+00
   3.1971743e+01   2.6084566e+00
   3.2005928e+01   2.6252136e+00
   3.2040141e+01   2.6425945e+00
   3.2074393e+01   2.6605745e+00
   3.2108697e+01   2.6791290e+00
   3.2143064e+01   2.6982329e+00
   3.2177509e+01   2.7178610e+00
   3.2212044e+01   2.7379876e+00
   3.2246683e+01   2.7585872e+00
   3.2281440e+01   2.7796335e+00
   3.2316332e+01   2.8011003e+00
   3.2351374e+01   2.8229610e+00
   3.2386583e+01   2.8451889e+00
   3.2421977e+01   2.8677569e+00
   3.2457578e+01   2.8906377e+00
   3.2493405e+01   2.9138041e+00
   3.2529484e+01   2.9372284e+00
   3.2565840e+01   2.9608829e+00
   3.2602502e+01   2.9847402e+00
   3.2639503e+01   3.0087726e+00
   3.2676720e+01   3.0328494e+00
   3.2713648e+01   3.0565948e+00
   3.2750312e+01   3.0799807e+00
   3.2786740e+01   3.1029826e+00
   3.2822959e+01   3.1255763e+00
   3.2858990e+01   3.1477371e+00
   3.2894856e+01   3.1694408e+00
   3.2930575e+01   3.1906631e+00
   3.2966167e+01   3.2113799e+00
   3.3001647e+01   3.2315677e+00
   3.3037033e+01   3.2512027e+00
   3.3072340e+01   3.2702620e+00
   3.3107582e+01   3.2887226e+00
   3.3142774e+01   3.3065620e+00
   3.3177928e+01   3.3237580e+00
   3.3213060e+01   3.3402886e+00
   3.3248182e+01   3.3561324e+00
   3.3283306e+01   3.3712680e+00
   3.3318447e+01   3.3856746e+00
   3.3353617e+01   3.3993315e+00
   3.3388830e+01   3.4122183e+00
   3.3424098e+01   3.4243151e+00
   3.3459436e+01   3.4356018e+00
   3.3494858e+01   3.4460588e+00
   3.3530378e+01   3.4556667e+00
   3.3566011e+01   3.4644061e+00
   3.3601774e+01   3.4722576e+00
   3.3637683e+01   3.4792019e+00
   3.3673756e+01   3.4852197e+00
   3.3710012e+01   3.4902915e+00
   3.3746472e+01   3.4943974e+00
   3.3783157e+01   3.4975172e+00
   3.3820093e+01   3.4996302e+00
   3.3857306e+01   3.5007145e+00
   3.3894615e+01   3.5007505e+00
   3.3931605e+01   3.4997503e+00
   3.3968307e+01   3.4977438e+00
   3.4004751e+01   3.4947591e+00
   3.4040964e+01   3.4908229e+00
   3.4076971e+01   3.4859606e+00
   3.4112796e+01   3.4801968e+00
   3.4148458e+01   3.4735554e+00
   3.4183977e+01   3.4660600e+00
   3.4219371e+01   3.4577334e+00
   3.4254656e+01   3.4485986e+00
   3.4289848e+01   3.4386780e+00
   3.4324963e+01   3.4279944e+00
   3.4360014e+01   3.4165700e+00
   3.4395016e+01   3.4044275e+00
   3.4429982e+01   3.3915894e+00
   3.4464926e+01   3.3780783e+00
   3.4499860e+01   3.3639171e+00
   3.4534798e+01   3.3491286e+00
   3.4569751e+01   3.3337361e+00
   3.4604734e+01   3.3177627e+00
   3.4639759e+01   3.3012322e+00
   3.4674839e+01   3.2841681e+00
   3.4709988e+01   3.2665946e+00
   3.4745220e+01   3.2485359e+00
   3.4780548e+01   3.2300164e+00
   3.4815989e+01   3.2110609e+00
   3.4851557e+01   3.1916944e+00
   3.4887269e+01   3.1719422e+00
   3.4923143e+01   3.1518298e+00
   3.4959197e+01   3.1313829e+00
   3.4995452e+01   3.1106274e+00
   3.5031929e+01   3.0895896e+00
   3.5068652e+01   3.0682957e+00
   3.5105647e+01   3.0467721e+00
   3.5142944e+01   3.0250455e+00
   3.5180576e+01   3.0031421e+00
   3.5218578e+01   2.9810884e+00
   3.5256485e+01   2.9592036e+00
   3.5294101e+01   2.9376441e+00
   3.5331457e+01   2.9164346e+00
   3.5368582e+01   2.8955984e+00
   3.5405500e+01   2.8751587e+00
   3.5442237e+01   2.8551389e+00
   3.5478812e+01   2.8355622e+00
   3.5515247e+01   2.8164515e+00
   3.5551560e+01   2.7978297e+00
   3.5587768e+01   2.7797191e+00
   3.5623889e+01   2.7621421e+00
   3.5659938e+01   2.7451205e+00
   3.5695930e+01   2.7286760e+00
   3.5731880e+01   2.7128298e+00
   3.5767803e+01   2.6976029e+00
   3.5803713e+01   2.6830159e+00
   3.5839624e+01   2.6690892e+00
   3.5875550e+01   2.6558427e+00
   3.5911505e+01   2.6432963e+00
   3.5947503e+01   2.6314693e+00
   3.5983558e+01   2.6203810e+00
   3.6019684e+01   2.6100503e+00
   3.6055898e+01   2.6004961e+00
   3.6092214e+01   2.5917368e+00
   3.6128649e+01   2.5837911e+00
   3.6165220e+01   2.5766772e+00
   3.6201945e+01   2.5704137e+00
   3.6238842e+01   2.5650190e+00
   3.6275933e+01   2.5605118e+00
   3.6313239e+01   2.5569110e+00
   3.6350785e+01   2.5542360e+00
   3.6388597e+01   2.5525067e+00
   3.6426704e+01   2.5517439e+00
   3.6464775e+01   2.5519627e+00
   3.6502521e+01   2.5531437e+00
   3.6539973e+01   2.5552589e+00
   3.6577163e+01   2.5582817e+00
   3.6614120e+01   2.5621869e+00
   3.6650871e+01   2.5669504e+00
   3.6687437e+01   2.5725488e+00
   3.6723841e+01   2.5789594e+00
   3.6760103e+01   2.5861599e+00
   3.6796242e+01   2.5941283e+00
   3.6832274e+01   2.6028429e+00
   3.6868216e+01   2.6122820e+00
   3.6904085e+01   2.6224241e+00
   3.6939894e+01   2.6332476e+00
   3.6975660e+01   2.6447309e+00
   3.7011396e+01   2.6568525e+00
   3.7047116e+01   2.6695904e+00
   3.7082834e+01   2.6829228e+00
   3.7118563e+01   2.6968276e+00
   3.7154319e+01   2.7112826e+00
   3.7190113e+01   2.7262652e+00
   3.7225961e+01   2.7417528e+00
   3.7261877e+01   2.7577224e+00
   3.7297875e+01   2.7741509e+00
   3.7333971e+01   2.7910149e+00
   3.7370180e+01   2.8082907e+00
   3.7406519e+01   2.8259544e+00
   3.7443006e+01   2.8439820e+00
   3.7479658e+01   2.8623489e+00
   3.7516496e+01   2.8810305e+00
   3.7553541e+01   2.9000021e+00
   3.7590816e+01   2.9192386e+00
   3.7628346e+01   2.9387147e+00
   3.7666160e+01   2.9584052e+00
   3.7704288e+01   2.9782847e+00
   3.7742764e+01   2.9983277e+00
   3.7781630e+01   3.0185090e+00
   3.7820371e+01   3.0385165e+00
   3.7858811e+01   3.0582163e+00
   3.7896982e+01   3.0775851e+00
   3.7934913e+01   3.0966007e+00
   3.7972632e+01   3.1152408e+00
   3.8010164e+01   3.1334832e+00
   3.8047532e+01   3.1513058e+00
   3.8084756e+01   3.1686867e+00
   3.8121857e+01   3.1856042e+00
   3.8158853e+01   3.2020369e+00
   3.8195762e+01   3.2179637e+00
   3.8232600e+01   3.2333638e+00
   3.8269384e+01   3.2482166e+00
   3.8306130e+01   3.2625019e+00
   3.8342852e+01   3.2761998e+00
   3.8379566e+01   3.2892907e+00
   3.8416287e+01   3.3017554e+00
   3.8453029e+01   3.3135748e+00
   3.8489808e+01   3.3247303e+00
   3.8526639e+01   3.3352033e+00
   3.8563538e+01   3.3449756e+00
   3.8600519e+01   3.3540294e+00
   3.8637600e+01   3.3623466e+00
   3.8674797e+01   3.3699098e+00
   3.8712129e+01   3.3767011e+00
   3.8749614e+01   3.3827032e+00
   3.8787271e+01   3.3878984e+00
   3.8825123e+01   3.3922690e+00
   3.8863193e+01   3.3957970e+00
   3.8901504e+01   3.3984641e+00
   3.8940086e+01   3.4002515e+00
   3.8978967e+01   3.4011395e+00
   3.9017975e+01   3.4011103e+00
   3.9056634e+01   3.4001752e+00
   3.9094980e+01   3.3983614e+00
   3.9133047e+01   3.3956949e+00
   3.9170865e+01   3.3921998e+00
   3.9208463e+01   3.3878994e+00
   3.9245867e+01   3.3828161e+00
   3.9283099e+01   3.3769719e+00
   3.9320182e+01   3.3703881e+00
   3.9357134e+01   3.3630859e+00
   3.9393975e+01   3.3550859e+00
   3.9430722e+01   3.3464091e+00
   3.9467392e+01   3.3370760e+00
   3.9504001e+01   3.3271073e+00
   3.9540566e+01   3.3165236e+00
   3.9577101e+01   3.3053458e+00
   3.9613621e+01   3.2935947e+00
   3.9650140e+01   3.2812913e+00
   3.9686675e+01   3.2684569e+00
   3.9723239e+01   3.2551127e+00
   3.9759847e+01   3.2412804e+00
   3.9796514e+01   3.2269818e+00
   3.9833256e+01   3.2122388e+00
   3.9870088e+01   3.1970737e+00
   3.9907027e+01   3.1815091e+00
   3.9944090e+01   3.1655675e+00
   3.9981295e+01   3.1492721e+00
   4.0018661e+01   3.1326460e+00
   4.0056208e+01   3.1157127e+00
   4.0093958e+01   3.0984959e+00
   4.0131934e+01   3.0810194e+00
   4.0170163e+01   3.0633073e+00
   4.0208671e+01   3.0453839e+00
   4.0247492e+01   3.0272734e+00
   4.0286659e+01   3.0090003e+00
   4.0326212e+01   2.9905887e+00
   4.0365962e+01   2.9721715e+00
   4.0405386e+01   2.9540335e+00
   4.0444513e+01   2.9361987e+00
   4.0483380e+01   2.9186885e+00
   4.0522015e+01   2.9015238e+00
   4.0560446e+01   2.8847261e+00
   4.0598698e+01   2.8683164e+00
   4.0636794e+01   2.8523156e+00
   4.0674757e+01   2.8367445e+00
   4.0712605e+01   2.8216236e+00
   4.0750358e+01   2.8069732e+00
   4.0788034e+01   2.7928131e+00
   4.0825650e+01   2.7791630e+00
   4.0863224e+01   2.7660423e+00
   4.0900771e+01   2.7534700e+00
   4.0938309e+01   2.7414647e+00
   4.0975852e+01   2.7300450e+00
   4.1013417e+01   2.7192290e+00
   4.1051020e+01   2.7090346e+00
   4.1088677e+01   2.6994793e+00
   4.1126405e+01   2.6905805e+00
   4.1164220e+01   2.6823555e+00
   4.1202140e+01   2.6748211e+00
   4.1240183e+01   2.6679944e+00
   4.1278369e+01   2.6618919e+00
   4.1316717e+01   2.6565306e+00
   4.1355249e+01   2.6519272e+00
   4.1393988e+01   2.6480985e+00
   4.1432959e+01   2.6450619e+00
   4.1472189e+01   2.6428349e+00
   4.1511708e+01   2.6414355e+00
   4.1551550e+01   2.6408827e+00
   4.1591325e+01   2.6411884e+00
   4.1630747e+01   2.6423334e+00
   4.1669853e+01   2.6442919e+00
   4.1708679e+01   2.6470397e+00
   4.1747257e+01   2.6505540e+00
   4.1785615e+01   2.6548127e+00
   4.1823780e+01   2.6597947e+00
   4.1861776e+01   2.6654790e+00
   4.1899624e+01   2.6718455e+00
   4.1937346e+01   2.6788741e+00
   4.1974961e+01   2.6865447e+00
   4.2012488e+01   2.6948375e+00
   4.2049944e+01   2.7037329e+00
   4.2087345e+01   2.7132109e+00
   4.2124710e+01   2.7232518e+00
   4.2162052e+01   2.7338356e+00
   4.2199389e+01   2.7449421e+00
   4.2236737e+01   2.7565511e+00
   4.2274110e+01   2.7686423e+00
   4.2311525e+01   2.7811949e+00
   4.2348997e+01   2.7941883e+00
   4.2386543e+01   2.8076013e+00
   4.2424180e+01   2.8214127e+00
   4.2461925e+01   2.8356011e+00
   4.2499797e+01   2.8501446e+00
   4.2537814e+01   2.8650212e+00
   4.2575996e+01   2.8802089e+00
   4.2614365e+01   2.8956851e+00
   4.2652944e+01   2.9114272e+00
   4.2691757e+01   2.9274123e+00
   4.2730833e+01   2.9436173e+00
   4.2770202e+01   2.9600190e+00
   4.2809895e+01   2.9765942e+00
   4.2849952e+01   2.9933194e+00
   4.2890415e+01   3.0101715e+00
   4.2931030e+01   3.0270026e+00
   4.2971307e+01   3.0435689e+00
   4.3011278e+01   3.0598476e+00
   4.3050981e+01   3.0758186e+00
   4.3090446e+01   3.0914616e+00
   4.3129703e+01   3.1067565e+00
   4.3168777e+01   3.1216830e+00
   4.3207694e+01   3.1362212e+00
   4.3246476e+01   3.1503515e+00
   4.3285144e+01   3.1640542e+00
   4.3323718e+01   3.1773102e+00
   4.3362217e+01   3.1901004e+00
   4.3400660e+01   3.2024064e+00
   4.3439065e+01   3.2142096e+00
   4.3477448e+01   3.2254921e+00
   4.3515828e+01   3.2362361e+00
   4.3554221e+01   3.2464242e+00
   4.3592644e+01   3.2560390e+00
   4.3631115e+01   3.2650637e+00
   4.3669650e+01   3.2734817e+00
   4.3708269e+01   3.2812763e+00
   4.3746988e+01   3.2884314e+00
   4.3785828e+01   3.2949307e+00
   4.3824808e+01   3.3007584e+00
   4.3863949e+01   3.3058983e+00
   4.3903275e+01   3.3103345e+00
   4.3942807e+01   3.3140509e+00
   4.3982574e+01   3.3170312e+00
   4.4022602e+01   3.3192588e+00
   4.4062923e+01   3.3207166e+00
   4.4103571e+01   3.3213868e+00
   4.4144326e+01   3.3212542e+00
   4.4184705e+01   3.3203312e+00
   4.4224745e+01   3.3186431e+00
   4.4264486e+01   3.3162131e+00
   4.4303962e+01   3.3130635e+00
   4.4343206e+01   3.3092153e+00
   4.4382244e+01   3.3046891e+00
   4.4421104e+01   3.2995047e+00
   4.4459808e+01   3.2936817e+00
   4.4498379e+01   3.2872394e+00
   4.4536838e+01   3.2801968e+00
   4.4575205e+01   3.2725729e+00
   4.4613498e+01   3.2643868e+00
   4.4651735e+01   3.2556573e+00
   4.4689935e+01   3.2464036e+00
   4.4728114e+01   3.2366447e+00
   4.4766288e+01   3.2264000e+00
   4.4804476e+01   3.2156887e+00
   4.4842694e+01   3.2045306e+00
   4.4880958e+01   3.1929455e+00
   4.4919286e+01   3.1809532e+00
   4.4957695e+01   3.1685740e+00
   4.4996204e+01   3.1558283e+00
   4.5034830e+01   3.1427368e+00
   4.5073595e+01   3.1293203e+00
   4.5112518e+01   3.1156000e+00
   4.5151621e+01   3.1015973e+00
   4.5190929e+01   3.0873337e+00
   4.5230466e+01   3.0728310e+00
   4.5270259e+01   3.0581112e+00
   4.5310340e+01   3.0431965e+00
   4.5350741e+01   3.0281092e+00
   4.5391501e+01   3.0128716e+00
   4.5432662e+01   2.9975061e+00
   4.5474272e+01   2.9820350e+00
   4.5515603e+01   2.9667692e+00
   4.5556598e+01   2.9517656e+00
   4.5597296e+01   2.9370436e+00
   4.5637734e+01   2.9226226e+00
   4.5677944e+01   2.9085218e+00
   4.5717954e+01   2.8947606e+00
   4.5757791e+01   2.8813580e+00
   4.5797479e+01   2.8683329e+00
   4.5837043e+01   2.8557039e+00
   4.5876503e+01   2.8434896e+00
   4.5915881e+01   2.8317080e+00
   4.5955196e+01   2.8203770e+00
   4.5994467e+01   2.8095142e+00
   4.6033714e+01   2.7991369e+00
   4.6072953e+01   2.7892620e+00
   4.6112205e+01   2.7799062e+00
   4.6151486e+01   2.7710860e+00
   4.6190816e+01   2.7628176e+00
   4.6230213e+01   2.7551169e+00
   4.6269696e+01   2.7479996e+00
   4.6309284e+01   2.7414813e+00
   4.6348999e+01   2.7355773e+00
   4.6388861e+01   2.7303030e+00
   4.6428893e+01   2.7256736e+00
   4.6469119e+01   2.7217043e+00
   4.6509565e+01   2.7184105e+00
   4.6550258e+01   2.7158078e+00
   4.6591230e+01   2.7139120e+00
   4.6632514e+01   2.7127396e+00
   4.6674147e+01   2.7123077e+00
   4.6715725e+01   2.7126268e+00
   4.6756919e+01   2.7136791e+00
   4.6797770e+01   2.7154410e+00
   4.6838319e+01   2.7178904e+00
   4.6878601e+01   2.7210065e+00
   4.6918650e+01   2.7247691e+00
   4.6958494e+01   2.7291589e+00
   4.6998161e+01   2.7341569e+00
   4.7037675e+01   2.7397445e+00
   4.7077059e+01   2.7459033e+00
   4.7116335e+01   2.7526151e+00
   4.7155524e+01   2.7598616e+00
   4.7194645e+01   2.7676248e+00
   4.7233718e+01   2.7758863e+00
   4.7272760e+01   2.7846280e+00
   4.7311791e+01   2.7938313e+00
   4.7350827e+01   2.8034779e+00
   4.7389888e+01   2.8135489e+00
   4.7428991e+01   2.8240254e+00
   4.7468154e+01   2.8348885e+00
   4.7507395e+01   2.8461188e+00
   4.7546735e+01   2.8576969e+00
   4.7586193e+01   2.8696029e+00
   4.7625789e+01   2.8818170e+00
   4.7665545e+01   2.8943190e+00
   4.7705485e+01   2.9070885e+00
   4.7745633e+01   2.9201047e+00
   4.7786015e+01   2.9333470e+00
   4.7826662e+01   2.9467941e+00
   4.7867604e+01   2.9604250e+00
   4.7908877e+01   2.9742183e+00
   4.7950521e+01   2.9881524e+00
   4.7992581e+01   3.0022060e+00
   4.8035109e+01   3.0163577e+00
   4.8077370e+01   3.0303253e+00
   4.8119281e+01   3.0440462e+00
   4.8160883e+01   3.0575017e+00
   4.8202213e+01   3.0706734e+00
   4.8243307e+01   3.0835429e+00
   4.8284195e+01   3.0960918e+00
   4.8324905e+01   3.1083019e+00
   4.8365463e+01   3.1201553e+00
   4.8405895e+01   3.1316341e+00
   4.8446222e+01   3.1427209e+00
   4.8486467e+01   3.1533983e+00
   4.8526651e+01   3.1636493e+00
   4.8566795e+01   3.1734574e+00
   4.8606917e+01   3.1828060e+00
   4.8647039e+01   3.1916790e+00
   4.8687179e+01   3.2000606e+00
   4.8727356e+01   3.2079351e+00
   4.8767591e+01   3.2152873e+00
   4.8807904e+01   3.2221020e+00
   4.8848315e+01   3.2283642e+00
   4.8888845e+01   3.2340592e+00
   4.8929517e+01   3.2391725e+00
   4.8970354e+01   3.2436893e+00
   4.9011381e+01   3.2475952e+00
   4.9052624e+01   3.2508756e+00
   4.9094113e+01   3.2535158e+00
   4.9135878e+01   3.2555008e+00
   4.9177954e+01   3.2568151e+00
   4.9220379e+01   3.2574427e+00
   4.9263042e+01   3.2573685e+00
   4.9305288e+01   3.2566006e+00
   4.9347161e+01   3.2551623e+00
   4.9388705e+01   3.2530750e+00
   4.9429961e+01   3.2503592e+00
   4.9470964e+01   3.2470342e+00
   4.9511746e+01   3.2431189e+00
   4.9552337e+01   3.2386314e+00
   4.9592763e+01   3.2335896e+00
   4.9633049e+01   3.2280112e+00
   4.9673220e+01   3.2219137e+00
   4.9713296e+01   3.2153146e+00
   4.9753300e+01   3.2082312e+00
   4.9793251e+01   3.2006811e+00
   4.9833170e+01   3.1926816e+00
   4.9873076e+01   3.1842505e+00
   4.9912988e+01   3.1754056e+00
   4.9952925e+01   3.1661646e+00
   4.9992907e+01   3.1565458e+00
   5.0000000e+01   3.1548029e+00


==> figuresAndData/stepResponseWithInverseResponse_4thOrder_numerator+4+4+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   1.9913649e-59
   8.0000000e-05   1.2799659e-08
   4.8000000e-04   4.6072627e-07
   2.4800000e-03   1.2290627e-05
   7.0155161e-03   9.8204439e-05
   1.1553841e-02   2.6595205e-04
   1.6211568e-02   5.2278084e-04
   2.1198259e-02   8.9235684e-04
   2.6461644e-02   1.3880240e-03
   3.1966202e-02   2.0217710e-03
   3.7685716e-02   2.8044970e-03
   4.3538557e-02   3.7357493e-03
   4.9413035e-02   4.8021328e-03
   5.5309928e-02   6.0044301e-03
   6.1229417e-02   7.3433347e-03
   6.7171688e-02   8.8195409e-03
   7.3136930e-02   1.0433743e-02
   7.9125336e-02   1.2186634e-02
   8.5137099e-02   1.4078907e-02
   9.1172416e-02   1.6111256e-02
   9.7231487e-02   1.8284373e-02
   1.0331451e-01   2.0598948e-02
   1.0942170e-01   2.3055673e-02
   1.1555326e-01   2.5655238e-02
   1.2170940e-01   2.8398331e-02
   1.2789033e-01   3.1285639e-02
   1.3409627e-01   3.4317848e-02
   1.4032744e-01   3.7495643e-02
   1.4658407e-01   4.0819706e-02
   1.5286637e-01   4.4290718e-02
   1.5917458e-01   4.7909359e-02
   1.6550893e-01   5.1676305e-02
   1.7192601e-01   5.5627511e-02
   1.7845521e-01   5.9786087e-02
   1.8509659e-01   6.4157984e-02
   1.9185038e-01   6.8749288e-02
   1.9871689e-01   7.3566119e-02
   2.0569643e-01   7.8614623e-02
   2.1278936e-01   8.3900974e-02
   2.1999608e-01   8.9431370e-02
   2.2731701e-01   9.5212032e-02
   2.3475263e-01   1.0124920e-01
   2.4230344e-01   1.0754914e-01
   2.4996998e-01   1.1411812e-01
   2.5775283e-01   1.2096242e-01
   2.6565261e-01   1.2808835e-01
   2.7366997e-01   1.3550221e-01
   2.8180560e-01   1.4321031e-01
   2.9006023e-01   1.5121895e-01
   2.9843464e-01   1.5953444e-01
   3.0692963e-01   1.6816308e-01
   3.1554606e-01   1.7711116e-01
   3.2428483e-01   1.8638496e-01
   3.3314686e-01   1.9599074e-01
   3.4213314e-01   2.0593474e-01
   3.5124469e-01   2.1622317e-01
   3.6048259e-01   2.2686222e-01
   3.6984795e-01   2.3785803e-01
   3.7934194e-01   2.4921672e-01
   3.8896577e-01   2.6094434e-01
   3.9872072e-01   2.7304692e-01
   4.0860811e-01   2.8553041e-01
   4.1861589e-01   2.9838333e-01
   4.2868777e-01   3.1153465e-01
   4.3882517e-01   3.2498552e-01
   4.4902898e-01   3.3873637e-01
   4.5930016e-01   3.5278755e-01
   4.6963965e-01   3.6713938e-01
   4.8004843e-01   3.8179205e-01
   4.9052751e-01   3.9674573e-01
   5.0107791e-01   4.1200047e-01
   5.1170069e-01   4.2755625e-01
   5.2239691e-01   4.4341296e-01
   5.3316767e-01   4.5957041e-01
   5.4401411e-01   4.7602830e-01
   5.5493737e-01   4.9278623e-01
   5.6593865e-01   5.0984370e-01
   5.7701915e-01   5.2720010e-01
   5.8818011e-01   5.4485471e-01
   5.9942282e-01   5.6280668e-01
   6.1074857e-01   5.8105504e-01
   6.2215871e-01   5.9959870e-01
   6.3363339e-01   6.1840147e-01
   6.4511852e-01   6.3736919e-01
   6.5661541e-01   6.5649734e-01
   6.6812532e-01   6.7578137e-01
   6.7964952e-01   6.9521678e-01
   6.9118930e-01   7.1479913e-01
   7.0274599e-01   7.3452404e-01
   7.1432094e-01   7.5438718e-01
   7.2591551e-01   7.7438429e-01
   7.3753112e-01   7.9451115e-01
   7.4916922e-01   8.1476361e-01
   7.6091360e-01   8.3528166e-01
   7.7281878e-01   8.5615574e-01
   7.8488808e-01   8.7738703e-01
   7.9712521e-01   8.9897684e-01
   8.0953406e-01   9.2092632e-01
   8.2211880e-01   9.4323650e-01
   8.3488382e-01   9.6590829e-01
   8.4783382e-01   9.8894246e-01
   8.6097382e-01   1.0123397e+00
   8.7430916e-01   1.0361004e+00
   8.8784561e-01   1.0602252e+00
   9.0157750e-01   1.0846932e+00
   9.1543796e-01   1.1093739e+00
   9.2943070e-01   1.1342619e+00
   9.4355860e-01   1.1593500e+00
   9.5782467e-01   1.1846302e+00
   9.7220428e-01   1.2100454e+00
   9.8650013e-01   1.2352345e+00
   1.0007165e+00   1.2601947e+00
   1.0148590e+00   1.2849257e+00
   1.0289326e+00   1.3094265e+00
   1.0429420e+00   1.3336960e+00
   1.0568916e+00   1.3577327e+00
   1.0707856e+00   1.3815347e+00
   1.0846277e+00   1.4050999e+00
   1.0984214e+00   1.4284261e+00
   1.1121702e+00   1.4515108e+00
   1.1259567e+00   1.4744830e+00
   1.1398590e+00   1.4974603e+00
   1.1538798e+00   1.5204327e+00
   1.1680217e+00   1.5433891e+00
   1.1822871e+00   1.5663181e+00
   1.1966788e+00   1.5892075e+00
   1.2111995e+00   1.6120448e+00
   1.2258518e+00   1.6348171e+00
   1.2406386e+00   1.6575107e+00
   1.2555630e+00   1.6801114e+00
   1.2706278e+00   1.7026046e+00
   1.2858364e+00   1.7249749e+00
   1.3011920e+00   1.7472064e+00
   1.3166979e+00   1.7692825e+00
   1.3322982e+00   1.7911032e+00
   1.3479160e+00   1.8125461e+00
   1.3635543e+00   1.8336026e+00
   1.3792157e+00   1.8542640e+00
   1.3949031e+00   1.8745215e+00
   1.4106193e+00   1.8943663e+00
   1.4263674e+00   1.9137893e+00
   1.4421503e+00   1.9327815e+00
   1.4579711e+00   1.9513334e+00
   1.4738331e+00   1.9694359e+00
   1.4897396e+00   1.9870792e+00
   1.5056941e+00   2.0042537e+00
   1.5217001e+00   2.0209495e+00
   1.5378386e+00   2.0372326e+00
   1.5541758e+00   2.0531444e+00
   1.5707124e+00   2.0686555e+00
   1.5874499e+00   2.0837369e+00
   1.6043905e+00   2.0983594e+00
   1.6215370e+00   2.1124932e+00
   1.6388928e+00   2.1261083e+00
   1.6564620e+00   2.1391739e+00
   1.6742382e+00   2.1516510e+00
   1.6921022e+00   2.1634294e+00
   1.7100576e+00   2.1744922e+00
   1.7281090e+00   2.1848225e+00
   1.7462608e+00   2.1944030e+00
   1.7643694e+00   2.2031474e+00
   1.7823747e+00   2.2110306e+00
   1.8002846e+00   2.2180640e+00
   1.8181072e+00   2.2242583e+00
   1.8358497e+00   2.2296230e+00
   1.8535190e+00   2.2341667e+00
   1.8711213e+00   2.2378972e+00
   1.8886626e+00   2.2408216e+00
   1.9061483e+00   2.2429464e+00
   1.9235837e+00   2.2442774e+00
   1.9409737e+00   2.2448200e+00
   1.9583231e+00   2.2445792e+00
   1.9756363e+00   2.2435594e+00
   1.9929178e+00   2.2417649e+00
   2.0101715e+00   2.2391993e+00
   2.0274017e+00   2.2358661e+00
   2.0446121e+00   2.2317685e+00
   2.0618066e+00   2.2269094e+00
   2.0789889e+00   2.2212913e+00
   2.0961626e+00   2.2149166e+00
   2.1133315e+00   2.2077873e+00
   2.1304990e+00   2.1999054e+00
   2.1476686e+00   2.1912724e+00
   2.1648440e+00   2.1818897e+00
   2.1820285e+00   2.1717586e+00
   2.1992258e+00   2.1608798e+00
   2.2164393e+00   2.1492541e+00
   2.2336727e+00   2.1368820e+00
   2.2509295e+00   2.1237636e+00
   2.2682136e+00   2.1098988e+00
   2.2855286e+00   2.0952873e+00
   2.3028783e+00   2.0799285e+00
   2.3202668e+00   2.0638214e+00
   2.3378266e+00   2.0468380e+00
   2.3555771e+00   2.0289452e+00
   2.3735194e+00   2.0101274e+00
   2.3916549e+00   1.9903689e+00
   2.4099859e+00   1.9696537e+00
   2.4285149e+00   1.9479658e+00
   2.4472451e+00   1.9252889e+00
   2.4661805e+00   1.9016061e+00
   2.4853257e+00   1.8769002e+00
   2.5046859e+00   1.8511532e+00
   2.5242675e+00   1.8243461e+00
   2.5440774e+00   1.7964590e+00
   2.5639310e+00   1.7677534e+00
   2.5836592e+00   1.7384956e+00
   2.6032718e+00   1.7087021e+00
   2.6227793e+00   1.6783867e+00
   2.6421912e+00   1.6475630e+00
   2.6615162e+00   1.6162442e+00
   2.6807625e+00   1.5844435e+00
   2.6999376e+00   1.5521737e+00
   2.7190486e+00   1.5194477e+00
   2.7381020e+00   1.4862780e+00
   2.7571041e+00   1.4526770e+00
   2.7760609e+00   1.4186570e+00
   2.7949780e+00   1.3842300e+00
   2.8138609e+00   1.3494081e+00
   2.8327147e+00   1.3142031e+00
   2.8515446e+00   1.2786268e+00
   2.8703555e+00   1.2426909e+00
   2.8891521e+00   1.2064068e+00
   2.9079392e+00   1.1697861e+00
   2.9267214e+00   1.1328401e+00
   2.9455033e+00   1.0955800e+00
   2.9642894e+00   1.0580171e+00
   2.9830842e+00   1.0201625e+00
   3.0018922e+00   9.8202718e-01
   3.0207181e+00   9.4362209e-01
   3.0395664e+00   9.0495809e-01
   3.0584416e+00   8.6604598e-01
   3.0773487e+00   8.2689642e-01
   3.0962923e+00   7.8752004e-01
   3.1152774e+00   7.4792731e-01
   3.1343091e+00   7.0812865e-01
   3.1533927e+00   6.6813432e-01
   3.1725337e+00   6.2795447e-01
   3.1917376e+00   5.8759911e-01
   3.2110106e+00   5.4707807e-01
   3.2303587e+00   5.0640100e-01
   3.2497887e+00   4.6557733e-01
   3.2693076e+00   4.2461623e-01
   3.2889227e+00   3.8352660e-01
   3.3086422e+00   3.4231696e-01
   3.3284745e+00   3.0099544e-01
   3.3484290e+00   2.5956966e-01
   3.3685158e+00   2.1804667e-01
   3.3887460e+00   1.7643279e-01
   3.4091316e+00   1.3473350e-01
   3.4296862e+00   9.2953208e-02
   3.4504249e+00   5.1095011e-02
   3.4713645e+00   9.1603912e-03
   3.4925244e+00  -3.2851217e-02
   3.5139264e+00  -7.4942983e-02
   3.5353749e+00  -1.1669297e-01
   3.5567176e+00  -1.5777855e-01
   3.5779643e+00  -1.9819706e-01
   3.5991248e+00  -2.3794671e-01
   3.6202084e+00  -2.7702449e-01
   3.6412238e+00  -3.1542632e-01
   3.6621790e+00  -3.5314720e-01
   3.6830818e+00  -3.9018129e-01
   3.7039396e+00  -4.2652202e-01
   3.7247592e+00  -4.6216218e-01
   3.7455475e+00  -4.9709392e-01
   3.7663109e+00  -5.3130889e-01
   3.7870559e+00  -5.6479818e-01
   3.8077886e+00  -5.9755245e-01
   3.8285151e+00  -6.2956189e-01
   3.8492415e+00  -6.6081623e-01
   3.8699735e+00  -6.9130482e-01
   3.8907173e+00  -7.2101657e-01
   3.9114787e+00  -7.4993998e-01
   3.9322637e+00  -7.7806314e-01
   3.9530783e+00  -8.0537372e-01
   3.9739288e+00  -8.3185896e-01
   3.9948213e+00  -8.5750563e-01
   4.0157624e+00  -8.8230005e-01
   4.0367585e+00  -9.0622803e-01
   4.0578167e+00  -9.2927485e-01
   4.0789440e+00  -9.5142521e-01
   4.1001479e+00  -9.7266321e-01
   4.1214363e+00  -9.9297224e-01
   4.1428175e+00  -1.0123350e+00
   4.1643001e+00  -1.0307333e+00
   4.1858938e+00  -1.0481481e+00
   4.2074251e+00  -1.0644252e+00
   4.2287653e+00  -1.0794770e+00
   4.2499320e+00  -1.0933345e+00
   4.2709421e+00  -1.1060262e+00
   4.2918107e+00  -1.1175768e+00
   4.3125514e+00  -1.1280080e+00
   4.3331762e+00  -1.1373392e+00
   4.3536962e+00  -1.1455875e+00
   4.3741216e+00  -1.1527682e+00
   4.3944616e+00  -1.1588953e+00
   4.4147250e+00  -1.1639810e+00
   4.4349198e+00  -1.1680366e+00
   4.4550536e+00  -1.1710723e+00
   4.4751335e+00  -1.1730972e+00
   4.4951663e+00  -1.1741199e+00
   4.5151586e+00  -1.1741478e+00
   4.5351164e+00  -1.1731880e+00
   4.5550459e+00  -1.1712468e+00
   4.5749528e+00  -1.1683298e+00
   4.5948428e+00  -1.1644422e+00
   4.6147214e+00  -1.1595888e+00
   4.6345939e+00  -1.1537736e+00
   4.6544658e+00  -1.1470004e+00
   4.6743423e+00  -1.1392726e+00
   4.6942288e+00  -1.1305928e+00
   4.7141305e+00  -1.1209635e+00
   4.7340527e+00  -1.1103868e+00
   4.7540007e+00  -1.0988640e+00
   4.7739801e+00  -1.0863963e+00
   4.7939964e+00  -1.0729844e+00
   4.8140551e+00  -1.0586284e+00
   4.8341622e+00  -1.0433279e+00
   4.8543236e+00  -1.0270820e+00
   4.8745455e+00  -1.0098894e+00
   4.8948345e+00  -9.9174785e-01
   4.9151974e+00  -9.7265467e-01
   4.9356411e+00  -9.5260633e-01
   4.9561734e+00  -9.3159847e-01
   4.9768021e+00  -9.0962584e-01
   4.9975358e+00  -8.8668211e-01
   5.0183836e+00  -8.6275976e-01
   5.0393554e+00  -8.3784994e-01
   5.0604619e+00  -8.1194221e-01
   5.0817147e+00  -7.8502432e-01
   5.1031265e+00  -7.5708191e-01
   5.1247116e+00  -7.2809811e-01
   5.1464856e+00  -6.9805308e-01
   5.1684662e+00  -6.6692339e-01
   5.1906734e+00  -6.3468127e-01
   5.2131300e+00  -6.0129359e-01
   5.2358624e+00  -5.6672056e-01
   5.2586016e+00  -5.3138478e-01
   5.2812215e+00  -4.9551619e-01
   5.3037342e+00  -4.5913517e-01
   5.3261515e+00  -4.2226026e-01
   5.3484845e+00  -3.8490976e-01
   5.3707435e+00  -3.4710182e-01
   5.3929382e+00  -3.0885438e-01
   5.4150777e+00  -2.7018523e-01
   5.4371707e+00  -2.3111200e-01
   5.4592254e+00  -1.9165218e-01
   5.4812499e+00  -1.5182309e-01
   5.5032518e+00  -1.1164196e-01
   5.5252387e+00  -7.1125873e-02
   5.5472178e+00  -3.0291808e-02
   5.5691966e+00   1.0843361e-02
   5.5911821e+00   5.2262861e-02
   5.6131814e+00   9.3950015e-02
   5.6352018e+00   1.3588824e-01
   5.6572504e+00   1.7806104e-01
   5.6793345e+00   2.2045201e-01
   5.7014615e+00   2.6304484e-01
   5.7236390e+00   3.0582332e-01
   5.7458748e+00   3.4877134e-01
   5.7681770e+00   3.9187290e-01
   5.7905540e+00   4.3511213e-01
   5.8130146e+00   4.7847331e-01
   5.8355679e+00   5.2194089e-01
   5.8582238e+00   5.6549953e-01
   5.8809927e+00   6.0913411e-01
   5.9038856e+00   6.5282982e-01
   5.9267092e+00   6.9618308e-01
   5.9493200e+00   7.3889237e-01
   5.9717387e+00   7.8097135e-01
   5.9939853e+00   8.2243326e-01
   6.0160776e+00   8.6328760e-01
   6.0380312e+00   9.0354075e-01
   6.0598603e+00   9.4319658e-01
   6.0815776e+00   9.8225684e-01
   6.1031949e+00   1.0207216e+00
   6.1247229e+00   1.0585893e+00
   6.1461716e+00   1.0958574e+00
   6.1675502e+00   1.1325219e+00
   6.1888676e+00   1.1685782e+00
   6.2101320e+00   1.2040206e+00
   6.2313511e+00   1.2388430e+00
   6.2525326e+00   1.2730382e+00
   6.2736837e+00   1.3065987e+00
   6.2948112e+00   1.3395164e+00
   6.3159221e+00   1.3717827e+00
   6.3370229e+00   1.4033885e+00
   6.3581202e+00   1.4343241e+00
   6.3792204e+00   1.4645798e+00
   6.4003299e+00   1.4941449e+00
   6.4214551e+00   1.5230088e+00
   6.4426025e+00   1.5511602e+00
   6.4637785e+00   1.5785874e+00
   6.4849897e+00   1.6052785e+00
   6.5062428e+00   1.6312209e+00
   6.5275446e+00   1.6564016e+00
   6.5489022e+00   1.6808074e+00
   6.5703228e+00   1.7044242e+00
   6.5918142e+00   1.7272376e+00
   6.6133842e+00   1.7492326e+00
   6.6350412e+00   1.7703935e+00
   6.6567940e+00   1.7907040e+00
   6.6786519e+00   1.8101470e+00
   6.7006250e+00   1.8287045e+00
   6.7227241e+00   1.8463577e+00
   6.7449607e+00   1.8630866e+00
   6.7673476e+00   1.8788700e+00
   6.7898985e+00   1.8936855e+00
   6.8126289e+00   1.9075090e+00
   6.8355557e+00   1.9203144e+00
   6.8586979e+00   1.9320738e+00
   6.8820772e+00   1.9427565e+00
   6.9057182e+00   1.9523289e+00
   6.9296494e+00   1.9607535e+00
   6.9539041e+00   1.9679885e+00
   6.9781218e+00   1.9738995e+00
   7.0022068e+00   1.9784746e+00
   7.0261740e+00   1.9817356e+00
   7.0500377e+00   1.9837022e+00
   7.0738113e+00   1.9843921e+00
   7.0975072e+00   1.9838210e+00
   7.1211370e+00   1.9820033e+00
   7.1447116e+00   1.9789516e+00
   7.1682415e+00   1.9746778e+00
   7.1917365e+00   1.9691921e+00
   7.2152065e+00   1.9625041e+00
   7.2386607e+00   1.9546223e+00
   7.2621083e+00   1.9455543e+00
   7.2855584e+00   1.9353068e+00
   7.3090197e+00   1.9238859e+00
   7.3325014e+00   1.9112966e+00
   7.3560124e+00   1.8975434e+00
   7.3795617e+00   1.8826299e+00
   7.4031585e+00   1.8665587e+00
   7.4268123e+00   1.8493319e+00
   7.4505328e+00   1.8309505e+00
   7.4743302e+00   1.8114145e+00
   7.4982149e+00   1.7907230e+00
   7.5221980e+00   1.7688739e+00
   7.5462912e+00   1.7458638e+00
   7.5705070e+00   1.7216880e+00
   7.5948588e+00   1.6963400e+00
   7.6192372e+00   1.6699480e+00
   7.6433599e+00   1.6428573e+00
   7.6672521e+00   1.6150944e+00
   7.6909397e+00   1.5866799e+00
   7.7144452e+00   1.5576341e+00
   7.7377883e+00   1.5279768e+00
   7.7609867e+00   1.4977273e+00
   7.7840561e+00   1.4669047e+00
   7.8070109e+00   1.4355275e+00
   7.8298641e+00   1.4036139e+00
   7.8526278e+00   1.3711819e+00
   7.8753132e+00   1.3382491e+00
   7.8979307e+00   1.3048327e+00
   7.9204903e+00   1.2709498e+00
   7.9430012e+00   1.2366173e+00
   7.9654725e+00   1.2018516e+00
   7.9879128e+00   1.1666692e+00
   8.0103303e+00   1.1310863e+00
   8.0327332e+00   1.0951187e+00
   8.0551295e+00   1.0587824e+00
   8.0775268e+00   1.0220930e+00
   8.0999331e+00   9.8506592e-01
   8.1223559e+00   9.4771654e-01
   8.1448032e+00   9.1006005e-01
   8.1672826e+00   8.7211146e-01
   8.1898021e+00   8.3388564e-01
   8.2123699e+00   7.9539732e-01
   8.2349943e+00   7.5666103e-01
   8.2576838e+00   7.1769112e-01
   8.2804474e+00   6.7850175e-01
   8.3032944e+00   6.3910684e-01
   8.3262346e+00   5.9952006e-01
   8.3492784e+00   5.5975476e-01
   8.3724367e+00   5.1982398e-01
   8.3957215e+00   4.7974030e-01
   8.4191455e+00   4.3951584e-01
   8.4427224e+00   3.9916211e-01
   8.4664673e+00   3.5868987e-01
   8.4903969e+00   3.1810901e-01
   8.5145296e+00   2.7742829e-01
   8.5388860e+00   2.3665504e-01
   8.5634897e+00   1.9579484e-01
   8.5883671e+00   1.5485094e-01
   8.6135492e+00   1.1382364e-01
   8.6390723e+00   7.2709231e-02
   8.6647327e+00   3.1888190e-02
   8.6902407e+00  -8.1399692e-03
   8.7156124e+00  -4.7372370e-02
   8.7408652e+00  -8.5807958e-02
   8.7660150e+00  -1.2344355e-01
   8.7910762e+00  -1.6027414e-01
   8.8160628e+00  -1.9629315e-01
   8.8409874e+00  -2.3149266e-01
   8.8658623e+00  -2.6586355e-01
   8.8906993e+00  -2.9939566e-01
   8.9155096e+00  -3.3207784e-01
   8.9403041e+00  -3.6389809e-01
   8.9650935e+00  -3.9484358e-01
   8.9898885e+00  -4.2490067e-01
   9.0146995e+00  -4.5405500e-01
   9.0395369e+00  -4.8229144e-01
   9.0644115e+00  -5.0959414e-01
   9.0893339e+00  -5.3594648e-01
   9.1143151e+00  -5.6133105e-01
   9.1393664e+00  -5.8572965e-01
   9.1644996e+00  -6.0912319e-01
   9.1897268e+00  -6.3149165e-01
   9.2150609e+00  -6.5281400e-01
   9.2405156e+00  -6.7306808e-01
   9.2661055e+00  -6.9223050e-01
   9.2918461e+00  -7.1027644e-01
   9.3176174e+00  -7.2709343e-01
   9.3431036e+00  -7.4248015e-01
   9.3683343e+00  -7.5648165e-01
   9.3933394e+00  -7.6913902e-01
   9.4181449e+00  -7.8048719e-01
   9.4427735e+00  -7.9055609e-01
   9.4672454e+00  -7.9937162e-01
   9.4915784e+00  -8.0695635e-01
   9.5157890e+00  -8.1333006e-01
   9.5398918e+00  -8.1851021e-01
   9.5639006e+00  -8.2251223e-01
   9.5878280e+00  -8.2534984e-01
   9.6116860e+00  -8.2703526e-01
   9.6354857e+00  -8.2757935e-01
   9.6592377e+00  -8.2699183e-01
   9.6829523e+00  -8.2528132e-01
   9.7066393e+00  -8.2245549e-01
   9.7303082e+00  -8.1852111e-01
   9.7539684e+00  -8.1348412e-01
   9.7776289e+00  -8.0734967e-01
   9.8012989e+00  -8.0012216e-01
   9.8249874e+00  -7.9180522e-01
   9.8487035e+00  -7.8240179e-01
   9.8724563e+00  -7.7191405e-01
   9.8962552e+00  -7.6034344e-01
   9.9201097e+00  -7.4769062e-01
   9.9440297e+00  -7.3395542e-01
   9.9680252e+00  -7.1913682e-01
   9.9921069e+00  -7.0323284e-01
   1.0016286e+01  -6.8624044e-01
   1.0040574e+01  -6.6815547e-01
   1.0064984e+01  -6.4897246e-01
   1.0089528e+01  -6.2868446e-01
   1.0114223e+01  -6.0728285e-01
   1.0139082e+01  -5.8475704e-01
   1.0164123e+01  -5.6109413e-01
   1.0189366e+01  -5.3627852e-01
   1.0214832e+01  -5.1029132e-01
   1.0240544e+01  -4.8310969e-01
   1.0266529e+01  -4.5470592e-01
   1.0292819e+01  -4.2504622e-01
   1.0319450e+01  -3.9408912e-01
   1.0346465e+01  -3.6178325e-01
   1.0373450e+01  -3.2864211e-01
   1.0400272e+01  -2.9487752e-01
   1.0426950e+01  -2.6051683e-01
   1.0453505e+01  -2.2558527e-01
   1.0479952e+01  -1.9010771e-01
   1.0506310e+01  -1.5410862e-01
   1.0532592e+01  -1.1761219e-01
   1.0558814e+01  -8.0642285e-02
   1.0584989e+01  -4.3222494e-02
   1.0611129e+01  -5.3761570e-03
   1.0637249e+01   3.2873625e-02
   1.0663360e+01   7.1503967e-02
   1.0689475e+01   1.1049219e-01
   1.0715605e+01   1.4981580e-01
   1.0741762e+01   1.8945250e-01
   1.0767960e+01   2.2938017e-01
   1.0794209e+01   2.6957685e-01
   1.0820523e+01   3.1002079e-01
   1.0846914e+01   3.5069043e-01
   1.0873396e+01   3.9156442e-01
   1.0899984e+01   4.3262164e-01
   1.0926691e+01   4.7384127e-01
   1.0953535e+01   5.1520280e-01
   1.0980531e+01   5.5668615e-01
   1.1007698e+01   5.9827169e-01
   1.1034781e+01   6.3952302e-01
   1.1061564e+01   6.8007004e-01
   1.1088080e+01   7.1992942e-01
   1.1114362e+01   7.5911705e-01
   1.1140439e+01   7.9764324e-01
   1.1166333e+01   8.3551392e-01
   1.1192069e+01   8.7273154e-01
   1.1217664e+01   9.0929573e-01
   1.1243137e+01   9.4520387e-01
   1.1268503e+01   9.8045142e-01
   1.1293779e+01   1.0150322e+00
   1.1318977e+01   1.0489389e+00
   1.1344111e+01   1.0821626e+00
   1.1369193e+01   1.1146939e+00
   1.1394236e+01   1.1465220e+00
   1.1419250e+01   1.1776355e+00
   1.1444247e+01   1.2080224e+00
   1.1469237e+01   1.2376697e+00
   1.1494232e+01   1.2665638e+00
   1.1519241e+01   1.2946906e+00
   1.1544276e+01   1.3220354e+00
   1.1569347e+01   1.3485825e+00
   1.1594465e+01   1.3743159e+00
   1.1619641e+01   1.3992190e+00
   1.1644886e+01   1.4232741e+00
   1.1670212e+01   1.4464632e+00
   1.1695632e+01   1.4687673e+00
   1.1721158e+01   1.4901665e+00
   1.1746803e+01   1.5106400e+00
   1.1772583e+01   1.5301660e+00
   1.1798514e+01   1.5487216e+00
   1.1824611e+01   1.5662822e+00
   1.1850893e+01   1.5828221e+00
   1.1877381e+01   1.5983137e+00
   1.1904097e+01   1.6127272e+00
   1.1931067e+01   1.6260305e+00
   1.1958319e+01   1.6381886e+00
   1.1985887e+01   1.6491631e+00
   1.2013808e+01   1.6589110e+00
   1.2042129e+01   1.6673842e+00
   1.2070793e+01   1.6745037e+00
   1.2099265e+01   1.6801192e+00
   1.2127565e+01   1.6842594e+00
   1.2155717e+01   1.6869509e+00
   1.2183743e+01   1.6882168e+00
   1.2211661e+01   1.6880774e+00
   1.2239492e+01   1.6865508e+00
   1.2267253e+01   1.6836530e+00
   1.2294959e+01   1.6793981e+00
   1.2322626e+01   1.6737989e+00
   1.2350270e+01   1.6668664e+00
   1.2377905e+01   1.6586105e+00
   1.2405546e+01   1.6490398e+00
   1.2433207e+01   1.6381615e+00
   1.2460902e+01   1.6259821e+00
   1.2488646e+01   1.6125065e+00
   1.2516453e+01   1.5977385e+00
   1.2544339e+01   1.5816809e+00
   1.2572319e+01   1.5643349e+00
   1.2600410e+01   1.5457005e+00
   1.2628628e+01   1.5257760e+00
   1.2656992e+01   1.5045580e+00
   1.2685522e+01   1.4820411e+00
   1.2714238e+01   1.4582175e+00
   1.2742952e+01   1.4332649e+00
   1.2771327e+01   1.4075299e+00
   1.2799402e+01   1.3810462e+00
   1.2827215e+01   1.3538411e+00
   1.2854801e+01   1.3259413e+00
   1.2882187e+01   1.2973724e+00
   1.2909399e+01   1.2681597e+00
   1.2936461e+01   1.2383278e+00
   1.2963392e+01   1.2079006e+00
   1.2990211e+01   1.1769018e+00
   1.3016935e+01   1.1453544e+00
   1.3043582e+01   1.1132810e+00
   1.3070165e+01   1.0807040e+00
   1.3096699e+01   1.0476453e+00
   1.3123198e+01   1.0141265e+00
   1.3149675e+01   9.8016898e-01
   1.3176143e+01   9.4579376e-01
   1.3202616e+01   9.1102167e-01
   1.3229105e+01   8.7587330e-01
   1.3255623e+01   8.4036900e-01
   1.3282183e+01   8.0452888e-01
   1.3308798e+01   7.6837284e-01
   1.3335482e+01   7.3192054e-01
   1.3362246e+01   6.9519140e-01
   1.3389107e+01   6.5820453e-01
   1.3416079e+01   6.2097878e-01
   1.3443177e+01   5.8353260e-01
   1.3470418e+01   5.4588406e-01
   1.3497820e+01   5.0805069e-01
   1.3525403e+01   4.7004946e-01
   1.3553187e+01   4.3189652e-01
   1.3581198e+01   3.9360711e-01
   1.3609460e+01   3.5519524e-01
   1.3638003e+01   3.1667335e-01
   1.3666861e+01   2.7805184e-01
   1.3696073e+01   2.3933839e-01
   1.3725685e+01   2.0053701e-01
   1.3755247e+01   1.6229441e-01
   1.3784742e+01   1.2467944e-01
   1.3814178e+01   8.7725102e-02
   1.3843564e+01   5.1463939e-02
   1.3872908e+01   1.5928153e-02
   1.3902219e+01  -1.8850382e-02
   1.3931505e+01  -5.2840122e-02
   1.3960772e+01  -8.6009850e-02
   1.3990029e+01  -1.1832866e-01
   1.4019284e+01  -1.4976597e-01
   1.4048544e+01  -1.8029148e-01
   1.4077816e+01  -2.0987517e-01
   1.4107108e+01  -2.3848732e-01
   1.4136428e+01  -2.6609844e-01
   1.4165784e+01  -2.9267928e-01
   1.4195183e+01  -3.1820080e-01
   1.4224633e+01  -3.4263416e-01
   1.4254142e+01  -3.6595064e-01
   1.4283720e+01  -3.8812170e-01
   1.4313374e+01  -4.0911883e-01
   1.4343115e+01  -4.2891359e-01
   1.4372950e+01  -4.4747752e-01
   1.4402891e+01  -4.6478208e-01
   1.4432948e+01  -4.8079862e-01
   1.4463132e+01  -4.9549821e-01
   1.4493048e+01  -5.0868193e-01
   1.4522649e+01  -5.2035593e-01
   1.4551979e+01  -5.3056529e-01
   1.4581073e+01  -5.3934816e-01
   1.4609963e+01  -5.4673676e-01
   1.4638677e+01  -5.5275853e-01
   1.4667240e+01  -5.5743707e-01
   1.4695676e+01  -5.6079274e-01
   1.4724004e+01  -5.6284326e-01
   1.4752244e+01  -5.6360402e-01
   1.4780414e+01  -5.6308846e-01
   1.4808532e+01  -5.6130827e-01
   1.4836613e+01  -5.5827359e-01
   1.4864674e+01  -5.5399317e-01
   1.4892730e+01  -5.4847444e-01
   1.4920797e+01  -5.4172362e-01
   1.4948888e+01  -5.3374574e-01
   1.4977021e+01  -5.2454469e-01
   1.5005209e+01  -5.1412317e-01
   1.5033468e+01  -5.0248272e-01
   1.5061815e+01  -4.8962359e-01
   1.5090267e+01  -4.7554469e-01
   1.5118841e+01  -4.6024349e-01
   1.5147555e+01  -4.4371579e-01
   1.5176430e+01  -4.2595554e-01
   1.5205487e+01  -4.0695456e-01
   1.5234750e+01  -3.8670216e-01
   1.5264244e+01  -3.6518470e-01
   1.5293998e+01  -3.4238494e-01
   1.5324044e+01  -3.1828129e-01
   1.5354119e+01  -2.9310370e-01
   1.5384206e+01  -2.6690087e-01
   1.5414313e+01  -2.3970242e-01
   1.5444448e+01  -2.1153822e-01
   1.5474621e+01  -1.8243845e-01
   1.5504838e+01  -1.5243354e-01
   1.5535110e+01  -1.2155424e-01
   1.5565444e+01  -8.9831585e-02
   1.5595851e+01  -5.7296928e-02
   1.5626340e+01  -2.3981905e-02
   1.5656919e+01   1.0081543e-02
   1.5687601e+01   4.4861186e-02
   1.5718396e+01   8.0324517e-02
   1.5749315e+01   1.1643876e-01
   1.5780371e+01   1.5317089e-01
   1.5811456e+01   1.9034340e-01
   1.5842563e+01   2.2789302e-01
   1.5873712e+01   2.6579002e-01
   1.5904925e+01   3.0400492e-01
   1.5936223e+01   3.4250853e-01
   1.5967627e+01   3.8127197e-01
   1.5999161e+01   4.2026668e-01
   1.6030616e+01   4.5917645e-01
   1.6061879e+01   4.9780417e-01
   1.6092966e+01   5.3611483e-01
   1.6123894e+01   5.7407493e-01
   1.6154678e+01   6.1165110e-01
   1.6185331e+01   6.4881014e-01
   1.6215866e+01   6.8551910e-01
   1.6246295e+01   7.2174526e-01
   1.6276630e+01   7.5745619e-01
   1.6306881e+01   7.9261976e-01
   1.6337057e+01   8.2720416e-01
   1.6367170e+01   8.6117788e-01
   1.6397228e+01   8.9450974e-01
   1.6427211e+01   9.2713736e-01
   1.6457095e+01   9.5899809e-01
   1.6486902e+01   9.9007939e-01
   1.6516652e+01   1.0203674e+00
   1.6546364e+01   1.0498469e+00
   1.6576056e+01   1.0785015e+00
   1.6605748e+01   1.1063137e+00
   1.6635456e+01   1.1332646e+00
   1.6665200e+01   1.1593347e+00
   1.6694996e+01   1.1845033e+00
   1.6724864e+01   1.2087486e+00
   1.6754821e+01   1.2320477e+00
   1.6784889e+01   1.2543766e+00
   1.6815059e+01   1.2756913e+00
   1.6845300e+01   1.2959333e+00
   1.6875621e+01   1.3150755e+00
   1.6906032e+01   1.3330908e+00
   1.6936544e+01   1.3499519e+00
   1.6967166e+01   1.3656316e+00
   1.6997911e+01   1.3801025e+00
   1.7028790e+01   1.3933370e+00
   1.7059816e+01   1.4053071e+00
   1.7091002e+01   1.4159845e+00
   1.7122363e+01   1.4253401e+00
   1.7153916e+01   1.4333443e+00
   1.7185677e+01   1.4399664e+00
   1.7217666e+01   1.4451746e+00
   1.7249904e+01   1.4489354e+00
   1.7282414e+01   1.4512138e+00
   1.7314929e+01   1.4519721e+00
   1.7347225e+01   1.4512233e+00
   1.7379321e+01   1.4490013e+00
   1.7411235e+01   1.4453385e+00
   1.7442985e+01   1.4402662e+00
   1.7474587e+01   1.4338142e+00
   1.7506054e+01   1.4260120e+00
   1.7537402e+01   1.4168879e+00
   1.7568642e+01   1.4064701e+00
   1.7599787e+01   1.3947862e+00
   1.7630848e+01   1.3818637e+00
   1.7661835e+01   1.3677299e+00
   1.7692759e+01   1.3524118e+00
   1.7723630e+01   1.3359367e+00
   1.7754458e+01   1.3183316e+00
   1.7785252e+01   1.2996239e+00
   1.7816021e+01   1.2798407e+00
   1.7846774e+01   1.2590097e+00
   1.7877519e+01   1.2371584e+00
   1.7908267e+01   1.2143147e+00
   1.7939025e+01   1.1905068e+00
   1.7969802e+01   1.1657628e+00
   1.8000608e+01   1.1401114e+00
   1.8031450e+01   1.1135815e+00
   1.8062338e+01   1.0862021e+00
   1.8093282e+01   1.0580027e+00
   1.8124290e+01   1.0290130e+00
   1.8155374e+01   9.9926296e-01
   1.8186541e+01   9.6878290e-01
   1.8217805e+01   9.3760340e-01
   1.8249174e+01   9.0575532e-01
   1.8280552e+01   8.7338482e-01
   1.8311927e+01   8.4055086e-01
   1.8343321e+01   8.0728102e-01
   1.8374755e+01   7.7360246e-01
   1.8406250e+01   7.3954201e-01
   1.8437828e+01   7.0512614e-01
   1.8469511e+01   6.7038093e-01
   1.8501322e+01   6.3533208e-01
   1.8533285e+01   6.0000479e-01
   1.8565427e+01   5.6442375e-01
   1.8597553e+01   5.2886003e-01
   1.8629481e+01   4.9356752e-01
   1.8661230e+01   4.5858023e-01
   1.8692815e+01   4.2393014e-01
   1.8724253e+01   3.8964908e-01
   1.8755559e+01   3.5576869e-01
   1.8786745e+01   3.2232039e-01
   1.8817823e+01   2.8933534e-01
   1.8848807e+01   2.5684443e-01
   1.8879707e+01   2.2487823e-01
   1.8910534e+01   1.9346704e-01
   1.8941298e+01   1.6264082e-01
   1.8972008e+01   1.3242923e-01
   1.9002675e+01   1.0286159e-01
   1.9033307e+01   7.3966931e-02
   1.9063913e+01   4.5773948e-02
   1.9094503e+01   1.8311037e-02
   1.9125086e+01  -8.3937067e-03
   1.9155668e+01  -3.4312482e-02
   1.9186261e+01  -5.9417766e-02
   1.9216871e+01  -8.3682304e-02
   1.9247508e+01  -1.0707909e-01
   1.9278180e+01  -1.2958136e-01
   1.9308897e+01  -1.5116255e-01
   1.9339667e+01  -1.7179628e-01
   1.9370500e+01  -1.9145636e-01
   1.9401405e+01  -2.1011669e-01
   1.9432392e+01  -2.2775128e-01
   1.9463472e+01  -2.4433417e-01
   1.9494656e+01  -2.5983943e-01
   1.9525954e+01  -2.7424103e-01
   1.9557379e+01  -2.8751282e-01
   1.9588943e+01  -2.9962844e-01
   1.9620661e+01  -3.1056122e-01
   1.9652545e+01  -3.2028406e-01
   1.9684614e+01  -3.2876931e-01
   1.9716882e+01  -3.3598857e-01
   1.9749370e+01  -3.4191252e-01
   1.9782097e+01  -3.4651067e-01
   1.9815086e+01  -3.4975103e-01
   1.9848363e+01  -3.5159977e-01
   1.9881572e+01  -3.5202406e-01
   1.9914555e+01  -3.5104401e-01
   1.9947333e+01  -3.4869198e-01
   1.9979925e+01  -3.4499879e-01
   2.0012348e+01  -3.3999403e-01
   2.0044621e+01  -3.3370626e-01
   2.0076758e+01  -3.2616331e-01
   2.0108773e+01  -3.1739240e-01
   2.0140680e+01  -3.0742030e-01
   2.0172492e+01  -2.9627345e-01
   2.0204219e+01  -2.8397807e-01
   2.0235874e+01  -2.7056024e-01
   2.0267468e+01  -2.5604597e-01
   2.0299011e+01  -2.4046125e-01
   2.0330512e+01  -2.2383213e-01
   2.0361983e+01  -2.0618474e-01
   2.0393432e+01  -1.8754533e-01
   2.0424870e+01  -1.6794031e-01
   2.0456305e+01  -1.4739629e-01
   2.0487747e+01  -1.2594006e-01
   2.0519206e+01  -1.0359867e-01
   2.0550690e+01  -8.0399392e-02
   2.0582209e+01  -5.6369766e-02
   2.0613774e+01  -3.1537601e-02
   2.0645393e+01  -5.9309855e-03
   2.0677077e+01   2.0421710e-02
   2.0708836e+01   4.7491826e-02
   2.0740681e+01   7.5250414e-02
   2.0772623e+01   1.0366824e-01
   2.0804674e+01   1.3271578e-01
   2.0836846e+01   1.6236326e-01
   2.0869152e+01   1.9258063e-01
   2.0901605e+01   2.2333759e-01
   2.0934222e+01   2.5460366e-01
   2.0967017e+01   2.8634814e-01
   2.1000008e+01   3.1854021e-01
   2.1033213e+01   3.5114898e-01
   2.1066654e+01   3.8414355e-01
   2.1099931e+01   4.1707619e-01
   2.1132961e+01   4.4980670e-01
   2.1165766e+01   4.8230347e-01
   2.1198367e+01   5.1453597e-01
   2.1230785e+01   5.4647364e-01
   2.1263037e+01   5.7808600e-01
   2.1295138e+01   6.0934269e-01
   2.1327106e+01   6.4021357e-01
   2.1358953e+01   6.7066869e-01
   2.1390692e+01   7.0067839e-01
   2.1422336e+01   7.3021327e-01
   2.1453898e+01   7.5924422e-01
   2.1485387e+01   7.8774245e-01
   2.1516814e+01   8.1567944e-01
   2.1548191e+01   8.4302703e-01
   2.1579527e+01   8.6975733e-01
   2.1610831e+01   8.9584277e-01
   2.1642114e+01   9.2125609e-01
   2.1673384e+01   9.4597033e-01
   2.1704652e+01   9.6995880e-01
   2.1735925e+01   9.9319512e-01
   2.1767214e+01   1.0156531e+00
   2.1798527e+01   1.0373070e+00
   2.1829875e+01   1.0581310e+00
   2.1861266e+01   1.0780999e+00
   2.1892709e+01   1.0971882e+00
   2.1924216e+01   1.1153709e+00
   2.1955796e+01   1.1326232e+00
   2.1987460e+01   1.1489202e+00
   2.2019218e+01   1.1642370e+00
   2.2051082e+01   1.1785489e+00
   2.2083064e+01   1.1918312e+00
   2.2115177e+01   1.2040587e+00
   2.2147434e+01   1.2152064e+00
   2.2179850e+01   1.2252489e+00
   2.2212440e+01   1.2341603e+00
   2.2245221e+01   1.2419142e+00
   2.2278210e+01   1.2484836e+00
   2.2311428e+01   1.2538405e+00
   2.2344898e+01   1.2579557e+00
   2.2378642e+01   1.2607986e+00
   2.2412689e+01   1.2623369e+00
   2.2446619e+01   1.2625419e+00
   2.2480315e+01   1.2614368e+00
   2.2513800e+01   1.2590527e+00
   2.2547092e+01   1.2554187e+00
   2.2580213e+01   1.2505632e+00
   2.2613179e+01   1.2445132e+00
   2.2646006e+01   1.2372954e+00
   2.2678709e+01   1.2289357e+00
   2.2711303e+01   1.2194597e+00
   2.2743801e+01   1.2088927e+00
   2.2776214e+01   1.1972597e+00
   2.2808556e+01   1.1845857e+00
   2.2840838e+01   1.1708957e+00
   2.2873070e+01   1.1562145e+00
   2.2905264e+01   1.1405671e+00
   2.2937430e+01   1.1239786e+00
   2.2969577e+01   1.1064743e+00
   2.3001718e+01   1.0880796e+00
   2.3033860e+01   1.0688199e+00
   2.3066015e+01   1.0487211e+00
   2.3098192e+01   1.0278092e+00
   2.3130402e+01   1.0061106e+00
   2.3162654e+01   9.8365165e-01
   2.3194960e+01   9.6045925e-01
   2.3227329e+01   9.3656044e-01
   2.3259773e+01   9.1198260e-01
   2.3292303e+01   8.8675336e-01
   2.3324931e+01   8.6090064e-01
   2.3357669e+01   8.3445265e-01
   2.3390531e+01   8.0743785e-01
   2.3423529e+01   7.7988497e-01
   2.3456678e+01   7.5182299e-01
   2.3489994e+01   7.2328108e-01
   2.3523495e+01   6.9428862e-01
   2.3557197e+01   6.6487512e-01
   2.3591120e+01   6.3507021e-01
   2.3625287e+01   6.0490349e-01
   2.3659330e+01   5.7475175e-01
   2.3693112e+01   5.4478919e-01
   2.3726658e+01   5.1504642e-01
   2.3759992e+01   4.8555261e-01
   2.3793133e+01   4.5633691e-01
   2.3826101e+01   4.2742843e-01
   2.3858914e+01   3.9885614e-01
   2.3891587e+01   3.7064882e-01
   2.3924135e+01   3.4283503e-01
   2.3956573e+01   3.1544310e-01
   2.3988913e+01   2.8850104e-01
   2.4021168e+01   2.6203663e-01
   2.4053350e+01   2.3607732e-01
   2.4085470e+01   2.1065027e-01
   2.4117539e+01   1.8578234e-01
   2.4149568e+01   1.6150008e-01
   2.4181567e+01   1.3782974e-01
   2.4213547e+01   1.1479729e-01
   2.4245516e+01   9.2428390e-02
   2.4277486e+01   7.0748432e-02
   2.4309465e+01   4.9782536e-02
   2.4341465e+01   2.9555566e-02
   2.4373494e+01   1.0092147e-02
   2.4405563e+01  -8.5833186e-03
   2.4437682e+01  -2.6446630e-02
   2.4469861e+01  -4.3473764e-02
   2.4502111e+01  -5.9640841e-02
   2.4534444e+01  -7.4924099e-02
   2.4566870e+01  -8.9299851e-02
   2.4599402e+01  -1.0274444e-01
   2.4632052e+01  -1.1523418e-01
   2.4664833e+01  -1.2674531e-01
   2.4697760e+01  -1.3725390e-01
   2.4730848e+01  -1.4673577e-01
   2.4764112e+01  -1.5516640e-01
   2.4797570e+01  -1.6252077e-01
   2.4831241e+01  -1.6877323e-01
   2.4865145e+01  -1.7389731e-01
   2.4899307e+01  -1.7786549e-01
   2.4933750e+01  -1.8064889e-01
   2.4968504e+01  -1.8221690e-01
   2.5003234e+01  -1.8253999e-01
   2.5037716e+01  -1.8163372e-01
   2.5071973e+01  -1.7952784e-01
   2.5106029e+01  -1.7625063e-01
   2.5139903e+01  -1.7182917e-01
   2.5173614e+01  -1.6628963e-01
   2.5207180e+01  -1.5965746e-01
   2.5240616e+01  -1.5195758e-01
   2.5273938e+01  -1.4321447e-01
   2.5307160e+01  -1.3345237e-01
   2.5340295e+01  -1.2269530e-01
   2.5373356e+01  -1.1096719e-01
   2.5406355e+01  -9.8291901e-02
   2.5439303e+01  -8.4693334e-02
   2.5472214e+01  -7.0195440e-02
   2.5505097e+01  -5.4822277e-02
   2.5537963e+01  -3.8598040e-02
   2.5570823e+01  -2.1547092e-02
   2.5603689e+01  -3.6939871e-03
   2.5636570e+01   1.4936506e-02
   2.5669478e+01   3.4319388e-02
   2.5702422e+01   5.4429414e-02
   2.5735415e+01   7.5241083e-02
   2.5768468e+01   9.6728627e-02
   2.5801591e+01   1.1886601e-01
   2.5834797e+01   1.4162691e-01
   2.5868098e+01   1.6498474e-01
   2.5901508e+01   1.8891262e-01
   2.5935038e+01   2.1338344e-01
   2.5968704e+01   2.3836977e-01
   2.6002521e+01   2.6384400e-01
   2.6036504e+01   2.8977823e-01
   2.6070671e+01   3.1614441e-01
   2.6105041e+01   3.4291431e-01
   2.6139635e+01   3.7005956e-01
   2.6174473e+01   3.9755178e-01
   2.6209377e+01   4.2519975e-01
   2.6244001e+01   4.5267957e-01
   2.6278370e+01   4.7996013e-01
   2.6312509e+01   5.0701364e-01
   2.6346442e+01   5.3381226e-01
   2.6380189e+01   5.6032818e-01
   2.6413770e+01   5.8653370e-01
   2.6447201e+01   6.1240131e-01
   2.6480500e+01   6.3790368e-01
   2.6513680e+01   6.6301374e-01
   2.6546757e+01   6.8770467e-01
   2.6579743e+01   7.1194993e-01
   2.6612652e+01   7.3572327e-01
   2.6645496e+01   7.5899872e-01
   2.6678285e+01   7.8175061e-01
   2.6711033e+01   8.0395357e-01
   2.6743749e+01   8.2558253e-01
   2.6776445e+01   8.4661270e-01
   2.6809131e+01   8.6701957e-01
   2.6841818e+01   8.8677890e-01
   2.6874516e+01   9.0586673e-01
   2.6907237e+01   9.2425933e-01
   2.6939989e+01   9.4193321e-01
   2.6972786e+01   9.5886511e-01
   2.7005636e+01   9.7503193e-01
   2.7038552e+01   9.9041076e-01
   2.7071544e+01   1.0049788e+00
   2.7104626e+01   1.0187135e+00
   2.7137808e+01   1.0315921e+00
   2.7171105e+01   1.0435921e+00
   2.7204530e+01   1.0546908e+00
   2.7238097e+01   1.0648655e+00
   2.7271821e+01   1.0740933e+00
   2.7305720e+01   1.0823510e+00
   2.7339810e+01   1.0896150e+00
   2.7374111e+01   1.0958612e+00
   2.7408645e+01   1.1010648e+00
   2.7443433e+01   1.1052001e+00
   2.7478503e+01   1.1082401e+00
   2.7513883e+01   1.1101566e+00
   2.7549512e+01   1.1109189e+00
   2.7584873e+01   1.1105188e+00
   2.7619989e+01   1.1089855e+00
   2.7654885e+01   1.1063465e+00
   2.7689583e+01   1.1026283e+00
   2.7724104e+01   1.0978563e+00
   2.7758467e+01   1.0920550e+00
   2.7792690e+01   1.0852485e+00
   2.7826789e+01   1.0774604e+00
   2.7860780e+01   1.0687139e+00
   2.7894677e+01   1.0590321e+00
   2.7928493e+01   1.0484380e+00
   2.7962243e+01   1.0369544e+00
   2.7995938e+01   1.0246042e+00
   2.8029591e+01   1.0114104e+00
   2.8063213e+01   9.9739601e-01
   2.8096818e+01   9.8258421e-01
   2.8130415e+01   9.6699831e-01
   2.8164017e+01   9.5066185e-01
   2.8197635e+01   9.3359854e-01
   2.8231281e+01   9.1583233e-01
   2.8264965e+01   8.9738741e-01
   2.8298701e+01   8.7828822e-01
   2.8332499e+01   8.5855946e-01
   2.8366372e+01   8.3822609e-01
   2.8400333e+01   8.1731336e-01
   2.8434395e+01   7.9584678e-01
   2.8468572e+01   7.7385211e-01
   2.8502878e+01   7.5135540e-01
   2.8537329e+01   7.2838295e-01
   2.8571941e+01   7.0496129e-01
   2.8606731e+01   6.8111716e-01
   2.8641718e+01   6.5687752e-01
   2.8676923e+01   6.3226945e-01
   2.8712368e+01   6.0732015e-01
   2.8748078e+01   5.8205683e-01
   2.8783659e+01   5.5680512e-01
   2.8818957e+01   5.3172408e-01
   2.8853999e+01   5.0684166e-01
   2.8888812e+01   4.8218440e-01
   2.8923418e+01   4.5777887e-01
   2.8957840e+01   4.3365159e-01
   2.8992096e+01   4.0982891e-01
   2.9026205e+01   3.8633702e-01
   2.9060183e+01   3.6320190e-01
   2.9094047e+01   3.4044927e-01
   2.9127810e+01   3.1810460e-01
   2.9161486e+01   2.9619307e-01
   2.9195089e+01   2.7473960e-01
   2.9228632e+01   2.5376879e-01
   2.9262127e+01   2.3330499e-01
   2.9295585e+01   2.1337223e-01
   2.9329019e+01   1.9399427e-01
   2.9362440e+01   1.7519459e-01
   2.9395858e+01   1.5699641e-01
   2.9429287e+01   1.3942268e-01
   2.9462736e+01   1.2249610e-01
   2.9496217e+01   1.0623914e-01
   2.9529741e+01   9.0674064e-02
   2.9563320e+01   7.5822942e-02
   2.9596967e+01   6.1707670e-02
   2.9630693e+01   4.8350008e-02
   2.9664510e+01   3.5771610e-02
   2.9698433e+01   2.3994064e-02
   2.9732475e+01   1.3038940e-02
   2.9766651e+01   2.9278427e-03
   2.9800975e+01  -6.3175191e-03
   2.9835465e+01  -1.4675257e-02
   2.9870138e+01  -2.2123208e-02
   2.9905014e+01  -2.8638820e-02
   2.9940112e+01  -3.4199013e-02
   2.9975456e+01  -3.8780007e-02
   3.0011070e+01  -4.2357112e-02
   3.0046983e+01  -4.4904463e-02
   3.0083226e+01  -4.6394680e-02
   3.0119589e+01  -4.6799414e-02
   3.0155677e+01  -4.6123817e-02
   3.0191516e+01  -4.4395416e-02
   3.0227132e+01  -4.1640352e-02
   3.0262548e+01  -3.7883596e-02
   3.0297785e+01  -3.3149213e-02
   3.0332865e+01  -2.7460581e-02
   3.0367804e+01  -2.0840559e-02
   3.0402621e+01  -1.3311629e-02
   3.0437330e+01  -4.8960127e-03
   3.0471948e+01   4.3842422e-03
   3.0506488e+01   1.4507177e-02
   3.0540965e+01   2.5450862e-02
   3.0575391e+01   3.7193336e-02
   3.0609781e+01   4.9712569e-02
   3.0644145e+01   6.2986418e-02
   3.0678497e+01   7.6992593e-02
   3.0712850e+01   9.1708635e-02
   3.0747214e+01   1.0711189e-01
   3.0781604e+01   1.2317949e-01
   3.0816029e+01   1.3988834e-01
   3.0850505e+01   1.5721510e-01
   3.0885042e+01   1.7513617e-01
   3.0919654e+01   1.9362771e-01
   3.0954355e+01   2.1266560e-01
   3.0989159e+01   2.3222545e-01
   3.1024079e+01   2.5228263e-01
   3.1059132e+01   2.7281223e-01
   3.1094334e+01   2.9378908e-01
   3.1129701e+01   3.1518781e-01
   3.1165253e+01   3.3698279e-01
   3.1201010e+01   3.5914823e-01
   3.1236992e+01   3.8165817e-01
   3.1273225e+01   4.0448654e-01
   3.1309733e+01   4.2760724e-01
   3.1346107e+01   4.5071518e-01
   3.1382187e+01   4.7366082e-01
   3.1418000e+01   4.9641749e-01
   3.1453575e+01   5.1895985e-01
   3.1488936e+01   5.4126255e-01
   3.1524107e+01   5.6330030e-01
   3.1559108e+01   5.8504795e-01
   3.1593957e+01   6.0648051e-01
   3.1628673e+01   6.2757324e-01
   3.1663272e+01   6.4830161e-01
   3.1697769e+01   6.6864137e-01
   3.1732180e+01   6.8856851e-01
   3.1766518e+01   7.0805932e-01
   3.1800796e+01   7.2709038e-01
   3.1835028e+01   7.4563853e-01
   3.1869227e+01   7.6368089e-01
   3.1903404e+01   7.8119488e-01
   3.1937572e+01   7.9815817e-01
   3.1971743e+01   8.1454868e-01
   3.2005928e+01   8.3034461e-01
   3.2040141e+01   8.4552436e-01
   3.2074393e+01   8.6006658e-01
   3.2108697e+01   8.7395011e-01
   3.2143064e+01   8.8715394e-01
   3.2177509e+01   8.9965726e-01
   3.2212044e+01   9.1143934e-01
   3.2246683e+01   9.2247955e-01
   3.2281440e+01   9.3275729e-01
   3.2316332e+01   9.4225196e-01
   3.2351374e+01   9.5094287e-01
   3.2386583e+01   9.5880919e-01
   3.2421977e+01   9.6582986e-01
   3.2457578e+01   9.7198346e-01
   3.2493405e+01   9.7724812e-01
   3.2529484e+01   9.8160130e-01
   3.2565840e+01   9.8501965e-01
   3.2602502e+01   9.8747871e-01
   3.2639503e+01   9.8895264e-01
   3.2676720e+01   9.8941398e-01
   3.2713648e+01   9.8886176e-01
   3.2750312e+01   9.8732253e-01
   3.2786740e+01   9.8482145e-01
   3.2822959e+01   9.8138253e-01
   3.2858990e+01   9.7702886e-01
   3.2894856e+01   9.7178288e-01
   3.2930575e+01   9.6566649e-01
   3.2966167e+01   9.5870123e-01
   3.3001647e+01   9.5090840e-01
   3.3037033e+01   9.4230912e-01
   3.3072340e+01   9.3292444e-01
   3.3107582e+01   9.2277537e-01
   3.3142774e+01   9.1188297e-01
   3.3177928e+01   9.0026836e-01
   3.3213060e+01   8.8795280e-01
   3.3248182e+01   8.7495767e-01
   3.3283306e+01   8.6130454e-01
   3.3318447e+01   8.4701516e-01
   3.3353617e+01   8.3211151e-01
   3.3388830e+01   8.1661579e-01
   3.3424098e+01   8.0055043e-01
   3.3459436e+01   7.8393813e-01
   3.3494858e+01   7.6680182e-01
   3.3530378e+01   7.4916473e-01
   3.3566011e+01   7.3105030e-01
   3.3601774e+01   7.1248227e-01
   3.3637683e+01   6.9348460e-01
   3.3673756e+01   6.7408152e-01
   3.3710012e+01   6.5429745e-01
   3.3746472e+01   6.3415705e-01
   3.3783157e+01   6.1368512e-01
   3.3820093e+01   5.9290662e-01
   3.3857306e+01   5.7184655e-01
   3.3894615e+01   5.5064981e-01
   3.3931605e+01   5.2959655e-01
   3.3968307e+01   5.0871399e-01
   3.4004751e+01   4.8802628e-01
   3.4040964e+01   4.6755762e-01
   3.4076971e+01   4.4733217e-01
   3.4112796e+01   4.2737397e-01
   3.4148458e+01   4.0770693e-01
   3.4183977e+01   3.8835472e-01
   3.4219371e+01   3.6934080e-01
   3.4254656e+01   3.5068839e-01
   3.4289848e+01   3.3242043e-01
   3.4324963e+01   3.1455960e-01
   3.4360014e+01   2.9712830e-01
   3.4395016e+01   2.8014868e-01
   3.4429982e+01   2.6364257e-01
   3.4464926e+01   2.4763158e-01
   3.4499860e+01   2.3213702e-01
   3.4534798e+01   2.1717997e-01
   3.4569751e+01   2.0278125e-01
   3.4604734e+01   1.8896146e-01
   3.4639759e+01   1.7574098e-01
   3.4674839e+01   1.6314001e-01
   3.4709988e+01   1.5117856e-01
   3.4745220e+01   1.3987650e-01
   3.4780548e+01   1.2925361e-01
   3.4815989e+01   1.1932958e-01
   3.4851557e+01   1.1012405e-01
   3.4887269e+01   1.0165672e-01
   3.4923143e+01   9.3947366e-02
   3.4959197e+01   8.7015923e-02
   3.4995452e+01   8.0882591e-02
   3.5031929e+01   7.5567943e-02
   3.5068652e+01   7.1093065e-02
   3.5105647e+01   6.7479726e-02
   3.5142944e+01   6.4750605e-02
   3.5180576e+01   6.2929560e-02
   3.5218578e+01   6.2041983e-02
   3.5256485e+01   6.2107924e-02
   3.5294101e+01   6.3109349e-02
   3.5331457e+01   6.5021475e-02
   3.5368582e+01   6.7820797e-02
   3.5405500e+01   7.1484804e-02
   3.5442237e+01   7.5991745e-02
   3.5478812e+01   8.1320432e-02
   3.5515247e+01   8.7450090e-02
   3.5551560e+01   9.4360237e-02
   3.5587768e+01   1.0203058e-01
   3.5623889e+01   1.1044092e-01
   3.5659938e+01   1.1957112e-01
   3.5695930e+01   1.2940101e-01
   3.5731880e+01   1.3991035e-01
   3.5767803e+01   1.5107883e-01
   3.5803713e+01   1.6288596e-01
   3.5839624e+01   1.7531112e-01
   3.5875550e+01   1.8833348e-01
   3.5911505e+01   2.0193202e-01
   3.5947503e+01   2.1608549e-01
   3.5983558e+01   2.3077241e-01
   3.6019684e+01   2.4597105e-01
   3.6055898e+01   2.6165945e-01
   3.6092214e+01   2.7781536e-01
   3.6128649e+01   2.9441632e-01
   3.6165220e+01   3.1143958e-01
   3.6201945e+01   3.2886215e-01
   3.6238842e+01   3.4666083e-01
   3.6275933e+01   3.6481218e-01
   3.6313239e+01   3.8329255e-01
   3.6350785e+01   4.0207814e-01
   3.6388597e+01   4.2114504e-01
   3.6426704e+01   4.4046925e-01
   3.6464775e+01   4.5984177e-01
   3.6502521e+01   4.7907212e-01
   3.6539973e+01   4.9813527e-01
   3.6577163e+01   5.1700815e-01
   3.6614120e+01   5.3566769e-01
   3.6650871e+01   5.5409083e-01
   3.6687437e+01   5.7225468e-01
   3.6723841e+01   5.9013649e-01
   3.6760103e+01   6.0771373e-01
   3.6796242e+01   6.2496409e-01
   3.6832274e+01   6.4186550e-01
   3.6868216e+01   6.5839618e-01
   3.6904085e+01   6.7453458e-01
   3.6939894e+01   6.9025944e-01
   3.6975660e+01   7.0554975e-01
   3.7011396e+01   7.2038479e-01
   3.7047116e+01   7.3474408e-01
   3.7082834e+01   7.4860740e-01
   3.7118563e+01   7.6195477e-01
   3.7154319e+01   7.7476645e-01
   3.7190113e+01   7.8702289e-01
   3.7225961e+01   7.9870477e-01
   3.7261877e+01   8.0979291e-01
   3.7297875e+01   8.2026831e-01
   3.7333971e+01   8.3011208e-01
   3.7370180e+01   8.3930540e-01
   3.7406519e+01   8.4782950e-01
   3.7443006e+01   8.5566559e-01
   3.7479658e+01   8.6279483e-01
   3.7516496e+01   8.6919820e-01
   3.7553541e+01   8.7485646e-01
   3.7590816e+01   8.7975001e-01
   3.7628346e+01   8.8385878e-01
   3.7666160e+01   8.8716202e-01
   3.7704288e+01   8.8963813e-01
   3.7742764e+01   8.9126436e-01
   3.7781630e+01   8.9201644e-01
   3.7820371e+01   8.9187666e-01
   3.7858811e+01   8.9086350e-01
   3.7896982e+01   8.8900063e-01
   3.7934913e+01   8.8631049e-01
   3.7972632e+01   8.8281454e-01
   3.8010164e+01   8.7853358e-01
   3.8047532e+01   8.7348782e-01
   3.8084756e+01   8.6769714e-01
   3.8121857e+01   8.6118112e-01
   3.8158853e+01   8.5395918e-01
   3.8195762e+01   8.4605067e-01
   3.8232600e+01   8.3747489e-01
   3.8269384e+01   8.2825119e-01
   3.8306130e+01   8.1839899e-01
   3.8342852e+01   8.0793781e-01
   3.8379566e+01   7.9688733e-01
   3.8416287e+01   7.8526738e-01
   3.8453029e+01   7.7309801e-01
   3.8489808e+01   7.6039944e-01
   3.8526639e+01   7.4719215e-01
   3.8563538e+01   7.3349681e-01
   3.8600519e+01   7.1933438e-01
   3.8637600e+01   7.0472603e-01
   3.8674797e+01   6.8969320e-01
   3.8712129e+01   6.7425757e-01
   3.8749614e+01   6.5844106e-01
   3.8787271e+01   6.4226584e-01
   3.8825123e+01   6.2575429e-01
   3.8863193e+01   6.0892901e-01
   3.8901504e+01   5.9181276e-01
   3.8940086e+01   5.7442844e-01
   3.8978967e+01   5.5679904e-01
   3.9017975e+01   5.3904226e-01
   3.9056634e+01   5.2141441e-01
   3.9094980e+01   5.0394040e-01
   3.9133047e+01   4.8664223e-01
   3.9170865e+01   4.6954193e-01
   3.9208463e+01   4.5266148e-01
   3.9245867e+01   4.3602278e-01
   3.9283099e+01   4.1964756e-01
   3.9320182e+01   4.0355734e-01
   3.9357134e+01   3.8777344e-01
   3.9393975e+01   3.7231692e-01
   3.9430722e+01   3.5720860e-01
   3.9467392e+01   3.4246905e-01
   3.9504001e+01   3.2811856e-01
   3.9540566e+01   3.1417718e-01
   3.9577101e+01   3.0066467e-01
   3.9613621e+01   2.8760056e-01
   3.9650140e+01   2.7500413e-01
   3.9686675e+01   2.6289443e-01
   3.9723239e+01   2.5129028e-01
   3.9759847e+01   2.4021028e-01
   3.9796514e+01   2.2967286e-01
   3.9833256e+01   2.1969628e-01
   3.9870088e+01   2.1029866e-01
   3.9907027e+01   2.0149801e-01
   3.9944090e+01   1.9331227e-01
   3.9981295e+01   1.8575936e-01
   4.0018661e+01   1.7885723e-01
   4.0056208e+01   1.7262393e-01
   4.0093958e+01   1.6707766e-01
   4.0131934e+01   1.6223693e-01
   4.0170163e+01   1.5812063e-01
   4.0208671e+01   1.5474820e-01
   4.0247492e+01   1.5213980e-01
   4.0286659e+01   1.5031658e-01
   4.0326212e+01   1.4930096e-01
   4.0365962e+01   1.4911570e-01
   4.0405386e+01   1.4975672e-01
   4.0444513e+01   1.5120083e-01
   4.0483380e+01   1.5342612e-01
   4.0522015e+01   1.5641169e-01
   4.0560446e+01   1.6013740e-01
   4.0598698e+01   1.6458373e-01
   4.0636794e+01   1.6973153e-01
   4.0674757e+01   1.7556196e-01
   4.0712605e+01   1.8205639e-01
   4.0750358e+01   1.8919624e-01
   4.0788034e+01   1.9696302e-01
   4.0825650e+01   2.0533818e-01
   4.0863224e+01   2.1430314e-01
   4.0900771e+01   2.2383919e-01
   4.0938309e+01   2.3392749e-01
   4.0975852e+01   2.4454904e-01
   4.1013417e+01   2.5568466e-01
   4.1051020e+01   2.6731496e-01
   4.1088677e+01   2.7942033e-01
   4.1126405e+01   2.9198096e-01
   4.1164220e+01   3.0497676e-01
   4.1202140e+01   3.1838743e-01
   4.1240183e+01   3.3219241e-01
   4.1278369e+01   3.4637090e-01
   4.1316717e+01   3.6090188e-01
   4.1355249e+01   3.7576406e-01
   4.1393988e+01   3.9093596e-01
   4.1432959e+01   4.0639590e-01
   4.1472189e+01   4.2212203e-01
   4.1511708e+01   4.3809237e-01
   4.1551550e+01   4.5428488e-01
   4.1591325e+01   4.7050381e-01
   4.1630747e+01   4.8659316e-01
   4.1669853e+01   5.0253031e-01
   4.1708679e+01   5.1829425e-01
   4.1747257e+01   5.3386396e-01
   4.1785615e+01   5.4921849e-01
   4.1823780e+01   5.6433700e-01
   4.1861776e+01   5.7919882e-01
   4.1899624e+01   5.9378350e-01
   4.1937346e+01   6.0807079e-01
   4.1974961e+01   6.2204068e-01
   4.2012488e+01   6.3567344e-01
   4.2049944e+01   6.4894956e-01
   4.2087345e+01   6.6184979e-01
   4.2124710e+01   6.7435516e-01
   4.2162052e+01   6.8644692e-01
   4.2199389e+01   6.9810658e-01
   4.2236737e+01   7.0931588e-01
   4.2274110e+01   7.2005677e-01
   4.2311525e+01   7.3031145e-01
   4.2348997e+01   7.4006225e-01
   4.2386543e+01   7.4929172e-01
   4.2424180e+01   7.5798252e-01
   4.2461925e+01   7.6611744e-01
   4.2499797e+01   7.7367936e-01
   4.2537814e+01   7.8065115e-01
   4.2575996e+01   7.8701570e-01
   4.2614365e+01   7.9275580e-01
   4.2652944e+01   7.9785408e-01
   4.2691757e+01   8.0229291e-01
   4.2730833e+01   8.0605428e-01
   4.2770202e+01   8.0911967e-01
   4.2809895e+01   8.1146984e-01
   4.2849952e+01   8.1308459e-01
   4.2890415e+01   8.1394246e-01
   4.2931030e+01   8.1402266e-01
   4.2971307e+01   8.1333207e-01
   4.3011278e+01   8.1189279e-01
   4.3050981e+01   8.0972574e-01
   4.3090446e+01   8.0685081e-01
   4.3129703e+01   8.0328721e-01
   4.3168777e+01   7.9905358e-01
   4.3207694e+01   7.9416819e-01
   4.3246476e+01   7.8864907e-01
   4.3285144e+01   7.8251405e-01
   4.3323718e+01   7.7578092e-01
   4.3362217e+01   7.6846741e-01
   4.3400660e+01   7.6059130e-01
   4.3439065e+01   7.5217045e-01
   4.3477448e+01   7.4322283e-01
   4.3515828e+01   7.3376655e-01
   4.3554221e+01   7.2381990e-01
   4.3592644e+01   7.1340134e-01
   4.3631115e+01   7.0252954e-01
   4.3669650e+01   6.9122339e-01
   4.3708269e+01   6.7950202e-01
   4.3746988e+01   6.6738478e-01
   4.3785828e+01   6.5489124e-01
   4.3824808e+01   6.4204126e-01
   4.3863949e+01   6.2885488e-01
   4.3903275e+01   6.1535242e-01
   4.3942807e+01   6.0155439e-01
   4.3982574e+01   5.8748150e-01
   4.4022602e+01   5.7315466e-01
   4.4062923e+01   5.5859491e-01
   4.4103571e+01   5.4382336e-01
   4.4144326e+01   5.2895559e-01
   4.4184705e+01   5.1420541e-01
   4.4224745e+01   4.9959532e-01
   4.4264486e+01   4.8514536e-01
   4.4303962e+01   4.7087557e-01
   4.4343206e+01   4.5680597e-01
   4.4382244e+01   4.4295647e-01
   4.4421104e+01   4.2934679e-01
   4.4459808e+01   4.1599650e-01
   4.4498379e+01   4.0292492e-01
   4.4536838e+01   3.9015117e-01
   4.4575205e+01   3.7769410e-01
   4.4613498e+01   3.6557233e-01
   4.4651735e+01   3.5380421e-01
   4.4689935e+01   3.4240787e-01
   4.4728114e+01   3.3140117e-01
   4.4766288e+01   3.2080174e-01
   4.4804476e+01   3.1062700e-01
   4.4842694e+01   3.0089413e-01
   4.4880958e+01   2.9162013e-01
   4.4919286e+01   2.8282179e-01
   4.4957695e+01   2.7451576e-01
   4.4996204e+01   2.6671855e-01
   4.5034830e+01   2.5944658e-01
   4.5073595e+01   2.5271619e-01
   4.5112518e+01   2.4654370e-01
   4.5151621e+01   2.4094548e-01
   4.5190929e+01   2.3593799e-01
   4.5230466e+01   2.3153790e-01
   4.5270259e+01   2.2776216e-01
   4.5310340e+01   2.2462814e-01
   4.5350741e+01   2.2215381e-01
   4.5391501e+01   2.2035792e-01
   4.5432662e+01   2.1926030e-01
   4.5474272e+01   2.1888218e-01
   4.5515603e+01   2.1923302e-01
   4.5556598e+01   2.2029277e-01
   4.5597296e+01   2.2204090e-01
   4.5637734e+01   2.2445798e-01
   4.5677944e+01   2.2752536e-01
   4.5717954e+01   2.3122500e-01
   4.5757791e+01   2.3553928e-01
   4.5797479e+01   2.4045085e-01
   4.5837043e+01   2.4594256e-01
   4.5876503e+01   2.5199738e-01
   4.5915881e+01   2.5859828e-01
   4.5955196e+01   2.6572823e-01
   4.5994467e+01   2.7337014e-01
   4.6033714e+01   2.8150680e-01
   4.6072953e+01   2.9012087e-01
   4.6112205e+01   2.9919486e-01
   4.6151486e+01   3.0871108e-01
   4.6190816e+01   3.1865165e-01
   4.6230213e+01   3.2899849e-01
   4.6269696e+01   3.3973328e-01
   4.6309284e+01   3.5083748e-01
   4.6348999e+01   3.6229232e-01
   4.6388861e+01   3.7407878e-01
   4.6428893e+01   3.8617763e-01
   4.6469119e+01   3.9856939e-01
   4.6509565e+01   4.1123438e-01
   4.6550258e+01   4.2415271e-01
   4.6591230e+01   4.3730435e-01
   4.6632514e+01   4.5066910e-01
   4.6674147e+01   4.6422671e-01
   4.6715725e+01   4.7781084e-01
   4.6756919e+01   4.9127821e-01
   4.6797770e+01   5.0460815e-01
   4.6838319e+01   5.1778154e-01
   4.6878601e+01   5.3077926e-01
   4.6918650e+01   5.4358223e-01
   4.6958494e+01   5.5617152e-01
   4.6998161e+01   5.6852833e-01
   4.7037675e+01   5.8063407e-01
   4.7077059e+01   5.9247039e-01
   4.7116335e+01   6.0401913e-01
   4.7155524e+01   6.1526241e-01
   4.7194645e+01   6.2618255e-01
   4.7233718e+01   6.3676216e-01
   4.7272760e+01   6.4698405e-01
   4.7311791e+01   6.5683128e-01
   4.7350827e+01   6.6628715e-01
   4.7389888e+01   6.7533515e-01
   4.7428991e+01   6.8395901e-01
   4.7468154e+01   6.9214261e-01
   4.7507395e+01   6.9987001e-01
   4.7546735e+01   7.0712542e-01
   4.7586193e+01   7.1389314e-01
   4.7625789e+01   7.2015756e-01
   4.7665545e+01   7.2590310e-01
   4.7705485e+01   7.3111415e-01
   4.7745633e+01   7.3577503e-01
   4.7786015e+01   7.3986988e-01
   4.7826662e+01   7.4338256e-01
   4.7867604e+01   7.4629657e-01
   4.7908877e+01   7.4859483e-01
   4.7950521e+01   7.5025954e-01
   4.7992581e+01   7.5127187e-01
   4.8035109e+01   7.5161162e-01
   4.8077370e+01   7.5126967e-01
   4.8119281e+01   7.5026486e-01
   4.8160883e+01   7.4861684e-01
   4.8202213e+01   7.4634424e-01
   4.8243307e+01   7.4346487e-01
   4.8284195e+01   7.3999602e-01
   4.8324905e+01   7.3595454e-01
   4.8365463e+01   7.3135704e-01
   4.8405895e+01   7.2621993e-01
   4.8446222e+01   7.2055954e-01
   4.8486467e+01   7.1439220e-01
   4.8526651e+01   7.0773423e-01
   4.8566795e+01   7.0060205e-01
   4.8606917e+01   6.9301218e-01
   4.8647039e+01   6.8498128e-01
   4.8687179e+01   6.7652617e-01
   4.8727356e+01   6.6766386e-01
   4.8767591e+01   6.5841156e-01
   4.8807904e+01   6.4878667e-01
   4.8848315e+01   6.3880683e-01
   4.8888845e+01   6.2848991e-01
   4.8929517e+01   6.1785400e-01
   4.8970354e+01   6.0691742e-01
   4.9011381e+01   5.9569872e-01
   4.9052624e+01   5.8421665e-01
   4.9094113e+01   5.7249020e-01
   4.9135878e+01   5.6053851e-01
   4.9177954e+01   5.4838088e-01
   4.9220379e+01   5.3603672e-01
   4.9263042e+01   5.2357085e-01
   4.9305288e+01   5.1120812e-01
   4.9347161e+01   4.9896958e-01
   4.9388705e+01   4.8687344e-01
   4.9429961e+01   4.7493795e-01
   4.9470964e+01   4.6318132e-01
   4.9511746e+01   4.5162167e-01
   4.9552337e+01   4.4027697e-01
   4.9592763e+01   4.2916499e-01
   4.9633049e+01   4.1830332e-01
   4.9673220e+01   4.0770930e-01
   4.9713296e+01   3.9740006e-01
   4.9753300e+01   3.8739248e-01
   4.9793251e+01   3.7770320e-01
   4.9833170e+01   3.6834864e-01
   4.9873076e+01   3.5934498e-01
   4.9912988e+01   3.5070818e-01
   4.9952925e+01   3.4245397e-01
   4.9992907e+01   3.3459792e-01
   5.0000000e+01   3.3324822e-01


==> figuresAndData/stepResponseWithInverseResponse_4thOrder_numeratorDoublePlusOne.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   4.9784122e-60
   8.0000000e-05   3.2000000e-09
   4.8000000e-04   1.1520000e-07
   2.4800000e-03   3.0751968e-06
   7.0155161e-03   2.4608531e-05
   1.1553841e-02   6.6744140e-05
   1.6211568e-02   1.3140171e-04
   2.1198259e-02   2.2466630e-04
   2.6461644e-02   3.5006856e-04
   3.1966202e-02   5.1083229e-04
   3.7685716e-02   7.0993917e-04
   4.3538557e-02   9.4750485e-04
   4.9413035e-02   1.2203297e-03
   5.5309928e-02   1.5288186e-03
   6.1229417e-02   1.8733568e-03
   6.7171688e-02   2.2543329e-03
   7.3136930e-02   2.6721388e-03
   7.9125336e-02   3.1271694e-03
   8.5137099e-02   3.6198229e-03
   9.1172416e-02   4.1505008e-03
   9.7231487e-02   4.7196077e-03
   1.0331451e-01   5.3275516e-03
   1.0942170e-01   5.9747437e-03
   1.1555326e-01   6.6615987e-03
   1.2170940e-01   7.3885345e-03
   1.2789033e-01   8.1559722e-03
   1.3409627e-01   8.9643367e-03
   1.4032744e-01   9.8140560e-03
   1.4658407e-01   1.0705562e-02
   1.5286637e-01   1.1639288e-02
   1.5917458e-01   1.2615675e-02
   1.6550893e-01   1.3635163e-02
   1.7192601e-01   1.4707789e-02
   1.7845521e-01   1.5840212e-02
   1.8509659e-01   1.7034477e-02
   1.9185038e-01   1.8292694e-02
   1.9871689e-01   1.9617008e-02
   2.0569643e-01   2.1009602e-02
   2.1278936e-01   2.2472694e-02
   2.1999608e-01   2.4008542e-02
   2.2731701e-01   2.5619438e-02
   2.3475263e-01   2.7307715e-02
   2.4230344e-01   2.9075742e-02
   2.4996998e-01   3.0925928e-02
   2.5775283e-01   3.2860722e-02
   2.6565261e-01   3.4882609e-02
   2.7366997e-01   3.6994118e-02
   2.8180560e-01   3.9197814e-02
   2.9006023e-01   4.1496305e-02
   2.9843464e-01   4.3892238e-02
   3.0692963e-01   4.6388304e-02
   3.1554606e-01   4.8987231e-02
   3.2428483e-01   5.1691793e-02
   3.3314686e-01   5.4504802e-02
   3.4213314e-01   5.7429116e-02
   3.5124469e-01   6.0467632e-02
   3.6048259e-01   6.3623292e-02
   3.6984795e-01   6.6899081e-02
   3.7934194e-01   7.0298025e-02
   3.8896577e-01   7.3823196e-02
   3.9872072e-01   7.7477708e-02
   4.0860811e-01   8.1264719e-02
   4.1861589e-01   8.5182125e-02
   4.2868777e-01   8.9209500e-02
   4.3882517e-01   9.3348296e-02
   4.4902898e-01   9.7599766e-02
   4.5930016e-01   1.0196517e-01
   4.6963965e-01   1.0644578e-01
   4.8004843e-01   1.1104285e-01
   4.9052751e-01   1.1575766e-01
   5.0107791e-01   1.2059149e-01
   5.1170069e-01   1.2554560e-01
   5.2239691e-01   1.3062128e-01
   5.3316767e-01   1.3581981e-01
   5.4401411e-01   1.4114246e-01
   5.5493737e-01   1.4659053e-01
   5.6593865e-01   1.5216527e-01
   5.7701915e-01   1.5786798e-01
   5.8818011e-01   1.6369992e-01
   5.9942282e-01   1.6966238e-01
   6.1074857e-01   1.7575661e-01
   6.2215871e-01   1.8198388e-01
   6.3363339e-01   1.8833362e-01
   6.4511852e-01   1.9477527e-01
   6.5661541e-01   2.0130830e-01
   6.6812532e-01   2.0793217e-01
   6.7964952e-01   2.1464634e-01
   6.9118930e-01   2.2145031e-01
   7.0274599e-01   2.2834360e-01
   7.1432094e-01   2.3532575e-01
   7.2591551e-01   2.4239631e-01
   7.3753112e-01   2.4955487e-01
   7.4916922e-01   2.5680105e-01
   7.6091360e-01   2.6418651e-01
   7.7281878e-01   2.7174620e-01
   7.8488808e-01   2.7948334e-01
   7.9712521e-01   2.8740135e-01
   8.0953406e-01   2.9550370e-01
   8.2211880e-01   3.0379398e-01
   8.3488382e-01   3.1227591e-01
   8.4783382e-01   3.2095328e-01
   8.6097382e-01   3.2983007e-01
   8.7430916e-01   3.3891036e-01
   8.8784561e-01   3.4819845e-01
   9.0157750e-01   3.5769058e-01
   9.1543796e-01   3.6733990e-01
   9.2943070e-01   3.7714769e-01
   9.4355860e-01   3.8711455e-01
   9.5782467e-01   3.9724101e-01
   9.7220428e-01   4.0750767e-01
   9.8650013e-01   4.1777027e-01
   1.0007165e+00   4.2802740e-01
   1.0148590e+00   4.3827870e-01
   1.0289326e+00   4.4852368e-01
   1.0429420e+00   4.5876172e-01
   1.0568916e+00   4.6899211e-01
   1.0707856e+00   4.7921403e-01
   1.0846277e+00   4.8942660e-01
   1.0984214e+00   4.9962886e-01
   1.1121702e+00   5.0981979e-01
   1.1259567e+00   5.2005734e-01
   1.1398590e+00   5.3039651e-01
   1.1538798e+00   5.4083635e-01
   1.1680217e+00   5.5137556e-01
   1.1822871e+00   5.6201270e-01
   1.1966788e+00   5.7274622e-01
   1.2111995e+00   5.8357442e-01
   1.2258518e+00   5.9449545e-01
   1.2406386e+00   6.0550735e-01
   1.2555630e+00   6.1660798e-01
   1.2706278e+00   6.2779506e-01
   1.2858364e+00   6.3906615e-01
   1.3011920e+00   6.5041866e-01
   1.3166979e+00   6.6184979e-01
   1.3322982e+00   6.7331285e-01
   1.3479160e+00   6.8474644e-01
   1.3635543e+00   6.9614790e-01
   1.3792157e+00   7.0751443e-01
   1.3949031e+00   7.1884324e-01
   1.4106193e+00   7.3013152e-01
   1.4263674e+00   7.4137643e-01
   1.4421503e+00   7.5257515e-01
   1.4579711e+00   7.6372481e-01
   1.4738331e+00   7.7482254e-01
   1.4897396e+00   7.8586545e-01
   1.5056941e+00   7.9685063e-01
   1.5217001e+00   8.0777515e-01
   1.5378386e+00   8.1868790e-01
   1.5541758e+00   8.2962586e-01
   1.5707124e+00   8.4058064e-01
   1.5874499e+00   8.5154408e-01
   1.6043905e+00   8.6250801e-01
   1.6215370e+00   8.7346422e-01
   1.6388928e+00   8.8440447e-01
   1.6564620e+00   8.9532046e-01
   1.6742382e+00   9.0619698e-01
   1.6921022e+00   9.1695136e-01
   1.7100576e+00   9.2757757e-01
   1.7281090e+00   9.3806994e-01
   1.7462608e+00   9.4842244e-01
   1.7643694e+00   9.5854681e-01
   1.7823747e+00   9.6840661e-01
   1.8002846e+00   9.7800468e-01
   1.8181072e+00   9.8734361e-01
   1.8358497e+00   9.9642557e-01
   1.8535190e+00   1.0052523e+00
   1.8711213e+00   1.0138252e+00
   1.8886626e+00   1.0221455e+00
   1.9061483e+00   1.0302139e+00
   1.9235837e+00   1.0380310e+00
   1.9409737e+00   1.0455972e+00
   1.9583231e+00   1.0529128e+00
   1.9756363e+00   1.0599777e+00
   1.9929178e+00   1.0667918e+00
   2.0101715e+00   1.0733549e+00
   2.0274017e+00   1.0796664e+00
   2.0446121e+00   1.0857259e+00
   2.0618066e+00   1.0915326e+00
   2.0789889e+00   1.0970859e+00
   2.0961626e+00   1.1023847e+00
   2.1133315e+00   1.1074282e+00
   2.1304990e+00   1.1122153e+00
   2.1476686e+00   1.1167447e+00
   2.1648440e+00   1.1210152e+00
   2.1820285e+00   1.1250255e+00
   2.1992258e+00   1.1287739e+00
   2.2164393e+00   1.1322591e+00
   2.2336727e+00   1.1354794e+00
   2.2509295e+00   1.1384329e+00
   2.2682136e+00   1.1411178e+00
   2.2855286e+00   1.1435322e+00
   2.3028783e+00   1.1456740e+00
   2.3202668e+00   1.1475410e+00
   2.3378266e+00   1.1491415e+00
   2.3555771e+00   1.1504677e+00
   2.3735194e+00   1.1515098e+00
   2.3916549e+00   1.1522576e+00
   2.4099859e+00   1.1527012e+00
   2.4285149e+00   1.1528303e+00
   2.4472451e+00   1.1526347e+00
   2.4661805e+00   1.1521038e+00
   2.4853257e+00   1.1512271e+00
   2.5046859e+00   1.1499934e+00
   2.5242675e+00   1.1483915e+00
   2.5440774e+00   1.1464096e+00
   2.5639310e+00   1.1440602e+00
   2.5836592e+00   1.1413669e+00
   2.6032718e+00   1.1383368e+00
   2.6227793e+00   1.1349762e+00
   2.6421912e+00   1.1312908e+00
   2.6615162e+00   1.1272860e+00
   2.6807625e+00   1.1229669e+00
   2.6999376e+00   1.1183383e+00
   2.7190486e+00   1.1134046e+00
   2.7381020e+00   1.1081701e+00
   2.7571041e+00   1.1026387e+00
   2.7760609e+00   1.0968144e+00
   2.7949780e+00   1.0907008e+00
   2.8138609e+00   1.0843014e+00
   2.8327147e+00   1.0776195e+00
   2.8515446e+00   1.0706583e+00
   2.8703555e+00   1.0634208e+00
   2.8891521e+00   1.0559101e+00
   2.9079392e+00   1.0481289e+00
   2.9267214e+00   1.0400800e+00
   2.9455033e+00   1.0317659e+00
   2.9642894e+00   1.0231893e+00
   2.9830842e+00   1.0143524e+00
   3.0018922e+00   1.0052576e+00
   3.0207181e+00   9.9590713e-01
   3.0395664e+00   9.8630304e-01
   3.0584416e+00   9.7644735e-01
   3.0773487e+00   9.6634194e-01
   3.0962923e+00   9.5598859e-01
   3.1152774e+00   9.4538895e-01
   3.1343091e+00   9.3454455e-01
   3.1533927e+00   9.2345679e-01
   3.1725337e+00   9.1212691e-01
   3.1917376e+00   9.0055600e-01
   3.2110106e+00   8.8874496e-01
   3.2303587e+00   8.7669451e-01
   3.2497887e+00   8.6440514e-01
   3.2693076e+00   8.5187709e-01
   3.2889227e+00   8.3911032e-01
   3.3086422e+00   8.2610450e-01
   3.3284745e+00   8.1285889e-01
   3.3484290e+00   7.9937236e-01
   3.3685158e+00   7.8564329e-01
   3.3887460e+00   7.7166947e-01
   3.4091316e+00   7.5744802e-01
   3.4296862e+00   7.4297524e-01
   3.4504249e+00   7.2824650e-01
   3.4713645e+00   7.1325594e-01
   3.4925244e+00   6.9799628e-01
   3.5139264e+00   6.8245847e-01
   3.5353749e+00   6.6679326e-01
   3.5567176e+00   6.5112288e-01
   3.5779643e+00   6.3545212e-01
   3.5991248e+00   6.1978511e-01
   3.6202084e+00   6.0412614e-01
   3.6412238e+00   5.8847967e-01
   3.6621790e+00   5.7285028e-01
   3.6830818e+00   5.5724265e-01
   3.7039396e+00   5.4166156e-01
   3.7247592e+00   5.2611188e-01
   3.7455475e+00   5.1059856e-01
   3.7663109e+00   4.9512661e-01
   3.7870559e+00   4.7970111e-01
   3.8077886e+00   4.6432720e-01
   3.8285151e+00   4.4901007e-01
   3.8492415e+00   4.3375498e-01
   3.8699735e+00   4.1856722e-01
   3.8907173e+00   4.0345215e-01
   3.9114787e+00   3.8841517e-01
   3.9322637e+00   3.7346176e-01
   3.9530783e+00   3.5859742e-01
   3.9739288e+00   3.4382773e-01
   3.9948213e+00   3.2915831e-01
   4.0157624e+00   3.1459486e-01
   4.0367585e+00   3.0014312e-01
   4.0578167e+00   2.8580892e-01
   4.0789440e+00   2.7159814e-01
   4.1001479e+00   2.5751674e-01
   4.1214363e+00   2.4357075e-01
   4.1428175e+00   2.2976629e-01
   4.1643001e+00   2.1610958e-01
   4.1858938e+00   2.0260689e-01
   4.2074251e+00   1.8937634e-01
   4.2287653e+00   1.7650146e-01
   4.2499320e+00   1.6397388e-01
   4.2709421e+00   1.5178575e-01
   4.2918107e+00   1.3993061e-01
   4.3125514e+00   1.2840319e-01
   4.3331762e+00   1.1719913e-01
   4.3536962e+00   1.0631493e-01
   4.3741216e+00   9.5747728e-02
   4.3944616e+00   8.5495289e-02
   4.4147250e+00   7.5555866e-02
   4.4349198e+00   6.5928160e-02
   4.4550536e+00   5.6611255e-02
   4.4751335e+00   4.7604582e-02
   4.4951663e+00   3.8907876e-02
   4.5151586e+00   3.0521145e-02
   4.5351164e+00   2.2444647e-02
   4.5550459e+00   1.4678868e-02
   4.5749528e+00   7.2245023e-03
   4.5948428e+00   8.2437250e-05
   4.6147214e+00  -6.7462558e-03
   4.6345939e+00  -1.3260333e-02
   4.6544658e+00  -1.9458385e-02
   4.6743423e+00  -2.5338844e-02
   4.6942288e+00  -3.0899983e-02
   4.7141305e+00  -3.6139922e-02
   4.7340527e+00  -4.1056627e-02
   4.7540007e+00  -4.5647907e-02
   4.7739801e+00  -4.9911415e-02
   4.7939964e+00  -5.3844637e-02
   4.8140551e+00  -5.7444891e-02
   4.8341622e+00  -6.0709315e-02
   4.8543236e+00  -6.3634859e-02
   4.8745455e+00  -6.6218267e-02
   4.8948345e+00  -6.8456071e-02
   4.9151974e+00  -7.0344561e-02
   4.9356411e+00  -7.1879770e-02
   4.9561734e+00  -7.3057447e-02
   4.9768021e+00  -7.3873024e-02
   4.9975358e+00  -7.4321581e-02
   5.0183836e+00  -7.4397799e-02
   5.0393554e+00  -7.4095914e-02
   5.0604619e+00  -7.3409648e-02
   5.0817147e+00  -7.2332137e-02
   5.1031265e+00  -7.0855836e-02
   5.1247116e+00  -6.8972409e-02
   5.1464856e+00  -6.6672589e-02
   5.1684662e+00  -6.3945999e-02
   5.1906734e+00  -6.0780932e-02
   5.2131300e+00  -5.7164067e-02
   5.2358624e+00  -5.3080087e-02
   5.2586016e+00  -4.8573413e-02
   5.2812215e+00  -4.3676445e-02
   5.3037342e+00  -3.8397348e-02
   5.3261515e+00  -3.2743563e-02
   5.3484845e+00  -2.6722077e-02
   5.3707435e+00  -2.0339483e-02
   5.3929382e+00  -1.3602023e-02
   5.4150777e+00  -6.5156249e-03
   5.4371707e+00   9.1406082e-04
   5.4592254e+00   8.6816393e-03
   5.4812499e+00   1.6781947e-02
   5.5032518e+00   2.5210032e-02
   5.5252387e+00   3.3961141e-02
   5.5472178e+00   4.3030707e-02
   5.5691966e+00   5.2414337e-02
   5.5911821e+00   6.2107807e-02
   5.6131814e+00   7.2107057e-02
   5.6352018e+00   8.2408186e-02
   5.6572504e+00   9.3007455e-02
   5.6793345e+00   1.0390128e-01
   5.7014615e+00   1.1508626e-01
   5.7236390e+00   1.2655915e-01
   5.7458748e+00   1.3831689e-01
   5.7681770e+00   1.5035661e-01
   5.7905540e+00   1.6267566e-01
   5.8130146e+00   1.7527162e-01
   5.8355679e+00   1.8814232e-01
   5.8582238e+00   2.0128588e-01
   5.8809927e+00   2.1470074e-01
   5.9038856e+00   2.2838571e-01
   5.9267092e+00   2.4221477e-01
   5.9493200e+00   2.5608655e-01
   5.9717387e+00   2.6999829e-01
   5.9939853e+00   2.8394791e-01
   6.0160776e+00   2.9793275e-01
   6.0380312e+00   3.1194973e-01
   6.0598603e+00   3.2599542e-01
   6.0815776e+00   3.4006608e-01
   6.1031949e+00   3.5415779e-01
   6.1247229e+00   3.6826643e-01
   6.1461716e+00   3.8238771e-01
   6.1675502e+00   3.9651724e-01
   6.1888676e+00   4.1065052e-01
   6.2101320e+00   4.2478296e-01
   6.2313511e+00   4.3890988e-01
   6.2525326e+00   4.5302655e-01
   6.2736837e+00   4.6712817e-01
   6.2948112e+00   4.8120988e-01
   6.3159221e+00   4.9526677e-01
   6.3370229e+00   5.0929391e-01
   6.3581202e+00   5.2328629e-01
   6.3792204e+00   5.3723888e-01
   6.4003299e+00   5.5114659e-01
   6.4214551e+00   5.6500431e-01
   6.4426025e+00   5.7880687e-01
   6.4637785e+00   5.9254907e-01
   6.4849897e+00   6.0622566e-01
   6.5062428e+00   6.1983135e-01
   6.5275446e+00   6.3336079e-01
   6.5489022e+00   6.4680861e-01
   6.5703228e+00   6.6016937e-01
   6.5918142e+00   6.7343758e-01
   6.6133842e+00   6.8660770e-01
   6.6350412e+00   6.9967413e-01
   6.6567940e+00   7.1263122e-01
   6.6786519e+00   7.2547325e-01
   6.7006250e+00   7.3819445e-01
   6.7227241e+00   7.5078896e-01
   6.7449607e+00   7.6325089e-01
   6.7673476e+00   7.7557425e-01
   6.7898985e+00   7.8775303e-01
   6.8126289e+00   7.9978111e-01
   6.8355557e+00   8.1165237e-01
   6.8586979e+00   8.2336061e-01
   6.8820772e+00   8.3489964e-01
   6.9057182e+00   8.4626328e-01
   6.9296494e+00   8.5744538e-01
   6.9539041e+00   8.6843997e-01
   6.9781218e+00   8.7906862e-01
   7.0022068e+00   8.8928443e-01
   7.0261740e+00   8.9909112e-01
   7.0500377e+00   9.0849186e-01
   7.0738113e+00   9.1748906e-01
   7.0975072e+00   9.2608442e-01
   7.1211370e+00   9.3427906e-01
   7.1447116e+00   9.4207359e-01
   7.1682415e+00   9.4946815e-01
   7.1917365e+00   9.5646246e-01
   7.2152065e+00   9.6305588e-01
   7.2386607e+00   9.6924740e-01
   7.2621083e+00   9.7503569e-01
   7.2855584e+00   9.8041912e-01
   7.3090197e+00   9.8539575e-01
   7.3325014e+00   9.8996336e-01
   7.3560124e+00   9.9411942e-01
   7.3795617e+00   9.9786113e-01
   7.4031585e+00   1.0011854e+00
   7.4268123e+00   1.0040888e+00
   7.4505328e+00   1.0065675e+00
   7.4743302e+00   1.0086176e+00
   7.4982149e+00   1.0102345e+00
   7.5221980e+00   1.0114133e+00
   7.5462912e+00   1.0121488e+00
   7.5705070e+00   1.0124351e+00
   7.5948588e+00   1.0122657e+00
   7.6192372e+00   1.0116381e+00
   7.6433599e+00   1.0105674e+00
   7.6672521e+00   1.0090678e+00
   7.6909397e+00   1.0071519e+00
   7.7144452e+00   1.0048307e+00
   7.7377883e+00   1.0021143e+00
   7.7609867e+00   9.9901180e-01
   7.7840561e+00   9.9553141e-01
   7.8070109e+00   9.9168081e-01
   7.8298641e+00   9.8746706e-01
   7.8526278e+00   9.8289676e-01
   7.8753132e+00   9.7797604e-01
   7.8979307e+00   9.7271070e-01
   7.9204903e+00   9.6710616e-01
   7.9430012e+00   9.6116757e-01
   7.9654725e+00   9.5489980e-01
   7.9879128e+00   9.4830747e-01
   8.0103303e+00   9.4139498e-01
   8.0327332e+00   9.3416651e-01
   8.0551295e+00   9.2662604e-01
   8.0775268e+00   9.1877737e-01
   8.0999331e+00   9.1062410e-01
   8.1223559e+00   9.0216968e-01
   8.1448032e+00   8.9341737e-01
   8.1672826e+00   8.8437023e-01
   8.1898021e+00   8.7503118e-01
   8.2123699e+00   8.6540292e-01
   8.2349943e+00   8.5548798e-01
   8.2576838e+00   8.4528866e-01
   8.2804474e+00   8.3480706e-01
   8.3032944e+00   8.2404500e-01
   8.3262346e+00   8.1300407e-01
   8.3492784e+00   8.0168554e-01
   8.3724367e+00   7.9009031e-01
   8.3957215e+00   7.7821894e-01
   8.4191455e+00   7.6607149e-01
   8.4427224e+00   7.5364752e-01
   8.4664673e+00   7.4094597e-01
   8.4903969e+00   7.2796503e-01
   8.5145296e+00   7.1470201e-01
   8.5388860e+00   7.0115313e-01
   8.5634897e+00   6.8731330e-01
   8.5883671e+00   6.7317578e-01
   8.6135492e+00   6.5873172e-01
   8.6390723e+00   6.4396961e-01
   8.6647327e+00   6.2901849e-01
   8.6902407e+00   6.1406226e-01
   8.7156124e+00   5.9910770e-01
   8.7408652e+00   5.8416040e-01
   8.7660150e+00   5.6922622e-01
   8.7910762e+00   5.5431125e-01
   8.8160628e+00   5.3942180e-01
   8.8409874e+00   5.2456435e-01
   8.8658623e+00   5.0974553e-01
   8.8906993e+00   4.9497208e-01
   8.9155096e+00   4.8025087e-01
   8.9403041e+00   4.6558888e-01
   8.9650935e+00   4.5099316e-01
   8.9898885e+00   4.3647090e-01
   9.0146995e+00   4.2202932e-01
   9.0395369e+00   4.0767578e-01
   9.0644115e+00   3.9341771e-01
   9.0893339e+00   3.7926262e-01
   9.1143151e+00   3.6521812e-01
   9.1393664e+00   3.5129192e-01
   9.1644996e+00   3.3749183e-01
   9.1897268e+00   3.2382577e-01
   9.2150609e+00   3.1030177e-01
   9.2405156e+00   2.9692797e-01
   9.2661055e+00   2.8371264e-01
   9.2918461e+00   2.7066419e-01
   9.3176174e+00   2.5785859e-01
   9.3431036e+00   2.4546088e-01
   9.3683343e+00   2.3345968e-01
   9.3933394e+00   2.2184372e-01
   9.4181449e+00   2.1060411e-01
   9.4427735e+00   1.9973383e-01
   9.4672454e+00   1.8922738e-01
   9.4915784e+00   1.7908052e-01
   9.5157890e+00   1.6928999e-01
   9.5398918e+00   1.5985341e-01
   9.5639006e+00   1.5076911e-01
   9.5878280e+00   1.4203603e-01
   9.6116860e+00   1.3365365e-01
   9.6354857e+00   1.2562193e-01
   9.6592377e+00   1.1794122e-01
   9.6829523e+00   1.1061226e-01
   9.7066393e+00   1.0363613e-01
   9.7303082e+00   9.7014192e-02
   9.7539684e+00   9.0748133e-02
   9.7776289e+00   8.4839894e-02
   9.8012989e+00   7.9291686e-02
   9.8249874e+00   7.4105974e-02
   9.8487035e+00   6.9285481e-02
   9.8724563e+00   6.4833185e-02
   9.8962552e+00   6.0752325e-02
   9.9201097e+00   5.7046413e-02
   9.9440297e+00   5.3719244e-02
   9.9680252e+00   5.0774921e-02
   9.9921069e+00   4.8217871e-02
   1.0016286e+01   4.6052879e-02
   1.0040574e+01   4.4285125e-02
   1.0064984e+01   4.2920229e-02
   1.0089528e+01   4.1964306e-02
   1.0114223e+01   4.1424031e-02
   1.0139082e+01   4.1306731e-02
   1.0164123e+01   4.1620477e-02
   1.0189366e+01   4.2374223e-02
   1.0214832e+01   4.3577960e-02
   1.0240544e+01   4.5242927e-02
   1.0266529e+01   4.7381871e-02
   1.0292819e+01   5.0009401e-02
   1.0319450e+01   5.3142443e-02
   1.0346465e+01   5.6800875e-02
   1.0373450e+01   6.0933113e-02
   1.0400272e+01   6.5507952e-02
   1.0426950e+01   7.0514781e-02
   1.0453505e+01   7.5943983e-02
   1.0479952e+01   8.1786621e-02
   1.0506310e+01   8.8034337e-02
   1.0532592e+01   9.4679282e-02
   1.0558814e+01   1.0171405e-01
   1.0584989e+01   1.0913165e-01
   1.0611129e+01   1.1692543e-01
   1.0637249e+01   1.2508907e-01
   1.0663360e+01   1.3361657e-01
   1.0689475e+01   1.4250220e-01
   1.0715605e+01   1.5174051e-01
   1.0741762e+01   1.6132632e-01
   1.0767960e+01   1.7125471e-01
   1.0794209e+01   1.8152103e-01
   1.0820523e+01   1.9212090e-01
   1.0846914e+01   2.0305024e-01
   1.0873396e+01   2.1430529e-01
   1.0899984e+01   2.2588261e-01
   1.0926691e+01   2.3777916e-01
   1.0953535e+01   2.4999232e-01
   1.0980531e+01   2.6251998e-01
   1.1007698e+01   2.7536059e-01
   1.1034781e+01   2.8838010e-01
   1.1061564e+01   3.0145504e-01
   1.1088080e+01   3.1458133e-01
   1.1114362e+01   3.2775583e-01
   1.1140439e+01   3.4097460e-01
   1.1166333e+01   3.5423311e-01
   1.1192069e+01   3.6752636e-01
   1.1217664e+01   3.8084899e-01
   1.1243137e+01   3.9419539e-01
   1.1268503e+01   4.0755971e-01
   1.1293779e+01   4.2093593e-01
   1.1318977e+01   4.3431789e-01
   1.1344111e+01   4.4769931e-01
   1.1369193e+01   4.6107382e-01
   1.1394236e+01   4.7443493e-01
   1.1419250e+01   4.8777611e-01
   1.1444247e+01   5.0109072e-01
   1.1469237e+01   5.1437209e-01
   1.1494232e+01   5.2761347e-01
   1.1519241e+01   5.4080804e-01
   1.1544276e+01   5.5394893e-01
   1.1569347e+01   5.6702921e-01
   1.1594465e+01   5.8004187e-01
   1.1619641e+01   5.9297985e-01
   1.1644886e+01   6.0583602e-01
   1.1670212e+01   6.1860316e-01
   1.1695632e+01   6.3127401e-01
   1.1721158e+01   6.4384118e-01
   1.1746803e+01   6.5629725e-01
   1.1772583e+01   6.6863468e-01
   1.1798514e+01   6.8084585e-01
   1.1824611e+01   6.9292303e-01
   1.1850893e+01   7.0485842e-01
   1.1877381e+01   7.1664411e-01
   1.1904097e+01   7.2827208e-01
   1.1931067e+01   7.3973426e-01
   1.1958319e+01   7.5102248e-01
   1.1985887e+01   7.6212854e-01
   1.2013808e+01   7.7304426e-01
   1.2042129e+01   7.8376151e-01
   1.2070793e+01   7.9423343e-01
   1.2099265e+01   8.0424877e-01
   1.2127565e+01   8.1381112e-01
   1.2155717e+01   8.2292470e-01
   1.2183743e+01   8.3159253e-01
   1.2211661e+01   8.3981660e-01
   1.2239492e+01   8.4759800e-01
   1.2267253e+01   8.5493709e-01
   1.2294959e+01   8.6183357e-01
   1.2322626e+01   8.6828656e-01
   1.2350270e+01   8.7429464e-01
   1.2377905e+01   8.7985592e-01
   1.2405546e+01   8.8496804e-01
   1.2433207e+01   8.8962821e-01
   1.2460902e+01   8.9383322e-01
   1.2488646e+01   8.9757943e-01
   1.2516453e+01   9.0086275e-01
   1.2544339e+01   9.0367865e-01
   1.2572319e+01   9.0602212e-01
   1.2600410e+01   9.0788763e-01
   1.2628628e+01   9.0926907e-01
   1.2656992e+01   9.1015970e-01
   1.2685522e+01   9.1055206e-01
   1.2714238e+01   9.1043787e-01
   1.2742952e+01   9.0981436e-01
   1.2771327e+01   9.0869991e-01
   1.2799402e+01   9.0711225e-01
   1.2827215e+01   9.0506667e-01
   1.2854801e+01   9.0257663e-01
   1.2882187e+01   8.9965410e-01
   1.2909399e+01   8.9630985e-01
   1.2936461e+01   8.9255369e-01
   1.2963392e+01   8.8839456e-01
   1.2990211e+01   8.8384075e-01
   1.3016935e+01   8.7889991e-01
   1.3043582e+01   8.7357919e-01
   1.3070165e+01   8.6788528e-01
   1.3096699e+01   8.6182446e-01
   1.3123198e+01   8.5540266e-01
   1.3149675e+01   8.4862546e-01
   1.3176143e+01   8.4149814e-01
   1.3202616e+01   8.3402569e-01
   1.3229105e+01   8.2621283e-01
   1.3255623e+01   8.1806400e-01
   1.3282183e+01   8.0958339e-01
   1.3308798e+01   8.0077490e-01
   1.3335482e+01   7.9164216e-01
   1.3362246e+01   7.8218850e-01
   1.3389107e+01   7.7241693e-01
   1.3416079e+01   7.6233011e-01
   1.3443177e+01   7.5193032e-01
   1.3470418e+01   7.4121940e-01
   1.3497820e+01   7.3019864e-01
   1.3525403e+01   7.1886879e-01
   1.3553187e+01   7.0722984e-01
   1.3581198e+01   6.9528097e-01
   1.3609460e+01   6.8302029e-01
   1.3638003e+01   6.7044464e-01
   1.3666861e+01   6.5754925e-01
   1.3696073e+01   6.4432730e-01
   1.3725685e+01   6.3076929e-01
   1.3755247e+01   6.1709648e-01
   1.3784742e+01   6.0333618e-01
   1.3814178e+01   5.8950327e-01
   1.3843564e+01   5.7561251e-01
   1.3872908e+01   5.6167857e-01
   1.3902219e+01   5.4771604e-01
   1.3931505e+01   5.3373942e-01
   1.3960772e+01   5.1976315e-01
   1.3990029e+01   5.0580163e-01
   1.4019284e+01   4.9186919e-01
   1.4048544e+01   4.7798012e-01
   1.4077816e+01   4.6414870e-01
   1.4107108e+01   4.5038916e-01
   1.4136428e+01   4.3671570e-01
   1.4165784e+01   4.2314252e-01
   1.4195183e+01   4.0968384e-01
   1.4224633e+01   3.9635384e-01
   1.4254142e+01   3.8316674e-01
   1.4283720e+01   3.7013678e-01
   1.4313374e+01   3.5727823e-01
   1.4343115e+01   3.4460541e-01
   1.4372950e+01   3.3213269e-01
   1.4402891e+01   3.1987452e-01
   1.4432948e+01   3.0784545e-01
   1.4463132e+01   2.9606013e-01
   1.4493048e+01   2.8468586e-01
   1.4522649e+01   2.7374538e-01
   1.4551979e+01   2.6322756e-01
   1.4581073e+01   2.5312362e-01
   1.4609963e+01   2.4342701e-01
   1.4638677e+01   2.3413295e-01
   1.4667240e+01   2.2523808e-01
   1.4695676e+01   2.1674020e-01
   1.4724004e+01   2.0863809e-01
   1.4752244e+01   2.0093132e-01
   1.4780414e+01   1.9362019e-01
   1.4808532e+01   1.8670559e-01
   1.4836613e+01   1.8018896e-01
   1.4864674e+01   1.7407224e-01
   1.4892730e+01   1.6835783e-01
   1.4920797e+01   1.6304853e-01
   1.4948888e+01   1.5814758e-01
   1.4977021e+01   1.5365863e-01
   1.5005209e+01   1.4958572e-01
   1.5033468e+01   1.4593332e-01
   1.5061815e+01   1.4270635e-01
   1.5090267e+01   1.3991019e-01
   1.5118841e+01   1.3755073e-01
   1.5147555e+01   1.3563445e-01
   1.5176430e+01   1.3416844e-01
   1.5205487e+01   1.3316054e-01
   1.5234750e+01   1.3261942e-01
   1.5264244e+01   1.3255474e-01
   1.5293998e+01   1.3297734e-01
   1.5324044e+01   1.3389948e-01
   1.5354119e+01   1.3531846e-01
   1.5384206e+01   1.3723126e-01
   1.5414313e+01   1.3963532e-01
   1.5444448e+01   1.4252791e-01
   1.5474621e+01   1.4590619e-01
   1.5504838e+01   1.4976717e-01
   1.5535110e+01   1.5410775e-01
   1.5565444e+01   1.5892469e-01
   1.5595851e+01   1.6421465e-01
   1.5626340e+01   1.6997418e-01
   1.5656919e+01   1.7619973e-01
   1.5687601e+01   1.8288767e-01
   1.5718396e+01   1.9003430e-01
   1.5749315e+01   1.9763588e-01
   1.5780371e+01   2.0568864e-01
   1.5811456e+01   2.1415537e-01
   1.5842563e+01   2.2302157e-01
   1.5873712e+01   2.3228037e-01
   1.5904925e+01   2.4192529e-01
   1.5936223e+01   2.5195032e-01
   1.5967627e+01   2.6234993e-01
   1.5999161e+01   2.7311906e-01
   1.6030616e+01   2.8417029e-01
   1.6061879e+01   2.9544288e-01
   1.6092966e+01   3.0692049e-01
   1.6123894e+01   3.1858750e-01
   1.6154678e+01   3.3042851e-01
   1.6185331e+01   3.4242837e-01
   1.6215866e+01   3.5457213e-01
   1.6246295e+01   3.6684498e-01
   1.6276630e+01   3.7923232e-01
   1.6306881e+01   3.9171965e-01
   1.6337057e+01   4.0429261e-01
   1.6367170e+01   4.1693697e-01
   1.6397228e+01   4.2963857e-01
   1.6427211e+01   4.4237093e-01
   1.6457095e+01   4.5510616e-01
   1.6486902e+01   4.6783573e-01
   1.6516652e+01   4.8055105e-01
   1.6546364e+01   4.9324340e-01
   1.6576056e+01   5.0590393e-01
   1.6605748e+01   5.1852368e-01
   1.6635456e+01   5.3109360e-01
   1.6665200e+01   5.4360451e-01
   1.6694996e+01   5.5604715e-01
   1.6724864e+01   5.6841214e-01
   1.6754821e+01   5.8069001e-01
   1.6784889e+01   5.9287114e-01
   1.6815059e+01   6.0493498e-01
   1.6845300e+01   6.1685120e-01
   1.6875621e+01   6.2860622e-01
   1.6906032e+01   6.4018634e-01
   1.6936544e+01   6.5157781e-01
   1.6967166e+01   6.6276681e-01
   1.6997911e+01   6.7373941e-01
   1.7028790e+01   6.8448160e-01
   1.7059816e+01   6.9497921e-01
   1.7091002e+01   7.0521793e-01
   1.7122363e+01   7.1518325e-01
   1.7153916e+01   7.2486044e-01
   1.7185677e+01   7.3423449e-01
   1.7217666e+01   7.4329010e-01
   1.7249904e+01   7.5201154e-01
   1.7282414e+01   7.6038267e-01
   1.7314929e+01   7.6831704e-01
   1.7347225e+01   7.7575316e-01
   1.7379321e+01   7.8269359e-01
   1.7411235e+01   7.8914096e-01
   1.7442985e+01   7.9509753e-01
   1.7474587e+01   8.0056528e-01
   1.7506054e+01   8.0554598e-01
   1.7537402e+01   8.1004125e-01
   1.7568642e+01   8.1405263e-01
   1.7599787e+01   8.1758159e-01
   1.7630848e+01   8.2062962e-01
   1.7661835e+01   8.2319819e-01
   1.7692759e+01   8.2528884e-01
   1.7723630e+01   8.2690315e-01
   1.7754458e+01   8.2804279e-01
   1.7785252e+01   8.2870951e-01
   1.7816021e+01   8.2890516e-01
   1.7846774e+01   8.2863172e-01
   1.7877519e+01   8.2789127e-01
   1.7908267e+01   8.2668602e-01
   1.7939025e+01   8.2501829e-01
   1.7969802e+01   8.2289055e-01
   1.8000608e+01   8.2030540e-01
   1.8031450e+01   8.1726557e-01
   1.8062338e+01   8.1377390e-01
   1.8093282e+01   8.0983337e-01
   1.8124290e+01   8.0544709e-01
   1.8155374e+01   8.0061827e-01
   1.8186541e+01   7.9535022e-01
   1.8217805e+01   7.8964635e-01
   1.8249174e+01   7.8351017e-01
   1.8280552e+01   7.7696900e-01
   1.8311927e+01   7.7003549e-01
   1.8343321e+01   7.6271603e-01
   1.8374755e+01   7.5501656e-01
   1.8406250e+01   7.4694262e-01
   1.8437828e+01   7.3849930e-01
   1.8469511e+01   7.2969126e-01
   1.8501322e+01   7.2052267e-01
   1.8533285e+01   7.1099717e-01
   1.8565427e+01   7.0111779e-01
   1.8597553e+01   6.9095845e-01
   1.8629481e+01   6.8059529e-01
   1.8661230e+01   6.7004403e-01
   1.8692815e+01   6.5931958e-01
   1.8724253e+01   6.4843658e-01
   1.8755559e+01   6.3740949e-01
   1.8786745e+01   6.2625256e-01
   1.8817823e+01   6.1497989e-01
   1.8848807e+01   6.0360542e-01
   1.8879707e+01   5.9214295e-01
   1.8910534e+01   5.8060618e-01
   1.8941298e+01   5.6900869e-01
   1.8972008e+01   5.5736395e-01
   1.9002675e+01   5.4568539e-01
   1.9033307e+01   5.3398630e-01
   1.9063913e+01   5.2227996e-01
   1.9094503e+01   5.1057956e-01
   1.9125086e+01   4.9889823e-01
   1.9155668e+01   4.8724908e-01
   1.9186261e+01   4.7564517e-01
   1.9216871e+01   4.6409953e-01
   1.9247508e+01   4.5262517e-01
   1.9278180e+01   4.4123507e-01
   1.9308897e+01   4.2994222e-01
   1.9339667e+01   4.1875962e-01
   1.9370500e+01   4.0770025e-01
   1.9401405e+01   3.9677714e-01
   1.9432392e+01   3.8600331e-01
   1.9463472e+01   3.7539188e-01
   1.9494656e+01   3.6495597e-01
   1.9525954e+01   3.5470879e-01
   1.9557379e+01   3.4466366e-01
   1.9588943e+01   3.3483396e-01
   1.9620661e+01   3.2523325e-01
   1.9652545e+01   3.1587519e-01
   1.9684614e+01   3.0677367e-01
   1.9716882e+01   2.9794279e-01
   1.9749370e+01   2.8939690e-01
   1.9782097e+01   2.8115067e-01
   1.9815086e+01   2.7321916e-01
   1.9848363e+01   2.6561789e-01
   1.9881572e+01   2.5844348e-01
   1.9914555e+01   2.5173522e-01
   1.9947333e+01   2.4549056e-01
   1.9979925e+01   2.3970702e-01
   2.0012348e+01   2.3438248e-01
   2.0044621e+01   2.2951506e-01
   2.0076758e+01   2.2510310e-01
   2.0108773e+01   2.2114504e-01
   2.0140680e+01   2.1763941e-01
   2.0172492e+01   2.1458477e-01
   2.0204219e+01   2.1197969e-01
   2.0235874e+01   2.0982270e-01
   2.0267468e+01   2.0811231e-01
   2.0299011e+01   2.0684695e-01
   2.0330512e+01   2.0602496e-01
   2.0361983e+01   2.0564459e-01
   2.0393432e+01   2.0570401e-01
   2.0424870e+01   2.0620124e-01
   2.0456305e+01   2.0713422e-01
   2.0487747e+01   2.0850074e-01
   2.0519206e+01   2.1029848e-01
   2.0550690e+01   2.1252498e-01
   2.0582209e+01   2.1517767e-01
   2.0613774e+01   2.1825382e-01
   2.0645393e+01   2.2175062e-01
   2.0677077e+01   2.2566512e-01
   2.0708836e+01   2.2999424e-01
   2.0740681e+01   2.3473481e-01
   2.0772623e+01   2.3988358e-01
   2.0804674e+01   2.4543718e-01
   2.0836846e+01   2.5139221e-01
   2.0869152e+01   2.5774519e-01
   2.0901605e+01   2.6449264e-01
   2.0934222e+01   2.7163107e-01
   2.0967017e+01   2.7915702e-01
   2.1000008e+01   2.8706713e-01
   2.1033213e+01   2.9535817e-01
   2.1066654e+01   3.0402712e-01
   2.1099931e+01   3.1295645e-01
   2.1132961e+01   3.2210226e-01
   2.1165766e+01   3.3144917e-01
   2.1198367e+01   3.4098245e-01
   2.1230785e+01   3.5068765e-01
   2.1263037e+01   3.6055061e-01
   2.1295138e+01   3.7055735e-01
   2.1327106e+01   3.8069411e-01
   2.1358953e+01   3.9094733e-01
   2.1390692e+01   4.0130356e-01
   2.1422336e+01   4.1174953e-01
   2.1453898e+01   4.2227207e-01
   2.1485387e+01   4.3285813e-01
   2.1516814e+01   4.4349477e-01
   2.1548191e+01   4.5416912e-01
   2.1579527e+01   4.6486842e-01
   2.1610831e+01   4.7557994e-01
   2.1642114e+01   4.8629104e-01
   2.1673384e+01   4.9698913e-01
   2.1704652e+01   5.0766167e-01
   2.1735925e+01   5.1829615e-01
   2.1767214e+01   5.2888010e-01
   2.1798527e+01   5.3940107e-01
   2.1829875e+01   5.4984663e-01
   2.1861266e+01   5.6020436e-01
   2.1892709e+01   5.7046185e-01
   2.1924216e+01   5.8060667e-01
   2.1955796e+01   5.9062638e-01
   2.1987460e+01   6.0050852e-01
   2.2019218e+01   6.1024056e-01
   2.2051082e+01   6.1980997e-01
   2.2083064e+01   6.2920411e-01
   2.2115177e+01   6.3841028e-01
   2.2147434e+01   6.4741567e-01
   2.2179850e+01   6.5620737e-01
   2.2212440e+01   6.6477227e-01
   2.2245221e+01   6.7309714e-01
   2.2278210e+01   6.8116850e-01
   2.2311428e+01   6.8897261e-01
   2.2344898e+01   6.9649545e-01
   2.2378642e+01   7.0372258e-01
   2.2412689e+01   7.1063916e-01
   2.2446619e+01   7.1714612e-01
   2.2480315e+01   7.2321686e-01
   2.2513800e+01   7.2885389e-01
   2.2547092e+01   7.3405956e-01
   2.2580213e+01   7.3883590e-01
   2.2613179e+01   7.4318465e-01
   2.2646006e+01   7.4710744e-01
   2.2678709e+01   7.5060575e-01
   2.2711303e+01   7.5368099e-01
   2.2743801e+01   7.5633457e-01
   2.2776214e+01   7.5856789e-01
   2.2808556e+01   7.6038237e-01
   2.2840838e+01   7.6177949e-01
   2.2873070e+01   7.6276081e-01
   2.2905264e+01   7.6332797e-01
   2.2937430e+01   7.6348268e-01
   2.2969577e+01   7.6322680e-01
   2.3001718e+01   7.6256226e-01
   2.3033860e+01   7.6149113e-01
   2.3066015e+01   7.6001559e-01
   2.3098192e+01   7.5813796e-01
   2.3130402e+01   7.5586067e-01
   2.3162654e+01   7.5318627e-01
   2.3194960e+01   7.5011746e-01
   2.3227329e+01   7.4665703e-01
   2.3259773e+01   7.4280790e-01
   2.3292303e+01   7.3857308e-01
   2.3324931e+01   7.3395570e-01
   2.3357669e+01   7.2895897e-01
   2.3390531e+01   7.2358615e-01
   2.3423529e+01   7.1784057e-01
   2.3456678e+01   7.1172560e-01
   2.3489994e+01   7.0524460e-01
   2.3523495e+01   6.9840091e-01
   2.3557197e+01   6.9119778e-01
   2.3591120e+01   6.8363836e-01
   2.3625287e+01   6.7572559e-01
   2.3659330e+01   6.6755770e-01
   2.3693112e+01   6.5918700e-01
   2.3726658e+01   6.5062834e-01
   2.3759992e+01   6.4189581e-01
   2.3793133e+01   6.3300322e-01
   2.3826101e+01   6.2396413e-01
   2.3858914e+01   6.1479187e-01
   2.3891587e+01   6.0549959e-01
   2.3924135e+01   5.9610028e-01
   2.3956573e+01   5.8660674e-01
   2.3988913e+01   5.7703167e-01
   2.4021168e+01   5.6738765e-01
   2.4053350e+01   5.5768713e-01
   2.4085470e+01   5.4794247e-01
   2.4117539e+01   5.3816596e-01
   2.4149568e+01   5.2836980e-01
   2.4181567e+01   5.1856614e-01
   2.4213547e+01   5.0876704e-01
   2.4245516e+01   4.9898454e-01
   2.4277486e+01   4.8923061e-01
   2.4309465e+01   4.7951722e-01
   2.4341465e+01   4.6985626e-01
   2.4373494e+01   4.6025965e-01
   2.4405563e+01   4.5073926e-01
   2.4437682e+01   4.4130696e-01
   2.4469861e+01   4.3197464e-01
   2.4502111e+01   4.2275418e-01
   2.4534444e+01   4.1365750e-01
   2.4566870e+01   4.0469653e-01
   2.4599402e+01   3.9588325e-01
   2.4632052e+01   3.8722972e-01
   2.4664833e+01   3.7874805e-01
   2.4697760e+01   3.7045044e-01
   2.4730848e+01   3.6234921e-01
   2.4764112e+01   3.5445684e-01
   2.4797570e+01   3.4678592e-01
   2.4831241e+01   3.3934930e-01
   2.4865145e+01   3.3216002e-01
   2.4899307e+01   3.2523145e-01
   2.4933750e+01   3.1857728e-01
   2.4968504e+01   3.1221164e-01
   2.5003234e+01   3.0621066e-01
   2.5037716e+01   3.0061834e-01
   2.5071973e+01   2.9543236e-01
   2.5106029e+01   2.9065042e-01
   2.5139903e+01   2.8627052e-01
   2.5173614e+01   2.8229094e-01
   2.5207180e+01   2.7871011e-01
   2.5240616e+01   2.7552659e-01
   2.5273938e+01   2.7273898e-01
   2.5307160e+01   2.7034594e-01
   2.5340295e+01   2.6834609e-01
   2.5373356e+01   2.6673805e-01
   2.5406355e+01   2.6552036e-01
   2.5439303e+01   2.6469152e-01
   2.5472214e+01   2.6424994e-01
   2.5505097e+01   2.6419390e-01
   2.5537963e+01   2.6452163e-01
   2.5570823e+01   2.6523121e-01
   2.5603689e+01   2.6632063e-01
   2.5636570e+01   2.6778774e-01
   2.5669478e+01   2.6963028e-01
   2.5702422e+01   2.7184586e-01
   2.5735415e+01   2.7443198e-01
   2.5768468e+01   2.7738601e-01
   2.5801591e+01   2.8070522e-01
   2.5834797e+01   2.8438675e-01
   2.5868098e+01   2.8842765e-01
   2.5901508e+01   2.9282488e-01
   2.5935038e+01   2.9757533e-01
   2.5968704e+01   3.0267580e-01
   2.6002521e+01   3.0812308e-01
   2.6036504e+01   3.1391392e-01
   2.6070671e+01   3.2004508e-01
   2.6105041e+01   3.2651340e-01
   2.6139635e+01   3.3331578e-01
   2.6174473e+01   3.4044930e-01
   2.6209377e+01   3.4786685e-01
   2.6244001e+01   3.5547859e-01
   2.6278370e+01   3.6326968e-01
   2.6312509e+01   3.7122656e-01
   2.6346442e+01   3.7933596e-01
   2.6380189e+01   3.8758485e-01
   2.6413770e+01   3.9596044e-01
   2.6447201e+01   4.0445011e-01
   2.6480500e+01   4.1304142e-01
   2.6513680e+01   4.2172210e-01
   2.6546757e+01   4.3047999e-01
   2.6579743e+01   4.3930305e-01
   2.6612652e+01   4.4817936e-01
   2.6645496e+01   4.5709708e-01
   2.6678285e+01   4.6604447e-01
   2.6711033e+01   4.7500985e-01
   2.6743749e+01   4.8398161e-01
   2.6776445e+01   4.9294821e-01
   2.6809131e+01   5.0189814e-01
   2.6841818e+01   5.1081994e-01
   2.6874516e+01   5.1970219e-01
   2.6907237e+01   5.2853351e-01
   2.6939989e+01   5.3730250e-01
   2.6972786e+01   5.4599781e-01
   2.7005636e+01   5.5460809e-01
   2.7038552e+01   5.6312198e-01
   2.7071544e+01   5.7152809e-01
   2.7104626e+01   5.7981505e-01
   2.7137808e+01   5.8797141e-01
   2.7171105e+01   5.9598570e-01
   2.7204530e+01   6.0384639e-01
   2.7238097e+01   6.1154187e-01
   2.7271821e+01   6.1906041e-01
   2.7305720e+01   6.2639020e-01
   2.7339810e+01   6.3351927e-01
   2.7374111e+01   6.4043546e-01
   2.7408645e+01   6.4712641e-01
   2.7443433e+01   6.5357952e-01
   2.7478503e+01   6.5978186e-01
   2.7513883e+01   6.6572013e-01
   2.7549512e+01   6.7136637e-01
   2.7584873e+01   6.7662923e-01
   2.7619989e+01   6.8151061e-01
   2.7654885e+01   6.8601292e-01
   2.7689583e+01   6.9013819e-01
   2.7724104e+01   6.9388819e-01
   2.7758467e+01   6.9726448e-01
   2.7792690e+01   7.0026851e-01
   2.7826789e+01   7.0290164e-01
   2.7860780e+01   7.0516518e-01
   2.7894677e+01   7.0706047e-01
   2.7928493e+01   7.0858885e-01
   2.7962243e+01   7.0975172e-01
   2.7995938e+01   7.1055052e-01
   2.8029591e+01   7.1098680e-01
   2.8063213e+01   7.1106219e-01
   2.8096818e+01   7.1077840e-01
   2.8130415e+01   7.1013727e-01
   2.8164017e+01   7.0914075e-01
   2.8197635e+01   7.0779090e-01
   2.8231281e+01   7.0608991e-01
   2.8264965e+01   7.0404007e-01
   2.8298701e+01   7.0164381e-01
   2.8332499e+01   6.9890366e-01
   2.8366372e+01   6.9582226e-01
   2.8400333e+01   6.9240239e-01
   2.8434395e+01   6.8864688e-01
   2.8468572e+01   6.8455869e-01
   2.8502878e+01   6.8014082e-01
   2.8537329e+01   6.7539635e-01
   2.8571941e+01   6.7032840e-01
   2.8606731e+01   6.6494009e-01
   2.8641718e+01   6.5923452e-01
   2.8676923e+01   6.5321475e-01
   2.8712368e+01   6.4688372e-01
   2.8748078e+01   6.4024418e-01
   2.8783659e+01   6.3338111e-01
   2.8818957e+01   6.2634233e-01
   2.8853999e+01   6.1914142e-01
   2.8888812e+01   6.1179121e-01
   2.8923418e+01   6.0430431e-01
   2.8957840e+01   5.9669305e-01
   2.8992096e+01   5.8896959e-01
   2.9026205e+01   5.8114591e-01
   2.9060183e+01   5.7323382e-01
   2.9094047e+01   5.6524499e-01
   2.9127810e+01   5.5719100e-01
   2.9161486e+01   5.4908327e-01
   2.9195089e+01   5.4093317e-01
   2.9228632e+01   5.3275196e-01
   2.9262127e+01   5.2455082e-01
   2.9295585e+01   5.1634089e-01
   2.9329019e+01   5.0813321e-01
   2.9362440e+01   4.9993880e-01
   2.9395858e+01   4.9176864e-01
   2.9429287e+01   4.8363364e-01
   2.9462736e+01   4.7554472e-01
   2.9496217e+01   4.6751275e-01
   2.9529741e+01   4.5954860e-01
   2.9563320e+01   4.5166313e-01
   2.9596967e+01   4.4386721e-01
   2.9630693e+01   4.3617170e-01
   2.9664510e+01   4.2858750e-01
   2.9698433e+01   4.2112554e-01
   2.9732475e+01   4.1379680e-01
   2.9766651e+01   4.0661229e-01
   2.9800975e+01   3.9958314e-01
   2.9835465e+01   3.9272053e-01
   2.9870138e+01   3.8603579e-01
   2.9905014e+01   3.7954039e-01
   2.9940112e+01   3.7324594e-01
   2.9975456e+01   3.6716431e-01
   3.0011070e+01   3.6130759e-01
   3.0046983e+01   3.5568820e-01
   3.0083226e+01   3.5031895e-01
   3.0119589e+01   3.4524634e-01
   3.0155677e+01   3.4053226e-01
   3.0191516e+01   3.3617471e-01
   3.0227132e+01   3.3217148e-01
   3.0262548e+01   3.2852067e-01
   3.0297785e+01   3.2522064e-01
   3.0332865e+01   3.2226992e-01
   3.0367804e+01   3.1966713e-01
   3.0402621e+01   3.1741097e-01
   3.0437330e+01   3.1550015e-01
   3.0471948e+01   3.1393337e-01
   3.0506488e+01   3.1270932e-01
   3.0540965e+01   3.1182660e-01
   3.0575391e+01   3.1128378e-01
   3.0609781e+01   3.1107931e-01
   3.0644145e+01   3.1121157e-01
   3.0678497e+01   3.1167883e-01
   3.0712850e+01   3.1247925e-01
   3.0747214e+01   3.1361089e-01
   3.0781604e+01   3.1507168e-01
   3.0816029e+01   3.1685943e-01
   3.0850505e+01   3.1897185e-01
   3.0885042e+01   3.2140653e-01
   3.0919654e+01   3.2416093e-01
   3.0954355e+01   3.2723243e-01
   3.0989159e+01   3.3061831e-01
   3.1024079e+01   3.3431573e-01
   3.1059132e+01   3.3832182e-01
   3.1094334e+01   3.4263361e-01
   3.1129701e+01   3.4724811e-01
   3.1165253e+01   3.5216230e-01
   3.1201010e+01   3.5737320e-01
   3.1236992e+01   3.6287784e-01
   3.1273225e+01   3.6867340e-01
   3.1309733e+01   3.7475718e-01
   3.1346107e+01   3.8104949e-01
   3.1382187e+01   3.8750524e-01
   3.1418000e+01   3.9411145e-01
   3.1453575e+01   4.0085585e-01
   3.1488936e+01   4.0772645e-01
   3.1524107e+01   4.1471144e-01
   3.1559108e+01   4.2179923e-01
   3.1593957e+01   4.2897840e-01
   3.1628673e+01   4.3623767e-01
   3.1663272e+01   4.4356590e-01
   3.1697769e+01   4.5095205e-01
   3.1732180e+01   4.5838521e-01
   3.1766518e+01   4.6585454e-01
   3.1800796e+01   4.7334928e-01
   3.1835028e+01   4.8085877e-01
   3.1869227e+01   4.8837239e-01
   3.1903404e+01   4.9587957e-01
   3.1937572e+01   5.0336979e-01
   3.1971743e+01   5.1083260e-01
   3.2005928e+01   5.1825754e-01
   3.2040141e+01   5.2563419e-01
   3.2074393e+01   5.3295217e-01
   3.2108697e+01   5.4020108e-01
   3.2143064e+01   5.4737054e-01
   3.2177509e+01   5.5445015e-01
   3.2212044e+01   5.6142951e-01
   3.2246683e+01   5.6829818e-01
   3.2281440e+01   5.7504569e-01
   3.2316332e+01   5.8166150e-01
   3.2351374e+01   5.8813504e-01
   3.2386583e+01   5.9445562e-01
   3.2421977e+01   6.0061245e-01
   3.2457578e+01   6.0659461e-01
   3.2493405e+01   6.1239104e-01
   3.2529484e+01   6.1799044e-01
   3.2565840e+01   6.2338130e-01
   3.2602502e+01   6.2855181e-01
   3.2639503e+01   6.3348980e-01
   3.2676720e+01   6.3816315e-01
   3.2713648e+01   6.4250062e-01
   3.2750312e+01   6.4650404e-01
   3.2786740e+01   6.5017559e-01
   3.2822959e+01   6.5351714e-01
   3.2858990e+01   6.5653027e-01
   3.2894856e+01   6.5921644e-01
   3.2930575e+01   6.6157698e-01
   3.2966167e+01   6.6361315e-01
   3.3001647e+01   6.6532622e-01
   3.3037033e+01   6.6671744e-01
   3.3072340e+01   6.6778811e-01
   3.3107582e+01   6.6853957e-01
   3.3142774e+01   6.6897324e-01
   3.3177928e+01   6.6909062e-01
   3.3213060e+01   6.6889330e-01
   3.3248182e+01   6.6838299e-01
   3.3283306e+01   6.6756147e-01
   3.3318447e+01   6.6643066e-01
   3.3353617e+01   6.6499259e-01
   3.3388830e+01   6.6324940e-01
   3.3424098e+01   6.6120333e-01
   3.3459436e+01   6.5885675e-01
   3.3494858e+01   6.5621214e-01
   3.3530378e+01   6.5327207e-01
   3.3566011e+01   6.5003920e-01
   3.3601774e+01   6.4651628e-01
   3.3637683e+01   6.4270613e-01
   3.3673756e+01   6.3861162e-01
   3.3710012e+01   6.3423565e-01
   3.3746472e+01   6.2958111e-01
   3.3783157e+01   6.2465087e-01
   3.3820093e+01   6.1944774e-01
   3.3857306e+01   6.1397436e-01
   3.3894615e+01   6.0826605e-01
   3.3931605e+01   6.0240066e-01
   3.3968307e+01   5.9639116e-01
   3.4004751e+01   5.9024939e-01
   3.4040964e+01   5.8398690e-01
   3.4076971e+01   5.7761501e-01
   3.4112796e+01   5.7114485e-01
   3.4148458e+01   5.6458740e-01
   3.4183977e+01   5.5795345e-01
   3.4219371e+01   5.5125370e-01
   3.4254656e+01   5.4449870e-01
   3.4289848e+01   5.3769891e-01
   3.4324963e+01   5.3086471e-01
   3.4360014e+01   5.2400639e-01
   3.4395016e+01   5.1713415e-01
   3.4429982e+01   5.1025816e-01
   3.4464926e+01   5.0338852e-01
   3.4499860e+01   4.9653528e-01
   3.4534798e+01   4.8970846e-01
   3.4569751e+01   4.8291805e-01
   3.4604734e+01   4.7617399e-01
   3.4639759e+01   4.6948625e-01
   3.4674839e+01   4.6286474e-01
   3.4709988e+01   4.5631940e-01
   3.4745220e+01   4.4986017e-01
   3.4780548e+01   4.4349701e-01
   3.4815989e+01   4.3723990e-01
   3.4851557e+01   4.3109887e-01
   3.4887269e+01   4.2508399e-01
   3.4923143e+01   4.1920542e-01
   3.4959197e+01   4.1347340e-01
   3.4995452e+01   4.0789827e-01
   3.5031929e+01   4.0249052e-01
   3.5068652e+01   3.9726081e-01
   3.5105647e+01   3.9222001e-01
   3.5142944e+01   3.8737922e-01
   3.5180576e+01   3.8274990e-01
   3.5218578e+01   3.7834385e-01
   3.5256485e+01   3.7422680e-01
   3.5294101e+01   3.7042345e-01
   3.5331457e+01   3.6693177e-01
   3.5368582e+01   3.6374981e-01
   3.5405500e+01   3.6087592e-01
   3.5442237e+01   3.5830863e-01
   3.5478812e+01   3.5604662e-01
   3.5515247e+01   3.5408861e-01
   3.5551560e+01   3.5243340e-01
   3.5587768e+01   3.5107976e-01
   3.5623889e+01   3.5002645e-01
   3.5659938e+01   3.4927216e-01
   3.5695930e+01   3.4881555e-01
   3.5731880e+01   3.4865519e-01
   3.5767803e+01   3.4878954e-01
   3.5803713e+01   3.4921700e-01
   3.5839624e+01   3.4993584e-01
   3.5875550e+01   3.5094422e-01
   3.5911505e+01   3.5224021e-01
   3.5947503e+01   3.5382175e-01
   3.5983558e+01   3.5568669e-01
   3.6019684e+01   3.5783274e-01
   3.6055898e+01   3.6025753e-01
   3.6092214e+01   3.6295858e-01
   3.6128649e+01   3.6593333e-01
   3.6165220e+01   3.6917911e-01
   3.6201945e+01   3.7269322e-01
   3.6238842e+01   3.7647288e-01
   3.6275933e+01   3.8051531e-01
   3.6313239e+01   3.8481770e-01
   3.6350785e+01   3.8937730e-01
   3.6388597e+01   3.9419142e-01
   3.6426704e+01   3.9925753e-01
   3.6464775e+01   4.0452212e-01
   3.6502521e+01   4.0993019e-01
   3.6539973e+01   4.1546967e-01
   3.6577163e+01   4.2112932e-01
   3.6614120e+01   4.2689817e-01
   3.6650871e+01   4.3276545e-01
   3.6687437e+01   4.3872056e-01
   3.6723841e+01   4.4475308e-01
   3.6760103e+01   4.5085273e-01
   3.6796242e+01   4.5700932e-01
   3.6832274e+01   4.6321280e-01
   3.6868216e+01   4.6945322e-01
   3.6904085e+01   4.7572069e-01
   3.6939894e+01   4.8200541e-01
   3.6975660e+01   4.8829763e-01
   3.7011396e+01   4.9458767e-01
   3.7047116e+01   5.0086590e-01
   3.7082834e+01   5.0712273e-01
   3.7118563e+01   5.1334859e-01
   3.7154319e+01   5.1953396e-01
   3.7190113e+01   5.2566932e-01
   3.7225961e+01   5.3174517e-01
   3.7261877e+01   5.3775201e-01
   3.7297875e+01   5.4368034e-01
   3.7333971e+01   5.4952065e-01
   3.7370180e+01   5.5526339e-01
   3.7406519e+01   5.6089899e-01
   3.7443006e+01   5.6641782e-01
   3.7479658e+01   5.7181019e-01
   3.7516496e+01   5.7706631e-01
   3.7553541e+01   5.8217632e-01
   3.7590816e+01   5.8713019e-01
   3.7628346e+01   5.9191774e-01
   3.7666160e+01   5.9652861e-01
   3.7704288e+01   6.0095216e-01
   3.7742764e+01   6.0517747e-01
   3.7781630e+01   6.0919323e-01
   3.7820371e+01   6.1293568e-01
   3.7858811e+01   6.1638451e-01
   3.7896982e+01   6.1954171e-01
   3.7934913e+01   6.2240911e-01
   3.7972632e+01   6.2498831e-01
   3.8010164e+01   6.2728071e-01
   3.8047532e+01   6.2928759e-01
   3.8084756e+01   6.3101017e-01
   3.8121857e+01   6.3244963e-01
   3.8158853e+01   6.3360717e-01
   3.8195762e+01   6.3448401e-01
   3.8232600e+01   6.3508142e-01
   3.8269384e+01   6.3540074e-01
   3.8306130e+01   6.3544337e-01
   3.8342852e+01   6.3521084e-01
   3.8379566e+01   6.3470473e-01
   3.8416287e+01   6.3392677e-01
   3.8453029e+01   6.3287875e-01
   3.8489808e+01   6.3156260e-01
   3.8526639e+01   6.2998035e-01
   3.8563538e+01   6.2813414e-01
   3.8600519e+01   6.2602621e-01
   3.8637600e+01   6.2365891e-01
   3.8674797e+01   6.2103468e-01
   3.8712129e+01   6.1815603e-01
   3.8749614e+01   6.1502556e-01
   3.8787271e+01   6.1164593e-01
   3.8825123e+01   6.0801981e-01
   3.8863193e+01   6.0414991e-01
   3.8901504e+01   6.0003891e-01
   3.8940086e+01   5.9568941e-01
   3.8978967e+01   5.9110393e-01
   3.9017975e+01   5.8631079e-01
   3.9056634e+01   5.8138125e-01
   3.9094980e+01   5.7632720e-01
   3.9133047e+01   5.7115942e-01
   3.9170865e+01   5.6588846e-01
   3.9208463e+01   5.6052462e-01
   3.9245867e+01   5.5507806e-01
   3.9283099e+01   5.4955876e-01
   3.9320182e+01   5.4397657e-01
   3.9357134e+01   5.3834122e-01
   3.9393975e+01   5.3266233e-01
   3.9430722e+01   5.2694943e-01
   3.9467392e+01   5.2121197e-01
   3.9504001e+01   5.1545931e-01
   3.9540566e+01   5.0970077e-01
   3.9577101e+01   5.0394561e-01
   3.9613621e+01   4.9820304e-01
   3.9650140e+01   4.9248222e-01
   3.9686675e+01   4.8679229e-01
   3.9723239e+01   4.8114237e-01
   3.9759847e+01   4.7554154e-01
   3.9796514e+01   4.6999889e-01
   3.9833256e+01   4.6452351e-01
   3.9870088e+01   4.5912448e-01
   3.9907027e+01   4.5381091e-01
   3.9944090e+01   4.4859193e-01
   3.9981295e+01   4.4347671e-01
   4.0018661e+01   4.3847448e-01
   4.0056208e+01   4.3359453e-01
   4.0093958e+01   4.2884626e-01
   4.0131934e+01   4.2423916e-01
   4.0170163e+01   4.1978287e-01
   4.0208671e+01   4.1548721e-01
   4.0247492e+01   4.1136221e-01
   4.0286659e+01   4.0741817e-01
   4.0326212e+01   4.0366573e-01
   4.0365962e+01   4.0013611e-01
   4.0405386e+01   3.9688202e-01
   4.0444513e+01   3.9390176e-01
   4.0483380e+01   3.9119343e-01
   4.0522015e+01   3.8875538e-01
   4.0560446e+01   3.8658622e-01
   4.0598698e+01   3.8468466e-01
   4.0636794e+01   3.8304950e-01
   4.0674757e+01   3.8167958e-01
   4.0712605e+01   3.8057374e-01
   4.0750358e+01   3.7973080e-01
   4.0788034e+01   3.7914955e-01
   4.0825650e+01   3.7882869e-01
   4.0863224e+01   3.7876686e-01
   4.0900771e+01   3.7896262e-01
   4.0938309e+01   3.7941443e-01
   4.0975852e+01   3.8012064e-01
   4.1013417e+01   3.8107952e-01
   4.1051020e+01   3.8228920e-01
   4.1088677e+01   3.8374774e-01
   4.1126405e+01   3.8545306e-01
   4.1164220e+01   3.8740301e-01
   4.1202140e+01   3.8959531e-01
   4.1240183e+01   3.9202761e-01
   4.1278369e+01   3.9469748e-01
   4.1316717e+01   3.9760240e-01
   4.1355249e+01   4.0073981e-01
   4.1393988e+01   4.0410712e-01
   4.1432959e+01   4.0770174e-01
   4.1472189e+01   4.1152108e-01
   4.1511708e+01   4.1556264e-01
   4.1551550e+01   4.1982404e-01
   4.1591325e+01   4.2425479e-01
   4.1630747e+01   4.2880916e-01
   4.1669853e+01   4.3347619e-01
   4.1708679e+01   4.3824565e-01
   4.1747257e+01   4.4310756e-01
   4.1785615e+01   4.4805211e-01
   4.1823780e+01   4.5306965e-01
   4.1861776e+01   4.5815071e-01
   4.1899624e+01   4.6328592e-01
   4.1937346e+01   4.6846602e-01
   4.1974961e+01   4.7368187e-01
   4.2012488e+01   4.7892438e-01
   4.2049944e+01   4.8418456e-01
   4.2087345e+01   4.8945349e-01
   4.2124710e+01   4.9472230e-01
   4.2162052e+01   4.9998215e-01
   4.2199389e+01   5.0522427e-01
   4.2236737e+01   5.1043990e-01
   4.2274110e+01   5.1562034e-01
   4.2311525e+01   5.2075687e-01
   4.2348997e+01   5.2584081e-01
   4.2386543e+01   5.3086348e-01
   4.2424180e+01   5.3581619e-01
   4.2461925e+01   5.4069022e-01
   4.2499797e+01   5.4547687e-01
   4.2537814e+01   5.5016736e-01
   4.2575996e+01   5.5475288e-01
   4.2614365e+01   5.5922454e-01
   4.2652944e+01   5.6357340e-01
   4.2691757e+01   5.6779036e-01
   4.2730833e+01   5.7186621e-01
   4.2770202e+01   5.7579159e-01
   4.2809895e+01   5.7955689e-01
   4.2849952e+01   5.8315226e-01
   4.2890415e+01   5.8656752e-01
   4.2931030e+01   5.8976914e-01
   4.2971307e+01   5.9271291e-01
   4.3011278e+01   5.9540049e-01
   4.3050981e+01   5.9783370e-01
   4.3090446e+01   6.0001408e-01
   4.3129703e+01   6.0194300e-01
   4.3168777e+01   6.0362168e-01
   4.3207694e+01   6.0505127e-01
   4.3246476e+01   6.0623290e-01
   4.3285144e+01   6.0716770e-01
   4.3323718e+01   6.0785683e-01
   4.3362217e+01   6.0830149e-01
   4.3400660e+01   6.0850295e-01
   4.3439065e+01   6.0846257e-01
   4.3477448e+01   6.0818176e-01
   4.3515828e+01   6.0766207e-01
   4.3554221e+01   6.0690512e-01
   4.3592644e+01   6.0591263e-01
   4.3631115e+01   6.0468645e-01
   4.3669650e+01   6.0322852e-01
   4.3708269e+01   6.0154087e-01
   4.3746988e+01   5.9962564e-01
   4.3785828e+01   5.9748508e-01
   4.3824808e+01   5.9512149e-01
   4.3863949e+01   5.9253727e-01
   4.3903275e+01   5.8973487e-01
   4.3942807e+01   5.8671678e-01
   4.3982574e+01   5.8348551e-01
   4.4022602e+01   5.8004355e-01
   4.4062923e+01   5.7639335e-01
   4.4103571e+01   5.7253725e-01
   4.4144326e+01   5.6850351e-01
   4.4184705e+01   5.6435216e-01
   4.4224745e+01   5.6009402e-01
   4.4264486e+01   5.5573888e-01
   4.4303962e+01   5.5129635e-01
   4.4343206e+01   5.4677582e-01
   4.4382244e+01   5.4218652e-01
   4.4421104e+01   5.3753754e-01
   4.4459808e+01   5.3283784e-01
   4.4498379e+01   5.2809627e-01
   4.4536838e+01   5.2332159e-01
   4.4575205e+01   5.1852247e-01
   4.4613498e+01   5.1370752e-01
   4.4651735e+01   5.0888527e-01
   4.4689935e+01   5.0406420e-01
   4.4728114e+01   4.9925275e-01
   4.4766288e+01   4.9445931e-01
   4.4804476e+01   4.8969224e-01
   4.4842694e+01   4.8495989e-01
   4.4880958e+01   4.8027055e-01
   4.4919286e+01   4.7563255e-01
   4.4957695e+01   4.7105419e-01
   4.4996204e+01   4.6654378e-01
   4.5034830e+01   4.6210964e-01
   4.5073595e+01   4.5776012e-01
   4.5112518e+01   4.5350363e-01
   4.5151621e+01   4.4934861e-01
   4.5190929e+01   4.4530357e-01
   4.5230466e+01   4.4137713e-01
   4.5270259e+01   4.3757801e-01
   4.5310340e+01   4.3391509e-01
   4.5350741e+01   4.3039742e-01
   4.5391501e+01   4.2703428e-01
   4.5432662e+01   4.2383524e-01
   4.5474272e+01   4.2081024e-01
   4.5515603e+01   4.1802059e-01
   4.5556598e+01   4.1547159e-01
   4.5597296e+01   4.1316141e-01
   4.5637734e+01   4.1108846e-01
   4.5677944e+01   4.0925136e-01
   4.5717954e+01   4.0764888e-01
   4.5757791e+01   4.0627986e-01
   4.5797479e+01   4.0514322e-01
   4.5837043e+01   4.0423785e-01
   4.5876503e+01   4.0356263e-01
   4.5915881e+01   4.0311641e-01
   4.5955196e+01   4.0289798e-01
   4.5994467e+01   4.0290603e-01
   4.6033714e+01   4.0313919e-01
   4.6072953e+01   4.0359601e-01
   4.6112205e+01   4.0427492e-01
   4.6151486e+01   4.0517425e-01
   4.6190816e+01   4.0629224e-01
   4.6230213e+01   4.0762704e-01
   4.6269696e+01   4.0917666e-01
   4.6309284e+01   4.1093905e-01
   4.6348999e+01   4.1291205e-01
   4.6388861e+01   4.1509343e-01
   4.6428893e+01   4.1748088e-01
   4.6469119e+01   4.2007203e-01
   4.6509565e+01   4.2286447e-01
   4.6550258e+01   4.2585579e-01
   4.6591230e+01   4.2904359e-01
   4.6632514e+01   4.3242551e-01
   4.6674147e+01   4.3599933e-01
   4.6715725e+01   4.3972220e-01
   4.6756919e+01   4.4355211e-01
   4.6797770e+01   4.4747904e-01
   4.6838319e+01   4.5149366e-01
   4.6878601e+01   4.5558686e-01
   4.6918650e+01   4.5974972e-01
   4.6958494e+01   4.6397346e-01
   4.6998161e+01   4.6824942e-01
   4.7037675e+01   4.7256910e-01
   4.7077059e+01   4.7692405e-01
   4.7116335e+01   4.8130594e-01
   4.7155524e+01   4.8570650e-01
   4.7194645e+01   4.9011755e-01
   4.7233718e+01   4.9453095e-01
   4.7272760e+01   4.9893861e-01
   4.7311791e+01   5.0333248e-01
   4.7350827e+01   5.0770457e-01
   4.7389888e+01   5.1204688e-01
   4.7428991e+01   5.1635146e-01
   4.7468154e+01   5.2061037e-01
   4.7507395e+01   5.2481565e-01
   4.7546735e+01   5.2895938e-01
   4.7586193e+01   5.3303358e-01
   4.7625789e+01   5.3703029e-01
   4.7665545e+01   5.4094149e-01
   4.7705485e+01   5.4475911e-01
   4.7745633e+01   5.4847502e-01
   4.7786015e+01   5.5208102e-01
   4.7826662e+01   5.5556877e-01
   4.7867604e+01   5.5892981e-01
   4.7908877e+01   5.6215551e-01
   4.7950521e+01   5.6523701e-01
   4.7992581e+01   5.6816519e-01
   4.8035109e+01   5.7093057e-01
   4.8077370e+01   5.7347734e-01
   4.8119281e+01   5.7579880e-01
   4.8160883e+01   5.7789668e-01
   4.8202213e+01   5.7977255e-01
   4.8243307e+01   5.8142771e-01
   4.8284195e+01   5.8286337e-01
   4.8324905e+01   5.8408064e-01
   4.8365463e+01   5.8508058e-01
   4.8405895e+01   5.8586426e-01
   4.8446222e+01   5.8643278e-01
   4.8486467e+01   5.8678727e-01
   4.8526651e+01   5.8692893e-01
   4.8566795e+01   5.8685903e-01
   4.8606917e+01   5.8657892e-01
   4.8647039e+01   5.8609005e-01
   4.8687179e+01   5.8539395e-01
   4.8727356e+01   5.8449226e-01
   4.8767591e+01   5.8338673e-01
   4.8807904e+01   5.8207918e-01
   4.8848315e+01   5.8057156e-01
   4.8888845e+01   5.7886589e-01
   4.8929517e+01   5.7696428e-01
   4.8970354e+01   5.7486893e-01
   4.9011381e+01   5.7258209e-01
   4.9052624e+01   5.7010607e-01
   4.9094113e+01   5.6744319e-01
   4.9135878e+01   5.6459578e-01
   4.9177954e+01   5.6156613e-01
   4.9220379e+01   5.5835647e-01
   4.9263042e+01   5.5498136e-01
   4.9305288e+01   5.5150303e-01
   4.9347161e+01   5.4793149e-01
   4.9388705e+01   5.4427575e-01
   4.9429961e+01   5.4054457e-01
   4.9470964e+01   5.3674652e-01
   4.9511746e+01   5.3289003e-01
   4.9552337e+01   5.2898340e-01
   4.9592763e+01   5.2503479e-01
   4.9633049e+01   5.2105229e-01
   4.9673220e+01   5.1704388e-01
   4.9713296e+01   5.1301747e-01
   4.9753300e+01   5.0898091e-01
   4.9793251e+01   5.0494197e-01
   4.9833170e+01   5.0090839e-01
   4.9873076e+01   4.9688787e-01
   4.9912988e+01   4.9288807e-01
   4.9952925e+01   4.8891661e-01
   4.9992907e+01   4.8498111e-01
   5.0000000e+01   4.8428791e-01


==> figuresAndData/stepResponseWithInverseResponse_5thOrder_numerator+8+12+6+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   3.9827298e-59
   8.0000000e-05   2.5599659e-08
   4.8000000e-04   9.2152623e-07
   2.4800000e-03   2.4591403e-05
   7.0155161e-03   1.9663786e-04
   1.1553841e-02   5.3292343e-04
   1.6211568e-02   1.0483677e-03
   2.1198259e-02   1.7909636e-03
   2.6461644e-02   2.7881564e-03
   3.1966202e-02   4.0647987e-03
   3.7685716e-02   5.6436724e-03
   4.3538557e-02   7.5247351e-03
   4.9413035e-02   9.6817401e-03
   5.5309928e-02   1.2117023e-02
   6.1229417e-02   1.4832742e-02
   6.7171688e-02   1.7831062e-02
   7.3136930e-02   2.1114147e-02
   7.9125336e-02   2.4684167e-02
   8.5137099e-02   2.8543292e-02
   9.1172416e-02   3.2693694e-02
   9.7231487e-02   3.7137546e-02
   1.0331451e-01   4.1877024e-02
   1.0942170e-01   4.6914304e-02
   1.1555326e-01   5.2251561e-02
   1.2170940e-01   5.7890971e-02
   1.2789033e-01   6.3834712e-02
   1.3409627e-01   7.0084958e-02
   1.4032744e-01   7.6643884e-02
   1.4658407e-01   8.3513663e-02
   1.5286637e-01   9.0696467e-02
   1.5917458e-01   9.8194463e-02
   1.6550893e-01   1.0600982e-01
   1.7192601e-01   1.1421803e-01
   1.7845521e-01   1.2286826e-01
   1.8509659e-01   1.3197411e-01
   1.9185038e-01   1.4154958e-01
   1.9871689e-01   1.5160875e-01
   2.0569643e-01   1.6216587e-01
   2.1278936e-01   1.7323526e-01
   2.1999608e-01   1.8483140e-01
   2.2731701e-01   1.9696885e-01
   2.3475263e-01   2.0966230e-01
   2.4230344e-01   2.2292652e-01
   2.4996998e-01   2.3677639e-01
   2.5775283e-01   2.5122686e-01
   2.6565261e-01   2.6629300e-01
   2.7366997e-01   2.8198993e-01
   2.8180560e-01   2.9833283e-01
   2.9006023e-01   3.1533699e-01
   2.9843464e-01   3.3301771e-01
   3.0692963e-01   3.5139035e-01
   3.1554606e-01   3.7047032e-01
   3.2428483e-01   3.9027306e-01
   3.3314686e-01   4.1081402e-01
   3.4213314e-01   4.3210866e-01
   3.5124469e-01   4.5417245e-01
   3.6048259e-01   4.7702084e-01
   3.6984795e-01   5.0066926e-01
   3.7934194e-01   5.2513310e-01
   3.8896577e-01   5.5042772e-01
   3.9872072e-01   5.7656837e-01
   4.0860811e-01   6.0357028e-01
   4.1861589e-01   6.3141088e-01
   4.2868777e-01   6.5993817e-01
   4.3882517e-01   6.8915616e-01
   4.4902898e-01   7.1906725e-01
   4.5930016e-01   7.4967370e-01
   4.6963965e-01   7.8097758e-01
   4.8004843e-01   8.1298077e-01
   4.9052751e-01   8.4568495e-01
   5.0107791e-01   8.7909161e-01
   5.1170069e-01   9.1320200e-01
   5.2239691e-01   9.4801717e-01
   5.3316767e-01   9.8353791e-01
   5.4401411e-01   1.0197648e+00
   5.5493737e-01   1.0566980e+00
   5.6593865e-01   1.0943377e+00
   5.7701915e-01   1.1326836e+00
   5.8818011e-01   1.1717350e+00
   5.9942282e-01   1.2114911e+00
   6.1074857e-01   1.2519507e+00
   6.2215871e-01   1.2931123e+00
   6.3363339e-01   1.3348963e+00
   6.4511852e-01   1.3770935e+00
   6.5661541e-01   1.4196937e+00
   6.6812532e-01   1.4626867e+00
   6.7964952e-01   1.5060619e+00
   6.9118930e-01   1.5498093e+00
   7.0274599e-01   1.5939187e+00
   7.1432094e-01   1.6383799e+00
   7.2591551e-01   1.6831830e+00
   7.3753112e-01   1.7283182e+00
   7.4916922e-01   1.7737754e+00
   7.6091360e-01   1.8198688e+00
   7.7281878e-01   1.8668021e+00
   7.8488808e-01   1.9145787e+00
   7.9712521e-01   1.9632019e+00
   8.0953406e-01   2.0126751e+00
   8.2211880e-01   2.0630010e+00
   8.3488382e-01   2.1141821e+00
   8.4783382e-01   2.1662202e+00
   8.6097382e-01   2.2191170e+00
   8.7430916e-01   2.2728740e+00
   8.8784561e-01   2.3274919e+00
   9.0157750e-01   2.3829236e+00
   9.1543796e-01   2.4388726e+00
   9.2943070e-01   2.4953258e+00
   9.4355860e-01   2.5522653e+00
   9.5782467e-01   2.6096720e+00
   9.7220428e-01   2.6674144e+00
   9.8650013e-01   2.7246702e+00
   1.0007165e+00   2.7814298e+00
   1.0148590e+00   2.8376898e+00
   1.0289326e+00   2.8934456e+00
   1.0429420e+00   2.9486918e+00
   1.0568916e+00   3.0034225e+00
   1.0707856e+00   3.0576311e+00
   1.0846277e+00   3.1113104e+00
   1.0984214e+00   3.1644529e+00
   1.1121702e+00   3.2170507e+00
   1.1259567e+00   3.2693959e+00
   1.1398590e+00   3.3217540e+00
   1.1538798e+00   3.3741000e+00
   1.1680217e+00   3.4264065e+00
   1.1822871e+00   3.4786448e+00
   1.1966788e+00   3.5307851e+00
   1.2111995e+00   3.5827962e+00
   1.2258518e+00   3.6346457e+00
   1.2406386e+00   3.6862999e+00
   1.2555630e+00   3.7377236e+00
   1.2706278e+00   3.7888803e+00
   1.2858364e+00   3.8397320e+00
   1.3011920e+00   3.8902391e+00
   1.3166979e+00   3.9403607e+00
   1.3322982e+00   3.9898665e+00
   1.3479160e+00   4.0384757e+00
   1.3635543e+00   4.0861664e+00
   1.3792157e+00   4.1329163e+00
   1.3949031e+00   4.1787031e+00
   1.4106193e+00   4.2235042e+00
   1.4263674e+00   4.2672967e+00
   1.4421503e+00   4.3100577e+00
   1.4579711e+00   4.3517640e+00
   1.4738331e+00   4.3923920e+00
   1.4897396e+00   4.4319178e+00
   1.5056941e+00   4.4703173e+00
   1.5217001e+00   4.5075658e+00
   1.5378386e+00   4.5438082e+00
   1.5541758e+00   4.5791315e+00
   1.5707124e+00   4.6134660e+00
   1.5874499e+00   4.6467425e+00
   1.6043905e+00   4.6788907e+00
   1.6215370e+00   4.7098399e+00
   1.6388928e+00   4.7395182e+00
   1.6564620e+00   4.7678525e+00
   1.6742382e+00   4.7947519e+00
   1.6921022e+00   4.8199736e+00
   1.7100576e+00   4.8434781e+00
   1.7281090e+00   4.8652264e+00
   1.7462608e+00   4.8851779e+00
   1.7643694e+00   4.9031519e+00
   1.7823747e+00   4.9191000e+00
   1.8002846e+00   4.9330502e+00
   1.8181072e+00   4.9450289e+00
   1.8358497e+00   4.9550597e+00
   1.8535190e+00   4.9631647e+00
   1.8711213e+00   4.9693638e+00
   1.8886626e+00   4.9736758e+00
   1.9061483e+00   4.9761178e+00
   1.9235837e+00   4.9767058e+00
   1.9409737e+00   4.9754550e+00
   1.9583231e+00   4.9723794e+00
   1.9756363e+00   4.9674922e+00
   1.9929178e+00   4.9608058e+00
   2.0101715e+00   4.9523320e+00
   2.0274017e+00   4.9420819e+00
   2.0446121e+00   4.9300659e+00
   2.0618066e+00   4.9162942e+00
   2.0789889e+00   4.9007761e+00
   2.0961626e+00   4.8835205e+00
   2.1133315e+00   4.8645361e+00
   2.1304990e+00   4.8438308e+00
   2.1476686e+00   4.8214123e+00
   2.1648440e+00   4.7972877e+00
   2.1820285e+00   4.7714639e+00
   2.1992258e+00   4.7439473e+00
   2.2164393e+00   4.7147437e+00
   2.2336727e+00   4.6838586e+00
   2.2509295e+00   4.6512971e+00
   2.2682136e+00   4.6170637e+00
   2.2855286e+00   4.5811626e+00
   2.3028783e+00   4.5435971e+00
   2.3202668e+00   4.5043704e+00
   2.3378266e+00   4.4631776e+00
   2.3555771e+00   4.4199484e+00
   2.3735194e+00   4.3746552e+00
   2.3916549e+00   4.3272701e+00
   2.4099859e+00   4.2777657e+00
   2.4285149e+00   4.2261143e+00
   2.4472451e+00   4.1722883e+00
   2.4661805e+00   4.1162593e+00
   2.4853257e+00   4.0579985e+00
   2.5046859e+00   3.9974758e+00
   2.5242675e+00   3.9346596e+00
   2.5440774e+00   3.8695166e+00
   2.5639310e+00   3.8026686e+00
   2.5836592e+00   3.7347416e+00
   2.6032718e+00   3.6657768e+00
   2.6227793e+00   3.5958093e+00
   2.6421912e+00   3.5248739e+00
   2.6615162e+00   3.4530047e+00
   2.6807625e+00   3.3802354e+00
   2.6999376e+00   3.3065994e+00
   2.7190486e+00   3.2321296e+00
   2.7381020e+00   3.1568585e+00
   2.7571041e+00   3.0808183e+00
   2.7760609e+00   3.0040407e+00
   2.7949780e+00   2.9265574e+00
   2.8138609e+00   2.8483994e+00
   2.8327147e+00   2.7695976e+00
   2.8515446e+00   2.6901826e+00
   2.8703555e+00   2.6101848e+00
   2.8891521e+00   2.5296342e+00
   2.9079392e+00   2.4485607e+00
   2.9267214e+00   2.3669939e+00
   2.9455033e+00   2.2849631e+00
   2.9642894e+00   2.2024975e+00
   2.9830842e+00   2.1196261e+00
   3.0018922e+00   2.0363777e+00
   3.0207181e+00   1.9527808e+00
   3.0395664e+00   1.8688637e+00
   3.0584416e+00   1.7846546e+00
   3.0773487e+00   1.7001815e+00
   3.0962923e+00   1.6154722e+00
   3.1152774e+00   1.5305541e+00
   3.1343091e+00   1.4454547e+00
   3.1533927e+00   1.3602009e+00
   3.1725337e+00   1.2748196e+00
   3.1917376e+00   1.1893375e+00
   3.2110106e+00   1.1037807e+00
   3.2303587e+00   1.0181751e+00
   3.2497887e+00   9.3254635e-01
   3.2693076e+00   8.4691948e-01
   3.2889227e+00   7.6131911e-01
   3.3086422e+00   6.7576925e-01
   3.3284745e+00   5.9029323e-01
   3.3484290e+00   5.0491359e-01
   3.3685158e+00   4.1965188e-01
   3.3887460e+00   3.3452850e-01
   3.4091316e+00   2.4956244e-01
   3.4296862e+00   1.6477096e-01
   3.4504249e+00   8.0169217e-02
   3.4713645e+00  -4.2303291e-03
   3.4925244e+00  -8.8418555e-02
   3.5139264e+00  -1.7239063e-01
   3.5353749e+00  -2.5529842e-01
   3.5567176e+00  -3.3650457e-01
   3.5779643e+00  -4.1601127e-01
   3.5991248e+00  -4.9382227e-01
   3.6202084e+00  -5.6993872e-01
   3.6412238e+00  -6.4435958e-01
   3.6621790e+00  -7.1708184e-01
   3.6830818e+00  -7.8810084e-01
   3.7039396e+00  -8.5741044e-01
   3.7247592e+00  -9.2500320e-01
   3.7455475e+00  -9.9087054e-01
   3.7663109e+00  -1.0550028e+00
   3.7870559e+00  -1.1173895e+00
   3.8077886e+00  -1.1780192e+00
   3.8285151e+00  -1.2368796e+00
   3.8492415e+00  -1.2939577e+00
   3.8699735e+00  -1.3492399e+00
   3.8907173e+00  -1.4027118e+00
   3.9114787e+00  -1.4543584e+00
   3.9322637e+00  -1.5041638e+00
   3.9530783e+00  -1.5521118e+00
   3.9739288e+00  -1.5981852e+00
   3.9948213e+00  -1.6423663e+00
   4.0157624e+00  -1.6846364e+00
   4.0367585e+00  -1.7249763e+00
   4.0578167e+00  -1.7633658e+00
   4.0789440e+00  -1.7997838e+00
   4.1001479e+00  -1.8342081e+00
   4.1214363e+00  -1.8666157e+00
   4.1428175e+00  -1.8969819e+00
   4.1643001e+00  -1.9252811e+00
   4.1858938e+00  -1.9514859e+00
   4.2074251e+00  -1.9753733e+00
   4.2287653e+00  -1.9968369e+00
   4.2499320e+00  -2.0159491e+00
   4.2709421e+00  -2.0327762e+00
   4.2918107e+00  -2.0473776e+00
   4.3125514e+00  -2.0598068e+00
   4.3331762e+00  -2.0701122e+00
   4.3536962e+00  -2.0783384e+00
   4.3741216e+00  -2.0845261e+00
   4.3944616e+00  -2.0887130e+00
   4.4147250e+00  -2.0909344e+00
   4.4349198e+00  -2.0912229e+00
   4.4550536e+00  -2.0896091e+00
   4.4751335e+00  -2.0861220e+00
   4.4951663e+00  -2.0807886e+00
   4.5151586e+00  -2.0736348e+00
   4.5351164e+00  -2.0646848e+00
   4.5550459e+00  -2.0539619e+00
   4.5749528e+00  -2.0414882e+00
   4.5948428e+00  -2.0272846e+00
   4.6147214e+00  -2.0113713e+00
   4.6345939e+00  -1.9937675e+00
   4.6544658e+00  -1.9744915e+00
   4.6743423e+00  -1.9535609e+00
   4.6942288e+00  -1.9309926e+00
   4.7141305e+00  -1.9068025e+00
   4.7340527e+00  -1.8810059e+00
   4.7540007e+00  -1.8536176e+00
   4.7739801e+00  -1.8246512e+00
   4.7939964e+00  -1.7941200e+00
   4.8140551e+00  -1.7620362e+00
   4.8341622e+00  -1.7284116e+00
   4.8543236e+00  -1.6932567e+00
   4.8745455e+00  -1.6565816e+00
   4.8948345e+00  -1.6183950e+00
   4.9151974e+00  -1.5787049e+00
   4.9356411e+00  -1.5375181e+00
   4.9561734e+00  -1.4948401e+00
   4.9768021e+00  -1.4506751e+00
   4.9975358e+00  -1.4050257e+00
   5.0183836e+00  -1.3578929e+00
   5.0393554e+00  -1.3092754e+00
   5.0604619e+00  -1.2591700e+00
   5.0817147e+00  -1.2075705e+00
   5.1031265e+00  -1.1544677e+00
   5.1247116e+00  -1.0998487e+00
   5.1464856e+00  -1.0436962e+00
   5.1684662e+00  -9.8598756e-01
   5.1906734e+00  -9.2669375e-01
   5.2131300e+00  -8.6577762e-01
   5.2358624e+00  -8.0319207e-01
   5.2586016e+00  -7.3971977e-01
   5.2812215e+00  -6.7577844e-01
   5.3037342e+00  -6.1140512e-01
   5.3261515e+00  -5.4663367e-01
   5.3484845e+00  -4.8149770e-01
   5.3707435e+00  -4.1603057e-01
   5.3929382e+00  -3.5026537e-01
   5.4150777e+00  -2.8423490e-01
   5.4371707e+00  -2.1797166e-01
   5.4592254e+00  -1.5150790e-01
   5.4812499e+00  -8.4875554e-02
   5.5032518e+00  -1.8106292e-02
   5.5252387e+00   4.8768487e-02
   5.5472178e+00   1.1571765e-01
   5.5691966e+00   1.8271030e-01
   5.5911821e+00   2.4971581e-01
   5.6131814e+00   3.1670377e-01
   5.6352018e+00   3.8364401e-01
   5.6572504e+00   4.5050657e-01
   5.6793345e+00   5.1726172e-01
   5.7014615e+00   5.8387992e-01
   5.7236390e+00   6.5033185e-01
   5.7458748e+00   7.1658839e-01
   5.7681770e+00   7.8262063e-01
   5.7905540e+00   8.4839985e-01
   5.8130146e+00   9.1389757e-01
   5.8355679e+00   9.7908552e-01
   5.8582238e+00   1.0439357e+00
   5.8809927e+00   1.1084203e+00
   5.9038856e+00   1.1725119e+00
   5.9267092e+00   1.2356192e+00
   5.9493200e+00   1.2973149e+00
   5.9717387e+00   1.3576344e+00
   5.9939853e+00   1.4166114e+00
   6.0160776e+00   1.4742732e+00
   6.0380312e+00   1.5306414e+00
   6.0598603e+00   1.5857337e+00
   6.0815776e+00   1.6395639e+00
   6.1031949e+00   1.6921431e+00
   6.1247229e+00   1.7434797e+00
   6.1461716e+00   1.7935801e+00
   6.1675502e+00   1.8424489e+00
   6.1888676e+00   1.8900891e+00
   6.2101320e+00   1.9365022e+00
   6.2313511e+00   1.9816890e+00
   6.2525326e+00   2.0256487e+00
   6.2736837e+00   2.0683800e+00
   6.2948112e+00   2.1098807e+00
   6.3159221e+00   2.1501476e+00
   6.3370229e+00   2.1891771e+00
   6.3581202e+00   2.2269650e+00
   6.3792204e+00   2.2635063e+00
   6.4003299e+00   2.2987957e+00
   6.4214551e+00   2.3328272e+00
   6.4426025e+00   2.3655943e+00
   6.4637785e+00   2.3970900e+00
   6.4849897e+00   2.4273070e+00
   6.5062428e+00   2.4562373e+00
   6.5275446e+00   2.4838724e+00
   6.5489022e+00   2.5102032e+00
   6.5703228e+00   2.5352202e+00
   6.5918142e+00   2.5589131e+00
   6.6133842e+00   2.5812711e+00
   6.6350412e+00   2.6022826e+00
   6.6567940e+00   2.6219351e+00
   6.6786519e+00   2.6402153e+00
   6.7006250e+00   2.6571091e+00
   6.7227241e+00   2.6726008e+00
   6.7449607e+00   2.6866739e+00
   6.7673476e+00   2.6993100e+00
   6.7898985e+00   2.7104894e+00
   6.8126289e+00   2.7201900e+00
   6.8355557e+00   2.7283875e+00
   6.8586979e+00   2.7350550e+00
   6.8820772e+00   2.7401618e+00
   6.9057182e+00   2.7436734e+00
   6.9296494e+00   2.7455501e+00
   6.9539041e+00   2.7457461e+00
   6.9781218e+00   2.7442460e+00
   7.0022068e+00   2.7410932e+00
   7.0261740e+00   2.7363319e+00
   7.0500377e+00   2.7300035e+00
   7.0738113e+00   2.7221463e+00
   7.0975072e+00   2.7127962e+00
   7.1211370e+00   2.7019872e+00
   7.1447116e+00   2.6897511e+00
   7.1682415e+00   2.6761182e+00
   7.1917365e+00   2.6611175e+00
   7.2152065e+00   2.6447764e+00
   7.2386607e+00   2.6271212e+00
   7.2621083e+00   2.6081768e+00
   7.2855584e+00   2.5879675e+00
   7.3090197e+00   2.5665162e+00
   7.3325014e+00   2.5438450e+00
   7.3560124e+00   2.5199752e+00
   7.3795617e+00   2.4949271e+00
   7.4031585e+00   2.4687201e+00
   7.4268123e+00   2.4413726e+00
   7.4505328e+00   2.4129023e+00
   7.4743302e+00   2.3833258e+00
   7.4982149e+00   2.3526588e+00
   7.5221980e+00   2.3209158e+00
   7.5462912e+00   2.2881102e+00
   7.5705070e+00   2.2542540e+00
   7.5948588e+00   2.2193578e+00
   7.6192372e+00   2.1836138e+00
   7.6433599e+00   2.1474915e+00
   7.6672521e+00   2.1110185e+00
   7.6909397e+00   2.0742165e+00
   7.7144452e+00   2.0371072e+00
   7.7377883e+00   1.9997128e+00
   7.7609867e+00   1.9620556e+00
   7.7840561e+00   1.9241576e+00
   7.8070109e+00   1.8860411e+00
   7.8298641e+00   1.8477280e+00
   7.8526278e+00   1.8092400e+00
   7.8753132e+00   1.7705987e+00
   7.8979307e+00   1.7318254e+00
   7.9204903e+00   1.6929414e+00
   7.9430012e+00   1.6539674e+00
   7.9654725e+00   1.6149241e+00
   7.9879128e+00   1.5758321e+00
   8.0103303e+00   1.5367116e+00
   8.0327332e+00   1.4975826e+00
   8.0551295e+00   1.4584649e+00
   8.0775268e+00   1.4193783e+00
   8.0999331e+00   1.3803422e+00
   8.1223559e+00   1.3413759e+00
   8.1448032e+00   1.3024985e+00
   8.1672826e+00   1.2637291e+00
   8.1898021e+00   1.2250864e+00
   8.2123699e+00   1.1865890e+00
   8.2349943e+00   1.1482556e+00
   8.2576838e+00   1.1101045e+00
   8.2804474e+00   1.0721540e+00
   8.3032944e+00   1.0344221e+00
   8.3262346e+00   9.9692678e-01
   8.3492784e+00   9.5968590e-01
   8.3724367e+00   9.2271712e-01
   8.3957215e+00   8.8603792e-01
   8.4191455e+00   8.4966564e-01
   8.4427224e+00   8.1361736e-01
   8.4664673e+00   7.7790994e-01
   8.4903969e+00   7.4255993e-01
   8.5145296e+00   7.0758350e-01
   8.5388860e+00   6.7299636e-01
   8.5634897e+00   6.3881360e-01
   8.5883671e+00   6.0504949e-01
   8.6135492e+00   5.7171722e-01
   8.6390723e+00   5.3882852e-01
   8.6647327e+00   5.0669703e-01
   8.6902407e+00   4.7570976e-01
   8.7156124e+00   4.4585401e-01
   8.7408652e+00   4.1711646e-01
   8.7660150e+00   3.8948615e-01
   8.7910762e+00   3.6295414e-01
   8.8160628e+00   3.3751314e-01
   8.8409874e+00   3.1315734e-01
   8.8658623e+00   2.8988212e-01
   8.8906993e+00   2.6768400e-01
   8.9155096e+00   2.4656042e-01
   8.9403041e+00   2.2650968e-01
   8.9650935e+00   2.0753085e-01
   8.9898885e+00   1.8962371e-01
   9.0146995e+00   1.7278873e-01
   9.0395369e+00   1.5702698e-01
   9.0644115e+00   1.4234017e-01
   9.0893339e+00   1.2873062e-01
   9.1143151e+00   1.1620127e-01
   9.1393664e+00   1.0475567e-01
   9.1644996e+00   9.4398098e-02
   9.1897268e+00   8.5133502e-02
   9.2150609e+00   7.6967639e-02
   9.2405156e+00   6.9907131e-02
   9.2661055e+00   6.3959574e-02
   9.2918461e+00   5.9133671e-02
   9.3176174e+00   5.5455901e-02
   9.3431036e+00   5.2944948e-02
   9.3683343e+00   5.1552033e-02
   9.3933394e+00   5.1233373e-02
   9.4181449e+00   5.1949927e-02
   9.4427735e+00   5.3666490e-02
   9.4672454e+00   5.6351012e-02
   9.4915784e+00   5.9974058e-02
   9.5157890e+00   6.4508401e-02
   9.5398918e+00   6.9928690e-02
   9.5639006e+00   7.6211183e-02
   9.5878280e+00   8.3333533e-02
   9.6116860e+00   9.1274616e-02
   9.6354857e+00   1.0001438e-01
   9.6592377e+00   1.0953372e-01
   9.6829523e+00   1.1981441e-01
   9.7066393e+00   1.3083896e-01
   9.7303082e+00   1.4259060e-01
   9.7539684e+00   1.5505322e-01
   9.7776289e+00   1.6821128e-01
   9.8012989e+00   1.8204982e-01
   9.8249874e+00   1.9655439e-01
   9.8487035e+00   2.1171107e-01
   9.8724563e+00   2.2750642e-01
   9.8962552e+00   2.4392749e-01
   9.9201097e+00   2.6096183e-01
   9.9440297e+00   2.7859747e-01
   9.9680252e+00   2.9682296e-01
   9.9921069e+00   3.1562738e-01
   1.0016286e+01   3.3500038e-01
   1.0040574e+01   3.5493226e-01
   1.0064984e+01   3.7541396e-01
   1.0089528e+01   3.9643722e-01
   1.0114223e+01   4.1799463e-01
   1.0139082e+01   4.4007980e-01
   1.0164123e+01   4.6268747e-01
   1.0189366e+01   4.8581381e-01
   1.0214832e+01   5.0945660e-01
   1.0240544e+01   5.3361569e-01
   1.0266529e+01   5.5829337e-01
   1.0292819e+01   5.8349509e-01
   1.0319450e+01   6.0923031e-01
   1.0346465e+01   6.3551366e-01
   1.0373450e+01   6.6191119e-01
   1.0400272e+01   6.8825525e-01
   1.0426950e+01   7.1452921e-01
   1.0453505e+01   7.4071751e-01
   1.0479952e+01   7.6680444e-01
   1.0506310e+01   7.9277414e-01
   1.0532592e+01   8.1861071e-01
   1.0558814e+01   8.4429821e-01
   1.0584989e+01   8.6982073e-01
   1.0611129e+01   8.9516235e-01
   1.0637249e+01   9.2030723e-01
   1.0663360e+01   9.4523954e-01
   1.0689475e+01   9.6994350e-01
   1.0715605e+01   9.9440339e-01
   1.0741762e+01   1.0186035e+00
   1.0767960e+01   1.0425282e+00
   1.0794209e+01   1.0661618e+00
   1.0820523e+01   1.0894887e+00
   1.0846914e+01   1.1124933e+00
   1.0873396e+01   1.1351599e+00
   1.0899984e+01   1.1574728e+00
   1.0926691e+01   1.1794164e+00
   1.0953535e+01   1.2009747e+00
   1.0980531e+01   1.2221319e+00
   1.1007698e+01   1.2428720e+00
   1.1034781e+01   1.2629775e+00
   1.1061564e+01   1.2822812e+00
   1.1088080e+01   1.3008085e+00
   1.1114362e+01   1.3185828e+00
   1.1140439e+01   1.3356234e+00
   1.1166333e+01   1.3519461e+00
   1.1192069e+01   1.3675644e+00
   1.1217664e+01   1.3824892e+00
   1.1243137e+01   1.3967302e+00
   1.1268503e+01   1.4102953e+00
   1.1293779e+01   1.4231914e+00
   1.1318977e+01   1.4354243e+00
   1.1344111e+01   1.4469988e+00
   1.1369193e+01   1.4579193e+00
   1.1394236e+01   1.4681893e+00
   1.1419250e+01   1.4778119e+00
   1.1444247e+01   1.4867894e+00
   1.1469237e+01   1.4951240e+00
   1.1494232e+01   1.5028171e+00
   1.1519241e+01   1.5098701e+00
   1.1544276e+01   1.5162838e+00
   1.1569347e+01   1.5220586e+00
   1.1594465e+01   1.5271947e+00
   1.1619641e+01   1.5316917e+00
   1.1644886e+01   1.5355490e+00
   1.1670212e+01   1.5387655e+00
   1.1695632e+01   1.5413399e+00
   1.1721158e+01   1.5432702e+00
   1.1746803e+01   1.5445539e+00
   1.1772583e+01   1.5451880e+00
   1.1798514e+01   1.5451689e+00
   1.1824611e+01   1.5444920e+00
   1.1850893e+01   1.5431521e+00
   1.1877381e+01   1.5411429e+00
   1.1904097e+01   1.5384566e+00
   1.1931067e+01   1.5350843e+00
   1.1958319e+01   1.5310149e+00
   1.1985887e+01   1.5262351e+00
   1.2013808e+01   1.5207289e+00
   1.2042129e+01   1.5144763e+00
   1.2070793e+01   1.5074805e+00
   1.2099265e+01   1.4998857e+00
   1.2127565e+01   1.4917173e+00
   1.2155717e+01   1.4829981e+00
   1.2183743e+01   1.4737493e+00
   1.2211661e+01   1.4639911e+00
   1.2239492e+01   1.4537428e+00
   1.2267253e+01   1.4430226e+00
   1.2294959e+01   1.4318482e+00
   1.2322626e+01   1.4202364e+00
   1.2350270e+01   1.4082036e+00
   1.2377905e+01   1.3957656e+00
   1.2405546e+01   1.3829375e+00
   1.2433207e+01   1.3697343e+00
   1.2460902e+01   1.3561704e+00
   1.2488646e+01   1.3422596e+00
   1.2516453e+01   1.3280154e+00
   1.2544339e+01   1.3134512e+00
   1.2572319e+01   1.2985795e+00
   1.2600410e+01   1.2834128e+00
   1.2628628e+01   1.2679628e+00
   1.2656992e+01   1.2522410e+00
   1.2685522e+01   1.2362582e+00
   1.2714238e+01   1.2200248e+00
   1.2742952e+01   1.2036713e+00
   1.2771327e+01   1.1874168e+00
   1.2799402e+01   1.1712659e+00
   1.2827215e+01   1.1552212e+00
   1.2854801e+01   1.1392868e+00
   1.2882187e+01   1.1234680e+00
   1.2909399e+01   1.1077707e+00
   1.2936461e+01   1.0922015e+00
   1.2963392e+01   1.0767676e+00
   1.2990211e+01   1.0614762e+00
   1.3016935e+01   1.0463351e+00
   1.3043582e+01   1.0313519e+00
   1.3070165e+01   1.0165348e+00
   1.3096699e+01   1.0018917e+00
   1.3123198e+01   9.8743087e-01
   1.3149675e+01   9.7316047e-01
   1.3176143e+01   9.5908880e-01
   1.3202616e+01   9.4522420e-01
   1.3229105e+01   9.3157505e-01
   1.3255623e+01   9.1814977e-01
   1.3282183e+01   9.0495681e-01
   1.3308798e+01   8.9200470e-01
   1.3335482e+01   8.7930201e-01
   1.3362246e+01   8.6685737e-01
   1.3389107e+01   8.5467952e-01
   1.3416079e+01   8.4277725e-01
   1.3443177e+01   8.3115951e-01
   1.3470418e+01   8.1983534e-01
   1.3497820e+01   8.0881399e-01
   1.3525403e+01   7.9810486e-01
   1.3553187e+01   7.8771760e-01
   1.3581198e+01   7.7766213e-01
   1.3609460e+01   7.6794871e-01
   1.3638003e+01   7.5858797e-01
   1.3666861e+01   7.4959104e-01
   1.3696073e+01   7.4096960e-01
   1.3725685e+01   7.3273605e-01
   1.3755751e+01   7.2490365e-01
   1.3786129e+01   7.1753580e-01
   1.3816293e+01   7.1076687e-01
   1.3846270e+01   7.0458407e-01
   1.3876087e+01   6.9897500e-01
   1.3905771e+01   6.9392879e-01
   1.3935344e+01   6.8943589e-01
   1.3964828e+01   6.8548779e-01
   1.3994243e+01   6.8207689e-01
   1.4023609e+01   6.7919636e-01
   1.4052944e+01   6.7684003e-01
   1.4082265e+01   6.7500235e-01
   1.4111590e+01   6.7367829e-01
   1.4140936e+01   6.7286332e-01
   1.4170321e+01   6.7255337e-01
   1.4199762e+01   6.7274481e-01
   1.4229277e+01   6.7343448e-01
   1.4258884e+01   6.7461964e-01
   1.4288601e+01   6.7629805e-01
   1.4318449e+01   6.7846794e-01
   1.4348449e+01   6.8112813e-01
   1.4378623e+01   6.8427803e-01
   1.4408997e+01   6.8791777e-01
   1.4439593e+01   6.9204804e-01
   1.4469791e+01   6.9656825e-01
   1.4499634e+01   7.0145606e-01
   1.4529172e+01   7.0669287e-01
   1.4558446e+01   7.1226173e-01
   1.4587492e+01   7.1814696e-01
   1.4616341e+01   7.2433395e-01
   1.4645020e+01   7.3080895e-01
   1.4673553e+01   7.3755900e-01
   1.4701963e+01   7.4457174e-01
   1.4730270e+01   7.5183540e-01
   1.4758493e+01   7.5933867e-01
   1.4786650e+01   7.6707068e-01
   1.4814758e+01   7.7502093e-01
   1.4842834e+01   7.8317926e-01
   1.4870892e+01   7.9153582e-01
   1.4898949e+01   8.0008106e-01
   1.4927020e+01   8.0880566e-01
   1.4955119e+01   8.1770056e-01
   1.4983263e+01   8.2675693e-01
   1.5011465e+01   8.3596616e-01
   1.5039743e+01   8.4531986e-01
   1.5068112e+01   8.5480986e-01
   1.5096589e+01   8.6442822e-01
   1.5125192e+01   8.7416722e-01
   1.5153940e+01   8.8401938e-01
   1.5182854e+01   8.9397753e-01
   1.5211954e+01   9.0403477e-01
   1.5241266e+01   9.1418457e-01
   1.5270815e+01   9.2442083e-01
   1.5300631e+01   9.3473794e-01
   1.5330747e+01   9.4513090e-01
   1.5361201e+01   9.5559552e-01
   1.5392037e+01   9.6612861e-01
   1.5423307e+01   9.7672833e-01
   1.5455074e+01   9.8739462e-01
   1.5487305e+01   9.9809462e-01
   1.5519295e+01   1.0085750e+00
   1.5551072e+01   1.0188316e+00
   1.5582671e+01   1.0288622e+00
   1.5614122e+01   1.0386639e+00
   1.5645451e+01   1.0482331e+00
   1.5676686e+01   1.0575660e+00
   1.5707850e+01   1.0666581e+00
   1.5738964e+01   1.0755049e+00
   1.5770052e+01   1.0841013e+00
   1.5801135e+01   1.0924425e+00
   1.5832232e+01   1.1005229e+00
   1.5863365e+01   1.1083372e+00
   1.5894555e+01   1.1158796e+00
   1.5925822e+01   1.1231445e+00
   1.5957188e+01   1.1301257e+00
   1.5988677e+01   1.1368171e+00
   1.6020311e+01   1.1432123e+00
   1.6052115e+01   1.1493046e+00
   1.6084118e+01   1.1550869e+00
   1.6116348e+01   1.1605521e+00
   1.6148663e+01   1.1656658e+00
   1.6180539e+01   1.1703467e+00
   1.6212032e+01   1.1746138e+00
   1.6243198e+01   1.1784838e+00
   1.6274082e+01   1.1819710e+00
   1.6304726e+01   1.1850873e+00
   1.6335162e+01   1.1878431e+00
   1.6365423e+01   1.1902476e+00
   1.6395536e+01   1.1923086e+00
   1.6425525e+01   1.1940332e+00
   1.6455415e+01   1.1954280e+00
   1.6485225e+01   1.1964988e+00
   1.6514977e+01   1.1972507e+00
   1.6544691e+01   1.1976888e+00
   1.6574384e+01   1.1978173e+00
   1.6604075e+01   1.1976405e+00
   1.6633782e+01   1.1971622e+00
   1.6663523e+01   1.1963858e+00
   1.6693316e+01   1.1953144e+00
   1.6723179e+01   1.1939511e+00
   1.6753131e+01   1.1922985e+00
   1.6783192e+01   1.1903589e+00
   1.6813382e+01   1.1881342e+00
   1.6843722e+01   1.1856263e+00
   1.6874235e+01   1.1828364e+00
   1.6904948e+01   1.1797654e+00
   1.6935886e+01   1.1764136e+00
   1.6967081e+01   1.1727809e+00
   1.6998565e+01   1.1688663e+00
   1.7030378e+01   1.1646678e+00
   1.7062562e+01   1.1601826e+00
   1.7095170e+01   1.1554063e+00
   1.7128262e+01   1.1503324e+00
   1.7161912e+01   1.1449522e+00
   1.7195890e+01   1.1393074e+00
   1.7229607e+01   1.1335095e+00
   1.7263099e+01   1.1275709e+00
   1.7296403e+01   1.1215020e+00
   1.7329554e+01   1.1153131e+00
   1.7362582e+01   1.1090140e+00
   1.7395518e+01   1.1026143e+00
   1.7428387e+01   1.0961233e+00
   1.7461216e+01   1.0895499e+00
   1.7494030e+01   1.0829032e+00
   1.7526853e+01   1.0761915e+00
   1.7559709e+01   1.0694235e+00
   1.7592622e+01   1.0626073e+00
   1.7625617e+01   1.0557511e+00
   1.7658719e+01   1.0488628e+00
   1.7691954e+01   1.0419503e+00
   1.7725349e+01   1.0350212e+00
   1.7758935e+01   1.0280829e+00
   1.7792742e+01   1.0211429e+00
   1.7826806e+01   1.0142082e+00
   1.7860854e+01   1.0073481e+00
   1.7894429e+01   1.0006654e+00
   1.7927596e+01   9.9415612e-01
   1.7960415e+01   9.8781585e-01
   1.7992940e+01   9.8164206e-01
   1.8025213e+01   9.7563335e-01
   1.8057275e+01   9.6978928e-01
   1.8089157e+01   9.6411004e-01
   1.8120892e+01   9.5859637e-01
   1.8152506e+01   9.5324942e-01
   1.8184027e+01   9.4807067e-01
   1.8215477e+01   9.4306184e-01
   1.8246880e+01   9.3822491e-01
   1.8278258e+01   9.3356201e-01
   1.8309633e+01   9.2907544e-01
   1.8341024e+01   9.2476767e-01
   1.8372455e+01   9.2064127e-01
   1.8403945e+01   9.1669896e-01
   1.8435516e+01   9.1294359e-01
   1.8467191e+01   9.0937814e-01
   1.8498992e+01   9.0600573e-01
   1.8530943e+01   9.0282966e-01
   1.8563071e+01   8.9985341e-01
   1.8595403e+01   8.9708066e-01
   1.8627971e+01   8.9451535e-01
   1.8660806e+01   8.9216174e-01
   1.8693947e+01   8.9002443e-01
   1.8727436e+01   8.8810851e-01
   1.8761321e+01   8.8641960e-01
   1.8795661e+01   8.8496408e-01
   1.8830522e+01   8.8374927e-01
   1.8865988e+01   8.8278372e-01
   1.8901914e+01   8.8208158e-01
   1.8937547e+01   8.8165689e-01
   1.8972928e+01   8.8149983e-01
   1.9008100e+01   8.8160145e-01
   1.9043105e+01   8.8195372e-01
   1.9077978e+01   8.8254933e-01
   1.9112753e+01   8.8338158e-01
   1.9147462e+01   8.8444428e-01
   1.9182134e+01   8.8573166e-01
   1.9216798e+01   8.8723836e-01
   1.9251483e+01   8.8895931e-01
   1.9286216e+01   8.9088981e-01
   1.9321027e+01   8.9302541e-01
   1.9355943e+01   8.9536196e-01
   1.9390996e+01   8.9789559e-01
   1.9426216e+01   9.0062276e-01
   1.9461638e+01   9.0354021e-01
   1.9497296e+01   9.0664508e-01
   1.9533231e+01   9.0993492e-01
   1.9569304e+01   9.1338984e-01
   1.9604846e+01   9.1693362e-01
   1.9639933e+01   9.2055809e-01
   1.9674636e+01   9.2425679e-01
   1.9709015e+01   9.2802343e-01
   1.9743123e+01   9.3185183e-01
   1.9777004e+01   9.3573601e-01
   1.9810696e+01   9.3967011e-01
   1.9844236e+01   9.4364842e-01
   1.9877655e+01   9.4766535e-01
   1.9910982e+01   9.5171545e-01
   1.9944246e+01   9.5579339e-01
   1.9977474e+01   9.5989391e-01
   2.0010690e+01   9.6401187e-01
   2.0043921e+01   9.6814223e-01
   2.0077191e+01   9.7228000e-01
   2.0110525e+01   9.7642030e-01
   2.0143949e+01   9.8055828e-01
   2.0177489e+01   9.8468919e-01
   2.0211172e+01   9.8880832e-01
   2.0245028e+01   9.9291104e-01
   2.0279087e+01   9.9699277e-01
   2.0313384e+01   1.0010490e+00
   2.0347954e+01   1.0050753e+00
   2.0382840e+01   1.0090672e+00
   2.0418087e+01   1.0130206e+00
   2.0453749e+01   1.0169313e+00
   2.0489888e+01   1.0207953e+00
   2.0526578e+01   1.0246089e+00
   2.0563911e+01   1.0283687e+00
   2.0601999e+01   1.0320719e+00
   2.0639937e+01   1.0356202e+00
   2.0677576e+01   1.0389958e+00
   2.0714969e+01   1.0422005e+00
   2.0752167e+01   1.0452359e+00
   2.0789215e+01   1.0481029e+00
   2.0826152e+01   1.0508019e+00
   2.0863017e+01   1.0533330e+00
   2.0899847e+01   1.0556960e+00
   2.0936676e+01   1.0578905e+00
   2.0973539e+01   1.0599157e+00
   2.1010471e+01   1.0617706e+00
   2.1047505e+01   1.0634543e+00
   2.1084679e+01   1.0649653e+00
   2.1122028e+01   1.0663020e+00
   2.1159595e+01   1.0674628e+00
   2.1197420e+01   1.0684455e+00
   2.1235552e+01   1.0692477e+00
   2.1273852e+01   1.0698642e+00
   2.1311546e+01   1.0702870e+00
   2.1348722e+01   1.0705273e+00
   2.1385469e+01   1.0705945e+00
   2.1421858e+01   1.0704966e+00
   2.1457949e+01   1.0702406e+00
   2.1493795e+01   1.0698328e+00
   2.1529441e+01   1.0692786e+00
   2.1564927e+01   1.0685832e+00
   2.1600292e+01   1.0677511e+00
   2.1635569e+01   1.0667868e+00
   2.1670791e+01   1.0656943e+00
   2.1705989e+01   1.0644772e+00
   2.1741194e+01   1.0631392e+00
   2.1776436e+01   1.0616837e+00
   2.1811744e+01   1.0601137e+00
   2.1847148e+01   1.0584323e+00
   2.1882681e+01   1.0566423e+00
   2.1918374e+01   1.0547463e+00
   2.1954263e+01   1.0527468e+00
   2.1990385e+01   1.0506460e+00
   2.2026779e+01   1.0484458e+00
   2.2063492e+01   1.0461481e+00
   2.2100574e+01   1.0437540e+00
   2.2138083e+01   1.0412646e+00
   2.2176086e+01   1.0386801e+00
   2.2214663e+01   1.0360002e+00
   2.2253913e+01   1.0332234e+00
   2.2293956e+01   1.0303468e+00
   2.2334158e+01   1.0274233e+00
   2.2374014e+01   1.0244983e+00
   2.2413587e+01   1.0215765e+00
   2.2452936e+01   1.0186621e+00
   2.2492112e+01   1.0157591e+00
   2.2531166e+01   1.0128718e+00
   2.2570141e+01   1.0100043e+00
   2.2609081e+01   1.0071608e+00
   2.2648026e+01   1.0043453e+00
   2.2687017e+01   1.0015620e+00
   2.2726095e+01   9.9881497e-01
   2.2765300e+01   9.9610826e-01
   2.2804676e+01   9.9344593e-01
   2.2844267e+01   9.9083205e-01
   2.2884122e+01   9.8827069e-01
   2.2924294e+01   9.8576592e-01
   2.2964842e+01   9.8332187e-01
   2.3004904e+01   9.8099552e-01
   2.3044358e+01   9.7879525e-01
   2.3083309e+01   9.7671577e-01
   2.3121845e+01   9.7475298e-01
   2.3160039e+01   9.7290385e-01
   2.3197955e+01   9.7116614e-01
   2.3235645e+01   9.6953816e-01
   2.3273159e+01   9.6801864e-01
   2.3310539e+01   9.6660668e-01
   2.3347827e+01   9.6530162e-01
   2.3385060e+01   9.6410302e-01
   2.3422274e+01   9.6301064e-01
   2.3459507e+01   9.6202438e-01
   2.3496791e+01   9.6114430e-01
   2.3534163e+01   9.6037058e-01
   2.3571659e+01   9.5970355e-01
   2.3609316e+01   9.5914366e-01
   2.3647175e+01   9.5869152e-01
   2.3685276e+01   9.5834791e-01
   2.3723668e+01   9.5811379e-01
   2.3762400e+01   9.5799035e-01
   2.3801530e+01   9.5797908e-01
   2.3841126e+01   9.5808182e-01
   2.3881263e+01   9.5830089e-01
   2.3922036e+01   9.5863922e-01
   2.3963557e+01   9.5910061e-01
   2.4005971e+01   9.5969005e-01
   2.4048367e+01   9.6039460e-01
   2.4090392e+01   9.6120257e-01
   2.4132117e+01   9.6210832e-01
   2.4173610e+01   9.6310679e-01
   2.4214930e+01   9.6419332e-01
   2.4256132e+01   9.6536356e-01
   2.4297268e+01   9.6661340e-01
   2.4338387e+01   9.6793898e-01
   2.4379535e+01   9.6933661e-01
   2.4420760e+01   9.7080279e-01
   2.4462110e+01   9.7233417e-01
   2.4503634e+01   9.7392757e-01
   2.4545383e+01   9.7557995e-01
   2.4587413e+01   9.7728846e-01
   2.4629783e+01   9.7905040e-01
   2.4672562e+01   9.8086332e-01
   2.4714957e+01   9.8268740e-01
   2.4756678e+01   9.8450313e-01
   2.4797844e+01   9.8630907e-01
   2.4838560e+01   9.8810370e-01
   2.4878909e+01   9.8988527e-01
   2.4918963e+01   9.9165180e-01
   2.4958783e+01   9.9340121e-01
   2.4998426e+01   9.9513135e-01
   2.5037941e+01   9.9684003e-01
   2.5077375e+01   9.9852502e-01
   2.5116772e+01   1.0001841e+00
   2.5156174e+01   1.0018150e+00
   2.5195624e+01   1.0034154e+00
   2.5235162e+01   1.0049831e+00
   2.5274832e+01   1.0065158e+00
   2.5314678e+01   1.0080112e+00
   2.5354747e+01   1.0094670e+00
   2.5395088e+01   1.0108808e+00
   2.5435757e+01   1.0122503e+00
   2.5476815e+01   1.0135730e+00
   2.5518331e+01   1.0148464e+00
   2.5560387e+01   1.0160679e+00
   2.5603078e+01   1.0172350e+00
   2.5646522e+01   1.0183447e+00
   2.5690864e+01   1.0193940e+00
   2.5736159e+01   1.0203770e+00
   2.5780993e+01   1.0212597e+00
   2.5825446e+01   1.0220450e+00
   2.5869603e+01   1.0227353e+00
   2.5913543e+01   1.0233328e+00
   2.5957333e+01   1.0238393e+00
   2.6001038e+01   1.0242560e+00
   2.6044717e+01   1.0245843e+00
   2.6088428e+01   1.0248251e+00
   2.6132228e+01   1.0249792e+00
   2.6176176e+01   1.0250471e+00
   2.6220333e+01   1.0250294e+00
   2.6264761e+01   1.0249263e+00
   2.6309530e+01   1.0247379e+00
   2.6354717e+01   1.0244640e+00
   2.6400063e+01   1.0241072e+00
   2.6444579e+01   1.0236798e+00
   2.6488408e+01   1.0231872e+00
   2.6531684e+01   1.0226338e+00
   2.6574517e+01   1.0220236e+00
   2.6616996e+01   1.0213601e+00
   2.6659198e+01   1.0206463e+00
   2.6701191e+01   1.0198854e+00
   2.6743034e+01   1.0190801e+00
   2.6784784e+01   1.0182330e+00
   2.6826493e+01   1.0173466e+00
   2.6868211e+01   1.0164233e+00
   2.6909988e+01   1.0154653e+00
   2.6951875e+01   1.0144748e+00
   2.6993921e+01   1.0134539e+00
   2.7036180e+01   1.0124045e+00
   2.7078709e+01   1.0113287e+00
   2.7121571e+01   1.0102282e+00
   2.7164832e+01   1.0091047e+00
   2.7208570e+01   1.0079597e+00
   2.7252877e+01   1.0067946e+00
   2.7297857e+01   1.0056107e+00
   2.7343642e+01   1.0044086e+00
   2.7390395e+01   1.0031887e+00
   2.7438185e+01   1.0019545e+00
   2.7485465e+01   1.0007504e+00
   2.7532326e+01   9.9957806e-01
   2.7578867e+01   9.9843845e-01
   2.7625177e+01   9.9733275e-01
   2.7671333e+01   9.9626230e-01
   2.7717409e+01   9.9522850e-01
   2.7763472e+01   9.9423285e-01
   2.7809589e+01   9.9327689e-01
   2.7855827e+01   9.9236222e-01
   2.7902254e+01   9.9149048e-01
   2.7948940e+01   9.9066339e-01
   2.7995961e+01   9.8988271e-01
   2.8043401e+01   9.8915029e-01
   2.8091354e+01   9.8846810e-01
   2.8138678e+01   9.8785365e-01
   2.8185189e+01   9.8730784e-01
   2.8231051e+01   9.8682694e-01
   2.8276397e+01   9.8640800e-01
   2.8321336e+01   9.8604872e-01
   2.8365960e+01   9.8574721e-01
   2.8410349e+01   9.8550190e-01
   2.8454574e+01   9.8531149e-01
   2.8498699e+01   9.8517485e-01
   2.8542787e+01   9.8509099e-01
   2.8586896e+01   9.8505907e-01
   2.8631085e+01   9.8507836e-01
   2.8675412e+01   9.8514821e-01
   2.8719939e+01   9.8526811e-01
   2.8764728e+01   9.8543763e-01
   2.8809849e+01   9.8565647e-01
   2.8855377e+01   9.8592444e-01
   2.8901398e+01   9.8624154e-01
   2.8948011e+01   9.8660798e-01
   2.8995333e+01   9.8702424e-01
   2.9043506e+01   9.8749120e-01
   2.9092711e+01   9.8801029e-01
   2.9143184e+01   9.8858379e-01
   2.9193314e+01   9.8919117e-01
   2.9242962e+01   9.8982643e-01
   2.9292246e+01   9.9048681e-01
   2.9341271e+01   9.9116979e-01
   2.9390130e+01   9.9187294e-01
   2.9438909e+01   9.9259395e-01
   2.9487688e+01   9.9333059e-01
   2.9536547e+01   9.9408072e-01
   2.9585564e+01   9.9484226e-01
   2.9634821e+01   9.9561320e-01
   2.9684404e+01   9.9639157e-01
   2.9734407e+01   9.9717547e-01
   2.9784933e+01   9.9796309e-01
   2.9835425e+01   9.9874228e-01
   2.9884952e+01   9.9949575e-01
   2.9933703e+01   1.0002240e+00
   2.9981848e+01   1.0009275e+00
   3.0029521e+01   1.0016062e+00
   3.0076835e+01   1.0022599e+00
   3.0123886e+01   1.0028883e+00
   3.0170760e+01   1.0034907e+00
   3.0217533e+01   1.0040665e+00
   3.0264279e+01   1.0046151e+00
   3.0311069e+01   1.0051358e+00
   3.0357973e+01   1.0056277e+00
   3.0405062e+01   1.0060901e+00
   3.0452410e+01   1.0065220e+00
   3.0500097e+01   1.0069225e+00
   3.0548210e+01   1.0072907e+00
   3.0596847e+01   1.0076254e+00
   3.0646122e+01   1.0079255e+00
   3.0696169e+01   1.0081897e+00
   3.0747154e+01   1.0084165e+00
   3.0799288e+01   1.0086040e+00
   3.0852852e+01   1.0087501e+00
   3.0906187e+01   1.0088490e+00
   3.0958984e+01   1.0089017e+00
   3.1011383e+01   1.0089102e+00
   3.1063512e+01   1.0088765e+00
   3.1115484e+01   1.0088019e+00
   3.1167402e+01   1.0086879e+00
   3.1219365e+01   1.0085356e+00
   3.1271470e+01   1.0083461e+00
   3.1323819e+01   1.0081204e+00
   3.1376515e+01   1.0078593e+00
   3.1429672e+01   1.0075635e+00
   3.1483419e+01   1.0072336e+00
   3.1536966e+01   1.0068763e+00
   3.1589405e+01   1.0065012e+00
   3.1640970e+01   1.0061102e+00
   3.1691860e+01   1.0057051e+00
   3.1742236e+01   1.0052875e+00
   3.1792226e+01   1.0048589e+00
   3.1841942e+01   1.0044207e+00
   3.1891482e+01   1.0039745e+00
   3.1940937e+01   1.0035216e+00
   3.1990392e+01   1.0030632e+00
   3.2039929e+01   1.0026007e+00
   3.2089631e+01   1.0021354e+00
   3.2139585e+01   1.0016683e+00
   3.2189882e+01   1.0012008e+00
   3.2240620e+01   1.0007340e+00
   3.2291911e+01   1.0002691e+00
   3.2343883e+01   9.9980704e-01
   3.2396690e+01   9.9934897e-01
   3.2450522e+01   9.9889586e-01
   3.2505620e+01   9.9844859e-01
   3.2562107e+01   9.9800942e-01
   3.2617898e+01   9.9759679e-01
   3.2673140e+01   9.9721064e-01
   3.2727987e+01   9.9685080e-01
   3.2782577e+01   9.9651729e-01
   3.2837030e+01   9.9621026e-01
   3.2891459e+01   9.9592993e-01
   3.2945972e+01   9.9567661e-01
   3.3000678e+01   9.9545070e-01
   3.3055688e+01   9.9525263e-01
   3.3111121e+01   9.9508292e-01
   3.3167108e+01   9.9494214e-01
   3.3223799e+01   9.9483101e-01
   3.3279588e+01   9.9475237e-01
   3.3334320e+01   9.9470453e-01
   3.3388240e+01   9.9468539e-01
   3.3441548e+01   9.9469323e-01
   3.3494400e+01   9.9472665e-01
   3.3546932e+01   9.9478444e-01
   3.3599259e+01   9.9486554e-01
   3.3651487e+01   9.9496900e-01
   3.3703715e+01   9.9509397e-01
   3.3756041e+01   9.9523967e-01
   3.3808561e+01   9.9540537e-01
   3.3861375e+01   9.9559044e-01
   3.3914592e+01   9.9579429e-01
   3.3968328e+01   9.9601640e-01
   3.4022719e+01   9.9625635e-01
   3.4077921e+01   9.9651383e-01
   3.4134126e+01   9.9678869e-01
   3.4191576e+01   9.9708100e-01
   3.4250593e+01   9.9739122e-01
   3.4310313e+01   9.9771324e-01
   3.4369324e+01   9.9803728e-01
   3.4427805e+01   9.9836209e-01
   3.4485935e+01   9.9868657e-01
   3.4543869e+01   9.9900964e-01
   3.4601747e+01   9.9933020e-01
   3.4659704e+01   9.9964719e-01
   3.4717871e+01   9.9995955e-01
   3.4776384e+01   1.0002662e+00
   3.4835391e+01   1.0005661e+00
   3.4895051e+01   1.0008583e+00
   3.4955316e+01   1.0011405e+00
   3.5014176e+01   1.0014022e+00
   3.5071936e+01   1.0016445e+00
   3.5128879e+01   1.0018683e+00
   3.5185222e+01   1.0020741e+00
   3.5241142e+01   1.0022621e+00
   3.5296787e+01   1.0024326e+00
   3.5352290e+01   1.0025857e+00
   3.5407775e+01   1.0027213e+00
   3.5463359e+01   1.0028394e+00
   3.5519160e+01   1.0029398e+00
   3.5575302e+01   1.0030225e+00
   3.5631916e+01   1.0030871e+00
   3.5689149e+01   1.0031334e+00
   3.5747168e+01   1.0031611e+00
   3.5806178e+01   1.0031696e+00
   3.5866431e+01   1.0031584e+00
   3.5928260e+01   1.0031265e+00
   3.5992127e+01   1.0030728e+00
   3.6055290e+01   1.0029997e+00
   3.6117770e+01   1.0029090e+00
   3.6179799e+01   1.0028019e+00
   3.6241576e+01   1.0026794e+00
   3.6303278e+01   1.0025427e+00
   3.6365075e+01   1.0023926e+00
   3.6427133e+01   1.0022298e+00
   3.6489625e+01   1.0020553e+00
   3.6552740e+01   1.0018696e+00
   3.6616691e+01   1.0016734e+00
   3.6679815e+01   1.0014733e+00
   3.6741488e+01   1.0012732e+00
   3.6802076e+01   1.0010735e+00
   3.6861872e+01   1.0008748e+00
   3.6921106e+01   1.0006776e+00
   3.6979965e+01   1.0004825e+00
   3.7038610e+01   1.0002900e+00
   3.7097188e+01   1.0001008e+00
   3.7155838e+01   9.9991556e-01
   3.7214698e+01   9.9973476e-01
   3.7273909e+01   9.9955905e-01
   3.7333623e+01   9.9938903e-01
   3.7394007e+01   9.9922534e-01
   3.7455258e+01   9.9906858e-01
   3.7517609e+01   9.9891941e-01
   3.7581359e+01   9.9877849e-01
   3.7646905e+01   9.9864654e-01
   3.7713176e+01   9.9852709e-01
   3.7778591e+01   9.9842344e-01
   3.7843387e+01   9.9833510e-01
   3.7907792e+01   9.9826169e-01
   3.7972004e+01   9.9820291e-01
   3.8036203e+01   9.9815855e-01
   3.8100563e+01   9.9812847e-01
   3.8165258e+01   9.9811258e-01
   3.8230472e+01   9.9811083e-01
   3.8296406e+01   9.9812324e-01
   3.8363294e+01   9.9814988e-01
   3.8429014e+01   9.9818926e-01
   3.8493385e+01   9.9823989e-01
   3.8556773e+01   9.9830072e-01
   3.8619467e+01   9.9837090e-01
   3.8681697e+01   9.9844967e-01
   3.8743658e+01   9.9853636e-01
   3.8805524e+01   9.9863034e-01
   3.8867457e+01   9.9873105e-01
   3.8929618e+01   9.9883792e-01
   3.8992171e+01   9.9895047e-01
   3.9055292e+01   9.9906822e-01
   3.9119180e+01   9.9919072e-01
   3.9184064e+01   9.9931757e-01
   3.9250227e+01   9.9944844e-01
   3.9318034e+01   9.9958308e-01
   3.9387985e+01   9.9972137e-01
   3.9459038e+01   9.9986006e-01
   3.9529135e+01   9.9999398e-01
   3.9598576e+01   1.0001228e+00
   3.9667649e+01   1.0002461e+00
   3.9736607e+01   1.0003637e+00
   3.9805681e+01   1.0004749e+00
   3.9875103e+01   1.0005795e+00
   3.9945110e+01   1.0006770e+00
   4.0015966e+01   1.0007669e+00
   4.0087731e+01   1.0008484e+00
   4.0157507e+01   1.0009180e+00
   4.0225797e+01   1.0009767e+00
   4.0293054e+01   1.0010252e+00
   4.0359612e+01   1.0010639e+00
   4.0425741e+01   1.0010932e+00
   4.0491669e+01   1.0011133e+00
   4.0557605e+01   1.0011245e+00
   4.0623748e+01   1.0011270e+00
   4.0690301e+01   1.0011208e+00
   4.0757482e+01   1.0011060e+00
   4.0825533e+01   1.0010826e+00
   4.0894743e+01   1.0010507e+00
   4.0965471e+01   1.0010100e+00
   4.1038197e+01   1.0009604e+00
   4.1113605e+01   1.0009013e+00
   4.1188501e+01   1.0008358e+00
   4.1262487e+01   1.0007651e+00
   4.1335927e+01   1.0006899e+00
   4.1409143e+01   1.0006110e+00
   4.1482422e+01   1.0005287e+00
   4.1556046e+01   1.0004437e+00
   4.1630306e+01   1.0003565e+00
   4.1705524e+01   1.0002675e+00
   4.1781236e+01   1.0001781e+00
   4.1854702e+01   1.0000924e+00
   4.1926524e+01   1.0000104e+00
   4.1997217e+01   9.9993195e-01
   4.2067160e+01   9.9985727e-01
   4.2136652e+01   9.9978646e-01
   4.2205949e+01   9.9971970e-01
   4.2275283e+01   9.9965719e-01
   4.2344882e+01   9.9959915e-01
   4.2414975e+01   9.9954582e-01
   4.2485812e+01   9.9949745e-01
   4.2557679e+01   9.9945432e-01
   4.2630918e+01   9.9941672e-01
   4.2705972e+01   9.9938500e-01
   4.2783445e+01   9.9935958e-01
   4.2861127e+01   9.9934159e-01
   4.2937737e+01   9.9933114e-01
   4.3013644e+01   9.9932779e-01
   4.3089180e+01   9.9933121e-01
   4.3164636e+01   9.9934108e-01
   4.3240287e+01   9.9935716e-01
   4.3316403e+01   9.9937922e-01
   4.3393272e+01   9.9940707e-01
   4.3471217e+01   9.9944056e-01
   4.3549686e+01   9.9947908e-01
   4.3626186e+01   9.9952072e-01
   4.3701275e+01   9.9956500e-01
   4.3775437e+01   9.9961150e-01
   4.3849045e+01   9.9965986e-01
   4.3922410e+01   9.9970973e-01
   4.3995809e+01   9.9976077e-01
   4.4069509e+01   9.9981266e-01
   4.4143785e+01   9.9986509e-01
   4.4218935e+01   9.9991776e-01
   4.4295301e+01   9.9997039e-01
   4.4373309e+01   1.0000227e+00
   4.4453514e+01   1.0000744e+00
   4.4536712e+01   1.0001254e+00
   4.4621854e+01   1.0001741e+00
   4.4705709e+01   1.0002182e+00
   4.4788789e+01   1.0002578e+00
   4.4871588e+01   1.0002928e+00
   4.4954542e+01   1.0003232e+00
   4.5038072e+01   1.0003489e+00
   4.5122627e+01   1.0003697e+00
   4.5208725e+01   1.0003854e+00
   4.5291983e+01   1.0003954e+00
   4.5373083e+01   1.0004002e+00
   4.5452797e+01   1.0004004e+00
   4.5531671e+01   1.0003963e+00
   4.5610134e+01   1.0003881e+00
   4.5688552e+01   1.0003760e+00
   4.5767270e+01   1.0003603e+00
   4.5846636e+01   1.0003411e+00
   4.5927034e+01   1.0003186e+00
   4.6008911e+01   1.0002928e+00
   4.6092839e+01   1.0002637e+00
   4.6179608e+01   1.0002314e+00
   4.6268824e+01   1.0001963e+00
   4.6356557e+01   1.0001604e+00
   4.6443356e+01   1.0001242e+00
   4.6529763e+01   1.0000878e+00
   4.6616254e+01   1.0000516e+00
   4.6703281e+01   1.0000158e+00
   4.6791326e+01   9.9998074e-01
   4.6880943e+01   9.9994666e-01
   4.6968320e+01   9.9991538e-01
   4.7053264e+01   9.9988713e-01
   4.7136614e+01   9.9986177e-01
   4.7218984e+01   9.9983920e-01
   4.7300844e+01   9.9981941e-01
   4.7382591e+01   9.9980242e-01
   4.7464592e+01   9.9978824e-01
   4.7547214e+01   9.9977694e-01
   4.7630853e+01   9.9976857e-01
   4.7715968e+01   9.9976322e-01
   4.7803134e+01   9.9976099e-01
   4.7893134e+01   9.9976206e-01
   4.7984694e+01   9.9976651e-01
   4.8074722e+01   9.9977399e-01
   4.8163770e+01   9.9978422e-01
   4.8252356e+01   9.9979692e-01
   4.8340926e+01   9.9981189e-01
   4.8429898e+01   9.9982892e-01
   4.8519693e+01   9.9984782e-01
   4.8610606e+01   9.9986838e-01
   4.8701741e+01   9.9989007e-01
   4.8792182e+01   9.9991232e-01
   4.8880896e+01   9.9993452e-01
   4.8968571e+01   9.9995652e-01
   4.9055776e+01   9.9997816e-01
   4.9142997e+01   9.9999930e-01
   4.9230687e+01   1.0000198e+00
   4.9319316e+01   1.0000394e+00
   4.9409409e+01   1.0000581e+00
   4.9501614e+01   1.0000756e+00
   4.9596801e+01   1.0000919e+00
   4.9696273e+01   1.0001066e+00
   4.9799768e+01   1.0001194e+00
   4.9901502e+01   1.0001292e+00
   5.0000000e+01   1.0001362e+00


==> figuresAndData/stepResponse_4thOrder_numerator+1+8over16+1over16.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   3.1115076e-61
   8.0000000e-05   2.0003200e-10
   4.8000000e-04   7.2069121e-09
   2.4800000e-03   1.9315341e-07
   7.0155161e-03   1.5596323e-06
   1.1553841e-02   4.2680414e-06
   1.6211568e-02   8.4794229e-06
   2.1198259e-02   1.4638530e-05
   2.6461644e-02   2.3041012e-05
   3.1966202e-02   3.3976278e-05
   3.7685716e-02   4.7731121e-05
   4.3538557e-02   6.4403430e-05
   4.9413035e-02   8.3854105e-05
   5.5309928e-02   1.0619308e-04
   6.1229417e-02   1.3153092e-04
   6.7171688e-02   1.5998050e-04
   7.3136930e-02   1.9165697e-04
   7.9125336e-02   2.2667784e-04
   8.5137099e-02   2.6516301e-04
   9.1172416e-02   3.0723482e-04
   9.7231487e-02   3.5301809e-04
   1.0331451e-01   4.0264014e-04
   1.0942170e-01   4.5623089e-04
   1.1555326e-01   5.1392287e-04
   1.2170940e-01   5.7585127e-04
   1.2789033e-01   6.4215400e-04
   1.3409627e-01   7.1297172e-04
   1.4032744e-01   7.8844795e-04
   1.4658407e-01   8.6872903e-04
   1.5286637e-01   9.5396426e-04
   1.5917458e-01   1.0443059e-03
   1.6550893e-01   1.1399092e-03
   1.7192601e-01   1.2418503e-03
   1.7845521e-01   1.3509295e-03
   1.8509659e-01   1.4675301e-03
   1.9185038e-01   1.5920549e-03
   1.9871689e-01   1.7249238e-03
   2.0569643e-01   1.8665746e-03
   2.1278936e-01   2.0174635e-03
   2.1999608e-01   2.1780660e-03
   2.2731701e-01   2.3488777e-03
   2.3475263e-01   2.5304145e-03
   2.4230344e-01   2.7232140e-03
   2.4996998e-01   2.9278356e-03
   2.5775283e-01   3.1448622e-03
   2.6565261e-01   3.3749001e-03
   2.7366997e-01   3.6185805e-03
   2.8180560e-01   3.8765600e-03
   2.9006023e-01   4.1495219e-03
   2.9843464e-01   4.4381769e-03
   3.0692963e-01   4.7432641e-03
   3.1554606e-01   5.0655523e-03
   3.2428483e-01   5.4058406e-03
   3.3314686e-01   5.7649600e-03
   3.4213314e-01   6.1437743e-03
   3.5124469e-01   6.5431814e-03
   3.6048259e-01   6.9641143e-03
   3.6984795e-01   7.4075428e-03
   3.7934194e-01   7.8744745e-03
   3.8896577e-01   8.3659565e-03
   3.9872072e-01   8.8830764e-03
   4.0860811e-01   9.4269645e-03
   4.1861589e-01   9.9980152e-03
   4.2868777e-01   1.0593885e-02
   4.3882517e-01   1.1215367e-02
   4.4902898e-01   1.1863245e-02
   4.5930016e-01   1.2538322e-02
   4.6963965e-01   1.3241422e-02
   4.8004843e-01   1.3973388e-02
   4.9052751e-01   1.4735085e-02
   5.0107791e-01   1.5527398e-02
   5.1170069e-01   1.6351235e-02
   5.2239691e-01   1.7207528e-02
   5.3316767e-01   1.8097230e-02
   5.4401411e-01   1.9021317e-02
   5.5493737e-01   1.9980793e-02
   5.6593865e-01   2.0976685e-02
   5.7701915e-01   2.2010044e-02
   5.8818011e-01   2.3081949e-02
   5.9942282e-01   2.4193508e-02
   6.1074857e-01   2.5345853e-02
   6.2215871e-01   2.6540147e-02
   6.3363339e-01   2.7775264e-02
   6.4511852e-01   2.9046008e-02
   6.5661541e-01   3.0352906e-02
   6.6812532e-01   3.1696487e-02
   6.7964952e-01   3.3077291e-02
   6.9118930e-01   3.4495868e-02
   7.0274599e-01   3.5952777e-02
   7.1432094e-01   3.7448593e-02
   7.2591551e-01   3.8983902e-02
   7.3753112e-01   4.0559305e-02
   7.4916922e-01   4.2175417e-02
   7.6091360e-01   4.3844707e-02
   7.7281878e-01   4.5576438e-02
   7.8488808e-01   4.7372920e-02
   7.9712521e-01   4.9236593e-02
   8.0953406e-01   5.1170004e-02
   8.2211880e-01   5.3175822e-02
   8.3488382e-01   5.5256842e-02
   8.4783382e-01   5.7415999e-02
   8.6097382e-01   5.9656378e-02
   8.7430916e-01   6.1981226e-02
   8.8784561e-01   6.4393971e-02
   9.0157750e-01   6.6896050e-02
   9.1543796e-01   6.9477308e-02
   9.2943070e-01   7.2140090e-02
   9.4355860e-01   7.4886631e-02
   9.5782467e-01   7.7719233e-02
   9.7220428e-01   8.0634576e-02
   9.8650013e-01   8.3592824e-02
   1.0007165e+00   8.6593787e-02
   1.0148590e+00   8.9637599e-02
   1.0289326e+00   9.2724372e-02
   1.0429420e+00   9.5854196e-02
   1.0568916e+00   9.9027146e-02
   1.0707856e+00   1.0224328e-01
   1.0846277e+00   1.0550265e-01
   1.0984214e+00   1.0880528e-01
   1.1121702e+00   1.1215121e-01
   1.1259567e+00   1.1556024e-01
   1.1398590e+00   1.1905231e-01
   1.1538798e+00   1.2262919e-01
   1.1680217e+00   1.2629260e-01
   1.1822871e+00   1.3004426e-01
   1.1966788e+00   1.3388596e-01
   1.2111995e+00   1.3781949e-01
   1.2258518e+00   1.4184665e-01
   1.2406386e+00   1.4596930e-01
   1.2555630e+00   1.5018931e-01
   1.2706278e+00   1.5450860e-01
   1.2858364e+00   1.5892911e-01
   1.3011920e+00   1.6345280e-01
   1.3166979e+00   1.6808168e-01
   1.3322982e+00   1.7279965e-01
   1.3479160e+00   1.7758331e-01
   1.3635543e+00   1.8243285e-01
   1.3792157e+00   1.8734846e-01
   1.3949031e+00   1.9233034e-01
   1.4106193e+00   1.9737869e-01
   1.4263674e+00   2.0249378e-01
   1.4421503e+00   2.0767585e-01
   1.4579711e+00   2.1292522e-01
   1.4738331e+00   2.1824221e-01
   1.4897396e+00   2.2362719e-01
   1.5056941e+00   2.2908055e-01
   1.5217001e+00   2.3460276e-01
   1.5378386e+00   2.4022126e-01
   1.5541758e+00   2.4595929e-01
   1.5707124e+00   2.5181746e-01
   1.5874499e+00   2.5779657e-01
   1.6043905e+00   2.6389756e-01
   1.6215370e+00   2.7012145e-01
   1.6388928e+00   2.7646942e-01
   1.6564620e+00   2.8294278e-01
   1.6742382e+00   2.8953881e-01
   1.6921022e+00   2.9621230e-01
   1.7100576e+00   3.0296302e-01
   1.7281090e+00   3.0979109e-01
   1.7462608e+00   3.1669650e-01
   1.7643694e+00   3.2362240e-01
   1.7823747e+00   3.3054288e-01
   1.8002846e+00   3.3745809e-01
   1.8181072e+00   3.4436824e-01
   1.8358497e+00   3.5127335e-01
   1.8535190e+00   3.5817334e-01
   1.8711213e+00   3.6506803e-01
   1.8886626e+00   3.7195711e-01
   1.9061483e+00   3.7884022e-01
   1.9235837e+00   3.8571688e-01
   1.9409737e+00   3.9258659e-01
   1.9583231e+00   3.9944877e-01
   1.9756363e+00   4.0630277e-01
   1.9929178e+00   4.1314793e-01
   2.0101715e+00   4.1998350e-01
   2.0274017e+00   4.2680872e-01
   2.0446121e+00   4.3362280e-01
   2.0618066e+00   4.4042489e-01
   2.0789889e+00   4.4721412e-01
   2.0961626e+00   4.5398960e-01
   2.1133315e+00   4.6075040e-01
   2.1304990e+00   4.6749558e-01
   2.1476686e+00   4.7422416e-01
   2.1648440e+00   4.8093514e-01
   2.1820285e+00   4.8762751e-01
   2.1992258e+00   4.9430023e-01
   2.2164393e+00   5.0095225e-01
   2.2336727e+00   5.0758250e-01
   2.2509295e+00   5.1418987e-01
   2.2682136e+00   5.2077328e-01
   2.2855286e+00   5.2733159e-01
   2.3028783e+00   5.3386366e-01
   2.3202668e+00   5.4036836e-01
   2.3378266e+00   5.4689205e-01
   2.3555771e+00   5.5343810e-01
   2.3735194e+00   5.6000274e-01
   2.3916549e+00   5.6658224e-01
   2.4099859e+00   5.7317287e-01
   2.4285149e+00   5.7977091e-01
   2.4472451e+00   5.8637263e-01
   2.4661805e+00   5.9297431e-01
   2.4853257e+00   5.9957220e-01
   2.5046859e+00   6.0616258e-01
   2.5242675e+00   6.1274171e-01
   2.5440774e+00   6.1930586e-01
   2.5639310e+00   6.2578874e-01
   2.5836592e+00   6.3213268e-01
   2.6032718e+00   6.3833964e-01
   2.6227793e+00   6.4441173e-01
   2.6421912e+00   6.5035069e-01
   2.6615162e+00   6.5615794e-01
   2.6807625e+00   6.6183465e-01
   2.6999376e+00   6.6738176e-01
   2.7190486e+00   6.7279999e-01
   2.7381020e+00   6.7808990e-01
   2.7571041e+00   6.8325189e-01
   2.7760609e+00   6.8828619e-01
   2.7949780e+00   6.9319294e-01
   2.8138609e+00   6.9797213e-01
   2.8327147e+00   7.0262367e-01
   2.8515446e+00   7.0714735e-01
   2.8703555e+00   7.1154289e-01
   2.8891521e+00   7.1580990e-01
   2.9079392e+00   7.1994794e-01
   2.9267214e+00   7.2395647e-01
   2.9455033e+00   7.2783489e-01
   2.9642894e+00   7.3158254e-01
   2.9830842e+00   7.3519865e-01
   3.0018922e+00   7.3868244e-01
   3.0207181e+00   7.4203303e-01
   3.0395664e+00   7.4524948e-01
   3.0584416e+00   7.4833078e-01
   3.0773487e+00   7.5127587e-01
   3.0962923e+00   7.5408360e-01
   3.1152774e+00   7.5675276e-01
   3.1343091e+00   7.5928206e-01
   3.1533927e+00   7.6167014e-01
   3.1725337e+00   7.6391555e-01
   3.1917376e+00   7.6601676e-01
   3.2110106e+00   7.6797212e-01
   3.2303587e+00   7.6977992e-01
   3.2497887e+00   7.7143829e-01
   3.2693076e+00   7.7294528e-01
   3.2889227e+00   7.7429877e-01
   3.3086422e+00   7.7549651e-01
   3.3284745e+00   7.7653607e-01
   3.3484290e+00   7.7741483e-01
   3.3685158e+00   7.7812997e-01
   3.3887460e+00   7.7867841e-01
   3.4091316e+00   7.7905678e-01
   3.4296862e+00   7.7926139e-01
   3.4504249e+00   7.7928817e-01
   3.4713645e+00   7.7913258e-01
   3.4925244e+00   7.7878953e-01
   3.5139264e+00   7.7825328e-01
   3.5353749e+00   7.7752577e-01
   3.5567176e+00   7.7661394e-01
   3.5779643e+00   7.7552114e-01
   3.5991248e+00   7.7425044e-01
   3.6202084e+00   7.7280467e-01
   3.6412238e+00   7.7118651e-01
   3.6621790e+00   7.6939844e-01
   3.6830818e+00   7.6744281e-01
   3.7039396e+00   7.6532181e-01
   3.7247592e+00   7.6303753e-01
   3.7455475e+00   7.6059193e-01
   3.7663109e+00   7.5798688e-01
   3.7870559e+00   7.5522413e-01
   3.8077886e+00   7.5230536e-01
   3.8285151e+00   7.4923218e-01
   3.8492415e+00   7.4600607e-01
   3.8699735e+00   7.4262848e-01
   3.8907173e+00   7.3910076e-01
   3.9114787e+00   7.3542418e-01
   3.9322637e+00   7.3159996e-01
   3.9530783e+00   7.2762923e-01
   3.9739288e+00   7.2351304e-01
   3.9948213e+00   7.1925236e-01
   4.0157624e+00   7.1484809e-01
   4.0367585e+00   7.1030104e-01
   4.0578167e+00   7.0561191e-01
   4.0789440e+00   7.0078134e-01
   4.1001479e+00   6.9580981e-01
   4.1214363e+00   6.9069771e-01
   4.1428175e+00   6.8544530e-01
   4.1643001e+00   6.8005267e-01
   4.1858938e+00   6.7451977e-01
   4.2074251e+00   6.6889470e-01
   4.2287653e+00   6.6321704e-01
   4.2499320e+00   6.5748881e-01
   4.2709421e+00   6.5171166e-01
   4.2918107e+00   6.4588734e-01
   4.3125514e+00   6.4001768e-01
   4.3331762e+00   6.3410459e-01
   4.3536962e+00   6.2815001e-01
   4.3741216e+00   6.2215589e-01
   4.3944616e+00   6.1612425e-01
   4.4147250e+00   6.1005711e-01
   4.4349198e+00   6.0395649e-01
   4.4550536e+00   5.9782443e-01
   4.4751335e+00   5.9166299e-01
   4.4951663e+00   5.8547422e-01
   4.5151586e+00   5.7926017e-01
   4.5351164e+00   5.7302292e-01
   4.5550459e+00   5.6676453e-01
   4.5749528e+00   5.6048706e-01
   4.5948428e+00   5.5419258e-01
   4.6147214e+00   5.4788316e-01
   4.6345939e+00   5.4156087e-01
   4.6544658e+00   5.3522779e-01
   4.6743423e+00   5.2888597e-01
   4.6942288e+00   5.2253751e-01
   4.7141305e+00   5.1618448e-01
   4.7340527e+00   5.0982895e-01
   4.7540007e+00   5.0347300e-01
   4.7739801e+00   4.9711873e-01
   4.7939964e+00   4.9076821e-01
   4.8140551e+00   4.8442354e-01
   4.8341622e+00   4.7808680e-01
   4.8543236e+00   4.7176010e-01
   4.8745455e+00   4.6544551e-01
   4.8948345e+00   4.5914515e-01
   4.9151974e+00   4.5286111e-01
   4.9356411e+00   4.4659548e-01
   4.9561734e+00   4.4035037e-01
   4.9768021e+00   4.3412787e-01
   4.9975358e+00   4.2793006e-01
   5.0183836e+00   4.2175902e-01
   5.0393554e+00   4.1561681e-01
   5.0604619e+00   4.0950547e-01
   5.0817147e+00   4.0342703e-01
   5.1031265e+00   3.9738346e-01
   5.1247116e+00   3.9137668e-01
   5.1464856e+00   3.8540857e-01
   5.1684662e+00   3.7948088e-01
   5.1906734e+00   3.7359528e-01
   5.2131300e+00   3.6775324e-01
   5.2358624e+00   3.6195602e-01
   5.2586016e+00   3.5627863e-01
   5.2812215e+00   3.5075573e-01
   5.3037342e+00   3.4538649e-01
   5.3261515e+00   3.4017013e-01
   5.3484845e+00   3.3510614e-01
   5.3707435e+00   3.3019427e-01
   5.3929382e+00   3.2543449e-01
   5.4150777e+00   3.2082693e-01
   5.4371707e+00   3.1637191e-01
   5.4592254e+00   3.1206991e-01
   5.4812499e+00   3.0792150e-01
   5.5032518e+00   3.0392742e-01
   5.5252387e+00   3.0008852e-01
   5.5472178e+00   2.9640572e-01
   5.5691966e+00   2.9288009e-01
   5.5911821e+00   2.8951277e-01
   5.6131814e+00   2.8630501e-01
   5.6352018e+00   2.8325815e-01
   5.6572504e+00   2.8037362e-01
   5.6793345e+00   2.7765296e-01
   5.7014615e+00   2.7509779e-01
   5.7236390e+00   2.7270985e-01
   5.7458748e+00   2.7049098e-01
   5.7681770e+00   2.6844315e-01
   5.7905540e+00   2.6656842e-01
   5.8130146e+00   2.6486901e-01
   5.8355679e+00   2.6334728e-01
   5.8582238e+00   2.6200576e-01
   5.8809927e+00   2.6084714e-01
   5.9038856e+00   2.5987433e-01
   5.9267092e+00   2.5909658e-01
   5.9493200e+00   2.5851543e-01
   5.9717387e+00   2.5812532e-01
   5.9939853e+00   2.5792130e-01
   6.0160776e+00   2.5789896e-01
   6.0380312e+00   2.5805436e-01
   6.0598603e+00   2.5838394e-01
   6.0815776e+00   2.5888448e-01
   6.1031949e+00   2.5955301e-01
   6.1247229e+00   2.6038683e-01
   6.1461716e+00   2.6138345e-01
   6.1675502e+00   2.6254054e-01
   6.1888676e+00   2.6385596e-01
   6.2101320e+00   2.6532770e-01
   6.2313511e+00   2.6695388e-01
   6.2525326e+00   2.6873275e-01
   6.2736837e+00   2.7066265e-01
   6.2948112e+00   2.7274204e-01
   6.3159221e+00   2.7496946e-01
   6.3370229e+00   2.7734353e-01
   6.3581202e+00   2.7986296e-01
   6.3792204e+00   2.8252655e-01
   6.4003299e+00   2.8533316e-01
   6.4214551e+00   2.8828172e-01
   6.4426025e+00   2.9137124e-01
   6.4637785e+00   2.9460082e-01
   6.4849897e+00   2.9796960e-01
   6.5062428e+00   3.0147684e-01
   6.5275446e+00   3.0512184e-01
   6.5489022e+00   3.0890401e-01
   6.5703228e+00   3.1282285e-01
   6.5918142e+00   3.1687794e-01
   6.6133842e+00   3.2106900e-01
   6.6350412e+00   3.2539583e-01
   6.6567940e+00   3.2985839e-01
   6.6786519e+00   3.3445678e-01
   6.7006250e+00   3.3919126e-01
   6.7227241e+00   3.4406229e-01
   6.7449607e+00   3.4907056e-01
   6.7673476e+00   3.5421701e-01
   6.7898985e+00   3.5950286e-01
   6.8126289e+00   3.6492974e-01
   6.8355557e+00   3.7049966e-01
   6.8586979e+00   3.7621518e-01
   6.8820772e+00   3.8207948e-01
   6.9057182e+00   3.8809654e-01
   6.9296494e+00   3.9427132e-01
   6.9539041e+00   4.0061003e-01
   6.9781218e+00   4.0701412e-01
   7.0022068e+00   4.1345170e-01
   7.0261740e+00   4.1991995e-01
   7.0500377e+00   4.2641619e-01
   7.0738113e+00   4.3293771e-01
   7.0975072e+00   4.3948173e-01
   7.1211370e+00   4.4604544e-01
   7.1447116e+00   4.5262600e-01
   7.1682415e+00   4.5922054e-01
   7.1917365e+00   4.6582617e-01
   7.2152065e+00   4.7243998e-01
   7.2386607e+00   4.7905905e-01
   7.2621083e+00   4.8568044e-01
   7.2855584e+00   4.9230118e-01
   7.3090197e+00   4.9891831e-01
   7.3325014e+00   5.0552883e-01
   7.3560124e+00   5.1212975e-01
   7.3795617e+00   5.1871806e-01
   7.4031585e+00   5.2529071e-01
   7.4268123e+00   5.3184467e-01
   7.4505328e+00   5.3837687e-01
   7.4743302e+00   5.4488424e-01
   7.4982149e+00   5.5136369e-01
   7.5221980e+00   5.5781211e-01
   7.5462912e+00   5.6422637e-01
   7.5705070e+00   5.7060335e-01
   7.5948588e+00   5.7693990e-01
   7.6192372e+00   5.8320133e-01
   7.6433599e+00   5.8931090e-01
   7.6672521e+00   5.9527249e-01
   7.6909397e+00   6.0109011e-01
   7.7144452e+00   6.0676687e-01
   7.7377883e+00   6.1230517e-01
   7.7609867e+00   6.1770681e-01
   7.7840561e+00   6.2297314e-01
   7.8070109e+00   6.2810509e-01
   7.8298641e+00   6.3310327e-01
   7.8526278e+00   6.3796802e-01
   7.8753132e+00   6.4269942e-01
   7.8979307e+00   6.4729736e-01
   7.9204903e+00   6.5176154e-01
   7.9430012e+00   6.5609149e-01
   7.9654725e+00   6.6028660e-01
   7.9879128e+00   6.6434615e-01
   8.0103303e+00   6.6826928e-01
   8.0327332e+00   6.7205502e-01
   8.0551295e+00   6.7570230e-01
   8.0775268e+00   6.7920996e-01
   8.0999331e+00   6.8257672e-01
   8.1223559e+00   6.8580123e-01
   8.1448032e+00   6.8888205e-01
   8.1672826e+00   6.9181763e-01
   8.1898021e+00   6.9460633e-01
   8.2123699e+00   6.9724642e-01
   8.2349943e+00   6.9973606e-01
   8.2576838e+00   7.0207331e-01
   8.2804474e+00   7.0425611e-01
   8.3032944e+00   7.0628227e-01
   8.3262346e+00   7.0814948e-01
   8.3492784e+00   7.0985526e-01
   8.3724367e+00   7.1139697e-01
   8.3957215e+00   7.1277180e-01
   8.4191455e+00   7.1397671e-01
   8.4427224e+00   7.1500843e-01
   8.4664673e+00   7.1586341e-01
   8.4903969e+00   7.1653777e-01
   8.5145296e+00   7.1702728e-01
   8.5388860e+00   7.1732724e-01
   8.5634897e+00   7.1743242e-01
   8.5883671e+00   7.1733696e-01
   8.6135492e+00   7.1703418e-01
   8.6390723e+00   7.1651645e-01
   8.6647327e+00   7.1578290e-01
   8.6902407e+00   7.1484320e-01
   8.7156124e+00   7.1370168e-01
   8.7408652e+00   7.1236224e-01
   8.7660150e+00   7.1082842e-01
   8.7910762e+00   7.0910348e-01
   8.8160628e+00   7.0719047e-01
   8.8409874e+00   7.0509217e-01
   8.8658623e+00   7.0281119e-01
   8.8906993e+00   7.0034999e-01
   8.9155096e+00   6.9771082e-01
   8.9403041e+00   6.9489583e-01
   8.9650935e+00   6.9190701e-01
   8.9898885e+00   6.8874622e-01
   9.0146995e+00   6.8541519e-01
   9.0395369e+00   6.8191554e-01
   9.0644115e+00   6.7824876e-01
   9.0893339e+00   6.7441622e-01
   9.1143151e+00   6.7041914e-01
   9.1393664e+00   6.6625862e-01
   9.1644996e+00   6.6193563e-01
   9.1897268e+00   6.5745094e-01
   9.2150609e+00   6.5280518e-01
   9.2405156e+00   6.4799877e-01
   9.2661055e+00   6.4303190e-01
   9.2918461e+00   6.3790451e-01
   9.3176174e+00   6.3264455e-01
   9.3431036e+00   6.2732376e-01
   9.3683343e+00   6.2194513e-01
   9.3933394e+00   6.1651075e-01
   9.4181449e+00   6.1102291e-01
   9.4427735e+00   6.0548400e-01
   9.4672454e+00   5.9989655e-01
   9.4915784e+00   5.9426313e-01
   9.5157890e+00   5.8858637e-01
   9.5398918e+00   5.8286895e-01
   9.5639006e+00   5.7711355e-01
   9.5878280e+00   5.7132291e-01
   9.6116860e+00   5.6549973e-01
   9.6354857e+00   5.5964677e-01
   9.6592377e+00   5.5376677e-01
   9.6829523e+00   5.4786248e-01
   9.7066393e+00   5.4193665e-01
   9.7303082e+00   5.3599204e-01
   9.7539684e+00   5.3003142e-01
   9.7776289e+00   5.2405755e-01
   9.8012989e+00   5.1807320e-01
   9.8249874e+00   5.1208114e-01
   9.8487035e+00   5.0608415e-01
   9.8724563e+00   5.0008501e-01
   9.8962552e+00   4.9408650e-01
   9.9201097e+00   4.8809140e-01
   9.9440297e+00   4.8210252e-01
   9.9680252e+00   4.7612264e-01
   9.9921069e+00   4.7015455e-01
   1.0016286e+01   4.6420107e-01
   1.0040574e+01   4.5826499e-01
   1.0064984e+01   4.5234909e-01
   1.0089528e+01   4.4645619e-01
   1.0114223e+01   4.4058904e-01
   1.0139082e+01   4.3475041e-01
   1.0164123e+01   4.2894304e-01
   1.0189366e+01   4.2316961e-01
   1.0214832e+01   4.1743276e-01
   1.0240544e+01   4.1173504e-01
   1.0266529e+01   4.0607888e-01
   1.0292819e+01   4.0046655e-01
   1.0319450e+01   3.9490010e-01
   1.0346465e+01   3.8938124e-01
   1.0373450e+01   3.8400258e-01
   1.0400272e+01   3.7879493e-01
   1.0426950e+01   3.7375736e-01
   1.0453505e+01   3.6888913e-01
   1.0479952e+01   3.6418992e-01
   1.0506310e+01   3.5965975e-01
   1.0532592e+01   3.5529894e-01
   1.0558814e+01   3.5110806e-01
   1.0584989e+01   3.4708790e-01
   1.0611129e+01   3.4323947e-01
   1.0637249e+01   3.3956397e-01
   1.0663360e+01   3.3606273e-01
   1.0689475e+01   3.3273729e-01
   1.0715605e+01   3.2958933e-01
   1.0741762e+01   3.2662066e-01
   1.0767960e+01   3.2383327e-01
   1.0794209e+01   3.2122929e-01
   1.0820523e+01   3.1881102e-01
   1.0846914e+01   3.1658091e-01
   1.0873396e+01   3.1454161e-01
   1.0899984e+01   3.1269594e-01
   1.0926691e+01   3.1104695e-01
   1.0953535e+01   3.0959793e-01
   1.0980531e+01   3.0835242e-01
   1.1007698e+01   3.0731429e-01
   1.1034781e+01   3.0649494e-01
   1.1061564e+01   3.0589677e-01
   1.1088080e+01   3.0551246e-01
   1.1114362e+01   3.0533563e-01
   1.1140439e+01   3.0536069e-01
   1.1166333e+01   3.0558277e-01
   1.1192069e+01   3.0599749e-01
   1.1217664e+01   3.0660096e-01
   1.1243137e+01   3.0738966e-01
   1.1268503e+01   3.0836039e-01
   1.1293779e+01   3.0951023e-01
   1.1318977e+01   3.1083648e-01
   1.1344111e+01   3.1233667e-01
   1.1369193e+01   3.1400851e-01
   1.1394236e+01   3.1584989e-01
   1.1419250e+01   3.1785882e-01
   1.1444247e+01   3.2003348e-01
   1.1469237e+01   3.2237216e-01
   1.1494232e+01   3.2487330e-01
   1.1519241e+01   3.2753542e-01
   1.1544276e+01   3.3035719e-01
   1.1569347e+01   3.3333737e-01
   1.1594465e+01   3.3647486e-01
   1.1619641e+01   3.3976865e-01
   1.1644886e+01   3.4321789e-01
   1.1670212e+01   3.4682183e-01
   1.1695632e+01   3.5057990e-01
   1.1721158e+01   3.5449167e-01
   1.1746803e+01   3.5855688e-01
   1.1772583e+01   3.6277550e-01
   1.1798514e+01   3.6714772e-01
   1.1824611e+01   3.7167398e-01
   1.1850893e+01   3.7635508e-01
   1.1877381e+01   3.8119216e-01
   1.1904097e+01   3.8618684e-01
   1.1931067e+01   3.9134128e-01
   1.1958319e+01   3.9665834e-01
   1.1985887e+01   4.0214173e-01
   1.2013808e+01   4.0779627e-01
   1.2042129e+01   4.1362819e-01
   1.2070793e+01   4.1962274e-01
   1.2099265e+01   4.2566068e-01
   1.2127565e+01   4.3173732e-01
   1.2155717e+01   4.3784908e-01
   1.2183743e+01   4.4399230e-01
   1.2211661e+01   4.5016324e-01
   1.2239492e+01   4.5635813e-01
   1.2267253e+01   4.6257315e-01
   1.2294959e+01   4.6880444e-01
   1.2322626e+01   4.7504814e-01
   1.2350270e+01   4.8130033e-01
   1.2377905e+01   4.8755710e-01
   1.2405546e+01   4.9381449e-01
   1.2433207e+01   5.0006855e-01
   1.2460902e+01   5.0631528e-01
   1.2488646e+01   5.1255067e-01
   1.2516453e+01   5.1877070e-01
   1.2544339e+01   5.2497131e-01
   1.2572319e+01   5.3114842e-01
   1.2600410e+01   5.3729792e-01
   1.2628628e+01   5.4341569e-01
   1.2656992e+01   5.4949757e-01
   1.2685522e+01   5.5553937e-01
   1.2714238e+01   5.6153691e-01
   1.2742952e+01   5.6744272e-01
   1.2771327e+01   5.7318207e-01
   1.2799402e+01   5.7875954e-01
   1.2827215e+01   5.8417957e-01
   1.2854801e+01   5.8944544e-01
   1.2882187e+01   5.9455946e-01
   1.2909399e+01   5.9952327e-01
   1.2936461e+01   6.0433787e-01
   1.2963392e+01   6.0900384e-01
   1.2990211e+01   6.1352132e-01
   1.3016935e+01   6.1789014e-01
   1.3043582e+01   6.2210984e-01
   1.3070165e+01   6.2617973e-01
   1.3096699e+01   6.3009890e-01
   1.3123198e+01   6.3386623e-01
   1.3149675e+01   6.3748045e-01
   1.3176143e+01   6.4094013e-01
   1.3202616e+01   6.4424366e-01
   1.3229105e+01   6.4738931e-01
   1.3255623e+01   6.5037520e-01
   1.3282183e+01   6.5319931e-01
   1.3308798e+01   6.5585949e-01
   1.3335482e+01   6.5835341e-01
   1.3362246e+01   6.6067860e-01
   1.3389107e+01   6.6283243e-01
   1.3416079e+01   6.6481208e-01
   1.3443177e+01   6.6661452e-01
   1.3470418e+01   6.6823652e-01
   1.3497820e+01   6.6967458e-01
   1.3525403e+01   6.7092490e-01
   1.3553187e+01   6.7198336e-01
   1.3581198e+01   6.7284547e-01
   1.3609460e+01   6.7350622e-01
   1.3638003e+01   6.7396010e-01
   1.3666861e+01   6.7420088e-01
   1.3696073e+01   6.7422152e-01
   1.3725685e+01   6.7401390e-01
   1.3755247e+01   6.7357798e-01
   1.3784742e+01   6.7291653e-01
   1.3814178e+01   6.7203225e-01
   1.3843564e+01   6.7092783e-01
   1.3872908e+01   6.6960599e-01
   1.3902219e+01   6.6806948e-01
   1.3931505e+01   6.6632106e-01
   1.3960772e+01   6.6436354e-01
   1.3990029e+01   6.6219976e-01
   1.4019284e+01   6.5983261e-01
   1.4048544e+01   6.5726502e-01
   1.4077816e+01   6.5449997e-01
   1.4107108e+01   6.5154048e-01
   1.4136428e+01   6.4838963e-01
   1.4165784e+01   6.4505055e-01
   1.4195183e+01   6.4152641e-01
   1.4224633e+01   6.3782043e-01
   1.4254142e+01   6.3393591e-01
   1.4283720e+01   6.2987615e-01
   1.4313374e+01   6.2564455e-01
   1.4343115e+01   6.2124451e-01
   1.4372950e+01   6.1667949e-01
   1.4402891e+01   6.1195299e-01
   1.4432948e+01   6.0706853e-01
   1.4463132e+01   6.0202968e-01
   1.4493048e+01   5.9691044e-01
   1.4522649e+01   5.9172934e-01
   1.4551979e+01   5.8648961e-01
   1.4581073e+01   5.8119442e-01
   1.4609963e+01   5.7584712e-01
   1.4638677e+01   5.7045114e-01
   1.4667240e+01   5.6501001e-01
   1.4695676e+01   5.5952729e-01
   1.4724004e+01   5.5400658e-01
   1.4752244e+01   5.4845150e-01
   1.4780414e+01   5.4286569e-01
   1.4808532e+01   5.3725282e-01
   1.4836613e+01   5.3161654e-01
   1.4864674e+01   5.2596054e-01
   1.4892730e+01   5.2028849e-01
   1.4920797e+01   5.1460408e-01
   1.4948888e+01   5.0891102e-01
   1.4977021e+01   5.0321300e-01
   1.5005209e+01   4.9751375e-01
   1.5033468e+01   4.9181699e-01
   1.5061815e+01   4.8612645e-01
   1.5090267e+01   4.8044586e-01
   1.5118841e+01   4.7477898e-01
   1.5147555e+01   4.6912957e-01
   1.5176430e+01   4.6350136e-01
   1.5205487e+01   4.5789813e-01
   1.5234750e+01   4.5232361e-01
   1.5264244e+01   4.4678152e-01
   1.5293998e+01   4.4127555e-01
   1.5324044e+01   4.3580933e-01
   1.5354119e+01   4.3043956e-01
   1.5384206e+01   4.2517642e-01
   1.5414313e+01   4.2002556e-01
   1.5444448e+01   4.1499258e-01
   1.5474621e+01   4.1008305e-01
   1.5504838e+01   4.0530253e-01
   1.5535110e+01   4.0065653e-01
   1.5565444e+01   3.9615059e-01
   1.5595851e+01   3.9179020e-01
   1.5626340e+01   3.8758087e-01
   1.5656919e+01   3.8352811e-01
   1.5687601e+01   3.7963744e-01
   1.5718396e+01   3.7591439e-01
   1.5749315e+01   3.7236455e-01
   1.5780371e+01   3.6899354e-01
   1.5811456e+01   3.6581891e-01
   1.5842563e+01   3.6284601e-01
   1.5873712e+01   3.6007730e-01
   1.5904925e+01   3.5751547e-01
   1.5936223e+01   3.5516350e-01
   1.5967627e+01   3.5302462e-01
   1.5999161e+01   3.5110236e-01
   1.6030616e+01   3.4941224e-01
   1.6061879e+01   3.4795926e-01
   1.6092966e+01   3.4674019e-01
   1.6123894e+01   3.4575191e-01
   1.6154678e+01   3.4499147e-01
   1.6185331e+01   3.4445603e-01
   1.6215866e+01   3.4414286e-01
   1.6246295e+01   3.4404926e-01
   1.6276630e+01   3.4417261e-01
   1.6306881e+01   3.4451031e-01
   1.6337057e+01   3.4505977e-01
   1.6367170e+01   3.4581840e-01
   1.6397228e+01   3.4678363e-01
   1.6427211e+01   3.4795160e-01
   1.6457095e+01   3.4931751e-01
   1.6486902e+01   3.5087821e-01
   1.6516652e+01   3.5263082e-01
   1.6546364e+01   3.5457272e-01
   1.6576056e+01   3.5670150e-01
   1.6605748e+01   3.5901496e-01
   1.6635456e+01   3.6151112e-01
   1.6665200e+01   3.6418815e-01
   1.6694996e+01   3.6704443e-01
   1.6724864e+01   3.7007852e-01
   1.6754821e+01   3.7328919e-01
   1.6784889e+01   3.7667541e-01
   1.6815059e+01   3.8023308e-01
   1.6845300e+01   3.8395451e-01
   1.6875621e+01   3.8783647e-01
   1.6906032e+01   3.9187569e-01
   1.6936544e+01   3.9606886e-01
   1.6967166e+01   4.0041260e-01
   1.6997911e+01   4.0490355e-01
   1.7028790e+01   4.0953829e-01
   1.7059816e+01   4.1431339e-01
   1.7091002e+01   4.1922542e-01
   1.7122363e+01   4.2427096e-01
   1.7153916e+01   4.2944659e-01
   1.7185677e+01   4.3474897e-01
   1.7217666e+01   4.4017479e-01
   1.7249904e+01   4.4572084e-01
   1.7282414e+01   4.5138407e-01
   1.7314929e+01   4.5710956e-01
   1.7347225e+01   4.6284817e-01
   1.7379321e+01   4.6859312e-01
   1.7411235e+01   4.7433809e-01
   1.7442985e+01   4.8007682e-01
   1.7474587e+01   4.8580311e-01
   1.7506054e+01   4.9151084e-01
   1.7537402e+01   4.9719391e-01
   1.7568642e+01   5.0284630e-01
   1.7599787e+01   5.0846206e-01
   1.7630848e+01   5.1403528e-01
   1.7661835e+01   5.1956011e-01
   1.7692759e+01   5.2503076e-01
   1.7723630e+01   5.3044147e-01
   1.7754458e+01   5.3578658e-01
   1.7785252e+01   5.4106042e-01
   1.7816021e+01   5.4625741e-01
   1.7846774e+01   5.5137200e-01
   1.7877519e+01   5.5639868e-01
   1.7908267e+01   5.6133199e-01
   1.7939025e+01   5.6616650e-01
   1.7969802e+01   5.7089682e-01
   1.8000608e+01   5.7551758e-01
   1.8031450e+01   5.8002345e-01
   1.8062338e+01   5.8440913e-01
   1.8093282e+01   5.8866933e-01
   1.8124290e+01   5.9279878e-01
   1.8155374e+01   5.9679220e-01
   1.8186541e+01   6.0064436e-01
   1.8217805e+01   6.0434997e-01
   1.8249174e+01   6.0790377e-01
   1.8280552e+01   6.1128883e-01
   1.8311927e+01   6.1449953e-01
   1.8343321e+01   6.1753360e-01
   1.8374755e+01   6.2038853e-01
   1.8406250e+01   6.2306160e-01
   1.8437828e+01   6.2554987e-01
   1.8469511e+01   6.2785013e-01
   1.8501322e+01   6.2995895e-01
   1.8533285e+01   6.3187259e-01
   1.8565427e+01   6.3358704e-01
   1.8597553e+01   6.3508820e-01
   1.8629481e+01   6.3636807e-01
   1.8661230e+01   6.3742968e-01
   1.8692815e+01   6.3827600e-01
   1.8724253e+01   6.3890982e-01
   1.8755559e+01   6.3933385e-01
   1.8786745e+01   6.3955069e-01
   1.8817823e+01   6.3956292e-01
   1.8848807e+01   6.3937303e-01
   1.8879707e+01   6.3898353e-01
   1.8910534e+01   6.3839690e-01
   1.8941298e+01   6.3761561e-01
   1.8972008e+01   6.3664216e-01
   1.9002675e+01   6.3547904e-01
   1.9033307e+01   6.3412880e-01
   1.9063913e+01   6.3259399e-01
   1.9094503e+01   6.3087721e-01
   1.9125086e+01   6.2898109e-01
   1.9155668e+01   6.2690830e-01
   1.9186261e+01   6.2466155e-01
   1.9216871e+01   6.2224362e-01
   1.9247508e+01   6.1965730e-01
   1.9278180e+01   6.1690546e-01
   1.9308897e+01   6.1399100e-01
   1.9339667e+01   6.1091688e-01
   1.9370500e+01   6.0768610e-01
   1.9401405e+01   6.0430171e-01
   1.9432392e+01   6.0076680e-01
   1.9463472e+01   5.9708452e-01
   1.9494656e+01   5.9325803e-01
   1.9525954e+01   5.8929056e-01
   1.9557379e+01   5.8518535e-01
   1.9588943e+01   5.8094567e-01
   1.9620661e+01   5.7657480e-01
   1.9652545e+01   5.7207605e-01
   1.9684614e+01   5.6745268e-01
   1.9716882e+01   5.6270798e-01
   1.9749370e+01   5.5784517e-01
   1.9782097e+01   5.5286741e-01
   1.9815086e+01   5.4777776e-01
   1.9848363e+01   5.4257916e-01
   1.9881572e+01   5.3733532e-01
   1.9914555e+01   5.3208067e-01
   1.9947333e+01   5.2682158e-01
   1.9979925e+01   5.2156406e-01
   2.0012348e+01   5.1631408e-01
   2.0044621e+01   5.1107756e-01
   2.0076758e+01   5.0586033e-01
   2.0108773e+01   5.0066819e-01
   2.0140680e+01   4.9550688e-01
   2.0172492e+01   4.9038208e-01
   2.0204219e+01   4.8529941e-01
   2.0235874e+01   4.8026445e-01
   2.0267468e+01   4.7528270e-01
   2.0299011e+01   4.7035964e-01
   2.0330512e+01   4.6550068e-01
   2.0361983e+01   4.6071119e-01
   2.0393432e+01   4.5599650e-01
   2.0424870e+01   4.5136189e-01
   2.0456305e+01   4.4681261e-01
   2.0487747e+01   4.4235384e-01
   2.0519206e+01   4.3799077e-01
   2.0550690e+01   4.3372853e-01
   2.0582209e+01   4.2957221e-01
   2.0613774e+01   4.2552691e-01
   2.0645393e+01   4.2159767e-01
   2.0677077e+01   4.1778955e-01
   2.0708836e+01   4.1410758e-01
   2.0740681e+01   4.1055677e-01
   2.0772623e+01   4.0714216e-01
   2.0804674e+01   4.0386879e-01
   2.0836846e+01   4.0074170e-01
   2.0869152e+01   3.9776599e-01
   2.0901605e+01   3.9494678e-01
   2.0934222e+01   3.9228926e-01
   2.0967017e+01   3.8979869e-01
   2.1000008e+01   3.8748043e-01
   2.1033213e+01   3.8533996e-01
   2.1066654e+01   3.8338291e-01
   2.1099931e+01   3.8163591e-01
   2.1132961e+01   3.8010202e-01
   2.1165766e+01   3.7877783e-01
   2.1198367e+01   3.7766014e-01
   2.1230785e+01   3.7674599e-01
   2.1263037e+01   3.7603258e-01
   2.1295138e+01   3.7551724e-01
   2.1327106e+01   3.7519741e-01
   2.1358953e+01   3.7507061e-01
   2.1390692e+01   3.7513438e-01
   2.1422336e+01   3.7538632e-01
   2.1453898e+01   3.7582405e-01
   2.1485387e+01   3.7644519e-01
   2.1516814e+01   3.7724735e-01
   2.1548191e+01   3.7822813e-01
   2.1579527e+01   3.7938512e-01
   2.1610831e+01   3.8071588e-01
   2.1642114e+01   3.8221794e-01
   2.1673384e+01   3.8388877e-01
   2.1704652e+01   3.8572585e-01
   2.1735925e+01   3.8772657e-01
   2.1767214e+01   3.8988832e-01
   2.1798527e+01   3.9220839e-01
   2.1829875e+01   3.9468409e-01
   2.1861266e+01   3.9731262e-01
   2.1892709e+01   4.0009117e-01
   2.1924216e+01   4.0301688e-01
   2.1955796e+01   4.0608682e-01
   2.1987460e+01   4.0929804e-01
   2.2019218e+01   4.1264755e-01
   2.2051082e+01   4.1613229e-01
   2.2083064e+01   4.1974919e-01
   2.2115177e+01   4.2349514e-01
   2.2147434e+01   4.2736701e-01
   2.2179850e+01   4.3136165e-01
   2.2212440e+01   4.3547589e-01
   2.2245221e+01   4.3970659e-01
   2.2278210e+01   4.4405060e-01
   2.2311428e+01   4.4850483e-01
   2.2344898e+01   4.5306624e-01
   2.2378642e+01   4.5773189e-01
   2.2412689e+01   4.6249897e-01
   2.2446619e+01   4.6730089e-01
   2.2480315e+01   4.7211184e-01
   2.2513800e+01   4.7692584e-01
   2.2547092e+01   4.8173714e-01
   2.2580213e+01   4.8654006e-01
   2.2613179e+01   4.9132894e-01
   2.2646006e+01   4.9609823e-01
   2.2678709e+01   5.0084239e-01
   2.2711303e+01   5.0555597e-01
   2.2743801e+01   5.1023353e-01
   2.2776214e+01   5.1486974e-01
   2.2808556e+01   5.1945927e-01
   2.2840838e+01   5.2399688e-01
   2.2873070e+01   5.2847736e-01
   2.2905264e+01   5.3289554e-01
   2.2937430e+01   5.3724632e-01
   2.2969577e+01   5.4152463e-01
   2.3001718e+01   5.4572543e-01
   2.3033860e+01   5.4984373e-01
   2.3066015e+01   5.5387459e-01
   2.3098192e+01   5.5781307e-01
   2.3130402e+01   5.6165429e-01
   2.3162654e+01   5.6539338e-01
   2.3194960e+01   5.6902550e-01
   2.3227329e+01   5.7254583e-01
   2.3259773e+01   5.7594955e-01
   2.3292303e+01   5.7923187e-01
   2.3324931e+01   5.8238797e-01
   2.3357669e+01   5.8541306e-01
   2.3390531e+01   5.8830230e-01
   2.3423529e+01   5.9105085e-01
   2.3456678e+01   5.9365381e-01
   2.3489994e+01   5.9610624e-01
   2.3523495e+01   5.9840313e-01
   2.3557197e+01   6.0053939e-01
   2.3591120e+01   6.0250977e-01
   2.3625287e+01   6.0430894e-01
   2.3659330e+01   6.0591396e-01
   2.3693112e+01   6.0731938e-01
   2.3726658e+01   6.0852846e-01
   2.3759992e+01   6.0954427e-01
   2.3793133e+01   6.1036966e-01
   2.3826101e+01   6.1100733e-01
   2.3858914e+01   6.1145982e-01
   2.3891587e+01   6.1172958e-01
   2.3924135e+01   6.1181902e-01
   2.3956573e+01   6.1173046e-01
   2.3988913e+01   6.1146622e-01
   2.4021168e+01   6.1102858e-01
   2.4053350e+01   6.1041983e-01
   2.4085470e+01   6.0964226e-01
   2.4117539e+01   6.0869817e-01
   2.4149568e+01   6.0758989e-01
   2.4181567e+01   6.0631977e-01
   2.4213547e+01   6.0489020e-01
   2.4245516e+01   6.0330359e-01
   2.4277486e+01   6.0156240e-01
   2.4309465e+01   5.9966913e-01
   2.4341465e+01   5.9762631e-01
   2.4373494e+01   5.9543655e-01
   2.4405563e+01   5.9310247e-01
   2.4437682e+01   5.9062675e-01
   2.4469861e+01   5.8801212e-01
   2.4502111e+01   5.8526135e-01
   2.4534444e+01   5.8237726e-01
   2.4566870e+01   5.7936271e-01
   2.4599402e+01   5.7622060e-01
   2.4632052e+01   5.7295386e-01
   2.4664833e+01   5.6956548e-01
   2.4697760e+01   5.6605844e-01
   2.4730848e+01   5.6243576e-01
   2.4764112e+01   5.5870048e-01
   2.4797570e+01   5.5485563e-01
   2.4831241e+01   5.5090422e-01
   2.4865145e+01   5.4684923e-01
   2.4899307e+01   5.4269361e-01
   2.4933750e+01   5.3844019e-01
   2.4968504e+01   5.3409171e-01
   2.5003234e+01   5.2969742e-01
   2.5037716e+01   5.2529411e-01
   2.5071973e+01   5.2088765e-01
   2.5106029e+01   5.1648354e-01
   2.5139903e+01   5.1208721e-01
   2.5173614e+01   5.0770405e-01
   2.5207180e+01   5.0333940e-01
   2.5240616e+01   4.9899852e-01
   2.5273938e+01   4.9468666e-01
   2.5307160e+01   4.9040896e-01
   2.5340295e+01   4.8617057e-01
   2.5373356e+01   4.8197653e-01
   2.5406355e+01   4.7783188e-01
   2.5439303e+01   4.7374157e-01
   2.5472214e+01   4.6971054e-01
   2.5505097e+01   4.6574366e-01
   2.5537963e+01   4.6184578e-01
   2.5570823e+01   4.5802169e-01
   2.5603689e+01   4.5427615e-01
   2.5636570e+01   4.5061390e-01
   2.5669478e+01   4.4703961e-01
   2.5702422e+01   4.4355797e-01
   2.5735415e+01   4.4017360e-01
   2.5768468e+01   4.3689114e-01
   2.5801591e+01   4.3371519e-01
   2.5834797e+01   4.3065033e-01
   2.5868098e+01   4.2770116e-01
   2.5901508e+01   4.2487227e-01
   2.5935038e+01   4.2216826e-01
   2.5968704e+01   4.1959375e-01
   2.6002521e+01   4.1715340e-01
   2.6036504e+01   4.1485189e-01
   2.6070671e+01   4.1269398e-01
   2.6105041e+01   4.1068452e-01
   2.6139635e+01   4.0882843e-01
   2.6174473e+01   4.0713079e-01
   2.6209377e+01   4.0560528e-01
   2.6244001e+01   4.0426756e-01
   2.6278370e+01   4.0311452e-01
   2.6312509e+01   4.0214312e-01
   2.6346442e+01   4.0135059e-01
   2.6380189e+01   4.0073430e-01
   2.6413770e+01   4.0029177e-01
   2.6447201e+01   4.0002062e-01
   2.6480500e+01   3.9991856e-01
   2.6513680e+01   3.9998333e-01
   2.6546757e+01   4.0021270e-01
   2.6579743e+01   4.0060449e-01
   2.6612652e+01   4.0115649e-01
   2.6645496e+01   4.0186651e-01
   2.6678285e+01   4.0273233e-01
   2.6711033e+01   4.0375173e-01
   2.6743749e+01   4.0492244e-01
   2.6776445e+01   4.0624219e-01
   2.6809131e+01   4.0770863e-01
   2.6841818e+01   4.0931943e-01
   2.6874516e+01   4.1107217e-01
   2.6907237e+01   4.1296441e-01
   2.6939989e+01   4.1499367e-01
   2.6972786e+01   4.1715740e-01
   2.7005636e+01   4.1945304e-01
   2.7038552e+01   4.2187795e-01
   2.7071544e+01   4.2442947e-01
   2.7104626e+01   4.2710489e-01
   2.7137808e+01   4.2990145e-01
   2.7171105e+01   4.3281635e-01
   2.7204530e+01   4.3584677e-01
   2.7238097e+01   4.3898986e-01
   2.7271821e+01   4.4224272e-01
   2.7305720e+01   4.4560245e-01
   2.7339810e+01   4.4906615e-01
   2.7374111e+01   4.5263091e-01
   2.7408645e+01   4.5629385e-01
   2.7443433e+01   4.6005212e-01
   2.7478503e+01   4.6390293e-01
   2.7513883e+01   4.6784361e-01
   2.7549512e+01   4.7186114e-01
   2.7584873e+01   4.7588943e-01
   2.7619989e+01   4.7992247e-01
   2.7654885e+01   4.8395501e-01
   2.7689583e+01   4.8798182e-01
   2.7724104e+01   4.9199775e-01
   2.7758467e+01   4.9599767e-01
   2.7792690e+01   4.9997654e-01
   2.7826789e+01   5.0392934e-01
   2.7860780e+01   5.0785112e-01
   2.7894677e+01   5.1173698e-01
   2.7928493e+01   5.1558206e-01
   2.7962243e+01   5.1938156e-01
   2.7995938e+01   5.2313072e-01
   2.8029591e+01   5.2682483e-01
   2.8063213e+01   5.3045922e-01
   2.8096818e+01   5.3402926e-01
   2.8130415e+01   5.3753036e-01
   2.8164017e+01   5.4095797e-01
   2.8197635e+01   5.4430758e-01
   2.8231281e+01   5.4757469e-01
   2.8264965e+01   5.5075484e-01
   2.8298701e+01   5.5384361e-01
   2.8332499e+01   5.5683658e-01
   2.8366372e+01   5.5972934e-01
   2.8400333e+01   5.6251752e-01
   2.8434395e+01   5.6519673e-01
   2.8468572e+01   5.6776257e-01
   2.8502878e+01   5.7021066e-01
   2.8537329e+01   5.7253657e-01
   2.8571941e+01   5.7473584e-01
   2.8606731e+01   5.7680399e-01
   2.8641718e+01   5.7873645e-01
   2.8676923e+01   5.8052858e-01
   2.8712368e+01   5.8217562e-01
   2.8748078e+01   5.8367269e-01
   2.8783659e+01   5.8500004e-01
   2.8818957e+01   5.8615274e-01
   2.8853999e+01   5.8713377e-01
   2.8888812e+01   5.8794594e-01
   2.8923418e+01   5.8859185e-01
   2.8957840e+01   5.8907396e-01
   2.8992096e+01   5.8939460e-01
   2.9026205e+01   5.8955600e-01
   2.9060183e+01   5.8956037e-01
   2.9094047e+01   5.8940983e-01
   2.9127810e+01   5.8910651e-01
   2.9161486e+01   5.8865253e-01
   2.9195089e+01   5.8804998e-01
   2.9228632e+01   5.8730098e-01
   2.9262127e+01   5.8640768e-01
   2.9295585e+01   5.8537222e-01
   2.9329019e+01   5.8419679e-01
   2.9362440e+01   5.8288362e-01
   2.9395858e+01   5.8143496e-01
   2.9429287e+01   5.7985311e-01
   2.9462736e+01   5.7814039e-01
   2.9496217e+01   5.7629919e-01
   2.9529741e+01   5.7433194e-01
   2.9563320e+01   5.7224109e-01
   2.9596967e+01   5.7002917e-01
   2.9630693e+01   5.6769873e-01
   2.9664510e+01   5.6525236e-01
   2.9698433e+01   5.6269272e-01
   2.9732475e+01   5.6002247e-01
   2.9766651e+01   5.5724432e-01
   2.9800975e+01   5.5436103e-01
   2.9835465e+01   5.5137537e-01
   2.9870138e+01   5.4829010e-01
   2.9905014e+01   5.4510803e-01
   2.9940112e+01   5.4183195e-01
   2.9975456e+01   5.3846461e-01
   3.0011070e+01   5.3500875e-01
   3.0046983e+01   5.3146703e-01
   3.0083226e+01   5.2784200e-01
   3.0119589e+01   5.2416112e-01
   3.0155677e+01   5.2047188e-01
   3.0191516e+01   5.1677982e-01
   3.0227132e+01   5.1308995e-01
   3.0262548e+01   5.0940724e-01
   3.0297785e+01   5.0573660e-01
   3.0332865e+01   5.0208292e-01
   3.0367804e+01   4.9845099e-01
   3.0402621e+01   4.9484559e-01
   3.0437330e+01   4.9127142e-01
   3.0471948e+01   4.8773316e-01
   3.0506488e+01   4.8423542e-01
   3.0540965e+01   4.8078277e-01
   3.0575391e+01   4.7737973e-01
   3.0609781e+01   4.7403078e-01
   3.0644145e+01   4.7074037e-01
   3.0678497e+01   4.6751290e-01
   3.0712850e+01   4.6435272e-01
   3.0747214e+01   4.6126418e-01
   3.0781604e+01   4.5825156e-01
   3.0816029e+01   4.5531914e-01
   3.0850505e+01   4.5247116e-01
   3.0885042e+01   4.4971184e-01
   3.0919654e+01   4.4704539e-01
   3.0954355e+01   4.4447601e-01
   3.0989159e+01   4.4200788e-01
   3.1024079e+01   4.3964520e-01
   3.1059132e+01   4.3739216e-01
   3.1094334e+01   4.3525299e-01
   3.1129701e+01   4.3323193e-01
   3.1165253e+01   4.3133327e-01
   3.1201010e+01   4.2956137e-01
   3.1236992e+01   4.2792065e-01
   3.1273225e+01   4.2641565e-01
   3.1309733e+01   4.2505103e-01
   3.1346107e+01   4.2384524e-01
   3.1382187e+01   4.2280280e-01
   3.1418000e+01   4.2192086e-01
   3.1453575e+01   4.2119674e-01
   3.1488936e+01   4.2062794e-01
   3.1524107e+01   4.2021213e-01
   3.1559108e+01   4.1994709e-01
   3.1593957e+01   4.1983065e-01
   3.1628673e+01   4.1986074e-01
   3.1663272e+01   4.2003530e-01
   3.1697769e+01   4.2035229e-01
   3.1732180e+01   4.2080970e-01
   3.1766518e+01   4.2140549e-01
   3.1800796e+01   4.2213764e-01
   3.1835028e+01   4.2300407e-01
   3.1869227e+01   4.2400272e-01
   3.1903404e+01   4.2513147e-01
   3.1937572e+01   4.2638819e-01
   3.1971743e+01   4.2777068e-01
   3.2005928e+01   4.2927674e-01
   3.2040141e+01   4.3090410e-01
   3.2074393e+01   4.3265046e-01
   3.2108697e+01   4.3451348e-01
   3.2143064e+01   4.3649075e-01
   3.2177509e+01   4.3857986e-01
   3.2212044e+01   4.4077833e-01
   3.2246683e+01   4.4308363e-01
   3.2281440e+01   4.4549322e-01
   3.2316332e+01   4.4800451e-01
   3.2351374e+01   4.5061486e-01
   3.2386583e+01   4.5332164e-01
   3.2421977e+01   4.5612218e-01
   3.2457578e+01   4.5901379e-01
   3.2493405e+01   4.6199380e-01
   3.2529484e+01   4.6505955e-01
   3.2565840e+01   4.6820841e-01
   3.2602502e+01   4.7143781e-01
   3.2639503e+01   4.7474527e-01
   3.2676720e+01   4.7811385e-01
   3.2713648e+01   4.8149063e-01
   3.2750312e+01   4.8487022e-01
   3.2786740e+01   4.8824780e-01
   3.2822959e+01   4.9161865e-01
   3.2858990e+01   4.9497805e-01
   3.2894856e+01   4.9832136e-01
   3.2930575e+01   5.0164398e-01
   3.2966167e+01   5.0494136e-01
   3.3001647e+01   5.0820898e-01
   3.3037033e+01   5.1144241e-01
   3.3072340e+01   5.1463724e-01
   3.3107582e+01   5.1778909e-01
   3.3142774e+01   5.2089366e-01
   3.3177928e+01   5.2394667e-01
   3.3213060e+01   5.2694388e-01
   3.3248182e+01   5.2988109e-01
   3.3283306e+01   5.3275415e-01
   3.3318447e+01   5.3555892e-01
   3.3353617e+01   5.3829130e-01
   3.3388830e+01   5.4094723e-01
   3.3424098e+01   5.4352265e-01
   3.3459436e+01   5.4601353e-01
   3.3494858e+01   5.4841587e-01
   3.3530378e+01   5.5072565e-01
   3.3566011e+01   5.5293887e-01
   3.3601774e+01   5.5505153e-01
   3.3637683e+01   5.5705961e-01
   3.3673756e+01   5.5895906e-01
   3.3710012e+01   5.6074581e-01
   3.3746472e+01   5.6241572e-01
   3.3783157e+01   5.6396461e-01
   3.3820093e+01   5.6538819e-01
   3.3857306e+01   5.6668206e-01
   3.3894615e+01   5.6783556e-01
   3.3931605e+01   5.6883523e-01
   3.3968307e+01   5.6968383e-01
   3.4004751e+01   5.7038400e-01
   3.4040964e+01   5.7093817e-01
   3.4076971e+01   5.7134864e-01
   3.4112796e+01   5.7161757e-01
   3.4148458e+01   5.7174704e-01
   3.4183977e+01   5.7173906e-01
   3.4219371e+01   5.7159561e-01
   3.4254656e+01   5.7131866e-01
   3.4289848e+01   5.7091013e-01
   3.4324963e+01   5.7037198e-01
   3.4360014e+01   5.6970616e-01
   3.4395016e+01   5.6891465e-01
   3.4429982e+01   5.6799943e-01
   3.4464926e+01   5.6696254e-01
   3.4499860e+01   5.6580603e-01
   3.4534798e+01   5.6453200e-01
   3.4569751e+01   5.6314256e-01
   3.4604734e+01   5.6163991e-01
   3.4639759e+01   5.6002624e-01
   3.4674839e+01   5.5830381e-01
   3.4709988e+01   5.5647492e-01
   3.4745220e+01   5.5454192e-01
   3.4780548e+01   5.5250718e-01
   3.4815989e+01   5.5037312e-01
   3.4851557e+01   5.4814221e-01
   3.4887269e+01   5.4581694e-01
   3.4923143e+01   5.4339982e-01
   3.4959197e+01   5.4089341e-01
   3.4995452e+01   5.3830028e-01
   3.5031929e+01   5.3562298e-01
   3.5068652e+01   5.3286410e-01
   3.5105647e+01   5.3002617e-01
   3.5142944e+01   5.2711170e-01
   3.5180576e+01   5.2412313e-01
   3.5218578e+01   5.2106279e-01
   3.5256485e+01   5.1797460e-01
   3.5294101e+01   5.1488159e-01
   3.5331457e+01   5.1178855e-01
   3.5368582e+01   5.0870006e-01
   3.5405500e+01   5.0562062e-01
   3.5442237e+01   5.0255469e-01
   3.5478812e+01   4.9950668e-01
   3.5515247e+01   4.9648097e-01
   3.5551560e+01   4.9348187e-01
   3.5587768e+01   4.9051365e-01
   3.5623889e+01   4.8758054e-01
   3.5659938e+01   4.8468672e-01
   3.5695930e+01   4.8183632e-01
   3.5731880e+01   4.7903344e-01
   3.5767803e+01   4.7628214e-01
   3.5803713e+01   4.7358643e-01
   3.5839624e+01   4.7095030e-01
   3.5875550e+01   4.6837769e-01
   3.5911505e+01   4.6587253e-01
   3.5947503e+01   4.6343872e-01
   3.5983558e+01   4.6108011e-01
   3.6019684e+01   4.5880057e-01
   3.6055898e+01   4.5660393e-01
   3.6092214e+01   4.5449401e-01
   3.6128649e+01   4.5247464e-01
   3.6165220e+01   4.5054965e-01
   3.6201945e+01   4.4872288e-01
   3.6238842e+01   4.4699818e-01
   3.6275933e+01   4.4537947e-01
   3.6313239e+01   4.4387069e-01
   3.6350785e+01   4.4247586e-01
   3.6388597e+01   4.4119908e-01
   3.6426704e+01   4.4004459e-01
   3.6464775e+01   4.3902583e-01
   3.6502521e+01   4.3815041e-01
   3.6539973e+01   4.3741571e-01
   3.6577163e+01   4.3681924e-01
   3.6614120e+01   4.3635870e-01
   3.6650871e+01   4.3603195e-01
   3.6687437e+01   4.3583693e-01
   3.6723841e+01   4.3577166e-01
   3.6760103e+01   4.3583423e-01
   3.6796242e+01   4.3602275e-01
   3.6832274e+01   4.3633534e-01
   3.6868216e+01   4.3677013e-01
   3.6904085e+01   4.3732527e-01
   3.6939894e+01   4.3799885e-01
   3.6975660e+01   4.3878899e-01
   3.7011396e+01   4.3969373e-01
   3.7047116e+01   4.4071114e-01
   3.7082834e+01   4.4183921e-01
   3.7118563e+01   4.4307591e-01
   3.7154319e+01   4.4441918e-01
   3.7190113e+01   4.4586690e-01
   3.7225961e+01   4.4741692e-01
   3.7261877e+01   4.4906705e-01
   3.7297875e+01   4.5081506e-01
   3.7333971e+01   4.5265868e-01
   3.7370180e+01   4.5459558e-01
   3.7406519e+01   4.5662341e-01
   3.7443006e+01   4.5873980e-01
   3.7479658e+01   4.6094232e-01
   3.7516496e+01   4.6322853e-01
   3.7553541e+01   4.6559598e-01
   3.7590816e+01   4.6804218e-01
   3.7628346e+01   4.7056470e-01
   3.7666160e+01   4.7316106e-01
   3.7704288e+01   4.7582887e-01
   3.7742764e+01   4.7856578e-01
   3.7781630e+01   4.8136955e-01
   3.7820371e+01   4.8419714e-01
   3.7858811e+01   4.8702868e-01
   3.7896982e+01   4.8985960e-01
   3.7934913e+01   4.9268556e-01
   3.7972632e+01   4.9550225e-01
   3.8010164e+01   4.9830542e-01
   3.8047532e+01   5.0109085e-01
   3.8084756e+01   5.0385439e-01
   3.8121857e+01   5.0659191e-01
   3.8158853e+01   5.0929935e-01
   3.8195762e+01   5.1197268e-01
   3.8232600e+01   5.1460792e-01
   3.8269384e+01   5.1720113e-01
   3.8306130e+01   5.1974840e-01
   3.8342852e+01   5.2224587e-01
   3.8379566e+01   5.2468972e-01
   3.8416287e+01   5.2707615e-01
   3.8453029e+01   5.2940140e-01
   3.8489808e+01   5.3166174e-01
   3.8526639e+01   5.3385345e-01
   3.8563538e+01   5.3597285e-01
   3.8600519e+01   5.3801627e-01
   3.8637600e+01   5.3998005e-01
   3.8674797e+01   5.4186052e-01
   3.8712129e+01   5.4365405e-01
   3.8749614e+01   5.4535696e-01
   3.8787271e+01   5.4696558e-01
   3.8825123e+01   5.4847619e-01
   3.8863193e+01   5.4988504e-01
   3.8901504e+01   5.5118831e-01
   3.8940086e+01   5.5238211e-01
   3.8978967e+01   5.5346244e-01
   3.9017975e+01   5.5442037e-01
   3.9056634e+01   5.5524363e-01
   3.9094980e+01   5.5593472e-01
   3.9133047e+01   5.5649608e-01
   3.9170865e+01   5.5692994e-01
   3.9208463e+01   5.5723838e-01
   3.9245867e+01   5.5742339e-01
   3.9283099e+01   5.5748686e-01
   3.9320182e+01   5.5743065e-01
   3.9357134e+01   5.5725657e-01
   3.9393975e+01   5.5696643e-01
   3.9430722e+01   5.5656200e-01
   3.9467392e+01   5.5604510e-01
   3.9504001e+01   5.5541753e-01
   3.9540566e+01   5.5468113e-01
   3.9577101e+01   5.5383774e-01
   3.9613621e+01   5.5288925e-01
   3.9650140e+01   5.5183758e-01
   3.9686675e+01   5.5068469e-01
   3.9723239e+01   5.4943257e-01
   3.9759847e+01   5.4808325e-01
   3.9796514e+01   5.4663879e-01
   3.9833256e+01   5.4510133e-01
   3.9870088e+01   5.4347300e-01
   3.9907027e+01   5.4175601e-01
   3.9944090e+01   5.3995259e-01
   3.9981295e+01   5.3806499e-01
   4.0018661e+01   5.3609553e-01
   4.0056208e+01   5.3404654e-01
   4.0093958e+01   5.3192035e-01
   4.0131934e+01   5.2971935e-01
   4.0170163e+01   5.2744589e-01
   4.0208671e+01   5.2510234e-01
   4.0247492e+01   5.2269103e-01
   4.0286659e+01   5.2021424e-01
   4.0326212e+01   5.1767419e-01
   4.0365962e+01   5.1508836e-01
   4.0405386e+01   5.1249712e-01
   4.0444513e+01   5.0990511e-01
   4.0483380e+01   5.0731651e-01
   4.0522015e+01   5.0473543e-01
   4.0560446e+01   5.0216597e-01
   4.0598698e+01   4.9961215e-01
   4.0636794e+01   4.9707797e-01
   4.0674757e+01   4.9456737e-01
   4.0712605e+01   4.9208425e-01
   4.0750358e+01   4.8963246e-01
   4.0788034e+01   4.8721583e-01
   4.0825650e+01   4.8483812e-01
   4.0863224e+01   4.8250306e-01
   4.0900771e+01   4.8021436e-01
   4.0938309e+01   4.7797567e-01
   4.0975852e+01   4.7579062e-01
   4.1013417e+01   4.7366280e-01
   4.1051020e+01   4.7159579e-01
   4.1088677e+01   4.6959313e-01
   4.1126405e+01   4.6765834e-01
   4.1164220e+01   4.6579493e-01
   4.1202140e+01   4.6400640e-01
   4.1240183e+01   4.6229623e-01
   4.1278369e+01   4.6066792e-01
   4.1316717e+01   4.5912497e-01
   4.1355249e+01   4.5767090e-01
   4.1393988e+01   4.5630926e-01
   4.1432959e+01   4.5504364e-01
   4.1472189e+01   4.5387771e-01
   4.1511708e+01   4.5281521e-01
   4.1551550e+01   4.5185998e-01
   4.1591325e+01   4.5102434e-01
   4.1630747e+01   4.5031402e-01
   4.1669853e+01   4.4972659e-01
   4.1708679e+01   4.4925981e-01
   4.1747257e+01   4.4891158e-01
   4.1785615e+01   4.4867994e-01
   4.1823780e+01   4.4856302e-01
   4.1861776e+01   4.4855902e-01
   4.1899624e+01   4.4866617e-01
   4.1937346e+01   4.4888275e-01
   4.1974961e+01   4.4920702e-01
   4.2012488e+01   4.4963727e-01
   4.2049944e+01   4.5017176e-01
   4.2087345e+01   4.5080874e-01
   4.2124710e+01   4.5154645e-01
   4.2162052e+01   4.5238308e-01
   4.2199389e+01   4.5331680e-01
   4.2236737e+01   4.5434576e-01
   4.2274110e+01   4.5546805e-01
   4.2311525e+01   4.5668172e-01
   4.2348997e+01   4.5798482e-01
   4.2386543e+01   4.5937531e-01
   4.2424180e+01   4.6085114e-01
   4.2461925e+01   4.6241020e-01
   4.2499797e+01   4.6405038e-01
   4.2537814e+01   4.6576949e-01
   4.2575996e+01   4.6756533e-01
   4.2614365e+01   4.6943567e-01
   4.2652944e+01   4.7137826e-01
   4.2691757e+01   4.7339083e-01
   4.2730833e+01   4.7547111e-01
   4.2770202e+01   4.7761682e-01
   4.2809895e+01   4.7982572e-01
   4.2849952e+01   4.8209562e-01
   4.2890415e+01   4.8442440e-01
   4.2931030e+01   4.8679237e-01
   4.2971307e+01   4.8916477e-01
   4.3011278e+01   4.9153720e-01
   4.3050981e+01   4.9390569e-01
   4.3090446e+01   4.9626630e-01
   4.3129703e+01   4.9861515e-01
   4.3168777e+01   5.0094839e-01
   4.3207694e+01   5.0326221e-01
   4.3246476e+01   5.0555286e-01
   4.3285144e+01   5.0781662e-01
   4.3323718e+01   5.1004982e-01
   4.3362217e+01   5.1224883e-01
   4.3400660e+01   5.1441005e-01
   4.3439065e+01   5.1652993e-01
   4.3477448e+01   5.1860495e-01
   4.3515828e+01   5.2063164e-01
   4.3554221e+01   5.2260652e-01
   4.3592644e+01   5.2452618e-01
   4.3631115e+01   5.2638723e-01
   4.3669650e+01   5.2818628e-01
   4.3708269e+01   5.2991998e-01
   4.3746988e+01   5.3158498e-01
   4.3785828e+01   5.3317794e-01
   4.3824808e+01   5.3469554e-01
   4.3863949e+01   5.3613443e-01
   4.3903275e+01   5.3749126e-01
   4.3942807e+01   5.3876265e-01
   4.3982574e+01   5.3994518e-01
   4.4022602e+01   5.4103538e-01
   4.4062923e+01   5.4202969e-01
   4.4103571e+01   5.4292447e-01
   4.4144326e+01   5.4371130e-01
   4.4184705e+01   5.4438038e-01
   4.4224745e+01   5.4493400e-01
   4.4264486e+01   5.4537440e-01
   4.4303962e+01   5.4570359e-01
   4.4343206e+01   5.4592348e-01
   4.4382244e+01   5.4603588e-01
   4.4421104e+01   5.4604252e-01
   4.4459808e+01   5.4594509e-01
   4.4498379e+01   5.4574527e-01
   4.4536838e+01   5.4544470e-01
   4.4575205e+01   5.4504506e-01
   4.4613498e+01   5.4454799e-01
   4.4651735e+01   5.4395518e-01
   4.4689935e+01   5.4326833e-01
   4.4728114e+01   5.4248918e-01
   4.4766288e+01   5.4161947e-01
   4.4804476e+01   5.4066101e-01
   4.4842694e+01   5.3961562e-01
   4.4880958e+01   5.3848518e-01
   4.4919286e+01   5.3727158e-01
   4.4957695e+01   5.3597677e-01
   4.4996204e+01   5.3460274e-01
   4.5034830e+01   5.3315151e-01
   4.5073595e+01   5.3162514e-01
   4.5112518e+01   5.3002572e-01
   4.5151621e+01   5.2835537e-01
   4.5190929e+01   5.2661625e-01
   4.5230466e+01   5.2481052e-01
   4.5270259e+01   5.2294036e-01
   4.5310340e+01   5.2100797e-01
   4.5350741e+01   5.1901550e-01
   4.5391501e+01   5.1696509e-01
   4.5432662e+01   5.1485883e-01
   4.5474272e+01   5.1269869e-01
   4.5515603e+01   5.1052800e-01
   4.5556598e+01   5.0835585e-01
   4.5597296e+01   5.0618611e-01
   4.5637734e+01   5.0402254e-01
   4.5677944e+01   5.0186888e-01
   4.5717954e+01   4.9972882e-01
   4.5757791e+01   4.9760600e-01
   4.5797479e+01   4.9550404e-01
   4.5837043e+01   4.9342648e-01
   4.5876503e+01   4.9137685e-01
   4.5915881e+01   4.8935862e-01
   4.5955196e+01   4.8737525e-01
   4.5994467e+01   4.8543012e-01
   4.6033714e+01   4.8352662e-01
   4.6072953e+01   4.8166806e-01
   4.6112205e+01   4.7985776e-01
   4.6151486e+01   4.7809899e-01
   4.6190816e+01   4.7639500e-01
   4.6230213e+01   4.7474901e-01
   4.6269696e+01   4.7316424e-01
   4.6309284e+01   4.7164388e-01
   4.6348999e+01   4.7019111e-01
   4.6388861e+01   4.6880912e-01
   4.6428893e+01   4.6750110e-01
   4.6469119e+01   4.6627026e-01
   4.6509565e+01   4.6511983e-01
   4.6550258e+01   4.6405307e-01
   4.6591230e+01   4.6307332e-01
   4.6632514e+01   4.6218398e-01
   4.6674147e+01   4.6138855e-01
   4.6715725e+01   4.6069755e-01
   4.6756919e+01   4.6011621e-01
   4.6797770e+01   4.5964233e-01
   4.6838319e+01   4.5927385e-01
   4.6878601e+01   4.5900884e-01
   4.6918650e+01   4.5884551e-01
   4.6958494e+01   4.5878217e-01
   4.6998161e+01   4.5881714e-01
   4.7037675e+01   4.5894881e-01
   4.7077059e+01   4.5917560e-01
   4.7116335e+01   4.5949591e-01
   4.7155524e+01   4.5990814e-01
   4.7194645e+01   4.6041069e-01
   4.7233718e+01   4.6100194e-01
   4.7272760e+01   4.6168024e-01
   4.7311791e+01   4.6244392e-01
   4.7350827e+01   4.6329126e-01
   4.7389888e+01   4.6422053e-01
   4.7428991e+01   4.6522995e-01
   4.7468154e+01   4.6631769e-01
   4.7507395e+01   4.6748191e-01
   4.7546735e+01   4.6872072e-01
   4.7586193e+01   4.7003218e-01
   4.7625789e+01   4.7141433e-01
   4.7665545e+01   4.7286517e-01
   4.7705485e+01   4.7438266e-01
   4.7745633e+01   4.7596475e-01
   4.7786015e+01   4.7760936e-01
   4.7826662e+01   4.7931440e-01
   4.7867604e+01   4.8107776e-01
   4.7908877e+01   4.8289737e-01
   4.7950521e+01   4.8477117e-01
   4.7992581e+01   4.8669715e-01
   4.8035109e+01   4.8867340e-01
   4.8077370e+01   4.9066062e-01
   4.8119281e+01   4.9264900e-01
   4.8160883e+01   4.9463481e-01
   4.8202213e+01   4.9661446e-01
   4.8243307e+01   4.9858439e-01
   4.8284195e+01   5.0054107e-01
   4.8324905e+01   5.0248103e-01
   4.8365463e+01   5.0440083e-01
   4.8405895e+01   5.0629707e-01
   4.8446222e+01   5.0816640e-01
   4.8486467e+01   5.1000550e-01
   4.8526651e+01   5.1181110e-01
   4.8566795e+01   5.1357994e-01
   4.8606917e+01   5.1530882e-01
   4.8647039e+01   5.1699456e-01
   4.8687179e+01   5.1863402e-01
   4.8727356e+01   5.2022408e-01
   4.8767591e+01   5.2176164e-01
   4.8807904e+01   5.2324362e-01
   4.8848315e+01   5.2466697e-01
   4.8888845e+01   5.2602864e-01
   4.8929517e+01   5.2732559e-01
   4.8970354e+01   5.2855476e-01
   4.9011381e+01   5.2971312e-01
   4.9052624e+01   5.3079758e-01
   4.9094113e+01   5.3180504e-01
   4.9135878e+01   5.3273235e-01
   4.9177954e+01   5.3357629e-01
   4.9220379e+01   5.3433356e-01
   4.9263042e+01   5.3499849e-01
   4.9305288e+01   5.3556007e-01
   4.9347161e+01   5.3602041e-01
   4.9388705e+01   5.3638158e-01
   4.9429961e+01   5.3664545e-01
   4.9470964e+01   5.3681378e-01
   4.9511746e+01   5.3688821e-01
   4.9552337e+01   5.3687035e-01
   4.9592763e+01   5.3676177e-01
   4.9633049e+01   5.3656399e-01
   4.9673220e+01   5.3627854e-01
   4.9713296e+01   5.3590696e-01
   4.9753300e+01   5.3545078e-01
   4.9793251e+01   5.3491156e-01
   4.9833170e+01   5.3429088e-01
   4.9873076e+01   5.3359035e-01
   4.9912988e+01   5.3281160e-01
   4.9952925e+01   5.3195632e-01
   4.9992907e+01   5.3102621e-01
   5.0000000e+01   5.3085368e-01


==> figuresAndData/stepResponse_4thOrder_numerator+1+8over16+1over16_scientific.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   3.1115076e-61
   8.0000000e-05   2.0003200e-10
   4.8000000e-04   7.2069121e-09
   2.4800000e-03   1.9315341e-07
   7.0155161e-03   1.5596323e-06
   1.1553841e-02   4.2680414e-06
   1.6211568e-02   8.4794229e-06
   2.1198259e-02   1.4638530e-05
   2.6461644e-02   2.3041012e-05
   3.1966202e-02   3.3976278e-05
   3.7685716e-02   4.7731121e-05
   4.3538557e-02   6.4403430e-05
   4.9413035e-02   8.3854105e-05
   5.5309928e-02   1.0619308e-04
   6.1229417e-02   1.3153092e-04
   6.7171688e-02   1.5998050e-04
   7.3136930e-02   1.9165697e-04
   7.9125336e-02   2.2667784e-04
   8.5137099e-02   2.6516301e-04
   9.1172416e-02   3.0723482e-04
   9.7231487e-02   3.5301809e-04
   1.0331451e-01   4.0264014e-04
   1.0942170e-01   4.5623089e-04
   1.1555326e-01   5.1392287e-04
   1.2170940e-01   5.7585127e-04
   1.2789033e-01   6.4215400e-04
   1.3409627e-01   7.1297172e-04
   1.4032744e-01   7.8844795e-04
   1.4658407e-01   8.6872903e-04
   1.5286637e-01   9.5396426e-04
   1.5917458e-01   1.0443059e-03
   1.6550893e-01   1.1399092e-03
   1.7192601e-01   1.2418503e-03
   1.7845521e-01   1.3509295e-03
   1.8509659e-01   1.4675301e-03
   1.9185038e-01   1.5920549e-03
   1.9871689e-01   1.7249238e-03
   2.0569643e-01   1.8665746e-03
   2.1278936e-01   2.0174635e-03
   2.1999608e-01   2.1780660e-03
   2.2731701e-01   2.3488777e-03
   2.3475263e-01   2.5304145e-03
   2.4230344e-01   2.7232140e-03
   2.4996998e-01   2.9278356e-03
   2.5775283e-01   3.1448622e-03
   2.6565261e-01   3.3749001e-03
   2.7366997e-01   3.6185805e-03
   2.8180560e-01   3.8765600e-03
   2.9006023e-01   4.1495219e-03
   2.9843464e-01   4.4381769e-03
   3.0692963e-01   4.7432641e-03
   3.1554606e-01   5.0655523e-03
   3.2428483e-01   5.4058406e-03
   3.3314686e-01   5.7649600e-03
   3.4213314e-01   6.1437743e-03
   3.5124469e-01   6.5431814e-03
   3.6048259e-01   6.9641143e-03
   3.6984795e-01   7.4075428e-03
   3.7934194e-01   7.8744745e-03
   3.8896577e-01   8.3659565e-03
   3.9872072e-01   8.8830764e-03
   4.0860811e-01   9.4269645e-03
   4.1861589e-01   9.9980152e-03
   4.2868777e-01   1.0593885e-02
   4.3882517e-01   1.1215367e-02
   4.4902898e-01   1.1863245e-02
   4.5930016e-01   1.2538322e-02
   4.6963965e-01   1.3241422e-02
   4.8004843e-01   1.3973388e-02
   4.9052751e-01   1.4735085e-02
   5.0107791e-01   1.5527398e-02
   5.1170069e-01   1.6351235e-02
   5.2239691e-01   1.7207528e-02
   5.3316767e-01   1.8097230e-02
   5.4401411e-01   1.9021317e-02
   5.5493737e-01   1.9980793e-02
   5.6593865e-01   2.0976685e-02
   5.7701915e-01   2.2010044e-02
   5.8818011e-01   2.3081949e-02
   5.9942282e-01   2.4193508e-02
   6.1074857e-01   2.5345853e-02
   6.2215871e-01   2.6540147e-02
   6.3363339e-01   2.7775264e-02
   6.4511852e-01   2.9046008e-02
   6.5661541e-01   3.0352906e-02
   6.6812532e-01   3.1696487e-02
   6.7964952e-01   3.3077291e-02
   6.9118930e-01   3.4495868e-02
   7.0274599e-01   3.5952777e-02
   7.1432094e-01   3.7448593e-02
   7.2591551e-01   3.8983902e-02
   7.3753112e-01   4.0559305e-02
   7.4916922e-01   4.2175417e-02
   7.6091360e-01   4.3844707e-02
   7.7281878e-01   4.5576438e-02
   7.8488808e-01   4.7372920e-02
   7.9712521e-01   4.9236593e-02
   8.0953406e-01   5.1170004e-02
   8.2211880e-01   5.3175822e-02
   8.3488382e-01   5.5256842e-02
   8.4783382e-01   5.7415999e-02
   8.6097382e-01   5.9656378e-02
   8.7430916e-01   6.1981226e-02
   8.8784561e-01   6.4393971e-02
   9.0157750e-01   6.6896050e-02
   9.1543796e-01   6.9477308e-02
   9.2943070e-01   7.2140090e-02
   9.4355860e-01   7.4886631e-02
   9.5782467e-01   7.7719233e-02
   9.7220428e-01   8.0634576e-02
   9.8650013e-01   8.3592824e-02
   1.0007165e+00   8.6593787e-02
   1.0148590e+00   8.9637599e-02
   1.0289326e+00   9.2724372e-02
   1.0429420e+00   9.5854196e-02
   1.0568916e+00   9.9027146e-02
   1.0707856e+00   1.0224328e-01
   1.0846277e+00   1.0550265e-01
   1.0984214e+00   1.0880528e-01
   1.1121702e+00   1.1215121e-01
   1.1259567e+00   1.1556024e-01
   1.1398590e+00   1.1905231e-01
   1.1538798e+00   1.2262919e-01
   1.1680217e+00   1.2629260e-01
   1.1822871e+00   1.3004426e-01
   1.1966788e+00   1.3388596e-01
   1.2111995e+00   1.3781949e-01
   1.2258518e+00   1.4184665e-01
   1.2406386e+00   1.4596930e-01
   1.2555630e+00   1.5018931e-01
   1.2706278e+00   1.5450860e-01
   1.2858364e+00   1.5892911e-01
   1.3011920e+00   1.6345280e-01
   1.3166979e+00   1.6808168e-01
   1.3322982e+00   1.7279965e-01
   1.3479160e+00   1.7758331e-01
   1.3635543e+00   1.8243285e-01
   1.3792157e+00   1.8734846e-01
   1.3949031e+00   1.9233034e-01
   1.4106193e+00   1.9737869e-01
   1.4263674e+00   2.0249378e-01
   1.4421503e+00   2.0767585e-01
   1.4579711e+00   2.1292522e-01
   1.4738331e+00   2.1824221e-01
   1.4897396e+00   2.2362719e-01
   1.5056941e+00   2.2908055e-01
   1.5217001e+00   2.3460276e-01
   1.5378386e+00   2.4022126e-01
   1.5541758e+00   2.4595929e-01
   1.5707124e+00   2.5181746e-01
   1.5874499e+00   2.5779657e-01
   1.6043905e+00   2.6389756e-01
   1.6215370e+00   2.7012145e-01
   1.6388928e+00   2.7646942e-01
   1.6564620e+00   2.8294278e-01
   1.6742382e+00   2.8953881e-01
   1.6921022e+00   2.9621230e-01
   1.7100576e+00   3.0296302e-01
   1.7281090e+00   3.0979109e-01
   1.7462608e+00   3.1669650e-01
   1.7643694e+00   3.2362240e-01
   1.7823747e+00   3.3054288e-01
   1.8002846e+00   3.3745809e-01
   1.8181072e+00   3.4436824e-01
   1.8358497e+00   3.5127335e-01
   1.8535190e+00   3.5817334e-01
   1.8711213e+00   3.6506803e-01
   1.8886626e+00   3.7195711e-01
   1.9061483e+00   3.7884022e-01
   1.9235837e+00   3.8571688e-01
   1.9409737e+00   3.9258659e-01
   1.9583231e+00   3.9944877e-01
   1.9756363e+00   4.0630277e-01
   1.9929178e+00   4.1314793e-01
   2.0101715e+00   4.1998350e-01
   2.0274017e+00   4.2680872e-01
   2.0446121e+00   4.3362280e-01
   2.0618066e+00   4.4042489e-01
   2.0789889e+00   4.4721412e-01
   2.0961626e+00   4.5398960e-01
   2.1133315e+00   4.6075040e-01
   2.1304990e+00   4.6749558e-01
   2.1476686e+00   4.7422416e-01
   2.1648440e+00   4.8093514e-01
   2.1820285e+00   4.8762751e-01
   2.1992258e+00   4.9430023e-01
   2.2164393e+00   5.0095225e-01
   2.2336727e+00   5.0758250e-01
   2.2509295e+00   5.1418987e-01
   2.2682136e+00   5.2077328e-01
   2.2855286e+00   5.2733159e-01
   2.3028783e+00   5.3386366e-01
   2.3202668e+00   5.4036836e-01
   2.3378266e+00   5.4689205e-01
   2.3555771e+00   5.5343810e-01
   2.3735194e+00   5.6000274e-01
   2.3916549e+00   5.6658224e-01
   2.4099859e+00   5.7317287e-01
   2.4285149e+00   5.7977091e-01
   2.4472451e+00   5.8637263e-01
   2.4661805e+00   5.9297431e-01
   2.4853257e+00   5.9957220e-01
   2.5046859e+00   6.0616258e-01
   2.5242675e+00   6.1274171e-01
   2.5440774e+00   6.1930586e-01
   2.5639310e+00   6.2578874e-01
   2.5836592e+00   6.3213268e-01
   2.6032718e+00   6.3833964e-01
   2.6227793e+00   6.4441173e-01
   2.6421912e+00   6.5035069e-01
   2.6615162e+00   6.5615794e-01
   2.6807625e+00   6.6183465e-01
   2.6999376e+00   6.6738176e-01
   2.7190486e+00   6.7279999e-01
   2.7381020e+00   6.7808990e-01
   2.7571041e+00   6.8325189e-01
   2.7760609e+00   6.8828619e-01
   2.7949780e+00   6.9319294e-01
   2.8138609e+00   6.9797213e-01
   2.8327147e+00   7.0262367e-01
   2.8515446e+00   7.0714735e-01
   2.8703555e+00   7.1154289e-01
   2.8891521e+00   7.1580990e-01
   2.9079392e+00   7.1994794e-01
   2.9267214e+00   7.2395647e-01
   2.9455033e+00   7.2783489e-01
   2.9642894e+00   7.3158254e-01
   2.9830842e+00   7.3519865e-01
   3.0018922e+00   7.3868244e-01
   3.0207181e+00   7.4203303e-01
   3.0395664e+00   7.4524948e-01
   3.0584416e+00   7.4833078e-01
   3.0773487e+00   7.5127587e-01
   3.0962923e+00   7.5408360e-01
   3.1152774e+00   7.5675276e-01
   3.1343091e+00   7.5928206e-01
   3.1533927e+00   7.6167014e-01
   3.1725337e+00   7.6391555e-01
   3.1917376e+00   7.6601676e-01
   3.2110106e+00   7.6797212e-01
   3.2303587e+00   7.6977992e-01
   3.2497887e+00   7.7143829e-01
   3.2693076e+00   7.7294528e-01
   3.2889227e+00   7.7429877e-01
   3.3086422e+00   7.7549651e-01
   3.3284745e+00   7.7653607e-01
   3.3484290e+00   7.7741483e-01
   3.3685158e+00   7.7812997e-01
   3.3887460e+00   7.7867841e-01
   3.4091316e+00   7.7905678e-01
   3.4296862e+00   7.7926139e-01
   3.4504249e+00   7.7928817e-01
   3.4713645e+00   7.7913258e-01
   3.4925244e+00   7.7878953e-01
   3.5139264e+00   7.7825328e-01
   3.5353749e+00   7.7752577e-01
   3.5567176e+00   7.7661394e-01
   3.5779643e+00   7.7552114e-01
   3.5991248e+00   7.7425044e-01
   3.6202084e+00   7.7280467e-01
   3.6412238e+00   7.7118651e-01
   3.6621790e+00   7.6939844e-01
   3.6830818e+00   7.6744281e-01
   3.7039396e+00   7.6532181e-01
   3.7247592e+00   7.6303753e-01
   3.7455475e+00   7.6059193e-01
   3.7663109e+00   7.5798688e-01
   3.7870559e+00   7.5522413e-01
   3.8077886e+00   7.5230536e-01
   3.8285151e+00   7.4923218e-01
   3.8492415e+00   7.4600607e-01
   3.8699735e+00   7.4262848e-01
   3.8907173e+00   7.3910076e-01
   3.9114787e+00   7.3542418e-01
   3.9322637e+00   7.3159996e-01
   3.9530783e+00   7.2762923e-01
   3.9739288e+00   7.2351304e-01
   3.9948213e+00   7.1925236e-01
   4.0157624e+00   7.1484809e-01
   4.0367585e+00   7.1030104e-01
   4.0578167e+00   7.0561191e-01
   4.0789440e+00   7.0078134e-01
   4.1001479e+00   6.9580981e-01
   4.1214363e+00   6.9069771e-01
   4.1428175e+00   6.8544530e-01
   4.1643001e+00   6.8005267e-01
   4.1858938e+00   6.7451977e-01
   4.2074251e+00   6.6889470e-01
   4.2287653e+00   6.6321704e-01
   4.2499320e+00   6.5748881e-01
   4.2709421e+00   6.5171166e-01
   4.2918107e+00   6.4588734e-01
   4.3125514e+00   6.4001768e-01
   4.3331762e+00   6.3410459e-01
   4.3536962e+00   6.2815001e-01
   4.3741216e+00   6.2215589e-01
   4.3944616e+00   6.1612425e-01
   4.4147250e+00   6.1005711e-01
   4.4349198e+00   6.0395649e-01
   4.4550536e+00   5.9782443e-01
   4.4751335e+00   5.9166299e-01
   4.4951663e+00   5.8547422e-01
   4.5151586e+00   5.7926017e-01
   4.5351164e+00   5.7302292e-01
   4.5550459e+00   5.6676453e-01
   4.5749528e+00   5.6048706e-01
   4.5948428e+00   5.5419258e-01
   4.6147214e+00   5.4788316e-01
   4.6345939e+00   5.4156087e-01
   4.6544658e+00   5.3522779e-01
   4.6743423e+00   5.2888597e-01
   4.6942288e+00   5.2253751e-01
   4.7141305e+00   5.1618448e-01
   4.7340527e+00   5.0982895e-01
   4.7540007e+00   5.0347300e-01
   4.7739801e+00   4.9711873e-01
   4.7939964e+00   4.9076821e-01
   4.8140551e+00   4.8442354e-01
   4.8341622e+00   4.7808680e-01
   4.8543236e+00   4.7176010e-01
   4.8745455e+00   4.6544551e-01
   4.8948345e+00   4.5914515e-01
   4.9151974e+00   4.5286111e-01
   4.9356411e+00   4.4659548e-01
   4.9561734e+00   4.4035037e-01
   4.9768021e+00   4.3412787e-01
   4.9975358e+00   4.2793006e-01
   5.0183836e+00   4.2175902e-01
   5.0393554e+00   4.1561681e-01
   5.0604619e+00   4.0950547e-01
   5.0817147e+00   4.0342703e-01
   5.1031265e+00   3.9738346e-01
   5.1247116e+00   3.9137668e-01
   5.1464856e+00   3.8540857e-01
   5.1684662e+00   3.7948088e-01
   5.1906734e+00   3.7359528e-01
   5.2131300e+00   3.6775324e-01
   5.2358624e+00   3.6195602e-01
   5.2586016e+00   3.5627863e-01
   5.2812215e+00   3.5075573e-01
   5.3037342e+00   3.4538649e-01
   5.3261515e+00   3.4017013e-01
   5.3484845e+00   3.3510614e-01
   5.3707435e+00   3.3019427e-01
   5.3929382e+00   3.2543449e-01
   5.4150777e+00   3.2082693e-01
   5.4371707e+00   3.1637191e-01
   5.4592254e+00   3.1206991e-01
   5.4812499e+00   3.0792150e-01
   5.5032518e+00   3.0392742e-01
   5.5252387e+00   3.0008852e-01
   5.5472178e+00   2.9640572e-01
   5.5691966e+00   2.9288009e-01
   5.5911821e+00   2.8951277e-01
   5.6131814e+00   2.8630501e-01
   5.6352018e+00   2.8325815e-01
   5.6572504e+00   2.8037362e-01
   5.6793345e+00   2.7765296e-01
   5.7014615e+00   2.7509779e-01
   5.7236390e+00   2.7270985e-01
   5.7458748e+00   2.7049098e-01
   5.7681770e+00   2.6844315e-01
   5.7905540e+00   2.6656842e-01
   5.8130146e+00   2.6486901e-01
   5.8355679e+00   2.6334728e-01
   5.8582238e+00   2.6200576e-01
   5.8809927e+00   2.6084714e-01
   5.9038856e+00   2.5987433e-01
   5.9267092e+00   2.5909658e-01
   5.9493200e+00   2.5851543e-01
   5.9717387e+00   2.5812532e-01
   5.9939853e+00   2.5792130e-01
   6.0160776e+00   2.5789896e-01
   6.0380312e+00   2.5805436e-01
   6.0598603e+00   2.5838394e-01
   6.0815776e+00   2.5888448e-01
   6.1031949e+00   2.5955301e-01
   6.1247229e+00   2.6038683e-01
   6.1461716e+00   2.6138345e-01
   6.1675502e+00   2.6254054e-01
   6.1888676e+00   2.6385596e-01
   6.2101320e+00   2.6532770e-01
   6.2313511e+00   2.6695388e-01
   6.2525326e+00   2.6873275e-01
   6.2736837e+00   2.7066265e-01
   6.2948112e+00   2.7274204e-01
   6.3159221e+00   2.7496946e-01
   6.3370229e+00   2.7734353e-01
   6.3581202e+00   2.7986296e-01
   6.3792204e+00   2.8252655e-01
   6.4003299e+00   2.8533316e-01
   6.4214551e+00   2.8828172e-01
   6.4426025e+00   2.9137124e-01
   6.4637785e+00   2.9460082e-01
   6.4849897e+00   2.9796960e-01
   6.5062428e+00   3.0147684e-01
   6.5275446e+00   3.0512184e-01
   6.5489022e+00   3.0890401e-01
   6.5703228e+00   3.1282285e-01
   6.5918142e+00   3.1687794e-01
   6.6133842e+00   3.2106900e-01
   6.6350412e+00   3.2539583e-01
   6.6567940e+00   3.2985839e-01
   6.6786519e+00   3.3445678e-01
   6.7006250e+00   3.3919126e-01
   6.7227241e+00   3.4406229e-01
   6.7449607e+00   3.4907056e-01
   6.7673476e+00   3.5421701e-01
   6.7898985e+00   3.5950286e-01
   6.8126289e+00   3.6492974e-01
   6.8355557e+00   3.7049966e-01
   6.8586979e+00   3.7621518e-01
   6.8820772e+00   3.8207948e-01
   6.9057182e+00   3.8809654e-01
   6.9296494e+00   3.9427132e-01
   6.9539041e+00   4.0061003e-01
   6.9781218e+00   4.0701412e-01
   7.0022068e+00   4.1345170e-01
   7.0261740e+00   4.1991995e-01
   7.0500377e+00   4.2641619e-01
   7.0738113e+00   4.3293771e-01
   7.0975072e+00   4.3948173e-01
   7.1211370e+00   4.4604544e-01
   7.1447116e+00   4.5262600e-01
   7.1682415e+00   4.5922054e-01
   7.1917365e+00   4.6582617e-01
   7.2152065e+00   4.7243998e-01
   7.2386607e+00   4.7905905e-01
   7.2621083e+00   4.8568044e-01
   7.2855584e+00   4.9230118e-01
   7.3090197e+00   4.9891831e-01
   7.3325014e+00   5.0552883e-01
   7.3560124e+00   5.1212975e-01
   7.3795617e+00   5.1871806e-01
   7.4031585e+00   5.2529071e-01
   7.4268123e+00   5.3184467e-01
   7.4505328e+00   5.3837687e-01
   7.4743302e+00   5.4488424e-01
   7.4982149e+00   5.5136369e-01
   7.5221980e+00   5.5781211e-01
   7.5462912e+00   5.6422637e-01
   7.5705070e+00   5.7060335e-01
   7.5948588e+00   5.7693990e-01
   7.6192372e+00   5.8320133e-01
   7.6433599e+00   5.8931090e-01
   7.6672521e+00   5.9527249e-01
   7.6909397e+00   6.0109011e-01
   7.7144452e+00   6.0676687e-01
   7.7377883e+00   6.1230517e-01
   7.7609867e+00   6.1770681e-01
   7.7840561e+00   6.2297314e-01
   7.8070109e+00   6.2810509e-01
   7.8298641e+00   6.3310327e-01
   7.8526278e+00   6.3796802e-01
   7.8753132e+00   6.4269942e-01
   7.8979307e+00   6.4729736e-01
   7.9204903e+00   6.5176154e-01
   7.9430012e+00   6.5609149e-01
   7.9654725e+00   6.6028660e-01
   7.9879128e+00   6.6434615e-01
   8.0103303e+00   6.6826928e-01
   8.0327332e+00   6.7205502e-01
   8.0551295e+00   6.7570230e-01
   8.0775268e+00   6.7920996e-01
   8.0999331e+00   6.8257672e-01
   8.1223559e+00   6.8580123e-01
   8.1448032e+00   6.8888205e-01
   8.1672826e+00   6.9181763e-01
   8.1898021e+00   6.9460633e-01
   8.2123699e+00   6.9724642e-01
   8.2349943e+00   6.9973606e-01
   8.2576838e+00   7.0207331e-01
   8.2804474e+00   7.0425611e-01
   8.3032944e+00   7.0628227e-01
   8.3262346e+00   7.0814948e-01
   8.3492784e+00   7.0985526e-01
   8.3724367e+00   7.1139697e-01
   8.3957215e+00   7.1277180e-01
   8.4191455e+00   7.1397671e-01
   8.4427224e+00   7.1500843e-01
   8.4664673e+00   7.1586341e-01
   8.4903969e+00   7.1653777e-01
   8.5145296e+00   7.1702728e-01
   8.5388860e+00   7.1732724e-01
   8.5634897e+00   7.1743242e-01
   8.5883671e+00   7.1733696e-01
   8.6135492e+00   7.1703418e-01
   8.6390723e+00   7.1651645e-01
   8.6647327e+00   7.1578290e-01
   8.6902407e+00   7.1484320e-01
   8.7156124e+00   7.1370168e-01
   8.7408652e+00   7.1236224e-01
   8.7660150e+00   7.1082842e-01
   8.7910762e+00   7.0910348e-01
   8.8160628e+00   7.0719047e-01
   8.8409874e+00   7.0509217e-01
   8.8658623e+00   7.0281119e-01
   8.8906993e+00   7.0034999e-01
   8.9155096e+00   6.9771082e-01
   8.9403041e+00   6.9489583e-01
   8.9650935e+00   6.9190701e-01
   8.9898885e+00   6.8874622e-01
   9.0146995e+00   6.8541519e-01
   9.0395369e+00   6.8191554e-01
   9.0644115e+00   6.7824876e-01
   9.0893339e+00   6.7441622e-01
   9.1143151e+00   6.7041914e-01
   9.1393664e+00   6.6625862e-01
   9.1644996e+00   6.6193563e-01
   9.1897268e+00   6.5745094e-01
   9.2150609e+00   6.5280518e-01
   9.2405156e+00   6.4799877e-01
   9.2661055e+00   6.4303190e-01
   9.2918461e+00   6.3790451e-01
   9.3176174e+00   6.3264455e-01
   9.3431036e+00   6.2732376e-01
   9.3683343e+00   6.2194513e-01
   9.3933394e+00   6.1651075e-01
   9.4181449e+00   6.1102291e-01
   9.4427735e+00   6.0548400e-01
   9.4672454e+00   5.9989655e-01
   9.4915784e+00   5.9426313e-01
   9.5157890e+00   5.8858637e-01
   9.5398918e+00   5.8286895e-01
   9.5639006e+00   5.7711355e-01
   9.5878280e+00   5.7132291e-01
   9.6116860e+00   5.6549973e-01
   9.6354857e+00   5.5964677e-01
   9.6592377e+00   5.5376677e-01
   9.6829523e+00   5.4786248e-01
   9.7066393e+00   5.4193665e-01
   9.7303082e+00   5.3599204e-01
   9.7539684e+00   5.3003142e-01
   9.7776289e+00   5.2405755e-01
   9.8012989e+00   5.1807320e-01
   9.8249874e+00   5.1208114e-01
   9.8487035e+00   5.0608415e-01
   9.8724563e+00   5.0008501e-01
   9.8962552e+00   4.9408650e-01
   9.9201097e+00   4.8809140e-01
   9.9440297e+00   4.8210252e-01
   9.9680252e+00   4.7612264e-01
   9.9921069e+00   4.7015455e-01
   1.0016286e+01   4.6420107e-01
   1.0040574e+01   4.5826499e-01
   1.0064984e+01   4.5234909e-01
   1.0089528e+01   4.4645619e-01
   1.0114223e+01   4.4058904e-01
   1.0139082e+01   4.3475041e-01
   1.0164123e+01   4.2894304e-01
   1.0189366e+01   4.2316961e-01
   1.0214832e+01   4.1743276e-01
   1.0240544e+01   4.1173504e-01
   1.0266529e+01   4.0607888e-01
   1.0292819e+01   4.0046655e-01
   1.0319450e+01   3.9490010e-01
   1.0346465e+01   3.8938124e-01
   1.0373450e+01   3.8400258e-01
   1.0400272e+01   3.7879493e-01
   1.0426950e+01   3.7375736e-01
   1.0453505e+01   3.6888913e-01
   1.0479952e+01   3.6418992e-01
   1.0506310e+01   3.5965975e-01
   1.0532592e+01   3.5529894e-01
   1.0558814e+01   3.5110806e-01
   1.0584989e+01   3.4708790e-01
   1.0611129e+01   3.4323947e-01
   1.0637249e+01   3.3956397e-01
   1.0663360e+01   3.3606273e-01
   1.0689475e+01   3.3273729e-01
   1.0715605e+01   3.2958933e-01
   1.0741762e+01   3.2662066e-01
   1.0767960e+01   3.2383327e-01
   1.0794209e+01   3.2122929e-01
   1.0820523e+01   3.1881102e-01
   1.0846914e+01   3.1658091e-01
   1.0873396e+01   3.1454161e-01
   1.0899984e+01   3.1269594e-01
   1.0926691e+01   3.1104695e-01
   1.0953535e+01   3.0959793e-01
   1.0980531e+01   3.0835242e-01
   1.1007698e+01   3.0731429e-01
   1.1034781e+01   3.0649494e-01
   1.1061564e+01   3.0589677e-01
   1.1088080e+01   3.0551246e-01
   1.1114362e+01   3.0533563e-01
   1.1140439e+01   3.0536069e-01
   1.1166333e+01   3.0558277e-01
   1.1192069e+01   3.0599749e-01
   1.1217664e+01   3.0660096e-01
   1.1243137e+01   3.0738966e-01
   1.1268503e+01   3.0836039e-01
   1.1293779e+01   3.0951023e-01
   1.1318977e+01   3.1083648e-01
   1.1344111e+01   3.1233667e-01
   1.1369193e+01   3.1400851e-01
   1.1394236e+01   3.1584989e-01
   1.1419250e+01   3.1785882e-01
   1.1444247e+01   3.2003348e-01
   1.1469237e+01   3.2237216e-01
   1.1494232e+01   3.2487330e-01
   1.1519241e+01   3.2753542e-01
   1.1544276e+01   3.3035719e-01
   1.1569347e+01   3.3333737e-01
   1.1594465e+01   3.3647486e-01
   1.1619641e+01   3.3976865e-01
   1.1644886e+01   3.4321789e-01
   1.1670212e+01   3.4682183e-01
   1.1695632e+01   3.5057990e-01
   1.1721158e+01   3.5449167e-01
   1.1746803e+01   3.5855688e-01
   1.1772583e+01   3.6277550e-01
   1.1798514e+01   3.6714772e-01
   1.1824611e+01   3.7167398e-01
   1.1850893e+01   3.7635508e-01
   1.1877381e+01   3.8119216e-01
   1.1904097e+01   3.8618684e-01
   1.1931067e+01   3.9134128e-01
   1.1958319e+01   3.9665834e-01
   1.1985887e+01   4.0214173e-01
   1.2013808e+01   4.0779627e-01
   1.2042129e+01   4.1362819e-01
   1.2070793e+01   4.1962274e-01
   1.2099265e+01   4.2566068e-01
   1.2127565e+01   4.3173732e-01
   1.2155717e+01   4.3784908e-01
   1.2183743e+01   4.4399230e-01
   1.2211661e+01   4.5016324e-01
   1.2239492e+01   4.5635813e-01
   1.2267253e+01   4.6257315e-01
   1.2294959e+01   4.6880444e-01
   1.2322626e+01   4.7504814e-01
   1.2350270e+01   4.8130033e-01
   1.2377905e+01   4.8755710e-01
   1.2405546e+01   4.9381449e-01
   1.2433207e+01   5.0006855e-01
   1.2460902e+01   5.0631528e-01
   1.2488646e+01   5.1255067e-01
   1.2516453e+01   5.1877070e-01
   1.2544339e+01   5.2497131e-01
   1.2572319e+01   5.3114842e-01
   1.2600410e+01   5.3729792e-01
   1.2628628e+01   5.4341569e-01
   1.2656992e+01   5.4949757e-01
   1.2685522e+01   5.5553937e-01
   1.2714238e+01   5.6153691e-01
   1.2742952e+01   5.6744272e-01
   1.2771327e+01   5.7318207e-01
   1.2799402e+01   5.7875954e-01
   1.2827215e+01   5.8417957e-01
   1.2854801e+01   5.8944544e-01
   1.2882187e+01   5.9455946e-01
   1.2909399e+01   5.9952327e-01
   1.2936461e+01   6.0433787e-01
   1.2963392e+01   6.0900384e-01
   1.2990211e+01   6.1352132e-01
   1.3016935e+01   6.1789014e-01
   1.3043582e+01   6.2210984e-01
   1.3070165e+01   6.2617973e-01
   1.3096699e+01   6.3009890e-01
   1.3123198e+01   6.3386623e-01
   1.3149675e+01   6.3748045e-01
   1.3176143e+01   6.4094013e-01
   1.3202616e+01   6.4424366e-01
   1.3229105e+01   6.4738931e-01
   1.3255623e+01   6.5037520e-01
   1.3282183e+01   6.5319931e-01
   1.3308798e+01   6.5585949e-01
   1.3335482e+01   6.5835341e-01
   1.3362246e+01   6.6067860e-01
   1.3389107e+01   6.6283243e-01
   1.3416079e+01   6.6481208e-01
   1.3443177e+01   6.6661452e-01
   1.3470418e+01   6.6823652e-01
   1.3497820e+01   6.6967458e-01
   1.3525403e+01   6.7092490e-01
   1.3553187e+01   6.7198336e-01
   1.3581198e+01   6.7284547e-01
   1.3609460e+01   6.7350622e-01
   1.3638003e+01   6.7396010e-01
   1.3666861e+01   6.7420088e-01
   1.3696073e+01   6.7422152e-01
   1.3725685e+01   6.7401390e-01
   1.3755247e+01   6.7357798e-01
   1.3784742e+01   6.7291653e-01
   1.3814178e+01   6.7203225e-01
   1.3843564e+01   6.7092783e-01
   1.3872908e+01   6.6960599e-01
   1.3902219e+01   6.6806948e-01
   1.3931505e+01   6.6632106e-01
   1.3960772e+01   6.6436354e-01
   1.3990029e+01   6.6219976e-01
   1.4019284e+01   6.5983261e-01
   1.4048544e+01   6.5726502e-01
   1.4077816e+01   6.5449997e-01
   1.4107108e+01   6.5154048e-01
   1.4136428e+01   6.4838963e-01
   1.4165784e+01   6.4505055e-01
   1.4195183e+01   6.4152641e-01
   1.4224633e+01   6.3782043e-01
   1.4254142e+01   6.3393591e-01
   1.4283720e+01   6.2987615e-01
   1.4313374e+01   6.2564455e-01
   1.4343115e+01   6.2124451e-01
   1.4372950e+01   6.1667949e-01
   1.4402891e+01   6.1195299e-01
   1.4432948e+01   6.0706853e-01
   1.4463132e+01   6.0202968e-01
   1.4493048e+01   5.9691044e-01
   1.4522649e+01   5.9172934e-01
   1.4551979e+01   5.8648961e-01
   1.4581073e+01   5.8119442e-01
   1.4609963e+01   5.7584712e-01
   1.4638677e+01   5.7045114e-01
   1.4667240e+01   5.6501001e-01
   1.4695676e+01   5.5952729e-01
   1.4724004e+01   5.5400658e-01
   1.4752244e+01   5.4845150e-01
   1.4780414e+01   5.4286569e-01
   1.4808532e+01   5.3725282e-01
   1.4836613e+01   5.3161654e-01
   1.4864674e+01   5.2596054e-01
   1.4892730e+01   5.2028849e-01
   1.4920797e+01   5.1460408e-01
   1.4948888e+01   5.0891102e-01
   1.4977021e+01   5.0321300e-01
   1.5005209e+01   4.9751375e-01
   1.5033468e+01   4.9181699e-01
   1.5061815e+01   4.8612645e-01
   1.5090267e+01   4.8044586e-01
   1.5118841e+01   4.7477898e-01
   1.5147555e+01   4.6912957e-01
   1.5176430e+01   4.6350136e-01
   1.5205487e+01   4.5789813e-01
   1.5234750e+01   4.5232361e-01
   1.5264244e+01   4.4678152e-01
   1.5293998e+01   4.4127555e-01
   1.5324044e+01   4.3580933e-01
   1.5354119e+01   4.3043956e-01
   1.5384206e+01   4.2517642e-01
   1.5414313e+01   4.2002556e-01
   1.5444448e+01   4.1499258e-01
   1.5474621e+01   4.1008305e-01
   1.5504838e+01   4.0530253e-01
   1.5535110e+01   4.0065653e-01
   1.5565444e+01   3.9615059e-01
   1.5595851e+01   3.9179020e-01
   1.5626340e+01   3.8758087e-01
   1.5656919e+01   3.8352811e-01
   1.5687601e+01   3.7963744e-01
   1.5718396e+01   3.7591439e-01
   1.5749315e+01   3.7236455e-01
   1.5780371e+01   3.6899354e-01
   1.5811456e+01   3.6581891e-01
   1.5842563e+01   3.6284601e-01
   1.5873712e+01   3.6007730e-01
   1.5904925e+01   3.5751547e-01
   1.5936223e+01   3.5516350e-01
   1.5967627e+01   3.5302462e-01
   1.5999161e+01   3.5110236e-01
   1.6030616e+01   3.4941224e-01
   1.6061879e+01   3.4795926e-01
   1.6092966e+01   3.4674019e-01
   1.6123894e+01   3.4575191e-01
   1.6154678e+01   3.4499147e-01
   1.6185331e+01   3.4445603e-01
   1.6215866e+01   3.4414286e-01
   1.6246295e+01   3.4404926e-01
   1.6276630e+01   3.4417261e-01
   1.6306881e+01   3.4451031e-01
   1.6337057e+01   3.4505977e-01
   1.6367170e+01   3.4581840e-01
   1.6397228e+01   3.4678363e-01
   1.6427211e+01   3.4795160e-01
   1.6457095e+01   3.4931751e-01
   1.6486902e+01   3.5087821e-01
   1.6516652e+01   3.5263082e-01
   1.6546364e+01   3.5457272e-01
   1.6576056e+01   3.5670150e-01
   1.6605748e+01   3.5901496e-01
   1.6635456e+01   3.6151112e-01
   1.6665200e+01   3.6418815e-01
   1.6694996e+01   3.6704443e-01
   1.6724864e+01   3.7007852e-01
   1.6754821e+01   3.7328919e-01
   1.6784889e+01   3.7667541e-01
   1.6815059e+01   3.8023308e-01
   1.6845300e+01   3.8395451e-01
   1.6875621e+01   3.8783647e-01
   1.6906032e+01   3.9187569e-01
   1.6936544e+01   3.9606886e-01
   1.6967166e+01   4.0041260e-01
   1.6997911e+01   4.0490355e-01
   1.7028790e+01   4.0953829e-01
   1.7059816e+01   4.1431339e-01
   1.7091002e+01   4.1922542e-01
   1.7122363e+01   4.2427096e-01
   1.7153916e+01   4.2944659e-01
   1.7185677e+01   4.3474897e-01
   1.7217666e+01   4.4017479e-01
   1.7249904e+01   4.4572084e-01
   1.7282414e+01   4.5138407e-01
   1.7314929e+01   4.5710956e-01
   1.7347225e+01   4.6284817e-01
   1.7379321e+01   4.6859312e-01
   1.7411235e+01   4.7433809e-01
   1.7442985e+01   4.8007682e-01
   1.7474587e+01   4.8580311e-01
   1.7506054e+01   4.9151084e-01
   1.7537402e+01   4.9719391e-01
   1.7568642e+01   5.0284630e-01
   1.7599787e+01   5.0846206e-01
   1.7630848e+01   5.1403528e-01
   1.7661835e+01   5.1956011e-01
   1.7692759e+01   5.2503076e-01
   1.7723630e+01   5.3044147e-01
   1.7754458e+01   5.3578658e-01
   1.7785252e+01   5.4106042e-01
   1.7816021e+01   5.4625741e-01
   1.7846774e+01   5.5137200e-01
   1.7877519e+01   5.5639868e-01
   1.7908267e+01   5.6133199e-01
   1.7939025e+01   5.6616650e-01
   1.7969802e+01   5.7089682e-01
   1.8000608e+01   5.7551758e-01
   1.8031450e+01   5.8002345e-01
   1.8062338e+01   5.8440913e-01
   1.8093282e+01   5.8866933e-01
   1.8124290e+01   5.9279878e-01
   1.8155374e+01   5.9679220e-01
   1.8186541e+01   6.0064436e-01
   1.8217805e+01   6.0434997e-01
   1.8249174e+01   6.0790377e-01
   1.8280552e+01   6.1128883e-01
   1.8311927e+01   6.1449953e-01
   1.8343321e+01   6.1753360e-01
   1.8374755e+01   6.2038853e-01
   1.8406250e+01   6.2306160e-01
   1.8437828e+01   6.2554987e-01
   1.8469511e+01   6.2785013e-01
   1.8501322e+01   6.2995895e-01
   1.8533285e+01   6.3187259e-01
   1.8565427e+01   6.3358704e-01
   1.8597553e+01   6.3508820e-01
   1.8629481e+01   6.3636807e-01
   1.8661230e+01   6.3742968e-01
   1.8692815e+01   6.3827600e-01
   1.8724253e+01   6.3890982e-01
   1.8755559e+01   6.3933385e-01
   1.8786745e+01   6.3955069e-01
   1.8817823e+01   6.3956292e-01
   1.8848807e+01   6.3937303e-01
   1.8879707e+01   6.3898353e-01
   1.8910534e+01   6.3839690e-01
   1.8941298e+01   6.3761561e-01
   1.8972008e+01   6.3664216e-01
   1.9002675e+01   6.3547904e-01
   1.9033307e+01   6.3412880e-01
   1.9063913e+01   6.3259399e-01
   1.9094503e+01   6.3087721e-01
   1.9125086e+01   6.2898109e-01
   1.9155668e+01   6.2690830e-01
   1.9186261e+01   6.2466155e-01
   1.9216871e+01   6.2224362e-01
   1.9247508e+01   6.1965730e-01
   1.9278180e+01   6.1690546e-01
   1.9308897e+01   6.1399100e-01
   1.9339667e+01   6.1091688e-01
   1.9370500e+01   6.0768610e-01
   1.9401405e+01   6.0430171e-01
   1.9432392e+01   6.0076680e-01
   1.9463472e+01   5.9708452e-01
   1.9494656e+01   5.9325803e-01
   1.9525954e+01   5.8929056e-01
   1.9557379e+01   5.8518535e-01
   1.9588943e+01   5.8094567e-01
   1.9620661e+01   5.7657480e-01
   1.9652545e+01   5.7207605e-01
   1.9684614e+01   5.6745268e-01
   1.9716882e+01   5.6270798e-01
   1.9749370e+01   5.5784517e-01
   1.9782097e+01   5.5286741e-01
   1.9815086e+01   5.4777776e-01
   1.9848363e+01   5.4257916e-01
   1.9881572e+01   5.3733532e-01
   1.9914555e+01   5.3208067e-01
   1.9947333e+01   5.2682158e-01
   1.9979925e+01   5.2156406e-01
   2.0012348e+01   5.1631408e-01
   2.0044621e+01   5.1107756e-01
   2.0076758e+01   5.0586033e-01
   2.0108773e+01   5.0066819e-01
   2.0140680e+01   4.9550688e-01
   2.0172492e+01   4.9038208e-01
   2.0204219e+01   4.8529941e-01
   2.0235874e+01   4.8026445e-01
   2.0267468e+01   4.7528270e-01
   2.0299011e+01   4.7035964e-01
   2.0330512e+01   4.6550068e-01
   2.0361983e+01   4.6071119e-01
   2.0393432e+01   4.5599650e-01
   2.0424870e+01   4.5136189e-01
   2.0456305e+01   4.4681261e-01
   2.0487747e+01   4.4235384e-01
   2.0519206e+01   4.3799077e-01
   2.0550690e+01   4.3372853e-01
   2.0582209e+01   4.2957221e-01
   2.0613774e+01   4.2552691e-01
   2.0645393e+01   4.2159767e-01
   2.0677077e+01   4.1778955e-01
   2.0708836e+01   4.1410758e-01
   2.0740681e+01   4.1055677e-01
   2.0772623e+01   4.0714216e-01
   2.0804674e+01   4.0386879e-01
   2.0836846e+01   4.0074170e-01
   2.0869152e+01   3.9776599e-01
   2.0901605e+01   3.9494678e-01
   2.0934222e+01   3.9228926e-01
   2.0967017e+01   3.8979869e-01
   2.1000008e+01   3.8748043e-01
   2.1033213e+01   3.8533996e-01
   2.1066654e+01   3.8338291e-01
   2.1099931e+01   3.8163591e-01
   2.1132961e+01   3.8010202e-01
   2.1165766e+01   3.7877783e-01
   2.1198367e+01   3.7766014e-01
   2.1230785e+01   3.7674599e-01
   2.1263037e+01   3.7603258e-01
   2.1295138e+01   3.7551724e-01
   2.1327106e+01   3.7519741e-01
   2.1358953e+01   3.7507061e-01
   2.1390692e+01   3.7513438e-01
   2.1422336e+01   3.7538632e-01
   2.1453898e+01   3.7582405e-01
   2.1485387e+01   3.7644519e-01
   2.1516814e+01   3.7724735e-01
   2.1548191e+01   3.7822813e-01
   2.1579527e+01   3.7938512e-01
   2.1610831e+01   3.8071588e-01
   2.1642114e+01   3.8221794e-01
   2.1673384e+01   3.8388877e-01
   2.1704652e+01   3.8572585e-01
   2.1735925e+01   3.8772657e-01
   2.1767214e+01   3.8988832e-01
   2.1798527e+01   3.9220839e-01
   2.1829875e+01   3.9468409e-01
   2.1861266e+01   3.9731262e-01
   2.1892709e+01   4.0009117e-01
   2.1924216e+01   4.0301688e-01
   2.1955796e+01   4.0608682e-01
   2.1987460e+01   4.0929804e-01
   2.2019218e+01   4.1264755e-01
   2.2051082e+01   4.1613229e-01
   2.2083064e+01   4.1974919e-01
   2.2115177e+01   4.2349514e-01
   2.2147434e+01   4.2736701e-01
   2.2179850e+01   4.3136165e-01
   2.2212440e+01   4.3547589e-01
   2.2245221e+01   4.3970659e-01
   2.2278210e+01   4.4405060e-01
   2.2311428e+01   4.4850483e-01
   2.2344898e+01   4.5306624e-01
   2.2378642e+01   4.5773189e-01
   2.2412689e+01   4.6249897e-01
   2.2446619e+01   4.6730089e-01
   2.2480315e+01   4.7211184e-01
   2.2513800e+01   4.7692584e-01
   2.2547092e+01   4.8173714e-01
   2.2580213e+01   4.8654006e-01
   2.2613179e+01   4.9132894e-01
   2.2646006e+01   4.9609823e-01
   2.2678709e+01   5.0084239e-01
   2.2711303e+01   5.0555597e-01
   2.2743801e+01   5.1023353e-01
   2.2776214e+01   5.1486974e-01
   2.2808556e+01   5.1945927e-01
   2.2840838e+01   5.2399688e-01
   2.2873070e+01   5.2847736e-01
   2.2905264e+01   5.3289554e-01
   2.2937430e+01   5.3724632e-01
   2.2969577e+01   5.4152463e-01
   2.3001718e+01   5.4572543e-01
   2.3033860e+01   5.4984373e-01
   2.3066015e+01   5.5387459e-01
   2.3098192e+01   5.5781307e-01
   2.3130402e+01   5.6165429e-01
   2.3162654e+01   5.6539338e-01
   2.3194960e+01   5.6902550e-01
   2.3227329e+01   5.7254583e-01
   2.3259773e+01   5.7594955e-01
   2.3292303e+01   5.7923187e-01
   2.3324931e+01   5.8238797e-01
   2.3357669e+01   5.8541306e-01
   2.3390531e+01   5.8830230e-01
   2.3423529e+01   5.9105085e-01
   2.3456678e+01   5.9365381e-01
   2.3489994e+01   5.9610624e-01
   2.3523495e+01   5.9840313e-01
   2.3557197e+01   6.0053939e-01
   2.3591120e+01   6.0250977e-01
   2.3625287e+01   6.0430894e-01
   2.3659330e+01   6.0591396e-01
   2.3693112e+01   6.0731938e-01
   2.3726658e+01   6.0852846e-01
   2.3759992e+01   6.0954427e-01
   2.3793133e+01   6.1036966e-01
   2.3826101e+01   6.1100733e-01
   2.3858914e+01   6.1145982e-01
   2.3891587e+01   6.1172958e-01
   2.3924135e+01   6.1181902e-01
   2.3956573e+01   6.1173046e-01
   2.3988913e+01   6.1146622e-01
   2.4021168e+01   6.1102858e-01
   2.4053350e+01   6.1041983e-01
   2.4085470e+01   6.0964226e-01
   2.4117539e+01   6.0869817e-01
   2.4149568e+01   6.0758989e-01
   2.4181567e+01   6.0631977e-01
   2.4213547e+01   6.0489020e-01
   2.4245516e+01   6.0330359e-01
   2.4277486e+01   6.0156240e-01
   2.4309465e+01   5.9966913e-01
   2.4341465e+01   5.9762631e-01
   2.4373494e+01   5.9543655e-01
   2.4405563e+01   5.9310247e-01
   2.4437682e+01   5.9062675e-01
   2.4469861e+01   5.8801212e-01
   2.4502111e+01   5.8526135e-01
   2.4534444e+01   5.8237726e-01
   2.4566870e+01   5.7936271e-01
   2.4599402e+01   5.7622060e-01
   2.4632052e+01   5.7295386e-01
   2.4664833e+01   5.6956548e-01
   2.4697760e+01   5.6605844e-01
   2.4730848e+01   5.6243576e-01
   2.4764112e+01   5.5870048e-01
   2.4797570e+01   5.5485563e-01
   2.4831241e+01   5.5090422e-01
   2.4865145e+01   5.4684923e-01
   2.4899307e+01   5.4269361e-01
   2.4933750e+01   5.3844019e-01
   2.4968504e+01   5.3409171e-01
   2.5003234e+01   5.2969742e-01
   2.5037716e+01   5.2529411e-01
   2.5071973e+01   5.2088765e-01
   2.5106029e+01   5.1648354e-01
   2.5139903e+01   5.1208721e-01
   2.5173614e+01   5.0770405e-01
   2.5207180e+01   5.0333940e-01
   2.5240616e+01   4.9899852e-01
   2.5273938e+01   4.9468666e-01
   2.5307160e+01   4.9040896e-01
   2.5340295e+01   4.8617057e-01
   2.5373356e+01   4.8197653e-01
   2.5406355e+01   4.7783188e-01
   2.5439303e+01   4.7374157e-01
   2.5472214e+01   4.6971054e-01
   2.5505097e+01   4.6574366e-01
   2.5537963e+01   4.6184578e-01
   2.5570823e+01   4.5802169e-01
   2.5603689e+01   4.5427615e-01
   2.5636570e+01   4.5061390e-01
   2.5669478e+01   4.4703961e-01
   2.5702422e+01   4.4355797e-01
   2.5735415e+01   4.4017360e-01
   2.5768468e+01   4.3689114e-01
   2.5801591e+01   4.3371519e-01
   2.5834797e+01   4.3065033e-01
   2.5868098e+01   4.2770116e-01
   2.5901508e+01   4.2487227e-01
   2.5935038e+01   4.2216826e-01
   2.5968704e+01   4.1959375e-01
   2.6002521e+01   4.1715340e-01
   2.6036504e+01   4.1485189e-01
   2.6070671e+01   4.1269398e-01
   2.6105041e+01   4.1068452e-01
   2.6139635e+01   4.0882843e-01
   2.6174473e+01   4.0713079e-01
   2.6209377e+01   4.0560528e-01
   2.6244001e+01   4.0426756e-01
   2.6278370e+01   4.0311452e-01
   2.6312509e+01   4.0214312e-01
   2.6346442e+01   4.0135059e-01
   2.6380189e+01   4.0073430e-01
   2.6413770e+01   4.0029177e-01
   2.6447201e+01   4.0002062e-01
   2.6480500e+01   3.9991856e-01
   2.6513680e+01   3.9998333e-01
   2.6546757e+01   4.0021270e-01
   2.6579743e+01   4.0060449e-01
   2.6612652e+01   4.0115649e-01
   2.6645496e+01   4.0186651e-01
   2.6678285e+01   4.0273233e-01
   2.6711033e+01   4.0375173e-01
   2.6743749e+01   4.0492244e-01
   2.6776445e+01   4.0624219e-01
   2.6809131e+01   4.0770863e-01
   2.6841818e+01   4.0931943e-01
   2.6874516e+01   4.1107217e-01
   2.6907237e+01   4.1296441e-01
   2.6939989e+01   4.1499367e-01
   2.6972786e+01   4.1715740e-01
   2.7005636e+01   4.1945304e-01
   2.7038552e+01   4.2187795e-01
   2.7071544e+01   4.2442947e-01
   2.7104626e+01   4.2710489e-01
   2.7137808e+01   4.2990145e-01
   2.7171105e+01   4.3281635e-01
   2.7204530e+01   4.3584677e-01
   2.7238097e+01   4.3898986e-01
   2.7271821e+01   4.4224272e-01
   2.7305720e+01   4.4560245e-01
   2.7339810e+01   4.4906615e-01
   2.7374111e+01   4.5263091e-01
   2.7408645e+01   4.5629385e-01
   2.7443433e+01   4.6005212e-01
   2.7478503e+01   4.6390293e-01
   2.7513883e+01   4.6784361e-01
   2.7549512e+01   4.7186114e-01
   2.7584873e+01   4.7588943e-01
   2.7619989e+01   4.7992247e-01
   2.7654885e+01   4.8395501e-01
   2.7689583e+01   4.8798182e-01
   2.7724104e+01   4.9199775e-01
   2.7758467e+01   4.9599767e-01
   2.7792690e+01   4.9997654e-01
   2.7826789e+01   5.0392934e-01
   2.7860780e+01   5.0785112e-01
   2.7894677e+01   5.1173698e-01
   2.7928493e+01   5.1558206e-01
   2.7962243e+01   5.1938156e-01
   2.7995938e+01   5.2313072e-01
   2.8029591e+01   5.2682483e-01
   2.8063213e+01   5.3045922e-01
   2.8096818e+01   5.3402926e-01
   2.8130415e+01   5.3753036e-01
   2.8164017e+01   5.4095797e-01
   2.8197635e+01   5.4430758e-01
   2.8231281e+01   5.4757469e-01
   2.8264965e+01   5.5075484e-01
   2.8298701e+01   5.5384361e-01
   2.8332499e+01   5.5683658e-01
   2.8366372e+01   5.5972934e-01
   2.8400333e+01   5.6251752e-01
   2.8434395e+01   5.6519673e-01
   2.8468572e+01   5.6776257e-01
   2.8502878e+01   5.7021066e-01
   2.8537329e+01   5.7253657e-01
   2.8571941e+01   5.7473584e-01
   2.8606731e+01   5.7680399e-01
   2.8641718e+01   5.7873645e-01
   2.8676923e+01   5.8052858e-01
   2.8712368e+01   5.8217562e-01
   2.8748078e+01   5.8367269e-01
   2.8783659e+01   5.8500004e-01
   2.8818957e+01   5.8615274e-01
   2.8853999e+01   5.8713377e-01
   2.8888812e+01   5.8794594e-01
   2.8923418e+01   5.8859185e-01
   2.8957840e+01   5.8907396e-01
   2.8992096e+01   5.8939460e-01
   2.9026205e+01   5.8955600e-01
   2.9060183e+01   5.8956037e-01
   2.9094047e+01   5.8940983e-01
   2.9127810e+01   5.8910651e-01
   2.9161486e+01   5.8865253e-01
   2.9195089e+01   5.8804998e-01
   2.9228632e+01   5.8730098e-01
   2.9262127e+01   5.8640768e-01
   2.9295585e+01   5.8537222e-01
   2.9329019e+01   5.8419679e-01
   2.9362440e+01   5.8288362e-01
   2.9395858e+01   5.8143496e-01
   2.9429287e+01   5.7985311e-01
   2.9462736e+01   5.7814039e-01
   2.9496217e+01   5.7629919e-01
   2.9529741e+01   5.7433194e-01
   2.9563320e+01   5.7224109e-01
   2.9596967e+01   5.7002917e-01
   2.9630693e+01   5.6769873e-01
   2.9664510e+01   5.6525236e-01
   2.9698433e+01   5.6269272e-01
   2.9732475e+01   5.6002247e-01
   2.9766651e+01   5.5724432e-01
   2.9800975e+01   5.5436103e-01
   2.9835465e+01   5.5137537e-01
   2.9870138e+01   5.4829010e-01
   2.9905014e+01   5.4510803e-01
   2.9940112e+01   5.4183195e-01
   2.9975456e+01   5.3846461e-01
   3.0011070e+01   5.3500875e-01
   3.0046983e+01   5.3146703e-01
   3.0083226e+01   5.2784200e-01
   3.0119589e+01   5.2416112e-01
   3.0155677e+01   5.2047188e-01
   3.0191516e+01   5.1677982e-01
   3.0227132e+01   5.1308995e-01
   3.0262548e+01   5.0940724e-01
   3.0297785e+01   5.0573660e-01
   3.0332865e+01   5.0208292e-01
   3.0367804e+01   4.9845099e-01
   3.0402621e+01   4.9484559e-01
   3.0437330e+01   4.9127142e-01
   3.0471948e+01   4.8773316e-01
   3.0506488e+01   4.8423542e-01
   3.0540965e+01   4.8078277e-01
   3.0575391e+01   4.7737973e-01
   3.0609781e+01   4.7403078e-01
   3.0644145e+01   4.7074037e-01
   3.0678497e+01   4.6751290e-01
   3.0712850e+01   4.6435272e-01
   3.0747214e+01   4.6126418e-01
   3.0781604e+01   4.5825156e-01
   3.0816029e+01   4.5531914e-01
   3.0850505e+01   4.5247116e-01
   3.0885042e+01   4.4971184e-01
   3.0919654e+01   4.4704539e-01
   3.0954355e+01   4.4447601e-01
   3.0989159e+01   4.4200788e-01
   3.1024079e+01   4.3964520e-01
   3.1059132e+01   4.3739216e-01
   3.1094334e+01   4.3525299e-01
   3.1129701e+01   4.3323193e-01
   3.1165253e+01   4.3133327e-01
   3.1201010e+01   4.2956137e-01
   3.1236992e+01   4.2792065e-01
   3.1273225e+01   4.2641565e-01
   3.1309733e+01   4.2505103e-01
   3.1346107e+01   4.2384524e-01
   3.1382187e+01   4.2280280e-01
   3.1418000e+01   4.2192086e-01
   3.1453575e+01   4.2119674e-01
   3.1488936e+01   4.2062794e-01
   3.1524107e+01   4.2021213e-01
   3.1559108e+01   4.1994709e-01
   3.1593957e+01   4.1983065e-01
   3.1628673e+01   4.1986074e-01
   3.1663272e+01   4.2003530e-01
   3.1697769e+01   4.2035229e-01
   3.1732180e+01   4.2080970e-01
   3.1766518e+01   4.2140549e-01
   3.1800796e+01   4.2213764e-01
   3.1835028e+01   4.2300407e-01
   3.1869227e+01   4.2400272e-01
   3.1903404e+01   4.2513147e-01
   3.1937572e+01   4.2638819e-01
   3.1971743e+01   4.2777068e-01
   3.2005928e+01   4.2927674e-01
   3.2040141e+01   4.3090410e-01
   3.2074393e+01   4.3265046e-01
   3.2108697e+01   4.3451348e-01
   3.2143064e+01   4.3649075e-01
   3.2177509e+01   4.3857986e-01
   3.2212044e+01   4.4077833e-01
   3.2246683e+01   4.4308363e-01
   3.2281440e+01   4.4549322e-01
   3.2316332e+01   4.4800451e-01
   3.2351374e+01   4.5061486e-01
   3.2386583e+01   4.5332164e-01
   3.2421977e+01   4.5612218e-01
   3.2457578e+01   4.5901379e-01
   3.2493405e+01   4.6199380e-01
   3.2529484e+01   4.6505955e-01
   3.2565840e+01   4.6820841e-01
   3.2602502e+01   4.7143781e-01
   3.2639503e+01   4.7474527e-01
   3.2676720e+01   4.7811385e-01
   3.2713648e+01   4.8149063e-01
   3.2750312e+01   4.8487022e-01
   3.2786740e+01   4.8824780e-01
   3.2822959e+01   4.9161865e-01
   3.2858990e+01   4.9497805e-01
   3.2894856e+01   4.9832136e-01
   3.2930575e+01   5.0164398e-01
   3.2966167e+01   5.0494136e-01
   3.3001647e+01   5.0820898e-01
   3.3037033e+01   5.1144241e-01
   3.3072340e+01   5.1463724e-01
   3.3107582e+01   5.1778909e-01
   3.3142774e+01   5.2089366e-01
   3.3177928e+01   5.2394667e-01
   3.3213060e+01   5.2694388e-01
   3.3248182e+01   5.2988109e-01
   3.3283306e+01   5.3275415e-01
   3.3318447e+01   5.3555892e-01
   3.3353617e+01   5.3829130e-01
   3.3388830e+01   5.4094723e-01
   3.3424098e+01   5.4352265e-01
   3.3459436e+01   5.4601353e-01
   3.3494858e+01   5.4841587e-01
   3.3530378e+01   5.5072565e-01
   3.3566011e+01   5.5293887e-01
   3.3601774e+01   5.5505153e-01
   3.3637683e+01   5.5705961e-01
   3.3673756e+01   5.5895906e-01
   3.3710012e+01   5.6074581e-01
   3.3746472e+01   5.6241572e-01
   3.3783157e+01   5.6396461e-01
   3.3820093e+01   5.6538819e-01
   3.3857306e+01   5.6668206e-01
   3.3894615e+01   5.6783556e-01
   3.3931605e+01   5.6883523e-01
   3.3968307e+01   5.6968383e-01
   3.4004751e+01   5.7038400e-01
   3.4040964e+01   5.7093817e-01
   3.4076971e+01   5.7134864e-01
   3.4112796e+01   5.7161757e-01
   3.4148458e+01   5.7174704e-01
   3.4183977e+01   5.7173906e-01
   3.4219371e+01   5.7159561e-01
   3.4254656e+01   5.7131866e-01
   3.4289848e+01   5.7091013e-01
   3.4324963e+01   5.7037198e-01
   3.4360014e+01   5.6970616e-01
   3.4395016e+01   5.6891465e-01
   3.4429982e+01   5.6799943e-01
   3.4464926e+01   5.6696254e-01
   3.4499860e+01   5.6580603e-01
   3.4534798e+01   5.6453200e-01
   3.4569751e+01   5.6314256e-01
   3.4604734e+01   5.6163991e-01
   3.4639759e+01   5.6002624e-01
   3.4674839e+01   5.5830381e-01
   3.4709988e+01   5.5647492e-01
   3.4745220e+01   5.5454192e-01
   3.4780548e+01   5.5250718e-01
   3.4815989e+01   5.5037312e-01
   3.4851557e+01   5.4814221e-01
   3.4887269e+01   5.4581694e-01
   3.4923143e+01   5.4339982e-01
   3.4959197e+01   5.4089341e-01
   3.4995452e+01   5.3830028e-01
   3.5031929e+01   5.3562298e-01
   3.5068652e+01   5.3286410e-01
   3.5105647e+01   5.3002617e-01
   3.5142944e+01   5.2711170e-01
   3.5180576e+01   5.2412313e-01
   3.5218578e+01   5.2106279e-01
   3.5256485e+01   5.1797460e-01
   3.5294101e+01   5.1488159e-01
   3.5331457e+01   5.1178855e-01
   3.5368582e+01   5.0870006e-01
   3.5405500e+01   5.0562062e-01
   3.5442237e+01   5.0255469e-01
   3.5478812e+01   4.9950668e-01
   3.5515247e+01   4.9648097e-01
   3.5551560e+01   4.9348187e-01
   3.5587768e+01   4.9051365e-01
   3.5623889e+01   4.8758054e-01
   3.5659938e+01   4.8468672e-01
   3.5695930e+01   4.8183632e-01
   3.5731880e+01   4.7903344e-01
   3.5767803e+01   4.7628214e-01
   3.5803713e+01   4.7358643e-01
   3.5839624e+01   4.7095030e-01
   3.5875550e+01   4.6837769e-01
   3.5911505e+01   4.6587253e-01
   3.5947503e+01   4.6343872e-01
   3.5983558e+01   4.6108011e-01
   3.6019684e+01   4.5880057e-01
   3.6055898e+01   4.5660393e-01
   3.6092214e+01   4.5449401e-01
   3.6128649e+01   4.5247464e-01
   3.6165220e+01   4.5054965e-01
   3.6201945e+01   4.4872288e-01
   3.6238842e+01   4.4699818e-01
   3.6275933e+01   4.4537947e-01
   3.6313239e+01   4.4387069e-01
   3.6350785e+01   4.4247586e-01
   3.6388597e+01   4.4119908e-01
   3.6426704e+01   4.4004459e-01
   3.6464775e+01   4.3902583e-01
   3.6502521e+01   4.3815041e-01
   3.6539973e+01   4.3741571e-01
   3.6577163e+01   4.3681924e-01
   3.6614120e+01   4.3635870e-01
   3.6650871e+01   4.3603195e-01
   3.6687437e+01   4.3583693e-01
   3.6723841e+01   4.3577166e-01
   3.6760103e+01   4.3583423e-01
   3.6796242e+01   4.3602275e-01
   3.6832274e+01   4.3633534e-01
   3.6868216e+01   4.3677013e-01
   3.6904085e+01   4.3732527e-01
   3.6939894e+01   4.3799885e-01
   3.6975660e+01   4.3878899e-01
   3.7011396e+01   4.3969373e-01
   3.7047116e+01   4.4071114e-01
   3.7082834e+01   4.4183921e-01
   3.7118563e+01   4.4307591e-01
   3.7154319e+01   4.4441918e-01
   3.7190113e+01   4.4586690e-01
   3.7225961e+01   4.4741692e-01
   3.7261877e+01   4.4906705e-01
   3.7297875e+01   4.5081506e-01
   3.7333971e+01   4.5265868e-01
   3.7370180e+01   4.5459558e-01
   3.7406519e+01   4.5662341e-01
   3.7443006e+01   4.5873980e-01
   3.7479658e+01   4.6094232e-01
   3.7516496e+01   4.6322853e-01
   3.7553541e+01   4.6559598e-01
   3.7590816e+01   4.6804218e-01
   3.7628346e+01   4.7056470e-01
   3.7666160e+01   4.7316106e-01
   3.7704288e+01   4.7582887e-01
   3.7742764e+01   4.7856578e-01
   3.7781630e+01   4.8136955e-01
   3.7820371e+01   4.8419714e-01
   3.7858811e+01   4.8702868e-01
   3.7896982e+01   4.8985960e-01
   3.7934913e+01   4.9268556e-01
   3.7972632e+01   4.9550225e-01
   3.8010164e+01   4.9830542e-01
   3.8047532e+01   5.0109085e-01
   3.8084756e+01   5.0385439e-01
   3.8121857e+01   5.0659191e-01
   3.8158853e+01   5.0929935e-01
   3.8195762e+01   5.1197268e-01
   3.8232600e+01   5.1460792e-01
   3.8269384e+01   5.1720113e-01
   3.8306130e+01   5.1974840e-01
   3.8342852e+01   5.2224587e-01
   3.8379566e+01   5.2468972e-01
   3.8416287e+01   5.2707615e-01
   3.8453029e+01   5.2940140e-01
   3.8489808e+01   5.3166174e-01
   3.8526639e+01   5.3385345e-01
   3.8563538e+01   5.3597285e-01
   3.8600519e+01   5.3801627e-01
   3.8637600e+01   5.3998005e-01
   3.8674797e+01   5.4186052e-01
   3.8712129e+01   5.4365405e-01
   3.8749614e+01   5.4535696e-01
   3.8787271e+01   5.4696558e-01
   3.8825123e+01   5.4847619e-01
   3.8863193e+01   5.4988504e-01
   3.8901504e+01   5.5118831e-01
   3.8940086e+01   5.5238211e-01
   3.8978967e+01   5.5346244e-01
   3.9017975e+01   5.5442037e-01
   3.9056634e+01   5.5524363e-01
   3.9094980e+01   5.5593472e-01
   3.9133047e+01   5.5649608e-01
   3.9170865e+01   5.5692994e-01
   3.9208463e+01   5.5723838e-01
   3.9245867e+01   5.5742339e-01
   3.9283099e+01   5.5748686e-01
   3.9320182e+01   5.5743065e-01
   3.9357134e+01   5.5725657e-01
   3.9393975e+01   5.5696643e-01
   3.9430722e+01   5.5656200e-01
   3.9467392e+01   5.5604510e-01
   3.9504001e+01   5.5541753e-01
   3.9540566e+01   5.5468113e-01
   3.9577101e+01   5.5383774e-01
   3.9613621e+01   5.5288925e-01
   3.9650140e+01   5.5183758e-01
   3.9686675e+01   5.5068469e-01
   3.9723239e+01   5.4943257e-01
   3.9759847e+01   5.4808325e-01
   3.9796514e+01   5.4663879e-01
   3.9833256e+01   5.4510133e-01
   3.9870088e+01   5.4347300e-01
   3.9907027e+01   5.4175601e-01
   3.9944090e+01   5.3995259e-01
   3.9981295e+01   5.3806499e-01
   4.0018661e+01   5.3609553e-01
   4.0056208e+01   5.3404654e-01
   4.0093958e+01   5.3192035e-01
   4.0131934e+01   5.2971935e-01
   4.0170163e+01   5.2744589e-01
   4.0208671e+01   5.2510234e-01
   4.0247492e+01   5.2269103e-01
   4.0286659e+01   5.2021424e-01
   4.0326212e+01   5.1767419e-01
   4.0365962e+01   5.1508836e-01
   4.0405386e+01   5.1249712e-01
   4.0444513e+01   5.0990511e-01
   4.0483380e+01   5.0731651e-01
   4.0522015e+01   5.0473543e-01
   4.0560446e+01   5.0216597e-01
   4.0598698e+01   4.9961215e-01
   4.0636794e+01   4.9707797e-01
   4.0674757e+01   4.9456737e-01
   4.0712605e+01   4.9208425e-01
   4.0750358e+01   4.8963246e-01
   4.0788034e+01   4.8721583e-01
   4.0825650e+01   4.8483812e-01
   4.0863224e+01   4.8250306e-01
   4.0900771e+01   4.8021436e-01
   4.0938309e+01   4.7797567e-01
   4.0975852e+01   4.7579062e-01
   4.1013417e+01   4.7366280e-01
   4.1051020e+01   4.7159579e-01
   4.1088677e+01   4.6959313e-01
   4.1126405e+01   4.6765834e-01
   4.1164220e+01   4.6579493e-01
   4.1202140e+01   4.6400640e-01
   4.1240183e+01   4.6229623e-01
   4.1278369e+01   4.6066792e-01
   4.1316717e+01   4.5912497e-01
   4.1355249e+01   4.5767090e-01
   4.1393988e+01   4.5630926e-01
   4.1432959e+01   4.5504364e-01
   4.1472189e+01   4.5387771e-01
   4.1511708e+01   4.5281521e-01
   4.1551550e+01   4.5185998e-01
   4.1591325e+01   4.5102434e-01
   4.1630747e+01   4.5031402e-01
   4.1669853e+01   4.4972659e-01
   4.1708679e+01   4.4925981e-01
   4.1747257e+01   4.4891158e-01
   4.1785615e+01   4.4867994e-01
   4.1823780e+01   4.4856302e-01
   4.1861776e+01   4.4855902e-01
   4.1899624e+01   4.4866617e-01
   4.1937346e+01   4.4888275e-01
   4.1974961e+01   4.4920702e-01
   4.2012488e+01   4.4963727e-01
   4.2049944e+01   4.5017176e-01
   4.2087345e+01   4.5080874e-01
   4.2124710e+01   4.5154645e-01
   4.2162052e+01   4.5238308e-01
   4.2199389e+01   4.5331680e-01
   4.2236737e+01   4.5434576e-01
   4.2274110e+01   4.5546805e-01
   4.2311525e+01   4.5668172e-01
   4.2348997e+01   4.5798482e-01
   4.2386543e+01   4.5937531e-01
   4.2424180e+01   4.6085114e-01
   4.2461925e+01   4.6241020e-01
   4.2499797e+01   4.6405038e-01
   4.2537814e+01   4.6576949e-01
   4.2575996e+01   4.6756533e-01
   4.2614365e+01   4.6943567e-01
   4.2652944e+01   4.7137826e-01
   4.2691757e+01   4.7339083e-01
   4.2730833e+01   4.7547111e-01
   4.2770202e+01   4.7761682e-01
   4.2809895e+01   4.7982572e-01
   4.2849952e+01   4.8209562e-01
   4.2890415e+01   4.8442440e-01
   4.2931030e+01   4.8679237e-01
   4.2971307e+01   4.8916477e-01
   4.3011278e+01   4.9153720e-01
   4.3050981e+01   4.9390569e-01
   4.3090446e+01   4.9626630e-01
   4.3129703e+01   4.9861515e-01
   4.3168777e+01   5.0094839e-01
   4.3207694e+01   5.0326221e-01
   4.3246476e+01   5.0555286e-01
   4.3285144e+01   5.0781662e-01
   4.3323718e+01   5.1004982e-01
   4.3362217e+01   5.1224883e-01
   4.3400660e+01   5.1441005e-01
   4.3439065e+01   5.1652993e-01
   4.3477448e+01   5.1860495e-01
   4.3515828e+01   5.2063164e-01
   4.3554221e+01   5.2260652e-01
   4.3592644e+01   5.2452618e-01
   4.3631115e+01   5.2638723e-01
   4.3669650e+01   5.2818628e-01
   4.3708269e+01   5.2991998e-01
   4.3746988e+01   5.3158498e-01
   4.3785828e+01   5.3317794e-01
   4.3824808e+01   5.3469554e-01
   4.3863949e+01   5.3613443e-01
   4.3903275e+01   5.3749126e-01
   4.3942807e+01   5.3876265e-01
   4.3982574e+01   5.3994518e-01
   4.4022602e+01   5.4103538e-01
   4.4062923e+01   5.4202969e-01
   4.4103571e+01   5.4292447e-01
   4.4144326e+01   5.4371130e-01
   4.4184705e+01   5.4438038e-01
   4.4224745e+01   5.4493400e-01
   4.4264486e+01   5.4537440e-01
   4.4303962e+01   5.4570359e-01
   4.4343206e+01   5.4592348e-01
   4.4382244e+01   5.4603588e-01
   4.4421104e+01   5.4604252e-01
   4.4459808e+01   5.4594509e-01
   4.4498379e+01   5.4574527e-01
   4.4536838e+01   5.4544470e-01
   4.4575205e+01   5.4504506e-01
   4.4613498e+01   5.4454799e-01
   4.4651735e+01   5.4395518e-01
   4.4689935e+01   5.4326833e-01
   4.4728114e+01   5.4248918e-01
   4.4766288e+01   5.4161947e-01
   4.4804476e+01   5.4066101e-01
   4.4842694e+01   5.3961562e-01
   4.4880958e+01   5.3848518e-01
   4.4919286e+01   5.3727158e-01
   4.4957695e+01   5.3597677e-01
   4.4996204e+01   5.3460274e-01
   4.5034830e+01   5.3315151e-01
   4.5073595e+01   5.3162514e-01
   4.5112518e+01   5.3002572e-01
   4.5151621e+01   5.2835537e-01
   4.5190929e+01   5.2661625e-01
   4.5230466e+01   5.2481052e-01
   4.5270259e+01   5.2294036e-01
   4.5310340e+01   5.2100797e-01
   4.5350741e+01   5.1901550e-01
   4.5391501e+01   5.1696509e-01
   4.5432662e+01   5.1485883e-01
   4.5474272e+01   5.1269869e-01
   4.5515603e+01   5.1052800e-01
   4.5556598e+01   5.0835585e-01
   4.5597296e+01   5.0618611e-01
   4.5637734e+01   5.0402254e-01
   4.5677944e+01   5.0186888e-01
   4.5717954e+01   4.9972882e-01
   4.5757791e+01   4.9760600e-01
   4.5797479e+01   4.9550404e-01
   4.5837043e+01   4.9342648e-01
   4.5876503e+01   4.9137685e-01
   4.5915881e+01   4.8935862e-01
   4.5955196e+01   4.8737525e-01
   4.5994467e+01   4.8543012e-01
   4.6033714e+01   4.8352662e-01
   4.6072953e+01   4.8166806e-01
   4.6112205e+01   4.7985776e-01
   4.6151486e+01   4.7809899e-01
   4.6190816e+01   4.7639500e-01
   4.6230213e+01   4.7474901e-01
   4.6269696e+01   4.7316424e-01
   4.6309284e+01   4.7164388e-01
   4.6348999e+01   4.7019111e-01
   4.6388861e+01   4.6880912e-01
   4.6428893e+01   4.6750110e-01
   4.6469119e+01   4.6627026e-01
   4.6509565e+01   4.6511983e-01
   4.6550258e+01   4.6405307e-01
   4.6591230e+01   4.6307332e-01
   4.6632514e+01   4.6218398e-01
   4.6674147e+01   4.6138855e-01
   4.6715725e+01   4.6069755e-01
   4.6756919e+01   4.6011621e-01
   4.6797770e+01   4.5964233e-01
   4.6838319e+01   4.5927385e-01
   4.6878601e+01   4.5900884e-01
   4.6918650e+01   4.5884551e-01
   4.6958494e+01   4.5878217e-01
   4.6998161e+01   4.5881714e-01
   4.7037675e+01   4.5894881e-01
   4.7077059e+01   4.5917560e-01
   4.7116335e+01   4.5949591e-01
   4.7155524e+01   4.5990814e-01
   4.7194645e+01   4.6041069e-01
   4.7233718e+01   4.6100194e-01
   4.7272760e+01   4.6168024e-01
   4.7311791e+01   4.6244392e-01
   4.7350827e+01   4.6329126e-01
   4.7389888e+01   4.6422053e-01
   4.7428991e+01   4.6522995e-01
   4.7468154e+01   4.6631769e-01
   4.7507395e+01   4.6748191e-01
   4.7546735e+01   4.6872072e-01
   4.7586193e+01   4.7003218e-01
   4.7625789e+01   4.7141433e-01
   4.7665545e+01   4.7286517e-01
   4.7705485e+01   4.7438266e-01
   4.7745633e+01   4.7596475e-01
   4.7786015e+01   4.7760936e-01
   4.7826662e+01   4.7931440e-01
   4.7867604e+01   4.8107776e-01
   4.7908877e+01   4.8289737e-01
   4.7950521e+01   4.8477117e-01
   4.7992581e+01   4.8669715e-01
   4.8035109e+01   4.8867340e-01
   4.8077370e+01   4.9066062e-01
   4.8119281e+01   4.9264900e-01
   4.8160883e+01   4.9463481e-01
   4.8202213e+01   4.9661446e-01
   4.8243307e+01   4.9858439e-01
   4.8284195e+01   5.0054107e-01
   4.8324905e+01   5.0248103e-01
   4.8365463e+01   5.0440083e-01
   4.8405895e+01   5.0629707e-01
   4.8446222e+01   5.0816640e-01
   4.8486467e+01   5.1000550e-01
   4.8526651e+01   5.1181110e-01
   4.8566795e+01   5.1357994e-01
   4.8606917e+01   5.1530882e-01
   4.8647039e+01   5.1699456e-01
   4.8687179e+01   5.1863402e-01
   4.8727356e+01   5.2022408e-01
   4.8767591e+01   5.2176164e-01
   4.8807904e+01   5.2324362e-01
   4.8848315e+01   5.2466697e-01
   4.8888845e+01   5.2602864e-01
   4.8929517e+01   5.2732559e-01
   4.8970354e+01   5.2855476e-01
   4.9011381e+01   5.2971312e-01
   4.9052624e+01   5.3079758e-01
   4.9094113e+01   5.3180504e-01
   4.9135878e+01   5.3273235e-01
   4.9177954e+01   5.3357629e-01
   4.9220379e+01   5.3433356e-01
   4.9263042e+01   5.3499849e-01
   4.9305288e+01   5.3556007e-01
   4.9347161e+01   5.3602041e-01
   4.9388705e+01   5.3638158e-01
   4.9429961e+01   5.3664545e-01
   4.9470964e+01   5.3681378e-01
   4.9511746e+01   5.3688821e-01
   4.9552337e+01   5.3687035e-01
   4.9592763e+01   5.3676177e-01
   4.9633049e+01   5.3656399e-01
   4.9673220e+01   5.3627854e-01
   4.9713296e+01   5.3590696e-01
   4.9753300e+01   5.3545078e-01
   4.9793251e+01   5.3491156e-01
   4.9833170e+01   5.3429088e-01
   4.9873076e+01   5.3359035e-01
   4.9912988e+01   5.3281160e-01
   4.9952925e+01   5.3195632e-01
   4.9992907e+01   5.3102621e-01
   5.0000000e+01   5.3085368e-01

==> figuresAndData/stepResponse_5ththOrder_numerator+1-1+0pt0004.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   1.2746524e-72
   8.0000000e-05   8.5323094e-14
   4.8000000e-04   1.8418733e-11
   2.4800000e-03   2.5327241e-09
   7.0155161e-03   5.6944888e-08
   1.1553841e-02   2.5263528e-07
   1.6211568e-02   6.9302443e-07
   2.1198259e-02   1.5378549e-06
   2.6461644e-02   2.9677182e-06
   3.1966202e-02   5.1884982e-06
   3.7685716e-02   8.4285130e-06
   4.3538557e-02   1.2882602e-05
   4.9413035e-02   1.8665898e-05
   5.5309928e-02   2.5945238e-05
   6.1229417e-02   3.4884619e-05
   6.7171688e-02   4.5645562e-05
   7.3136930e-02   5.8387096e-05
   7.9125336e-02   7.3265723e-05
   8.5137099e-02   9.0435402e-05
   9.1172416e-02   1.1004752e-04
   9.7231487e-02   1.3225085e-04
   1.0331451e-01   1.5719158e-04
   1.0942170e-01   1.8501320e-04
   1.1555326e-01   2.1585654e-04
   1.2170940e-01   2.4985975e-04
   1.2789033e-01   2.8715822e-04
   1.3409627e-01   3.2788457e-04
   1.4032744e-01   3.7216867e-04
   1.4658407e-01   4.2013755e-04
   1.5286637e-01   4.7191538e-04
   1.5917458e-01   5.2762347e-04
   1.6550893e-01   5.8738024e-04
   1.7192601e-01   6.5188506e-04
   1.7845521e-01   7.2167972e-04
   1.8509659e-01   7.9704237e-04
   1.9185038e-01   8.7825765e-04
   1.9871689e-01   9.6561463e-04
   2.0569643e-01   1.0594063e-03
   2.1278936e-01   1.1599291e-03
   2.1999608e-01   1.2674824e-03
   2.2731701e-01   1.3823679e-03
   2.3475263e-01   1.5048892e-03
   2.4230344e-01   1.6353509e-03
   2.4996998e-01   1.7740583e-03
   2.5775283e-01   1.9213165e-03
   2.6565261e-01   2.0774299e-03
   2.7366997e-01   2.2427012e-03
   2.8180560e-01   2.4174312e-03
   2.9006023e-01   2.6019172e-03
   2.9843464e-01   2.7964529e-03
   3.0692963e-01   3.0013275e-03
   3.1554606e-01   3.2168245e-03
   3.2428483e-01   3.4432209e-03
   3.3314686e-01   3.6807866e-03
   3.4213314e-01   3.9297832e-03
   3.5120189e-01   4.1892193e-03
   3.6031425e-01   4.4580268e-03
   3.6947114e-01   4.7362115e-03
   3.7867320e-01   5.0237611e-03
   3.8792110e-01   5.3206536e-03
   3.9721552e-01   5.6268563e-03
   4.0655717e-01   5.9423267e-03
   4.1594679e-01   6.2670116e-03
   4.2538512e-01   6.6008479e-03
   4.3487293e-01   6.9437621e-03
   4.4441102e-01   7.2956704e-03
   4.5400021e-01   7.6564785e-03
   4.6364134e-01   8.0260820e-03
   4.7333529e-01   8.4043658e-03
   4.8308296e-01   8.7912045e-03
   4.9292243e-01   9.1879720e-03
   5.0291279e-01   9.5969857e-03
   5.1305611e-01   1.0018296e-02
   5.2335503e-01   1.0451951e-02
   5.3381227e-01   1.0897979e-02
   5.4443067e-01   1.1356384e-02
   5.5521320e-01   1.1827145e-02
   5.6616293e-01   1.2310216e-02
   5.7724565e-01   1.2803850e-02
   5.8840832e-01   1.3305355e-02
   5.9965276e-01   1.3814433e-02
   6.1098027e-01   1.4330738e-02
   6.2239221e-01   1.4853908e-02
   6.3386709e-01   1.5382504e-02
   6.4535245e-01   1.5913618e-02
   6.5684959e-01   1.6446796e-02
   6.6835977e-01   1.6981582e-02
   6.7988428e-01   1.7517519e-02
   6.9142439e-01   1.8054149e-02
   7.0298144e-01   1.8591012e-02
   7.1455677e-01   1.9127650e-02
   7.2615176e-01   1.9663602e-02
   7.3776781e-01   2.0198408e-02
   7.4940638e-01   2.0731607e-02
   7.6115401e-01   2.1266596e-02
   7.7306248e-01   2.1805091e-02
   7.8513516e-01   2.2346537e-02
   7.9737574e-01   2.2890350e-02
   8.0978813e-01   2.3435907e-02
   8.2237648e-01   2.3982543e-02
   8.3514522e-01   2.4529552e-02
   8.4809903e-01   2.5076185e-02
   8.6115695e-01   2.5618105e-02
   8.7428573e-01   2.6153112e-02
   8.8748664e-01   2.6680459e-02
   9.0076074e-01   2.7199376e-02
   9.1410906e-01   2.7709085e-02
   9.2753272e-01   2.8208799e-02
   9.4103282e-01   2.8697718e-02
   9.5461052e-01   2.9175034e-02
   9.6826700e-01   2.9639931e-02
   9.8200346e-01   3.0091581e-02
   9.9582117e-01   3.0529149e-02
   1.0097214e+00   3.0951791e-02
   1.0237055e+00   3.1358653e-02
   1.0377375e+00   3.1747867e-02
   1.0517089e+00   3.2115903e-02
   1.0656231e+00   3.2462579e-02
   1.0794841e+00   3.2787737e-02
   1.0932954e+00   3.3091221e-02
   1.1070605e+00   3.3372876e-02
   1.1208046e+00   3.3632948e-02
   1.1346633e+00   3.3873381e-02
   1.1486396e+00   3.4093280e-02
   1.1627361e+00   3.4291719e-02
   1.1769552e+00   3.4467753e-02
   1.1912995e+00   3.4620417e-02
   1.2057718e+00   3.4748724e-02
   1.2203747e+00   3.4851669e-02
   1.2351110e+00   3.4928224e-02
   1.2499838e+00   3.4977342e-02
   1.2649959e+00   3.4997952e-02
   1.2801505e+00   3.4988963e-02
   1.2954509e+00   3.4949260e-02
   1.3109004e+00   3.4877707e-02
   1.3264948e+00   3.4773201e-02
   1.3421057e+00   3.4635908e-02
   1.3577360e+00   3.4465520e-02
   1.3733885e+00   3.4261736e-02
   1.3890659e+00   3.4024254e-02
   1.4047710e+00   3.3752774e-02
   1.4205069e+00   3.3446993e-02
   1.4362765e+00   3.3106608e-02
   1.4520828e+00   3.2731311e-02
   1.4679290e+00   3.2320790e-02
   1.4838186e+00   3.1874727e-02
   1.4997547e+00   3.1392796e-02
   1.5157412e+00   3.0874659e-02
   1.5318057e+00   3.0319109e-02
   1.5480689e+00   2.9721205e-02
   1.5645311e+00   2.9079800e-02
   1.5811936e+00   2.8393716e-02
   1.5980583e+00   2.7661764e-02
   1.6151277e+00   2.6882734e-02
   1.6324051e+00   2.6055393e-02
   1.6498943e+00   2.5178475e-02
   1.6675999e+00   2.4250672e-02
   1.6854307e+00   2.3276023e-02
   1.7033515e+00   2.2256174e-02
   1.7213665e+00   2.1190747e-02
   1.7394804e+00   2.0079350e-02
   1.7576296e+00   1.8925985e-02
   1.7756726e+00   1.7740448e-02
   1.7936172e+00   1.6523480e-02
   1.8114716e+00   1.5275723e-02
   1.8292432e+00   1.3997793e-02
   1.8469392e+00   1.2690291e-02
   1.8645659e+00   1.1353799e-02
   1.8821293e+00   9.9888813e-03
   1.8996352e+00   8.5960884e-03
   1.9170889e+00   7.1759547e-03
   1.9344953e+00   5.7290006e-03
   1.9518595e+00   4.2557327e-03
   1.9691858e+00   2.7566447e-03
   1.9864786e+00   1.2322172e-03
   2.0037423e+00  -3.1708151e-04
   2.0209809e+00  -1.8907952e-03
   2.0381983e+00  -3.4884797e-03
   2.0553984e+00  -5.1097028e-03
   2.0725849e+00  -6.7540438e-03
   2.0897616e+00  -8.4210939e-03
   2.1069319e+00  -1.0110456e-02
   2.1240996e+00  -1.1821745e-02
   2.1412681e+00  -1.3554587e-02
   2.1584410e+00  -1.5308620e-02
   2.1756218e+00  -1.7083497e-02
   2.1928140e+00  -1.8878880e-02
   2.2100212e+00  -2.0694447e-02
   2.2272468e+00  -2.2529887e-02
   2.2444946e+00  -2.4384906e-02
   2.2617682e+00  -2.6259221e-02
   2.2790713e+00  -2.8152567e-02
   2.2964077e+00  -3.0064695e-02
   2.3137814e+00  -3.1995371e-02
   2.3312702e+00  -3.3952673e-02
   2.3489497e+00  -3.5944638e-02
   2.3668204e+00  -3.7970961e-02
   2.3848839e+00  -4.0031384e-02
   2.4031418e+00  -4.2125666e-02
   2.4215967e+00  -4.4253589e-02
   2.4402517e+00  -4.6414962e-02
   2.4591102e+00  -4.8609625e-02
   2.4781768e+00  -5.0837452e-02
   2.4974563e+00  -5.3098363e-02
   2.5169547e+00  -5.5392331e-02
   2.5366788e+00  -5.7719388e-02
   2.5565812e+00  -6.0073122e-02
   2.5763551e+00  -6.2416224e-02
   2.5960093e+00  -6.4748661e-02
   2.6155546e+00  -6.7070680e-02
   2.6350009e+00  -6.9382468e-02
   2.6543572e+00  -7.1684158e-02
   2.6736318e+00  -7.3975839e-02
   2.6928324e+00  -7.6257561e-02
   2.7119664e+00  -7.8529347e-02
   2.7310403e+00  -8.0791193e-02
   2.7500608e+00  -8.3043073e-02
   2.7690337e+00  -8.5284944e-02
   2.7879648e+00  -8.7516749e-02
   2.8068598e+00  -8.9738417e-02
   2.8257238e+00  -9.1949869e-02
   2.8445619e+00  -9.4151016e-02
   2.8633793e+00  -9.6341763e-02
   2.8821806e+00  -9.8522011e-02
   2.9009707e+00  -1.0069166e-01
   2.9197542e+00  -1.0285059e-01
   2.9385356e+00  -1.0499870e-01
   2.9573196e+00  -1.0713589e-01
   2.9761106e+00  -1.0926204e-01
   2.9949132e+00  -1.1137704e-01
   3.0137319e+00  -1.1348078e-01
   3.0325713e+00  -1.1557317e-01
   3.0514360e+00  -1.1765409e-01
   3.0703306e+00  -1.1972344e-01
   3.0892601e+00  -1.2178114e-01
   3.1082292e+00  -1.2382708e-01
   3.1272430e+00  -1.2586119e-01
   3.1463067e+00  -1.2788338e-01
   3.1654257e+00  -1.2989358e-01
   3.1846056e+00  -1.3189174e-01
   3.2038522e+00  -1.3387780e-01
   3.2231717e+00  -1.3585170e-01
   3.2425705e+00  -1.3781343e-01
   3.2620556e+00  -1.3976297e-01
   3.2816341e+00  -1.4170032e-01
   3.3013138e+00  -1.4362548e-01
   3.3211032e+00  -1.4553852e-01
   3.3410112e+00  -1.4743947e-01
   3.3610477e+00  -1.4932845e-01
   3.3812233e+00  -1.5120557e-01
   3.4015497e+00  -1.5307100e-01
   3.4220400e+00  -1.5492495e-01
   3.4427085e+00  -1.5676770e-01
   3.4635714e+00  -1.5859959e-01
   3.4846471e+00  -1.6042104e-01
   3.5059565e+00  -1.6223259e-01
   3.5274465e+00  -1.6402851e-01
   3.5488277e+00  -1.6578416e-01
   3.5701089e+00  -1.6750042e-01
   3.5913003e+00  -1.6917826e-01
   3.6124115e+00  -1.7081856e-01
   3.6334513e+00  -1.7242213e-01
   3.6544280e+00  -1.7398970e-01
   3.6753495e+00  -1.7552191e-01
   3.6962232e+00  -1.7701940e-01
   3.7170563e+00  -1.7848270e-01
   3.7378555e+00  -1.7991234e-01
   3.7586276e+00  -1.8130879e-01
   3.7793788e+00  -1.8267248e-01
   3.8001155e+00  -1.8400382e-01
   3.8208437e+00  -1.8530316e-01
   3.8415696e+00  -1.8657087e-01
   3.8622989e+00  -1.8780725e-01
   3.8830378e+00  -1.8901259e-01
   3.9037921e+00  -1.9018717e-01
   3.9245678e+00  -1.9133122e-01
   3.9453709e+00  -1.9244498e-01
   3.9662076e+00  -1.9352864e-01
   3.9870839e+00  -1.9458240e-01
   4.0080064e+00  -1.9560642e-01
   4.0289815e+00  -1.9660085e-01
   4.0500161e+00  -1.9756582e-01
   4.0711171e+00  -1.9850143e-01
   4.0922919e+00  -1.9940780e-01
   4.1135482e+00  -2.0028498e-01
   4.1348942e+00  -2.0113303e-01
   4.1563384e+00  -2.0195200e-01
   4.1778900e+00  -2.0274189e-01
   4.1994967e+00  -2.0350057e-01
   4.2209063e+00  -2.0421968e-01
   4.2421355e+00  -2.0490079e-01
   4.2632021e+00  -2.0554543e-01
   4.2841218e+00  -2.0615494e-01
   4.3049087e+00  -2.0673053e-01
   4.3255755e+00  -2.0727327e-01
   4.3461334e+00  -2.0778416e-01
   4.3665931e+00  -2.0826408e-01
   4.3869641e+00  -2.0871385e-01
   4.4072553e+00  -2.0913421e-01
   4.4274750e+00  -2.0952584e-01
   4.4476309e+00  -2.0988939e-01
   4.4677304e+00  -2.1022544e-01
   4.4877803e+00  -2.1053453e-01
   4.5077873e+00  -2.1081715e-01
   4.5277576e+00  -2.1107379e-01
   4.5476974e+00  -2.1130486e-01
   4.5676124e+00  -2.1151076e-01
   4.5875085e+00  -2.1169189e-01
   4.6073911e+00  -2.1184857e-01
   4.6272657e+00  -2.1198113e-01
   4.6471377e+00  -2.1208987e-01
   4.6670124e+00  -2.1217506e-01
   4.6868950e+00  -2.1223695e-01
   4.7067910e+00  -2.1227578e-01
   4.7267054e+00  -2.1229175e-01
   4.7466438e+00  -2.1228505e-01
   4.7666115e+00  -2.1225585e-01
   4.7866140e+00  -2.1220431e-01
   4.8066569e+00  -2.1213054e-01
   4.8267459e+00  -2.1203466e-01
   4.8468871e+00  -2.1191676e-01
   4.8670865e+00  -2.1177690e-01
   4.8873505e+00  -2.1161512e-01
   4.9076858e+00  -2.1143144e-01
   4.9280994e+00  -2.1122587e-01
   4.9485986e+00  -2.1099836e-01
   4.9691913e+00  -2.1074886e-01
   4.9898858e+00  -2.1047728e-01
   5.0106910e+00  -2.1018350e-01
   5.0316164e+00  -2.0986735e-01
   5.0526725e+00  -2.0952864e-01
   5.0738705e+00  -2.0916711e-01
   5.0952227e+00  -2.0878247e-01
   5.1167428e+00  -2.0837435e-01
   5.1384458e+00  -2.0794234e-01
   5.1603487e+00  -2.0748591e-01
   5.1824705e+00  -2.0700446e-01
   5.2048329e+00  -2.0649727e-01
   5.2274609e+00  -2.0596348e-01
   5.2502468e+00  -2.0540546e-01
   5.2729096e+00  -2.0483046e-01
   5.2954605e+00  -2.0423891e-01
   5.3179117e+00  -2.0363117e-01
   5.3402747e+00  -2.0300755e-01
   5.3625599e+00  -2.0236836e-01
   5.3847774e+00  -2.0171386e-01
   5.4069363e+00  -2.0104432e-01
   5.4290455e+00  -2.0035995e-01
   5.4511135e+00  -1.9966097e-01
   5.4731484e+00  -1.9894757e-01
   5.4951578e+00  -1.9821992e-01
   5.5171495e+00  -1.9747817e-01
   5.5391308e+00  -1.9672247e-01
   5.5611090e+00  -1.9595291e-01
   5.5830913e+00  -1.9516961e-01
   5.6050849e+00  -1.9437265e-01
   5.6270969e+00  -1.9356209e-01
   5.6491344e+00  -1.9273796e-01
   5.6712047e+00  -1.9190030e-01
   5.6933152e+00  -1.9104911e-01
   5.7154734e+00  -1.9018436e-01
   5.7376870e+00  -1.8930603e-01
   5.7599639e+00  -1.8841404e-01
   5.7823126e+00  -1.8750830e-01
   5.8047415e+00  -1.8658870e-01
   5.8272597e+00  -1.8565508e-01
   5.8498769e+00  -1.8470727e-01
   5.8726031e+00  -1.8374503e-01
   5.8954492e+00  -1.8276812e-01
   5.9183567e+00  -1.8177927e-01
   5.9410441e+00  -1.8079105e-01
   5.9635314e+00  -1.7980317e-01
   5.9858396e+00  -1.7881524e-01
   6.0079871e+00  -1.7782692e-01
   6.0299904e+00  -1.7683792e-01
   6.0518641e+00  -1.7584800e-01
   6.0736216e+00  -1.7485696e-01
   6.0952748e+00  -1.7386461e-01
   6.1168349e+00  -1.7287078e-01
   6.1383121e+00  -1.7187534e-01
   6.1597159e+00  -1.7087814e-01
   6.1810553e+00  -1.6987906e-01
   6.2023387e+00  -1.6887800e-01
   6.2235741e+00  -1.6787484e-01
   6.2447690e+00  -1.6686948e-01
   6.2659309e+00  -1.6586182e-01
   6.2870668e+00  -1.6485176e-01
   6.3081835e+00  -1.6383919e-01
   6.3292877e+00  -1.6282403e-01
   6.3503861e+00  -1.6180617e-01
   6.3714850e+00  -1.6078550e-01
   6.3925908e+00  -1.5976192e-01
   6.4137101e+00  -1.5873532e-01
   6.4348491e+00  -1.5770557e-01
   6.4560144e+00  -1.5667256e-01
   6.4772124e+00  -1.5563614e-01
   6.4984499e+00  -1.5459618e-01
   6.5197335e+00  -1.5355252e-01
   6.5410704e+00  -1.5250500e-01
   6.5624676e+00  -1.5145345e-01
   6.5839326e+00  -1.5039766e-01
   6.6054734e+00  -1.4933743e-01
   6.6270980e+00  -1.4827254e-01
   6.6488152e+00  -1.4720272e-01
   6.6706340e+00  -1.4612771e-01
   6.6925643e+00  -1.4504719e-01
   6.7146164e+00  -1.4396084e-01
   6.7368018e+00  -1.4286828e-01
   6.7591326e+00  -1.4176909e-01
   6.7816224e+00  -1.4066279e-01
   6.8042857e+00  -1.3954886e-01
   6.8271390e+00  -1.3842670e-01
   6.8502006e+00  -1.3729562e-01
   6.8734909e+00  -1.3615482e-01
   6.8970336e+00  -1.3500339e-01
   6.9208556e+00  -1.3384026e-01
   6.9449883e+00  -1.3266414e-01
   6.9692578e+00  -1.3148376e-01
   6.9933901e+00  -1.3031263e-01
   7.0173988e+00  -1.2915023e-01
   7.0412990e+00  -1.2799595e-01
   7.0651044e+00  -1.2684927e-01
   7.0888275e+00  -1.2570968e-01
   7.1124804e+00  -1.2457676e-01
   7.1360742e+00  -1.2345007e-01
   7.1596194e+00  -1.2232924e-01
   7.1831263e+00  -1.2121389e-01
   7.2066045e+00  -1.2010368e-01
   7.2300636e+00  -1.1899827e-01
   7.2535127e+00  -1.1789736e-01
   7.2769610e+00  -1.1680064e-01
   7.3004173e+00  -1.1570779e-01
   7.3238907e+00  -1.1461854e-01
   7.3473900e+00  -1.1353259e-01
   7.3709243e+00  -1.1244964e-01
   7.3945028e+00  -1.1136940e-01
   7.4181348e+00  -1.1029158e-01
   7.4418298e+00  -1.0921587e-01
   7.4655980e+00  -1.0814197e-01
   7.4894496e+00  -1.0706954e-01
   7.5133954e+00  -1.0599826e-01
   7.5374470e+00  -1.0492777e-01
   7.5616166e+00  -1.0385769e-01
   7.5859171e+00  -1.0278763e-01
   7.6103625e+00  -1.0171714e-01
   7.6345767e+00  -1.0066275e-01
   7.6585505e+00  -9.9624763e-02
   7.6823106e+00  -9.8601923e-02
   7.7058807e+00  -9.7593126e-02
   7.7292816e+00  -9.6597414e-02
   7.7525315e+00  -9.5613945e-02
   7.7756468e+00  -9.4641972e-02
   7.7986425e+00  -9.3680828e-02
   7.8215319e+00  -9.2729911e-02
   7.8443274e+00  -9.1788674e-02
   7.8670407e+00  -9.0856618e-02
   7.8896824e+00  -8.9933285e-02
   7.9122625e+00  -8.9018249e-02
   7.9347907e+00  -8.8111115e-02
   7.9572760e+00  -8.7211513e-02
   7.9797272e+00  -8.6319096e-02
   8.0021526e+00  -8.5433535e-02
   8.0245605e+00  -8.4554516e-02
   8.0469588e+00  -8.3681742e-02
   8.0693554e+00  -8.2814926e-02
   8.0917580e+00  -8.1953789e-02
   8.1141744e+00  -8.1098064e-02
   8.1366124e+00  -8.0247487e-02
   8.1590797e+00  -7.9401800e-02
   8.1815842e+00  -7.8560749e-02
   8.2041340e+00  -7.7724081e-02
   8.2267373e+00  -7.6891543e-02
   8.2494026e+00  -7.6062880e-02
   8.2721387e+00  -7.5237835e-02
   8.2949547e+00  -7.4416145e-02
   8.3178603e+00  -7.3597542e-02
   8.3408656e+00  -7.2781746e-02
   8.3639815e+00  -7.1968468e-02
   8.3872193e+00  -7.1157403e-02
   8.4105916e+00  -7.0348229e-02
   8.4341116e+00  -6.9540601e-02
   8.4577940e+00  -6.8734151e-02
   8.4816548e+00  -6.7928474e-02
   8.5057118e+00  -6.7123130e-02
   8.5299848e+00  -6.6317630e-02
   8.5544960e+00  -6.5511424e-02
   8.5792710e+00  -6.4703890e-02
   8.6043388e+00  -6.3894314e-02
   8.6297337e+00  -6.3081861e-02
   8.6554537e+00  -6.2266874e-02
   8.6810158e+00  -6.1464720e-02
   8.7064350e+00  -6.0674770e-02
   8.7317291e+00  -5.9896328e-02
   8.7569146e+00  -5.9128765e-02
   8.7820065e+00  -5.8371511e-02
   8.8070187e+00  -5.7624043e-02
   8.8319645e+00  -5.6885879e-02
   8.8568563e+00  -5.6156573e-02
   8.8817058e+00  -5.5435711e-02
   8.9065247e+00  -5.4722904e-02
   8.9313238e+00  -5.4017783e-02
   8.9561140e+00  -5.3320002e-02
   8.9809059e+00  -5.2629229e-02
   9.0057100e+00  -5.1945147e-02
   9.0305369e+00  -5.1267450e-02
   9.0553969e+00  -5.0595842e-02
   9.0803009e+00  -4.9930033e-02
   9.1052597e+00  -4.9269740e-02
   9.1302845e+00  -4.8614682e-02
   9.1553867e+00  -4.7964581e-02
   9.1805786e+00  -4.7319157e-02
   9.2058727e+00  -4.6678127e-02
   9.2312822e+00  -4.6041204e-02
   9.2568216e+00  -4.5408094e-02
   9.2825059e+00  -4.4778489e-02
   9.3083516e+00  -4.4152070e-02
   9.3339385e+00  -4.3538939e-02
   9.3592583e+00  -4.2939034e-02
   9.3843422e+00  -4.2351370e-02
   9.4092175e+00  -4.1775089e-02
   9.4339081e+00  -4.1209443e-02
   9.4584350e+00  -4.0653777e-02
   9.4828167e+00  -4.0107509e-02
   9.5070703e+00  -3.9570119e-02
   9.5312109e+00  -3.9041136e-02
   9.5552526e+00  -3.8520136e-02
   9.5792086e+00  -3.8006729e-02
   9.6030908e+00  -3.7500558e-02
   9.6269109e+00  -3.7001293e-02
   9.6506795e+00  -3.6508626e-02
   9.6744070e+00  -3.6022272e-02
   9.6981034e+00  -3.5541962e-02
   9.7217784e+00  -3.5067444e-02
   9.7454412e+00  -3.4598477e-02
   9.7691011e+00  -3.4134835e-02
   9.7927672e+00  -3.3676300e-02
   9.8164485e+00  -3.3222664e-02
   9.8401542e+00  -3.2773725e-02
   9.8638933e+00  -3.2329289e-02
   9.8876751e+00  -3.1889167e-02
   9.9115090e+00  -3.1453173e-02
   9.9354048e+00  -3.1021123e-02
   9.9593725e+00  -3.0592839e-02
   9.9834225e+00  -3.0168139e-02
   1.0007566e+01  -2.9746843e-02
   1.0031814e+01  -2.9328768e-02
   1.0056179e+01  -2.8913729e-02
   1.0080674e+01  -2.8501537e-02
   1.0105313e+01  -2.8091993e-02
   1.0130111e+01  -2.7684893e-02
   1.0155086e+01  -2.7280019e-02
   1.0180255e+01  -2.6877140e-02
   1.0205638e+01  -2.6476007e-02
   1.0231259e+01  -2.6076349e-02
   1.0257143e+01  -2.5677864e-02
   1.0283320e+01  -2.5280213e-02
   1.0309825e+01  -2.4883013e-02
   1.0336696e+01  -2.4485816e-02
   1.0363744e+01  -2.4091550e-02
   1.0390623e+01  -2.3705204e-02
   1.0417351e+01  -2.3326356e-02
   1.0443949e+01  -2.2954584e-02
   1.0470433e+01  -2.2589505e-02
   1.0496821e+01  -2.2230774e-02
   1.0523129e+01  -2.1878075e-02
   1.0549371e+01  -2.1531114e-02
   1.0575562e+01  -2.1189624e-02
   1.0601713e+01  -2.0853354e-02
   1.0627840e+01  -2.0522070e-02
   1.0653953e+01  -2.0195551e-02
   1.0680065e+01  -1.9873589e-02
   1.0706188e+01  -1.9555988e-02
   1.0732334e+01  -1.9242558e-02
   1.0758516e+01  -1.8933119e-02
   1.0784745e+01  -1.8627497e-02
   1.0811034e+01  -1.8325523e-02
   1.0837396e+01  -1.8027032e-02
   1.0863845e+01  -1.7731862e-02
   1.0890393e+01  -1.7439852e-02
   1.0917055e+01  -1.7150843e-02
   1.0943848e+01  -1.6864674e-02
   1.0970787e+01  -1.6581183e-02
   1.0997891e+01  -1.6300204e-02
   1.1025091e+01  -1.6022441e-02
   1.1051980e+01  -1.5751976e-02
   1.1078588e+01  -1.5488294e-02
   1.1104951e+01  -1.5230887e-02
   1.1131099e+01  -1.4979321e-02
   1.1157057e+01  -1.4733217e-02
   1.1182848e+01  -1.4492239e-02
   1.1208492e+01  -1.4256091e-02
   1.1234007e+01  -1.4024507e-02
   1.1259411e+01  -1.3797248e-02
   1.1284718e+01  -1.3574096e-02
   1.1309943e+01  -1.3354849e-02
   1.1335099e+01  -1.3139327e-02
   1.1360199e+01  -1.2927357e-02
   1.1385255e+01  -1.2718784e-02
   1.1410279e+01  -1.2513460e-02
   1.1435281e+01  -1.2311247e-02
   1.1460273e+01  -1.2112015e-02
   1.1485266e+01  -1.1915640e-02
   1.1510269e+01  -1.1722006e-02
   1.1535295e+01  -1.1531002e-02
   1.1560352e+01  -1.1342519e-02
   1.1585452e+01  -1.1156456e-02
   1.1610607e+01  -1.0972711e-02
   1.1635826e+01  -1.0791187e-02
   1.1661123e+01  -1.0611790e-02
   1.1686508e+01  -1.0434425e-02
   1.1711995e+01  -1.0258998e-02
   1.1737597e+01  -1.0085419e-02
   1.1763327e+01  -9.9135915e-03
   1.1789203e+01  -9.7434225e-03
   1.1815238e+01  -9.5748147e-03
   1.1841453e+01  -9.4076679e-03
   1.1867865e+01  -9.2418776e-03
   1.1894497e+01  -9.0773332e-03
   1.1921374e+01  -8.9139164e-03
   1.1948522e+01  -8.7514987e-03
   1.1975973e+01  -8.5899385e-03
   1.2003764e+01  -8.4290768e-03
   1.2031936e+01  -8.2687320e-03
   1.2060541e+01  -8.1086918e-03
   1.2089080e+01  -7.9517580e-03
   1.2117439e+01  -7.7984806e-03
   1.2145641e+01  -7.6486448e-03
   1.2173710e+01  -7.5020523e-03
   1.2201665e+01  -7.3585243e-03
   1.2229526e+01  -7.2178987e-03
   1.2257309e+01  -7.0800277e-03
   1.2285033e+01  -6.9447752e-03
   1.2312713e+01  -6.8120156e-03
   1.2340364e+01  -6.6816322e-03
   1.2368001e+01  -6.5535160e-03
   1.2395638e+01  -6.4275645e-03
   1.2423290e+01  -6.3036810e-03
   1.2450972e+01  -6.1817739e-03
   1.2478697e+01  -6.0617558e-03
   1.2506480e+01  -5.9435425e-03
   1.2534336e+01  -5.8270532e-03
   1.2562280e+01  -5.7122093e-03
   1.2590330e+01  -5.5989338e-03
   1.2618500e+01  -5.4871513e-03
   1.2646810e+01  -5.3767866e-03
   1.2675278e+01  -5.2677645e-03
   1.2703925e+01  -5.1600093e-03
   1.2732772e+01  -5.0534492e-03
   1.2761265e+01  -4.9500818e-03
   1.2789443e+01  -4.8496730e-03
   1.2817346e+01  -4.7519908e-03
   1.2845009e+01  -4.6568367e-03
   1.2872464e+01  -4.5640390e-03
   1.2899736e+01  -4.4734475e-03
   1.2926850e+01  -4.3849293e-03
   1.2953825e+01  -4.2983657e-03
   1.2980683e+01  -4.2136500e-03
   1.3007440e+01  -4.1306855e-03
   1.3034113e+01  -4.0493840e-03
   1.3060717e+01  -3.9696647e-03
   1.3087268e+01  -3.8914530e-03
   1.3113778e+01  -3.8146795e-03
   1.3140262e+01  -3.7392799e-03
   1.3166733e+01  -3.6651938e-03
   1.3193203e+01  -3.5923643e-03
   1.3219685e+01  -3.5207378e-03
   1.3246193e+01  -3.4502633e-03
   1.3272737e+01  -3.3808923e-03
   1.3299332e+01  -3.3125780e-03
   1.3325990e+01  -3.2452756e-03
   1.3352725e+01  -3.1789415e-03
   1.3379550e+01  -3.1135334e-03
   1.3406481e+01  -3.0490097e-03
   1.3433533e+01  -2.9853293e-03
   1.3460722e+01  -2.9224514e-03
   1.3488066e+01  -2.8603350e-03
   1.3515583e+01  -2.7989387e-03
   1.3543294e+01  -2.7382201e-03
   1.3571222e+01  -2.6781354e-03
   1.3599391e+01  -2.6186386e-03
   1.3627832e+01  -2.5596811e-03
   1.3656575e+01  -2.5012102e-03
   1.3685657e+01  -2.4431681e-03
   1.3715122e+01  -2.3854904e-03
   1.3745021e+01  -2.3281029e-03
   1.3775415e+01  -2.2709192e-03
   1.3805653e+01  -2.2151655e-03
   1.3835693e+01  -2.1608752e-03
   1.3865564e+01  -2.1079565e-03
   1.3895292e+01  -2.0563269e-03
   1.3924902e+01  -2.0059120e-03
   1.3954415e+01  -1.9566448e-03
   1.3983853e+01  -1.9084642e-03
   1.4013234e+01  -1.8613144e-03
   1.4042578e+01  -1.8151438e-03
   1.4071902e+01  -1.7699046e-03
   1.4101224e+01  -1.7255521e-03
   1.4130561e+01  -1.6820446e-03
   1.4159930e+01  -1.6393426e-03
   1.4189350e+01  -1.5974088e-03
   1.4218837e+01  -1.5562074e-03
   1.4248409e+01  -1.5157043e-03
   1.4278085e+01  -1.4758663e-03
   1.4307885e+01  -1.4366612e-03
   1.4337829e+01  -1.3980575e-03
   1.4367939e+01  -1.3600239e-03
   1.4398239e+01  -1.3225293e-03
   1.4428755e+01  -1.2855421e-03
   1.4459089e+01  -1.2495319e-03
   1.4489052e+01  -1.2146852e-03
   1.4518695e+01  -1.1809079e-03
   1.4548059e+01  -1.1481161e-03
   1.4577184e+01  -1.1162381e-03
   1.4606100e+01  -1.0852117e-03
   1.4634837e+01  -1.0549823e-03
   1.4663420e+01  -1.0255016e-03
   1.4691872e+01  -9.9672639e-04
   1.4720214e+01  -9.6861773e-04
   1.4748465e+01  -9.4114025e-04
   1.4776644e+01  -9.1426168e-04
   1.4804769e+01  -8.8795234e-04
   1.4832855e+01  -8.6218481e-04
   1.4860918e+01  -8.3693364e-04
   1.4888975e+01  -8.1217502e-04
   1.4917040e+01  -7.8788666e-04
   1.4945128e+01  -7.6404749e-04
   1.4973254e+01  -7.4063758e-04
   1.5001435e+01  -7.1763790e-04
   1.5029684e+01  -6.9503026e-04
   1.5058020e+01  -6.7279711e-04
   1.5086457e+01  -6.5092147e-04
   1.5115014e+01  -6.2938673e-04
   1.5143709e+01  -6.0817660e-04
   1.5172562e+01  -5.8727492e-04
   1.5201594e+01  -5.6666557e-04
   1.5230829e+01  -5.4633221e-04
   1.5260291e+01  -5.2625820e-04
   1.5290009e+01  -5.0642630e-04
   1.5320015e+01  -4.8681842e-04
   1.5350346e+01  -4.6741523e-04
   1.5381041e+01  -4.4819573e-04
   1.5412152e+01  -4.2913660e-04
   1.5443735e+01  -4.1021131e-04
   1.5475861e+01  -3.9138886e-04
   1.5507933e+01  -3.7301988e-04
   1.5539782e+01  -3.5518686e-04
   1.5571441e+01  -3.3785482e-04
   1.5602942e+01  -3.2099175e-04
   1.5634312e+01  -3.0456910e-04
   1.5665578e+01  -2.8856125e-04
   1.5696764e+01  -2.7294495e-04
   1.5727894e+01  -2.5769900e-04
   1.5758989e+01  -2.4280393e-04
   1.5790071e+01  -2.2824174e-04
   1.5821161e+01  -2.1399570e-04
   1.5852279e+01  -2.0005014e-04
   1.5883447e+01  -1.8639032e-04
   1.5914684e+01  -1.7300228e-04
   1.5946013e+01  -1.5987271e-04
   1.5977455e+01  -1.4698882e-04
   1.6009035e+01  -1.3433825e-04
   1.6040776e+01  -1.2190895e-04
   1.6072705e+01  -1.0968904e-04
   1.6104851e+01  -9.7666710e-05
   1.6137244e+01  -8.5830073e-05
   1.6169271e+01  -7.4396133e-05
   1.6200894e+01  -6.3362736e-05
   1.6232171e+01  -5.2695287e-05
   1.6263151e+01  -4.2364204e-05
   1.6293877e+01  -3.2344276e-05
   1.6324384e+01  -2.2613711e-05
   1.6354704e+01  -1.3153439e-05
   1.6384867e+01  -3.9465950e-06
   1.6414899e+01   5.0218755e-06
   1.6444822e+01   1.3765520e-05
   1.6474658e+01   2.2296622e-05
   1.6504430e+01   3.0626391e-05
   1.6534156e+01   3.8765121e-05
   1.6563854e+01   4.6722323e-05
   1.6593545e+01   5.4506829e-05
   1.6623245e+01   6.2126889e-05
   1.6652973e+01   6.9590249e-05
   1.6682746e+01   7.6904222e-05
   1.6712583e+01   8.4075747e-05
   1.6742502e+01   9.1111452e-05
   1.6772522e+01   9.8017702e-05
   1.6802665e+01   1.0480065e-04
   1.6832949e+01   1.1146630e-04
   1.6863400e+01   1.1802054e-04
   1.6894039e+01   1.2446920e-04
   1.6924895e+01   1.3081812e-04
   1.6955996e+01   1.3707323e-04
   1.6987374e+01   1.4324061e-04
   1.7019067e+01   1.4932658e-04
   1.7051115e+01   1.5533789e-04
   1.7083567e+01   1.6128180e-04
   1.7116480e+01   1.6716639e-04
   1.7149924e+01   1.7300085e-04
   1.7183982e+01   1.7879595e-04
   1.7217788e+01   1.8440555e-04
   1.7251355e+01   1.8983803e-04
   1.7284721e+01   1.9510569e-04
   1.7317922e+01   2.0021941e-04
   1.7350990e+01   2.0518886e-04
   1.7383956e+01   2.1002271e-04
   1.7416845e+01   2.1472880e-04
   1.7449686e+01   2.1931429e-04
   1.7482503e+01   2.2378572e-04
   1.7515320e+01   2.2814915e-04
   1.7548162e+01   2.3241021e-04
   1.7581052e+01   2.3657415e-04
   1.7614016e+01   2.4064593e-04
   1.7647077e+01   2.4463025e-04
   1.7680262e+01   2.4853159e-04
   1.7713599e+01   2.5235427e-04
   1.7747114e+01   2.5610247e-04
   1.7780840e+01   2.5978030e-04
   1.7814810e+01   2.6339183e-04
   1.7849041e+01   2.6693916e-04
   1.7882776e+01   2.7034695e-04
   1.7916078e+01   2.7362727e-04
   1.7949013e+01   2.7679158e-04
   1.7981636e+01   2.7984947e-04
   1.8013994e+01   2.8280912e-04
   1.8046125e+01   2.8567756e-04
   1.8078067e+01   2.8846095e-04
   1.8109851e+01   2.9116472e-04
   1.8141505e+01   2.9379371e-04
   1.8173056e+01   2.9635228e-04
   1.8204529e+01   2.9884439e-04
   1.8235947e+01   3.0127364e-04
   1.8267332e+01   3.0364333e-04
   1.8298706e+01   3.0595652e-04
   1.8330090e+01   3.0821605e-04
   1.8361506e+01   3.1042457e-04
   1.8392973e+01   3.1258459e-04
   1.8424514e+01   3.1469846e-04
   1.8456151e+01   3.1676842e-04
   1.8487906e+01   3.1879663e-04
   1.8519803e+01   3.2078515e-04
   1.8551867e+01   3.2273602e-04
   1.8584126e+01   3.2465119e-04
   1.8616609e+01   3.2653265e-04
   1.8649347e+01   3.2838234e-04
   1.8682378e+01   3.3020228e-04
   1.8715742e+01   3.3199451e-04
   1.8749484e+01   3.3376122e-04
   1.8783659e+01   3.3550472e-04
   1.8818331e+01   3.3722756e-04
   1.8853577e+01   3.3893265e-04
   1.8889491e+01   3.4062337e-04
   1.8925223e+01   3.4225988e-04
   1.8960686e+01   3.4384036e-04
   1.8995926e+01   3.4536885e-04
   1.9030985e+01   3.4684897e-04
   1.9065900e+01   3.4828390e-04
   1.9100706e+01   3.4967650e-04
   1.9135434e+01   3.5102931e-04
   1.9170116e+01   3.5234467e-04
   1.9204779e+01   3.5362470e-04
   1.9239454e+01   3.5487135e-04
   1.9274168e+01   3.5608644e-04
   1.9308948e+01   3.5727166e-04
   1.9343825e+01   3.5842861e-04
   1.9378827e+01   3.5955879e-04
   1.9413986e+01   3.6066363e-04
   1.9449334e+01   3.6174453e-04
   1.9484906e+01   3.6280284e-04
   1.9520741e+01   3.6383987e-04
   1.9556881e+01   3.6485695e-04
   1.9592599e+01   3.6583456e-04
   1.9627836e+01   3.6677278e-04
   1.9662665e+01   3.6767526e-04
   1.9697151e+01   3.6854512e-04
   1.9731348e+01   3.6938497e-04
   1.9765304e+01   3.7019707e-04
   1.9799058e+01   3.7098336e-04
   1.9832648e+01   3.7174557e-04
   1.9866105e+01   3.7248521e-04
   1.9899462e+01   3.7320366e-04
   1.9932746e+01   3.7390216e-04
   1.9965984e+01   3.7458182e-04
   2.0000000e+01   3.7525938e-04


==> figuresAndData/stepResponse_5ththOrder_numeratorDoubleZeroAt+0pt02.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   9.6873466e-73
   8.0000000e-05   8.5324732e-14
   4.8000000e-04   1.8420856e-11
   2.4800000e-03   2.5342334e-09
   7.0155161e-03   5.7041105e-08
   1.1553841e-02   2.5333989e-07
   1.6211568e-02   6.9574287e-07
   2.1198259e-02   1.5457626e-06
   2.6461644e-02   2.9868183e-06
   3.1966202e-02   5.2289503e-06
   3.7685716e-02   8.5062093e-06
   4.3538557e-02   1.3020212e-05
   4.9413035e-02   1.8892867e-05
   5.5309928e-02   2.6299441e-05
   6.1229417e-02   3.5413440e-05
   6.7171688e-02   4.6406997e-05
   7.3136930e-02   5.9450856e-05
   7.9125336e-02   7.4714357e-05
   8.5137099e-02   9.2365418e-05
   9.1172416e-02   1.1257052e-04
   9.7231487e-02   1.3549470e-04
   1.0331451e-01   1.6130153e-04
   1.0942170e-01   1.9015307e-04
   1.1555326e-01   2.2220992e-04
   1.2170940e-01   2.5763114e-04
   1.2789033e-01   2.9657427e-04
   1.3409627e-01   3.3919528e-04
   1.4032744e-01   3.8564858e-04
   1.4658407e-01   4.3608702e-04
   1.5286637e-01   4.9066182e-04
   1.5917458e-01   5.4952257e-04
   1.6550893e-01   6.1281725e-04
   1.7192601e-01   6.8131299e-04
   1.7845521e-01   7.5561683e-04
   1.8509659e-01   8.3606057e-04
   1.9185038e-01   9.2298685e-04
   1.9871689e-01   1.0167472e-03
   2.0569643e-01   1.1177017e-03
   2.1278936e-01   1.2262188e-03
   2.1999608e-01   1.3426753e-03
   2.2731701e-01   1.4674553e-03
   2.3475263e-01   1.6009508e-03
   2.4230344e-01   1.7435608e-03
   2.4996998e-01   1.8956911e-03
   2.5775283e-01   2.0577538e-03
   2.6565261e-01   2.2301671e-03
   2.7366997e-01   2.4133547e-03
   2.8180560e-01   2.6077456e-03
   2.9006023e-01   2.8137734e-03
   2.9843464e-01   3.0318757e-03
   3.0692963e-01   3.2624940e-03
   3.1554606e-01   3.5060730e-03
   3.2428483e-01   3.7630599e-03
   3.3314686e-01   4.0339039e-03
   3.4213314e-01   4.3190560e-03
   3.5120189e-01   4.6175333e-03
   3.6031425e-01   4.9282491e-03
   3.6947114e-01   5.2513485e-03
   3.7867320e-01   5.5869611e-03
   3.8792110e-01   5.9352098e-03
   3.9721552e-01   6.2962110e-03
   4.0655717e-01   6.6700746e-03
   4.1594679e-01   7.0569036e-03
   4.2538512e-01   7.4567947e-03
   4.3487293e-01   7.8698380e-03
   4.4441102e-01   8.2961173e-03
   4.5400021e-01   8.7357095e-03
   4.6364134e-01   9.1886858e-03
   4.7333529e-01   9.6551104e-03
   4.8308296e-01   1.0135042e-02
   4.9292243e-01   1.0630422e-02
   5.0291279e-01   1.1144442e-02
   5.1305611e-01   1.1677508e-02
   5.2335503e-01   1.2230048e-02
   5.3381227e-01   1.2802486e-02
   5.4443067e-01   1.3395242e-02
   5.5521320e-01   1.4008735e-02
   5.6616293e-01   1.4643375e-02
   5.7724565e-01   1.5297342e-02
   5.8840832e-01   1.5967507e-02
   5.9965276e-01   1.6653878e-02
   6.1098027e-01   1.7356421e-02
   6.2239221e-01   1.8075089e-02
   6.3386709e-01   1.8808350e-02
   6.4535245e-01   1.9552557e-02
   6.5684959e-01   2.0307420e-02
   6.6835977e-01   2.1072646e-02
   6.7988428e-01   2.1847939e-02
   6.9142439e-01   2.2633005e-02
   7.0298144e-01   2.3427549e-02
   7.1455677e-01   2.4231277e-02
   7.2615176e-01   2.5043895e-02
   7.3776781e-01   2.5865109e-02
   7.4940638e-01   2.6694630e-02
   7.6115401e-01   2.7538294e-02
   7.7306248e-01   2.8399587e-02
   7.8513516e-01   2.9278526e-02
   7.9737574e-01   3.0175126e-02
   8.0978813e-01   3.1089389e-02
   8.2237648e-01   3.2021304e-02
   8.3514522e-01   3.2970846e-02
   8.4809903e-01   3.3937976e-02
   8.6115695e-01   3.4916190e-02
   8.7428573e-01   3.5902472e-02
   8.8748664e-01   3.6896361e-02
   9.0076074e-01   3.7897370e-02
   9.1410906e-01   3.8904999e-02
   9.2753272e-01   3.9918737e-02
   9.4103282e-01   4.0938064e-02
   9.5461052e-01   4.1962449e-02
   9.6826700e-01   4.2991352e-02
   9.8200346e-01   4.4024220e-02
   9.9582117e-01   4.5060493e-02
   1.0097214e+00   4.6099599e-02
   1.0237055e+00   4.7140958e-02
   1.0377375e+00   4.8181227e-02
   1.0517089e+00   4.9211758e-02
   1.0656231e+00   5.0232287e-02
   1.0794841e+00   5.1242605e-02
   1.0932954e+00   5.2242504e-02
   1.1070605e+00   5.3231776e-02
   1.1208046e+00   5.4211763e-02
   1.1346633e+00   5.5191556e-02
   1.1486396e+00   5.6170650e-02
   1.1627361e+00   5.7148483e-02
   1.1769552e+00   5.8124476e-02
   1.1912995e+00   5.9098031e-02
   1.2057718e+00   6.0068534e-02
   1.2203747e+00   6.1035354e-02
   1.2351110e+00   6.1997841e-02
   1.2499838e+00   6.2955328e-02
   1.2649959e+00   6.3907129e-02
   1.2801505e+00   6.4852542e-02
   1.2954509e+00   6.5790844e-02
   1.3109004e+00   6.6721294e-02
   1.3264948e+00   6.7642682e-02
   1.3421057e+00   6.8546689e-02
   1.3577360e+00   6.9432982e-02
   1.3733885e+00   7.0301220e-02
   1.3890659e+00   7.1151071e-02
   1.4047710e+00   7.1982207e-02
   1.4205069e+00   7.2794305e-02
   1.4362765e+00   7.3587047e-02
   1.4520828e+00   7.4360116e-02
   1.4679290e+00   7.5113202e-02
   1.4838186e+00   7.5845994e-02
   1.4997547e+00   7.6558186e-02
   1.5157412e+00   7.7249470e-02
   1.5318057e+00   7.7920531e-02
   1.5480689e+00   7.8575568e-02
   1.5645311e+00   7.9213476e-02
   1.5811936e+00   7.9833188e-02
   1.5980583e+00   8.0433642e-02
   1.6151277e+00   8.1013782e-02
   1.6324051e+00   8.1572556e-02
   1.6498943e+00   8.2108910e-02
   1.6675999e+00   8.2621790e-02
   1.6854307e+00   8.3107585e-02
   1.7033515e+00   8.3564707e-02
   1.7213665e+00   8.3992739e-02
   1.7394804e+00   8.4391260e-02
   1.7576296e+00   8.4758519e-02
   1.7756726e+00   8.5091869e-02
   1.7936172e+00   8.5392039e-02
   1.8114716e+00   8.5659729e-02
   1.8292432e+00   8.5895590e-02
   1.8469392e+00   8.6100232e-02
   1.8645659e+00   8.6274225e-02
   1.8821293e+00   8.6418105e-02
   1.8996352e+00   8.6532380e-02
   1.9170889e+00   8.6617531e-02
   1.9344953e+00   8.6674013e-02
   1.9518595e+00   8.6702261e-02
   1.9691858e+00   8.6702687e-02
   1.9864786e+00   8.6675688e-02
   2.0037423e+00   8.6621641e-02
   2.0209809e+00   8.6540907e-02
   2.0381983e+00   8.6433833e-02
   2.0553984e+00   8.6300752e-02
   2.0725849e+00   8.6141982e-02
   2.0897616e+00   8.5957830e-02
   2.1069319e+00   8.5748588e-02
   2.1240996e+00   8.5514539e-02
   2.1412681e+00   8.5255952e-02
   2.1584410e+00   8.4973084e-02
   2.1756218e+00   8.4666184e-02
   2.1928140e+00   8.4335487e-02
   2.2100212e+00   8.3981216e-02
   2.2272468e+00   8.3603585e-02
   2.2444946e+00   8.3202796e-02
   2.2617682e+00   8.2779038e-02
   2.2790713e+00   8.2332489e-02
   2.2964077e+00   8.1863314e-02
   2.3137814e+00   8.1371666e-02
   2.3312702e+00   8.0855460e-02
   2.3489497e+00   8.0312321e-02
   2.3668204e+00   7.9741972e-02
   2.3848839e+00   7.9144129e-02
   2.4031418e+00   7.8518510e-02
   2.4215967e+00   7.7864833e-02
   2.4402517e+00   7.7182807e-02
   2.4591102e+00   7.6472134e-02
   2.4781768e+00   7.5732503e-02
   2.4974563e+00   7.4963582e-02
   2.5169547e+00   7.4165019e-02
   2.5366788e+00   7.3336428e-02
   2.5565812e+00   7.2479785e-02
   2.5763551e+00   7.1608858e-02
   2.5960093e+00   7.0724248e-02
   2.6155546e+00   6.9826414e-02
   2.6350009e+00   6.8915790e-02
   2.6543572e+00   6.7992798e-02
   2.6736318e+00   6.7057841e-02
   2.6928324e+00   6.6111309e-02
   2.7119664e+00   6.5153577e-02
   2.7310403e+00   6.4185004e-02
   2.7500608e+00   6.3205938e-02
   2.7690337e+00   6.2216712e-02
   2.7879648e+00   6.1217647e-02
   2.8068598e+00   6.0209053e-02
   2.8257238e+00   5.9191227e-02
   2.8445619e+00   5.8164455e-02
   2.8633793e+00   5.7129010e-02
   2.8821806e+00   5.6085158e-02
   2.9009707e+00   5.5033149e-02
   2.9197542e+00   5.3973226e-02
   2.9385356e+00   5.2905619e-02
   2.9573196e+00   5.1830549e-02
   2.9761106e+00   5.0748226e-02
   2.9949132e+00   4.9658848e-02
   3.0137319e+00   4.8562604e-02
   3.0325713e+00   4.7459670e-02
   3.0514360e+00   4.6350212e-02
   3.0703306e+00   4.5234384e-02
   3.0892601e+00   4.4112328e-02
   3.1082292e+00   4.2984174e-02
   3.1272430e+00   4.1850039e-02
   3.1463067e+00   4.0710025e-02
   3.1654257e+00   3.9564221e-02
   3.1846056e+00   3.8412699e-02
   3.2038522e+00   3.7255517e-02
   3.2231717e+00   3.6092712e-02
   3.2425705e+00   3.4924304e-02
   3.2620556e+00   3.3750291e-02
   3.2816341e+00   3.2570646e-02
   3.3013138e+00   3.1385318e-02
   3.3211032e+00   3.0194226e-02
   3.3410112e+00   2.8997255e-02
   3.3610477e+00   2.7794254e-02
   3.3812233e+00   2.6585028e-02
   3.4015497e+00   2.5369332e-02
   3.4220400e+00   2.4146862e-02
   3.4427085e+00   2.2917247e-02
   3.4635714e+00   2.1680031e-02
   3.4846471e+00   2.0434661e-02
   3.5059565e+00   1.9180462e-02
   3.5274465e+00   1.7921119e-02
   3.5488277e+00   1.6674030e-02
   3.5701089e+00   1.5438985e-02
   3.5913003e+00   1.4215683e-02
   3.6124115e+00   1.3003857e-02
   3.6334513e+00   1.1803271e-02
   3.6544280e+00   1.0613714e-02
   3.6753495e+00   9.4349946e-03
   3.6962232e+00   8.2669435e-03
   3.7170563e+00   7.1094053e-03
   3.7378555e+00   5.9622389e-03
   3.7586276e+00   4.8253148e-03
   3.7793788e+00   3.6985140e-03
   3.8001155e+00   2.5817258e-03
   3.8208437e+00   1.4748470e-03
   3.8415696e+00   3.7778096e-04
   3.8622989e+00  -7.0956409e-04
   3.8830378e+00  -1.7872754e-03
   3.9037921e+00  -2.8554368e-03
   3.9245678e+00  -3.9141293e-03
   3.9453709e+00  -4.9634322e-03
   3.9662076e+00  -6.0034235e-03
   3.9870839e+00  -7.0341806e-03
   4.0080064e+00  -8.0557813e-03
   4.0289815e+00  -9.0683041e-03
   4.0500161e+00  -1.0071829e-02
   4.0711171e+00  -1.1066440e-02
   4.0922919e+00  -1.2052222e-02
   4.1135482e+00  -1.3029266e-02
   4.1348942e+00  -1.3997667e-02
   4.1563384e+00  -1.4957529e-02
   4.1778900e+00  -1.5908961e-02
   4.1994967e+00  -1.6849401e-02
   4.2209063e+00  -1.7767903e-02
   4.2421355e+00  -1.8665451e-02
   4.2632021e+00  -1.9543039e-02
   4.2841218e+00  -2.0401541e-02
   4.3049087e+00  -2.1241734e-02
   4.3255755e+00  -2.2064307e-02
   4.3461334e+00  -2.2869883e-02
   4.3665931e+00  -2.3659021e-02
   4.3869641e+00  -2.4432231e-02
   4.4072553e+00  -2.5189976e-02
   4.4274750e+00  -2.5932682e-02
   4.4476309e+00  -2.6660742e-02
   4.4677304e+00  -2.7374516e-02
   4.4877803e+00  -2.8074338e-02
   4.5077873e+00  -2.8760522e-02
   4.5277576e+00  -2.9433355e-02
   4.5476974e+00  -3.0093110e-02
   4.5676124e+00  -3.0740039e-02
   4.5875085e+00  -3.1374381e-02
   4.6073911e+00  -3.1996359e-02
   4.6272657e+00  -3.2606185e-02
   4.6471377e+00  -3.3204057e-02
   4.6670124e+00  -3.3790163e-02
   4.6868950e+00  -3.4364681e-02
   4.7067910e+00  -3.4927779e-02
   4.7267054e+00  -3.5479617e-02
   4.7466438e+00  -3.6020348e-02
   4.7666115e+00  -3.6550115e-02
   4.7866140e+00  -3.7069056e-02
   4.8066569e+00  -3.7577300e-02
   4.8267459e+00  -3.8074973e-02
   4.8468871e+00  -3.8562193e-02
   4.8670865e+00  -3.9039073e-02
   4.8873505e+00  -3.9505720e-02
   4.9076858e+00  -3.9962238e-02
   4.9280994e+00  -4.0408723e-02
   4.9485986e+00  -4.0845270e-02
   4.9691913e+00  -4.1271967e-02
   4.9898858e+00  -4.1688900e-02
   5.0106910e+00  -4.2096149e-02
   5.0316164e+00  -4.2493792e-02
   5.0526725e+00  -4.2881902e-02
   5.0738705e+00  -4.3260552e-02
   5.0952227e+00  -4.3629807e-02
   5.1167428e+00  -4.3989733e-02
   5.1384458e+00  -4.4340394e-02
   5.1603487e+00  -4.4681849e-02
   5.1824705e+00  -4.5014160e-02
   5.2048329e+00  -4.5337385e-02
   5.2274609e+00  -4.5651586e-02
   5.2502468e+00  -4.5955043e-02
   5.2729096e+00  -4.6244126e-02
   5.2954605e+00  -4.6519315e-02
   5.3179117e+00  -4.6781076e-02
   5.3402747e+00  -4.7029836e-02
   5.3625599e+00  -4.7265985e-02
   5.3847774e+00  -4.7489884e-02
   5.4069363e+00  -4.7701864e-02
   5.4290455e+00  -4.7902233e-02
   5.4511135e+00  -4.8091276e-02
   5.4731484e+00  -4.8269259e-02
   5.4951578e+00  -4.8436428e-02
   5.5171495e+00  -4.8593012e-02
   5.5391308e+00  -4.8739226e-02
   5.5611090e+00  -4.8875269e-02
   5.5830913e+00  -4.9001326e-02
   5.6050849e+00  -4.9117572e-02
   5.6270969e+00  -4.9224167e-02
   5.6491344e+00  -4.9321260e-02
   5.6712047e+00  -4.9408990e-02
   5.6933152e+00  -4.9487484e-02
   5.7154734e+00  -4.9556859e-02
   5.7376870e+00  -4.9617222e-02
   5.7599639e+00  -4.9668669e-02
   5.7823126e+00  -4.9711285e-02
   5.8047415e+00  -4.9745148e-02
   5.8272597e+00  -4.9770320e-02
   5.8498769e+00  -4.9786857e-02
   5.8726031e+00  -4.9794801e-02
   5.8954492e+00  -4.9794181e-02
   5.9183567e+00  -4.9785055e-02
   5.9410441e+00  -4.9767781e-02
   5.9635314e+00  -4.9742721e-02
   5.9858396e+00  -4.9710201e-02
   6.0079871e+00  -4.9670512e-02
   6.0299904e+00  -4.9623915e-02
   6.0518641e+00  -4.9570650e-02
   6.0736216e+00  -4.9510935e-02
   6.0952748e+00  -4.9444970e-02
   6.1168349e+00  -4.9372938e-02
   6.1383121e+00  -4.9295008e-02
   6.1597159e+00  -4.9211338e-02
   6.1810553e+00  -4.9122071e-02
   6.2023387e+00  -4.9027342e-02
   6.2235741e+00  -4.8927275e-02
   6.2447690e+00  -4.8821986e-02
   6.2659309e+00  -4.8711581e-02
   6.2870668e+00  -4.8596159e-02
   6.3081835e+00  -4.8475812e-02
   6.3292877e+00  -4.8350625e-02
   6.3503861e+00  -4.8220674e-02
   6.3714850e+00  -4.8086032e-02
   6.3925908e+00  -4.7946763e-02
   6.4137101e+00  -4.7802925e-02
   6.4348491e+00  -4.7654572e-02
   6.4560144e+00  -4.7501750e-02
   6.4772124e+00  -4.7344499e-02
   6.4984499e+00  -4.7182854e-02
   6.5197335e+00  -4.7016842e-02
   6.5410704e+00  -4.6846486e-02
   6.5624676e+00  -4.6671800e-02
   6.5839326e+00  -4.6492793e-02
   6.6054734e+00  -4.6309465e-02
   6.6270980e+00  -4.6121809e-02
   6.6488152e+00  -4.5929809e-02
   6.6706340e+00  -4.5733441e-02
   6.6925643e+00  -4.5532671e-02
   6.7146164e+00  -4.5327451e-02
   6.7368018e+00  -4.5117726e-02
   6.7591326e+00  -4.4903421e-02
   6.7816224e+00  -4.4684451e-02
   6.8042857e+00  -4.4460708e-02
   6.8271390e+00  -4.4232065e-02
   6.8502006e+00  -4.3998370e-02
   6.8734909e+00  -4.3759441e-02
   6.8970336e+00  -4.3515060e-02
   6.9208556e+00  -4.3264964e-02
   6.9449883e+00  -4.3008836e-02
   6.9692578e+00  -4.2748563e-02
   6.9933901e+00  -4.2487202e-02
   7.0173988e+00  -4.2224758e-02
   7.0412990e+00  -4.1961214e-02
   7.0651044e+00  -4.1696555e-02
   7.0888275e+00  -4.1430767e-02
   7.1124804e+00  -4.1163839e-02
   7.1360742e+00  -4.0895758e-02
   7.1596194e+00  -4.0626513e-02
   7.1831263e+00  -4.0356092e-02
   7.2066045e+00  -4.0084481e-02
   7.2300636e+00  -3.9811665e-02
   7.2535127e+00  -3.9537629e-02
   7.2769610e+00  -3.9262354e-02
   7.3004173e+00  -3.8985818e-02
   7.3238907e+00  -3.8707999e-02
   7.3473900e+00  -3.8428869e-02
   7.3709243e+00  -3.8148399e-02
   7.3945028e+00  -3.7866555e-02
   7.4181348e+00  -3.7583298e-02
   7.4418298e+00  -3.7298584e-02
   7.4655980e+00  -3.7012365e-02
   7.4894496e+00  -3.6724586e-02
   7.5133954e+00  -3.6435184e-02
   7.5374470e+00  -3.6144090e-02
   7.5616166e+00  -3.5851223e-02
   7.5859171e+00  -3.5556495e-02
   7.6103625e+00  -3.5259803e-02
   7.6345767e+00  -3.4965785e-02
   7.6585505e+00  -3.4674623e-02
   7.6823106e+00  -3.4386058e-02
   7.7058807e+00  -3.4099864e-02
   7.7292816e+00  -3.3815845e-02
   7.7525315e+00  -3.3533831e-02
   7.7756468e+00  -3.3253675e-02
   7.7986425e+00  -3.2975244e-02
   7.8215319e+00  -3.2698418e-02
   7.8443274e+00  -3.2423093e-02
   7.8670407e+00  -3.2149169e-02
   7.8896824e+00  -3.1876557e-02
   7.9122625e+00  -3.1605176e-02
   7.9347907e+00  -3.1334947e-02
   7.9572760e+00  -3.1065798e-02
   7.9797272e+00  -3.0797661e-02
   8.0021526e+00  -3.0530470e-02
   8.0245605e+00  -3.0264162e-02
   8.0469588e+00  -2.9998677e-02
   8.0693554e+00  -2.9733955e-02
   8.0917580e+00  -2.9469939e-02
   8.1141744e+00  -2.9206571e-02
   8.1366124e+00  -2.8943793e-02
   8.1590797e+00  -2.8681549e-02
   8.1815842e+00  -2.8419780e-02
   8.2041340e+00  -2.8158427e-02
   8.2267373e+00  -2.7897430e-02
   8.2494026e+00  -2.7636728e-02
   8.2721387e+00  -2.7376254e-02
   8.2949547e+00  -2.7115941e-02
   8.3178603e+00  -2.6855718e-02
   8.3408656e+00  -2.6595510e-02
   8.3639815e+00  -2.6335235e-02
   8.3872193e+00  -2.6074807e-02
   8.4105916e+00  -2.5814131e-02
   8.4341116e+00  -2.5553106e-02
   8.4577940e+00  -2.5291618e-02
   8.4816548e+00  -2.5029543e-02
   8.5057118e+00  -2.4766740e-02
   8.5299848e+00  -2.4503054e-02
   8.5544960e+00  -2.4238305e-02
   8.5792710e+00  -2.3972289e-02
   8.6043388e+00  -2.3704765e-02
   8.6297337e+00  -2.3435453e-02
   8.6554537e+00  -2.3164461e-02
   8.6810158e+00  -2.2896915e-02
   8.7064350e+00  -2.2632645e-02
   8.7317291e+00  -2.2371455e-02
   8.7569146e+00  -2.2113169e-02
   8.7820065e+00  -2.1857626e-02
   8.8070187e+00  -2.1604679e-02
   8.8319645e+00  -2.1354194e-02
   8.8568563e+00  -2.1106044e-02
   8.8817058e+00  -2.0860114e-02
   8.9065247e+00  -2.0616292e-02
   8.9313238e+00  -2.0374475e-02
   8.9561140e+00  -2.0134564e-02
   8.9809059e+00  -1.9896464e-02
   9.0057100e+00  -1.9660083e-02
   9.0305369e+00  -1.9425332e-02
   9.0553969e+00  -1.9192126e-02
   9.0803009e+00  -1.8960378e-02
   9.1052597e+00  -1.8730003e-02
   9.1302845e+00  -1.8500917e-02
   9.1553867e+00  -1.8273034e-02
   9.1805786e+00  -1.8046268e-02
   9.2058727e+00  -1.7820531e-02
   9.2312822e+00  -1.7595730e-02
   9.2568216e+00  -1.7371772e-02
   9.2825059e+00  -1.7148555e-02
   9.3083516e+00  -1.6925974e-02
   9.3339385e+00  -1.6707637e-02
   9.3592583e+00  -1.6493551e-02
   9.3843422e+00  -1.6283394e-02
   9.4092175e+00  -1.6076884e-02
   9.4339081e+00  -1.5873778e-02
   9.4584350e+00  -1.5673859e-02
   9.4828167e+00  -1.5476940e-02
   9.5070703e+00  -1.5282851e-02
   9.5312109e+00  -1.5091440e-02
   9.5552526e+00  -1.4902567e-02
   9.5792086e+00  -1.4716108e-02
   9.6030908e+00  -1.4531945e-02
   9.6269109e+00  -1.4349972e-02
   9.6506795e+00  -1.4170090e-02
   9.6744070e+00  -1.3992205e-02
   9.6981034e+00  -1.3816230e-02
   9.7217784e+00  -1.3642082e-02
   9.7454412e+00  -1.3469684e-02
   9.7691011e+00  -1.3298961e-02
   9.7927672e+00  -1.3129842e-02
   9.8164485e+00  -1.2962258e-02
   9.8401542e+00  -1.2796142e-02
   9.8638933e+00  -1.2631430e-02
   9.8876751e+00  -1.2468059e-02
   9.9115090e+00  -1.2305965e-02
   9.9354048e+00  -1.2145088e-02
   9.9593725e+00  -1.1985366e-02
   9.9834225e+00  -1.1826738e-02
   1.0007566e+01  -1.1669140e-02
   1.0031814e+01  -1.1512510e-02
   1.0056179e+01  -1.1356782e-02
   1.0080674e+01  -1.1201889e-02
   1.0105313e+01  -1.1047761e-02
   1.0130111e+01  -1.0894324e-02
   1.0155086e+01  -1.0741499e-02
   1.0180255e+01  -1.0589201e-02
   1.0205638e+01  -1.0437338e-02
   1.0231259e+01  -1.0285809e-02
   1.0257143e+01  -1.0134501e-02
   1.0283320e+01  -9.9832868e-03
   1.0309825e+01  -9.8320188e-03
   1.0336696e+01  -9.6805266e-03
   1.0363744e+01  -9.5299283e-03
   1.0390623e+01  -9.3821374e-03
   1.0417351e+01  -9.2370044e-03
   1.0443949e+01  -9.0943782e-03
   1.0470433e+01  -8.9541226e-03
   1.0496821e+01  -8.8161140e-03
   1.0523129e+01  -8.6802391e-03
   1.0549371e+01  -8.5463942e-03
   1.0575562e+01  -8.4144829e-03
   1.0601713e+01  -8.2844157e-03
   1.0627840e+01  -8.1561088e-03
   1.0653953e+01  -8.0294833e-03
   1.0680065e+01  -7.9044646e-03
   1.0706188e+01  -7.7809817e-03
   1.0732334e+01  -7.6589667e-03
   1.0758516e+01  -7.5383543e-03
   1.0784745e+01  -7.4190813e-03
   1.0811034e+01  -7.3010863e-03
   1.0837396e+01  -7.1843088e-03
   1.0863845e+01  -7.0686896e-03
   1.0890393e+01  -6.9541694e-03
   1.0917055e+01  -6.8406890e-03
   1.0943848e+01  -6.7281888e-03
   1.0970787e+01  -6.6166077e-03
   1.0997891e+01  -6.5058831e-03
   1.1025091e+01  -6.3962957e-03
   1.1051980e+01  -6.2894624e-03
   1.1078588e+01  -6.1851879e-03
   1.1104951e+01  -6.0832804e-03
   1.1131099e+01  -5.9835744e-03
   1.1157057e+01  -5.8859262e-03
   1.1182848e+01  -5.7902093e-03
   1.1208492e+01  -5.6963114e-03
   1.1234007e+01  -5.6041320e-03
   1.1259411e+01  -5.5135804e-03
   1.1284718e+01  -5.4245740e-03
   1.1309943e+01  -5.3370376e-03
   1.1335099e+01  -5.2509018e-03
   1.1360199e+01  -5.1661025e-03
   1.1385255e+01  -5.0825801e-03
   1.1410279e+01  -5.0002791e-03
   1.1435281e+01  -4.9191470e-03
   1.1460273e+01  -4.8391348e-03
   1.1485266e+01  -4.7601956e-03
   1.1510269e+01  -4.6822851e-03
   1.1535295e+01  -4.6053608e-03
   1.1560352e+01  -4.5293819e-03
   1.1585452e+01  -4.4543090e-03
   1.1610607e+01  -4.3801037e-03
   1.1635826e+01  -4.3067287e-03
   1.1661123e+01  -4.2341474e-03
   1.1686508e+01  -4.1623234e-03
   1.1711995e+01  -4.0912208e-03
   1.1737597e+01  -4.0208034e-03
   1.1763327e+01  -3.9510346e-03
   1.1789203e+01  -3.8818775e-03
   1.1815238e+01  -3.8132938e-03
   1.1841453e+01  -3.7452438e-03
   1.1867865e+01  -3.6776860e-03
   1.1894497e+01  -3.6105762e-03
   1.1921374e+01  -3.5438669e-03
   1.1948522e+01  -3.4775063e-03
   1.1975973e+01  -3.4114368e-03
   1.2003764e+01  -3.3455939e-03
   1.2031936e+01  -3.2799032e-03
   1.2060541e+01  -3.2142777e-03
   1.2089080e+01  -3.1498674e-03
   1.2117439e+01  -3.0869014e-03
   1.2145641e+01  -3.0252947e-03
   1.2173710e+01  -2.9649689e-03
   1.2201665e+01  -2.9058531e-03
   1.2229526e+01  -2.8478834e-03
   1.2257309e+01  -2.7910011e-03
   1.2285033e+01  -2.7351525e-03
   1.2312713e+01  -2.6802878e-03
   1.2340364e+01  -2.6263609e-03
   1.2368001e+01  -2.5733285e-03
   1.2395638e+01  -2.5211500e-03
   1.2423290e+01  -2.4697871e-03
   1.2450972e+01  -2.4192032e-03
   1.2478697e+01  -2.3693636e-03
   1.2506480e+01  -2.3202349e-03
   1.2534336e+01  -2.2717846e-03
   1.2562280e+01  -2.2239813e-03
   1.2590330e+01  -2.1767942e-03
   1.2618500e+01  -2.1301928e-03
   1.2646810e+01  -2.0841469e-03
   1.2675278e+01  -2.0386261e-03
   1.2703925e+01  -1.9935994e-03
   1.2732772e+01  -1.9490379e-03
   1.2761265e+01  -1.9057785e-03
   1.2789443e+01  -1.8637257e-03
   1.2817346e+01  -1.8227848e-03
   1.2845009e+01  -1.7828746e-03
   1.2872464e+01  -1.7439250e-03
   1.2899736e+01  -1.7058746e-03
   1.2926850e+01  -1.6686692e-03
   1.2953825e+01  -1.6322604e-03
   1.2980683e+01  -1.5966046e-03
   1.3007440e+01  -1.5616625e-03
   1.3034113e+01  -1.5273980e-03
   1.3060717e+01  -1.4937782e-03
   1.3087268e+01  -1.4607727e-03
   1.3113778e+01  -1.4283531e-03
   1.3140262e+01  -1.3964932e-03
   1.3166733e+01  -1.3651684e-03
   1.3193203e+01  -1.3343553e-03
   1.3219685e+01  -1.3040322e-03
   1.3246193e+01  -1.2741781e-03
   1.3272737e+01  -1.2447730e-03
   1.3299332e+01  -1.2157980e-03
   1.3325990e+01  -1.1872345e-03
   1.3352725e+01  -1.1590646e-03
   1.3379550e+01  -1.1312709e-03
   1.3406481e+01  -1.1038362e-03
   1.3433533e+01  -1.0767436e-03
   1.3460722e+01  -1.0499760e-03
   1.3488066e+01  -1.0235166e-03
   1.3515583e+01  -9.9734788e-04
   1.3543294e+01  -9.7145228e-04
   1.3571222e+01  -9.4581138e-04
   1.3599391e+01  -9.2040586e-04
   1.3627832e+01  -8.9521516e-04
   1.3656575e+01  -8.7021700e-04
   1.3685657e+01  -8.4538687e-04
   1.3715122e+01  -8.2069722e-04
   1.3745021e+01  -7.9611648e-04
   1.3775415e+01  -7.7160750e-04
   1.3805653e+01  -7.4769632e-04
   1.3835693e+01  -7.2439825e-04
   1.3865564e+01  -7.0167484e-04
   1.3895292e+01  -6.7949142e-04
   1.3924902e+01  -6.5781691e-04
   1.3954415e+01  -6.3662320e-04
   1.3983853e+01  -6.1588472e-04
   1.4013234e+01  -5.9557803e-04
   1.4042578e+01  -5.7568151e-04
   1.4071902e+01  -5.5617511e-04
   1.4101224e+01  -5.3704012e-04
   1.4130561e+01  -5.1825900e-04
   1.4159930e+01  -4.9981516e-04
   1.4189350e+01  -4.8169290e-04
   1.4218837e+01  -4.6387719e-04
   1.4248409e+01  -4.4635361e-04
   1.4278085e+01  -4.2910819e-04
   1.4307885e+01  -4.1212733e-04
   1.4337829e+01  -3.9539767e-04
   1.4367939e+01  -3.7890595e-04
   1.4398239e+01  -3.6263890e-04
   1.4428755e+01  -3.4658309e-04
   1.4459089e+01  -3.3094278e-04
   1.4489052e+01  -3.1579961e-04
   1.4518695e+01  -3.0111331e-04
   1.4548059e+01  -2.8684803e-04
   1.4577184e+01  -2.7297310e-04
   1.4606100e+01  -2.5946193e-04
   1.4634837e+01  -2.4629122e-04
   1.4663420e+01  -2.3344031e-04
   1.4691872e+01  -2.2089075e-04
   1.4720214e+01  -2.0862590e-04
   1.4748465e+01  -1.9663066e-04
   1.4776644e+01  -1.8489125e-04
   1.4804769e+01  -1.7339499e-04
   1.4832855e+01  -1.6213017e-04
   1.4860918e+01  -1.5108591e-04
   1.4888975e+01  -1.4025203e-04
   1.4917040e+01  -1.2961899e-04
   1.4945128e+01  -1.1917779e-04
   1.4973254e+01  -1.0891988e-04
   1.5001435e+01  -9.8837127e-05
   1.5029684e+01  -8.8921713e-05
   1.5058020e+01  -7.9166111e-05
   1.5086457e+01  -6.9563016e-05
   1.5115014e+01  -6.0105292e-05
   1.5143709e+01  -5.0785912e-05
   1.5172562e+01  -4.1597908e-05
   1.5201594e+01  -3.2534295e-05
   1.5230829e+01  -2.3588011e-05
   1.5260291e+01  -1.4751824e-05
   1.5290009e+01  -6.0182334e-06
   1.5320015e+01   2.6206519e-06
   1.5350346e+01   1.1173276e-05
   1.5381041e+01   1.9648841e-05
   1.5412152e+01   2.8057594e-05
   1.5443735e+01   3.6411213e-05
   1.5475861e+01   4.4723376e-05
   1.5507933e+01   5.2839129e-05
   1.5539782e+01   6.0721783e-05
   1.5571441e+01   6.8386550e-05
   1.5602942e+01   7.5847346e-05
   1.5634312e+01   8.3116578e-05
   1.5665578e+01   9.0205398e-05
   1.5696764e+01   9.7123908e-05
   1.5727894e+01   1.0388133e-04
   1.5758989e+01   1.1048613e-04
   1.5790071e+01   1.1694614e-04
   1.5821161e+01   1.2326865e-04
   1.5852279e+01   1.2946047e-04
   1.5883447e+01   1.3552804e-04
   1.5914684e+01   1.4147743e-04
   1.5946013e+01   1.4731446e-04
   1.5977455e+01   1.5304470e-04
   1.6009035e+01   1.5867356e-04
   1.6040776e+01   1.6420633e-04
   1.6072705e+01   1.6964820e-04
   1.6104851e+01   1.7500436e-04
   1.6137244e+01   1.8028003e-04
   1.6169271e+01   1.8537838e-04
   1.6200894e+01   1.9030018e-04
   1.6232171e+01   1.9506067e-04
   1.6263151e+01   1.9967291e-04
   1.6293877e+01   2.0414801e-04
   1.6324384e+01   2.0849558e-04
   1.6354704e+01   2.1272402e-04
   1.6384867e+01   2.1684076e-04
   1.6414899e+01   2.2085243e-04
   1.6444822e+01   2.2476500e-04
   1.6474658e+01   2.2858389e-04
   1.6504430e+01   2.3231403e-04
   1.6534156e+01   2.3595996e-04
   1.6563854e+01   2.3952587e-04
   1.6593545e+01   2.4301565e-04
   1.6623245e+01   2.4643294e-04
   1.6652973e+01   2.4978117e-04
   1.6682746e+01   2.5306355e-04
   1.6712583e+01   2.5628315e-04
   1.6742502e+01   2.5944290e-04
   1.6772522e+01   2.6254562e-04
   1.6802665e+01   2.6559402e-04
   1.6832949e+01   2.6859077e-04
   1.6863400e+01   2.7153847e-04
   1.6894039e+01   2.7443972e-04
   1.6924895e+01   2.7729712e-04
   1.6955996e+01   2.8011330e-04
   1.6987374e+01   2.8289097e-04
   1.7019067e+01   2.8563296e-04
   1.7051115e+01   2.8834230e-04
   1.7083567e+01   2.9102223e-04
   1.7116480e+01   2.9367639e-04
   1.7149924e+01   2.9630891e-04
   1.7183982e+01   2.9892465e-04
   1.7217788e+01   3.0145762e-04
   1.7251355e+01   3.0391151e-04
   1.7284721e+01   3.0629183e-04
   1.7317922e+01   3.0860341e-04
   1.7350990e+01   3.1085059e-04
   1.7383956e+01   3.1303722e-04
   1.7416845e+01   3.1516682e-04
   1.7449686e+01   3.1724256e-04
   1.7482503e+01   3.1926738e-04
   1.7515320e+01   3.2124397e-04
   1.7548162e+01   3.2317486e-04
   1.7581052e+01   3.2506238e-04
   1.7614016e+01   3.2690876e-04
   1.7647077e+01   3.2871610e-04
   1.7680262e+01   3.3048639e-04
   1.7713599e+01   3.3222158e-04
   1.7747114e+01   3.3392355e-04
   1.7780840e+01   3.3559413e-04
   1.7814810e+01   3.3723515e-04
   1.7849041e+01   3.3884755e-04
   1.7882776e+01   3.4039705e-04
   1.7916078e+01   3.4188908e-04
   1.7949013e+01   3.4332882e-04
   1.7981636e+01   3.4472059e-04
   1.8013994e+01   3.4606807e-04
   1.8046125e+01   3.4737444e-04
   1.8078067e+01   3.4864246e-04
   1.8109851e+01   3.4987459e-04
   1.8141505e+01   3.5107300e-04
   1.8173056e+01   3.5223967e-04
   1.8204529e+01   3.5337638e-04
   1.8235947e+01   3.5448473e-04
   1.8267332e+01   3.5556624e-04
   1.8298706e+01   3.5662227e-04
   1.8330090e+01   3.5765410e-04
   1.8361506e+01   3.5866294e-04
   1.8392973e+01   3.5964990e-04
   1.8424514e+01   3.6061606e-04
   1.8456151e+01   3.6156243e-04
   1.8487906e+01   3.6248997e-04
   1.8519803e+01   3.6339963e-04
   1.8551867e+01   3.6429231e-04
   1.8584126e+01   3.6516893e-04
   1.8616609e+01   3.6603035e-04
   1.8649347e+01   3.6687748e-04
   1.8682378e+01   3.6771123e-04
   1.8715742e+01   3.6853252e-04
   1.8749484e+01   3.6934235e-04
   1.8783659e+01   3.7014179e-04
   1.8818331e+01   3.7093199e-04
   1.8853577e+01   3.7171428e-04
   1.8889491e+01   3.7249022e-04
   1.8925223e+01   3.7324151e-04
   1.8960686e+01   3.7396730e-04
   1.8995926e+01   3.7466942e-04
   1.9030985e+01   3.7534953e-04
   1.9065900e+01   3.7600907e-04
   1.9100706e+01   3.7664933e-04
   1.9135434e+01   3.7727149e-04
   1.9170116e+01   3.7787659e-04
   1.9204779e+01   3.7846561e-04
   1.9239454e+01   3.7903944e-04
   1.9274168e+01   3.7959889e-04
   1.9308948e+01   3.8014475e-04
   1.9343825e+01   3.8067773e-04
   1.9378827e+01   3.8119853e-04
   1.9413986e+01   3.8170780e-04
   1.9449334e+01   3.8220618e-04
   1.9484906e+01   3.8269427e-04
   1.9520741e+01   3.8317268e-04
   1.9556881e+01   3.8364203e-04
   1.9592599e+01   3.8409329e-04
   1.9627836e+01   3.8452648e-04
   1.9662665e+01   3.8494329e-04
   1.9697151e+01   3.8534514e-04
   1.9731348e+01   3.8573323e-04
   1.9765304e+01   3.8610859e-04
   1.9799058e+01   3.8647211e-04
   1.9832648e+01   3.8682460e-04
   1.9866105e+01   3.8716673e-04
   1.9899462e+01   3.8749915e-04
   1.9932746e+01   3.8782241e-04
   1.9965984e+01   3.8813703e-04
   2.0000000e+01   3.8845076e-04


==> figuresAndData/stepResponse_5ththOrder_numeratorDoubleZeroAt+0pt12.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   9.9512015e-73
   8.0000000e-05   8.5324596e-14
   4.8000000e-04   1.8420679e-11
   2.4800000e-03   2.5341077e-09
   7.0155161e-03   5.7033089e-08
   1.1553841e-02   2.5328120e-07
   1.6211568e-02   6.9551646e-07
   2.1198259e-02   1.5451041e-06
   2.6461644e-02   2.9852281e-06
   3.1966202e-02   5.2255831e-06
   3.7685716e-02   8.4997432e-06
   4.3538557e-02   1.3008762e-05
   4.9413035e-02   1.8873985e-05
   5.5309928e-02   2.6269982e-05
   6.1229417e-02   3.5369467e-05
   6.7171688e-02   4.6343695e-05
   7.3136930e-02   5.9362439e-05
   7.9125336e-02   7.4593976e-05
   8.5137099e-02   9.2205069e-05
   9.1172416e-02   1.1236095e-04
   9.7231487e-02   1.3522532e-04
   1.0331451e-01   1.6096029e-04
   1.0942170e-01   1.8972642e-04
   1.1555326e-01   2.2168266e-04
   1.2170940e-01   2.5698634e-04
   1.2789033e-01   2.9579318e-04
   1.3409627e-01   3.3825724e-04
   1.4032744e-01   3.8453091e-04
   1.4658407e-01   4.3476489e-04
   1.5286637e-01   4.8910819e-04
   1.5917458e-01   5.4770809e-04
   1.6550893e-01   6.1071013e-04
   1.7192601e-01   6.7887585e-04
   1.7845521e-01   7.5280694e-04
   1.8509659e-01   8.3283078e-04
   1.9185038e-01   9.1928527e-04
   1.9871689e-01   1.0125168e-03
   2.0569643e-01   1.1128799e-03
   2.1278936e-01   1.2207373e-03
   2.1999608e-01   1.3364593e-03
   2.2731701e-01   1.4604233e-03
   2.3475263e-01   1.5930141e-03
   2.4230344e-01   1.7346230e-03
   2.4996998e-01   1.8856475e-03
   2.5775283e-01   2.0464912e-03
   2.6565261e-01   2.2175628e-03
   2.7366997e-01   2.3992763e-03
   2.8180560e-01   2.5920502e-03
   2.9006023e-01   2.7963070e-03
   2.9843464e-01   3.0124727e-03
   3.0692963e-01   3.2409764e-03
   3.1554606e-01   3.4822498e-03
   3.2428483e-01   3.7367263e-03
   3.3314686e-01   4.0048406e-03
   3.4213314e-01   4.2870283e-03
   3.5120189e-01   4.5823062e-03
   3.6031425e-01   4.8895894e-03
   3.6947114e-01   5.2090116e-03
   3.7867320e-01   5.5406913e-03
   3.8792110e-01   5.8847397e-03
   3.9721552e-01   6.2412614e-03
   4.0655717e-01   6.6103539e-03
   4.1594679e-01   6.9921081e-03
   4.2538512e-01   7.3866079e-03
   4.3487293e-01   7.7939304e-03
   4.4441102e-01   8.2141460e-03
   4.5400021e-01   8.6473183e-03
   4.6364134e-01   9.0935043e-03
   4.7333529e-01   9.5527544e-03
   4.8308296e-01   1.0025112e-02
   4.9292243e-01   1.0512475e-02
   5.0291279e-01   1.1017962e-02
   5.1305611e-01   1.1541952e-02
   5.2335503e-01   1.2084843e-02
   5.3381227e-01   1.2647027e-02
   5.4443067e-01   1.3228893e-02
   5.5521320e-01   1.3830823e-02
   5.6616293e-01   1.4453193e-02
   5.7724565e-01   1.5094189e-02
   5.8840832e-01   1.5750718e-02
   5.9965276e-01   1.6422766e-02
   6.1098027e-01   1.7110273e-02
   6.2239221e-01   1.7813169e-02
   6.3386709e-01   1.8529931e-02
   6.4535245e-01   1.9256972e-02
   6.5684959e-01   1.9993990e-02
   6.6835977e-01   2.0740680e-02
   6.7988428e-01   2.1496734e-02
   6.9142439e-01   2.2261847e-02
   7.0298144e-01   2.3035711e-02
   7.1455677e-01   2.3818020e-02
   7.2615176e-01   2.4608468e-02
   7.3776781e-01   2.5406751e-02
   7.4940638e-01   2.6212565e-02
   7.6115401e-01   2.7031555e-02
   7.7306248e-01   2.7867065e-02
   7.8513516e-01   2.8719070e-02
   7.9737574e-01   2.9587539e-02
   8.0978813e-01   3.0472429e-02
   8.2237648e-01   3.1373678e-02
   8.3514522e-01   3.2291209e-02
   8.4809903e-01   3.3224932e-02
   8.6115695e-01   3.4168517e-02
   8.7428573e-01   3.5119016e-02
   8.8748664e-01   3.6075948e-02
   9.0076074e-01   3.7038807e-02
   9.1410906e-01   3.8007073e-02
   9.2753272e-01   3.8980217e-02
   9.4103282e-01   3.9957701e-02
   9.5461052e-01   4.0938975e-02
   9.6826700e-01   4.1923480e-02
   9.8200346e-01   4.2910646e-02
   9.9582117e-01   4.3899894e-02
   1.0097214e+00   4.4890637e-02
   1.0237055e+00   4.5882274e-02
   1.0377375e+00   4.6871585e-02
   1.0517089e+00   4.7850323e-02
   1.0656231e+00   4.8818235e-02
   1.0794841e+00   4.9775118e-02
   1.0932954e+00   5.0720769e-02
   1.1070605e+00   5.1654987e-02
   1.1208046e+00   5.2579034e-02
   1.1346633e+00   5.3501447e-02
   1.1486396e+00   5.4421697e-02
   1.1627361e+00   5.5339199e-02
   1.1769552e+00   5.6253351e-02
   1.1912995e+00   5.7163533e-02
   1.2057718e+00   5.8069108e-02
   1.2203747e+00   5.8969422e-02
   1.2351110e+00   5.9863803e-02
   1.2499838e+00   6.0751562e-02
   1.2649959e+00   6.1631991e-02
   1.2801505e+00   6.2504365e-02
   1.2954509e+00   6.3367938e-02
   1.3109004e+00   6.4221950e-02
   1.3264948e+00   6.5065205e-02
   1.3421057e+00   6.5890039e-02
   1.3577360e+00   6.6696124e-02
   1.3733885e+00   6.7483131e-02
   1.3890659e+00   6.8250735e-02
   1.4047710e+00   6.8998616e-02
   1.4205069e+00   6.9726458e-02
   1.4362765e+00   7.0433951e-02
   1.4520828e+00   7.1120786e-02
   1.4679290e+00   7.1786659e-02
   1.4838186e+00   7.2431266e-02
   1.4997547e+00   7.3054305e-02
   1.5157412e+00   7.3655474e-02
   1.5318057e+00   7.4235325e-02
   1.5480689e+00   7.4797389e-02
   1.5645311e+00   7.5340570e-02
   1.5811936e+00   7.5863806e-02
   1.5980583e+00   7.6366041e-02
   1.6151277e+00   7.6846222e-02
   1.6324051e+00   7.7303300e-02
   1.6498943e+00   7.7736221e-02
   1.6675999e+00   7.8143930e-02
   1.6854307e+00   7.8523389e-02
   1.7033515e+00   7.8873260e-02
   1.7213665e+00   7.9193140e-02
   1.7394804e+00   7.9482623e-02
   1.7576296e+00   7.9740386e-02
   1.7756726e+00   7.9964684e-02
   1.7936172e+00   8.0156250e-02
   1.8114716e+00   8.0315781e-02
   1.8292432e+00   8.0443931e-02
   1.8469392e+00   8.0541310e-02
   1.8645659e+00   8.0608494e-02
   1.8821293e+00   8.0646024e-02
   1.8996352e+00   8.0654414e-02
   1.9170889e+00   8.0634154e-02
   1.9344953e+00   8.0585706e-02
   1.9518595e+00   8.0509515e-02
   1.9691858e+00   8.0406003e-02
   1.9864786e+00   8.0275577e-02
   2.0037423e+00   8.0118625e-02
   2.0209809e+00   7.9935520e-02
   2.0381983e+00   7.9726620e-02
   2.0553984e+00   7.9492269e-02
   2.0725849e+00   7.9232799e-02
   2.0897616e+00   7.8948527e-02
   2.1069319e+00   7.8639760e-02
   2.1240996e+00   7.8306792e-02
   2.1412681e+00   7.7949906e-02
   2.1584410e+00   7.7569371e-02
   2.1756218e+00   7.7165450e-02
   2.1928140e+00   7.6738389e-02
   2.2100212e+00   7.6288428e-02
   2.2272468e+00   7.5815792e-02
   2.2444946e+00   7.5320695e-02
   2.2617682e+00   7.4803342e-02
   2.2790713e+00   7.4263924e-02
   2.2964077e+00   7.3702619e-02
   2.3137814e+00   7.3119593e-02
   2.3312702e+00   7.2512393e-02
   2.3489497e+00   7.1878306e-02
   2.3668204e+00   7.1217114e-02
   2.3848839e+00   7.0528590e-02
   2.4031418e+00   6.9812511e-02
   2.4215967e+00   6.9068648e-02
   2.4402517e+00   6.8296767e-02
   2.4591102e+00   6.7496625e-02
   2.4781768e+00   6.6667963e-02
   2.4974563e+00   6.5810507e-02
   2.5169547e+00   6.4923954e-02
   2.5366788e+00   6.4007973e-02
   2.5565812e+00   6.3064829e-02
   2.5763551e+00   6.2109657e-02
   2.5960093e+00   6.1143018e-02
   2.6155546e+00   6.0165319e-02
   2.6350009e+00   5.9176953e-02
   2.6543572e+00   5.8178303e-02
   2.6736318e+00   5.7169739e-02
   2.6928324e+00   5.6151620e-02
   2.7119664e+00   5.5124292e-02
   2.7310403e+00   5.4088094e-02
   2.7500608e+00   5.3043351e-02
   2.7690337e+00   5.1990377e-02
   2.7879648e+00   5.0929476e-02
   2.8068598e+00   4.9860944e-02
   2.8257238e+00   4.8785065e-02
   2.8445619e+00   4.7702111e-02
   2.8633793e+00   4.6612349e-02
   2.8821806e+00   4.5516033e-02
   2.9009707e+00   4.4413407e-02
   2.9197542e+00   4.3304707e-02
   2.9385356e+00   4.2190160e-02
   2.9573196e+00   4.1069982e-02
   2.9761106e+00   3.9944379e-02
   2.9949132e+00   3.8813549e-02
   3.0137319e+00   3.7677680e-02
   3.0325713e+00   3.6536948e-02
   3.0514360e+00   3.5391521e-02
   3.0703306e+00   3.4241555e-02
   3.0892601e+00   3.3087197e-02
   3.1082292e+00   3.1928579e-02
   3.1272430e+00   3.0765826e-02
   3.1463067e+00   2.9599046e-02
   3.1654257e+00   2.8428336e-02
   3.1846056e+00   2.7253779e-02
   3.2038522e+00   2.6075442e-02
   3.2231717e+00   2.4893375e-02
   3.2425705e+00   2.3707613e-02
   3.2620556e+00   2.2518168e-02
   3.2816341e+00   2.1325031e-02
   3.3013138e+00   2.0128172e-02
   3.3211032e+00   1.8927530e-02
   3.3410112e+00   1.7723017e-02
   3.3610477e+00   1.6514506e-02
   3.3812233e+00   1.5301836e-02
   3.4015497e+00   1.4084794e-02
   3.4220400e+00   1.2863116e-02
   3.4427085e+00   1.1636474e-02
   3.4635714e+00   1.0404463e-02
   3.4846471e+00   9.1665856e-03
   3.5059565e+00   7.9222306e-03
   3.5274465e+00   6.6751111e-03
   3.5488277e+00   5.4424559e-03
   3.5701089e+00   4.2240114e-03
   3.5913003e+00   3.0194380e-03
   3.6124115e+00   1.8284340e-03
   3.6334513e+00   6.5073059e-04
   3.6544280e+00  -5.1391276e-04
   3.6753495e+00  -1.6657122e-03
   3.6962232e+00  -2.8048629e-03
   3.7170563e+00  -3.9315418e-03
   3.7378555e+00  -5.0459100e-03
   3.7586276e+00  -6.1481150e-03
   3.7793788e+00  -7.2382918e-03
   3.8001155e+00  -8.3165654e-03
   3.8208437e+00  -9.3830513e-03
   3.8415696e+00  -1.0437857e-02
   3.8622989e+00  -1.1481083e-02
   3.8830378e+00  -1.2512825e-02
   3.9037921e+00  -1.3533170e-02
   3.9245678e+00  -1.4542205e-02
   3.9453709e+00  -1.5540011e-02
   3.9662076e+00  -1.6526665e-02
   3.9870839e+00  -1.7502243e-02
   4.0080064e+00  -1.8466820e-02
   4.0289815e+00  -1.9420468e-02
   4.0500161e+00  -2.0363259e-02
   4.0711171e+00  -2.1295266e-02
   4.0922919e+00  -2.2216561e-02
   4.1135482e+00  -2.3127220e-02
   4.1348942e+00  -2.4027319e-02
   4.1563384e+00  -2.4916939e-02
   4.1778900e+00  -2.5796163e-02
   4.1994967e+00  -2.6662613e-02
   4.2209063e+00  -2.7506253e-02
   4.2421355e+00  -2.8328074e-02
   4.2632021e+00  -2.9129069e-02
   4.2841218e+00  -2.9910114e-02
   4.3049087e+00  -3.0671986e-02
   4.3255755e+00  -3.1415378e-02
   4.3461334e+00  -3.2140914e-02
   4.3665931e+00  -3.2849156e-02
   4.3869641e+00  -3.3540618e-02
   4.4072553e+00  -3.4215766e-02
   4.4274750e+00  -3.4875029e-02
   4.4476309e+00  -3.5518800e-02
   4.4677304e+00  -3.6147444e-02
   4.4877803e+00  -3.6761298e-02
   4.5077873e+00  -3.7360674e-02
   4.5277576e+00  -3.7945863e-02
   4.5476974e+00  -3.8517137e-02
   4.5676124e+00  -3.9074749e-02
   4.5875085e+00  -3.9618937e-02
   4.6073911e+00  -4.0149924e-02
   4.6272657e+00  -4.0667919e-02
   4.6471377e+00  -4.1173117e-02
   4.6670124e+00  -4.1665704e-02
   4.6868950e+00  -4.2145854e-02
   4.7067910e+00  -4.2613729e-02
   4.7267054e+00  -4.3069484e-02
   4.7466438e+00  -4.3513264e-02
   4.7666115e+00  -4.3945204e-02
   4.7866140e+00  -4.4365433e-02
   4.8066569e+00  -4.4774071e-02
   4.8267459e+00  -4.5171230e-02
   4.8468871e+00  -4.5557016e-02
   4.8670865e+00  -4.5931525e-02
   4.8873505e+00  -4.6294849e-02
   4.9076858e+00  -4.6647072e-02
   4.9280994e+00  -4.6988269e-02
   4.9485986e+00  -4.7318512e-02
   4.9691913e+00  -4.7637862e-02
   4.9898858e+00  -4.7946375e-02
   5.0106910e+00  -4.8244099e-02
   5.0316164e+00  -4.8531074e-02
   5.0526725e+00  -4.8807333e-02
   5.0738705e+00  -4.9072898e-02
   5.0952227e+00  -4.9327784e-02
   5.1167428e+00  -4.9571997e-02
   5.1384458e+00  -4.9805530e-02
   5.1603487e+00  -5.0028365e-02
   5.1824705e+00  -5.0240471e-02
   5.2048329e+00  -5.0441803e-02
   5.2274609e+00  -5.0632296e-02
   5.2502468e+00  -5.0810835e-02
   5.2729096e+00  -5.0975355e-02
   5.2954605e+00  -5.1126305e-02
   5.3179117e+00  -5.1264110e-02
   5.3402747e+00  -5.1389161e-02
   5.3625599e+00  -5.1501816e-02
   5.3847774e+00  -5.1602403e-02
   5.4069363e+00  -5.1691227e-02
   5.4290455e+00  -5.1768569e-02
   5.4511135e+00  -5.1834689e-02
   5.4731484e+00  -5.1889827e-02
   5.4951578e+00  -5.1934208e-02
   5.5171495e+00  -5.1968037e-02
   5.5391308e+00  -5.1991509e-02
   5.5611090e+00  -5.2004799e-02
   5.5830913e+00  -5.2008074e-02
   5.6050849e+00  -5.2001483e-02
   5.6270969e+00  -5.1985167e-02
   5.6491344e+00  -5.1959253e-02
   5.6712047e+00  -5.1923855e-02
   5.6933152e+00  -5.1879080e-02
   5.7154734e+00  -5.1825018e-02
   5.7376870e+00  -5.1761752e-02
   5.7599639e+00  -5.1689351e-02
   5.7823126e+00  -5.1607873e-02
   5.8047415e+00  -5.1517365e-02
   5.8272597e+00  -5.1417857e-02
   5.8498769e+00  -5.1309371e-02
   5.8726031e+00  -5.1191912e-02
   5.8954492e+00  -5.1065468e-02
   5.9183567e+00  -5.0930440e-02
   5.9410441e+00  -5.0788742e-02
   5.9635314e+00  -5.0640638e-02
   5.9858396e+00  -5.0486344e-02
   6.0079871e+00  -5.0326056e-02
   6.0299904e+00  -5.0159954e-02
   6.0518641e+00  -4.9988204e-02
   6.0736216e+00  -4.9810959e-02
   6.0952748e+00  -4.9628359e-02
   6.1168349e+00  -4.9440536e-02
   6.1383121e+00  -4.9247610e-02
   6.1597159e+00  -4.9049693e-02
   6.1810553e+00  -4.8846888e-02
   6.2023387e+00  -4.8639291e-02
   6.2235741e+00  -4.8426991e-02
   6.2447690e+00  -4.8210069e-02
   6.2659309e+00  -4.7988600e-02
   6.2870668e+00  -4.7762653e-02
   6.3081835e+00  -4.7532291e-02
   6.3292877e+00  -4.7297571e-02
   6.3503861e+00  -4.7058543e-02
   6.3714850e+00  -4.6815252e-02
   6.3925908e+00  -4.6567738e-02
   6.4137101e+00  -4.6316035e-02
   6.4348491e+00  -4.6060170e-02
   6.4560144e+00  -4.5800166e-02
   6.4772124e+00  -4.5536039e-02
   6.4984499e+00  -4.5267797e-02
   6.5197335e+00  -4.4995445e-02
   6.5410704e+00  -4.4718979e-02
   6.5624676e+00  -4.4438387e-02
   6.5839326e+00  -4.4153652e-02
   6.6054734e+00  -4.3864747e-02
   6.6270980e+00  -4.3571635e-02
   6.6488152e+00  -4.3274271e-02
   6.6706340e+00  -4.2972598e-02
   6.6925643e+00  -4.2666549e-02
   6.7146164e+00  -4.2356041e-02
   6.7368018e+00  -4.2040976e-02
   6.7591326e+00  -4.1721242e-02
   6.7816224e+00  -4.1396704e-02
   6.8042857e+00  -4.1067205e-02
   6.8271390e+00  -4.0732560e-02
   6.8502006e+00  -4.0392555e-02
   6.8734909e+00  -4.0046935e-02
   6.8970336e+00  -3.9695400e-02
   6.9208556e+00  -3.9337593e-02
   6.9449883e+00  -3.8973085e-02
   6.9692578e+00  -3.8604567e-02
   6.9933901e+00  -3.8236324e-02
   7.0173988e+00  -3.7868291e-02
   7.0412990e+00  -3.7500378e-02
   7.0651044e+00  -3.7132502e-02
   7.0888275e+00  -3.6764589e-02
   7.1124804e+00  -3.6396573e-02
   7.1360742e+00  -3.6028389e-02
   7.1596194e+00  -3.5659978e-02
   7.1831263e+00  -3.5291283e-02
   7.2066045e+00  -3.4922247e-02
   7.2300636e+00  -3.4552817e-02
   7.2535127e+00  -3.4182937e-02
   7.2769610e+00  -3.3812552e-02
   7.3004173e+00  -3.3441607e-02
   7.3238907e+00  -3.3070044e-02
   7.3473900e+00  -3.2697803e-02
   7.3709243e+00  -3.2324821e-02
   7.3945028e+00  -3.1951033e-02
   7.4181348e+00  -3.1576367e-02
   7.4418298e+00  -3.1200750e-02
   7.4655980e+00  -3.0824099e-02
   7.4894496e+00  -3.0446328e-02
   7.5133954e+00  -3.0067342e-02
   7.5374470e+00  -2.9687035e-02
   7.5616166e+00  -2.9305294e-02
   7.5859171e+00  -2.8921991e-02
   7.6103625e+00  -2.8536987e-02
   7.6345767e+00  -2.8156271e-02
   7.6585505e+00  -2.7780036e-02
   7.6823106e+00  -2.7407903e-02
   7.7058807e+00  -2.7039543e-02
   7.7292816e+00  -2.6674670e-02
   7.7525315e+00  -2.6313035e-02
   7.7756468e+00  -2.5954416e-02
   7.7986425e+00  -2.5598620e-02
   7.8215319e+00  -2.5245469e-02
   7.8443274e+00  -2.4894805e-02
   7.8670407e+00  -2.4546482e-02
   7.8896824e+00  -2.4200367e-02
   7.9122625e+00  -2.3856336e-02
   7.9347907e+00  -2.3514274e-02
   7.9572760e+00  -2.3174074e-02
   7.9797272e+00  -2.2835633e-02
   8.0021526e+00  -2.2498854e-02
   8.0245605e+00  -2.2163646e-02
   8.0469588e+00  -2.1829920e-02
   8.0693554e+00  -2.1497588e-02
   8.0917580e+00  -2.1166568e-02
   8.1141744e+00  -2.0836776e-02
   8.1366124e+00  -2.0508131e-02
   8.1590797e+00  -2.0180553e-02
   8.1815842e+00  -1.9853960e-02
   8.2041340e+00  -1.9528270e-02
   8.2267373e+00  -1.9203401e-02
   8.2494026e+00  -1.8879268e-02
   8.2721387e+00  -1.8555783e-02
   8.2949547e+00  -1.8232858e-02
   8.3178603e+00  -1.7910396e-02
   8.3408656e+00  -1.7588301e-02
   8.3639815e+00  -1.7266466e-02
   8.3872193e+00  -1.6944780e-02
   8.4105916e+00  -1.6623124e-02
   8.4341116e+00  -1.6301367e-02
   8.4577940e+00  -1.5979368e-02
   8.4816548e+00  -1.5656971e-02
   8.5057118e+00  -1.5334002e-02
   8.5299848e+00  -1.5010267e-02
   8.5544960e+00  -1.4685547e-02
   8.5792710e+00  -1.4359590e-02
   8.6043388e+00  -1.4032104e-02
   8.6297337e+00  -1.3702747e-02
   8.6554537e+00  -1.3371654e-02
   8.6810158e+00  -1.3045080e-02
   8.7064350e+00  -1.2722804e-02
   8.7317291e+00  -1.2404573e-02
   8.7569146e+00  -1.2090158e-02
   8.7820065e+00  -1.1779353e-02
   8.8070187e+00  -1.1471968e-02
   8.8319645e+00  -1.1167828e-02
   8.8568563e+00  -1.0866771e-02
   8.8817058e+00  -1.0568647e-02
   8.9065247e+00  -1.0273314e-02
   8.9313238e+00  -9.9806375e-03
   8.9561140e+00  -9.6904906e-03
   8.9809059e+00  -9.4027515e-03
   9.0057100e+00  -9.1173031e-03
   9.0305369e+00  -8.8340319e-03
   9.0553969e+00  -8.5528273e-03
   9.0803009e+00  -8.2735810e-03
   9.1052597e+00  -7.9961855e-03
   9.1302845e+00  -7.7205343e-03
   9.1553867e+00  -7.4465203e-03
   9.1805786e+00  -7.1740352e-03
   9.2058727e+00  -6.9029690e-03
   9.2312822e+00  -6.6332083e-03
   9.2568216e+00  -6.3646357e-03
   9.2825059e+00  -6.0971282e-03
   9.3083516e+00  -5.8305558e-03
   9.3339385e+00  -5.5692338e-03
   9.3592583e+00  -5.3131606e-03
   9.3843422e+00  -5.0619401e-03
   9.4092175e+00  -4.8152266e-03
   9.4339081e+00  -4.5727203e-03
   9.4584350e+00  -4.3341581e-03
   9.4828167e+00  -4.0993070e-03
   9.5070703e+00  -3.8679585e-03
   9.5312109e+00  -3.6399252e-03
   9.5552526e+00  -3.4150368e-03
   9.5792086e+00  -3.1931379e-03
   9.6030908e+00  -2.9740857e-03
   9.6269109e+00  -2.7577484e-03
   9.6506795e+00  -2.5440034e-03
   9.6744070e+00  -2.3327363e-03
   9.6981034e+00  -2.1238397e-03
   9.7217784e+00  -1.9172122e-03
   9.7454412e+00  -1.7127580e-03
   9.7691011e+00  -1.5103854e-03
   9.7927672e+00  -1.3100071e-03
   9.8164485e+00  -1.1115389e-03
   9.8401542e+00  -9.1489936e-04
   9.8638933e+00  -7.2000944e-04
   9.8876751e+00  -5.2679189e-04
   9.9115090e+00  -3.3517080e-04
   9.9354048e+00  -1.4507116e-04
   9.9593725e+00   4.3581650e-05
   9.9834225e+00   2.3086234e-04
   1.0007566e+01   4.1684619e-04
   1.0031814e+01   6.0160969e-04
   1.0056179e+01   7.8523108e-04
   1.0080674e+01   9.6779111e-04
   1.0105313e+01   1.1493739e-03
   1.0130111e+01   1.3300677e-03
   1.0155086e+01   1.5099663e-03
   1.0180255e+01   1.6891702e-03
   1.0205638e+01   1.8677886e-03
   1.0231259e+01   2.0459411e-03
   1.0257143e+01   2.2237610e-03
   1.0283320e+01   2.4013984e-03
   1.0309825e+01   2.5790257e-03
   1.0336696e+01   2.7568433e-03
   1.0363744e+01   2.9335390e-03
   1.0390623e+01   3.1068705e-03
   1.0417351e+01   3.2770170e-03
   1.0443949e+01   3.4441591e-03
   1.0470433e+01   3.6084596e-03
   1.0496821e+01   3.7700665e-03
   1.0523129e+01   3.9291150e-03
   1.0549371e+01   4.0857294e-03
   1.0575562e+01   4.2400249e-03
   1.0601713e+01   4.3921085e-03
   1.0627840e+01   4.5420803e-03
   1.0653953e+01   4.6900346e-03
   1.0680065e+01   4.8360604e-03
   1.0706188e+01   4.9802426e-03
   1.0732334e+01   5.1226621e-03
   1.0758516e+01   5.2633966e-03
   1.0784745e+01   5.4025215e-03
   1.0811034e+01   5.5401100e-03
   1.0837396e+01   5.6762335e-03
   1.0863845e+01   5.8109627e-03
   1.0890393e+01   5.9443677e-03
   1.0917055e+01   6.0765183e-03
   1.0943848e+01   6.2074854e-03
   1.0970787e+01   6.3373407e-03
   1.0997891e+01   6.4661581e-03
   1.1025091e+01   6.5936117e-03
   1.1051980e+01   6.7178235e-03
   1.1078588e+01   6.8390228e-03
   1.1104951e+01   6.9574353e-03
   1.1131099e+01   7.0732554e-03
   1.1157057e+01   7.1866522e-03
   1.1182848e+01   7.2977744e-03
   1.1208492e+01   7.4067541e-03
   1.1234007e+01   7.5137096e-03
   1.1259411e+01   7.6187476e-03
   1.1284718e+01   7.7219652e-03
   1.1309943e+01   7.8234511e-03
   1.1335099e+01   7.9232868e-03
   1.1360199e+01   8.0215478e-03
   1.1385255e+01   8.1183041e-03
   1.1410279e+01   8.2136212e-03
   1.1435281e+01   8.3075607e-03
   1.1460273e+01   8.4001804e-03
   1.1485266e+01   8.4915351e-03
   1.1510269e+01   8.5816772e-03
   1.1535295e+01   8.6706564e-03
   1.1560352e+01   8.7585208e-03
   1.1585452e+01   8.8453165e-03
   1.1610607e+01   8.9310886e-03
   1.1635826e+01   9.0158806e-03
   1.1661123e+01   9.0997357e-03
   1.1686508e+01   9.1826962e-03
   1.1711995e+01   9.2648043e-03
   1.1737597e+01   9.3461021e-03
   1.1763327e+01   9.4266321e-03
   1.1789203e+01   9.5064377e-03
   1.1815238e+01   9.5855633e-03
   1.1841453e+01   9.6640550e-03
   1.1867865e+01   9.7419609e-03
   1.1894497e+01   9.8193323e-03
   1.1921374e+01   9.8962243e-03
   1.1948522e+01   9.9726967e-03
   1.1975973e+01   1.0048816e-02
   1.2003764e+01   1.0124656e-02
   1.2031936e+01   1.0200304e-02
   1.2060541e+01   1.0275859e-02
   1.2089080e+01   1.0349997e-02
   1.2117439e+01   1.0422456e-02
   1.2145641e+01   1.0493335e-02
   1.2173710e+01   1.0562724e-02
   1.2201665e+01   1.0630707e-02
   1.2229526e+01   1.0697357e-02
   1.2257309e+01   1.0762742e-02
   1.2285033e+01   1.0826926e-02
   1.2312713e+01   1.0889965e-02
   1.2340364e+01   1.0951914e-02
   1.2368001e+01   1.1012823e-02
   1.2395638e+01   1.1072739e-02
   1.2423290e+01   1.1131706e-02
   1.2450972e+01   1.1189766e-02
   1.2478697e+01   1.1246961e-02
   1.2506480e+01   1.1303329e-02
   1.2534336e+01   1.1358907e-02
   1.2562280e+01   1.1413732e-02
   1.2590330e+01   1.1467840e-02
   1.2618500e+01   1.1521266e-02
   1.2646810e+01   1.1574044e-02
   1.2675278e+01   1.1626210e-02
   1.2703925e+01   1.1677800e-02
   1.2732772e+01   1.1728847e-02
   1.2761265e+01   1.1778393e-02
   1.2789443e+01   1.1826548e-02
   1.2817346e+01   1.1873421e-02
   1.2845009e+01   1.1919105e-02
   1.2872464e+01   1.1963682e-02
   1.2899736e+01   1.2007222e-02
   1.2926850e+01   1.2049788e-02
   1.2953825e+01   1.2091435e-02
   1.2980683e+01   1.2132213e-02
   1.3007440e+01   1.2172169e-02
   1.3034113e+01   1.2211343e-02
   1.3060717e+01   1.2249774e-02
   1.3087268e+01   1.2287497e-02
   1.3113778e+01   1.2324544e-02
   1.3140262e+01   1.2360945e-02
   1.3166733e+01   1.2396730e-02
   1.3193203e+01   1.2431924e-02
   1.3219685e+01   1.2466553e-02
   1.3246193e+01   1.2500641e-02
   1.3272737e+01   1.2534211e-02
   1.3299332e+01   1.2567285e-02
   1.3325990e+01   1.2599885e-02
   1.3352725e+01   1.2632030e-02
   1.3379550e+01   1.2663741e-02
   1.3406481e+01   1.2695038e-02
   1.3433533e+01   1.2725939e-02
   1.3460722e+01   1.2756466e-02
   1.3488066e+01   1.2786636e-02
   1.3515583e+01   1.2816470e-02
   1.3543294e+01   1.2845989e-02
   1.3571222e+01   1.2875213e-02
   1.3599391e+01   1.2904164e-02
   1.3627832e+01   1.2932866e-02
   1.3656575e+01   1.2961344e-02
   1.3685657e+01   1.2989626e-02
   1.3715122e+01   1.3017745e-02
   1.3745021e+01   1.3045734e-02
   1.3775415e+01   1.3073638e-02
   1.3805653e+01   1.3100857e-02
   1.3835693e+01   1.3127374e-02
   1.3865564e+01   1.3153232e-02
   1.3895292e+01   1.3178473e-02
   1.3924902e+01   1.3203131e-02
   1.3954415e+01   1.3227238e-02
   1.3983853e+01   1.3250824e-02
   1.4013234e+01   1.3273916e-02
   1.4042578e+01   1.3296538e-02
   1.4071902e+01   1.3318713e-02
   1.4101224e+01   1.3340463e-02
   1.4130561e+01   1.3361808e-02
   1.4159930e+01   1.3382767e-02
   1.4189350e+01   1.3403357e-02
   1.4218837e+01   1.3423596e-02
   1.4248409e+01   1.3443501e-02
   1.4278085e+01   1.3463087e-02
   1.4307885e+01   1.3482370e-02
   1.4337829e+01   1.3501365e-02
   1.4367939e+01   1.3520087e-02
   1.4398239e+01   1.3538552e-02
   1.4428755e+01   1.3556775e-02
   1.4459089e+01   1.3574523e-02
   1.4489052e+01   1.3591706e-02
   1.4518695e+01   1.3608367e-02
   1.4548059e+01   1.3624549e-02
   1.4577184e+01   1.3640286e-02
   1.4606100e+01   1.3655609e-02
   1.4634837e+01   1.3670544e-02
   1.4663420e+01   1.3685114e-02
   1.4691872e+01   1.3699341e-02
   1.4720214e+01   1.3713244e-02
   1.4748465e+01   1.3726839e-02
   1.4776644e+01   1.3740143e-02
   1.4804769e+01   1.3753170e-02
   1.4832855e+01   1.3765933e-02
   1.4860918e+01   1.3778444e-02
   1.4888975e+01   1.3790717e-02
   1.4917040e+01   1.3802760e-02
   1.4945128e+01   1.3814584e-02
   1.4973254e+01   1.3826200e-02
   1.5001435e+01   1.3837616e-02
   1.5029684e+01   1.3848842e-02
   1.5058020e+01   1.3859885e-02
   1.5086457e+01   1.3870754e-02
   1.5115014e+01   1.3881458e-02
   1.5143709e+01   1.3892004e-02
   1.5172562e+01   1.3902400e-02
   1.5201594e+01   1.3912655e-02
   1.5230829e+01   1.3922775e-02
   1.5260291e+01   1.3932770e-02
   1.5290009e+01   1.3942648e-02
   1.5320015e+01   1.3952417e-02
   1.5350346e+01   1.3962088e-02
   1.5381041e+01   1.3971671e-02
   1.5412152e+01   1.3981177e-02
   1.5443735e+01   1.3990620e-02
   1.5475861e+01   1.4000014e-02
   1.5507933e+01   1.4009186e-02
   1.5539782e+01   1.4018093e-02
   1.5571441e+01   1.4026754e-02
   1.5602942e+01   1.4035182e-02
   1.5634312e+01   1.4043394e-02
   1.5665578e+01   1.4051401e-02
   1.5696764e+01   1.4059214e-02
   1.5727894e+01   1.4066845e-02
   1.5758989e+01   1.4074303e-02
   1.5790071e+01   1.4081596e-02
   1.5821161e+01   1.4088734e-02
   1.5852279e+01   1.4095723e-02
   1.5883447e+01   1.4102571e-02
   1.5914684e+01   1.4109286e-02
   1.5946013e+01   1.4115872e-02
   1.5977455e+01   1.4122338e-02
   1.6009035e+01   1.4128689e-02
   1.6040776e+01   1.4134930e-02
   1.6072705e+01   1.4141068e-02
   1.6104851e+01   1.4147109e-02
   1.6137244e+01   1.4153059e-02
   1.6169271e+01   1.4158808e-02
   1.6200894e+01   1.4164358e-02
   1.6232171e+01   1.4169725e-02
   1.6263151e+01   1.4174924e-02
   1.6293877e+01   1.4179969e-02
   1.6324384e+01   1.4184869e-02
   1.6354704e+01   1.4189634e-02
   1.6384867e+01   1.4194273e-02
   1.6414899e+01   1.4198794e-02
   1.6444822e+01   1.4203202e-02
   1.6474658e+01   1.4207504e-02
   1.6504430e+01   1.4211706e-02
   1.6534156e+01   1.4215813e-02
   1.6563854e+01   1.4219829e-02
   1.6593545e+01   1.4223760e-02
   1.6623245e+01   1.4227608e-02
   1.6652973e+01   1.4231378e-02
   1.6682746e+01   1.4235074e-02
   1.6712583e+01   1.4238699e-02
   1.6742502e+01   1.4242256e-02
   1.6772522e+01   1.4245748e-02
   1.6802665e+01   1.4249179e-02
   1.6832949e+01   1.4252552e-02
   1.6863400e+01   1.4255869e-02
   1.6894039e+01   1.4259134e-02
   1.6924895e+01   1.4262349e-02
   1.6955996e+01   1.4265517e-02
   1.6987374e+01   1.4268642e-02
   1.7019067e+01   1.4271727e-02
   1.7051115e+01   1.4274774e-02
   1.7083567e+01   1.4277788e-02
   1.7116480e+01   1.4280773e-02
   1.7149924e+01   1.4283733e-02
   1.7183982e+01   1.4286674e-02
   1.7217788e+01   1.4289522e-02
   1.7251355e+01   1.4292281e-02
   1.7284721e+01   1.4294957e-02
   1.7317922e+01   1.4297555e-02
   1.7350990e+01   1.4300080e-02
   1.7383956e+01   1.4302538e-02
   1.7416845e+01   1.4304931e-02
   1.7449686e+01   1.4307263e-02
   1.7482503e+01   1.4309538e-02
   1.7515320e+01   1.4311759e-02
   1.7548162e+01   1.4313928e-02
   1.7581052e+01   1.4316048e-02
   1.7614016e+01   1.4318122e-02
   1.7647077e+01   1.4320152e-02
   1.7680262e+01   1.4322140e-02
   1.7713599e+01   1.4324088e-02
   1.7747114e+01   1.4325999e-02
   1.7780840e+01   1.4327875e-02
   1.7814810e+01   1.4329717e-02
   1.7849041e+01   1.4331527e-02
   1.7882776e+01   1.4333267e-02
   1.7916078e+01   1.4334941e-02
   1.7949013e+01   1.4336557e-02
   1.7981636e+01   1.4338119e-02
   1.8013994e+01   1.4339631e-02
   1.8046125e+01   1.4341097e-02
   1.8078067e+01   1.4342520e-02
   1.8109851e+01   1.4343902e-02
   1.8141505e+01   1.4345246e-02
   1.8173056e+01   1.4346555e-02
   1.8204529e+01   1.4347830e-02
   1.8235947e+01   1.4349073e-02
   1.8267332e+01   1.4350286e-02
   1.8298706e+01   1.4351470e-02
   1.8330090e+01   1.4352627e-02
   1.8361506e+01   1.4353758e-02
   1.8392973e+01   1.4354865e-02
   1.8424514e+01   1.4355948e-02
   1.8456151e+01   1.4357009e-02
   1.8487906e+01   1.4358049e-02
   1.8519803e+01   1.4359069e-02
   1.8551867e+01   1.4360069e-02
   1.8584126e+01   1.4361052e-02
   1.8616609e+01   1.4362017e-02
   1.8649347e+01   1.4362966e-02
   1.8682378e+01   1.4363900e-02
   1.8715742e+01   1.4364821e-02
   1.8749484e+01   1.4365728e-02
   1.8783659e+01   1.4366624e-02
   1.8818331e+01   1.4367509e-02
   1.8853577e+01   1.4368385e-02
   1.8889491e+01   1.4369254e-02
   1.8925223e+01   1.4370096e-02
   1.8960686e+01   1.4370908e-02
   1.8995926e+01   1.4371695e-02
   1.9030985e+01   1.4372456e-02
   1.9065900e+01   1.4373195e-02
   1.9100706e+01   1.4373912e-02
   1.9135434e+01   1.4374608e-02
   1.9170116e+01   1.4375285e-02
   1.9204779e+01   1.4375945e-02
   1.9239454e+01   1.4376587e-02
   1.9274168e+01   1.4377213e-02
   1.9308948e+01   1.4377824e-02
   1.9343825e+01   1.4378421e-02
   1.9378827e+01   1.4379003e-02
   1.9413986e+01   1.4379573e-02
   1.9449334e+01   1.4380131e-02
   1.9484906e+01   1.4380677e-02
   1.9520741e+01   1.4381212e-02
   1.9556881e+01   1.4381737e-02
   1.9592599e+01   1.4382242e-02
   1.9627836e+01   1.4382726e-02
   1.9662665e+01   1.4383193e-02
   1.9697151e+01   1.4383642e-02
   1.9731348e+01   1.4384076e-02
   1.9765304e+01   1.4384496e-02
   1.9799058e+01   1.4384902e-02
   1.9832648e+01   1.4385296e-02
   1.9866105e+01   1.4385679e-02
   1.9899462e+01   1.4386050e-02
   1.9932746e+01   1.4386412e-02
   1.9965984e+01   1.4386764e-02
   2.0000000e+01   1.4387114e-02


==> figuresAndData/stepResponse_5ththOrder_numeratorDoubleZeroAt+0pt2.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   1.0859779e-72
   8.0000000e-05   8.5324118e-14
   4.8000000e-04   1.8420060e-11
   2.4800000e-03   2.5336675e-09
   7.0155161e-03   5.7005030e-08
   1.1553841e-02   2.5307573e-07
   1.6211568e-02   6.9472382e-07
   2.1198259e-02   1.5427986e-06
   2.6461644e-02   2.9796599e-06
   3.1966202e-02   5.2137915e-06
   3.7685716e-02   8.4770975e-06
   4.3538557e-02   1.2968658e-05
   4.9413035e-02   1.8807847e-05
   5.5309928e-02   2.6166778e-05
   6.1229417e-02   3.5215402e-05
   6.7171688e-02   4.6121886e-05
   7.3136930e-02   5.9052596e-05
   7.9125336e-02   7.4172077e-05
   8.5137099e-02   9.1643037e-05
   9.1172416e-02   1.1162632e-04
   9.7231487e-02   1.3428090e-04
   1.0331451e-01   1.5976386e-04
   1.0942170e-01   1.8823034e-04
   1.1555326e-01   2.1983358e-04
   1.2170940e-01   2.5472484e-04
   1.2789033e-01   2.9305340e-04
   1.3409627e-01   3.3496656e-04
   1.4032744e-01   3.8060960e-04
   1.4658407e-01   4.3012574e-04
   1.5286637e-01   4.8365616e-04
   1.5917458e-01   5.4133995e-04
   1.6550893e-01   6.0331409e-04
   1.7192601e-01   6.7032048e-04
   1.7845521e-01   7.4294190e-04
   1.8509659e-01   8.2149021e-04
   1.9185038e-01   9.0628653e-04
   1.9871689e-01   9.9765916e-04
   2.0569643e-01   1.0959433e-03
   2.1278936e-01   1.2014808e-03
   2.1999608e-01   1.3146196e-03
   2.2731701e-01   1.4357133e-03
   2.3475263e-01   1.5651213e-03
   2.4230344e-01   1.7032075e-03
   2.4996998e-01   1.8503405e-03
   2.5775283e-01   2.0068929e-03
   2.6565261e-01   2.1732408e-03
   2.7366997e-01   2.3497633e-03
   2.8180560e-01   2.5368418e-03
   2.9006023e-01   2.7348598e-03
   2.9843464e-01   2.9442019e-03
   3.0692963e-01   3.1652533e-03
   3.1554606e-01   3.3983992e-03
   3.2428483e-01   3.6440244e-03
   3.3314686e-01   3.9025120e-03
   3.4213314e-01   4.1742433e-03
   3.5120189e-01   4.4582330e-03
   3.6031425e-01   4.7534020e-03
   3.6947114e-01   5.0598444e-03
   3.7867320e-01   5.3776379e-03
   3.8792110e-01   5.7068526e-03
   3.9721552e-01   6.0475504e-03
   4.0655717e-01   6.3997856e-03
   4.1594679e-01   6.7636043e-03
   4.2538512e-01   7.1390452e-03
   4.3487293e-01   7.5261387e-03
   4.4441102e-01   7.9249076e-03
   4.5400021e-01   8.3353671e-03
   4.6364134e-01   8.7575241e-03
   4.7333529e-01   9.1913783e-03
   4.8308296e-01   9.6369213e-03
   4.9292243e-01   1.0095887e-02
   5.0291279e-01   1.0571146e-02
   5.1305611e-01   1.1062974e-02
   5.2335503e-01   1.1571662e-02
   5.3381227e-01   1.2097490e-02
   5.4443067e-01   1.2640728e-02
   5.5521320e-01   1.3201635e-02
   5.6616293e-01   1.3780456e-02
   5.7724565e-01   1.4375401e-02
   5.8840832e-01   1.4983505e-02
   5.9965276e-01   1.5604667e-02
   6.1098027e-01   1.6238741e-02
   6.2239221e-01   1.6885567e-02
   6.3386709e-01   1.7543652e-02
   6.4535245e-01   1.8209622e-02
   6.5684959e-01   1.8883131e-02
   6.6835977e-01   1.9563829e-02
   6.7988428e-01   2.0251365e-02
   6.9142439e-01   2.0945388e-02
   7.0298144e-01   2.1645546e-02
   7.1455677e-01   2.2351487e-02
   7.2615176e-01   2.3062862e-02
   7.3776781e-01   2.3779320e-02
   7.4940638e-01   2.4500511e-02
   7.6115401e-01   2.5231387e-02
   7.7306248e-01   2.5974790e-02
   7.8513516e-01   2.6730537e-02
   7.9737574e-01   2.7498430e-02
   8.0978813e-01   2.8278252e-02
   8.2237648e-01   2.9069761e-02
   8.3514522e-01   2.9872693e-02
   8.4809903e-01   3.0686759e-02
   8.6115695e-01   3.1506253e-02
   8.7428573e-01   3.2328464e-02
   8.8748664e-01   3.3152835e-02
   9.0076074e-01   3.3978785e-02
   9.1410906e-01   3.4805721e-02
   9.2753272e-01   3.5633041e-02
   9.4103282e-01   3.6460133e-02
   9.5461052e-01   3.7286376e-02
   9.6826700e-01   3.8111138e-02
   9.8200346e-01   3.8933778e-02
   9.9582117e-01   3.9753648e-02
   1.0097214e+00   4.0570089e-02
   1.0237055e+00   4.1382431e-02
   1.0377375e+00   4.2187878e-02
   1.0517089e+00   4.2979634e-02
   1.0656231e+00   4.3757473e-02
   1.0794841e+00   4.4521212e-02
   1.0932954e+00   4.5270667e-02
   1.1070605e+00   4.6005657e-02
   1.1208046e+00   4.6727138e-02
   1.1346633e+00   4.7441646e-02
   1.1486396e+00   4.8148550e-02
   1.1627361e+00   4.8847174e-02
   1.1769552e+00   4.9536823e-02
   1.1912995e+00   5.0216783e-02
   1.2057718e+00   5.0886327e-02
   1.2203747e+00   5.1544705e-02
   1.2351110e+00   5.2191152e-02
   1.2499838e+00   5.2824886e-02
   1.2649959e+00   5.3445103e-02
   1.2801505e+00   5.4050985e-02
   1.2954509e+00   5.4641691e-02
   1.3109004e+00   5.5216364e-02
   1.3264948e+00   5.5773855e-02
   1.3421057e+00   5.6308875e-02
   1.3577360e+00   5.6821116e-02
   1.3733885e+00   5.7310269e-02
   1.3890659e+00   5.7776028e-02
   1.4047710e+00   5.8218091e-02
   1.4205069e+00   5.8636161e-02
   1.4362765e+00   5.9029943e-02
   1.4520828e+00   5.9399143e-02
   1.4679290e+00   5.9743466e-02
   1.4838186e+00   6.0062622e-02
   1.4997547e+00   6.0356315e-02
   1.5157412e+00   6.0624248e-02
   1.5318057e+00   6.0866466e-02
   1.5480689e+00   6.1084004e-02
   1.5645311e+00   6.1275779e-02
   1.5811936e+00   6.1440724e-02
   1.5980583e+00   6.1577773e-02
   1.6151277e+00   6.1685860e-02
   1.6324051e+00   6.1763912e-02
   1.6498943e+00   6.1810850e-02
   1.6675999e+00   6.1825580e-02
   1.6854307e+00   6.1807177e-02
   1.7033515e+00   6.1755210e-02
   1.7213665e+00   6.1669309e-02
   1.7394804e+00   6.1549100e-02
   1.7576296e+00   6.1394841e-02
   1.7756726e+00   6.1208171e-02
   1.7936172e+00   6.0989829e-02
   1.8114716e+00   6.0740505e-02
   1.8292432e+00   6.0460847e-02
   1.8469392e+00   6.0151469e-02
   1.8645659e+00   5.9812955e-02
   1.8821293e+00   5.9445862e-02
   1.8996352e+00   5.9050721e-02
   1.9170889e+00   5.8628044e-02
   1.9344953e+00   5.8178317e-02
   1.9518595e+00   5.7702013e-02
   1.9691858e+00   5.7199582e-02
   1.9864786e+00   5.6671463e-02
   2.0037423e+00   5.6118075e-02
   2.0209809e+00   5.5539826e-02
   2.0381983e+00   5.4937108e-02
   2.0553984e+00   5.4310302e-02
   2.0725849e+00   5.3659775e-02
   2.0897616e+00   5.2985882e-02
   2.1069319e+00   5.2288966e-02
   2.1240996e+00   5.1569359e-02
   2.1412681e+00   5.0827382e-02
   2.1584410e+00   5.0063344e-02
   2.1756218e+00   4.9277544e-02
   2.1928140e+00   4.8470267e-02
   2.2100212e+00   4.7641791e-02
   2.2272468e+00   4.6792378e-02
   2.2444946e+00   4.5922281e-02
   2.2617682e+00   4.5031741e-02
   2.2790713e+00   4.4120986e-02
   2.2964077e+00   4.3190231e-02
   2.3137814e+00   4.2239679e-02
   2.3312702e+00   4.1265366e-02
   2.3489497e+00   4.0263174e-02
   2.3668204e+00   3.9233072e-02
   2.3848839e+00   3.8175017e-02
   2.4031418e+00   3.7088960e-02
   2.4215967e+00   3.5974844e-02
   2.4402517e+00   3.4832605e-02
   2.4591102e+00   3.3662163e-02
   2.4781768e+00   3.2463420e-02
   2.4974563e+00   3.1236256e-02
   2.5169547e+00   2.9980520e-02
   2.5366788e+00   2.8696024e-02
   2.5565812e+00   2.7386182e-02
   2.5763551e+00   2.6071910e-02
   2.5960093e+00   2.4753612e-02
   2.6155546e+00   2.3431508e-02
   2.6350009e+00   2.2105823e-02
   2.6543572e+00   2.0776795e-02
   2.6736318e+00   1.9444661e-02
   2.6928324e+00   1.8109665e-02
   2.7119664e+00   1.6772051e-02
   2.7310403e+00   1.5432060e-02
   2.7500608e+00   1.4089936e-02
   2.7690337e+00   1.2745919e-02
   2.7879648e+00   1.1400245e-02
   2.8068598e+00   1.0053148e-02
   2.8257238e+00   8.7048578e-03
   2.8445619e+00   7.3556004e-03
   2.8633793e+00   6.0055966e-03
   2.8821806e+00   4.6550626e-03
   2.9009707e+00   3.3042093e-03
   2.9197542e+00   1.9532422e-03
   2.9385356e+00   6.0236145e-04
   2.9573196e+00  -7.4823902e-04
   2.9761106e+00  -2.0983712e-03
   2.9949132e+00  -3.4478534e-03
   3.0137319e+00  -4.7965105e-03
   3.0325713e+00  -6.1441744e-03
   3.0514360e+00  -7.4906839e-03
   3.0703306e+00  -8.8358855e-03
   3.0892601e+00  -1.0179634e-02
   3.1082292e+00  -1.1521790e-02
   3.1272430e+00  -1.2862228e-02
   3.1463067e+00  -1.4200826e-02
   3.1654257e+00  -1.5537476e-02
   3.1846056e+00  -1.6872080e-02
   3.2038522e+00  -1.8204550e-02
   3.2231717e+00  -1.9534813e-02
   3.2425705e+00  -2.0862808e-02
   3.2620556e+00  -2.2188491e-02
   3.2816341e+00  -2.3511834e-02
   3.3013138e+00  -2.4832828e-02
   3.3211032e+00  -2.6151488e-02
   3.3410112e+00  -2.7467850e-02
   3.3610477e+00  -2.8781980e-02
   3.3812233e+00  -3.0093978e-02
   3.4015497e+00  -3.1403979e-02
   3.4220400e+00  -3.2712165e-02
   3.4427085e+00  -3.4018770e-02
   3.4635714e+00  -3.5324093e-02
   3.4846471e+00  -3.6628511e-02
   3.5059565e+00  -3.7932496e-02
   3.5274465e+00  -3.9232002e-02
   3.5488277e+00  -4.0509099e-02
   3.5701089e+00  -4.1764214e-02
   3.5913003e+00  -4.2997852e-02
   3.6124115e+00  -4.4210463e-02
   3.6334513e+00  -4.5402454e-02
   3.6544280e+00  -4.6574190e-02
   3.6753495e+00  -4.7726003e-02
   3.6962232e+00  -4.8858192e-02
   3.7170563e+00  -4.9971032e-02
   3.7378555e+00  -5.1064771e-02
   3.7586276e+00  -5.2139637e-02
   3.7793788e+00  -5.3195840e-02
   3.8001155e+00  -5.4233570e-02
   3.8208437e+00  -5.5253003e-02
   3.8415696e+00  -5.6254300e-02
   3.8622989e+00  -5.7237611e-02
   3.8830378e+00  -5.8203070e-02
   3.9037921e+00  -5.9150803e-02
   3.9245678e+00  -6.0080925e-02
   3.9453709e+00  -6.0993541e-02
   3.9662076e+00  -6.1888747e-02
   3.9870839e+00  -6.2766632e-02
   4.0080064e+00  -6.3627273e-02
   4.0289815e+00  -6.4470743e-02
   4.0500161e+00  -6.5297107e-02
   4.0711171e+00  -6.6106421e-02
   4.0922919e+00  -6.6898737e-02
   4.1135482e+00  -6.7674096e-02
   4.1348942e+00  -6.8432537e-02
   4.1563384e+00  -6.9174089e-02
   4.1778900e+00  -6.9898776e-02
   4.1994967e+00  -7.0604616e-02
   4.2209063e+00  -7.1283590e-02
   4.2421355e+00  -7.1936792e-02
   4.2632021e+00  -7.2565286e-02
   4.2841218e+00  -7.3170014e-02
   4.3049087e+00  -7.3751815e-02
   4.3255755e+00  -7.4311442e-02
   4.3461334e+00  -7.4849573e-02
   4.3665931e+00  -7.5366823e-02
   4.3869641e+00  -7.5863752e-02
   4.4072553e+00  -7.6340871e-02
   4.4274750e+00  -7.6798652e-02
   4.4476309e+00  -7.7237526e-02
   4.4677304e+00  -7.7657893e-02
   4.4877803e+00  -7.8060121e-02
   4.5077873e+00  -7.8444554e-02
   4.5277576e+00  -7.8811508e-02
   4.5476974e+00  -7.9161279e-02
   4.5676124e+00  -7.9494142e-02
   4.5875085e+00  -7.9810351e-02
   4.6073911e+00  -8.0110144e-02
   4.6272657e+00  -8.0393743e-02
   4.6471377e+00  -8.0661352e-02
   4.6670124e+00  -8.0913163e-02
   4.6868950e+00  -8.1149352e-02
   4.7067910e+00  -8.1370081e-02
   4.7267054e+00  -8.1575502e-02
   4.7466438e+00  -8.1765750e-02
   4.7666115e+00  -8.1940952e-02
   4.7866140e+00  -8.2101220e-02
   4.8066569e+00  -8.2246654e-02
   4.8267459e+00  -8.2377343e-02
   4.8468871e+00  -8.2493362e-02
   4.8670865e+00  -8.2594777e-02
   4.8873505e+00  -8.2681636e-02
   4.9076858e+00  -8.2753978e-02
   4.9280994e+00  -8.2811828e-02
   4.9485986e+00  -8.2855192e-02
   4.9691913e+00  -8.2884066e-02
   4.9898858e+00  -8.2898427e-02
   5.0106910e+00  -8.2898232e-02
   5.0316164e+00  -8.2883422e-02
   5.0526725e+00  -8.2853914e-02
   5.0738705e+00  -8.2809601e-02
   5.0952227e+00  -8.2750349e-02
   5.1167428e+00  -8.2675994e-02
   5.1384458e+00  -8.2586336e-02
   5.1603487e+00  -8.2481131e-02
   5.1824705e+00  -8.2360090e-02
   5.2048329e+00  -8.2222865e-02
   5.2274609e+00  -8.2069035e-02
   5.2502468e+00  -8.1899163e-02
   5.2729096e+00  -8.1715556e-02
   5.2954605e+00  -8.1518601e-02
   5.3179117e+00  -8.1308634e-02
   5.3402747e+00  -8.1085965e-02
   5.3625599e+00  -8.0850879e-02
   5.3847774e+00  -8.0603635e-02
   5.4069363e+00  -8.0344476e-02
   5.4290455e+00  -8.0073623e-02
   5.4511135e+00  -7.9791279e-02
   5.4731484e+00  -7.9497630e-02
   5.4951578e+00  -7.9192848e-02
   5.5171495e+00  -7.8877089e-02
   5.5391308e+00  -7.8550492e-02
   5.5611090e+00  -7.8213185e-02
   5.5830913e+00  -7.7865280e-02
   5.6050849e+00  -7.7506878e-02
   5.6270969e+00  -7.7138063e-02
   5.6491344e+00  -7.6758908e-02
   5.6712047e+00  -7.6369470e-02
   5.6933152e+00  -7.5969795e-02
   5.7154734e+00  -7.5559911e-02
   5.7376870e+00  -7.5139834e-02
   5.7599639e+00  -7.4709562e-02
   5.7823126e+00  -7.4269076e-02
   5.8047415e+00  -7.3818341e-02
   5.8272597e+00  -7.3357302e-02
   5.8498769e+00  -7.2885882e-02
   5.8726031e+00  -7.2403983e-02
   5.8954492e+00  -7.1911479e-02
   5.9183567e+00  -7.1409765e-02
   5.9410441e+00  -7.0905313e-02
   5.9635314e+00  -7.0398107e-02
   5.9858396e+00  -6.9888064e-02
   6.0079871e+00  -6.9375121e-02
   6.0299904e+00  -6.8859232e-02
   6.0518641e+00  -6.8340362e-02
   6.0736216e+00  -6.7818484e-02
   6.0952748e+00  -6.7293578e-02
   6.1168349e+00  -6.6765630e-02
   6.1383121e+00  -6.6234628e-02
   6.1597159e+00  -6.5700561e-02
   6.1810553e+00  -6.5163420e-02
   6.2023387e+00  -6.4623196e-02
   6.2235741e+00  -6.4079881e-02
   6.2447690e+00  -6.3533464e-02
   6.2659309e+00  -6.2983932e-02
   6.2870668e+00  -6.2431272e-02
   6.3081835e+00  -6.1875467e-02
   6.3292877e+00  -6.1316497e-02
   6.3503861e+00  -6.0754339e-02
   6.3714850e+00  -6.0188967e-02
   6.3925908e+00  -5.9620348e-02
   6.4137101e+00  -5.9048448e-02
   6.4348491e+00  -5.8473225e-02
   6.4560144e+00  -5.7894633e-02
   6.4772124e+00  -5.7312618e-02
   6.4984499e+00  -5.6727121e-02
   6.5197335e+00  -5.6138074e-02
   6.5410704e+00  -5.5545402e-02
   6.5624676e+00  -5.4949019e-02
   6.5839326e+00  -5.4348830e-02
   6.6054734e+00  -5.3744729e-02
   6.6270980e+00  -5.3136597e-02
   6.6488152e+00  -5.2524299e-02
   6.6706340e+00  -5.1907687e-02
   6.6925643e+00  -5.1286592e-02
   6.7146164e+00  -5.0660826e-02
   6.7368018e+00  -5.0030176e-02
   6.7591326e+00  -4.9394404e-02
   6.7816224e+00  -4.8753236e-02
   6.8042857e+00  -4.8106363e-02
   6.8271390e+00  -4.7453433e-02
   6.8502006e+00  -4.6794038e-02
   6.8734909e+00  -4.6127710e-02
   6.8970336e+00  -4.5453898e-02
   6.9208556e+00  -4.4771960e-02
   6.9449883e+00  -4.4081128e-02
   6.9692578e+00  -4.3386519e-02
   6.9933901e+00  -4.2696119e-02
   7.0173988e+00  -4.2009657e-02
   7.0412990e+00  -4.1326829e-02
   7.0651044e+00  -4.0647360e-02
   7.0888275e+00  -3.9970999e-02
   7.1124804e+00  -3.9297515e-02
   7.1360742e+00  -3.8626695e-02
   7.1596194e+00  -3.7958337e-02
   7.1831263e+00  -3.7292254e-02
   7.2066045e+00  -3.6628265e-02
   7.2300636e+00  -3.5966200e-02
   7.2535127e+00  -3.5305891e-02
   7.2769610e+00  -3.4647176e-02
   7.3004173e+00  -3.3989897e-02
   7.3238907e+00  -3.3333895e-02
   7.3473900e+00  -3.2679013e-02
   7.3709243e+00  -3.2025093e-02
   7.3945028e+00  -3.1371974e-02
   7.4181348e+00  -3.0719491e-02
   7.4418298e+00  -3.0067476e-02
   7.4655980e+00  -2.9415751e-02
   7.4894496e+00  -2.8764134e-02
   7.5133954e+00  -2.8112430e-02
   7.5374470e+00  -2.7460433e-02
   7.5616166e+00  -2.6807924e-02
   7.5859171e+00  -2.6154664e-02
   7.6103625e+00  -2.5500395e-02
   7.6345767e+00  -2.4855237e-02
   7.6585505e+00  -2.4219417e-02
   7.6823106e+00  -2.3592201e-02
   7.7058807e+00  -2.2972947e-02
   7.7292816e+00  -2.2361098e-02
   7.7525315e+00  -2.1756165e-02
   7.7756468e+00  -2.1157713e-02
   7.7986425e+00  -2.0565358e-02
   7.8215319e+00  -1.9978749e-02
   7.8443274e+00  -1.9397572e-02
   7.8670407e+00  -1.8821536e-02
   7.8896824e+00  -1.8250378e-02
   7.9122625e+00  -1.7683850e-02
   7.9347907e+00  -1.7121725e-02
   7.9572760e+00  -1.6563788e-02
   7.9797272e+00  -1.6009838e-02
   8.0021526e+00  -1.5459685e-02
   8.0245605e+00  -1.4913146e-02
   8.0469588e+00  -1.4370048e-02
   8.0693554e+00  -1.3830223e-02
   8.0917580e+00  -1.3293511e-02
   8.1141744e+00  -1.2759752e-02
   8.1366124e+00  -1.2228793e-02
   8.1590797e+00  -1.1700481e-02
   8.1815842e+00  -1.1174667e-02
   8.2041340e+00  -1.0651199e-02
   8.2267373e+00  -1.0129927e-02
   8.2494026e+00  -9.6106979e-03
   8.2721387e+00  -9.0933578e-03
   8.2949547e+00  -8.5777480e-03
   8.3178603e+00  -8.0637048e-03
   8.3408656e+00  -7.5510586e-03
   8.3639815e+00  -7.0396316e-03
   8.3872193e+00  -6.5292367e-03
   8.4105916e+00  -6.0196746e-03
   8.4341116e+00  -5.5107320e-03
   8.4577940e+00  -5.0021783e-03
   8.4816548e+00  -4.4937618e-03
   8.5057118e+00  -3.9852053e-03
   8.5299848e+00  -3.4762008e-03
   8.5544960e+00  -2.9664016e-03
   8.5792710e+00  -2.4554135e-03
   8.6043388e+00  -1.9427823e-03
   8.6297337e+00  -1.4279776e-03
   8.6554537e+00  -9.1121371e-04
   8.6810158e+00  -4.0224093e-04
   8.7064350e+00   9.9323033e-05
   8.7317291e+00   5.9390462e-04
   8.7569146e+00   1.0818890e-03
   8.7820065e+00   1.5636262e-03
   8.8070187e+00   2.0394364e-03
   8.8319645e+00   2.5096143e-03
   8.8568563e+00   2.9744331e-03
   8.8817058e+00   3.4341475e-03
   8.9065247e+00   3.8889962e-03
   8.9313238e+00   4.3392045e-03
   8.9561140e+00   4.7849858e-03
   8.9809059e+00   5.2265440e-03
   9.0057100e+00   5.6640744e-03
   9.0305369e+00   6.0977657e-03
   9.0553969e+00   6.5278011e-03
   9.0803009e+00   6.9543594e-03
   9.1052597e+00   7.3776167e-03
   9.1302845e+00   7.7977472e-03
   9.1553867e+00   8.2149248e-03
   9.1805786e+00   8.6293239e-03
   9.2058727e+00   9.0411215e-03
   9.2312822e+00   9.4504982e-03
   9.2568216e+00   9.8576400e-03
   9.2825059e+00   1.0262740e-02
   9.3083516e+00   1.0666003e-02
   9.3339385e+00   1.1060914e-02
   9.3592583e+00   1.1447504e-02
   9.3843422e+00   1.1826394e-02
   9.4092175e+00   1.2198126e-02
   9.4339081e+00   1.2563174e-02
   9.4584350e+00   1.2921950e-02
   9.4828167e+00   1.3274822e-02
   9.5070703e+00   1.3622119e-02
   9.5312109e+00   1.3964137e-02
   9.5552526e+00   1.4301143e-02
   9.5792086e+00   1.4633385e-02
   9.6030908e+00   1.4961086e-02
   9.6269109e+00   1.5284456e-02
   9.6506795e+00   1.5603687e-02
   9.6744070e+00   1.5918961e-02
   9.6981034e+00   1.6230447e-02
   9.7217784e+00   1.6538303e-02
   9.7454412e+00   1.6842683e-02
   9.7691011e+00   1.7143728e-02
   9.7927672e+00   1.7441577e-02
   9.8164485e+00   1.7736362e-02
   9.8401542e+00   1.8028210e-02
   9.8638933e+00   1.8317244e-02
   9.8876751e+00   1.8603584e-02
   9.9115090e+00   1.8887349e-02
   9.9354048e+00   1.9168655e-02
   9.9593725e+00   1.9447617e-02
   9.9834225e+00   1.9724350e-02
   1.0007566e+01   1.9998970e-02
   1.0031814e+01   2.0271592e-02
   1.0056179e+01   2.0542337e-02
   1.0080674e+01   2.0811327e-02
   1.0105313e+01   2.1078689e-02
   1.0130111e+01   2.1344555e-02
   1.0155086e+01   2.1609066e-02
   1.0180255e+01   2.1872372e-02
   1.0205638e+01   2.2134634e-02
   1.0231259e+01   2.2396031e-02
   1.0257143e+01   2.2656758e-02
   1.0283320e+01   2.2917037e-02
   1.0309825e+01   2.3177119e-02
   1.0336696e+01   2.3437297e-02
   1.0363744e+01   2.3695653e-02
   1.0390623e+01   2.3948915e-02
   1.0417351e+01   2.4197354e-02
   1.0443949e+01   2.4441241e-02
   1.0470433e+01   2.4680824e-02
   1.0496821e+01   2.4916326e-02
   1.0523129e+01   2.5147950e-02
   1.0549371e+01   2.5375884e-02
   1.0575562e+01   2.5600302e-02
   1.0601713e+01   2.5821365e-02
   1.0627840e+01   2.6039224e-02
   1.0653953e+01   2.6254022e-02
   1.0680065e+01   2.6465892e-02
   1.0706188e+01   2.6674963e-02
   1.0732334e+01   2.6881354e-02
   1.0758516e+01   2.7085185e-02
   1.0784745e+01   2.7286566e-02
   1.0811034e+01   2.7485608e-02
   1.0837396e+01   2.7682417e-02
   1.0863845e+01   2.7877099e-02
   1.0890393e+01   2.8069758e-02
   1.0917055e+01   2.8260498e-02
   1.0943848e+01   2.8449422e-02
   1.0970787e+01   2.8636638e-02
   1.0997891e+01   2.8822253e-02
   1.1025091e+01   2.9005801e-02
   1.1051980e+01   2.9184582e-02
   1.1078588e+01   2.9358933e-02
   1.1104951e+01   2.9529184e-02
   1.1131099e+01   2.9695622e-02
   1.1157057e+01   2.9858494e-02
   1.1182848e+01   3.0018019e-02
   1.1208492e+01   3.0174390e-02
   1.1234007e+01   3.0327782e-02
   1.1259411e+01   3.0478351e-02
   1.1284718e+01   3.0626239e-02
   1.1309943e+01   3.0771578e-02
   1.1335099e+01   3.0914487e-02
   1.1360199e+01   3.1055076e-02
   1.1385255e+01   3.1193450e-02
   1.1410279e+01   3.1329703e-02
   1.1435281e+01   3.1463927e-02
   1.1460273e+01   3.1596205e-02
   1.1485266e+01   3.1726620e-02
   1.1510269e+01   3.1855247e-02
   1.1535295e+01   3.1982159e-02
   1.1560352e+01   3.2107427e-02
   1.1585452e+01   3.2231118e-02
   1.1610607e+01   3.2353298e-02
   1.1635826e+01   3.2474031e-02
   1.1661123e+01   3.2593379e-02
   1.1686508e+01   3.2711404e-02
   1.1711995e+01   3.2828167e-02
   1.1737597e+01   3.2943729e-02
   1.1763327e+01   3.3058152e-02
   1.1789203e+01   3.3171499e-02
   1.1815238e+01   3.3283833e-02
   1.1841453e+01   3.3395221e-02
   1.1867865e+01   3.3505731e-02
   1.1894497e+01   3.3615438e-02
   1.1921374e+01   3.3724420e-02
   1.1948522e+01   3.3832762e-02
   1.1975973e+01   3.3940558e-02
   1.2003764e+01   3.4047915e-02
   1.2031936e+01   3.4154953e-02
   1.2060541e+01   3.4261815e-02
   1.2089080e+01   3.4366629e-02
   1.2117439e+01   3.4469026e-02
   1.2145641e+01   3.4569148e-02
   1.2173710e+01   3.4667127e-02
   1.2201665e+01   3.4763080e-02
   1.2229526e+01   3.4857116e-02
   1.2257309e+01   3.4949331e-02
   1.2285033e+01   3.5039815e-02
   1.2312713e+01   3.5128652e-02
   1.2340364e+01   3.5215919e-02
   1.2368001e+01   3.5301688e-02
   1.2395638e+01   3.5386027e-02
   1.2423290e+01   3.5469000e-02
   1.2450972e+01   3.5550667e-02
   1.2478697e+01   3.5631086e-02
   1.2506480e+01   3.5710313e-02
   1.2534336e+01   3.5788402e-02
   1.2562280e+01   3.5865405e-02
   1.2590330e+01   3.5941373e-02
   1.2618500e+01   3.6016356e-02
   1.2646810e+01   3.6090404e-02
   1.2675278e+01   3.6163567e-02
   1.2703925e+01   3.6235896e-02
   1.2732772e+01   3.6307438e-02
   1.2761265e+01   3.6376851e-02
   1.2789443e+01   3.6444292e-02
   1.2817346e+01   3.6509914e-02
   1.2845009e+01   3.6573852e-02
   1.2872464e+01   3.6636219e-02
   1.2899736e+01   3.6697115e-02
   1.2926850e+01   3.6756629e-02
   1.2953825e+01   3.6814841e-02
   1.2980683e+01   3.6871821e-02
   1.3007440e+01   3.6927633e-02
   1.3034113e+01   3.6982337e-02
   1.3060717e+01   3.7035986e-02
   1.3087268e+01   3.7088631e-02
   1.3113778e+01   3.7140317e-02
   1.3140262e+01   3.7191088e-02
   1.3166733e+01   3.7240983e-02
   1.3193203e+01   3.7290040e-02
   1.3219685e+01   3.7338296e-02
   1.3246193e+01   3.7385784e-02
   1.3272737e+01   3.7432537e-02
   1.3299332e+01   3.7478586e-02
   1.3325990e+01   3.7523961e-02
   1.3352725e+01   3.7568691e-02
   1.3379550e+01   3.7612805e-02
   1.3406481e+01   3.7656329e-02
   1.3433533e+01   3.7699292e-02
   1.3460722e+01   3.7741722e-02
   1.3488066e+01   3.7783644e-02
   1.3515583e+01   3.7825088e-02
   1.3543294e+01   3.7866082e-02
   1.3571222e+01   3.7906655e-02
   1.3599391e+01   3.7946837e-02
   1.3627832e+01   3.7986663e-02
   1.3656575e+01   3.8026167e-02
   1.3685657e+01   3.8065388e-02
   1.3715122e+01   3.8104370e-02
   1.3745021e+01   3.8143163e-02
   1.3775415e+01   3.8181825e-02
   1.3805653e+01   3.8219528e-02
   1.3835693e+01   3.8256247e-02
   1.3865564e+01   3.8292045e-02
   1.3895292e+01   3.8326977e-02
   1.3924902e+01   3.8361093e-02
   1.3954415e+01   3.8394439e-02
   1.3983853e+01   3.8427054e-02
   1.4013234e+01   3.8458977e-02
   1.4042578e+01   3.8490243e-02
   1.4071902e+01   3.8520883e-02
   1.4101224e+01   3.8550927e-02
   1.4130561e+01   3.8580404e-02
   1.4159930e+01   3.8609339e-02
   1.4189350e+01   3.8637759e-02
   1.4218837e+01   3.8665688e-02
   1.4248409e+01   3.8693147e-02
   1.4278085e+01   3.8720160e-02
   1.4307885e+01   3.8746748e-02
   1.4337829e+01   3.8772932e-02
   1.4367939e+01   3.8798734e-02
   1.4398239e+01   3.8824174e-02
   1.4428755e+01   3.8849274e-02
   1.4459089e+01   3.8873715e-02
   1.4489052e+01   3.8897371e-02
   1.4518695e+01   3.8920303e-02
   1.4548059e+01   3.8942571e-02
   1.4577184e+01   3.8964221e-02
   1.4606100e+01   3.8985295e-02
   1.4634837e+01   3.9005832e-02
   1.4663420e+01   3.9025862e-02
   1.4691872e+01   3.9045417e-02
   1.4720214e+01   3.9064521e-02
   1.4748465e+01   3.9083198e-02
   1.4776644e+01   3.9101472e-02
   1.4804769e+01   3.9119360e-02
   1.4832855e+01   3.9136883e-02
   1.4860918e+01   3.9154057e-02
   1.4888975e+01   3.9170898e-02
   1.4917040e+01   3.9187422e-02
   1.4945128e+01   3.9203642e-02
   1.4973254e+01   3.9219573e-02
   1.5001435e+01   3.9235226e-02
   1.5029684e+01   3.9250615e-02
   1.5058020e+01   3.9265751e-02
   1.5086457e+01   3.9280645e-02
   1.5115014e+01   3.9295309e-02
   1.5143709e+01   3.9309755e-02
   1.5172562e+01   3.9323992e-02
   1.5201594e+01   3.9338031e-02
   1.5230829e+01   3.9351885e-02
   1.5260291e+01   3.9365564e-02
   1.5290009e+01   3.9379080e-02
   1.5320015e+01   3.9392444e-02
   1.5350346e+01   3.9405672e-02
   1.5381041e+01   3.9418775e-02
   1.5412152e+01   3.9431771e-02
   1.5443735e+01   3.9444678e-02
   1.5475861e+01   3.9457517e-02
   1.5507933e+01   3.9470047e-02
   1.5539782e+01   3.9482214e-02
   1.5571441e+01   3.9494041e-02
   1.5602942e+01   3.9505550e-02
   1.5634312e+01   3.9516759e-02
   1.5665578e+01   3.9527687e-02
   1.5696764e+01   3.9538348e-02
   1.5727894e+01   3.9548759e-02
   1.5758989e+01   3.9558931e-02
   1.5790071e+01   3.9568877e-02
   1.5821161e+01   3.9578608e-02
   1.5852279e+01   3.9588136e-02
   1.5883447e+01   3.9597469e-02
   1.5914684e+01   3.9606618e-02
   1.5946013e+01   3.9615591e-02
   1.5977455e+01   3.9624398e-02
   1.6009035e+01   3.9633046e-02
   1.6040776e+01   3.9641544e-02
   1.6072705e+01   3.9649900e-02
   1.6104851e+01   3.9658122e-02
   1.6137244e+01   3.9666218e-02
   1.6169271e+01   3.9674040e-02
   1.6200894e+01   3.9681588e-02
   1.6232171e+01   3.9688887e-02
   1.6263151e+01   3.9695957e-02
   1.6293877e+01   3.9702815e-02
   1.6324384e+01   3.9709475e-02
   1.6354704e+01   3.9715951e-02
   1.6384867e+01   3.9722255e-02
   1.6414899e+01   3.9728396e-02
   1.6444822e+01   3.9734383e-02
   1.6474658e+01   3.9740226e-02
   1.6504430e+01   3.9745932e-02
   1.6534156e+01   3.9751507e-02
   1.6563854e+01   3.9756958e-02
   1.6593545e+01   3.9762292e-02
   1.6623245e+01   3.9767514e-02
   1.6652973e+01   3.9772629e-02
   1.6682746e+01   3.9777642e-02
   1.6712583e+01   3.9782558e-02
   1.6742502e+01   3.9787381e-02
   1.6772522e+01   3.9792116e-02
   1.6802665e+01   3.9796767e-02
   1.6832949e+01   3.9801338e-02
   1.6863400e+01   3.9805834e-02
   1.6894039e+01   3.9810257e-02
   1.6924895e+01   3.9814612e-02
   1.6955996e+01   3.9818904e-02
   1.6987374e+01   3.9823136e-02
   1.7019067e+01   3.9827312e-02
   1.7051115e+01   3.9831438e-02
   1.7083567e+01   3.9835517e-02
   1.7116480e+01   3.9839557e-02
   1.7149924e+01   3.9843562e-02
   1.7183982e+01   3.9847541e-02
   1.7217788e+01   3.9851394e-02
   1.7251355e+01   3.9855124e-02
   1.7284721e+01   3.9858742e-02
   1.7317922e+01   3.9862255e-02
   1.7350990e+01   3.9865669e-02
   1.7383956e+01   3.9868990e-02
   1.7416845e+01   3.9872224e-02
   1.7449686e+01   3.9875375e-02
   1.7482503e+01   3.9878449e-02
   1.7515320e+01   3.9881448e-02
   1.7548162e+01   3.9884377e-02
   1.7581052e+01   3.9887240e-02
   1.7614016e+01   3.9890040e-02
   1.7647077e+01   3.9892780e-02
   1.7680262e+01   3.9895463e-02
   1.7713599e+01   3.9898092e-02
   1.7747114e+01   3.9900670e-02
   1.7780840e+01   3.9903200e-02
   1.7814810e+01   3.9905685e-02
   1.7849041e+01   3.9908126e-02
   1.7882776e+01   3.9910471e-02
   1.7916078e+01   3.9912729e-02
   1.7949013e+01   3.9914907e-02
   1.7981636e+01   3.9917012e-02
   1.8013994e+01   3.9919049e-02
   1.8046125e+01   3.9921024e-02
   1.8078067e+01   3.9922941e-02
   1.8109851e+01   3.9924803e-02
   1.8141505e+01   3.9926613e-02
   1.8173056e+01   3.9928376e-02
   1.8204529e+01   3.9930092e-02
   1.8235947e+01   3.9931766e-02
   1.8267332e+01   3.9933398e-02
   1.8298706e+01   3.9934992e-02
   1.8330090e+01   3.9936549e-02
   1.8361506e+01   3.9938071e-02
   1.8392973e+01   3.9939560e-02
   1.8424514e+01   3.9941017e-02
   1.8456151e+01   3.9942444e-02
   1.8487906e+01   3.9943842e-02
   1.8519803e+01   3.9945213e-02
   1.8551867e+01   3.9946558e-02
   1.8584126e+01   3.9947879e-02
   1.8616609e+01   3.9949177e-02
   1.8649347e+01   3.9950452e-02
   1.8682378e+01   3.9951708e-02
   1.8715742e+01   3.9952944e-02
   1.8749484e+01   3.9954163e-02
   1.8783659e+01   3.9955366e-02
   1.8818331e+01   3.9956555e-02
   1.8853577e+01   3.9957731e-02
   1.8889491e+01   3.9958898e-02
   1.8925223e+01   3.9960028e-02
   1.8960686e+01   3.9961119e-02
   1.8995926e+01   3.9962174e-02
   1.9030985e+01   3.9963196e-02
   1.9065900e+01   3.9964187e-02
   1.9100706e+01   3.9965148e-02
   1.9135434e+01   3.9966083e-02
   1.9170116e+01   3.9966991e-02
   1.9204779e+01   3.9967875e-02
   1.9239454e+01   3.9968736e-02
   1.9274168e+01   3.9969576e-02
   1.9308948e+01   3.9970395e-02
   1.9343825e+01   3.9971194e-02
   1.9378827e+01   3.9971975e-02
   1.9413986e+01   3.9972739e-02
   1.9449334e+01   3.9973486e-02
   1.9484906e+01   3.9974217e-02
   1.9520741e+01   3.9974934e-02
   1.9556881e+01   3.9975637e-02
   1.9592599e+01   3.9976313e-02
   1.9627836e+01   3.9976962e-02
   1.9662665e+01   3.9977586e-02
   1.9697151e+01   3.9978188e-02
   1.9731348e+01   3.9978769e-02
   1.9765304e+01   3.9979330e-02
   1.9799058e+01   3.9979874e-02
   1.9832648e+01   3.9980402e-02
   1.9866105e+01   3.9980913e-02
   1.9899462e+01   3.9981410e-02
   1.9932746e+01   3.9981894e-02
   1.9965984e+01   3.9982364e-02
   2.0000000e+01   3.9982833e-02


==> figuresAndData/stepResponse_5ththOrder_numeratorDoubleZeroAt+1.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   1.6570301e-72
   8.0000000e-05   8.5321387e-14
   4.8000000e-04   1.8416523e-11
   2.4800000e-03   2.5311526e-09
   7.0155161e-03   5.6844803e-08
   1.1553841e-02   2.5190301e-07
   1.6211568e-02   6.9020193e-07
   2.1198259e-02   1.5296526e-06
   2.6461644e-02   2.9479280e-06
   3.1966202e-02   5.1466313e-06
   3.7685716e-02   8.3481930e-06
   4.3538557e-02   1.2740516e-05
   4.9413035e-02   1.8431827e-05
   5.5309928e-02   2.5580395e-05
   6.1229417e-02   3.4340576e-05
   6.7171688e-02   4.4863173e-05
   7.3136930e-02   5.7295413e-05
   7.9125336e-02   7.1780919e-05
   8.5137099e-02   8.8459679e-05
   9.1172416e-02   1.0746803e-04
   9.7231487e-02   1.2893861e-04
   1.0331451e-01   1.5300035e-04
   1.0942170e-01   1.7977845e-04
   1.1555326e-01   2.0939432e-04
   1.2170940e-01   2.4196559e-04
   1.2789033e-01   2.7760605e-04
   1.3409627e-01   3.1642565e-04
   1.4032744e-01   3.5853043e-04
   1.4658407e-01   4.0402253e-04
   1.5286637e-01   4.5300016e-04
   1.5917458e-01   5.0555753e-04
   1.6550893e-01   5.6178486e-04
   1.7192601e-01   6.2231553e-04
   1.7845521e-01   6.8762828e-04
   1.8509659e-01   7.5795008e-04
   1.9185038e-01   8.3351054e-04
   1.9871689e-01   9.1453968e-04
   2.0569643e-01   1.0012673e-03
   2.1278936e-01   1.0939222e-03
   2.1999608e-01   1.1927318e-03
   2.2731701e-01   1.2979208e-03
   2.3475263e-01   1.4097112e-03
   2.4230344e-01   1.5283208e-03
   2.4996998e-01   1.6539627e-03
   2.5775283e-01   1.7868444e-03
   2.6565261e-01   1.9271672e-03
   2.7366997e-01   2.0751246e-03
   2.8180560e-01   2.2309022e-03
   2.9006023e-01   2.3946761e-03
   2.9843464e-01   2.5666122e-03
   3.0692963e-01   2.7468653e-03
   3.1554606e-01   2.9355777e-03
   3.2428483e-01   3.1328785e-03
   3.3314686e-01   3.3388824e-03
   3.4213314e-01   3.5536884e-03
   3.5120189e-01   3.7763146e-03
   3.6031425e-01   4.0057282e-03
   3.6947114e-01   4.2418219e-03
   3.7867320e-01   4.4844699e-03
   3.8792110e-01   4.7335343e-03
   3.9721552e-01   4.9888654e-03
   4.0655717e-01   5.2503015e-03
   4.1594679e-01   5.5176691e-03
   4.2538512e-01   5.7907827e-03
   4.3487293e-01   6.0694451e-03
   4.4441102e-01   6.3534470e-03
   4.5400021e-01   6.6425674e-03
   4.6364134e-01   6.9365734e-03
   4.7333529e-01   7.2352201e-03
   4.8308296e-01   7.5382509e-03
   4.9292243e-01   7.8465657e-03
   5.0291279e-01   8.1617446e-03
   5.1305611e-01   8.4835717e-03
   5.2335503e-01   8.8118148e-03
   5.3381227e-01   9.1462097e-03
   5.4443067e-01   9.4864584e-03
   5.5521320e-01   9.8322273e-03
   5.6616293e-01   1.0183146e-02
   5.7724565e-01   1.0537607e-02
   5.8840832e-01   1.0893382e-02
   5.9965276e-01   1.1249978e-02
   6.1098027e-01   1.1606867e-02
   6.2239221e-01   1.1963500e-02
   6.3386709e-01   1.2318605e-02
   6.4535245e-01   1.2669982e-02
   6.5684959e-01   1.3017120e-02
   6.6835977e-01   1.3359508e-02
   6.7988428e-01   1.3696636e-02
   6.9142439e-01   1.4027996e-02
   7.0298144e-01   1.4353085e-02
   7.1455677e-01   1.4671398e-02
   7.2615176e-01   1.4982435e-02
   7.3776781e-01   1.5285697e-02
   7.4940638e-01   1.5580686e-02
   7.6115401e-01   1.5868957e-02
   7.7306248e-01   1.6150963e-02
   7.8513516e-01   1.6425862e-02
   7.9737574e-01   1.6692777e-02
   8.0978813e-01   1.6950786e-02
   8.2237648e-01   1.7198921e-02
   8.3514522e-01   1.7436168e-02
   8.4809903e-01   1.7661461e-02
   8.6115695e-01   1.7872351e-02
   8.7428573e-01   1.8067459e-02
   8.8748664e-01   1.8246024e-02
   9.0076074e-01   1.8407280e-02
   9.1410906e-01   1.8550459e-02
   9.2753272e-01   1.8674796e-02
   9.4103282e-01   1.8779525e-02
   9.5461052e-01   1.8863881e-02
   9.6826700e-01   1.8927100e-02
   9.8200346e-01   1.8968421e-02
   9.9582117e-01   1.8987088e-02
   1.0097214e+00   1.8982344e-02
   1.0237055e+00   1.8953439e-02
   1.0377375e+00   1.8899803e-02
   1.0517089e+00   1.8821609e-02
   1.0656231e+00   1.8718908e-02
   1.0794841e+00   1.8591750e-02
   1.0932954e+00   1.8440193e-02
   1.1070605e+00   1.8264298e-02
   1.1208046e+00   1.8063795e-02
   1.1346633e+00   1.7836339e-02
   1.1486396e+00   1.7581157e-02
   1.1627361e+00   1.7297481e-02
   1.1769552e+00   1.6984540e-02
   1.1912995e+00   1.6641559e-02
   1.2057718e+00   1.6267766e-02
   1.2203747e+00   1.5862385e-02
   1.2351110e+00   1.5424643e-02
   1.2499838e+00   1.4953764e-02
   1.2649959e+00   1.4448976e-02
   1.2801505e+00   1.3909510e-02
   1.2954509e+00   1.3334596e-02
   1.3109004e+00   1.2723471e-02
   1.3264948e+00   1.2075702e-02
   1.3421057e+00   1.1396453e-02
   1.3577360e+00   1.0685837e-02
   1.3733885e+00   9.9439839e-03
   1.3890659e+00   9.1710315e-03
   1.4047710e+00   8.3671244e-03
   1.4205069e+00   7.5324145e-03
   1.4362765e+00   6.6670592e-03
   1.4520828e+00   5.7712208e-03
   1.4679290e+00   4.8450657e-03
   1.4838186e+00   3.8887632e-03
   1.4997547e+00   2.9024845e-03
   1.5157412e+00   1.8864015e-03
   1.5318057e+00   8.3909268e-04
   1.5480689e+00  -2.4727757e-04
   1.5645311e+00  -1.3729280e-03
   1.5811936e+00  -2.5380934e-03
   1.5980583e+00  -3.7429885e-03
   1.6151277e+00  -4.9878112e-03
   1.6324051e+00  -6.2727462e-03
   1.6498943e+00  -7.5979689e-03
   1.6675999e+00  -8.9636514e-03
   1.6854307e+00  -1.0362318e-02
   1.7033515e+00  -1.1790455e-02
   1.7213665e+00  -1.3247538e-02
   1.7394804e+00  -1.4733026e-02
   1.7576296e+00  -1.6240662e-02
   1.7756726e+00  -1.7757300e-02
   1.7936172e+00  -1.9282005e-02
   1.8114716e+00  -2.0813951e-02
   1.8292432e+00  -2.2352311e-02
   1.8469392e+00  -2.3896257e-02
   1.8645659e+00  -2.5444966e-02
   1.8821293e+00  -2.6997616e-02
   1.8996352e+00  -2.8553388e-02
   1.9170889e+00  -3.0111467e-02
   1.9344953e+00  -3.1671040e-02
   1.9518595e+00  -3.3231298e-02
   1.9691858e+00  -3.4791437e-02
   1.9864786e+00  -3.6350654e-02
   2.0037423e+00  -3.7908150e-02
   2.0209809e+00  -3.9463130e-02
   2.0381983e+00  -4.1014801e-02
   2.0553984e+00  -4.2562373e-02
   2.0725849e+00  -4.4105057e-02
   2.0897616e+00  -4.5642068e-02
   2.1069319e+00  -4.7172620e-02
   2.1240996e+00  -4.8695932e-02
   2.1412681e+00  -5.0211219e-02
   2.1584410e+00  -5.1717700e-02
   2.1756218e+00  -5.3214593e-02
   2.1928140e+00  -5.4701115e-02
   2.2100212e+00  -5.6176481e-02
   2.2272468e+00  -5.7639905e-02
   2.2444946e+00  -5.9090600e-02
   2.2617682e+00  -6.0527774e-02
   2.2790713e+00  -6.1950632e-02
   2.2964077e+00  -6.3358374e-02
   2.3137814e+00  -6.4750194e-02
   2.3312702e+00  -6.6131066e-02
   2.3489497e+00  -6.7505401e-02
   2.3668204e+00  -6.8871501e-02
   2.3848839e+00  -7.0227668e-02
   2.4031418e+00  -7.1572175e-02
   2.4215967e+00  -7.2903267e-02
   2.4402517e+00  -7.4219159e-02
   2.4591102e+00  -7.5518028e-02
   2.4781768e+00  -7.6798014e-02
   2.4974563e+00  -7.8057217e-02
   2.5169547e+00  -7.9293688e-02
   2.5366788e+00  -8.0505428e-02
   2.5565812e+00  -8.1687167e-02
   2.5763551e+00  -8.2819396e-02
   2.5960093e+00  -8.3902331e-02
   2.6155546e+00  -8.4936274e-02
   2.6350009e+00  -8.5921445e-02
   2.6543572e+00  -8.6857996e-02
   2.6736318e+00  -8.7746017e-02
   2.6928324e+00  -8.8585547e-02
   2.7119664e+00  -8.9376575e-02
   2.7310403e+00  -9.0119054e-02
   2.7500608e+00  -9.0812894e-02
   2.7690337e+00  -9.1457974e-02
   2.7879648e+00  -9.2054142e-02
   2.8068598e+00  -9.2601216e-02
   2.8257238e+00  -9.3098988e-02
   2.8445619e+00  -9.3547224e-02
   2.8633793e+00  -9.3945662e-02
   2.8821806e+00  -9.4294020e-02
   2.9009707e+00  -9.4591990e-02
   2.9197542e+00  -9.4839241e-02
   2.9385356e+00  -9.5035416e-02
   2.9573196e+00  -9.5180137e-02
   2.9761106e+00  -9.5272999e-02
   2.9949132e+00  -9.5313573e-02
   3.0137319e+00  -9.5301401e-02
   3.0325713e+00  -9.5235999e-02
   3.0514360e+00  -9.5116853e-02
   3.0703306e+00  -9.4943419e-02
   3.0892601e+00  -9.4715118e-02
   3.1082292e+00  -9.4431335e-02
   3.1272430e+00  -9.4091418e-02
   3.1463067e+00  -9.3694673e-02
   3.1654257e+00  -9.3240359e-02
   3.1846056e+00  -9.2727689e-02
   3.2038522e+00  -9.2155818e-02
   3.2231717e+00  -9.1523844e-02
   3.2425705e+00  -9.0830795e-02
   3.2620556e+00  -9.0075631e-02
   3.2816341e+00  -8.9257224e-02
   3.3013138e+00  -8.8374358e-02
   3.3211032e+00  -8.7425712e-02
   3.3410112e+00  -8.6409847e-02
   3.3610477e+00  -8.5325189e-02
   3.3812233e+00  -8.4170012e-02
   3.4015497e+00  -8.2942410e-02
   3.4220400e+00  -8.1640273e-02
   3.4427085e+00  -8.0261244e-02
   3.4635714e+00  -7.8802683e-02
   3.4846471e+00  -7.7261603e-02
   3.5059565e+00  -7.5634601e-02
   3.5274465e+00  -7.3924034e-02
   3.5488277e+00  -7.2152944e-02
   3.5701089e+00  -7.0321984e-02
   3.5913003e+00  -6.8431575e-02
   3.6124115e+00  -6.6482091e-02
   3.6334513e+00  -6.4473857e-02
   3.6544280e+00  -6.2407153e-02
   3.6753495e+00  -6.0282218e-02
   3.6962232e+00  -5.8099245e-02
   3.7170563e+00  -5.5858390e-02
   3.7378555e+00  -5.3559764e-02
   3.7586276e+00  -5.1203440e-02
   3.7793788e+00  -4.8789447e-02
   3.8001155e+00  -4.6317776e-02
   3.8208437e+00  -4.3788371e-02
   3.8415696e+00  -4.1201134e-02
   3.8622989e+00  -3.8555923e-02
   3.8830378e+00  -3.5852546e-02
   3.9037921e+00  -3.3090763e-02
   3.9245678e+00  -3.0270283e-02
   3.9453709e+00  -2.7390757e-02
   3.9662076e+00  -2.4451779e-02
   3.9870839e+00  -2.1452879e-02
   4.0080064e+00  -1.8393519e-02
   4.0289815e+00  -1.5273088e-02
   4.0500161e+00  -1.2090896e-02
   4.0711171e+00  -8.8461628e-03
   4.0922919e+00  -5.5380144e-03
   4.1135482e+00  -2.1654698e-03
   4.1348942e+00   1.2725699e-03
   4.1563384e+00   4.7773353e-03
   4.1778900e+00   8.3502049e-03
   4.1994967e+00   1.1982214e-02
   4.2209063e+00   1.5629601e-02
   4.2421355e+00   1.9293080e-02
   4.2632021e+00   2.2973754e-02
   4.2841218e+00   2.6672557e-02
   4.3049087e+00   3.0390284e-02
   4.3255755e+00   3.4127619e-02
   4.3461334e+00   3.7885156e-02
   4.3665931e+00   4.1663423e-02
   4.3869641e+00   4.5462887e-02
   4.4072553e+00   4.9283975e-02
   4.4274750e+00   5.3127076e-02
   4.4476309e+00   5.6992555e-02
   4.4677304e+00   6.0880756e-02
   4.4877803e+00   6.4792009e-02
   4.5077873e+00   6.8726634e-02
   4.5277576e+00   7.2684948e-02
   4.5476974e+00   7.6667267e-02
   4.5676124e+00   8.0673910e-02
   4.5875085e+00   8.4705203e-02
   4.6073911e+00   8.8761480e-02
   4.6272657e+00   9.2843091e-02
   4.6471377e+00   9.6950400e-02
   4.6670124e+00   1.0108379e-01
   4.6868950e+00   1.0524367e-01
   4.7067910e+00   1.0943046e-01
   4.7267054e+00   1.1364463e-01
   4.7466438e+00   1.1788667e-01
   4.7666115e+00   1.2215711e-01
   4.7866140e+00   1.2645652e-01
   4.8066569e+00   1.3078550e-01
   4.8267459e+00   1.3514473e-01
   4.8468871e+00   1.3953492e-01
   4.8670865e+00   1.4395686e-01
   4.8873505e+00   1.4841138e-01
   4.9076858e+00   1.5289943e-01
   4.9280994e+00   1.5742201e-01
   4.9485986e+00   1.6198023e-01
   4.9691913e+00   1.6657532e-01
   4.9898858e+00   1.7120860e-01
   5.0106910e+00   1.7588158e-01
   5.0316164e+00   1.8059590e-01
   5.0526725e+00   1.8535337e-01
   5.0738705e+00   1.9015606e-01
   5.0952227e+00   1.9500624e-01
   5.1167428e+00   1.9990651e-01
   5.1384458e+00   2.0485980e-01
   5.1603487e+00   2.0986944e-01
   5.1824705e+00   2.1493927e-01
   5.2048329e+00   2.2007375e-01
   5.2274609e+00   2.2527806e-01
   5.2502468e+00   2.3052677e-01
   5.2729096e+00   2.3575434e-01
   5.2954605e+00   2.4096235e-01
   5.3179117e+00   2.4615274e-01
   5.3402747e+00   2.5132726e-01
   5.3625599e+00   2.5648750e-01
   5.3847774e+00   2.6163496e-01
   5.4069363e+00   2.6677101e-01
   5.4290455e+00   2.7189694e-01
   5.4511135e+00   2.7701397e-01
   5.4731484e+00   2.8212326e-01
   5.4951578e+00   2.8722591e-01
   5.5171495e+00   2.9232301e-01
   5.5391308e+00   2.9741560e-01
   5.5611090e+00   3.0250469e-01
   5.5830913e+00   3.0759131e-01
   5.6050849e+00   3.1267645e-01
   5.6270969e+00   3.1776113e-01
   5.6491344e+00   3.2284635e-01
   5.6712047e+00   3.2793315e-01
   5.6933152e+00   3.3302259e-01
   5.7154734e+00   3.3811574e-01
   5.7376870e+00   3.4321373e-01
   5.7599639e+00   3.4831774e-01
   5.7823126e+00   3.5342899e-01
   5.8047415e+00   3.5854878e-01
   5.8272597e+00   3.6367848e-01
   5.8498769e+00   3.6881958e-01
   5.8726031e+00   3.7397364e-01
   5.8954492e+00   3.7914239e-01
   5.9183567e+00   3.8431187e-01
   5.9410441e+00   3.8941816e-01
   5.9635314e+00   3.9446559e-01
   5.9858396e+00   3.9945874e-01
   6.0079871e+00   4.0440159e-01
   6.0299904e+00   4.0929765e-01
   6.0518641e+00   4.1415000e-01
   6.0736216e+00   4.1896144e-01
   6.0952748e+00   4.2373444e-01
   6.1168349e+00   4.2847127e-01
   6.1383121e+00   4.3317400e-01
   6.1597159e+00   4.3784452e-01
   6.1810553e+00   4.4248459e-01
   6.2023387e+00   4.4709584e-01
   6.2235741e+00   4.5167979e-01
   6.2447690e+00   4.5623788e-01
   6.2659309e+00   4.6077145e-01
   6.2870668e+00   4.6528179e-01
   6.3081835e+00   4.6977014e-01
   6.3292877e+00   4.7423766e-01
   6.3503861e+00   4.7868550e-01
   6.3714850e+00   4.8311476e-01
   6.3925908e+00   4.8752651e-01
   6.4137101e+00   4.9192181e-01
   6.4348491e+00   4.9630171e-01
   6.4560144e+00   5.0066723e-01
   6.4772124e+00   5.0501941e-01
   6.4984499e+00   5.0935927e-01
   6.5197335e+00   5.1368787e-01
   6.5410704e+00   5.1800624e-01
   6.5624676e+00   5.2231549e-01
   6.5839326e+00   5.2661671e-01
   6.6054734e+00   5.3091105e-01
   6.6270980e+00   5.3519970e-01
   6.6488152e+00   5.3948391e-01
   6.6706340e+00   5.4376499e-01
   6.6925643e+00   5.4804435e-01
   6.7146164e+00   5.5232345e-01
   6.7368018e+00   5.5660392e-01
   6.7591326e+00   5.6088747e-01
   6.7816224e+00   5.6517601e-01
   6.8042857e+00   5.6947162e-01
   6.8271390e+00   5.7377661e-01
   6.8502006e+00   5.7809357e-01
   6.8734909e+00   5.8242543e-01
   6.8970336e+00   5.8677553e-01
   6.9208556e+00   5.9114775e-01
   6.9449883e+00   5.9554661e-01
   6.9692578e+00   5.9993946e-01
   6.9933901e+00   6.0427652e-01
   7.0173988e+00   6.0856068e-01
   7.0412990e+00   6.1279495e-01
   7.0651044e+00   6.1698204e-01
   7.0888275e+00   6.2112444e-01
   7.1124804e+00   6.2522444e-01
   7.1360742e+00   6.2928415e-01
   7.1596194e+00   6.3330555e-01
   7.1831263e+00   6.3729048e-01
   7.2066045e+00   6.4124068e-01
   7.2300636e+00   6.4515779e-01
   7.2535127e+00   6.4904338e-01
   7.2769610e+00   6.5289893e-01
   7.3004173e+00   6.5672590e-01
   7.3238907e+00   6.6052568e-01
   7.3473900e+00   6.6429963e-01
   7.3709243e+00   6.6804908e-01
   7.3945028e+00   6.7177534e-01
   7.4181348e+00   6.7547971e-01
   7.4418298e+00   6.7916350e-01
   7.4655980e+00   6.8282800e-01
   7.4894496e+00   6.8647454e-01
   7.5133954e+00   6.9010447e-01
   7.5374470e+00   6.9371918e-01
   7.5616166e+00   6.9732011e-01
   7.5859171e+00   7.0090876e-01
   7.6103625e+00   7.0448671e-01
   7.6345767e+00   7.0799915e-01
   7.6585505e+00   7.1144572e-01
   7.6823106e+00   7.1483121e-01
   7.7058807e+00   7.1815985e-01
   7.7292816e+00   7.2143532e-01
   7.7525315e+00   7.2466084e-01
   7.7756468e+00   7.2783932e-01
   7.7986425e+00   7.3097333e-01
   7.8215319e+00   7.3406522e-01
   7.8443274e+00   7.3711710e-01
   7.8670407e+00   7.4013092e-01
   7.8896824e+00   7.4310847e-01
   7.9122625e+00   7.4605141e-01
   7.9347907e+00   7.4896127e-01
   7.9572760e+00   7.5183950e-01
   7.9797272e+00   7.5468743e-01
   8.0021526e+00   7.5750635e-01
   8.0245605e+00   7.6029746e-01
   8.0469588e+00   7.6306191e-01
   8.0693554e+00   7.6580079e-01
   8.0917580e+00   7.6851516e-01
   8.1141744e+00   7.7120603e-01
   8.1366124e+00   7.7387439e-01
   8.1590797e+00   7.7652120e-01
   8.1815842e+00   7.7914739e-01
   8.2041340e+00   7.8175389e-01
   8.2267373e+00   7.8434161e-01
   8.2494026e+00   7.8691146e-01
   8.2721387e+00   7.8946434e-01
   8.2949547e+00   7.9200117e-01
   8.3178603e+00   7.9452289e-01
   8.3408656e+00   7.9703042e-01
   8.3639815e+00   7.9952475e-01
   8.3872193e+00   8.0200689e-01
   8.4105916e+00   8.0447788e-01
   8.4341116e+00   8.0693883e-01
   8.4577940e+00   8.0939092e-01
   8.4816548e+00   8.1183542e-01
   8.5057118e+00   8.1427369e-01
   8.5299848e+00   8.1670725e-01
   8.5544960e+00   8.1913775e-01
   8.5792710e+00   8.2156709e-01
   8.6043388e+00   8.2399739e-01
   8.6297337e+00   8.2643113e-01
   8.6554537e+00   8.2886725e-01
   8.6810158e+00   8.3125992e-01
   8.7064350e+00   8.3361129e-01
   8.7317291e+00   8.3592365e-01
   8.7569146e+00   8.3819909e-01
   8.7820065e+00   8.4043949e-01
   8.8070187e+00   8.4264660e-01
   8.8319645e+00   8.4482202e-01
   8.8568563e+00   8.4696721e-01
   8.8817058e+00   8.4908355e-01
   8.9065247e+00   8.5117234e-01
   8.9313238e+00   8.5323478e-01
   8.9561140e+00   8.5527202e-01
   8.9809059e+00   8.5728514e-01
   9.0057100e+00   8.5927518e-01
   9.0305369e+00   8.6124314e-01
   9.0553969e+00   8.6318998e-01
   9.0803009e+00   8.6511664e-01
   9.1052597e+00   8.6702402e-01
   9.1302845e+00   8.6891301e-01
   9.1553867e+00   8.7078450e-01
   9.1805786e+00   8.7263936e-01
   9.2058727e+00   8.7447848e-01
   9.2312822e+00   8.7630274e-01
   9.2568216e+00   8.7811305e-01
   9.2825059e+00   8.7991032e-01
   9.3083516e+00   8.8169554e-01
   9.3339385e+00   8.8344000e-01
   9.3592583e+00   8.8514410e-01
   9.3843422e+00   8.8681077e-01
   9.4092175e+00   8.8844263e-01
   9.4339081e+00   8.9004193e-01
   9.4584350e+00   8.9161065e-01
   9.4828167e+00   8.9315056e-01
   9.5070703e+00   8.9466323e-01
   9.5312109e+00   8.9615010e-01
   9.5552526e+00   8.9761244e-01
   9.5792086e+00   8.9905145e-01
   9.6030908e+00   9.0046821e-01
   9.6269109e+00   9.0186373e-01
   9.6506795e+00   9.0323894e-01
   9.6744070e+00   9.0459470e-01
   9.6981034e+00   9.0593183e-01
   9.7217784e+00   9.0725109e-01
   9.7454412e+00   9.0855322e-01
   9.7691011e+00   9.0983890e-01
   9.7927672e+00   9.1110878e-01
   9.8164485e+00   9.1236349e-01
   9.8401542e+00   9.1360364e-01
   9.8638933e+00   9.1482980e-01
   9.8876751e+00   9.1604255e-01
   9.9115090e+00   9.1724242e-01
   9.9354048e+00   9.1842997e-01
   9.9593725e+00   9.1960573e-01
   9.9834225e+00   9.2077022e-01
   1.0007566e+01   9.2192397e-01
   1.0031814e+01   9.2306750e-01
   1.0056179e+01   9.2420136e-01
   1.0080674e+01   9.2532608e-01
   1.0105313e+01   9.2644223e-01
   1.0130111e+01   9.2755039e-01
   1.0155086e+01   9.2865116e-01
   1.0180255e+01   9.2974520e-01
   1.0205638e+01   9.3083318e-01
   1.0231259e+01   9.3191587e-01
   1.0257143e+01   9.3299408e-01
   1.0283320e+01   9.3406873e-01
   1.0309825e+01   9.3514086e-01
   1.0336696e+01   9.3621168e-01
   1.0363744e+01   9.3727331e-01
   1.0390623e+01   9.3831235e-01
   1.0417351e+01   9.3933001e-01
   1.0443949e+01   9.4032749e-01
   1.0470433e+01   9.4130587e-01
   1.0496821e+01   9.4226613e-01
   1.0523129e+01   9.4320918e-01
   1.0549371e+01   9.4413585e-01
   1.0575562e+01   9.4504689e-01
   1.0601713e+01   9.4594301e-01
   1.0627840e+01   9.4682489e-01
   1.0653953e+01   9.4769314e-01
   1.0680065e+01   9.4854835e-01
   1.0706188e+01   9.4939108e-01
   1.0732334e+01   9.5022186e-01
   1.0758516e+01   9.5104120e-01
   1.0784745e+01   9.5184959e-01
   1.0811034e+01   9.5264750e-01
   1.0837396e+01   9.5343539e-01
   1.0863845e+01   9.5421372e-01
   1.0890393e+01   9.5498292e-01
   1.0917055e+01   9.5574343e-01
   1.0943848e+01   9.5649571e-01
   1.0970787e+01   9.5724019e-01
   1.0997891e+01   9.5797732e-01
   1.1025091e+01   9.5870528e-01
   1.1051980e+01   9.5941341e-01
   1.1078588e+01   9.6010309e-01
   1.1104951e+01   9.6077572e-01
   1.1131099e+01   9.6143245e-01
   1.1157057e+01   9.6207433e-01
   1.1182848e+01   9.6270226e-01
   1.1208492e+01   9.6331704e-01
   1.1234007e+01   9.6391939e-01
   1.1259411e+01   9.6450998e-01
   1.1284718e+01   9.6508938e-01
   1.1309943e+01   9.6565814e-01
   1.1335099e+01   9.6621676e-01
   1.1360199e+01   9.6676570e-01
   1.1385255e+01   9.6730538e-01
   1.1410279e+01   9.6783622e-01
   1.1435281e+01   9.6835857e-01
   1.1460273e+01   9.6887280e-01
   1.1485266e+01   9.6937924e-01
   1.1510269e+01   9.6987820e-01
   1.1535295e+01   9.7036998e-01
   1.1560352e+01   9.7085488e-01
   1.1585452e+01   9.7133318e-01
   1.1610607e+01   9.7180513e-01
   1.1635826e+01   9.7227101e-01
   1.1661123e+01   9.7273106e-01
   1.1686508e+01   9.7318554e-01
   1.1711995e+01   9.7363470e-01
   1.1737597e+01   9.7407878e-01
   1.1763327e+01   9.7451803e-01
   1.1789203e+01   9.7495270e-01
   1.1815238e+01   9.7538305e-01
   1.1841453e+01   9.7580933e-01
   1.1867865e+01   9.7623182e-01
   1.1894497e+01   9.7665080e-01
   1.1921374e+01   9.7706659e-01
   1.1948522e+01   9.7747951e-01
   1.1975973e+01   9.7788992e-01
   1.2003764e+01   9.7829823e-01
   1.2031936e+01   9.7870490e-01
   1.2060541e+01   9.7911047e-01
   1.2089080e+01   9.7950784e-01
   1.2117439e+01   9.7989565e-01
   1.2145641e+01   9.8027445e-01
   1.2173710e+01   9.8064477e-01
   1.2201665e+01   9.8100706e-01
   1.2229526e+01   9.8136175e-01
   1.2257309e+01   9.8170924e-01
   1.2285033e+01   9.8204986e-01
   1.2312713e+01   9.8238397e-01
   1.2340364e+01   9.8271185e-01
   1.2368001e+01   9.8303379e-01
   1.2395638e+01   9.8335006e-01
   1.2423290e+01   9.8366092e-01
   1.2450972e+01   9.8396660e-01
   1.2478697e+01   9.8426732e-01
   1.2506480e+01   9.8456331e-01
   1.2534336e+01   9.8485478e-01
   1.2562280e+01   9.8514193e-01
   1.2590330e+01   9.8542496e-01
   1.2618500e+01   9.8570406e-01
   1.2646810e+01   9.8597942e-01
   1.2675278e+01   9.8625125e-01
   1.2703925e+01   9.8651973e-01
   1.2732772e+01   9.8678505e-01
   1.2761265e+01   9.8704224e-01
   1.2789443e+01   9.8729189e-01
   1.2817346e+01   9.8753461e-01
   1.2845009e+01   9.8777089e-01
   1.2872464e+01   9.8800116e-01
   1.2899736e+01   9.8822582e-01
   1.2926850e+01   9.8844519e-01
   1.2953825e+01   9.8865959e-01
   1.2980683e+01   9.8886928e-01
   1.3007440e+01   9.8907451e-01
   1.3034113e+01   9.8927550e-01
   1.3060717e+01   9.8947247e-01
   1.3087268e+01   9.8966559e-01
   1.3113778e+01   9.8985505e-01
   1.3140262e+01   9.9004101e-01
   1.3166733e+01   9.9022362e-01
   1.3193203e+01   9.9040303e-01
   1.3219685e+01   9.9057937e-01
   1.3246193e+01   9.9075278e-01
   1.3272737e+01   9.9092337e-01
   1.3299332e+01   9.9109127e-01
   1.3325990e+01   9.9125659e-01
   1.3352725e+01   9.9141944e-01
   1.3379550e+01   9.9157992e-01
   1.3406481e+01   9.9173814e-01
   1.3433533e+01   9.9189421e-01
   1.3460722e+01   9.9204822e-01
   1.3488066e+01   9.9220028e-01
   1.3515583e+01   9.9235050e-01
   1.3543294e+01   9.9249897e-01
   1.3571222e+01   9.9264581e-01
   1.3599391e+01   9.9279113e-01
   1.3627832e+01   9.9293505e-01
   1.3656575e+01   9.9307770e-01
   1.3685657e+01   9.9321922e-01
   1.3715122e+01   9.9335978e-01
   1.3745021e+01   9.9349954e-01
   1.3775415e+01   9.9363873e-01
   1.3805653e+01   9.9377435e-01
   1.3835693e+01   9.9390634e-01
   1.3865564e+01   9.9403492e-01
   1.3895292e+01   9.9416030e-01
   1.3924902e+01   9.9428265e-01
   1.3954415e+01   9.9440216e-01
   1.3983853e+01   9.9451896e-01
   1.4013234e+01   9.9463321e-01
   1.4042578e+01   9.9474502e-01
   1.4071902e+01   9.9485451e-01
   1.4101224e+01   9.9496180e-01
   1.4130561e+01   9.9506700e-01
   1.4159930e+01   9.9517018e-01
   1.4189350e+01   9.9527146e-01
   1.4218837e+01   9.9537092e-01
   1.4248409e+01   9.9546864e-01
   1.4278085e+01   9.9556471e-01
   1.4307885e+01   9.9565919e-01
   1.4337829e+01   9.9575219e-01
   1.4367939e+01   9.9584376e-01
   1.4398239e+01   9.9593398e-01
   1.4428755e+01   9.9602294e-01
   1.4459089e+01   9.9610950e-01
   1.4489052e+01   9.9619322e-01
   1.4518695e+01   9.9627434e-01
   1.4548059e+01   9.9635304e-01
   1.4577184e+01   9.9642952e-01
   1.4606100e+01   9.9650391e-01
   1.4634837e+01   9.9657637e-01
   1.4663420e+01   9.9664699e-01
   1.4691872e+01   9.9671589e-01
   1.4720214e+01   9.9678316e-01
   1.4748465e+01   9.9684890e-01
   1.4776644e+01   9.9691317e-01
   1.4804769e+01   9.9697605e-01
   1.4832855e+01   9.9703761e-01
   1.4860918e+01   9.9709791e-01
   1.4888975e+01   9.9715700e-01
   1.4917040e+01   9.9721495e-01
   1.4945128e+01   9.9727180e-01
   1.4973254e+01   9.9732760e-01
   1.5001435e+01   9.9738240e-01
   1.5029684e+01   9.9743625e-01
   1.5058020e+01   9.9748918e-01
   1.5086457e+01   9.9754123e-01
   1.5115014e+01   9.9759245e-01
   1.5143709e+01   9.9764288e-01
   1.5172562e+01   9.9769255e-01
   1.5201594e+01   9.9774151e-01
   1.5230829e+01   9.9778979e-01
   1.5260291e+01   9.9783743e-01
   1.5290009e+01   9.9788448e-01
   1.5320015e+01   9.9793098e-01
   1.5350346e+01   9.9797697e-01
   1.5381041e+01   9.9802250e-01
   1.5412152e+01   9.9806764e-01
   1.5443735e+01   9.9811244e-01
   1.5475861e+01   9.9815697e-01
   1.5507933e+01   9.9820041e-01
   1.5539782e+01   9.9824257e-01
   1.5571441e+01   9.9828352e-01
   1.5602942e+01   9.9832335e-01
   1.5634312e+01   9.9836212e-01
   1.5665578e+01   9.9839989e-01
   1.5696764e+01   9.9843673e-01
   1.5727894e+01   9.9847267e-01
   1.5758989e+01   9.9850778e-01
   1.5790071e+01   9.9854208e-01
   1.5821161e+01   9.9857563e-01
   1.5852279e+01   9.9860845e-01
   1.5883447e+01   9.9864059e-01
   1.5914684e+01   9.9867207e-01
   1.5946013e+01   9.9870294e-01
   1.5977455e+01   9.9873321e-01
   1.6009035e+01   9.9876293e-01
   1.6040776e+01   9.9879211e-01
   1.6072705e+01   9.9882079e-01
   1.6104851e+01   9.9884900e-01
   1.6137244e+01   9.9887675e-01
   1.6169271e+01   9.9890355e-01
   1.6200894e+01   9.9892941e-01
   1.6232171e+01   9.9895439e-01
   1.6263151e+01   9.9897858e-01
   1.6293877e+01   9.9900203e-01
   1.6324384e+01   9.9902479e-01
   1.6354704e+01   9.9904692e-01
   1.6384867e+01   9.9906844e-01
   1.6414899e+01   9.9908940e-01
   1.6444822e+01   9.9910982e-01
   1.6474658e+01   9.9912975e-01
   1.6504430e+01   9.9914919e-01
   1.6534156e+01   9.9916818e-01
   1.6563854e+01   9.9918674e-01
   1.6593545e+01   9.9920490e-01
   1.6623245e+01   9.9922266e-01
   1.6652973e+01   9.9924005e-01
   1.6682746e+01   9.9925709e-01
   1.6712583e+01   9.9927378e-01
   1.6742502e+01   9.9929016e-01
   1.6772522e+01   9.9930623e-01
   1.6802665e+01   9.9932201e-01
   1.6832949e+01   9.9933751e-01
   1.6863400e+01   9.9935275e-01
   1.6894039e+01   9.9936773e-01
   1.6924895e+01   9.9938248e-01
   1.6955996e+01   9.9939700e-01
   1.6987374e+01   9.9941132e-01
   1.7019067e+01   9.9942544e-01
   1.7051115e+01   9.9943939e-01
   1.7083567e+01   9.9945317e-01
   1.7116480e+01   9.9946681e-01
   1.7149924e+01   9.9948033e-01
   1.7183982e+01   9.9949375e-01
   1.7217788e+01   9.9950674e-01
   1.7251355e+01   9.9951931e-01
   1.7284721e+01   9.9953150e-01
   1.7317922e+01   9.9954333e-01
   1.7350990e+01   9.9955482e-01
   1.7383956e+01   9.9956599e-01
   1.7416845e+01   9.9957687e-01
   1.7449686e+01   9.9958746e-01
   1.7482503e+01   9.9959778e-01
   1.7515320e+01   9.9960785e-01
   1.7548162e+01   9.9961769e-01
   1.7581052e+01   9.9962729e-01
   1.7614016e+01   9.9963668e-01
   1.7647077e+01   9.9964586e-01
   1.7680262e+01   9.9965485e-01
   1.7713599e+01   9.9966366e-01
   1.7747114e+01   9.9967229e-01
   1.7780840e+01   9.9968076e-01
   1.7814810e+01   9.9968907e-01
   1.7849041e+01   9.9969723e-01
   1.7882776e+01   9.9970506e-01
   1.7916078e+01   9.9971260e-01
   1.7949013e+01   9.9971988e-01
   1.7981636e+01   9.9972690e-01
   1.8013994e+01   9.9973370e-01
   1.8046125e+01   9.9974028e-01
   1.8078067e+01   9.9974667e-01
   1.8109851e+01   9.9975288e-01
   1.8141505e+01   9.9975891e-01
   1.8173056e+01   9.9976477e-01
   1.8204529e+01   9.9977049e-01
   1.8235947e+01   9.9977606e-01
   1.8267332e+01   9.9978148e-01
   1.8298706e+01   9.9978678e-01
   1.8330090e+01   9.9979196e-01
   1.8361506e+01   9.9979701e-01
   1.8392973e+01   9.9980196e-01
   1.8424514e+01   9.9980679e-01
   1.8456151e+01   9.9981153e-01
   1.8487906e+01   9.9981616e-01
   1.8519803e+01   9.9982071e-01
   1.8551867e+01   9.9982517e-01
   1.8584126e+01   9.9982954e-01
   1.8616609e+01   9.9983384e-01
   1.8649347e+01   9.9983806e-01
   1.8682378e+01   9.9984222e-01
   1.8715742e+01   9.9984631e-01
   1.8749484e+01   9.9985034e-01
   1.8783659e+01   9.9985431e-01
   1.8818331e+01   9.9985824e-01
   1.8853577e+01   9.9986213e-01
   1.8889491e+01   9.9986598e-01
   1.8925223e+01   9.9986971e-01
   1.8960686e+01   9.9987331e-01
   1.8995926e+01   9.9987679e-01
   1.9030985e+01   9.9988016e-01
   1.9065900e+01   9.9988342e-01
   1.9100706e+01   9.9988659e-01
   1.9135434e+01   9.9988966e-01
   1.9170116e+01   9.9989265e-01
   1.9204779e+01   9.9989556e-01
   1.9239454e+01   9.9989839e-01
   1.9274168e+01   9.9990115e-01
   1.9308948e+01   9.9990385e-01
   1.9343825e+01   9.9990647e-01
   1.9378827e+01   9.9990904e-01
   1.9413986e+01   9.9991154e-01
   1.9449334e+01   9.9991399e-01
   1.9484906e+01   9.9991639e-01
   1.9520741e+01   9.9991874e-01
   1.9556881e+01   9.9992105e-01
   1.9592599e+01   9.9992326e-01
   1.9627836e+01   9.9992539e-01
   1.9662665e+01   9.9992743e-01
   1.9697151e+01   9.9992940e-01
   1.9731348e+01   9.9993130e-01
   1.9765304e+01   9.9993314e-01
   1.9799058e+01   9.9993492e-01
   1.9832648e+01   9.9993664e-01
   1.9866105e+01   9.9993831e-01
   1.9899462e+01   9.9993994e-01
   1.9932746e+01   9.9994151e-01
   1.9965984e+01   9.9994305e-01
   2.0000000e+01   9.9994458e-01


==> figuresAndData/third_limitCycle_sixthOrderRelay.csv <==
   0.0000000e+00   1.0000000e-01
   3.1554436e-30   1.0000000e-01
   2.0095091e-04   1.0000001e-01
   1.2057055e-03   1.0000044e-01
   6.2294784e-03   1.0001161e-01
   1.7262091e-02   1.0008870e-01
   2.9425356e-02   1.0025631e-01
   4.2652466e-02   1.0053521e-01
   5.5956248e-02   1.0091533e-01
   6.9348206e-02   1.0139679e-01
   8.2830933e-02   1.0197950e-01
   9.6407180e-02   1.0266334e-01
   1.1007978e-01   1.0344815e-01
   1.2385164e-01   1.0433372e-01
   1.3772578e-01   1.0531981e-01
   1.5170531e-01   1.0640612e-01
   1.6579345e-01   1.0759230e-01
   1.7999351e-01   1.0887794e-01
   1.9447651e-01   1.1027930e-01
   2.0943502e-01   1.1181890e-01
   2.2486445e-01   1.1350150e-01
   2.4076327e-01   1.1533166e-01
   2.5713070e-01   1.1731349e-01
   2.7396677e-01   1.1945058e-01
   2.9127231e-01   1.2174601e-01
   3.0904901e-01   1.2420228e-01
   3.2729939e-01   1.2682126e-01
   3.4602689e-01   1.2960417e-01
   3.6523592e-01   1.3255152e-01
   3.8493187e-01   1.3566308e-01
   4.0484629e-01   1.3889266e-01
   4.2496583e-01   1.4223184e-01
   4.4529996e-01   1.4567540e-01
   4.6585824e-01   1.4921768e-01
   4.8665069e-01   1.5285271e-01
   5.0768787e-01   1.5657408e-01
   5.2898091e-01   1.6037498e-01
   5.5054157e-01   1.6424816e-01
   5.7238232e-01   1.6818586e-01
   5.9451640e-01   1.7217981e-01
   6.1695792e-01   1.7622117e-01
   6.3972195e-01   1.8030049e-01
   6.6282465e-01   1.8440768e-01
   6.8628338e-01   1.8853192e-01
   7.1011683e-01   1.9266164e-01
   7.3434526e-01   1.9678443e-01
   7.5899064e-01   2.0088696e-01
   7.8407692e-01   2.0495492e-01
   8.0963033e-01   2.0897291e-01
   8.3567968e-01   2.1292431e-01
   8.6225683e-01   2.1679120e-01
   8.8939720e-01   2.2055416e-01
   9.1714038e-01   2.2419214e-01
   9.4553092e-01   2.2768219e-01
   9.7461943e-01   2.3099927e-01
   1.0044638e+00   2.3411588e-01
   1.0351311e+00   2.3700168e-01
   1.0666996e+00   2.3962296e-01
   1.0992626e+00   2.4194198e-01
   1.1329324e+00   2.4391600e-01
   1.1678478e+00   2.4549604e-01
   1.2041843e+00   2.4662484e-01
   1.2421711e+00   2.4723393e-01
   1.2821220e+00   2.4723859e-01
   1.3244919e+00   2.4652858e-01
   1.3690974e+00   2.4498869e-01
   1.4141499e+00   2.4261776e-01
   1.4596599e+00   2.3940714e-01
   1.5055519e+00   2.3536326e-01
   1.5517756e+00   2.3050266e-01
   1.5984160e+00   2.2483543e-01
   1.6455676e+00   2.1837290e-01
   1.6932911e+00   2.1113461e-01
   1.7415014e+00   2.0317086e-01
   1.7903088e+00   1.9450946e-01
   1.8398405e+00   1.8517914e-01
   1.8902514e+00   1.7520816e-01
   1.9413563e+00   1.6470207e-01
   1.9922936e+00   1.5392688e-01
   2.0431589e+00   1.4296127e-01
   2.0940483e+00   1.3188220e-01
   2.1450557e+00   1.2076626e-01
   2.1962762e+00   1.0968987e-01
   2.2478090e+00   9.8729388e-02
   2.2997610e+00   8.7961350e-02
   2.3522508e+00   7.7462632e-02
   2.4054143e+00   6.7310754e-02
   2.4594128e+00   5.7584282e-02
   2.5126232e+00   4.8656596e-02
   2.5644248e+00   4.0659640e-02
   2.6151398e+00   3.3549885e-02
   2.6650231e+00   2.7296160e-02
   2.7142645e+00   2.1877580e-02
   2.7630132e+00   1.7278569e-02
   2.8113918e+00   1.3486041e-02
   2.8595055e+00   1.0487735e-02
   2.9074476e+00   8.2711850e-03
   2.9553036e+00   6.8230459e-03
   3.0031545e+00   6.1286354e-03
   3.0510790e+00   6.1716169e-03
   3.0991563e+00   6.9337722e-03
   3.1474679e+00   8.3948396e-03
   3.1961003e+00   1.0532403e-02
   3.2451477e+00   1.3321823e-02
   3.2947160e+00   1.6736226e-02
   3.3447426e+00   2.0730853e-02
   3.3952191e+00   2.5255019e-02
   3.4462595e+00   3.0262052e-02
   3.4979951e+00   3.5702041e-02
   3.5505829e+00   4.1521746e-02
   3.6042182e+00   4.7664450e-02
   3.6577616e+00   5.3907012e-02
   3.7111887e+00   6.0146304e-02
   3.7646079e+00   6.6295346e-02
   3.8181252e+00   7.2266939e-02
   3.8718470e+00   7.7973046e-02
   3.9258838e+00   8.3324187e-02
   3.9803541e+00   8.8228703e-02
   4.0353895e+00   9.2591813e-02
   4.0911410e+00   9.6314292e-02
   4.1474899e+00   9.9277166e-02
   4.2021099e+00   1.0130715e-01
   4.2553579e+00   1.0242622e-01
   4.3075651e+00   1.0264893e-01
   4.3589691e+00   1.0198217e-01
   4.4097503e+00   1.0042921e-01
   4.4602523e+00   9.7980408e-02
   4.5115098e+00   9.4557063e-02
   4.5635546e+00   9.0106105e-02
   4.6159012e+00   8.4638137e-02
   4.6678877e+00   7.8232077e-02
   4.7196226e+00   7.0907899e-02
   4.7712107e+00   6.2685448e-02
   4.8227495e+00   5.3585545e-02
   4.8743321e+00   4.3630117e-02
   4.9260506e+00   3.2842204e-02
   4.9779986e+00   2.1245858e-02
   5.0302744e+00   8.8659390e-03
   5.0661145e+00   4.3888504e-16
   5.0661145e+00  -1.3844828e-14
   5.1010208e+00  -1.0110205e-02
   5.1359271e+00  -2.2813144e-02
   5.1718591e+00  -3.8470654e-02
   5.2094483e+00  -5.7501397e-02
   5.2472108e+00  -7.9179207e-02
   5.2847113e+00  -1.0306459e-01
   5.3219964e+00  -1.2895584e-01
   5.3591123e+00  -1.5666119e-01
   5.3961010e+00  -1.8599435e-01
   5.4330013e+00  -2.1677334e-01
   5.4698499e+00  -2.4881953e-01
   5.5067289e+00  -2.8199979e-01
   5.5445608e+00  -3.1697373e-01
   5.5833411e+00  -3.5357749e-01
   5.6230715e+00  -3.9162030e-01
   5.6637606e+00  -4.3088439e-01
   5.7054241e+00  -4.7112512e-01
   5.7480859e+00  -5.1207109e-01
   5.7917795e+00  -5.5342434e-01
   5.8365496e+00  -5.9486037e-01
   5.8824553e+00  -6.3602811e-01
   5.9295736e+00  -6.7654946e-01
   5.9780057e+00  -7.1601836e-01
   6.0278858e+00  -7.5399877e-01
   6.0793962e+00  -7.9002090e-01
   6.1304724e+00  -8.2220131e-01
   6.1809066e+00  -8.5023741e-01
   6.2308466e+00  -8.7410212e-01
   6.2804202e+00  -8.9376714e-01
   6.3297370e+00  -9.0920438e-01
   6.3786283e+00  -9.2034061e-01
   6.4271346e+00  -9.2722222e-01
   6.4753600e+00  -9.2992084e-01
   6.5233973e+00  -9.2850856e-01
   6.5713310e+00  -9.2306036e-01
   6.6192401e+00  -9.1365588e-01
   6.6672012e+00  -9.0038038e-01
   6.7152902e+00  -8.8332535e-01
   6.7635846e+00  -8.6258858e-01
   6.8121654e+00  -8.3827400e-01
   6.8611199e+00  -8.1049108e-01
   6.9105445e+00  -7.7935378e-01
   6.9605485e+00  -7.4497887e-01
   7.0112597e+00  -7.0748324e-01
   7.0628321e+00  -6.6697970e-01
   7.1143430e+00  -6.2450836e-01
   7.1656595e+00  -5.8057553e-01
   7.2168824e+00  -5.3549522e-01
   7.2681082e+00  -4.8957541e-01
   7.3194306e+00  -4.4312052e-01
   7.3709438e+00  -3.9643224e-01
   7.4227454e+00  -3.4981022e-01
   7.4749395e+00  -3.0355274e-01
   7.5276408e+00  -2.5795734e-01
   7.5809794e+00  -2.1332156e-01
   7.6351083e+00  -1.6994381e-01
   7.6902130e+00  -1.2812461e-01
   7.7465285e+00  -8.8168204e-02
   7.8022813e+00  -5.1686094e-02
   7.8569872e+00  -1.9117807e-02
   7.8920959e+00  -2.9320296e-14
   7.8920959e+00   4.6490589e-16
   7.9459949e+00   2.9365238e-02
   7.9959907e+00   5.8331217e-02
   8.0460685e+00   8.8621256e-02
   8.0963115e+00   1.1991191e-01
   8.1468088e+00   1.5188566e-01
   8.1976547e+00   1.8422767e-01
   8.2489518e+00   2.1662480e-01
   8.3008150e+00   2.4876457e-01
   8.3533770e+00   2.8033386e-01
   8.4067962e+00   3.1101735e-01
   8.4612680e+00   3.4049533e-01
   8.5170440e+00   3.6844036e-01
   8.5719477e+00   3.9343101e-01
   8.6257732e+00   4.1525338e-01
   8.6784740e+00   4.3385213e-01
   8.7303128e+00   4.4932365e-01
   8.7814935e+00   4.6174328e-01
   8.8321765e+00   4.7117542e-01
   8.8824938e+00   4.7768199e-01
   8.9325584e+00   4.8132730e-01
   8.9824715e+00   4.8218096e-01
   9.0323260e+00   4.8031975e-01
   9.0822106e+00   4.7582880e-01
   9.1322124e+00   4.6880242e-01
   9.1824198e+00   4.5934459e-01
   9.2329250e+00   4.4756940e-01
   9.2838269e+00   4.3360123e-01
   9.3352352e+00   4.1757493e-01
   9.3872749e+00   3.9963580e-01
   9.4400933e+00   3.7993935e-01
   9.4938696e+00   3.5865072e-01
   9.5475515e+00   3.3648029e-01
   9.6010345e+00   3.1381031e-01
   9.6544348e+00   2.9093035e-01
   9.7078638e+00   2.6812794e-01
   9.7614304e+00   2.4569074e-01
   9.8152451e+00   2.2390800e-01
   9.8694241e+00   2.0307213e-01
   9.9240937e+00   1.8348070e-01
   9.9793960e+00   1.6543903e-01
   1.0035497e+01   1.4926390e-01
   1.0092597e+01   1.3528906e-01
   1.0150951e+01   1.2387399e-01
   1.0208645e+01   1.1567352e-01
   1.0265217e+01   1.1080117e-01
   1.0320930e+01   1.0921197e-01
   1.0376001e+01   1.1087048e-01
   1.0430381e+01   1.1571795e-01
   1.0484083e+01   1.2365740e-01
   1.0537276e+01   1.3459773e-01
   1.0590105e+01   1.4844871e-01
   1.0642692e+01   1.6511717e-01
   1.0695148e+01   1.8450472e-01
   1.0747577e+01   2.0650643e-01
   1.0800078e+01   2.3100985e-01
   1.0852750e+01   2.5789445e-01
   1.0905696e+01   2.8703128e-01
   1.0959023e+01   3.1828287e-01
   1.1012851e+01   3.5150332e-01
   1.1067314e+01   3.8653876e-01
   1.1122569e+01   4.2322828e-01
   1.1178807e+01   4.6140574e-01
   1.1234863e+01   4.9993494e-01
   1.1290707e+01   5.3841957e-01
   1.1346464e+01   5.7657513e-01
   1.1402255e+01   6.1411472e-01
   1.1458198e+01   6.5074732e-01
   1.1514412e+01   6.8617660e-01
   1.1571025e+01   7.2009935e-01
   1.1628174e+01   7.5220331e-01
   1.1686017e+01   7.8216399e-01
   1.1744737e+01   8.0964020e-01
   1.1804559e+01   8.3426715e-01
   1.1865771e+01   8.5564548e-01
   1.1928377e+01   8.7322881e-01
   1.1988914e+01   8.8588315e-01
   1.2047829e+01   8.9392155e-01
   1.2105553e+01   8.9758611e-01
   1.2162389e+01   8.9704645e-01
   1.2218563e+01   8.9243302e-01
   1.2274258e+01   8.8385470e-01
   1.2329622e+01   8.7140836e-01
   1.2384788e+01   8.5518443e-01
   1.2439878e+01   8.3527008e-01
   1.2495003e+01   8.1175102e-01
   1.2550277e+01   7.8471235e-01
   1.2605814e+01   7.5423853e-01
   1.2661732e+01   7.2041260e-01
   1.2718162e+01   6.8331456e-01
   1.2775249e+01   6.4301849e-01
   1.2833165e+01   5.9958797e-01
   1.2892115e+01   5.5306858e-01
   1.2950971e+01   5.0463877e-01
   1.3009588e+01   4.5478708e-01
   1.3068107e+01   4.0376336e-01
   1.3126665e+01   3.5181008e-01
   1.3185393e+01   2.9916426e-01
   1.3244425e+01   2.4605738e-01
   1.3303905e+01   1.9271499e-01
   1.3363989e+01   1.3935577e-01
   1.3424852e+01   8.6190138e-02
   1.3486707e+01   3.3417824e-02
   1.3526854e+01   1.3947177e-15
   1.3526854e+01  -9.2204022e-14
   1.3575809e+01  -4.2076282e-02
   1.3624764e+01  -8.7429052e-02
   1.3673990e+01  -1.3592271e-01
   1.3723014e+01  -1.8666853e-01
   1.3771920e+01  -2.3929354e-01
   1.3820793e+01  -2.9343536e-01
   1.3869710e+01  -3.4873659e-01
   1.3918753e+01  -4.0484356e-01
   1.3968000e+01  -4.6140519e-01
   1.4017536e+01  -5.1807208e-01
   1.4067451e+01  -5.7449564e-01
   1.4117844e+01  -6.3032712e-01
   1.4168828e+01  -6.8521661e-01
   1.4220534e+01  -7.3881171e-01
   1.4273120e+01  -7.9075592e-01
   1.4326782e+01  -8.4068634e-01
   1.4381776e+01  -8.8823059e-01
   1.4437114e+01  -9.3199865e-01
   1.4491093e+01  -9.7044483e-01
   1.4543994e+01  -1.0038080e+00
   1.4596074e+01  -1.0322934e+00
   1.4647528e+01  -1.0560520e+00
   1.4698509e+01  -1.0752047e+00
   1.4749147e+01  -1.0898574e+00
   1.4799551e+01  -1.1001092e+00
   1.4849821e+01  -1.1060574e+00
   1.4900050e+01  -1.1078013e+00
   1.4950327e+01  -1.1054437e+00
   1.5000738e+01  -1.0990926e+00
   1.5051373e+01  -1.0888617e+00
   1.5102326e+01  -1.0748703e+00
   1.5153697e+01  -1.0572435e+00
   1.5205598e+01  -1.0361107e+00
   1.5258159e+01  -1.0116047e+00
   1.5311531e+01  -9.8385817e-01
   1.5365900e+01  -9.5299996e-01
   1.5420162e+01  -9.1998765e-01
   1.5474249e+01  -8.8528582e-01
   1.5528275e+01  -8.4924189e-01
   1.5582354e+01  -8.1219438e-01
   1.5636595e+01  -7.7447537e-01
   1.5691110e+01  -7.3641186e-01
   1.5746018e+01  -6.9832680e-01
   1.5801450e+01  -6.6054004e-01
   1.5857552e+01  -6.2336927e-01
   1.5914495e+01  -5.8713100e-01
   1.5972491e+01  -5.5214191e-01
   1.6031806e+01  -5.1872058e-01
   1.6092052e+01  -4.8755624e-01
   1.6150363e+01  -4.6033872e-01
   1.6207163e+01  -4.3682373e-01
   1.6262847e+01  -4.1679576e-01
   1.6317695e+01  -4.0010066e-01
   1.6371915e+01  -3.8661441e-01
   1.6425676e+01  -3.7622597e-01
   1.6479119e+01  -3.6882784e-01
   1.6532366e+01  -3.6431053e-01
   1.6585531e+01  -3.6255905e-01
   1.6638719e+01  -3.6345051e-01
   1.6692034e+01  -3.6685242e-01
   1.6745580e+01  -3.7262141e-01
   1.6799469e+01  -3.8060204e-01
   1.6853819e+01  -3.9062579e-01
   1.6908763e+01  -4.0250998e-01
   1.6964454e+01  -4.1605656e-01
   1.7021075e+01  -4.3105073e-01
   1.7078566e+01  -4.4717639e-01
   1.7135776e+01  -4.6375130e-01
   1.7192839e+01  -4.8042919e-01
   1.7249888e+01  -4.9686887e-01
   1.7307052e+01  -5.1272836e-01
   1.7364459e+01  -5.2766226e-01
   1.7422246e+01  -5.4131880e-01
   1.7480558e+01  -5.5333636e-01
   1.7539558e+01  -5.6333881e-01
   1.7599440e+01  -5.7092888e-01
   1.7660436e+01  -5.7567808e-01
   1.7722844e+01  -5.7711077e-01
   1.7786636e+01  -5.7470673e-01
   1.7848230e+01  -5.6844617e-01
   1.7908116e+01  -5.5848276e-01
   1.7966760e+01  -5.4491248e-01
   1.8024484e+01  -5.2780732e-01
   1.8081529e+01  -5.0723066e-01
   1.8138085e+01  -4.8324436e-01
   1.8194310e+01  -4.5591243e-01
   1.8250343e+01  -4.2530295e-01
   1.8306311e+01  -3.9148898e-01
   1.8362335e+01  -3.5454889e-01
   1.8418532e+01  -3.1456598e-01
   1.8475026e+01  -2.7162776e-01
   1.8531944e+01  -2.2582453e-01
   1.8589427e+01  -1.7724713e-01
   1.8647638e+01  -1.2598351e-01
   1.8706765e+01  -7.2113270e-02
   1.8767042e+01  -1.5698749e-02
   1.8783588e+01  -2.1447774e-13
   1.8783588e+01   1.7867652e-15
   1.8829977e+01   4.6508652e-02
   1.8876365e+01   9.7519738e-02
   1.8923418e+01   1.5342590e-01
   1.8971178e+01   2.1398385e-01
   1.9019330e+01   2.7840866e-01
   1.9067290e+01   3.4540654e-01
   1.9115137e+01   4.1451439e-01
   1.9162949e+01   4.8528188e-01
   1.9210802e+01   5.5726352e-01
   1.9258769e+01   6.3001714e-01
   1.9306926e+01   7.0310257e-01
   1.9355351e+01   7.7608044e-01
   1.9404128e+01   8.4851099e-01
   1.9453350e+01   9.1995278e-01
   1.9503119e+01   9.8996106e-01
   1.9553555e+01   1.0580859e+00
   1.9604803e+01   1.1238694e+00
   1.9657188e+01   1.1870174e+00
   1.9711377e+01   1.2474710e+00
   1.9767315e+01   1.3041802e+00
   1.9821821e+01   1.3534429e+00
   1.9875151e+01   1.3955700e+00
   1.9927588e+01   1.4308730e+00
   1.9979343e+01   1.4595773e+00
   2.0030581e+01   1.4818604e+00
   2.0081437e+01   1.4978741e+00
   2.0132028e+01   1.5077582e+00
   2.0182456e+01   1.5116482e+00
   2.0232815e+01   1.5096805e+00
   2.0283196e+01   1.5019955e+00
   2.0333686e+01   1.4887390e+00
   2.0384375e+01   1.4700638e+00
   2.0435354e+01   1.4461298e+00
   2.0486722e+01   1.4171034e+00
   2.0538589e+01   1.3831560e+00
   2.0591079e+01   1.3444626e+00
   2.0644336e+01   1.3011969e+00
   2.0698536e+01   1.2535260e+00
   2.0753022e+01   1.2024458e+00
   2.0807303e+01   1.1489718e+00
   2.0861493e+01   1.0935805e+00
   2.0915707e+01   1.0367338e+00
   2.0970054e+01   9.7888432e-01
   2.1024646e+01   9.2047777e-01
   2.1079601e+01   8.6195387e-01
   2.1135045e+01   8.0374752e-01
   2.1191120e+01   7.4628973e-01
   2.1247992e+01   6.9000853e-01
   2.1305859e+01   6.3533000e-01
   2.1364972e+01   5.8267946e-01
   2.1425660e+01   5.3248289e-01
   2.1484593e+01   4.8788908e-01
   2.1541891e+01   4.4877664e-01
   2.1597979e+01   4.1478084e-01
   2.1653163e+01   3.8564412e-01
   2.1707669e+01   3.6116930e-01
   2.1761675e+01   3.4118825e-01
   2.1815328e+01   3.2554486e-01
   2.1868755e+01   3.1408526e-01
   2.1922071e+01   3.0665164e-01
   2.1975386e+01   3.0307830e-01
   2.2028802e+01   3.0318877e-01
   2.2082426e+01   3.0679380e-01
   2.2136366e+01   3.1368966e-01
   2.2190740e+01   3.2365674e-01
   2.2245676e+01   3.3645821e-01
   2.2301323e+01   3.5183861e-01
   2.2357858e+01   3.6952245e-01
   2.2415497e+01   3.8921249e-01
   2.2472982e+01   4.1001945e-01
   2.2530287e+01   4.3141294e-01
   2.2587547e+01   4.5292628e-01
   2.2644893e+01   4.7409547e-01
   2.2702456e+01   4.9445512e-01
   2.2760369e+01   5.1353460e-01
   2.2818776e+01   5.3085374e-01
   2.2877839e+01   5.4591730e-01
   2.2937744e+01   5.5820733e-01
   2.2998716e+01   5.6717193e-01
   2.3061037e+01   5.7220750e-01
   2.3125087e+01   5.7262896e-01
   2.3187301e+01   5.6809214e-01
   2.3247698e+01   5.5877729e-01
   2.3306768e+01   5.4481800e-01
   2.3364859e+01   5.2630953e-01
   2.3422226e+01   5.0333357e-01
   2.3479070e+01   4.7596934e-01
   2.3535556e+01   4.4429926e-01
   2.3591827e+01   4.0841190e-01
   2.3648013e+01   3.6840348e-01
   2.3704237e+01   3.2437841e-01
   2.3760620e+01   2.7644912e-01
   2.3817285e+01   2.2473531e-01
   2.3874359e+01   1.6936240e-01
   2.3931985e+01   1.1045913e-01
   2.3990323e+01   4.8153694e-02
   2.4033997e+01   2.5270064e-13
   2.4033997e+01  -9.5756736e-16
   2.4093235e+01  -7.0449982e-02
   2.4141291e+01  -1.3358176e-01
   2.4190179e+01  -2.0271160e-01
   2.4239833e+01  -2.7737894e-01
   2.4289874e+01  -3.5650995e-01
   2.4339718e+01  -4.3852335e-01
   2.4389454e+01  -5.2283946e-01
   2.4439169e+01  -6.0889334e-01
   2.4488947e+01  -6.9612538e-01
   2.4538872e+01  -7.8397934e-01
   2.4589028e+01  -8.7190072e-01
   2.4639506e+01  -9.5933518e-01
   2.4690403e+01  -1.0457269e+00
   2.4741827e+01  -1.1305166e+00
   2.4793902e+01  -1.2131393e+00
   2.4846775e+01  -1.2930211e+00
   2.4900625e+01  -1.3695748e+00
   2.4955678e+01  -1.4421937e+00
   2.5012237e+01  -1.5102419e+00
   2.5067534e+01  -1.5698209e+00
   2.5121542e+01  -1.6209508e+00
   2.5174568e+01  -1.6640395e+00
   2.5226846e+01  -1.6993830e+00
   2.5278558e+01  -1.7272075e+00
   2.5329847e+01  -1.7477020e+00
   2.5380836e+01  -1.7610362e+00
   2.5431634e+01  -1.7673717e+00
   2.5482339e+01  -1.7668689e+00
   2.5533042e+01  -1.7596910e+00
   2.5583834e+01  -1.7460068e+00
   2.5634805e+01  -1.7259921e+00
   2.5686048e+01  -1.6998301e+00
   2.5737662e+01  -1.6677113e+00
   2.5789754e+01  -1.6298319e+00
   2.5842449e+01  -1.5863916e+00
   2.5895887e+01  -1.5375897e+00
   2.5950241e+01  -1.4836177e+00
   2.6005191e+01  -1.4252335e+00
   2.6059911e+01  -1.3639234e+00
   2.6114518e+01  -1.3002450e+00
   2.6169129e+01  -1.2347340e+00
   2.6223857e+01  -1.1679152e+00
   2.6278815e+01  -1.1003040e+00
   2.6334122e+01  -1.0324080e+00
   2.6389905e+01  -9.6472875e-01
   2.6446307e+01  -8.9776189e-01
   2.6503492e+01  -8.3199864e-01
   2.6561658e+01  -7.6792645e-01
   2.6621052e+01  -7.0602981e-01
   2.6682000e+01  -6.4679101e-01
   2.6741531e+01  -5.9359833e-01
   2.6799364e+01  -5.4672589e-01
   2.6855935e+01  -5.0574359e-01
   2.6911566e+01  -4.7034060e-01
   2.6966492e+01  -4.4028247e-01
   2.7020898e+01  -4.1537187e-01
   2.7074937e+01  -3.9542735e-01
   2.7128740e+01  -3.8027114e-01
   2.7182425e+01  -3.6972162e-01
   2.7236103e+01  -3.6358840e-01
   2.7289879e+01  -3.6166894e-01
   2.7343862e+01  -3.6374599e-01
   2.7398163e+01  -3.6958561e-01
   2.7452900e+01  -3.7893542e-01
   2.7508205e+01  -3.9152295e-01
   2.7564229e+01  -4.0705391e-01
   2.7621152e+01  -4.2521033e-01
   2.7679196e+01  -4.4564833e-01
   2.7737139e+01  -4.6741633e-01
   2.7794901e+01  -4.8988903e-01
   2.7852621e+01  -5.1252727e-01
   2.7910432e+01  -5.3479549e-01
   2.7968469e+01  -5.5615669e-01
   2.8026867e+01  -5.7606788e-01
   2.8085777e+01  -5.9397491e-01
   2.8145363e+01  -6.0930577e-01
   2.8205818e+01  -6.2146150e-01
   2.8267377e+01  -6.2980245e-01
   2.8330335e+01  -6.3362668e-01
   2.8395084e+01  -6.3213352e-01
   2.8457528e+01  -6.2510981e-01
   2.8518175e+01  -6.1276699e-01
   2.8577525e+01  -5.9523682e-01
   2.8635919e+01  -5.7261635e-01
   2.8693609e+01  -5.4499179e-01
   2.8750795e+01  -5.1244936e-01
   2.8807641e+01  -4.7508065e-01
   2.8864291e+01  -4.3298550e-01
   2.8920876e+01  -3.8627333e-01
   2.8977522e+01  -3.3506347e-01
   2.9034351e+01  -2.7948478e-01
   2.9091490e+01  -2.1967454e-01
   2.9149073e+01  -1.5577648e-01
   2.9207247e+01  -8.7937643e-02
   2.9266182e+01  -1.6303502e-02
   2.9279307e+01  -2.7940844e-13
   2.9279307e+01   4.0280279e-15
   2.9339202e+01   7.9285031e-02
   2.9388271e+01   1.5065943e-01
   2.9438199e+01   2.2855315e-01
   2.9488930e+01   3.1245830e-01
   2.9540061e+01   4.0113725e-01
   2.9590994e+01   4.9280892e-01
   2.9641823e+01   5.8682980e-01
   2.9692639e+01   6.8257216e-01
   2.9743534e+01   7.7941350e-01
   2.9794595e+01   8.7673450e-01
   2.9845914e+01   9.7391729e-01
   2.9897590e+01   1.0703436e+00
   2.9949728e+01   1.1653931e+00
   3.0002446e+01   1.2584408e+00
   3.0055883e+01   1.3488545e+00
   3.0110203e+01   1.4359909e+00
   3.0165611e+01   1.5191900e+00
   3.0222370e+01   1.5977675e+00
   3.0279021e+01   1.6688477e+00
   3.0334155e+01   1.7304513e+00
   3.0388108e+01   1.7830935e+00
   3.0441168e+01   1.8271820e+00
   3.0493550e+01   1.8630119e+00
   3.0545421e+01   1.8908164e+00
   3.0596918e+01   1.9107956e+00
   3.0648159e+01   1.9231330e+00
   3.0699250e+01   1.9280058e+00
   3.0750287e+01   1.9255912e+00
   3.0801364e+01   1.9160699e+00
   3.0852572e+01   1.8996291e+00
   3.0904003e+01   1.8764634e+00
   3.0955755e+01   1.8467747e+00
   3.1007934e+01   1.8107718e+00
   3.1060654e+01   1.7686684e+00
   3.1114052e+01   1.7206796e+00
   3.1168283e+01   1.6670164e+00
   3.1223544e+01   1.6078760e+00
   3.1278789e+01   1.5449398e+00
   3.1333860e+01   1.4791104e+00
   3.1388879e+01   1.4109756e+00
   3.1443963e+01   1.3411064e+00
   3.1499226e+01   1.2700625e+00
   3.1554787e+01   1.1983940e+00
   3.1610772e+01   1.1266427e+00
   3.1667318e+01   1.0553432e+00
   3.1724583e+01   9.8502417e-01
   3.1782753e+01   9.1620883e-01
   3.1842056e+01   8.4941571e-01
   3.1902786e+01   7.8515915e-01
   3.1963537e+01   7.2564012e-01
   3.2022396e+01   6.7297365e-01
   3.2079809e+01   6.2668897e-01
   3.2136155e+01   5.8640427e-01
   3.2191702e+01   5.5184427e-01
   3.2246657e+01   5.2278670e-01
   3.2301185e+01   4.9903329e-01
   3.2355428e+01   4.8039354e-01
   3.2409510e+01   4.6667508e-01
   3.2463546e+01   4.5767745e-01
   3.2517645e+01   4.5318795e-01
   3.2571918e+01   4.5297853e-01
   3.2626475e+01   4.5680345e-01
   3.2681434e+01   4.6439725e-01
   3.2736925e+01   4.7547281e-01
   3.2793096e+01   4.8971940e-01
   3.2850120e+01   5.0680046e-01
   3.2908208e+01   5.2635095e-01
   3.2966689e+01   5.4762227e-01
   3.3024947e+01   5.6977426e-01
   3.3083124e+01   5.9222311e-01
   3.3141357e+01   6.1439163e-01
   3.3199784e+01   6.3570211e-01
   3.3258542e+01   6.5557138e-01
   3.3317782e+01   6.7340521e-01
   3.3377667e+01   6.8859140e-01
   3.3438387e+01   7.0049035e-01
   3.3500170e+01   7.0842113e-01
   3.3563303e+01   7.1163970e-01
   3.3628167e+01   7.0930232e-01
   3.3691445e+01   7.0109564e-01
   3.3752814e+01   6.8723654e-01
   3.3812787e+01   6.6786827e-01
   3.3871736e+01   6.4309066e-01
   3.3929933e+01   6.1299113e-01
   3.3987586e+01   5.7765704e-01
   3.4044870e+01   5.3718172e-01
   3.4101934e+01   4.9166757e-01
   3.4158914e+01   4.4122745e-01
   3.4215938e+01   3.8598507e-01
   3.4273131e+01   3.2607450e-01
   3.4330623e+01   2.6163900e-01
   3.4388548e+01   1.9282883e-01
   3.4447056e+01   1.1979795e-01
   3.4506315e+01   4.2698689e-02
   3.4538270e+01   2.7061686e-16
   3.4538270e+01  -6.1241290e-13
   3.4598482e+01  -8.5779624e-02
   3.4648295e+01  -1.6328402e-01
   3.4699007e+01  -2.4755503e-01
   3.4750572e+01  -3.3805523e-01
   3.4802388e+01  -4.3309198e-01
   3.4854020e+01  -5.3105277e-01
   3.4905564e+01  -6.3126375e-01
   3.4957117e+01  -7.3306446e-01
   3.5008772e+01  -8.3579915e-01
   3.5060623e+01  -9.3881485e-01
   3.5112765e+01  -1.0414595e+00
   3.5165304e+01  -1.1430802e+00
   3.5218352e+01  -1.2430212e+00
   3.5272039e+01  -1.3406214e+00
   3.5326517e+01  -1.4352109e+00
   3.5381970e+01  -1.5261073e+00
   3.5438628e+01  -1.6126087e+00
   3.5496714e+01  -1.6938723e+00
   3.5553020e+01  -1.7648573e+00
   3.5607903e+01  -1.8261739e+00
   3.5661724e+01  -1.8783747e+00
   3.5714741e+01  -1.9218384e+00
   3.5767149e+01  -1.9568480e+00
   3.5819101e+01  -1.9836346e+00
   3.5870730e+01  -2.0024019e+00
   3.5922148e+01  -2.0133402e+00
   3.5973458e+01  -2.0166361e+00
   3.6024757e+01  -2.0124771e+00
   3.6076137e+01  -2.0010555e+00
   3.6127692e+01  -1.9825704e+00
   3.6179517e+01  -1.9572284e+00
   3.6231714e+01  -1.9252435e+00
   3.6284396e+01  -1.8868355e+00
   3.6337687e+01  -1.8422281e+00
   3.6391735e+01  -1.7916436e+00
   3.6446715e+01  -1.7352961e+00
   3.6502409e+01  -1.6738800e+00
   3.6557867e+01  -1.6091055e+00
   3.6613212e+01  -1.5415991e+00
   3.6668565e+01  -1.4719609e+00
   3.6724042e+01  -1.4007773e+00
   3.6779762e+01  -1.3286229e+00
   3.6835849e+01  -1.2560628e+00
   3.6892435e+01  -1.1836538e+00
   3.6949672e+01  -1.1119451e+00
   3.7007732e+01  -1.0414799e+00
   3.7066827e+01  -9.7279534e-01
   3.7127222e+01  -9.0642366e-01
   3.7189267e+01  -8.4289182e-01
   3.7249199e+01  -7.8652955e-01
   3.7307456e+01  -7.3686276e-01
   3.7364491e+01  -6.9342977e-01
   3.7420617e+01  -6.5591325e-01
   3.7476065e+01  -6.2406919e-01
   3.7531018e+01  -5.9768758e-01
   3.7585629e+01  -5.7657146e-01
   3.7640030e+01  -5.6052479e-01
   3.7694340e+01  -5.4934484e-01
   3.7748672e+01  -5.4281724e-01
   3.7803137e+01  -5.4071240e-01
   3.7857847e+01  -5.4278278e-01
   3.7912918e+01  -5.4876069e-01
   3.7968477e+01  -5.5835615e-01
   3.8024667e+01  -5.7125479e-01
   3.8081653e+01  -5.8711547e-01
   3.8139633e+01  -6.0556747e-01
   3.8198557e+01  -6.2609850e-01
   3.8257210e+01  -6.4767582e-01
   3.8315732e+01  -6.6969033e-01
   3.8374266e+01  -6.9154315e-01
   3.8432951e+01  -7.1263618e-01
   3.8491927e+01  -7.3236674e-01
   3.8551341e+01  -7.5012201e-01
   3.8611355e+01  -7.6527212e-01
   3.8672154e+01  -7.7716102e-01
   3.8733955e+01  -7.8509328e-01
   3.8797031e+01  -7.8831369e-01
   3.8861736e+01  -7.8597356e-01
   3.8925939e+01  -7.7755008e-01
   3.8988079e+01  -7.6326358e-01
   3.9048682e+01  -7.4327755e-01
   3.9108163e+01  -7.1769647e-01
   3.9166821e+01  -6.8660822e-01
   3.9224880e+01  -6.5009920e-01
   3.9282525e+01  -6.0826140e-01
   3.9339914e+01  -5.6119583e-01
   3.9397185e+01  -5.0901422e-01
   3.9454471e+01  -4.5183950e-01
   3.9511900e+01  -3.8980535e-01
   3.9569600e+01  -3.2305504e-01
   3.9627707e+01  -2.5173934e-01
   3.9686368e+01  -1.7601308e-01
   3.9745751e+01  -9.6030052e-02
   3.9806051e+01  -1.1934805e-02
   3.9814467e+01  -6.4026909e-13
   3.9814467e+01   5.8009153e-15
   3.9875924e+01   9.2060783e-02
   3.9926267e+01   1.7401434e-01
   3.9977576e+01   2.6285172e-01
   4.0029793e+01   3.5798449e-01
   4.0082008e+01   4.5705485e-01
   4.0134061e+01   5.5888867e-01
   4.0186052e+01   6.6280249e-01
   4.0238077e+01   7.6812208e-01
   4.0290233e+01   8.7417734e-01
   4.0342615e+01   9.8030043e-01
   4.0395327e+01   1.0858240e+00
   4.0448475e+01   1.1900792e+00
   4.0502182e+01   1.2923940e+00
   4.0556587e+01   1.3920900e+00
   4.0611856e+01   1.4884793e+00
   4.0668190e+01   1.5808597e+00
   4.0725850e+01   1.6685075e+00
   4.0783427e+01   1.7483542e+00
   4.0839347e+01   1.8179794e+00
   4.0893984e+01   1.8780127e+00
   4.0947659e+01   1.9289479e+00
   4.1000604e+01   1.9711337e+00
   4.1052998e+01   2.0048395e+00
   4.1104988e+01   2.0302917e+00
   4.1156697e+01   2.0476941e+00
   4.1208236e+01   2.0572404e+00
   4.1259705e+01   2.0591222e+00
   4.1311200e+01   2.0535334e+00
   4.1362815e+01   2.0406735e+00
   4.1414645e+01   2.0207487e+00
   4.1466788e+01   1.9939732e+00
   4.1519350e+01   1.9605679e+00
   4.1572451e+01   1.9207588e+00
   4.1626225e+01   1.8747741e+00
   4.1680830e+01   1.8228383e+00
   4.1736464e+01   1.7651632e+00
   4.1792260e+01   1.7032048e+00
   4.1847873e+01   1.6380877e+00
   4.1903425e+01   1.5704350e+00
   4.1959036e+01   1.5008502e+00
   4.2014826e+01   1.4299231e+00
   4.2070915e+01   1.3582326e+00
   4.2127434e+01   1.2863477e+00
   4.2184523e+01   1.2148295e+00
   4.2242344e+01   1.1442316e+00
   4.2301089e+01   1.0751014e+00
   4.2360992e+01   1.0079805e+00
   4.2422360e+01   9.4340499e-01
   4.2483536e+01   8.8383109e-01
   4.2542807e+01   8.3115651e-01
   4.2600630e+01   7.8490754e-01
   4.2657387e+01   7.4470653e-01
   4.2713349e+01   7.1027942e-01
   4.2768722e+01   6.8140259e-01
   4.2823676e+01   6.5787411e-01
   4.2878352e+01   6.3949776e-01
   4.2932876e+01   6.2607345e-01
   4.2987367e+01   6.1739107e-01
   4.3041937e+01   6.1322633e-01
   4.3096696e+01   6.1333758e-01
   4.3151761e+01   6.1746337e-01
   4.3207254e+01   6.2532021e-01
   4.3263309e+01   6.3660040e-01
   4.3320083e+01   6.5096966e-01
   4.3377756e+01   6.6806433e-01
   4.3436556e+01   6.8748789e-01
   4.3495548e+01   7.0836264e-01
   4.3554341e+01   7.2989662e-01
   4.3613080e+01   7.5147938e-01
   4.3671907e+01   7.7250448e-01
   4.3730962e+01   7.9236282e-01
   4.3790390e+01   8.1043710e-01
   4.3850348e+01   8.2609536e-01
   4.3911009e+01   8.3868275e-01
   4.3972579e+01   8.4750990e-01
   4.4035305e+01   8.5183548e-01
   4.4099504e+01   8.5083818e-01
   4.4164990e+01   8.4366680e-01
   4.4228159e+01   8.3046383e-01
   4.4289546e+01   8.1143375e-01
   4.4349648e+01   7.8669355e-01
   4.4408809e+01   7.5633363e-01
   4.4467282e+01   7.2043895e-01
   4.4525266e+01   6.7909818e-01
   4.4582931e+01   6.3240817e-01
   4.4640424e+01   5.8047613e-01
   4.4697880e+01   5.2342043e-01
   4.4755430e+01   4.6137044e-01
   4.4813201e+01   3.9446558e-01
   4.4871329e+01   3.2285337e-01
   4.4929956e+01   2.4668649e-01
   4.4989243e+01   1.6611811e-01
   4.5049375e+01   8.1294642e-02
   4.5105368e+01   9.1593400e-16
   4.5105368e+01  -6.6706363e-13
   4.5166569e+01  -9.4482528e-02
   4.5217281e+01  -1.7919035e-01
   4.5268993e+01  -2.7078453e-01
   4.5321657e+01  -3.6867671e-01
   4.5374107e+01  -4.6995682e-01
   4.5426414e+01  -5.7385657e-01
   4.5478678e+01  -6.7969194e-01
   4.5530997e+01  -7.8678510e-01
   4.5583470e+01  -8.9446191e-01
   4.5636194e+01  -1.0020501e+00
   4.5689274e+01  -1.1088777e+00
   4.5742824e+01  -1.2142708e+00
   4.5796970e+01  -1.3175519e+00
   4.5851859e+01  -1.4180370e+00
   4.5907667e+01  -1.5150319e+00
   4.5964612e+01  -1.6078270e+00
   4.6022979e+01  -1.6956905e+00
   4.6080218e+01  -1.7740545e+00
   4.6135884e+01  -1.8423046e+00
   4.6190361e+01  -1.9010745e+00
   4.6243942e+01  -1.9508185e+00
   4.6296845e+01  -1.9918651e+00
   4.6349240e+01  -2.0244737e+00
   4.6401265e+01  -2.0488666e+00
   4.6453042e+01  -2.0652472e+00
   4.6504678e+01  -2.0738106e+00
   4.6556273e+01  -2.0747514e+00
   4.6607922e+01  -2.0682668e+00
   4.6659720e+01  -2.0545605e+00
   4.6711763e+01  -2.0338431e+00
   4.6764153e+01  -2.0063326e+00
   4.6816999e+01  -1.9722536e+00
   4.6870427e+01  -1.9318353e+00
   4.6924577e+01  -1.8853074e+00
   4.6979622e+01  -1.8328942e+00
   4.7035761e+01  -1.7748137e+00
   4.7091633e+01  -1.7130995e+00
   4.7147359e+01  -1.6484018e+00
   4.7203063e+01  -1.5813381e+00
   4.7258868e+01  -1.5125097e+00
   4.7314892e+01  -1.4425049e+00
   4.7371260e+01  -1.3719013e+00
   4.7428105e+01  -1.3012671e+00
   4.7485577e+01  -1.2311625e+00
   4.7543848e+01  -1.1621403e+00
   4.7603123e+01  -1.0947474e+00
   4.7663661e+01  -1.0295248e+00
   4.7725802e+01  -9.6700835e-01
   4.7786397e+01  -9.1091950e-01
   4.7845233e+01  -8.6149179e-01
   4.7902770e+01  -8.1826920e-01
   4.7959345e+01  -7.8092475e-01
   4.8015203e+01  -7.4921066e-01
   4.8070537e+01  -7.2291587e-01
   4.8125505e+01  -7.0184329e-01
   4.8180243e+01  -6.8579682e-01
   4.8234875e+01  -6.7457341e-01
   4.8289517e+01  -6.6795775e-01
   4.8344280e+01  -6.6571861e-01
   4.8399278e+01  -6.6760600e-01
   4.8454630e+01  -6.7334879e-01
   4.8510464e+01  -6.8265251e-01
   4.8566921e+01  -6.9519702e-01
   4.8624169e+01  -7.1063395e-01
   4.8682406e+01  -7.2858343e-01
   4.8741736e+01  -7.4857909e-01
   4.8800782e+01  -7.6954362e-01
   4.8859687e+01  -7.9085768e-01
   4.8918597e+01  -8.1191224e-01
   4.8977653e+01  -8.3209830e-01
   4.9036999e+01  -8.5080148e-01
   4.9096783e+01  -8.6739610e-01
   4.9157171e+01  -8.8123795e-01
   4.9218349e+01  -8.9165465e-01
   4.9280540e+01  -8.9793160e-01
   4.9344019e+01  -8.9929025e-01
   4.9409150e+01  -8.9485210e-01
   4.9473702e+01  -8.8416983e-01
   4.9536174e+01  -8.6753006e-01
   4.9597098e+01  -8.4509209e-01
   4.9656896e+01  -8.1695605e-01
   4.9715868e+01  -7.8320740e-01
   4.9774242e+01  -7.4393125e-01
   4.9832204e+01  -6.9921888e-01
   4.9889913e+01  -6.4917096e-01
   4.9947510e+01  -5.9389894e-01
   5.0000000e+01  -5.3909983e-01


==> figuresAndData/worstStepResponse_6ththOrder_numeratorFourtuple+5.csv <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   3.1115076e-57
   3.2152146e-07   3.2305015e-11
   1.9291288e-06   1.1629804e-09
   9.9671654e-06   3.1045100e-08
   5.0157348e-05   7.8617224e-07
   2.5110826e-04   1.9704470e-05
   1.2558628e-03   4.9283077e-04
   6.2796357e-03   1.2317727e-02
   1.3049268e-02   5.3163828e-02
   2.0167040e-02   1.2690624e-01
   2.7899099e-02   2.4271330e-01
   3.6088996e-02   4.0582508e-01
   4.4615229e-02   6.1971893e-01
   5.3368420e-02   8.8593493e-01
   6.2238358e-02   1.2037131e+00
   7.1119799e-02   1.5701271e+00
   8.0013520e-02   1.9851845e+00
   8.8920116e-02   2.4488814e+00
   9.7840199e-02   2.9612088e+00
   1.0677439e-01   3.5221526e+00
   1.1572332e-01   4.1316940e+00
   1.2498666e-01   4.8125773e+00
   1.3533593e-01   5.6329094e+00
   1.4668482e-01   6.6042083e+00
   1.5899118e-01   7.7414154e+00
   1.7223557e-01   9.0617891e+00
   1.8641246e-01   1.0584502e+01
   2.0152578e-01   1.2330454e+01
   2.1758652e-01   1.4322176e+01
   2.3461145e-01   1.6583788e+01
   2.5262247e-01   1.9140970e+01
   2.7164644e-01   2.2020961e+01
   2.9171529e-01   2.5252548e+01
   3.1286647e-01   2.8866088e+01
   3.3448696e-01   3.2771635e+01
   3.5617121e-01   3.6894601e+01
   3.7792945e-01   4.1229143e+01
   3.9977063e-01   4.5768939e+01
   4.2170420e-01   5.0507486e+01
   4.4374022e-01   5.5438101e+01
   4.6588938e-01   6.0553922e+01
   4.8816321e-01   6.5847920e+01
   5.1057415e-01   7.1312900e+01
   5.3403548e-01   7.7168412e+01
   5.5926805e-01   8.3602010e+01
   5.8622400e-01   9.0609147e+01
   6.1490524e-01   9.8190278e+01
   6.4534825e-01   1.0634623e+02
   6.7731603e-01   1.1499318e+02
   7.1151850e-01   1.2429150e+02
   7.4780316e-01   1.3415271e+02
   7.8639187e-01   1.4456890e+02
   8.2759098e-01   1.5552731e+02
   8.6953758e-01   1.6642264e+02
   9.1225418e-01   1.7715207e+02
   9.5576935e-01   1.8760528e+02
   1.0001196e+00   1.9766458e+02
   1.0453515e+00   2.0720475e+02
   1.0915240e+00   2.1609268e+02
   1.1387128e+00   2.2418681e+02
   1.1867145e+00   2.3129491e+02
   1.2347792e+00   2.3718269e+02
   1.2829986e+00   2.4176974e+02
   1.3314654e+00   2.4497497e+02
   1.3802530e+00   2.4671567e+02
   1.4285629e+00   2.4692059e+02
   1.4761140e+00   2.4561027e+02
   1.5230586e+00   2.4282216e+02
   1.5690809e+00   2.3863660e+02
   1.6141972e+00   2.3313790e+02
   1.6586572e+00   2.2637717e+02
   1.7041636e+00   2.1809726e+02
   1.7496738e+00   2.0846993e+02
   1.7951264e+00   1.9754936e+02
   1.8405869e+00   1.8536980e+02
   1.8861198e+00   1.7196730e+02
   1.9317900e+00   1.5737981e+02
   1.9776641e+00   1.4164720e+02
   2.0238125e+00   1.2481107e+02
   2.0703110e+00   1.0691460e+02
   2.1172434e+00   8.8002123e+01
   2.1647047e+00   6.8118540e+01
   2.2128053e+00   4.7308431e+01
   2.2612124e+00   2.5823157e+01
   2.3093692e+00   4.0394664e+00
   2.3573589e+00  -1.7942732e+01
   2.4052630e+00  -4.0025838e+01
   2.4531589e+00  -6.2111992e+01
   2.5011217e+00  -8.4102936e+01
   2.5492265e+00  -1.0589986e+02
   2.5975507e+00  -1.2740322e+02
   2.6461757e+00  -1.4851251e+02
   2.6951895e+00  -1.6912597e+02
   2.7446902e+00  -1.8914021e+02
   2.7947895e+00  -2.0844964e+02
   2.8456188e+00  -2.2694579e+02
   2.8973377e+00  -2.4451627e+02
   2.9501464e+00  -2.6104321e+02
   3.0049139e+00  -2.7656326e+02
   3.0611244e+00  -2.9067224e+02
   3.1159901e+00  -3.0257863e+02
   3.1697539e+00  -3.1239213e+02
   3.2226772e+00  -3.2021299e+02
   3.2749584e+00  -3.2611737e+02
   3.3267550e+00  -3.3016713e+02
   3.3781981e+00  -3.3241581e+02
   3.4294008e+00  -3.3291215e+02
   3.4804649e+00  -3.3170230e+02
   3.5314847e+00  -3.2883123e+02
   3.5825508e+00  -3.2434361e+02
   3.6337526e+00  -3.1828437e+02
   3.6851811e+00  -3.1069892e+02
   3.7369321e+00  -3.0163322e+02
   3.7891087e+00  -2.9113356e+02
   3.8418256e+00  -2.7924602e+02
   3.8952145e+00  -2.6601565e+02
   3.9494310e+00  -2.5148489e+02
   4.0033332e+00  -2.3608286e+02
   4.0569712e+00  -2.1995275e+02
   4.1104603e+00  -2.0321313e+02
   4.1639080e+00  -1.8597910e+02
   4.2174171e+00  -1.6836310e+02
   4.2710895e+00  -1.5047543e+02
   4.3250296e+00  -1.3242453e+02
   4.3793475e+00  -1.1431731e+02
   4.4341635e+00  -9.6259257e+01
   4.4896129e+00  -7.8354603e+01
   4.5458531e+00  -6.0706383e+01
   4.6030740e+00  -4.3416412e+01
   4.6615134e+00  -2.6585108e+01
   4.7214839e+00  -1.0310989e+01
   4.7812493e+00   4.7847718e+00
   4.8394097e+00   1.8303087e+01
   4.8963370e+00   3.0340440e+01
   4.9523444e+00   4.0974152e+01
   5.0076644e+00   5.0260395e+01
   5.0624796e+00   5.8243955e+01
   5.1169415e+00   6.4963753e+01
   5.1711814e+00   7.0456023e+01
   5.2253178e+00   7.4756240e+01
   5.2794620e+00   7.7900343e+01
   5.3337218e+00   7.9925526e+01
   5.3882061e+00   8.0870755e+01
   5.4430280e+00   8.0777091e+01
   5.4983094e+00   7.9687870e+01
   5.5541855e+00   7.7648737e+01
   5.6108124e+00   7.4707547e+01
   5.6683758e+00   7.0914045e+01
   5.7257729e+00   6.6430799e+01
   5.7828702e+00   6.1386735e+01
   5.8398086e+00   5.5888514e+01
   5.8967201e+00   5.0039029e+01
   5.9537316e+00   4.3938651e+01
   6.0109691e+00   3.7686019e+01
   6.0685636e+00   3.1378705e+01
   6.1266554e+00   2.5113823e+01
   6.1854011e+00   1.8988689e+01
   6.2449818e+00   1.3101614e+01
   6.3056156e+00   7.5529726e+00
   6.3675768e+00   2.4467940e+00
   6.4312282e+00  -2.1066808e+00
   6.4947421e+00  -5.8641017e+00
   6.5564457e+00  -8.6931201e+00
   6.6167804e+00  -1.0625581e+01
   6.6761152e+00  -1.1686812e+01
   6.7347204e+00  -1.1896862e+01
   6.7928074e+00  -1.1274387e+01
   6.8505514e+00  -9.8386788e+00
   6.9081048e+00  -7.6107558e+00
   6.9656071e+00  -4.6139747e+00
   7.0231905e+00  -8.7437072e-01
   7.0809866e+00   3.5791653e+00
   7.1391308e+00   8.7148278e+00
   7.1977679e+00   1.4497936e+01
   7.2570593e+00   2.0891089e+01
   7.3171916e+00   2.7854467e+01
   7.3783894e+00   3.5346405e+01
   7.4393861e+00   4.3123679e+01
   7.5000621e+00   5.1067430e+01
   7.5605873e+00   5.9096703e+01
   7.6211210e+00   6.7131098e+01
   7.6818175e+00   7.5090069e+01
   7.7428325e+00   8.2892573e+01
   7.8043306e+00   9.0456672e+01
   7.8664926e+00   9.7699022e+01
   7.9295270e+00   1.0453414e+02
   7.9936836e+00   1.1087333e+02
   8.0592783e+00   1.1662295e+02
   8.1267324e+00   1.2168154e+02
   8.1940829e+00   1.2579709e+02
   8.2593748e+00   1.2884044e+02
   8.3231325e+00   1.3087580e+02
   8.3857892e+00   1.3195192e+02
   8.4476578e+00   1.3210595e+02
   8.5089807e+00   1.3136956e+02
   8.5699582e+00   1.2977210e+02
   8.6307652e+00   1.2734240e+02
   8.6915624e+00   1.2410973e+02
   8.7525046e+00   1.2010433e+02
   8.8137472e+00   1.1535773e+02
   8.8754536e+00   1.0990277e+02
   8.9378028e+00   1.0377345e+02
   9.0009996e+00   9.7004461e+01
   9.0652883e+00   8.9630396e+01
   9.1297105e+00   8.1840528e+01
   9.1937457e+00   7.3796568e+01
   9.2575894e+00   6.5575568e+01
   9.3214272e+00   5.7252296e+01
   9.3854380e+00   4.8900532e+01
   9.4498018e+00   4.0593365e+01
   9.5147095e+00   3.2403445e+01
   9.5803726e+00   2.4403254e+01
   9.6470370e+00   1.6665419e+01
   9.7150027e+00   9.2631561e+00
   9.7846567e+00   2.2709016e+00
   9.8565308e+00  -4.2346862e+00
   9.9268408e+00  -9.8358358e+00
   9.9950741e+00  -1.4501795e+01
   1.0061824e+01  -1.8300194e+01
   1.0127526e+01  -2.1280329e+01
   1.0192503e+01  -2.3480395e+01
   1.0257008e+01  -2.4933450e+01
   1.0321256e+01  -2.5670530e+01
   1.0385439e+01  -2.5722371e+01
   1.0449740e+01  -2.5120431e+01
   1.0514338e+01  -2.3897516e+01
   1.0579424e+01  -2.2088147e+01
   1.0645201e+01  -1.9728764e+01
   1.0711907e+01  -1.6857758e+01
   1.0779824e+01  -1.3515317e+01
   1.0847766e+01  -9.8300818e+00
   1.0915303e+01  -5.9127986e+00
   1.0982662e+01  -1.8392560e+00
   1.1050057e+01   2.3170966e+00
   1.1117696e+01   6.4839747e+00
   1.1185792e+01   1.0589607e+01
   1.1254571e+01   1.4562099e+01
   1.1324295e+01   1.8328700e+01
   1.1395270e+01   2.1814804e+01
   1.1467888e+01   2.4942435e+01
   1.1542674e+01   2.7627696e+01
   1.1618007e+01   2.9720386e+01
   1.1690824e+01   3.1111726e+01
   1.1761801e+01   3.1838519e+01
   1.1831510e+01   3.1928918e+01
   1.1900355e+01   3.1404705e+01
   1.1968648e+01   3.0285471e+01
   1.2036647e+01   2.8590650e+01
   1.2104580e+01   2.6340521e+01
   1.2172664e+01   2.3556719e+01
   1.2241114e+01   2.0262452e+01
   1.2310155e+01   1.6482492e+01
   1.2380037e+01   1.2242972e+01
   1.2451055e+01   7.5709048e+00
   1.2523413e+01   2.5043521e+00
   1.2595167e+01  -2.7501442e+00
   1.2666585e+01  -8.1308916e+00
   1.2737934e+01  -1.3579383e+01
   1.2809462e+01  -1.9037685e+01
   1.2881421e+01  -2.4448192e+01
   1.2954073e+01  -2.9753398e+01
   1.3027715e+01  -3.4895635e+01
   1.3102701e+01  -3.9816708e+01
   1.3179476e+01  -4.4457333e+01
   1.3258648e+01  -4.8756230e+01
   1.3338344e+01  -5.2528062e+01
   1.3415287e+01  -5.5598372e+01
   1.3490257e+01  -5.8022153e+01
   1.3563902e+01  -5.9841670e+01
   1.3636680e+01  -6.1087858e+01
   1.3708941e+01  -6.1786580e+01
   1.3780980e+01  -6.1961700e+01
   1.3853064e+01  -6.1636662e+01
   1.3925449e+01  -6.0835314e+01
   1.3998399e+01  -5.9582332e+01
   1.4072202e+01  -5.7903349e+01
   1.4147191e+01  -5.5824823e+01
   1.4223774e+01  -5.3373554e+01
   1.4299998e+01  -5.0667765e+01
   1.4375813e+01  -4.7778906e+01
   1.4451539e+01  -4.4762867e+01
   1.4527478e+01  -4.1673294e+01
   1.4603933e+01  -3.8562299e+01
   1.4681225e+01  -3.5480853e+01
   1.4759725e+01  -3.2479129e+01
   1.4839881e+01  -2.9606869e+01
   1.4922286e+01  -2.6913890e+01
   1.5007781e+01  -2.4450920e+01
   1.5090576e+01  -2.2427943e+01
   1.5170739e+01  -2.0836196e+01
   1.5249158e+01  -1.9643659e+01
   1.5326449e+01  -1.8826303e+01
   1.5403063e+01  -1.8363241e+01
   1.5479364e+01  -1.8233912e+01
   1.5555674e+01  -1.8416697e+01
   1.5632300e+01  -1.8888152e+01
   1.5709553e+01  -1.9622516e+01
   1.5787778e+01  -2.0591344e+01
   1.5867375e+01  -2.1763159e+01
   1.5948643e+01  -2.3099622e+01
   1.6029177e+01  -2.4506835e+01
   1.6109358e+01  -2.5931904e+01
   1.6189559e+01  -2.7323652e+01
   1.6270136e+01  -2.8631046e+01
   1.6351456e+01  -2.9802441e+01
   1.6433926e+01  -3.0784678e+01
   1.6518031e+01  -3.1521770e+01
   1.6604398e+01  -3.1952700e+01
   1.6693910e+01  -3.2007242e+01
   1.6782138e+01  -3.1636776e+01
   1.6867247e+01  -3.0859153e+01
   1.6950271e+01  -2.9693170e+01
   1.7031974e+01  -2.8152853e+01
   1.7112899e+01  -2.6251353e+01
   1.7193474e+01  -2.4002317e+01
   1.7274076e+01  -2.1420405e+01
   1.7355063e+01  -1.8521425e+01
   1.7436803e+01  -1.5322204e+01
   1.7519704e+01  -1.1840192e+01
   1.7604256e+01  -8.0926538e+00
   1.7689618e+01  -4.1636574e+00
   1.7774335e+01  -1.7766418e-01
   1.7858841e+01   3.8262350e+00
   1.7943557e+01   7.8100379e+00
   1.8028896e+01   1.1735752e+01
   1.8115301e+01   1.5565532e+01
   1.8203286e+01   1.9261776e+01
   1.8293502e+01   2.2787214e+01
   1.8386846e+01   2.6105074e+01
   1.8481112e+01   2.9074394e+01
   1.8571689e+01   3.1537738e+01
   1.8659770e+01   3.3549822e+01
   1.8746311e+01   3.5151573e+01
   1.8831973e+01   3.6372211e+01
   1.8917268e+01   3.7235846e+01
   1.9002641e+01   3.7764522e+01
   1.9088518e+01   3.7979692e+01
   1.9175344e+01   3.7902962e+01
   1.9263622e+01   3.7556423e+01
   1.9353976e+01   3.6962651e+01
   1.9444131e+01   3.6174421e+01
   1.9533776e+01   3.5243697e+01
   1.9623426e+01   3.4213495e+01
   1.9713578e+01   3.3123967e+01
   1.9804743e+01   3.2013272e+01
   1.9897501e+01   3.0918096e+01
   1.9992575e+01   2.9874099e+01
   2.0090956e+01   2.8916474e+01
   2.0191246e+01   2.8102040e+01
   2.0287327e+01   2.7497700e+01
   2.0380593e+01   2.7088042e+01
   2.0472185e+01   2.6858974e+01
   2.0562877e+01   2.6797502e+01
   2.0653267e+01   2.6889607e+01
   2.0743880e+01   2.7119281e+01
   2.0835229e+01   2.7467993e+01
   2.0927867e+01   2.7914246e+01
   2.1022451e+01   2.8433045e+01
   2.1118505e+01   2.8987399e+01
   2.1213739e+01   2.9524602e+01
   2.1308776e+01   3.0008351e+01
   2.1404220e+01   3.0402289e+01
   2.1500678e+01   3.0668919e+01
   2.1598829e+01   3.0768548e+01
   2.1699517e+01   3.0657507e+01
   2.1803916e+01   3.0284655e+01
   2.1909637e+01   2.9616677e+01
   2.2010797e+01   2.8690949e+01
   2.2109006e+01   2.7520515e+01
   2.2205527e+01   2.6113581e+01
   2.2301215e+01   2.4478573e+01
   2.2396743e+01   2.2624673e+01
   2.2492715e+01   2.0561772e+01
   2.2589744e+01   1.8300137e+01
   2.2688517e+01   1.5849706e+01
   2.2789893e+01   1.3218678e+01
   2.2890594e+01   1.0531103e+01
   2.2990826e+01   7.8257315e+00
   2.3091299e+01   5.1259965e+00
   2.3192706e+01   2.4550240e+00
   2.3295801e+01  -1.6486228e-01
   2.3401505e+01  -2.7129131e+00
   2.3511087e+01  -5.1712439e+00
   2.3623384e+01  -7.4664197e+00
   2.3730551e+01  -9.4246363e+00
   2.3834432e+01  -1.1095472e+01
   2.3936514e+01  -1.2516421e+01
   2.4037792e+01  -1.3713423e+01
   2.4139048e+01  -1.4707869e+01
   2.4241001e+01  -1.5519676e+01
   2.4344401e+01  -1.6168788e+01
   2.4450130e+01  -1.6676130e+01
   2.4557543e+01  -1.7058942e+01
   2.4664027e+01  -1.7337647e+01
   2.4770442e+01  -1.7547294e+01
   2.4877626e+01  -1.7719580e+01
   2.4986454e+01  -1.7884083e+01
   2.5097969e+01  -1.8069372e+01
   2.5213591e+01  -1.8304335e+01
   2.5332967e+01  -1.8613158e+01
   2.5446493e+01  -1.8981238e+01
   2.5556337e+01  -1.9410308e+01
   2.5664257e+01  -1.9898953e+01
   2.5771407e+01  -2.0441601e+01
   2.5878701e+01  -2.1029141e+01
   2.5986993e+01  -2.1649152e+01
   2.6097208e+01  -2.2285808e+01
   2.6210488e+01  -2.2919448e+01
   2.6323563e+01  -2.3501969e+01
   2.6436088e+01  -2.4002718e+01
   2.6549072e+01  -2.4397757e+01
   2.6663520e+01  -2.4660848e+01
   2.6780580e+01  -2.4762417e+01
   2.6901774e+01  -2.4667247e+01
   2.7029354e+01  -2.4329261e+01
   2.7149950e+01  -2.3776484e+01
   2.7266148e+01  -2.3028486e+01
   2.7380122e+01  -2.2095173e+01
   2.7493243e+01  -2.0984582e+01
   2.7606577e+01  -1.9704042e+01
   2.7721121e+01  -1.8260061e+01
   2.7837970e+01  -1.6657535e+01
   2.7958270e+01  -1.4901507e+01
   2.8077157e+01  -1.3092694e+01
   2.8195794e+01  -1.1247468e+01
   2.8315333e+01  -9.3794150e+00
   2.8436964e+01  -7.5003072e+00
   2.8562136e+01  -5.6184542e+00
   2.8692927e+01  -3.7355522e+00
   2.8823598e+01  -1.9611844e+00
   2.8948409e+01  -3.7954842e-01
   2.9069991e+01   1.0487887e+00
   2.9190244e+01   2.3521880e+00
   2.9310530e+01   3.5518267e+00
   2.9432067e+01   4.6670992e+00
   2.9556175e+01   5.7183508e+00
   2.9684443e+01   6.7284845e+00
   2.9811145e+01   7.6684005e+00
   2.9937726e+01   8.5684506e+00
   3.0065627e+01   9.4559352e+00
   3.0196399e+01   1.0356534e+01
   3.0332058e+01   1.1297143e+01
   3.0474893e+01   1.2304353e+01
   3.0609351e+01   1.3271528e+01
   3.0738882e+01   1.4217989e+01
   3.0866258e+01   1.5155293e+01
   3.0993243e+01   1.6084726e+01
   3.1121290e+01   1.7001762e+01
   3.1251903e+01   1.7897714e+01
   3.1386971e+01   1.8760244e+01
   3.1520495e+01   1.9525895e+01
   3.1653894e+01   2.0182012e+01
   3.1788831e+01   2.0714171e+01
   3.1927113e+01   2.1103587e+01
   3.2071174e+01   2.1325622e+01
   3.2219698e+01   2.1347443e+01
   3.2359982e+01   2.1171461e+01
   3.2495733e+01   2.0822266e+01
   3.2629742e+01   2.0313023e+01
   3.2763885e+01   1.9652005e+01
   3.2899822e+01   1.8844311e+01
   3.3039404e+01   1.7891225e+01
   3.3180655e+01   1.6822846e+01
   3.3320925e+01   1.5683121e+01
   3.3462089e+01   1.4481272e+01
   3.3606074e+01   1.3222265e+01
   3.3755261e+01   1.1904918e+01
   3.3913356e+01   1.0515661e+01
   3.4064295e+01   9.2107826e+00
   3.4209390e+01   7.9846915e+00
   3.4352256e+01   6.8077475e+00
   3.4495306e+01   5.6587251e+00
   3.4640629e+01   4.5176896e+00
   3.4790632e+01   3.3610464e+00
   3.4941835e+01   2.2085965e+00
   3.5000000e+01   1.7670362e+00

